Probing for Semantic Classes: Diagnosing the Meaning Content of Word Embeddings

Word embeddings typically represent different meanings of a word in a single conflated vector. Empirical analysis of embeddings of ambiguous words is currently limited by the small size of manually annotated resources and by the fact that word senses are treated as unrelated individual concepts. We present a large dataset based on manual Wikipedia annotations and word senses, where word senses from different words are related by semantic classes. This is the basis for novel diagnostic tests for an embedding's content: we probe word embeddings for semantic classes and analyze the embedding space by classifying embeddings into semantic classes. Our main findings are: (i) Information about a sense is generally represented well in a single-vector embedding - if the sense is frequent. (ii) A classifier can accurately predict whether a word is single-sense or multi-sense, based only on its embedding. (iii) Although rare senses are not well represented in single-vector embeddings, this does not have negative impact on an NLP application whose performance depends on frequent senses.

==> dataset/ReadME.txt <==
This folder contains the datasets we used for the experiments. 
Two subfolders exist. 
"word" is the dataset of word to senses, eg.., "@apple@" to {"organization", "food", "linving_thing"}
"word-sense" is the dataset of word-sense to sense, eg.., "@apple@-organization" to "organization"



==> dataset/word-sense/test.txt <==
@wafl@-product	-product=3
@rakhi_sawant@-person	-person=56
@laghman@-food	-food=1
@rushworth@-person	-person=1
@maxim_marinin@-person	-person=40
@paul_popovich@-person	-person=21
@orange_walk@-location	-location=37
@echo@-person	-person=9
@country_origin@-event	-event=17
@contemporary@-art	-art=8
@expo_86@-event	-event=122
@v._v._vinayak@-person	-person=37
@melgar@-location	-location=14
@groenlo@-location	-location=55
@bora@-broadcast_program	-broadcast_program=2
@derby_day@-event	-event=12
@the_premiership@-organization	-organization=8
@roscoe_tanner@-person	-person=84
@csn@-broadcast_network	-broadcast_network=3
@northumbria@-title	-title=1
@muscat,_oman@-location	-location=79
@george_crowe@-person	-person=20
@nazi_german@-event	-event=1
@wizards@-broadcast_program	-broadcast_program=1
@what_is_love@-art	-art=36
@state_of_new_jersey@-location	-location=22
@mbpj_stadium@-location	-location=24
@the_district@-location	-location=5
@ponchatoula@-location	-location=32
@plaid@-art	-art=1
@you_don't_know_jack@-broadcast_program	-broadcast_program=10
@zayd_ibn_ali@-person	-person=127
@peter_tomarken@-person	-person=40
@absecon@-location	-location=51
@kuwait@-event	-event=10
@coast_live_oak@-living_thing	-living_thing=20
@harry_j._anslinger@-person	-person=21
@bbe@-person	-person=1
@victory@-person	-person=21
@national_award@-title	-title=1
@isthmus@-art	-art=20
@hershey@-person	-person=1
@lars_frederiksen_and_the_bastards@-art	-art=5
@mean_streets@-product	-product=4
@ormond@-art	-art=2
@hugh_nibley@-person	-person=76
@suse@-organization	-organization=2
@wanderly_wagon@-broadcast_program	-broadcast_program=28
@crn_magazine@-art	-art=29
@chaitanya_charitamrita@-art	-art=28
@nothing@-art	-art=20
@amelia@-art	-art=47
@ring_road@-art	-art=1
@dallas@-transit	-transit=1
@ayman_nour@-person	-person=49
@selsey@-location	-location=102
@kid606@-person	-person=30
@postman@-organization	-organization=2
@raritan@-location	-location=49
@endeavour@-award	-award=1
@minister_of_interior@-title	-title=6
@kirtland@-organization	-organization=2
@sattenapalli@-location	-location=22
@microsoft_train_simulator@-product	-product=36
@majadahonda@-location	-location=41
@gasolin'@-art	-art=4
@garage_inc.@-art	-art=47
@rush@-product	-product=1
@bethesda@-person	-person=18
@hiligaynon@-language	-language=162
@general_people's_congress@-organization	-organization=64
@edward_sharpe_and_the_magnetic_zeros@-person	-person=104
@nisa@-organization	-organization=16
@parallels@-organization	-organization=14
@christopher@-award	-award=1
@sbn@-organization	-organization=16
@futtsu@-location	-location=26
@keynsham@-location	-location=139
@wotton@-person	-person=1
@tod_browning@-person	-person=190
@armenian_national_committee_of_america@-organization	-organization=28
@gard@-organization	-organization=2
@skin_graft_records@-organization	-organization=43
@czesław_miłosz@-person	-person=220
@sanwa@-organization	-organization=1
@stafford@-organization	-organization=2
@plane_crash@-person	-person=4
@hani@-person	-person=14
@juicy_lucy@-art	-art=1
@vaughan_williams@-art	-art=1
@levert@-person	-person=56
@gendarmenmarkt@-location	-location=39
@małogoszcz@-location	-location=45
@the_glove@-art	-art=1
@ednita_nazario@-person	-person=115
@print@-art	-art=49
@it's_my_life@-broadcast_program	-broadcast_program=3
@emery@-location	-location=28
@noël@-time	-time=1
@incumbencies@-title	-title=557
@adventures_of_huckleberry_finn@-person	-person=1
@ormonde@-title	-title=3
@oneida@-living_thing	-living_thing=5
@oleo@-art	-art=29
@or@-art	-art=4
@corymbia@-living_thing	-living_thing=33
@why@-art	-art=99
@managed@-computer-programming_language	-computer-programming_language=1
@aurelia@-location	-location=6
@burleigh@-person	-person=2
@boeing_777-200er@-product	-product=38
@julian_holloway@-person	-person=39
@uefa_euro_2004@-event	-event=286
@trout@-location	-location=1
@okkervil_river@-person	-person=70
@kalpa@-organization	-organization=138
@state_election@-event	-event=72
@almafuerte@-person	-person=29
@secretaries@-title	-title=21
@best_friend@-art	-art=22
@freeman@-art	-art=1
@jaleel_white@-person	-person=81
@oceanside,_new_york@-location	-location=37
@big_business@-art	-art=35
@nakhon_nayok@-location	-location=27
@british@-product	-product=13
@stevenston@-location	-location=70
@regions@-location	-location=95
@chamunda@-god	-god=74
@nix@-person	-person=26
@the_cube@-location	-location=9
@i-5@-location	-location=119
@sauk@-location	-location=33
@water_polo@-organization	-organization=1
@the_scarlet_pimpernel@-art	-art=57
@montauk@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@chamba@-location	-location=69
@english_armada@-event	-event=31
@heather_watson@-person	-person=109
@hannes_alfvén@-person	-person=48
@goshen@-person	-person=4
@nigerian_bar_association@-organization	-organization=29
@beloved@-art	-art=108
@john_r._swanton@-person	-person=40
@amga@-location	-location=32
@volturno@-event	-event=2
@do@-art	-art=2
@baseball@-location	-location=2
@sigma_nu@-organization	-organization=263
@púchov@-location	-location=18
@kshatriya@-art	-art=3
@bramalea_blues@-organization	-organization=74
@aristide_maillol@-person	-person=109
@south_river_high_school@-organization	-organization=27
@caseros@-event	-event=6
@acoma@-location	-location=29
@against_the_grain@-art	-art=16
@salad@-food	-food=9
@sarraceniaceae@-living_thing	-living_thing=24
@factor@-title	-title=2
@primeira_liga@-organization	-organization=778
@mark_graham@-person	-person=42
@falls_city@-organization	-organization=1
@bo_díaz@-person	-person=31
@newfoundland_and_labrador_house_of_assembly@-organization	-organization=253
@harry_partch@-person	-person=167
@hanley@-product	-product=1
@william_l._crawford@-organization	-organization=2
@marshall_chapman@-person	-person=31
@screamadelica@-art	-art=47
@biko@-art	-art=22
@durham_county@-location	-location=74
@georges@-person	-person=10
@bock@-location	-location=7
@of_the_same_name@-product	-product=27
@centurion@-location	-location=94
@natives@-location	-location=1
@canobie_lake_park@-location	-location=29
@philadelphia_bulletin@-art	-art=52
@apollo_11@-art	-art=13
@peter_pan@-person	-person=1
@honolulu_marathon@-event	-event=56
@music_man_stingray@-product	-product=24
@dior@-organization	-organization=33
@redwall@-broadcast_program	-broadcast_program=25
@cologne@-event	-event=9
@showaddywaddy@-person	-person=88
@kraken@-art	-art=6
@nancy_wilson@-person	-person=289
@2010_pan_pacific_swimming_championships@-event	-event=112
@juan_carlos_i@-location	-location=4
@nuremberg_chronicle@-art	-art=39
@closer@-organization	-organization=1
@dc_comics@-organization	-organization=5821
@the_invisibles@-broadcast_program	-broadcast_program=12
@morris_peterson@-person	-person=137
@nationalists@-organization	-organization=33
@electors@-title	-title=20
@zarasai@-location	-location=31
@johann_reinhold_forster@-person	-person=54
@chancellor@-food	-food=5
@greek@-people-ethnicity	-people-ethnicity=75
@viva_piñata@-broadcast_program	-broadcast_program=19
@patrick_lussier@-person	-person=27
@frank_filipetti@-person	-person=23
@westfalia@-location	-location=1
@birkenhead@-product	-product=1
@tesla@-product	-product=1
@caligula@-living_thing	-living_thing=2
@charles_gwathmey@-person	-person=29
@the_dharma_bums@-person	-person=2
@joué-lès-tours@-organization	-organization=1
@kaliakra@-organization	-organization=10
@trinidad_and_tobago@-finance-stock_exchange	-finance-stock_exchange=2
@sakarya_river@-event	-event=2
@liptovský_mikuláš_district@-location	-location=55
@fringe@-event	-event=9
@gentle_ben@-art	-art=35
@kilfenora@-location	-location=49
@mexico_city@-organization	-organization=3
@evenki@-language	-language=21
@michael_arrington@-person	-person=40
@assamese@-location	-location=2
@courtice_pounds@-person	-person=55
@hypnerotomachia_poliphili@-art	-art=43
@fair@-art	-art=1
@snakehead@-art	-art=24
@second@-broadcast_program	-broadcast_program=5
@antibodies@-biology	-biology=77
@claude_grahame-white@-person	-person=44
@denbighshire@-organization	-organization=1
@cherry_hinton@-location	-location=28
@ardennes@-location	-location=1167
@ernesto_pérez_balladares@-person	-person=41
@ludgate_hill@-location	-location=76
@peter_lang@-person	-person=20
@rhein-main_air_base@-location	-location=102
@ferrari@-event	-event=1
@attalus@-person	-person=48
@triumph@-art	-art=34
@lagoon@-person	-person=1
@emerita_augusta@-location	-location=35
@siad_barre@-person	-person=182
@wheel_of_fortune@-broadcast_program	-broadcast_program=116
@the_middle@-art	-art=14
@nizhny_tagil@-organization	-organization=1
@never_too_late@-art	-art=27
@real_madrid_c@-organization	-organization=59
@richie_hebner@-person	-person=30
@antonie_van_leeuwenhoek@-person	-person=51
@karl_nesselrode@-person	-person=23
@bad_blood@-product	-product=3
@monstrosity@-person	-person=39
@manteca@-organization	-organization=1
@woodbury@-location	-location=232
@yvon_godin@-person	-person=21
@artificial_eye@-medicine-medical_treatment	-medicine-medical_treatment=1
@kevin_pittsnogle@-person	-person=25
@jihlava_district@-location	-location=120
@nigel_hitchcock@-person	-person=28
@yuan_zai@-person	-person=30
@waterhouse@-organization	-organization=18
@pandora's_box@-person	-person=19
@circle@-art	-art=14
@spinner@-organization	-organization=39
@caprimulgiformes@-living_thing	-living_thing=270
@parma@-location	-location=1417
@suetonius@-art	-art=3
@heckel@-person	-person=111
@epsom@-event	-event=18
@star@-title	-title=1
@voyeur@-art	-art=12
@embryo@-person	-person=17
@new_street@-organization	-organization=1
@kano_pillars@-organization	-organization=23
@snuff@-person	-person=46
@black_monday@-art	-art=1
@aarau@-organization	-organization=22
@doba@-language	-language=2
@violet_hill@-art	-art=31
@romney@-location	-location=164
@sex_pistols@-art	-art=2
@newbridge_rfc@-organization	-organization=29
@glencairn@-organization	-organization=2
@16_horsepower@-art	-art=1
@santo_domingo@-event	-event=5
@don't_forget_your_toothbrush@-broadcast_program	-broadcast_program=36
@hip_hip_hurray@-art	-art=6
@david_j@-person	-person=94
@federation_of_american_societies_for_experimental_biology@-organization	-organization=24
@radstock@-location	-location=112
@2wo@-art	-art=4
@raw@-organization	-organization=28
@hawkesbury@-location	-location=172
@anton_giulio_majano@-person	-person=20
@theodore_sturgeon@-person	-person=278
@uefa_champions_league_group_stage@-event	-event=40
@salvador_espriu@-person	-person=29
@hc_lada_togliatti@-organization	-organization=34
@underneath_it_all@-art	-art=26
@gromov_flight_research_institute@-location	-location=20
@steve_bell@-person	-person=71
@maida@-product	-product=1
@kevin_reynolds@-person	-person=70
@archon@-event	-event=8
@pappenheim@-person	-person=8
@mamiya@-organization	-organization=54
@saxon_wars@-event	-event=54
@spore@-living_thing	-living_thing=1
@nicholas@-person	-person=170
@maud_de_braose@-person	-person=20
@side_by_side@-event	-event=1
@cloudy_with_a_chance_of_meatballs@-product	-product=1
@gibbon@-art	-art=1
@magica@-person	-person=8
@addington@-person	-person=23
@phobia@-art	-art=31
@anime@-person	-person=1
@kirsty_coventry@-person	-person=53
@solariellidae@-living_thing	-living_thing=188
@scooby-doo_and_scrappy-doo@-broadcast_program	-broadcast_program=60
@invisible@-art	-art=21
@montevarchi@-organization	-organization=21
@max_mara@-organization	-organization=69
@earth_2@-art	-art=3
@eagle@-product	-product=76
@peridroma_saucia@-living_thing	-living_thing=58
@the_meters@-person	-person=182
@czech_socialist_republic@-location	-location=23
@tommy_dorsey@-person	-person=547
@baraka@-location	-location=1
@starhawk@-person	-person=74
@faith@-broadcast_program	-broadcast_program=21
@g@-location	-location=7
@breakfast_of_champions@-art	-art=60
@absolute_power@-broadcast_program	-broadcast_program=29
@everest@-art	-art=12
@pfaffenhofen@-location	-location=34
@maurice_richard@-person	-person=179
@eileen@-person	-person=12
@amdahl@-person	-person=5
@71@-location	-location=32
@friuli@-event	-event=1
@1922_season@-event	-event=28
@s.c._olhanense@-organization	-organization=134
@hilo@-organization	-organization=1
@reconstruction@-person	-person=10
@destry@-person	-person=9
@prada@-product	-product=1
@earl_of_macclesfield@-title	-title=19
@the_house_of_the_dead@-product	-product=13
@scorcher@-product	-product=3
@1909_alberta_general_election@-event	-event=30
@exit_to_eden@-art	-art=39
@wild_roses@-living_thing	-living_thing=3
@cable_car@-transit	-transit=1
@latter_day_saint_movement@-religion-religion	-religion-religion=603
@sam_hughes@-person	-person=43
@het_volk@-event	-event=1
@nakoda@-location	-location=13
@atl@-computer-programming_language	-computer-programming_language=10
@bob_baker@-location	-location=1
@marand@-location	-location=25
@wallace_neff@-person	-person=22
@duckworth@-person	-person=10
@thomas_cook_group@-person	-person=1
@detroit@-organization	-organization=388
@saint_servatius@-location	-location=1
@prince@-organization	-organization=29
@lug@-product	-product=3
@shōgun@-broadcast_program	-broadcast_program=30
@asa_packer@-location	-location=1
@dab@-location	-location=1
@edmund_berry_godfrey@-person	-person=25
@blue_raspberry@-person	-person=18
@young_chris@-person	-person=67
@highbury@-location	-location=468
@henri_bourassa@-person	-person=84
@national_auditorium_of_music@-location	-location=26
@uusimaa@-product	-product=9
@turner_sports@-person	-person=114
@day_one@-broadcast_program	-broadcast_program=31
@st._anthony@-person	-person=68
@september_19@-time	-time=245
@golden_plains_shire@-location	-location=26
@alexandru_macedonski@-person	-person=59
@voyager@-organization	-organization=1
@edinburgh_rugby@-location	-location=3
@atalanta@-location	-location=3
@88@-person	-person=4
@alianza_lima@-event	-event=1
@csr@-location	-location=1
@white_sea@-person	-person=1
@super_league_i@-event	-event=25
@octopus@-living_thing	-living_thing=70
@native_americans@-organization	-organization=1
@golf@-broadcast_program	-broadcast_program=4
@freelance@-product	-product=1
@gentius@-person	-person=42
@stump_merrill@-person	-person=24
@michael_i_of_romania@-person	-person=42
@arizona@-person	-person=1
@tobago_house_of_assembly@-organization	-organization=25
@sabrina@-broadcast_program	-broadcast_program=4
@wabash@-location	-location=108
@the_grifters@-person	-person=14
@featherstone_rovers@-organization	-organization=566
@gnaeus_julius_agricola@-person	-person=101
@clearwater@-location	-location=294
@channel_one@-broadcast_network	-broadcast_network=45
@dick_smothers@-person	-person=23
@abc_radio@-person	-person=1
@chalk@-location	-location=18
@greeks@-organization	-organization=2
@drammen@-location	-location=526
@caddo@-location	-location=49
@cope@-person	-person=303
@flying_dutchman@-organization	-organization=9
@general_election@-organization	-organization=1
@silver_spring@-organization	-organization=1
@itv@-broadcast_network	-broadcast_network=5605
@national_league_division_two@-organization	-organization=19
@another_part_of_the_forest@-art	-art=33
@powhatan@-art	-art=1
@tatu@-person	-person=23
@mind@-biology	-biology=1
@xiaolin_showdown@-broadcast_program	-broadcast_program=57
@yolande_beekman@-person	-person=24
@vital_voices@-organization	-organization=23
@loano@-location	-location=26
@sophie@-product	-product=1
@arta@-language	-language=1
@mount_panorama_circuit@-location	-location=173
@orhan_pamuk@-person	-person=193
@the_masters@-event	-event=157
@fonseca@-location	-location=7
@saint@-product	-product=1
@douglas_stewart@-person	-person=30
@priests@-organization	-organization=1
@chickasaw@-language	-language=17
@israel@-organization	-organization=527
@montacute@-title	-title=2
@olof_mellberg@-person	-person=35
@women's_spring_football_league@-organization	-organization=56
@lak@-location	-location=4
@tenderness@-art	-art=21
@mbc@-organization	-organization=1
@hutchinson@-organization	-organization=97
@kugluktuk@-location	-location=30
@kumamoto_castle@-location	-location=45
@cisco@-location	-location=47
@puppy_love@-broadcast_program	-broadcast_program=3
@father@-person	-person=153
@st_vincent@-organization	-organization=1
@voltage_fighter_gowcaizer@-product	-product=32
@maron@-broadcast_program	-broadcast_program=16
@jorge_montt@-location	-location=1
@slade_green@-organization	-organization=2
@brad_steiger@-person	-person=40
@aubrey_powell@-person	-person=23
@john_ericsson@-art	-art=1
@surfers_paradise@-art	-art=1
@armenia@-location	-location=296
@drancy@-organization	-organization=6
@hungary@-finance-currency	-finance-currency=1
@neckar@-organization	-organization=7
@how_to_train_your_dragon@-product	-product=1
@jack_lang@-person	-person=290
@synthesis@-title	-title=1
@god@-god	-god=3937
@croat@-language	-language=2
@*@-broadcast_program	-broadcast_program=63
@spartan@-living_thing	-living_thing=2
@beaconsfield@-broadcast_program	-broadcast_program=1
@himalia@-location	-location=21
@jackie_searl@-person	-person=20
@charles_emmett_mack@-person	-person=20
@kerala@-people-ethnicity	-people-ethnicity=2
@anand_amritraj@-person	-person=25
@naghan_district@-location	-location=43
@foula@-location	-location=37
@aval_oru_thodar_kathai@-art	-art=20
@natalie@-art	-art=10
@total_eclipse@-product	-product=8
@the_iron_giant@-art	-art=121
@yellowstone_hotspot@-location	-location=23
@shute@-person	-person=2
@silver_fern@-product	-product=22
@matthew_parker@-person	-person=162
@grane@-location	-location=43
@sutton@-location	-location=464
@cheyenne@-product	-product=10
@hopkins@-broadcast_program	-broadcast_program=2
@bohumil_hrabal@-person	-person=58
@frank_damrosch@-person	-person=25
@kavadh_i@-person	-person=80
@nasm@-location	-location=8
@governor_of_south_carolina@-title	-title=311
@movement@-location	-location=2
@train@-person	-person=342
@palouse@-location	-location=140
@take_control@-art	-art=21
@tim_asch@-person	-person=24
@keizer@-person	-person=2
@unicorn_theatre@-location	-location=30
@lilydale@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=63
@sonic_the_hedgehog@-product	-product=311
@peaches@-person	-person=272
@lowndes@-person	-person=4
@macedon@-location	-location=48
@qualification_campaign@-event	-event=26
@santo_andré@-organization	-organization=96
@tinsley_mortimer@-person	-person=24
@crimson@-art	-art=22
@the_chant_of_jimmie_blacksmith@-art	-art=49
@calcio_catania@-organization	-organization=203
@earl@-art	-art=2
@mei_foo_sun_chuen@-location	-location=23
@czarnków-trzcianka_county@-location	-location=167
@fort_fraser@-product	-product=3
@the_gate@-internet-website	-internet-website=1
@denis_lill@-person	-person=24
@do@-person	-person=16
@northampton@-location	-location=1765
@sir_lord_baltimore@-person	-person=20
@mahnomen@-location	-location=21
@moroccan@-person	-person=2
@grand_prairie@-location	-location=79
@silver_creek@-location	-location=46
@yavne@-location	-location=96
@shafter@-person	-person=1
@general_motors@-organization	-organization=18
@northern_maori@-event	-event=1
@bouchercon@-event	-event=49
@alster@-product	-product=1
@steve_lake@-organization	-organization=1
@wcau-tv@-broadcast_program	-broadcast_program=1
@benfica@-location	-location=13
@tao@-product	-product=1
@barry_diller@-person	-person=114
@lewisville@-location	-location=90
@guitarist@-product	-product=35
@franklin_district@-location	-location=20
@ari_gold@-art	-art=2
@golden_magic@-person	-person=21
@citizen_x@-art	-art=21
@city_of_adelaide@-product	-product=17
@thackley@-organization	-organization=14
@duke_of_grafton@-person	-person=45
@swati@-location	-location=1
@coleraine_f.c.@-organization	-organization=28
@terraplane@-art	-art=3
@bowler@-title	-title=27
@elswick@-organization	-organization=12
@red_shift@-art	-art=14
@riverbed@-organization	-organization=6
@potter_stewart@-person	-person=155
@porthleven@-location	-location=55
@eye_of_the_tiger@-art	-art=120
@neyland@-location	-location=36
@d1@-location	-location=5
@colden_common@-location	-location=20
@veldenz@-location	-location=24
@take_6@-art	-art=2
@maria_anna_mozart@-person	-person=27
@albertville,_alabama@-location	-location=21
@archbishop_of_tuam@-location	-location=2
@maximilian_hell@-person	-person=28
@thunder_in_paradise@-broadcast_program	-broadcast_program=29
@alessandro@-art	-art=15
@sudirman@-location	-location=1
@yorkville@-organization	-organization=1
@wishaw@-location	-location=150
@district_of_columbia@-organization	-organization=10
@chancellor@-location	-location=5
@record_of_lodoss_war@-broadcast_program	-broadcast_program=84
@roy_babbington@-person	-person=29
@gonesse@-location	-location=44
@chester_zoo@-location	-location=54
@bonnie_dundee@-art	-art=24
@the_beast@-people-ethnicity	-people-ethnicity=1
@idols@-broadcast_program	-broadcast_program=4
@dolemite@-person	-person=2
@idol@-title	-title=236
@merkos_l'inyonei_chinuch@-organization	-organization=20
@pink@-visual_art-color	-visual_art-color=23
@andrew_breitbart@-person	-person=74
@wild_boar@-living_thing	-living_thing=87
@slovak@-internet-website	-internet-website=1
@lds@-organization	-organization=95
@honey_bee@-art	-art=10
@giuffria@-person	-person=39
@destiny@-art	-art=91
@imma_be@-art	-art=25
@time_magazine@-art	-art=640
@mariah_carey@-person	-person=1846
@chester_county@-location	-location=777
@kitaro_nishida@-person	-person=26
@palawan@-language	-language=1
@cumnock@-organization	-organization=4
@caudron_g.3@-product	-product=25
@sbc@-broadcast_network	-broadcast_network=4
@dead_man's_folly@-broadcast_program	-broadcast_program=1
@checkers@-organization	-organization=3
@chambois@-location	-location=25
@portland_canal@-location	-location=42
@anglian@-organization	-organization=1
@bougainville@-organization	-organization=3
@lillian_rich@-person	-person=30
@gleneagles_hotel@-location	-location=46
@mull_of_kintyre@-art	-art=44
@atm@-organization	-organization=41
@king_edward's_school,_bath@-organization	-organization=20
@radley@-organization	-organization=3
@apt@-art	-art=4
@whittier,_california@-location	-location=214
@ethiopian@-location	-location=65
@blitzkrieg@-event	-event=1
@frank_harper@-person	-person=38
@palestine_railways@-location	-location=31
@northcote@-location	-location=93
@jackie_chan_adventures@-broadcast_program	-broadcast_program=171
@helsinki_slang@-language	-language=23
@sandy_hook@-organization	-organization=2
@michel'le@-art	-art=3
@nanda@-person	-person=139
@salamanca@-event	-event=59
@depaul_university_college_of_law@-organization	-organization=47
@brezhnev@-person	-person=32
@rehabilitation@-medicine-medical_treatment	-medicine-medical_treatment=141
@teri_hatcher@-person	-person=188
@blade_runner@-product	-product=16
@everglades@-location	-location=370
@minister_of_the_interior@-organization	-organization=61
@leopoldsburg@-location	-location=37
@somchai_wongsawat@-person	-person=47
@william_armstrong@-person	-person=47
@element@-location	-location=1
@splashdown@-person	-person=13
@brenda_lee@-person	-person=360
@squawk_box@-broadcast_program	-broadcast_program=70
@m._emmet_walsh@-person	-person=118
@cold_war@-broadcast_program	-broadcast_program=6
@caron_keating@-person	-person=37
@redditch_united@-organization	-organization=113
@leonardo_sandri@-person	-person=20
@sultan_bin_mohamed_al-qasimi@-person	-person=31
@all-stars@-event	-event=21
@delaware_valley@-location	-location=215
@june_lockhart@-person	-person=142
@royal_city@-person	-person=20
@pangaea@-art	-art=9
@heinrich_bullinger@-person	-person=99
@stages@-art	-art=32
@island_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=80
@east_asia_summit@-organization	-organization=62
@kumaragupta_i@-person	-person=26
@channel@-broadcast-tv_channel	-broadcast-tv_channel=2
@alex_acuña@-person	-person=109
@camagüey@-location	-location=213
@santa_maria_della_vittoria@-location	-location=35
@tonight's_the_night@-art	-art=63
@missa_solemnis@-art	-art=31
@expedition_impossible@-art	-art=3
@1979@-event	-event=1181
@yamato@-language	-language=1
@straßburg@-organization	-organization=1
@miramar_rangers@-organization	-organization=67
@unplugged@-art	-art=42
@e._urner_goodman@-person	-person=26
@lynette_woodard@-person	-person=27
@hódmezővásárhely@-location	-location=67
@lacoste@-person	-person=3
@jerry_seuseu@-person	-person=26
@tony_reddin@-person	-person=20
@marcel@-location	-location=1
@roche@-location	-location=25
@who_killed_the_electric_car?@-art	-art=38
@aura@-product	-product=20
@rudolf_steiner@-person	-person=407
@mike_phillips@-person	-person=35
@manchester_city's@-location	-location=1
@catscratch@-broadcast_program	-broadcast_program=35
@sloan@-location	-location=20
@the_new_power_generation@-person	-person=108
@north_texas@-location	-location=151
@state_university_of_music_and_performing_arts_stuttgart@-organization	-organization=20
@garden_city@-organization	-organization=3
@extra@-broadcast_network	-broadcast_network=1
@dean_bell@-person	-person=50
@shatabdi@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@himself@-art	-art=1
@action@-organization	-organization=16
@ntu@-broadcast_network	-broadcast_network=19
@basco@-person	-person=1
@pill@-person	-person=20
@šentrupert@-location	-location=35
@bochnia_county@-location	-location=124
@nascar_on_tnt@-broadcast_network	-broadcast_network=1
@minas_basin@-location	-location=102
@tesla@-person	-person=152
@gonzales@-person	-person=10
@imperial@-organization	-organization=91
@grutle_kjellson@-person	-person=27
@infidels@-art	-art=25
@quest@-art	-art=5
@rosewater@-food	-food=2
@l'isle-adam@-person	-person=1
@leon@-person	-person=77
@olivier@-living_thing	-living_thing=1
@sassy@-location	-location=1
@talpa@-living_thing	-living_thing=2
@bullhead@-living_thing	-living_thing=55
@point@-location	-location=24
@cinematronics@-art	-art=1
@ono@-person	-person=10
@ivan_lins@-person	-person=113
@roberto_clemente@-location	-location=1
@san_jose@-person	-person=6
@brain@-location	-location=2
@u.s._marshals@-art	-art=48
@blondel@-person	-person=17
@robert@-broadcast_program	-broadcast_program=2
@stacey_q@-person	-person=49
@canadians@-people-ethnicity	-people-ethnicity=1
@argentine@-location	-location=6805
@bassa@-people-ethnicity	-people-ethnicity=12
@federal_aviation_administration@-organization	-organization=1907
@bignoniaceae@-living_thing	-living_thing=134
@anchorage_school_district@-organization	-organization=31
@bret@-event	-event=4
@asian_art_museum_of_san_francisco@-location	-location=33
@macabre@-art	-art=19
@blackjack@-food	-food=1
@enzo_jannacci@-person	-person=41
@cabrales@-food	-food=7
@austral@-language	-language=2
@king_ov_hell@-person	-person=24
@space_ritual@-art	-art=36
@design@-organization	-organization=4
@ian_macfarlane@-person	-person=35
@paiwan@-people-ethnicity	-people-ethnicity=25
@camp_dodge@-location	-location=25
@unsworth@-person	-person=14
@karlstadt@-person	-person=2
@candy_jim_taylor@-person	-person=25
@karelian@-language	-language=57
@brachylophosaurus@-living_thing	-living_thing=22
@battlefield@-organization	-organization=1
@verbena@-living_thing	-living_thing=34
@wiley@-location	-location=3
@rick_geary@-person	-person=36
@teddy@-location	-location=1
@emden@-product	-product=10
@north_georgia@-location	-location=38
@scioto@-location	-location=71
@exit@-event	-event=15
@state_house_of_commons@-organization	-organization=21
@lawrenceville@-location	-location=160
@thomas_wharton@-person	-person=23
@outpost@-organization	-organization=1
@crystal_chappell@-person	-person=38
@movie@-broadcast_program	-broadcast_program=3
@llandow@-location	-location=23
@low_saxon@-location	-location=2
@noel@-time	-time=1
@anguillidae@-living_thing	-living_thing=35
@cidade_negra@-person	-person=21
@the_weekend@-art	-art=13
@explosion@-location	-location=1
@jungle_junction@-broadcast_program	-broadcast_program=31
@rpm_100@-art	-art=45
@bill_clinton@-organization	-organization=1
@whitechapel@-broadcast_program	-broadcast_program=41
@rajiv_joseph@-person	-person=23
@providence_friars@-organization	-organization=21
@castletown_house@-location	-location=43
@magdalen@-location	-location=1
@shanghainese@-people-ethnicity	-people-ethnicity=5
@cobalt@-product	-product=4
@armagh_observatory@-location	-location=40
@horace_stoneham@-person	-person=47
@željezničar@-organization	-organization=72
@tala@-living_thing	-living_thing=3
@badr_al-jamali@-person	-person=27
@mark_catesby@-person	-person=36
@adelsö@-location	-location=23
@bingley@-event	-event=1
@red_lodge@-location	-location=32
@boat_of_garten@-location	-location=22
@the_frogs@-person	-person=41
@bachelor_of_laws@-title	-title=1
@southern_nevada@-location	-location=31
@adam_everett@-person	-person=33
@speedwell@-living_thing	-living_thing=8
@george_hu@-person	-person=37
@quinton@-location	-location=63
@myanmar@-organization	-organization=102
@united_provinces_of_the_río_de_la_plata@-location	-location=120
@water@-living_thing	-living_thing=1
@land_rover_freelander@-product	-product=36
@twitch@-art	-art=12
@darts@-person	-person=30
@unison@-organization	-organization=111
@degar@-people-ethnicity	-people-ethnicity=23
@the_fat_man@-art	-art=14
@george_enescu@-person	-person=219
@d.o.e.@-person	-person=37
@bernard_courtois@-person	-person=20
@armstrong@-location	-location=143
@antarctica@-person	-person=1
@brindisi@-art	-art=1
@glenn_chadbourne@-person	-person=31
@roanoke_island@-location	-location=162
@operation_active_endeavour@-event	-event=31
@soroti@-location	-location=73
@shelley_smith@-person	-person=22
@georgia@-art	-art=41
@chapel_royal@-organization	-organization=1
@cosco@-organization	-organization=27
@kōki_mitani@-person	-person=22
@trebizond@-location	-location=25
@jon_fishman@-person	-person=135
@saint_louis@-product	-product=4
@vecheslav_zagonek@-person	-person=317
@new_york_state_route_30@-location	-location=39
@constantinos_christoforou@-person	-person=23
@toei@-location	-location=1
@ilyushin_il-18@-product	-product=74
@cerura_vinula@-living_thing	-living_thing=40
@good@-organization	-organization=1
@aramaic_language@-language	-language=68
@dogon@-language	-language=13
@amc@-organization	-organization=128
@patrick_henry@-organization	-organization=2
@lava@-organization	-organization=16
@commonwealth_of_england@-event	-event=1
@white_lotus@-event	-event=1
@prefontaine@-art	-art=21
@toledo@-organization	-organization=90
@finance_minister@-person	-person=4
@solano@-people-ethnicity	-people-ethnicity=1
@golden_guitar@-location	-location=33
@take_that@-art	-art=4
@lv@-location	-location=2
@lincoln_city@-location	-location=16
@3m@-organization	-organization=429
@israeli@-organization	-organization=39
@7th_fleet@-location	-location=1
@fascist@-location	-location=8
@okara@-food	-food=9
@jonquière@-person	-person=1
@goya@-location	-location=17
@illyrian@-language	-language=39
@gathering_of_the_juggalos@-event	-event=55
@pd@-computer-programming_language	-computer-programming_language=5
@dopamine@-biology	-biology=1
@venus@-god	-god=478
@shonie_carter@-person	-person=40
@stoney_creek@-location	-location=133
@kramsk@-location	-location=27
@lark@-person	-person=4
@alderac_entertainment_group@-organization	-organization=56
@robert_hood_saunders@-person	-person=33
@chrysanthemum@-living_thing	-living_thing=85
@ohio_state_buckeyes_football@-organization	-organization=67
@fast_and_loose@-art	-art=9
@bouvet@-product	-product=13
@new_society@-art	-art=35
@edelweiss@-location	-location=1
@yates@-person	-person=7
@parthian@-language	-language=66
@boxers@-living_thing	-living_thing=11
@friesian@-person	-person=1
@dewdney@-person	-person=1
@john_joseph_o'connor@-person	-person=44
@translation@-internet-website	-internet-website=1
@genesis@-art	-art=1063
@marquee@-organization	-organization=2
@development@-title	-title=54
@mcgill_university_health_centre@-location	-location=44
@victor@-person	-person=62
@ussr_championship@-event	-event=20
@jokers_wild@-location	-location=1
@hoylake@-location	-location=138
@fasano@-person	-person=1
@amy_austria@-person	-person=25
@windows_on_the_world@-location	-location=42
@borderline@-person	-person=1
@university_city@-location	-location=58
@eggs@-disease	-disease=1
@caligula@-person	-person=602
@route_1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@royal_theatre@-organization	-organization=1
@nick_sagan@-person	-person=20
@spy_kids@-art	-art=88
@1980@-organization	-organization=2
@fort_mill,_south_carolina@-location	-location=57
@national_football_conference@-organization	-organization=242
@endless_love@-broadcast_program	-broadcast_program=21
@bad_friedrichshall@-location	-location=28
@lucian_freud@-person	-person=233
@the_king_is_dead@-broadcast_program	-broadcast_program=6
@lufthansa@-event	-event=1
@two_of_a_kind@-broadcast_program	-broadcast_program=21
@the_meadows@-location	-location=55
@ragini@-person	-person=33
@lunenburg@-location	-location=185
@jarvis@-product	-product=5
@nova@-art	-art=16
@jaime_fernández@-person	-person=25
@turkish@-language	-language=29
@plenty@-art	-art=37
@billie_holiday@-person	-person=1139
@lancashire@-organization	-organization=129
@san_juan,_argentina@-location	-location=47
@arecibo@-art	-art=2
@utv@-broadcast_program	-broadcast_program=1
@night_flight@-broadcast_program	-broadcast_program=31
@brockenhurst@-organization	-organization=13
@pope@-organization	-organization=4
@algonquin@-product	-product=1
@nicholas_serota@-person	-person=56
@victor_french@-person	-person=43
@discovery@-location	-location=63
@fred_brathwaite@-person	-person=20
@1935@-art	-art=9
@sam@-broadcast_program	-broadcast_program=10
@new_zealand's_got_talent@-event	-event=1
@print@-product	-product=1
@sunburn@-disease	-disease=9
@riverdales@-person	-person=16
@vinko_jelovac@-person	-person=21
@carlos_hathcock@-person	-person=30
@hyderabad@-product	-product=1
@woodland@-location	-location=72
@platinum_blonde@-person	-person=45
@shearwater@-person	-person=41
@jfk@-location	-location=16
@vale_of_york@-location	-location=77
@siddi@-location	-location=2
@hawaiian_islands@-event	-event=1
@goose_green@-event	-event=4
@cariboo@-organization	-organization=1
@essence_music_festival@-art	-art=1
@riverstone@-location	-location=35
@antrim@-event	-event=2
@saxon@-location	-location=119
@somerleyton@-location	-location=27
@henry@-location	-location=113
@prince-bishopric_of_paderborn@-location	-location=75
@christian_iii@-person	-person=206
@lučani@-organization	-organization=1
@mark_mccormack@-person	-person=38
@the_curious_incident_of_the_dog_in_the_night-time@-art	-art=73
@mohini@-person	-person=30
@jiang_ziya@-person	-person=61
@petit_verdot@-food	-food=134
@dębowiec@-location	-location=24
@bill_haslam@-person	-person=70
@irvine,_north_ayrshire@-location	-location=55
@international_council_on_monuments_and_sites@-organization	-organization=48
@gravesend@-organization	-organization=5
@duke_of_lennox@-person	-person=14
@tommy_devito@-art	-art=2
@tacoma@-living_thing	-living_thing=1
@the_game@-person	-person=345
@the_fix@-art	-art=26
@autumn@-art	-art=21
@lambaesis@-location	-location=21
@skåne@-location	-location=42
@stoke@-organization	-organization=801
@obrovac@-location	-location=27
@little_caesar@-person	-person=20
@united_states_district_court_for_the_eastern_district_of_arkansas@-organization	-organization=36
@beiersdorf@-location	-location=1
@hanumangarh@-location	-location=66
@padang@-location	-location=134
@meth@-person	-person=1
@clipperton_island@-location	-location=97
@post_office@-location	-location=9
@eponymous@-person	-person=4
@big_game@-living_thing	-living_thing=1
@edwin@-product	-product=1
@farewell_address@-art	-art=18
@devon@-title	-title=2
@zorro@-living_thing	-living_thing=1
@andrey_sheptytsky@-person	-person=48
@st._thomas@-location	-location=406
@groupe_danone@-organization	-organization=64
@irish@-people-ethnicity	-people-ethnicity=9255
@exit@-product	-product=1
@jews@-religion-religion	-religion-religion=163
@new_york_mets@-organization	-organization=4420
@così_fan_tutte@-art	-art=501
@nimar@-location	-location=29
@encyclopaedia_judaica@-art	-art=103
@oracle@-product	-product=126
@divisions@-living_thing	-living_thing=1
@rex@-title	-title=5
@big_boss_man@-art	-art=37
@ptolemy_of_mauretania@-person	-person=29
@mazda@-product	-product=3
@the_velvet_underground@-person	-person=651
@limca_book_of_records@-art	-art=104
@singalong_jubilee@-broadcast_program	-broadcast_program=29
@denver_art_museum@-location	-location=188
@1776@-organization	-organization=5
@internet_explorer_8@-product	-product=55
@orphans@-art	-art=37
@winthrop@-location	-location=61
@bright_promise@-broadcast_program	-broadcast_program=28
@douglass@-person	-person=6
@kaposvári_rákóczi_fc@-organization	-organization=71
@glenorchy@-location	-location=116
@kings@-product	-product=2
@women's_health@-art	-art=30
@earth@-organization	-organization=2
@39@-body_part	-body_part=2
@danzig@-event	-event=7
@barbara_stanwyck@-person	-person=560
@get_low@-art	-art=31
@kaolack_region@-location	-location=20
@dick@-body_part	-body_part=10
@tweed@-person	-person=4
@carmelite@-organization	-organization=123
@autoamerican@-art	-art=21
@théâtre_du_marais@-location	-location=27
@halloween@-person	-person=73
@man_v._food@-broadcast_program	-broadcast_program=66
@kikkan_randall@-person	-person=31
@pi@-title	-title=13
@eggheads@-broadcast_program	-broadcast_program=48
@l'isle-adam@-location	-location=19
@pescara@-event	-event=1
@power_plant@-art	-art=12
@age@-event	-event=1
@croft@-location	-location=120
@criciúma@-location	-location=46
@premier@-location	-location=2
@chalco@-location	-location=52
@rwd@-title	-title=1
@utah_saints@-art	-art=3
@japanese_super_cup@-event	-event=105
@jan_karon@-person	-person=20
@veneto@-organization	-organization=1
@mittweida@-location	-location=44
@wild_orchid@-art	-art=30
@holliston,_massachusetts@-location	-location=41
@michael_joseph_curley@-person	-person=26
@2008_chinese_milk_scandal@-event	-event=29
@grandma_got_run_over_by_a_reindeer@-broadcast_program	-broadcast_program=12
@peaches@-location	-location=1
@nicollet_mall@-location	-location=42
@harding@-product	-product=2
@mahindra@-organization	-organization=19
@bladensburg@-location	-location=45
@västmanland@-organization	-organization=2
@saint_paul@-person	-person=104
@mc@-product	-product=2
@americanconnection@-organization	-organization=23
@stadion@-event	-event=27
@brown@-food	-food=2
@elisabeth@-art	-art=66
@rio_grande_valley_dorados@-organization	-organization=24
@rushworth_and_dreaper@-organization	-organization=81
@richard_fletcher@-title	-title=1
@safe@-organization	-organization=5
@d'yer_mak'er@-art	-art=21
@quinine@-medicine-drug	-medicine-drug=24
@brookville,_indiana@-location	-location=43
@y@-location	-location=1
@organs@-product	-product=6
@test_drive_unlimited@-product	-product=29
@john_muir@-location	-location=2
@aero@-art	-art=4
@sengoku@-art	-art=5
@howard@-location	-location=147
@van_der_valk@-organization	-organization=3
@dervish@-product	-product=1
@justin_pearson@-person	-person=27
@ayutthaya@-organization	-organization=6
@frank_owen@-person	-person=31
@national_capital_region@-location	-location=138
@bullet@-person	-person=7
@morgan_murphy@-person	-person=23
@punch@-organization	-organization=1
@dexter@-product	-product=2
@bengal@-language	-language=1
@riga@-location	-location=3332
@diponegoro@-person	-person=34
@kanagawa@-art	-art=217
@create@-broadcast_network	-broadcast_network=21
@english_electric@-art	-art=7
@lloyd_swanton@-person	-person=44
@hansa@-living_thing	-living_thing=1
@liga_leumit@-organization	-organization=476
@newcomb@-organization	-organization=3
@tony_leung@-person	-person=87
@president's@-title	-title=39
@ouo_department@-location	-location=28
@munna@-art	-art=15
@2@-transit	-transit=1
@scottish@-religion-religion	-religion-religion=1
@canary@-location	-location=27
@melodiya@-organization	-organization=179
@collin@-location	-location=41
@jeremy@-person	-person=32
@agnetha_fältskog@-art	-art=1
@president_of_the_united_states@-title	-title=5105
@galaxie@-location	-location=1
@preston@-product	-product=6
@clearlake@-person	-person=18
@ethan_allen@-organization	-organization=8
@divine@-person	-person=34
@toronto,_ontario@-location	-location=108
@bengal@-people-ethnicity	-people-ethnicity=1
@superintendent@-title	-title=386
@athletics_australia@-organization	-organization=41
@ayers_rock@-person	-person=14
@rewrite@-art	-art=4
@lu_yi@-person	-person=34
@rigor_mortis@-art	-art=16
@the_blue_and_the_gray@-art	-art=1
@vasundhara_raje@-person	-person=31
@lck@-biology	-biology=25
@weatherspoon_art_museum@-location	-location=23
@sardine@-product	-product=3
@writer@-organization	-organization=2
@riau_archipelago@-location	-location=37
@scissor_sisters@-person	-person=383
@mussel@-food	-food=17
@horses@-living_thing	-living_thing=5
@fraser_river@-event	-event=2
@locomotion@-product	-product=10
@220@-product	-product=6
@mary_pickford@-person	-person=675
@charles_lawson@-person	-person=30
@nacho_libre@-art	-art=49
@feltrinelli@-organization	-organization=49
@society_of_chemical_industry@-organization	-organization=61
@orphaned_land@-person	-person=50
@east_grinstead@-organization	-organization=3
@54@-art	-art=49
@republic_of_the_rio_grande@-location	-location=47
@birkbeck_college@-organization	-organization=136
@hitchcock@-person	-person=122
@rage_against_the_machine@-person	-person=724
@stockholm,_sweden@-location	-location=22
@camino_real@-organization	-organization=2
@p53@-art	-art=6
@mon@-event	-event=25
@flowers@-art	-art=41
@nephi,_utah@-location	-location=21
@manawydan@-god	-god=36
@conrad_iii@-person	-person=107
@fort_mccoy,_wisconsin@-location	-location=20
@ruckus@-broadcast_program	-broadcast_program=3
@ulceration@-disease	-disease=13
@lister@-organization	-organization=23
@ruckus@-art	-art=7
@dal@-food	-food=23
@czech_radio@-organization	-organization=24
@harold_ballard@-person	-person=88
@nancy_grace@-person	-person=90
@grove@-organization	-organization=17
@gmina_jedlińsk@-location	-location=44
@samuel_c._pomeroy@-person	-person=37
@antanas_smetona@-person	-person=120
@cavalry@-title	-title=1
@don't_you_wanna_stay@-art	-art=27
@octavian@-person	-person=228
@the_back_horn@-person	-person=19
@cry_wolf@-person	-person=4
@hanley@-location	-location=170
@63rd_berlin_international_film_festival@-event	-event=54
@tears@-disease	-disease=2
@proven_guilty@-art	-art=29
@the_wild_bunch@-art	-art=120
@sequel@-art	-art=89
@tennessee_department_of_environment_and_conservation@-organization	-organization=38
@hocus_pocus@-person	-person=1
@punch@-person	-person=1
@steve_hutchinson@-person	-person=45
@william_rees_(gwilym_hiraethog)@-person	-person=20
@northern_division@-organization	-organization=17
@doctors@-medicine-medical_treatment	-medicine-medical_treatment=1
@enrique@-person	-person=22
@natural_bridge@-location	-location=33
@the_smeezingtons@-person	-person=73
@elvira@-location	-location=2
@creek@-people-ethnicity	-people-ethnicity=5
@omar_abdullah@-person	-person=57
@johnny_clegg@-person	-person=91
@angela_douglas@-person	-person=35
@king's_x@-person	-person=182
@mangareva@-language	-language=1
@luxembourgian@-location	-location=4
@grand_portage@-location	-location=30
@battle_of_the_sound@-event	-event=26
@aquitania@-title	-title=1
@freiburg@-location	-location=17
@faker@-art	-art=3
@michael_ayrton@-person	-person=24
@just_william@-art	-art=60
@peach@-person	-person=32
@si@-art	-art=8
@mathias_kiwanuka@-person	-person=29
@fighter@-organization	-organization=6
@university_of_tromsø@-organization	-organization=183
@oro@-location	-location=1
@u.s._route_77@-location	-location=46
@sadat@-art	-art=8
@niall_o'brien@-person	-person=40
@yorick_van_wageningen@-person	-person=20
@muscle@-body_part	-body_part=10
@milk_race@-event	-event=29
@dp@-organization	-organization=29
@brands_hatch@-event	-event=2
@epistle_to_philemon@-art	-art=50
@marcelo_zalayeta@-person	-person=31
@bradley_kincaid@-person	-person=20
@dependency@-location	-location=49
@charles_duncombe@-person	-person=25
@kirby_super_star@-product	-product=54
@mediacorp_channel_8@-broadcast-tv_channel	-broadcast-tv_channel=185
@kami@-person	-person=12
@willis_hall@-location	-location=2
@anger_management@-art	-art=61
@bbc_radio_devon@-organization	-organization=48
@rosslyn_park@-organization	-organization=61
@suicidegirls@-internet-website	-internet-website=38
@hellenic@-location	-location=84
@apple's@-organization	-organization=123
@ōmachi@-location	-location=32
@chalcedon@-location	-location=193
@adela_cuprella@-living_thing	-living_thing=24
@for_scent-imental_reasons@-art	-art=21
@hexham@-location	-location=544
@guanacaste@-location	-location=88
@chen_sheng@-person	-person=28
@central_asia@-location	-location=3171
@the_moment@-person	-person=8
@innocence@-person	-person=4
@huntsville_channel_cats@-organization	-organization=30
@pomona@-location	-location=64
@n.f.-board@-organization	-organization=25
@nrhp@-organization	-organization=151
@judaism@-religion-religion	-religion-religion=2620
@swedish@-broadcast-tv_channel	-broadcast-tv_channel=1
@arethusa@-product	-product=17
@dr@-education-educational_degree	-education-educational_degree=45
@westlake_village@-location	-location=35
@marta@-organization	-organization=3
@čadca@-location	-location=38
@missouri@-organization	-organization=393
@album_of_the_year@-art	-art=36
@octopus@-art	-art=13
@odd_future@-organization	-organization=1
@augustine@-organization	-organization=16
@tabriz_county@-location	-location=83
@esbjerg@-organization	-organization=27
@burning_heart@-organization	-organization=7
@1912@-event	-event=325
@pitcher@-title	-title=135
@pinus_halepensis@-living_thing	-living_thing=31
@ken@-broadcast_program	-broadcast_program=1
@mosaic@-living_thing	-living_thing=1
@austin_peay@-organization	-organization=17
@owain_cyfeiliog@-person	-person=31
@celtic@-location	-location=4
@warman@-location	-location=25
@ocean_spray@-living_thing	-living_thing=3
@elliott_reid@-person	-person=27
@university_of_dundee@-organization	-organization=409
@guards@-title	-title=5
@rumford@-person	-person=2
@second@-broadcast-tv_channel	-broadcast-tv_channel=2
@samadhi@-location	-location=29
@electoral@-location	-location=3
@woodrow_wilson_high_school@-organization	-organization=103
@agenda@-organization	-organization=4
@north-east@-event	-event=1
@albatross@-product	-product=16
@aya_hisakawa@-person	-person=43
@order_of_the_house_of_orange@-title	-title=40
@picnic@-food	-food=1
@london_midland@-organization	-organization=347
@candy@-food	-food=24
@armenian_church@-location	-location=14
@emu@-organization	-organization=6
@changing_faces@-art	-art=6
@vaughn_taylor@-person	-person=44
@maurice_farman@-organization	-organization=7
@german_minority_in_poland@-people-ethnicity	-people-ethnicity=35
@dare@-organization	-organization=16
@western_germany@-location	-location=53
@dumaguete@-location	-location=70
@asl@-art	-art=1
@the_sweet_hereafter@-art	-art=84
@delhi_public_school@-organization	-organization=35
@sheila_watt-cloutier@-person	-person=20
@all_american@-art	-art=14
@tsn2@-broadcast_network	-broadcast_network=1
@terry@-art	-art=12
@crawford_productions@-organization	-organization=113
@muslim_conquest@-event	-event=20
@dwain_chambers@-person	-person=64
@cherokee_heritage_center@-location	-location=21
@romance@-person	-person=1
@sais@-organization	-organization=16
@burnout@-product	-product=25
@mitsubishi_f1m@-product	-product=30
@parallax@-person	-person=1
@tompall_glaser@-person	-person=48
@kris_draper@-person	-person=40
@richelieu@-title	-title=1
@book@-person	-person=2
@lucille@-art	-art=63
@sunny@-art	-art=157
@buxton@-event	-event=1
@saryarka_karagandy@-organization	-organization=25
@tusker@-food	-food=16
@pilgrimage@-location	-location=4
@richard_elson@-person	-person=40
@abu_dhabi@-event	-event=2
@shura_council@-event	-event=1
@playstation_1@-product	-product=25
@coroner@-organization	-organization=1
@exciter@-art	-art=23
@xi_shi@-art	-art=2
@faculty_of_medicine@-location	-location=4
@authors_guild@-organization	-organization=78
@hen@-art	-art=6
@hawaii@-religion-religion	-religion-religion=15
@eduardo_mata@-person	-person=42
@cape_finisterre@-event	-event=4
@listen_up!@-broadcast_program	-broadcast_program=28
@bellarmine@-organization	-organization=11
@for_your_entertainment@-art	-art=48
@1998_games@-event	-event=24
@north_american@-award	-award=1
@butler_derrick@-person	-person=29
@robert_keith@-person	-person=74
@159@-art	-art=2
@kamień@-art	-art=3
@ce@-art	-art=2
@carya_ovata@-living_thing	-living_thing=44
@ian_hacking@-person	-person=50
@amhara@-location	-location=35
@frank_kitts@-person	-person=24
@the_end@-art	-art=96
@bishop_of_durham@-person	-person=7
@monongalia_county@-location	-location=159
@calvi@-location	-location=106
@jon_landau@-person	-person=116
@john_morris@-person	-person=144
@river_north_esk@-location	-location=32
@poppy@-art	-art=29
@lan_medina@-person	-person=21
@livre@-finance-currency	-finance-currency=50
@brian_blume@-person	-person=22
@born_to_dance@-broadcast_program	-broadcast_program=1
@varzi@-location	-location=19
@innu@-people-ethnicity	-people-ethnicity=133
@polwarth@-person	-person=1
@the_house_of_love@-person	-person=53
@jerry_crawford@-person	-person=20
@joe_nickell@-person	-person=72
@campbell@-product	-product=4
@magister@-education-educational_degree	-education-educational_degree=97
@sunda@-language	-language=3
@leo@-person	-person=86
@denny_mclain@-person	-person=106
@minister_of_transport@-title	-title=187
@sadist@-person	-person=26
@djougou@-location	-location=32
@ministers_of_state@-title	-title=36
@grand_prix_tennis_circuit@-organization	-organization=184
@budapest@-finance-stock_exchange	-finance-stock_exchange=1
@dewitt@-organization	-organization=1
@abel_prize@-award	-award=88
@young_adult@-art	-art=39
@grafton@-location	-location=400
@dm@-person	-person=3
@saint_christopher@-location	-location=20
@over_the_rainbow@-person	-person=7
@a3_road@-location	-location=46
@the_oregon_trail@-broadcast_program	-broadcast_program=23
@where_it's_at@-art	-art=25
@new_south_wales@-location	-location=17406
@karlsruher_fv@-organization	-organization=46
@elections@-event	-event=407
@lipan_apache@-language	-language=1
@chambéry@-location	-location=319
@olga@-art	-art=12
@mutaz_essa_barshim@-person	-person=27
@berlin_wall@-event	-event=1
@federal_government_of_the_united_states@-organization	-organization=84
@zabłocie@-location	-location=24
@tom_moore@-organization	-organization=1
@royal_wedding@-event	-event=21
@livvi_franc@-person	-person=33
@star_fox_adventures@-product	-product=32
@route_6@-location	-location=67
@simón_bolívar@-product	-product=6
@king_of_bavaria@-title	-title=107
@17th_amendment@-law	-law=38
@tanna@-location	-location=56
@thoroughbred@-living_thing	-living_thing=4678
@the_fifth_estate@-person	-person=5
@waldemar@-person	-person=23
@aigle@-product	-product=22
@rimouski@-event	-event=1
@swabian@-title	-title=10
@the_den@-broadcast_program	-broadcast_program=42
@fang@-person	-person=13
@peter_swanwick@-person	-person=26
@torquemada@-location	-location=8
@car@-organization	-organization=27
@mortal@-living_thing	-living_thing=20
@pelita_bandung_raya@-organization	-organization=77
@durban_international_airport@-location	-location=29
@jean_bricmont@-person	-person=21
@mr._lady_records@-organization	-organization=31
@defeat@-location	-location=1
@new_london@-product	-product=1
@shoshone@-people-ethnicity	-people-ethnicity=315
@lord_high_constable@-title	-title=28
@wildside@-art	-art=13
@marri@-people-ethnicity	-people-ethnicity=48
@the_postal_service@-person	-person=146
@upfield@-location	-location=31
@agrabad@-location	-location=27
@tg4@-broadcast_program	-broadcast_program=5
@anglia@-location	-location=3
@madeira@-organization	-organization=4
@prestatyn@-location	-location=196
@charles_seeger@-person	-person=49
@yamaska@-broadcast_program	-broadcast_program=2
@scharnhorst@-product	-product=137
@calliandra@-living_thing	-living_thing=40
@pieter_cort_van_der_linden@-person	-person=20
@daniel_amos@-art	-art=3
@teitur_thordarson@-person	-person=34
@pursuit@-broadcast_program	-broadcast_program=3
@george_stephenson@-person	-person=349
@uwe_ochsenknecht@-person	-person=32
@no_way_out@-art	-art=87
@ludlow@-product	-product=3
@fis@-organization	-organization=21
@battle_of_berezina@-event	-event=27
@exmouth@-location	-location=220
@county_council@-location	-location=12
@malaysia's@-organization	-organization=1
@mervyn_leroy@-person	-person=153
@robert_mangold@-person	-person=57
@ursa_minor@-location	-location=69
@hms_ganges@-product	-product=23
@liar@-person	-person=4
@borbetomagus@-location	-location=1
@ramshir_county@-location	-location=136
@earl_of_plymouth@-title	-title=23
@bauru@-location	-location=81
@alpes-maritimes@-location	-location=526
@omaha@-location	-location=1
@webb_pierce@-person	-person=143
@genesis@-broadcast_program	-broadcast_program=5
@baranovichi@-location	-location=84
@camellia@-location	-location=10
@foča@-location	-location=233
@viennese@-language	-language=11
@champagne@-title	-title=6
@pee_dee_river@-location	-location=95
@lake_peipus@-location	-location=95
@55@-transit	-transit=1
@blood@-people-ethnicity	-people-ethnicity=2
@shock@-location	-location=1
@the_doctor@-art	-art=27
@election@-title	-title=2
@wangara@-people-ethnicity	-people-ethnicity=7
@highland_high_school@-location	-location=7
@guadalajara@-organization	-organization=182
@dsp@-biology	-biology=6
@gruffudd_ap_cynan@-person	-person=135
@march_19@-event	-event=1
@mincing_lane@-location	-location=21
@destruction@-person	-person=153
@solesmes@-location	-location=32
@mongodb@-product	-product=57
@long_island@-product	-product=2
@mountain@-location	-location=52
@lithuania@-finance-currency	-finance-currency=1
@roland_garros@-location	-location=28
@saint-jérôme@-location	-location=79
@wyoming@-art	-art=4
@mets@-organization	-organization=130
@lv@-organization	-organization=15
@jamendo@-internet-website	-internet-website=21
@lev@-person	-person=2
@diego_gelmírez@-person	-person=38
@the_faith@-art	-art=2
@pau_grand_prix@-event	-event=1
@bishop_auckland@-organization	-organization=139
@barry_cable@-person	-person=32
@wenzhou@-language	-language=1
@monster_island@-broadcast_program	-broadcast_program=13
@hambleton@-location	-location=244
@navy@-person	-person=1
@fox@-location	-location=45
@greta_nissen@-person	-person=30
@arenanet@-person	-person=34
@jinnah@-art	-art=22
@b.@-organization	-organization=6
@flora@-person	-person=3
@ceuta@-location	-location=626
@hausach@-location	-location=22
@union_army@-location	-location=22
@vazgen_sargsyan@-person	-person=33
@st._thomas@-organization	-organization=18
@glasgow_queen_street@-location	-location=28
@valli_di_comacchio@-location	-location=5
@asquith@-location	-location=24
@lusk@-person	-person=6
@hieronymus_bosch@-person	-person=290
@armstrong@-person	-person=53
@brigham@-location	-location=24
@redon@-location	-location=14
@wellington_mara@-person	-person=49
@stillorgan@-organization	-organization=1
@pachuca@-organization	-organization=244
@666@-organization	-organization=1
@horseshoe_lake@-location	-location=21
@boulez@-person	-person=33
@earl_of_nottingham@-title	-title=20
@shadrach_bond@-person	-person=21
@philosophy@-organization	-organization=2
@sri@-organization	-organization=21
@the_ladder@-art	-art=21
@anne_of_france@-person	-person=31
@east_timor@-finance-currency	-finance-currency=1
@maud_olofsson@-person	-person=21
@newby_hall@-location	-location=20
@tohono_o'odham@-people-ethnicity	-people-ethnicity=108
@cork@-event	-event=4
@kingdom_of_sine@-location	-location=59
@uighur@-language	-language=6
@francisco_de_miranda@-person	-person=128
@e6@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@indianapolis_museum_of_art@-art	-art=2
@helios@-organization	-organization=3
@kicking_horse_river@-location	-location=28
@manchester_city_council@-location	-location=1
@aaa@-organization	-organization=270
@real_talk@-organization	-organization=4
@executive@-product	-product=3
@angelina@-art	-art=2
@university_of_the_air@-organization	-organization=2
@snowden@-location	-location=3
@raspberry@-visual_art-color	-visual_art-color=1
@starr@-organization	-organization=3
@earl_of_lennox@-person	-person=30
@n17@-location	-location=47
@stratton@-person	-person=2
@polytechnic_university_of_the_philippines@-location	-location=1
@gnr@-location	-location=1
@buffalo_bill@-person	-person=277
@k-9@-broadcast_program	-broadcast_program=36
@wolf_lake@-broadcast_program	-broadcast_program=29
@pare@-people-ethnicity	-people-ethnicity=10
@processing@-computer-programming_language	-computer-programming_language=49
@wolfram_alpha@-internet-website	-internet-website=37
@jensen_motors@-organization	-organization=32
@gramm@-person	-person=3
@bam@-finance-currency	-finance-currency=5
@st_john_the_baptist@-location	-location=10
@nun@-location	-location=5
@lodi@-location	-location=391
@primus@-living_thing	-living_thing=1
@blaise@-person	-person=9
@city_museum@-location	-location=22
@october_31@-time	-time=273
@rocky_mountain_fur_company@-organization	-organization=35
@dywity@-location	-location=25
@cowboy_mouth@-person	-person=75
@nagar@-person	-person=2
@health_secretary@-organization	-organization=2
@bobby_debarge@-person	-person=30
@go_west@-person	-person=107
@onega@-living_thing	-living_thing=1
@el_salvador@-event	-event=9
@deputy_prime_minister@-organization	-organization=2
@fuji@-broadcast_network	-broadcast_network=3
@shogun@-product	-product=9
@kyrenia_district@-location	-location=50
@jann_arden@-person	-person=169
@acarnania@-location	-location=144
@harvey_house@-organization	-organization=35
@the_modern_hebrew_poem_itself@-art	-art=32
@langdon@-person	-person=1
@liberty@-event	-event=3
@thomas_holland,_1st_duke_of_surrey@-person	-person=22
@bachelor_party@-product	-product=2
@yeading@-location	-location=11
@véronique@-art	-art=31
@kershaw@-organization	-organization=3
@expo_86@-art	-art=6
@the_beast@-broadcast_program	-broadcast_program=29
@vice@-product	-product=17
@majorstuen@-location	-location=95
@mandible@-living_thing	-living_thing=6
@triad_broadcasting@-organization	-organization=24
@bank_indonesia@-organization	-organization=41
@catholic_youth_organization@-organization	-organization=51
@west_virginia@-location	-location=8933
@anderlecht@-organization	-organization=603
@edwinstowe@-location	-location=40
@jean_moréas@-person	-person=48
@exit@-broadcast_program	-broadcast_program=1
@ptv@-person	-person=1
@national_championship@-organization	-organization=91
@garrett@-person	-person=9
@bobby_eaton@-person	-person=167
@endeavour@-event	-event=2
@st_helena@-person	-person=1
@siemens@-organization	-organization=1136
@sebastian_shaw@-person	-person=67
@shas@-organization	-organization=210
@northern_thailand@-location	-location=71
@nicholson@-location	-location=24
@george_coleman@-person	-person=138
@the_lords_of_flatbush@-art	-art=22
@greco-roman_lightweight_event@-event	-event=21
@variations@-art	-art=33
@pink@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@aaron_schroeder@-person	-person=60
@mazda@-god	-god=9
@rinaldo_capello@-person	-person=35
@pangaea@-person	-person=9
@transfusion@-art	-art=7
@jason_thirsk@-person	-person=20
@bishop's_cleeve@-organization	-organization=14
@fuego@-product	-product=2
@north_yemen@-location	-location=132
@cleveland,_ohio@-organization	-organization=2
@segovia@-event	-event=3
@edward_bawden@-person	-person=40
@mark_daly@-person	-person=21
@claudius@-location	-location=1
@rapperswil-jona@-organization	-organization=4
@proton_saga@-product	-product=22
@masala@-art	-art=3
@regimin@-location	-location=33
@austin_collie@-person	-person=51
@mitte@-organization	-organization=1
@axis@-art	-art=6
@divisions@-organization	-organization=247
@soho@-broadcast_network	-broadcast_network=18
@the_promise@-art	-art=138
@faith@-location	-location=8
@adlard_coles_nautical@-organization	-organization=24
@caddie@-art	-art=17
@gradius_v@-product	-product=21
@my_favorite_martian@-broadcast_program	-broadcast_program=135
@yakutsk@-organization	-organization=1
@bonny@-location	-location=40
@ostiglia@-location	-location=26
@franklin_institute@-location	-location=411
@agos@-broadcast_program	-broadcast_program=1
@stargard@-person	-person=7
@cockburn@-person	-person=8
@kamov@-person	-person=1
@cattewater@-location	-location=26
@satan@-person	-person=17
@cheikh_anta_diop@-organization	-organization=1
@graham_westley@-god	-god=1
@coral@-living_thing	-living_thing=57
@robert_mcnamara@-person	-person=347
@hurum@-person	-person=1
@corrupt_practices_investigation_bureau@-organization	-organization=21
@les_arts_florissants@-person	-person=87
@sydney_harbour@-location	-location=171
@terry_chen@-person	-person=31
@mumtaz_mahal@-location	-location=2
@bill_davis@-organization	-organization=1
@hippos@-art	-art=1
@andré_navarra@-person	-person=37
@neil@-person	-person=34
@mark_goodman@-person	-person=23
@fusion@-medicine-medical_treatment	-medicine-medical_treatment=4
@the_flowers_of_romance@-art	-art=9
@cleburne@-location	-location=28
@a_casa_das_sete_mulheres@-broadcast_program	-broadcast_program=29
@alexander_parvus@-person	-person=24
@triumph_tr7@-product	-product=23
@long@-person	-person=54
@empire@-title	-title=1
@barnard@-organization	-organization=23
@luxembourg@-location	-location=5686
@jülich@-location	-location=204
@united_irishman@-organization	-organization=16
@beit_shemesh@-location	-location=134
@verbandsgemeinde_of_selters@-location	-location=20
@shuttle_america@-organization	-organization=25
@girton@-organization	-organization=25
@reflections@-art	-art=63
@st._martin's@-organization	-organization=37
@gonzaga@-organization	-organization=103
@klyazma_river@-location	-location=37
@seam@-person	-person=25
@animotion@-art	-art=1
@griffin_bell@-person	-person=35
@brahma@-living_thing	-living_thing=3
@kroger@-person	-person=1
@1978@-event	-event=1149
@green_flag@-organization	-organization=21
@oglala@-language	-language=1
@richard_hooker@-person	-person=86
@île_de_france@-location	-location=86
@glamour@-art	-art=433
@rother@-product	-product=1
@parc@-location	-location=21
@ranga_reddy_district@-location	-location=304
@san_bruno_mountain@-location	-location=58
@men's_triathlon@-event	-event=27
@french_navy@-location	-location=1
@hilliard@-organization	-organization=4
@macedon@-organization	-organization=2
@mike@-art	-art=15
@st_vincents@-location	-location=2
@rancocas_creek@-location	-location=28
@goliath@-art	-art=8
@the_listener@-broadcast_program	-broadcast_program=75
@eleventh_hour@-broadcast_program	-broadcast_program=66
@southbury@-location	-location=49
@vladimir_ivanov@-person	-person=20
@north_dallas@-location	-location=29
@corinth@-event	-event=46
@bosna@-organization	-organization=28
@bernard_matthews@-person	-person=21
@trumpet@-art	-art=3
@react@-organization	-organization=3
@frank_gray@-person	-person=27
@universal@-art	-art=16
@kant@-organization	-organization=5
@julian_priester@-person	-person=115
@godoy_cruz_de_mendoza@-organization	-organization=23
@ottawa@-product	-product=4
@big_ten_conference@-organization	-organization=2111
@earby@-location	-location=34
@suicide@-broadcast_program	-broadcast_program=1
@king_county_superior_court@-organization	-organization=25
@castleford@-location	-location=235
@here@-art	-art=41
@ehrgeiz@-product	-product=29
@vietnam@-location	-location=14064
@foxes@-living_thing	-living_thing=14
@écija@-organization	-organization=7
@gesualdo@-location	-location=1
@atlantic_championship@-organization	-organization=89
@yams@-food	-food=78
@hermione_baddeley@-person	-person=93
@papa@-organization	-organization=1
@mikhail_kutuzov@-person	-person=76
@kalinka@-art	-art=51
@percy_scholes@-person	-person=20
@cool_hand_luke@-person	-person=10
@national_mandate_party@-organization	-organization=27
@ucr@-art	-art=1
@clouddead@-art	-art=7
@la_monnaie@-location	-location=207
@george_w._norris@-person	-person=57
@saint-ouen-l'aumône@-location	-location=22
@philipp_nicolai@-person	-person=38
@renewal@-religion-religion	-religion-religion=3
@rasmus_seebach@-person	-person=33
@radford@-product	-product=1
@futaba@-internet-website	-internet-website=2
@mark_evans@-person	-person=56
@calais@-event	-event=11
@royal_botanic_gardens@-location	-location=130
@pullman@-person	-person=6
@pga_european_tour@-organization	-organization=136
@jbl@-organization	-organization=71
@the_summit@-organization	-organization=3
@cainta@-location	-location=33
@oswego@-location	-location=333
@petersburg,_virginia@-location	-location=419
@shoko_nakagawa@-person	-person=45
@huxley@-location	-location=13
@three@-broadcast_program	-broadcast_program=3
@eugenia@-location	-location=7
@sigmundur_brestisson@-person	-person=30
@edo@-location	-location=1056
@his_home@-location	-location=21
@mansa@-god	-god=1
@kenner@-location	-location=101
@keetmanshoop@-location	-location=90
@maximumrocknroll@-art	-art=65
@runcorn@-organization	-organization=61
@new_york,_new_york@-art	-art=134
@arijit_singh@-person	-person=29
@planet_of_the_apes@-broadcast_program	-broadcast_program=48
@northern_ireland@-title	-title=17
@pittsburgh_penguins@-person	-person=7
@the_emerald_isle@-art	-art=41
@titans@-art	-art=1
@cochrane@-location	-location=112
@john_smith@-art	-art=1
@scottish@-person	-person=3
@aves@-organization	-organization=19
@charles_v@-location	-location=1
@pumpkin@-person	-person=2
@lol@-broadcast_program	-broadcast_program=1
@celebrity_scissorhands@-broadcast_program	-broadcast_program=36
@deland@-organization	-organization=1
@solvay@-location	-location=23
@shackleton_range@-location	-location=111
@world_outgames@-event	-event=28
@amy_aquino@-person	-person=33
@mark_e._petersen@-person	-person=27
@b.a.@-education-educational_degree	-education-educational_degree=4043
@bonython@-person	-person=4
@royal_agricultural_winter_fair@-event	-event=36
@explorer@-event	-event=8
@teutoburg_forest@-location	-location=126
@canadian_national_railway@-location	-location=1
@main_north_railway_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=80
@richard_armstrong@-person	-person=19
@nike@-person	-person=1
@groningen@-organization	-organization=66
@big_day@-art	-art=1
@washakie@-location	-location=8
@klaudia_jans-ignacik@-person	-person=23
@uaz@-product	-product=3
@special_k@-food	-food=20
@tigre@-location	-location=26
@royal_engineers_museum@-location	-location=39
@nagin@-broadcast_program	-broadcast_program=1
@saint_louis@-location	-location=81
@vanda@-living_thing	-living_thing=80
@whaler@-art	-art=4
@suny_downstate_medical_center@-organization	-organization=41
@constituent_assembly@-event	-event=4
@mewelde_moore@-person	-person=42
@king_edward_ii@-person	-person=59
@1977_season@-event	-event=20
@bill_nelson@-person	-person=98
@n9@-location	-location=44
@sinn_féin@-organization	-organization=2116
@st_andrew@-product	-product=2
@haymarket_theatre@-location	-location=403
@souda_bay@-location	-location=104
@work@-person	-person=2
@thomson-csf@-organization	-organization=83
@peramelemorphia@-living_thing	-living_thing=25
@business@-organization	-organization=19
@loewe@-organization	-organization=51
@leeward_islands@-location	-location=599
@woodhead@-person	-person=1
@sultan_of_johor@-location	-location=2
@eisner@-award	-award=26
@andy_garcía@-person	-person=219
@fluke@-organization	-organization=5
@above_the_law@-broadcast_program	-broadcast_program=22
@dionysiaca@-person	-person=1
@weirdo@-art	-art=35
@ana_beatriz@-person	-person=22
@eddie_romero@-person	-person=49
@todd_nauck@-person	-person=31
@henderson_field@-location	-location=188
@harlequin@-person	-person=11
@scribner@-location	-location=2
@fcf_juvisy@-organization	-organization=20
@king_philip@-organization	-organization=2
@billy_elliot@-person	-person=5
@letters@-art	-art=32
@break_out@-event	-event=3
@japan_association_of_athletics_federations@-organization	-organization=25
@kerry@-organization	-organization=1384
@sun_life_building@-location	-location=21
@maxi@-organization	-organization=19
@dundonald@-title	-title=2
@motion_picture@-title	-title=1
@bush@-event	-event=7
@giulio_einaudi@-organization	-organization=1
@nangarhar@-organization	-organization=1
@hôtel-dieu_de_paris@-location	-location=48
@manuel_álvarez_bravo@-person	-person=27
@burnt_by_the_sun@-person	-person=24
@sahrawi@-people-ethnicity	-people-ethnicity=150
@ashton@-organization	-organization=1
@kingdom_of_sorrow@-art	-art=1
@gallipoli@-location	-location=713
@keene_state_college@-organization	-organization=83
@itv_granada@-broadcast_network	-broadcast_network=55
@gorodets@-location	-location=30
@karl_ritter@-person	-person=30
@gänclärbirliyi_sumqayit@-organization	-organization=30
@rudolf_clausius@-person	-person=67
@howard_thompson@-person	-person=36
@andy_fantuz@-person	-person=27
@bernardo_leighton@-person	-person=22
@pierce@-person	-person=117
@daryl_mitchell@-person	-person=24
@where_in_the_world_is_carmen_sandiego?@-broadcast_program	-broadcast_program=50
@côte_d'ivoire@-person	-person=1
@pavel_sukhoi@-person	-person=24
@memorial_day@-art	-art=5
@zyx@-art	-art=1
@factory@-organization	-organization=31
@fulton@-product	-product=1
@hunger@-person	-person=2
@partners@-art	-art=4
@sancti_spíritus@-location	-location=57
@monsieur_camembert@-person	-person=18
@maharaja@-title	-title=718
@north_wales@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@pyotr_krasnov@-person	-person=34
@karnal@-event	-event=3
@scat@-art	-art=6
@aoe@-product	-product=2
@tina@-event	-event=2
@harbin@-living_thing	-living_thing=2
@gilmer@-event	-event=1
@new_road@-location	-location=89
@craven@-location	-location=230
@gascon@-language	-language=41
@dub@-living_thing	-living_thing=2
@bill_rowling@-person	-person=49
@pan_am@-organization	-organization=123
@miami@-art	-art=25
@nigel_de_brulier@-person	-person=48
@louis_barthou@-person	-person=74
@caerphilly@-food	-food=4
@lucio_gutiérrez@-person	-person=49
@bruce_manson@-person	-person=24
@remote_control@-art	-art=20
@create@-event	-event=1
@steeler@-organization	-organization=2
@escape_from_new_york@-product	-product=1
@free_press@-art	-art=6
@fei_yi@-person	-person=25
@ohio_state@-person	-person=1
@olympic@-location	-location=37
@hersham@-location	-location=48
@newport,_rhode_island@-event	-event=4
@hawkins@-product	-product=1
@nelson_figueroa@-person	-person=27
@brothers@-location	-location=4
@sophie@-broadcast_program	-broadcast_program=26
@bharadwaja@-person	-person=39
@tommy_atkins@-living_thing	-living_thing=16
@townsend@-location	-location=96
@louise_post@-person	-person=27
@clube_atlético_mineiro@-organization	-organization=77
@sempringham@-location	-location=28
@the_resistance@-person	-person=4
@brahma@-art	-art=2
@tabitha@-person	-person=13
@greensboro@-organization	-organization=16
@the_family_way@-art	-art=31
@l'amore_dei_tre_re@-art	-art=37
@greek_superleague@-organization	-organization=40
@edo_period@-event	-event=2706
@naughty_dog@-person	-person=113
@kerala@-event	-event=1
@old_joy@-art	-art=20
@jo-el_sonnier@-person	-person=40
@camera@-art	-art=13
@zouk@-location	-location=2
@agrippa_postumus@-person	-person=23
@molo@-location	-location=35
@hmong@-language	-language=85
@skjolden@-location	-location=20
@charlotte,_north_carolina@-location	-location=2044
@bishop_of_ripon@-title	-title=31
@cold_war@-product	-product=1
@harwich@-organization	-organization=2
@neck@-product	-product=5
@zig_zag@-product	-product=3
@battle@-product	-product=6
@mario_scelba@-person	-person=24
@bute@-organization	-organization=2
@walkin'_after_midnight@-art	-art=43
@mike_zambidis@-person	-person=22
@swift@-event	-event=2
@partner@-organization	-organization=2
@med@-people-ethnicity	-people-ethnicity=3
@top_gun@-organization	-organization=3
@soldier_of_fortune@-product	-product=13
@controversial@-organization	-organization=2
@samantha_jade@-person	-person=59
@świnice_warckie@-location	-location=34
@boeing_737@-product	-product=738
@ranipet@-location	-location=33
@west_end_girls@-person	-person=17
@fjölnir@-person	-person=15
@préludes@-art	-art=20
@anna_sui@-person	-person=74
@francis@-location	-location=8
@otto_hahn@-product	-product=7
@north-link_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@moravian@-people-ethnicity	-people-ethnicity=43
@san_antonio_de_padua@-location	-location=16
@home_and_away@-broadcast_program	-broadcast_program=1067
@gsa@-product	-product=2
@emilio_aguinaldo@-organization	-organization=1
@triumph@-location	-location=5
@kingdom_come@-art	-art=218
@civil_rights@-organization	-organization=13
@hotelier@-title	-title=10
@toronto_and_nipissing_railway@-organization	-organization=51
@emperor_shun@-person	-person=48
@art_school_confidential@-art	-art=35
@mary_byrne@-person	-person=22
@lord_dunsany@-title	-title=3
@spencer_gore@-person	-person=22
@now_you_see_it@-broadcast_program	-broadcast_program=33
@pardo@-people-ethnicity	-people-ethnicity=38
@virtue@-product	-product=1
@colorado_eagles@-organization	-organization=75
@santana@-product	-product=2
@the_wind@-person	-person=1
@peter_gilmore@-person	-person=38
@raoul_walsh@-art	-art=1
@apis@-living_thing	-living_thing=1
@the_same_title@-product	-product=1
@bradfield@-event	-event=6
@mosaic_stadium_at_taylor_field@-location	-location=21
@manuel_roxas@-person	-person=143
@yarrow@-person	-person=4
@franklin_county,_vermont@-location	-location=29
@students'_union@-location	-location=3
@perth_football_club@-organization	-organization=73
@fred_neil@-art	-art=4
@smith@-title	-title=22
@jane_birkin@-art	-art=4
@lettuce@-food	-food=19
@edwin_edwards@-person	-person=149
@125@-art	-art=3
@irl@-organization	-organization=3
@the_mountain@-location	-location=10
@sicilian@-finance-currency	-finance-currency=1
@jacksonville_city_council@-organization	-organization=27
@nhs_direct@-organization	-organization=26
@the_hunter@-art	-art=106
@aysén_region@-location	-location=29
@council_of_science_editors@-organization	-organization=22
@astrakhan@-organization	-organization=6
@little_dixie@-location	-location=42
@russ_michna@-person	-person=26
@hecate@-person	-person=2
@ebi@-organization	-organization=2
@big_town@-broadcast_program	-broadcast_program=45
@ballet_shoes@-art	-art=40
@irish@-organization	-organization=141
@dike@-god	-god=24
@michael_evans@-person	-person=20
@marshals@-person	-person=1
@ferry@-product	-product=77
@leith@-event	-event=7
@debaki_bose@-person	-person=32
@silicon@-chemistry	-chemistry=58
@santa_claus_is_coming_to_town@-broadcast_program	-broadcast_program=3
@woio@-location	-location=50
@tat@-language	-language=17
@the_new_centurions@-art	-art=21
@steve_downie@-person	-person=29
@moors@-organization	-organization=1
@gay_men's_health_crisis@-organization	-organization=65
@chico_mendes@-person	-person=45
@gps@-product	-product=1
@necker@-person	-person=21
@tseung_kwan_o@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@alan_ladd@-organization	-organization=1
@jane_eyre@-art	-art=70
@elected@-art	-art=12
@congress@-organization	-organization=4038
@anna_pavlova@-art	-art=5
@jimmy_abegg@-person	-person=27
@adrienne_posta@-person	-person=45
@road_dogg@-person	-person=27
@tenderloin@-location	-location=45
@john_kovalic@-person	-person=25
@gestetner@-person	-person=1
@wayne_johnston@-person	-person=23
@corporate@-title	-title=1
@y@-art	-art=6
@of_the_same_name@-person	-person=79
@clay_clement@-person	-person=20
@eric_thompson@-person	-person=23
@atiu@-living_thing	-living_thing=1
@carrarese_calcio@-organization	-organization=20
@weedon@-person	-person=4
@tenderly@-art	-art=77
@luxor@-organization	-organization=10
@nat_adderley,_jr.@-person	-person=24
@wildside@-person	-person=7
@sukuma@-language	-language=8
@gordon_giltrap@-person	-person=53
@barge@-location	-location=3
@park_square@-location	-location=26
@timaru@-location	-location=322
@gung_ho@-broadcast_program	-broadcast_program=7
@cuff_the_duke@-person	-person=53
@zero@-food	-food=2
@john_butler@-organization	-organization=2
@šibenik@-organization	-organization=70
@kevin_young@-person	-person=37
@szigetvár@-location	-location=42
@farewell_to_the_world@-art	-art=20
@newburgh@-location	-location=303
@brinkley@-location	-location=24
@macgillycuddy's_reeks@-location	-location=29
@tna_wrestling@-person	-person=37
@barbara_taylor_bradford@-person	-person=44
@stock@-living_thing	-living_thing=2
@ivanov@-person	-person=26
@hillsboro_hops@-organization	-organization=21
@william_p._fessenden@-person	-person=26
@north_central_college@-organization	-organization=69
@elisabeth@-broadcast_program	-broadcast_program=1
@adam_wainwright@-broadcast_program	-broadcast_program=1
@dyson@-organization	-organization=40
@st_peters@-organization	-organization=3
@turkish@-location	-location=4224
@zimbabwe@-finance-currency	-finance-currency=2
@stone_temple_pilots@-art	-art=11
@municipality_of_moravske_toplice@-location	-location=24
@cobalt,_ontario@-location	-location=36
@hospital@-broadcast_program	-broadcast_program=1
@prizefighter@-broadcast_program	-broadcast_program=36
@per_mathisen@-person	-person=22
@nathan_field@-person	-person=59
@pfam@-internet-website	-internet-website=34
@the_irrawaddy@-art	-art=48
@toropetsky_district@-location	-location=41
@charly@-location	-location=4
@irt_lexington_avenue_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=164
@warner_music_japan@-organization	-organization=56
@california_institute_for_regenerative_medicine@-organization	-organization=28
@glasgow_anniesland@-event	-event=3
@michael_walker@-person	-person=29
@kevin_carter@-person	-person=46
@san_francisco_general_hospital@-location	-location=45
@the_recession@-event	-event=3
@serval@-living_thing	-living_thing=72
@national_association_of_intercollegiate_athletics@-organization	-organization=598
@coming_of_age@-broadcast_program	-broadcast_program=29
@hoosiers@-person	-person=1
@matthew_shipp@-person	-person=111
@sanlih_e-television@-broadcast_network	-broadcast_network=24
@nagato@-location	-location=37
@nicosia_international_airport@-location	-location=28
@kellie_martin@-person	-person=78
@adonis@-living_thing	-living_thing=4
@tvb_anniversary_awards@-broadcast_program	-broadcast_program=5
@indiana_hoosiers@-organization	-organization=71
@satala@-event	-event=1
@beja@-people-ethnicity	-people-ethnicity=52
@wacky_races@-product	-product=3
@voortrekker_monument@-location	-location=29
@hi-5@-broadcast_program	-broadcast_program=1
@john_patterson@-person	-person=63
@bembecia_ichneumoniformis@-living_thing	-living_thing=38
@janus@-art	-art=9
@sara_watkins@-art	-art=4
@casa@-product	-product=7
@rick_rhoden@-person	-person=31
@legend@-art	-art=120
@chelyabinsk@-location	-location=445
@dutch@-event	-event=10
@the_authority@-art	-art=150
@longus@-person	-person=47
@dart@-organization	-organization=71
@daru@-location	-location=25
@robert_morton@-organization	-organization=9
@elle_decor@-organization	-organization=1
@mark_damon@-person	-person=39
@counterparts@-organization	-organization=1
@colette@-person	-person=239
@lowell@-person	-person=6
@santa_maría@-location	-location=20
@duke_of_gloucester@-title	-title=87
@derek_freeman@-person	-person=21
@strasburg@-event	-event=1
@deputy@-title	-title=147
@american_music_award@-award	-award=245
@g._n._balasubramaniam@-person	-person=41
@great_southern_highway@-location	-location=31
@jimmye_laycock@-person	-person=22
@khadki@-location	-location=20
@high_country@-organization	-organization=7
@raymond@-event	-event=6
@palatine@-title	-title=33
@indiana@-art	-art=21
@dov_hikind@-person	-person=23
@drowning_pool@-person	-person=182
@roslyn@-event	-event=1
@étoile_du_sahel@-organization	-organization=58
@worcestershire@-title	-title=2
@line_3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=168
@addington@-organization	-organization=16
@north_carolina@-person	-person=1
@native@-people-ethnicity	-people-ethnicity=179
@division_4@-event	-event=4
@ivana_baquero@-person	-person=20
@thomas_w._lawson@-person	-person=17
@fox's@-person	-person=7
@earl_of_chichester@-title	-title=22
@gmina_kodrąb@-location	-location=46
@aea@-location	-location=2
@saluzzo@-location	-location=139
@burkholderiaceae@-living_thing	-living_thing=76
@ss-green_light_racing@-organization	-organization=20
@island@-product	-product=6
@himiko@-broadcast_program	-broadcast_program=2
@craiova@-organization	-organization=9
@beaver_dam@-living_thing	-living_thing=1
@empire@-people-ethnicity	-people-ethnicity=1
@zyx@-person	-person=34
@litvínov@-organization	-organization=7
@willow@-living_thing	-living_thing=121
@charles_alexandre_lesueur@-person	-person=25
@nora@-location	-location=29
@hampshire_county_council@-location	-location=10
@president_of_the_council_of_state_of_cuba@-title	-title=36
@lady_chatterley's_lover@-art	-art=167
@wyandotte@-location	-location=68
@robin_clark@-person	-person=24
@fort_clark@-location	-location=39
@huelva@-location	-location=286
@diamond_head@-location	-location=59
@swale@-product	-product=3
@maria_theresa_of_spain@-person	-person=66
@or@-location	-location=35
@cutter@-product	-product=221
@fun_factory@-organization	-organization=1
@gerry_rafferty@-art	-art=2
@newtown_jets@-organization	-organization=178
@beyoncé@-person	-person=1119
@lilith@-art	-art=37
@leonard_howell@-person	-person=20
@klein_high_school@-organization	-organization=25
@iv_corps@-organization	-organization=281
@cuca@-person	-person=26
@bosnian_serb@-location	-location=9
@alūksne@-location	-location=29
@relief@-broadcast_program	-broadcast_program=3
@papillon@-product	-product=1
@westray@-location	-location=49
@depressaria_olerella@-living_thing	-living_thing=23
@producer@-title	-title=3771
@assumption@-organization	-organization=5
@louise_arbour@-person	-person=81
@kazmunaygas@-organization	-organization=46
@drapers@-organization	-organization=23
@rick_wagoner@-person	-person=26
@tex_ritter@-person	-person=199
@es@-location	-location=4
@red_army_faction@-organization	-organization=284
@engel@-person	-person=39
@whirlpool@-art	-art=25
@barito_river@-location	-location=23
@autobahn@-art	-art=44
@ceremonials@-art	-art=30
@nantucket@-person	-person=11
@time_crisis@-product	-product=35
@nk_zadar@-organization	-organization=86
@diet@-food	-food=6
@kerikeri@-location	-location=89
@spiral@-broadcast_program	-broadcast_program=12
@rudresh_mahanthappa@-person	-person=34
@clyde@-organization	-organization=711
@boavista_futebol_clube@-organization	-organization=20
@po@-art	-art=1
@world's_wildest_police_videos@-broadcast_program	-broadcast_program=32
@pierrot_lunaire@-art	-art=83
@chaska@-location	-location=30
@indigo@-person	-person=6
@invisible_children@-organization	-organization=7
@flagship_station@-product	-product=2
@gibraltar@-product	-product=1
@the_canyons@-art	-art=13
@benicia,_california@-location	-location=107
@gerry_mcnamara@-person	-person=30
@thomas_becket@-art	-art=1
@rancagua@-event	-event=8
@n._ovata@-living_thing	-living_thing=21
@the_way_it_is@-art	-art=33
@1995@-art	-art=8
@lokeren@-location	-location=52
@basht_county@-location	-location=127
@snap!@-art	-art=1
@andreas_vollenweider@-person	-person=55
@the_whispers@-person	-person=111
@richie_williams@-person	-person=33
@michael@-person	-person=431
@brill@-living_thing	-living_thing=5
@miyagi@-person	-person=2
@franz_liszt@-person	-person=1403
@franz@-person	-person=22
@gillingham@-person	-person=1
@seychelles@-finance-currency	-finance-currency=2
@ivy@-product	-product=9
@ozma@-person	-person=33
@fomalhaut@-location	-location=59
@andromeda@-living_thing	-living_thing=6
@88@-product	-product=5
@koraput_district@-location	-location=29
@maxx@-person	-person=18
@philips_wouwerman@-person	-person=34
@by_the_way@-art	-art=50
@pittwater_council@-location	-location=38
@patrick_keely@-person	-person=30
@a._m._rajah@-person	-person=80
@the_nation@-art	-art=20
@falkland_islands@-title	-title=2
@aqqala_county@-location	-location=87
@estonia@-event	-event=5
@star_india@-organization	-organization=22
@bristol_grammar_school@-organization	-organization=121
@news@-internet-website	-internet-website=1
@peter_markle@-person	-person=29
@zuma@-person	-person=4
@walnut@-food	-food=48
@geoff_petrie@-person	-person=33
@suicide@-person	-person=168
@son_of_sam@-person	-person=19
@freeland@-location	-location=35
@chapultepec@-event	-event=42
@lee_pearson@-person	-person=20
@siddipet@-location	-location=28
@stanley_cohen@-person	-person=42
@golden_earring@-person	-person=192
@rouen-les-essarts@-event	-event=1
@william_byrd@-organization	-organization=1
@famous_five@-art	-art=25
@anne_murray@-art	-art=3
@the_late_show@-art	-art=23
@għarb@-location	-location=21
@sandringham@-location	-location=224
@boden@-person	-person=1
@the_duenna@-art	-art=24
@pelican@-product	-product=13
@second_avenue@-art	-art=1
@kiwi@-person	-person=1
@leknes@-organization	-organization=1
@norman_thagard@-person	-person=23
@toby_keith@-person	-person=408
@danish_championship@-event	-event=6
@bill_slavicsek@-person	-person=30
@grant@-organization	-organization=4
@ecac_lacrosse_league@-organization	-organization=22
@portuguese_army@-location	-location=1
@moorefield,_west_virginia@-location	-location=26
@chris_stockwell@-person	-person=23
@isabella_beeton@-person	-person=32
@nissan_teana@-product	-product=23
@maurice_richard@-art	-art=7
@ashton@-person	-person=26
@earl_of_dorset@-person	-person=3
@granollers@-event	-event=5
@c-1_500_m@-event	-event=70
@patto@-art	-art=2
@volvo_s80@-product	-product=51
@william_allen@-person	-person=161
@theodor_billroth@-person	-person=58
@aco@-person	-person=21
@pica@-location	-location=7
@vip@-person	-person=4
@battle_for_caen@-event	-event=31
@edward_herrmann@-person	-person=144
@modified@-organization	-organization=9
@willows@-location	-location=28
@tommy_atkins@-person	-person=2
@flekkerøy@-location	-location=16
@sammy@-broadcast_program	-broadcast_program=2
@lawrenceville,_illinois@-location	-location=23
@jewish@-people-ethnicity	-people-ethnicity=1009
@zhang_nan@-person	-person=83
@tranmere@-organization	-organization=34
@breslau@-title	-title=1
@delino_deshields@-person	-person=30
@king_of_hungary@-title	-title=284
@suttree@-art	-art=22
@alys@-person	-person=12
@jam@-organization	-organization=5
@list@-person	-person=8
@supercoppa_italiana@-event	-event=379
@loznica@-location	-location=129
@merv@-person	-person=5
@rer@-transit	-transit=185
@emma_tennant@-person	-person=20
@gay@-event	-event=5
@utc@-organization	-organization=26
@celebrity_circus@-broadcast_program	-broadcast_program=21
@train@-art	-art=18
@sedan@-organization	-organization=96
@the_roman_mysteries@-art	-art=20
@autographa_pulchrina@-living_thing	-living_thing=38
@_@-product	-product=6
@bob_cranshaw@-person	-person=157
@luiz_razia@-person	-person=43
@nixon@-broadcast_program	-broadcast_program=1
@jim_leishman@-person	-person=21
@home_improvement@-broadcast_program	-broadcast_program=428
@lannes@-person	-person=31
@palatinate@-event	-event=1
@group@-internet-website	-internet-website=1
@north_region@-organization	-organization=16
@democratic_party@-organization	-organization=6294
@5th_avenue@-art	-art=1
@fraser_canyon@-location	-location=193
@southwark@-organization	-organization=4
@lys@-product	-product=2
@eleanor@-location	-location=4
@morningstar@-organization	-organization=29
@la_vestale@-art	-art=50
@spectrum@-broadcast-tv_channel	-broadcast-tv_channel=13
@universidad_del_salvador@-organization	-organization=26
@the_uninvited@-person	-person=2
@sphacteria@-event	-event=5
@újpest@-location	-location=62
@boreas@-art	-art=2
@ouachita@-location	-location=46
@cara_sucia@-broadcast_program	-broadcast_program=17
@arichat@-location	-location=20
@clements@-person	-person=197
@yankee@-art	-art=13
@regional_council@-location	-location=10
@tarja@-location	-location=1
@purple_line@-art	-art=3
@south_waziristan@-event	-event=1
@esoteric@-organization	-organization=6
@sonic_and_the_black_knight@-product	-product=43
@nec@-location	-location=35
@henry_steele_commager@-person	-person=43
@l'aquila@-organization	-organization=35
@chungking@-location	-location=22
@rideau_centre@-location	-location=55
@national_library_of_poland@-location	-location=21
@princeton@-event	-event=82
@beer@-person	-person=4
@tony_kanaan@-person	-person=226
@jon_appleton@-person	-person=23
@funeral@-location	-location=2
@forbidden@-person	-person=68
@sanaa@-person	-person=1
@günter_wand@-person	-person=24
@zorro@-broadcast_program	-broadcast_program=51
@blink-182@-person	-person=586
@cpsu@-organization	-organization=81
@meek_mill@-person	-person=243
@raf_sculthorpe@-location	-location=71
@empire_falls@-art	-art=28
@fourth@-broadcast_program	-broadcast_program=4
@armaan@-art	-art=30
@coast@-living_thing	-living_thing=1
@john_rhys@-person	-person=38
@usk@-organization	-organization=10
@malo@-person	-person=38
@nava@-people-ethnicity	-people-ethnicity=1
@stony_brook@-event	-event=1
@david_archer@-person	-person=26
@pompeii@-art	-art=34
@hobey_baker@-person	-person=27
@los_angeles_city_college@-organization	-organization=178
@holt_mccallany@-person	-person=32
@ralph_abernathy@-person	-person=67
@richie_anderson@-person	-person=26
@lawrence_of_rome@-person	-person=37
@the_sporting_news@-award	-award=2
@husbands@-broadcast_program	-broadcast_program=21
@alfred_university@-organization	-organization=200
@ge@-location	-location=2
@ce@-product	-product=6
@tara@-product	-product=2
@harris_school_of_public_policy_studies@-organization	-organization=20
@mission_hill@-location	-location=25
@burton@-location	-location=144
@new_england@-event	-event=22
@terschelling@-location	-location=174
@special_olympics@-organization	-organization=458
@finnish_figure_skating_championships@-event	-event=20
@john_howard@-organization	-organization=1
@this_is_it@-event	-event=16
@hicksville@-location	-location=67
@damodar_valley_corporation@-organization	-organization=54
@la_digue@-location	-location=37
@worthington@-organization	-organization=3
@master_of_letters@-education-educational_degree	-education-educational_degree=24
@maurice_gamelin@-person	-person=62
@collinsville@-location	-location=85
@johann_kriegler@-person	-person=21
@elizabeth_kostova@-person	-person=34
@raf_kinloss@-location	-location=69
@general_conference_of_seventh-day_adventists@-organization	-organization=63
@andrew_taylor_still@-person	-person=27
@gerardo@-person	-person=39
@marcus_aurelius@-person	-person=737
@victoria_day@-art	-art=7
@pilgrim@-product	-product=7
@ben_harney@-person	-person=29
@mundus@-location	-location=3
@william_black@-person	-person=46
@aegospotami@-location	-location=10
@hartley_wintney@-location	-location=45
@98_degrees@-person	-person=186
@missionaries@-title	-title=220
@münsingen@-organization	-organization=1
@orléans@-title	-title=8
@staff@-title	-title=84
@chris_menges@-person	-person=53
@korets@-location	-location=20
@safe@-location	-location=1
@rangeley@-location	-location=27
@rush@-living_thing	-living_thing=93
@goddess@-god	-god=23
@bandundu_province@-location	-location=57
@duke_nukem@-product	-product=37
@ike@-broadcast_program	-broadcast_program=8
@necker@-location	-location=4
@pierre_buyoya@-person	-person=63
@tuareg@-people-ethnicity	-people-ethnicity=364
@1st_pennsylvania_regiment@-organization	-organization=20
@kellie_pickler@-art	-art=6
@abc@-medicine-drug	-medicine-drug=1
@mary,_mother_of_jesus@-art	-art=8
@canadian_special_operations_forces_command@-organization	-organization=30
@domino@-person	-person=29
@seminole@-language	-language=2
@haughton@-person	-person=1
@murat@-location	-location=20
@the_shiralee@-art	-art=10
@east_coast_expressway@-location	-location=49
@adolphe@-art	-art=18
@they_didn't_believe_me@-art	-art=28
@rusty_humphries@-person	-person=44
@logic@-person	-person=17
@hot@-location	-location=2
@marina_prior@-person	-person=38
@blink-182@-art	-art=25
@rae@-organization	-organization=38
@prosperity@-religion-religion	-religion-religion=1
@dolly_varden@-person	-person=10
@castres@-title	-title=3
@all-star@-award	-award=31
@deftones@-person	-person=566
@kenneth_copeland@-person	-person=61
@berlin_wall@-location	-location=1296
@oldham@-location	-location=918
@pti@-organization	-organization=26
@beatles@-person	-person=488
@paul_jones@-person	-person=225
@aero_club_of_america@-organization	-organization=53
@legislative_council@-organization	-organization=1268
@vlaardingen@-location	-location=117
@mario_bauzá@-person	-person=21
@eden@-product	-product=1
@sunshine_coast@-organization	-organization=7
@so@-person	-person=2
@otoe@-people-ethnicity	-people-ethnicity=49
@bladensburg@-organization	-organization=1
@massimo_ranieri@-person	-person=50
@spanish_colonial@-location	-location=15
@bad_moon_rising@-art	-art=13
@greetings_from_asbury_park,_n.j.@-art	-art=39
@rush@-person	-person=1275
@i@-medicine-drug	-medicine-drug=1
@cundinamarca_department@-location	-location=59
@nc_49@-location	-location=27
@shildon@-organization	-organization=32
@gmina_kolbudy@-location	-location=21
@sanjō@-location	-location=20
@saint-séverin@-location	-location=20
@the_girl_next_door@-art	-art=81
@interstate_196@-location	-location=28
@melsheimer@-person	-person=22
@hangar_18@-location	-location=1
@marguerite@-art	-art=26
@cromwell_everson@-person	-person=20
@mls@-broadcast_program	-broadcast_program=1
@british_academy_television_awards@-award	-award=156
@1998–99@-organization	-organization=2
@bozrah@-location	-location=22
@baird's_manual_of_american_college_fraternities@-art	-art=26
@management@-product	-product=1
@letter_from_america@-art	-art=5
@mind_games@-art	-art=40
@jalu@-location	-location=21
@imperial_navy@-location	-location=1
@u-boat@-art	-art=1
@second_battle_of_fort_wagner@-event	-event=21
@marilyn_horne@-person	-person=203
@thomas_fehlmann@-person	-person=40
@english@-event	-event=15
@norma_waterson@-person	-person=30
@loir-et-cher@-location	-location=470
@lander@-person	-person=4
@william_f._albright@-person	-person=98
@remote_control@-broadcast_program	-broadcast_program=35
@stevenage@-organization	-organization=324
@jangsu@-person	-person=82
@táchira@-location	-location=34
@melbourne_victory@-organization	-organization=244
@piarists@-organization	-organization=66
@tarnation@-art	-art=25
@vice@-location	-location=1
@alegria@-location	-location=15
@merthyr_town@-organization	-organization=133
@dallas@-organization	-organization=307
@scipio@-product	-product=2
@(d)@-organization	-organization=51
@no._303_polish_fighter_squadron@-organization	-organization=25
@marbella@-location	-location=295
@barksdale_field@-location	-location=21
@serapeum@-god	-god=1
@vinu_mohan@-person	-person=28
@impetigo@-disease	-disease=8
@honeysuckle@-person	-person=1
@bouillon@-location	-location=53
@ginger@-art	-art=5
@israel_b._richardson@-person	-person=31
@mohawk@-language	-language=68
@yala_province@-location	-location=51
@douglas_seale@-person	-person=25
@chris_harman@-person	-person=38
@byzantines@-organization	-organization=2
@móstoles@-organization	-organization=3
@museo_nacional_de_antropología@-location	-location=44
@desha_county@-location	-location=34
@lucius_robinson@-person	-person=27
@lush@-person	-person=100
@university_of_nebraska_press@-organization	-organization=152
@william_faversham@-person	-person=27
@andy_on@-person	-person=31
@tortosa@-organization	-organization=3
@wicked_game@-art	-art=48
@taj_mcwilliams-franklin@-person	-person=51
@bmw@-product	-product=5
@disney's@-organization	-organization=98
@levan@-chemistry	-chemistry=4
@percy_helton@-person	-person=40
@empire_of_the_sun@-art	-art=132
@health_and_human_services@-title	-title=2
@top_division@-organization	-organization=383
@iga@-organization	-organization=107
@the_last_emperor@-art	-art=172
@alipurduar@-location	-location=57
@scotiabank_giller_prize@-award	-award=128
@metropolitan_transit_authority@-transit	-transit=11
@pikeville@-location	-location=101
@farooq_leghari@-person	-person=59
@newcastle@-organization	-organization=357
@konan_university@-organization	-organization=20
@uncle_sam@-art	-art=16
@the_district@-organization	-organization=2
@del_rio@-location	-location=93
@erasure@-person	-person=441
@king_william_street@-location	-location=79
@p@-body_part	-body_part=3
@tanya@-event	-event=3
@ponchatoula@-organization	-organization=1
@elliott_yamin@-art	-art=4
@empire@-organization	-organization=7
@winterthur@-organization	-organization=19
@princess@-art	-art=3
@championship@-event	-event=565
@most@-product	-product=6
@lauderdale@-person	-person=9
@the_story@-art	-art=18
@bowman@-person	-person=4
@penrhyn@-language	-language=6
@red_scare@-organization	-organization=4
@russ_manning@-person	-person=51
@stevie@-person	-person=3
@samhain@-art	-art=2
@vietnamese@-organization	-organization=4
@mormon@-organization	-organization=75
@hazel@-event	-event=11
@chicano@-person	-person=11
@talbot@-person	-person=5
@burnt_river@-location	-location=28
@pulaski@-organization	-organization=2
@florey@-location	-location=20
@the_bible@-art	-art=18
@ward@-person	-person=41
@politics@-people-ethnicity	-people-ethnicity=1
@súdwest-fryslân@-location	-location=22
@international_rostrum_of_composers@-event	-event=43
@moyale@-location	-location=54
@national_palace@-location	-location=61
@nfl_live@-broadcast_program	-broadcast_program=66
@wayne_county,_michigan@-location	-location=89
@shiite@-religion-religion	-religion-religion=54
@smirnoff@-food	-food=91
@danny_rampling@-person	-person=44
@abilene@-location	-location=338
@molfetta@-location	-location=48
@information@-organization	-organization=6
@allen@-event	-event=5
@bergman@-person	-person=35
@simon_de_vlieger@-person	-person=32
@o'neill@-organization	-organization=19
@cariboo@-location	-location=228
@charley@-person	-person=1
@fall@-god	-god=2
@agreste@-location	-location=46
@bee@-location	-location=14
@jaco_pastorius@-art	-art=8
@ymca@-organization	-organization=1800
@amelia_island@-location	-location=136
@adolphus@-person	-person=42
@frederick@-organization	-organization=7
@mike_holmgren@-person	-person=140
@river_valley@-location	-location=8
@shelby_mustang@-product	-product=20
@bonin_islands@-location	-location=252
@northcote@-person	-person=2
@vasily_surikov@-person	-person=34
@civil_war@-broadcast_program	-broadcast_program=2
@american_tobacco_company@-organization	-organization=120
@screaming_females@-person	-person=30
@the_ten_commandments@-broadcast_program	-broadcast_program=3
@david_pietrusza@-person	-person=24
@jyväskylä@-organization	-organization=1
@indiana_fever@-organization	-organization=283
@german_emperor@-title	-title=130
@nanjing_south_railway_station@-location	-location=20
@awarapan@-art	-art=20
@bacillus@-organization	-organization=2
@k'iche'_maya@-language	-language=1
@hitotsubashi_university@-organization	-organization=107
@fjölnir@-computer-programming_language	-computer-programming_language=3
@johnny_cash@-person	-person=2353
@chuck_pagano@-person	-person=37
@shenyang@-person	-person=2
@diphtheria@-disease	-disease=22
@sania_mirza@-person	-person=354
@acid@-internet-website	-internet-website=1
@sequoia@-organization	-organization=6
@yamba@-location	-location=23
@the_outer_limits@-broadcast_program	-broadcast_program=748
@rzeszów_county@-location	-location=143
@godfather@-art	-art=58
@sack@-event	-event=12
@anantapur@-organization	-organization=1
@hertford_union_canal@-location	-location=32
@parkland@-organization	-organization=3
@afn@-broadcast_network	-broadcast_network=20
@ramsey_island@-location	-location=29
@prince_of_wales@-event	-event=3
@unriddle_2@-broadcast_program	-broadcast_program=22
@montana@-person	-person=11
@twenty_one@-broadcast_program	-broadcast_program=60
@white_plains@-location	-location=328
@bmw_z3@-product	-product=24
@charles_thomson@-person	-person=123
@musa@-organization	-organization=3
@firefly@-living_thing	-living_thing=22
@saitama_city@-location	-location=21
@the_cathedral_and_the_bazaar@-art	-art=43
@gus_van_sant@-person	-person=383
@celtic@-organization	-organization=3166
@henry_hughes_wilson@-person	-person=20
@atsuhime@-broadcast_program	-broadcast_program=27
@bijelo_dugme@-art	-art=1
@integrity@-product	-product=2
@tehama@-location	-location=41
@roberto_bolle@-person	-person=25
@maximum_security@-art	-art=31
@seat_ibiza@-product	-product=83
@swinbrook@-location	-location=22
@justice_league_of_america@-art	-art=259
@2009_ncaa_division_i_fbs_football_season@-event	-event=71
@mango@-product	-product=3
@tombstone@-art	-art=94
@glasgow@-product	-product=12
@charles_morgan@-person	-person=46
@fk_čelik_nikšić@-organization	-organization=27
@howard_tayler@-person	-person=34
@hess@-person	-person=10
@euphoria@-art	-art=24
@theosophical_society@-location	-location=10
@nathalia@-organization	-organization=4
@ferrari@-product	-product=1
@montclair_state_university@-organization	-organization=256
@lanciano@-organization	-organization=57
@herning@-location	-location=37
@lathrop@-location	-location=19
@cope@-art	-art=11
@l3@-organization	-organization=2
@german_flatts@-event	-event=1
@francia@-location	-location=174
@heinz_günthardt@-person	-person=111
@orca@-art	-art=24
@small_island@-location	-location=18
@andean@-living_thing	-living_thing=3
@the_radiators@-art	-art=3
@kangaroos@-organization	-organization=143
@logan@-product	-product=5
@thorold_gosset@-person	-person=27
@pierre_pflimlin@-person	-person=49
@inter@-organization	-organization=47
@maría_de_molina@-person	-person=41
@34@-person	-person=1
@nfl's@-event	-event=1
@upper_deerfield_township@-location	-location=81
@the_tube@-broadcast_program	-broadcast_program=116
@dumas@-person	-person=18
@ashok@-living_thing	-living_thing=1
@s1@-product	-product=3
@adolf_hitler@-art	-art=1
@cheng_pei-pei@-person	-person=51
@hexham@-title	-title=1
@rapid@-product	-product=21
@pontoon@-art	-art=19
@german_forces@-event	-event=3
@panagiotis_vasilopoulos@-person	-person=24
@leonessa@-location	-location=21
@executive_branch@-title	-title=4
@csk@-organization	-organization=21
@medinaceli@-person	-person=1
@university_of_kiel@-organization	-organization=343
@thomas_cahill@-person	-person=21
@galway-mayo_institute_of_technology@-organization	-organization=27
@jonesboro@-event	-event=3
@condor@-living_thing	-living_thing=27
@lower_new_york_bay@-location	-location=63
@chillisquaque_creek@-location	-location=25
@judgment_day@-organization	-organization=2
@slavonski_brod@-organization	-organization=2
@downriver@-location	-location=67
@lujo_records@-organization	-organization=25
@axis@-product	-product=5
@amesbury,_massachusetts@-location	-location=70
@ice_cube@-person	-person=969
@the_ant_and_the_grasshopper@-art	-art=31
@encyclopaedia_metallum@-internet-website	-internet-website=192
@chancellorsville@-location	-location=12
@soyuz_spacecraft@-product	-product=45
@bagé@-location	-location=51
@indiana_state_road_67@-location	-location=20
@boris_said@-person	-person=118
@post-war@-location	-location=2
@governor@-location	-location=17
@hayden@-location	-location=29
@glenn_beck@-broadcast_program	-broadcast_program=6
@napoli@-product	-product=5
@mojo@-organization	-organization=5
@gauss@-person	-person=98
@roman@-location	-location=7739
@route_120@-location	-location=21
@katrina_elam@-person	-person=28
@queens@-event	-event=4
@pontevedra@-location	-location=230
@günther_von_schwarzburg@-art	-art=10
@wolfmother@-person	-person=291
@glyfada@-organization	-organization=9
@the_hunt@-art	-art=40
@physician@-medicine-medical_treatment	-medicine-medical_treatment=1
@queen_sonja@-person	-person=30
@great_plains@-location	-location=1274
@shotaro_ishinomori@-person	-person=147
@george_mundelein@-person	-person=46
@2009_sugar_bowl@-event	-event=25
@smolensk@-event	-event=23
@tom_hamilton@-person	-person=88
@robert_whittaker@-person	-person=23
@todmorden@-organization	-organization=11
@desna@-organization	-organization=3
@southern_baptist_convention@-religion-religion	-religion-religion=581
@bnp_paribas_open@-event	-event=56
@martina_suchá@-person	-person=21
@matawinie_regional_county_municipality@-location	-location=29
@melle@-location	-location=62
@ryan_sullivan@-person	-person=37
@national@-event	-event=6
@boston_children's_museum@-location	-location=35
@rita_coolidge@-person	-person=283
@restored@-organization	-organization=1
@le_grand_journal@-broadcast_program	-broadcast_program=43
@women@-organization	-organization=27
@jerry_greenfield@-person	-person=23
@romanian_footballer_of_the_year@-award	-award=22
@chambois@-event	-event=1
@lalitha@-person	-person=26
@luis@-person	-person=20
@wardak@-location	-location=24
@6th_rajputana_rifles@-organization	-organization=59
@new_york_state_route_21@-location	-location=27
@vegard_ulvang@-person	-person=22
@the_whole_truth@-broadcast_program	-broadcast_program=28
@london_transport@-location	-location=1
@10th_berlin_international_film_festival@-event	-event=35
@godrej_group@-organization	-organization=24
@theodore_roosevelt@-art	-art=1
@bolton,_massachusetts@-location	-location=33
@the_s.o.s._band@-person	-person=35
@scott_hall@-location	-location=7
@second@-body_part	-body_part=1
@jane_hylton@-person	-person=31
@bob_porterfield@-person	-person=25
@turtle@-location	-location=10
@legislative@-event	-event=20
@yogi_bear@-art	-art=30
@audley@-location	-location=18
@galactica_1980@-broadcast_program	-broadcast_program=104
@afp@-broadcast_program	-broadcast_program=1
@babine@-people-ethnicity	-people-ethnicity=14
@chance@-art	-art=30
@john_edwards@-person	-person=529
@windows_98@-product	-product=298
@the_last_poets@-person	-person=93
@unite@-art	-art=5
@derek_de_lint@-person	-person=35
@king_james@-person	-person=71
@van_helsing@-product	-product=3
@yazid_ii@-person	-person=29
@sultan_of_egypt@-person	-person=1
@aldershot_command@-location	-location=2
@rose_hill@-person	-person=12
@deister@-location	-location=34
@series_of_the_same_name@-art	-art=5
@ecac_hockey@-organization	-organization=253
@fox_network@-broadcast_network	-broadcast_network=684
@kong_karls_land@-location	-location=54
@schoolcraft@-location	-location=21
@breaking_point@-person	-person=10
@golf@-art	-art=3
@sambandar@-person	-person=96
@north_sea@-organization	-organization=1
@joseph@-broadcast_program	-broadcast_program=5
@u1@-product	-product=6
@mingo@-product	-product=3
@byzantines@-location	-location=514
@dick_tracy@-art	-art=155
@married_life@-broadcast_program	-broadcast_program=11
@badalona@-location	-location=138
@fear_of_the_dark@-disease	-disease=4
@gloucester_park@-location	-location=32
@sakala@-art	-art=4
@the_march_of_time@-art	-art=61
@fort_kaministiquia@-location	-location=32
@san_jose@-product	-product=1
@breech@-person	-person=21
@without_a_trace@-broadcast_program	-broadcast_program=556
@geordie_walker@-person	-person=20
@the_troggs@-person	-person=171
@capture@-event	-event=66
@islands@-art	-art=41
@parable_of_the_sower@-art	-art=36
@tv1@-organization	-organization=1
@104@-art	-art=2
@365@-organization	-organization=14
@presidents@-location	-location=1
@hugo_swire@-person	-person=20
@russ_smith@-person	-person=22
@old_world@-living_thing	-living_thing=90
@sauer@-location	-location=70
@jean-baptiste_van_loo@-person	-person=43
@jd@-person	-person=2
@chelmsford@-organization	-organization=11
@placentia@-event	-event=2
@roseland@-person	-person=3
@leo@-art	-art=5
@national_parks_project@-broadcast_program	-broadcast_program=30
@bull@-organization	-organization=22
@lake_winnebago@-location	-location=84
@mark_shaw@-art	-art=6
@rochdale@-location	-location=738
@hazel_scott@-person	-person=38
@walter_byron@-person	-person=29
@hancock_shaker_village@-location	-location=20
@affinity@-organization	-organization=6
@pokuttya@-location	-location=40
@gyldendal_norsk_forlag@-organization	-organization=42
@oneindia.in@-internet-website	-internet-website=55
@bells@-living_thing	-living_thing=5
@finnish_orthodox_church@-religion-religion	-religion-religion=52
@2010–11_ahl_season@-event	-event=29
@sg@-product	-product=30
@richard_pousette-dart@-person	-person=32
@sarah@-person	-person=218
@hailsham@-person	-person=2
@cube@-art	-art=42
@miss_australia@-event	-event=35
@winx_club@-broadcast_program	-broadcast_program=160
@bourget@-location	-location=28
@ashur@-god	-god=33
@ministry_of_foreign_affairs_of_the_people's_republic_of_china@-organization	-organization=26
@bedlam@-art	-art=15
@sujata@-person	-person=1
@ethyl@-chemistry	-chemistry=26
@edgefield_county,_south_carolina@-location	-location=35
@royton@-location	-location=102
@vitoria@-organization	-organization=3
@satara@-living_thing	-living_thing=1
@national_democracy@-organization	-organization=71
@cremonese@-organization	-organization=220
@wajima@-person	-person=20
@osaka@-art	-art=187
@buddy_jewell@-person	-person=30
@biker_mice_from_mars@-broadcast_program	-broadcast_program=82
@kamov@-organization	-organization=43
@highwaymen@-title	-title=19
@minister_president@-title	-title=43
@melbourne@-product	-product=10
@cedd@-person	-person=34
@red_lake@-location	-location=73
@ebi@-person	-person=28
@john_smeaton@-person	-person=177
@monaro@-product	-product=22
@joe_flanigan@-person	-person=62
@fictionjunction_yuuka@-person	-person=25
@ruse@-person	-person=1
@tekken@-product	-product=177
@the_great_locomotive_chase@-art	-art=37
@sarah_waters@-person	-person=75
@butt_of_lewis@-location	-location=58
@knapdale@-location	-location=58
@richard_o'brien@-person	-person=151
@plato@-location	-location=16
@rasim_ljajić@-person	-person=21
@melfi@-location	-location=84
@class_317@-product	-product=51
@benjamin@-living_thing	-living_thing=3
@kehot_publication_society@-organization	-organization=24
@oribasius@-person	-person=47
@tsutomu_yamazaki@-person	-person=25
@the_horse_whisperer@-art	-art=52
@poro@-art	-art=10
@most_exalted_order_of_the_star_of_sarawak@-title	-title=21
@boyne@-location	-location=35
@overdrive@-organization	-organization=12
@spice_and_wolf@-product	-product=22
@gmina_trzebiel@-location	-location=36
@arab_monetary_fund@-organization	-organization=40
@finger_eleven@-person	-person=172
@prince_of_condé@-title	-title=12
@group@-organization	-organization=56
@boston@-time	-time=22
@durham_west@-location	-location=28
@awa@-organization	-organization=54
@corcoran@-location	-location=54
@tsn@-art	-art=7
@colfax@-event	-event=1
@miss_teen_usa_2006@-event	-event=31
@mayfair@-person	-person=1
@khorramshahr@-event	-event=1
@good_king_wenceslas@-person	-person=1
@the_preacher's_wife@-art	-art=44
@mcclymonds_high_school@-organization	-organization=20
@nijmegen@-location	-location=866
@alfa@-product	-product=1
@ultras@-event	-event=1
@jeremy_belknap@-person	-person=21
@osa@-organization	-organization=39
@kelly_pavlik@-person	-person=61
@primera_división@-organization	-organization=785
@arabia@-location	-location=147
@american_journal_of_sociology@-art	-art=82
@gettysburg_national_cemetery@-event	-event=1
@revolutionary_army@-person	-person=1
@dpa@-organization	-organization=28
@abington,_pennsylvania@-location	-location=45
@isuzu_elf@-product	-product=25
@morecambe_and_wise@-broadcast_program	-broadcast_program=1
@tmc@-location	-location=3
@house_of_flowers@-person	-person=1
@skin@-medicine-symptom	-medicine-symptom=2
@stoney_creek@-event	-event=9
@the_wanderer@-art	-art=66
@kanal_d@-broadcast_network	-broadcast_network=93
@tv3@-organization	-organization=2
@charles_harding_smith@-person	-person=24
@john_smith@-location	-location=1
@1890_manifesto@-art	-art=50
@komi@-language	-language=39
@macworld@-art	-art=137
@black_bears@-living_thing	-living_thing=88
@forlì@-organization	-organization=19
@james_cracknell@-person	-person=68
@park@-person	-person=10
@benares@-person	-person=1
@new_zealand@-award	-award=1
@supreme_court@-location	-location=6
@paper@-art	-art=42
@smile_empty_soul@-person	-person=64
@eric_lively@-person	-person=34
@filipino_drama@-location	-location=1
@méric_casaubon@-person	-person=23
@roche@-organization	-organization=70
@east_indian@-product	-product=1
@dornoch@-organization	-organization=1
@kerch_strait@-event	-event=5
@pilgrim@-location	-location=4
@wipeout@-art	-art=3
@q@-product	-product=4
@springfield@-location	-location=1952
@dion_and_the_belmonts@-person	-person=64
@franklin_macveagh@-person	-person=23
@big_island_of_hawai_i@-location	-location=33
@slowdive@-art	-art=7
@clonskeagh@-location	-location=23
@maria_theresa@-title	-title=1
@the_notebook@-person	-person=3
@bohemia@-organization	-organization=6
@hungaroring@-location	-location=166
@new_canaan@-organization	-organization=1
@ulstein@-location	-location=24
@belmont@-product	-product=7
@pakenham@-location	-location=108
@pigeon@-person	-person=1
@reedsburg,_wisconsin@-location	-location=23
@gmina_grabowiec@-location	-location=26
@killeen@-location	-location=122
@the_other_guys@-art	-art=65
@a-division@-event	-event=1
@north_field@-location	-location=38
@bieszczady_county@-location	-location=98
@hawaii_state_art_museum@-location	-location=54
@udp@-chemistry	-chemistry=12
@bob_such@-person	-person=20
@the_smurfs_2@-art	-art=42
@tetris@-person	-person=1
@gielgud@-location	-location=7
@kiosk@-location	-location=16
@hugo@-event	-event=9
@rani_yahya@-person	-person=29
@m._scott_peck@-person	-person=28
@st_leonards@-person	-person=1
@borek@-food	-food=1
@tulia@-location	-location=20
@ottoman–habsburg_wars@-event	-event=39
@47th_street@-location	-location=25
@woodford@-person	-person=4
@online@-art	-art=10
@the_unforgiven@-person	-person=4
@frogs@-art	-art=15
@yale@-location	-location=157
@isumi@-location	-location=30
@bohemia@-art	-art=1
@shiva@-broadcast_program	-broadcast_program=2
@kanyakumari@-art	-art=3
@bud_freeman@-person	-person=98
@april_fool@-time	-time=10
@crown_court@-location	-location=3
@luna@-person	-person=64
@prophet@-title	-title=210
@track@-organization	-organization=16
@chatham_university@-organization	-organization=80
@vicky_the_viking@-art	-art=2
@oda@-organization	-organization=6
@east_stroudsburg@-organization	-organization=5
@globe@-organization	-organization=24
@liberty@-product	-product=28
@ostrach@-location	-location=17
@under_the_table_and_dreaming@-art	-art=24
@parkgate@-organization	-organization=14
@brotherhood@-art	-art=22
@bristol_academy@-location	-location=1
@android_operating_system@-product	-product=46
@action_directe@-organization	-organization=26
@ironside@-location	-location=5
@hippolytus@-art	-art=56
@mackintosh@-person	-person=9
@downtown_phoenix@-location	-location=33
@self-help@-product	-product=10
@the_five_heartbeats@-art	-art=33
@orlando_magic@-event	-event=14
@3m@-event	-event=1
@tit@-living_thing	-living_thing=19
@north_woolwich@-person	-person=1
@tms@-person	-person=29
@john_edward_brownlee@-person	-person=36
@invergordon@-organization	-organization=5
@dobcross@-location	-location=20
@fc_vaduz@-organization	-organization=177
@whitman@-location	-location=53
@outerspace@-person	-person=43
@tortosa@-location	-location=219
@nothing's_shocking@-art	-art=27
@pelican@-art	-art=6
@la_libertad@-art	-art=2
@balete@-living_thing	-living_thing=6
@3-2-1@-broadcast_program	-broadcast_program=40
@morgan_city,_louisiana@-location	-location=81
@denver_avalanche@-organization	-organization=33
@holayjan_rural_district@-location	-location=57
@kendall_schmidt@-person	-person=34
@3_de_febrero@-organization	-organization=55
@louis_chiron@-person	-person=72
@singapore's@-organization	-organization=3
@vulture@-event	-event=1
@grimm@-location	-location=2
@mumtaz@-person	-person=107
@alexander_von_humboldt@-product	-product=7
@high_spirits@-art	-art=54
@euboea@-location	-location=547
@canadian_jewish_congress@-organization	-organization=128
@clotho@-god	-god=33
@solicitor-general@-person	-person=1
@wajima@-location	-location=29
@camden,_tennessee@-location	-location=29
@balinese@-location	-location=3
@kingone_wang@-person	-person=29
@michael_waltrip_racing@-organization	-organization=164
@peja@-organization	-organization=1
@d@-medicine-drug	-medicine-drug=1
@united_states_baseball_league@-organization	-organization=25
@mark_morris@-organization	-organization=2
@cloud_nine@-art	-art=66
@george_rigaud@-person	-person=39
@benedictine@-art	-art=31
@arab@-language	-language=13
@frost@-art	-art=162
@woods@-person	-person=50
@kenny_wayne_shepherd@-person	-person=119
@true_weevil@-living_thing	-living_thing=61
@the_swiss_family_robinson@-art	-art=70
@zelda_fitzgerald@-person	-person=64
@stan_hack@-person	-person=30
@river_city@-art	-art=1
@rolling_thunder@-person	-person=5
@ascalon@-location	-location=86
@pieter_weening@-person	-person=36
@blockbuster@-organization	-organization=42
@rudd@-person	-person=20
@roberto@-person	-person=28
@tournai@-location	-location=524
@earl_of_ross@-title	-title=54
@john_hersey@-organization	-organization=1
@the_prelude@-art	-art=57
@capital_hill@-location	-location=25
@richard_brinsley_sheridan@-art	-art=1
@mary_tyler_moore@-person	-person=309
@peter_reynolds@-person	-person=35
@algerian_war@-event	-event=430
@news@-organization	-organization=2
@bark@-art	-art=14
@deacon@-title	-title=225
@privy_counsellor@-organization	-organization=275
@a5@-location	-location=292
@ringside@-person	-person=27
@vaughan@-person	-person=26
@tennessee_temple_university@-organization	-organization=31
@massena@-person	-person=2
@kiso@-location	-location=128
@fire@-art	-art=140
@gujarat@-organization	-organization=76
@blues_brothers_2000@-product	-product=2
@new_york_philharmonic@-person	-person=1209
@george_strait@-person	-person=569
@perm@-people-ethnicity	-people-ethnicity=1
@marienburg@-event	-event=1
@royal_yacht@-product	-product=26
@bengal@-organization	-organization=100
@drafted@-broadcast_program	-broadcast_program=6
@london_country_bus_services@-organization	-organization=27
@joshua_tree@-living_thing	-living_thing=34
@regenesis@-art	-art=6
@yoo_jae-suk@-person	-person=46
@junoon@-art	-art=56
@manglerud_star@-organization	-organization=53
@kensico_cemetery@-location	-location=74
@sheepshead_bay,_brooklyn@-location	-location=36
@fort_pitt@-event	-event=2
@mercator@-art	-art=1
@buffalo_bill@-broadcast_program	-broadcast_program=33
@ksjn@-organization	-organization=31
@dai@-people-ethnicity	-people-ethnicity=45
@big_game@-food	-food=4
@bolton_abbey@-location	-location=51
@shamrock@-person	-person=13
@118@-product	-product=3
@cex@-person	-person=38
@lansdowne@-organization	-organization=141
@wyatt_earp@-broadcast_program	-broadcast_program=9
@russian_president@-title	-title=93
@byron@-title	-title=1
@steeplechase@-product	-product=1
@grizzlies@-organization	-organization=30
@abraham_mignon@-person	-person=20
@tmnt@-product	-product=4
@edward_bourchier,_4th_earl_of_bath@-title	-title=1
@heroes_and_villains@-broadcast_program	-broadcast_program=20
@2013_atp_world_tour@-event	-event=66
@gestetner@-organization	-organization=25
@texas_lightning@-organization	-organization=3
@walsh@-organization	-organization=4
@education_minister@-organization	-organization=17
@foxy_shazam@-person	-person=57
@jaguar_d-type@-product	-product=24
@goodies@-art	-art=34
@persian@-living_thing	-living_thing=3
@mayflower@-product	-product=500
@supernatural@-art	-art=97
@les_éditions_de_minuit@-organization	-organization=27
@habitat@-person	-person=1
@duffield@-person	-person=1
@dan_hill@-person	-person=101
@thane@-product	-product=1
@runaway_bay@-broadcast_program	-broadcast_program=5
@tenerife@-organization	-organization=78
@spitfires@-product	-product=182
@hatton@-location	-location=91
@harry_emerson_fosdick@-person	-person=46
@philotas@-person	-person=47
@new_brunswick_southern_railway@-organization	-organization=41
@public_health_service@-organization	-organization=37
@discourses_on_livy@-art	-art=26
@michael_kelly@-organization	-organization=4
@american_pop@-art	-art=42
@cowra@-location	-location=41
@crazy_town@-art	-art=3
@isaiah_berlin@-art	-art=1
@hp@-event	-event=1
@queen's_park@-location	-location=84
@guto_pryce@-person	-person=57
@atari_5200@-product	-product=105
@eccleston@-person	-person=1
@hamirpur@-organization	-organization=2
@ssangyong@-product	-product=1
@asciano@-location	-location=20
@intercontinental_cup@-organization	-organization=19
@naic@-organization	-organization=3
@kbr@-organization	-organization=71
@cassini@-person	-person=23
@charade@-product	-product=9
@spotsylvania_court_house@-event	-event=66
@southernplayalisticadillacmuzik@-art	-art=21
@processing@-product	-product=1
@malwa@-organization	-organization=1
@paint_creek@-location	-location=53
@batavi@-people-ethnicity	-people-ethnicity=28
@corydon@-location	-location=70
@frank_vignola@-person	-person=26
@why?@-person	-person=65
@media_lab@-organization	-organization=4
@high_sierra@-location	-location=1
@rugby_league@-product	-product=6
@corowa@-location	-location=31
@jill_talley@-person	-person=45
@christian@-religion-religion	-religion-religion=2611
@congress@-event	-event=5
@ram_aur_shyam@-art	-art=21
@mont_blanc_tunnel@-location	-location=39
@three@-person	-person=8
@1971–72_season@-event	-event=27
@david_morris@-event	-event=1
@abduction@-art	-art=29
@triceratops@-person	-person=4
@geheimrat@-title	-title=47
@jiyuan@-product	-product=2
@bruno_conti@-person	-person=23
@washington_park@-location	-location=189
@low@-title	-title=1
@newcastle@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@liberty@-organization	-organization=201
@branded_to_kill@-art	-art=27
@croom@-location	-location=26
@philippine@-location	-location=621
@sunetra_sarker@-person	-person=31
@aricia@-living_thing	-living_thing=1
@kamerun@-location	-location=114
@john_talbot,_1st_earl_of_shrewsbury@-person	-person=71
@long_island@-event	-event=27
@aeolian@-organization	-organization=10
@kendal@-organization	-organization=1
@yonge@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@nuussuaq_peninsula@-location	-location=25
@la_roche-sur-yon@-organization	-organization=4
@lucas_till@-person	-person=34
@porthmadog@-organization	-organization=29
@cast@-art	-art=2
@roma@-god	-god=26
@sally_mann@-person	-person=42
@leuven@-organization	-organization=5
@hanoverian@-person	-person=2
@ben-hur@-art	-art=46
@u-bahn@-transit	-transit=220
@jan_johnston@-person	-person=33
@lella_lombardi@-person	-person=24
@tutin@-person	-person=1
@sailor@-broadcast_program	-broadcast_program=6
@gagauz@-location	-location=3
@weldon@-person	-person=4
@the_male_animal@-art	-art=24
@tell_me@-person	-person=1
@taggart@-broadcast_program	-broadcast_program=288
@karl_may@-art	-art=1
@virtuosity@-title	-title=9
@ascension@-art	-art=27
@el_caney@-location	-location=23
@sugar_ray@-art	-art=4
@mcclain@-location	-location=21
@recorded@-title	-title=68
@perlis@-organization	-organization=15
@english@-broadcast-tv_channel	-broadcast-tv_channel=6
@cisco@-person	-person=1
@veena_sud@-person	-person=27
@jim_murray@-person	-person=61
@140@-product	-product=10
@jack_o'brien@-person	-person=59
@k-2_1000_m@-event	-event=310
@coral@-person	-person=1
@ashes@-broadcast_program	-broadcast_program=2
@llandaff_north@-location	-location=21
@corona_australis@-location	-location=24
@macmillan@-location	-location=1
@black_scorpion@-broadcast_program	-broadcast_program=28
@toyama@-organization	-organization=1
@utep@-organization	-organization=79
@flashforward@-broadcast_program	-broadcast_program=139
@spiked@-internet-website	-internet-website=33
@hm_revenue_and_customs@-organization	-organization=229
@robert_lieberman@-person	-person=26
@taganrog@-event	-event=3
@the_cross@-art	-art=3
@emmys@-award	-award=84
@pringle@-person	-person=4
@danny_boyle@-person	-person=392
@midlands@-organization	-organization=13
@under_pressure@-art	-art=109
@litvínov@-location	-location=36
@empress_jitō@-person	-person=37
@morlaix@-event	-event=1
@ainslie@-organization	-organization=16
@tacoma@-organization	-organization=34
@rothwell@-organization	-organization=3
@congregationalist@-organization	-organization=2
@rowing_australia@-organization	-organization=31
@opioid@-disease	-disease=2
@gluck@-person	-person=187
@bald_eagle@-living_thing	-living_thing=54
@ffi@-event	-event=2
@dawson_county@-location	-location=77
@phonogram@-organization	-organization=94
@cale@-god	-god=4
@stargard@-location	-location=69
@forest_green@-visual_art-color	-visual_art-color=4
@aden_young@-person	-person=24
@pa@-art	-art=2
@ilkley@-event	-event=1
@swedish_elite_league@-organization	-organization=76
@marienburg@-location	-location=66
@uncle_sam@-product	-product=3
@west_bay@-people-ethnicity	-people-ethnicity=2
@mz@-organization	-organization=24
@ainu@-people-ethnicity	-people-ethnicity=275
@charter_77@-organization	-organization=141
@translations@-person	-person=1
@karamoja@-art	-art=3
@victor_hugues@-person	-person=22
@john_murray@-organization	-organization=191
@falling_up@-person	-person=41
@ostrich@-product	-product=1
@npo@-broadcast_network	-broadcast_network=19
@devon_island@-location	-location=122
@western_europe@-event	-event=8
@society_for_worldwide_interbank_financial_telecommunication@-organization	-organization=40
@francis_ii_rákóczi@-person	-person=136
@chip@-person	-person=31
@corby@-product	-product=1
@laurel_canyon@-art	-art=22
@gill_coliseum@-location	-location=29
@bay_area@-location	-location=371
@castel_di_sangro@-event	-event=2
@urania@-god	-god=56
@u_thant@-person	-person=144
@jere_lehtinen@-person	-person=38
@al-suyuti@-person	-person=24
@henley@-organization	-organization=29
@william_browne@-person	-person=45
@casimir_iv_jagiellon@-person	-person=171
@raydio@-art	-art=1
@emperor@-person	-person=361
@caravan_palace@-art	-art=3
@boulogne-sur-mer@-organization	-organization=5
@astoria@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@african_american@-living_thing	-living_thing=1
@ohio_country@-organization	-organization=1
@lowell@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@nagpur@-location	-location=1160
@cambridge@-organization	-organization=1490
@ramsay_street@-location	-location=62
@21@-body_part	-body_part=1
@abdur_rahman_khan@-person	-person=117
@helsinki_olympic_stadium@-location	-location=155
@cassette_scandal@-event	-event=23
@shun@-organization	-organization=1
@miss_america@-art	-art=16
@flixton@-location	-location=17
@party_for_freedom@-organization	-organization=155
@jean_gabin@-person	-person=237
@paraty@-location	-location=22
@belaya@-location	-location=28
@sonny_with_a_chance@-broadcast_program	-broadcast_program=138
@andré_rigaud@-person	-person=25
@broadus@-location	-location=20
@sauce@-food	-food=14
@squeeze@-art	-art=8
@visvesvaraya_national_institute_of_technology@-organization	-organization=20
@love_is_a_four_letter_word@-art	-art=23
@bukit_panjang@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@ground_force@-organization	-organization=8
@east_india_company@-product	-product=1712
@1942@-product	-product=18
@alberta@-person	-person=5
@yazoo@-person	-person=136
@fort_bonifacio@-location	-location=124
@eco@-art	-art=123
@attorneys@-organization	-organization=1
@greater_western_sydney@-location	-location=165
@barbara@-broadcast_program	-broadcast_program=20
@sine@-language	-language=1
@oysterband@-person	-person=78
@pamela_adlon@-person	-person=80
@belgrave@-art	-art=1
@strømmen@-organization	-organization=59
@peshtigo,_wisconsin@-location	-location=26
@princeton_university_art_museum@-location	-location=46
@waihi@-event	-event=1
@french-language@-location	-location=4
@ote@-organization	-organization=47
@gmb@-location	-location=1
@amd@-finance-currency	-finance-currency=5
@the_proud_family_movie@-art	-art=24
@audacity@-art	-art=1
@john_ii_of_castile@-person	-person=93
@how_to_marry_a_millionaire@-art	-art=70
@bel_canto@-person	-person=38
@jellyfish@-living_thing	-living_thing=58
@somerset@-broadcast_program	-broadcast_program=57
@kamo@-person	-person=3
@prehistoric_park@-broadcast_program	-broadcast_program=30
@vitamin_records@-organization	-organization=27
@metro_pictures@-location	-location=1
@vikings@-broadcast_program	-broadcast_program=62
@net@-broadcast_network	-broadcast_network=38
@jaguar_cars@-living_thing	-living_thing=1
@ballaarat@-location	-location=19
@black_and_tan@-organization	-organization=10
@tar_heels@-organization	-organization=30
@washington@-living_thing	-living_thing=1
@strasburg@-location	-location=193
@archilochus@-living_thing	-living_thing=1
@holger_danske@-art	-art=5
@dallas@-event	-event=43
@ringgold@-event	-event=1
@marcel_mouloudji@-person	-person=36
@joe_nichols@-person	-person=100
@mamata_banerjee@-person	-person=125
@wanderlust@-person	-person=3
@white_city@-organization	-organization=1
@halland_county@-location	-location=158
@bret_saberhagen@-person	-person=82
@charmed@-person	-person=7
@seaside@-location	-location=76
@st._maries@-location	-location=19
@são_bento@-organization	-organization=30
@jersey_city,_new_jersey@-event	-event=1
@the_hunter@-person	-person=1
@sliedrecht@-location	-location=34
@alias@-person	-person=26
@federal_maritime_commission@-organization	-organization=35
@satara@-location	-location=30
@survival@-art	-art=17
@dirty_south@-art	-art=4
@moldava_nad_bodvou@-organization	-organization=2
@the_four_just_men@-broadcast_program	-broadcast_program=30
@penobscot@-product	-product=2
@jim_durham@-person	-person=26
@disaster@-event	-event=27
@john_knox@-person	-person=396
@mobile_suit_zeta_gundam@-broadcast_program	-broadcast_program=172
@foshay_tower@-location	-location=25
@kit's_coty_house@-location	-location=22
@clarinet@-art	-art=5
@inspector_general@-organization	-organization=12
@the_7.30_report@-broadcast_network	-broadcast_network=1
@gree@-internet-website	-internet-website=32
@coral@-visual_art-color	-visual_art-color=7
@thialf@-product	-product=5
@glabella@-body_part	-body_part=2
@neuberger_museum_of_art@-location	-location=38
@adl@-organization	-organization=19
@boots_and_saddles@-broadcast_program	-broadcast_program=31
@dd@-education-educational_degree	-education-educational_degree=541
@wi@-god	-god=3
@universe@-art	-art=35
@lita@-art	-art=4
@mills@-location	-location=27
@radio_moscow@-person	-person=8
@jordan@-title	-title=1
@dawn_wells@-person	-person=60
@people@-person	-person=1
@breakers@-broadcast_program	-broadcast_program=22
@toowong@-location	-location=36
@belmont@-event	-event=40
@empress@-product	-product=1
@tyseley@-organization	-organization=1
@geilenkirchen@-location	-location=49
@bran@-food	-food=11
@yom-tov_lipmann_heller@-person	-person=20
@boys_over_flowers@-broadcast_program	-broadcast_program=69
@agriculture@-organization	-organization=21
@jericho@-person	-person=3
@the_team@-event	-event=1
@red_hat@-title	-title=1
@greensboro@-location	-location=539
@the_likely_lads@-art	-art=19
@vikhroli@-location	-location=23
@anson_dorrance@-person	-person=27
@navarino@-location	-location=49
@harmony,_pennsylvania@-location	-location=27
@deborah_cox@-art	-art=4
@iyaz@-person	-person=98
@xavier_school@-organization	-organization=34
@blaydon@-organization	-organization=2
@ain_shams_university@-organization	-organization=132
@english@-people-ethnicity	-people-ethnicity=324
@steven_bauer@-person	-person=101
@algeria@-location	-location=10564
@moorish_architecture@-person	-person=32
@innova@-product	-product=6
@réunion@-broadcast_program	-broadcast_program=1
@monopoly@-broadcast_program	-broadcast_program=6
@beverly_hills_playhouse@-organization	-organization=38
@opposition@-body_part	-body_part=3
@hiram@-person	-person=1
@baltic@-product	-product=17
@parton@-person	-person=26
@moline@-living_thing	-living_thing=1
@audley@-title	-title=3
@huntley@-person	-person=1
@saponaria_officinalis@-living_thing	-living_thing=23
@dorset@-person	-person=3
@jefferson_county_public_schools@-organization	-organization=27
@afl@-organization	-organization=1348
@natolin@-location	-location=33
@radisson@-organization	-organization=33
@haute-vienne@-location	-location=377
@tone@-person	-person=4
@curzon@-organization	-organization=4
@aldenhoven@-location	-location=18
@molalla@-location	-location=37
@pol@-art	-art=1
@franz_josef@-location	-location=13
@wakefield@-event	-event=8
@service@-person	-person=4
@macaulay@-person	-person=55
@maryland_transit_administration@-organization	-organization=147
@frank_stenton@-person	-person=47
@monza@-event	-event=46
@bell,_book_and_candle@-art	-art=40
@marca@-art	-art=57
@the_wild_swans@-art	-art=20
@abercrombie@-location	-location=13
@willian@-location	-location=7
@divine@-organization	-organization=3
@peter_wood@-person	-person=66
@charles_w._morse@-person	-person=23
@kashmir_valley@-location	-location=137
@mayfair@-location	-location=625
@seafire@-product	-product=23
@submarine@-person	-person=4
@aimee_teegarden@-person	-person=43
@christian@-organization	-organization=21
@ribeira_grande@-location	-location=64
@brass@-art	-art=1
@national_baptist_convention@-religion-religion	-religion-religion=44
@phil_martelli@-person	-person=32
@marengo@-event	-event=38
@lucky_stores@-organization	-organization=27
@les_miles@-person	-person=107
@milford,_michigan@-location	-location=26
@hurricane@-event	-event=42
@shapwick@-location	-location=41
@lights@-art	-art=57
@recreation_ground@-location	-location=58
@falling@-event	-event=2
@video@-broadcast_network	-broadcast_network=1
@delta_state@-broadcast_program	-broadcast_program=7
@genie@-award	-award=13
@henri_michel@-person	-person=50
@hms_vernon@-product	-product=67
@tve@-broadcast_network	-broadcast_network=301
@double@-art	-art=7
@alicia@-person	-person=11
@hecate@-god	-god=199
@reporter@-broadcast_program	-broadcast_program=1
@bombardment_of_algiers@-art	-art=1
@blackbird@-location	-location=2
@douarnenez@-location	-location=46
@macdonald_smith@-person	-person=22
@tyneside@-location	-location=439
@thomas_graham@-person	-person=48
@bob_budiansky@-person	-person=47
@tomasz_bednarek@-person	-person=82
@sultan_of_egypt@-location	-location=1
@lord_mayor_of_london@-title	-title=988
@zoroastre@-person	-person=1
@langholm@-location	-location=74
@ringwood@-organization	-organization=2
@little_men@-person	-person=1
@andrés_eloy_blanco@-person	-person=24
@sinhalese@-language	-language=107
@edmund_hillary@-person	-person=176
@michael_kopsa@-person	-person=27
@tony_hawk's_project_8@-product	-product=42
@villa@-living_thing	-living_thing=2
@reunion_arena@-location	-location=146
@travellers@-person	-person=1
@dunlop@-person	-person=4
@jimmy_boyd@-person	-person=43
@marbella@-event	-event=1
@the_piano_lesson@-art	-art=53
@cape_fold_belt@-location	-location=29
@managed@-title	-title=94
@morinda@-location	-location=6
@lazytown@-broadcast_program	-broadcast_program=75
@freedom@-art	-art=158
@sergipe@-location	-location=295
@saratoga_special_stakes@-event	-event=35
@khmer_republic@-location	-location=111
@william_edwards@-person	-person=25
@klaus_schwab@-person	-person=21
@fall@-art	-art=25
@richard_li@-person	-person=23
@maryland_general_assembly@-organization	-organization=251
@st._germain@-person	-person=32
@john_d._loudermilk@-person	-person=156
@nydia_velázquez@-person	-person=45
@hermeric@-person	-person=55
@razorback@-product	-product=1
@howard_wilkinson@-person	-person=121
@blizzard@-product	-product=1
@nieuport@-product	-product=4
@bob_ellis@-person	-person=54
@stapleton@-person	-person=4
@sharks@-organization	-organization=54
@the_terrorist@-person	-person=2
@king_henry@-person	-person=26
@petitcodiac@-event	-event=1
@kelowna@-organization	-organization=3
@amadeus_vi,_count_of_savoy@-person	-person=25
@nea@-art	-art=1
@full_metal_panic?_fumoffu@-art	-art=3
@elaeocarpus@-living_thing	-living_thing=31
@hertfordshire_county_council@-organization	-organization=92
@william_adams@-person	-person=59
@liver@-medicine-medical_treatment	-medicine-medical_treatment=4
@harry_potter_and_the_deathly_hallows_–_part_1@-product	-product=4
@volksbühne@-location	-location=76
@dunajská_streda_district@-location	-location=67
@canadiens@-location	-location=1
@harwich@-product	-product=4
@ketchum@-organization	-organization=6
@church_of_nigeria@-organization	-organization=62
@flames@-organization	-organization=24
@oam@-location	-location=26
@cocktail@-food	-food=26
@clio@-living_thing	-living_thing=1
@southeastern_baptist_theological_seminary@-organization	-organization=47
@times@-art	-art=200
@joe_maddon@-person	-person=83
@elliot_minor@-art	-art=2
@state_university_of_new_york_college_of_environmental_science_and_forestry@-organization	-organization=45
@artane@-medicine-drug	-medicine-drug=1
@people@-people-ethnicity	-people-ethnicity=40
@miss_usa_2009@-event	-event=34
@magma@-location	-location=2
@stephen_ward@-person	-person=44
@rally_of_the_republicans@-organization	-organization=21
@matteson@-location	-location=30
@carentan@-event	-event=3
@stavropol@-organization	-organization=2
@racinaea@-living_thing	-living_thing=23
@rk_metalurg_skopje@-organization	-organization=40
@orthodox_christians@-organization	-organization=5
@namur@-organization	-organization=3
@silver_spring@-event	-event=1
@john_lewis@-organization	-organization=28
@st_oswald@-person	-person=21
@chandragupta_maurya@-person	-person=195
@ryan_gregorio@-person	-person=21
@centurion@-person	-person=2
@rachel@-food	-food=1
@johannes_valentinus_andreae@-person	-person=23
@dts@-organization	-organization=90
@spanglish@-art	-art=35
@fin@-person	-person=5
@grenfell@-person	-person=8
@camino@-product	-product=33
@fraternity@-person	-person=25
@main_event@-art	-art=1
@robbie_williams@-person	-person=1312
@robin_jarvis@-person	-person=34
@the_capital_city@-location	-location=20
@orphan@-art	-art=25
@ned@-organization	-organization=10
@battle_of_naissus@-event	-event=21
@nbc_news_at_sunrise@-broadcast_program	-broadcast_program=20
@dunblane@-title	-title=6
@zanzibar@-location	-location=1201
@gamba@-product	-product=5
@htc@-organization	-organization=142
@fort_clark@-event	-event=1
@robert_james_waller@-person	-person=31
@154@-location	-location=3
@william_scranton@-person	-person=66
@leicester@-location	-location=2664
@shrimp@-living_thing	-living_thing=135
@shocker@-broadcast_program	-broadcast_program=6
@ioan_slavici@-person	-person=44
@yuzuru_hanyu@-person	-person=37
@glynde@-location	-location=41
@huntley@-broadcast_program	-broadcast_program=1
@just_friends@-art	-art=93
@backdraft@-food	-food=1
@high_sheriff_of_kerry@-title	-title=25
@mundus@-organization	-organization=1
@earl_of_bute@-title	-title=2
@andrew_bibby@-person	-person=22
@ruby_bridges@-art	-art=5
@national_express_coaches@-organization	-organization=65
@waukon@-organization	-organization=1
@dositej_obradović@-person	-person=78
@gresley@-location	-location=3
@richelieu@-product	-product=16
@imagine_dragons@-art	-art=1
@uncle_tom's_cabin@-art	-art=377
@american_geographical_society@-organization	-organization=163
@waterton_lakes_national_park@-location	-location=76
@black_hawk@-person	-person=41
@harp@-art	-art=9
@tao_jiaming@-person	-person=39
@san_nicolás@-location	-location=64
@the_korea_herald@-art	-art=24
@master@-product	-product=10
@descent@-broadcast_program	-broadcast_program=5
@37th@-location	-location=4
@kunming@-organization	-organization=1
@deutsche_börse@-organization	-organization=46
@andré_davis@-person	-person=28
@chris_lemmon@-person	-person=27
@claudio_gentile@-person	-person=30
@l@-product	-product=5
@wheeler_school@-organization	-organization=23
@toronto_blue_jays@-event	-event=8
@gara@-location	-location=2
@fiesta@-event	-event=22
@tarphycerida@-living_thing	-living_thing=23
@khodabandeh_county@-location	-location=248
@mikołajki@-location	-location=53
@gps@-event	-event=4
@the_goddess@-art	-art=25
@reggie_jackson@-person	-person=407
@swindon_robins@-organization	-organization=89
@jeff_adrien@-person	-person=24
@flash@-broadcast_program	-broadcast_program=5
@major@-broadcast_program	-broadcast_program=1
@the_howard_stern_show@-broadcast_program	-broadcast_program=464
@ambala@-location	-location=204
@roger_de_piles@-person	-person=32
@national_school@-organization	-organization=4
@thomas_hardy@-person	-person=820
@river@-transit	-transit=1
@first_aid_kit@-person	-person=37
@erin_daniels@-person	-person=23
@al-ittihad@-organization	-organization=102
@vanessa-mae@-person	-person=69
@larkspur@-location	-location=43
@sr_18@-location	-location=64
@lower_canada@-event	-event=1
@caersws@-organization	-organization=24
@german@-event	-event=31
@e60@-location	-location=18
@bingolotto@-broadcast_program	-broadcast_program=24
@barre@-location	-location=123
@mosaic@-art	-art=9
@belém@-art	-art=1
@britten-norman@-organization	-organization=42
@marshalltown@-organization	-organization=3
@florida_marlins@-event	-event=51
@run@-organization	-organization=1
@the_romans@-title	-title=2
@lewrockwell.com@-internet-website	-internet-website=60
@henniker@-location	-location=21
@chrysanthemum@-food	-food=1
@eden_prairie,_minnesota@-location	-location=66
@detroit@-location	-location=146
@mikal_gilmore@-person	-person=24
@romance@-organization	-organization=2
@robert_wood_johnson_medical_school@-organization	-organization=48
@penis@-body_part	-body_part=29
@northern_star@-art	-art=45
@schönberg@-location	-location=20
@modern_chess_openings@-art	-art=38
@antarctica@-event	-event=1
@same_name@-organization	-organization=13
@exit@-location	-location=8
@žepče@-location	-location=31
@common_market@-person	-person=2
@cheikh_anta_diop@-person	-person=34
@german_invasion@-event	-event=122
@welsh-language@-language	-language=36
@trondheim_symphony_orchestra@-person	-person=30
@pullman@-event	-event=1
@bear_island@-art	-art=7
@kenton@-location	-location=130
@magenta@-art	-art=1
@reno@-location	-location=577
@midwest_city@-location	-location=36
@fluke@-living_thing	-living_thing=45
@mighty_max@-broadcast_program	-broadcast_program=30
@kassandra@-broadcast_program	-broadcast_program=10
@savant@-disease	-disease=19
@orion@-organization	-organization=67
@sauer@-person	-person=3
@ulster@-location	-location=255
@ruby_braff@-person	-person=52
@elena_skuin@-person	-person=195
@john_shakespeare@-person	-person=29
@cambridgeshire@-organization	-organization=365
@baltimore_stallions@-organization	-organization=136
@pinna@-living_thing	-living_thing=5
@bishop@-organization	-organization=3
@trnava@-location	-location=242
@atlantic_coast_line@-location	-location=28
@yamaguchi@-person	-person=3
@atr@-organization	-organization=38
@lord_melbourne@-person	-person=146
@argobba@-people-ethnicity	-people-ethnicity=28
@clayton_moore@-person	-person=93
@ghent@-organization	-organization=17
@rio_tinto_stadium@-location	-location=49
@black_market_activities@-organization	-organization=33
@fields@-location	-location=9
@toyota_hilux@-product	-product=78
@elissa@-person	-person=58
@msg@-chemistry	-chemistry=33
@little_tokyo@-location	-location=48
@cannes@-organization	-organization=86
@perkins@-organization	-organization=38
@saab@-product	-product=1
@european_champions_cup@-event	-event=4
@pippi_longstocking@-broadcast_program	-broadcast_program=37
@nmc@-event	-event=1
@x_prize_foundation@-organization	-organization=42
@204@-organization	-organization=2
@kurt_tank@-person	-person=48
@rise@-art	-art=67
@saxon@-art	-art=6
@hay@-event	-event=2
@sandra@-art	-art=4
@great_britain@-product	-product=11
@fireman@-art	-art=2
@bittorrent@-person	-person=7
@terry_neill@-person	-person=52
@theatre_guild@-person	-person=97
@tate@-location	-location=417
@illinois@-organization	-organization=271
@battle_of_ambos_nogales@-event	-event=21
@dan_hawkins@-person	-person=34
@yu-gi-oh!_duel_monsters@-art	-art=2
@aa@-living_thing	-living_thing=3
@campbell@-location	-location=163
@narc@-art	-art=24
@pianist@-title	-title=34
@josh@-art	-art=42
@bint_jbeil@-event	-event=2
@hamlet@-organization	-organization=1
@an@-location	-location=23
@howard_zieff@-person	-person=21
@little_joy@-person	-person=26
@literature@-language	-language=2
@catalonia@-broadcast_network	-broadcast_network=1
@bedfordshire@-location	-location=1801
@s1@-location	-location=17
@renuka@-god	-god=33
@rye_house@-organization	-organization=11
@serbian_first_league@-organization	-organization=412
@formiga@-location	-location=28
@royal_arsenal@-location	-location=161
@cleveland_stokers@-organization	-organization=32
@brega@-event	-event=1
@chilton@-person	-person=5
@modesto@-location	-location=185
@just_cause@-art	-art=25
@supraphon@-organization	-organization=171
@civil_twilight@-person	-person=25
@peter,_paul_and_mary@-person	-person=264
@jeremy_london@-person	-person=43
@power_rangers_lost_galaxy@-broadcast_program	-broadcast_program=82
@steinitz@-location	-location=1
@britannia_range@-location	-location=94
@2008@-organization	-organization=12
@norman_heatley@-person	-person=20
@running_man@-broadcast_program	-broadcast_program=90
@lord_chamberlain@-person	-person=1
@russian_geographical_society@-organization	-organization=73
@black_and_white@-title	-title=1
@age@-broadcast_program	-broadcast_program=1
@hirta@-location	-location=42
@gwadar@-location	-location=134
@jarosław@-person	-person=17
@mackinac_bridge@-location	-location=136
@mayor_of_honolulu@-title	-title=44
@solomons@-product	-product=1
@raf_shipdham@-location	-location=20
@charlie_weis@-person	-person=100
@dinwiddie_county@-location	-location=35
@gonzales_county@-location	-location=41
@batman_returns@-art	-art=220
@miss_missouri_usa@-event	-event=51
@33⅓@-art	-art=31
@asu@-organization	-organization=26
@bug@-organization	-organization=1
@earl_of_devon@-title	-title=82
@mikasa@-location	-location=3
@philippine_department@-organization	-organization=48
@exhibition@-living_thing	-living_thing=1
@apache@-organization	-organization=53
@duwa@-person	-person=34
@idlewild@-art	-art=42
@women@-art	-art=15
@ft._lauderdale@-organization	-organization=2
@even_stevens@-broadcast_program	-broadcast_program=151
@food_standards_australia_new_zealand@-organization	-organization=26
@owen_roe_o'neill@-person	-person=80
@yami_to_bōshi_to_hon_no_tabibito@-product	-product=23
@celano@-organization	-organization=6
@north_nazimabad_town@-location	-location=38
@berthier@-person	-person=12
@jon_huntsman,_sr.@-person	-person=22
@transportation@-organization	-organization=17
@piper_alpha@-event	-event=52
@otopeni@-organization	-organization=9
@peter_egan@-person	-person=69
@the_savoy@-location	-location=15
@pope_gregory_i@-person	-person=207
@the_tossers@-person	-person=30
@against_the_law@-art	-art=12
@james_carlos_blake@-person	-person=48
@yuriko_fuchizaki@-person	-person=20
@dfa@-person	-person=2
@sherbet@-person	-person=117
@wipers@-person	-person=57
@lesmahagow@-location	-location=49
@decatur@-event	-event=1
@sony_dwi_kuncoro@-person	-person=22
@zurich@-organization	-organization=56
@american_civil_war@-event	-event=19743
@cienfuegos@-event	-event=3
@lithuania@-art	-art=1
@leuchtenberg@-person	-person=1
@the_simpsons_game@-product	-product=51
@dp@-title	-title=3
@winwick@-event	-event=1
@balkan_air_force@-organization	-organization=34
@bolt@-person	-person=1
@the_universe@-broadcast_program	-broadcast_program=25
@david_gorski@-person	-person=22
@mon@-language	-language=93
@reed_johnson@-person	-person=35
@cliff_keen@-person	-person=35
@joely_fisher@-person	-person=61
@miami@-broadcast_program	-broadcast_program=1
@chontal_maya@-language	-language=5
@blondy_wallace@-person	-person=28
@borderlands@-product	-product=57
@k-ville@-broadcast_program	-broadcast_program=42
@cyrus_the_great@-person	-person=399
@7th@-person	-person=3
@alegria@-art	-art=10
@chippawa@-event	-event=4
@kings_cross,_london@-location	-location=21
@ministry_of_justice@-organization	-organization=329
@wall-e@-product	-product=4
@thisara_perera@-person	-person=25
@ascension@-event	-event=150
@arthur_and_the_invisibles@-art	-art=51
@discovery@-organization	-organization=21
@suicide_club@-art	-art=14
@theoderic_the_great@-person	-person=62
@natalia_kills@-art	-art=1
@macgruber@-broadcast_program	-broadcast_program=18
@new_brighton_tower@-location	-location=7
@read_it_and_weep@-art	-art=28
@4_runner@-person	-person=23
@wgbh@-organization	-organization=51
@john_murray@-person	-person=221
@all-star_team@-organization	-organization=9
@white_township@-location	-location=26
@stolen_kisses@-art	-art=27
@maximo@-location	-location=1
@eternity@-art	-art=47
@new_haven@-event	-event=5
@khasi@-location	-location=8
@kristine_hermosa@-person	-person=74
@central_avenue@-location	-location=70
@dasht-e_khak_rural_district@-location	-location=31
@cathedral_city@-food	-food=2
@jamil_dehlavi@-person	-person=24
@manfredonia@-organization	-organization=4
@ghostpoet@-person	-person=23
@1964_presidential_election@-event	-event=41
@araçatuba@-organization	-organization=3
@the_ten_commandments@-art	-art=55
@whitehorse@-person	-person=9
@naumburg@-organization	-organization=3
@johannes_wiedewelt@-person	-person=35
@click@-person	-person=1
@delhi@-event	-event=32
@massachusett@-language	-language=10
@lionel_murphy@-person	-person=62
@the_hippos@-art	-art=2
@earl_of_glencairn@-person	-person=13
@election@-art	-art=99
@janaki_ballabh_patnaik@-person	-person=22
@laredo@-organization	-organization=3
@corvette_summer@-art	-art=21
@united_australia_party@-organization	-organization=421
@sexyback@-art	-art=85
@the_jenny_jones_show@-broadcast_program	-broadcast_program=62
@deandre_jordan@-person	-person=31
@treasurer@-person	-person=1
@griffon@-organization	-organization=1
@ferdinand_i,_holy_roman_emperor@-person	-person=89
@castro_valley,_california@-location	-location=49
@y@-living_thing	-living_thing=1
@uijeongbu@-event	-event=3
@hut_records@-organization	-organization=30
@the_mirage@-location	-location=76
@angela_park@-person	-person=17
@chris_pérez@-person	-person=26
@northern_nomads@-organization	-organization=32
@rigor_mortis@-person	-person=24
@national_australia_bank@-organization	-organization=156
@herpes_simplex@-disease	-disease=28
@kidnapped@-person	-person=1
@nba_draft@-organization	-organization=1
@b3@-art	-art=1
@dalby@-location	-location=31
@comptroller@-organization	-organization=6
@middleton@-title	-title=1
@atbarah@-location	-location=28
@cora@-god	-god=1
@pershing_high_school@-organization	-organization=22
@borek@-location	-location=29
@blackpool_north@-event	-event=1
@sandy_denny@-art	-art=4
@goodhue@-location	-location=40
@sharjah@-location	-location=606
@mike_phillips@-organization	-organization=1
@rcrd_lbl@-art	-art=1
@regular_batasang_pambansa@-organization	-organization=80
@east_asia@-religion-religion	-religion-religion=2
@airth@-title	-title=1
@god_of_war@-god	-god=9
@blériot@-organization	-organization=48
@hallmark_channel@-broadcast-tv_channel	-broadcast-tv_channel=1
@janus@-organization	-organization=12
@brad_jones@-internet-website	-internet-website=2
@emarosa@-art	-art=1
@sports5@-organization	-organization=35
@cowboys@-title	-title=1
@amanda_bynes@-person	-person=176
@korablinsky_district@-location	-location=20
@theresienstadt@-location	-location=71
@jerzy_skolimowski@-person	-person=104
@new_year's_day@-art	-art=36
@chronicle_of_alfonso_iii@-art	-art=21
@mount_tabor@-location	-location=127
@st._john's@-organization	-organization=184
@1954–55@-product	-product=2
@goma@-location	-location=164
@maratha@-location	-location=2
@charles_w._woodworth@-person	-person=22
@four@-event	-event=3
@assassinated@-event	-event=137
@chlamydia@-disease	-disease=82
@ibc@-event	-event=1
@jeanne_crain@-person	-person=150
@fra_diavolo@-person	-person=31
@koprivnica@-location	-location=112
@park_geun-hyung@-person	-person=31
@north@-living_thing	-living_thing=1
@joe_90@-person	-person=12
@clutch@-art	-art=2
@turtle@-product	-product=5
@rigel@-location	-location=55
@the_clinic@-art	-art=14
@stewart_stevenson@-person	-person=26
@congress_of_the_people@-organization	-organization=60
@lefroy@-person	-person=1
@catfish@-art	-art=5
@asia_muhammad@-person	-person=20
@pd@-chemistry	-chemistry=15
@adrian_mcpherson@-person	-person=24
@athanasios_diakos@-location	-location=3
@barnet_f.c.@-organization	-organization=31
@museum_of_modern_art@-location	-location=2683
@grand_duke_of_mecklenburg-schwerin@-person	-person=1
@museum@-location	-location=107
@red_cedar@-living_thing	-living_thing=70
@harold_horder@-person	-person=20
@bligh@-broadcast_program	-broadcast_program=6
@nm@-person	-person=1
@paula@-person	-person=26
@united_states_v._virginia@-event	-event=21
@camellia@-living_thing	-living_thing=93
@duke_of_portland@-product	-product=1
@okinawa@-art	-art=215
@bessarabia_governorate@-location	-location=29
@white_russia@-organization	-organization=4
@fort_frontenac@-event	-event=4
@armageddon@-art	-art=239
@bob_riley@-person	-person=68
@imperial_highness@-title	-title=28
@moondog@-art	-art=2
@israel@-event	-event=4
@conrad_dunn@-person	-person=28
@hurricane_carla@-event	-event=44
@the_devil's_brigade@-organization	-organization=1
@boeing@-organization	-organization=1989
@italian@-location	-location=26510
@siemens@-person	-person=6
@tim_mcintire@-person	-person=31
@campbell_mcgrath@-person	-person=21
@montaigne@-person	-person=52
@bomberman@-product	-product=108
@devon@-person	-person=62
@wipeout@-broadcast_program	-broadcast_program=113
@opus@-organization	-organization=2
@metula@-location	-location=37
@parliamentarians@-title	-title=7
@australia@-product	-product=17
@bougainville@-location	-location=477
@an_education@-art	-art=107
@district_3@-organization	-organization=3
@amparo_muñoz@-person	-person=23
@brera@-location	-location=29
@françois_étienne_de_kellermann@-person	-person=36
@boyacá@-event	-event=3
@malone@-organization	-organization=66
@vsevolod_holubovych@-person	-person=26
@chen_jingxuan@-person	-person=32
@rufus_does_judy_at_carnegie_hall@-art	-art=31
@theodore_dreiser@-person	-person=228
@kano@-location	-location=406
@so_good@-broadcast_program	-broadcast_program=1
@super_league_war@-organization	-organization=3
@c.m.@-organization	-organization=98
@lark@-location	-location=12
@stratford,_london@-location	-location=65
@remote_control@-person	-person=1
@borsod-abaúj-zemplén_county@-location	-location=195
@saw@-organization	-organization=1
@evacuated@-location	-location=1
@oma@-organization	-organization=38
@love_machine@-person	-person=5
@45@-location	-location=25
@spirit@-location	-location=1
@aar@-organization	-organization=52
@frank_wilson@-organization	-organization=1
@morača@-location	-location=41
@jayce_and_the_wheeled_warriors@-broadcast_program	-broadcast_program=39
@dominican_american@-people-ethnicity	-people-ethnicity=31
@alfa_romeo_164@-product	-product=28
@barton_highway@-location	-location=27
@washo@-language	-language=22
@labrador_peninsula@-location	-location=33
@los_gatos@-location	-location=97
@the_penultimate_peril@-art	-art=51
@charlemagne@-organization	-organization=1
@victor_jory@-person	-person=116
@bronson_canyon@-location	-location=36
@pánuco_river@-location	-location=41
@quicksand@-person	-person=60
@chilli@-location	-location=1
@thomas_corwin@-person	-person=46
@boston@-event	-event=48
@sir@-title	-title=82
@spector@-person	-person=19
@hammond@-product	-product=131
@terengganu@-location	-location=3
@tna_impact!@-broadcast_program	-broadcast_program=39
@michael_shermer@-person	-person=129
@west_point,_nebraska@-location	-location=21
@york@-organization	-organization=266
@tang@-person	-person=14
@golden_gate@-art	-art=3
@chusquea@-living_thing	-living_thing=29
@magic_carpet_ride@-art	-art=38
@carter-moriah_range@-location	-location=20
@lucifer@-person	-person=10
@ambrosia@-organization	-organization=6
@westminster@-person	-person=7
@vesta@-person	-person=2
@oh_no@-art	-art=18
@little_chef@-organization	-organization=57
@hardball@-art	-art=20
@zama@-event	-event=18
@yardley@-person	-person=2
@shangani_patrol@-event	-event=33
@mono@-people-ethnicity	-people-ethnicity=3
@merchant_city@-location	-location=27
@the_living_corpse@-art	-art=21
@kasabian@-art	-art=6
@guyana@-organization	-organization=153
@seraphim@-title	-title=1
@road@-location	-location=32
@four@-person	-person=1
@the_designers_republic@-person	-person=48
@wichita@-location	-location=641
@thouars@-event	-event=2
@canada–united_states_border@-location	-location=138
@norwegian@-broadcast_program	-broadcast_program=3
@tower_records@-organization	-organization=182
@union_blockade@-event	-event=135
@raymond_longford@-person	-person=100
@raiders@-event	-event=30
@jana_kramer@-person	-person=39
@lincoln_county@-organization	-organization=1
@tom_brooke@-person	-person=23
@jungle@-organization	-organization=2
@galatia@-product	-product=1
@tit@-body_part	-body_part=3
@new_horizons@-event	-event=173
@amistad@-product	-product=35
@pittsburgh_crawfords@-organization	-organization=71
@dalj@-location	-location=37
@bellavista@-person	-person=2
@the_recession@-art	-art=23
@blenheim,_new_zealand@-location	-location=36
@bizzy_bone@-person	-person=129
@abhinaya@-person	-person=31
@edelweiss@-organization	-organization=1
@caravan@-person	-person=138
@spanish_colonial@-organization	-organization=6
@linköping@-location	-location=485
@remote_control@-organization	-organization=2
@paradise_road@-art	-art=28
@oficial_ak-47@-person	-person=52
@station@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@bananarama@-art	-art=7
@pennsylvania_state_line@-location	-location=72
@athenaeum@-organization	-organization=4
@texas_general_land_office@-organization	-organization=26
@scottish@-living_thing	-living_thing=1
@richard_frankland@-person	-person=40
@saxton@-person	-person=9
@currant@-food	-food=28
@the_castle@-broadcast_program	-broadcast_program=1
@martinsville,_indiana@-location	-location=48
@the_cup@-broadcast_program	-broadcast_program=12
@rappahannock_county,_virginia@-location	-location=35
@riki_rachtman@-person	-person=25
@munich@-event	-event=44
@louis_couperin@-person	-person=49
@tobacco@-organization	-organization=1
@california_digital_library@-organization	-organization=34
@journal_of_the_american_oriental_society@-organization	-organization=1
@greensburg@-organization	-organization=5
@walter_e._fauntroy@-person	-person=54
@alan_hollinghurst@-person	-person=73
@theater_for_the_new_city@-location	-location=36
@ioan_slavici@-organization	-organization=2
@the_defenders@-art	-art=3
@cancer_bats@-art	-art=1
@marracash@-person	-person=45
@sag@-organization	-organization=78
@metal_forces@-art	-art=38
@louisa@-art	-art=6
@federal_government@-event	-event=2
@temple_of_the_dog@-person	-person=68
@into_the_storm@-art	-art=2
@southern_line@-location	-location=15
@mike_friedrich@-person	-person=49
@princess_victoria@-person	-person=40
@entertainment_weekly's@-art	-art=20
@1871@-art	-art=2
@mexicana@-living_thing	-living_thing=1
@craigieburn_line@-location	-location=1
@ashby@-location	-location=52
@okemos,_michigan@-location	-location=21
@rudbar_rural_district@-location	-location=78
@bernardo_de_irigoyen@-location	-location=8
@gadget_and_the_gadgetinis@-product	-product=1
@motorcity@-organization	-organization=15
@drag@-location	-location=15
@weatherford@-location	-location=93
@brit_award@-event	-event=3
@bonito@-location	-location=11
@sphere@-art	-art=28
@54@-location	-location=14
@highway@-broadcast_program	-broadcast_program=9
@bajan@-location	-location=15
@sokolniki@-location	-location=52
@littlest_pet_shop@-broadcast_program	-broadcast_program=48
@archive@-product	-product=1
@palestine_arab_party@-organization	-organization=20
@summer_games@-product	-product=8
@powhatan@-person	-person=8
@frank_zappa@-art	-art=1
@three_kings@-location	-location=18
@adam_goodes@-person	-person=74
@roma@-art	-art=25
@cereal@-location	-location=2
@accident@-art	-art=39
@cowboys@-broadcast_program	-broadcast_program=2
@gmina_chojnów@-location	-location=36
@chelan,_washington@-location	-location=28
@frankie_carle@-person	-person=41
@krull@-product	-product=2
@canary@-living_thing	-living_thing=49
@787@-location	-location=1
@ajay@-person	-person=1
@nine_lives@-art	-art=98
@space_harrier@-product	-product=52
@esperanza@-person	-person=1
@mexican_open@-event	-event=27
@quintus_caecilius_metellus_numidicus@-person	-person=28
@bartow_county@-location	-location=34
@arab@-location	-location=75
@star_king@-art	-art=12
@ōsaka@-location	-location=13
@blind_fury@-person	-person=1
@john@-time	-time=1
@stratovarius@-person	-person=280
@1928–29@-event	-event=37
@royal@-person	-person=2
@scania-vabis@-location	-location=1
@move@-person	-person=8
@virus@-art	-art=57
@raymond@-art	-art=3
@geoff_barrow@-person	-person=52
@loughgall@-organization	-organization=17
@spielberg@-person	-person=29
@udi@-organization	-organization=285
@japanese_emperor@-person	-person=1
@1928_reichstag_elections@-event	-event=27
@caddo_county,_oklahoma@-location	-location=23
@bill_bennett@-person	-person=118
@cold_feet@-art	-art=2
@senser@-person	-person=24
@onan@-person	-person=29
@olympian@-location	-location=4
@hesse@-event	-event=2
@the_unforgiven@-art	-art=50
@wahpeton,_north_dakota@-location	-location=46
@sunil_gangopadhyay@-person	-person=103
@tomar@-people-ethnicity	-people-ethnicity=1
@clones@-product	-product=9
@zulfikar_ali_bhutto@-person	-person=404
@brighton_rock@-art	-art=69
@anne_curtis@-person	-person=133
@alcatraz_island@-location	-location=180
@nokia_n95@-product	-product=26
@bislett_games@-event	-event=98
@fazeley@-location	-location=26
@77@-art	-art=5
@rtv@-broadcast_network	-broadcast_network=51
@the_crew@-person	-person=2
@buried@-location	-location=5
@akc@-education-educational_degree	-education-educational_degree=14
@red_star@-location	-location=1
@mexico_national_team@-organization	-organization=57
@messenger@-organization	-organization=1
@barbastro@-location	-location=76
@popular@-person	-person=2
@paul_waaktaar-savoy@-person	-person=37
@nene@-person	-person=9
@the_turn_of_the_screw@-art	-art=195
@rikshospitalet@-location	-location=120
@pili@-broadcast_program	-broadcast_program=7
@new_faces_of_1952@-art	-art=22
@isanti_county@-location	-location=70
@trial_by_jury@-law	-law=1
@ken@-person	-person=73
@algarve@-location	-location=628
@polden_hills@-location	-location=39
@consortium_for_the_barcode_of_life@-organization	-organization=169
@v._t._vijayan@-person	-person=23
@abu_kalijar@-person	-person=27
@washington_irving@-organization	-organization=1
@persona@-product	-product=12
@jeff_bridges@-person	-person=544
@carver@-location	-location=71
@bonfire@-art	-art=21
@warrenpoint@-location	-location=78
@sam_houston@-organization	-organization=4
@newcastle@-location	-location=3114
@head_east@-person	-person=37
@kalatrazan_district@-location	-location=54
@turnhout@-event	-event=2
@jannat@-person	-person=10
@young_player_of_the_year@-art	-art=2
@park_circus@-location	-location=30
@bosom_buddies@-broadcast_program	-broadcast_program=61
@murder@-art	-art=38
@hampton,_new_hampshire@-location	-location=44
@e75@-product	-product=2
@depaul@-organization	-organization=148
@marvin_j._chomsky@-person	-person=22
@john_keble@-person	-person=120
@blackstar@-person	-person=8
@ion_dragoumis@-person	-person=23
@stan_smith@-person	-person=208
@paraguarí@-event	-event=4
@jap@-location	-location=5
@justice_league_of_america@-broadcast_program	-broadcast_program=1
@running_with_scissors@-art	-art=50
@ravens@-event	-event=7
@ganda@-location	-location=2
@july_26@-event	-event=1
@fleet@-event	-event=2
@edenbridge@-location	-location=50
@gabrielle@-broadcast_program	-broadcast_program=1
@saint-malo@-location	-location=346
@court_of_appeal@-location	-location=43
@majority_leader@-organization	-organization=2
@malcolm_fraser@-person	-person=340
@archbishop_of_dublin@-person	-person=2
@jat@-people-ethnicity	-people-ethnicity=121
@new_caledonia_division_honneur@-organization	-organization=26
@glenn_miller@-person	-person=672
@ursus@-person	-person=5
@grenfell@-location	-location=64
@farewell@-person	-person=2
@speakeasy_comics@-organization	-organization=29
@barbacena@-location	-location=44
@forth@-location	-location=125
@shogun@-broadcast_program	-broadcast_program=5
@gur@-location	-location=2
@deon_kruis@-person	-person=43
@lbc@-location	-location=1
@kilkenny@-event	-event=1
@schwechat@-location	-location=66
@house@-title	-title=1
@mike_fraser@-person	-person=83
@sigtuna_municipality@-location	-location=20
@st._charles_college@-organization	-organization=59
@block_out@-person	-person=32
@112@-product	-product=4
@emc@-person	-person=8
@zemun@-location	-location=329
@venlo@-location	-location=23
@referees@-title	-title=50
@asa@-organization	-organization=136
@bradwell@-location	-location=50
@piccinni@-person	-person=21
@yankee@-location	-location=9
@menzies@-location	-location=42
@satyr@-medicine-symptom	-medicine-symptom=1
@jiyai_shin@-person	-person=47
@tara@-broadcast_program	-broadcast_program=4
@sumerian_language@-language	-language=49
@sakshi_tanwar@-person	-person=36
@minot@-organization	-organization=2
@newton_aycliffe@-location	-location=71
@success@-organization	-organization=9
@summer@-person	-person=16
@hitch@-living_thing	-living_thing=3
@kabaka@-location	-location=1
@the_big_boss@-art	-art=45
@sj@-location	-location=1
@edgar@-art	-art=20
@peter_barlow@-person	-person=29
@glendale@-event	-event=29
@2_cold_scorpio@-person	-person=60
@battlestar_galactica@-product	-product=1
@patrick_street@-person	-person=26
@nova_scotia@-people-ethnicity	-people-ethnicity=1
@1979@-award	-award=1
@khoekhoe@-people-ethnicity	-people-ethnicity=1
@harbin@-product	-product=2
@ibis@-art	-art=42
@british_india@-location	-location=291
@john_day_fossil_beds_national_monument@-location	-location=24
@eritrea@-product	-product=4
@santa_coloma_de_gramenet@-location	-location=51
@baur@-organization	-organization=12
@onchan@-organization	-organization=1
@tamil@-art	-art=4
@his_first_season@-organization	-organization=1
@puri_district@-location	-location=31
@astral@-person	-person=24
@vanity_6@-person	-person=74
@buñuel@-location	-location=6
@accenture@-organization	-organization=352
@derek_bailey@-person	-person=188
@steven_r._gilmore@-person	-person=25
@norwegian@-internet-website	-internet-website=1
@melissa_o'neil@-art	-art=2
@antietam_national_battlefield@-location	-location=35
@silica@-chemistry	-chemistry=39
@regis_jesuit_high_school@-organization	-organization=24
@ivory_tower@-broadcast_program	-broadcast_program=5
@krystal@-person	-person=34
@grimsby_town@-organization	-organization=1580
@awkward@-art	-art=2
@r5@-product	-product=7
@simutenkov@-person	-person=60
@historia_ecclesiastica@-art	-art=20
@cheyenne@-people-ethnicity	-people-ethnicity=535
@mt._vernon@-organization	-organization=1
@susan_raye@-person	-person=29
@t-rex@-person	-person=13
@marauder@-art	-art=11
@round_of_16@-organization	-organization=2
@bishop_of_truro@-title	-title=46
@ethiopia@-location	-location=8991
@debrecen@-organization	-organization=132
@pashinin@-person	-person=58
@cranfield@-organization	-organization=4
@darlington@-person	-person=2
@edward_iii@-art	-art=28
@kirsten_wild@-person	-person=105
@slaughter@-location	-location=4
@german_colony@-location	-location=37
@alma_mater@-art	-art=16
@2008_sichuan_earthquake@-event	-event=140
@zhangsun_wuji@-person	-person=56
@three_up,_two_down@-broadcast_program	-broadcast_program=21
@prattville@-organization	-organization=6
@ian_hanomansing@-person	-person=29
@2dtv@-broadcast_program	-broadcast_program=38
@chacha_chaudhary@-broadcast_program	-broadcast_program=1
@robert_king@-person	-person=24
@the_others@-product	-product=1
@living_it_up@-art	-art=20
@storyville@-person	-person=19
@new_brighton_tower@-organization	-organization=55
@the_long,_hot_summer@-broadcast_program	-broadcast_program=13
@grace_darling@-person	-person=50
@love_me_again@-art	-art=23
@sheetal_sheth@-person	-person=21
@442@-product	-product=21
@joseph_caillaux@-person	-person=38
@digium@-organization	-organization=21
@utah_state@-location	-location=1
@lehman_engel@-person	-person=55
@earl_of_lichfield@-person	-person=4
@joy_behar@-person	-person=84
@candice_bergen@-person	-person=285
@nurpur@-location	-location=32
@saint_francis@-person	-person=72
@ps@-product	-product=79
@richard_maunsell@-person	-person=61
@washita_county@-location	-location=36
@körmend@-organization	-organization=3
@minister_of_health@-location	-location=1
@stuyvesant@-person	-person=7
@bergamo@-location	-location=1134
@cnnmoney@-internet-website	-internet-website=23
@moncalieri@-location	-location=69
@subway@-transit	-transit=95
@fci@-person	-person=17
@trigg@-location	-location=41
@cast@-medicine-medical_treatment	-medicine-medical_treatment=21
@eric_willis@-person	-person=27
@kitesurfing@-title	-title=26
@hammarby@-organization	-organization=74
@eternity@-organization	-organization=3
@bombardier@-organization	-organization=511
@ossory@-product	-product=3
@coconino@-organization	-organization=1
@early_learning_centre@-organization	-organization=31
@pope_nicholas_iv@-person	-person=123
@arcades@-art	-art=3
@403@-product	-product=8
@114@-location	-location=12
@bastam_rural_district@-location	-location=32
@crown@-product	-product=28
@twice_in_a_lifetime@-art	-art=5
@jim_criner@-person	-person=26
@hartley@-location	-location=69
@wołów_county@-location	-location=115
@william_de_st-calais@-person	-person=22
@navy@-product	-product=1
@choi_cheol-ho@-person	-person=21
@zaynab@-person	-person=15
@mr._lucky@-art	-art=16
@happy_end@-person	-person=27
@norman_fell@-person	-person=85
@maribor@-organization	-organization=257
@corbin@-product	-product=1
@metroad@-location	-location=26
@ibm_pc_compatible@-product	-product=221
@rage_against_the_machine@-art	-art=15
@the_coca-cola_company@-person	-person=414
@odd_future_records@-person	-person=1
@dundonald@-product	-product=11
@pontypool@-organization	-organization=91
@speaker_of_the_florida_house_of_representatives@-title	-title=59
@podravina@-location	-location=41
@uruguay@-event	-event=5
@felipe_de_neve@-person	-person=22
@bryce_courtenay@-person	-person=58
@elisedd_ap_gwylog@-person	-person=35
@brora_rangers@-organization	-organization=55
@avianus@-person	-person=28
@xxv@-art	-art=5
@world_news@-broadcast_program	-broadcast_program=18
@kansas_city_royals@-organization	-organization=2921
@moll_flanders@-broadcast_program	-broadcast_program=1
@al-arabi_sports_club@-organization	-organization=26
@shannon_development@-organization	-organization=23
@statue_of_liberty@-event	-event=1
@camden_council@-organization	-organization=21
@mieszko@-person	-person=27
@selva@-god	-god=1
@this_film_is_not_yet_rated@-art	-art=26
@the_real@-person	-person=10
@rhacophoridae@-living_thing	-living_thing=297
@ra_ra_riot@-person	-person=86
@franklin_county@-location	-location=1233
@roger_donaldson@-person	-person=71
@insane@-art	-art=2
@new_york_undercover@-broadcast_program	-broadcast_program=194
@charles_v@-person	-person=177
@hen@-living_thing	-living_thing=41
@ferdinand@-person	-person=304
@garage@-art	-art=25
@kore@-location	-location=4
@ellis@-person	-person=38
@swabia@-title	-title=14
@bloody_sunday@-event	-event=264
@suffern@-location	-location=65
@blizzcon@-event	-event=20
@new_haven@-organization	-organization=39
@juniper@-living_thing	-living_thing=17
@eleusis@-location	-location=198
@mro@-organization	-organization=1
@hanriot_hd.1@-product	-product=28
@longview_high_school@-organization	-organization=23
@rosamond@-person	-person=2
@melbourne@-event	-event=54
@metzneria_aestivella@-living_thing	-living_thing=32
@wooler@-organization	-organization=4
@medical@-title	-title=6
@start@-food	-food=1
@haute-savoie@-location	-location=680
@walter_darby_bannard@-person	-person=27
@anc@-broadcast-tv_channel	-broadcast-tv_channel=32
@john_molson@-person	-person=48
@howard_bilerman@-person	-person=44
@corinthian@-organization	-organization=100
@1967_season@-organization	-organization=1
@john_w._griggs@-person	-person=20
@michael_ennis@-person	-person=22
@anthony@-award	-award=2
@wallace@-organization	-organization=2
@territories@-title	-title=6
@university_of_utah@-organization	-organization=1972
@girlicious@-person	-person=72
@wire@-person	-person=257
@william_jewell_college@-organization	-organization=131
@cannon_street@-location	-location=122
@silver_creek@-organization	-organization=1
@darkstalkers@-broadcast_program	-broadcast_program=15
@a-division@-organization	-organization=27
@grafton@-organization	-organization=20
@huge@-art	-art=2
@pipes@-person	-person=2
@big_game@-art	-art=4
@bridgend@-location	-location=515
@saint_pancras@-person	-person=29
@91st@-event	-event=2
@ion@-art	-art=28
@closer@-art	-art=158
@dexter@-broadcast_program	-broadcast_program=5
@boilermaker@-food	-food=7
@summer_of_love@-art	-art=11
@bam@-art	-art=10
@lotus@-person	-person=2
@gamma_ray@-art	-art=2
@bernstein@-person	-person=129
@baltimore@-product	-product=4
@kim_mitchell@-art	-art=1
@frontline@-art	-art=45
@departure@-art	-art=37
@warsaw@-location	-location=14076
@eliot@-location	-location=31
@royal_mail@-product	-product=1
@orient_express@-location	-location=1
@tallapoosa@-location	-location=51
@south_east_busway@-location	-location=30
@gao@-person	-person=6
@classical_association@-organization	-organization=24
@otto_luening@-person	-person=76
@fairfield_shipbuilding_and_engineering_company@-location	-location=1
@linton@-person	-person=2
@1st_special_service_brigade@-organization	-organization=26
@south_jersey_transportation_authority@-location	-location=25
@herbert_bayard_swope@-person	-person=31
@bladensburg@-event	-event=13
@alessandro_farnese@-person	-person=85
@robert_darnton@-person	-person=36
@switched_at_birth@-broadcast_program	-broadcast_program=96
@gravelines@-location	-location=126
@pontoon@-location	-location=20
@kunming@-location	-location=647
@chukchi@-language	-language=75
@echo@-award	-award=58
@lord_elphinstone@-title	-title=19
@grimstad@-person	-person=1
@eur@-organization	-organization=1
@smithy@-title	-title=6
@adams'_grammar_school@-organization	-organization=45
@greeley@-person	-person=3
@one_man_army@-broadcast_program	-broadcast_program=1
@urals@-location	-location=86
@one_night@-broadcast_program	-broadcast_program=7
@dehdasht-e_sharqi_rural_district@-location	-location=51
@carrara@-product	-product=8
@fly@-living_thing	-living_thing=26
@the_slackers@-person	-person=103
@pen@-finance-currency	-finance-currency=1
@1892@-event	-event=164
@colón@-product	-product=1
@elite_league@-event	-event=1
@hira@-person	-person=2
@virgin_islands@-location	-location=757
@jobs@-person	-person=3
@computer_conservation_society@-organization	-organization=21
@oyster_bay@-product	-product=2
@xingu@-art	-art=3
@sicilian_vespers@-art	-art=1
@corynebacterium@-living_thing	-living_thing=22
@bad_salzungen@-location	-location=36
@festival@-product	-product=4
@fort_stanton@-location	-location=23
@asi@-language	-language=5
@bloch@-broadcast_program	-broadcast_program=1
@california_native_plant_society@-organization	-organization=44
@navarra@-product	-product=4
@society_for_conservation_biology@-organization	-organization=21
@2012–13_season@-event	-event=211
@ben_hecht@-person	-person=240
@1939@-event	-event=252
@highlanders@-location	-location=22
@proprietary@-location	-location=49
@bristol_boxkite@-product	-product=27
@pat_gibson@-person	-person=33
@king_leopold_ii@-person	-person=38
@slapton@-location	-location=25
@palais_royale@-art	-art=7
@drag@-person	-person=11
@zodiac@-organization	-organization=5
@new_zealand@-event	-event=25
@tia_texada@-person	-person=21
@hotel@-location	-location=10
@the_firm@-organization	-organization=17
@ric@-person	-person=4
@incheon_subway@-transit	-transit=34
@visage@-art	-art=9
@cavendish@-location	-location=42
@caerau@-organization	-organization=9
@smart_fortwo@-product	-product=49
@french_national_assembly@-organization	-organization=24
@nelson_c._nye@-person	-person=21
@para@-location	-location=7
@sonam@-person	-person=24
@god@-art	-art=26
@marko_pantelić@-person	-person=22
@stacy@-location	-location=7
@airbourne@-person	-person=81
@hong_kong@-finance-stock_exchange	-finance-stock_exchange=14
@eagle_award@-award	-award=72
@1951@-art	-art=10
@imagic@-person	-person=31
@hatfield_chase@-event	-event=4
@rebecca_soni@-person	-person=71
@sergio_floccari@-person	-person=23
@newsday@-art	-art=906
@espionage@-event	-event=1
@guess@-broadcast_program	-broadcast_program=8
@prince_alfred@-person	-person=67
@tamburlaine@-art	-art=29
@magna_carta@-person	-person=22
@goodwood@-event	-event=12
@charlottetown@-organization	-organization=1
@archdiocese_of_new_york@-location	-location=78
@the_breakfast_club@-art	-art=143
@oronsay@-location	-location=25
@easy_money@-broadcast_program	-broadcast_program=12
@borås@-organization	-organization=3
@contraband@-art	-art=68
@quentin_bell@-person	-person=31
@humboldt_county@-location	-location=390
@joint_institute_for_nuclear_research@-organization	-organization=79
@sydney_harbour_national_park@-location	-location=25
@australian_version@-broadcast_network	-broadcast_network=1
@tacoma_tides@-organization	-organization=21
@n3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@saaremaa@-location	-location=319
@domenick_lombardozzi@-person	-person=55
@saint-rémy@-location	-location=33
@blackburn_with_darwen@-location	-location=84
@centurion@-art	-art=26
@flavius_josephus@-person	-person=31
@st._anthony@-location	-location=53
@jed_simon@-person	-person=32
@harrison@-location	-location=415
@montaigne@-location	-location=1
@armstrong_township@-location	-location=23
@zoë@-organization	-organization=9
@madonna@-location	-location=2
@democratic_movement@-organization	-organization=49
@emperor@-living_thing	-living_thing=7
@uranus@-art	-art=5
@southern_province@-location	-location=505
@harlington@-location	-location=63
@itunes@-product	-product=26
@willowbrook@-organization	-organization=3
@recreativo_de_huelva@-organization	-organization=390
@forever_love@-art	-art=22
@rocky_graziano@-person	-person=67
@danny_jones@-person	-person=47
@slavic@-people-ethnicity	-people-ethnicity=26
@gypsies@-people-ethnicity	-people-ethnicity=338
@arc@-event	-event=9
@road_wars@-broadcast_program	-broadcast_program=27
@galway@-organization	-organization=1643
@sicilian@-people-ethnicity	-people-ethnicity=10
@rhonda_fleming@-person	-person=124
@smg@-organization	-organization=45
@fighter_ace@-product	-product=3
@ibb@-person	-person=1
@american_river@-organization	-organization=2
@3rd@-title	-title=2
@latvian@-location	-location=71
@betar@-organization	-organization=110
@jeff_wilkins@-person	-person=120
@ginger@-event	-event=1
@michel_polnareff@-person	-person=65
@giannitsa@-event	-event=2
@ian@-location	-location=1
@tomsk@-organization	-organization=1
@supreme_court@-event	-event=1
@new_brighton@-organization	-organization=14
@jackpot@-broadcast_program	-broadcast_program=20
@acting@-award	-award=1
@daughter@-person	-person=60
@florida@-art	-art=2
@burn_it_down@-person	-person=5
@chief_powhatan@-art	-art=1
@wangara@-location	-location=18
@narva@-event	-event=18
@ton_pentre@-organization	-organization=60
@euphyia_frustata@-living_thing	-living_thing=24
@autopsy@-broadcast_program	-broadcast_program=11
@sant_andreu@-location	-location=38
@u.s._senate@-person	-person=1
@taira_no_shigemori@-person	-person=28
@undertaker@-person	-person=7
@thomas_kyd@-person	-person=101
@merrill@-person	-person=15
@upc@-organization	-organization=53
@northeast_india@-event	-event=1
@vatel@-art	-art=18
@krauss@-person	-person=13
@hermes@-person	-person=7
@polaris_music_prize@-award	-award=81
@state_of_israel@-time	-time=1
@onion@-person	-person=5
@spine@-art	-art=3
@groom@-location	-location=17
@bugatti@-art	-art=5
@imbros@-location	-location=108
@cricket@-art	-art=23
@moreau@-art	-art=1
@salisbury@-product	-product=6
@cardigan@-location	-location=257
@zephyr@-location	-location=5
@kiosk@-art	-art=3
@brad_wood@-person	-person=54
@conan_o'brien@-person	-person=478
@stalingrad@-art	-art=29
@disraeli@-broadcast_program	-broadcast_program=10
@mustard@-visual_art-color	-visual_art-color=3
@2009–10_nhl_season@-event	-event=41
@applied_behavior_analysis@-medicine-medical_treatment	-medicine-medical_treatment=28
@sam@-organization	-organization=8
@frederik@-person	-person=26
@wizard_of_oz@-broadcast_program	-broadcast_program=2
@bald_eagle@-location	-location=9
@rajapalayam@-location	-location=36
@athena@-location	-location=8
@gilmore@-broadcast_program	-broadcast_program=1
@charles_klein@-person	-person=22
@ponce@-location	-location=460
@mark_moses@-person	-person=75
@half-life@-art	-art=6
@kamal@-person	-person=48
@thomas_mackenzie@-person	-person=41
@villarreal@-organization	-organization=322
@mare@-person	-person=5
@paola@-person	-person=14
@franco@-location	-location=130
@graham_gooch@-person	-person=156
@sean_parnell@-person	-person=54
@maria_emanuel,_margrave_of_meissen@-person	-person=22
@the_law@-art	-art=16
@koro@-disease	-disease=4
@stella@-product	-product=4
@westchester@-organization	-organization=1
@persepolis_f.c.@-location	-location=1
@victoria_duffield@-person	-person=33
@henry_clay@-location	-location=1
@caravan@-art	-art=63
@pt@-event	-event=1
@uefa_euro_2004@-product	-product=2
@vpro@-broadcast_network	-broadcast_network=183
@3ds@-person	-person=2
@utopia@-location	-location=22
@lytton@-product	-product=5
@west_side@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@cold_187um@-person	-person=36
@donald_curry@-person	-person=37
@yuyu_hakusho@-art	-art=119
@north_miami_beach@-organization	-organization=1
@sunshine_hockey_league@-organization	-organization=30
@orient_express@-broadcast_program	-broadcast_program=5
@a_day_in_the_life@-art	-art=163
@absolution_gap@-art	-art=30
@70@-transit	-transit=1
@curzon@-location	-location=5
@st_aloysius'_college@-organization	-organization=72
@ptolemaic@-location	-location=31
@ricky_hui@-person	-person=21
@white_oleander@-art	-art=49
@kota@-language	-language=4
@socialist_left@-organization	-organization=47
@cosenza@-organization	-organization=20
@harpo@-person	-person=49
@galway_archaeological_and_historical_society@-organization	-organization=127
@exhaust@-person	-person=8
@women's_event@-event	-event=99
@37@-body_part	-body_part=1
@pajama_party@-broadcast_program	-broadcast_program=4
@renegade@-event	-event=3
@subliminal@-person	-person=18
@the_hangover@-art	-art=89
@pacific_islander@-people-ethnicity	-people-ethnicity=390
@monarchy@-broadcast_program	-broadcast_program=1
@the_charmer@-art	-art=1
@thutmose_iii@-person	-person=208
@ac_horsens@-organization	-organization=103
@henry_lawrence@-person	-person=42
@prince_frederick@-location	-location=37
@monrose@-person	-person=110
@nirad_c._chaudhuri@-person	-person=35
@rahul_sankrityayan@-person	-person=40
@great_american_country@-broadcast_network	-broadcast_network=90
@bob_mayo@-person	-person=22
@deep_south@-location	-location=444
@_english@-location	-location=28
@elizabeth_clare_prophet@-person	-person=35
@mahdist_war@-event	-event=139
@hound_dog_taylor@-person	-person=45
@carabao@-living_thing	-living_thing=23
@sila@-location	-location=20
@joseph_sirianni@-person	-person=31
@dick_beals@-person	-person=38
@lancaster@-location	-location=1
@telemundo@-broadcast_network	-broadcast_network=1207
@tempest@-organization	-organization=1
@wayne_lai@-person	-person=94
@david_morgan@-person	-person=21
@cheek_by_jowl@-person	-person=1
@alyth@-person	-person=4
@lechtal_alps@-location	-location=24
@california_republic@-location	-location=46
@1987@-event	-event=1397
@david_mundell@-person	-person=20
@hedd_wyn@-person	-person=38
@johnsburg@-organization	-organization=1
@forfarshire@-location	-location=16
@syphilis@-disease	-disease=47
@hm@-art	-art=63
@banque_de_france@-organization	-organization=105
@radio@-location	-location=3
@hamlet@-location	-location=29
@upn@-broadcast_network	-broadcast_network=1395
@east_bergholt@-location	-location=39
@garage@-person	-person=3
@trade_and_industry@-title	-title=1
@ambrose@-person	-person=239
@humphreys@-location	-location=15
@ali_daei@-person	-person=143
@communist_revolution@-organization	-organization=1
@wink@-location	-location=10
@pine_crest_school@-organization	-organization=34
@division_i-aa@-organization	-organization=45
@kush@-location	-location=381
@joe_dolan@-person	-person=48
@area@-location	-location=18
@golden_fleece@-organization	-organization=2
@not_another_teen_movie@-art	-art=109
@star@-event	-event=8
@bruce_gyngell@-person	-person=32
@kocher@-location	-location=41
@killer@-event	-event=3
@german@-organization	-organization=331
@st._anne's_church@-location	-location=31
@flossenbürg_concentration_camp@-location	-location=103
@volkswagen_scirocco@-product	-product=42
@chartism@-organization	-organization=85
@titanic@-product	-product=365
@southerndown@-location	-location=29
@the_dawn@-person	-person=70
@_german@-location	-location=35
@murphy@-location	-location=65
@churubusco@-location	-location=34
@kathleen_ferrier@-person	-person=115
@gypsonoma_minutana@-living_thing	-living_thing=29
@martín_gramática@-person	-person=46
@halloween@-art	-art=285
@leander@-person	-person=11
@dominica@-organization	-organization=1
@tabor@-person	-person=1
@mirjana_lučić-baroni@-person	-person=28
@vietnam@-event	-event=744
@cotton_club@-organization	-organization=116
@imperia@-art	-art=2
@eberhard_von_mackensen@-person	-person=25
@leadership@-art	-art=3
@black_market_music@-art	-art=20
@manitoba@-organization	-organization=33
@rafael_uribe_uribe@-person	-person=18
@2003@-award	-award=3
@early_dynastic_period@-event	-event=34
@rheingau@-event	-event=2
@railway@-organization	-organization=41
@sicily@-event	-event=81
@coriano@-location	-location=20
@shooting_at_the_1900_summer_olympics@-event	-event=31
@46th@-location	-location=7
@expedition_impossible@-broadcast_program	-broadcast_program=17
@diner@-product	-product=1
@chanakya@-person	-person=4
@seremban@-location	-location=232
@por@-organization	-organization=25
@blonde_redhead@-person	-person=141
@cuban_american@-people-ethnicity	-people-ethnicity=159
@greg_robinson@-person	-person=38
@tailor@-organization	-organization=2
@shamrock@-art	-art=1
@daddy-long-legs@-art	-art=35
@mr._mcmahon@-person	-person=34
@lummi@-language	-language=2
@yellowstone@-art	-art=1
@skid_row@-person	-person=26
@ingenuus@-person	-person=27
@john@-art	-art=457
@fusion@-art	-art=11
@rifleman@-broadcast_program	-broadcast_program=2
@fis@-event	-event=1
@2006@-broadcast_program	-broadcast_program=17
@hunters@-organization	-organization=2
@antibodies@-art	-art=2
@first_division@-event	-event=40
@phe@-biology	-biology=26
@hula_valley@-location	-location=57
@iron_man@-art	-art=328
@talking_heads@-art	-art=15
@scottish@-location	-location=10519
@dampierre@-person	-person=1
@delaware_county,_oklahoma@-location	-location=22
@senecio@-person	-person=1
@michael_azerrad@-person	-person=52
@mexican@-finance-currency	-finance-currency=2
@kale@-food	-food=19
@bodmin_town@-organization	-organization=26
@jesenice@-organization	-organization=83
@104@-product	-product=4
@caloptilia_stigmatella@-living_thing	-living_thing=35
@dan@-organization	-organization=34
@fear_of_music@-person	-person=2
@john_swan@-person	-person=34
@santa_isabel@-organization	-organization=7
@lytchett_matravers@-location	-location=25
@gloucester_abbey@-location	-location=29
@redline@-art	-art=14
@rituals@-person	-person=1
@bangkok@-event	-event=13
@queensland_parliament@-organization	-organization=25
@iszoloscope@-person	-person=31
@pierre_emmanuel@-person	-person=25
@withdrawal@-event	-event=3
@robots@-product	-product=2
@antlr@-product	-product=20
@seljuk@-person	-person=44
@2007_elections@-event	-event=127
@chancellery@-organization	-organization=1
@arcadia@-living_thing	-living_thing=1
@sandringham_football_club@-organization	-organization=38
@secret_agent@-broadcast_program	-broadcast_program=8
@disarm@-art	-art=21
@temple_square@-location	-location=127
@a_railway_station@-location	-location=24
@constantin_stanislavski@-person	-person=125
@bainton@-location	-location=21
@ron_fair@-person	-person=106
@shwayze@-art	-art=6
@leeds_castle@-location	-location=90
@szamocin@-location	-location=41
@chloe@-art	-art=32
@satan@-art	-art=5
@sydenham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@michel_lambert@-person	-person=21
@lindsay_fox@-person	-person=23
@rumford@-award	-award=1
@harald_zwart@-person	-person=28
@the_arsenio_hall_show@-broadcast_program	-broadcast_program=203
@basque@-people-ethnicity	-people-ethnicity=865
@henry_rutgers@-person	-person=28
@the_big_time@-art	-art=23
@chris_mills@-title	-title=1
@bbc_online@-organization	-organization=1
@synth@-product	-product=150
@rugby_league@-organization	-organization=28
@beatrice_di_tenda@-person	-person=2
@leigh_harline@-person	-person=73
@june_21@-time	-time=280
@flightplan@-art	-art=35
@milwaukee@-art	-art=3
@mta@-transit	-transit=130
@arcadia_university@-location	-location=1
@latvians@-language	-language=1
@flash@-art	-art=44
@yakovlev_yak-42@-event	-event=1
@sterling_price@-person	-person=332
@narcissus@-art	-art=6
@birmingham_high_school@-organization	-organization=30
@patriarchate_of_constantinople@-title	-title=4
@columbia_county,_pennsylvania@-location	-location=77
@fourth@-title	-title=1
@135@-art	-art=3
@luo@-people-ethnicity	-people-ethnicity=37
@rouge@-organization	-organization=1
@galena@-organization	-organization=1
@roi@-person	-person=2
@johannesburg@-event	-event=2
@cock@-living_thing	-living_thing=24
@šiauliai@-location	-location=283
@peenestrom@-location	-location=30
@troop@-organization	-organization=46
@venezia@-person	-person=1
@wife@-title	-title=1
@andy_griggs@-person	-person=63
@j._v._mcclusky@-person	-person=73
@westerplatte@-event	-event=2
@marion@-product	-product=5
@excess_baggage@-art	-art=23
@penguin@-art	-art=21
@magnitogorsk@-organization	-organization=1
@directors_guild_of_america@-award	-award=3
@harvard_college@-location	-location=1
@sgt._fury_and_his_howling_commandos@-art	-art=68
@nahor@-person	-person=28
@elizabeth_fry@-person	-person=106
@västerbotten_county@-location	-location=170
@tl@-transit	-transit=1
@here@-title	-title=2
@armenians@-location	-location=6
@rakesh_bedi@-person	-person=75
@mascot@-organization	-organization=20
@bohdan_khmelnytsky@-person	-person=216
@lemon@-location	-location=3
@cross_country@-location	-location=4
@polesworth@-organization	-organization=1
@valhalla@-location	-location=50
@finn@-product	-product=79
@moravian-silesian_beskids@-location	-location=55
@spark@-computer-programming_language	-computer-programming_language=6
@oliver_stone@-person	-person=789
@athens@-event	-event=71
@p@-medicine-drug	-medicine-drug=2
@egremont@-location	-location=105
@krka@-organization	-organization=53
@boy_meets_girl@-art	-art=23
@117@-organization	-organization=2
@lichfield@-location	-location=768
@painted_skin@-art	-art=16
@maricopa,_arizona@-location	-location=24
@presidential_candidate@-person	-person=1
@rebellion@-person	-person=148
@perth_spirit@-organization	-organization=20
@comic_book_series@-art	-art=21
@philadelphia@-food	-food=1
@above_the_law@-internet-website	-internet-website=12
@the_language_instinct@-art	-art=24
@princeton_tigers_football@-organization	-organization=23
@sicilia@-location	-location=38
@sanderling@-living_thing	-living_thing=133
@sunday_morning@-broadcast_program	-broadcast_program=14
@charles_county,_maryland@-location	-location=111
@hustler_video@-organization	-organization=23
@lotus@-product	-product=2
@piedmont@-person	-person=1
@fusion@-product	-product=17
@carpe_diem@-art	-art=20
@st_lawrence@-location	-location=27
@herman_melville@-person	-person=749
@old_crow@-location	-location=20
@sawley@-location	-location=20
@bernie_mac@-broadcast_program	-broadcast_program=1
@perleberg@-location	-location=36
@ncaa_men's_division_i_basketball_championship@-broadcast_program	-broadcast_program=1
@queenscliff@-organization	-organization=3
@nadzab@-location	-location=36
@balaclava@-event	-event=46
@rcrd_lbl@-organization	-organization=31
@the_great_depression@-event	-event=23
@lutterworth@-location	-location=103
@1,000_guineas_stakes@-event	-event=102
@serena@-product	-product=5
@stevens@-location	-location=41
@seabird@-art	-art=1
@guitar_center@-organization	-organization=100
@space_ritual@-person	-person=7
@terrell@-location	-location=73
@nacionalista@-organization	-organization=56
@etheria@-broadcast_program	-broadcast_program=42
@daniel_vacek@-person	-person=110
@fairlight@-location	-location=24
@jacques_copeau@-person	-person=50
@marvel@-person	-person=43
@the_girl_is_mine@-art	-art=28
@bryn@-location	-location=40
@kerr@-location	-location=21
@1200_techniques@-person	-person=29
@saguenay@-location	-location=181
@cojedes@-location	-location=30
@os_x@-product	-product=770
@hyper@-art	-art=42
@showtime@-broadcast_program	-broadcast_program=8
@nick_rhodes@-person	-person=140
@stuyvesant@-organization	-organization=6
@real@-product	-product=5
@takhar@-location	-location=20
@stour@-product	-product=1
@toronto_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=298
@123@-event	-event=3
@lincoln_town_car@-product	-product=94
@perry_fenwick@-person	-person=72
@bala_lake_railway@-location	-location=1
@the_elephant_man@-art	-art=71
@maggie_o'neill@-person	-person=29
@legume@-living_thing	-living_thing=65
@virus@-person	-person=112
@papua_new_guinea@-finance-currency	-finance-currency=2
@sunderland_a.f.c.@-organization	-organization=134
@rhinoceros@-art	-art=50
@lcc@-product	-product=1
@the_rebel@-person	-person=4
@professional@-person	-person=1
@fulk@-person	-person=30
@falcon@-location	-location=4
@madeleine_bordallo@-person	-person=37
@cole@-location	-location=15
@concepción@-location	-location=449
@uzbekistan@-people-ethnicity	-people-ethnicity=1
@colonial_india@-location	-location=20
@john_mcguinness@-person	-person=52
@little_egypt@-location	-location=7
@yu-gi-oh!@-art	-art=217
@sandia_national_laboratories@-organization	-organization=262
@maryland_court_of_appeals@-organization	-organization=143
@color@-visual_art-color	-visual_art-color=7
@bank_street@-organization	-organization=9
@north_kansas_city,_missouri@-location	-location=22
@maldon@-location	-location=1
@aguas_buenas@-location	-location=21
@st._martin's@-location	-location=10
@moltke@-location	-location=1
@2010@-award	-award=13
@gottlob_frick@-person	-person=30
@the_first_men_in_the_moon@-art	-art=59
@15@-time	-time=30
@phil_donahue@-broadcast_program	-broadcast_program=1
@persik_kediri@-organization	-organization=96
@minerva@-god	-god=381
@tyrol@-location	-location=1209
@asherah@-god	-god=83
@ishtar@-art	-art=29
@oscar_wenderoth@-organization	-organization=1
@roy@-art	-art=2
@the_summit@-location	-location=169
@division_i_fcs@-event	-event=2
@route_60@-location	-location=23
@1932@-event	-event=347
@u6@-transit	-transit=3
@voorhees_township,_new_jersey@-location	-location=27
@pike_county,_pennsylvania@-location	-location=55
@quartermaster@-title	-title=185
@revere@-person	-person=10
@michel_roux@-person	-person=26
@sterling_sharpe@-person	-person=80
@western_chalukya_empire@-location	-location=41
@madrean_sky_islands@-location	-location=44
@class_323@-product	-product=39
@steven_webb@-person	-person=22
@kari_byron@-person	-person=25
@yuki@-person	-person=9
@cheap_trick@-person	-person=687
@gouveia@-location	-location=32
@ponderosa@-organization	-organization=4
@busko-zdrój@-location	-location=239
@chi_mcbride@-person	-person=76
@students_islamic_organisation_of_india@-organization	-organization=28
@sarah_jaffe@-person	-person=20
@l@-organization	-organization=60
@doyle_bramhall_ii@-person	-person=74
@arenac_county@-location	-location=75
@porridge@-art	-art=11
@watergate@-art	-art=12
@saturn_award@-award	-award=515
@relient_k@-person	-person=299
@fleet@-broadcast_program	-broadcast_program=1
@public_relations@-title	-title=44
@us_olympic_trials@-event	-event=44
@coronado@-product	-product=2
@nikolai_legat@-person	-person=29
@voiceprint@-broadcast_network	-broadcast_network=1
@franklyn_farnum@-person	-person=30
@denison@-organization	-organization=11
@square@-organization	-organization=9
@leanne_wood@-person	-person=20
@fler@-person	-person=60
@kilimanjaro_region@-location	-location=103
@emery@-broadcast_program	-broadcast_program=1
@irish_rugby_football_union@-organization	-organization=125
@st_george@-product	-product=15
@truman@-art	-art=39
@isobel@-person	-person=10
@sandawe@-language	-language=34
@gangotri@-art	-art=6
@maple_ridge,_british_columbia@-location	-location=35
@hani@-people-ethnicity	-people-ethnicity=32
@bi@-location	-location=3
@rope@-event	-event=1
@sucker_free@-broadcast_program	-broadcast_program=24
@dome@-location	-location=16
@norfolk_island@-organization	-organization=1
@robot_wars@-art	-art=8
@peter_simon@-person	-person=25
@varanasi@-location	-location=1212
@rafaello_oliveira@-person	-person=21
@herschel@-location	-location=11
@bolshevik@-organization	-organization=28
@passer@-living_thing	-living_thing=18
@stock@-location	-location=22
@infusion@-location	-location=8
@benton@-person	-person=14
@discovery@-living_thing	-living_thing=2
@aker@-location	-location=152
@bukoba@-location	-location=54
@venezuela_national_team@-organization	-organization=40
@laredo@-person	-person=1
@sole_survivor@-broadcast_program	-broadcast_program=8
@ząbkowice_śląskie@-location	-location=144
@fa_women's_premier_league@-organization	-organization=84
@secret@-art	-art=44
@pat_richards@-person	-person=40
@immunotherapy@-disease	-disease=1
@ocean_spray@-art	-art=8
@candy_candido@-person	-person=31
@orenburg@-location	-location=28
@international_baccalaureate@-organization	-organization=1258
@central_african_republic@-organization	-organization=33
@llwynypia@-location	-location=29
@landau@-event	-event=1
@the_real@-broadcast_program	-broadcast_program=15
@weston-super-mare@-organization	-organization=98
@canadians@-organization	-organization=18
@ru@-art	-art=3
@slovakia@-title	-title=1
@palatinate@-person	-person=1
@grocka@-event	-event=1
@batuan@-living_thing	-living_thing=2
@sequim,_washington@-location	-location=34
@duluth@-location	-location=633
@palestine@-organization	-organization=85
@mosquito@-disease	-disease=1
@chuck_fusina@-person	-person=31
@lindsay@-person	-person=13
@jules_perrot@-person	-person=78
@paloma_san_basilio@-person	-person=46
@tirrel_burton@-person	-person=21
@guinness@-food	-food=494
@ernie_ladd@-person	-person=55
@mainline@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@piedmontese@-language	-language=98
@year_zero@-product	-product=10
@barnstable@-organization	-organization=1
@homeric@-language	-language=27
@new_jersey_storm@-organization	-organization=21
@domenico_scarlatti@-person	-person=222
@john_the_baptist@-person	-person=1331
@jobs@-art	-art=29
@harvey_bainbridge@-person	-person=58
@citadel@-art	-art=7
@ariana@-organization	-organization=1
@selinsgrove@-location	-location=47
@armenian@-people-ethnicity	-people-ethnicity=1647
@paite@-people-ethnicity	-people-ethnicity=22
@little@-art	-art=1
@hotel2tango@-organization	-organization=24
@eun_ji-won@-person	-person=28
@bryanston@-organization	-organization=1
@the_game@-art	-art=137
@basilica_of_santa_maria_degli_angeli@-location	-location=23
@douala@-language	-language=1
@the_love_of_siam@-art	-art=23
@prawn@-living_thing	-living_thing=40
@cayenne@-computer-programming_language	-computer-programming_language=3
@stefan_grossman@-person	-person=45
@male@-living_thing	-living_thing=1
@reaper_man@-art	-art=31
@the_number_twelve_looks_like_you@-person	-person=39
@federal_electoral_tribunal@-organization	-organization=21
@harbour@-organization	-organization=3
@worthington@-person	-person=3
@winckelmann@-person	-person=33
@truman@-person	-person=122
@alec_head@-person	-person=25
@the_unicorns@-art	-art=1
@paul_boffa@-person	-person=21
@elected@-event	-event=292
@dan_milano@-person	-person=24
@iwo_jima@-location	-location=1062
@douglas_munro@-person	-person=33
@zakroczym@-location	-location=37
@abraxas@-living_thing	-living_thing=1
@environment_minister@-title	-title=17
@american_management_association@-organization	-organization=34
@ace_steel@-person	-person=30
@on_broadway@-art	-art=64
@skin@-living_thing	-living_thing=4
@aba@-location	-location=54
@champagne@-food	-food=58
@ratatouille@-food	-food=29
@miss_marple@-broadcast_program	-broadcast_program=68
@toyota_corolla@-product	-product=275
@reuben_james@-person	-person=15
@antonio_muñoz_molina@-person	-person=27
@borut_božič@-person	-person=43
@kamehameha_ii@-person	-person=87
@small@-person	-person=31
@ludlow_massacre@-event	-event=55
@carlisle@-event	-event=6
@fraxinus_americana@-living_thing	-living_thing=56
@joseph_morgan@-person	-person=37
@parallels@-person	-person=3
@adrien_brody@-person	-person=210
@the_three_musketeers@-art	-art=566
@örebro@-organization	-organization=7
@armenia@-people-ethnicity	-people-ethnicity=7
@economy@-event	-event=1
@guy_clark@-person	-person=215
@next@-product	-product=2
@ellen@-broadcast_program	-broadcast_program=194
@mikhail_kutuzov@-product	-product=1
@score@-broadcast_program	-broadcast_program=5
@tq@-education-educational_degree	-education-educational_degree=1
@illinois_attorney_general@-title	-title=78
@trial@-organization	-organization=1
@marathi@-location	-location=2
@vinny_appice@-person	-person=100
@wittenberg@-organization	-organization=7
@nobel_prize@-event	-event=1
@emmen@-location	-location=20
@ferns@-location	-location=61
@new_paltz@-organization	-organization=6
@abdera@-product	-product=1
@årdal@-organization	-organization=3
@henley@-location	-location=122
@martha_speaks@-art	-art=3
@ballard_high_school@-location	-location=1
@flight@-art	-art=246
@the_vampyre@-art	-art=57
@ernest_haycox@-person	-person=25
@clem_burke@-person	-person=72
@steve_mcconnell@-person	-person=22
@san_bernardino@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@stevie_wright@-person	-person=70
@lcd_soundsystem@-art	-art=11
@gabriela@-organization	-organization=19
@yossi_banai@-person	-person=25
@olle_adolphson@-person	-person=20
@dal@-organization	-organization=15
@john_cole@-person	-person=34
@juan,_count_of_montizón@-person	-person=23
@lafayette@-location	-location=894
@barry_humphries@-person	-person=249
@the_iron_sheik@-person	-person=33
@u7@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@aa@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@long_now_foundation@-organization	-organization=42
@mars_global_surveyor@-product	-product=214
@sheikh_mohammed_bin_rashid_al_maktoum@-person	-person=20
@mulberry@-visual_art-color	-visual_art-color=1
@jeonji@-person	-person=20
@cryonics_institute@-organization	-organization=22
@don_whillans@-person	-person=30
@ucl@-event	-event=1
@pantheon@-organization	-organization=21
@kamehameha@-title	-title=1
@april_hunter@-person	-person=57
@must_love_dogs@-art	-art=22
@sakai@-product	-product=14
@belen@-location	-location=33
@manto_tshabalala-msimang@-person	-person=31
@lady_diana_spencer@-person	-person=72
@oberhausen@-location	-location=23
@webster@-location	-location=220
@becker_county@-location	-location=117
@wetherby@-art	-art=16
@valve@-person	-person=103
@737@-person	-person=1
@flanders@-people-ethnicity	-people-ethnicity=1
@common_intermediate_language@-computer-programming_language	-computer-programming_language=48
@princess_mary@-art	-art=1
@falling_up@-art	-art=13
@m*a*s*h@-broadcast_program	-broadcast_program=745
@hallowicked@-time	-time=1
@liberia@-organization	-organization=73
@winterset@-location	-location=12
@seema_biswas@-person	-person=62
@marsala@-food	-food=12
@kosuke_kitajima@-person	-person=52
@suicide@-disease	-disease=1
@samuel_goldwyn@-organization	-organization=1
@tokyo_tower@-art	-art=3
@monopis_obviella@-living_thing	-living_thing=36
@powder_river@-art	-art=1
@227@-broadcast_program	-broadcast_program=115
@the_smiling,_proud_wanderer@-art	-art=37
@wings@-art	-art=125
@ufc_168@-event	-event=24
@first_african_baptist_church@-organization	-organization=3
@american_society_of_journalists_and_authors@-organization	-organization=45
@ambalavao@-location	-location=27
@shenandoah_river@-location	-location=140
@woolwich_west@-location	-location=21
@sechelt_inlet@-location	-location=23
@college_for_creative_studies@-organization	-organization=59
@graham_moffatt@-person	-person=50
@tough_enough@-art	-art=7
@holt_manufacturing_company@-organization	-organization=30
@whitby_town@-organization	-organization=102
@walls@-location	-location=44
@holy_trinity@-time	-time=3
@ibadan@-location	-location=418
@national_football_team@-organization	-organization=147
@oglala@-people-ethnicity	-people-ethnicity=54
@verbena@-person	-person=15
@tmnt@-art	-art=43
@ahmet_zappa@-person	-person=46
@serena@-location	-location=5
@billy_mills@-person	-person=43
@montenegro@-language	-language=1
@forde@-person	-person=2
@farwell@-location	-location=28
@adc@-organization	-organization=6
@midwestern_united_states@-location	-location=611
@l'étoile@-product	-product=2
@five_corners@-location	-location=26
@crown@-organization	-organization=68
@isle_of_grain@-art	-art=2
@latin_grammy@-event	-event=6
@extremadura@-organization	-organization=11
@casa@-broadcast_network	-broadcast_network=6
@the_misfits@-art	-art=54
@hawks@-art	-art=8
@the_snake@-god	-god=1
@usa@-event	-event=28
@dumont_television_network@-broadcast_network	-broadcast_network=472
@ivorian@-location	-location=98
@atami@-product	-product=1
@dj_kane@-person	-person=31
@concord_mountains@-location	-location=22
@yalta@-location	-location=352
@enets@-language	-language=12
@esmaili_rural_district@-location	-location=46
@artie_shaw@-person	-person=315
@salish@-people-ethnicity	-people-ethnicity=26
@president_of_croatia@-title	-title=101
@lauro_gazzolo@-person	-person=28
@inner_city_unit@-person	-person=24
@federation_of_rhodesia_and_nyasaland@-location	-location=188
@alfa-bank@-organization	-organization=36
@arjun@-person	-person=116
@phil_wickham@-person	-person=32
@mahler@-art	-art=18
@monuments@-location	-location=29
@vissarion_belinsky@-person	-person=68
@zanj@-location	-location=37
@gujarat@-event	-event=1
@ben_oakland@-person	-person=31
@kwantung_army@-organization	-organization=279
@meng_tian@-person	-person=26
@113@-location	-location=16
@cranach@-person	-person=23
@duchy_of_mantua@-location	-location=46
@ul@-organization	-organization=44
@fine_living_network@-broadcast_network	-broadcast_network=22
@levan@-person	-person=6
@dor@-organization	-organization=5
@jacob_bronowski@-person	-person=81
@normandy_landings@-product	-product=1
@jim_baikie@-person	-person=54
@rasputin@-product	-product=1
@nintendo_of_america@-person	-person=35
@sachsenring@-organization	-organization=2
@sheffield@-title	-title=2
@us_127@-location	-location=62
@whites@-organization	-organization=58
@penygraig@-organization	-organization=16
@heston@-location	-location=54
@the_circuit@-location	-location=3
@chrissie_wellington@-person	-person=24
@zenith_data_systems@-organization	-organization=26
@academician@-title	-title=93
@suzhou_river@-art	-art=18
@dmytro_doroshenko@-person	-person=29
@seagram@-food	-food=155
@vin_weber@-person	-person=21
@university_of_massachusetts_amherst@-location	-location=1
@carlos_núñez@-person	-person=48
@james_doolittle@-person	-person=29
@ernest_gellner@-person	-person=77
@francis_mackenzie@-person	-person=21
@international_pentecostal_holiness_church@-organization	-organization=33
@speaker_of_the_house_of_keys@-title	-title=36
@fort_oswego@-event	-event=2
@maryhill@-location	-location=126
@odyssey_5@-broadcast_program	-broadcast_program=49
@brigantine@-location	-location=36
@b71_sandoy@-organization	-organization=23
@stagecoach@-organization	-organization=230
@majestic@-event	-event=1
@gustavus@-location	-location=15
@elliot_minor@-person	-person=40
@federal_parliament@-organization	-organization=140
@bobby_kielty@-person	-person=34
@eli_whitney@-person	-person=127
@los_prisioneros@-person	-person=65
@the_independent_florida_alligator@-art	-art=26
@cadiz@-event	-event=3
@john_scott@-person	-person=155
@hms_raleigh@-location	-location=29
@m-22@-location	-location=23
@david_nixon@-person	-person=48
@with_the_same_name@-location	-location=8
@oeiras@-event	-event=1
@matt_thiessen@-person	-person=88
@mikhail_kalatozov@-person	-person=38
@amoeba@-living_thing	-living_thing=32
@cumberland_lodge@-location	-location=36
@long_island_expressway@-location	-location=29
@coup@-event	-event=83
@new_directions@-organization	-organization=104
@jiyuan@-location	-location=26
@wizard@-title	-title=103
@papa@-broadcast_program	-broadcast_program=2
@chaves@-event	-event=1
@iceland@-finance-currency	-finance-currency=2
@buxar@-location	-location=40
@united_centre@-organization	-organization=20
@zoran_slavnić@-person	-person=30
@mosaic@-location	-location=2
@roman@-art	-art=11
@james_farmer@-person	-person=30
@archie's_weird_mysteries@-broadcast_program	-broadcast_program=40
@steinau_an_der_straße@-location	-location=22
@crazy_eights@-art	-art=1
@megatech@-organization	-organization=6
@cornwall_colts@-organization	-organization=40
@bob_jenkins@-person	-person=111
@101@-art	-art=26
@taoiseach_of_ireland@-title	-title=110
@pentax@-organization	-organization=134
@shevchenko_scientific_society@-organization	-organization=54
@globe_theatre@-location	-location=147
@the_drum@-art	-art=8
@kalevala@-location	-location=4
@aziza_mustafa_zadeh@-art	-art=1
@woodworm@-living_thing	-living_thing=2
@s2@-product	-product=6
@swedish_ice_hockey_association@-location	-location=1
@torn@-art	-art=76
@sverdlovsk@-event	-event=1
@hubei@-location	-location=1967
@peter_munk@-person	-person=24
@1927@-person	-person=26
@toy_industry_association@-organization	-organization=28
@vespidae@-living_thing	-living_thing=38
@amc@-event	-event=10
@wytch_farm@-location	-location=20
@red_hat@-product	-product=1
@germany's@-location	-location=75
@steve_owens@-person	-person=30
@fuego@-location	-location=5
@people's_radical_party@-organization	-organization=74
@san_juan@-product	-product=3
@d@-location	-location=17
@martellus_bennett@-person	-person=31
@simon_patterson@-person	-person=32
@tess@-product	-product=2
@peach@-visual_art-color	-visual_art-color=5
@kanyakumari@-location	-location=339
@donald_woods@-person	-person=46
@eshaqabad_rural_district@-location	-location=23
@hebrews@-people-ethnicity	-people-ethnicity=136
@territorial@-location	-location=48
@1958@-event	-event=659
@canino@-location	-location=22
@andy_parsons@-person	-person=21
@gorna_oryahovitsa@-organization	-organization=1
@philip_snowden@-person	-person=30
@gmina_milicz@-location	-location=56
@cranberry@-location	-location=19
@trianon@-location	-location=12
@richard_adler@-person	-person=83
@petrunkevitch@-person	-person=25
@john_doucette@-person	-person=51
@tonga@-language	-language=4
@człuchów_county@-location	-location=224
@queen_charlotte@-product	-product=17
@isle_of_the_dead@-art	-art=32
@old_times@-art	-art=55
@atari@-product	-product=25
@atlas@-organization	-organization=276
@yeon_gaesomun@-broadcast_program	-broadcast_program=11
@12th_legislative_assembly@-organization	-organization=68
@louisiana@-organization	-organization=15
@cassis@-living_thing	-living_thing=5
@aaa@-person	-person=43
@ruby@-art	-art=33
@barbizon@-location	-location=63
@eau_claire@-location	-location=222
@centrum@-organization	-organization=10
@rapid@-location	-location=5
@ass@-living_thing	-living_thing=17
@fall_of_baghdad@-location	-location=1
@william_cronon@-person	-person=28
@beatrice_di_tenda@-art	-art=44
@gary_hughes@-art	-art=1
@cfb_halifax@-location	-location=97
@me_and_my_girl@-broadcast_program	-broadcast_program=18
@the_sarah_silverman_program@-broadcast_program	-broadcast_program=120
@cara_seymour@-person	-person=28
@communist_revolution@-event	-event=20
@roman_catholic_diocese_of_islamabad-rawalpindi@-location	-location=24
@ayatollah@-title	-title=448
@hannes_hafstein@-person	-person=23
@rob_marshall@-person	-person=126
@cherry@-location	-location=9
@john_l._mcmillan@-person	-person=40
@madeline@-person	-person=3
@elizabeth_arden@-organization	-organization=3
@harvard_college@-organization	-organization=1687
@ironbridge_gorge_museum_trust@-location	-location=25
@sahiwal@-living_thing	-living_thing=7
@dean_brody@-art	-art=1
@monarch@-title	-title=304
@upper_sandusky@-location	-location=35
@lee_aaron@-art	-art=1
@president_of_the_united_states@-event	-event=5
@mobutu_sese_seko@-person	-person=241
@whiteout@-art	-art=29
@ao@-location	-location=9
@red_dragon@-product	-product=5
@station_to_station@-art	-art=62
@shekhawati@-location	-location=100
@charles_bent@-person	-person=45
@battle_creek@-location	-location=201
@blackwell@-organization	-organization=26
@the_waterboys@-art	-art=8
@hobson's_choice@-location	-location=1
@wildfire@-event	-event=3
@hannibal@-art	-art=128
@upper_egypt@-art	-art=1
@liquid_liquid@-art	-art=1
@blood_mountain@-art	-art=19
@barnaby_records@-organization	-organization=27
@egeria@-god	-god=29
@preacher@-religion-religion	-religion-religion=1
@timothy@-art	-art=8
@voivod@-location	-location=1
@aadukalam@-art	-art=56
@mill@-organization	-organization=3
@fear@-art	-art=54
@bcs@-finance-stock_exchange	-finance-stock_exchange=7
@blue_bird@-product	-product=1
@peter_cushing@-person	-person=413
@queen_mary@-person	-person=926
@cholet@-location	-location=99
@barbra_streisand@-person	-person=1659
@j._league@-event	-event=2
@faust@-art	-art=722
@port_clinton@-organization	-organization=2
@niu@-location	-location=36
@the_saint@-person	-person=1
@secret_dreams_and_forbidden_fire@-art	-art=38
@virginia_city@-location	-location=102
@karimnagar_district@-location	-location=114
@crestline@-organization	-organization=1
@arthur_godfrey's_talent_scouts@-person	-person=1
@great_eastern_railway@-location	-location=1
@adria@-product	-product=1
@the_clock@-product	-product=2
@bach@-organization	-organization=3
@south_dakota@-title	-title=2
@off_centre@-broadcast_program	-broadcast_program=25
@one@-broadcast_network	-broadcast_network=68
@spread@-art	-art=7
@red_army_faction@-event	-event=1
@wendover@-person	-person=1
@murder,_inc.@-person	-person=13
@riverdale@-organization	-organization=6
@olympic_gold_medal@-event	-event=25
@ministry@-art	-art=18
@david_mcletchie@-person	-person=29
@dhafer_youssef@-person	-person=32
@consort@-product	-product=1
@heroku@-organization	-organization=27
@ignazio_abate@-person	-person=21
@corgi_toys@-organization	-organization=33
@bloch@-person	-person=26
@ie@-product	-product=9
@elizabeth_smart@-event	-event=6
@cae@-organization	-organization=19
@tri-cities@-location	-location=221
@bae_soo-bin@-person	-person=33
@william_hamilton_merritt@-person	-person=29
@jaya@-person	-person=43
@gillan@-person	-person=97
@the_egyptian@-art	-art=47
@nantes_atlantique_airport@-location	-location=42
@theater@-location	-location=7
@circle_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=203
@claiborne@-location	-location=40
@ise@-person	-person=2
@midland_football_alliance@-organization	-organization=122
@herod_antipas@-person	-person=187
@tokyo@-organization	-organization=28
@bucyrus@-organization	-organization=3
@battle_of_four_lakes@-event	-event=20
@diocese_of_canterbury@-title	-title=1
@hanga_roa@-location	-location=33
@fuji@-art	-art=2
@felix@-award	-award=1
@talbot@-living_thing	-living_thing=9
@museum@-product	-product=4
@john_f._kennedy@-event	-event=6
@10@-person	-person=19
@benet_academy@-organization	-organization=26
@rada@-person	-person=1
@upper_silesia@-location	-location=722
@togo@-person	-person=1
@master_of_public_policy@-education-educational_degree	-education-educational_degree=76
@ellis_island@-location	-location=525
@mat@-biology	-biology=1
@beagle@-art	-art=1
@bath_township@-location	-location=47
@french_community@-organization	-organization=107
@the_cotton_club@-organization	-organization=2
@doon@-location	-location=15
@dragonfly@-person	-person=4
@the_blue_hearts@-person	-person=78
@limoges@-organization	-organization=11
@my_generation@-broadcast_program	-broadcast_program=19
@muscogee@-language	-language=7
@peter_cartwright@-person	-person=23
@amiga@-art	-art=1
@red_special@-art	-art=1
@emitt_rhodes@-art	-art=2
@bellport@-location	-location=21
@phaedo@-person	-person=2
@arisa@-art	-art=7
@golf@-product	-product=66
@homage_to_catalonia@-art	-art=58
@rowett_research_institute@-organization	-organization=23
@tennis_channel@-broadcast_network	-broadcast_network=58
@pat_lamarche@-person	-person=30
@treorchy@-organization	-organization=13
@chip@-food	-food=2
@camilla_williams@-person	-person=25
@abraham_bosse@-person	-person=30
@baltic_exchange@-organization	-organization=54
@delray_beach,_florida@-event	-event=1
@montana@-location	-location=5768
@greenpoint,_brooklyn@-event	-event=1
@immediate@-organization	-organization=23
@pla@-chemistry	-chemistry=10
@noma@-disease	-disease=12
@dirty_vegas@-person	-person=55
@champaran@-person	-person=2
@zubeen_garg@-person	-person=51
@jack_the_ripper@-broadcast_program	-broadcast_program=43
@tutenstein@-broadcast_program	-broadcast_program=28
@buffy_the_vampire_slayer@-broadcast_program	-broadcast_program=163
@adrien_de_gerlache@-person	-person=78
@fyodor_dostoyevsky@-person	-person=457
@woodrow_wilson_high_school@-location	-location=1
@zambrów_county@-location	-location=174
@trader_horn@-art	-art=18
@norman_baker@-person	-person=68
@tocantins@-organization	-organization=3
@david_aja@-person	-person=21
@anathema@-person	-person=140
@19th@-location	-location=20
@minister_for_development_cooperation@-organization	-organization=2
@altea@-product	-product=7
@vic_reeves_big_night_out@-broadcast_program	-broadcast_program=30
@montgomery@-organization	-organization=11
@freelance@-title	-title=99
@fink@-product	-product=25
@potter@-person	-person=12
@jack_butland@-person	-person=30
@hawkins@-broadcast_program	-broadcast_program=15
@hayden@-organization	-organization=1
@yang_guifei@-person	-person=38
@punch@-location	-location=1
@battle_creek@-organization	-organization=1
@journalist@-title	-title=120
@eric_weddle@-person	-person=36
@robert@-location	-location=13
@trout@-person	-person=2
@the_derek_trucks_band@-art	-art=1
@mitch_kapor@-person	-person=64
@tony_levin@-person	-person=362
@john_glenn@-organization	-organization=1
@kōchi@-location	-location=209
@mindi_abair@-person	-person=31
@against_all_odds@-event	-event=107
@reclamation@-organization	-organization=3
@episcopalian@-organization	-organization=306
@isle_of_capri@-art	-art=7
@the_myth@-broadcast_program	-broadcast_program=6
@matsubara@-location	-location=10
@néstor_kirchner@-person	-person=382
@oenomaus@-person	-person=19
@conception@-location	-location=8
@tom_simpson@-broadcast_program	-broadcast_program=2
@presence@-event	-event=1
@san_sebastián_international_film_festival@-event	-event=223
@columba@-location	-location=32
@three@-living_thing	-living_thing=1
@anthony_jeselnik@-person	-person=21
@esperanza@-organization	-organization=2
@the_corporation@-person	-person=38
@holocaust@-time	-time=1
@nantucket@-location	-location=395
@god@-religion-religion	-religion-religion=4
@domino's_pizza@-location	-location=1
@mazahua@-language	-language=15
@123@-art	-art=6
@masakazu_katsura@-person	-person=22
@peppermint_lounge@-organization	-organization=24
@minor_league_baseball@-organization	-organization=539
@komo@-language	-language=4
@stand!@-art	-art=31
@civilization@-art	-art=11
@siedlec@-location	-location=32
@laacher_see@-location	-location=20
@north@-language	-language=2
@omi@-organization	-organization=36
@queen_elizabeth_theatre@-location	-location=30
@griffith@-organization	-organization=3
@monty_python@-broadcast_program	-broadcast_program=8
@new_zealand@-people-ethnicity	-people-ethnicity=73
@227@-location	-location=3
@at_home@-location	-location=41
@fay_templeton@-person	-person=29
@tiberius_julius_rhescuporis_i@-person	-person=24
@belorussian@-people-ethnicity	-people-ethnicity=8
@red_hill@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@eisenach@-organization	-organization=5
@torvill_and_dean@-person	-person=42
@balsfjord@-location	-location=53
@rachel_maddow@-person	-person=114
@fall_river@-location	-location=53
@trat@-location	-location=21
@soundtrack@-broadcast_program	-broadcast_program=4
@cbs_radio_mystery_theater@-broadcast_program	-broadcast_program=66
@worldwide@-location	-location=3
@newcastle,_new_brunswick@-location	-location=33
@heat@-art	-art=215
@hot_springs@-location	-location=234
@gracilis@-body_part	-body_part=21
@maker's_mark@-food	-food=31
@unicorn@-person	-person=9
@saab@-organization	-organization=93
@1983_beirut_barracks_bombing@-event	-event=57
@dani@-person	-person=32
@big_bear@-organization	-organization=3
@griffon@-location	-location=13
@stampede@-event	-event=4
@cadbury_heath@-organization	-organization=16
@bizineh_rud_district@-location	-location=43
@deutscher_fernsehpreis@-award	-award=43
@doctor_doctor@-broadcast_program	-broadcast_program=20
@japanese_occupation_of_the_dutch_east_indies@-event	-event=20
@ravenswood@-broadcast_program	-broadcast_program=23
@herculis@-location	-location=1
@daniel_p._carter@-person	-person=23
@hungama@-art	-art=25
@tom_herr@-person	-person=25
@julio_estrada@-person	-person=24
@imagination@-art	-art=125
@prohibitionist@-event	-event=8
@government_of_malta@-location	-location=1
@jon_gries@-person	-person=64
@mona,_jamaica@-location	-location=23
@girard@-person	-person=219
@c._l._koch@-person	-person=39
@sainte-suzanne@-location	-location=19
@dumas_malone@-person	-person=35
@the_grand@-art	-art=16
@shad@-living_thing	-living_thing=25
@tcn-9@-broadcast_network	-broadcast_network=30
@darcey_bussell@-person	-person=65
@zoom@-organization	-organization=10
@izmir@-location	-location=957
@my_life_as_a_dog@-broadcast_program	-broadcast_program=4
@raam@-location	-location=1
@dance_gavin_dance@-person	-person=74
@cole@-living_thing	-living_thing=2
@cadell@-location	-location=2
@love_letter@-broadcast_program	-broadcast_program=19
@gonō_line@-location	-location=54
@ministry@-organization	-organization=9
@pompeius@-location	-location=1
@wong_tai_sin@-god	-god=33
@duke_of_schleswig@-location	-location=10
@crispus@-person	-person=48
@aura@-god	-god=10
@so@-food	-food=1
@sudan@-language	-language=1
@ub_iwerks@-person	-person=142
@sacrifice@-product	-product=10
@against_me!@-person	-person=179
@swedish@-location	-location=13828
@portland@-product	-product=6
@max_manus@-person	-person=44
@barren@-location	-location=32
@buried@-broadcast_program	-broadcast_program=7
@roar@-art	-art=59
@flyte@-product	-product=5
@european_championships@-organization	-organization=15
@solo@-organization	-organization=2
@jasper_county@-art	-art=9
@oca@-living_thing	-living_thing=2
@british_independent_film_awards@-award	-award=174
@social_security@-organization	-organization=23
@westchester@-location	-location=414
@bad_meets_evil@-person	-person=69
@antony@-art	-art=1
@tivoli@-organization	-organization=20
@mary_pickford@-art	-art=1
@ed_shaughnessy@-person	-person=68
@private_eye@-art	-art=3
@queensway@-organization	-organization=2
@bottoms_up@-art	-art=34
@grapevine@-location	-location=79
@mistral@-person	-person=3
@liverpool_town_hall@-location	-location=32
@above@-title	-title=1
@patience@-art	-art=294
@governor_of_kansas@-title	-title=226
@unite@-product	-product=1
@blackhawk@-product	-product=1
@fallon@-location	-location=61
@vickers_viking@-product	-product=48
@ittf@-organization	-organization=30
@la_strada@-person	-person=25
@dairy@-title	-title=65
@charles_town@-location	-location=94
@aldona@-person	-person=6
@grace@-person	-person=56
@isu@-organization	-organization=101
@agriculture_and_agri-food_canada@-organization	-organization=41
@rca@-religion-religion	-religion-religion=1
@msg@-person	-person=2
@roxas@-person	-person=6
@jack_hamilton@-person	-person=24
@frank_gari@-person	-person=43
@the_soundtrack@-art	-art=42
@cholera@-living_thing	-living_thing=1
@woodhead@-location	-location=23
@laminaria@-living_thing	-living_thing=28
@battle_of_atlanta@-event	-event=122
@brian_hayward@-organization	-organization=1
@chilton_foliat@-location	-location=25
@margaret_garner@-person	-person=16
@jonathan_hickman@-person	-person=64
@ballina@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@henry_hornbostel@-person	-person=34
@mutv@-broadcast_network	-broadcast_network=25
@_@-broadcast_program	-broadcast_program=3
@temple_of_the_dog@-art	-art=12
@star_jones@-broadcast_program	-broadcast_program=3
@choreutidae@-living_thing	-living_thing=369
@tarkan@-location	-location=1
@name@-broadcast_network	-broadcast_network=1
@indo-pakistani_war_of_1947@-event	-event=75
@bothwell@-location	-location=114
@unincorporated@-art	-art=1
@midlands_today@-broadcast_program	-broadcast_program=54
@phog_allen@-person	-person=67
@sunset_strip@-location	-location=263
@sui@-organization	-organization=1
@1913@-event	-event=89
@titan@-art	-art=1
@electric_wizard@-art	-art=3
@merivale@-person	-person=1
@grand_rapids_chicks@-organization	-organization=125
@henry_bacon@-person	-person=79
@ministers_of_state@-organization	-organization=1
@basketball@-broadcast_program	-broadcast_program=9
@atalanta@-event	-event=1
@marcy@-location	-location=21
@nomad@-art	-art=3
@ulsan@-location	-location=367
@louisville,_kentucky@-location	-location=3265
@warhol@-person	-person=49
@the_jimi_hendrix_experience@-art	-art=15
@cb_lucentum_alicante@-organization	-organization=23
@fit@-medicine-symptom	-medicine-symptom=1
@port_macquarie@-location	-location=139
@scotch@-food	-food=63
@ki_no_tsurayuki@-person	-person=39
@pete_michels@-person	-person=44
@juzo_itami@-person	-person=66
@drax@-location	-location=21
@ncc@-location	-location=2
@bse@-disease	-disease=101
@xu_mengtao@-person	-person=25
@nash@-person	-person=42
@vetiver@-living_thing	-living_thing=1
@john_lawson@-person	-person=26
@outcasts@-art	-art=12
@desiderata@-person	-person=4
@ion@-organization	-organization=3
@smith@-product	-product=4
@carrie_jacobs-bond@-person	-person=44
@wrestler@-product	-product=21
@meltdown@-event	-event=30
@pickens@-person	-person=4
@mile_high@-broadcast_program	-broadcast_program=54
@phytophthora@-living_thing	-living_thing=55
@frankfort@-location	-location=358
@mills_college@-organization	-organization=429
@hana@-organization	-organization=7
@tonic@-art	-art=3
@iniö@-location	-location=22
@trevor_phillips@-person	-person=44
@national_baptist_convention,_usa,_inc.@-religion-religion	-religion-religion=47
@hydro@-person	-person=3
@anoxia@-medicine-symptom	-medicine-symptom=29
@saks@-location	-location=2
@metula@-living_thing	-living_thing=2
@emperor_frederick_ii@-person	-person=57
@cleopatra_2525@-broadcast_program	-broadcast_program=35
@mediolanum@-organization	-organization=5
@curse_of_the_billy_goat@-event	-event=22
@mount_lyell@-organization	-organization=7
@sabian@-person	-person=32
@laki@-location	-location=34
@ankur@-organization	-organization=1
@khambhra@-location	-location=21
@mcneese_state@-organization	-organization=46
@christine_ng@-person	-person=32
@rhiannon@-god	-god=57
@g-20@-organization	-organization=37
@bjerkreim@-location	-location=22
@abney_park_cemetery@-location	-location=140
@herpes_simplex@-living_thing	-living_thing=1
@anchor@-organization	-organization=10
@composite_family@-living_thing	-living_thing=20
@alone_in_the_dark@-product	-product=31
@smart@-organization	-organization=70
@union_of_moderate_parties@-organization	-organization=35
@american_soldier@-organization	-organization=1
@mackay@-person	-person=9
@celtics@-event	-event=11
@caversham@-location	-location=156
@hancock@-location	-location=465
@monbetsu_district@-location	-location=22
@ramayana@-art	-art=1406
@phil_harder@-organization	-organization=2
@bute@-person	-person=8
@goffstown@-location	-location=47
@vernon@-person	-person=18
@rock_follies@-broadcast_program	-broadcast_program=36
@nico@-art	-art=8
@ethelbert@-person	-person=9
@wallis_and_futuna@-organization	-organization=3
@sardine@-living_thing	-living_thing=27
@homeland_union@-organization	-organization=21
@nisa@-person	-person=1
@marija_šerifović@-person	-person=58
@sweden@-language	-language=1
@1997_mediterranean_games@-event	-event=50
@ciudad_juárez@-organization	-organization=3
@charlie_chaplin@-art	-art=6
@quo@-person	-person=8
@firehouse@-person	-person=72
@herndon@-person	-person=3
@corn@-food	-food=443
@norway_national_under-21_football_team@-organization	-organization=36
@food_city_500@-event	-event=68
@15@-art	-art=23
@district_court@-location	-location=8
@5th_dalai_lama@-person	-person=32
@you'd_be_so_nice_to_come_home_to@-art	-art=58
@express@-art	-art=19
@mohawk@-people-ethnicity	-people-ethnicity=117
@leamington@-location	-location=179
@lewis_strauss@-person	-person=32
@bollywood@-language	-language=1
@cross_country@-person	-person=2
@table@-location	-location=6
@woo@-art	-art=19
@franklin_drilon@-person	-person=67
@university_of_southern_mississippi@-organization	-organization=337
@kasama@-location	-location=65
@boris_godunov@-person	-person=174
@black_sheep@-organization	-organization=1
@andy_griffith@-broadcast_program	-broadcast_program=1
@angola_national_team@-organization	-organization=34
@mostar@-organization	-organization=2
@lithuania@-organization	-organization=380
@sanoma@-location	-location=1
@yacht@-event	-event=1
@rhodes@-event	-event=1
@commodore_plus@-product	-product=33
@hague@-person	-person=2
@manitowoc@-organization	-organization=3
@antigone@-person	-person=10
@tom_mboya@-person	-person=48
@wahnfried@-location	-location=19
@elvira@-organization	-organization=3
@1951@-product	-product=1
@cadore@-location	-location=48
@bert_coules@-person	-person=23
@edition@-product	-product=1
@john_mayer@-person	-person=708
@andy_williams@-person	-person=800
@elva_hsiao@-person	-person=57
@esquipulas@-location	-location=25
@adelaide@-art	-art=8
@k-25@-location	-location=29
@marble_house@-location	-location=23
@ray_fearon@-person	-person=28
@onitsha@-location	-location=175
@dent@-person	-person=8
@getting_on@-broadcast_program	-broadcast_program=38
@washington@-people-ethnicity	-people-ethnicity=1
@washington_square@-location	-location=120
@kush@-person	-person=12
@hampton_inn@-location	-location=1
@b._traven@-person	-person=49
@yamasee@-event	-event=1
@the_new_statesman@-art	-art=6
@wil@-location	-location=68
@gale_sayers@-person	-person=114
@guangzhou_evergrande@-organization	-organization=143
@martín_fierro@-art	-art=66
@1st_battalion_5th_marines@-organization	-organization=25
@rosa@-living_thing	-living_thing=115
@praga@-location	-location=116
@theophanes@-person	-person=39
@area@-person	-person=38
@pseudo-dionysius_the_areopagite@-person	-person=96
@martha@-art	-art=96
@basil@-art	-art=9
@5@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=29
@bachelorette@-art	-art=39
@the_story@-person	-person=9
@the_princess_and_the_pea@-art	-art=44
@alain_perrin@-person	-person=67
@american_legion@-product	-product=1
@department_of_canadian_heritage@-title	-title=1
@renegade@-art	-art=37
@havre@-location	-location=37
@mark_few@-person	-person=28
@freestyle@-art	-art=1
@robin_ammerlaan@-person	-person=64
@maria_flordeluna@-broadcast_program	-broadcast_program=27
@inside_llewyn_davis@-art	-art=105
@dirksen_senate_office_building@-location	-location=25
@touch_&_go@-person	-person=3
@island_junior_hockey_league@-organization	-organization=32
@paredes_de_coura@-event	-event=3
@endeavour@-broadcast_program	-broadcast_program=32
@mount_wellington@-location	-location=79
@bavarian_cup@-event	-event=28
@anna_karenina@-broadcast_program	-broadcast_program=22
@trojans@-location	-location=101
@for_your_entertainment@-organization	-organization=1
@belarusians@-people-ethnicity	-people-ethnicity=232
@sun@-broadcast_network	-broadcast_network=6
@montenegro@-organization	-organization=190
@2000_census@-event	-event=14
@grorud@-organization	-organization=3
@cinecittà@-organization	-organization=137
@rajkot@-location	-location=294
@ictv@-broadcast_network	-broadcast_network=1
@stern_conservatory@-organization	-organization=47
@luke@-organization	-organization=3
@la_porte,_indiana@-location	-location=65
@sans_souci@-location	-location=50
@three@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@endnote@-product	-product=25
@the_group@-event	-event=1
@the_simple_life@-art	-art=1
@seventh@-law	-law=4
@rus'@-people-ethnicity	-people-ethnicity=1
@pedro@-product	-product=8
@achille_lauro@-product	-product=45
@bojano@-location	-location=20
@basavakalyan@-location	-location=24
@david_justice@-person	-person=111
@gujarat@-location	-location=4566
@point_loma_nazarene_university@-organization	-organization=74
@carte_blanche@-art	-art=18
@synth@-title	-title=7
@wali_jones@-person	-person=20
@pope_stephen_iii@-person	-person=34
@loud@-organization	-organization=10
@moline@-organization	-organization=2
@jinusean@-person	-person=25
@gorseinon@-organization	-organization=1
@ascalon@-event	-event=2
@wellsville@-location	-location=41
@dasht-e_azadegan_county@-location	-location=81
@mad_dogs@-art	-art=6
@chicago,_kansas_and_nebraska_railway@-location	-location=52
@tyneside@-organization	-organization=1
@battle@-god	-god=1
@jean_harlow@-person	-person=302
@spruce@-person	-person=23
@top_gun@-product	-product=6
@putty@-location	-location=7
@at@-location	-location=14
@žiar_nad_hronom@-location	-location=20
@manawatu@-location	-location=33
@senate_of_canada@-organization	-organization=446
@gmina_złotów@-location	-location=45
@australian@-finance-stock_exchange	-finance-stock_exchange=2
@inkster,_michigan@-location	-location=24
@films@-broadcast_program	-broadcast_program=1
@parker@-location	-location=49
@sunda@-people-ethnicity	-people-ethnicity=12
@morena@-location	-location=43
@anna_kingsford@-person	-person=20
@bishop_of_exeter@-title	-title=260
@herod@-event	-event=1
@florida_state_seminoles@-organization	-organization=92
@rick_fuller@-person	-person=36
@gentoo_linux@-product	-product=94
@grails@-person	-person=16
@philadelphia_zoo@-location	-location=78
@albis@-location	-location=33
@summit,_new_jersey@-location	-location=153
@bishop_of_southwark@-location	-location=1
@dio@-person	-person=426
@portsmouth_naval_shipyard@-location	-location=208
@nolan@-organization	-organization=1
@weyburn@-location	-location=77
@south_georgia@-organization	-organization=4
@coke@-art	-art=2
@wonderama@-art	-art=5
@rahu@-location	-location=1
@william_j._donovan@-person	-person=42
@siva@-person	-person=12
@terrell_brandon@-person	-person=34
@labour@-art	-art=6
@edmonton_trappers@-organization	-organization=93
@state_road_62@-location	-location=22
@englewood@-location	-location=300
@a._c._cuza@-person	-person=35
@minister_of_agriculture,_fisheries_and_food@-title	-title=76
@ben_e._king@-person	-person=300
@embu@-people-ethnicity	-people-ethnicity=12
@broken_bells@-person	-person=56
@north-east@-location	-location=41
@ghana@-location	-location=8616
@wandsworth@-location	-location=408
@moebius@-art	-art=4
@lockie_leonard@-broadcast_program	-broadcast_program=21
@carolyn_keene@-person	-person=99
@emily@-location	-location=1
@lander@-people-ethnicity	-people-ethnicity=1
@delirious@-person	-person=89
@supervisor@-organization	-organization=6
@bones@-art	-art=36
@teen_titans@-product	-product=13
@wilder@-person	-person=13
@essendon@-location	-location=141
@galilee@-location	-location=797
@bas@-person	-person=4
@aperture@-product	-product=15
@haydock@-location	-location=90
@skerries@-organization	-organization=2
@hall_green@-organization	-organization=1
@william_powell@-person	-person=379
@corn@-location	-location=7
@ce@-organization	-organization=8
@apis@-god	-god=26
@norwegian_national_opera_and_ballet@-organization	-organization=24
@cima@-organization	-organization=26
@lonnie_smith@-person	-person=100
@stories@-art	-art=5
@route_6@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@ottawa_rcaf_flyers@-person	-person=31
@chennai_super_kings@-organization	-organization=223
@1919@-art	-art=8
@emigrated@-event	-event=31
@hbo's@-organization	-organization=1
@legend@-god	-god=1
@high_peak_trail@-location	-location=24
@diploma@-education-educational_degree	-education-educational_degree=221
@star_india@-broadcast_network	-broadcast_network=1
@louisa_lawson@-person	-person=20
@event@-internet-website	-internet-website=1
@lycée_condorcet@-organization	-organization=54
@skimmer@-living_thing	-living_thing=91
@lifetime_achievement_award@-title	-title=3
@hottentots-holland@-organization	-organization=2
@smith@-person	-person=187
@honey@-location	-location=2
@got_to_be_there@-art	-art=35
@breath@-person	-person=1
@wisłoka@-location	-location=28
@hardball@-broadcast_program	-broadcast_program=42
@j._p._mcmanus@-person	-person=29
@mills_blue_rhythm_band@-person	-person=34
@chilli@-food	-food=39
@supreme_court_of_appeals@-organization	-organization=41
@nassau@-person	-person=1
@wuchang_district@-location	-location=31
@s1@-body_part	-body_part=3
@spain@-location	-location=43516
@automated_clearing_house@-organization	-organization=39
@boulogne@-location	-location=342
@amersfoort@-location	-location=456
@eisenberg@-person	-person=2
@replacements@-art	-art=3
@disaster@-art	-art=8
@rsc@-organization	-organization=220
@brass_construction@-person	-person=49
@the_great_game@-art	-art=26
@air_force_academy@-organization	-organization=60
@haakon_vii_of_norway@-person	-person=110
@san_antonio_thunder@-organization	-organization=25
@hill@-organization	-organization=4
@gold_hill@-people-ethnicity	-people-ethnicity=1
@kalloni@-location	-location=30
@gibbs@-location	-location=2
@villard-de-lans@-location	-location=27
@vancouver@-product	-product=3
@another_animal@-person	-person=20
@blind_melon@-person	-person=122
@calista_flockhart@-person	-person=118
@maranhão@-person	-person=2
@zr@-chemistry	-chemistry=17
@moses_brown@-person	-person=27
@antrel_rolle@-person	-person=32
@elliott_yamin@-person	-person=101
@purcell@-person	-person=174
@samakh@-event	-event=3
@born_ruffians@-person	-person=45
@geronimo_stilton@-art	-art=15
@platense@-organization	-organization=125
@cape_fear@-organization	-organization=4
@liam@-person	-person=30
@committee_on_the_judiciary@-person	-person=25
@los_angeles_lakers@-organization	-organization=2678
@flora@-product	-product=1
@bowler@-organization	-organization=1
@no._12_squadron@-organization	-organization=24
@caronia@-product	-product=8
@sparrowhawk@-product	-product=8
@feyenoord@-organization	-organization=929
@the_princess_royal@-title	-title=2
@carus@-location	-location=4
@cafod@-organization	-organization=42
@carlisle_grounds@-location	-location=29
@natasha_hamilton@-broadcast_program	-broadcast_program=1
@north_mankato@-location	-location=27
@persephone@-art	-art=3
@james_chaney@-person	-person=64
@michael_bublé@-art	-art=12
@oron@-people-ethnicity	-people-ethnicity=10
@toto@-art	-art=9
@rambha@-location	-location=1
@bayreuth@-organization	-organization=3
@lawman@-broadcast_program	-broadcast_program=137
@division_4@-broadcast_program	-broadcast_program=131
@royal_thai_air_force@-organization	-organization=178
@aura_battler_dunbine@-broadcast_program	-broadcast_program=76
@nak@-person	-person=2
@fort_harrison@-event	-event=10
@romania@-location	-location=49
@north_toronto_collegiate_institute@-organization	-organization=25
@maui@-location	-location=1210
@zohar@-person	-person=2
@venus@-location	-location=1588
@navarra@-organization	-organization=1
@walker@-person	-person=268
@redding,_connecticut@-location	-location=66
@weybridge@-organization	-organization=1
@seattle@-art	-art=10
@ivan_hlinka@-person	-person=33
@low@-location	-location=8
@the_wolfman@-person	-person=1
@melling@-person	-person=1
@tornado@-location	-location=1
@channel_10@-broadcast_network	-broadcast_network=91
@skeleton_key@-person	-person=27
@bulgarian_v_afg@-organization	-organization=33
@drummond@-person	-person=8
@wizard@-product	-product=9
@iroquois@-organization	-organization=4
@south_of_the_border@-art	-art=45
@dancing_queen@-art	-art=15
@pavonia@-living_thing	-living_thing=13
@tsez@-language	-language=18
@eastern_partnership@-event	-event=44
@cleveland_eaton@-person	-person=46
@surface@-person	-person=27
@henry_royce@-person	-person=48
@1993@-event	-event=1486
@oprah@-person	-person=57
@robert_campin@-person	-person=98
@preslav@-organization	-organization=11
@ajda_pekkan@-person	-person=44
@lyricist@-title	-title=21
@bridgestone_arena@-location	-location=76
@morgan_creek_productions@-organization	-organization=30
@elections@-location	-location=13
@victoria_jackson@-person	-person=73
@river_great_ouse@-location	-location=237
@bruiser@-person	-person=1
@idaho@-event	-event=5
@user_account_control@-product	-product=30
@ajax,_ontario@-location	-location=67
@sabine_pass@-event	-event=4
@boeing_707@-event	-event=1
@p@-art	-art=56
@maki_goto@-person	-person=78
@line_15@-location	-location=8
@scotland@-broadcast_network	-broadcast_network=1
@alpena@-location	-location=118
@echo_beach@-broadcast_program	-broadcast_program=6
@district_25@-location	-location=20
@shania_twain@-person	-person=581
@poppy@-food	-food=21
@u.n.@-person	-person=1
@whittier@-location	-location=164
@the_hand_that_feeds@-art	-art=21
@rajdhani@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=31
@walsall@-organization	-organization=1554
@12@-event	-event=27
@bedminster@-location	-location=13
@toluca@-organization	-organization=174
@t@-biology	-biology=2
@north_carolina@-product	-product=6
@premier_of_ontario@-title	-title=418
@legume@-food	-food=22
@peggy_lee@-art	-art=1
@leap_of_faith@-broadcast_program	-broadcast_program=13
@ses_world_skies@-organization	-organization=26
@alianza_f.c.@-organization	-organization=134
@ivy@-event	-event=1
@vulcan@-art	-art=1
@unlv@-organization	-organization=231
@muslims@-people-ethnicity	-people-ethnicity=24
@fribourg@-location	-location=426
@liza_minnelli@-art	-art=4
@twitch@-internet-website	-internet-website=25
@nara@-art	-art=139
@courland@-location	-location=463
@bud@-location	-location=15
@framingham@-location	-location=155
@donga@-art	-art=5
@duke_of_brunswick@-location	-location=6
@one_nation@-location	-location=1
@god's_property@-person	-person=19
@ray_william_johnson@-person	-person=36
@partitioned@-event	-event=29
@america's_got_talent@-event	-event=3
@weingarten@-location	-location=34
@peyton_place@-art	-art=91
@andre_royo@-person	-person=43
@horseshoe_curve@-location	-location=24
@jarvis@-person	-person=4
@frost@-living_thing	-living_thing=1
@pontus@-god	-god=20
@athanasios_diakos@-person	-person=20
@reichsgericht@-organization	-organization=28
@corinthians@-organization	-organization=787
@olive_oil@-food	-food=40
@edward_heyman@-person	-person=323
@the_drums@-art	-art=3
@lake_mälaren@-location	-location=63
@keith_foulke@-person	-person=48
@tonga@-event	-event=2
@ravichandran@-person	-person=68
@cws@-organization	-organization=23
@united_states_district_court_for_the_northern_district_of_alabama@-organization	-organization=42
@u.a.e.@-location	-location=22
@john_hopkins@-organization	-organization=1
@ram@-organization	-organization=28
@onan@-art	-art=1
@stephen@-art	-art=2
@magas@-person	-person=30
@žarkovo@-organization	-organization=1
@innocenti@-person	-person=1
@cyclops@-product	-product=4
@metro_manila@-art	-art=6
@jeannette@-location	-location=16
@live_at_the_marquee@-art	-art=13
@mike_macdougal@-person	-person=25
@jeff_denham@-person	-person=70
@taz@-art	-art=1
@the_consul@-art	-art=66
@palmas@-organization	-organization=6
@longniddry@-location	-location=32
@loch_carron@-location	-location=33
@bilu@-organization	-organization=23
@fitzwilliam_virginal_book@-art	-art=48
@battlestar_galactica@-art	-art=10
@biology@-person	-person=6
@inner_circle@-person	-person=14
@solanum@-art	-art=1
@stray_dog@-person	-person=8
@eisenach@-location	-location=370
@ruahine_range@-location	-location=27
@the_royal_opera@-organization	-organization=55
@kablam!@-broadcast_program	-broadcast_program=47
@sahure@-person	-person=56
@rhodesia@-location	-location=1439
@apricot@-organization	-organization=4
@barrington@-location	-location=149
@sassy@-person	-person=1
@the_order@-title	-title=1
@kona_international_airport@-location	-location=36
@dmz@-person	-person=9
@it's_a_great_feeling@-art	-art=20
@72@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@embu@-location	-location=17
@ok_go@-person	-person=229
@circus_world@-art	-art=17
@khanate@-art	-art=1
@class_03@-product	-product=29
@112@-location	-location=7
@ring_of_fire@-location	-location=9
@clarion_island@-location	-location=22
@hydrogen_peroxide@-chemistry	-chemistry=37
@wing_commander@-art	-art=18
@kidnapped@-title	-title=83
@land_of_talk@-person	-person=29
@ángel_rama@-person	-person=25
@rondo@-location	-location=3
@chukchi@-location	-location=13
@airdrie@-location	-location=245
@mountain@-art	-art=6
@barbagia@-location	-location=22
@anostostomatidae@-living_thing	-living_thing=23
@fenix_tx@-person	-person=30
@bamber_bridge@-organization	-organization=55
@pis@-location	-location=2
@h.r.@-person	-person=37
@the_simpsons@-broadcast_program	-broadcast_program=4364
@texans@-organization	-organization=33
@cpu@-location	-location=1
@county_meath@-organization	-organization=11
@flytoget@-organization	-organization=26
@jack_harris@-person	-person=48
@south_park_high_school@-organization	-organization=24
@a._arnold_gillespie@-person	-person=30
@p53@-biology	-biology=68
@dent@-location	-location=17
@prince_mochihito@-person	-person=22
@rama@-language	-language=9
@railroad_retirement_board@-organization	-organization=26
@invercargill@-location	-location=557
@assistant_director@-title	-title=22
@crestline@-location	-location=37
@last_unicorn_games@-organization	-organization=32
@richard_smith@-person	-person=34
@lobito@-location	-location=56
@vesta@-location	-location=3
@p._bhanumathi@-person	-person=88
@ali_mohammed_ghedi@-person	-person=36
@raja_harishchandra@-art	-art=44
@scream@-person	-person=67
@grindavík@-location	-location=29
@commodore@-organization	-organization=245
@gig_young@-person	-person=158
@jay_schellen@-person	-person=32
@sonic_underground@-broadcast_program	-broadcast_program=55
@bbc_television@-organization	-organization=10
@race_across_america@-event	-event=50
@pm_press@-organization	-organization=26
@mallinckrodt@-event	-event=1
@charles_masterman@-person	-person=35
@metropolitan@-person	-person=3
@federal_government@-organization	-organization=629
@argo@-product	-product=6
@kathryn_calder@-person	-person=25
@apostolic@-religion-religion	-religion-religion=14
@russ_jackson@-person	-person=80
@nightmare_of_you@-art	-art=4
@yanks@-location	-location=1
@south_park@-location	-location=96
@wayland@-location	-location=85
@cora@-person	-person=23
@yutaka_ikejima@-person	-person=37
@colombian@-location	-location=1
@faith@-organization	-organization=3
@punic@-language	-language=50
@dog_eat_dog@-art	-art=39
@new_jersey's_5th_congressional_district@-location	-location=25
@bittorrent@-product	-product=19
@willow@-location	-location=29
@eiger@-location	-location=181
@issues@-people-ethnicity	-people-ethnicity=1
@royal_challengers_bangalore@-organization	-organization=182
@surin@-person	-person=2
@f.i.r.@-person	-person=25
@andy_dalton@-person	-person=70
@derek_mclane@-person	-person=23
@nash@-product	-product=2
@noise@-art	-art=14
@dubrovnik-neretva_county@-location	-location=61
@roosevelt@-location	-location=89
@yuna@-person	-person=24
@vicenza_calcio@-organization	-organization=120
@azerbaijan_premier_league@-organization	-organization=615
@leipzig_gewandhaus_orchestra@-person	-person=113
@wilco@-organization	-organization=1
@bergisch_gladbach@-organization	-organization=1
@automatic@-organization	-organization=1
@heywood@-location	-location=120
@pruszków@-location	-location=169
@loulé@-location	-location=19
@filmdistrict@-organization	-organization=33
@ben_bova@-person	-person=154
@fraternity@-organization	-organization=4
@the_hardy_boys@-art	-art=2
@arc@-product	-product=19
@hilary_hahn@-person	-person=63
@volunteers@-title	-title=43
@manfred_mann_chapter_three@-person	-person=18
@balaclava@-location	-location=73
@salto@-product	-product=1
@twin@-organization	-organization=38
@ackworth@-location	-location=22
@pierre_laval@-person	-person=207
@tokelau@-location	-location=303
@east_stirlingshire@-organization	-organization=248
@al_rollins@-person	-person=30
@abdullah_i_of_jordan@-person	-person=48
@pashto@-people-ethnicity	-people-ethnicity=2
@menelaus@-product	-product=1
@university_of_north_texas_college_of_music@-organization	-organization=1
@chifeng@-location	-location=74
@southfield,_michigan@-location	-location=201
@69@-event	-event=1
@mauritian_militant_movement@-organization	-organization=39
@tempest@-product	-product=37
@terry_gannon@-person	-person=30
@northwest_field@-location	-location=30
@mosaic@-product	-product=66
@arklow@-event	-event=3
@mike@-person	-person=126
@navy_blue@-art	-art=4
@influenza@-disease	-disease=61
@lal@-person	-person=99
@eulithis_prunata@-living_thing	-living_thing=39
@she_wants_revenge@-art	-art=6
@parvati@-god	-god=593
@lee-on-the-solent@-product	-product=1
@bayfront_center@-location	-location=22
@fitzroy@-product	-product=1
@bootle@-organization	-organization=50
@caseros@-location	-location=28
@benz@-location	-location=1
@brad_gilbert@-person	-person=176
@earl_of_bute@-person	-person=19
@xxl@-broadcast-tv_channel	-broadcast-tv_channel=3
@here@-location	-location=19
@the_hitchhiker@-art	-art=2
@executive_director@-title	-title=41
@pare@-language	-language=4
@alice_donut@-person	-person=24
@brulé@-person	-person=4
@new_york_dolls@-person	-person=379
@kostanay@-location	-location=35
@centurion@-product	-product=27
@glenn@-living_thing	-living_thing=3
@azeri@-language	-language=124
@morlaix@-location	-location=139
@28th@-event	-event=1
@volta_redonda@-organization	-organization=51
@comedian_harmonists@-person	-person=38
@m4_motorway@-location	-location=359
@the_authority@-organization	-organization=1
@horsell_common@-location	-location=19
@wyandotte@-product	-product=1
@sydenham@-person	-person=5
@hardcore@-title	-title=2
@pictures@-art	-art=34
@carte_blanche@-person	-person=2
@vesna_pusić@-person	-person=32
@north_west_company@-location	-location=1
@pontyclun@-location	-location=33
@shrdlu@-product	-product=23
@vera@-location	-location=30
@naval_staff_college@-location	-location=1
@cnn@-art	-art=1
@ans@-location	-location=23
@western_armenian@-location	-location=2
@saint_john_the_baptist@-location	-location=1
@eleanor_boardman@-person	-person=57
@marijuana@-person	-person=1
@wilmot@-broadcast_program	-broadcast_program=1
@hyde@-location	-location=67
@monticello@-product	-product=4
@baltasar_gracián@-person	-person=32
@bregenz@-location	-location=227
@queen_elizabeth_2@-product	-product=49
@greenore@-product	-product=1
@namibian@-location	-location=17
@sap_r@-product	-product=23
@françois_pinault@-person	-person=33
@mind@-organization	-organization=51
@marsden_hartley@-person	-person=105
@flesh@-food	-food=3
@hailey_hatred@-person	-person=44
@santarcangelo@-location	-location=1
@roush_fenway_racing@-organization	-organization=314
@armenia@-product	-product=1
@torchwood_institute@-organization	-organization=41
@gibraltar@-location	-location=34
@henry_mackenzie@-person	-person=49
@cathal_mac_conchobair@-person	-person=31
@president_lincoln@-product	-product=2
@minister_for_transport@-person	-person=1
@adolf@-art	-art=2
@emanuele_sella@-person	-person=45
@spain@-art	-art=3
@hess@-organization	-organization=10
@samuel_marsden@-person	-person=94
@yu-gi-oh!@-product	-product=8
@partisan_review@-art	-art=139
@central_government@-organization	-organization=125
@marble_house@-art	-art=7
@ballygunner@-organization	-organization=57
@neuberger_berman@-organization	-organization=29
@new_york_americans@-organization	-organization=384
@blood_mountain@-location	-location=19
@beeston@-location	-location=35
@angel@-person	-person=72
@lord_hastings@-person	-person=33
@moss@-organization	-organization=102
@onitsha@-art	-art=2
@goblini@-person	-person=34
@d3@-location	-location=1
@norway@-event	-event=19
@ultra@-event	-event=3
@baldoyle@-location	-location=40
@fraser@-event	-event=1
@alma_ziegler@-person	-person=22
@valley_stream@-location	-location=53
@network@-organization	-organization=9
@rosebud@-art	-art=9
@swimming_pool@-location	-location=5
@donald@-location	-location=57
@bridgeton@-location	-location=162
@suspiria@-person	-person=3
@leo_i@-location	-location=2
@calla@-living_thing	-living_thing=9
@sigma_delta_tau@-organization	-organization=30
@filippo_parodi@-person	-person=20
@gang_of_four@-organization	-organization=226
@thistle@-food	-food=20
@the_patriot@-person	-person=3
@see_below@-product	-product=3
@sokolov@-location	-location=25
@theophilus_h._holmes@-person	-person=37
@trevor_manuel@-person	-person=45
@kevin_bacon@-person	-person=436
@kbr@-chemistry	-chemistry=2
@balalaika@-art	-art=8
@bob_wolff@-person	-person=20
@bcs@-organization	-organization=21
@opposition@-organization	-organization=33
@tang@-product	-product=5
@iphigenia@-product	-product=5
@la_mascara@-art	-art=1
@ripple@-art	-art=17
@charles_knowles@-person	-person=24
@perry_robinson@-person	-person=61
@start@-person	-person=1
@mills,_randall_v.@-person	-person=23
@kashyapa@-god	-god=87
@whiteout@-person	-person=7
@st_mary's_hospital_medical_school@-organization	-organization=41
@fairmont_hotels_and_resorts@-organization	-organization=63
@boise_county@-location	-location=71
@akebono@-person	-person=79
@national_institute_of_technology_calicut@-organization	-organization=30
@relief@-location	-location=4
@the_dark@-organization	-organization=1
@tosa@-living_thing	-living_thing=5
@hawaii@-art	-art=24
@harry_potter@-art	-art=1488
@judge_jules@-person	-person=110
@army_of_the_valley@-organization	-organization=56
@maldives_national_football_team@-location	-location=1
@bell_412@-product	-product=102
@1956_world_series@-event	-event=52
@artist@-person	-person=1
@transvaal@-location	-location=521
@voyeur@-disease	-disease=8
@corey_feldman@-person	-person=147
@shooting_star@-living_thing	-living_thing=13
@billion_dollar_baby@-art	-art=19
@north_hills@-art	-art=3
@port_adelaide@-location	-location=311
@orléanais@-location	-location=30
@sergei_bondarchuk@-person	-person=121
@miyako_matsumoto@-person	-person=25
@loose_ends@-art	-art=9
@city_of_portland@-organization	-organization=13
@rain@-location	-location=10
@jim_murphy@-person	-person=67
@salò@-art	-art=3
@aria@-event	-event=1
@east_kent@-organization	-organization=5
@noa@-product	-product=1
@american_indian_higher_education_consortium@-organization	-organization=38
@ohio_river_bridges_project@-location	-location=23
@order_of_merit_of_the_italian_republic@-title	-title=514
@kuwait@-organization	-organization=314
@grace_darling@-art	-art=14
@eastern_orthodox@-religion-religion	-religion-religion=426
@vaali@-god	-god=1
@saint-rémy@-person	-person=1
@daniel_c._peterson@-person	-person=20
@richard_ng@-person	-person=59
@colegiales@-location	-location=11
@egmond@-person	-person=2
@bungay@-location	-location=62
@melbourne@-broadcast_network	-broadcast_network=1
@lurgan@-location	-location=283
@spiral@-art	-art=42
@metronet@-organization	-organization=37
@the_american_breed@-person	-person=24
@xtc@-art	-art=3
@therapy@-medicine-medical_treatment	-medicine-medical_treatment=9
@ein_hod@-location	-location=29
@shah_of_iran@-person	-person=81
@reach@-broadcast_program	-broadcast_program=1
@happy_ever_after@-art	-art=6
@yurina_kumai@-person	-person=21
@bianca_jagger@-person	-person=85
@storm@-event	-event=12
@perfection@-art	-art=14
@pat_finn@-person	-person=28
@roy_buchanan@-person	-person=95
@steven_stanley@-person	-person=22
@reni@-location	-location=22
@prague@-location	-location=11933
@song@-product	-product=1
@monaro@-location	-location=65
@caricom@-organization	-organization=22
@tim_finn@-person	-person=312
@r.i.@-location	-location=21
@sistine_chapel@-location	-location=416
@manoel_de_oliveira@-person	-person=182
@north_texas@-organization	-organization=90
@main@-art	-art=2
@jonathan_firth@-person	-person=24
@tecumseh@-person	-person=293
@bornholm@-location	-location=555
@asx@-product	-product=5
@salò@-location	-location=77
@persian_gulf@-location	-location=3088
@lada@-organization	-organization=128
@hms_neptune@-location	-location=1
@bourke@-location	-location=138
@castres@-location	-location=129
@songkhla@-organization	-organization=2
@nitish_kumar@-person	-person=133
@viva_la_vida@-art	-art=99
@alain@-person	-person=20
@basco@-location	-location=30
@produced@-broadcast_program	-broadcast_program=1
@forum_for_democratic_change@-organization	-organization=33
@posse@-title	-title=1
@pt@-people-ethnicity	-people-ethnicity=1
@rarotonga@-art	-art=1
@angora@-person	-person=8
@los_gatos@-person	-person=14
@thompson_square@-person	-person=46
@iceland@-organization	-organization=532
@south_west_pacific@-location	-location=2
@rutherford_county,_north_carolina@-location	-location=34
@season@-art	-art=1
@croom@-organization	-organization=24
@taishanese@-people-ethnicity	-people-ethnicity=2
@the_big_parade@-art	-art=39
@la_romana@-art	-art=1
@australian@-language	-language=40
@selena@-broadcast_program	-broadcast_program=53
@international_harvester@-organization	-organization=312
@attila_zoller@-person	-person=35
@marvel_comics@-art	-art=23
@steward@-title	-title=18
@don't_blame_me@-broadcast_program	-broadcast_program=10
@sacramento,_california@-location	-location=1800
@azawad@-location	-location=57
@loudoun@-location	-location=86
@arapahoe@-organization	-organization=3
@nova_scotia@-location	-location=9920
@cayuga@-product	-product=7
@clements@-organization	-organization=1
@campbell_county,_kentucky@-location	-location=41
@domagnano@-organization	-organization=17
@dennis_noble@-person	-person=21
@kłodawa@-location	-location=57
@stu_wilson@-person	-person=21
@stationers'_register@-organization	-organization=1
@bukit_panjang@-location	-location=41
@crimson@-person	-person=17
@majestic@-art	-art=4
@james_keach@-person	-person=42
@paradise_island@-art	-art=1
@lycée_louis-le-grand@-organization	-organization=130
@créteil@-organization	-organization=1
@nicodemus@-art	-art=1
@midnight_blue@-art	-art=29
@lightnin'_hopkins@-person	-person=203
@trinidad_and_tobago@-location	-location=3080
@npd@-disease	-disease=1
@old@-language	-language=30
@lynch@-product	-product=2
@princess@-location	-location=3
@1975_general_election@-event	-event=20
@dolly@-art	-art=30
@natalie_tong@-person	-person=37
@d@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=107
@cholet@-event	-event=1
@2008@-broadcast_program	-broadcast_program=14
@livonian@-location	-location=11
@rick_perry@-person	-person=534
@left_behind@-event	-event=1
@austin_currie@-person	-person=47
@dab@-living_thing	-living_thing=3
@dock_sud@-location	-location=10
@xylokastro@-location	-location=21
@barnard@-person	-person=3
@loretto@-location	-location=47
@1963_election@-event	-event=106
@nacional@-location	-location=1
@gallup@-person	-person=2
@hopi@-location	-location=1
@giovanni@-person	-person=83
@indigenous@-person	-person=17
@blackshirts@-organization	-organization=134
@lino_oviedo@-person	-person=20
@brotherhood@-broadcast_program	-broadcast_program=50
@marsfield@-location	-location=24
@die_feen@-art	-art=25
@anjem_choudary@-person	-person=27
@bhushan_kumar@-person	-person=30
@ne@-chemistry	-chemistry=4
@2010_major_league_baseball_draft@-event	-event=132
@tv2@-broadcast_program	-broadcast_program=1
@llanrwst@-location	-location=157
@soyuz_tma-20@-event	-event=28
@may@-art	-art=1
@oro@-person	-person=18
@primus@-title	-title=1
@reformed@-location	-location=1
@simcoe_east@-location	-location=27
@alianza_lima@-organization	-organization=429
@bad_gastein@-event	-event=3
@easy_action@-art	-art=9
@apurímac_region@-location	-location=57
@lieutenant@-organization	-organization=2
@woden@-location	-location=25
@amaravathi@-art	-art=8
@rhymney@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@valledupar@-organization	-organization=3
@albury@-location	-location=117
@rita_connolly@-person	-person=21
@9th_marine_regiment@-organization	-organization=34
@secretary_of_state_for_scotland@-person	-person=1
@malays@-location	-location=3
@earl_of_strathmore_and_kinghorne@-title	-title=21
@champagne@-visual_art-color	-visual_art-color=1
@rob_scott@-person	-person=31
@vanity_fair@-broadcast_program	-broadcast_program=34
@lanín@-location	-location=24
@reba_mcentire@-person	-person=670
@wabash,_indiana@-location	-location=58
@viry-châtillon@-organization	-organization=5
@sergei_yutkevich@-person	-person=48
@griselda_pollock@-person	-person=40
@orioles@-organization	-organization=105
@jim_witter@-person	-person=26
@louis_couturat@-person	-person=33
@minister_of_agriculture,_fisheries_and_food@-organization	-organization=2
@finglas@-location	-location=142
@pump@-art	-art=59
@singer-songwriter@-title	-title=107
@i_heard_a_rumour@-art	-art=21
@even@-organization	-organization=4
@kingsgrove@-location	-location=46
@clifton@-event	-event=1
@manjusri@-god	-god=83
@holinshed's_chronicles@-person	-person=2
@passaic@-product	-product=2
@jude_cole@-person	-person=55
@yorktown@-product	-product=41
@frisian@-language	-language=150
@swadeshi_movement@-event	-event=37
@galloway@-organization	-organization=5
@winkler@-person	-person=4
@station@-art	-art=7
@the_golden_compass@-art	-art=118
@1997_asian_financial_crisis@-event	-event=119
@swaffham@-location	-location=127
@1870@-event	-event=24
@jōmon@-event	-event=20
@jake_kasdan@-person	-person=38
@anaconda@-product	-product=13
@mississippian@-art	-art=1
@monarch@-product	-product=15
@everlife@-person	-person=39
@martin's_light_railways@-organization	-organization=21
@the_bunker@-art	-art=31
@waccamaw@-people-ethnicity	-people-ethnicity=22
@robert_ripley@-organization	-organization=1
@luton_hoo@-location	-location=63
@charlie_angus@-person	-person=48
@hønefoss@-organization	-organization=112
@brunei@-event	-event=3
@mentor@-location	-location=55
@oaks@-event	-event=170
@damaged@-disease	-disease=1
@laura_whitmore@-person	-person=27
@priests_for_life@-organization	-organization=21
@nicola@-language	-language=2
@bongaigaon@-location	-location=58
@2000_sydney_paralympics@-event	-event=36
@zoroastre@-art	-art=21
@leigh@-person	-person=24
@the_birdcage@-art	-art=93
@hampshire_senior_cup@-event	-event=86
@smeaton@-person	-person=11
@aurès_mountains@-location	-location=32
@a_year_in_the_life@-broadcast_program	-broadcast_program=35
@beautiful_days@-art	-art=9
@chattahoochee_river@-event	-event=1
@chico@-person	-person=17
@the_drums@-person	-person=42
@warren_zevon@-art	-art=12
@grand_guignol@-art	-art=10
@ivanov@-art	-art=73
@detroit@-art	-art=13
@megleno-romanian@-language	-language=36
@it's_about_time@-art	-art=70
@sheko@-location	-location=10
@bret_bielema@-person	-person=49
@lycoming@-product	-product=2
@thin_lizzy@-art	-art=4
@kandahar@-location	-location=981
@simchat_torah@-time	-time=92
@rostov-on-don@-location	-location=501
@mansehra_district@-location	-location=129
@syrup@-medicine-medical_treatment	-medicine-medical_treatment=1
@the_devil's_brigade@-art	-art=24
@altes_museum@-location	-location=54
@clarke@-location	-location=63
@ursulines@-location	-location=2
@west_park@-organization	-organization=1
@melty_blood@-product	-product=54
@his@-person	-person=6
@andy_kosco@-person	-person=25
@world_championships@-product	-product=1
@lifelines@-product	-product=2
@plastic_little@-art	-art=10
@michigan@-title	-title=1
@contra@-art	-art=25
@edge@-organization	-organization=4
@northern@-event	-event=4
@writers@-organization	-organization=3
@roger_mills_county@-location	-location=26
@screen@-product	-product=7
@produce@-title	-title=15
@charles_shaw@-person	-person=21
@house_of_commons@-location	-location=9
@62nd_cannes_film_festival@-event	-event=20
@1985@-art	-art=25
@jona@-location	-location=31
@joannette_kruger@-person	-person=31
@argon@-chemistry	-chemistry=36
@the_american@-art	-art=49
@tour@-title	-title=8
@manuel_rodríguez_lozano@-person	-person=22
@cube@-product	-product=12
@sardinian@-location	-location=32
@hainan@-location	-location=952
@amazing_fantasy@-art	-art=81
@michael@-event	-event=3
@zodiac@-location	-location=5
@plane_crash@-event	-event=69
@claudy@-location	-location=36
@russell_procope@-person	-person=96
@wang_xianzhi@-person	-person=38
@marietta,_georgia@-event	-event=1
@kika_markham@-person	-person=37
@nicolae_grigorescu@-person	-person=43
@belleek@-location	-location=53
@prosper@-location	-location=16
@richelieu@-person	-person=172
@rodney@-broadcast_program	-broadcast_program=40
@a._c._grayling@-person	-person=50
@the_boy_who_cried_werewolf@-art	-art=6
@palace_of_facets@-location	-location=21
@little@-organization	-organization=30
@akai@-location	-location=1
@fight@-event	-event=12
@the_job@-broadcast_program	-broadcast_program=31
@amalric_i@-person	-person=35
@yonaguni@-location	-location=35
@client@-person	-person=53
@monrovia@-location	-location=684
@aswan_dam@-location	-location=114
@vr@-award	-award=7
@maxima@-person	-person=2
@4th_armoured_brigade@-organization	-organization=46
@2010–11@-award	-award=2
@maple@-living_thing	-living_thing=4
@possessed@-art	-art=53
@road@-title	-title=1
@jack_in_the_box@-art	-art=2
@lorna_doone@-art	-art=85
@minton@-location	-location=9
@gwr@-product	-product=1
@laura_la_plante@-person	-person=70
@feng_dao@-person	-person=32
@dakota_wizards@-organization	-organization=105
@nifelheim@-art	-art=2
@david_ward@-person	-person=22
@octave@-time	-time=37
@south_american@-organization	-organization=6
@allen_gregory@-broadcast_program	-broadcast_program=43
@hawera@-organization	-organization=1
@diana_hamilton@-person	-person=20
@bappi_lahiri@-person	-person=163
@lepta@-art	-art=1
@citrus@-event	-event=2
@bowie_high_school@-organization	-organization=53
@congress_of_the_people@-event	-event=1
@arden@-organization	-organization=1
@amanda_peterson@-person	-person=20
@dinwiddie@-location	-location=18
@margaret_hamilton@-person	-person=145
@elizabeth_college@-organization	-organization=34
@major@-body_part	-body_part=1
@postmaster-general's_department@-organization	-organization=56
@new_directions@-broadcast_program	-broadcast_program=2
@cherry@-person	-person=7
@1964_gillette_cup@-event	-event=37
@an@-product	-product=12
@merola_opera_program@-organization	-organization=18
@denton@-organization	-organization=5
@public_health_agency_of_canada@-organization	-organization=58
@buddy_harman@-person	-person=53
@broome@-location	-location=400
@tom_jones@-art	-art=137
@marie-louise@-art	-art=2
@federal_housing_administration@-organization	-organization=144
@yorck@-person	-person=20
@muhammad_shahidullah@-person	-person=23
@missoula@-organization	-organization=2
@brimin_kipruto@-person	-person=26
@otozō_yamada@-person	-person=20
@fort_apache@-art	-art=53
@barn_owl@-living_thing	-living_thing=177
@true_faith@-person	-person=19
@canning@-person	-person=20
@mama@-broadcast_program	-broadcast_program=25
@diu@-location	-location=112
@boston_phoenix@-art	-art=44
@phil_donahue@-person	-person=140
@sariwon@-location	-location=26
@union_county,_new_mexico@-location	-location=20
@charlotte_perkins_gilman@-person	-person=112
@michael_seymour@-person	-person=23
@wolfgang_von_kempelen@-person	-person=22
@sheridan,_wyoming@-location	-location=93
@lark_voorhies@-person	-person=34
@fireball@-art	-art=45
@emma_bell@-person	-person=35
@58th_primetime_emmy_awards@-event	-event=20
@green_beret@-organization	-organization=70
@baltic_states@-location	-location=588
@queensland_state_league@-organization	-organization=51
@mount_fuji@-event	-event=1
@taiwan@-language	-language=2
@enrico_macias@-person	-person=47
@flora@-god	-god=1
@sabiha_gökçen@-person	-person=26
@penguin@-location	-location=17
@vanished@-art	-art=2
@branford@-person	-person=6
@zarqa_river@-location	-location=22
@hideko_takamine@-person	-person=36
@gaston_lachaise@-person	-person=45
@odivelas@-organization	-organization=6
@films@-art	-art=18
@douglas_campbell@-person	-person=140
@excite@-product	-product=1
@the_living_room@-broadcast_program	-broadcast_program=10
@yummy_fur@-person	-person=2
@newbury@-person	-person=1
@b-17@-product	-product=60
@daddy_cool@-art	-art=62
@foxnet@-broadcast_network	-broadcast_network=28
@ondine@-organization	-organization=26
@jefferson@-organization	-organization=10
@springville,_utah@-location	-location=87
@coldwater@-location	-location=86
@whitesburg@-location	-location=29
@rioting@-event	-event=20
@bullocks@-living_thing	-living_thing=33
@maxi@-product	-product=9
@pomeroy@-person	-person=6
@swedish_security_service@-organization	-organization=42
@nzr@-organization	-organization=41
@heat@-product	-product=5
@hypericum_perforatum@-living_thing	-living_thing=46
@ball_of_fire@-art	-art=30
@goliath@-product	-product=11
@tala@-product	-product=1
@arthur_goldberg@-person	-person=71
@gondomar@-location	-location=33
@echobelly@-person	-person=51
@paddy_ryan@-person	-person=22
@glen_rose@-location	-location=19
@grand_forks_herald@-art	-art=27
@silk@-title	-title=18
@phoenix,_az@-organization	-organization=1
@hyper@-person	-person=1
@peter_ryan@-person	-person=26
@cardinals@-title	-title=235
@seven_stories@-person	-person=6
@desi@-person	-person=2
@total_drama_world_tour@-broadcast_program	-broadcast_program=41
@ordos@-language	-language=4
@turing_award@-award	-award=243
@phylloxera@-living_thing	-living_thing=58
@velvet_underground@-person	-person=32
@ed@-location	-location=5
@doclea@-location	-location=31
@macquarie@-organization	-organization=6
@the_cross@-event	-event=2
@nolan_cromwell@-person	-person=25
@arc@-disease	-disease=2
@baleares@-product	-product=12
@morrow@-location	-location=81
@semiotext(e)@-organization	-organization=36
@sps@-location	-location=14
@the_musketeer@-art	-art=23
@hard_candy@-art	-art=34
@hvaler@-location	-location=44
@m.f.a.@-organization	-organization=1
@dennis@-event	-event=21
@saranya_mohan@-person	-person=40
@lord_cobham@-person	-person=37
@parthia@-location	-location=730
@u.s._department_of_the_interior@-organization	-organization=123
@get_here@-art	-art=20
@eastbourne@-organization	-organization=10
@dutty_boukman@-person	-person=21
@puget_sound@-organization	-organization=6
@heiruspecs@-art	-art=5
@tupi_language@-language	-language=170
@kelley_armstrong@-person	-person=70
@church_of_alexandria@-organization	-organization=9
@boy_meets_girl@-broadcast_program	-broadcast_program=6
@avian@-body_part	-body_part=1
@fathers_and_sons@-broadcast_program	-broadcast_program=9
@pomeranian@-living_thing	-living_thing=61
@91@-location	-location=16
@norma_talmadge@-person	-person=144
@julius_caesar@-person	-person=2548
@jack_frost@-broadcast_program	-broadcast_program=14
@ramblin'_jack_elliott@-person	-person=160
@college_hill@-broadcast_program	-broadcast_program=15
@maurizio_gasparri@-person	-person=22
@bigelow@-organization	-organization=4
@vetiver@-art	-art=2
@rancid@-art	-art=14
@john_fetzer@-person	-person=24
@no._3@-product	-product=1
@kossuth@-person	-person=20
@devil's_den@-art	-art=2
@nemesis@-product	-product=23
@clock_tower@-product	-product=16
@tobias_matthew@-person	-person=27
@chester_river@-location	-location=41
@hazel@-art	-art=1
@polotsk@-event	-event=3
@tilton@-person	-person=1
@shiga@-art	-art=63
@counterparts@-event	-event=1
@sparks@-location	-location=82
@wake@-art	-art=13
@euro@-location	-location=10
@zelenogorsk@-location	-location=26
@comrat@-location	-location=32
@sbk_records@-organization	-organization=48
@central_criminal_court@-organization	-organization=11
@bishop_sutton@-organization	-organization=7
@jomo_kenyatta@-person	-person=271
@ie@-organization	-organization=3
@soldier@-person	-person=1
@the_big_boss@-person	-person=1
@magenta@-person	-person=29
@iraqi@-people-ethnicity	-people-ethnicity=8
@bernard_lagat@-person	-person=72
@cross_lake@-location	-location=38
@special_libraries_association@-organization	-organization=35
@new_canaan@-location	-location=95
@joseph_muscat@-person	-person=37
@bohemia@-location	-location=3668
@bbc_two@-broadcast_network	-broadcast_network=2322
@eyewitness@-art	-art=20
@lolita@-location	-location=3
@william_smith@-person	-person=392
@donetsk@-organization	-organization=12
@solvay@-organization	-organization=50
@i-kiribati@-location	-location=12
@lauriston@-location	-location=19
@hull@-broadcast_program	-broadcast_program=1
@minorca@-event	-event=4
@bronzino@-person	-person=87
@hawker_tempest@-product	-product=94
@acholi@-language	-language=2
@snowflake@-food	-food=3
@saint@-broadcast_program	-broadcast_program=1
@the_philippines@-language	-language=1
@champ_clark@-person	-person=69
@civil_war@-event	-event=7630
@john_wooden@-award	-award=1
@hippolytus_of_rome@-person	-person=131
@akp@-organization	-organization=238
@ridley@-person	-person=32
@●@-event	-event=21
@global@-organization	-organization=29
@randall@-organization	-organization=19
@adams@-product	-product=3
@abyssinia@-event	-event=3
@topaz@-organization	-organization=1
@tunis@-event	-event=12
@dimboola@-art	-art=13
@sidmouth@-person	-person=1
@non-alignment@-organization	-organization=23
@mix@-location	-location=1
@ultra@-person	-person=7
@a_beautiful_lie@-art	-art=46
@cat's_cradle@-product	-product=5
@whale@-person	-person=21
@georgia_high_school_association@-organization	-organization=39
@scary_kids_scaring_kids@-art	-art=3
@leyla_zana@-person	-person=34
@the_midnight_special@-art	-art=6
@soccer@-event	-event=4
@yan_stastny@-person	-person=20
@gaddafi@-person	-person=32
@falkenstein@-location	-location=26
@cinna@-art	-art=11
@rob_roy@-location	-location=1
@ladytron@-art	-art=7
@kraków@-location	-location=5746
@rabbit@-person	-person=11
@southwark@-title	-title=3
@mathew_hayman@-person	-person=20
@alexandre@-product	-product=7
@cleopatra@-person	-person=438
@frank_merriam@-person	-person=39
@la_pointe,_wisconsin@-location	-location=24
@sacramento,_california@-organization	-organization=1
@parallax@-broadcast_program	-broadcast_program=16
@karachi@-location	-location=4808
@drafted@-art	-art=5
@peter_foster@-person	-person=22
@richard_street@-person	-person=60
@north_otago@-organization	-organization=1
@holmes_county@-location	-location=94
@north@-transit	-transit=5
@serengeti@-living_thing	-living_thing=1
@hurricane_smith@-person	-person=20
@justice_league_task_force@-product	-product=23
@merkur@-organization	-organization=28
@santa_cruz_department@-location	-location=107
@payne@-person	-person=7
@arkansas_state_capitol@-location	-location=32
@pine@-location	-location=72
@umeå@-organization	-organization=21
@1986–87_nhl_season@-event	-event=20
@cantù@-organization	-organization=18
@top_gear@-broadcast_program	-broadcast_program=633
@oxford_internet_institute@-organization	-organization=51
@ultimate_fighter@-product	-product=15
@rocky_mountain@-organization	-organization=3
@conan_of_cimmeria@-art	-art=20
@sr@-product	-product=3
@13th_army@-organization	-organization=46
@ghouta@-event	-event=1
@fenerbahçe@-location	-location=4
@kent_tong@-person	-person=30
@justo_sierra@-person	-person=22
@jackie_coogan@-person	-person=160
@duffield@-location	-location=69
@guadalcanal@-location	-location=15
@virginia_beach,_virginia@-organization	-organization=1
@demchugdongrub@-person	-person=25
@box_hill_central_shopping_centre@-location	-location=21
@air_marshall_islands@-organization	-organization=20
@bandai@-organization	-organization=2
@frank_house@-person	-person=21
@bobby@-person	-person=79
@vicente_guerrero@-location	-location=11
@queen@-person	-person=2669
@riverside,_california@-event	-event=1
@frank_nighbor@-person	-person=44
@bilston@-location	-location=191
@doctor@-title	-title=641
@croydon@-transit	-transit=2
@saluzzo@-organization	-organization=1
@oliver_wallace@-person	-person=38
@phosphorus@-chemistry	-chemistry=69
@damage@-medicine-symptom	-medicine-symptom=1
@32@-person	-person=1
@dodo@-living_thing	-living_thing=79
@e4@-product	-product=6
@gmina_rakoniewice@-location	-location=28
@whitten_oval@-location	-location=89
@western@-organization	-organization=137
@lang_labor@-person	-person=2
@governor_of_new_mexico@-event	-event=1
@mcmahon@-person	-person=23
@marsden@-person	-person=18
@charles-valentin_alkan@-person	-person=133
@oregon's_4th_congressional_district@-location	-location=21
@malaysian@-location	-location=39
@dokuz_eylül_university@-organization	-organization=35
@bill_clinton@-event	-event=2
@east_penn_railroad@-location	-location=42
@the_hawthorns@-location	-location=174
@iris@-body_part	-body_part=246
@the_substitute@-art	-art=22
@nisibis@-organization	-organization=1
@edinboro_university_of_pennsylvania@-organization	-organization=60
@trisha@-person	-person=10
@the_vikings@-organization	-organization=1
@401@-art	-art=3
@stoned@-product	-product=2
@st_patrick's_college@-location	-location=1
@secretariat@-organization	-organization=20
@st._croix@-location	-location=99
@el_agheila@-event	-event=2
@everlast@-organization	-organization=11
@wakefield@-organization	-organization=90
@air_america@-organization	-organization=139
@cedar_falls@-location	-location=111
@niagara_regional_council@-organization	-organization=22
@serapeum@-location	-location=45
@baza@-organization	-organization=3
@askia_daoud@-person	-person=38
@andré_cluytens@-person	-person=53
@linville_falls@-location	-location=27
@ōnuma_district@-location	-location=30
@guildford@-title	-title=3
@swords@-organization	-organization=1
@sun@-organization	-organization=221
@pet_shop_of_horrors@-art	-art=25
@university_of_science_and_arts_of_oklahoma@-organization	-organization=25
@shaun_the_sheep@-broadcast_program	-broadcast_program=41
@meknes@-location	-location=187
@reina@-person	-person=16
@jonathan_walters@-person	-person=33
@ucsd@-computer-programming_language	-computer-programming_language=1
@bishop_of_galloway@-location	-location=1
@big_east_tournament@-organization	-organization=2
@manchu@-location	-location=2
@candice_night@-person	-person=45
@malaysian@-organization	-organization=11
@rodan@-person	-person=21
@the_dark@-person	-person=1
@goldie@-art	-art=2
@collage@-person	-person=15
@adema@-person	-person=74
@prehistoric_times@-location	-location=3
@aoe@-title	-title=27
@flora@-organization	-organization=41
@scotland@-people-ethnicity	-people-ethnicity=4
@parczew@-location	-location=155
@slobodan_milošević@-person	-person=637
@aston@-location	-location=281
@altopascio@-event	-event=1
@martin_lings@-person	-person=37
@rainbow@-location	-location=18
@meriden@-location	-location=217
@leith_harbour@-location	-location=32
@nelson_asaytono@-person	-person=39
@alvy_moore@-person	-person=26
@statehood@-organization	-organization=3
@vena@-god	-god=25
@walter_susskind@-person	-person=37
@billy_barnes@-person	-person=34
@jacobean@-organization	-organization=10
@rawhide@-art	-art=20
@moledet@-location	-location=4
@ride_of_the_valkyries@-art	-art=76
@trent_willmon@-person	-person=31
@summit_township@-location	-location=79
@arecibo@-location	-location=135
@plantersville@-location	-location=21
@st._michael@-person	-person=1
@football_(soccer)@-event	-event=21
@the_protector@-art	-art=22
@khondab_rural_district@-location	-location=26
@anacreon@-art	-art=2
@south_point@-organization	-organization=4
@hbc@-organization	-organization=43
@madra@-art	-art=1
@stephen_bray@-person	-person=63
@andrew_robinson@-person	-person=54
@fall_of_the_berlin_wall@-event	-event=1
@politician@-person	-person=1
@p@-chemistry	-chemistry=36
@michael_clayton@-person	-person=30
@krasnodar@-organization	-organization=26
@noel@-art	-art=13
@cornelis@-person	-person=35
@skin@-medicine-medical_treatment	-medicine-medical_treatment=1
@tibet@-event	-event=4
@creek@-location	-location=8
@marist_college@-organization	-organization=195
@university_of_south_carolina@-location	-location=1
@hidetada@-person	-person=28
@elijah@-person	-person=1
@tl@-broadcast_network	-broadcast_network=1
@tuberculosis@-disease	-disease=283
@dulcie_gray@-person	-person=46
@police_force@-organization	-organization=23
@three_sisters@-living_thing	-living_thing=1
@rays@-organization	-organization=1
@cash@-location	-location=5
@fåberg@-location	-location=25
@potidaea@-location	-location=46
@zuma@-product	-product=10
@michigan@-event	-event=36
@philippolis@-location	-location=24
@alfredo@-person	-person=18
@orchard@-person	-person=1
@filmfare@-award	-award=6
@dwijendralal_ray@-person	-person=25
@kingdom_of_sweden@-location	-location=60
@duchess_of_york@-person	-person=86
@fort_recovery@-location	-location=46
@trumpet@-product	-product=709
@gareth_hughes@-person	-person=26
@the_sopranos@-art	-art=2
@the_lounge_lizards@-art	-art=1
@wiltshire@-location	-location=4013
@west_texas@-organization	-organization=4
@super_channel@-broadcast_network	-broadcast_network=80
@mike_fuentes@-person	-person=27
@yellow_fever@-art	-art=12
@st._jude@-location	-location=1
@absurd@-person	-person=15
@ips@-title	-title=78
@battle_of_baugé@-event	-event=34
@middle_plantation@-location	-location=52
@plzeň@-organization	-organization=6
@george_macaulay@-person	-person=24
@allure@-person	-person=8
@kingdom_of_croatia-slavonia@-location	-location=247
@rugrats_go_wild@-art	-art=36
@encounter@-product	-product=1
@dart@-product	-product=20
@bee@-organization	-organization=2
@alabama@-event	-event=40
@angela_lindvall@-person	-person=45
@astoria_studios@-location	-location=27
@sliabh_luachra@-location	-location=42
@kevin_keegan@-person	-person=445
@yin@-event	-event=1
@marquess_of_rockingham@-person	-person=27
@amateur_athletic_union@-organization	-organization=423
@bembecia_albanensis@-living_thing	-living_thing=21
@san_pedro@-organization	-organization=2
@thayer@-organization	-organization=1
@sicily@-person	-person=2
@j._craig_venter_institute@-organization	-organization=32
@lytton@-person	-person=3
@la_santé_prison@-location	-location=31
@curtis@-person	-person=29
@fallon@-broadcast_program	-broadcast_program=1
@sevendust@-person	-person=340
@orchestre_de_la_suisse_romande@-person	-person=109
@kitchen_sink_press@-organization	-organization=122
@edsa@-location	-location=163
@aimee_semple_mcpherson@-person	-person=94
@daniel_auteuil@-person	-person=153
@geoffrey_bayldon@-person	-person=78
@dubai@-finance-stock_exchange	-finance-stock_exchange=1
@agitation@-title	-title=3
@big_mountain@-person	-person=21
@dickie_bird@-person	-person=45
@düsseldorf@-organization	-organization=5
@allied_stores@-organization	-organization=46
@earl_de_la_warr@-person	-person=4
@barrington_tops_national_park@-location	-location=35
@pba@-organization	-organization=56
@eastside@-organization	-organization=3
@mongol_invasion@-person	-person=2
@nøtterøy@-location	-location=64
@taveuni@-location	-location=93
@sarah_sutton@-person	-person=29
@y@-finance-currency	-finance-currency=1
@killarney@-location	-location=58
@kalinga@-language	-language=4
@falcons@-art	-art=9
@genie@-organization	-organization=4
@peter_the_great@-person	-person=946
@kessen@-product	-product=39
@pilot@-organization	-organization=4
@gold_typhoon@-organization	-organization=28
@research@-title	-title=7
@bernie_ecclestone@-person	-person=237
@st_george@-location	-location=104
@yacht@-person	-person=29
@sinhala@-people-ethnicity	-people-ethnicity=63
@collinsville@-organization	-organization=2
@eric_clapton@-person	-person=2376
@milltown@-location	-location=153
@sedgley_park@-location	-location=7
@hazebrouck@-event	-event=13
@new_mills@-organization	-organization=28
@vostok@-product	-product=18
@converse@-product	-product=2
@ratt@-art	-art=11
@the_libertines@-person	-person=254
@raging_slab@-person	-person=31
@istra@-organization	-organization=6
@worcestershire_sauce@-food	-food=104
@karl_freund@-person	-person=45
@stewart_cink@-person	-person=97
@olivares@-person	-person=17
@court_of_the_lord_lyon@-organization	-organization=112
@fk_laktaši@-organization	-organization=29
@same_name@-food	-food=1
@tom_jones@-broadcast_program	-broadcast_program=3
@darlington@-title	-title=1
@raster-noton@-organization	-organization=27
@conviction@-art	-art=33
@latin_kings@-location	-location=1
@faith@-person	-person=16
@aveiro@-title	-title=1
@major_league_baseball@-event	-event=16
@the_mooney_suzuki@-person	-person=49
@cranfield@-location	-location=52
@vanguard@-broadcast_program	-broadcast_program=8
@tb@-organization	-organization=24
@courland@-event	-event=1
@apollo@-event	-event=256
@dror_feiler@-person	-person=26
@esther@-person	-person=166
@lebanese_forces@-organization	-organization=150
@the_warehouse@-location	-location=8
@middletown,_ohio@-organization	-organization=2
@charlottetown@-product	-product=3
@mount_cameroon@-organization	-organization=1
@phillipsburg,_new_jersey@-location	-location=82
@chieftains@-product	-product=1
@seberang_perai@-location	-location=40
@sheba_medical_center@-location	-location=38
@maureen_mcgovern@-art	-art=1
@hoe@-food	-food=9
@titanic@-person	-person=6
@ar@-art	-art=1
@el@-organization	-organization=3
@professor_layton@-product	-product=28
@little_tony@-person	-person=18
@chough@-living_thing	-living_thing=23
@805@-location	-location=61
@nashville@-event	-event=28
@beltrami@-location	-location=22
@minar-e-pakistan@-location	-location=29
@ortega@-location	-location=1
@penobscot@-event	-event=1
@fatih_akın@-person	-person=53
@matthews@-art	-art=1
@scirpus@-living_thing	-living_thing=52
@black_'n_blue@-art	-art=10
@atsushi_kotoge@-person	-person=35
@i-81@-location	-location=96
@jalna@-art	-art=14
@1993_election@-event	-event=153
@eo@-location	-location=4
@fulmer@-location	-location=20
@timber@-art	-art=32
@lichfield@-organization	-organization=16
@reunion_tour@-art	-art=13
@manila_broadcasting_company@-organization	-organization=133
@t@-person	-person=4
@mitchell_sharp@-person	-person=35
@amherst_county,_virginia@-location	-location=62
@mounds@-location	-location=18
@atlantic_salmon@-living_thing	-living_thing=191
@major@-education-educational_degree	-education-educational_degree=1
@77@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@victor_brooks@-person	-person=21
@birmingham@-art	-art=3
@gmina_otmuchów@-location	-location=37
@a66_road@-location	-location=47
@roxette@-person	-person=335
@whitefish_bay@-location	-location=75
@hillbilly@-people-ethnicity	-people-ethnicity=27
@rose_leslie@-person	-person=24
@new_zealand's_got_talent@-broadcast_program	-broadcast_program=19
@françois@-art	-art=3
@referees@-organization	-organization=1
@beihai_park@-location	-location=23
@ian_mcharg@-person	-person=35
@norwegian_national_opera_and_ballet@-location	-location=1
@goanna@-organization	-organization=2
@greystone_mansion@-location	-location=25
@boston_society_of_natural_history@-organization	-organization=53
@czech_republic@-event	-event=3
@bibi_andersson@-person	-person=92
@selig_polyscope_company@-organization	-organization=47
@progress@-location	-location=11
@new_baltimore@-location	-location=40
@wa@-people-ethnicity	-people-ethnicity=7
@nogai@-language	-language=17
@iea@-organization	-organization=60
@ned@-person	-person=16
@massachusetts_route_2@-location	-location=44
@mercer_county@-location	-location=430
@chelyabinsk@-organization	-organization=6
@jade@-computer-programming_language	-computer-programming_language=3
@christine_boutin@-person	-person=30
@broadcast_music,_inc.@-organization	-organization=73
@zheng_jie@-person	-person=290
@trapani@-organization	-organization=45
@branch_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@san_andreas_fault@-location	-location=301
@the_originals@-person	-person=77
@vasily_klyuchevsky@-person	-person=28
@cycling_australia@-organization	-organization=24
@virgin_steele@-art	-art=3
@redford@-location	-location=18
@jung@-organization	-organization=7
@kurrajong@-living_thing	-living_thing=6
@china_grove@-location	-location=22
@golden_state@-location	-location=1
@management@-art	-art=9
@hyperdimension_neptunia_victory@-product	-product=33
@wbc_fecarbox@-organization	-organization=34
@the_blue_hearts@-art	-art=1
@the_state@-location	-location=63
@civil@-title	-title=1
@juvisy@-organization	-organization=27
@salsola@-living_thing	-living_thing=32
@joost@-person	-person=2
@reba_mcentire@-art	-art=2
@brilliant@-product	-product=7
@shaun_cassidy@-art	-art=4
@maidenhead_united@-organization	-organization=125
@hanson@-organization	-organization=9
@lak@-people-ethnicity	-people-ethnicity=12
@time_of_my_life@-broadcast_program	-broadcast_program=9
@mikhail_ivanov@-person	-person=20
@lipari@-location	-location=74
@space_cowboy@-person	-person=59
@pila@-living_thing	-living_thing=2
@brahms@-person	-person=687
@middlemarch@-broadcast_program	-broadcast_program=16
@beaudesert@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@dawn_zulueta@-person	-person=55
@mirror,_mirror@-art	-art=13
@bill_romanowski@-person	-person=47
@hesdy_gerges@-person	-person=21
@william_heinemann@-organization	-organization=4
@madrid@-transit	-transit=6
@samadhi@-person	-person=1
@kearny_high_school@-organization	-organization=34
@ottoman_empire@-location	-location=9403
@patching@-medicine-medical_treatment	-medicine-medical_treatment=1
@gavin_turk@-person	-person=59
@waterfoot@-location	-location=23
@michael_mcconnohie@-person	-person=84
@dsp@-person	-person=2
@castel_di_sangro@-location	-location=17
@rdx@-product	-product=4
@western_europe@-location	-location=1784
@prunus_spinosa@-living_thing	-living_thing=119
@cockburn@-location	-location=23
@festival@-broadcast_network	-broadcast_network=2
@alan_jones@-person	-person=274
@kuznetsky_most@-location	-location=25
@verdi@-location	-location=12
@samuel_cornish@-person	-person=21
@secret_army@-event	-event=6
@peerless@-product	-product=2
@slavia@-organization	-organization=32
@scheme@-title	-title=1
@anu_prabhakar@-person	-person=20
@américa-rj@-organization	-organization=20
@castle_combe@-location	-location=68
@yahweh@-art	-art=5
@songhay@-location	-location=2
@gmina_żmudź@-location	-location=33
@fon@-people-ethnicity	-people-ethnicity=66
@buford,_georgia@-location	-location=22
@kylie@-art	-art=29
@penguin@-person	-person=2
@sycamore@-location	-location=74
@tutor@-computer-programming_language	-computer-programming_language=9
@anne_murray@-person	-person=539
@mouth@-body_part	-body_part=2
@homesense@-organization	-organization=24
@john_ericsson@-person	-person=177
@game_theory@-art	-art=18
@today@-art	-art=160
@viewtiful_joe@-product	-product=51
@day@-person	-person=12
@greenville_high_school@-location	-location=4
@lucy_benjamin@-person	-person=52
@gamba@-location	-location=15
@princess_beatrice@-person	-person=64
@2nd@-product	-product=1
@summerland@-event	-event=4
@matabeleland@-location	-location=227
@charlestown@-product	-product=1
@rochester_razorsharks@-organization	-organization=59
@chapecó@-organization	-organization=1
@adele@-art	-art=5
@ponder@-person	-person=51
@hoche@-person	-person=20
@grainger@-organization	-organization=1
@san_marcos@-location	-location=254
@peyton@-person	-person=17
@inowłódz@-location	-location=25
@this_will_destroy_you@-person	-person=53
@hatteras_island@-event	-event=3
@cindy_herron@-person	-person=26
@18@-event	-event=23
@return_to_mayberry@-broadcast_program	-broadcast_program=36
@jungle@-product	-product=2
@hard@-person	-person=1
@sula@-location	-location=50
@shiri_appleby@-person	-person=56
@antony@-person	-person=60
@cli@-computer-programming_language	-computer-programming_language=18
@under-17@-organization	-organization=246
@fifth_dimension@-art	-art=17
@broke@-disease	-disease=1
@roa@-organization	-organization=4
@nova_friburgo@-organization	-organization=1
@walter_dornberger@-person	-person=37
@sr_49@-location	-location=70
@richard_page@-person	-person=104
@silver_bullet@-product	-product=1
@dardanelles@-location	-location=678
@giulio_campagnola@-person	-person=24
@allies@-person	-person=10
@los_andes@-organization	-organization=6
@the_88@-art	-art=7
@caldecott_medal@-award	-award=308
@houghton@-organization	-organization=22
@omaha,_nebraska@-event	-event=2
@agusta@-organization	-organization=93
@ashley_river@-location	-location=43
@fler@-art	-art=1
@fox_broadcasting_company@-broadcast_program	-broadcast_program=2
@aro@-people-ethnicity	-people-ethnicity=7
@rosengård@-location	-location=32
@the_chosen@-art	-art=22
@queensland_maritime_museum@-location	-location=20
@judiciary@-person	-person=6
@san_francisco_de_macorís@-location	-location=38
@william_morris@-organization	-organization=20
@bodo@-organization	-organization=1
@drapier's_letters@-art	-art=22
@leslie_howard@-person	-person=296
@johann_heermann@-person	-person=41
@yakan@-language	-language=5
@jevnaker@-location	-location=53
@jared_huffman@-person	-person=23
@asbestos@-disease	-disease=1
@romuald_traugutt@-person	-person=22
@riverside,_california@-location	-location=696
@sem@-person	-person=6
@masterpiece@-broadcast_program	-broadcast_program=47
@yale@-organization	-organization=1200
@scone@-location	-location=206
@hard@-language	-language=1
@lord_frederick_cavendish@-person	-person=48
@barnabas_sibusiso_dlamini@-person	-person=20
@democracy@-event	-event=3
@avocado@-food	-food=41
@watauga@-location	-location=62
@millbrook,_new_york@-location	-location=47
@jls@-person	-person=306
@phil_ehart@-person	-person=36
@lommel@-organization	-organization=13
@guri@-location	-location=30
@sultanate_of_egypt@-location	-location=22
@cut@-disease	-disease=3
@uganda@-organization	-organization=259
@aba@-art	-art=2
@sean_hannity@-person	-person=315
@bomber@-art	-art=45
@cliffs_pavilion@-location	-location=22
@robert_patrick@-person	-person=331
@arco@-organization	-organization=131
@gdr@-organization	-organization=6
@magenta@-product	-product=1
@ernie_o'malley@-person	-person=49
@talladega_superspeedway@-location	-location=450
@m2@-broadcast_network	-broadcast_network=6
@antonín_zápotocký@-person	-person=32
@1959@-event	-event=621
@this_hour_has_22_minutes@-broadcast_program	-broadcast_program=237
@brahmani@-location	-location=21
@nuremberg@-organization	-organization=1
@chico@-art	-art=1
@culpeper_county,_virginia@-location	-location=88
@bell,_book_and_candle@-person	-person=1
@haymarket@-event	-event=5
@plaque@-medicine-symptom	-medicine-symptom=1
@natchez_trace@-location	-location=90
@roberto_bettega@-person	-person=29
@aces_high@-organization	-organization=2
@fico@-organization	-organization=27
@head_of_state@-organization	-organization=1
@khalkha@-language	-language=8
@skandar_keynes@-person	-person=23
@rzeczenica@-location	-location=34
@amiri_baraka@-art	-art=1
@naval_air_station_brunswick@-location	-location=32
@german_archaeological_institute@-organization	-organization=2
@steuben@-organization	-organization=3
@latter_day_saint@-organization	-organization=3
@the_president@-art	-art=2
@king_rat@-art	-art=43
@chris_carmichael@-person	-person=43
@arkansas_post@-location	-location=35
@kimberly@-person	-person=6
@ignacio_lópez_rayón@-person	-person=26
@prado@-location	-location=19
@bt@-education-educational_degree	-education-educational_degree=1
@river@-location	-location=159
@harrington@-organization	-organization=7
@2011_iaaf_world_cross_country_championships@-event	-event=56
@boško_janković@-person	-person=24
@protestantism@-person	-person=1
@no._1@-art	-art=18
@whitfield_diffie@-person	-person=47
@clutton@-person	-person=1
@taylor@-organization	-organization=9
@melanie_phillips@-person	-person=51
@onchocerciasis@-disease	-disease=20
@basketball@-product	-product=1
@117@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@kerr@-person	-person=18
@swine_flu@-event	-event=10
@kale@-product	-product=1
@chloride@-medicine-drug	-medicine-drug=18
@king_philip's_war@-event	-event=353
@allies@-organization	-organization=4
@j._j._putz@-person	-person=57
@monga@-location	-location=3
@fibt_world_championships_2009@-event	-event=26
@tavernier@-location	-location=11
@he-man_and_the_masters_of_the_universe@-broadcast_program	-broadcast_program=167
@heligoland_bight@-location	-location=86
@pierre_méhaignerie@-person	-person=23
@marcia_mae_jones@-person	-person=31
@hrvatska_elektroprivreda@-organization	-organization=28
@top_banana@-product	-product=2
@ørsta@-organization	-organization=3
@alberta@-product	-product=1
@gateshead@-location	-location=910
@transport_for_london@-organization	-organization=977
@vermilion@-organization	-organization=5
@reynard@-art	-art=33
@vår_frelsers_gravlund@-location	-location=64
@death_of_a_salesman@-broadcast_program	-broadcast_program=2
@conan@-art	-art=9
@tabor@-organization	-organization=3
@balthasar_hubmaier@-person	-person=21
@basketball_team@-organization	-organization=82
@dayton's@-organization	-organization=51
@metallica@-person	-person=2613
@kevin_parent@-person	-person=20
@damodar@-location	-location=142
@post_office@-art	-art=6
@*@-organization	-organization=35
@lake_pátzcuaro@-location	-location=31
@benton@-location	-location=336
@dunnottar_castle@-product	-product=1
@secretary_of_the_treasury@-organization	-organization=1
@townsend_harris_high_school@-organization	-organization=48
@continental_divide@-location	-location=304
@jeffersonian@-person	-person=17
@les_mureaux@-location	-location=23
@shin@-location	-location=3
@black_star@-art	-art=1
@hewitt@-location	-location=18
@kerli@-person	-person=67
@st._john_the_baptist@-person	-person=40
@russian_communist_party@-organization	-organization=22
@the_orchard@-art	-art=3
@wheeling@-location	-location=357
@vinča@-location	-location=44
@202@-art	-art=4
@tōkaidō@-location	-location=9
@the_parliaments@-person	-person=45
@boeing@-location	-location=1
@robert_mallet-stevens@-person	-person=27
@poundstretcher@-organization	-organization=23
@china_daily@-art	-art=127
@union_parish,_louisiana@-location	-location=25
@terrell_owens@-person	-person=385
@cummings@-person	-person=10
@tammy@-art	-art=34
@solaris@-art	-art=177
@spadina@-location	-location=62
@kozara@-organization	-organization=5
@eurosprinter@-product	-product=21
@footscray@-organization	-organization=462
@chestnut_hill@-art	-art=3
@emperor_of_japan@-person	-person=7
@glapwell@-location	-location=14
@ghost_town@-art	-art=73
@fried@-broadcast_program	-broadcast_program=1
@miss_kentucky_usa@-event	-event=26
@boreas@-god	-god=72
@mugdha_godse@-person	-person=26
@the_corporation@-organization	-organization=3
@the_sign_of_the_four@-broadcast_program	-broadcast_program=3
@superdome@-location	-location=30
@council_of_women_world_leaders@-organization	-organization=41
@yinchuan@-location	-location=149
@r5@-location	-location=2
@laski@-location	-location=25
@iveco@-organization	-organization=186
@bd@-education-educational_degree	-education-educational_degree=103
@adventist_health@-organization	-organization=30
@macquarie_river@-location	-location=56
@john_carr@-person	-person=94
@fernie@-location	-location=73
@lord_napier@-title	-title=14
@who_do_you_think_you_are?@-art	-art=7
@bickerton@-location	-location=15
@agder@-art	-art=1
@washington_parish@-location	-location=53
@nootdorp@-location	-location=26
@1919@-event	-event=131
@tarot@-art	-art=3
@penticton_vees@-location	-location=1
@cerebral_ballzy@-person	-person=23
@reginald_maudling@-person	-person=84
@short_hills@-location	-location=44
@janssen_pharmaceutica@-organization	-organization=114
@st_george's@-organization	-organization=18
@canvas@-person	-person=21
@go_ah-sung@-person	-person=23
@adriane_lenox@-person	-person=24
@pombal@-person	-person=2
@villers-bocage@-location	-location=28
@brewer@-art	-art=2
@somers_town@-art	-art=15
@infidels@-person	-person=7
@teo_chee_hean@-person	-person=66
@itawamba_county,_mississippi@-location	-location=20
@easy@-organization	-organization=7
@dugo_selo@-location	-location=20
@the_yeomen_of_the_guard@-art	-art=230
@grayson@-location	-location=93
@ishtar@-god	-god=234
@pig_city@-broadcast_program	-broadcast_program=20
@lissa@-location	-location=45
@syriac@-language	-language=416
@valuysky_district@-location	-location=23
@family_law@-broadcast_program	-broadcast_program=76
@crocodile@-living_thing	-living_thing=129
@powai@-location	-location=42
@hare_krishnas@-religion-religion	-religion-religion=24
@here@-language	-language=1
@modified@-event	-event=16
@my_life_as_a_dog@-art	-art=30
@thomas_harrison@-person	-person=98
@police_force@-location	-location=2
@concrete_blonde@-person	-person=127
@arshile_gorky@-person	-person=124
@klickitat@-product	-product=1
@university_of_ulster@-organization	-organization=410
@the_owl_and_the_pussycat@-art	-art=20
@okha@-location	-location=20
@edward_zorinsky@-person	-person=28
@bradfield@-person	-person=5
@alvdal@-location	-location=43
@falcon@-person	-person=3
@emergency@-event	-event=19
@eddie_colman@-person	-person=22
@tornado@-product	-product=53
@tanganyika@-location	-location=536
@sincelejo@-location	-location=34
@honey,_i_blew_up_the_kid@-art	-art=60
@sia@-person	-person=156
@ruja@-location	-location=14
@tar_heels@-location	-location=1
@x_factor_indonesia@-broadcast_program	-broadcast_program=21
@academy_award@-award	-award=1
@lena_dunham@-person	-person=74
@spectrum@-product	-product=2
@anna@-finance-currency	-finance-currency=19
@city_of_portland@-product	-product=16
@croydon@-title	-title=5
@gonzaga@-person	-person=1
@milas@-location	-location=42
@koreans@-people-ethnicity	-people-ethnicity=190
@wayne@-organization	-organization=3
@secretary-general@-organization	-organization=4
@kuber@-location	-location=1
@coleridge@-location	-location=12
@north_western@-location	-location=23
@rhine@-location	-location=1
@2008_ncaa_tournament@-event	-event=38
@zanzibar@-organization	-organization=18
@brody@-location	-location=192
@348@-location	-location=1
@châteaubriant@-location	-location=32
@lyndon_b._johnson@-person	-person=2427
@jason_aldean@-art	-art=2
@st._charles_college@-location	-location=2
@fk_budućnost_podgorica@-organization	-organization=107
@olaf@-person	-person=22
@skaryszew@-location	-location=35
@the_groop@-person	-person=22
@henry_clay@-person	-person=795
@siumut@-organization	-organization=23
@hurricane_katrina@-event	-event=3344
@circuit_judge@-title	-title=22
@cumbria@-location	-location=3019
@david@-title	-title=2
@rick_hearst@-person	-person=39
@stunt@-organization	-organization=3
@metapán@-organization	-organization=11
@four@-broadcast_program	-broadcast_program=1
@david_wynne@-person	-person=28
@seta@-organization	-organization=13
@intolerance@-art	-art=104
@frankfurt@-finance-stock_exchange	-finance-stock_exchange=9
@gallic_wars@-event	-event=163
@comet@-art	-art=7
@forest_city,_north_carolina@-location	-location=26
@gauteng@-location	-location=917
@ilanz@-location	-location=38
@omaha@-product	-product=1
@geneva@-organization	-organization=47
@senegal@-organization	-organization=68
@beatrice@-person	-person=139
@santarém@-location	-location=79
@painters@-product	-product=18
@schwarzkopf@-location	-location=1
@águilas@-organization	-organization=3
@principality_of_abkhazia@-location	-location=134
@krishna@-art	-art=17
@cast@-broadcast_program	-broadcast_program=2
@giorgos_theofanous@-person	-person=55
@dour@-event	-event=4
@duke_of_spoleto@-title	-title=65
@care@-organization	-organization=95
@sheren_tang@-person	-person=71
@babylonian@-language	-language=49
@nathan_straus@-person	-person=24
@the_cross@-person	-person=33
@mushroom@-art	-art=3
@pacific_coast_soccer_league@-organization	-organization=88
@no_fences@-art	-art=20
@william_pitt_union@-location	-location=31
@water_lilies@-living_thing	-living_thing=83
@shen_xiangfu@-person	-person=30
@sioux_city@-organization	-organization=14
@flotow@-person	-person=21
@2002_nrl_grand_final@-event	-event=28
@glücksburg@-location	-location=52
@antalya@-location	-location=879
@broadway_musical@-location	-location=50
@nicholas_bishop@-person	-person=42
@lyndon@-person	-person=4
@oldsmobile@-product	-product=5
@mccloud@-location	-location=13
@bosnia@-organization	-organization=22
@marlon_riggs@-person	-person=26
@google_books@-internet-website	-internet-website=727
@second_armistice_at_compiègne@-event	-event=54
@kaloyan@-person	-person=42
@dobson@-person	-person=12
@every_second_counts@-broadcast_program	-broadcast_program=13
@pcs@-organization	-organization=17
@tcm@-medicine-medical_treatment	-medicine-medical_treatment=17
@rif_dimashq_governorate@-location	-location=165
@vero_beach@-organization	-organization=2
@jagannath@-location	-location=5
@bennett@-art	-art=8
@toronto@-transit	-transit=5
@soleil@-person	-person=1
@cio@-organization	-organization=85
@waves@-location	-location=13
@black_oak@-location	-location=3
@inchon@-art	-art=25
@ali_babacan@-person	-person=23
@giacomo_quarenghi@-person	-person=66
@pasta@-food	-food=23
@water@-food	-food=12
@trax@-organization	-organization=3
@the_rankin_family@-art	-art=2
@mayfield@-organization	-organization=4
@paul_"bear"_bryant@-person	-person=77
@katie@-broadcast_program	-broadcast_program=57
@24@-body_part	-body_part=5
@brinsley_schwarz@-person	-person=110
@cat's_eye@-art	-art=27
@wizard@-person	-person=12
@oregon@-art	-art=1
@conover@-person	-person=2
@council_of_clermont@-organization	-organization=2
@glenn_miller@-art	-art=2
@nick_galifianakis@-person	-person=22
@outbreak@-organization	-organization=1
@barking@-organization	-organization=55
@selton_mello@-person	-person=34
@human_target@-art	-art=7
@javanese@-location	-location=6
@lower_canada@-location	-location=1313
@christ_the_redeemer@-location	-location=64
@steve_rogers@-person	-person=63
@adelaide_street@-location	-location=23
@richard_pombo@-person	-person=30
@onslow@-person	-person=3
@egham@-location	-location=137
@moros@-event	-event=2
@evenk@-language	-language=6
@right_now@-art	-art=69
@47th@-organization	-organization=10
@regensburg@-person	-person=1
@hot@-art	-art=31
@irbid@-location	-location=161
@seminole_hard_rock_hotel_and_casino@-organization	-organization=5
@thanksgiving_day@-event	-event=20
@polio@-medicine-drug	-medicine-drug=1
@nsw@-organization	-organization=77
@lord_woolton@-person	-person=23
@kitauwa_district@-location	-location=25
@princeton@-product	-product=21
@catacombs@-art	-art=19
@addiction@-disease	-disease=274
@intersil@-organization	-organization=40
@passenger_train@-organization	-organization=3
@kenji_utsumi@-person	-person=43
@stamford@-person	-person=1
@corneliu_coposu@-person	-person=22
@lowlands@-event	-event=3
@redemptorist@-organization	-organization=39
@kagawa@-location	-location=10
@mendoza@-location	-location=650
@lancer@-art	-art=1
@chernihiv@-person	-person=1
@guan_hanqing@-person	-person=21
@wheatley@-location	-location=42
@the_letter@-person	-person=1
@dardani@-location	-location=67
@carrington@-location	-location=57
@life_begins@-art	-art=4
@frampton@-person	-person=4
@uyghurs@-location	-location=3
@vosges@-event	-event=1
@yen@-finance-currency	-finance-currency=203
@calcutta@-product	-product=14
@holberg@-location	-location=3
@hunger@-art	-art=89
@world_bank@-organization	-organization=4029
@poison@-person	-person=409
@yugoslav@-people-ethnicity	-people-ethnicity=131
@5@-person	-person=2
@caprica@-broadcast_program	-broadcast_program=97
@thomas_otway@-person	-person=78
@varley@-person	-person=16
@ennis@-organization	-organization=1
@noise@-broadcast_program	-broadcast_program=3
@saint-gaudens@-organization	-organization=1
@dark_city@-art	-art=86
@reynoldstown@-event	-event=1
@route_66@-organization	-organization=2
@franc_miklošič@-person	-person=23
@beastie_boys@-person	-person=1193
@gmina_grabów@-location	-location=40
@monroe_beardsley@-person	-person=26
@frankfurt_(oder)@-organization	-organization=5
@mokra_gora@-location	-location=29
@sunna@-art	-art=23
@carrier@-person	-person=6
@taku_forts@-location	-location=92
@crater@-event	-event=3
@pesaro@-organization	-organization=1
@john_boozman@-person	-person=58
@bonham@-location	-location=38
@first_sino-japanese_war@-event	-event=592
@connecticut@-organization	-organization=314
@swing@-art	-art=23
@speechless@-disease	-disease=1
@georgetown_university_medical_center@-location	-location=29
@saw@-art	-art=123
@smile_empty_soul@-art	-art=1
@dublin_uni.@-organization	-organization=45
@loveline@-art	-art=2
@cortona@-location	-location=117
@trial_by_jury@-broadcast_program	-broadcast_program=1
@menin_gate@-location	-location=56
@george_tribe@-person	-person=33
@appleworks@-product	-product=36
@kamal@-product	-product=1
@aaron_ward@-product	-product=2
@guillaume_raoux@-person	-person=28
@rete_ferroviaria_italiana@-organization	-organization=173
@only_when_i_laugh@-broadcast_program	-broadcast_program=31
@kaleybar_county@-location	-location=229
@teslin_river@-location	-location=21
@karl_heinrich_ulrichs@-person	-person=29
@biker_mice_from_mars@-product	-product=3
@reserve@-event	-event=1
@da_capo_ii@-product	-product=23
@nikki_amuka-bird@-person	-person=22
@brixham@-location	-location=149
@oneida@-product	-product=12
@fc_minsk@-organization	-organization=30
@seaview@-organization	-organization=1
@insurgency_in_jammu_and_kashmir@-event	-event=21
@the_soft_machine@-art	-art=16
@mgm@-organization	-organization=133
@gary_gianni@-person	-person=20
@rock_lobster@-art	-art=20
@crazy_for_you@-broadcast_program	-broadcast_program=4
@the_jimi_hendrix_experience@-person	-person=298
@othniel_charles_marsh@-person	-person=147
@texas@-title	-title=2
@ethiopian@-language	-language=4
@1909@-art	-art=1
@acadia@-location	-location=554
@cnn@-location	-location=1
@udi@-people-ethnicity	-people-ethnicity=4
@paa@-living_thing	-living_thing=6
@grinspoon@-art	-art=1
@rongbuk_glacier@-location	-location=20
@chicago_fire_soccer_club@-organization	-organization=20
@dresden_s-bahn@-location	-location=26
@bad_salzdetfurth@-location	-location=23
@dai@-location	-location=4
@rain@-event	-event=1
@1933@-organization	-organization=1
@lyonesse@-art	-art=1
@over_the_top@-broadcast_program	-broadcast_program=7
@diaspora@-art	-art=23
@gaither_vocal_band@-person	-person=85
@william_healey_dall@-person	-person=23
@carabao@-person	-person=14
@illegal@-person	-person=10
@of_the_same_name@-broadcast_program	-broadcast_program=103
@phil_harder@-person	-person=26
@giulio_einaudi@-person	-person=23
@style@-broadcast_network	-broadcast_network=2
@loretta_lynn@-person	-person=515
@öhlins@-organization	-organization=32
@connecticut@-product	-product=1
@place_de_la_concorde@-art	-art=4
@heidi@-art	-art=110
@church_of_st_mary@-location	-location=42
@aleksey_nikolayevich_tolstoy@-person	-person=35
@lyman_hall@-person	-person=37
@schiltigheim@-organization	-organization=2
@agatha@-award	-award=15
@sibley's@-person	-person=1
@railway_station@-location	-location=1040
@bart_king@-person	-person=23
@plumtree@-person	-person=7
@mühlberg@-location	-location=20
@signs@-art	-art=94
@ernest_newman@-person	-person=52
@euarchontoglires@-living_thing	-living_thing=26
@harlow_town@-location	-location=8
@eastman_wind_ensemble@-organization	-organization=1
@tom_brown@-person	-person=111
@ayr@-location	-location=715
@four_seasons@-art	-art=35
@ncos@-title	-title=83
@league_cup_final@-event	-event=102
@blur@-person	-person=855
@cool_whip@-food	-food=24
@ashanti_goldfields_corporation@-organization	-organization=20
@herefordshire@-title	-title=2
@fi@-art	-art=1
@westlife@-person	-person=757
@detour@-art	-art=19
@paradise_lost@-art	-art=578
@camera@-product	-product=21
@rexton@-location	-location=20
@ram@-god	-god=69
@richard_meier@-person	-person=122
@lipton@-organization	-organization=88
@the_client_list@-art	-art=23
@phoenix_union_high_school@-organization	-organization=18
@etv@-broadcast-tv_channel	-broadcast-tv_channel=9
@november_8@-event	-event=1
@meath_west@-location	-location=21
@grass@-product	-product=4
@gnu@-event	-event=6
@bosnia_and_herzegovina_national_football_team@-organization	-organization=103
@sparta_rotterdam@-organization	-organization=493
@irish_parliament@-organization	-organization=230
@earl_shilton@-location	-location=31
@wings_over_america@-broadcast_program	-broadcast_program=1
@breda@-event	-event=8
@guido_crepax@-person	-person=33
@greensboro,_georgia@-location	-location=23
@vancouver,_british_columbia@-organization	-organization=1
@ebel@-organization	-organization=30
@canaries@-organization	-organization=3
@bihar@-person	-person=9
@orbital@-person	-person=1
@jean-louis_barrault@-person	-person=109
@gorilla@-living_thing	-living_thing=124
@north_of_england@-organization	-organization=24
@kristianstad@-organization	-organization=3
@47th_flying_training_wing@-organization	-organization=22
@lucozade@-food	-food=50
@jack_trevor@-person	-person=20
@mark_penn@-person	-person=24
@sébastien_hinault@-person	-person=23
@br@-chemistry	-chemistry=26
@terry@-location	-location=21
@meg@-broadcast_program	-broadcast_program=1
@florida@-event	-event=37
@daniel_amos@-person	-person=132
@the_big_time@-broadcast_program	-broadcast_program=10
@sts-51-b@-event	-event=38
@highlanders@-organization	-organization=63
@london_zoo@-location	-location=221
@pilot@-computer-programming_language	-computer-programming_language=7
@afp@-organization	-organization=160
@cowra@-product	-product=1
@medici_family@-person	-person=20
@falkland_islands@-location	-location=1552
@phantom@-organization	-organization=7
@montenegro@-event	-event=1
@hồng_dân_district@-location	-location=24
@queen's_birthday@-time	-time=21
@serbian@-people-ethnicity	-people-ethnicity=1506
@april_fool@-art	-art=8
@fordham@-location	-location=76
@house_speaker@-organization	-organization=41
@rex@-event	-event=6
@weiser@-location	-location=30
@wizards@-person	-person=3
@w._zhou@-person	-person=21
@pikeville@-organization	-organization=4
@united_irishman@-art	-art=48
@graham_nolan@-person	-person=27
@bangkok@-transit	-transit=1
@veuve_clicquot@-organization	-organization=42
@rain@-product	-product=2
@great_white@-living_thing	-living_thing=2
@saint_nicolas@-person	-person=19
@anthony_tyler_quinn@-person	-person=21
@him@-art	-art=8
@coach@-event	-event=1
@maki@-location	-location=23
@1996@-event	-event=2573
@kazan@-event	-event=1
@new_york_state_route_23@-location	-location=21
@creek@-event	-event=4
@pierre_benoit@-person	-person=21
@locarno@-organization	-organization=10
@lmp@-person	-person=6
@fool_for_love@-art	-art=54
@driver@-location	-location=9
@busia@-location	-location=30
@italian@-language	-language=3
@neon@-living_thing	-living_thing=1
@andy_burnham@-person	-person=51
@ryan_cartwright@-person	-person=28
@2-10-4@-product	-product=36
@splish_splash@-art	-art=12
@kosmos@-person	-person=21
@cumbancha@-organization	-organization=27
@homare_sawa@-person	-person=23
@big_bang@-person	-person=215
@madhupal@-person	-person=23
@river_bulbourne@-location	-location=20
@troy_denning@-person	-person=93
@jessica_williams@-person	-person=38
@pierre_bergé@-person	-person=44
@eric_dixon@-person	-person=40
@malaysia@-broadcast_program	-broadcast_program=1
@barclays_bank@-location	-location=1
@jeff_stevens@-person	-person=61
@mary@-location	-location=51
@scottish_international@-organization	-organization=34
@human@-people-ethnicity	-people-ethnicity=1
@amerasian@-art	-art=1
@android@-internet-website	-internet-website=3
@under-21@-organization	-organization=360
@canada_east@-organization	-organization=8
@esslingen@-location	-location=99
@naples@-title	-title=1
@eastern@-religion-religion	-religion-religion=57
@litani@-event	-event=2
@hephaestion@-location	-location=1
@marshal@-person	-person=7
@sultan_of_terengganu@-title	-title=32
@images@-art	-art=47
@krasnoborsky_district@-location	-location=42
@north_eastern_railway@-organization	-organization=14
@punta_cana_international_airport@-location	-location=72
@scafells@-location	-location=22
@chesterfield@-event	-event=1
@nevada_museum_of_art@-location	-location=31
@diverse@-person	-person=20
@pulse@-person	-person=2
@italian_socialists@-organization	-organization=20
@serer_language@-language	-language=35
@destin,_florida@-location	-location=70
@castle_falkenstein@-location	-location=2
@peaches@-organization	-organization=1
@bacharach@-location	-location=49
@ghost_stories@-location	-location=1
@queen@-living_thing	-living_thing=19
@doc_walker@-person	-person=52
@llanbedr@-location	-location=41
@goya_award@-event	-event=2
@amphisbaena@-living_thing	-living_thing=27
@yumiko_hotta@-person	-person=29
@fox_lake,_illinois@-location	-location=30
@controller@-title	-title=39
@monster_house@-art	-art=66
@the_arena@-art	-art=18
@rio_pardo@-location	-location=20
@miguel_bosé@-person	-person=201
@medina,_minnesota@-location	-location=27
@john_hampden@-organization	-organization=1
@hocus_pocus@-product	-product=1
@andrew_a._humphreys@-person	-person=50
@will_kymlicka@-person	-person=30
@minami_takayama@-person	-person=52
@pat_conway@-person	-person=43
@salisbury@-location	-location=1956
@torn@-product	-product=3
@piazza@-location	-location=20
@arcadia@-event	-event=1
@deadline@-product	-product=2
@princess_mary@-person	-person=134
@billy_batten@-person	-person=27
@road_to_avonlea@-broadcast_program	-broadcast_program=169
@monsieur_lazhar@-art	-art=22
@donegal_north–east@-location	-location=45
@spiral@-product	-product=5
@argonne_forest@-location	-location=27
@sápmi@-people-ethnicity	-people-ethnicity=1
@young_galaxy@-person	-person=21
@diego_de_almagro@-location	-location=7
@jane_goodall_institute@-organization	-organization=39
@campaspe@-person	-person=10
@morehouse_school_of_medicine@-organization	-organization=44
@calvin_hill@-person	-person=52
@casimiro_de_abreu@-person	-person=18
@arnaud_montebourg@-person	-person=48
@new_progressive_party@-organization	-organization=315
@ethiopian@-organization	-organization=5
@united_states_anti-doping_agency@-organization	-organization=65
@codeine_velvet_club@-art	-art=5
@bosnia-herzegovina@-location	-location=41
@blessthefall@-person	-person=66
@copper@-title	-title=1
@harvard_crimson@-art	-art=14
@hillbilly@-living_thing	-living_thing=2
@wilderness@-product	-product=1
@fury@-broadcast_program	-broadcast_program=64
@spring_hill@-location	-location=103
@joe_grushecky@-person	-person=23
@wings@-food	-food=2
@archilochus@-person	-person=66
@dorothy_gilman@-person	-person=22
@greystoke@-title	-title=1
@gregory_porter@-person	-person=33
@the_challengers@-broadcast_program	-broadcast_program=8
@sts-94@-event	-event=44
@the_bronx@-art	-art=12
@city_university_of_new_york@-location	-location=958
@newtonmore@-location	-location=56
@ny_34@-location	-location=29
@nargesan_rural_district@-location	-location=46
@hms_sultan@-location	-location=14
@bonny@-person	-person=1
@basil@-organization	-organization=1
@guelmim-es_semara@-location	-location=30
@1970@-organization	-organization=1
@costa_concordia@-event	-event=1
@information_age@-event	-event=94
@judges@-organization	-organization=2
@tai_o@-location	-location=56
@brighouse_and_spenborough@-location	-location=21
@sir_geoffrey_howe@-person	-person=32
@lancaster,_ohio@-location	-location=112
@henry_dunant@-person	-person=50
@primo@-broadcast_program	-broadcast_program=2
@maia_sharp@-person	-person=35
@claude_nougaro@-person	-person=45
@under_one_roof@-broadcast_program	-broadcast_program=27
@please_sir!@-art	-art=6
@colorado_springs@-organization	-organization=26
@jonas_gahr_støre@-person	-person=88
@rockets@-event	-event=2
@claude,_duke_of_guise@-person	-person=31
@cherno_more@-organization	-organization=107
@cranbourne@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=68
@george_macdonald@-person	-person=211
@soul@-art	-art=6
@antisocial@-disease	-disease=11
@government_of_malta@-organization	-organization=34
@sammy_figueroa@-person	-person=64
@ljn@-person	-person=109
@eugène_dubois@-person	-person=26
@120@-location	-location=14
@syrian@-organization	-organization=13
@english@-product	-product=5
@motala@-organization	-organization=1
@catalonia@-organization	-organization=29
@apis@-location	-location=6
@rick_adams@-person	-person=20
@canas@-location	-location=47
@financial_news@-art	-art=26
@od@-title	-title=46
@neemuch@-location	-location=33
@the_beatles_in_mono@-art	-art=29
@open_space@-broadcast_program	-broadcast_program=5
@lincoln@-location	-location=1950
@antigua_and_barbuda_national_team@-organization	-organization=31
@zenith@-organization	-organization=46
@ledyard@-person	-person=1
@vinnytsia@-location	-location=181
@blu_cantrell@-person	-person=81
@jinnah@-person	-person=14
@i'm_only_sleeping@-art	-art=22
@38th_parallel@-person	-person=5
@sean_john@-organization	-organization=40
@golden_cap@-location	-location=22
@armchair_thriller@-broadcast_program	-broadcast_program=29
@madison_high_school@-organization	-organization=53
@br@-finance-currency	-finance-currency=4
@ponce@-person	-person=8
@football_manager@-title	-title=98
@fallbrook,_california@-location	-location=33
@the_egg@-location	-location=15
@the_faerie_queene@-person	-person=1
@timothy_laurence@-person	-person=23
@zentralblatt_math@-art	-art=90
@walldorf@-location	-location=32
@help_yourself@-person	-person=34
@reflections@-broadcast_program	-broadcast_program=1
@det@-event	-event=3
@claude_miller@-person	-person=84
@nepali@-language	-language=706
@pawnee@-organization	-organization=1
@gareth_williams@-person	-person=39
@čukarica@-location	-location=63
@maywood@-location	-location=102
@enets@-people-ethnicity	-people-ethnicity=11
@donkey_kong_country@-product	-product=126
@libya@-organization	-organization=18
@carl_von_donop@-person	-person=22
@member_of_the_house_of_assembly@-organization	-organization=31
@zaire@-location	-location=962
@ngaio@-living_thing	-living_thing=2
@hugh_the_drover@-art	-art=31
@selma@-organization	-organization=1
@colors@-title	-title=2
@abc_entertainment@-broadcast_network	-broadcast_network=3
@winooski@-product	-product=1
@harran@-location	-location=182
@perth_academy@-organization	-organization=30
@parks_and_recreation@-broadcast_program	-broadcast_program=494
@centrum@-location	-location=10
@bishop_of_london@-person	-person=7
@chu@-location	-location=388
@adolphus@-location	-location=1
@claiborne@-person	-person=1
@dani@-people-ethnicity	-people-ethnicity=26
@manang@-language	-language=1
@smoke_on_the_water@-art	-art=139
@derrylin@-location	-location=22
@peru@-event	-event=12
@myrtle_beach@-organization	-organization=11
@city_of_palmerston@-location	-location=23
@ancient@-religion-religion	-religion-religion=2
@i-16@-location	-location=23
@atl@-art	-art=44
@keuka_college@-organization	-organization=34
@the_enemy@-person	-person=73
@buckminster@-location	-location=20
@kander@-person	-person=5
@tash@-person	-person=31
@make_mine_music@-art	-art=46
@digital_library_of_the_caribbean@-internet-website	-internet-website=53
@fusiliers_marins@-title	-title=22
@baba@-location	-location=4
@line_c@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=39
@sharif_kabungsuwan@-person	-person=20
@we_made_you@-art	-art=31
@el_paso@-organization	-organization=17
@summer_of_love@-broadcast_program	-broadcast_program=2
@table@-product	-product=63
@johnny_bravo@-broadcast_program	-broadcast_program=184
@muhammad_ibn_al-hanafiyyah@-person	-person=20
@theology@-religion-religion	-religion-religion=2
@lali_puna@-person	-person=28
@gandaki_river@-location	-location=29
@uma_bharti@-person	-person=25
@usa@-broadcast_program	-broadcast_program=5
@start@-product	-product=1
@grasshoppers@-person	-person=1
@delray@-product	-product=8
@jamuna@-person	-person=38
@the_paul_butterfield_blues_band@-person	-person=12
@michael_kelly@-person	-person=62
@earl_of_eglinton@-person	-person=8
@achaea@-location	-location=509
@3rd@-art	-art=7
@battle_of_guadalete@-event	-event=35
@ryan_raburn@-person	-person=24
@vico@-location	-location=6
@en@-organization	-organization=10
@raritan_township@-location	-location=55
@finance_minister@-organization	-organization=26
@el_dorado_international_airport@-location	-location=115
@university_high_school@-organization	-organization=116
@the_buccaneers@-broadcast_program	-broadcast_program=25
@aberlour@-organization	-organization=1
@64@-art	-art=5
@espn_zone@-location	-location=25
@janakpur_zone@-location	-location=473
@misty_of_chincoteague@-person	-person=1
@hawkins@-location	-location=11
@theodora@-person	-person=115
@eden_lake@-location	-location=2
@eye_surgery@-medicine-medical_treatment	-medicine-medical_treatment=24
@heligoland_bight@-event	-event=5
@malaysia@-time	-time=1
@orte@-location	-location=36
@gatlinburg@-location	-location=52
@fl@-computer-programming_language	-computer-programming_language=5
@rostock@-product	-product=1
@lwów@-location	-location=114
@villafranca@-event	-event=2
@bob_roberts@-person	-person=12
@jamie_glover@-person	-person=32
@frencheska_farr@-person	-person=28
@pantera@-organization	-organization=1
@berry_head@-location	-location=53
@kaiser_aluminum@-person	-person=1
@william_stewart@-person	-person=25
@bursledon@-location	-location=64
@vostok_6@-event	-event=42
@summer_wars@-art	-art=76
@fox_network@-organization	-organization=1
@gelibolu@-location	-location=48
@damon_jones@-person	-person=33
@southwestern@-people-ethnicity	-people-ethnicity=1
@i_will_survive@-art	-art=166
@all-star_team@-award	-award=1
@genesis@-person	-person=1206
@oh!_you_pretty_things@-art	-art=20
@ultima_online@-product	-product=124
@ouvéa@-location	-location=22
@darlington@-location	-location=1053
@78@-event	-event=3
@dingo@-location	-location=5
@canso@-location	-location=65
@vendsyssel@-organization	-organization=1
@clintonville@-location	-location=27
@del_shannon@-person	-person=214
@brethren@-art	-art=2
@northridge@-organization	-organization=7
@genie@-event	-event=1
@the_hidden_hand@-art	-art=4
@kragujevac@-organization	-organization=1
@cfb_shilo@-location	-location=31
@john@-person	-person=1706
@vigo@-location	-location=526
@carling@-event	-event=1
@one_of_the_boys@-art	-art=38
@governor@-product	-product=1
@division_iii@-event	-event=26
@nevermore@-person	-person=151
@charles_hamilton@-person	-person=82
@chancellorsville@-product	-product=5
@splish_splash@-location	-location=8
@jill_hetherington@-person	-person=78
@machuelo_abajo@-location	-location=21
@driftwood@-location	-location=14
@med@-organization	-organization=4
@ram@-art	-art=41
@showa@-location	-location=5
@priests@-person	-person=27
@pepe_oriola@-person	-person=53
@graham-paige@-organization	-organization=34
@yegoryevsk@-location	-location=33
@bronze@-event	-event=5
@acclaim@-person	-person=126
@keweenaw_peninsula@-location	-location=141
@al-menbar_islamic_society@-organization	-organization=25
@lee_ryan@-person	-person=64
@alex_paul@-person	-person=20
@as_tears_go_by@-art	-art=54
@mary@-broadcast_program	-broadcast_program=17
@stiff@-organization	-organization=25
@research@-product	-product=6
@melbourne_and_hobson's_bay_railway_company@-organization	-organization=27
@aion@-person	-person=14
@magnate@-title	-title=53
@alpine_school_district@-location	-location=21
@batak@-location	-location=34
@série_c@-event	-event=4
@order_of_the_white_double_cross@-title	-title=57
@vicente_guerrero@-person	-person=108
@lynn@-person	-person=24
@rope@-location	-location=4
@southern_arkansas_university@-organization	-organization=72
@pitchfork_media@-internet-website	-internet-website=2060
@emd_sd40-2@-product	-product=32
@john_notman@-person	-person=26
@city_of_flint@-product	-product=3
@mahamadou_diarra@-person	-person=34
@davis_v._county_school_board_of_prince_edward_county@-event	-event=21
@robert_p._letcher@-person	-person=25
@nadh@-biology	-biology=3
@greensboro,_alabama@-location	-location=44
@hydra@-product	-product=25
@inter@-person	-person=1
@international_mineralogical_association@-organization	-organization=92
@eco@-organization	-organization=22
@third_division@-location	-location=2
@lake_highlands@-location	-location=26
@franck_amsallem@-person	-person=22
@fury@-product	-product=20
@martín_dihigo@-person	-person=35
@the_sheik_of_araby@-art	-art=23
@ce@-location	-location=5
@general_mills@-person	-person=522
@new_hampshire@-organization	-organization=114
@iwc@-organization	-organization=23
@john_maynard_smith@-person	-person=96
@the_word@-god	-god=1
@en@-title	-title=1
@karađorđe@-person	-person=96
@fame@-person	-person=15
@kenny_lattimore@-person	-person=59
@long_buckby@-organization	-organization=4
@saathiya@-art	-art=57
@absolutely@-broadcast_program	-broadcast_program=25
@rosetta@-person	-person=18
@biko@-food	-food=1
@the_slackers@-art	-art=3
@provost@-product	-product=2
@to_serve_them_all_my_days@-broadcast_program	-broadcast_program=16
@alabama@-location	-location=8783
@lautaro@-location	-location=19
@ughelli@-person	-person=1
@kent_state_university@-organization	-organization=770
@cnn_headline_news@-broadcast_network	-broadcast_network=24
@superior_court@-organization	-organization=31
@gabe_kapler@-person	-person=64
@leland@-location	-location=43
@girlschool@-art	-art=2
@abyssinian@-people-ethnicity	-people-ethnicity=10
@bob_jones@-person	-person=21
@the_enemy@-art	-art=15
@louise_labé@-person	-person=35
@vanishing_point@-person	-person=13
@schilling@-finance-currency	-finance-currency=57
@ncaa_football@-organization	-organization=13
@junior@-product	-product=1
@tees@-product	-product=2
@emigrated@-people-ethnicity	-people-ethnicity=15
@open_space@-location	-location=17
@brain@-person	-person=32
@click@-living_thing	-living_thing=2
@shaun_bridgmohan@-person	-person=22
@monmouthshire@-location	-location=1474
@sandy_creek@-location	-location=30
@mother@-god	-god=3
@mount_cameroon@-location	-location=84
@clydebank@-organization	-organization=237
@covent_garden_theatre@-location	-location=28
@plastic_ono_band@-person	-person=108
@whitford@-person	-person=2
@quercus_variabilis@-living_thing	-living_thing=20
@hatful_of_hollow@-art	-art=23
@dautzenberg@-person	-person=39
@teochew@-location	-location=19
@walnut_township@-location	-location=27
@yucca@-location	-location=6
@heshen@-person	-person=32
@external_links@-art	-art=3
@admiral_scheer@-person	-person=2
@gmina_dukla@-location	-location=28
@m*a*s*h@-art	-art=40
@ulf_lundell@-person	-person=42
@thirsty_ear_recordings@-organization	-organization=27
@acadian_french@-language	-language=49
@troubadour@-art	-art=27
@thailand_national_football_team@-organization	-organization=71
@onehunga@-location	-location=104
@stig_anderson@-person	-person=79
@the_clancy_brothers@-person	-person=108
@iraqi@-location	-location=29
@the_flock@-art	-art=10
@wv@-organization	-organization=1
@24@-location	-location=23
@reid@-product	-product=1
@tammany@-organization	-organization=44
@larry_fonacier@-person	-person=43
@cubans@-people-ethnicity	-people-ethnicity=59
@zara@-person	-person=5
@simmons@-person	-person=10
@ballroom@-art	-art=20
@port_hudson,_louisiana@-location	-location=59
@ney@-location	-location=8
@menominee_county@-location	-location=22
@john_w._langley@-person	-person=21
@philadelphia@-broadcast_network	-broadcast_network=2
@outrage@-medicine-symptom	-medicine-symptom=1
@mccarter_theatre@-organization	-organization=67
@happy_feet@-product	-product=5
@most@-location	-location=12
@diesel@-organization	-organization=85
@hussain_muhammad_ershad@-person	-person=82
@downtime@-art	-art=37
@corowa@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@james_neal@-person	-person=32
@frogs@-title	-title=1
@earl_of_gainsborough@-person	-person=1
@the_exiles@-organization	-organization=2
@king_kobra@-person	-person=47
@principality_of_brunswick-wolfenbüttel@-location	-location=25
@follies@-location	-location=1
@pomona@-organization	-organization=17
@geranium@-product	-product=2
@conakry@-location	-location=468
@turkish_lira@-location	-location=1
@grégoire@-organization	-organization=3
@kuroshio_current@-location	-location=79
@after_hours@-art	-art=110
@latrun@-event	-event=3
@painkillers@-art	-art=1
@réunion@-organization	-organization=15
@médée@-art	-art=18
@ballykelly@-location	-location=38
@sperry@-organization	-organization=59
@cairo_symphony_orchestra@-person	-person=21
@canterbury@-title	-title=42
@beaurevoir@-location	-location=16
@raven-symoné@-art	-art=9
@2008_afc_champions_league@-event	-event=56
@indigenous@-people-ethnicity	-people-ethnicity=1425
@anne_neville@-person	-person=73
@grapevine@-living_thing	-living_thing=12
@beverley_martyn@-person	-person=21
@quintus_petillius_cerialis@-person	-person=58
@prešov@-location	-location=236
@the_experiment@-art	-art=26
@kenkō_zenrakei_suieibu_umishō@-art	-art=20
@castle_hill@-event	-event=1
@class_a@-art	-art=5
@gaston@-event	-event=1
@the_red_light_district@-location	-location=1
@gmina_koniusza@-location	-location=29
@groton@-organization	-organization=10
@square_one@-location	-location=13
@grinnell@-location	-location=31
@eibar@-organization	-organization=27
@bruno_loerzer@-person	-person=25
@alan_price@-person	-person=139
@leopard@-product	-product=15
@annibale@-person	-person=21
@kozlov@-location	-location=8
@seventh_army@-organization	-organization=20
@berry_college@-organization	-organization=68
@quartz@-person	-person=18
@porter@-product	-product=2
@compliance@-art	-art=20
@husayn@-location	-location=1
@greek-catholic@-organization	-organization=25
@musician@-art	-art=61
@vittorio_storaro@-person	-person=57
@letters_from_iwo_jima@-art	-art=99
@hispanic@-language	-language=3
@huddersfield_contemporary_music_festival@-event	-event=54
@vermilion_parish@-location	-location=47
@greeley@-location	-location=153
@piaski@-location	-location=77
@winn_parish@-location	-location=46
@13@-body_part	-body_part=1
@cricklade@-organization	-organization=1
@pevensey_castle@-product	-product=2
@predecessor@-art	-art=20
@boron@-chemistry	-chemistry=33
@1995–96_season@-event	-event=159
@ellsworth@-location	-location=123
@iris@-broadcast_program	-broadcast_program=47
@bathory@-person	-person=163
@patricia_petibon@-person	-person=22
@persian_gulf@-event	-event=14
@who_dares_wins@-art	-art=21
@frontier_martial-arts_wrestling@-organization	-organization=128
@desert_wind@-location	-location=27
@string_quintet@-person	-person=8
@around_the_world@-art	-art=37
@shrek_4-d@-art	-art=25
@anthony_ashley_cooper,_1st_earl_of_shaftesbury@-person	-person=36
@invasion_of_guam@-event	-event=21
@dean_karr@-person	-person=44
@atp@-biology	-biology=1
@watchtower@-art	-art=4
@adrian_borland@-person	-person=37
@jungle_menace@-art	-art=32
@cab@-organization	-organization=5
@belgian_antarctic_expedition@-event	-event=261
@ul@-location	-location=1
@black_star@-organization	-organization=19
@thomas_gale@-person	-person=32
@unley@-organization	-organization=1
@los_andes@-art	-art=3
@maine_de_biran@-person	-person=21
@the_go@-person	-person=30
@ashby@-broadcast_program	-broadcast_program=1
@black_hills@-organization	-organization=3
@sykes@-organization	-organization=1
@copa@-organization	-organization=16
@ypres_salient@-event	-event=1
@grevenmacher@-organization	-organization=13
@scotland@-organization	-organization=4373
@san_marino@-organization	-organization=39
@pulp@-art	-art=16
@chris_walla@-person	-person=87
@gmina_grębków@-location	-location=30
@bau@-location	-location=56
@battersea@-organization	-organization=2
@glenn_hughes@-person	-person=331
@world_championships@-person	-person=2
@tree@-living_thing	-living_thing=61
@the_great_gatsby@-broadcast_program	-broadcast_program=6
@friuli-venezia_giulia@-location	-location=517
@mckinley@-location	-location=23
@once@-location	-location=13
@arese@-location	-location=20
@royal_tunbridge_wells@-location	-location=128
@simeon@-organization	-organization=3
@södertälje@-organization	-organization=12
@dante's_inferno@-art	-art=77
@shady_grove@-art	-art=7
@rocky_marciano@-person	-person=203
@the_catlins@-broadcast_program	-broadcast_program=2
@south_of_scotland@-location	-location=22
@ernst_von_siemens_music_prize@-award	-award=47
@pearson@-person	-person=36
@anaconda@-event	-event=1
@charlie_glotzbach@-person	-person=45
@annandale_high_school@-organization	-organization=28
@alfa@-person	-person=3
@carpatolechia_notatella@-living_thing	-living_thing=25
@ambrosia@-person	-person=83
@allan_arbus@-person	-person=38
@business_administration@-title	-title=31
@pazhassi_raja@-person	-person=44
@cage@-person	-person=88
@college_of_business_administration@-organization	-organization=21
@sturminster_newton@-organization	-organization=2
@san_patricio_county@-location	-location=35
@ascaris_lumbricoides@-living_thing	-living_thing=26
@knoxville_news_sentinel@-art	-art=78
@chersky@-location	-location=20
@hope_island@-broadcast_program	-broadcast_program=9
@todd_oldham@-person	-person=23
@wijchen@-organization	-organization=1
@spanish_navy@-organization	-organization=411
@accomack_county@-location	-location=90
@muhammad@-location	-location=1
@orosius@-living_thing	-living_thing=1
@myrtle@-person	-person=1
@top_gun@-person	-person=1
@1878@-art	-art=2
@system_7@-person	-person=35
@lanarkshire@-location	-location=638
@republic_of_china@-location	-location=95
@_confederate@-location	-location=5
@bernd_weikl@-person	-person=26
@woody_gelman@-person	-person=21
@the_faith@-religion-religion	-religion-religion=1
@silas_casey@-person	-person=21
@sun_honglei@-person	-person=27
@reaktor@-person	-person=2
@cr.@-title	-title=118
@dillinger_four@-person	-person=37
@sep_vanmarcke@-person	-person=23
@road_wars@-art	-art=1
@sv_ried@-organization	-organization=109
@rosanna@-art	-art=25
@nesset@-location	-location=25
@llanelli's@-organization	-organization=19
@doug_anthony_all_stars@-person	-person=42
@metis@-god	-god=30
@still_life@-art	-art=80
@y@-biology	-biology=10
@constantina@-location	-location=3
@rock_steady@-art	-art=71
@sambuca@-location	-location=1
@the_departure@-person	-person=24
@post-war@-time	-time=1
@july_31@-time	-time=235
@asl@-organization	-organization=27
@ball_of_fire@-person	-person=1
@pa@-chemistry	-chemistry=6
@the_51st_state@-art	-art=34
@beatrice@-location	-location=31
@ministry_of_transport_and_communications@-organization	-organization=79
@sansovino@-organization	-organization=29
@düsseldorf@-location	-location=74
@rangers@-person	-person=3
@smithsonian@-organization	-organization=154
@żyrardów_county@-location	-location=192
@lark@-product	-product=19
@sharpe's_regiment@-art	-art=22
@cesare_rubini@-person	-person=30
@upsala@-location	-location=24
@san_francisco_aids_foundation@-organization	-organization=20
@jeremy_abbott@-person	-person=57
@sinclair_research@-organization	-organization=67
@lake_speed@-person	-person=61
@trooper@-person	-person=75
@bcs@-education-educational_degree	-education-educational_degree=2
@zuma@-art	-art=10
@gruff_rhys@-person	-person=141
@treasurer@-title	-title=493
@euterpe@-god	-god=30
@forbach@-location	-location=66
@running_man@-art	-art=7
@battle_of_prague@-event	-event=28
@sana'a@-organization	-organization=1
@battle_of_somosierra@-event	-event=30
@ross_powers@-person	-person=20
@tom_anderson@-person	-person=30
@roussillon@-title	-title=1
@goodbye_solo@-broadcast_program	-broadcast_program=15
@arrest_and_trial@-broadcast_program	-broadcast_program=34
@31@-body_part	-body_part=3
@pegasus@-art	-art=6
@amiga@-organization	-organization=20
@animotion@-person	-person=47
@basses@-food	-food=2
@sea_point@-location	-location=46
@redbergslids_ik@-organization	-organization=45
@lionel_hampton@-person	-person=593
@marly@-location	-location=33
@iberian@-location	-location=161
@erasmus_darwin@-person	-person=215
@fc_kharkiv@-organization	-organization=54
@texas_general_land_office@-location	-location=1
@a_descent_into_the_maelström@-art	-art=20
@bad_manners@-person	-person=132
@archbishop_of_dublin@-location	-location=3
@the_sentimental_bloke@-art	-art=43
@earl_of_lonsdale@-person	-person=5
@niagara@-location	-location=321
@newbury_park@-location	-location=40
@toxic@-chemistry	-chemistry=3
@red_rider@-person	-person=69
@osi@-people-ethnicity	-people-ethnicity=1
@el_camino@-art	-art=25
@delta_spirit@-art	-art=1
@ula@-location	-location=11
@salem@-product	-product=2
@committee_on_ways_and_means@-person	-person=57
@same_name@-location	-location=109
@senshu_university@-organization	-organization=41
@ladysmith_black_mambazo@-person	-person=227
@the_bahamas@-location	-location=531
@tie@-organization	-organization=32
@martin_evans@-person	-person=36
@slavic@-location	-location=7
@jimi_hendrix@-art	-art=3
@egmont@-location	-location=31
@rio_de_janeiro@-organization	-organization=1
@president_of_greece@-title	-title=130
@amtrak's@-organization	-organization=48
@disclosure@-art	-art=50
@hollister@-organization	-organization=36
@government_of_tamil_nadu@-organization	-organization=355
@vale_of_ewyas@-location	-location=22
@foch@-location	-location=4
@scheme@-computer-programming_language	-computer-programming_language=291
@barrie@-location	-location=311
@christabel@-product	-product=1
@bernard@-broadcast_program	-broadcast_program=1
@enzo_cannavale@-person	-person=33
@socialist_review@-art	-art=31
@triple_nine_society@-organization	-organization=21
@holiday@-location	-location=18
@henry_brandon@-person	-person=55
@southern_baptist_convention@-organization	-organization=1
@lucian@-art	-art=2
@abu_ghraib@-event	-event=22
@changde@-location	-location=105
@diplo@-organization	-organization=2
@kalamassery@-location	-location=36
@sowerby@-location	-location=41
@bengal_film_journalists'_association_awards@-award	-award=82
@2000_european_athletics_indoor_championships@-event	-event=34
@romanian_communist_party@-organization	-organization=333
@superior_national_forest@-location	-location=98
@shafter@-location	-location=36
@sisley@-person	-person=27
@tsarevich@-person	-person=4
@fox_studios@-organization	-organization=19
@111@-event	-event=7
@subliminal@-art	-art=2
@radnor@-person	-person=1
@s.c.@-title	-title=12
@lingayen@-event	-event=56
@johnny_gimble@-person	-person=76
@lire@-art	-art=21
@prom@-event	-event=10
@cormega@-person	-person=104
@conqueror@-title	-title=1
@rebellion@-organization	-organization=2
@south_of_england@-location	-location=14
@aleks_syntek@-person	-person=101
@hawaiian@-organization	-organization=1
@czechoslovakia@-title	-title=6
@laser@-medicine-medical_treatment	-medicine-medical_treatment=109
@jungle_rot@-disease	-disease=7
@araguaia_river@-location	-location=56
@tōkaidō@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@greenvale@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@daniel_boone@-broadcast_program	-broadcast_program=228
@the_libertines@-art	-art=14
@ruckus@-organization	-organization=2
@dichrorampha_sedatana@-living_thing	-living_thing=23
@the_phoenix@-person	-person=2
@koforidua@-location	-location=51
@hms_gannet@-location	-location=1
@exeter@-product	-product=20
@jim_diamond@-person	-person=46
@1948@-art	-art=5
@torgau@-location	-location=183
@helen_shaver@-person	-person=68
@the_quest@-art	-art=22
@myriapoda@-living_thing	-living_thing=35
@suicidal_tendencies@-medicine-symptom	-medicine-symptom=1
@mpa@-organization	-organization=15
@parachute@-art	-art=8
@bharathi@-person	-person=18
@first_secretary_of_the_albanian_party_of_labor@-organization	-organization=47
@sylvania@-location	-location=76
@osman@-product	-product=1
@spanish_armada@-organization	-organization=5
@san_andreas@-location	-location=36
@fourteenth_air_force@-organization	-organization=225
@bohemia@-person	-person=21
@croydon@-organization	-organization=53
@_@-organization	-organization=41
@galena@-product	-product=4
@colors@-living_thing	-living_thing=1
@castiglione@-person	-person=20
@joey_jordison@-person	-person=136
@jeremih@-person	-person=136
@ultima@-location	-location=7
@the_sparrow@-person	-person=3
@jeremih@-art	-art=6
@dyess_air_force_base@-location	-location=80
@del_monte@-location	-location=6
@rus@-organization	-organization=2
@group_of_eight@-organization	-organization=26
@iraq@-event	-event=330
@olmedo@-organization	-organization=64
@yarralumla@-location	-location=67
@freudenstadt@-location	-location=100
@the_bon_marché@-organization	-organization=37
@željko_joksimović@-person	-person=85
@bloodhound@-product	-product=3
@irish_catholic@-art	-art=1
@seventh@-location	-location=24
@si@-person	-person=1
@47_ronin@-art	-art=30
@brazilian@-organization	-organization=59
@reeve_aleutian_airways@-organization	-organization=27
@elburg@-location	-location=32
@dutch_singles_chart@-event	-event=21
@stoke@-location	-location=123
@haro@-location	-location=35
@austral@-organization	-organization=10
@carles@-person	-person=4
@tammy@-person	-person=5
@british_american_drama_academy@-organization	-organization=27
@ajaccio@-location	-location=290
@kora@-award	-award=1
@world@-person	-person=2
@tabitha@-broadcast_program	-broadcast_program=18
@rutledge@-person	-person=6
@401@-product	-product=1
@los_baños@-event	-event=1
@touch_&_go@-organization	-organization=20
@worldwide@-art	-art=7
@jutland_peninsula@-location	-location=45
@pete_cosey@-person	-person=36
@secretary_general@-event	-event=1
@fred_sinowatz@-person	-person=23
@chicago_white_sox@-organization	-organization=5207
@minamata@-location	-location=30
@theodor_geisel@-person	-person=20
@on_broadway@-broadcast_program	-broadcast_program=1
@jaya@-location	-location=1
@jump_ultimate_stars@-product	-product=56
@watt@-location	-location=4
@bbc_online@-internet-website	-internet-website=110
@south_china_sea@-event	-event=1
@haunch_of_venison@-location	-location=41
@aiken_county@-location	-location=53
@the_assassin@-art	-art=7
@lms@-organization	-organization=219
@ricky_groves@-person	-person=52
@oui@-art	-art=32
@harvey@-award	-award=18
@tripoli@-title	-title=1
@bambusa@-living_thing	-living_thing=26
@live_through_this@-broadcast_program	-broadcast_program=9
@canadian@-organization	-organization=121
@night_trap@-product	-product=40
@slovan@-location	-location=2
@wakefield@-art	-art=4
@pavement@-art	-art=3
@don't_stop_me_now@-art	-art=62
@mr._pogo@-person	-person=26
@ti@-chemistry	-chemistry=22
@tokyo@-location	-location=118
@west_yorkshire_police@-location	-location=73
@holcombe@-person	-person=1
@jyj@-person	-person=92
@susquehanna_university@-organization	-organization=137
@selsey@-organization	-organization=6
@technique@-person	-person=10
@timmins@-location	-location=304
@richard_yates@-art	-art=6
@adam's_rib@-art	-art=45
@with_the_same_name@-broadcast_program	-broadcast_program=5
@tango@-location	-location=8
@spider-man_animated_series@-product	-product=17
@national_institute_of_standards_and_technology@-organization	-organization=422
@james_hahn@-person	-person=37
@titular@-title	-title=44
@vietnam@-organization	-organization=136
@fedor_emelianenko@-person	-person=135
@ocean_county@-location	-location=350
@fox's@-location	-location=1
@duncan_hamilton@-person	-person=24
@coedpoeth@-location	-location=20
@s7@-location	-location=5
@anthony_cox@-person	-person=38
@danish_west_indies@-location	-location=189
@1997–98@-event	-event=560
@paul,_james_balfour@-person	-person=23
@frank_rich@-person	-person=206
@after_forever@-person	-person=140
@robby_müller@-person	-person=28
@dardani@-person	-person=1
@basketball@-organization	-organization=253
@norway@-organization	-organization=382
@ocean@-organization	-organization=4
@aru@-location	-location=48
@run_the_jewels@-person	-person=16
@charles_town@-product	-product=1
@craig_roberts@-person	-person=33
@fat_wreck_chords@-organization	-organization=429
@nandha@-person	-person=8
@artane@-location	-location=39
@estonia@-location	-location=11969
@princess_charlotte@-person	-person=35
@gmina_grodzisk@-location	-location=49
@wolfsburg@-art	-art=2
@amoy@-location	-location=32
@john_clute@-person	-person=162
@chateauguay_river@-location	-location=22
@line_6@-transit	-transit=1
@uefa_cup@-organization	-organization=1352
@the_morning_news@-art	-art=22
@the_mighty_ducks@-art	-art=63
@stockbridge@-people-ethnicity	-people-ethnicity=2
@palma,_majorca@-location	-location=98
@gulf_coast@-organization	-organization=5
@complex@-person	-person=7
@chirnside@-person	-person=1
@canada_reads@-broadcast_program	-broadcast_program=116
@mirrors@-art	-art=77
@pere_marquette@-location	-location=17
@david_branch@-person	-person=29
@seen@-art	-art=5
@nbc@-person	-person=138
@pitt@-organization	-organization=72
@hispanic_america@-location	-location=105
@almaz-antey@-organization	-organization=24
@budzyń@-location	-location=21
@roshan@-organization	-organization=7
@bavarian@-award	-award=1
@benjamin_f._butler@-person	-person=21
@chinchilla@-living_thing	-living_thing=24
@islands_of_adventure@-location	-location=89
@diocese@-location	-location=78
@east_indian_archipelago@-location	-location=22
@south_east_asia@-location	-location=16
@4him@-person	-person=37
@terrorvision@-art	-art=11
@sunshine_coast@-location	-location=1
@whitworth@-location	-location=32
@yaesu@-location	-location=19
@latin_kings@-person	-person=1
@armistice@-time	-time=11
@akron@-product	-product=13
@riva@-organization	-organization=7
@philippine_national_oil_company@-organization	-organization=20
@kurrajong@-location	-location=21
@super_league_war@-event	-event=144
@myrtleford@-organization	-organization=26
@dead_confederate@-person	-person=24
@berrigan@-location	-location=21
@drummond@-title	-title=1
@jordal_amfi@-location	-location=23
@david_wiffen@-person	-person=40
@europe@-organization	-organization=89
@arcis-sur-aube@-event	-event=8
@curtis_mayfield@-person	-person=645
@psychosis@-person	-person=21
@rockingham@-product	-product=1
@lindy_robbins@-person	-person=51
@numismatist@-art	-art=1
@_@-chemistry	-chemistry=48
@spanky_and_our_gang@-art	-art=3
@kauri@-living_thing	-living_thing=55
@grizzly@-product	-product=1
@dynasty@-product	-product=7
@édouard_roger-vasselin@-person	-person=179
@senior@-title	-title=6
@dennis_burkley@-person	-person=27
@fort_crown_point@-location	-location=29
@marshalltown@-location	-location=41
@corinthian@-location	-location=2
@yama@-location	-location=4
@maya_moore@-person	-person=110
@st_john's@-location	-location=150
@delegate@-organization	-organization=11
@qin@-product	-product=15
@st._anton@-location	-location=20
@cold_squad@-broadcast_program	-broadcast_program=97
@tb@-disease	-disease=54
@palm_beach@-organization	-organization=1
@ján_lehotský@-person	-person=29
@xiao@-person	-person=2
@chatsworth@-event	-event=1
@detroit@-product	-product=6
@walsh@-location	-location=14
@aa@-location	-location=27
@hey_baby@-art	-art=32
@hartsville@-location	-location=59
@privileged@-art	-art=9
@nzl@-location	-location=27
@an_jung-geun@-person	-person=21
@swabian@-language	-language=37
@pierre_laporte@-person	-person=84
@cape_gloucester@-event	-event=15
@sodo@-location	-location=30
@wave@-product	-product=1
@mad_dogs_and_englishmen@-art	-art=27
@ti@-title	-title=7
@kōchi@-art	-art=43
@caffeine@-art	-art=4
@chisholm@-person	-person=4
@bachelor_party@-art	-art=44
@khorramdarreh_county@-location	-location=23
@mad_at_the_world@-art	-art=7
@water_rats@-living_thing	-living_thing=5
@ruthin@-location	-location=184
@monarch_butterfly@-living_thing	-living_thing=43
@sr_125@-location	-location=34
@endless_love@-art	-art=56
@stampede@-organization	-organization=2
@iphigénie@-product	-product=11
@hippodrome@-location	-location=81
@shannon@-location	-location=273
@arbaaz_khan@-person	-person=105
@the_crow@-art	-art=73
@duke_of_york@-location	-location=4
@1947@-art	-art=4
@ried@-organization	-organization=16
@hull@-event	-event=3
@lee_si-young@-person	-person=38
@newcastle@-art	-art=10
@eclipse@-art	-art=73
@giddings@-location	-location=31
@devon@-organization	-organization=428
@fc_minsk@-location	-location=1
@renegade@-broadcast_program	-broadcast_program=99
@city_councilman@-location	-location=1
@2010_mutua_madrileña_madrid_open@-event	-event=23
@poros@-god	-god=3
@kausalya@-person	-person=61
@kanda@-location	-location=49
@council_of_jamnia@-organization	-organization=36
@festival@-event	-event=15
@gray@-living_thing	-living_thing=8
@brachionycha_nubeculosa@-living_thing	-living_thing=32
@sigmar_gabriel@-person	-person=29
@uruguay@-person	-person=1
@kōhaku_uta_gassen@-broadcast_program	-broadcast_program=146
@cargo_ship@-product	-product=24
@meigs@-person	-person=1
@loryma@-living_thing	-living_thing=18
@chuck_ealey@-person	-person=25
@viennese@-location	-location=300
@categories@-person	-person=1
@scarborough_shoal@-location	-location=42
@thomas_carr@-person	-person=20
@david_slade@-person	-person=36
@georgian_premier_league@-organization	-organization=23
@antonio_del_pollaiolo@-person	-person=27
@bcl-2@-disease	-disease=73
@wounded_knee@-location	-location=5
@diamonds_are_forever@-art	-art=214
@agrotis_trux@-living_thing	-living_thing=30
@boom_town@-broadcast_program	-broadcast_program=9
@scg@-organization	-organization=3
@track@-art	-art=1
@assassination@-location	-location=2
@maria_doyle_kennedy@-person	-person=42
@jordan_rudess@-person	-person=184
@athletics_programme@-event	-event=103
@clapham@-person	-person=2
@arachnophobia@-art	-art=42
@teller@-location	-location=32
@charles_aidman@-person	-person=37
@xanten@-location	-location=126
@trout@-art	-art=1
@otho@-person	-person=135
@42@-location	-location=17
@eleventh@-title	-title=1
@dellys@-event	-event=1
@knightsbridge@-event	-event=1
@corregidor_island@-event	-event=1
@richard_wilson@-person	-person=202
@bulgarian_men's_high_school_of_thessaloniki@-organization	-organization=29
@yao@-language	-language=5
@dakota_territory@-location	-location=532
@trier@-organization	-organization=6
@antilles_air_command@-organization	-organization=30
@neckargemünd@-location	-location=27
@lib@-location	-location=2
@tehran@-organization	-organization=3
@octave@-computer-programming_language	-computer-programming_language=23
@keila@-location	-location=38
@moa@-person	-person=1
@overture@-product	-product=4
@santa_fiora@-location	-location=22
@jd@-organization	-organization=172
@st._leger@-event	-event=115
@residents@-title	-title=31
@rashad_mccants@-person	-person=29
@tvri@-broadcast_network	-broadcast_network=15
@mackinaw_city,_michigan@-location	-location=41
@suraj_venjaramoodu@-person	-person=75
@j2se@-product	-product=21
@ahsha_rolle@-person	-person=20
@dickson@-location	-location=60
@stanislaus@-location	-location=60
@shina@-people-ethnicity	-people-ethnicity=6
@thomas_schelling@-person	-person=58
@ivorian@-organization	-organization=5
@oomph!@-person	-person=84
@the_spoiler@-person	-person=20
@verdi@-art	-art=7
@paris_commune@-organization	-organization=1
@hms_discovery@-location	-location=1
@madras@-art	-art=1
@thunderstone@-art	-art=3
@glebe,_new_south_wales@-location	-location=25
@pat_trammell@-person	-person=24
@françois_fillon@-person	-person=167
@christine_taylor@-person	-person=74
@shawn_fanning@-person	-person=42
@pop_life@-broadcast_program	-broadcast_program=1
@murat@-title	-title=8
@kaist@-organization	-organization=98
@sugar_cane@-food	-food=1
@javanese@-language	-language=338
@will_carling@-person	-person=53
@st._thomas@-person	-person=94
@angora@-location	-location=24
@trw_automotive@-organization	-organization=20
@bolesław_v_the_chaste@-person	-person=58
@frederick_valk@-person	-person=26
@jewish@-art	-art=4
@australian_labour_movement@-organization	-organization=46
@shah_of_iran@-location	-location=4
@korean_peninsula@-location	-location=562
@charmed@-broadcast_program	-broadcast_program=821
@ni_hao,_kai-lan@-broadcast_program	-broadcast_program=29
@faustina_the_elder@-person	-person=38
@timeless@-organization	-organization=29
@necco@-location	-location=1
@sheriff_of_wiltshire@-person	-person=1
@naila@-person	-person=2
@haweswater_reservoir@-location	-location=23
@pocahontas_county,_west_virginia@-location	-location=37
@fischer@-location	-location=6
@prudhoe@-location	-location=46
@zbigniew_boniek@-person	-person=34
@information@-art	-art=13
@labour@-medicine-medical_treatment	-medicine-medical_treatment=18
@omagh@-event	-event=1
@kaithal@-location	-location=32
@nichiren@-person	-person=140
@towers@-person	-person=1
@prodrive@-organization	-organization=146
@sweden@-location	-location=27266
@spitting_image@-product	-product=1
@kerry_airport@-location	-location=26
@rabelais@-organization	-organization=1
@edgar@-product	-product=9
@91st@-organization	-organization=25
@infrared_space_observatory@-location	-location=25
@summer_palace@-art	-art=1
@james_buchanan@-location	-location=2
@genet@-product	-product=1
@ashkelon@-location	-location=407
@wang_rong@-person	-person=67
@regal@-location	-location=6
@deftones@-art	-art=10
@bergen_county@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@secretary_of_the_interior@-title	-title=10
@justinian@-art	-art=5
@east_riding@-location	-location=54
@glacier_county@-location	-location=20
@hurricane_dora@-event	-event=24
@arthur_o'connell@-person	-person=88
@caracalla@-person	-person=355
@british_bulldog@-organization	-organization=1
@hancock,_maryland@-location	-location=41
@uranus@-god	-god=114
@samuel_curtis@-person	-person=28
@telecom@-organization	-organization=8
@fala@-language	-language=11
@fifa@-organization	-organization=3719
@endless_night@-art	-art=23
@sucha_beskidzka@-location	-location=60
@1901@-product	-product=1
@peter_dalla_riva@-person	-person=22
@canada_west@-location	-location=18
@jeju@-organization	-organization=3
@hamburger_sv@-organization	-organization=1023
@don't_stop_me_now@-broadcast_program	-broadcast_program=3
@the_unusuals@-broadcast_program	-broadcast_program=33
@behaviour@-art	-art=17
@oslo@-person	-person=1
@julie_london@-person	-person=288
@monterey@-event	-event=4
@m._w._buie@-person	-person=191
@valdez@-event	-event=1
@murnau@-location	-location=37
@will_poulter@-person	-person=44
@jabberwocky@-art	-art=191
@digitalis@-medicine-drug	-medicine-drug=4
@minister_of_the_interior@-person	-person=5
@shaun_the_sheep@-product	-product=1
@edgemont@-broadcast_program	-broadcast_program=45
@monitors@-product	-product=49
@german_army@-location	-location=5
@e._f._helin@-person	-person=641
@san_marcos@-product	-product=2
@steve_staley@-person	-person=28
@klaus@-location	-location=5
@ayala@-organization	-organization=6
@above@-people-ethnicity	-people-ethnicity=2
@quercus@-organization	-organization=30
@valiant@-art	-art=37
@round_house@-location	-location=37
@lučko@-organization	-organization=14
@betterman@-broadcast_program	-broadcast_program=38
@sesvete@-location	-location=24
@pinky@-art	-art=30
@bulgarian_hockey_league@-organization	-organization=81
@1961@-location	-location=1
@hall_of_famer@-location	-location=314
@invisible@-organization	-organization=6
@maize@-disease	-disease=1
@birds_of_a_feather@-broadcast_program	-broadcast_program=127
@anna_nicole_smith@-person	-person=180
@true_west@-art	-art=53
@cawdor@-title	-title=4
@presidency_of_the_united_states@-title	-title=33
@madura@-person	-person=6
@floris@-broadcast_program	-broadcast_program=10
@band_of_brothers@-art	-art=12
@shrek_the_third@-art	-art=162
@brass@-product	-product=257
@raf_folkingham@-location	-location=20
@niagara_falls@-art	-art=2
@irving_fine@-person	-person=43
@fields@-art	-art=3
@cougars@-organization	-organization=57
@always_and_forever@-art	-art=32
@1997_fifa_confederations_cup@-event	-event=46
@parthian@-event	-event=1
@jian_ghomeshi@-person	-person=64
@river_ely@-location	-location=33
@spie@-location	-location=1
@anta@-living_thing	-living_thing=1
@penzance@-organization	-organization=7
@barwon_heads@-organization	-organization=1
@wilkinson@-location	-location=12
@sky@-broadcast_network	-broadcast_network=18
@eva_dahlgren@-person	-person=28
@marcellus@-art	-art=1
@azad@-art	-art=9
@honour@-art	-art=10
@williamstown@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=22
@abbas_i_of_persia@-person	-person=41
@county_donegal@-location	-location=1477
@analog@-art	-art=211
@paul_grimault@-person	-person=24
@naga@-god	-god=46
@lal@-organization	-organization=6
@misono@-location	-location=5
@port_of_new_york@-organization	-organization=3
@astra@-location	-location=1
@nadh@-chemistry	-chemistry=17
@135@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@twist@-broadcast_program	-broadcast_program=1
@heath_herring@-person	-person=36
@narc@-organization	-organization=32
@kurt_vespermann@-person	-person=23
@sturgeon_lake@-location	-location=29
@ultimate_fighter@-broadcast_program	-broadcast_program=5
@uma@-organization	-organization=2
@the_tractors@-art	-art=1
@jacqueline_andere@-person	-person=32
@rómulo_gallegos@-location	-location=4
@mosaic@-person	-person=13
@john_edward_lloyd@-person	-person=63
@warley@-product	-product=6
@alvin_karpis@-person	-person=58
@kmd@-organization	-organization=3
@burnie@-location	-location=117
@1985@-product	-product=1
@mother_teresa@-person	-person=517
@srebrenica@-location	-location=238
@milwaukee@-location	-location=126
@noarlunga_centre@-location	-location=31
@mountain_home@-location	-location=101
@rotary_connection@-person	-person=35
@aranda@-art	-art=2
@elpidio_quirino@-person	-person=195
@kallio@-location	-location=27
@st._paul's_hospital@-location	-location=20
@canes_venatici@-location	-location=66
@royal_exchange@-location	-location=151
@darwen@-organization	-organization=1
@chapel_hill@-organization	-organization=10
@syriac@-people-ethnicity	-people-ethnicity=18
@war@-person	-person=249
@forbes_avenue@-location	-location=31
@freddie_starr@-person	-person=55
@rosario_central@-organization	-organization=411
@steeplechase_park@-location	-location=26
@evil_under_the_sun@-art	-art=31
@finnish@-event	-event=2
@watch_tower_bible_and_tract_society@-organization	-organization=26
@kesh@-organization	-organization=2
@home_office@-organization	-organization=1202
@canal_du_midi@-location	-location=197
@in_loving_memory@-broadcast_program	-broadcast_program=22
@carus@-organization	-organization=4
@sandnes@-organization	-organization=3
@kiev@-transit	-transit=7
@doctors'_commons@-organization	-organization=86
@the_travels_of_marco_polo@-art	-art=39
@you_don't_know_jack@-product	-product=18
@tweeddale,_ettrick_and_lauderdale@-location	-location=21
@sale_of_the_century@-art	-art=2
@the_audience@-art	-art=25
@kirghiz@-location	-location=4
@a_fine_romance@-art	-art=38
@apollo_sunshine@-person	-person=19
@lady@-art	-art=39
@sir_william_denison@-person	-person=24
@solo@-event	-event=1
@mark_schultz@-person	-person=107
@emperor_norton@-organization	-organization=12
@ahmedabad@-transit	-transit=3
@bittersweet@-living_thing	-living_thing=11
@adk@-organization	-organization=1
@praemium_imperiale@-award	-award=72
@jism@-art	-art=33
@the_life_of_emile_zola@-art	-art=41
@zachary@-location	-location=43
@h._g._wells@-person	-person=1036
@george_stubbs@-person	-person=100
@lairg@-location	-location=46
@warangal@-location	-location=326
@beaconsfield@-event	-event=2
@orange_free_state@-location	-location=640
@enderlein@-person	-person=59
@worlds_of_wonder@-art	-art=2
@washingtonia_filifera@-living_thing	-living_thing=53
@ball@-person	-person=10
@mills@-organization	-organization=1
@bromyard@-organization	-organization=1
@sandringham@-product	-product=3
@n71@-location	-location=22
@boston_globe@-art	-art=42
@daniel_seghers@-person	-person=28
@gujarat@-language	-language=2
@acer_rubrum@-living_thing	-living_thing=60
@chalco@-organization	-organization=1
@vtv@-art	-art=1
@the_bubble@-broadcast_program	-broadcast_program=4
@bucky_pizzarelli@-person	-person=183
@ear@-person	-person=2
@tidenham@-location	-location=25
@battle_of_wau@-event	-event=22
@carroll_thompson@-person	-person=27
@gsa@-organization	-organization=44
@document@-organization	-organization=22
@erica_tetralix@-living_thing	-living_thing=29
@ncaa_division_ii_tournament@-event	-event=49
@yomiuri@-broadcast_network	-broadcast_network=1
@cardamom@-living_thing	-living_thing=3
@arizona_state_sun_devils@-organization	-organization=125
@falkenberg@-organization	-organization=6
@judges@-title	-title=7
@confederate_states_of_america@-finance-currency	-finance-currency=1
@san_angelo@-organization	-organization=4
@idaho_vandals@-organization	-organization=44
@vfl@-event	-event=5
@storm_front@-art	-art=33
@inverness_club@-location	-location=23
@arthur_godfrey's_talent_scouts@-broadcast_program	-broadcast_program=40
@hyperballad@-art	-art=22
@nypd@-broadcast_program	-broadcast_program=1
@goodness_gracious_me@-art	-art=8
@duke_of_brittany@-title	-title=18
@zoar@-location	-location=23
@upstate_eight_conference@-organization	-organization=23
@ramban@-location	-location=10
@world_poker_tour@-broadcast_program	-broadcast_program=361
@murphy@-person	-person=46
@fiesta@-art	-art=18
@domino@-art	-art=76
@patto@-person	-person=22
@charles_vi@-art	-art=20
@producers@-person	-person=16
@dawson_college@-organization	-organization=99
@matiu_rata@-person	-person=24
@sun_devils@-organization	-organization=36
@earl_of_antrim@-title	-title=26
@due_west,_south_carolina@-location	-location=21
@tuva@-location	-location=242
@oulu@-organization	-organization=5
@martha_clarke@-person	-person=22
@boon@-person	-person=4
@met@-event	-event=2
@kingfish@-person	-person=37
@rule_britannia@-broadcast_program	-broadcast_program=46
@dispatch@-art	-art=4
@darreh_shahr_county@-location	-location=109
@avalanche@-person	-person=5
@vanity_fair@-organization	-organization=2
@darien@-organization	-organization=1
@guadalajara@-food	-food=1
@australasia@-event	-event=2
@basil@-living_thing	-living_thing=1
@roman_army@-organization	-organization=241
@illy@-person	-person=10
@catherine_mcauley@-person	-person=55
@crossroads@-person	-person=7
@jane_hall@-person	-person=57
@insane_clown_posse@-person	-person=381
@bradbury@-organization	-organization=2
@lowland@-organization	-organization=1
@hugo_williams@-person	-person=43
@dundas@-person	-person=8
@gilo@-living_thing	-living_thing=1
@ruined@-art	-art=24
@peter_høeg@-person	-person=25
@övörkhangai_province@-location	-location=32
@bob_robertson@-person	-person=27
@córdoba@-finance-currency	-finance-currency=6
@marrickville@-organization	-organization=1
@aerostar@-product	-product=8
@hammer_horror@-art	-art=8
@women@-product	-product=7
@southeast_asia_basketball_association@-organization	-organization=24
@ruslan_aushev@-person	-person=26
@susana_baca@-person	-person=39
@yankee@-person	-person=1
@lalibela@-person	-person=5
@beagle@-event	-event=1
@please_don't_eat_the_daisies@-broadcast_program	-broadcast_program=25
@np@-chemistry	-chemistry=1
@bozo@-people-ethnicity	-people-ethnicity=21
@who_wants_to_be_a_millionaire?@-broadcast_program	-broadcast_program=328
@engaeyum_eppothum@-art	-art=26
@amstrad@-product	-product=3
@yo-yo@-art	-art=6
@testament@-organization	-organization=9
@reagan@-location	-location=19
@raf_thorney_island@-location	-location=23
@concordia_university@-organization	-organization=239
@111@-location	-location=19
@bill_doggett@-person	-person=70
@sultan@-organization	-organization=1
@mühlhausen@-product	-product=1
@ljubovija@-location	-location=48
@big_brother@-organization	-organization=20
@paul_birch@-organization	-organization=1
@damascus@-location	-location=66
@casamance@-location	-location=130
@stalingrad@-location	-location=42
@paul_iii@-person	-person=36
@weta@-location	-location=11
@solsbury_hill@-location	-location=19
@yucaipa_companies@-organization	-organization=22
@hillsong@-person	-person=14
@estelle@-location	-location=9
@class_92@-product	-product=28
@diner@-finance-currency	-finance-currency=2
@south_morang@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=18
@lee_gi-kwang@-person	-person=20
@schubert@-art	-art=1
@koyukon@-language	-language=35
@emory_and_henry_college@-organization	-organization=86
@edgewater@-person	-person=9
@take_a_bow@-broadcast_program	-broadcast_program=3
@juno_award@-award	-award=1002
@austrian_bundesliga@-event	-event=2
@horodło@-location	-location=23
@carlito@-person	-person=85
@gibson@-location	-location=81
@george_wallington@-person	-person=38
@den_bosch@-organization	-organization=26
@carl_verheijen@-person	-person=22
@caracal@-organization	-organization=2
@sultan@-person	-person=28
@carlo_maderno@-person	-person=83
@pes@-event	-event=1
@randy_weston@-person	-person=165
@pilot_point@-location	-location=23
@kamar_de_los_reyes@-person	-person=26
@nathan@-person	-person=69
@diocese_of_york@-location	-location=60
@columbia_daily_spectator@-art	-art=55
@arnaldur_indriðason@-person	-person=26
@fredrikshald@-location	-location=36
@arizona@-art	-art=16
@999@-art	-art=5
@zutphen@-event	-event=2
@luna@-language	-language=1
@vsevolod@-person	-person=13
@david_suzuki_foundation@-organization	-organization=31
@water_boatman@-living_thing	-living_thing=36
@shane_warne@-person	-person=476
@hawera@-location	-location=116
@hanover@-person	-person=2
@muş@-location	-location=67
@skawina@-location	-location=43
@george_oliver@-person	-person=38
@channel_islands@-location	-location=1611
@battle_of_vella_gulf@-event	-event=33
@oliver_o._howard@-person	-person=141
@manhattan_transfer@-location	-location=22
@ireland@-title	-title=11
@19th_berlin_international_film_festival@-event	-event=36
@heavenly@-art	-art=15
@lbc@-organization	-organization=210
@vladikavkaz@-location	-location=244
@historic_district@-organization	-organization=10
@giulio_cesare@-art	-art=142
@calvi@-event	-event=4
@18@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@atlas@-body_part	-body_part=47
@parallels@-product	-product=1
@incident@-event	-event=13
@platinum_blonde@-art	-art=6
@washington_high_school@-location	-location=3
@henry_sy@-person	-person=25
@reformed@-organization	-organization=3
@selwyn_college@-organization	-organization=59
@bishop_of_carlisle@-title	-title=152
@carlisle@-person	-person=3
@fier@-location	-location=104
@mother@-organization	-organization=6
@twilight_series@-art	-art=35
@chloride@-organization	-organization=1
@psychodidae@-living_thing	-living_thing=47
@elachista_argentella@-living_thing	-living_thing=29
@h._sophie_newcomb_memorial_college@-organization	-organization=24
@melissa_ordway@-person	-person=27
@graduate@-art	-art=6
@roy_head@-person	-person=36
@south_east@-organization	-organization=5
@heemskerk@-person	-person=5
@notorious_b.i.g.@-art	-art=3
@pat_dobson@-person	-person=42
@adam_rodríguez@-person	-person=20
@richmond_palace@-location	-location=53
@scanner@-person	-person=38
@downtown_halifax@-location	-location=27
@aditi@-god	-god=64
@clash@-art	-art=161
@earl_of_seaforth@-person	-person=3
@united_automobile_workers@-organization	-organization=30
@analog@-organization	-organization=1
@warburton@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@qr@-organization	-organization=59
@the_shining@-art	-art=374
@urs@-location	-location=12
@ludwig_ii@-person	-person=52
@juilliard@-person	-person=6
@barwon_heads@-location	-location=25
@e40@-person	-person=1
@special_olympics@-event	-event=2
@m.s.@-organization	-organization=5
@lola_falana@-person	-person=42
@malay_language@-language	-language=320
@roger_martin_du_gard@-person	-person=44
@borgarnes@-location	-location=34
@eger@-organization	-organization=4
@avro@-broadcast_network	-broadcast_network=34
@kaspiysk@-location	-location=42
@spånga@-organization	-organization=1
@fortaleza@-location	-location=423
@squirrel_bait@-person	-person=28
@orbital@-body_part	-body_part=17
@aysgarth@-location	-location=26
@the_chamber@-art	-art=31
@comics@-product	-product=17
@gorky_park@-art	-art=51
@scotland@-food	-food=1
@los_andes@-location	-location=48
@sikasso@-location	-location=107
@st_pauls@-organization	-organization=1
@clippers@-organization	-organization=35
@langreo@-organization	-organization=5
@asian_cup@-event	-event=44
@gurage@-people-ethnicity	-people-ethnicity=34
@amicus@-organization	-organization=90
@tsuen_wan@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@philippe_pétain@-person	-person=432
@perth@-location	-location=1
@shusha@-person	-person=4
@camil_ressu@-person	-person=21
@hans-jürgen_syberberg@-person	-person=38
@i_do@-art	-art=34
@greek@-event	-event=12
@sarah_jessica_parker@-person	-person=412
@american_colonies@-event	-event=6
@government_college_university,_lahore@-organization	-organization=36
@four@-broadcast_network	-broadcast_network=1
@cerga@-location	-location=21
@all_around_the_world@-organization	-organization=33
@lister@-person	-person=8
@eau_claire@-organization	-organization=3
@christadelphians@-religion-religion	-religion-religion=103
@barking@-broadcast_program	-broadcast_program=5
@chuquisaca@-location	-location=97
@swans@-art	-art=3
@coloured@-people-ethnicity	-people-ethnicity=227
@hugh@-location	-location=1
@marengo@-location	-location=72
@isle_of_capri@-location	-location=13
@ezra_t._benson@-person	-person=33
@pio_laghi@-person	-person=33
@bate@-organization	-organization=19
@milo@-person	-person=32
@chances@-art	-art=25
@estádio_da_luz@-location	-location=136
@walkley@-award	-award=6
@university_of_alaska@-location	-location=1
@39@-organization	-organization=2
@intruder@-product	-product=1
@european_community@-location	-location=13
@lee_macphail@-person	-person=52
@live!_with_kelly_and_michael@-broadcast_program	-broadcast_program=122
@latin_church@-organization	-organization=280
@kerala@-organization	-organization=50
@kalpa@-location	-location=3
@sacha_gervasi@-person	-person=30
@fortress_of_louisbourg@-location	-location=56
@scottish@-language	-language=86
@university_of_orléans@-organization	-organization=40
@embers@-person	-person=1
@nfl's_greatest_games@-broadcast_program	-broadcast_program=41
@quicksilver_messenger_service@-art	-art=8
@toyama@-location	-location=154
@hikaru_utada@-person	-person=175
@cornelius_johnson@-person	-person=22
@félicien_rops@-person	-person=37
@marianao@-location	-location=39
@curlew@-living_thing	-living_thing=46
@buenaventura_durruti@-person	-person=37
@uganda@-product	-product=2
@gona@-location	-location=36
@stewart@-person	-person=111
@morrow@-organization	-organization=8
@indiana_hoosiers@-location	-location=1
@1972_contest@-event	-event=23
@indo-iranians@-people-ethnicity	-people-ethnicity=41
@mr._lucky@-broadcast_program	-broadcast_program=41
@pta@-organization	-organization=79
@tide@-transit	-transit=1
@luis_alberto_lacalle@-person	-person=53
@natal,_south_africa@-location	-location=32
@san_bernardino_valley_college@-organization	-organization=44
@głogów@-location	-location=266
@saltdal@-location	-location=48
@yoshitoshi@-person	-person=21
@barbara_kelly@-person	-person=26
@national_league_division_two@-event	-event=2
@krona@-language	-language=21
@john_r._brinkley@-person	-person=30
@destruction@-art	-art=1
@dingo@-event	-event=1
@jason_butler_harner@-person	-person=20
@sejong_city@-location	-location=51
@big_bend@-location	-location=71
@sandalwood@-location	-location=1
@1967@-organization	-organization=5
@mühlberg@-event	-event=1
@abbey_stadium@-location	-location=58
@tony_barry@-person	-person=22
@bagni_di_lucca@-location	-location=30
@macbeth@-person	-person=18
@telugu_language@-language	-language=234
@north_bay_centennials@-organization	-organization=109
@amt@-person	-person=1
@sakura@-art	-art=4
@levanger@-organization	-organization=14
@primary@-body_part	-body_part=1
@nepean@-location	-location=207
@pazhassi_raja@-art	-art=7
@georgia@-organization	-organization=732
@krummhörn@-location	-location=20
@kalinin@-person	-person=7
@mistral@-art	-art=1
@salisbury@-person	-person=17
@selwyn_college@-location	-location=10
@matt_damon@-person	-person=625
@dexter@-person	-person=11
@magda@-person	-person=24
@brill@-location	-location=88
@kerala_kalamandalam@-organization	-organization=87
@penampang@-location	-location=29
@iranian_president@-person	-person=2
@wu-tang_clan@-person	-person=778
@ty_cobb@-person	-person=612
@amber@-person	-person=88
@ne@-location	-location=42
@campbell_union_high_school_district@-organization	-organization=22
@people's_deputy_of_ukraine@-title	-title=45
@arturo_dominici@-person	-person=26
@pleszew_county@-location	-location=137
@sasebo,_nagasaki@-location	-location=59
@arora@-people-ethnicity	-people-ethnicity=34
@5@-broadcast_program	-broadcast_program=3
@junk@-person	-person=3
@korona@-organization	-organization=2
@richard_ford@-person	-person=103
@tilapia@-food	-food=58
@fujairah@-location	-location=229
@2008@-location	-location=1
@mozambique@-art	-art=2
@png@-location	-location=16
@jeanne_zelasko@-person	-person=36
@chain_letters@-broadcast_program	-broadcast_program=25
@m._bhaktavatsalam@-person	-person=20
@sara_lee@-person	-person=19
@gbh@-broadcast_program	-broadcast_program=5
@jeff@-person	-person=120
@113@-person	-person=31
@carl_lindner,_jr.@-person	-person=24
@robert_mosbacher@-person	-person=24
@pringle@-product	-product=6
@trap@-event	-event=10
@san_domingo@-event	-event=1
@the_masters@-art	-art=6
@double_dragon@-person	-person=1
@barrow@-organization	-organization=794
@altai@-person	-person=1
@michael_brecker@-person	-person=471
@paul_kossoff@-person	-person=89
@t4@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@cid@-person	-person=7
@nazi_germany@-organization	-organization=4
@laird@-organization	-organization=5
@trinity_college_library@-organization	-organization=6
@osage@-product	-product=1
@route_68@-location	-location=24
@union_troops@-location	-location=2
@i'd_do_anything@-art	-art=11
@kiwi@-living_thing	-living_thing=35
@oak@-product	-product=2
@willy@-broadcast_program	-broadcast_program=6
@stirling@-organization	-organization=22
@maidstone@-organization	-organization=3
@frederic_remington@-person	-person=148
@graham_joyce@-person	-person=36
@the_settlers@-product	-product=5
@united_methodist@-organization	-organization=1
@vegas_vacation@-art	-art=35
@mr._hughes@-person	-person=27
@marilyn_monroe@-art	-art=1
@christina_cole@-person	-person=32
@ming@-location	-location=1
@mícheál_ó_muircheartaigh@-person	-person=26
@spyder@-product	-product=22
@cadmus@-person	-person=147
@lasalle,_illinois@-location	-location=49
@da_capo@-product	-product=20
@vila_real@-organization	-organization=2
@patrice_wymore@-person	-person=30
@estelle@-event	-event=1
@chop_shop@-organization	-organization=2
@big_bear@-person	-person=47
@kannada@-internet-website	-internet-website=1
@eggplant@-food	-food=24
@erfurt@-organization	-organization=19
@achilles@-person	-person=4
@zara@-location	-location=85
@historic_district@-location	-location=30
@that_girl@-broadcast_program	-broadcast_program=142
@westlake,_ohio@-location	-location=34
@krieg@-person	-person=28
@giant@-art	-art=125
@kylie_minogue@-art	-art=13
@tabun@-location	-location=1
@khedive@-title	-title=166
@streator,_illinois@-location	-location=56
@cr_510@-location	-location=21
@austin_mitchell@-art	-art=1
@vanguard@-organization	-organization=160
@bangu@-organization	-organization=71
@peak_tram@-location	-location=46
@dead_man's_curve@-location	-location=19
@chris_nilan@-person	-person=27
@namibia_national_rugby_union_team@-organization	-organization=31
@mgb@-broadcast_program	-broadcast_program=1
@king_alfred@-product	-product=2
@hannelore_schroth@-person	-person=27
@brannon_braga@-person	-person=71
@cortona@-person	-person=10
@leon@-organization	-organization=2
@lower_colorado_river_authority@-organization	-organization=49
@atlantis@-living_thing	-living_thing=1
@konso@-people-ethnicity	-people-ethnicity=11
@claire_forlani@-person	-person=83
@people_like_us@-art	-art=26
@weymouth@-person	-person=7
@count_of_hainaut@-title	-title=20
@the_man_i_love@-broadcast_program	-broadcast_program=1
@l5@-body_part	-body_part=4
@drive-by_truckers@-person	-person=132
@janus@-location	-location=1
@victory@-time	-time=3
@interlingua@-language	-language=152
@old_and_in_the_way@-art	-art=8
@blooming@-location	-location=2
@abdomen@-body_part	-body_part=31
@paul_muldoon@-person	-person=155
@william_wilson@-location	-location=1
@shelby_county,_tennessee@-location	-location=89
@route_77@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@benedict_taylor@-person	-person=25
@relegation@-event	-event=34
@biber@-location	-location=4
@fast_forward@-person	-person=6
@glyndebourne_festival@-location	-location=1
@tv_series@-person	-person=1
@robert_schumann@-person	-person=804
@morvah@-location	-location=27
@ganja@-living_thing	-living_thing=1
@joshua@-location	-location=4
@yardley@-location	-location=82
@madison_county,_tennessee@-location	-location=22
@blue_streak@-location	-location=2
@palestine@-art	-art=8
@page_3@-title	-title=87
@aeolian@-person	-person=1
@2002_pan_pacific_swimming_championships@-event	-event=61
@a_troll_in_central_park@-art	-art=47
@johan_de_meij@-person	-person=23
@titãs@-person	-person=146
@hallelujah!@-broadcast_program	-broadcast_program=16
@gary_rossington@-person	-person=100
@sceptre@-product	-product=20
@charlottetown_festival@-event	-event=35
@paramount@-organization	-organization=874
@niketas_choniates@-person	-person=73
@the_answer@-organization	-organization=1
@the_platters@-person	-person=224
@194@-location	-location=3
@st._benedict@-art	-art=1
@tat@-internet-website	-internet-website=1
@rising_sons@-person	-person=20
@ganja@-event	-event=1
@schiehallion@-location	-location=25
@senna@-person	-person=12
@tenderloin@-art	-art=23
@mercer@-location	-location=157
@holweck,_f._g.@-person	-person=56
@john_jackson@-person	-person=74
@cornelis_van_haarlem@-person	-person=35
@john_marshall_harlan_ii@-person	-person=83
@currant@-location	-location=3
@haze@-living_thing	-living_thing=4
@côte_d'or@-location	-location=54
@secretary_of_war@-organization	-organization=1
@armenian_church@-organization	-organization=47
@cobalt@-location	-location=48
@aids@-living_thing	-living_thing=1
@endemol@-person	-person=356
@jorge_sampaio@-person	-person=121
@anna_netrebko@-person	-person=90
@willenhall@-location	-location=141
@brod@-location	-location=46
@jagiellonian_library@-location	-location=21
@1988–89_season@-event	-event=83
@sultan_abdul_aziz_shah_airport@-location	-location=58
@canal_5@-organization	-organization=8
@jewellery_quarter@-location	-location=93
@the_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@zamora@-organization	-organization=24
@cia@-organization	-organization=1053
@the_foundation@-broadcast_program	-broadcast_program=10
@purgatory@-person	-person=3
@elaine_chao@-person	-person=51
@champion_hill@-event	-event=19
@place_de_la_concorde@-location	-location=192
@pat_bradley@-person	-person=52
@ram_janmabhoomi@-location	-location=32
@mayotte@-location	-location=515
@ahmadfedaleh_rural_district@-location	-location=40
@barrington@-organization	-organization=2
@flowers@-person	-person=6
@princeton_university_art_museum@-organization	-organization=1
@cri@-organization	-organization=43
@mygale@-organization	-organization=50
@tinker_tailor_soldier_spy@-art	-art=116
@delilah@-art	-art=19
@hendersonville,_north_carolina@-location	-location=85
@independent_smallholders,_agrarian_workers_and_civic_party@-organization	-organization=25
@p53@-person	-person=3
@microsporidia@-living_thing	-living_thing=31
@mike_stephenson@-person	-person=31
@57@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@christianity@-product	-product=41
@sankt_anton_am_arlberg@-location	-location=21
@lifschutz_davidson_sandilands@-organization	-organization=26
@dai@-language	-language=1
@nord@-location	-location=1060
@vedbæk@-location	-location=35
@morinda@-living_thing	-living_thing=30
@rough_justice@-art	-art=28
@city_college_of_new_york@-organization	-organization=1039
@rené_auberjonois@-person	-person=70
@scat@-organization	-organization=29
@yorkshire@-title	-title=2
@carl_rogers@-person	-person=124
@hay_street@-location	-location=40
@japanese_imperial_forces@-organization	-organization=20
@bastian_pastewka@-person	-person=25
@allston@-person	-person=1
@bratwurst@-food	-food=29
@church_of_north_india@-religion-religion	-religion-religion=117
@saint_philip@-location	-location=32
@nanny@-title	-title=9
@atlantic_division@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@standl.@-person	-person=260
@taboo@-art	-art=87
@ferry@-organization	-organization=13
@true_blue@-art	-art=75
@controller@-broadcast_network	-broadcast_network=1
@glen_m._leonard@-person	-person=20
@2011_season@-organization	-organization=2
@aria@-person	-person=60
@yellow_magic_orchestra@-person	-person=236
@rer_line_c@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=46
@westland_wyvern@-product	-product=26
@the_kumars_at_no._42@-broadcast_program	-broadcast_program=45
@the_face@-art	-art=192
@rhett_akins@-person	-person=78
@1996@-organization	-organization=11
@ay@-person	-person=90
@pelican@-person	-person=74
@konkani@-people-ethnicity	-people-ethnicity=37
@may_25@-event	-event=2
@jeremy@-broadcast_program	-broadcast_program=2
@vogue@-art	-art=1996
@han_eun-jung@-person	-person=24
@muztagh_ata@-location	-location=26
@st_fagans_national_history_museum@-location	-location=45
@madrid@-location	-location=9999
@the_innocents@-person	-person=12
@eaton@-location	-location=118
@the_capital@-location	-location=35
@stray_dog@-art	-art=23
@sears@-person	-person=3
@ellwood_city@-art	-art=4
@palos@-location	-location=15
@ogasawara@-location	-location=27
@a_series@-product	-product=2
@s._narayan@-person	-person=42
@michigan_city@-location	-location=113
@southern_line@-organization	-organization=8
@frampton@-location	-location=26
@ion_minulescu@-person	-person=39
@see_below@-biology	-biology=1
@sudden_impact@-broadcast_program	-broadcast_program=3
@suzhou@-language	-language=2
@h._russell_wakefield@-person	-person=27
@aea@-organization	-organization=22
@amiga@-product	-product=1755
@510@-product	-product=3
@die_toten_hosen@-person	-person=208
@iv@-organization	-organization=11
@étampes@-location	-location=100
@robert_h._jackson@-person	-person=142
@montgomery@-product	-product=3
@kotc@-organization	-organization=198
@edgar@-person	-person=84
@2@-event	-event=18
@victoria_duffield@-broadcast_program	-broadcast_program=1
@leeds_city_council@-location	-location=4
@joué-lès-tours@-location	-location=22
@confederacy@-organization	-organization=18
@hastings_street@-art	-art=2
@nun@-god	-god=3
@european_graduate_school@-organization	-organization=184
@clementine@-food	-food=9
@whithorn@-organization	-organization=1
@école_française_d'extrême-orient@-location	-location=40
@truman@-location	-location=3
@isle_of_wight@-event	-event=11
@johnny_grubb@-person	-person=23
@1925–26@-event	-event=64
@wicko@-product	-product=1
@kula@-language	-language=2
@sukiyaki@-art	-art=39
@sidney_howard@-person	-person=70
@marina@-broadcast_program	-broadcast_program=17
@religion@-organization	-organization=2
@borac_čačak@-organization	-organization=71
@republic_of_india@-location	-location=123
@hawaiʻi@-religion-religion	-religion-religion=1
@ginger@-living_thing	-living_thing=6
@channing@-location	-location=6
@see_below@-computer-programming_language	-computer-programming_language=1
@wonderswan@-person	-person=1
@snakes_and_ladders@-broadcast_program	-broadcast_program=7
@belle@-art	-art=33
@mackintosh@-organization	-organization=27
@sherlock_holmes@-product	-product=1
@gilles_bensimon@-person	-person=23
@j._j._hardy@-person	-person=36
@the_roches@-person	-person=78
@the_whistler@-art	-art=2
@lost_battalion@-organization	-organization=24
@tree@-art	-art=2
@winterthur@-person	-person=1
@vernon_hill@-location	-location=1
@lake_sammamish@-location	-location=42
@dogs_in_space@-art	-art=21
@yale@-person	-person=4
@wallangarra@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@wasserkuppe@-location	-location=99
@sept-îles,_quebec@-location	-location=23
@stanley_clarke@-person	-person=385
@hardware@-computer-programming_language	-computer-programming_language=1
@thunder_in_paradise@-product	-product=1
@fraternal_order_of_police@-organization	-organization=79
@the_tales_of_hoffmann@-art	-art=236
@apollo@-art	-art=14
@essen@-organization	-organization=3
@national_rail@-organization	-organization=1
@whiteface@-title	-title=3
@gifford@-location	-location=31
@victorian_amateur_football_association@-event	-event=113
@dark_lotus@-person	-person=24
@huntley_wright@-person	-person=28
@pacific_islanders@-people-ethnicity	-people-ethnicity=3
@mediolanum@-location	-location=15
@mx@-person	-person=4
@nell@-art	-art=28
@prince_george_spruce_kings@-organization	-organization=80
@low_saxon@-language	-language=49
@cumberland_county@-location	-location=857
@rose_wilder_lane@-person	-person=68
@hearts_and_minds@-art	-art=17
@henry_bathurst,_3rd_earl_bathurst@-person	-person=21
@puget_sound_war@-event	-event=34
@euston_arch@-location	-location=26
@wildflower@-location	-location=1
@anoka,_minnesota@-location	-location=39
@avar@-language	-language=52
@godiva@-event	-event=1
@judaic@-language	-language=2
@a_night_on_the_town@-art	-art=21
@another_brick_in_the_wall@-art	-art=61
@abc_entertainment@-organization	-organization=36
@potter@-art	-art=4
@ami@-people-ethnicity	-people-ethnicity=6
@molise@-event	-event=1
@krishna@-religion-religion	-religion-religion=4
@hudson–bergen_light_rail@-transit	-transit=40
@general_hospital@-location	-location=20
@kayah@-person	-person=35
@cio@-title	-title=42
@kander@-location	-location=21
@serial_mom@-art	-art=41
@champagne@-art	-art=16
@monuments,_fine_arts,_and_archives_program@-organization	-organization=33
@peter_biskind@-person	-person=37
@st._landry@-location	-location=20
@art_carney@-person	-person=245
@fauquier_county@-location	-location=80
@albanians@-people-ethnicity	-people-ethnicity=545
@engineering@-title	-title=74
@figaro@-product	-product=7
@jerome@-location	-location=68
@seattle@-person	-person=15
@mark@-art	-art=269
@peter_mackay@-person	-person=166
@smooth@-person	-person=15
@conway_twitty@-person	-person=451
@sula@-organization	-organization=9
@no_mercy@-person	-person=64
@woodhouse@-location	-location=57
@just_dance@-product	-product=44
@mentor@-person	-person=8
@neruda@-person	-person=22
@stravinsky@-person	-person=432
@krzysztof_kieślowski@-person	-person=191
@1980@-event	-event=1377
@sandnes@-location	-location=179
@first_lord_of_the_treasury@-title	-title=206
@jeff_beck_group@-art	-art=12
@sevilla@-art	-art=5
@a.c._pavia@-organization	-organization=24
@teguise@-location	-location=23
@rapperswil@-organization	-organization=1
@texas@-broadcast_program	-broadcast_program=76
@rocky_mountain@-art	-art=5
@woods_hole@-location	-location=42
@saturday@-person	-person=1
@seoul@-living_thing	-living_thing=1
@kosmos@-location	-location=4
@st_vincent's_hospital,_sydney@-location	-location=37
@irish_parliament@-location	-location=1
@zamora@-award	-award=2
@thomas_babington_macaulay,_1st_baron_macaulay@-person	-person=23
@villeneuve@-organization	-organization=3
@aftermath@-organization	-organization=43
@roy_chiao@-person	-person=21
@henry_hudson@-person	-person=267
@olympos@-art	-art=12
@dark_angel@-art	-art=5
@arabella@-broadcast_program	-broadcast_program=2
@colonel@-title	-title=5957
@badulla_district@-location	-location=48
@pol@-language	-language=12
@b.@-person	-person=11
@leopard@-living_thing	-living_thing=272
@fuji_television@-broadcast_network	-broadcast_network=418
@autopsy@-art	-art=9
@army_and_navy_club@-location	-location=7
@milk_and_honey@-art	-art=50
@sax@-title	-title=3
@saint_mary@-location	-location=23
@asylum@-organization	-organization=83
@als@-disease	-disease=76
@jodie_christian@-person	-person=21
@elbert@-location	-location=27
@william_hart@-organization	-organization=1
@rashid_behbudov@-person	-person=28
@corning@-organization	-organization=1
@safari@-product	-product=3
@miami_gardens@-location	-location=101
@onion@-location	-location=1
@highlander@-product	-product=6
@dear_prudence@-art	-art=76
@lex_records@-organization	-organization=49
@jennifer_rhodes@-person	-person=22
@gerry_rafferty@-person	-person=155
@boulogne@-title	-title=2
@302@-organization	-organization=2
@hanson_county,_south_dakota@-location	-location=28
@new_zealand@-location	-location=35852
@marbles@-person	-person=7
@six_flags_astroworld@-location	-location=23
@psc@-disease	-disease=1
@1968@-art	-art=4
@steppin'_out@-art	-art=48
@locks_heath@-organization	-organization=2
@rex@-art	-art=11
@wilton_felder@-person	-person=77
@dugo_selo@-organization	-organization=1
@bird_flu@-disease	-disease=82
@james_of_baux@-person	-person=31
@bernard_picart@-person	-person=22
@richard_crane@-title	-title=1
@federal_deputy@-title	-title=9
@tribe@-art	-art=20
@brandy@-food	-food=52
@why?@-art	-art=16
@jefferson_city@-location	-location=227
@motherwell@-organization	-organization=1195
@veja@-art	-art=60
@canal+_group@-organization	-organization=30
@the_cube@-broadcast_program	-broadcast_program=45
@phil_vickery@-person	-person=26
@s6@-location	-location=28
@the_faith@-person	-person=34
@payne@-location	-location=30
@prince_alfred,_duke_of_edinburgh@-person	-person=41
@northwest_missouri_state_university@-organization	-organization=160
@oh!_susanna@-broadcast_program	-broadcast_program=1
@lake_texcoco@-location	-location=95
@alliance_of_confessing_evangelicals@-organization	-organization=22
@dunkirk@-broadcast_program	-broadcast_program=18
@bandung@-food	-food=2
@uncle_sam@-person	-person=7
@tyrolean@-event	-event=1
@absurd@-art	-art=11
@ifk_norrköping@-organization	-organization=276
@hudson_strait@-location	-location=146
@karl_schäfer@-person	-person=26
@the_firm@-broadcast_program	-broadcast_program=52
@billie_davis@-person	-person=20
@chintamani@-location	-location=18
@2009-10@-organization	-organization=1
@institute_for_advanced_study@-organization	-organization=882
@san_juan_bautista@-person	-person=6
@sunfish@-living_thing	-living_thing=194
@queens'_college@-location	-location=1
@eleventh@-organization	-organization=4
@dunta_robinson@-person	-person=22
@american_music_award@-event	-event=8
@rotax_532@-product	-product=22
@sharaku@-art	-art=9
@duel@-art	-art=56
@salvador@-art	-art=54
@tama@-language	-language=6
@pompeius@-person	-person=39
@kelso@-location	-location=273
@thionville@-event	-event=1
@crusader@-event	-event=319
@pace@-location	-location=5
@sri_lankan@-organization	-organization=31
@arakanese@-people-ethnicity	-people-ethnicity=17
@belconnen@-location	-location=91
@john_i_of_aragon@-person	-person=47
@lwów@-event	-event=6
@fox@-organization	-organization=112
@kelmscott@-person	-person=1
@dale_clevenger@-person	-person=24
@fight@-title	-title=1
@six_pack@-person	-person=8
@after_you've_gone@-art	-art=47
@khorramshahr@-location	-location=95
@caucasus@-location	-location=2739
@roussillon@-location	-location=282
@rise_of_the_triad@-product	-product=30
@place_vendôme@-location	-location=114
@slaughter@-person	-person=121
@illy@-location	-location=1
@association_of_the_united_states_army@-organization	-organization=54
@memorial_stadium@-location	-location=581
@one@-location	-location=22
@durham_school@-organization	-organization=90
@shakti@-god	-god=373
@seneca@-organization	-organization=2
@kylie_gillies@-person	-person=27
@kopaonik@-location	-location=59
@religious@-religion-religion	-religion-religion=35
@clark@-title	-title=2
@tarn-et-garonne@-location	-location=341
@dracula@-person	-person=2
@above@-event	-event=1
@cleopatra@-product	-product=5
@sandgate@-location	-location=101
@internal_affairs@-title	-title=1
@ganja@-medicine-drug	-medicine-drug=13
@b._h._liddell_hart@-person	-person=34
@yarmouk@-location	-location=18
@archbishop_of_westminster@-person	-person=1
@st._paul@-location	-location=380
@the_candidate@-broadcast_program	-broadcast_program=1
@ingrid_bergman@-living_thing	-living_thing=1
@bacchus@-organization	-organization=2
@st._louis_steamers@-organization	-organization=39
@shihad@-person	-person=145
@empangeni@-location	-location=43
@pillau@-product	-product=1
@1976@-award	-award=1
@112@-chemistry	-chemistry=1
@monrovia@-organization	-organization=1
@abercrombie@-person	-person=30
@queen_elisabeth@-person	-person=20
@adamson@-product	-product=3
@jump@-art	-art=144
@editors@-art	-art=1
@macomb@-organization	-organization=1
@charley@-event	-event=25
@lindley@-person	-person=12
@newtongrange@-location	-location=31
@nirvana@-person	-person=1789
@rethymno@-location	-location=151
@credenhill@-location	-location=20
@kone@-organization	-organization=28
@pie@-location	-location=10
@carte_blanche@-broadcast_program	-broadcast_program=21
@mfa@-organization	-organization=20
@hui_people@-people-ethnicity	-people-ethnicity=124
@branch_county,_michigan@-location	-location=22
@paddington@-location	-location=816
@pedro_nolasco@-person	-person=24
@the_forsyte_saga@-art	-art=92
@the_phil_donahue_show@-person	-person=3
@cujo@-art	-art=47
@salto@-location	-location=106
@the_nose@-art	-art=50
@san_marino@-art	-art=3
@yuba_city,_california@-location	-location=55
@kilmarnock@-person	-person=1
@eels@-organization	-organization=13
@casale_monferrato@-location	-location=160
@cadell@-person	-person=24
@aluminium@-organization	-organization=19
@comic_book_series@-broadcast_program	-broadcast_program=2
@frances@-event	-event=35
@where_in_the_world_is_carmen_sandiego?@-art	-art=4
@pope@-product	-product=2
@d@-finance-currency	-finance-currency=10
@taki_theodoracopulos@-person	-person=22
@tarifa@-event	-event=1
@nil_by_mouth@-art	-art=35
@middleton@-location	-location=351
@surrey_heath@-location	-location=49
@hidalgo_county,_texas@-location	-location=20
@athens_school_of_fine_arts@-organization	-organization=56
@courrier_international@-art	-art=22
@perth@-art	-art=3
@sirone@-person	-person=21
@san_telmo@-organization	-organization=31
@george_douglas,_4th_earl_of_angus@-person	-person=21
@lic@-organization	-organization=24
@lavender@-person	-person=3
@pauline_hanson@-person	-person=119
@ormonde@-person	-person=42
@m5@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@hoima@-organization	-organization=1
@andy_hopper@-person	-person=22
@ivete_sangalo@-art	-art=1
@imperial@-product	-product=1
@delavan,_wisconsin@-location	-location=36
@hell@-person	-person=13
@easter@-location	-location=6
@henty@-location	-location=49
@men_of_honor@-art	-art=39
@clawfinger@-person	-person=72
@thierry_ascione@-person	-person=22
@sterling_heights,_michigan@-location	-location=82
@treasure_island@-location	-location=46
@polia_hepatica@-living_thing	-living_thing=27
@bef@-finance-currency	-finance-currency=4
@masters@-organization	-organization=22
@knights@-location	-location=1
@helen_levitt@-person	-person=31
@raw@-product	-product=1
@miss_west_virginia@-event	-event=21
@namhae@-person	-person=26
@thomas_lovell_beddoes@-person	-person=33
@mbc@-location	-location=4
@almondsbury@-location	-location=39
@st_peter's_college@-location	-location=44
@old_campus@-location	-location=31
@president_of_guatemala@-title	-title=205
@online@-internet-website	-internet-website=5
@catch_22@-person	-person=54
@ike@-event	-event=22
@great_artesian_basin@-location	-location=51
@gregory_crewdson@-person	-person=44
@lafee@-person	-person=37
@the_swan_princess@-art	-art=70
@southern_university@-organization	-organization=271
@tuzla@-organization	-organization=2
@lucerne@-product	-product=1
@constantia@-person	-person=11
@everything's_alright@-art	-art=20
@mongol_invasion@-location	-location=4
@gregory_isaacs@-person	-person=158
@declaration_of_independence@-location	-location=3
@bob_woffinden@-person	-person=23
@one_true_love@-broadcast_program	-broadcast_program=13
@interstate_bridge@-location	-location=25
@william_albright@-person	-person=39
@rovi@-person	-person=5
@nijmegen@-organization	-organization=1
@jean-luc_lagardère@-person	-person=33
@lviv@-organization	-organization=4
@comic_relief_does_fame_academy@-broadcast_program	-broadcast_program=25
@philadelphia@-location	-location=215
@pilgrimage_of_grace@-event	-event=165
@the_first_lady@-art	-art=13
@tetris@-product	-product=335
@dole@-person	-person=10
@kathy_acker@-person	-person=99
@benny_rubin@-person	-person=27
@lawrence_ritter@-person	-person=53
@bashir_levingston@-person	-person=21
@mink_deville@-person	-person=54
@diocese_of_winchester@-location	-location=80
@la_palma@-location	-location=262
@bob_wischusen@-person	-person=33
@lavender@-living_thing	-living_thing=4
@saint_pierre_and_miquelon@-organization	-organization=1
@lena@-person	-person=19
@uss_thresher@-product	-product=20
@ayr_united@-organization	-organization=569
@beograd@-organization	-organization=5
@rawalpindi@-location	-location=1139
@2@-organization	-organization=656
@the_boss@-person	-person=17
@george_robinson@-organization	-organization=1
@1901–02@-organization	-organization=5
@pan_am_flight_73@-event	-event=22
@goof_troop@-broadcast_program	-broadcast_program=102
@bishop_of_st_albans@-title	-title=46
@bečej@-location	-location=87
@jack_smith@-art	-art=1
@la_paloma@-art	-art=32
@asker@-location	-location=268
@sofoklis_schortsanitis@-person	-person=36
@gardermoen@-location	-location=25
@frances@-product	-product=2
@streetcar@-organization	-organization=2
@6th@-person	-person=2
@quito@-event	-event=2
@bt@-location	-location=1
@ceylon@-event	-event=2
@57th@-organization	-organization=14
@the_adventures_of_robin_hood@-broadcast_program	-broadcast_program=136
@arabic@-people-ethnicity	-people-ethnicity=9
@hollywood@-location	-location=209
@arthur_foote@-person	-person=26
@valmiki@-art	-art=3
@world_party@-art	-art=7
@adriaen_isenbrandt@-person	-person=23
@darnell_dockett@-person	-person=28
@c.m.@-education-educational_degree	-education-educational_degree=2
@teachers@-broadcast_program	-broadcast_program=55
@ducks@-living_thing	-living_thing=10
@logan@-organization	-organization=3
@take_me_home@-broadcast_program	-broadcast_program=3
@robert_bresson@-person	-person=202
@michael_bracewell@-person	-person=19
@wanfl@-organization	-organization=30
@evelina@-person	-person=1
@gmina_mirsk@-location	-location=21
@lena_philipsson@-art	-art=2
@christian@-product	-product=1
@logic@-art	-art=9
@cancer@-art	-art=10
@battle_of_the_nive@-event	-event=35
@provisional_government_of_the_republic_of_korea@-location	-location=59
@irish_unionist_alliance@-organization	-organization=25
@defense@-title	-title=20
@black@-location	-location=122
@black_gold@-art	-art=26
@grey_cup@-broadcast_program	-broadcast_program=1
@flagstaff@-location	-location=408
@king_and_queen@-person	-person=6
@monsoon@-organization	-organization=3
@curveulima@-living_thing	-living_thing=23
@earl_hebner@-person	-person=68
@airdrie@-organization	-organization=102
@glen_h._taylor@-person	-person=23
@mongrels@-broadcast_program	-broadcast_program=38
@toy_story@-product	-product=5
@hobson's_choice@-art	-art=48
@alcalá_de_henares@-organization	-organization=4
@behaviour@-living_thing	-living_thing=2
@once_were_warriors@-art	-art=63
@associate_justice_of_the_supreme_court_of_the_philippines@-title	-title=26
@cluster@-product	-product=1
@titan@-language	-language=2
@apethorpe@-location	-location=23
@adam_riess@-person	-person=35
@marca@-location	-location=3
@justin_smith_morrill@-person	-person=26
@ohio_state@-event	-event=1
@antelope@-location	-location=54
@top_gun@-art	-art=312
@assendelft@-location	-location=20
@hooley@-location	-location=17
@bellingen@-location	-location=33
@hed_pe@-person	-person=102
@the_team@-organization	-organization=11
@myrtle_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@sundsvall@-location	-location=305
@cesare_zavattini@-person	-person=44
@wood@-location	-location=73
@viva_entertainment@-person	-person=23
@sirone@-location	-location=7
@gmina_stronie_śląskie@-location	-location=21
@honour@-title	-title=12
@toro@-location	-location=92
@mike_city@-person	-person=36
@johan_sverdrup@-person	-person=58
@scott_o'dell@-person	-person=45
@2@-product	-product=35
@chikmagalur@-location	-location=46
@zhang_yang@-person	-person=34
@hills@-person	-person=2
@william_reeves@-person	-person=32
@ati@-location	-location=11
@eagle@-art	-art=147
@clive_merrison@-person	-person=57
@the_longest_journey@-art	-art=10
@niagara@-event	-event=9
@don_quarrie@-person	-person=26
@119@-location	-location=23
@wyoming_valley@-location	-location=115
@gmina_rutka-tartak@-location	-location=30
@albert_park@-organization	-organization=11
@tarkio@-art	-art=9
@vietnam@-chemistry	-chemistry=1
@royal_danish_academy_of_sciences_and_letters@-organization	-organization=98
@east_india@-location	-location=116
@jenks_high_school@-location	-location=6
@gorna_oryahovitsa@-location	-location=51
@alpine_a110@-organization	-organization=1
@little@-product	-product=2
@russell_mills@-person	-person=33
@jacksboro@-location	-location=57
@north_harbour_stadium@-location	-location=59
@k.v.c._westerlo@-organization	-organization=40
@tvm@-broadcast_network	-broadcast_network=20
@l'avventura@-art	-art=20
@stevens@-organization	-organization=13
@griesbach@-location	-location=8
@elroy_hirsch@-person	-person=43
@the_district@-art	-art=1
@charleston@-organization	-organization=14
@8@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=60
@harford@-location	-location=53
@train@-event	-event=2
@xxx@-art	-art=34
@pascal@-product	-product=1
@smoke@-event	-event=1
@forest_hill@-location	-location=241
@cardinal_beaton@-person	-person=37
@selah@-location	-location=12
@william_martin_murphy@-person	-person=28
@edward_i@-art	-art=1
@dfs_230@-product	-product=45
@amadeus@-organization	-organization=28
@vianen@-product	-product=1
@legislature@-location	-location=3
@camas_county@-location	-location=36
@house_majority_leader@-title	-title=37
@kevin_griffin@-person	-person=62
@paul_o'neill@-person	-person=148
@yang_zhongjian@-person	-person=37
@villers-bocage@-event	-event=5
@yiddish@-event	-event=2
@soling@-event	-event=8
@wings@-organization	-organization=9
@clutton@-location	-location=25
@citrus@-product	-product=1
@new_york,_new_york@-event	-event=2
@bury@-organization	-organization=1570
@jamuna@-location	-location=51
@robert_hewitt_wolfe@-person	-person=28
@sundarar@-person	-person=67
@battlefield@-product	-product=38
@tottori_prefecture@-art	-art=262
@anglin@-location	-location=25
@captain_ahab@-art	-art=10
@world_wildlife_fund@-organization	-organization=36
@fergalicious@-art	-art=29
@ll.m@-education-educational_degree	-education-educational_degree=37
@west_side@-organization	-organization=1
@dionysus@-god	-god=761
@tullamarine_freeway@-location	-location=42
@sultan_al-atrash@-person	-person=22
@i-20@-product	-product=1
@kingdom_of_serbs,_croats_and_slovenes@-organization	-organization=3
@david_ignatius@-person	-person=39
@family_man@-art	-art=20
@greenvale@-organization	-organization=7
@hurstpierpoint@-organization	-organization=5
@avengers@-person	-person=18
@franklin_templeton_investments@-organization	-organization=26
@matchless@-organization	-organization=76
@park_hill_stakes@-event	-event=26
@pompeii@-person	-person=3
@mephisto@-person	-person=139
@sollum@-event	-event=1
@two_tongues@-person	-person=16
@2005_ncaa_men's_division_i_basketball_tournament@-event	-event=22
@shark@-person	-person=17
@san_marcos@-person	-person=1
@songs@-organization	-organization=1
@leo_v_the_armenian@-person	-person=54
@gmina_żelazków@-location	-location=36
@people@-art	-art=89
@highland_high_school@-organization	-organization=72
@tokyopop@-organization	-organization=613
@willa_holland@-person	-person=41
@sirhowy_valley@-location	-location=28
@chandrakanta@-art	-art=7
@hamilton@-broadcast_network	-broadcast_network=1
@jedi@-religion-religion	-religion-religion=257
@vibe@-broadcast_program	-broadcast_program=3
@america_this_morning@-broadcast_program	-broadcast_program=33
@lindenwood@-living_thing	-living_thing=2
@dolly@-person	-person=12
@rev._w._awdry@-person	-person=75
@jerry_douglas@-person	-person=25
@federal_university_of_pernambuco@-organization	-organization=29
@cape_horn@-location	-location=884
@juilliard@-organization	-organization=71
@the_creation@-art	-art=104
@sigma_pi_sigma@-organization	-organization=24
@mediterranean_race@-people-ethnicity	-people-ethnicity=24
@steve_skeates@-person	-person=26
@rené_kollo@-person	-person=43
@penticton_vees@-organization	-organization=63
@longleaf_pine@-living_thing	-living_thing=35
@stephen@-location	-location=2
@galaxy@-food	-food=7
@camino@-art	-art=3
@ballygunner@-location	-location=6
@literature@-location	-location=2
@glory@-event	-event=1
@edwin_o'connor@-person	-person=39
@e15@-product	-product=2
@pattani@-location	-location=49
@dogfight@-broadcast_program	-broadcast_program=1
@nek@-event	-event=5
@jonas_salk@-person	-person=136
@robert_brett@-person	-person=28
@shōgun@-art	-art=36
@carentan@-location	-location=88
@la_paz@-organization	-organization=6
@lawrence_ng@-person	-person=39
@disclosure@-person	-person=81
@cedars-sinai_medical_center@-location	-location=262
@kris_zimmerman@-person	-person=23
@leavenworth@-location	-location=61
@georges_carpentier@-person	-person=78
@shelby@-organization	-organization=6
@burgau@-location	-location=28
@horses@-art	-art=33
@ibm_7090@-product	-product=59
@westphalian@-language	-language=24
@felixstowe@-product	-product=2
@guide@-product	-product=3
@christmas_island@-event	-event=1
@be-bop_deluxe@-person	-person=51
@paranormal_activity_2@-art	-art=23
@vancouver,_bc@-location	-location=24
@hagerstown@-organization	-organization=5
@hercules@-broadcast_program	-broadcast_program=19
@cisco@-organization	-organization=139
@east@-people-ethnicity	-people-ethnicity=3
@national_heritage_memorial_fund@-organization	-organization=62
@mango@-person	-person=8
@blancmange@-person	-person=52
@the_day_the_music_died@-person	-person=1
@l.a._confidential@-art	-art=240
@chickasaw@-product	-product=1
@grace@-god	-god=2
@state_trooper@-broadcast_program	-broadcast_program=85
@chuzhou@-location	-location=66
@mount_lyell@-location	-location=37
@jabiru@-living_thing	-living_thing=23
@1936_olympics@-event	-event=66
@gc@-organization	-organization=2
@ematheudes_punctella@-living_thing	-living_thing=22
@christopher_dean@-person	-person=94
@shaka@-organization	-organization=1
@1983_fifa_world_youth_championship@-event	-event=45
@operation@-product	-product=17
@judith_blegen@-person	-person=26
@bliss@-person	-person=25
@square_one@-broadcast_program	-broadcast_program=3
@mount_jefferson@-location	-location=85
@declaration_of_independence@-event	-event=29
@billie_holiday@-art	-art=2
@aegospotami@-event	-event=14
@chips@-food	-food=31
@joyful_noise@-organization	-organization=16
@believer@-person	-person=24
@clayton_park@-location	-location=22
@bora@-people-ethnicity	-people-ethnicity=7
@brick_township@-organization	-organization=1
@swords@-art	-art=4
@avant@-organization	-organization=21
@demo@-art	-art=11
@harold_russell@-person	-person=39
@morley@-location	-location=221
@brick_lane@-art	-art=25
@ombersley@-location	-location=22
@crescent_city@-product	-product=2
@liverpool_scotland@-location	-location=20
@lushootseed@-language	-language=25
@ups@-organization	-organization=343
@die_warzau@-person	-person=21
@beluga@-location	-location=4
@episcopal_diocese_of_connecticut@-location	-location=20
@high_school_of_performing_arts@-organization	-organization=77
@hoffman@-location	-location=9
@galaxie@-person	-person=4
@charles_urban@-organization	-organization=1
@american_revolution@-event	-event=4011
@bam's_unholy_union@-broadcast_program	-broadcast_program=37
@aerodrom@-person	-person=25
@flanders@-art	-art=3
@levelland@-location	-location=29
@shaft@-broadcast_program	-broadcast_program=10
@storm_of_the_century@-event	-event=7
@amador_valley_high_school@-organization	-organization=24
@ibanag@-people-ethnicity	-people-ethnicity=10
@support@-product	-product=1
@campari@-person	-person=1
@duke_of_westminster@-person	-person=31
@zwinger@-location	-location=46
@wfmt@-organization	-organization=79
@central_division@-organization	-organization=95
@agriculture@-event	-event=1
@swamp_thing@-person	-person=3
@fort_polk@-event	-event=1
@hannibal@-person	-person=697
@huntingdon,_pennsylvania@-location	-location=58
@bergen_county@-location	-location=745
@smooth@-art	-art=77
@pinar_del_río_province@-location	-location=106
@nazi@-art	-art=1
@redding@-location	-location=249
@berber@-language	-language=214
@sloppy_seconds@-person	-person=23
@hyderabad@-food	-food=1
@gotthard@-location	-location=12
@live_peace_in_toronto_1969@-art	-art=24
@russian@-internet-website	-internet-website=3
@poodle_springs@-art	-art=15
@robert_hofstadter@-person	-person=30
@the_lorax@-art	-art=75
@huntsville_otters@-organization	-organization=20
@mount_eden@-organization	-organization=1
@ocean@-product	-product=39
@sonya_isaacs@-person	-person=29
@nancy@-event	-event=12
@kilmarnock_burghs@-location	-location=34
@the_three_musketeers@-product	-product=2
@the_line@-location	-location=4
@pau_grand_prix@-location	-location=47
@the_king_is_dead@-art	-art=15
@dante_lam@-person	-person=27
@foyt@-organization	-organization=14
@arthur_darvill@-person	-person=76
@bedford,_virginia@-location	-location=53
@pearce@-person	-person=6
@guadeloupe@-organization	-organization=48
@richland_county,_wisconsin@-location	-location=47
@diocese_of_sodor_and_man@-title	-title=1
@institute@-organization	-organization=87
@crystal_beach@-location	-location=31
@guitar_wolf@-person	-person=33
@cambridge_arts_theatre@-location	-location=33
@scum@-person	-person=8
@hyde@-person	-person=54
@seymour@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@mastodon@-living_thing	-living_thing=76
@ninth_circuit@-organization	-organization=91
@fast_carrier_task_force@-organization	-organization=134
@northwest_regional_development_agency@-organization	-organization=21
@chicago_fire@-broadcast_program	-broadcast_program=72
@constance_dowling@-person	-person=24
@chair@-title	-title=48
@smederevo@-organization	-organization=43
@lewisville_high_school@-organization	-organization=22
@ishtar@-person	-person=11
@vital_signs@-art	-art=15
@ghost@-art	-art=176
@yves_coppens@-person	-person=21
@the_others@-broadcast_program	-broadcast_program=17
@ridge_route@-location	-location=24
@elektra@-person	-person=2
@gaston@-location	-location=71
@machete@-person	-person=6
@turks_and_caicos_islands@-organization	-organization=34
@santana@-location	-location=30
@british@-people-ethnicity	-people-ethnicity=41
@eurolaul@-broadcast_program	-broadcast_program=21
@henri_farman@-person	-person=42
@the_whistler@-broadcast_program	-broadcast_program=39
@mors@-location	-location=31
@viva@-person	-person=19
@dan_shulman@-person	-person=63
@eln@-organization	-organization=58
@russ_tamblyn@-person	-person=107
@bataan@-product	-product=4
@applied_mechanics_division@-organization	-organization=22
@ahmadnagar@-location	-location=48
@the_baader_meinhof_complex@-art	-art=22
@philippe_séguin@-person	-person=40
@timaru@-organization	-organization=1
@hayward,_california@-location	-location=246
@culloden@-location	-location=35
@ystalyfera@-location	-location=39
@1897@-event	-event=99
@pumpkin@-food	-food=38
@mónica_puig@-person	-person=39
@dark_water@-art	-art=38
@bilu@-god	-god=1
@corinth_canal@-event	-event=1
@system_v@-product	-product=22
@manzanita@-location	-location=14
@marcus_valerius_messalla_messallinus@-person	-person=20
@cinderfella@-art	-art=25
@warlingham@-location	-location=38
@equus@-living_thing	-living_thing=54
@ashurbanipal@-person	-person=145
@palma@-person	-person=1
@ff@-finance-currency	-finance-currency=11
@the_cardinal@-person	-person=1
@papaya@-food	-food=43
@the_urge@-art	-art=1
@werner_finck@-person	-person=21
@geneseo@-location	-location=50
@tribune@-location	-location=10
@esk@-product	-product=2
@mbuji-mayi@-location	-location=34
@puerto_plata@-location	-location=157
@admiralty@-location	-location=99
@aylmer@-location	-location=80
@olympus@-product	-product=18
@frits_goedgedrag@-person	-person=29
@jacobite_rising_of_1715@-event	-event=89
@berry@-organization	-organization=1
@pensacola,_florida@-location	-location=1055
@sheppard@-location	-location=6
@gregory@-person	-person=211
@bonn@-location	-location=2323
@hetty_wainthropp_investigates@-broadcast_program	-broadcast_program=70
@moss_point@-location	-location=34
@joe_young@-art	-art=1
@shantanu_moitra@-person	-person=38
@sherbet@-art	-art=3
@naima_mora@-person	-person=22
@caracal@-living_thing	-living_thing=112
@malton,_north_yorkshire@-location	-location=38
@q.c.@-title	-title=57
@inverkeithing@-location	-location=130
@hurricanes@-broadcast_program	-broadcast_program=16
@geneva_college@-location	-location=1
@confucian@-person	-person=30
@greenlandic@-location	-location=1
@lübbecke@-organization	-organization=1
@4th@-person	-person=7
@spider-man_animated_series@-broadcast_program	-broadcast_program=10
@cleburne@-person	-person=2
@aeolus@-god	-god=139
@ncaa_men's_division_i_basketball_championship@-event	-event=277
@prime_minister_of_bahrain@-person	-person=1
@guthrie@-location	-location=111
@james_hoban@-person	-person=44
@b-24_liberators@-product	-product=22
@alana_de_la_garza@-person	-person=29
@james_fitz-allen_mitchell@-person	-person=30
@immunocompromised@-disease	-disease=22
@telekom_austria@-organization	-organization=40
@rafael_cancel_miranda@-person	-person=20
@medici@-person	-person=56
@methuen@-title	-title=3
@peyote@-living_thing	-living_thing=39
@gold_country@-location	-location=50
@lynch@-person	-person=14
@custer@-location	-location=92
@grinderman@-art	-art=12
@onion@-living_thing	-living_thing=11
@adventures_in_voice_acting@-art	-art=56
@amathole_district_municipality@-location	-location=21
@axe_murder_boyz@-person	-person=21
@lse@-organization	-organization=134
@abbey@-organization	-organization=5
@russell_waters@-person	-person=29
@celtis@-living_thing	-living_thing=56
@great@-location	-location=18
@foggia@-organization	-organization=20
@bolshoi_ballet@-organization	-organization=197
@australian_national_railways_commission@-organization	-organization=20
@fc_fredericia@-organization	-organization=42
@glad_all_over@-art	-art=30
@actor@-art	-art=7
@tito@-broadcast_program	-broadcast_program=3
@who_framed_roger_rabbit@-product	-product=1
@shenzhen@-location	-location=1265
@wolves@-location	-location=1
@gmina_zamość@-location	-location=39
@wild_horses@-person	-person=7
@american_broadcasting_company@-organization	-organization=1
@denali@-person	-person=15
@booker@-event	-event=1
@dulles@-person	-person=6
@mexican@-living_thing	-living_thing=1
@gospić@-location	-location=123
@greg_james@-person	-person=36
@phillip_ii@-art	-art=1
@johanna_beisteiner@-person	-person=38
@rose_parade@-event	-event=66
@igor@-broadcast_program	-broadcast_program=1
@fern@-living_thing	-living_thing=62
@parliament@-event	-event=185
@eloy@-art	-art=1
@livid@-event	-event=24
@canadian_bank_note_company@-organization	-organization=26
@virgin_trains@-organization	-organization=312
@david_robertson@-person	-person=102
@shadow@-product	-product=5
@animal_planet@-broadcast_network	-broadcast_network=653
@emile_haynie@-person	-person=49
@st._pierre@-person	-person=1
@płońsk_county@-location	-location=394
@or@-visual_art-color	-visual_art-color=191
@richard_coeur-de-lion@-art	-art=27
@lafayette,_indiana@-location	-location=342
@marriage@-art	-art=19
@st_aloysius'_college@-location	-location=1
@arilje@-location	-location=43
@san_marino@-location	-location=1111
@thomas_drummond@-person	-person=25
@bonnie_guitar@-person	-person=32
@bob_mersereau@-person	-person=30
@fa@-person	-person=1
@second_american_football_league@-organization	-organization=21
@the_time_of_our_lives@-art	-art=25
@royal_australian_navy@-art	-art=1
@interpol@-art	-art=3
@dorsten@-location	-location=66
@route_55@-location	-location=56
@prince_(musician)@-title	-title=1
@ludwig_erhard@-person	-person=130
@fiction_factory@-organization	-organization=3
@boris_lavrenko@-person	-person=286
@lincoln@-product	-product=23
@leo@-award	-award=7
@kraken@-organization	-organization=1
@halcyon@-art	-art=29
@turkish@-organization	-organization=38
@sticks_and_stones@-art	-art=36
@jascha_horenstein@-person	-person=46
@water_music@-organization	-organization=3
@emeritus@-title	-title=594
@ritchie@-art	-art=4
@fourth@-art	-art=57
@nrl_grand_final@-event	-event=23
@colours@-broadcast_network	-broadcast_network=1
@whitehorse@-art	-art=5
@tommy_hilfiger@-organization	-organization=16
@matlock_bath@-location	-location=46
@fuchsia@-organization	-organization=2
@castle_hill@-location	-location=244
@ru@-language	-language=8
@ios@-product	-product=53
@road_america@-location	-location=232
@nguyễn_trãi@-person	-person=29
@blastobasidae@-living_thing	-living_thing=504
@accrediting_council_for_independent_colleges_and_schools@-organization	-organization=101
@marco_polo@-broadcast_program	-broadcast_program=5
@kansas_city_chiefs@-event	-event=74
@papal@-person	-person=2
@games@-organization	-organization=1
@100_greatest_african_americans@-art	-art=69
@com.x@-organization	-organization=24
@ali_ibn_al-athir@-person	-person=24
@the_bloody_chamber@-art	-art=24
@spartan@-location	-location=14
@chardon@-organization	-organization=1
@molesworth@-location	-location=16
@arta@-organization	-organization=11
@born@-art	-art=9
@varuna@-location	-location=8
@cameo@-art	-art=5
@rawalakot@-location	-location=44
@middlesex@-organization	-organization=1335
@the_dictator@-art	-art=53
@martinez@-person	-person=8
@second_thoughts@-broadcast_program	-broadcast_program=18
@mann@-location	-location=18
@erin_mckeown@-person	-person=41
@australia@-event	-event=121
@st_george's@-location	-location=26
@12@-organization	-organization=20
@orlando@-organization	-organization=130
@set_it_off@-art	-art=57
@portage—lisgar@-location	-location=35
@ottoman_turkish@-language	-language=294
@romaine_brooks@-person	-person=36
@alghero@-location	-location=146
@pope_alexander_vi@-person	-person=391
@bock@-product	-product=1
@decatur,_indiana@-location	-location=35
@hancock,_maryland@-event	-event=1
@magnus@-organization	-organization=1
@western_isles@-location	-location=41
@adelaide@-broadcast_network	-broadcast_network=5
@me@-art	-art=20
@national_hockey_league@-broadcast_program	-broadcast_program=4
@te_aro@-location	-location=26
@hume@-computer-programming_language	-computer-programming_language=2
@bsb@-person	-person=1
@buffy_the_vampire_slayer@-art	-art=104
@pullman@-organization	-organization=68
@the_kids_are_alright@-art	-art=52
@4th_of_july@-person	-person=1
@lockport,_illinois@-location	-location=36
@sentinelese@-people-ethnicity	-people-ethnicity=16
@hawai_i@-language	-language=3
@united_talent_agency@-organization	-organization=37
@mario@-person	-person=78
@the_$64,000_question@-broadcast_program	-broadcast_program=82
@retreat@-art	-art=1
@currambine@-location	-location=27
@citroën@-organization	-organization=538
@vermeer@-person	-person=25
@goa@-living_thing	-living_thing=2
@world_championship_wrestling@-broadcast_program	-broadcast_program=17
@fico@-event	-event=2
@gordon_scott@-person	-person=70
@syrians@-religion-religion	-religion-religion=1
@springerville,_arizona@-location	-location=21
@american_samoa@-location	-location=1179
@the_dentist@-art	-art=26
@norad@-location	-location=1
@saginaw_bay@-product	-product=1
@tiverton@-organization	-organization=4
@fernando_garibay@-person	-person=57
@christian_slater@-person	-person=364
@thomas_morris@-person	-person=28
@berthoud@-location	-location=20
@jane_birkin@-person	-person=253
@the_rembrandts@-art	-art=3
@curly@-living_thing	-living_thing=1
@trumpton@-broadcast_program	-broadcast_program=31
@ag@-chemistry	-chemistry=28
@utsjoki@-location	-location=42
@remakes@-organization	-organization=21
@honduras@-location	-location=4179
@prime_minister's_office@-title	-title=13
@big_spender@-art	-art=53
@barren@-disease	-disease=11
@dada@-art	-art=19
@duke_university@-organization	-organization=3420
@bryan_allen@-person	-person=23
@reșița@-location	-location=37
@armadillo@-art	-art=10
@canoeing@-event	-event=70
@ziggy_stardust@-event	-event=3
@wally@-art	-art=1
@gil_vicente@-organization	-organization=86
@monster_jam@-product	-product=6
@hall_of_famer@-organization	-organization=54
@tina_charles@-person	-person=121
@elbling@-food	-food=20
@saint_kitts@-event	-event=1
@jon_gruden@-person	-person=131
@harvey's@-person	-person=1
@antietam@-event	-event=216
@soko@-language	-language=1
@mainland@-people-ethnicity	-people-ethnicity=1
@federal_government@-location	-location=10
@boy@-event	-event=1
@israel@-product	-product=1
@wheel_of_fortune@-product	-product=1
@satomi_akesaka@-person	-person=24
@cinderford@-location	-location=62
@blu_mankuma@-person	-person=30
@toei@-transit	-transit=28
@kamchatka@-product	-product=1
@sergio_markarián@-person	-person=30
@lina_rafn@-person	-person=34
@raf_little_rissington@-location	-location=23
@norm_cash@-person	-person=100
@langley_park@-location	-location=43
@bungaree@-person	-person=11
@rosaleen_linehan@-person	-person=24
@leæther_strip@-person	-person=41
@lenox@-organization	-organization=16
@bligh@-person	-person=6
@love_letters_in_the_sand@-art	-art=20
@brantley@-location	-location=22
@heaven's_gate@-art	-art=84
@day@-art	-art=6
@virginia_city@-art	-art=6
@crimson_glory@-art	-art=2
@52@-art	-art=330
@agios_dimitrios@-organization	-organization=4
@dehradun_district@-location	-location=30
@lacrimosa@-person	-person=53
@bloomingdale@-organization	-organization=1
@soul_food@-broadcast_program	-broadcast_program=75
@isaac@-person	-person=450
@mayflower@-organization	-organization=5
@emerson@-organization	-organization=17
@moscow_metro@-event	-event=1
@david_brandon@-person	-person=28
@muslim_public_affairs_council@-organization	-organization=30
@porsche_935@-organization	-organization=1
@roxann_dawson@-person	-person=23
@frank_rizzo@-person	-person=57
@ozalj@-location	-location=33
@plevna@-location	-location=24
@amsterdam@-event	-event=7
@tervel@-person	-person=22
@offensive@-art	-art=1
@grady@-location	-location=36
@state_of_shock@-art	-art=19
@timothy_brown@-organization	-organization=1
@john_joubert@-person	-person=33
@smokey_robinson@-person	-person=903
@confederation_of_indian_industry@-organization	-organization=79
@ottawa@-event	-event=3
@passo_fundo@-location	-location=44
@cope@-location	-location=5
@kenny_rogers@-person	-person=981
@the_show@-broadcast_program	-broadcast_program=10
@hindustani@-art	-art=2
@alpine_a110@-product	-product=19
@marie_fredriksson@-person	-person=76
@provinces@-organization	-organization=3
@north_and_south@-broadcast_program	-broadcast_program=69
@the_comic_strip@-broadcast_program	-broadcast_program=77
@laguna@-organization	-organization=9
@querétaro@-location	-location=466
@duke_of_leeds@-person	-person=10
@antholz@-location	-location=45
@shigatse@-location	-location=120
@army_of_anyone@-art	-art=6
@kenneth_gilbert@-person	-person=30
@union_mills@-location	-location=28
@courier-post@-art	-art=20
@the_outcasts@-broadcast_program	-broadcast_program=25
@moscow_metro@-location	-location=1
@eastern_church@-organization	-organization=2
@simpson@-organization	-organization=7
@laurent_blanc@-person	-person=122
@theoni_v._aldredge@-person	-person=50
@iona_yakir@-person	-person=20
@wonderful_life@-broadcast_program	-broadcast_program=6
@bishop_of_shrewsbury@-title	-title=32
@the_arrow@-art	-art=2
@fukushima@-person	-person=4
@long_wharf@-organization	-organization=2
@24@-event	-event=7
@st_john's_college,_durham@-organization	-organization=38
@baltimore@-art	-art=11
@jenah_district@-location	-location=24
@the_troubles@-event	-event=558
@cydia@-product	-product=26
@josé_de_la_guerra_y_noriega@-person	-person=30
@baselios_thomas_i@-person	-person=25
@bajra@-location	-location=1
@most@-art	-art=3
@brooklyn_bridegrooms@-organization	-organization=87
@gheyzaniyeh_rural_district@-location	-location=50
@fabolous@-person	-person=617
@udayapur_district@-location	-location=52
@starz@-organization	-organization=1
@2006_tournament_final@-event	-event=41
@chris_braide@-person	-person=86
@eddy_merckx@-person	-person=260
@keith_murray@-person	-person=148
@cara_dillon@-person	-person=74
@hydro@-location	-location=5
@steve_mann@-person	-person=42
@filmfare@-art	-art=385
@copenhagen@-transit	-transit=2
@metamora@-location	-location=26
@pa@-location	-location=297
@my_love@-person	-person=1
@mark@-organization	-organization=1
@hohenlohe@-location	-location=19
@westminster@-organization	-organization=270
@walnut@-location	-location=86
@josé_figueres_ferrer@-person	-person=41
@councillors@-title	-title=23
@rushmore@-location	-location=2
@the_jenny_jones_show@-person	-person=1
@portland_institute_for_contemporary_art@-organization	-organization=22
@naworth_castle@-location	-location=25
@s2@-broadcast_network	-broadcast_network=1
@in@-chemistry	-chemistry=5
@sicily@-product	-product=1
@the_man_who_came_to_dinner@-art	-art=22
@gerry_mcneil@-person	-person=20
@beluga@-living_thing	-living_thing=22
@bremen@-person	-person=1
@thurman_thomas@-person	-person=131
@melolonthinae@-living_thing	-living_thing=86
@zenith@-art	-art=7
@hercules_unchained@-art	-art=21
@snowflake@-organization	-organization=1
@riverside@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@tahar_ben_jelloun@-person	-person=45
@mandya_district@-location	-location=61
@assemblies_of_god@-organization	-organization=18
@franco@-event	-event=1
@union_army@-organization	-organization=4723
@freedom@-living_thing	-living_thing=1
@police,_poland@-location	-location=28
@jfk@-art	-art=212
@fort_dodge@-location	-location=68
@stair@-location	-location=19
@birmingham_oratory@-location	-location=37
@86@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=31
@lalitha@-art	-art=1
@western_armenian@-language	-language=112
@london_wall@-art	-art=4
@north_american@-people-ethnicity	-people-ethnicity=3
@affinity@-art	-art=13
@its@-organization	-organization=9
@vox@-product	-product=2
@peter_haining@-person	-person=35
@massanutten_mountain@-location	-location=40
@babine@-location	-location=8
@bayreuth@-event	-event=58
@es@-art	-art=2
@qube@-location	-location=2
@oh_no@-person	-person=47
@carver@-title	-title=3
@lava@-person	-person=13
@john_day@-organization	-organization=4
@lord_mayor_of_london@-person	-person=3
@lester_maddox@-person	-person=91
@noise@-organization	-organization=9
@moscow@-organization	-organization=38
@latins@-location	-location=9
@randy_hillier@-person	-person=22
@binghamton_triplets@-organization	-organization=40
@st._leger_stakes@-event	-event=308
@fritz@-art	-art=1
@friday_night_lights@-broadcast_program	-broadcast_program=346
@tyson@-person	-person=23
@cochrane_district@-location	-location=54
@william_ackerman@-person	-person=31
@4@-location	-location=65
@namibia@-organization	-organization=154
@paul_r._gross@-person	-person=22
@dc@-person	-person=1
@salisbury@-art	-art=10
@bremen@-event	-event=3
@bundy_k._brown@-person	-person=26
@morden@-person	-person=1
@dodo@-broadcast_program	-broadcast_program=1
@american_league@-location	-location=1
@lesley_university@-organization	-organization=77
@170@-location	-location=4
@beja@-language	-language=19
@valka@-location	-location=47
@purley@-event	-event=2
@david_silveria@-person	-person=43
@martin_crimp@-person	-person=62
@beirut@-location	-location=3
@system_7@-art	-art=2
@voyager@-art	-art=17
@vicenza@-location	-location=769
@leopold_museum@-location	-location=30
@conover@-location	-location=36
@flying_fish@-art	-art=2
@maki@-person	-person=2
@bramantino@-person	-person=25
@the_invisible_woman@-art	-art=23
@volga_bulgaria@-event	-event=2
@rex@-broadcast_program	-broadcast_program=2
@house_calls@-broadcast_program	-broadcast_program=32
@richard_marx@-person	-person=430
@forte@-organization	-organization=3
@john_de_vere@-person	-person=21
@madison_chock@-person	-person=35
@beaches@-location	-location=31
@cao_kun@-person	-person=46
@magma@-organization	-organization=1
@law_enforcement_against_prohibition@-organization	-organization=29
@ringwood@-location	-location=139
@iron_horse@-broadcast_program	-broadcast_program=3
@translation@-art	-art=7
@jackson_state@-event	-event=5
@glasgow@-event	-event=4
@paul_annacone@-person	-person=125
@austrian_cup@-event	-event=82
@nieuport@-location	-location=7
@bad,_bad_leroy_brown@-art	-art=29
@the_knack@-art	-art=4
@pestilence@-person	-person=66
@peaches@-art	-art=32
@brixen@-organization	-organization=2
@romanshorn@-location	-location=65
@ambrosia_artemisiifolia@-living_thing	-living_thing=29
@stripes@-art	-art=69
@senior@-person	-person=2
@gala@-person	-person=16
@titian@-person	-person=943
@hartford_hospital@-location	-location=22
@the_boys_in_the_band@-person	-person=1
@nina@-location	-location=1
@late@-event	-event=5
@gorey@-organization	-organization=1
@carl_schuricht@-person	-person=31
@newcastle_emlyn@-location	-location=95
@mirror_mirror@-broadcast_program	-broadcast_program=2
@grand_duke@-location	-location=11
@anna_bolena@-art	-art=126
@tsuen_wan_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=76
@r._j._reynolds@-organization	-organization=16
@grace_paley@-person	-person=82
@worthington@-location	-location=144
@national_football_league@-broadcast_program	-broadcast_program=14
@joão_da_nova@-person	-person=53
@t._r._sundaram@-organization	-organization=1
@assembly@-title	-title=18
@melodica@-art	-art=5
@fi@-language	-language=4
@armenian@-disease	-disease=1
@constantia@-location	-location=53
@sequoias@-living_thing	-living_thing=20
@marvel_super_heroes@-art	-art=4
@acne@-organization	-organization=2
@american_restoration@-religion-religion	-religion-religion=1
@team_of_the_year@-event	-event=2
@green@-person	-person=95
@king_richard_ii@-art	-art=7
@kuiper_belt@-location	-location=204
@government_of_france@-event	-event=1
@hylarana@-living_thing	-living_thing=64
@hell@-location	-location=32
@wily_mo_peña@-person	-person=21
@cut@-art	-art=40
@bedfordshire@-title	-title=2
@nike@-award	-award=5
@wishbone@-broadcast_program	-broadcast_program=48
@morihei_ueshiba@-person	-person=133
@dacre@-title	-title=5
@t@-broadcast_program	-broadcast_program=1
@hung_hom@-location	-location=88
@eloy@-location	-location=9
@lanna@-location	-location=135
@mario_elie@-person	-person=27
@photinus@-living_thing	-living_thing=8
@8th@-location	-location=51
@39th_air_division@-organization	-organization=29
@57@-product	-product=3
@kimmage@-location	-location=24
@popol_vuh@-god	-god=112
@mama_weer_all_crazee_now@-art	-art=36
@savoy_hotel@-location	-location=214
@ai@-location	-location=22
@matilda_of_hainaut@-person	-person=20
@democratic_republic_of_afghanistan@-location	-location=107
@maia_sharp@-art	-art=1
@edward@-person	-person=457
@the_doobie_brothers@-art	-art=3
@rowland_hill@-person	-person=64
@new_kingdom_of_egypt@-event	-event=22
@417th_bombardment_group@-organization	-organization=26
@samut_sakhon_province@-location	-location=20
@giusy_ferreri@-person	-person=26
@help@-broadcast_program	-broadcast_program=6
@river_suck@-location	-location=24
@richard_of_wallingford@-person	-person=28
@a_film_of_the_same_name@-broadcast_program	-broadcast_program=1
@confederate_states_of_america@-location	-location=1342
@just_for_kicks@-broadcast_program	-broadcast_program=25
@boston@-transit	-transit=3
@pencoed@-location	-location=39
@laura_lepistö@-person	-person=25
@agua_dulce@-organization	-organization=1
@os@-product	-product=522
@william_henley@-person	-person=35
@orr@-organization	-organization=1
@cricklade@-location	-location=174
@moldava_nad_bodvou@-location	-location=18
@tarzan_of_the_apes@-art	-art=71
@boscastle@-event	-event=1
@hilbert@-person	-person=78
@john_mellencamp@-art	-art=2
@john_holland@-person	-person=48
@1776@-event	-event=4
@magdalena@-person	-person=12
@jockey_club@-location	-location=1
@john_amery@-person	-person=35
@lone_justice@-art	-art=1
@army_of_tennessee@-organization	-organization=326
@kazan@-location	-location=1244
@fiona_staples@-person	-person=33
@porus@-god	-god=2
@elizabeth_cady_stanton@-person	-person=247
@claudy@-event	-event=2
@the_white_guard@-broadcast_program	-broadcast_program=3
@mdc@-person	-person=60
@woh_rehne_waali_mehlon_ki@-broadcast_program	-broadcast_program=26
@sunnanå_sk@-organization	-organization=49
@whistle@-art	-art=27
@mostaganem@-location	-location=77
@latin_lover@-broadcast_program	-broadcast_program=5
@forrest_lewis@-person	-person=21
@caddo@-language	-language=18
@idlewild@-person	-person=175
@greater_vancouver@-location	-location=105
@west_point@-location	-location=399
@maronites@-organization	-organization=10
@mel_rojas@-person	-person=23
@omurtag@-location	-location=7
@suicidal_tendencies@-person	-person=384
@winners@-person	-person=5
@fort_george@-product	-product=1
@frizzle_fry@-art	-art=24
@john_cooper@-person	-person=125
@forbach@-organization	-organization=3
@uap@-organization	-organization=48
@calloway_county@-location	-location=39
@derek_lee_ragin@-person	-person=31
@m5@-location	-location=140
@alabama@-art	-art=4
@sacheon@-event	-event=1
@easton_town_center@-location	-location=26
@arrondissements_of_the_pas-de-calais_department@-location	-location=54
@abu_dhabi@-location	-location=1879
@samuel_huntington@-person	-person=74
@montego_bay@-location	-location=312
@alan_tilvern@-person	-person=24
@beacon_hill@-broadcast_program	-broadcast_program=10
@saint_john@-title	-title=1
@maximiliano_hernández_martínez@-person	-person=53
@saz@-product	-product=26
@versailles@-event	-event=31
@z-machine@-location	-location=2
@brant@-location	-location=70
@may@-organization	-organization=1
@kirtland@-location	-location=78
@tangerine@-organization	-organization=6
@i-15@-location	-location=140
@afrodisiac@-art	-art=39
@spencer@-person	-person=63
@issa@-location	-location=21
@phineas_banning@-person	-person=27
@hague@-location	-location=46
@crucible@-art	-art=7
@stacy@-art	-art=2
@michigan_city@-organization	-organization=2
@1978_election@-event	-event=46
@liberal_federation@-organization	-organization=22
@the_sorcerer's_apprentice@-broadcast_program	-broadcast_program=10
@david@-location	-location=20
@weyprecht_mountains@-location	-location=24
@waterlow_and_sons@-organization	-organization=28
@tiffany@-person	-person=279
@spycatcher@-broadcast_program	-broadcast_program=2
@aldo_fabrizi@-person	-person=90
@william_hardy_wilson@-person	-person=20
@vad@-medicine-medical_treatment	-medicine-medical_treatment=2
@asfa_yennenga@-organization	-organization=24
@ntpc@-location	-location=1
@adriatic_league@-organization	-organization=37
@ethnic_chinese@-people-ethnicity	-people-ethnicity=126
@botevgrad@-language	-language=1
@necrophobic@-person	-person=21
@godhead@-art	-art=2
@august_everding@-person	-person=21
@tommy_mandel@-person	-person=37
@good_girl@-art	-art=26
@rocroi@-location	-location=26
@musimax@-broadcast_network	-broadcast_network=24
@adnan_menderes_airport@-location	-location=46
@cabinet_ministers@-organization	-organization=19
@department_of_posts_and_telegraphs@-title	-title=20
@inna@-location	-location=5
@kingswood@-organization	-organization=3
@seattle@-organization	-organization=195
@neve@-person	-person=7
@mentone@-location	-location=68
@spellbinder@-product	-product=2
@secretary_of_agriculture@-organization	-organization=4
@molteno@-person	-person=1
@jcl@-education-educational_degree	-education-educational_degree=11
@anna@-god	-god=1
@fraser@-location	-location=145
@420@-product	-product=32
@walter_payton@-organization	-organization=1
@limba@-language	-language=2
@azeri@-person	-person=1
@psychosis@-disease	-disease=26
@absinthe@-art	-art=9
@sherman@-location	-location=100
@south_norwood@-location	-location=111
@azamgarh@-location	-location=114
@27@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=33
@illinois@-title	-title=2
@2000–01@-event	-event=838
@air@-location	-location=15
@bata@-person	-person=5
@tommy_lucchese@-person	-person=26
@fun.@-living_thing	-living_thing=1
@stuck@-person	-person=3
@fortune@-location	-location=19
@kym_johnson@-person	-person=55
@streets_of_laredo@-art	-art=44
@santa_bárbara@-location	-location=96
@pacifist@-organization	-organization=2
@mal_whitfield@-person	-person=26
@pardo@-location	-location=2
@steel_mill@-organization	-organization=1
@frances_gifford@-person	-person=31
@silesian@-people-ethnicity	-people-ethnicity=33
@biarritz@-organization	-organization=140
@barry_sloane@-person	-person=31
@steer@-living_thing	-living_thing=42
@ukrainian_bandurist_chorus@-person	-person=25
@challenger@-person	-person=2
@mount_baker@-location	-location=120
@scandinavia@-location	-location=4350
@barlow_at_large@-broadcast_program	-broadcast_program=23
@wall_street_week@-broadcast_program	-broadcast_program=21
@gloster@-organization	-organization=13
@jim_mcbride@-person	-person=45
@ufo@-art	-art=20
@barclay_hope@-person	-person=20
@bridgeton@-product	-product=1
@velvet_underground@-art	-art=1
@st_michel_united_fc@-organization	-organization=28
@vigan@-location	-location=110
@zarafa@-product	-product=16
@jud_wilson@-person	-person=24
@heaven_music@-organization	-organization=60
@yarrawonga@-organization	-organization=25
@flavio_biondo@-person	-person=35
@volta_river_authority@-organization	-organization=21
@tweed@-location	-location=113
@rsv@-disease	-disease=1
@nighty_night@-art	-art=1
@ellen@-location	-location=1
@generation_x@-person	-person=110
@hand_county,_south_dakota@-location	-location=55
@union_list_of_artist_names@-art	-art=55
@nexus@-organization	-organization=66
@falcon@-product	-product=77
@fragaria@-location	-location=1
@samuel_jones@-person	-person=33
@a_place_in_the_sun@-broadcast_program	-broadcast_program=15
@granby@-location	-location=126
@lafee@-art	-art=5
@goldberg@-location	-location=15
@tirah@-event	-event=8
@squaw_valley@-location	-location=85
@charles_wyndham,_2nd_earl_of_egremont@-person	-person=28
@champs-élysées@-location	-location=297
@kiev@-organization	-organization=6
@princess_caroline@-person	-person=26
@international_association_of_athletics_federations@-organization	-organization=368
@ulster_county,_new_york@-location	-location=174
@german_navy@-organization	-organization=365
@the_beast@-god	-god=1
@nicole_beharie@-person	-person=21
@ministry_of_agriculture@-location	-location=2
@spanish_colonial@-finance-currency	-finance-currency=6
@us_geological_survey@-organization	-organization=27
@national_arts_centre@-person	-person=1
@eterno@-person	-person=42
@perry_mason@-person	-person=1
@germanus_of_auxerre@-person	-person=36
@monopoly@-organization	-organization=1
@first_voyage@-person	-person=3
@70@-organization	-organization=12
@the_mint@-art	-art=2
@secretary_of_the_army@-organization	-organization=1
@conrad_burns@-person	-person=73
@dybbøl@-event	-event=4
@morrisville,_pennsylvania@-location	-location=37
@tavastia_proper@-location	-location=60
@tell_all_your_friends@-art	-art=23
@vineeth@-person	-person=114
@balaguer@-location	-location=66
@alex_holzwarth@-person	-person=40
@avenue_a@-organization	-organization=1
@beech@-location	-location=10
@ferry@-location	-location=42
@swimming_pool@-art	-art=24
@slade@-art	-art=2
@moscow_kremlin@-location	-location=294
@drawsko_county@-location	-location=213
@portuguese_mozambique@-location	-location=120
@tarleton@-location	-location=39
@donga_department@-location	-location=75
@roanoke_colony@-location	-location=81
@il-18@-product	-product=31
@workers_party@-organization	-organization=26
@grace_cossington_smith@-person	-person=31
@old_windsor@-location	-location=82
@m.f.a.@-education-educational_degree	-education-educational_degree=87
@ueda@-person	-person=2
@aa@-education-educational_degree	-education-educational_degree=16
@saboteur@-product	-product=3
@lugano@-organization	-organization=45
@synthesis@-biology	-biology=2
@nakodar@-location	-location=65
@earle_foxe@-person	-person=63
@xanadu@-location	-location=30
@naiad@-location	-location=11
@yorktown@-event	-event=115
@chrysanthemum@-product	-product=1
@debbie_wiseman@-person	-person=20
@ableton@-organization	-organization=39
@kitee@-location	-location=27
@arts@-location	-location=8
@python@-broadcast_program	-broadcast_program=1
@nordmøre@-location	-location=69
@pancho_villa@-person	-person=446
@15th_brigade@-organization	-organization=25
@es@-language	-language=17
@alfalfa@-location	-location=4
@chad@-organization	-organization=27
@cefn_sidan@-location	-location=25
@kira_yoshinaka@-person	-person=23
@scalloway@-location	-location=42
@mickey_avalon@-person	-person=53
@ogie_alcasid@-person	-person=178
@ehingen@-location	-location=38
@westminster@-event	-event=5
@de-loused_in_the_comatorium@-art	-art=30
@roy_kinnear@-person	-person=96
@sotho@-people-ethnicity	-people-ethnicity=36
@capivara_river@-location	-location=26
@bishop_of_meath@-location	-location=2
@jimmy_maher@-person	-person=40
@president_of_tanzania@-person	-person=1
@the_columbus_dispatch@-art	-art=75
@peter_gzowski@-person	-person=73
@dorothea_tanning@-person	-person=43
@québécois@-language	-language=10
@free_soil@-organization	-organization=37
@pantera@-product	-product=5
@ypres@-location	-location=636
@viva_piñata@-product	-product=26
@cut@-organization	-organization=8
@altiplano@-location	-location=175
@pierre-henri_de_valenciennes@-person	-person=21
@scandinavia@-language	-language=1
@rhombodera@-living_thing	-living_thing=35
@leisi_parish@-location	-location=57
@nightfall@-art	-art=20
@tom_flanagan@-person	-person=25
@karlsruhe@-location	-location=1572
@rajnigandha@-art	-art=20
@clayton_state_university@-organization	-organization=43
@glens_falls_civic_center@-location	-location=25
@tales_of_the_city@-art	-art=85
@dj@-title	-title=873
@fortress@-computer-programming_language	-computer-programming_language=13
@oden@-location	-location=6
@wow@-art	-art=40
@guinness@-organization	-organization=8
@collie@-living_thing	-living_thing=44
@andover@-location	-location=612
@julie_depardieu@-person	-person=38
@shirley_stelfox@-person	-person=37
@tetanus@-disease	-disease=22
@aztec@-event	-event=1
@fort_knox@-organization	-organization=1
@office@-product	-product=21
@compliance@-medicine-symptom	-medicine-symptom=4
@tt_pro_league@-organization	-organization=290
@calcutta@-art	-art=16
@circuit@-art	-art=11
@frequency@-product	-product=16
@danbury@-location	-location=235
@stevie_wonder@-person	-person=2732
@lunenburg@-event	-event=1
@kanaka@-person	-person=32
@qatar@-location	-location=3716
@tessie_santiago@-person	-person=25
@the_fly@-event	-event=1
@solo@-broadcast_program	-broadcast_program=7
@barclay@-person	-person=11
@berck@-person	-person=13
@executioner@-art	-art=7
@2010_regional_elections@-event	-event=82
@chinook@-people-ethnicity	-people-ethnicity=2
@scarlett@-person	-person=6
@i-league@-organization	-organization=1346
@charles_urban@-person	-person=41
@charles_dudley_warner@-person	-person=34
@the_buccaneers@-art	-art=19
@electric_ladyland@-art	-art=102
@mykolas_sleževičius@-person	-person=24
@kurrajong@-food	-food=1
@volvo@-organization	-organization=917
@cara_brazzaville@-organization	-organization=26
@masters_of_harmony@-person	-person=21
@terri_j._vaughn@-person	-person=22
@of_mice_and_men@-art	-art=76
@our_bodies,_ourselves@-art	-art=20
@newburgh@-organization	-organization=3
@google+@-location	-location=1
@eaa_airventure_oshkosh@-organization	-organization=1
@mainland_chinese@-location	-location=1
@creole@-organization	-organization=1
@tunica@-product	-product=1
@sierra_leone_river@-location	-location=21
@wilkes-barre@-location	-location=34
@bootle@-location	-location=295
@casanova@-person	-person=43
@virgin_of_the_rocks@-art	-art=24
@novi_sad@-location	-location=1502
@abc_radio@-broadcast_program	-broadcast_program=1
@ff@-art	-art=1
@camel@-location	-location=3
@ministry_of_justice@-person	-person=2
@school@-organization	-organization=40
@frigg@-person	-person=1
@emotion@-organization	-organization=9
@lissa@-event	-event=14
@trinity_grammar_school@-location	-location=1
@torrington@-location	-location=134
@thomas_wilson@-person	-person=72
@federalist@-product	-product=1
@kid_'n_play@-broadcast_program	-broadcast_program=7
@john_wildman@-person	-person=33
@arun@-location	-location=73
@táchira@-organization	-organization=2
@monsters,_inc.@-product	-product=3
@the_trip@-person	-person=7
@laon@-location	-location=304
@massacre@-event	-event=71
@natalie_coughlin@-person	-person=107
@tilehurst@-location	-location=64
@arnold@-location	-location=77
@passy@-person	-person=2
@bad_meets_evil@-art	-art=3
@1954@-event	-event=488
@lyonesse@-organization	-organization=3
@p2@-location	-location=4
@jim_watt@-person	-person=31
@books@-art	-art=20
@mccoy@-broadcast_program	-broadcast_program=6
@northeast_corridor_line@-location	-location=1
@ter@-location	-location=27
@application@-computer-programming_language	-computer-programming_language=2
@the_tommyknockers@-art	-art=28
@austrians@-location	-location=80
@lowdown@-art	-art=25
@reza_enayati@-person	-person=24
@peter_and_the_wolf@-person	-person=3
@20th_air_division@-organization	-organization=70
@department_of_energy@-title	-title=1
@holly_cole@-person	-person=110
@villa@-person	-person=11
@richard_adolf_zsigmondy@-person	-person=22
@james_bond@-art	-art=3
@trisha_goddard@-person	-person=29
@rudd@-living_thing	-living_thing=11
@the_loud_family@-person	-person=30
@zutphen@-location	-location=221
@paulínia@-location	-location=38
@maria_konopnicka@-person	-person=36
@harry_reems@-person	-person=32
@black_hole@-organization	-organization=5
@the_bostonians@-art	-art=27
@dennis_the_menace_strikes_again@-art	-art=21
@hunger_strike@-person	-person=1
@tokugawa_ieyoshi@-person	-person=37
@yvonne_nelson@-person	-person=21
@nanga_parbat@-art	-art=5
@whole_lotta_love@-art	-art=166
@stafford@-award	-award=1
@pewaukee@-organization	-organization=1
@william_wales@-person	-person=24
@trevor@-person	-person=18
@index@-art	-art=31
@créteil@-event	-event=1
@lully@-person	-person=123
@kalmar@-location	-location=275
@frank_herbert's_dune@-product	-product=3
@egyptian_premier_league@-organization	-organization=373
@lucien@-location	-location=2
@basf@-organization	-organization=394
@crassus@-person	-person=36
@drzewica@-location	-location=32
@house_of_fools@-broadcast_program	-broadcast_program=8
@museum_of_contemporary_art_san_diego@-location	-location=69
@tna_impact!@-product	-product=10
@talhae@-person	-person=30
@federated_states_of_micronesia@-organization	-organization=1
@arngrímur_jónsson@-person	-person=22
@7@-art	-art=93
@pagani@-person	-person=2
@lenore@-broadcast_program	-broadcast_program=4
@staff@-organization	-organization=3
@kingdom_of_serbs,_croats_and_slovenes@-location	-location=78
@room_for_one_more@-broadcast_program	-broadcast_program=19
@agriculture@-title	-title=6
@bonobo@-person	-person=56
@sound@-living_thing	-living_thing=1
@naval_infantry@-title	-title=1
@new_zealanders@-event	-event=1
@wetherby@-location	-location=265
@gal@-chemistry	-chemistry=7
@city_of_glass@-art	-art=29
@death_of_a_salesman@-art	-art=317
@red_book_of_westmarch@-art	-art=29
@tipaza@-location	-location=22
@imagination_movers@-broadcast_program	-broadcast_program=20
@ghat@-location	-location=27
@sunset_strip@-art	-art=16
@stagecoach@-person	-person=4
@carleton@-person	-person=10
@brainerd@-person	-person=1
@evening_news@-broadcast_program	-broadcast_program=6
@john_mcwhorter@-person	-person=35
@sedlescombe@-location	-location=21
@finn@-event	-event=11
@joseph_hill@-person	-person=26
@constantius_iii@-person	-person=39
@corleone@-location	-location=96
@gulfstream@-organization	-organization=21
@design@-product	-product=6
@corolla@-location	-location=6
@higgins@-organization	-organization=5
@gippsland@-location	-location=415
@sicko@-art	-art=60
@voltairine_de_cleyre@-person	-person=27
@transit@-organization	-organization=3
@apple@-food	-food=117
@esau@-person	-person=154
@7@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=43
@a9@-location	-location=60
@northfork@-art	-art=16
@touchstone@-person	-person=2
@rally_to_restore_sanity_and@-event	-event=37
@mahmoud_ahmed@-person	-person=35
@toxic@-art	-art=153
@anastasia@-product	-product=1
@sriram_raghavan@-person	-person=32
@love_hurts@-event	-event=1
@bamford@-location	-location=24
@kurume,_fukuoka@-location	-location=47
@lincoln_city@-organization	-organization=1944
@st_andrew@-location	-location=14
@skowhegan@-location	-location=50
@liquid_sky@-person	-person=2
@extra!@-organization	-organization=1
@fra_diavolo@-art	-art=45
@balibo@-art	-art=13
@behind_the_music@-broadcast_program	-broadcast_program=158
@british_society_of_cinematographers@-organization	-organization=50
@mantova@-organization	-organization=53
@e._f._benson@-person	-person=41
@clyde@-product	-product=3
@saint_john@-organization	-organization=2
@feliciano_belmonte,_jr.@-person	-person=47
@great_salt_lake@-location	-location=335
@abir_chatterjee@-person	-person=32
@faye_wong@-person	-person=165
@bob_jenkins@-organization	-organization=1
@emperor_kōtoku@-person	-person=24
@shangdi@-person	-person=1
@liberia@-location	-location=4199
@one_chance@-person	-person=23
@progressive@-event	-event=24
@throb@-art	-art=9
@the_brady_bunch@-broadcast_program	-broadcast_program=448
@olympian@-organization	-organization=4
@king_and_queen@-art	-art=1
@wahoo@-living_thing	-living_thing=14
@tinker_tailor_soldier_spy@-broadcast_program	-broadcast_program=14
@byzantine_emperor@-location	-location=27
@greenville@-organization	-organization=20
@mental@-disease	-disease=6
@afi@-broadcast_program	-broadcast_program=1
@auckland_cup@-event	-event=24
@3801@-product	-product=24
@elphinstone@-person	-person=7
@version@-art	-art=62
@heerenveen@-location	-location=314
@miles_o'brien@-person	-person=20
@the_warriors@-person	-person=12
@manang@-location	-location=21
@arturo_beltrán_leyva@-person	-person=22
@ken_daneyko@-person	-person=33
@california_supreme_court@-event	-event=2
@dooars@-location	-location=61
@malaysian@-event	-event=4
@rudge@-location	-location=2
@battle_of_moscow@-art	-art=6
@sidewinder@-broadcast_program	-broadcast_program=2
@civil_rights@-person	-person=2
@addiscombe@-location	-location=74
@davis@-broadcast_program	-broadcast_program=1
@john_glover@-person	-person=137
@baleares@-location	-location=12
@i-75@-location	-location=277
@akan@-people-ethnicity	-people-ethnicity=158
@kingfish@-art	-art=2
@corrosion_of_conformity@-person	-person=144
@argyresthia_albistria@-living_thing	-living_thing=31
@conn@-organization	-organization=28
@taiwan@-finance-currency	-finance-currency=1
@a_bola@-location	-location=1
@dobrzyń_nad_wisłą@-location	-location=37
@atlético_torino@-organization	-organization=20
@breck_school@-organization	-organization=28
@nike@-god	-god=140
@toy@-art	-art=7
@video_game@-product	-product=65
@mike_cubbage@-person	-person=23
@vianen@-location	-location=47
@ronnie_self@-person	-person=21
@willoughby@-location	-location=111
@nude@-organization	-organization=5
@bougouriba_province@-location	-location=137
@liverpool@-location	-location=1
@cradle_will_rock@-art	-art=49
@cayuga@-people-ethnicity	-people-ethnicity=42
@humboldt-toiyabe_national_forest@-location	-location=110
@pourvu_qu'elles_soient_douces@-art	-art=26
@australian@-event	-event=33
@william_forbes_skene@-person	-person=70
@maryland_and_pennsylvania_railroad@-location	-location=34
@wang_xueqi@-person	-person=30
@robert_anning_bell@-person	-person=23
@ralph_branca@-person	-person=44
@a638@-location	-location=26
@winchcombe@-location	-location=71
@province_of_new_hampshire@-location	-location=84
@hsu@-organization	-organization=3
@john_hay@-organization	-organization=2
@act@-title	-title=3
@cluster@-art	-art=5
@maurice,_prince_of_orange@-person	-person=22
@zeta@-broadcast_program	-broadcast_program=2
@vorkosigan_saga@-art	-art=69
@haydock@-person	-person=1
@soon@-person	-person=1
@north_rona@-location	-location=31
@pyrausta_ostrinalis@-living_thing	-living_thing=29
@scottish@-organization	-organization=118
@kana@-location	-location=1
@eleanor_mcevoy@-person	-person=50
@fabio_bazzani@-person	-person=32
@red_line@-transit	-transit=2
@tiananmen@-event	-event=6
@minister_of_defence@-organization	-organization=82
@annette_o'toole@-person	-person=100
@maxim@-art	-art=607
@away@-organization	-organization=5
@aa@-disease	-disease=1
@varberg_municipality@-location	-location=39
@reutte@-location	-location=47
@bullitt@-art	-art=125
@vivek_vaswani@-person	-person=21
@sun@-event	-event=5
@the_pierces@-art	-art=1
@venkatesh_prasad@-person	-person=27
@orchids@-living_thing	-living_thing=63
@ngô_sĩ_liên@-person	-person=48
@118@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@crimean@-people-ethnicity	-people-ethnicity=3
@christine_estabrook@-person	-person=32
@paramore@-product	-product=1
@jan_ii_the_mad@-person	-person=27
@bedřich_smetana@-person	-person=245
@litani_river@-event	-event=3
@schoolcraft@-person	-person=6
@hawkesbury@-person	-person=1
@henry_nemo@-person	-person=46
@heller@-organization	-organization=1
@phosphorescent@-person	-person=22
@mcfarland,_wisconsin@-location	-location=21
@thabazimbi@-location	-location=24
@angela_hewitt@-person	-person=38
@sterne@-art	-art=1
@irina_getmanskaya@-person	-person=26
@luigi_de_canio@-person	-person=21
@1918_flu_pandemic@-event	-event=181
@wes_brown@-person	-person=72
@remedy_drive@-person	-person=20
@thialf@-location	-location=77
@marengo@-living_thing	-living_thing=4
@belém@-location	-location=405
@topanga@-art	-art=1
@mata_hari@-art	-art=38
@cees_nooteboom@-person	-person=38
@nuclear_disarmament_party@-organization	-organization=37
@1941@-event	-event=163
@gregor_schlierenzauer@-person	-person=163
@state_route_78@-location	-location=28
@plato@-product	-product=29
@news_corp@-organization	-organization=146
@love_field@-art	-art=22
@funeral@-person	-person=1
@te_atatu@-organization	-organization=1
@darrell_arthur@-person	-person=35
@lovely_ladies,_kind_gentlemen@-art	-art=21
@vta@-organization	-organization=1
@2001_nfl_season@-event	-event=38
@mary_celeste@-product	-product=61
@berbice@-organization	-organization=4
@labor@-organization	-organization=2448
@reichswald@-location	-location=17
@john_steinbeck@-person	-person=732
@washington@-location	-location=6397
@sultan_kudarat@-person	-person=3
@black_lab@-person	-person=25
@timothy_bradley@-person	-person=52
@into_the_west@-broadcast_program	-broadcast_program=17
@life_on_earth@-art	-art=3
@operation@-title	-title=2
@dionysus@-person	-person=9
@great_bear@-location	-location=20
@2003_world_cup@-event	-event=125
@computer@-art	-art=6
@kill_rock_stars@-organization	-organization=403
@yes_we_can@-art	-art=26
@lorraine@-product	-product=9
@stardust_crusaders@-art	-art=26
@haslingden@-organization	-organization=16
@new_granada@-event	-event=1
@hart@-transit	-transit=2
@joey_logano@-person	-person=308
@challenge_league@-event	-event=1
@powell_clayton@-person	-person=34
@skenfrith@-location	-location=30
@robert_j._wilke@-person	-person=40
@jennifer_holliday@-person	-person=98
@flesh@-art	-art=25
@day@-location	-location=14
@kara@-location	-location=23
@arthur_crudup@-person	-person=78
@battersea@-location	-location=551
@the_frogs@-art	-art=22
@5@-organization	-organization=115
@east_india@-organization	-organization=5
@john_forrest@-location	-location=1
@the_paul_butterfield_blues_band@-art	-art=8
@rendezvous_with_rama@-product	-product=2
@columbellidae@-living_thing	-living_thing=227
@mbc@-broadcast_network	-broadcast_network=1112
@rock_island@-location	-location=4
@west_lafayette@-location	-location=91
@buxton_opera_house@-location	-location=20
@australian_centre_for_the_moving_image@-location	-location=48
@province_house@-location	-location=41
@grits@-food	-food=14
@anhalter_bahnhof@-location	-location=20
@bigwig@-person	-person=28
@sacred_heart_cathedral@-location	-location=106
@david_boon@-person	-person=77
@francesco_zuccarelli@-person	-person=27
@jalna@-location	-location=23
@barack_obama's@-person	-person=25
@jeanette@-person	-person=33
@burgh_castle@-location	-location=56
@west_canada_creek@-location	-location=33
@city_high@-person	-person=35
@republic_polytechnic@-organization	-organization=40
@woodford@-event	-event=2
@the_cats@-person	-person=21
@if@-location	-location=1
@ancient@-product	-product=1
@f.b.i.@-organization	-organization=40
@airbourne@-event	-event=1
@blizzard@-person	-person=28
@bazoft_rural_district@-location	-location=65
@budweiser@-organization	-organization=1
@teenage_kicks@-broadcast_program	-broadcast_program=5
@executive_branch@-location	-location=1
@abrams@-event	-event=1
@ince@-location	-location=35
@rudy@-location	-location=16
@august_31@-time	-time=242
@sons_of_the_desert@-organization	-organization=2
@giles@-art	-art=5
@society@-location	-location=21
@kushi@-language	-language=1
@dogs_trust@-organization	-organization=30
@david_carr@-person	-person=136
@george_stephen@-person	-person=27
@benedict_xv@-person	-person=20
@selva@-location	-location=1
@silene_acaulis@-living_thing	-living_thing=23
@german_democratic_republic@-organization	-organization=2
@anne_of_brittany@-person	-person=141
@shock@-disease	-disease=41
@world_series_of_video_games@-organization	-organization=22
@cutter@-art	-art=1
@saint-malo@-organization	-organization=1
@athens@-transit	-transit=2
@parasite_eve@-art	-art=14
@saturday@-art	-art=31
@boa@-art	-art=14
@under_milk_wood@-art	-art=20
@ulysses_s._grant@-person	-person=2329
@1952_winter_olympics@-event	-event=490
@princess_victoria@-product	-product=3
@bill_crider@-person	-person=23
@gastone_moschin@-person	-person=53
@swaffham@-organization	-organization=1
@lockie_leonard@-art	-art=8
@thomas_more@-art	-art=1
@mit_computer_science_and_artificial_intelligence_laboratory@-organization	-organization=35
@cuito_cuanavale@-event	-event=1
@galicia@-language	-language=1
@willenhall@-organization	-organization=11
@dwaraka@-location	-location=50
@bretons@-people-ethnicity	-people-ethnicity=31
@clifford_the_big_red_dog@-broadcast_program	-broadcast_program=55
@arjun@-art	-art=21
@james_sallis@-person	-person=49
@chamdo@-location	-location=32
@gherasim_luca@-person	-person=23
@sancreed@-person	-person=1
@mean_machine@-person	-person=4
@labor@-event	-event=1
@we_are_family@-art	-art=70
@claudio_cecchetto@-person	-person=20
@essar_group@-organization	-organization=31
@munich@-broadcast_program	-broadcast_program=1
@ati@-people-ethnicity	-people-ethnicity=5
@bob_boughner@-person	-person=26
@max_merkel@-person	-person=20
@norwegian_geological_survey@-organization	-organization=20
@lapa@-location	-location=19
@bernadotte@-person	-person=28
@jim_creeggan@-person	-person=40
@easter_sunday@-time	-time=77
@biwako_line@-location	-location=35
@joe_lovano@-person	-person=278
@yuna@-location	-location=2
@merrick@-art	-art=8
@gold_hill@-location	-location=54
@san_diego_freeway@-location	-location=48
@evening@-broadcast_program	-broadcast_program=1
@atlantis@-organization	-organization=2
@henry_osborne_havemeyer@-person	-person=20
@monmouth_park_racetrack@-location	-location=113
@europa_league@-organization	-organization=286
@vj@-title	-title=394
@li@-location	-location=16
@slaughterhouse@-organization	-organization=1
@super_rugby@-organization	-organization=1476
@peace@-god	-god=3
@asura@-god	-god=178
@dan_adkins@-person	-person=40
@lassie@-broadcast_program	-broadcast_program=226
@partisan@-person	-person=1
@osi@-person	-person=24
@leon@-product	-product=6
@croton@-living_thing	-living_thing=25
@john_macgillivray@-person	-person=21
@julius_caesar@-broadcast_program	-broadcast_program=14
@masjid_al-haram@-location	-location=89
@start@-event	-event=1
@catfish@-living_thing	-living_thing=77
@nur@-location	-location=48
@davis@-location	-location=198
@crew@-art	-art=2
@boulevard_east@-location	-location=26
@jette@-person	-person=1
@happy_families@-broadcast_program	-broadcast_program=1
@bengalis@-language	-language=1
@stockholm_syndrome@-art	-art=18
@woodford@-location	-location=231
@portland@-art	-art=4
@marquess_of_lothian@-person	-person=6
@dps@-organization	-organization=27
@the_cube@-art	-art=2
@mccormick@-organization	-organization=2
@war_of_attrition@-art	-art=1
@premier_development_league@-organization	-organization=20
@freedom!_'90@-art	-art=21
@newburn@-location	-location=42
@nickelodeon@-art	-art=15
@old_crow_medicine_show@-art	-art=4
@paddy_moran@-person	-person=24
@boscombe_down@-location	-location=23
@minot@-location	-location=183
@the_geena_davis_show@-broadcast_program	-broadcast_program=32
@europe-asia_studies@-art	-art=23
@stage_door@-art	-art=46
@spectator@-person	-person=1
@2009–10_uefa_champions_league@-event	-event=73
@u-20@-organization	-organization=33
@sildenafil@-medicine-drug	-medicine-drug=23
@matilda@-person	-person=186
@detective@-organization	-organization=5
@lazare_lévy@-person	-person=25
@first_corps@-organization	-organization=35
@the_man_that_got_away@-art	-art=35
@diary@-art	-art=72
@international_correspondence_schools@-location	-location=1
@nelly_sachs@-person	-person=62
@hillsdale,_new_york@-location	-location=26
@development@-product	-product=1
@boston_red_sox@-event	-event=221
@david_ruffin@-person	-person=220
@colonization@-organization	-organization=4
@copper@-location	-location=10
@southwestern_league@-organization	-organization=29
@sprung_monkey@-person	-person=31
@dale_sveum@-person	-person=51
@paul_dooley@-person	-person=104
@barrier_reef@-broadcast_program	-broadcast_program=12
@jon_amiel@-person	-person=28
@207@-art	-art=3
@glass_candy@-person	-person=27
@mockingbird@-art	-art=15
@zil@-organization	-organization=33
@levski@-location	-location=3
@balinese@-people-ethnicity	-people-ethnicity=124
@parachute@-product	-product=2
@birmingham_city@-location	-location=1
@viktoria_plzeň@-organization	-organization=79
@rv@-art	-art=35
@farrukhabad@-location	-location=81
@benny_mardones@-art	-art=1
@thomas_randolph,_1st_earl_of_moray@-person	-person=37
@far_west@-product	-product=2
@mario_götze@-person	-person=51
@limetree@-event	-event=1
@nestorius@-religion-religion	-religion-religion=1
@darby@-event	-event=3
@ingersoll@-person	-person=4
@moltke@-product	-product=2
@glasgow_city@-organization	-organization=24
@stanislaus@-person	-person=13
@washington_county,_new_york@-location	-location=132
@metaphysics@-art	-art=84
@true_faith@-art	-art=27
@friedenau@-product	-product=1
@yacht@-product	-product=43
@scottish_highlands@-event	-event=1
@frans_snyders@-person	-person=76
@resident@-art	-art=1
@american_council_on_education@-organization	-organization=145
@cherokee_language@-language	-language=53
@kingdom@-title	-title=114
@lieutenant_colonel@-organization	-organization=2
@first_battle_of_the_masurian_lakes@-event	-event=29
@craiova@-broadcast_network	-broadcast_network=2
@lord_cromer@-person	-person=26
@ceiba@-living_thing	-living_thing=29
@saint_john@-time	-time=2
@brian_rose@-person	-person=42
@army_of_the_shenandoah@-organization	-organization=86
@wire_train@-person	-person=24
@blücher@-product	-product=43
@roman@-organization	-organization=37
@mexico@-people-ethnicity	-people-ethnicity=4
@dm@-product	-product=12
@patriarch@-title	-title=385
@the_ocean@-person	-person=21
@pcl@-organization	-organization=38
@automatic@-art	-art=40
@route_58@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@hyacinth@-living_thing	-living_thing=28
@daniel_ash@-person	-person=65
@brazilian_labour_party@-organization	-organization=39
@arthur_christopher_watson@-person	-person=22
@old_prussian@-people-ethnicity	-people-ethnicity=33
@soldier@-organization	-organization=20
@diving@-event	-event=60
@crissy_field@-location	-location=47
@mjällby@-location	-location=6
@shirley_franklin@-person	-person=42
@komo@-location	-location=1
@damon_berryhill@-person	-person=30
@pskov@-event	-event=1
@hahnenklee@-location	-location=22
@dick_francis@-person	-person=96
@john@-event	-event=5
@roger_borsa@-person	-person=56
@famous@-organization	-organization=5
@my_vitriol@-person	-person=30
@don_luzzi@-person	-person=21
@rakowicki_cemetery@-location	-location=44
@bissiga_department@-location	-location=23
@president_of_tunisia@-person	-person=1
@paddington@-broadcast_program	-broadcast_program=11
@italy_a@-organization	-organization=62
@marten@-finance-currency	-finance-currency=1
@tokyo_symphony_orchestra@-person	-person=45
@quiet_riot@-art	-art=1
@the_syndicate@-broadcast_program	-broadcast_program=31
@greek@-food	-food=78
@james_craig_watson@-person	-person=21
@anaheim_ducks@-organization	-organization=999
@samsung_galaxy_s_iii@-product	-product=33
@edmonton@-location	-location=4280
@jack_dann@-person	-person=117
@contemporary@-language	-language=1
@firefly@-art	-art=15
@yosef_burg@-person	-person=21
@prattville@-location	-location=45
@mutsu@-location	-location=43
@dirty_pair@-art	-art=3
@st._martin@-event	-event=1
@atahualpa@-product	-product=1
@the_school_for_scandal@-art	-art=204
@tormentor@-person	-person=39
@miccosukee@-location	-location=16
@bingley@-location	-location=133
@mad_at_the_world@-person	-person=14
@little@-location	-location=45
@montpellier@-location	-location=1288
@nursing@-location	-location=1
@mainland@-event	-event=1
@fire_records@-organization	-organization=82
@raf_upper_heyford@-location	-location=134
@caucasian@-location	-location=113
@stirling_highway@-location	-location=39
@john_abbott@-person	-person=70
@buster_brown@-person	-person=29
@david_brown@-person	-person=143
@brazilian@-product	-product=2
@tupelo_honey@-art	-art=22
@sidamo@-language	-language=26
@buchan@-title	-title=3
@james_scott,_1st_duke_of_monmouth@-person	-person=82
@pittsburgh_post-gazette@-art	-art=502
@18@-organization	-organization=8
@jawbox@-art	-art=4
@mannheim@-organization	-organization=12
@king@-organization	-organization=32
@dandy@-art	-art=12
@allies@-living_thing	-living_thing=1
@bloods@-person	-person=2
@vulture@-living_thing	-living_thing=65
@raven's_gate@-art	-art=21
@office_of_the_secretary_of_defense@-organization	-organization=139
@somdev_devvarman@-person	-person=98
@sandy_alomar@-person	-person=25
@sniper@-person	-person=19
@northampton@-title	-title=1
@charles_r._cross@-person	-person=20
@the_krays@-art	-art=41
@real@-finance-currency	-finance-currency=75
@zamboanga@-location	-location=31
@stompin'_tom_connors@-person	-person=114
@vicuña@-living_thing	-living_thing=19
@typhoid_mary@-person	-person=28
@todd_snider@-person	-person=77
@rothschild_boulevard@-location	-location=27
@feel@-person	-person=12
@august_8@-time	-time=255
@vynohradiv@-location	-location=22
@route_50@-location	-location=52
@anzhi@-organization	-organization=20
@sealers@-title	-title=93
@boston_reds@-event	-event=4
@herman_saftleven@-person	-person=21
@hays@-person	-person=2
@washington_court_house@-location	-location=51
@mahidasht_rural_district@-location	-location=80
@why@-person	-person=1
@rembrandt@-location	-location=2
@kulusuk@-location	-location=23
@kyle_kendrick@-person	-person=29
@wiltshire_council@-location	-location=178
@point_of_grace@-art	-art=2
@kenny_rogers@-art	-art=3
@the_truth@-broadcast_program	-broadcast_program=1
@isthmus@-body_part	-body_part=1
@naza@-organization	-organization=21
@roméo_dallaire@-person	-person=86
@chien_yu-chin@-person	-person=59
@painkillers@-medicine-medical_treatment	-medicine-medical_treatment=19
@sackler_library@-location	-location=40
@fionnuala_sherry@-person	-person=23
@varde@-location	-location=39
@stanwell@-organization	-organization=2
@the_many_adventures_of_winnie_the_pooh@-art	-art=85
@today_show@-broadcast_program	-broadcast_program=140
@kutsenko@-person	-person=22
@quadrant@-product	-product=4
@irt@-location	-location=5
@fred_robbins@-person	-person=21
@sue_gardner@-person	-person=22
@renato_dulbecco@-person	-person=53
@eastpointe,_michigan@-location	-location=21
@kelly_preston@-person	-person=136
@asa_packer@-person	-person=30
@byron@-organization	-organization=1
@dream_a_little_dream@-art	-art=28
@confederates@-organization	-organization=113
@shamrock@-organization	-organization=1
@salar@-living_thing	-living_thing=1
@a._p._herbert@-person	-person=64
@lawrence_park@-organization	-organization=1
@bullet_rogan@-person	-person=23
@saint_john@-location	-location=638
@siena@-person	-person=2
@1920@-art	-art=18
@felixstowe@-organization	-organization=1
@alcide_de_gasperi@-person	-person=112
@lewisham@-event	-event=1
@athenæum@-organization	-organization=1
@odeonsplatz@-location	-location=23
@san_pietro@-location	-location=18
@dauphine@-title	-title=1
@stage@-organization	-organization=1
@the_purloined_letter@-art	-art=21
@hindi@-internet-website	-internet-website=1
@leon_rené@-person	-person=38
@happy_together@-broadcast_program	-broadcast_program=32
@albert_roussel@-person	-person=103
@kabhi_haan_kabhi_naa@-art	-art=36
@klein@-organization	-organization=6
@jimi_hendrix@-person	-person=2572
@fleming@-person	-person=28
@frisians@-people-ethnicity	-people-ethnicity=193
@witches_of_east_end@-broadcast_program	-broadcast_program=44
@william_martin@-location	-location=4
@cardinal-infante_ferdinand_of_austria@-person	-person=20
@beth@-art	-art=32
@épinal@-organization	-organization=14
@mhc@-biology	-biology=44
@sestao@-organization	-organization=15
@sara_douglass@-person	-person=39
@metaphysics@-person	-person=1
@chapleau@-location	-location=82
@david_macaulay@-person	-person=36
@4th_cavalry_brigade@-organization	-organization=40
@justice@-organization	-organization=75
@western_high_school@-organization	-organization=28
@square@-art	-art=6
@meseret_defar@-person	-person=59
@vertical_horizon@-person	-person=131
@charl_willoughby@-person	-person=43
@neustrelitz@-location	-location=142
@johannes_oecolampadius@-person	-person=39
@jean-claude_killy@-person	-person=72
@asv@-art	-art=6
@teal@-visual_art-color	-visual_art-color=22
@annie_j._cannon_award_in_astronomy@-award	-award=25
@thorold@-title	-title=1
@let's_go@-broadcast_program	-broadcast_program=11
@diana_krall@-person	-person=376
@council_of_ministers@-organization	-organization=145
@miloš_forman@-person	-person=282
@essen@-location	-location=53
@brethren@-organization	-organization=1
@tigray@-people-ethnicity	-people-ethnicity=30
@david_dellinger@-person	-person=37
@launceston@-product	-product=1
@sidney@-location	-location=125
@prince's@-person	-person=34
@kiso_river@-location	-location=68
@park_royal@-location	-location=98
@dilemma@-living_thing	-living_thing=1
@whiting@-location	-location=18
@camp_zama@-location	-location=35
@brain_damage@-medicine-symptom	-medicine-symptom=9
@bretons@-person	-person=1
@legislative@-location	-location=1
@o._b._clarence@-person	-person=35
@czech_republic@-finance-currency	-finance-currency=1
@merola_opera_program@-person	-person=4
@aai@-organization	-organization=17
@gum@-location	-location=12
@mecosta@-location	-location=18
@indigo@-chemistry	-chemistry=44
@landmark@-organization	-organization=21
@afterglow@-art	-art=68
@samuel_goldwyn_productions@-organization	-organization=23
@italian@-title	-title=1
@gmina_jabłonna@-location	-location=29
@berkeley_square@-art	-art=12
@corot@-person	-person=83
@pomona@-god	-god=69
@casa@-art	-art=3
@barcelona@-location	-location=10268
@hertfordshire@-location	-location=3926
@sinhalese@-location	-location=2
@n9@-biology	-biology=1
@lennon–mccartney@-art	-art=1
@stokes@-person	-person=10
@watts@-person	-person=12
@fred_nile@-person	-person=36
@loop@-product	-product=18
@hao_haidong@-person	-person=20
@bliss@-organization	-organization=14
@euglena@-living_thing	-living_thing=21
@colt_ford@-person	-person=55
@biografisch_woordenboek_van_nederland@-art	-art=21
@baniyas@-people-ethnicity	-people-ethnicity=1
@dalmatia@-event	-event=1
@william_eythe@-person	-person=24
@the_mike_walsh_show@-broadcast_program	-broadcast_program=46
@oriental@-organization	-organization=11
@fc_shinnik_yaroslavl@-organization	-organization=190
@åndalsnes@-organization	-organization=6
@fashion@-organization	-organization=10
@county_down@-organization	-organization=3
@ragama@-organization	-organization=2
@eric_sykes@-person	-person=131
@yardley@-organization	-organization=14
@speak@-language	-language=1
@angela_stanford@-person	-person=41
@monty_budwig@-person	-person=28
@killdeer@-living_thing	-living_thing=121
@paul_blackthorne@-person	-person=32
@congolese@-person	-person=1
@ferdinand_i_of_bulgaria@-person	-person=51
@antietam@-location	-location=7
@2009_gubernatorial_election@-event	-event=503
@prime_minister_of_laos@-title	-title=50
@way_out_west@-person	-person=13
@my_beautiful_dark_twisted_fantasy@-art	-art=100
@xu_fan@-person	-person=26
@division_1@-location	-location=1
@estonian_ssr_football_championship@-organization	-organization=47
@van_hansis@-person	-person=27
@the_philanthropist@-broadcast_program	-broadcast_program=25
@niobrara@-location	-location=27
@amber@-product	-product=1
@olmütz@-location	-location=19
@colours@-food	-food=1
@shelton@-organization	-organization=1
@namur@-event	-event=2
@dai@-person	-person=5
@hong_kong_league_cup@-event	-event=61
@eleventh@-art	-art=1
@jumilla@-organization	-organization=6
@louis_ix_of_france@-person	-person=400
@rocket_science@-art	-art=9
@temeraire@-art	-art=25
@prince_nikolaos_of_greece_and_denmark@-person	-person=21
@jana_kramer@-art	-art=1
@world_championships@-event	-event=1484
@paul_artadi@-person	-person=38
@toccata_and_fugue_in_d_minor,_bwv_565@-art	-art=21
@the_west@-organization	-organization=3
@urdu@-person	-person=5
@die@-person	-person=5
@erich_bey@-person	-person=21
@richard_pipes@-person	-person=64
@czechoslovak@-organization	-organization=9
@kenner@-person	-person=3
@bennett_island@-location	-location=27
@metal_box@-organization	-organization=1
@green_wing@-broadcast_program	-broadcast_program=146
@béla_h._bánáthy@-person	-person=23
@canadian_sunset@-art	-art=30
@kujibiki_unbalance@-broadcast_program	-broadcast_program=50
@michael_brecker@-art	-art=4
@blanche_of_lancaster@-person	-person=45
@shepshed@-location	-location=45
@nigel_de_jong@-person	-person=33
@bob_chiarelli@-person	-person=69
@united_states_attorney@-organization	-organization=2
@chemin_des_dames@-location	-location=43
@rocky_mountain@-living_thing	-living_thing=1
@sarah_douglas@-person	-person=61
@california_republic@-art	-art=6
@moog@-product	-product=12
@steinfort@-person	-person=5
@judd_winick@-person	-person=113
@new_granada@-location	-location=196
@pentyrch@-organization	-organization=2
@eight_miles_high@-art	-art=72
@auersperg@-location	-location=31
@latvian@-organization	-organization=5
@wakde@-event	-event=1
@starfield@-art	-art=1
@blancmange@-food	-food=3
@hempstead@-location	-location=154
@the_bluetones@-art	-art=3
@krzęcin@-location	-location=32
@thanet@-product	-product=1
@zion@-person	-person=1
@pot@-medicine-medical_treatment	-medicine-medical_treatment=1
@josie_davis@-person	-person=29
@south_orkney_islands@-location	-location=337
@ginger_baker's_air_force@-art	-art=5
@e-rotic@-art	-art=1
@db_regio@-organization	-organization=225
@detective@-person	-person=18
@burghers@-organization	-organization=2
@edgewood@-location	-location=72
@béziers@-organization	-organization=63
@cincinnati_riverhawks@-organization	-organization=33
@abadiño@-location	-location=26
@bse@-finance-stock_exchange	-finance-stock_exchange=50
@stark_raving_mad@-broadcast_program	-broadcast_program=20
@sally_kellerman@-person	-person=136
@34@-broadcast_program	-broadcast_program=1
@metamatic@-art	-art=36
@south_florida_business_journal@-organization	-organization=1
@leitrim@-organization	-organization=116
@hernani@-location	-location=1
@hellhammer@-person	-person=105
@ballincollig@-organization	-organization=1
@planes@-organization	-organization=1
@tharrawaddy@-location	-location=13
@mount_isa_mines@-location	-location=29
@integralismo_lusitano@-organization	-organization=21
@yankee@-organization	-organization=1
@michael_palin@-person	-person=468
@grimm@-art	-art=6
@burst@-location	-location=6
@innsbruck@-event	-event=3
@birdland@-art	-art=28
@gardermoen@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@mongo@-art	-art=1
@rapid@-transit	-transit=7
@christian_burns@-person	-person=42
@bbc_south@-organization	-organization=42
@hellifield@-location	-location=23
@tanegashima_space_center@-location	-location=39
@teddy@-person	-person=21
@captured@-art	-art=11
@judith_jamison@-person	-person=25
@ireland@-language	-language=5
@theatre_royal@-organization	-organization=7
@sanctuary@-organization	-organization=24
@1951_mediterranean_games@-event	-event=23
@european_champion@-event	-event=95
@university_of_maiduguri@-organization	-organization=33
@saint_francis_university@-organization	-organization=96
@swinton@-location	-location=191
@gabriela_dabrowski@-person	-person=47
@félix_fénéon@-award	-award=1
@attica@-broadcast_program	-broadcast_program=3
@everlife@-art	-art=8
@kuusalu_parish@-location	-location=73
@running_wild@-art	-art=24
@valerius_maximus@-person	-person=122
@bryce_canyon@-product	-product=2
@accolade_competition@-award	-award=21
@calhoun@-person	-person=11
@renfrew@-location	-location=252
@prudential@-organization	-organization=111
@creation@-person	-person=6
@arise@-person	-person=3
@gorlice@-event	-event=1
@scarlett_pomers@-person	-person=23
@richard_fegley@-person	-person=47
@coni@-organization	-organization=22
@donald_rooum@-person	-person=22
@pontypool@-art	-art=19
@elliot@-location	-location=19
@josh_morris@-person	-person=28
@starbuck@-person	-person=19
@samsun@-organization	-organization=1
@bandung@-location	-location=814
@premier_league_darts@-event	-event=43
@mariya_abakumova@-person	-person=20
@seneca@-language	-language=22
@bill_maccormick@-person	-person=20
@ramona@-location	-location=54
@ramakrishna@-art	-art=1
@foster_yeoman@-organization	-organization=26
@henry_brinley_richards@-person	-person=20
@a9@-internet-website	-internet-website=2
@johann_löwenthal@-person	-person=29
@the_matrix@-art	-art=631
@ukraine@-location	-location=16410
@switched_at_birth@-art	-art=7
@copa@-living_thing	-living_thing=2
@rajdhani@-location	-location=3
@hatillo@-location	-location=44
@floride_calhoun@-person	-person=24
@woolwich@-title	-title=3
@on_the_boards@-organization	-organization=24
@academy_of_fine_arts@-location	-location=2
@overdose@-disease	-disease=45
@abducted@-event	-event=2
@capital@-person	-person=3
@stromboli@-art	-art=15
@subramanian_swamy@-organization	-organization=1
@north_east_aircraft_museum@-location	-location=22
@mick_abrahams@-person	-person=44
@bautista_saavedra@-person	-person=21
@city_hall@-broadcast_program	-broadcast_program=10
@strawberries@-art	-art=17
@third_way@-art	-art=7
@edward_einhorn@-person	-person=30
@maui@-organization	-organization=2
@toronto—danforth@-location	-location=34
@mother@-product	-product=30
@lancaster_city@-organization	-organization=116
@johnny_kashmere@-person	-person=28
@rivermaya@-art	-art=3
@sultan_of_egypt@-title	-title=72
@dreams_come_true@-organization	-organization=6
@fourier@-person	-person=38
@al_hirschfeld@-person	-person=80
@day_one@-person	-person=7
@chaudoir@-person	-person=43
@tahltan@-language	-language=4
@white_lotus@-art	-art=1
@honeysuckle@-living_thing	-living_thing=29
@jeanne_eagels@-art	-art=6
@see_of_canterbury@-location	-location=4
@primary_stages@-organization	-organization=64
@tia_hellebaut@-person	-person=25
@nisga'a@-location	-location=78
@raw@-food	-food=4
@southern_district@-location	-location=28
@catalonia@-event	-event=4
@mullet@-living_thing	-living_thing=112
@loop@-person	-person=35
@casino@-organization	-organization=11
@full_house@-broadcast_program	-broadcast_program=486
@colne@-organization	-organization=26
@punch@-art	-art=588
@nova@-product	-product=6
@ge@-chemistry	-chemistry=15
@external_links@-location	-location=2
@leonardo_loredan@-art	-art=1
@le_mans_24_hours@-event	-event=30
@ocean_grove@-location	-location=45
@sergipe@-organization	-organization=19
@1980–81@-organization	-organization=1
@bbe@-organization	-organization=22
@mirror_man@-art	-art=19
@2012_provincial_election@-event	-event=29
@tv_adaptation@-art	-art=4
@fruita@-location	-location=24
@roman_iron_age@-event	-event=40
@class@-computer-programming_language	-computer-programming_language=2
@east_dorset@-location	-location=80
@miyazaki@-organization	-organization=1
@mary_howitt@-person	-person=29
@the_parachute_regiment@-organization	-organization=74
@karl_liebknecht@-art	-art=2
@pound@-finance-currency	-finance-currency=170
@island@-organization	-organization=218
@wings@-person	-person=422
@10_things_i_hate_about_you@-art	-art=94
@carcass@-internet-website	-internet-website=1
@glen_drover@-person	-person=39
@1961_world_series@-event	-event=23
@secular@-organization	-organization=1
@northern_krai@-location	-location=52
@one_for_all@-person	-person=12
@house@-living_thing	-living_thing=1
@duke_of_brunswick@-person	-person=16
@swansea_metropolitan_university@-organization	-organization=43
@el_brendel@-person	-person=45
@zorra_total@-broadcast_program	-broadcast_program=27
@moberly@-location	-location=29
@kennett@-person	-person=55
@contemporary@-organization	-organization=62
@tempest@-art	-art=54
@tom_brown@-art	-art=1
@senja@-location	-location=93
@sørlandet@-product	-product=2
@kyrenia@-location	-location=183
@county_kildare@-organization	-organization=2
@polk_county,_wisconsin@-location	-location=33
@sone_aluko@-person	-person=34
@nellie@-event	-event=1
@berry@-location	-location=104
@ancient_roman@-location	-location=244
@telus@-organization	-organization=224
@iphigénie@-art	-art=14
@sarawak@-event	-event=1
@montesa@-organization	-organization=8
@army@-person	-person=3
@alay_mountains@-location	-location=23
@iceni@-location	-location=1
@bombay_dreams@-art	-art=63
@ostrich@-art	-art=1
@maciejowice@-event	-event=3
@penicillin@-medicine-drug	-medicine-drug=49
@sault_ste._marie_international_bridge@-location	-location=25
@ludwig_ii,_king_of_bavaria@-art	-art=19
@bertha@-art	-art=6
@gitxsan@-people-ethnicity	-people-ethnicity=41
@coaches@-title	-title=46
@aga_khan_iii@-person	-person=58
@paul_laurence_dunbar_high_school@-organization	-organization=32
@peter_criss@-person	-person=202
@alpena@-organization	-organization=3
@river_tamar@-location	-location=181
@bondi@-location	-location=110
@chionodes_fumatella@-living_thing	-living_thing=29
@county_tipperary@-location	-location=1370
@arabs@-location	-location=18
@netherlands_antilles@-organization	-organization=53
@muirhead@-location	-location=17
@ministry_of_culture_and_tourism@-organization	-organization=16
@york@-art	-art=2
@william_morrow@-organization	-organization=96
@mitsubishi_g3m@-product	-product=52
@caracol@-location	-location=78
@ongar@-location	-location=74
@heliothela_wulfeniana@-living_thing	-living_thing=32
@musica_viva_australia@-person	-person=40
@the_stranger@-broadcast_program	-broadcast_program=8
@receiver@-title	-title=23
@dundas@-title	-title=1
@nrk_super@-organization	-organization=20
@marietta@-organization	-organization=10
@herero@-people-ethnicity	-people-ethnicity=95
@escapology@-title	-title=6
@spartans@-location	-location=5
@cocoa@-computer-programming_language	-computer-programming_language=1
@chingford@-location	-location=179
@halloween@-time	-time=1701
@sara_watkins@-person	-person=71
@appleby@-location	-location=50
@tioga@-product	-product=1
@pirelli@-art	-art=1
@cromwellian_conquest_of_ireland@-event	-event=175
@i-190@-location	-location=54
@hans_stuck@-person	-person=48
@palm_beach@-location	-location=416
@government_of_tamil_nadu@-location	-location=1
@kunshan@-location	-location=113
@queen_latifah@-broadcast_program	-broadcast_program=1
@medgar_evers_college@-organization	-organization=61
@so_proudly_we_hail!@-art	-art=21
@gbr@-event	-event=27
@liga_i@-event	-event=2
@glen_e._friedman@-person	-person=33
@white_mountain@-event	-event=5
@urdu@-art	-art=1
@keith_bostic@-person	-person=20
@oriental_institute@-organization	-organization=12
@kortrijk@-organization	-organization=99
@ukrainians@-organization	-organization=1
@kildare_street@-location	-location=37
@ron@-person	-person=72
@quique_flores@-person	-person=37
@mark_murphy@-person	-person=83
@vitamin_d@-art	-art=2
@gladiator@-title	-title=67
@jeffrey_boam@-person	-person=20
@puno@-location	-location=58
@culture@-organization	-organization=5
@french_championship@-organization	-organization=93
@spanish_congress_of_deputies@-organization	-organization=132
@western_australian_institute_of_sport@-organization	-organization=44
@matt_young@-person	-person=25
@reign_of_terror@-art	-art=8
@county_kildare@-location	-location=934
@blizzard@-living_thing	-living_thing=1
@with_love@-art	-art=34
@watership_down@-location	-location=18
@blue_nile@-organization	-organization=1
@english_church@-organization	-organization=21
@lena@-broadcast_program	-broadcast_program=1
@digitalis@-disease	-disease=1
@polish_army@-location	-location=1
@killaloe@-title	-title=4
@dovedale@-location	-location=52
@lord_cromer@-title	-title=2
@north@-event	-event=14
@ikshvaku@-people-ethnicity	-people-ethnicity=1
@liège_airport@-location	-location=30
@atlanta,_ga@-location	-location=27
@soviet_union@-location	-location=22196
@agrippina@-art	-art=53
@electra_woman_and_dyna_girl@-broadcast_program	-broadcast_program=23
@nu@-people-ethnicity	-people-ethnicity=6
@34th_air_division@-organization	-organization=50
@dominic@-event	-event=2
@dig_out_your_soul@-art	-art=36
@rangpur@-location	-location=99
@dallas_opera@-organization	-organization=132
@duguay-trouin@-person	-person=10
@oh,_boy!@-art	-art=31
@northern@-language	-language=6
@defence_minister@-title	-title=82
@the_rev.@-title	-title=36
@stationer@-organization	-organization=23
@el_monte@-location	-location=88
@baix_maestrat@-location	-location=32
@aarhus@-product	-product=1
@hard@-body_part	-body_part=1
@dd@-organization	-organization=2
@kevin_cash@-person	-person=20
@plantation@-organization	-organization=1
@branch@-art	-art=1
@ishøj@-location	-location=21
@hong_kong_phooey@-broadcast_program	-broadcast_program=51
@judgment_at_nuremberg@-art	-art=93
@adventureland@-art	-art=66
@slovak@-language	-language=794
@55@-product	-product=3
@first_american_football_league@-organization	-organization=43
@jeff_ballard@-person	-person=46
@orchestre_de_paris@-person	-person=120
@pinto@-product	-product=19
@kevin_thomson@-person	-person=30
@levant@-location	-location=1466
@foreign_correspondent@-broadcast_program	-broadcast_program=30
@woodbine@-living_thing	-living_thing=2
@yoshimoto_kogyo@-organization	-organization=42
@tempest@-person	-person=40
@blockbusters@-broadcast_program	-broadcast_program=90
@kędzierzyn-koźle_county@-location	-location=95
@doña_bárbara@-art	-art=26
@linköping@-title	-title=2
@10@-product	-product=12
@chameleon@-living_thing	-living_thing=58
@cumberland_gap_tunnel@-location	-location=26
@elvira@-living_thing	-living_thing=3
@sappho@-person	-person=342
@beatrice@-organization	-organization=3
@lamprotes_c-aureum@-living_thing	-living_thing=29
@bastet@-god	-god=56
@palafrugell@-organization	-organization=1
@romanian_language@-language	-language=257
@unbreakable@-broadcast_program	-broadcast_program=1
@google_tv@-product	-product=46
@ring_ouzel@-living_thing	-living_thing=87
@brevard_college@-organization	-organization=29
@fellowship@-person	-person=1
@polotsk@-organization	-organization=4
@zacatepec@-organization	-organization=46
@natalie_blair@-person	-person=51
@nachi@-product	-product=19
@neorion@-location	-location=2
@bold@-location	-location=5
@east_windsor_township@-location	-location=33
@airport_west@-location	-location=25
@broke@-event	-event=1
@mercedes_d.iii@-product	-product=63
@rennes@-transit	-transit=1
@faz@-art	-art=17
@frederick_w._a._g._haultain@-person	-person=23
@rod_cameron@-person	-person=125
@aura@-location	-location=13
@pepe_reina@-person	-person=58
@pascha@-time	-time=113
@egeria@-person	-person=31
@lee_hi@-person	-person=21
@guggenheim_foundation@-organization	-organization=182
@prince_george@-location	-location=299
@sv_babelsberg_03@-organization	-organization=82
@emery@-organization	-organization=3
@alcántara@-person	-person=1
@illinois@-event	-event=69
@pump@-person	-person=2
@mats_eilertsen@-person	-person=61
@frogs@-organization	-organization=1
@phe@-location	-location=1
@sestri_levante@-location	-location=39
@yemenite@-people-ethnicity	-people-ethnicity=42
@pola@-person	-person=3
@olympus@-person	-person=1
@sulphur@-product	-product=4
@gilles_bisson@-person	-person=20
@archibald_simpson@-person	-person=32
@james_matisoff@-person	-person=22
@san_bruno@-location	-location=70
@incumbent@-title	-title=207
@st_james's_palace@-location	-location=167
@blair@-product	-product=1
@agonopterix_curvipunctosa@-living_thing	-living_thing=23
@predecessor@-person	-person=2
@cameron_parish,_louisiana@-location	-location=24
@ōchi_district@-location	-location=34
@greek@-religion-religion	-religion-religion=44
@all_my_life@-art	-art=47
@french_navy@-organization	-organization=1824
@plains@-people-ethnicity	-people-ethnicity=17
@vincent_massey@-organization	-organization=1
@dan@-art	-art=11
@boardman,_ohio@-location	-location=20
@hunslet@-organization	-organization=344
@oui@-location	-location=1
@kaarma_parish@-location	-location=75
@dean_college@-location	-location=1
@grand_national@-person	-person=15
@william_rose_benét@-person	-person=24
@pope@-location	-location=47
@fisher@-title	-title=8
@new_boston@-location	-location=55
@hurricane@-art	-art=63
@red_river@-location	-location=166
@titania@-product	-product=1
@north_british_locomotive_company@-organization	-organization=206
@transneft@-organization	-organization=37
@207@-location	-location=6
@singer@-location	-location=3
@bloody_mary@-art	-art=4
@sfx@-title	-title=3
@the_falklands_play@-broadcast_program	-broadcast_program=36
@pauline@-art	-art=6
@t-bone@-food	-food=1
@the_adventures_of_robin_hood@-art	-art=141
@governor_of_the_falkland_islands@-location	-location=1
@judith_raskin@-person	-person=20
@keshia_chanté@-person	-person=53
@magdeburg@-organization	-organization=1
@bryan_brown@-person	-person=141
@north_western_railway@-organization	-organization=1
@naked_angels@-art	-art=9
@st._robert@-location	-location=72
@heemstede@-location	-location=117
@shankar@-person	-person=32
@college_of_education@-location	-location=4
@gorky_park@-location	-location=26
@thin_lizzy@-person	-person=709
@the_mask@-art	-art=106
@willington@-location	-location=57
@winona_lake,_indiana@-location	-location=36
@ridgewood,_queens@-location	-location=75
@encounter@-broadcast_program	-broadcast_program=5
@western_kentucky@-location	-location=2
@tulku@-title	-title=24
@zamalek@-organization	-organization=150
@sep@-organization	-organization=16
@bd@-location	-location=3
@allan@-person	-person=16
@tarot@-product	-product=1
@the_final@-event	-event=375
@your_world_with_neil_cavuto@-broadcast_program	-broadcast_program=33
@air_force_one@-art	-art=98
@leprous@-disease	-disease=5
@sarah_dawn_finer@-person	-person=31
@autumn_cup@-event	-event=24
@bastille@-event	-event=8
@she@-art	-art=53
@in_2009@-broadcast_program	-broadcast_program=1
@private_fears_in_public_places@-art	-art=26
@simple_gifts@-art	-art=45
@leipzig_university@-organization	-organization=145
@the_olivia_tremor_control@-person	-person=84
@reuben_james@-product	-product=9
@1908_world_series@-event	-event=26
@mark_isham@-person	-person=184
@immersion@-art	-art=20
@rockets@-organization	-organization=34
@veliki_prezir@-art	-art=1
@new_world_symphony@-art	-art=20
@calvin_smith@-person	-person=25
@plastic_ono_band@-art	-art=1
@taliban_insurgency@-event	-event=53
@ragusan@-language	-language=1
@izuhakone_railway@-organization	-organization=65
@elon,_north_carolina@-location	-location=38
@kde@-product	-product=524
@order_of_the_netherlands_lion@-title	-title=276
@m7@-location	-location=21
@wyoming@-location	-location=4939
@margaret_trudeau@-person	-person=41
@aces_high@-product	-product=2
@shepton_mallet@-location	-location=181
@jayanti@-person	-person=1
@cannibal_ferox@-art	-art=23
@hindenburg@-event	-event=1
@castelfidardo@-event	-event=2
@service@-art	-art=6
@yukos@-organization	-organization=73
@black_hole@-location	-location=6
@foremost@-location	-location=21
@vladimir_jankélévitch@-person	-person=22
@billups@-person	-person=71
@o@-chemistry	-chemistry=5
@hard_times@-art	-art=19
@pickaway@-location	-location=25
@knightmare@-location	-location=3
@duquesne@-location	-location=28
@seneca@-computer-programming_language	-computer-programming_language=1
@nukufetau@-location	-location=66
@missoula_county,_montana@-location	-location=70
@lena_katina@-person	-person=38
@toshio_hosokawa@-person	-person=40
@black@-food	-food=4
@liaoning@-product	-product=18
@pasir_ris@-location	-location=22
@good_morning,_miss_bliss@-broadcast_program	-broadcast_program=44
@jack_starrett@-person	-person=34
@mary_wilson@-art	-art=2
@orinda@-location	-location=44
@destiny@-product	-product=15
@graduation@-art	-art=64
@grossology@-art	-art=4
@harlan_county@-location	-location=144
@zodiac@-person	-person=24
@julia_sweeney@-person	-person=104
@top_banana@-art	-art=19
@rollerball@-art	-art=93
@kutai@-location	-location=32
@david_bell@-person	-person=83
@abaza@-location	-location=1
@jennifer@-art	-art=10
@nebula@-person	-person=50
@european_championships@-event	-event=489
@argentine@-organization	-organization=14
@lucy_pearl@-art	-art=3
@norwegian_parliamentary_election,_2013@-event	-event=24
@spain@-language	-language=9
@billy_magnussen@-person	-person=20
@sulphur@-location	-location=65
@fortress@-art	-art=25
@january_10@-time	-time=304
@falls@-event	-event=7
@sorry,_sorry@-art	-art=20
@baker_street@-location	-location=173
@bob_hope_presents_the_chrysler_theatre@-broadcast_program	-broadcast_program=58
@metropolitan_bishop@-title	-title=84
@robert_de_visée@-person	-person=37
@fulton@-location	-location=439
@wakefield@-title	-title=3
@gonzales@-location	-location=159
@national_championship@-event	-event=113
@fire@-title	-title=3
@honoré_mercier@-person	-person=80
@richard_titmuss@-person	-person=23
@glaucus@-living_thing	-living_thing=1
@titus@-broadcast_program	-broadcast_program=49
@giovanni_falcone@-art	-art=2
@ludwig_iii@-person	-person=36
@arjun_appadurai@-person	-person=31
@freethinker@-art	-art=1
@poodle@-living_thing	-living_thing=67
@theo_osterkamp@-person	-person=25
@jennings,_louisiana@-location	-location=26
@british_sea_power@-organization	-organization=1
@cavalry@-organization	-organization=29
@andrew_w._mellon@-organization	-organization=1
@picea_sitchensis@-living_thing	-living_thing=46
@young_democrats_of_america@-organization	-organization=40
@soo_locks@-location	-location=67
@unitarian@-organization	-organization=27
@harold_lockwood@-person	-person=44
@lepanto@-product	-product=6
@panhandle@-art	-art=2
@on_kawara@-person	-person=27
@leviticus@-art	-art=38
@joel_kinnaman@-person	-person=77
@kaliningrad@-location	-location=786
@caloptilia_alchimiella@-living_thing	-living_thing=32
@alice_hirson@-person	-person=22
@kent_island@-location	-location=56
@ram_gopal_varma@-person	-person=241
@shahada@-art	-art=4
@polo@-organization	-organization=2
@39@-event	-event=1
@horsens@-organization	-organization=20
@campbell@-organization	-organization=7
@tour@-person	-person=1
@troilus_and_cressida@-broadcast_program	-broadcast_program=1
@s7@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@cn@-broadcast_network	-broadcast_network=1
@weymouth_and_portland@-organization	-organization=2
@ashes@-event	-event=2
@ty@-person	-person=29
@damme@-event	-event=1
@allure@-art	-art=124
@santa_tecla_f.c.@-organization	-organization=25
@anjou@-location	-location=375
@shark@-product	-product=11
@2001_contest@-event	-event=36
@it_was_a_good_day@-art	-art=24
@johann_matthias_gesner@-person	-person=23
@commonwealth_games@-event	-event=1842
@imperia@-person	-person=12
@abkhazia@-location	-location=955
@manthan@-art	-art=21
@akira@-art	-art=133
@the_bear@-living_thing	-living_thing=1
@puch@-organization	-organization=43
@texas_revolution@-event	-event=480
@rewrite@-product	-product=21
@rani@-person	-person=16
@orpheus@-product	-product=5
@slade_green@-location	-location=39
@119@-product	-product=1
@glenn_osser@-person	-person=37
@decatur@-person	-person=2
@north_melbourne_football_club@-organization	-organization=267
@clear_channel@-organization	-organization=129
@gossip@-art	-art=42
@wipeout@-product	-product=24
@mireille@-art	-art=52
@bee@-product	-product=4
@dumbarton_oaks@-event	-event=2
@line_c@-location	-location=3
@amenhotep_iii@-person	-person=292
@nationalist_movement_party@-organization	-organization=96
@sikorsky_s-70@-product	-product=24
@young@-product	-product=1
@albert_of_mainz@-person	-person=34
@argento_soma@-broadcast_program	-broadcast_program=42
@brest@-person	-person=1
@roger_woodward@-person	-person=42
@kremmling@-location	-location=22
@mersa_matruh@-event	-event=7
@san_francisco_warriors@-organization	-organization=68
@aue@-organization	-organization=1
@los_angeles_review_of_books@-art	-art=26
@denesh_ramdin@-person	-person=29
@denison_university@-organization	-organization=290
@prahran@-location	-location=123
@marcus_aemilius_scaurus@-person	-person=57
@#1@-person	-person=3
@dams@-location	-location=2
@92@-art	-art=2
@defence_minister@-organization	-organization=12
@scratch@-computer-programming_language	-computer-programming_language=49
@joseph_hewes@-person	-person=20
@dirleton@-location	-location=36
@sling_blade@-art	-art=58
@gal@-person	-person=1
@swing@-product	-product=1
@bull_montana@-person	-person=25
@chengdu–dujiangyan_intercity_railway@-location	-location=32
@macaulay@-computer-programming_language	-computer-programming_language=1
@bishop_of_meath@-person	-person=1
@heart@-body_part	-body_part=52
@south_croydon@-location	-location=64
@bas@-education-educational_degree	-education-educational_degree=5
@vitoria@-product	-product=2
@risako_sugaya@-person	-person=28
@st._louis_browns@-event	-event=44
@feeder@-person	-person=289
@armageddon@-product	-product=1
@san_cristóbal@-location	-location=221
@st_georges@-organization	-organization=14
@adaptation@-body_part	-body_part=3
@independent_state_of_croatia@-organization	-organization=1
@far_east_shipping_company@-organization	-organization=22
@enid@-location	-location=100
@larry_parnes@-person	-person=26
@sme_records@-person	-person=25
@watkins_glen,_new_york@-location	-location=92
@sloppy_seconds@-art	-art=2
@ancylis_apicella@-living_thing	-living_thing=34
@qatar_football_association@-organization	-organization=25
@eastbourne@-transit	-transit=1
@the_fix@-person	-person=1
@thunder_road@-location	-location=4
@spearfish@-living_thing	-living_thing=7
@lockington@-location	-location=22
@shakespeare_memorial_theatre@-location	-location=25
@phalonidia_manniana@-living_thing	-living_thing=32
@fashion@-title	-title=5
@a31@-location	-location=46
@starr_king_school_for_the_ministry@-organization	-organization=24
@2c-t-7@-chemistry	-chemistry=24
@david_sarnoff@-person	-person=115
@pola@-product	-product=8
@cheese@-medicine-drug	-medicine-drug=1
@developers@-person	-person=1
@robbinsdale,_minnesota@-location	-location=21
@titus@-art	-art=31
@radius@-organization	-organization=7
@writers_guild_of_america,_east@-organization	-organization=65
@far_from_the_madding_crowd@-person	-person=1
@lucas_cranach_the_elder@-person	-person=203
@bon_jovi@-art	-art=15
@green_lantern@-broadcast_program	-broadcast_program=1
@life_is_good@-art	-art=28
@boxed@-organization	-organization=16
@sydney_olympic_park@-location	-location=114
@xiao@-location	-location=3
@balfour@-location	-location=39
@georgia@-person	-person=1
@batman_returns@-product	-product=9
@hyperion_entertainment@-person	-person=25
@kami@-people-ethnicity	-people-ethnicity=3
@male@-location	-location=8
@north_american@-living_thing	-living_thing=1
@geronimo_stilton@-broadcast_program	-broadcast_program=11
@lyne@-event	-event=2
@surin@-organization	-organization=2
@apollo@-person	-person=16
@dab@-chemistry	-chemistry=1
@sant_andreu@-organization	-organization=16
@sullivan_county@-location	-location=468
@vassily_ivanchuk@-person	-person=92
@roman_catholic_bishop@-organization	-organization=14
@boylston@-location	-location=56
@emt@-title	-title=95
@scottish_exhibition_and_conference_centre@-location	-location=70
@île_jésus@-location	-location=35
@humphreys@-person	-person=7
@morden@-location	-location=135
@delivery@-person	-person=8
@mushrooms@-food	-food=52
@plumtree@-location	-location=29
@aftermath@-person	-person=5
@all_about_eve@-broadcast_program	-broadcast_program=18
@berkeley_plantation@-location	-location=24
@fulmar@-living_thing	-living_thing=28
@oas@-organization	-organization=190
@ariel@-product	-product=18
@gungrave@-product	-product=25
@pirkei_avot@-art	-art=75
@west_francia@-location	-location=271
@all-star@-event	-event=762
@dc@-location	-location=35
@spagna@-person	-person=22
@nuts@-body_part	-body_part=1
@casino@-person	-person=3
@temple@-location	-location=517
@trial@-art	-art=2
@florida_today@-art	-art=39
@absolutely_fabulous@-broadcast_program	-broadcast_program=238
@zenith@-location	-location=3
@earl_of_gainsborough@-title	-title=22
@stansfield_turner@-person	-person=49
@david_ackroyd@-person	-person=27
@nanyue@-location	-location=65
@neil_macgregor@-person	-person=43
@turkic@-people-ethnicity	-people-ethnicity=563
@ride_the_lightning@-person	-person=1
@chandragupta_maurya@-broadcast_program	-broadcast_program=4
@florence@-organization	-organization=23
@alliant_international_university@-organization	-organization=65
@ivor_the_engine@-broadcast_program	-broadcast_program=45
@secondary_school@-organization	-organization=11
@tweety@-art	-art=1
@bsb@-organization	-organization=33
@monsoon@-art	-art=16
@national_book_foundation@-organization	-organization=68
@zone_of_the_enders@-product	-product=48
@titanic@-god	-god=2
@local@-people-ethnicity	-people-ethnicity=3
@don_host_oblast@-location	-location=29
@naoto_takenaka@-person	-person=45
@bee@-disease	-disease=1
@the_dark_crystal@-product	-product=2
@kerry_ellis@-person	-person=90
@provençal@-location	-location=164
@nikolaus_harnoncourt@-person	-person=309
@dark_ages@-broadcast_program	-broadcast_program=9
@mosquito@-product	-product=57
@nashville,_tennessee@-organization	-organization=1
@soles@-food	-food=4
@ian_hodder@-person	-person=25
@25th@-organization	-organization=30
@cole@-product	-product=1
@thomas_harrison@-location	-location=1
@administration@-organization	-organization=7
@bihar_legislative_assembly@-event	-event=2
@kipunada@-person	-person=28
@aurora@-god	-god=66
@hagfish@-art	-art=1
@deen@-religion-religion	-religion-religion=1
@zagat@-organization	-organization=95
@russian_orthodox@-organization	-organization=203
@forest_home_cemetery@-location	-location=74
@supreme_leader@-person	-person=1
@university_of_massachusetts_amherst@-organization	-organization=1529
@blindside@-person	-person=44
@loznica@-event	-event=1
@labor@-medicine-medical_treatment	-medicine-medical_treatment=47
@barney_oldfield@-person	-person=89
@lake_michigan@-art	-art=1
@the_rev@-title	-title=2
@the_universe@-art	-art=16
@ariel@-award	-award=8
@armadillo@-organization	-organization=1
@jenny_lind@-product	-product=8
@fox@-event	-event=3
@earl_of_buchan@-title	-title=46
@route_72@-location	-location=51
@norah_o'donnell@-person	-person=23
@santa_lucía@-location	-location=31
@ntv@-organization	-organization=12
@sound@-location	-location=29
@tunnel_vision@-art	-art=15
@linden@-person	-person=11
@tiwi@-people-ethnicity	-people-ethnicity=8
@the_pacific@-event	-event=1
@searchlight@-event	-event=5
@highway_7@-location	-location=152
@duguay-trouin@-product	-product=26
@whitley@-person	-person=155
@pyrford@-location	-location=31
@and_did_those_feet_in_ancient_time@-art	-art=36
@moro_rebellion@-event	-event=45
@crookes@-person	-person=1
@2@-art	-art=115
@rockefeller@-location	-location=11
@epicurus@-person	-person=229
@atlético_marte@-organization	-organization=31
@alison_whyte@-person	-person=26
@french_president@-person	-person=2
@tina@-living_thing	-living_thing=1
@shanghai_french_concession@-location	-location=22
@attu@-location	-location=186
@wada@-organization	-organization=34
@kidnapping@-title	-title=22
@caledonian@-transit	-transit=1
@sandefjord@-organization	-organization=165
@2011_brit_awards@-event	-event=24
@belmont@-organization	-organization=35
@justice_thomas@-person	-person=41
@nicolas@-art	-art=1
@davy_rothbart@-person	-person=31
@pat_o'brien@-person	-person=311
@spark@-organization	-organization=2
@port_republic@-location	-location=66
@effie@-art	-art=6
@southern_utah@-organization	-organization=26
@andijan_massacre@-event	-event=26
@cesar_chavez@-location	-location=1
@sam_wyche@-person	-person=75
@boudhanath@-location	-location=26
@bhs@-location	-location=1
@pragati_maidan@-location	-location=53
@r@-art	-art=5
@true_love@-art	-art=31
@charles_hamilton@-art	-art=2
@atm@-art	-art=2
@m2@-product	-product=14
@national@-person	-person=5
@ducks@-organization	-organization=27
@leabhar_na_ngenealach@-art	-art=70
@avellino@-location	-location=171
@thomas_newenham_deane@-person	-person=22
@deccan_chronicle@-art	-art=116
@justine@-art	-art=20
@a._n._hornby@-person	-person=23
@david_foster@-art	-art=1
@casa_de_las_américas@-award	-award=2
@invaded_by_germany@-event	-event=20
@danish@-broadcast_program	-broadcast_program=5
@mitchel_field@-location	-location=22
@john_middleton@-organization	-organization=1
@ameren@-organization	-organization=44
@grover_cleveland_high_school@-organization	-organization=30
@staten_island@-organization	-organization=2
@loaded@-organization	-organization=1
@disturbio@-person	-person=32
@earnest_hooton@-person	-person=26
@argentine@-disease	-disease=2
@afrin@-location	-location=25
@name@-person	-person=5
@gerardus_mercator@-person	-person=82
@adam_willits@-person	-person=41
@ratz@-organization	-organization=41
@angels@-person	-person=3
@gladstone@-location	-location=356
@larkspur@-living_thing	-living_thing=46
@abbey@-location	-location=89
@gogolin@-location	-location=30
@clemenceau@-product	-product=15
@gas_light_and_coke_company@-organization	-organization=43
@smite@-product	-product=26
@milburn@-person	-person=38
@widowmaker@-person	-person=18
@smith@-location	-location=79
@prior_park@-location	-location=29
@llanharan@-location	-location=27
@route_21@-location	-location=59
@hermeticism@-art	-art=1
@north_india@-religion-religion	-religion-religion=1
@revolution_controversy@-event	-event=20
@live@-internet-website	-internet-website=1
@collision@-location	-location=1
@claremont@-organization	-organization=173
@centre_for_alternative_technology@-organization	-organization=32
@beaver_lake@-organization	-organization=1
@charly@-art	-art=51
@foca@-location	-location=1
@ricardo_lamas@-person	-person=28
@alston@-person	-person=12
@naoussa@-location	-location=24
@osnabrück@-location	-location=675
@spock's_beard@-person	-person=112
@all_the_things_you_are@-art	-art=115
@joy@-art	-art=59
@justice_league_unlimited@-art	-art=3
@high_point,_north_carolina@-location	-location=169
@117@-event	-event=4
@siege_of_tarragona@-event	-event=23
@north_american_colonies@-location	-location=16
@aura@-art	-art=31
@zisis_vryzas@-person	-person=29
@shigeru_yoshida@-person	-person=103
@romania@-event	-event=4
@331@-location	-location=1
@major_histocompatibility_complex@-biology	-biology=23
@tooting_bec@-location	-location=24
@heart@-person	-person=569
@tt-line@-organization	-organization=27
@sta._lucia@-organization	-organization=33
@san_beda_college_of_law@-organization	-organization=20
@the_soviet_union@-location	-location=15
@russia@-location	-location=55135
@kurt_hessenberg@-person	-person=20
@clive_goodman@-person	-person=36
@donghae@-location	-location=16
@mary@-product	-product=2
@gerlach@-person	-person=3
@tanfield@-location	-location=17
@fantasia@-event	-event=4
@greg_mcmackin@-person	-person=20
@nagapattinam_district@-location	-location=103
@cape_clear_island@-location	-location=40
@zbarazh@-event	-event=1
@hispanic@-location	-location=12
@silesian@-location	-location=71
@oroonoko@-art	-art=30
@overdose@-art	-art=3
@torn@-disease	-disease=6
@lisa_miller@-broadcast_program	-broadcast_program=1
@saint_paul@-product	-product=4
@dunstable_town@-organization	-organization=48
@the_man_without_a_country@-art	-art=43
@hamshahri@-art	-art=25
@sade@-people-ethnicity	-people-ethnicity=2
@amorphophallus@-living_thing	-living_thing=22
@acre@-location	-location=227
@marine_corps_league@-organization	-organization=25
@arjun_atwal@-person	-person=25
@pembina@-location	-location=79
@doron_lamb@-person	-person=27
@champa@-location	-location=374
@the_unicorns@-person	-person=47
@lifetime_achievement_award@-organization	-organization=1
@andalusia@-organization	-organization=2
@federal_government_of_the_united_states@-location	-location=1
@university_of_oregon@-organization	-organization=45
@appian@-person	-person=203
@het_volk@-organization	-organization=9
@thomas_hill@-organization	-organization=6
@bishop_of_st_david's@-title	-title=154
@yamaguchi@-art	-art=77
@luxembourg_cup@-event	-event=44
@rudolph@-location	-location=6
@apsl@-organization	-organization=23
@gogol@-location	-location=4
@orthaga@-living_thing	-living_thing=53
@mashhad-e_miqan_rural_district@-location	-location=31
@superman@-broadcast_program	-broadcast_program=46
@adelaide@-person	-person=69
@505@-product	-product=19
@fen@-finance-currency	-finance-currency=1
@muhammad@-art	-art=4
@fannie_mae@-organization	-organization=272
@rani_mraz@-art	-art=4
@igor_larionov@-person	-person=77
@larry_king_live@-broadcast_program	-broadcast_program=496
@dick_cuthell@-person	-person=33
@horia_sima@-person	-person=39
@harald_bohr@-person	-person=36
@hypoxia@-medicine-symptom	-medicine-symptom=258
@princess_alice@-product	-product=2
@acoustic@-product	-product=201
@individual@-title	-title=1
@international_floorball_federation@-organization	-organization=51
@mcgregor,_iowa@-location	-location=22
@naval_academy@-location	-location=2
@pianist@-broadcast_program	-broadcast_program=4
@armidale@-organization	-organization=1
@thunderbird_6@-product	-product=1
@atherton@-location	-location=129
@russia@-art	-art=2
@kobzar@-art	-art=10
@nintendo_australia@-person	-person=1
@spider-man_and_his_amazing_friends@-art	-art=1
@district_6@-location	-location=23
@excelsior_recordings@-organization	-organization=43
@13@-event	-event=19
@averno@-person	-person=148
@sharron_miller@-person	-person=22
@prince's@-title	-title=1
@hoffman@-person	-person=9
@miri@-event	-event=1
@the_deadly_snakes@-person	-person=21
@virginie@-person	-person=1
@rex@-organization	-organization=9
@qatar_stars_league@-event	-event=1
@the_calling@-person	-person=104
@west_nile_sub-region@-location	-location=38
@brookland@-art	-art=5
@sarmiento@-organization	-organization=25
@lord_ripon@-person	-person=34
@arirang@-art	-art=47
@british_empire@-location	-location=3769
@john_thompson@-organization	-organization=1
@philip_carteret@-person	-person=52
@regency@-event	-event=16
@burwell@-person	-person=3
@snowden@-art	-art=5
@hypoxic@-disease	-disease=1
@anthrax@-event	-event=2
@creeping_bent@-organization	-organization=10
@newscaster@-title	-title=23
@padres@-organization	-organization=55
@semantic_web@-title	-title=215
@bate@-person	-person=3
@archbishop_of_southwark@-title	-title=20
@hawaii@-event	-event=19
@ungava_bay@-location	-location=83
@sicilians@-location	-location=43
@haugesund@-organization	-organization=142
@ashburn@-location	-location=76
@fr@-product	-product=6
@frýdek-místek@-location	-location=50
@iga@-biology	-biology=9
@chambeshi_river@-location	-location=24
@demon@-product	-product=2
@vallenato_legend_festival@-event	-event=31
@bad_schandau@-location	-location=66
@ultraman@-person	-person=1
@st._albert@-person	-person=2
@breathe@-art	-art=189
@metroland@-art	-art=25
@the_block@-art	-art=22
@union_pacific@-organization	-organization=170
@the_ego_and_its_own@-art	-art=33
@degrees@-organization	-organization=3
@quarterflash@-art	-art=3
@spectrum@-person	-person=46
@schindler's_ark@-art	-art=31
@piggies@-living_thing	-living_thing=1
@blair@-person	-person=71
@thomas_m._cooley@-person	-person=23
@the_waterboys@-person	-person=205
@jerusalem_prize@-award	-award=32
@bruno_zevi@-person	-person=36
@all-star_team@-event	-event=70
@montreal_hockey_club@-organization	-organization=83
@julie_delpy@-person	-person=138
@halifax_town@-location	-location=1
@catiline@-art	-art=3
@selden@-person	-person=6
@jan_jakub_kolski@-person	-person=27
@british_railways@-product	-product=1
@hungarian@-internet-website	-internet-website=2
@canterbury-bankstown@-location	-location=10
@licia_albanese@-person	-person=67
@cava@-title	-title=4
@loggerheads@-broadcast_program	-broadcast_program=1
@harry_johnston@-person	-person=50
@citrus_bowl@-event	-event=15
@el_salvador@-organization	-organization=519
@black_reel_awards@-award	-award=51
@edna_kiplagat@-person	-person=25
@turkish@-religion-religion	-religion-religion=1
@kippax@-location	-location=29
@marion_raven@-person	-person=67
@dillon@-organization	-organization=1
@ag@-event	-event=1
@upshur@-location	-location=30
@klang@-location	-location=45
@neale_donald_walsch@-art	-art=1
@software_development@-title	-title=2
@the_year_my_voice_broke@-art	-art=38
@daugava_river@-location	-location=100
@gilbert_percy_whitley@-person	-person=26
@ellington@-person	-person=3
@colin_addison@-person	-person=33
@orlando@-broadcast_network	-broadcast_network=1
@station_casinos@-organization	-organization=47
@sme_records@-organization	-organization=24
@sio@-event	-event=7
@channel_8@-broadcast-tv_channel	-broadcast-tv_channel=68
@county_of_hainaut@-location	-location=225
@maya@-people-ethnicity	-people-ethnicity=163
@legend@-organization	-organization=5
@montenegro@-person	-person=2
@bobby@-event	-event=1
@shocker@-person	-person=134
@afghani@-location	-location=27
@the_adventures_of_superman@-art	-art=19
@james_cash_penney@-person	-person=29
@blue_house@-art	-art=1
@coleophora_ahenella@-living_thing	-living_thing=21
@claude_royet-journoud@-person	-person=20
@brussels@-people-ethnicity	-people-ethnicity=1
@lay_down_sally@-art	-art=20
@assassinated@-person	-person=6
@vancouver@-person	-person=15
@amanda_abbington@-person	-person=24
@the_pursuit_of_happiness@-person	-person=45
@cancer_research@-organization	-organization=8
@wake@-person	-person=8
@macomb_county,_michigan@-location	-location=51
@2000_sydney_games@-event	-event=90
@amy_pieters@-person	-person=24
@bbm_canada@-organization	-organization=27
@bonifacio@-person	-person=2
@2nd_brigade@-organization	-organization=30
@apricot@-food	-food=25
@hercules@-person	-person=25
@samuel@-art	-art=41
@canon@-person	-person=1
@bbc@-broadcast_program	-broadcast_program=2
@william_lawrence@-person	-person=25
@banshee@-product	-product=12
@flamingo_road@-broadcast_program	-broadcast_program=54
@vampire_hunter_d@-product	-product=5
@vučitrn@-event	-event=1
@purple_line@-location	-location=5
@t-bone@-person	-person=30
@max_gaines@-person	-person=20
@duntroon@-organization	-organization=5
@mt._vernon@-location	-location=31
@nominated@-broadcast_program	-broadcast_program=2
@conocophillips@-organization	-organization=246
@central_market@-location	-location=13
@cybi@-person	-person=20
@cornwall@-people-ethnicity	-people-ethnicity=1
@battle_of_moscow@-event	-event=208
@locust@-living_thing	-living_thing=8
@protea@-living_thing	-living_thing=78
@portsmouth@-location	-location=2
@bishop_of_chester@-title	-title=184
@ifba@-organization	-organization=21
@streetcars@-transit	-transit=34
@national_board_of_review@-event	-event=21
@hermann_löns@-person	-person=35
@pantheon@-art	-art=4
@one_by_one@-broadcast_program	-broadcast_program=16
@shadow_puppets@-art	-art=22
@real_madrid@-organization	-organization=2954
@happily_ever_after@-broadcast_program	-broadcast_program=6
@reddit@-internet-website	-internet-website=229
@skid_row@-location	-location=14
@highway_403@-location	-location=34
@warlock@-person	-person=67
@gottfried_heinrich_stölzel@-person	-person=31
@union_forces@-organization	-organization=33
@split@-event	-event=6
@lilith@-person	-person=2
@domesday_book@-art	-art=4374
@duquesne@-person	-person=9
@orion_nebula@-location	-location=82
@johnny_got_his_gun@-art	-art=48
@tewksbury@-location	-location=45
@woodbury@-organization	-organization=3
@inha_university@-organization	-organization=39
@auersperg@-person	-person=2
@brunswick,_victoria@-location	-location=28
@jacana@-living_thing	-living_thing=14
@kris_allen@-person	-person=127
@anthony@-organization	-organization=1
@james_j._andrews@-person	-person=23
@blackfoot@-person	-person=86
@lajes_das_flores@-location	-location=23
@francia@-people-ethnicity	-people-ethnicity=1
@campo_maior@-event	-event=1
@reaktor@-product	-product=32
@byte@-art	-art=37
@outrage@-person	-person=9
@grand_manan_island@-location	-location=32
@otto_skorzeny@-person	-person=132
@12th_army@-organization	-organization=48
@joanna_pettet@-person	-person=35
@municipality_of_dobrepolje@-location	-location=20
@variable_geo@-product	-product=15
@sukhoi_su-7@-product	-product=34
@iberians@-location	-location=7
@erik_chitty@-person	-person=21
@coast_guard@-organization	-organization=600
@players'_strike@-organization	-organization=6
@andy_roddick@-person	-person=868
@heinrich_wilhelm_ernst@-person	-person=26
@hexham@-event	-event=3
@ethnikos_piraeus_f.c.@-organization	-organization=42
@association_for_mormon_letters@-award	-award=2
@kings@-broadcast_program	-broadcast_program=39
@dj_paul@-person	-person=124
@state_parliament@-organization	-organization=37
@aftermath@-product	-product=1
@last_season@-event	-event=48
@telemundo@-organization	-organization=2
@gamecocks@-organization	-organization=38
@capitol_corridor@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=87
@rama@-organization	-organization=2
@diogo_cão@-person	-person=43
@villiers@-location	-location=2
@saboteur@-art	-art=35
@harrison_high_school@-organization	-organization=63
@bowie,_maryland@-location	-location=109
@barton_yarborough@-person	-person=23
@fire@-religion-religion	-religion-religion=72
@spring,_texas@-location	-location=48
@raja@-art	-art=31
@btv@-broadcast_network	-broadcast_network=49
@nate_dogg@-art	-art=8
@general_hospital@-broadcast_program	-broadcast_program=1951
@martin_o'neill@-person	-person=284
@elevator_repair_service@-organization	-organization=21
@cai_hesen@-person	-person=21
@thomas_lewis@-person	-person=35
@dunkirk@-event	-event=85
@farinelli@-art	-art=27
@anne_of_avonlea@-art	-art=16
@marseille@-art	-art=2
@was_(not_was)@-art	-art=6
@sky_television@-organization	-organization=33
@embryo@-art	-art=13
@oswego@-event	-event=2
@nick_st._nicholas@-person	-person=25
@barcelona_metro@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@mastung@-location	-location=22
@boston_tea_party@-event	-event=268
@raptors@-organization	-organization=18
@picture_this@-art	-art=11
@paddington@-art	-art=3
@the_thing@-art	-art=159
@top_division@-event	-event=3
@maldives_national_football_team@-organization	-organization=33
@evangelical@-art	-art=1
@69th_venice_international_film_festival@-event	-event=55
@la_serena@-organization	-organization=10
@great_white@-art	-art=24
@cossacks@-title	-title=517
@peggy_nash@-person	-person=26
@most@-organization	-organization=1
@e._d._morel@-person	-person=20
@berlin_radio_symphony_orchestra@-person	-person=78
@lacanobia_splendens@-living_thing	-living_thing=31
@carolyn_lawrence@-person	-person=40
@constitution_day@-time	-time=18
@seri@-people-ethnicity	-people-ethnicity=49
@bizen@-location	-location=59
@texas_revolution@-organization	-organization=21
@medicine@-education-educational_degree	-education-educational_degree=8
@tadpole@-art	-art=19
@sahand@-product	-product=5
@riccardo_tisci@-person	-person=25
@cairo@-transit	-transit=1
@siberia@-event	-event=3
@bedfordshire@-organization	-organization=357
@swift@-location	-location=12
@rosebud@-event	-event=2
@astra_3b@-product	-product=24
@william_shiels@-person	-person=21
@earl_of_mornington@-title	-title=20
@shenyang@-organization	-organization=2
@hieronymites@-organization	-organization=20
@south_thailand_insurgency@-event	-event=63
@finders_keepers@-broadcast_program	-broadcast_program=12
@west_down@-location	-location=23
@shangdi@-god	-god=42
@bled@-art	-art=1
@habitat@-organization	-organization=45
@world_series_of_poker@-event	-event=618
@uriel@-location	-location=4
@italians@-event	-event=3
@demian_maia@-person	-person=52
@ns@-organization	-organization=69
@us_219@-location	-location=84
@friday_the_13th@-time	-time=105
@hampton_roads@-organization	-organization=5
@carried_away@-person	-person=5
@mary,_queen_of_scots@-art	-art=34
@havelock@-location	-location=56
@reimagined_battlestar_galactica@-broadcast_program	-broadcast_program=21
@united_states_department_of_defense@-organization	-organization=1329
@crawford@-event	-event=1
@woensdrecht@-location	-location=22
@stella_dallas@-broadcast_program	-broadcast_program=6
@2013_africa_cup_of_nations@-event	-event=171
@llama@-person	-person=5
@milky_way@-location	-location=1155
@tom_keene@-person	-person=38
@canoe@-event	-event=1
@korona@-location	-location=4
@executive_council_of_quebec@-organization	-organization=21
@temperley@-location	-location=21
@chiefs@-art	-art=4
@rainbow@-event	-event=2
@metropolitan_club@-organization	-organization=40
@qikiqtaaluk@-location	-location=31
@corinthians@-location	-location=2
@ismaily_sc@-organization	-organization=35
@the_event@-broadcast_program	-broadcast_program=48
@mikaël_kingsbury@-person	-person=26
@birdlife_international@-organization	-organization=1479
@coca-cola@-food	-food=1929
@lloyds@-organization	-organization=20
@american_pit_bull_terrier@-living_thing	-living_thing=53
@absolutely@-organization	-organization=1
@confederacy@-product	-product=1
@northeast_philadelphia_airport@-location	-location=21
@pavel_složil@-person	-person=62
@warzone@-art	-art=5
@strange@-location	-location=2
@the_prince@-person	-person=12
@mon@-finance-currency	-finance-currency=15
@irish_american@-people-ethnicity	-people-ethnicity=396
@flathead@-art	-art=1
@turning_point@-organization	-organization=1
@sparrows_point@-organization	-organization=1
@michelozzo@-person	-person=74
@edenbridge@-person	-person=29
@ehrgeiz@-broadcast_program	-broadcast_program=3
@sycamore@-living_thing	-living_thing=34
@pyrzyce@-location	-location=100
@olympic_gold@-product	-product=16
@happy_meal@-food	-food=88
@fort_st._philip@-event	-event=5
@happy@-person	-person=7
@young_artist_award@-event	-event=2
@orthodoxy@-religion-religion	-religion-religion=47
@luke_mccown@-person	-person=38
@erasmus_d._keyes@-person	-person=21
@dirmstein@-location	-location=20
@flinders_ranges@-location	-location=152
@martin_tranmæl@-person	-person=24
@county_of_forty_mile_no._8@-location	-location=28
@occupied@-location	-location=16
@elizabethan@-location	-location=164
@seabird@-product	-product=1
@mookie_blaylock@-person	-person=55
@glapwell@-organization	-organization=21
@gippsland@-event	-event=1
@igboland@-location	-location=56
@takin'_care_of_business@-art	-art=42
@first_league@-organization	-organization=197
@s.c.@-organization	-organization=1
@capella@-location	-location=13
@luis_pedro_figueroa@-person	-person=20
@danish@-location	-location=7375
@eagle_riders@-broadcast_program	-broadcast_program=27
@stanley_ridges@-person	-person=53
@seán_mcloughlin@-person	-person=22
@cuff_the_duke@-art	-art=5
@windows_on_the_world@-art	-art=4
@hwanghae@-location	-location=51
@warman@-person	-person=1
@leconte@-person	-person=60
@jonathan_toews@-person	-person=95
@arles@-organization	-organization=9
@samborzec@-location	-location=32
@crazy_eights@-product	-product=27
@east_india_company@-organization	-organization=15
@steven_naismith@-person	-person=20
@tucker_carlson@-person	-person=80
@miskito@-language	-language=17
@armistice@-art	-art=3
@christine@-art	-art=76
@david_adams@-person	-person=199
@ink@-art	-art=9
@pari@-product	-product=14
@verona@-event	-event=3
@truth@-art	-art=66
@rob_roy@-art	-art=104
@the_princess@-art	-art=19
@gavorrano@-location	-location=5
@anthony_callea@-art	-art=6
@australian_open@-event	-event=1773
@battle_of_khotyn@-location	-location=1
@tipperary@-location	-location=458
@pitching@-title	-title=20
@san_blas@-person	-person=5
@csx@-product	-product=7
@spectrum@-location	-location=60
@rossini@-person	-person=300
@randy_california@-person	-person=61
@joseph_henabery@-person	-person=30
@fear@-medicine-symptom	-medicine-symptom=24
@l'illustration@-art	-art=48
@swedes@-people-ethnicity	-people-ethnicity=6
@hamburg@-living_thing	-living_thing=3
@alessandra_ambrosio@-person	-person=66
@_british@-organization	-organization=1
@hills@-organization	-organization=6
@integrity@-organization	-organization=3
@kremlin@-product	-product=1
@nek@-person	-person=52
@inchon@-location	-location=10
@referee@-person	-person=1
@u.s._attorney@-location	-location=1
@stettin@-event	-event=5
@helix@-broadcast_program	-broadcast_program=22
@marty_walsh@-person	-person=30
@nogent-le-rotrou@-location	-location=29
@veronica_hart@-person	-person=21
@blackfoot_confederacy@-people-ethnicity	-people-ethnicity=39
@economist@-title	-title=108
@absolute_power@-art	-art=46
@roxette@-art	-art=1
@bill_davis@-person	-person=246
@grinnell@-product	-product=1
@pacifist@-title	-title=92
@the_angels@-art	-art=3
@philippine@-broadcast_program	-broadcast_program=11
@driver_and_vehicle_licensing_agency@-organization	-organization=49
@national_socialist_movement@-organization	-organization=52
@gerona@-location	-location=22
@players'_strike@-event	-event=38
@zeta@-organization	-organization=31
@rmitv@-broadcast_network	-broadcast_network=61
@stranded@-art	-art=30
@dance_revolution@-art	-art=3
@25th_amendment@-law	-law=32
@blue_devils@-person	-person=11
@all-stars@-product	-product=1
@josh_hartnett@-person	-person=194
@chertsey@-organization	-organization=36
@kelantan@-finance-currency	-finance-currency=1
@taba@-location	-location=35
@sv_eintracht_trier_05@-organization	-organization=35
@qualified@-education-educational_degree	-education-educational_degree=4
@st_munchin's_college@-organization	-organization=23
@servicemen@-organization	-organization=2
@outcast@-broadcast_program	-broadcast_program=2
@neve@-organization	-organization=46
@count_of_armagnac@-person	-person=1
@parliament_of_new_south_wales@-organization	-organization=103
@ottoman_turkish_language@-language	-language=26
@naruto@-art	-art=528
@michigan's_6th_congressional_district@-location	-location=30
@orosius@-person	-person=32
@the_game_plan@-broadcast_program	-broadcast_program=3
@mahdist@-person	-person=9
@vedaranyam@-location	-location=36
@ala@-organization	-organization=99
@holocaust@-art	-art=1
@lundy@-location	-location=78
@guiana@-location	-location=58
@soissons@-location	-location=356
@kazan@-organization	-organization=6
@howard_university@-organization	-organization=1425
@rock_in_rio@-art	-art=4
@episcopal@-organization	-organization=824
@hush@-art	-art=85
@david_hunt@-person	-person=49
@clemson@-product	-product=2
@tom_byron@-person	-person=50
@warsaw_uprising_museum@-location	-location=22
@alan_tang@-person	-person=21
@french_national@-person	-person=1
@stations@-location	-location=30
@matt_brown@-person	-person=62
@comodoro_arturo_merino_benítez_international_airport@-location	-location=50
@sundown@-person	-person=2
@campbellton@-organization	-organization=1
@denis_irwin@-person	-person=65
@juvenes@-organization	-organization=20
@meir_dizengoff@-person	-person=29
@hanan_ashrawi@-person	-person=41
@aga_khan@-title	-title=129
@305@-location	-location=7
@pontoon@-product	-product=3
@northern_ireland@-location	-location=12028
@20@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@marri@-location	-location=1
@home_bargains@-organization	-organization=27
@st_michael's_church@-location	-location=44
@oslo@-event	-event=9
@salt_lake_city@-product	-product=5
@saint_anselm_college@-organization	-organization=146
@daejeon_citizen@-organization	-organization=68
@blue_skies@-art	-art=90
@pennsylvania_route_23@-location	-location=29
@it's_alive@-art	-art=30
@llanrhaeadr-ym-mochnant@-location	-location=21
@below@-living_thing	-living_thing=6
@consort@-title	-title=14
@nahal_brigade@-organization	-organization=25
@eastman_wind_ensemble@-person	-person=32
@suzhou_river@-location	-location=4
@ais@-organization	-organization=65
@west_bridgford@-organization	-organization=1
@william_fraser_tolmie@-person	-person=30
@the_empire@-location	-location=18
@solitude@-art	-art=38
@jürgen_fassbender@-person	-person=39
@frhists@-organization	-organization=38
@spectrum@-award	-award=3
@jaffna_central_college@-location	-location=31
@william_callaway@-person	-person=31
@accident@-location	-location=10
@patrick_carman@-person	-person=20
@contreras@-location	-location=2
@treasure_island@-product	-product=1
@doctor@-broadcast_program	-broadcast_program=1
@davidson_county,_tennessee@-location	-location=65
@birmingham_repertory_theatre@-location	-location=172
@sapelo_island@-location	-location=35
@gorham@-location	-location=101
@gambit@-art	-art=36
@raymond@-organization	-organization=3
@handicap_international@-organization	-organization=36
@vodacom@-organization	-organization=111
@sap@-location	-location=1
@karl_otfried_müller@-person	-person=26
@modjo@-art	-art=3
@wilbraham@-location	-location=41
@pollak@-person	-person=21
@sri_lankan@-language	-language=1
@president_of_indonesia@-person	-person=1
@crazy_taxi@-product	-product=29
@william_r._moses@-person	-person=32
@iowa@-language	-language=1
@ed_hinton@-person	-person=20
@side_by_side@-art	-art=31
@great_plains@-people-ethnicity	-people-ethnicity=3
@violets@-product	-product=1
@st._croix@-product	-product=5
@george_tierney@-person	-person=22
@union_of_european_football_associations@-organization	-organization=62
@the_outer_limits@-art	-art=5
@ohakune@-location	-location=36
@jesus@-organization	-organization=39
@military.com@-internet-website	-internet-website=20
@the_meadows@-organization	-organization=1
@ruth_negga@-person	-person=31
@zaire@-art	-art=1
@freehold_regional_high_school_district@-location	-location=27
@larry_rosen@-organization	-organization=1
@hans_spemann@-person	-person=30
@i'll_be_home_for_christmas@-broadcast_program	-broadcast_program=5
@royal_academy_of_fine_arts@-location	-location=1
@ken_darby@-person	-person=57
@johan_petro@-person	-person=20
@abe_laboriel,_jr.@-person	-person=34
@populous@-organization	-organization=50
@birkenhead@-location	-location=1
@walkers@-organization	-organization=55
@charlottetown@-location	-location=585
@george_"the_animal"_steele@-person	-person=35
@julius_caesar@-art	-art=563
@abc@-organization	-organization=337
@solomon_burke@-person	-person=267
@gla@-organization	-organization=10
@chaplin@-location	-location=14
@latimer@-location	-location=31
@comics@-organization	-organization=1
@yasodharman@-person	-person=25
@krull@-art	-art=35
@lafayette_afro_rock_band@-person	-person=32
@state_route_9@-location	-location=48
@frederick@-location	-location=330
@dominatrix@-person	-person=7
@haddon_township,_new_jersey@-location	-location=23
@bay_de_verde_peninsula@-location	-location=20
@mark_l._taylor@-person	-person=30
@melrose_rfc@-organization	-organization=32
@scorpio@-art	-art=10
@north_somercotes@-location	-location=28
@wolves@-organization	-organization=429
@x-files@-art	-art=2
@adonis@-location	-location=2
@reuben@-organization	-organization=2
@ebony_and_ivory@-person	-person=10
@uijeongbu@-location	-location=101
@tanglewood@-location	-location=19
@fawley@-organization	-organization=1
@lee's_palace@-location	-location=25
@ferries@-product	-product=95
@malacca@-location	-location=1059
@james_stephen@-person	-person=22
@arvid_harnack@-person	-person=20
@2point4_children@-broadcast_program	-broadcast_program=33
@kootenay_lake@-location	-location=109
@sparrows_point@-art	-art=1
@gurkha@-product	-product=2
@gage@-person	-person=21
@p2@-product	-product=11
@craftsman@-organization	-organization=37
@below@-chemistry	-chemistry=1
@jules_verne@-person	-person=1167
@abhidharma-samuccaya@-art	-art=47
@liverpool's@-organization	-organization=34
@capture@-broadcast_program	-broadcast_program=6
@fiction_factory@-person	-person=23
@falcons@-organization	-organization=76
@italian_invasion@-event	-event=24
@mary@-computer-programming_language	-computer-programming_language=2
@oslo_cathedral@-location	-location=34
@indeep@-person	-person=22
@gps@-broadcast_program	-broadcast_program=1
@tom_dooley@-person	-person=3
@carteret_county@-location	-location=54
@lubaczów@-location	-location=134
@marshall@-person	-person=158
@matthias_sindelar@-person	-person=27
@chantay_savage@-person	-person=50
@alsatian@-location	-location=235
@christian@-god	-god=2
@greater_western_sydney@-organization	-organization=6
@cedar_creek@-event	-event=45
@cyrix@-organization	-organization=74
@quest@-person	-person=17
@b-boy@-person	-person=57
@road@-art	-art=32
@zentrum@-organization	-organization=29
@kauri@-location	-location=3
@house_of_councillors@-event	-event=3
@macapá@-location	-location=62
@twelve_o'clock_high@-broadcast_program	-broadcast_program=84
@dj_kane@-art	-art=3
@plattling@-location	-location=1
@march_10@-time	-time=292
@diego_souza@-person	-person=25
@finnish@-art	-art=1
@council_of_australian_governments@-organization	-organization=39
@cyril_davies@-person	-person=46
@carl_vinson@-product	-product=10
@igor_butman@-person	-person=20
@teruel@-event	-event=17
@lewis_moody@-person	-person=31
@the_big_questions@-broadcast_program	-broadcast_program=23
@vinci@-organization	-organization=41
@abrud@-location	-location=23
@2006@-award	-award=20
@pete_kelly's_blues@-broadcast_program	-broadcast_program=7
@darryl_worley@-person	-person=64
@passamaquoddy@-people-ethnicity	-people-ethnicity=57
@estates@-product	-product=1
@grady@-broadcast_program	-broadcast_program=12
@andré_françois-poncet@-person	-person=27
@the_united_nations@-organization	-organization=40
@deschutes_river@-location	-location=128
@giant_panda@-person	-person=8
@steve@-event	-event=1
@joshua@-event	-event=1
@isar@-organization	-organization=1
@dog_days_are_over@-art	-art=27
@sir_john_oldcastle@-art	-art=23
@los_angeles,_ca@-event	-event=1
@brandy_norwood@-food	-food=1
@earl_of_mornington@-product	-product=2
@king@-art	-art=70
@cambodia@-event	-event=12
@jean_coulthard@-person	-person=23
@vandenberg@-person	-person=23
@snakes_and_ladders@-art	-art=7
@wisconsin@-organization	-organization=563
@rectory@-location	-location=8
@tanya@-art	-art=100
@obese@-disease	-disease=38
@rabaul@-event	-event=15
@free@-religion-religion	-religion-religion=1
@wombwell@-location	-location=65
@new_england@-organization	-organization=155
@waldron@-location	-location=30
@national_bank_of_egypt@-organization	-organization=32
@calvert@-person	-person=5
@ceylon@-organization	-organization=24
@acoustic@-art	-art=16
@ufc_158@-event	-event=32
@pacific_islander@-location	-location=1
@la_paloma@-location	-location=3
@linux_format@-art	-art=20
@leatherman@-person	-person=5
@duke_of_devonshire@-title	-title=132
@dr._quinn,_medicine_woman@-broadcast_program	-broadcast_program=236
@114@-product	-product=1
@new_orleans,_louisiana@-event	-event=1
@harry_potter@-product	-product=9
@yi_seong-gye@-person	-person=28
@anthony_salvin@-person	-person=114
@northumbria@-organization	-organization=7
@baloch@-location	-location=2
@amen@-god	-god=2
@grenade@-location	-location=3
@pursuit@-event	-event=31
@tàrrega@-location	-location=20
@fox_television_studios@-organization	-organization=59
@australian@-living_thing	-living_thing=1
@devious_maids@-broadcast_program	-broadcast_program=65
@appomattox@-art	-art=15
@friuli@-location	-location=440
@giotto@-person	-person=281
@theobald_of_bec@-person	-person=40
@social_work@-organization	-organization=2
@black_moon@-art	-art=9
@arthur_greenwood@-person	-person=60
@infinite@-art	-art=21
@lim@-person	-person=7
@line_a@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=49
@spycatcher@-person	-person=1
@okumura@-person	-person=73
@international_association_of_machinists_and_aerospace_workers@-organization	-organization=30
@juggernaut@-person	-person=18
@gujarat_national_law_university@-organization	-organization=31
@carnival@-product	-product=4
@the_west_point_story@-broadcast_program	-broadcast_program=15
@claudia_pulchra@-person	-person=20
@judith_anderson@-person	-person=130
@bam@-location	-location=76
@horwich@-organization	-organization=6
@barbera@-food	-food=94
@aldenhoven@-event	-event=3
@house@-person	-person=6
@ipecac@-organization	-organization=16
@ulysses_s._grant@-art	-art=1
@life_on_mars@-broadcast_program	-broadcast_program=299
@clarkson@-organization	-organization=32
@le_monde@-art	-art=771
@preakness_stakes@-event	-event=1145
@ontario_federation_of_labour@-organization	-organization=33
@british@-location	-location=35239
@winslow@-organization	-organization=1
@new_orleans_rhythm_kings@-person	-person=65
@canary@-art	-art=2
@catalyst@-art	-art=15
@ayeyawady_united@-organization	-organization=26
@dorians@-person	-person=12
@isadora@-organization	-organization=1
@the_film@-art	-art=94
@goliath@-living_thing	-living_thing=2
@zulu@-location	-location=84
@yuri_semin@-person	-person=26
@kiese@-person	-person=23
@victoria_river@-location	-location=47
@swabia@-people-ethnicity	-people-ethnicity=1
@kevin_carter@-art	-art=12
@bollywood@-art	-art=23
@bronx_river@-location	-location=82
@consulate@-event	-event=109
@prudential@-location	-location=3
@le_transloy@-location	-location=6
@stephen_a._kent@-person	-person=31
@matti_kassila@-person	-person=28
@ned@-art	-art=9
@kozara@-location	-location=41
@jacob's_ladder@-living_thing	-living_thing=4
@east_los_angeles@-organization	-organization=1
@michael_ball@-person	-person=219
@dungan@-language	-language=23
@army_group_don@-organization	-organization=24
@pedro_de_villagra@-person	-person=20
@aurangabad,_maharashtra@-location	-location=27
@dolla@-person	-person=19
@bernard_lafayette@-person	-person=20
@ems@-organization	-organization=24
@nottinghamshire_county_council@-location	-location=6
@matchless@-product	-product=3
@spartans@-product	-product=1
@westford@-location	-location=64
@montgomery@-title	-title=2
@maria_padilla@-art	-art=25
@lowland@-location	-location=63
@ramadi@-location	-location=186
@plague@-living_thing	-living_thing=3
@thymus_vulgaris@-living_thing	-living_thing=21
@the_muppet_show@-art	-art=6
@eileen@-art	-art=12
@infectious@-art	-art=6
@suntrust_banks@-organization	-organization=36
@pinky@-person	-person=2
@armando_migliari@-person	-person=27
@doukkala-abda@-location	-location=68
@roy_bailey@-person	-person=36
@chaser@-product	-product=19
@pigalle@-person	-person=6
@panda_bear@-person	-person=69
@união_da_madeira@-organization	-organization=37
@nimbin@-location	-location=33
@housatonic@-product	-product=3
@macron@-living_thing	-living_thing=1
@dudley_pound@-person	-person=45
@desmond_fitzgerald@-location	-location=1
@astra@-art	-art=5
@clover@-person	-person=28
@champoeg@-location	-location=46
@landwehr_canal@-location	-location=24
@jinan@-event	-event=1
@national_parliament@-organization	-organization=99
@d3@-broadcast_program	-broadcast_program=1
@lawrence_watt-evans@-person	-person=72
@warner_bros._interactive_entertainment@-person	-person=96
@zero@-person	-person=3
@gotha@-product	-product=9
@dandy_nichols@-person	-person=60
@wolof@-people-ethnicity	-people-ethnicity=146
@piano_concerto_no._4@-art	-art=33
@christianity@-organization	-organization=5
@uriel@-person	-person=96
@roper@-person	-person=20
@operation_desert_thunder@-event	-event=25
@10_things_i_hate_about_you@-broadcast_program	-broadcast_program=59
@pearl_city@-location	-location=23
@kahil_el'zabar@-person	-person=20
@laotian@-location	-location=200
@10@-art	-art=92
@selmer@-organization	-organization=21
@jim_mclay@-person	-person=32
@gbr@-location	-location=7
@balaguer@-organization	-organization=1
@kerivoulinae@-living_thing	-living_thing=32
@mary_rorke@-person	-person=21
@mascara@-location	-location=29
@pole_position@-broadcast_program	-broadcast_program=17
@just_william@-broadcast_program	-broadcast_program=12
@neath@-organization	-organization=145
@arboga@-organization	-organization=4
@harmondsworth@-location	-location=59
@switched@-art	-art=1
@lübeck@-organization	-organization=1
@paola_volpato@-person	-person=21
@rudradaman_i@-person	-person=24
@shannon_county@-location	-location=70
@eyak@-people-ethnicity	-people-ethnicity=11
@bernie_leadon@-person	-person=152
@grand_harbour@-location	-location=100
@six_apart@-organization	-organization=46
@runcorn@-location	-location=15
@ashes@-location	-location=14
@nida@-event	-event=3
@guerra_junqueiro@-person	-person=23
@irt_flushing_line@-location	-location=1
@zelda@-person	-person=25
@jimmy_eat_world@-person	-person=396
@scotch@-organization	-organization=3
@morzine@-location	-location=61
@three_dog_night@-art	-art=2
@brill_publishers@-organization	-organization=103
@joyce_ching@-person	-person=30
@sheryl_lee_ralph@-person	-person=99
@the_strangers@-art	-art=40
@hélène@-art	-art=15
@ranko_žeravica@-person	-person=33
@shandong@-organization	-organization=9
@crawley@-location	-location=548
@nhk_hall@-location	-location=33
@oh!_susanna@-art	-art=42
@frankfurter_rundschau@-art	-art=70
@tivoli_gardens@-organization	-organization=23
@marc_cohn@-art	-art=3
@british_motor_holdings@-organization	-organization=31
@imber@-living_thing	-living_thing=1
@wildest_dreams@-broadcast_program	-broadcast_program=2
@ivan_asen_ii@-person	-person=34
@the_bible@-person	-person=6
@margaret_weis@-person	-person=227
@echo_beach@-art	-art=25
@noto@-event	-event=1
@commonwealth_writers'_prize@-award	-award=206
@pakenham@-title	-title=1
@cumorah@-location	-location=33
@dirt@-organization	-organization=1
@of_the_same_title@-art	-art=42
@d.@-organization	-organization=1
@chaser@-organization	-organization=7
@vmware_workstation@-product	-product=40
@e1@-location	-location=5
@who_dares_wins@-broadcast_program	-broadcast_program=35
@nme_awards@-award	-award=142
@go!go!7188@-person	-person=30
@hyman_minsky@-person	-person=40
@ziggy_stardust@-art	-art=89
@popular_mechanics@-art	-art=276
@alias@-product	-product=4
@special_rapporteur@-title	-title=21
@kelefa_sanneh@-person	-person=32
@uddingston@-location	-location=55
@clemson_tigers_football@-organization	-organization=30
@deputy_prime_minister@-title	-title=647
@the_bugs_bunny_show@-broadcast_program	-broadcast_program=41
@thomas_of_woodstock,_1st_duke_of_gloucester@-person	-person=40
@moses@-broadcast_program	-broadcast_program=4
@wake_island@-art	-art=8
@beat@-organization	-organization=71
@southern_federal_district@-location	-location=48
@win,_lose_or_draw@-broadcast_program	-broadcast_program=19
@dioclea@-living_thing	-living_thing=9
@neale_donald_walsch@-person	-person=26
@carl_pavano@-person	-person=56
@jeanne_d'arc@-person	-person=9
@american_buffalo@-living_thing	-living_thing=9
@sir_laurence_olivier@-person	-person=27
@district_of_gölbaşı@-location	-location=31
@abaza@-language	-language=28
@drew_struzan@-person	-person=34
@bachelor@-education-educational_degree	-education-educational_degree=159
@saranac_lake,_new_york@-location	-location=93
@s_9@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@alistair_begg@-person	-person=38
@lewis@-location	-location=511
@once_and_again@-broadcast_program	-broadcast_program=137
@adler@-location	-location=21
@gennevilliers@-location	-location=66
@jacques_cauvin@-person	-person=20
@kensington@-location	-location=1389
@planes@-art	-art=51
@tasmania@-event	-event=1
@sea_wolf@-person	-person=20
@finn@-person	-person=7
@gabrielle_giffords@-person	-person=157
@earthquake@-event	-event=300
@st._mary_the_virgin@-location	-location=4
@wizards@-title	-title=17
@ghana_airways@-organization	-organization=23
@the_invincible_iron_man@-art	-art=27
@shoma_anand@-person	-person=25
@newquay@-organization	-organization=4
@scandinavia@-broadcast_program	-broadcast_program=1
@girona@-location	-location=730
@cage@-art	-art=2
@virton@-organization	-organization=9
@shenyang@-location	-location=743
@anders_rydberg@-person	-person=24
@patrick_ah_van@-person	-person=27
@battle_of_baku@-event	-event=26
@cuny@-organization	-organization=1
@fullerton_union_high_school@-organization	-organization=25
@glaucus@-god	-god=33
@ponsonby@-organization	-organization=2
@marshall_field@-location	-location=2
@phani_majumdar@-person	-person=31
@on_the_run@-organization	-organization=8
@elling@-art	-art=30
@valeria@-broadcast_program	-broadcast_program=11
@h.m._colvin@-person	-person=41
@hammond@-location	-location=304
@pln@-finance-currency	-finance-currency=40
@chuck_long@-person	-person=40
@gnome@-product	-product=589
@tisza@-location	-location=284
@305@-product	-product=10
@amartya_sen@-person	-person=296
@a_dance_to_the_music_of_time@-art	-art=100
@battle_of_pliska@-event	-event=22
@parma@-organization	-organization=1078
@compostela@-organization	-organization=20
@kick@-organization	-organization=17
@filippo_maniero@-person	-person=26
@zinnowitz@-location	-location=23
@cold_case@-broadcast_program	-broadcast_program=162
@jerry_clower@-person	-person=31
@jack_hibberd@-person	-person=27
@provincial_osorno@-organization	-organization=117
@bishopbriggs@-location	-location=72
@pila@-location	-location=31
@andromeda@-art	-art=5
@hotspot@-location	-location=2
@berat_county@-location	-location=165
@emperor_go-suzaku@-person	-person=32
@chicano@-people-ethnicity	-people-ethnicity=326
@ri@-location	-location=38
@duchy_of_spoleto@-location	-location=206
@ine@-location	-location=3
@bbc_london@-broadcast_program	-broadcast_program=1
@kremlin@-body_part	-body_part=1
@russell_maryland@-person	-person=33
@u.s.@-finance-currency	-finance-currency=9
@the_cloisters@-location	-location=74
@tremors@-art	-art=52
@james_randi_educational_foundation@-organization	-organization=79
@heer@-person	-person=1
@norn@-god	-god=12
@anthony_burgess@-person	-person=375
@the_columbian@-location	-location=1
@the_stars_look_down@-art	-art=19
@nick_jr.@-art	-art=5
@monty_python's_the_meaning_of_life@-product	-product=3
@ultraman@-art	-art=12
@dragons@-organization	-organization=32
@scarab@-organization	-organization=9
@prospect_hill_cemetery@-location	-location=33
@nash@-organization	-organization=72
@apl@-computer-programming_language	-computer-programming_language=78
@spreewald@-product	-product=1
@cody_votolato@-person	-person=26
@tagalog@-internet-website	-internet-website=1
@the_myth@-person	-person=1
@church_of_ireland@-location	-location=2
@sera@-product	-product=2
@mammoth_hot_springs@-location	-location=45
@high@-organization	-organization=5
@wake_island@-event	-event=17
@corpus_christi@-location	-location=508
@lazarus_saturday@-time	-time=37
@charles_brackett@-person	-person=59
@georgia@-language	-language=1
@j@-location	-location=2
@josephus@-art	-art=1
@born@-location	-location=8
@marches@-event	-event=1
@armagh_city@-organization	-organization=19
@wilfred_pickles@-person	-person=33
@57@-person	-person=1
@sistine_chapel@-person	-person=1
@jim_crockett@-organization	-organization=1
@kabyle@-language	-language=50
@iris@-art	-art=168
@sgt._bilko@-art	-art=14
@karadeniz_ereğli@-location	-location=40
@sokobanja@-location	-location=44
@knoxville,_tennessee@-organization	-organization=1
@pierre_et_gilles@-person	-person=20
@taipei_arena@-location	-location=49
@abbahu@-person	-person=38
@duke_of_edinburgh@-product	-product=1
@british@-language	-language=112
@broadway_bridge@-location	-location=51
@w.i.z.@-person	-person=26
@biber@-product	-product=16
@tom_jones@-person	-person=1084
@jesse_james@-person	-person=77
@dennis_priestley@-person	-person=132
@stanton@-person	-person=8
@surrey@-product	-product=1
@cresta@-product	-product=18
@new_zealand's@-location	-location=45
@the_rime_of_the_ancient_mariner@-art	-art=111
@udon_thani@-organization	-organization=3
@winton@-location	-location=166
@vatican@-art	-art=1
@eaton@-person	-person=6
@inferno@-person	-person=6
@henri_de_toulouse-lautrec@-person	-person=239
@bognor_regis@-location	-location=241
@terry_stone@-person	-person=23
@inman@-location	-location=18
@lazytown@-art	-art=2
@seattle@-location	-location=7637
@lessons_in_love@-art	-art=26
@karlsruher_sc@-organization	-organization=445
@carry_on..._up_the_khyber@-art	-art=28
@openbsd@-product	-product=390
@excite@-organization	-organization=49
@camagüey@-organization	-organization=4
@mille_plateaux@-art	-art=1
@banana@-location	-location=14
@801@-product	-product=6
@granville@-person	-person=10
@talladega_county,_alabama@-location	-location=29
@romance@-location	-location=1
@scioto@-product	-product=1
@obsessed@-person	-person=3
@gregg@-location	-location=6
@brecksville@-location	-location=29
@solon@-location	-location=38
@80@-location	-location=16
@rebel@-product	-product=3
@dungeon@-art	-art=192
@virginie@-broadcast_program	-broadcast_program=13
@bozo@-art	-art=3
@department_of_trade_and_industry@-organization	-organization=314
@c64@-person	-person=1
@noa@-location	-location=5
@nh_34@-location	-location=27
@controversial@-food	-food=1
@kilfenora@-title	-title=7
@thundercats@-art	-art=19
@apache@-people-ethnicity	-people-ethnicity=924
@hani@-location	-location=2
@teddy_pendergrass@-art	-art=1
@bingöl_province@-location	-location=25
@martin@-broadcast_program	-broadcast_program=199
@78@-art	-art=5
@korana@-language	-language=3
@la_candelaria@-person	-person=1
@off_with_their_heads@-art	-art=12
@cho_hunhyun@-person	-person=23
@ludwig_stössel@-person	-person=42
@burleigh@-organization	-organization=8
@littleton@-location	-location=186
@the_observer@-organization	-organization=1
@anita@-person	-person=21
@west_kent@-location	-location=15
@libby@-location	-location=34
@mal_donaghy@-person	-person=23
@eric_paslay@-person	-person=24
@proprietary@-title	-title=1
@roy_black@-person	-person=44
@rick_perry@-event	-event=3
@dolores@-person	-person=10
@ipswich@-event	-event=1
@limbo@-computer-programming_language	-computer-programming_language=14
@ricky@-person	-person=31
@manu_bennett@-person	-person=40
@bamberg@-organization	-organization=6
@bishop_of_carlisle@-person	-person=10
@ron@-broadcast_program	-broadcast_program=1
@cbssports.com@-internet-website	-internet-website=103
@2006–07_season@-event	-event=416
@simón_bolívar@-art	-art=1
@mlas@-organization	-organization=11
@gao@-organization	-organization=23
@police_chief@-organization	-organization=4
@alan_bean@-person	-person=56
@chernivtsi@-location	-location=272
@quietdrive@-person	-person=36
@brunswick-wolfenbüttel@-person	-person=1
@sumbawa@-location	-location=187
@devonport,_devon@-location	-location=23
@derbyshire_phantoms@-organization	-organization=25
@saratoga_county@-location	-location=203
@art_institute_of_chicago@-location	-location=1249
@jeffrey_richman@-person	-person=21
@abbey_road@-location	-location=81
@2009_chinese_super_league@-event	-event=35
@creative_computing@-art	-art=54
@portobello_road@-location	-location=77
@chandiya@-art	-art=4
@john_muckler@-person	-person=30
@papua_new_guinea@-location	-location=6551
@josé_miguel_agrelot@-person	-person=35
@battle_of_port_gibson@-event	-event=31
@bombard@-product	-product=19
@arthur_davis@-person	-person=33
@marcel@-art	-art=5
@prokofiev@-person	-person=339
@happy_endings@-broadcast_program	-broadcast_program=125
@cassia@-food	-food=3
@david_hepworth@-person	-person=29
@rhino@-organization	-organization=97
@vitalogy@-art	-art=40
@klute@-person	-person=6
@phonogram@-art	-art=6
@karl_i@-person	-person=26
@alloa_athletic@-organization	-organization=355
@tranmere@-location	-location=37
@airport_'77@-art	-art=28
@bigg_boss@-event	-event=1
@kaplan@-person	-person=31
@national_radio_hall_of_fame@-location	-location=98
@tanner_hall@-art	-art=5
@rangoon@-title	-title=2
@menen@-location	-location=56
@romsey@-location	-location=224
@u_can't_touch_this@-art	-art=76
@pita@-person	-person=3
@brinkley@-person	-person=1
@scottish_open@-organization	-organization=10
@around_the_horn@-broadcast_program	-broadcast_program=88
@joan_kirner@-person	-person=62
@china@-people-ethnicity	-people-ethnicity=7
@spofforth@-person	-person=5
@st_bede's_college@-organization	-organization=25
@the_ghosts_of_versailles@-art	-art=27
@kaiser_aluminum@-organization	-organization=36
@acadia@-product	-product=5
@fort_sumter@-location	-location=422
@hal_colebatch@-person	-person=31
@dorothea@-product	-product=1
@vic_ruggiero@-person	-person=45
@1998_contest@-event	-event=44
@fairport_convention@-person	-person=622
@takeshi_urata@-person	-person=348
@jupiler@-food	-food=21
@park_royal@-organization	-organization=16
@murillo@-location	-location=4
@teddy@-award	-award=2
@doug_morris@-person	-person=47
@hispano@-organization	-organization=6
@steel_mill@-person	-person=23
@u.s._census@-organization	-organization=19
@tarbes@-location	-location=197
@saluda@-location	-location=37
@ursuline_college@-organization	-organization=26
@ems@-medicine-medical_treatment	-medicine-medical_treatment=2
@shankara@-person	-person=49
@borstal_boy@-art	-art=34
@shearwater@-location	-location=18
@villette@-location	-location=8
@1913@-law	-law=1
@enya@-person	-person=293
@yangzhou@-location	-location=553
@siwa@-language	-language=1
@marsha_ambrosius@-person	-person=114
@federal_prison@-location	-location=9
@rabelais@-art	-art=2
@shizuoka@-location	-location=5
@aon_center@-location	-location=49
@rod_paige@-person	-person=39
@pretzel@-food	-food=19
@abbott_and_costello@-broadcast_program	-broadcast_program=1
@abel_ferrara@-person	-person=154
@monobaz_ii@-person	-person=27
@national_labor_union@-organization	-organization=20
@the_draft@-event	-event=29
@adrian_quist@-person	-person=58
@gmina_żychlin@-location	-location=38
@enrique@-art	-art=5
@ebbw_vale@-location	-location=179
@marquess_of_downshire@-title	-title=27
@mashonaland@-organization	-organization=34
@1979_edition@-event	-event=25
@kiss_kiss@-art	-art=14
@romania@-people-ethnicity	-people-ethnicity=9
@1980@-award	-award=1
@jacoby_shaddix@-person	-person=73
@rolfe_kent@-person	-person=34
@rhabdoviridae@-living_thing	-living_thing=45
@ambiorix@-person	-person=47
@ayatollah@-person	-person=8
@twist@-art	-art=25
@hanford@-location	-location=115
@howard_w._smith@-person	-person=41
@nilüfer@-person	-person=20
@edwina_currie@-person	-person=92
@augustine@-location	-location=1
@saint_columba@-person	-person=35
@vauxhall@-event	-event=1
@prince_frederick@-person	-person=33
@redman@-person	-person=487
@betsy_rawls@-person	-person=51
@fürth@-location	-location=282
@mansfield_park@-broadcast_program	-broadcast_program=23
@fray_bentos@-location	-location=56
@fox_family@-broadcast_network	-broadcast_network=45
@1987@-location	-location=2
@cable@-organization	-organization=3
@big_brother@-art	-art=13
@men's_200_m_backstroke@-event	-event=20
@aurelia@-organization	-organization=1
@saint-just@-person	-person=24
@australian_college_of_theology@-organization	-organization=33
@talk_show@-art	-art=13
@scotch@-person	-person=4
@northern_india@-language	-language=1
@oaklands@-location	-location=25
@european_route_e10@-location	-location=55
@district_judge@-organization	-organization=4
@gustav@-art	-art=1
@chicago_coliseum@-location	-location=46
@byron_hill@-location	-location=2
@i_killed_the_prom_queen@-person	-person=51
@frankie_sullivan@-person	-person=31
@vitamin_d@-disease	-disease=1
@heart@-medicine-medical_treatment	-medicine-medical_treatment=1
@hargeisa@-organization	-organization=1
@black_swan@-organization	-organization=7
@marie_of_anjou@-person	-person=23
@pasión@-location	-location=2
@magna@-location	-location=20
@i@-disease	-disease=1
@mainline@-location	-location=2
@bliss@-broadcast_network	-broadcast_network=8
@iroquois@-people-ethnicity	-people-ethnicity=3
@gianni_bugno@-person	-person=36
@palatine_german@-location	-location=2
@we_the_kings@-person	-person=57
@tripura@-people-ethnicity	-people-ethnicity=2
@authie@-event	-event=1
@connie_wisniewski@-person	-person=34
@tadao_yasuda@-person	-person=26
@andrew_ettingshausen@-person	-person=78
@tower_hamlets@-location	-location=139
@rms@-product	-product=31
@royal_palace_of_laeken@-location	-location=23
@27@-art	-art=7
@kazakhstan@-event	-event=3
@igbo_language@-language	-language=50
@perryville@-organization	-organization=1
@junk@-art	-art=17
@aline_macmahon@-person	-person=59
@v._shantaram@-person	-person=108
@dvořák@-art	-art=2
@mimmo_paladino@-person	-person=29
@oldswinford@-location	-location=20
@ambert@-location	-location=21
@domesday_book@-location	-location=2
@dupleix@-person	-person=33
@chieftain@-person	-person=1
@houston_ballet@-organization	-organization=102
@haverhill,_massachusetts@-location	-location=228
@madison_grant@-person	-person=54
@federation_of_international_bandy@-organization	-organization=77
@rakkestad@-organization	-organization=5
@american_gangster@-art	-art=214
@arantxa_rus@-person	-person=57
@prince_george@-person	-person=83
@bucharest@-person	-person=1
@rainbow@-broadcast_program	-broadcast_program=70
@iron_savior@-person	-person=52
@james_w._horne@-person	-person=49
@deke_sharon@-person	-person=22
@koyukon@-people-ethnicity	-people-ethnicity=1
@flintstones@-broadcast_program	-broadcast_program=16
@2009–2010@-event	-event=22
@sleepy_eye@-person	-person=4
@chemistry_world@-art	-art=25
@vida@-person	-person=2
@mp@-title	-title=156
@irish_people@-art	-art=2
@henri_poincaré@-organization	-organization=1
@watermelon@-food	-food=32
@talk_dirty@-art	-art=23
@the_tenant@-art	-art=35
@basses@-product	-product=31
@norman_tindale@-person	-person=35
@lauenburg@-title	-title=4
@scotia@-product	-product=4
@snow_leopard@-product	-product=16
@gene_day@-person	-person=22
@ira@-organization	-organization=732
@topi@-living_thing	-living_thing=41
@i_never_promised_you_a_rose_garden@-art	-art=22
@fushigi_yûgi@-art	-art=29
@cazorla@-person	-person=1
@frontenac@-location	-location=93
@michigan_panthers@-organization	-organization=72
@kirishima@-person	-person=11
@canford_school@-organization	-organization=65
@windmill_theatre@-organization	-organization=1
@gold_coast@-broadcast_network	-broadcast_network=1
@sabadell@-organization	-organization=29
@florence@-event	-event=3
@foreman@-organization	-organization=1
@ntv_beleza@-organization	-organization=39
@2010@-person	-person=1
@mindanao@-product	-product=2
@endurance@-product	-product=84
@santa_venera@-organization	-organization=7
@left_right_left@-art	-art=5
@county_meath@-location	-location=884
@albuera@-location	-location=16
@a@-medicine-drug	-medicine-drug=6
@photius@-person	-person=139
@ladies_man@-broadcast_program	-broadcast_program=27
@new_hebrides@-organization	-organization=1
@lac@-organization	-organization=10
@women's_institute@-organization	-organization=30
@europe@-person	-person=338
@peppers@-food	-food=97
@and_i_love_you_so@-art	-art=37
@cherry@-product	-product=3
@tehran@-transit	-transit=1
@goodwill@-location	-location=2
@south_coast@-organization	-organization=8
@u.s._route_20a@-location	-location=31
@irish_government@-location	-location=1
@bohdan_khmelnytsky@-event	-event=1
@hop@-art	-art=40
@nikos_liberopoulos@-person	-person=23
@medical_doctor@-title	-title=50
@claviceps_purpurea@-living_thing	-living_thing=25
@agustín_gamarra@-person	-person=42
@washington's@-organization	-organization=5
@germans@-language	-language=1
@gib_guilbeau@-person	-person=29
@manton@-location	-location=39
@carlo_ancelotti@-person	-person=162
@tashkent_international_airport@-location	-location=33
@331@-art	-art=13
@leonidas@-organization	-organization=6
@maharaja@-art	-art=3
@dior@-person	-person=13
@sudanese_air_force@-organization	-organization=30
@super_c@-organization	-organization=14
@mouse@-person	-person=4
@meth@-art	-art=4
@san_gabriel,_california@-location	-location=82
@thorne_smith@-person	-person=35
@wigram@-location	-location=35
@danvers@-location	-location=84
@the_ghost_train@-broadcast_program	-broadcast_program=1
@young_the_giant@-art	-art=2
@stalag_17@-art	-art=90
@rags@-living_thing	-living_thing=1
@swamp_thing@-product	-product=3
@ictv@-broadcast-tv_channel	-broadcast-tv_channel=20
@healey@-person	-person=1
@agordat@-event	-event=2
@instant-dict@-organization	-organization=26
@operation_reinhard@-event	-event=129
@hammer_house_of_horror@-broadcast_program	-broadcast_program=41
@bavarian_army@-location	-location=3
@ninth_symphony@-art	-art=224
@heartbeats@-person	-person=1
@northerns@-organization	-organization=38
@psi@-organization	-organization=49
@winnemucca@-location	-location=73
@soul@-broadcast_program	-broadcast_program=7
@kapil_sibal@-person	-person=79
@i_didn't_do_it@-art	-art=2
@goddess@-art	-art=6
@warszawa@-organization	-organization=2
@the_loft@-art	-art=3
@bia@-god	-god=12
@vico@-person	-person=20
@lillie@-location	-location=3
@vanishing_point@-organization	-organization=1
@powder@-medicine-drug	-medicine-drug=1
@pomplamoose@-art	-art=1
@chancellor@-title	-title=1427
@eulithis_populata@-living_thing	-living_thing=36
@palakol@-location	-location=21
@aeon@-organization	-organization=6
@dezful_county@-location	-location=464
@pilot@-art	-art=2
@stan@-person	-person=21
@fusō@-product	-product=15
@meursault@-art	-art=1
@wayne_parnell@-person	-person=20
@my_ship@-art	-art=31
@1931@-organization	-organization=1
@redon@-person	-person=8
@talas@-location	-location=55
@jamie_hyneman@-person	-person=73
@princess_alice@-person	-person=45
@carmen_kass@-person	-person=32
@miss_iowa_usa@-event	-event=25
@prahran@-organization	-organization=1
@oil@-location	-location=5
@37@-person	-person=12
@sloan@-person	-person=235
@lonestar@-art	-art=5
@berlin_airlift@-event	-event=45
@chaturanga@-product	-product=22
@dvořák@-person	-person=319
@ethiopia@-organization	-organization=80
@new_street@-location	-location=53
@mini_estadi@-location	-location=21
@oxfordshire@-organization	-organization=380
@lees@-person	-person=4
@costa@-organization	-organization=10
@west_german@-people-ethnicity	-people-ethnicity=2
@the_savages@-person	-person=4
@george_strait@-art	-art=6
@wrath@-medicine-symptom	-medicine-symptom=3
@2010_world_junior_championships@-event	-event=75
@hercules@-organization	-organization=17
@marlborough@-organization	-organization=88
@temptation@-broadcast_program	-broadcast_program=6
@bobbio@-art	-art=1
@brandeis@-location	-location=3
@wellington_barracks@-location	-location=58
@sedgwick@-location	-location=26
@virginia_department_of_transportation@-organization	-organization=105
@buġibba@-location	-location=24
@wye_oak@-location	-location=15
@middlemarch@-art	-art=84
@ctesiphon@-person	-person=7
@minister_of_finance@-title	-title=531
@jonestown@-location	-location=22
@louis_armstrong_new_orleans_international_airport@-location	-location=55
@running_wild@-product	-product=2
@dominic_monaghan@-person	-person=154
@hawks@-person	-person=4
@james_butler,_2nd_duke_of_ormonde@-person	-person=43
@passenger_train@-product	-product=1
@robert_brown@-person	-person=515
@tvb_anniversary_awards@-award	-award=74
@rb@-title	-title=55
@bukoba@-product	-product=1
@polytheism@-religion-religion	-religion-religion=29
@lucifer@-product	-product=2
@edo@-organization	-organization=16
@swiss_agency_for_development_and_cooperation@-organization	-organization=36
@harri_olli@-person	-person=24
@tenge@-finance-currency	-finance-currency=23
@armenian_church@-people-ethnicity	-people-ethnicity=1
@vostok_2@-event	-event=23
@order_of_pius_ix@-title	-title=48
@the_wind_in_the_willows@-broadcast_program	-broadcast_program=30
@military_band@-person	-person=29
@marwari@-people-ethnicity	-people-ethnicity=51
@hotel@-organization	-organization=2
@park_joong-hoon@-person	-person=35
@dictator@-product	-product=5
@gao@-language	-language=1
@solon@-person	-person=1
@b.a@-education-educational_degree	-education-educational_degree=36
@lord_carrington@-title	-title=3
@pantera@-person	-person=681
@vic_toews@-person	-person=67
@mda@-computer-programming_language	-computer-programming_language=8
@creosote_bush@-living_thing	-living_thing=26
@12_rounds@-art	-art=11
@london_hospital@-organization	-organization=2
@eindhoven_marathon@-event	-event=45
@cardiff_bay_barrage@-location	-location=27
@william@-location	-location=18
@mckean@-person	-person=2
@san_luis@-organization	-organization=160
@route_18@-location	-location=83
@nabu@-god	-god=42
@world_scout_foundation@-organization	-organization=35
@tower_of_power@-art	-art=2
@easter@-event	-event=2
@talpa@-location	-location=4
@australian_version@-broadcast_program	-broadcast_program=22
@barrow@-location	-location=297
@late@-location	-location=77
@burning@-event	-event=2
@the_british_columbia_regiment_(duke_of_connaught's_own)@-organization	-organization=26
@silverwing@-broadcast_program	-broadcast_program=8
@king@-people-ethnicity	-people-ethnicity=4
@franjo_gregurić@-person	-person=24
@ernest@-event	-event=1
@lull@-art	-art=5
@sapho@-art	-art=27
@care@-art	-art=1
@zunyi@-event	-event=1
@sindhi@-location	-location=1
@belmont,_north_carolina@-location	-location=27
@west_german@-organization	-organization=19
@sheffield@-location	-location=1
@sophocles@-art	-art=1
@sweden's@-organization	-organization=5
@john_g._blystone@-person	-person=22
@parade@-broadcast_program	-broadcast_program=1
@wayne_grubb@-person	-person=20
@gmina_rąbino@-location	-location=28
@william_lyon_mackenzie@-product	-product=4
@767@-product	-product=55
@east_new_york,_brooklyn@-location	-location=36
@russian_provisional_government@-location	-location=239
@zvezdara@-organization	-organization=5
@rp@-title	-title=1
@maudie_prickett@-person	-person=21
@daucus_carota@-food	-food=1
@commander-in-chief@-title	-title=234
@chorrillos@-location	-location=41
@tekwar@-broadcast_program	-broadcast_program=23
@rossi@-organization	-organization=2
@condé@-person	-person=10
@kim_kirchen@-person	-person=41
@juvenile@-organization	-organization=1
@monash@-location	-location=21
@truck@-product	-product=35
@alban@-art	-art=3
@azerbaijan@-people-ethnicity	-people-ethnicity=3
@derby@-product	-product=4
@william_mason@-person	-person=95
@august_15@-art	-art=3
@ministry_of_labour@-organization	-organization=86
@frederick_iv@-person	-person=128
@enid@-person	-person=3
@pershing_rifles@-organization	-organization=32
@speed_racer@-broadcast_program	-broadcast_program=1
@playgirl@-broadcast_program	-broadcast_program=2
@ballets_russes@-art	-art=5
@mls@-event	-event=16
@shaka_smart@-person	-person=25
@arm@-product	-product=464
@hop@-food	-food=46
@melle@-event	-event=1
@mississippian@-location	-location=101
@td_bank@-organization	-organization=43
@oakland_raiders@-organization	-organization=3299
@a614_road@-location	-location=31
@al-kamil@-person	-person=62
@1960_valdivia_earthquake@-event	-event=46
@spanish_fly@-chemistry	-chemistry=4
@theophilus_shepstone@-person	-person=38
@sarah_cracknell@-person	-person=49
@satala@-location	-location=22
@thomas_belsham@-person	-person=43
@dionysius@-god	-god=5
@pennsylvania_route_309@-location	-location=75
@walsall@-location	-location=1
@ishmael@-art	-art=31
@guerrero@-location	-location=821
@basil@-person	-person=57
@under_fire@-event	-event=2
@weird_science@-art	-art=97
@michael_sata@-person	-person=39
@delirious@-art	-art=27
@alejandro_doria@-person	-person=26
@john_h._mitchell@-person	-person=46
@yamato@-people-ethnicity	-people-ethnicity=15
@white_city_bus_station@-location	-location=22
@gobir@-location	-location=34
@brass@-title	-title=2
@north_of_england@-event	-event=1
@smiling_faces_sometimes@-art	-art=26
@mclaren@-organization	-organization=859
@azuero_peninsula@-location	-location=21
@montvale@-location	-location=60
@mursi@-people-ethnicity	-people-ethnicity=18
@greek@-finance-currency	-finance-currency=1
@white_collar_blue@-broadcast_program	-broadcast_program=53
@the_tall_man@-broadcast_program	-broadcast_program=87
@origin@-art	-art=20
@redvers_buller@-person	-person=57
@holywell@-organization	-organization=2
@winners@-organization	-organization=58
@upper_silesia@-language	-language=1
@chiari@-location	-location=25
@japanese_emperor@-title	-title=25
@żary@-location	-location=194
@anne-marie_slaughter@-person	-person=47
@portland_international_raceway@-location	-location=72
@nc@-location	-location=77
@of_the_same_name@-people-ethnicity	-people-ethnicity=1
@angela_cartwright@-person	-person=41
@the_reivers@-art	-art=39
@jim_haas@-person	-person=24
@familia@-art	-art=13
@käpylä@-location	-location=20
@soul@-person	-person=1
@peter_chanel@-person	-person=23
@acl@-disease	-disease=29
@terry_knight_and_the_pack@-art	-art=1
@jonas_björkman@-person	-person=469
@jhelum@-location	-location=270
@province_of_l'aquila@-location	-location=49
@julia@-person	-person=119
@wilfrid_sellars@-person	-person=52
@appian_way@-location	-location=146
@croydon_north_west@-event	-event=2
@cowes@-art	-art=1
@titania@-chemistry	-chemistry=4
@richmond_district@-location	-location=24
@falls@-location	-location=41
@laura_bell_bundy@-person	-person=46
@bluebell@-location	-location=11
@retired@-event	-event=1
@wood@-event	-event=4
@côte_d'or@-organization	-organization=2
@ser@-biology	-biology=25
@double@-person	-person=57
@scottish_court_in_the_netherlands@-location	-location=20
@grapefruit@-art	-art=9
@nordic@-event	-event=23
@l2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=41
@wb@-broadcast_network	-broadcast_network=3
@fer-de-lance@-living_thing	-living_thing=7
@urdu@-language	-language=4339
@troodos_mountains@-location	-location=41
@37th@-art	-art=1
@howland@-person	-person=1
@campari@-food	-food=58
@mulberry@-broadcast_program	-broadcast_program=6
@union_county,_south_carolina@-location	-location=31
@fearless@-art	-art=187
@latvia's_first_party@-organization	-organization=44
@françois_mansart@-person	-person=51
@linhares@-location	-location=24
@dollars@-finance-currency	-finance-currency=151
@robert_simpson@-person	-person=112
@acid_king@-person	-person=35
@turner@-disease	-disease=1
@humberto_maturana@-person	-person=45
@charles_macintosh@-organization	-organization=1
@104@-location	-location=14
@.hack@-product	-product=100
@craftsman@-title	-title=41
@the_scorpion_king@-art	-art=81
@see_below@-language	-language=1
@connah's_quay@-location	-location=61
@vesta@-god	-god=97
@santa_cecilia@-organization	-organization=7
@dunkerque@-event	-event=1
@rays@-art	-art=2
@south_china@-organization	-organization=615
@guineas@-art	-art=1
@u.s._house@-event	-event=5
@hermeticism@-religion-religion	-religion-religion=96
@susan_cowsill@-person	-person=31
@2009_nrl_grand_final@-event	-event=24
@springer@-person	-person=3
@ikeda@-person	-person=3
@shlomo_goren@-person	-person=49
@kotiteollisuus@-art	-art=1
@puck@-art	-art=49
@strapping_young_lad@-art	-art=10
@47_ronin@-event	-event=2
@charles_fox@-person	-person=136
@in_re_bilski@-event	-event=29
@portorož@-location	-location=104
@janowiec_kościelny@-location	-location=39
@vance_degeneres@-person	-person=23
@rolls-royce@-organization	-organization=468
@herodes_atticus@-location	-location=1
@ariel@-art	-art=18
@evergreen,_colorado@-location	-location=35
@read@-person	-person=6
@killenaule@-organization	-organization=19
@curly@-person	-person=34
@brega@-location	-location=53
@stargate@-person	-person=260
@john_erman@-person	-person=32
@line_2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=318
@edge@-person	-person=296
@idols@-title	-title=34
@change@-disease	-disease=1
@z@-person	-person=3
@hampshire@-location	-location=5656
@thiaridae@-living_thing	-living_thing=34
@name@-art	-art=10
@stanisław_maczek@-organization	-organization=1
@loriot@-person	-person=26
@10@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=53
@glynn_county@-location	-location=29
@psychotria_viridis@-living_thing	-living_thing=21
@españa@-location	-location=14
@joe_torre@-person	-person=329
@spike@-art	-art=14
@chūgoku_region@-location	-location=74
@vannevar_bush@-person	-person=168
@sahiwal@-location	-location=150
@new_york's@-organization	-organization=3
@heidelberg@-event	-event=2
@solstice@-time	-time=26
@glen_of_imaal@-living_thing	-living_thing=1
@titania@-location	-location=43
@anaconda@-organization	-organization=2
@barcelona@-art	-art=40
@loop@-title	-title=3
@45@-organization	-organization=4
@t4@-broadcast_program	-broadcast_program=135
@pic_du_midi_de_bigorre@-location	-location=23
@tabun@-chemistry	-chemistry=30
@mitchel_musso@-art	-art=4
@tko@-art	-art=5
@trial@-product	-product=1
@bingo@-art	-art=39
@peel@-food	-food=16
@bon@-event	-event=1
@banning@-art	-art=10
@alta@-art	-art=1
@sydenham@-location	-location=88
@junior@-event	-event=6
@pineapple@-organization	-organization=1
@cedar_grove@-location	-location=83
@the_neverending_story@-art	-art=111
@2007_election@-event	-event=280
@civil_wars@-broadcast_program	-broadcast_program=25
@afula@-event	-event=1
@tablets@-product	-product=101
@hønefoss@-location	-location=3
@left_right_left@-broadcast_program	-broadcast_program=32
@laura@-location	-location=26
@crumlin@-organization	-organization=14
@amur@-living_thing	-living_thing=2
@dost@-art	-art=16
@hari_singh@-person	-person=87
@zachary@-person	-person=19
@walt_disney_world@-transit	-transit=2
@southern_ndebele@-language	-language=17
@sharm_el-sheikh_international_airport@-location	-location=74
@ikeda@-location	-location=61
@season@-broadcast_program	-broadcast_program=2
@shadhili@-organization	-organization=51
@monterey_peninsula_college@-organization	-organization=26
@novastar@-person	-person=22
@patricia_conroy@-person	-person=41
@hathor@-product	-product=1
@kuta@-location	-location=60
@godzilla_vs._mechagodzilla_ii@-art	-art=41
@the_godfather@-person	-person=32
@donnie_walsh@-person	-person=30
@jeff_bridges@-art	-art=3
@the_cross@-location	-location=1
@sankhuwasabha_district@-location	-location=47
@four@-art	-art=19
@rif@-person	-person=7
@korsakov@-location	-location=23
@drayton@-location	-location=75
@antique@-art	-art=10
@house_judiciary_committee@-organization	-organization=1
@sam_wyche@-event	-event=1
@corriere_della_sera@-art	-art=288
@toledo@-product	-product=7
@talkers_magazine@-art	-art=67
@deborah_cox@-person	-person=195
@the_act@-art	-art=17
@cassia@-living_thing	-living_thing=3
@fort_lewis@-location	-location=316
@foreign_correspondent@-art	-art=51
@mona_lisa@-art	-art=103
@bury@-location	-location=633
@ramona@-art	-art=70
@godfather@-food	-food=1
@nashville@-location	-location=2636
@triangle@-location	-location=53
@electoral@-title	-title=16
@spirit@-person	-person=139
@healesville@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@tōhoku@-event	-event=1
@wilfrid_laurier@-person	-person=411
@macanese@-language	-language=6
@mikhail_bulgakov@-person	-person=295
@santa_lucía_river@-location	-location=20
@green_river@-person	-person=77
@rise@-event	-event=1
@the_secret_life_of_walter_mitty@-art	-art=120
@no._1@-location	-location=2
@8th@-event	-event=11
@bregalnica@-location	-location=30
@ring_road@-location	-location=51
@frank_williams@-person	-person=210
@nothing@-location	-location=2
@amelia@-location	-location=39
@booker@-person	-person=2
@whitehall@-product	-product=3
@ammonia@-person	-person=21
@miss_pakistan_world@-organization	-organization=45
@promises@-person	-person=3
@luxembourgian@-organization	-organization=1
@finchampstead@-location	-location=33
@rubin_kazan@-organization	-organization=182
@haddon_township@-location	-location=64
@sar@-organization	-organization=2
@pistachio@-food	-food=22
@lechaina@-location	-location=23
@collage@-art	-art=8
@nbc's@-broadcast_program	-broadcast_program=6
@oudenaarde@-organization	-organization=7
@what's_new?@-art	-art=76
@imperial@-person	-person=2
@acheron@-product	-product=2
@marc_richards@-person	-person=29
@you_stepped_out_of_a_dream@-art	-art=46
@robin_hyde@-person	-person=24
@gary_hudson@-person	-person=24
@thunderbirds@-art	-art=56
@explosion@-event	-event=21
@tamaki@-person	-person=1
@legs@-art	-art=32
@dirty_war@-art	-art=8
@novi_bečej@-location	-location=32
@mark_chiarello@-person	-person=27
@bienville_parish@-location	-location=75
@rites_of_spring@-person	-person=60
@michael_browne@-person	-person=20
@deen@-person	-person=34
@northern_eagles@-organization	-organization=112
@cerebral@-body_part	-body_part=46
@boileau@-person	-person=66
@tanta@-organization	-organization=2
@eppingen@-location	-location=41
@spartak_moscow@-organization	-organization=613
@el@-person	-person=9
@juan_pablo_ángel@-person	-person=37
@lift@-broadcast_program	-broadcast_program=1
@cape_finisterre@-location	-location=224
@ghost_town@-location	-location=4
@bombo@-location	-location=19
@junction_oval@-location	-location=713
@douglas_elliman@-organization	-organization=21
@marvin_stamm@-person	-person=84
@voss@-organization	-organization=9
@la@-chemistry	-chemistry=16
@stella@-location	-location=14
@cheriton@-event	-event=6
@odivelas@-location	-location=36
@the_nepenthaceae_of_the_netherlands_indies@-art	-art=82
@john_morgan@-broadcast_program	-broadcast_program=1
@national_australia_day_council@-organization	-organization=24
@geist@-person	-person=1
@lick_it_up@-art	-art=41
@ion@-broadcast_network	-broadcast_network=60
@kuwait_football_association@-organization	-organization=25
@nate_jaqua@-person	-person=30
@bill_nighy@-person	-person=314
@age@-art	-art=29
@arno@-person	-person=3
@john_morley@-person	-person=42
@taraz@-location	-location=75
@newburn@-event	-event=1
@scavolini_pesaro@-organization	-organization=37
@mukden@-location	-location=23
@arthur_capell,_1st_earl_of_essex@-person	-person=33
@george_dicenzo@-person	-person=42
@bizarro@-art	-art=5
@ashdown@-organization	-organization=15
@snow@-product	-product=33
@viscount@-location	-location=5
@hanover_park@-organization	-organization=4
@vanuatu@-organization	-organization=38
@conistra_ligula@-living_thing	-living_thing=28
@strafford@-product	-product=1
@summerland@-broadcast_program	-broadcast_program=92
@progreso@-location	-location=26
@gray_matter@-product	-product=6
@hawaii@-language	-language=2
@lsd@-medicine-drug	-medicine-drug=183
@mushroom@-organization	-organization=5
@25th@-law	-law=1
@kids'_choice_awards@-award	-award=21
@battlestar_galactica@-broadcast_program	-broadcast_program=799
@showa@-organization	-organization=21
@central_queensland@-organization	-organization=2
@debden@-organization	-organization=13
@henley@-event	-event=4
@the_marvelettes@-art	-art=1
@school@-education-educational_degree	-education-educational_degree=3
@rector@-location	-location=16
@pod@-organization	-organization=1
@psychosis@-art	-art=5
@issy-les-moulineaux@-location	-location=165
@iceman@-person	-person=9
@vitória_da_conquista@-organization	-organization=7
@magazine@-location	-location=8
@justine_clarke@-person	-person=65
@onondaga@-product	-product=3
@malaysian@-living_thing	-living_thing=1
@mia_martina@-person	-person=28
@hoe@-living_thing	-living_thing=1
@gaffney@-organization	-organization=2
@the_88@-person	-person=38
@stratton@-location	-location=69
@father_of_the_bride_part_ii@-art	-art=36
@chuck_hogan@-person	-person=21
@typhoid_fever@-disease	-disease=53
@ed@-person	-person=35
@rosie_napravnik@-person	-person=26
@compostela@-location	-location=39
@bassist@-title	-title=61
@richard_sherman@-person	-person=50
@yang_shouliang@-person	-person=20
@wilmot@-organization	-organization=1
@ibc@-organization	-organization=40
@george_meade@-art	-art=1
@orange_county_blues_fc@-organization	-organization=31
@francis@-person	-person=349
@leslie_fuller@-person	-person=34
@makino@-location	-location=8
@cliff_arquette@-person	-person=29
@san_bernardino@-location	-location=547
@thunderdome@-art	-art=4
@bamboo_blade@-broadcast_program	-broadcast_program=61
@chieftains@-organization	-organization=2
@disney_studios@-location	-location=1
@savusavu@-organization	-organization=1
@julia_fischer@-person	-person=34
@komo@-person	-person=15
@south_dakota@-organization	-organization=26
@ninotsminda@-location	-location=20
@jesse_james@-art	-art=8
@dartmouth@-location	-location=820
@augustine@-art	-art=5
@wake_up_call@-event	-event=1
@esperanto@-person	-person=6
@national_day@-time	-time=47
@d'elles@-art	-art=30
@trooper@-location	-location=1
@garry_bushell@-person	-person=57
@spiers_and_boden@-person	-person=26
@hell_is_for_heroes@-person	-person=22
@merrillville@-location	-location=35
@rob_mckenna@-person	-person=33
@nsu@-location	-location=1
@commander-in-chief@-broadcast_program	-broadcast_program=2
@ch@-title	-title=228
@stiff@-medicine-symptom	-medicine-symptom=1
@nin@-art	-art=37
@national_democratic_institute_for_international_affairs@-organization	-organization=53
@db@-organization	-organization=119
@raukumara_range@-location	-location=30
@asterix_at_the_olympic_games@-product	-product=1
@united_states_district_court_for_the_district_of_idaho@-organization	-organization=22
@walt_disney_records@-organization	-organization=274
@eugene_schmitz@-person	-person=30
@locust@-product	-product=1
@the_big_chill@-event	-event=51
@razia_sultana@-person	-person=20
@geranium@-location	-location=3
@the_brooklyn_rail@-art	-art=104
@james_lightbody@-person	-person=21
@greek_catholic@-location	-location=4
@transit@-product	-product=20
@2010@-organization	-organization=28
@william_barak@-person	-person=24
@lions_gate@-organization	-organization=22
@ragamuffin_war@-event	-event=80
@alexander_seton,_1st_earl_of_dunfermline@-person	-person=22
@caerphilly@-location	-location=317
@balance@-medicine-symptom	-medicine-symptom=1
@gilchrist@-location	-location=39
@international_african_institute@-organization	-organization=25
@amnesty_international@-organization	-organization=3252
@penguin@-event	-event=1
@lagrange@-location	-location=72
@sfax@-location	-location=201
@katiejane_garside@-person	-person=20
@espaillat@-location	-location=49
@harvey_phillips@-person	-person=20
@nijinsky@-person	-person=13
@the_tribe@-art	-art=5
@rick_allen@-person	-person=57
@glad@-organization	-organization=14
@ponneri@-location	-location=20
@adélaïde_labille-guiard@-person	-person=21
@sj@-product	-product=3
@st_vincent@-location	-location=87
@newcomb@-location	-location=9
@1979@-art	-art=41
@derry_city@-organization	-organization=462
@catholic_priest@-title	-title=79
@francis_marion@-organization	-organization=2
@kirkintilloch@-location	-location=137
@maestro@-organization	-organization=3
@loudonville@-organization	-organization=1
@puerto_rico_soccer_league@-organization	-organization=110
@ponsonby@-title	-title=2
@bohemian_football_league@-organization	-organization=103
@café_royal@-location	-location=27
@the_autumns@-person	-person=19
@elizabethan@-product	-product=1
@harwich@-location	-location=891
@carcanet_press@-organization	-organization=172
@bayan_ko@-broadcast_program	-broadcast_program=3
@florence@-product	-product=1
@first_boer_war@-event	-event=160
@ned_buntline@-person	-person=34
@vittoria@-event	-event=16
@hyères@-location	-location=199
@john_snow@-person	-person=197
@pedro_diniz@-person	-person=64
@war_department@-organization	-organization=657
@emmanuel@-organization	-organization=17
@one_fine_day@-broadcast_program	-broadcast_program=10
@cbc_news@-organization	-organization=223
@bona_septano@-person	-person=31
@headhunter@-organization	-organization=8
@eastern_ontario@-organization	-organization=1
@susan_stephen@-person	-person=26
@eminönü@-location	-location=62
@hurt@-person	-person=47
@count_of_holland@-title	-title=69
@the_war@-event	-event=186
@woolsack@-location	-location=22
@earl_of_gowrie@-person	-person=1
@dreadnought@-product	-product=80
@terry_johnson@-person	-person=53
@nick_lowe@-person	-person=372
@pordenone@-person	-person=5
@giant_panda@-living_thing	-living_thing=20
@clarence@-art	-art=6
@oil@-person	-person=4
@denali@-location	-location=15
@uwharrie_mountains@-location	-location=31
@theodoros_papaloukas@-person	-person=46
@saltspring_island@-location	-location=64
@jason_aldean@-person	-person=265
@sarah_jones@-person	-person=39
@district_of_nienburg@-location	-location=47
@selma,_alabama@-event	-event=2
@marcel_pilet-golaz@-person	-person=25
@missouri@-person	-person=3
@corsham@-location	-location=121
@citrus@-food	-food=2
@lisa@-product	-product=59
@david_wilson@-person	-person=66
@joscelyn_godwin@-person	-person=24
@trojan@-product	-product=8
@christa_b._allen@-person	-person=25
@sarmiento@-person	-person=14
@aracaju@-location	-location=116
@trowbridge_town@-organization	-organization=74
@orpheum_circuit@-organization	-organization=31
@lafontaine@-person	-person=10
@cake@-person	-person=209
@paragon@-organization	-organization=5
@spree@-location	-location=186
@olympic_park@-event	-event=2
@babylonian@-event	-event=10
@somewhere_over_the_rainbow@-art	-art=29
@side-line@-art	-art=31
@jason_cook@-person	-person=30
@maida@-event	-event=12
@manuscript@-location	-location=4
@vasa@-product	-product=43
@stonehenge@-art	-art=1
@the_sopranos@-broadcast_program	-broadcast_program=1450
@tylorstown@-location	-location=27
@kabul@-location	-location=2348
@haze@-person	-person=13
@brennus@-person	-person=22
@querube_makalintal@-person	-person=22
@sarasota_county@-location	-location=92
@the_trip@-art	-art=9
@moving@-art	-art=19
@queensland_state_league@-event	-event=2
@1964@-event	-event=1326
@miriam_yeung@-person	-person=81
@lerwick@-product	-product=2
@lida@-location	-location=150
@glasgow@-organization	-organization=63
@the_adventures_of_robin_hood@-product	-product=1
@petroleum@-organization	-organization=2
@cambria_county,_pennsylvania@-location	-location=64
@coastal@-organization	-organization=2
@holden_commodore@-product	-product=218
@the_look@-art	-art=35
@visayans@-location	-location=2
@the_roches@-art	-art=2
@batu_pahat@-event	-event=1
@panic@-disease	-disease=2
@keeler@-art	-art=2
@the_original_amateur_hour@-broadcast_program	-broadcast_program=27
@categories@-computer-programming_language	-computer-programming_language=3
@ewing@-person	-person=6
@battlefield@-location	-location=28
@belair@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@judson_university@-organization	-organization=23
@bill_ham@-person	-person=37
@henry@-event	-event=11
@patrick_côté@-person	-person=30
@east_prussian_offensive@-event	-event=83
@of_the_same_name@-art	-art=710
@the_last_starfighter@-product	-product=1
@lyceum@-product	-product=2
@al_capp@-person	-person=129
@start@-art	-art=4
@adams@-organization	-organization=6
@jim_byrnes@-person	-person=59
@edited@-title	-title=59
@chris_cagle@-person	-person=62
@pyramids@-person	-person=7
@archbishop_of_glasgow@-title	-title=77
@swanand_kirkire@-person	-person=53
@el_camino@-organization	-organization=1
@loaded@-product	-product=5
@oomph!@-art	-art=2
@wasting_light@-art	-art=47
@gibson_es-335@-product	-product=76
@darß@-location	-location=31
@1966_election@-event	-event=163
@mpaa@-organization	-organization=137
@minneapolis,_minnesota@-location	-location=91
@austin_peay@-person	-person=36
@bud_collyer@-person	-person=73
@bacchus@-food	-food=16
@honoré_gabriel_riqueti,_comte_de_mirabeau@-person	-person=29
@neill_blomkamp@-person	-person=60
@astrid_allwyn@-person	-person=34
@phang_nga@-location	-location=55
@saint-quentin,_aisne@-location	-location=42
@sanborn@-location	-location=34
@pre-roman_iron_age@-event	-event=40
@anthony@-person	-person=155
@balibo@-location	-location=19
@auster@-person	-person=2
@barry_watson@-person	-person=49
@garnkirk_and_glasgow_railway@-organization	-organization=28
@earl_of_chatham@-title	-title=13
@test@-location	-location=14
@linx@-organization	-organization=7
@lower_manhattan@-location	-location=586
@bua@-location	-location=24
@krzysztof_meyer@-person	-person=33
@oldřich_lipský@-person	-person=24
@acleris_sparsana@-living_thing	-living_thing=32
@eugénie@-person	-person=19
@65th_air_division@-organization	-organization=28
@morąg@-location	-location=65
@o2_arena@-location	-location=59
@tunbridge_wells@-location	-location=275
@exchange@-location	-location=4
@pyramids@-art	-art=31
@the_innocent@-person	-person=8
@kayunga_district@-location	-location=43
@steven_pacey@-person	-person=37
@lorraine@-art	-art=8
@isle_of_capri@-organization	-organization=7
@69@-art	-art=7
@george_cayley@-person	-person=49
@garage@-location	-location=5
@fort_augustus@-organization	-organization=1
@treepeople@-person	-person=15
@high@-person	-person=1
@canadian_caper@-event	-event=24
@2001–02_uefa_champions_league@-event	-event=21
@women@-title	-title=2
@palestrina@-location	-location=4
@robert_olen_butler@-person	-person=38
@vamana@-god	-god=94
@charles_chauncy@-person	-person=20
@chad@-location	-location=2587
@nestorius@-person	-person=174
@polymath@-title	-title=21
@david_bradford@-person	-person=20
@anarkali@-person	-person=37
@two_little_boys@-art	-art=34
@serenissima@-location	-location=18
@sinhala@-location	-location=4
@the_great_gatsby@-art	-art=94
@channel@-location	-location=259
@young_the_giant@-person	-person=58
@provisional_revolutionary_government_of_the_republic_of_south_vietnam@-location	-location=22
@jesus_of_nazareth@-art	-art=51
@lota@-person	-person=2
@amsterdam@-living_thing	-living_thing=1
@lord_forbes@-person	-person=1
@kenilworth@-product	-product=1
@coleridge@-person	-person=170
@maughold@-location	-location=16
@bounty@-product	-product=51
@tv_adaptation@-broadcast_program	-broadcast_program=18
@labour_government@-event	-event=3
@ebenezer@-broadcast_program	-broadcast_program=1
@solano@-product	-product=4
@candler@-organization	-organization=1
@underbelly@-organization	-organization=5
@ron_ng@-person	-person=74
@danny_cater@-person	-person=23
@ashwood@-living_thing	-living_thing=1
@luisa_fernanda@-person	-person=19
@american_car_and_foundry_company@-organization	-organization=53
@miles_away@-art	-art=22
@viscount_cowdray@-title	-title=20
@ty@-organization	-organization=5
@for_love_or_money@-art	-art=24
@margaret@-product	-product=9
@staten_island_yankees@-organization	-organization=101
@sancreed@-location	-location=23
@xl@-organization	-organization=24
@robert_todd_carroll@-person	-person=38
@twin_towers@-art	-art=5
@patrick_gordon_walker@-person	-person=31
@richard_prebble@-person	-person=46
@fear_of_flying@-disease	-disease=8
@defense@-event	-event=4
@venetia@-location	-location=25
@márton_fucsovics@-person	-person=23
@ruby_on_rails@-product	-product=219
@ultimatum@-person	-person=1
@dupleix@-location	-location=2
@edmonton@-organization	-organization=173
@wasp@-product	-product=40
@bang@-product	-product=1
@lord_reay@-title	-title=18
@cape_of_good_hope@-event	-event=1
@hope_high_school@-organization	-organization=20
@kleve@-location	-location=119
@ghosts@-person	-person=7
@rudra@-person	-person=9
@hakata@-organization	-organization=2
@santa_maría@-product	-product=46
@120@-organization	-organization=5
@crimean@-language	-language=2
@aston@-person	-person=22
@adam-troy_castro@-person	-person=24
@naples@-language	-language=1
@cat_people@-art	-art=84
@aslan@-person	-person=26
@type_ub_iii_submarine@-product	-product=199
@southwest_pacific@-location	-location=8
@bristol@-person	-person=5
@lyell_medal@-person	-person=1
@mustard@-food	-food=230
@occupy@-organization	-organization=12
@papillon@-organization	-organization=1
@tilden@-person	-person=9
@5@-body_part	-body_part=2
@eden@-person	-person=66
@tōfuku-ji@-location	-location=37
@jean-baptiste_maunier@-person	-person=37
@mankind@-person	-person=92
@nagai_stadium@-location	-location=85
@weird_war_tales@-art	-art=85
@level_up@-broadcast_program	-broadcast_program=23
@camas@-living_thing	-living_thing=27
@divine@-art	-art=9
@minister_of_health@-title	-title=117
@calhoun@-organization	-organization=1
@carleton@-location	-location=127
@ray_kennedy@-person	-person=82
@2013_america's_cup@-event	-event=23
@adewale_ogunleye@-person	-person=22
@mater_dei_high_school@-organization	-organization=97
@baccarat@-location	-location=42
@roche@-person	-person=4
@edo@-event	-event=42
@lyman@-location	-location=33
@assembly@-event	-event=21
@borodino@-event	-event=48
@xyriel_manabat@-person	-person=31
@vancouver@-organization	-organization=38
@st._peters@-location	-location=21
@wendy_saddington@-person	-person=25
@giant@-disease	-disease=18
@victorino_de_la_plaza@-person	-person=28
@kozienice@-location	-location=197
@bobby_darwin@-person	-person=21
@monk_higgins@-person	-person=34
@ice_cold_in_alex@-art	-art=31
@world_junior_champion@-event	-event=80
@tambourine@-product	-product=75
@white_plains@-event	-event=29
@liberty_hyde_bailey@-person	-person=61
@peerless@-organization	-organization=29
@planes@-event	-event=1
@billie_hayes@-person	-person=30
@coventry@-location	-location=2490
@hempstead@-product	-product=1
@xtc@-person	-person=410
@martin_wyldeck@-person	-person=20
@raymond_kelly@-person	-person=46
@drupal@-product	-product=175
@holden_commodore@-organization	-organization=1
@mn@-location	-location=2
@seoul@-event	-event=14
@ivy_league@-organization	-organization=1204
@the_fall_of_the_roman_empire@-art	-art=52
@tripuri@-location	-location=4
@st._lawrence@-organization	-organization=39
@nicolas@-organization	-organization=1
@php@-finance-currency	-finance-currency=104
@saskatchewan_institute_of_applied_science_and_technology@-organization	-organization=20
@dada@-person	-person=8
@cid@-broadcast_program	-broadcast_program=12
@workington_a.f.c.@-organization	-organization=21
@anglophone@-language	-language=139
@rochelle@-location	-location=46
@soros_fund_management@-organization	-organization=21
@medical@-disease	-disease=1
@nick_carter@-art	-art=18
@george_washington's@-person	-person=25
@scott_ellis@-person	-person=58
@onslow@-product	-product=15
@titular@-organization	-organization=17
@european_community@-organization	-organization=9
@soba@-food	-food=21
@palo_verde@-organization	-organization=3
@hal@-person	-person=42
@temptation_island@-broadcast_program	-broadcast_program=39
@consequence@-person	-person=85
@fox@-broadcast_program	-broadcast_program=317
@preacher@-title	-title=32
@new_britain@-event	-event=22
@lombards@-location	-location=17
@derby@-event	-event=335
@uintah_basin@-location	-location=28
@kuskokwim_river@-location	-location=63
@meyer@-person	-person=26
@ultima_thule@-location	-location=5
@plush@-person	-person=5
@pembina@-product	-product=1
@chris_corsano@-person	-person=35
@maradona@-person	-person=31
@sempach@-location	-location=15
@casco@-product	-product=3
@drafted@-event	-event=73
@orkney@-language	-language=1
@nooksack@-language	-language=11
@east_anglia@-organization	-organization=7
@francisco_aguabella@-person	-person=26
@yuki@-location	-location=18
@arkansas_razorbacks_football@-organization	-organization=30
@external_links@-broadcast_program	-broadcast_program=2
@austin_aztex_u23@-organization	-organization=40
@pillau@-location	-location=22
@last_exit@-location	-location=1
@haynesville@-location	-location=48
@sean_marks@-person	-person=24
@european_cup_final@-event	-event=29
@anne_boyd@-person	-person=22
@the_looney_tunes_show@-broadcast_program	-broadcast_program=149
@gérard_blain@-person	-person=26
@brennus@-product	-product=7
@bos@-organization	-organization=32
@mdfmk@-art	-art=3
@melody_thornton@-person	-person=48
@menthol@-chemistry	-chemistry=28
@david_levine@-person	-person=22
@kings@-title	-title=42
@equatorial_guinea@-language	-language=2
@prince_edward_island@-organization	-organization=5
@safran@-organization	-organization=47
@madeline@-art	-art=70
@dan_morgan@-art	-art=1
@westward_ho!@-location	-location=1
@deacon_phillippe@-person	-person=31
@henryk_arctowski@-person	-person=21
@sledgehammer@-event	-event=3
@mpa@-title	-title=2
@boscobel,_wisconsin@-location	-location=21
@ump@-chemistry	-chemistry=3
@emancipation@-time	-time=1
@raam@-art	-art=29
@kopřivnice@-location	-location=28
@killdeer@-location	-location=7
@blue_murder@-broadcast_program	-broadcast_program=107
@royal_scots@-product	-product=3
@book@-product	-product=1
@pike@-location	-location=168
@northwest_territories@-location	-location=2111
@the_settlers@-art	-art=7
@church_army@-organization	-organization=42
@maleme@-event	-event=1
@battle_of_the_little_bighorn@-event	-event=257
@here_we_go_magic@-art	-art=2
@danforth@-person	-person=2
@busy_bee@-organization	-organization=19
@horsell_common@-person	-person=6
@no_end_in_sight@-art	-art=20
@barry_byrne@-person	-person=21
@woodside,_california@-location	-location=77
@don_juan@-person	-person=12
@kayah@-people-ethnicity	-people-ethnicity=2
@dunster@-location	-location=95
@road_warrior_animal@-person	-person=52
@spittal@-organization	-organization=1
@white_sands@-art	-art=10
@kyrie_irving@-person	-person=82
@iza_river@-location	-location=32
@arbuthnott@-location	-location=20
@british_leyland@-event	-event=2
@assumption@-location	-location=25
@konkani@-language	-language=300
@jo_jeeta_wohi_sikandar@-art	-art=43
@carnival_of_venice@-art	-art=4
@birth@-god	-god=2
@rosita@-person	-person=25
@francis_ii_of_france@-person	-person=62
@bobby_farrell@-person	-person=54
@albert@-product	-product=3
@eln@-biology	-biology=2
@mohawk@-organization	-organization=5
@bud_moore@-organization	-organization=8
@old_herzegovina@-location	-location=20
@west_michigan@-location	-location=54
@okinawa@-product	-product=3
@ayrshire_coast_line@-location	-location=78
@fasharud_rural_district@-location	-location=23
@the_hartford@-organization	-organization=36
@vandal@-product	-product=7
@whiting@-award	-award=1
@aquamarine@-visual_art-color	-visual_art-color=8
@down@-organization	-organization=455
@channel@-broadcast_network	-broadcast_network=4
@nottinghamshire@-organization	-organization=1320
@november_7@-time	-time=264
@jim_finks@-person	-person=24
@michel'le@-person	-person=38
@brooklyn_bridge@-art	-art=1
@blood@-location	-location=2
@fathers_and_sons@-art	-art=48
@wwf_championship@-event	-event=61
@minister_for_education_and_science@-title	-title=24
@bertelsmann@-organization	-organization=204
@krupp@-organization	-organization=606
@qatar_stars_league@-organization	-organization=292
@t._j._ryan@-person	-person=42
@asobi_seksu@-person	-person=47
@angelina@-location	-location=26
@kde_software_compilation@-product	-product=39
@mavericks@-person	-person=1
@sorceress@-art	-art=3
@sawbridgeworth@-organization	-organization=1
@tanpopo@-art	-art=2
@annaleigh_ashford@-person	-person=30
@san_angelo@-location	-location=183
@bluestar@-organization	-organization=31
@silas@-location	-location=1
@victorious@-product	-product=27
@the_gladiators@-person	-person=33
@pólvora@-location	-location=1
@new_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@missing_persons@-person	-person=92
@rune_grammofon@-organization	-organization=132
@steve_kloves@-person	-person=66
@fox_sports_detroit@-broadcast_network	-broadcast_network=48
@sodus@-location	-location=20
@reporter@-title	-title=34
@frank_messervy@-person	-person=27
@ruth_pointer@-person	-person=40
@shigeo_okumura@-person	-person=24
@small_talk@-art	-art=17
@sulphur@-chemistry	-chemistry=11
@kalev@-product	-product=3
@edmonton_public_school_system@-location	-location=97
@postmortem@-art	-art=17
@the_x_factor@-art	-art=18
@cross@-religion-religion	-religion-religion=4
@samuel_stritch@-person	-person=42
@jerry_buss@-person	-person=76
@turner_sports@-broadcast_program	-broadcast_program=3
@axl_rose@-person	-person=290
@e40@-location	-location=37
@chichibu_railway@-organization	-organization=69
@albania@-event	-event=4
@pennington_county@-location	-location=109
@boon@-broadcast_program	-broadcast_program=151
@hoe@-location	-location=14
@grbavica@-location	-location=10
@pomo@-language	-language=82
@lord_brougham@-person	-person=29
@sony_music_entertainment@-organization	-organization=820
@_@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@kristianstad@-location	-location=159
@boxed@-art	-art=9
@tom_fontana@-person	-person=71
@lennie_tristano@-art	-art=5
@i-29@-location	-location=31
@mental@-broadcast_program	-broadcast_program=27
@marie_gillain@-person	-person=34
@board_of_trustees@-organization	-organization=9
@charleston@-art	-art=16
@cora@-location	-location=18
@sorry_for_party_rocking@-art	-art=35
@anna_vissi@-person	-person=185
@tom_niedenfuer@-person	-person=26
@40@-body_part	-body_part=4
@kakamigahara@-location	-location=53
@orlamünde@-location	-location=40
@gurmit_singh@-person	-person=50
@z@-organization	-organization=10
@mama's_family@-broadcast_program	-broadcast_program=149
@la_digue@-art	-art=2
@fate@-product	-product=174
@awarapan@-person	-person=1
@the_tale_of_the_heike@-art	-art=40
@university_of_pennsylvania@-organization	-organization=24
@maxim@-location	-location=4
@mine@-art	-art=20
@ajay@-art	-art=3
@the_lord_of_the_rings_strategy_battle_game@-product	-product=28
@mick_mars@-person	-person=91
@virgin_islands@-organization	-organization=1
@philippines@-event	-event=21
@billy_bob_thornton@-person	-person=381
@oerlikon@-location	-location=17
@billy_ballew_motorsports@-organization	-organization=37
@barry_county,_missouri@-location	-location=20
@kingswood@-product	-product=16
@golden_valley@-organization	-organization=1
@earl_mountbatten_of_burma@-title	-title=20
@dornoch@-location	-location=116
@beautiful_creatures@-art	-art=38
@kea@-product	-product=1
@orient_express@-art	-art=4
@avid@-product	-product=1
@jérôme_le_banner@-person	-person=46
@pierre_lescot@-person	-person=26
@hopkinton@-location	-location=97
@doon@-organization	-organization=1
@delray@-location	-location=22
@maize@-food	-food=144
@maximilian_steinberg@-person	-person=36
@s._a._ashokan@-person	-person=33
@airbus_a320_family@-product	-product=61
@christian_eriksen@-person	-person=29
@monochrome_factor@-broadcast_program	-broadcast_program=26
@dusty_rhodes@-person	-person=319
@darrel_baldock@-person	-person=25
@susannah@-art	-art=56
@oxford_dictionary_of_national_biography@-location	-location=1
@bata@-god	-god=1
@goba@-location	-location=20
@sidekick@-product	-product=13
@shakti@-art	-art=22
@the_hit@-broadcast_program	-broadcast_program=6
@darling@-location	-location=75
@kapp@-organization	-organization=22
@navy@-organization	-organization=2367
@late_night@-art	-art=1
@1996@-broadcast_program	-broadcast_program=8
@r._gordon_wasson@-person	-person=31
@earl_of_burlington@-person	-person=10
@grant@-person	-person=151
@campbellton@-location	-location=122
@lunda@-location	-location=3
@reed@-product	-product=6
@cressy@-location	-location=33
@mercedes-benz_g-class@-organization	-organization=1
@rjr_nabisco@-organization	-organization=99
@carolingian@-location	-location=49
@the_midnight_special@-broadcast_program	-broadcast_program=71
@bennington,_vermont@-location	-location=161
@chosen@-art	-art=3
@baniyas@-event	-event=1
@farah@-location	-location=29
@east_lansing@-organization	-organization=4
@ordinary_people@-organization	-organization=3
@development@-internet-website	-internet-website=29
@professional@-event	-event=10
@bull@-god	-god=3
@114@-art	-art=8
@tsingtao@-event	-event=2
@sleeping_with_sirens@-person	-person=37
@cain@-location	-location=1
@march_30@-event	-event=1
@kay_kendall@-person	-person=77
@urban_ii@-person	-person=22
@rogue_valley@-location	-location=44
@sag@-person	-person=1
@milton_william_cooper@-person	-person=28
@sow@-location	-location=1
@clarence_avant@-person	-person=20
@borisov@-location	-location=35
@tennessee_valley@-location	-location=87
@william_g._stewart@-organization	-organization=1
@loire@-location	-location=860
@funiculì,_funiculà@-art	-art=24
@recording@-title	-title=307
@varzi@-person	-person=2
@ukrainian_state@-location	-location=64
@monster_rancher@-product	-product=34
@lake_argyle@-location	-location=26
@the_tubes@-person	-person=164
@tony_waddington@-person	-person=92
@craig_bolerjack@-person	-person=50
@djs@-title	-title=116
@são_tomé_and_príncipe@-event	-event=1
@cape_henry@-location	-location=156
@garigliano@-location	-location=66
@habana@-organization	-organization=75
@cochrane@-product	-product=5
@m40@-location	-location=98
@central_high_school@-organization	-organization=226
@new_york_sharks@-organization	-organization=25
@albatros@-product	-product=14
@ayamonte@-location	-location=33
@mouth@-living_thing	-living_thing=1
@early@-event	-event=26
@stephen_flemmi@-person	-person=35
@14th@-event	-event=8
@erfurt@-event	-event=4
@edward_montagu,_1st_earl_of_sandwich@-person	-person=32
@australians@-person	-person=1
@the_experiment@-broadcast_program	-broadcast_program=11
@puch@-location	-location=1
@walang_hanggan@-broadcast_program	-broadcast_program=32
@weedon@-location	-location=31
@luís_figo@-person	-person=159
@sun_life_financial@-organization	-organization=38
@father@-title	-title=47
@war@-title	-title=8
@original_big_east_conference@-organization	-organization=29
@football_manager@-product	-product=60
@myanmar@-event	-event=2
@charles_albert@-person	-person=20
@anniston@-location	-location=113
@tynan@-person	-person=1
@joe_esposito@-person	-person=38
@meijer@-person	-person=2
@235@-location	-location=15
@num@-art	-art=2
@dahalo@-language	-language=31
@heiligendamm@-event	-event=1
@ossipee@-location	-location=39
@born_to_sing@-art	-art=30
@louisville_waterfront_park@-location	-location=20
@universal_music_japan@-organization	-organization=23
@mundaka@-location	-location=26
@agustín_pedro_justo@-person	-person=29
@kasumigaseki@-location	-location=33
@steel_wheels@-art	-art=39
@george_meade@-person	-person=100
@frensham@-location	-location=40
@medicine_man@-title	-title=5
@brussels-north_railway_station@-location	-location=20
@minnesota_state_senator@-organization	-organization=23
@temple@-time	-time=1
@dave_bristol@-person	-person=33
@lovćen@-organization	-organization=10
@titan@-product	-product=25
@jack_smith@-person	-person=111
@ufo@-location	-location=5
@star_wars@-product	-product=31
@narcissus@-person	-person=26
@cholera@-disease	-disease=142
@42@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@mario_monticelli@-person	-person=23
@industry@-location	-location=36
@tuzla@-location	-location=30
@wolfe@-location	-location=15
@chalmers@-organization	-organization=20
@fremantlemedia_australia@-organization	-organization=23
@admiralty@-organization	-organization=2046
@charlestown@-event	-event=1
@kristofer_åström@-person	-person=22
@sovetsky_district@-location	-location=33
@the_dreaming@-person	-person=17
@national_heads-up_poker_championship@-broadcast_program	-broadcast_program=43
@zia_mohyeddin@-person	-person=20
@british_empire@-organization	-organization=5
@act@-person	-person=16
@athos@-event	-event=3
@victoria_highlanders@-organization	-organization=45
@3rd_cavalry_brigade@-organization	-organization=22
@tremors@-location	-location=1
@hummer@-organization	-organization=146
@luxembourgian@-people-ethnicity	-people-ethnicity=22
@eger@-person	-person=1
@e75@-location	-location=67
@glover_teixeira@-person	-person=28
@st._andrews@-organization	-organization=19
@lindberg@-location	-location=5
@benny_gantz@-person	-person=33
@g-spot@-broadcast_program	-broadcast_program=9
@r@-biology	-biology=1
@niger_delta@-location	-location=238
@paul_brickhill@-person	-person=26
@buxton@-organization	-organization=141
@parliament_buildings@-organization	-organization=4
@the_new_fred_and_barney_show@-broadcast_program	-broadcast_program=26
@ajay@-location	-location=94
@qr@-art	-art=1
@yakult@-food	-food=29
@droop-e@-person	-person=22
@irish_parliamentary@-organization	-organization=67
@oil@-food	-food=142
@micky_quinn@-person	-person=30
@mstów@-location	-location=29
@st._marys_river@-location	-location=77
@stuart_hall@-person	-person=151
@mogul@-location	-location=21
@100_metres_competition@-event	-event=22
@hutchinson_central_technical_high_school@-organization	-organization=29
@canal+_group@-broadcast_network	-broadcast_network=1
@np@-product	-product=2
@tokorozawa,_saitama@-location	-location=64
@tough_enough@-broadcast_program	-broadcast_program=38
@happy@-location	-location=6
@2000@-product	-product=80
@dave_jerden@-person	-person=45
@diego_nunes@-person	-person=28
@priesthood@-art	-art=5
@michael_b._tretow@-person	-person=35
@persians@-living_thing	-living_thing=1
@murders_in_the_rue_morgue@-art	-art=36
@dead_man_on_campus@-art	-art=20
@cornwallis@-title	-title=2
@ibanez@-person	-person=1
@a_date_with_judy@-art	-art=13
@jussi_award@-award	-award=78
@holywell@-person	-person=1
@loma_linda_university@-organization	-organization=141
@godiva@-organization	-organization=7
@casa@-location	-location=2
@marc_swayze@-person	-person=21
@hu@-person	-person=3
@msg@-biology	-biology=1
@mikasa@-product	-product=16
@erne@-location	-location=18
@battle_of_gibraltar@-event	-event=20
@chicago,_fort_wayne_and_eastern_railroad@-organization	-organization=20
@miss_earth_2012@-organization	-organization=2
@lakeside_high_school@-organization	-organization=27
@president_(1st_round)@-event	-event=29
@the_brothers_karamazov@-art	-art=212
@seungri@-person	-person=42
@winnipeg_fury@-organization	-organization=28
@yaesu@-organization	-organization=24
@sm_supermalls@-organization	-organization=37
@zarma@-language	-language=23
@u.s._presidents@-title	-title=78
@change@-location	-location=1
@masaharu_homma@-person	-person=41
@niihau@-location	-location=48
@big_kuntry_king@-person	-person=28
@waterloo_bridge@-location	-location=123
@oneida_county@-location	-location=400
@jewish@-religion-religion	-religion-religion=1659
@abs-cbn@-organization	-organization=41
@gallery@-art	-art=31
@moncton,_new_brunswick@-location	-location=44
@ncsa@-person	-person=29
@ministry_of_justice@-title	-title=25
@dare@-person	-person=16
@honey_irani@-person	-person=29
@ramree_island@-location	-location=23
@route_117@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@tokyo_tower@-location	-location=86
@sergei_winogradsky@-person	-person=23
@joe_cipriano@-person	-person=20
@ostallgäu@-location	-location=73
@kenny_bernstein@-person	-person=54
@land's_end@-art	-art=1
@the_mask_of_zorro@-product	-product=1
@hindustan@-art	-art=6
@thornliebank@-location	-location=33
@shooting_star@-art	-art=29
@brazilian@-living_thing	-living_thing=2
@melbourne_town_hall@-location	-location=83
@18@-product	-product=37
@manx@-people-ethnicity	-people-ethnicity=73
@john_alexander_dowie@-person	-person=26
@joey_ramone@-person	-person=210
@bill_pertwee@-person	-person=122
@romain_dumas@-person	-person=37
@advance@-event	-event=7
@forster@-location	-location=37
@sitting_bull@-art	-art=9
@2001_world_indoor_championships@-event	-event=28
@harvey_house@-location	-location=2
@piano_jazz@-product	-product=2
@church_of_christ@-person	-person=3
@battleground@-art	-art=47
@camillien_houde@-person	-person=49
@petro_konashevych-sahaidachny@-person	-person=26
@illawarra@-organization	-organization=18
@mon@-location	-location=10
@new_norfolk@-organization	-organization=1
@peking_university@-organization	-organization=798
@creator@-god	-god=8
@heights@-person	-person=3
@english_church@-location	-location=1
@fox's@-broadcast_network	-broadcast_network=46
@pish_khowr_rural_district@-location	-location=32
@galveston_county,_texas@-location	-location=20
@hathor@-god	-god=249
@mister_roberts@-broadcast_program	-broadcast_program=11
@point_of_no_return@-broadcast_program	-broadcast_program=3
@ivan_v_of_russia@-person	-person=30
@arlington@-title	-title=1
@air_america@-art	-art=35
@william_wordsworth@-person	-person=802
@the_heist@-person	-person=1
@olympia@-art	-art=95
@yasuaki_kurata@-person	-person=29
@john_storey@-person	-person=25
@three_sisters@-location	-location=40
@georgia_house_of_representatives@-organization	-organization=356
@munch@-person	-person=19
@shota_arveladze@-person	-person=27
@shorts@-art	-art=16
@watertown@-art	-art=11
@pan_american@-location	-location=1
@ely_pouget@-person	-person=20
@gordon_copeland@-person	-person=21
@brenton_rickard@-person	-person=26
@flint@-living_thing	-living_thing=1
@blacksmith@-organization	-organization=1
@abergavenny@-location	-location=416
@helen_hayes@-person	-person=363
@serre@-person	-person=23
@armenian_democratic_liberal_party@-organization	-organization=42
@josé_joaquín_de_herrera@-person	-person=31
@golden_state@-organization	-organization=571
@rolf_de_heer@-person	-person=66
@ahmedabad@-finance-stock_exchange	-finance-stock_exchange=1
@petone@-location	-location=102
@end_of_days@-art	-art=43
@salmagundi@-art	-art=14
@slum_village@-art	-art=3
@kokomo@-location	-location=98
@shooting@-disease	-disease=2
@forty-niners@-person	-person=1
@grand_duke_of_luxembourg@-title	-title=110
@lebanon_valley_college@-organization	-organization=100
@coteau_des_prairies@-location	-location=31
@gambela@-event	-event=1
@texas_state_university_system@-organization	-organization=37
@naseby@-event	-event=25
@gizo@-location	-location=34
@guava@-food	-food=35
@cork_senior_hurling_championship@-event	-event=96
@bill_gunston@-person	-person=38
@pickering@-location	-location=261
@beşiktaş@-location	-location=182
@lennon@-art	-art=24
@smtv_live@-broadcast_program	-broadcast_program=47
@arsenal_f.c.@-organization	-organization=267
@egypt's@-organization	-organization=2
@come_fly_with_me@-broadcast_program	-broadcast_program=45
@william_mason@-organization	-organization=1
@preveza@-event	-event=3
@france_2@-broadcast_network	-broadcast_network=476
@generator_gawl@-broadcast_program	-broadcast_program=26
@peter_aerts@-person	-person=107
@the_ultimate_fighter@-event	-event=1
@spartanburg,_south_carolina@-organization	-organization=1
@1954_british_empire_and_commonwealth_games@-event	-event=55
@vanda@-person	-person=1
@spring_heel_jack@-person	-person=22
@judgment_day@-art	-art=14
@pisan@-location	-location=18
@ise@-product	-product=17
@lenore@-person	-person=1
@movie_version@-broadcast_program	-broadcast_program=1
@trafford@-location	-location=196
@war_child@-art	-art=8
@simon_bolivar_buckner@-person	-person=41
@kerrang!_awards@-event	-event=1
@azad@-location	-location=4
@j@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@st_james@-person	-person=52
@washington,_d.c.@-transit	-transit=3
@horseshoe_bend@-event	-event=14
@applegate_trail@-location	-location=39
@begin_the_beguine@-art	-art=77
@jonathan_katz@-person	-person=31
@broken_hill@-organization	-organization=1
@parliamentarians@-organization	-organization=22
@kingsford_smith@-person	-person=3
@kyakhta@-location	-location=61
@52nd@-event	-event=3
@oxford_music_hall@-location	-location=24
@first_lady@-art	-art=2
@sawyer_brown@-art	-art=2
@cledus_t._judd@-person	-person=107
@stephanie_bentley@-person	-person=38
@seaside@-organization	-organization=1
@bluey@-living_thing	-living_thing=1
@ussr_championship@-organization	-organization=16
@broke@-product	-product=5
@santo_stefano@-location	-location=23
@zolder@-location	-location=47
@silas@-broadcast_program	-broadcast_program=3
@felipe_reyes@-person	-person=40
@zhan_videnov@-person	-person=23
@axel_springer@-organization	-organization=7
@tyne_and_wear@-location	-location=705
@steelhead@-living_thing	-living_thing=235
@rodney_clawson@-person	-person=45
@school_of_medicine@-organization	-organization=91
@2013–14@-award	-award=3
@abu_dhabi@-finance-stock_exchange	-finance-stock_exchange=1
@lurs@-people-ethnicity	-people-ethnicity=44
@bitter_sweet_symphony@-art	-art=53
@tlc@-broadcast_program	-broadcast_program=9
@a30@-product	-product=2
@boso@-location	-location=1
@martín_alund@-person	-person=37
@breakthrough@-art	-art=35
@oleander@-location	-location=1
@tantric@-art	-art=5
@edward_bernays@-person	-person=59
@herbert_bautista@-person	-person=47
@lanuvium@-location	-location=33
@national_side@-organization	-organization=88
@strongman@-person	-person=3
@eastbourne@-event	-event=6
@mohawk@-location	-location=54
@hannut@-location	-location=27
@modjo@-person	-person=37
@surgery@-organization	-organization=1
@germans@-organization	-organization=35
@matt_crafton@-person	-person=42
@awkward@-broadcast_program	-broadcast_program=53
@pontevedra@-organization	-organization=13
@golden_dawn@-organization	-organization=66
@mercer@-organization	-organization=96
@br@-language	-language=1
@v.i.p.@-person	-person=11
@barbara@-person	-person=110
@all_saints_church@-religion-religion	-religion-religion=1
@ghilli@-art	-art=22
@giambattista_marino@-person	-person=37
@persimmon@-organization	-organization=10
@edinburg@-organization	-organization=1
@cloudbusting@-art	-art=23
@ferry@-transit	-transit=9
@the_entrance@-location	-location=45
@waray-waray@-language	-language=45
@han_river@-location	-location=317
@whitney_point@-location	-location=21
@stephen_silvagni@-person	-person=34
@terrier@-living_thing	-living_thing=27
@mike_levine@-person	-person=21
@ormsby_m._mitchel@-person	-person=24
@michael_c._thomas@-person	-person=31
@rashid_bin_humayd@-person	-person=22
@speaker_of_the_house_of_commons@-title	-title=191
@asad_ahmed@-person	-person=27
@southern_pacific@-location	-location=3
@the_masters@-organization	-organization=1
@pompeia@-person	-person=27
@artist@-art	-art=9
@gerome_ragni@-person	-person=69
@rhineland@-event	-event=9
@tvb_anniversary_awards@-event	-event=2
@jaime@-person	-person=21
@chirk@-organization	-organization=13
@jean-marc_généreux@-person	-person=79
@gygax,_gary@-person	-person=24
@juglans@-food	-food=1
@encore@-organization	-organization=1
@kidlington@-organization	-organization=4
@motorways_of_pakistan@-location	-location=22
@black_reel_awards@-event	-event=2
@hondo@-art	-art=21
@bass_guitar@-title	-title=4
@shihan@-art	-art=1
@san_luis@-person	-person=1
@dombeya@-living_thing	-living_thing=28
@carlo_colaiacovo@-person	-person=20
@maple@-food	-food=2
@mystic_river@-location	-location=103
@mad_dogs@-broadcast_program	-broadcast_program=20
@lancaster,_pennsylvania@-location	-location=703
@houston_county@-person	-person=1
@mobilicity@-organization	-organization=28
@wet@-art	-art=18
@muslim_conquest@-location	-location=1
@dermophiidae@-living_thing	-living_thing=20
@san_diego_convention_center@-location	-location=44
@albert_coates@-person	-person=65
@sydney_2000@-product	-product=3
@martha@-person	-person=145
@yahoo!_music_uk@-organization	-organization=3
@the_film@-person	-person=1
@heart_of_the_city@-art	-art=2
@lucas@-organization	-organization=37
@u-21@-event	-event=1
@frostbite@-art	-art=37
@fly@-art	-art=58
@samnaun@-location	-location=24
@il_divo@-art	-art=35
@the_executioner's_song@-art	-art=37
@south_east@-broadcast_program	-broadcast_program=1
@violet_hill@-location	-location=11
@iris_chacón@-person	-person=26
@goldberg@-art	-art=1
@hugo@-location	-location=43
@anjali@-art	-art=19
@netherlands_u-17@-organization	-organization=23
@milton_keynes_dons@-organization	-organization=490
@march_30@-time	-time=234
@*@-person	-person=4
@hopkins@-organization	-organization=3
@sammy@-person	-person=38
@cm@-title	-title=401
@right_now!@-art	-art=22
@santa_maria_sopra_minerva@-location	-location=181
@maronites@-people-ethnicity	-people-ethnicity=94
@rudolf_hrušínský@-person	-person=21
@king_of_england@-person	-person=18
@loop@-location	-location=181
@venom@-person	-person=249
@documentary@-broadcast_network	-broadcast_network=6
@gebirgsjäger@-organization	-organization=62
@film_director@-person	-person=1
@telegraph_hill@-location	-location=67
@fréttablaðið@-art	-art=22
@the_tea_party@-art	-art=2
@east_india@-product	-product=5
@candy@-organization	-organization=10
@sinclair_ql@-product	-product=64
@aconitum@-living_thing	-living_thing=45
@northeast@-art	-art=1
@john_gribbin@-person	-person=23
@saint_joan@-art	-art=146
@fright_night@-art	-art=107
@overseer@-organization	-organization=1
@university_of_ferrara@-organization	-organization=89
@the_hellacopters@-person	-person=139
@the_cab@-person	-person=73
@seoul@-transit	-transit=3
@mark_taper_forum@-person	-person=1
@south_park@-broadcast_program	-broadcast_program=1496
@inspector_gadget@-art	-art=42
@vilna_governorate@-location	-location=79
@theology@-organization	-organization=1
@abergwyngregyn@-location	-location=45
@government_law_college,_mumbai@-organization	-organization=20
@washington,_d.c.@-art	-art=8
@chapelizod@-location	-location=55
@heidi_newfield@-person	-person=24
@ashes@-living_thing	-living_thing=6
@minister@-title	-title=1417
@grand_duchess_of_luxembourg@-title	-title=54
@washington_d.c._temple@-location	-location=26
@raby@-location	-location=26
@crown_of_thorns@-art	-art=20
@tramon_williams@-person	-person=44
@eriocrania_sparrmannella@-living_thing	-living_thing=26
@raja@-person	-person=46
@battle_of_the_year@-event	-event=32
@montevideo,_minnesota@-location	-location=28
@stord@-organization	-organization=8
@watkins_glen,_new_york@-event	-event=2
@clapton@-art	-art=6
@studio_one@-organization	-organization=130
@vallejo@-location	-location=208
@seoul@-location	-location=7064
@st._paul@-art	-art=18
@adler@-organization	-organization=46
@survivor@-broadcast_program	-broadcast_program=233
@bishop_of_exeter@-person	-person=6
@blue_horizon@-organization	-organization=35
@nate_dogg@-person	-person=388
@u.s._congressman@-location	-location=7
@white_zombie@-art	-art=30
@was_(not_was)@-person	-person=100
@josé_gálvez@-organization	-organization=25
@million_dead@-person	-person=44
@philadelphia_wings@-organization	-organization=252
@christian@-art	-art=5
@grace_metalious@-person	-person=50
@iowa@-people-ethnicity	-people-ethnicity=14
@kamerun@-product	-product=1
@scooby-doo!_the_mystery_begins@-art	-art=43
@madaba@-location	-location=63
@du_you@-person	-person=23
@last_resort@-art	-art=33
@sasquatch!_music_festival@-event	-event=46
@keybank@-organization	-organization=41
@university_of_the_balearic_islands@-organization	-organization=21
@nock_mountains@-location	-location=21
@island_farm@-location	-location=26
@nexus@-product	-product=1
@arlington@-location	-location=654
@lorenzo@-event	-event=2
@azerbaijani@-people-ethnicity	-people-ethnicity=439
@port_perry@-location	-location=31
@hummingbird@-art	-art=19
@the_professionals@-art	-art=27
@the_challengers@-person	-person=23
@george_sampson@-person	-person=47
@abigail@-art	-art=12
@woolwich@-person	-person=1
@uaap@-event	-event=4
@fourth_division@-organization	-organization=972
@charlotte_gray@-person	-person=13
@university_of_algiers@-organization	-organization=60
@mansour_bin_zayed_al_nahyan@-person	-person=24
@here_and_now@-event	-event=4
@sword_of_honour@-organization	-organization=3
@martin@-art	-art=23
@louisa@-location	-location=47
@uaa@-organization	-organization=33
@video_game@-art	-art=1
@münchener_bach-chor@-person	-person=84
@centipede@-art	-art=16
@jalisco@-location	-location=1476
@halobacteriaceae@-living_thing	-living_thing=31
@homo_sapiens@-art	-art=1
@medicine@-person	-person=34
@superstars@-art	-art=1
@the_heiress@-event	-event=1
@david_zinman@-person	-person=119
@doris@-person	-person=29
@south_carolina_lowcountry@-location	-location=30
@hocus_pocus@-art	-art=60
@newcastle@-title	-title=2
@duke_of_bouillon@-person	-person=6
@sir_patrick_spens@-art	-art=29
@panic@-god	-god=1
@moebius@-person	-person=79
@gu_changwei@-person	-person=20
@raytheon@-person	-person=1
@nivernais@-location	-location=36
@boc@-organization	-organization=26
@montenegrin@-language	-language=346
@rough_riders@-art	-art=3
@113@-organization	-organization=1
@lynnfield@-location	-location=33
@oregon_historical_society@-organization	-organization=91
@iron_mountain,_michigan@-location	-location=56
@persephone@-product	-product=4
@north_walsham@-location	-location=142
@glad@-person	-person=24
@silver_star@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=63
@batley_bulldogs@-organization	-organization=113
@defeated@-product	-product=1
@billy_clanton@-event	-event=1
@the_surreal_life@-broadcast_program	-broadcast_program=105
@adele@-language	-language=4
@mizoram@-event	-event=1
@coro@-person	-person=7
@delmarva_shorebirds@-organization	-organization=54
@anna_jagiellon@-person	-person=42
@cli@-organization	-organization=2
@university_grants_commission@-organization	-organization=557
@linda_bassett@-person	-person=27
@reminiscing@-person	-person=1
@oscar_wilde@-person	-person=1812
@small_wonder@-art	-art=1
@22@-product	-product=4
@roxy@-organization	-organization=33
@batu_caves@-location	-location=58
@panorama@-organization	-organization=2
@mansfield_park@-art	-art=116
@treat_her_right@-art	-art=2
@fraserburgh@-organization	-organization=28
@sequoia@-product	-product=12
@greek_orthodox_church@-location	-location=5
@¡dos!@-art	-art=25
@battle_of_cambrai@-event	-event=204
@echo_bridge_home_entertainment@-organization	-organization=21
@vitez@-organization	-organization=5
@roman_britain_(britannia_province)@-location	-location=119
@ayacucho@-location	-location=187
@russells_point@-location	-location=22
@sarge@-product	-product=1
@san_javier@-location	-location=62
@washington@-organization	-organization=752
@offenbach@-person	-person=246
@home_shopping_network@-broadcast_network	-broadcast_network=230
@black_market_music@-organization	-organization=1
@ted_mckeever@-person	-person=28
@villy_søvndal@-person	-person=23
@government_of_quebec@-title	-title=1
@toronto@-organization	-organization=464
@close_your_eyes@-person	-person=8
@godiva@-art	-art=3
@mikel_nieve@-person	-person=23
@raid@-event	-event=73
@splash@-product	-product=6
@torrance@-person	-person=1
@villa@-location	-location=7
@orlando@-location	-location=1438
@dangerous@-broadcast_program	-broadcast_program=13
@killiecrankie@-event	-event=8
@kerrville@-location	-location=71
@binghamton_whalers@-organization	-organization=53
@grenada_national_football_team@-organization	-organization=49
@snowman@-art	-art=2
@carolinas@-location	-location=27
@temeraire@-product	-product=7
@western_maryland@-organization	-organization=5
@kuk_harrell@-person	-person=112
@all_my_sons@-art	-art=112
@flagstaff@-organization	-organization=1
@twist@-location	-location=2
@chauncey@-product	-product=1
@taveuni@-living_thing	-living_thing=1
@rolls-royce_silver_shadow@-product	-product=25
@peachtree_creek@-location	-location=30
@emergency@-art	-art=3
@telescopium@-living_thing	-living_thing=1
@shelburne@-location	-location=188
@prince_kan'in_kotohito@-person	-person=25
@fourth_of_july@-location	-location=1
@rowland@-person	-person=10
@the_hustle@-broadcast_program	-broadcast_program=1
@fenwick@-person	-person=4
@gray_matter@-art	-art=3
@dennis_rodman@-person	-person=331
@usaaf_in_the_southwest_pacific@-event	-event=40
@philippine_sea@-location	-location=267
@freight_rover@-organization	-organization=20
@springbok@-organization	-organization=109
@kennet@-person	-person=1
@peggy_ann_garner@-person	-person=60
@benedictine_university@-location	-location=2
@barrow@-art	-art=1
@pasewalk@-event	-event=3
@tampa_international_airport@-location	-location=151
@robert_ripley@-person	-person=49
@2005–06_season@-organization	-organization=2
@pod@-location	-location=2
@formula_one@-event	-event=11
@economics@-organization	-organization=3
@modigliani@-art	-art=12
@medic@-broadcast_program	-broadcast_program=20
@one@-product	-product=7
@jean-pierre_gorin@-person	-person=22
@the_nutt_house@-art	-art=4
@belle_île@-event	-event=2
@bbc_scotland@-organization	-organization=593
@the_j._geils_band@-person	-person=161
@earl_grey@-location	-location=9
@nadeshiko_league@-organization	-organization=23
@candid@-organization	-organization=41
@malaika@-art	-art=31
@backlash@-organization	-organization=12
@valley_forge,_pennsylvania@-location	-location=82
@greater@-title	-title=1
@paul_taylor@-person	-person=145
@eaa_airventure_museum@-location	-location=71
@cardinal_health@-organization	-organization=29
@wairangi_koopu@-person	-person=29
@bandai_entertainment@-person	-person=6
@st._johns_river@-organization	-organization=1
@ha'il@-location	-location=61
@empire_of_the_sun@-person	-person=80
@orpington@-event	-event=4
@skid_row@-art	-art=5
@paul_weyrich@-person	-person=51
@temora@-living_thing	-living_thing=1
@hot_shot@-art	-art=15
@port_washington@-location	-location=101
@ben_foster@-person	-person=162
@encounter@-event	-event=2
@acura@-organization	-organization=180
@struwwelpeter@-art	-art=29
@jyväskylä@-location	-location=402
@1967_season@-event	-event=29
@leonard_cheshire@-organization	-organization=1
@daniel_giménez_cacho@-person	-person=30
@confidential@-art	-art=28
@lucien@-person	-person=29
@revere@-location	-location=15
@dead_meadow@-person	-person=52
@uaap@-organization	-organization=47
@the_dalles_dam@-location	-location=28
@new_hampshire@-location	-location=5675
@manhattan,_kansas@-art	-art=1
@your_face_sounds_familiar@-broadcast_program	-broadcast_program=49
@webster_groves_high_school@-organization	-organization=19
@leonard_tose@-person	-person=20
@anuradha_paudwal@-person	-person=100
@patton@-person	-person=63
@black_rock_desert@-location	-location=107
@pershing@-organization	-organization=11
@washburn@-location	-location=69
@wolfmother@-art	-art=15
@tarpan@-art	-art=5
@brymbo@-location	-location=1
@inchon@-event	-event=32
@bachelor@-broadcast_program	-broadcast_program=5
@east_west@-organization	-organization=25
@bishops'_wars@-event	-event=75
@hachette@-person	-person=15
@anchorage@-organization	-organization=2
@adrian_devine@-person	-person=21
@william_carey@-person	-person=136
@national_civic_league@-organization	-organization=55
@blagoevgrad_province@-location	-location=332
@tor@-product	-product=113
@saint_seiya_omega@-broadcast_program	-broadcast_program=61
@passaic@-location	-location=129
@sui@-person	-person=1
@clemenceau@-location	-location=4
@errico_malatesta@-person	-person=79
@sce_london_studio@-person	-person=36
@b.@-living_thing	-living_thing=2
@incheon@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@moritz_college_of_law@-organization	-organization=41
@jimmy_choo@-person	-person=84
@menno_simons@-person	-person=68
@villiers@-organization	-organization=55
@albert_r._broccoli@-person	-person=105
@style@-person	-person=11
@general_electric@-product	-product=1
@emu_bay_railway@-location	-location=1
@prineville,_oregon@-location	-location=34
@vila_real@-title	-title=1
@the_untouchables@-broadcast_program	-broadcast_program=33
@talking_heads@-title	-title=1
@indochine@-person	-person=76
@como@-person	-person=1
@anil_kumar@-person	-person=30
@sundanese@-language	-language=118
@mashmakhan@-person	-person=34
@darwin_international_airport@-location	-location=52
@instagram@-product	-product=372
@limon@-location	-location=26
@euro@-finance-currency	-finance-currency=675
@grant@-event	-event=1
@copa's@-organization	-organization=386
@orlando_magic@-organization	-organization=1188
@windfall@-art	-art=3
@yokosuka_naval_arsenal@-organization	-organization=124
@too_close_for_comfort@-broadcast_program	-broadcast_program=83
@mount_rushmore@-location	-location=242
@witwatersrand@-location	-location=187
@saguenay@-product	-product=4
@orion@-location	-location=262
@nio@-location	-location=10
@battle_of_bussaco@-event	-event=52
@route_125@-location	-location=27
@lonestar@-person	-person=224
@group_1_crew@-art	-art=4
@munich_philharmonic@-location	-location=1
@farnham@-title	-title=1
@south_hampton_roads@-location	-location=87
@earl_of_halifax@-title	-title=16
@logic@-product	-product=6
@william_fitzwilliam@-person	-person=30
@ramla@-location	-location=248
@usa@-food	-food=1
@czersk@-organization	-organization=1
@paul_farrelly@-person	-person=21
@rarotonga@-location	-location=34
@norwegian_mapping_and_cadastre_authority@-organization	-organization=25
@piti@-person	-person=3
@foch@-food	-food=1
@stephen@-event	-event=1
@gori@-person	-person=4
@hicksville@-organization	-organization=1
@mustard@-living_thing	-living_thing=79
@degrassi@-broadcast_program	-broadcast_program=47
@pegasus@-living_thing	-living_thing=1
@lower_egypt@-location	-location=242
@phil_rudd@-person	-person=65
@hiligaynon@-art	-art=3
@kowloon_tong@-location	-location=91
@shuffle_along@-art	-art=44
@česká_lípa@-location	-location=27
@jack_frost@-art	-art=52
@surface@-broadcast_program	-broadcast_program=47
@philippine@-living_thing	-living_thing=1
@the_battery@-art	-art=4
@sale@-organization	-organization=72
@museum_of_natural_history@-location	-location=42
@dilemma@-art	-art=65
@şükrü_saracoğlu@-location	-location=1
@jonathan_butler@-person	-person=79
@mad@-art	-art=371
@higher_education_and_training_awards_council@-location	-location=21
@dartford@-organization	-organization=256
@miwa@-person	-person=9
@yasothon_province@-location	-location=31
@system@-product	-product=39
@sengoku@-organization	-organization=101
@double_fantasy@-art	-art=71
@canterbury-bankstown@-organization	-organization=68
@rye,_new_york@-location	-location=81
@duke_of_clarence@-title	-title=50
@archive@-person	-person=42
@nishikasugai_district@-location	-location=23
@rojo@-art	-art=2
@ellis@-broadcast_program	-broadcast_program=2
@la_candelaria@-location	-location=23
@muslims@-religion-religion	-religion-religion=229
@gateway@-organization	-organization=53
@ethyl@-organization	-organization=2
@general_secretary_of_the_communist_party@-title	-title=23
@titanic@-broadcast_program	-broadcast_program=46
@shark@-broadcast_program	-broadcast_program=125
@fairport_convention@-art	-art=6
@secc@-location	-location=51
@bloods@-organization	-organization=142
@diane_arbus@-person	-person=132
@swedish_ice_hockey_association@-organization	-organization=20
@a_little_south_of_sanity@-art	-art=38
@cachoeiro_de_itapemirim@-location	-location=22
@justin_winsor@-person	-person=22
@naples@-organization	-organization=7
@sts-72@-event	-event=41
@syracuse_stars@-organization	-organization=66
@monument@-art	-art=7
@lilian_thuram@-person	-person=107
@burning@-art	-art=5
@phil_mustard@-person	-person=26
@kendari@-location	-location=63
@dirt@-art	-art=60
@oleśnica_county@-location	-location=166
@caribbean@-language	-language=10
@hertfordshire_county_council@-location	-location=3
@north_somerset@-location	-location=347
@fürth@-organization	-organization=2
@hungary@-location	-location=15801
@winston_churchill@-organization	-organization=2
@solidaridad_obrera@-organization	-organization=5
@presidents_of_the_united_states@-title	-title=56
@vulcano@-location	-location=24
@gps@-person	-person=9
@shepshed@-organization	-organization=1
@american_colonies@-organization	-organization=1
@liga_leumit@-event	-event=10
@national_arts_centre_orchestra@-person	-person=94
@david_sancious@-person	-person=71
@big_island_of_hawaii@-location	-location=30
@oneida_lake@-location	-location=90
@perkins@-person	-person=46
@gard@-location	-location=593
@unforgettable@-broadcast_program	-broadcast_program=41
@bessemer,_alabama@-location	-location=88
@coral_gables@-location	-location=126
@james_simmons@-person	-person=23
@exilles@-location	-location=27
@fredrik_kempe@-person	-person=39
@john_ericsson@-product	-product=4
@sahitya_akademi_award@-organization	-organization=2
@lørenskog@-location	-location=114
@yamamoto@-person	-person=8
@félix_mantilla@-person	-person=107
@west_indian@-organization	-organization=4
@josé_gregorio_monagas@-person	-person=21
@daniel_goddard@-person	-person=38
@live!@-art	-art=33
@garth_ennis@-person	-person=336
@notre_dame@-organization	-organization=862
@diamonds@-broadcast_program	-broadcast_program=8
@g@-person	-person=7
@magallanes@-organization	-organization=10
@major@-broadcast_network	-broadcast_network=1
@wawel_castle@-location	-location=108
@olive_tree@-living_thing	-living_thing=4
@civil@-event	-event=10
@dream_team@-organization	-organization=7
@the_war@-art	-art=21
@chilliwack@-location	-location=159
@joe_90@-broadcast_program	-broadcast_program=65
@mark_antony@-art	-art=1
@de_la_rue@-person	-person=3
@arirang@-organization	-organization=14
@peanut_butter_wolf@-person	-person=59
@hohenlinden@-location	-location=14
@inman@-person	-person=1
@1991–92_season@-event	-event=84
@virtue@-god	-god=1
@barbourville,_kentucky@-location	-location=30
@reformed_church@-location	-location=2
@san_luis@-location	-location=242
@whiskey@-location	-location=1
@reconstruction@-organization	-organization=1
@lampeter@-organization	-organization=9
@oglethorpe@-person	-person=3
@azerbaijani@-language	-language=321
@thurstan@-person	-person=48
@marion@-organization	-organization=4
@place_de_la_concorde@-event	-event=2
@indian_mathematical_society@-organization	-organization=20
@frankfurt@-product	-product=4
@iowa_central_community_college@-organization	-organization=24
@henry_morgenthau@-person	-person=32
@mam_talent!@-broadcast_program	-broadcast_program=23
@georg_ernst_stahl@-person	-person=30
@453@-organization	-organization=1
@red_oak@-location	-location=42
@shockercito@-person	-person=32
@g.p.@-broadcast_program	-broadcast_program=73
@soldier@-event	-event=2
@vladas_mikėnas@-person	-person=27
@director@-product	-product=6
@gmina_kobylin-borzymy@-location	-location=39
@ahuntsic@-location	-location=48
@bangladeshi@-people-ethnicity	-people-ethnicity=88
@amarnath@-person	-person=4
@dewitt@-person	-person=3
@sun@-product	-product=4
@café_tacuba@-person	-person=144
@wellesley_wild@-person	-person=36
@party_of_united_pensioners_of_serbia@-organization	-organization=28
@eudemis_porphyrana@-living_thing	-living_thing=27
@mozambique@-finance-currency	-finance-currency=1
@brighton_high_school@-location	-location=1
@jeff_davis@-location	-location=21
@season@-organization	-organization=2
@celbridge@-location	-location=100
@volta@-location	-location=39
@dáil_éireann@-title	-title=1
@amy_beach@-person	-person=60
@la_amistad@-location	-location=1
@john_leland@-person	-person=277
@escala@-person	-person=18
@carnival@-organization	-organization=9
@marguerite_bay@-location	-location=79
@barilla@-organization	-organization=16
@blue_murder@-person	-person=45
@naval_training_center_san_diego@-location	-location=23
@bunny@-location	-location=6
@methodists@-person	-person=1
@mykola_azarov@-person	-person=90
@brookside@-organization	-organization=3
@rooks@-person	-person=1
@sam_edwards@-person	-person=34
@two_sicilies@-person	-person=2
@es@-product	-product=7
@carl_ditters_von_dittersdorf@-person	-person=47
@camp_x@-location	-location=22
@summer@-event	-event=38
@skidmore@-organization	-organization=8
@members_of_parliament@-person	-person=1
@pantheon@-product	-product=1
@ganglia@-product	-product=8
@calliostomatidae@-living_thing	-living_thing=431
@ammi_b._young@-person	-person=36
@gstaad@-event	-event=14
@jamal_al-husayni@-person	-person=21
@ring_of_fire@-person	-person=10
@dairy@-disease	-disease=1
@norman_lear@-person	-person=259
@pontecorvo@-person	-person=2
@quanzhou@-location	-location=317
@the_melting_pot@-art	-art=13
@symphony_no._6@-art	-art=98
@journal_of_biological_chemistry@-art	-art=58
@radwimps@-art	-art=1
@i_know_you_want_me_(calle_ocho)@-art	-art=39
@st._clair_county@-location	-location=317
@black@-visual_art-color	-visual_art-color=183
@2002_african_championships_in_athletics@-event	-event=56
@bbc1@-organization	-organization=2
@sri_lanka@-organization	-organization=533
@seven_lakes_drive@-location	-location=23
@the_french_lieutenant's_woman@-art	-art=123
@1968_college_football_season@-event	-event=22
@africa@-location	-location=178
@2012@-award	-award=9
@serbian_superliga@-event	-event=2
@fuchsia@-living_thing	-living_thing=52
@woo@-person	-person=1
@wild_rose@-living_thing	-living_thing=11
@saint_john@-art	-art=2
@taffy@-art	-art=1
@morogoro_region@-location	-location=55
@clonmacnoise@-location	-location=115
@pritzker_prize@-award	-award=20
@t.o.p@-person	-person=38
@bonito@-person	-person=1
@hardee@-location	-location=35
@santana@-organization	-organization=7
@grayson@-art	-art=3
@max_scheler@-person	-person=86
@essex_county@-organization	-organization=2
@tom_mcrae@-person	-person=54
@deitrick_haddon@-person	-person=48
@jain@-people-ethnicity	-people-ethnicity=4
@xlibris@-organization	-organization=25
@candler@-person	-person=1
@hertz@-person	-person=7
@mendip@-location	-location=159
@the_group@-organization	-organization=1
@mosley@-person	-person=27
@kobayashi_issa@-person	-person=36
@jean-pierre-paul_martin@-person	-person=37
@cocos@-food	-food=9
@bull@-art	-art=4
@8th_fighter_group@-organization	-organization=24
@local@-transit	-transit=2
@2wo@-person	-person=17
@hippos@-living_thing	-living_thing=32
@e39@-location	-location=31
@nashwaak_river@-location	-location=24
@john_mark@-person	-person=34
@latino@-person	-person=13
@aztec@-language	-language=2
@simon_ii@-person	-person=20
@regions@-organization	-organization=3
@turner@-award	-award=1
@sia@-god	-god=6
@troll@-person	-person=5
@henley_women's_regatta@-event	-event=36
@olympic_park_stadium@-location	-location=43
@kenichi_fukui@-person	-person=22
@a@-disease	-disease=5
@lorain@-person	-person=1
@higgins@-location	-location=15
@oracle@-art	-art=10
@manasa@-god	-god=47
@jose_theodore@-person	-person=27
@sakai@-location	-location=44
@engel@-art	-art=22
@albany_rural_cemetery@-location	-location=100
@altar@-art	-art=14
@carpentaria@-living_thing	-living_thing=6
@king_haakon@-person	-person=24
@gorilla@-art	-art=16
@orthodox_christians@-people-ethnicity	-people-ethnicity=1
@spooksville@-broadcast_program	-broadcast_program=14
@lapworth@-location	-location=28
@mordecai@-person	-person=43
@hamada@-location	-location=37
@echo@-organization	-organization=18
@illinois@-product	-product=5
@mervue_united@-organization	-organization=26
@hollywoodland@-art	-art=29
@michael_w._mcconnell@-person	-person=24
@phonogram@-title	-title=6
@waltham_abbey,_essex@-location	-location=22
@echo@-art	-art=51
@kore@-god	-god=24
@porto_novo@-location	-location=40
@prsd@-organization	-organization=77
@proserpine@-product	-product=8
@hangzhou@-location	-location=1269
@svalbard@-location	-location=1389
@anthony_smith@-organization	-organization=1
@broadside@-broadcast_program	-broadcast_program=7
@the_new_avengers@-art	-art=18
@77@-location	-location=17
@mongol_invasion@-event	-event=62
@rusk@-person	-person=2
@zhejiang@-organization	-organization=4
@helloween@-art	-art=4
@san_cesareo_in_palatio@-location	-location=22
@consulate@-location	-location=2
@64@-location	-location=30
@fort_sumter@-event	-event=61
@beacon@-location	-location=89
@khimki@-organization	-organization=48
@hereafter@-art	-art=35
@foggia@-location	-location=290
@albert_i_of_germany@-person	-person=75
@european_parliament@-organization	-organization=4454
@dallas_crane@-person	-person=30
@herb_ellis@-person	-person=148
@asa@-art	-art=1
@chabahar_county@-location	-location=411
@steelers@-event	-event=31
@battle_of_maiwand@-event	-event=34
@anatoly_sobchak@-person	-person=58
@pfc@-organization	-organization=20
@nyack_college@-organization	-organization=38
@adalberto_santiago@-person	-person=20
@stewart_wallace@-person	-person=33
@lachesis@-god	-god=28
@josé_maría_córdova_international_airport@-location	-location=34
@contreras@-event	-event=62
@levuka@-language	-language=1
@itsukushima@-location	-location=27
@cook_island@-location	-location=28
@the_angels@-person	-person=218
@genesis@-organization	-organization=2
@caldas_da_rainha@-location	-location=82
@dirty_harry@-product	-product=1
@ying_bu@-person	-person=23
@inside_sport@-broadcast_program	-broadcast_program=6
@d@-person	-person=19
@franklin_pierce@-organization	-organization=5
@skytrain@-organization	-organization=2
@yankee@-product	-product=7
@glen_mason@-person	-person=59
@jeremy@-location	-location=1
@melbourne_football_club@-organization	-organization=421
@namhae@-location	-location=14
@midland@-organization	-organization=28
@marianna_longa@-person	-person=20
@world_federation_of_exchanges@-organization	-organization=27
@ise@-finance-stock_exchange	-finance-stock_exchange=20
@lamia@-organization	-organization=2
@miss_singapore_universe@-event	-event=1
@dominic@-location	-location=1
@il_volo@-art	-art=3
@north_walsham@-organization	-organization=5
@accept@-art	-art=8
@south_australian_cricket_association@-organization	-organization=63
@zoo_station@-location	-location=11
@florø@-location	-location=107
@mclaren@-person	-person=15
@naropa@-person	-person=50
@arashiyama@-location	-location=25
@syracuse,_new_york@-event	-event=1
@women's_4x100-meter_freestyle_relay@-event	-event=33
@sunburn@-broadcast_program	-broadcast_program=24
@george_ayscue@-person	-person=20
@shaka_zulu@-art	-art=5
@compiègne@-location	-location=22
@gaspard-joseph_chaussegros_de_léry@-person	-person=22
@rutgers_university@-organization	-organization=2844
@della_jones@-person	-person=24
@brt@-location	-location=2
@wars_of_independence@-event	-event=21
@norwegian@-people-ethnicity	-people-ethnicity=842
@developer@-organization	-organization=2
@charlemagne@-location	-location=15
@palms@-time	-time=2
@district_of_keewatin@-location	-location=32
@gene_barry@-person	-person=136
@mallee@-living_thing	-living_thing=1
@great_bentley@-location	-location=22
@andré_emmerich@-person	-person=30
@grange@-organization	-organization=75
@smoke@-location	-location=1
@schwerin@-organization	-organization=1
@camilla@-living_thing	-living_thing=1
@the_human_abstract@-person	-person=38
@atlin@-location	-location=57
@meridian,_mississippi@-event	-event=3
@driver@-title	-title=29
@advance@-organization	-organization=5
@dance_india_dance@-broadcast_program	-broadcast_program=28
@4×100_m_freestyle_relay@-event	-event=65
@wilfrid_brambell@-person	-person=77
@fulke_walwyn@-person	-person=21
@leoluca_bagarella@-person	-person=64
@bourbon_county,_kentucky@-location	-location=47
@cha_tae-hyun@-person	-person=58
@lighters@-art	-art=18
@la_patrie@-location	-location=4
@malacca@-event	-event=29
@painting@-award	-award=1
@uruguay@-people-ethnicity	-people-ethnicity=4
@copper@-disease	-disease=1
@american_boychoir_school@-person	-person=22
@1908_election@-event	-event=30
@grass@-art	-art=15
@leonard_cheshire@-person	-person=61
@feminist@-organization	-organization=1
@boroughbridge@-location	-location=140
@greenhithe@-location	-location=95
@match@-internet-website	-internet-website=1
@monica_abbott@-person	-person=30
@geraldine@-location	-location=46
@twitch@-medicine-symptom	-medicine-symptom=2
@david_wilkie@-person	-person=111
@the_rascals@-person	-person=144
@elder@-living_thing	-living_thing=39
@tajik@-people-ethnicity	-people-ethnicity=163
@the_soundtrack_of_our_lives@-person	-person=64
@swing_time@-art	-art=46
@ethan_allen@-person	-person=190
@seixal@-organization	-organization=1
@the_last_laugh@-art	-art=28
@leo_award@-award	-award=39
@bayerischer_rundfunk@-organization	-organization=156
@open_fire@-event	-event=4
@bolków@-location	-location=38
@the_brothers@-person	-person=5
@oporto@-food	-food=2
@barbra_streisand@-art	-art=4
@whirlwind@-product	-product=22
@soko@-organization	-organization=30
@var@-event	-event=1
@dancing_with_the_stars@-event	-event=13
@factor@-computer-programming_language	-computer-programming_language=9
@southend_united@-organization	-organization=1451
@pta@-chemistry	-chemistry=3
@millwood@-person	-person=1
@yank_rachell@-person	-person=26
@itsy_bitsy_spider@-art	-art=23
@vihren@-location	-location=19
@running_with_scissors@-person	-person=7
@gulshan_kumar@-person	-person=33
@the_stupids@-person	-person=3
@council_of_wales_and_the_marches@-organization	-organization=57
@veszprém@-location	-location=161
@novella@-art	-art=31
@rio_tinto_alcan@-organization	-organization=45
@first_national@-organization	-organization=66
@naza@-person	-person=1
@gunsmoke@-art	-art=5
@defence_secretary@-person	-person=1
@libby_prison@-location	-location=74
@pevensey_castle@-location	-location=19
@emergency@-organization	-organization=15
@sutton@-person	-person=4
@the_butterfly_effect@-art	-art=80
@equal_rites@-art	-art=20
@bajazet@-person	-person=5
@absu@-art	-art=4
@catalyst@-person	-person=8
@half-breed@-organization	-organization=9
@auguste_franchomme@-person	-person=26
@killing_time@-broadcast_program	-broadcast_program=17
@da_prata_river@-location	-location=21
@alicia@-living_thing	-living_thing=5
@wieliczka_salt_mine@-location	-location=35
@martin_yates@-person	-person=25
@henry_foster@-person	-person=41
@bihari@-person	-person=3
@prince_alfred@-organization	-organization=1
@sauce@-person	-person=1
@chisasibi@-location	-location=22
@lexington_high_school@-organization	-organization=56
@the_intruder@-broadcast_program	-broadcast_program=2
@kevin_foley@-person	-person=38
@grenade@-organization	-organization=1
@luzzara@-location	-location=25
@bi_ribeiro@-person	-person=24
@sidney_barthelemy@-person	-person=22
@roger_collins@-person	-person=20
@1987@-broadcast_program	-broadcast_program=2
@luise_rainer@-person	-person=81
@south_point@-location	-location=29
@gela@-event	-event=3
@trojans@-language	-language=1
@alt@-person	-person=7
@aurora@-person	-person=9
@chalk_circle@-person	-person=26
@the_light_of_asia@-art	-art=20
@bedford_basin@-location	-location=79
@h._h._franklin_manufacturing_company@-organization	-organization=38
@daryle_singletary@-art	-art=3
@special_investigations_unit@-organization	-organization=25
@doctor@-art	-art=23
@pan-blue_coalition@-organization	-organization=85
@kingfisher@-product	-product=13
@south_kensington@-location	-location=484
@cinna@-location	-location=2
@saturday_night@-broadcast_program	-broadcast_program=30
@route_52@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@university_of_wales,_newport@-organization	-organization=56
@the_dreaming@-art	-art=79
@usl_premier_development_league@-organization	-organization=1593
@lumines@-product	-product=31
@ratp@-transit	-transit=1
@leduc@-person	-person=2
@alessandro@-person	-person=58
@titus@-location	-location=1
@1st_royal_tank_regiment@-organization	-organization=34
@sam_houston@-person	-person=529
@hotspur@-art	-art=2
@james_kirkup@-person	-person=54
@sharon@-broadcast_program	-broadcast_program=8
@granville@-organization	-organization=2
@richard_anuszkiewicz@-person	-person=29
@melissa_tancredi@-person	-person=20
@oklahoma@-organization	-organization=616
@scholastic@-art	-art=5
@1998–99@-event	-event=696
@belitsa@-location	-location=42
@dfa@-organization	-organization=32
@esslingen@-organization	-organization=7
@mandsaur@-location	-location=74
@passions@-art	-art=3
@pinky@-body_part	-body_part=1
@the_wind@-art	-art=35
@stacy@-product	-product=1
@mary_lambert@-person	-person=67
@chu_state@-location	-location=40
@39@-product	-product=1
@hiram@-event	-event=1
@stations@-person	-person=1
@national_football_league@-event	-event=336
@ron@-location	-location=11
@folio_society@-organization	-organization=53
@centre_college@-organization	-organization=278
@romance@-broadcast_program	-broadcast_program=1
@mobile@-product	-product=21
@barbacena@-person	-person=1
@johnny_coles@-person	-person=57
@folkways@-organization	-organization=72
@holiday@-time	-time=11
@susan_raye@-broadcast_program	-broadcast_program=1
@hockey_hall_of_fame@-location	-location=1288
@xi@-location	-location=10
@ursula@-product	-product=1
@gmina_murów@-location	-location=23
@black_belt@-art	-art=27
@rockaway_river@-location	-location=38
@famous@-art	-art=22
@venda@-people-ethnicity	-people-ethnicity=8
@capitol_studios@-location	-location=46
@minot@-person	-person=2
@undressed@-art	-art=1
@ponce_de_leon@-person	-person=19
@gondomar@-person	-person=4
@stoddard@-person	-person=7
@the_cat@-art	-art=15
@george_ulyett@-person	-person=43
@128@-location	-location=6
@prospect_hill@-location	-location=24
@real@-person	-person=7
@grangemouth@-location	-location=217
@troubadour@-location	-location=4
@ken_ishikawa@-person	-person=44
@chino_hills@-organization	-organization=1
@henry_dreyfuss@-person	-person=34
@graydon_oliver@-person	-person=25
@soyuz_7@-event	-event=22
@leonard_woolley@-person	-person=63
@fielding_h._yost@-person	-person=365
@great_lakes_commission@-organization	-organization=22
@scarlett@-art	-art=33
@van_cliburn@-person	-person=133
@begusarai@-location	-location=51
@eucla@-location	-location=25
@the_brothers@-broadcast_program	-broadcast_program=49
@astor_place@-location	-location=30
@huron_south@-location	-location=31
@orwellian@-art	-art=1
@stellenbosch@-organization	-organization=7
@dee_roscioli@-person	-person=21
@restored@-location	-location=3
@the_phantom_of_the_opera_at_the_royal_albert_hall@-art	-art=29
@bettws@-location	-location=18
@maryville@-organization	-organization=2
@lipscomb@-organization	-organization=14
@sanaa@-location	-location=40
@delhi_half_marathon@-event	-event=50
@fabric@-location	-location=63
@air_warrior@-product	-product=23
@giant_sequoia_national_monument@-location	-location=32
@burning_man@-art	-art=8
@sentinelese@-language	-language=4
@fusion@-broadcast_network	-broadcast_network=21
@steve_symms@-person	-person=28
@scot@-organization	-organization=1
@aston_rowant@-location	-location=24
@a8@-product	-product=13
@amsterdam@-product	-product=7
@mack@-person	-person=44
@oldham_county@-location	-location=68
@avanti@-product	-product=18
@efik@-people-ethnicity	-people-ethnicity=59
@the_temperance_seven@-person	-person=29
@origin@-religion-religion	-religion-religion=1
@everything_that_happens_will_happen_today@-art	-art=34
@barbara_mullen@-person	-person=24
@brainbombs@-person	-person=20
@sackville@-person	-person=11
@henri_poincaré@-person	-person=229
@a4@-organization	-organization=1
@clint_ballard,_jr.@-person	-person=25
@yasuda_kinen@-event	-event=33
@kurzweil@-person	-person=3
@carlos@-person	-person=120
@arch_linux@-product	-product=94
@sinan@-person	-person=21
@axel_stordahl@-person	-person=123
@hurst@-product	-product=10
@whatever_you_want@-art	-art=37
@national_theatre@-organization	-organization=977
@marietta@-event	-event=3
@unitarian_church@-religion-religion	-religion-religion=28
@afc_champions_league@-organization	-organization=1147
@alton@-person	-person=2
@zimbabwe@-organization	-organization=529
@parachute@-person	-person=28
@menindee@-location	-location=32
@naworth_castle@-title	-title=1
@gerard@-person	-person=32
@portsmouth@-product	-product=12
@carmel_college@-organization	-organization=17
@plane_crash@-organization	-organization=2
@picard@-product	-product=6
@lauter@-person	-person=1
@cape_matapan@-event	-event=9
@benjamin_c._bradlee@-person	-person=24
@swifts@-product	-product=1
@leonardo_manco@-person	-person=26
@amsterdam@-organization	-organization=16
@mark_chesnutt@-art	-art=1
@los_hermanos@-art	-art=1
@forty-niners@-event	-event=25
@l5@-organization	-organization=2
@comet@-location	-location=16
@garrotxa@-location	-location=38
@hurst@-organization	-organization=16
@dr._feelgood@-person	-person=153
@paul_taylor_dance_company@-person	-person=2
@martin_landau@-person	-person=305
@jesus_christ@-person	-person=1
@curtis@-organization	-organization=7
@eliot_noyes@-person	-person=24
@the_jury@-art	-art=1
@wren_building@-location	-location=38
@cleveland_international_piano_competition@-event	-event=20
@supreme_court_of_japan@-organization	-organization=95
@artificial_eye@-organization	-organization=29
@lancashire_league@-event	-event=1
@sims@-art	-art=2
@sco@-organization	-organization=47
@sandy@-person	-person=19
@alfred_comyn_lyall@-person	-person=20
@john_cleves_symmes@-person	-person=35
@cairngorms_national_park@-location	-location=69
@natick@-organization	-organization=1
@nettuno@-location	-location=74
@boulogne@-event	-event=7
@second_film@-broadcast_program	-broadcast_program=11
@legendary@-religion-religion	-religion-religion=4
@80@-organization	-organization=3
@witelo@-person	-person=29
@tioga@-location	-location=236
@czech_republic@-organization	-organization=348
@tarija@-organization	-organization=1
@robert_morton@-person	-person=14
@shawn_wayans@-person	-person=67
@witness@-religion-religion	-religion-religion=1
@kamloops_blazers@-organization	-organization=180
@st_marylebone@-location	-location=24
@56@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@anthony_wong@-person	-person=109
@lilian_harvey@-person	-person=83
@san_martín_de_hidalgo@-location	-location=48
@kuwait@-people-ethnicity	-people-ethnicity=1
@benjamin@-art	-art=1
@peter_coke@-person	-person=21
@willemstad@-location	-location=219
@jill_jones@-person	-person=43
@pierrot@-person	-person=20
@clio@-god	-god=61
@sophie_dahl@-person	-person=57
@kei_yasuda@-person	-person=43
@creation@-art	-art=69
@americas@-product	-product=1
@ran@-god	-god=1
@rickard_rydell@-person	-person=80
@ockeghem@-art	-art=1
@european_tour@-event	-event=4
@anglin@-person	-person=1
@degrees@-education-educational_degree	-education-educational_degree=75
@kavadh_ii@-person	-person=46
@earl_of_wiltshire@-title	-title=18
@tennis@-product	-product=7
@chiquititas@-broadcast_program	-broadcast_program=116
@gaustad@-location	-location=19
@brecon@-product	-product=3
@shinichi_osawa@-person	-person=45
@dracula@-art	-art=1132
@gmina_kozienice@-location	-location=42
@eva_turner@-person	-person=31
@professional@-location	-location=2
@cbc.ca@-broadcast_network	-broadcast_network=1
@flying_heritage_collection@-location	-location=30
@filibuster@-title	-title=44
@lisa@-living_thing	-living_thing=1
@o'connor@-location	-location=43
@abdul_aziz_al-hakim@-person	-person=26
@beaufort_castle@-location	-location=25
@the_monks@-person	-person=55
@french_section_of_the_workers'_international@-organization	-organization=216
@santa_maría@-person	-person=1
@tutti_frutti@-food	-food=3
@salvador_allende@-art	-art=6
@vincentian@-organization	-organization=19
@michaelmas@-art	-art=1
@alf@-broadcast_program	-broadcast_program=221
@ntu@-organization	-organization=17
@cavendish@-product	-product=1
@mumtaz_mahal@-person	-person=75
@asbury_park@-product	-product=1
@odda@-organization	-organization=3
@middlesex@-art	-art=34
@charles_proteus_steinmetz@-person	-person=34
@constable@-person	-person=16
@lincoln_hall@-location	-location=14
@met_center@-location	-location=42
@lachesis@-living_thing	-living_thing=5
@ip_man@-art	-art=22
@honduras@-organization	-organization=583
@chūbu_region@-location	-location=65
@watergate@-event	-event=171
@604@-art	-art=10
@ulceration@-medicine-symptom	-medicine-symptom=14
@channing@-broadcast_program	-broadcast_program=42
@sherborne@-title	-title=3
@migos@-person	-person=28
@barrister@-location	-location=26
@carolyn_dawn_johnson@-person	-person=80
@muskogee@-location	-location=129
@nitrate@-organization	-organization=1
@seeya@-person	-person=27
@dinton@-location	-location=28
@don't_think_twice,_it's_all_right@-art	-art=104
@brain_damage@-disease	-disease=1
@wild_honey@-art	-art=38
@jérémie@-person	-person=2
@burning_love@-person	-person=4
@darwin's@-location	-location=3
@no_quarter@-organization	-organization=6
@maebashi@-location	-location=73
@mount_meru@-location	-location=26
@green_beret@-product	-product=2
@say_no_more@-art	-art=18
@channel@-product	-product=1
@rapid@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@whale_cove@-location	-location=34
@sonny_wade@-person	-person=23
@jubal_early@-person	-person=164
@fridley@-location	-location=33
@michelle_lujan_grisham@-person	-person=26
@jonesboro,_arkansas@-location	-location=142
@mckenzie@-person	-person=1
@ryūkyū_islands@-location	-location=23
@páramo@-location	-location=33
@fairvote@-organization	-organization=21
@soho@-person	-person=13
@alameda,_california@-location	-location=440
@chris_charsley@-person	-person=20
@citybus@-organization	-organization=4
@rudge@-organization	-organization=38
@feminist@-title	-title=291
@cordillera_negra@-location	-location=21
@first_lieutenant@-title	-title=123
@battipaglia@-location	-location=35
@barnesville,_georgia@-location	-location=24
@patriots@-organization	-organization=61
@the_out-of-towners@-art	-art=39
@2@-broadcast_program	-broadcast_program=6
@orissa@-location	-location=26
@congresses@-organization	-organization=45
@leadership@-religion-religion	-religion-religion=1
@maheshwar@-god	-god=1
@paperback_writer@-art	-art=47
@floyd_jones@-person	-person=23
@orient_express@-transit	-transit=189
@floriana@-organization	-organization=185
@eva@-person	-person=23
@san_francisco's@-organization	-organization=3
@zacharias_werner@-person	-person=20
@shaker_heights@-organization	-organization=2
@bounty@-event	-event=10
@the_specialist@-art	-art=38
@concordia@-location	-location=117
@chesterfield@-location	-location=158
@timothy_dwight@-organization	-organization=3
@irish-born@-people-ethnicity	-people-ethnicity=9
@del_crandall@-person	-person=60
@williston@-location	-location=144
@gec@-person	-person=1
@septa@-location	-location=1
@mizoram@-location	-location=658
@clogher@-location	-location=113
@golden_cap@-art	-art=1
@new_brompton@-organization	-organization=53
@phycita_roborella@-living_thing	-living_thing=33
@the_circuit@-broadcast_program	-broadcast_program=20
@hesperange@-location	-location=21
@65th_infantry_regiment@-organization	-organization=23
@slacker@-person	-person=9
@stanley_cup_playoffs@-event	-event=138
@2000@-event	-event=2957
@boden@-organization	-organization=7
@auf_der_maur@-person	-person=6
@margat@-location	-location=26
@uci_protour@-organization	-organization=352
@naic@-location	-location=19
@polyvinyl@-organization	-organization=42
@vitré@-organization	-organization=5
@james_young_simpson@-person	-person=56
@wilhelm_müller@-person	-person=29
@teti@-location	-location=1
@consort@-god	-god=2
@foreign_affairs@-organization	-organization=37
@konso@-language	-language=13
@nellie@-product	-product=1
@granados@-location	-location=4
@the_border@-art	-art=16
@van_gogh@-art	-art=3
@wesleyan@-organization	-organization=42
@amaranthaceae@-living_thing	-living_thing=214
@great@-art	-art=11
@santiago_mariño@-person	-person=24
@great_harwood@-organization	-organization=26
@leuven@-event	-event=2
@okhotsk_plate@-location	-location=31
@james_blood_ulmer@-person	-person=98
@southbank_centre@-location	-location=210
@plagodis_dolabraria@-living_thing	-living_thing=31
@wood_anemone@-living_thing	-living_thing=46
@vosburgh_stakes@-event	-event=33
@robert_sour@-person	-person=111
@t._harry_williams@-person	-person=43
@socialist_labor@-organization	-organization=47
@prk@-medicine-medical_treatment	-medicine-medical_treatment=12
@barcelona_sc@-organization	-organization=45
@rhode_island_stingrays@-organization	-organization=36
@samson_and_delilah@-person	-person=2
@kevin_sheedy@-person	-person=109
@circle_of_magic@-art	-art=24
@mountain_jam@-art	-art=18
@kreva@-location	-location=29
@film_director@-title	-title=38
@galaxy@-location	-location=40
@latin_quarter@-person	-person=6
@cogie_domingo@-person	-person=26
@tomahawk@-product	-product=3
@two_tongues@-art	-art=4
@bock@-person	-person=9
@john_sharp@-person	-person=54
@orléans@-food	-food=2
@komsomolskaya_pravda@-art	-art=107
@runa_laila@-person	-person=48
@afi_award@-award	-award=61
@esbjerg@-location	-location=293
@kingswood@-location	-location=133
@narcissistic_personality_disorder@-disease	-disease=25
@rick_larsen@-person	-person=28
@zero@-organization	-organization=7
@akira@-person	-person=30
@optare_versa@-product	-product=29
@czechoslovakia@-organization	-organization=633
@ella_fitzgerald_sings_the_harold_arlen_songbook@-art	-art=32
@barcelona@-organization	-organization=1577
@westborough,_massachusetts@-location	-location=63
@elk@-organization	-organization=12
@grasshopper@-product	-product=3
@tanjong_pagar@-location	-location=88
@latham@-location	-location=49
@abkhazian@-people-ethnicity	-people-ethnicity=30
@fk_jagodina@-organization	-organization=122
@leeds_north_east@-event	-event=1
@syrian@-living_thing	-living_thing=1
@armagh@-art	-art=1
@med@-location	-location=1
@edward_m._house@-person	-person=41
@bendigo@-location	-location=432
@ucl@-body_part	-body_part=5
@ueda@-location	-location=37
@broome@-product	-product=1
@australia@-broadcast_network	-broadcast_network=5
@2012_london@-event	-event=31
@high_school_confidential@-art	-art=53
@la_linea@-location	-location=5
@welland@-product	-product=6
@arizona_cardinals@-event	-event=67
@denise_bryer@-person	-person=30
@walkley@-location	-location=34
@woolworths_limited@-organization	-organization=83
@dow@-person	-person=2
@rachel_hurd-wood@-person	-person=28
@mega_man_star_force@-broadcast_program	-broadcast_program=24
@outrageous_fortune@-art	-art=20
@emperor_junna@-person	-person=33
@fushimi@-person	-person=7
@the_rock@-location	-location=21
@madame_de_la_fayette@-person	-person=25
@frog@-living_thing	-living_thing=91
@lotus@-art	-art=50
@port_royal,_nova_scotia@-location	-location=29
@sambor@-person	-person=1
@passion@-broadcast-tv_channel	-broadcast-tv_channel=3
@arab@-organization	-organization=1
@tru@-organization	-organization=2
@robert_ii_of_scotland@-person	-person=117
@snipe@-title	-title=3
@metropolitan@-art	-art=47
@the_three_degrees@-person	-person=134
@pomeranian@-language	-language=2
@burlesque@-art	-art=39
@piha@-organization	-organization=20
@louis@-person	-person=345
@ramón_montoya@-person	-person=20
@mary_jo_salter@-person	-person=22
@david_yurman@-organization	-organization=29
@julia@-living_thing	-living_thing=7
@milltown_malbay@-location	-location=51
@scheme@-event	-event=1
@house_of_commons@-organization	-organization=6581
@haddock@-product	-product=2
@siskiyou_county@-location	-location=92
@akai@-organization	-organization=99
@serengeti@-location	-location=109
@chioggia@-event	-event=2
@julia@-broadcast_program	-broadcast_program=47
@arkansas@-event	-event=24
@joanna_miles@-person	-person=30
@change_of_heart@-person	-person=28
@bappa_mazumder@-person	-person=20
@abyssinia@-art	-art=2
@madison_county@-location	-location=748
@monroeville@-location	-location=64
@carmen_electra@-person	-person=229
@worcester,_massachusetts@-location	-location=1521
@audrey_hepburn@-person	-person=648
@cream@-food	-food=12
@urania@-product	-product=2
@powers@-art	-art=24
@upper_rhine_railway@-location	-location=33
@nelson_dingley,_jr.@-person	-person=24
@revelation@-person	-person=22
@39th@-organization	-organization=23
@tagalog@-language	-language=959
@hiddensee@-location	-location=55
@perkins@-location	-location=18
@_english@-language	-language=8
@amc@-broadcast_network	-broadcast_network=605
@index@-organization	-organization=1
@michael_gore@-person	-person=32
@héctor_alterio@-person	-person=52
@amine@-chemistry	-chemistry=12
@madeleine@-food	-food=10
@rise@-organization	-organization=15
@netherlands_antilles@-location	-location=797
@samarkand@-location	-location=767
@telecommunication@-art	-art=3
@breaking_away@-art	-art=74
@polyceridae@-living_thing	-living_thing=88
@league_two@-event	-event=5
@epsom_downs@-location	-location=118
@convolvulus@-product	-product=2
@absurd@-education-educational_degree	-education-educational_degree=5
@bruce@-location	-location=77
@wardha_district@-location	-location=33
@elly_ameling@-person	-person=55
@jean_pigozzi@-person	-person=29
@sidi_bou_said@-person	-person=15
@linacre_college,_oxford@-organization	-organization=37
@burlington@-location	-location=1209
@chiricahua@-location	-location=5
@tim_davis@-person	-person=24
@anderson_county,_south_carolina@-location	-location=42
@lacombe@-person	-person=3
@grenadian@-organization	-organization=2
@drive_angry@-art	-art=31
@iv@-medicine-medical_treatment	-medicine-medical_treatment=67
@master_of_the_queen's_music@-person	-person=1
@pegasus@-organization	-organization=15
@lulu@-product	-product=2
@under_21@-event	-event=2
@corwen@-location	-location=104
@deputy@-location	-location=1
@hepatitis_b@-medicine-drug	-medicine-drug=3
@caracal@-product	-product=1
@sichuan_province@-location	-location=124
@season_3@-event	-event=11
@aic@-organization	-organization=2
@newcastle@-event	-event=1
@irish_civil_war@-event	-event=522
@luther_brown@-person	-person=27
@woodrow_wyatt@-person	-person=34
@durango@-art	-art=3
@weaver@-location	-location=31
@josh_hamilton@-person	-person=194
@willow_creek@-location	-location=28
@springer@-event	-event=1
@agent_provocateur@-organization	-organization=51
@saignelégier@-location	-location=27
@soviet_union@-language	-language=1
@lancashire@-location	-location=8398
@ayutthaya@-location	-location=165
@rio_grande@-art	-art=30
@sheringham@-organization	-organization=4
@shocker@-art	-art=22
@lord_sandwich@-person	-person=38
@10th_congressional_district@-event	-event=1
@brown@-living_thing	-living_thing=48
@speedwell@-product	-product=21
@dennis_green@-person	-person=80
@u.s._route_11@-location	-location=332
@bonito@-art	-art=1
@billy_bragg@-person	-person=493
@hawaiian@-location	-location=28
@mqabba@-location	-location=26
@rif@-event	-event=2
@hall_of_heroes@-art	-art=20
@ipswich@-organization	-organization=112
@client@-product	-product=1
@binet_usa@-organization	-organization=36
@wonderland@-location	-location=24
@kamphaeng_phet@-location	-location=60
@kamnik@-location	-location=69
@sabadell@-location	-location=165
@dietrich_mateschitz@-person	-person=33
@aurelia@-living_thing	-living_thing=7
@smithsonian_institution@-location	-location=3
@elk_creek@-location	-location=35
@pyrenees@-location	-location=1821
@huon@-product	-product=1
@apricot@-visual_art-color	-visual_art-color=4
@saint_bernard@-person	-person=28
@strange_days_at_blake_holsey_high@-broadcast_program	-broadcast_program=49
@vigo@-organization	-organization=1
@all_or_nothing@-art	-art=129
@monks_risborough@-location	-location=21
@augusta@-living_thing	-living_thing=7
@high_rise@-art	-art=10
@philip_v_of_france@-person	-person=41
@montmorency@-person	-person=5
@dave_hemingway@-person	-person=21
@stronie_śląskie@-location	-location=24
@mount_tabor@-organization	-organization=1
@haro@-organization	-organization=7
@the_temple_of_elemental_evil@-product	-product=14
@károly_makk@-person	-person=32
@nausea@-art	-art=24
@q@-language	-language=2
@harry_markopolos@-person	-person=20
@new_york_city_department_of_education@-organization	-organization=257
@indus@-location	-location=145
@gimhae_international_airport@-location	-location=43
@giuseppe_farina@-person	-person=63
@com_hem@-organization	-organization=38
@september_11_attacks@-event	-event=2395
@joe_sewell@-person	-person=45
@football_coach@-organization	-organization=1
@hijo_del_signo@-person	-person=21
@charles_portis@-person	-person=31
@fellowship@-title	-title=22
@monmouth,_oregon@-location	-location=22
@brink@-location	-location=1
@2006_nba_playoffs@-event	-event=28
@giuseppe_zangara@-person	-person=37
@195@-product	-product=3
@malone@-location	-location=70
@trás-os-montes@-art	-art=7
@franco_modigliani@-person	-person=63
@miralem_pjanić@-person	-person=31
@daun@-location	-location=71
@napoli@-location	-location=6
@royal_st_george's_golf_club@-location	-location=35
@mago@-product	-product=1
@route_15@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@npo@-medicine-medical_treatment	-medicine-medical_treatment=1
@mono@-language	-language=4
@roussel@-organization	-organization=1
@johnston@-location	-location=77
@solar_and_heliospheric_observatory@-product	-product=63
@norman_pace@-person	-person=22
@earl_of_ross@-person	-person=6
@la_bresse@-location	-location=27
@retro@-person	-person=2
@ricky_reyes@-person	-person=46
@dussehra@-time	-time=36
@boxing_day@-time	-time=595
@joseph_i@-person	-person=94
@sturgeon@-product	-product=1
@commission_on_elections@-event	-event=187
@honda_point_disaster@-event	-event=36
@suburbia@-art	-art=37
@steven_smith@-person	-person=24
@o@-person	-person=5
@roscoe@-person	-person=2
@blackburn@-organization	-organization=328
@hampton_inn@-organization	-organization=41
@tunis@-product	-product=3
@tamina_snuka@-person	-person=31
@banfora_department@-location	-location=22
@77@-transit	-transit=1
@jan@-person	-person=103
@ardea@-living_thing	-living_thing=16
@above@-disease	-disease=2
@freedom@-organization	-organization=37
@maldivian@-language	-language=8
@cologne@-organization	-organization=18
@henry_bibby@-person	-person=27
@multan@-event	-event=2
@vickers_vimy@-product	-product=88
@thirteen_american_colonies@-location	-location=20
@gnr@-person	-person=16
@lakiya@-location	-location=24
@order_of_friendship_of_peoples@-award	-award=118
@afi@-event	-event=2
@nashville,_tennessee@-location	-location=4179
@scrabble@-location	-location=1
@willoughby@-product	-product=1
@queens'_college@-organization	-organization=68
@children@-art	-art=28
@happy_sunday@-broadcast_program	-broadcast_program=53
@mcc@-location	-location=2
@queensland@-organization	-organization=410
@new_brunswick_railway@-organization	-organization=36
@creve_coeur,_missouri@-location	-location=46
@alastor@-art	-art=5
@arna@-location	-location=34
@wyndham@-person	-person=10
@downey@-organization	-organization=2
@norwich_university_of_the_arts@-organization	-organization=23
@pinto@-location	-location=24
@sandown@-product	-product=1
@billion_dollar_baby@-person	-person=1
@butterworth@-location	-location=116
@noord-beveland@-location	-location=32
@sofia_university@-location	-location=1
@yolo@-art	-art=3
@romorantin@-food	-food=30
@episcopal_diocese_of_michigan@-location	-location=21
@maxi@-person	-person=1
@foxy_lady@-art	-art=57
@eastern_orthodox@-location	-location=1
@catalyst@-broadcast_program	-broadcast_program=14
@soyuz_t-15@-event	-event=24
@liverpool@-art	-art=13
@funk,_inc.@-person	-person=20
@arles@-location	-location=582
@hilltop@-location	-location=27
@blackwell@-location	-location=61
@konark_sun_temple@-location	-location=26
@caroline_of_brunswick@-person	-person=105
@cheetah@-living_thing	-living_thing=162
@portadown@-event	-event=2
@begemder@-location	-location=81
@gbp@-finance-currency	-finance-currency=58
@fn@-broadcast_network	-broadcast_network=2
@brookside@-location	-location=19
@woodridge@-event	-event=1
@exposure@-broadcast_program	-broadcast_program=17
@mid-atlantic@-organization	-organization=4
@quark@-organization	-organization=7
@bangladesh@-language	-language=2
@bellarmine@-person	-person=18
@nara@-people-ethnicity	-people-ethnicity=6
@central_library@-location	-location=71
@sangro@-event	-event=5
@vallejo@-person	-person=21
@contreras@-person	-person=1
@julianne_hough@-person	-person=129
@binjai@-location	-location=22
@founder@-god	-god=1
@hebrew@-language	-language=3602
@cannery_row@-art	-art=34
@university_at_buffalo_law_school@-organization	-organization=35
@member_of_congress@-organization	-organization=10
@universal_studios@-organization	-organization=1561
@grunt@-title	-title=2
@scullin@-person	-person=73
@yakima@-product	-product=1
@mick_taylor@-person	-person=278
@maithili@-language	-language=225
@brainbombs@-art	-art=2
@gentleman@-person	-person=34
@ouro_preto@-location	-location=111
@mauchline@-location	-location=68
@helme@-location	-location=23
@the_voyage@-event	-event=1
@orange_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=219
@calamus@-product	-product=4
@aura@-person	-person=2
@jung@-person	-person=60
@newcrest_mining@-organization	-organization=22
@travis_cloke@-person	-person=22
@paul_quinn@-event	-event=1
@australian_state@-location	-location=41
@parliamentary@-location	-location=4
@greenhills@-location	-location=29
@wyoming@-product	-product=11
@varanasi@-event	-event=2
@red_hot_chili_peppers@-person	-person=1637
@tony_fernandes@-person	-person=57
@85@-organization	-organization=2
@3rd_brigade@-organization	-organization=49
@micheline_lanctôt@-person	-person=40
@the_alamo@-location	-location=25
@regal@-organization	-organization=28
@breath@-art	-art=42
@swedish_language@-location	-location=1
@chhatarpur_district@-location	-location=32
@long_buckby@-location	-location=38
@ziębice@-location	-location=77
@dundee_united_f.c.@-organization	-organization=38
@jean_wallace@-person	-person=27
@brendan_smyth@-person	-person=22
@liversedge@-location	-location=44
@arethusa@-living_thing	-living_thing=2
@malayer_county@-location	-location=232
@la_grange@-location	-location=133
@lionelle_howard@-person	-person=23
@kearny@-person	-person=7
@rwanda@-organization	-organization=102
@congregationalist@-religion-religion	-religion-religion=230
@xxvi@-law	-law=1
@united_states_national_arboretum@-location	-location=41
@radio_flyer@-art	-art=23
@unzen@-location	-location=20
@king@-person	-person=493
@krishna@-person	-person=73
@marie-georges_pascal@-person	-person=21
@jump_super_stars@-product	-product=40
@tragedy@-person	-person=15
@the_belle_stars@-person	-person=20
@rosie@-person	-person=6
@hungarian@-organization	-organization=24
@kempston@-location	-location=61
@twilight@-location	-location=1
@kuru@-location	-location=15
@bl@-title	-title=2
@nanda@-organization	-organization=6
@toowoomba@-location	-location=427
@armenians@-organization	-organization=11
@hf@-chemistry	-chemistry=21
@ashikaga@-location	-location=23
@pico@-location	-location=71
@baseline_road@-location	-location=53
@previous_season@-person	-person=1
@khedivate_of_egypt@-location	-location=56
@st._thomas_aquinas@-organization	-organization=7
@the_national@-art	-art=79
@vox@-organization	-organization=141
@spanish_fly@-art	-art=16
@traditional_anglican_communion@-organization	-organization=33
@lateran_palace@-location	-location=98
@nantucket@-product	-product=5
@agenda@-product	-product=1
@channel_5@-broadcast_network	-broadcast_network=878
@aliens@-person	-person=1
@brunei@-person	-person=1
@rail@-location	-location=3
@chinese_government@-organization	-organization=27
@allen@-location	-location=143
@dinah@-person	-person=34
@mpp@-organization	-organization=11
@split@-organization	-organization=29
@jamaica,_queens@-location	-location=173
@hermetic@-art	-art=7
@pilotwings_64@-product	-product=22
@centipede@-person	-person=25
@gertrude@-art	-art=1
@phoenix,_az@-location	-location=20
@ladon@-location	-location=21
@alastor@-god	-god=15
@khat@-living_thing	-living_thing=37
@cordon_bleu@-title	-title=1
@lupe_ontiveros@-person	-person=49
@jimmy_dean@-art	-art=2
@alex_groza@-person	-person=32
@zoo_station@-art	-art=15
@king_of_the_romans@-title	-title=361
@croatian_national_bank@-location	-location=30
@1964_olympic_games@-event	-event=46
@opéra@-location	-location=37
@pontevedra_cf@-organization	-organization=83
@haghpat@-location	-location=25
@1915_world_series@-event	-event=22
@david@-broadcast_program	-broadcast_program=1
@falkenstein@-person	-person=2
@chalcedon@-event	-event=2
@hiro_yamamoto@-person	-person=33
@avengers@-organization	-organization=5
@tom_flores@-person	-person=61
@žiar_nad_hronom_district@-location	-location=33
@nazanin_boniadi@-person	-person=24
@chad_oliver@-person	-person=34
@catfish@-product	-product=1
@kalinga@-location	-location=336
@sultan_of_perak@-person	-person=2
@eugénie@-product	-product=2
@heath@-location	-location=76
@creston@-location	-location=104
@palestrina@-person	-person=188
@driver@-art	-art=3
@sapho@-person	-person=8
@lili_haydn@-person	-person=35
@primo@-art	-art=3
@mortal_kombat@-product	-product=250
@202@-organization	-organization=3
@ballincollig@-location	-location=67
@outing@-location	-location=1
@balarama@-god	-god=123
@forever_young@-art	-art=121
@assassination@-person	-person=12
@prešov@-organization	-organization=3
@40_commando@-organization	-organization=66
@edwards@-event	-event=2
@mcfarlane_strait@-location	-location=25
@flora_australiensis@-art	-art=70
@sign@-art	-art=6
@ismael_miranda@-person	-person=23
@madeleine_carroll@-person	-person=145
@far_cry@-product	-product=32
@trac@-computer-programming_language	-computer-programming_language=3
@candy@-person	-person=13
@edward_t._hall@-person	-person=26
@neue_pinakothek@-location	-location=59
@xxl@-person	-person=8
@andrey_kolmogorov@-person	-person=71
@t-rex@-organization	-organization=3
@champion's_cup@-event	-event=48
@sr_24@-location	-location=20
@truk@-event	-event=4
@pierrot_lunaire@-person	-person=3
@huxley@-person	-person=8
@department_of_agriculture@-organization	-organization=90
@mainstream@-organization	-organization=36
@california_governor@-title	-title=74
@richard_riley@-person	-person=44
@west_virginia_radio_corporation@-organization	-organization=42
@carolee_schneemann@-person	-person=51
@zamora@-location	-location=270
@kate_greenaway_medal@-award	-award=151
@the_saint@-organization	-organization=9
@moros@-people-ethnicity	-people-ethnicity=29
@armida@-art	-art=91
@bergen_op_zoom@-event	-event=7
@primus@-broadcast_program	-broadcast_program=2
@skin@-disease	-disease=3
@the_living_bible@-art	-art=21
@muirhead@-person	-person=3
@ohio_valley@-organization	-organization=17
@tim@-product	-product=1
@live_oak@-location	-location=50
@djoser@-person	-person=98
@japan_soccer_league@-event	-event=3
@government_of_france@-location	-location=1
@1975@-location	-location=1
@alistair_hulett@-person	-person=23
@real_world@-organization	-organization=30
@firestone@-person	-person=1
@fontana@-person	-person=9
@federal_express@-organization	-organization=25
@bielefeld@-location	-location=430
@esk@-location	-location=52
@waasland@-location	-location=23
@john_kemp@-art	-art=1
@mandarin@-broadcast-tv_channel	-broadcast-tv_channel=2
@janet@-art	-art=11
@everton@-organization	-organization=3640
@azura_skye@-person	-person=25
@shuar@-people-ethnicity	-people-ethnicity=26
@ben_wright@-person	-person=42
@frederick@-person	-person=316
@the_station_nightclub_fire@-event	-event=40
@kelly_marie@-person	-person=20
@darby@-person	-person=5
@magazin@-art	-art=1
@city_of_salisbury@-location	-location=42
@flashforward@-art	-art=14
@long_beach_unified_school_district@-location	-location=39
@boys_will_be_boys@-broadcast_program	-broadcast_program=1
@the_times@-organization	-organization=1
@the_animals_of_farthing_wood@-broadcast_program	-broadcast_program=25
@tajik_soviet_socialist_republic@-location	-location=33
@robot@-art	-art=24
@1964@-law	-law=1
@executive_director@-organization	-organization=2
@nyköping@-location	-location=158
@toni_childs@-person	-person=44
@guntur@-organization	-organization=1
@cumbria@-language	-language=2
@regensburg@-location	-location=1
@the_deputy@-art	-art=27
@ripple@-product	-product=3
@moby_dick@-person	-person=3
@nathan@-art	-art=1
@ultraman_gaia@-broadcast_program	-broadcast_program=24
@michel_delebarre@-person	-person=21
@fuse@-product	-product=55
@supernatural_horror_in_literature@-art	-art=36
@donington@-art	-art=1
@dido@-person	-person=370
@james_storm@-person	-person=242
@don_cossacks@-title	-title=1
@midland@-location	-location=2
@daniel_ash@-art	-art=2
@the_job@-art	-art=6
@michael_bracewell@-organization	-organization=1
@a.a.@-education-educational_degree	-education-educational_degree=6
@cauldron@-product	-product=3
@kozlov@-person	-person=14
@ne@-event	-event=1
@passiflora@-living_thing	-living_thing=57
@fosters@-food	-food=10
@1932_world_series@-event	-event=31
@james_pattinson@-person	-person=27
@hendricks@-location	-location=24
@walton@-location	-location=239
@american_college_of_sports_medicine@-organization	-organization=37
@gold_digger@-art	-art=69
@kumar_gandharva@-person	-person=39
@krishnamachari_srikkanth@-person	-person=31
@adam's_rib@-broadcast_program	-broadcast_program=8
@vitré@-location	-location=58
@harry_potter_and_the_chamber_of_secrets@-art	-art=230
@polynesians@-location	-location=1
@woodstock_1999@-event	-event=46
@mobile,_alabama@-location	-location=1586
@university_of_the_air@-broadcast_program	-broadcast_program=20
@ch@-computer-programming_language	-computer-programming_language=10
@margaret_beckett@-person	-person=145
@antrim@-organization	-organization=572
@lully@-location	-location=4
@r._pacheco@-person	-person=51
@juturna@-art	-art=6
@london_fields@-art	-art=17
@peacock_theatre@-location	-location=32
@1976@-event	-event=1035
@maxime_verhagen@-person	-person=51
@besalú@-location	-location=44
@50_foot_wave@-person	-person=19
@phyllocnistis_citrella@-living_thing	-living_thing=36
@sycamore@-product	-product=1
@moira_anderson@-person	-person=26
@taluk@-location	-location=36
@eric_l._boyd@-person	-person=21
@frederick_william_vanderbilt@-person	-person=28
@max_headroom@-broadcast_program	-broadcast_program=89
@hambledon@-product	-product=1
@morningside@-organization	-organization=27
@callicoon@-location	-location=20
@gratian@-person	-person=192
@dietrich_von_saucken@-person	-person=23
@ellesmere@-art	-art=1
@bure@-location	-location=19
@boston_red_sox@-organization	-organization=6451
@simeon@-person	-person=87
@fort_meigs@-event	-event=5
@north_chicago,_illinois@-location	-location=23
@k-1_max@-event	-event=1
@italian_sausage@-food	-food=20
@a_yank_at_oxford@-art	-art=22
@kamelot@-person	-person=192
@dvina@-location	-location=32
@controversial@-person	-person=4
@drugs@-event	-event=3
@mute_records@-organization	-organization=401
@james_patrick_stuart@-person	-person=62
@jaime_fabregas@-person	-person=34
@route_34@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@judith_chapman@-person	-person=30
@real_world@-broadcast_program	-broadcast_program=2
@arborea@-title	-title=1
@corvo_island@-location	-location=20
@orlando_miracle@-organization	-organization=45
@roudnice_nad_labem@-location	-location=46
@anthony_smith@-person	-person=49
@blackbird@-person	-person=3
@kazushi_sakuraba@-person	-person=98
@mursi@-language	-language=5
@erik_davis@-person	-person=23
@unitarianist@-religion-religion	-religion-religion=22
@pursuit@-art	-art=1
@monument@-location	-location=98
@kočani@-location	-location=50
@erp@-medicine-medical_treatment	-medicine-medical_treatment=1
@pomeranian@-location	-location=50
@marcel_allain@-person	-person=20
@decline_and_fall@-art	-art=34
@paramount@-broadcast_network	-broadcast_network=2
@rudy@-art	-art=62
@yin@-medicine-medical_treatment	-medicine-medical_treatment=1
@pennsylvania_route_51@-location	-location=30
@nuwan_kulasekara@-person	-person=25
@aleutian_trench@-location	-location=31
@van_nuys_boulevard@-art	-art=1
@vsevolozhsk@-location	-location=24
@gmina_kamienna_góra@-location	-location=25
@george_bailey@-person	-person=35
@adrian_cioroianu@-person	-person=63
@elaine_lordan@-person	-person=24
@venturi@-organization	-organization=24
@charles_t._hinde@-person	-person=33
@picture_this@-broadcast_program	-broadcast_program=14
@limbo@-person	-person=1
@manhattan,_new_york@-location	-location=59
@small@-living_thing	-living_thing=4
@442@-location	-location=55
@dustin_byfuglien@-person	-person=39
@drogheda_united_f.c.@-organization	-organization=26
@i-440@-location	-location=32
@limavady@-organization	-organization=2
@abel_meeropol@-person	-person=30
@commonwealth_range@-location	-location=21
@national_council_on_radiation_protection_and_measurements@-organization	-organization=22
@zuiderzee@-location	-location=136
@turin@-organization	-organization=15
@hillcrest@-location	-location=90
@ratmir_kholmov@-person	-person=24
@currituck_county@-location	-location=46
@łódź@-location	-location=5409
@department_of_water_affairs@-organization	-organization=70
@arizona@-event	-event=23
@kaposvár@-organization	-organization=29
@daybreak@-broadcast_program	-broadcast_program=57
@snowflake@-art	-art=1
@tioga@-organization	-organization=3
@solomon_grundy@-person	-person=5
@triumph@-person	-person=114
@pygmalion@-person	-person=32
@serpico@-art	-art=95
@mastercard@-location	-location=1
@davis_county,_iowa@-location	-location=20
@acacia@-food	-food=1
@raja@-organization	-organization=2
@eastern@-language	-language=10
@leinster_rugby@-organization	-organization=134
@roy_mcdonough@-person	-person=21
@angelfish@-art	-art=6
@band_of_brothers@-broadcast_program	-broadcast_program=394
@taejong_of_joseon@-person	-person=20
@rockwell@-person	-person=44
@cook_islands_national_football_team@-organization	-organization=35
@jadavpur@-location	-location=56
@alice_childress@-art	-art=3
@ceará@-organization	-organization=108
@wild_card@-broadcast_program	-broadcast_program=34
@sonny_liston@-art	-art=1
@northern_ostrobothnia@-location	-location=124
@whirlpool@-person	-person=1
@roberta_bondar@-person	-person=41
@marijuana@-medicine-medical_treatment	-medicine-medical_treatment=1
@chautauqua_county,_new_york@-location	-location=130
@willis_jackson@-person	-person=96
@alpine@-organization	-organization=31
@viji_thampi@-person	-person=25
@toledo_rockets@-organization	-organization=20
@theo-ben_gurirab@-person	-person=32
@enid@-broadcast_program	-broadcast_program=14
@amy_grant@-art	-art=2
@commuter_rail@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@imperials@-organization	-organization=16
@grimm@-person	-person=33
@shiraz@-food	-food=21
@demo@-god	-god=1
@electric_dreams@-broadcast_program	-broadcast_program=4
@carolina@-product	-product=3
@battle_of_pea_ridge@-event	-event=127
@natalie@-person	-person=32
@yumi_kakazu@-person	-person=33
@ainslie@-location	-location=15
@sirius_satellite_radio@-organization	-organization=3
@vila@-location	-location=35
@seton_river@-location	-location=20
@kuala_lumpur_stock_exchange@-organization	-organization=18
@amdahl@-organization	-organization=25
@cyclone_tracy@-broadcast_program	-broadcast_program=3
@aira@-person	-person=2
@alden@-art	-art=1
@la_grange@-art	-art=40
@emotional_rescue@-art	-art=34
@43@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=14
@idea@-award	-award=6
@todd_la_torre@-person	-person=25
@john_f._seiberling@-person	-person=23
@hmong@-people-ethnicity	-people-ethnicity=310
@belfast_central@-location	-location=43
@biology@-title	-title=1
@countdown_to_infinite_crisis@-art	-art=27
@redgum@-living_thing	-living_thing=2
@fantômas@-art	-art=26
@phthia@-person	-person=3
@domino@-product	-product=3
@lorna_luft@-person	-person=55
@anquan_boldin@-person	-person=138
@one_false_move@-person	-person=2
@inspector@-art	-art=11
@tirana@-location	-location=1186
@pa_54@-location	-location=33
@brazilian@-event	-event=9
@spremberg@-person	-person=3
@mannheim@-event	-event=2
@indochine@-art	-art=44
@secretary_of_state_for_foreign_and_commonwealth_affairs@-title	-title=196
@turkey_national_team@-organization	-organization=20
@indian_head@-location	-location=31
@hugh_mcculloch@-person	-person=29
@bamberger's@-organization	-organization=41
@nbc@-organization	-organization=17
@nova@-award	-award=1
@william_lyon_mackenzie@-person	-person=172
@marri@-living_thing	-living_thing=38
@garuda@-god	-god=354
@english@-person	-person=4
@samtredia@-location	-location=28
@titans@-broadcast_program	-broadcast_program=31
@canterbury@-art	-art=9
@cypriot_championship@-event	-event=4
@pontic_greek@-language	-language=39
@serena@-organization	-organization=2
@joshua@-art	-art=20
@giovanni_segantini@-person	-person=35
@sarge@-broadcast_program	-broadcast_program=12
@indica@-person	-person=16
@beep_beep@-art	-art=6
@treasure_island@-art	-art=520
@will_witherspoon@-person	-person=23
@cppcc@-organization	-organization=20
@tex_live@-product	-product=24
@kate_bornstein@-person	-person=29
@the_block@-broadcast_program	-broadcast_program=44
@donaldson_v_beckett@-event	-event=24
@jonesboro@-location	-location=253
@la_reina@-living_thing	-living_thing=1
@fifteen@-art	-art=4
@wombwell@-person	-person=1
@ambrosia@-living_thing	-living_thing=8
@win,_lose_or_draw@-art	-art=8
@isabel@-art	-art=6
@hesperange@-organization	-organization=1
@new_paris@-location	-location=25
@brigit_forsyth@-person	-person=24
@jeanne_eagels@-person	-person=48
@gmina_wojcieszków@-location	-location=21
@telemedia@-organization	-organization=80
@rolling_thunder@-art	-art=23
@challenge_league@-organization	-organization=126
@inspector@-person	-person=5
@alcántara@-event	-event=1
@asa@-living_thing	-living_thing=1
@partners_in_crime@-art	-art=17
@palgrave@-organization	-organization=23
@johnson_controls@-organization	-organization=89
@chad_billingsley@-person	-person=51
@retreat@-location	-location=20
@mjällby@-organization	-organization=22
@moura@-location	-location=35
@the_ghost_inside@-art	-art=27
@bureau_of_aeronautics@-organization	-organization=116
@salt_lake_city,_utah@-location	-location=53
@west_germany@-location	-location=5183
@irakere@-person	-person=48
@u.a.e.@-organization	-organization=2
@the_last_ninja@-product	-product=20
@indio@-organization	-organization=1
@forth@-art	-art=16
@muricy_ramalho@-person	-person=44
@leduc@-location	-location=83
@motivation@-art	-art=33
@6th@-event	-event=13
@co._cork@-organization	-organization=1
@montblanc@-organization	-organization=23
@columbia_games@-person	-person=21
@tsn@-broadcast_network	-broadcast_network=628
@ks@-location	-location=76
@battle_of_jenkins'_ferry@-event	-event=34
@compton@-person	-person=27
@r5@-biology	-biology=1
@fable@-art	-art=13
@the_boxer_rebellion@-person	-person=19
@paul_avrich@-person	-person=40
@sonny_boy_williamson@-person	-person=37
@ocean@-location	-location=118
@paar@-location	-location=16
@philemon@-person	-person=13
@merritt_a._edson@-person	-person=23
@harold_craxton@-person	-person=27
@humbug@-art	-art=32
@king's_lynn@-organization	-organization=163
@69@-organization	-organization=1
@vickers@-organization	-organization=538
@eloy@-person	-person=45
@orange_high_school@-organization	-organization=34
@collège_françois-xavier-garneau@-organization	-organization=21
@carmen@-location	-location=62
@dirty_vegas@-art	-art=2
@villa_del_rosario@-location	-location=29
@roman@-person	-person=15
@2006_world_junior_championships@-event	-event=111
@westoe@-location	-location=16
@seville@-location	-location=2645
@edwin@-person	-person=132
@braid@-person	-person=64
@churchill_county,_nevada@-location	-location=29
@clevedon@-location	-location=178
@minister_of_defence@-title	-title=208
@team_of_the_year@-award	-award=28
@stephen_paulus@-person	-person=42
@xanthippe@-person	-person=21
@haku@-person	-person=41
@immortal@-art	-art=37
@see_see_rider@-art	-art=41
@bispham@-person	-person=1
@4@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=79
@brazil@-finance-currency	-finance-currency=2
@hasim_rahman@-person	-person=59
@ur@-chemistry	-chemistry=1
@muddy_waters@-person	-person=812
@ministry_of_foreign_affairs@-organization	-organization=460
@research_science_institute@-organization	-organization=20
@jennings_randolph@-person	-person=81
@mon@-organization	-organization=12
@pride@-art	-art=53
@yahoo!_japan@-organization	-organization=67
@breakdown@-person	-person=10
@three_kings@-art	-art=66
@knut_kroon@-person	-person=42
@camel@-living_thing	-living_thing=4
@new_orleans,_louisiana@-location	-location=130
@red_eye_radio@-person	-person=1
@the_king_and_i@-broadcast_program	-broadcast_program=27
@shangri-la@-product	-product=1
@fgs@-organization	-organization=40
@fayetteville,_georgia@-location	-location=30
@steve_adey@-person	-person=24
@previous_season@-event	-event=229
@avellino@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@port_adelaide_football_club@-location	-location=1
@étienne_de_la_boétie@-person	-person=25
@lamia@-god	-god=29
@mark_critz@-person	-person=25
@huey@-person	-person=30
@arco@-location	-location=79
@william_cranch@-person	-person=23
@university_college@-organization	-organization=290
@boston_college@-location	-location=15
@martin_bicknell@-person	-person=26
@tms@-chemistry	-chemistry=1
@north_fremantle@-organization	-organization=12
@u.s._east_coast@-location	-location=23
@the_street@-location	-location=7
@adventure_time@-broadcast_program	-broadcast_program=284
@roman_herzog@-person	-person=78
@shay_given@-person	-person=92
@mark_zuckerberg@-person	-person=210
@david@-product	-product=4
@singularity@-art	-art=6
@australia@-people-ethnicity	-people-ethnicity=24
@natural_selection@-product	-product=6
@central_washington@-location	-location=13
@albania@-person	-person=2
@charles_churchill@-person	-person=71
@utc@-location	-location=1
@darryl_stingley@-person	-person=31
@new_zealand_breakers@-organization	-organization=164
@segorbe@-location	-location=36
@220@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@divandarreh_county@-location	-location=202
@emporium@-location	-location=18
@scribble_jam@-event	-event=26
@baboon@-god	-god=1
@nakajima_aircraft_company@-organization	-organization=58
@79@-art	-art=4
@nick_clooney@-person	-person=39
@cheyenne@-location	-location=37
@ge@-god	-god=7
@matrix@-art	-art=52
@preston@-organization	-organization=200
@football_league_third_division_south@-organization	-organization=203
@king_lear@-art	-art=1036
@the_remains@-person	-person=20
@yin@-location	-location=17
@a.t._still_university@-organization	-organization=33
@jarvis@-art	-art=11
@habersham@-person	-person=7
@paris_barclay@-person	-person=74
@fala@-location	-location=8
@olivia_de_havilland@-person	-person=392
@the_land@-art	-art=11
@westward_ho@-art	-art=20
@oro@-art	-art=7
@nit@-living_thing	-living_thing=3
@gallup@-organization	-organization=36
@king's_cross_central@-location	-location=22
@royal_irish_fusiliers@-organization	-organization=101
@gdov@-location	-location=29
@district_of_osnabrück@-location	-location=44
@algona@-organization	-organization=1
@bidford-on-avon@-location	-location=21
@local_elections@-location	-location=1
@pigbag@-person	-person=23
@captured@-person	-person=1
@james_dashner@-person	-person=23
@sydney_adventist_hospital@-location	-location=24
@new_year's_day@-event	-event=1
@eisenhower@-art	-art=2
@valeri_kharlamov@-person	-person=51
@azusa@-transit	-transit=7
@hard_rock_hotel_and_casino@-organization	-organization=2
@kirishima@-location	-location=48
@plantation@-location	-location=33
@robert_hoddle@-person	-person=41
@off_with_their_heads@-event	-event=1
@maltese@-people-ethnicity	-people-ethnicity=198
@blur@-art	-art=2
@charles,_prince_of_wales@-person	-person=41
@sherilyn_fenn@-person	-person=133
@santa_ana@-organization	-organization=2
@web_of_spider-man@-art	-art=97
@emory@-person	-person=1
@luis_a._ferré_performing_arts_center@-location	-location=20
@vm@-organization	-organization=7
@princess_anne@-location	-location=74
@solas@-art	-art=4
@rob_fraboni@-person	-person=21
@wanted@-art	-art=88
@tv_cultura@-broadcast-tv_channel	-broadcast-tv_channel=1
@emily@-event	-event=12
@frank_wilson@-person	-person=198
@colony_of_new_south_wales@-location	-location=44
@national_association_of_black_journalists@-organization	-organization=116
@valiente@-broadcast_program	-broadcast_program=4
@composer@-art	-art=1
@arts_theatre@-location	-location=142
@kanawha@-product	-product=12
@hart@-living_thing	-living_thing=15
@mount_allison@-location	-location=10
@conqueror@-art	-art=6
@spellbound@-product	-product=4
@unterhaching@-location	-location=21
@march_6@-time	-time=273
@tytsjerksteradiel@-location	-location=33
@democratic_popular_party@-organization	-organization=20
@bacharach@-person	-person=44
@brinda_karat@-person	-person=24
@steve_epting@-person	-person=45
@sculpin@-product	-product=1
@astral@-organization	-organization=2
@koch@-organization	-organization=33
@nordic@-location	-location=366
@juliet_prowse@-person	-person=63
@don_mills@-person	-person=2
@dr@-broadcast_network	-broadcast_network=125
@cornel_wilde@-person	-person=143
@msg@-broadcast_network	-broadcast_network=10
@gjerdrum@-location	-location=19
@henri@-person	-person=60
@mingo@-person	-person=65
@ur@-art	-art=9
@run@-event	-event=12
@john_henry_lewis@-person	-person=27
@outpost@-art	-art=14
@aralar@-location	-location=9
@speed@-event	-event=1
@warden@-location	-location=26
@buffaloes@-living_thing	-living_thing=7
@hammond@-organization	-organization=7
@pyongyang@-event	-event=2
@yoshimune@-person	-person=19
@hornblower@-person	-person=2
@jubilee_line_extension@-location	-location=40
@tonawanda@-location	-location=73
@električni_orgazam@-person	-person=128
@heart_of_gold@-art	-art=24
@vittoria@-product	-product=1
@disarm@-person	-person=1
@ebeltoft@-location	-location=49
@temple@-art	-art=6
@german_colony@-people-ethnicity	-people-ethnicity=1
@mount_washington@-product	-product=2
@denis_jenkinson@-person	-person=25
@akina_nakamori@-person	-person=30
@1999-00@-organization	-organization=1
@wicomico_county,_maryland@-location	-location=31
@supreme_court_of_ukraine@-organization	-organization=36
@cyril@-art	-art=1
@city_of_flint@-location	-location=44
@bellator_mma@-organization	-organization=73
@barry_hills@-person	-person=34
@surat_thani@-location	-location=124
@burrowbridge@-location	-location=22
@bielefeld@-organization	-organization=9
@gur@-language	-language=32
@m-20@-product	-product=2
@shelbyville@-organization	-organization=2
@konso@-location	-location=7
@baseball@-event	-event=38
@treorchy@-location	-location=58
@godoy_cruz@-organization	-organization=153
@can't_help_lovin'_dat_man@-art	-art=44
@boston_red_caps@-organization	-organization=83
@the_apostle@-person	-person=1
@philip_dadson@-person	-person=20
@new_line@-product	-product=1
@the_glitter_band@-person	-person=28
@out_of_order@-art	-art=28
@adoor_bhasi@-person	-person=96
@dbs@-medicine-medical_treatment	-medicine-medical_treatment=1
@san_domingo@-location	-location=15
@fantastic_four@-art	-art=138
@gavin_shuker@-person	-person=21
@politika@-location	-location=1
@kryvbas@-location	-location=5
@tang@-location	-location=2
@dol@-organization	-organization=1
@chieftain@-product	-product=4
@grand_national@-event	-event=129
@bragg@-person	-person=11
@system@-person	-person=1
@taíno@-people-ethnicity	-people-ethnicity=56
@ndebele@-language	-language=59
@eddie_hodges@-person	-person=36
@coral_way@-location	-location=23
@met@-location	-location=5
@patty_loveless@-art	-art=4
@henley@-person	-person=14
@horne@-person	-person=16
@european_champions@-award	-award=1
@dolichopodidae@-living_thing	-living_thing=228
@the_tote@-organization	-organization=26
@macdonald@-person	-person=44
@southern_province@-organization	-organization=1
@carrier@-language	-language=20
@arauco_province@-location	-location=39
@agnes_carlsson@-person	-person=67
@hong_kong_museum_of_art@-location	-location=41
@rajadhiraja_chola@-person	-person=48
@pius_xi@-organization	-organization=1
@rügen@-location	-location=502
@veuve_clicquot@-person	-person=1
@ellesmere_canal@-location	-location=58
@love_affair@-art	-art=34
@peeping_tom@-disease	-disease=32
@times@-organization	-organization=2
@co@-chemistry	-chemistry=60
@latin_war@-event	-event=34
@harriman@-location	-location=71
@mart_poom@-person	-person=32
@mallee@-location	-location=51
@heart_of_the_city@-broadcast_program	-broadcast_program=13
@victoria,_london@-location	-location=26
@patrick_henry@-product	-product=5
@walton@-person	-person=91
@linklaters@-organization	-organization=56
@mayenne@-location	-location=436
@barking@-living_thing	-living_thing=1
@turtle@-living_thing	-living_thing=94
@jack_sepkoski@-person	-person=20
@camp_casey@-location	-location=35
@gordon_pask@-person	-person=32
@uri@-organization	-organization=1
@resolute@-product	-product=11
@dandelion@-art	-art=18
@hasidim@-organization	-organization=1
@yellow_bird@-person	-person=3
@blanca_peak@-location	-location=22
@heights@-location	-location=8
@i_vespri_siciliani@-art	-art=48
@poultry@-food	-food=52
@albania@-people-ethnicity	-people-ethnicity=2
@marble@-product	-product=14
@l'osservatore_romano@-art	-art=101
@foyles@-organization	-organization=36
@kaurna@-language	-language=21
@andrea_bargnani@-person	-person=174
@major@-organization	-organization=7
@outbreak@-event	-event=6
@bishop_of_meath@-title	-title=111
@chevella@-location	-location=36
@3rd@-event	-event=11
@gary_wallis@-person	-person=20
@i-26@-product	-product=9
@hephaestion@-person	-person=62
@banana_republic@-art	-art=10
@canonicus@-title	-title=2
@hanna-barbera_productions@-person	-person=80
@pombal@-event	-event=4
@michelle_ruff@-person	-person=65
@kevin_blechdom@-person	-person=27
@abraha@-person	-person=21
@now@-event	-event=1
@crypton_future_media@-person	-person=23
@sts-61-b@-event	-event=40
@mervyn_peake@-person	-person=157
@forte@-product	-product=15
@federico_mompou@-art	-art=1
@hilltop@-organization	-organization=1
@beat@-art	-art=11
@rossa@-person	-person=27
@assassin@-person	-person=33
@goliath@-organization	-organization=6
@sacred_heart_cathedral@-organization	-organization=1
@szentes@-location	-location=35
@kalmar@-organization	-organization=24
@dawood_ibrahim@-person	-person=85
@malaysian@-language	-language=86
@voa@-art	-art=7
@gorilla@-organization	-organization=1
@salmonella@-disease	-disease=3
@sublime@-person	-person=345
@poa@-art	-art=2
@rolling_stone@-art	-art=7374
@sn@-art	-art=4
@dc@-organization	-organization=391
@dog_days@-broadcast_program	-broadcast_program=35
@physiotherapist@-medicine-medical_treatment	-medicine-medical_treatment=33
@patching@-location	-location=22
@hospital@-product	-product=1
@pan@-disease	-disease=2
@destry@-broadcast_program	-broadcast_program=9
@scala@-product	-product=2
@atlas@-art	-art=38
@penn_relays@-event	-event=104
@avan_jogia@-person	-person=33
@chithira_thirunal_balarama_varma@-person	-person=51
@c2@-product	-product=6
@waikato@-location	-location=346
@wolfe_morris@-person	-person=22
@creator@-person	-person=3
@managing_director@-title	-title=22
@khe_sanh@-location	-location=81
@dmc@-person	-person=22
@sedgemoor@-location	-location=130
@daegu@-organization	-organization=3
@saint-blaise@-person	-person=2
@creepy@-person	-person=4
@asterix@-art	-art=226
@splash@-living_thing	-living_thing=1
@ferret@-organization	-organization=8
@dominatrix@-title	-title=17
@all_star@-organization	-organization=2
@rolfe@-person	-person=15
@cheek_by_jowl@-organization	-organization=48
@mogadishu@-event	-event=5
@cgd@-organization	-organization=30
@alex_haley@-product	-product=2
@marmion@-location	-location=15
@force_five@-broadcast_program	-broadcast_program=25
@ge@-people-ethnicity	-people-ethnicity=1
@strzegowo@-location	-location=30
@syrian@-event	-event=1
@irish@-religion-religion	-religion-religion=4
@nk_osijek@-organization	-organization=163
@bus@-product	-product=105
@stigmella_poterii@-living_thing	-living_thing=21
@callander@-location	-location=104
@u.s._highway_14@-location	-location=23
@carlton_television@-organization	-organization=172
@collin@-person	-person=37
@black_widow@-person	-person=25
@gypsies@-art	-art=2
@kris_commons@-person	-person=42
@naruto@-location	-location=39
@tishman_speyer@-organization	-organization=32
@movement@-organization	-organization=10
@down@-location	-location=199
@_@-broadcast_network	-broadcast_network=1
@xxvi@-event	-event=27
@university_of_chittagong@-organization	-organization=28
@manson@-person	-person=31
@success@-person	-person=23
@code@-person	-person=11
@hella@-person	-person=3
@nicola_sanders@-person	-person=22
@chile@-food	-food=3
@light_rail_transit@-transit	-transit=23
@juliet_simms@-person	-person=32
@brent@-person	-person=33
@fischer,_david_hackett@-person	-person=21
@leonardo_tavares@-person	-person=38
@all_of_us@-broadcast_program	-broadcast_program=77
@moroni@-person	-person=5
@pierce@-organization	-organization=15
@9th@-art	-art=4
@ozark_national_scenic_riverways@-location	-location=23
@flanders@-location	-location=2733
@bad_company@-art	-art=100
@hosokawa_gracia@-person	-person=22
@scorpio_rising@-art	-art=32
@paddington@-organization	-organization=1
@st._james@-product	-product=1
@bougainville_island@-location	-location=188
@ian_mcnabb@-art	-art=2
@wilde@-person	-person=44
@the_exiles@-art	-art=20
@archibald_campbell,_7th_earl_of_argyll@-person	-person=29
@concord_dawn@-person	-person=42
@mainland_halifax@-location	-location=26
@haughton@-location	-location=58
@chief_judge_of_the_new_york_court_of_appeals@-title	-title=30
@godwin@-location	-location=1
@lys@-event	-event=23
@toronto@-person	-person=43
@cuatro@-broadcast_network	-broadcast_network=66
@barnstable_municipal_airport@-location	-location=27
@red_special@-product	-product=31
@stevens@-person	-person=90
@clare_martin@-title	-title=1
@ariel_rivera@-art	-art=1
@frightmare@-person	-person=37
@geno_auriemma@-person	-person=89
@people_like_us@-broadcast_program	-broadcast_program=44
@cable@-location	-location=12
@cercle_of_djenné@-location	-location=20
@killiecrankie@-location	-location=17
@the_tunnel@-organization	-organization=4
@lichfield@-product	-product=3
@east_midlands@-location	-location=631
@cale@-person	-person=12
@russia@-people-ethnicity	-people-ethnicity=14
@fillmore@-person	-person=2
@tarzan@-art	-art=191
@uclés@-event	-event=3
@ucluelet@-location	-location=38
@poplar_bluff,_missouri@-location	-location=66
@the_woodlands@-location	-location=115
@nba_playoffs@-product	-product=4
@radoslav_nesterović@-person	-person=32
@the_best_of_everything@-art	-art=13
@revelstoke@-title	-title=1
@dikhil@-location	-location=28
@rhine@-product	-product=1
@mark_ii@-person	-person=6
@hen@-location	-location=12
@lord_high_treasurer@-title	-title=173
@renuka@-person	-person=12
@hilliard@-location	-location=15
@banana@-food	-food=117
@epica@-person	-person=173
@nominated@-event	-event=13
@winton@-organization	-organization=26
@bragg@-organization	-organization=1
@georges_feydeau@-person	-person=168
@st_georges_terrace@-location	-location=55
@garam_masala@-art	-art=25
@dig@-art	-art=30
@pyrrhus@-person	-person=120
@pby_catalina@-product	-product=29
@harley@-person	-person=12
@bercy@-location	-location=59
@todd_english@-person	-person=21
@o@-organization	-organization=1
@paul_raymond@-organization	-organization=1
@supergrass@-art	-art=12
@san_blas@-location	-location=96
@staten_island@-product	-product=1
@idols@-art	-art=1
@bangladesh@-location	-location=10860
@blood@-body_part	-body_part=2
@tide@-organization	-organization=27
@michael_tabor@-person	-person=79
@chomsky@-art	-art=1
@al@-location	-location=54
@michael_paré@-person	-person=83
@paul_verlaine@-person	-person=282
@1986@-event	-event=1054
@achille_lauro@-person	-person=7
@united_arab_emirates_university@-organization	-organization=33
@connie_morella@-person	-person=21
@duke_of_westminster@-title	-title=93
@solace@-art	-art=30
@t@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@grand_master@-organization	-organization=3
@spv@-organization	-organization=148
@montrose@-person	-person=193
@fk_pobeda@-organization	-organization=46
@leytonstone@-location	-location=189
@addison_randall@-person	-person=22
@the_tomb_of_dracula@-art	-art=46
@the_event@-art	-art=17
@cape_lambert@-location	-location=20
@cio@-location	-location=1
@conrail@-organization	-organization=769
@kt@-art	-art=6
@royal_belfast_academical_institution@-organization	-organization=157
@home_service@-person	-person=21
@hopton@-location	-location=30
@belvidere@-location	-location=55
@breaking_in@-broadcast_program	-broadcast_program=34
@gaza@-location	-location=19
@aquamarine@-art	-art=48
@onan@-organization	-organization=3
@by_the_same_name@-god	-god=1
@conner@-product	-product=3
@no._77_squadron_raaf@-organization	-organization=25
@plastic@-title	-title=7
@gum@-food	-food=4
@lagos@-product	-product=7
@tony_meehan@-person	-person=58
@lima@-event	-event=3
@gator_bowl@-event	-event=21
@simeon_rice@-person	-person=54
@hamodia@-art	-art=24
@browder_v._gayle@-event	-event=21
@lemoyne@-location	-location=33
@al-kamil@-art	-art=1
@regensburg@-organization	-organization=7
@umeda@-location	-location=71
@bacchus@-location	-location=3
@la_romana@-location	-location=71
@tungsten@-chemistry	-chemistry=67
@moth@-location	-location=1
@uptown_records@-organization	-organization=72
@wisbech@-location	-location=263
@captured@-event	-event=91
@anger@-medicine-symptom	-medicine-symptom=20
@fox_sports@-broadcast_program	-broadcast_program=28
@princess_patricia's_canadian_light_infantry@-organization	-organization=201
@gardone_val_trompia@-location	-location=25
@down@-disease	-disease=2
@196@-art	-art=13
@maritsa@-organization	-organization=6
@interstate_26@-location	-location=92
@the_savoy@-art	-art=14
@universe@-location	-location=1
@european_tour@-organization	-organization=260
@federal_troops@-location	-location=2
@sudden_impact@-art	-art=45
@streetcar@-art	-art=6
@chris_broderick@-person	-person=55
@grace@-event	-event=2
@yamato@-event	-event=33
@redhead@-art	-art=35
@slovak_radio_symphony_orchestra@-organization	-organization=2
@peter_tatchell@-person	-person=147
@giz@-person	-person=1
@chrysler_europe@-organization	-organization=58
@international_institute_of_human_rights@-organization	-organization=22
@tadao_ando@-person	-person=116
@harpidae@-living_thing	-living_thing=50
@weber@-organization	-organization=54
@guide@-title	-title=12
@samuel_of_bulgaria@-person	-person=35
@nic_jones@-person	-person=59
@maungdaw@-location	-location=24
@archbishop@-person	-person=5
@double@-product	-product=1
@the_silencers@-person	-person=19
@bloc_québécois@-organization	-organization=779
@inferno@-organization	-organization=1
@stevenson@-organization	-organization=4
@last_season@-broadcast_program	-broadcast_program=1
@montague_burton@-organization	-organization=1
@grosse_pointe@-broadcast_program	-broadcast_program=35
@hurricanes@-person	-person=1
@raffaello_matarazzo@-person	-person=32
@jewelry@-product	-product=16
@edge@-location	-location=6
@libertadores_cup@-event	-event=38
@lord_bute@-person	-person=43
@national_museum,_warsaw@-location	-location=20
@morean_war@-event	-event=66
@estadio_azul@-location	-location=27
@1897@-organization	-organization=1
@temptation@-person	-person=5
@kyrgyzstan@-location	-location=3032
@department_of_state@-organization	-organization=213
@north_carolina_general_assembly@-organization	-organization=530
@cherokee_outlet@-location	-location=46
@pietro_lorenzetti@-person	-person=60
@greensleeves@-organization	-organization=65
@zurab_zhvania@-person	-person=48
@hawks@-living_thing	-living_thing=3
@leticia_brédice@-person	-person=24
@down_with_webster@-person	-person=43
@st_neots@-organization	-organization=3
@desireless@-person	-person=26
@box_elder@-living_thing	-living_thing=13
@rock_this_town@-art	-art=22
@girton@-location	-location=22
@21st@-organization	-organization=33
@spartanburg,_south_carolina@-location	-location=315
@fredonia@-location	-location=76
@liverpool@-organization	-organization=4690
@antrim@-location	-location=249
@jordan@-art	-art=1
@sting_entertainment@-person	-person=20
@the_runaways@-art	-art=44
@elder@-location	-location=11
@ted@-organization	-organization=11
@principality_of_montenegro@-location	-location=83
@duke_of_grafton@-title	-title=47
@eleanor@-person	-person=203
@penguin@-living_thing	-living_thing=121
@ip@-location	-location=6
@notre_dame@-person	-person=4
@germ@-person	-person=1
@alcántara@-title	-title=8
@well@-art	-art=14
@bed_of_roses@-broadcast_program	-broadcast_program=21
@terra@-god	-god=15
@hemistola_chrysoprasaria@-living_thing	-living_thing=35
@luis_batlle_berres@-person	-person=29
@latvian@-language	-language=463
@sme@-art	-art=18
@nostalgia_critic@-broadcast_program	-broadcast_program=20
@ric_burns@-person	-person=41
@henry_vane_the_younger@-person	-person=37
@pyramid@-person	-person=1
@atl@-organization	-organization=49
@przedbórz@-location	-location=36
@celtic@-product	-product=5
@a._adams@-person	-person=196
@roberto_longhi@-person	-person=34
@majuro@-location	-location=452
@durand@-person	-person=6
@university_of_north_texas_college_of_music@-location	-location=134
@the_pursuit_of_happiness@-broadcast_program	-broadcast_program=6
@raf_lossiemouth@-location	-location=106
@herut@-art	-art=6
@assistant_director@-organization	-organization=5
@sticky_fingers@-location	-location=3
@fort_augustus@-location	-location=84
@yalta@-event	-event=44
@thinker@-title	-title=31
@jill_wagner@-person	-person=23
@tony_mullins@-person	-person=26
@yamato@-location	-location=95
@small_talk@-broadcast_program	-broadcast_program=7
@zohar@-title	-title=1
@universe@-event	-event=4
@enoshima@-location	-location=58
@vermilion@-visual_art-color	-visual_art-color=8
@factory@-person	-person=1
@marc_cohn@-person	-person=126
@as_nasty_as_they_wanna_be@-art	-art=21
@asciano@-organization	-organization=2
@creston@-person	-person=2
@fried@-person	-person=1
@april_in_paris@-art	-art=79
@street_sweeper_social_club@-art	-art=2
@jewel_mische@-person	-person=26
@perak@-organization	-organization=47
@the_deluge@-art	-art=40
@publishing@-organization	-organization=1
@xavier_high_school@-organization	-organization=52
@balete@-location	-location=15
@world_cup_of_softball@-event	-event=32
@simon_beale@-person	-person=25
@pediatrics@-art	-art=38
@the_big_reunion@-broadcast_program	-broadcast_program=85
@barbagia@-art	-art=2
@muskogee@-people-ethnicity	-people-ethnicity=2
@marble@-art	-art=6
@utah@-event	-event=21
@milo@-art	-art=1
@vulcan@-god	-god=121
@dm@-chemistry	-chemistry=1
@asian_cup@-organization	-organization=2
@verran@-person	-person=1
@british_columbia_parliament_buildings@-location	-location=23
@scott_baio@-person	-person=137
@nicopolis@-location	-location=28
@coromandel@-product	-product=3
@juvenile@-person	-person=253
@louis_tomlinson@-person	-person=30
@let's_go@-organization	-organization=6
@itasca@-product	-product=3
@thapsus@-location	-location=18
@borisav_stanković@-person	-person=20
@susanna@-art	-art=33
@kanji_ishiwara@-person	-person=27
@memel@-location	-location=325
@pisan@-organization	-organization=2
@similkameen@-location	-location=48
@party_girl@-broadcast_program	-broadcast_program=6
@snp@-organization	-organization=134
@štrbské_pleso@-location	-location=54
@the_white_room@-person	-person=3
@gmina_tarczyn@-location	-location=59
@rebellion@-art	-art=8
@selva@-art	-art=2
@administration@-person	-person=1
@fantastic_four@-product	-product=24
@bishop_of_raphoe@-title	-title=44
@falcón@-location	-location=50
@cat@-product	-product=5
@ayacucho@-event	-event=11
@republic_of_china_marine_corps@-organization	-organization=22
@pipeline@-location	-location=14
@madge_stuart@-person	-person=30
@tarot@-person	-person=60
@st._jude@-person	-person=11
@commonwealth_foundation@-organization	-organization=36
@muskie@-person	-person=9
@nilüfer@-location	-location=11
@scotch@-location	-location=12
@river@-living_thing	-living_thing=1
@kbs@-award	-award=1
@above_suspicion@-broadcast_program	-broadcast_program=5
@dhaka_division@-organization	-organization=27
@spartak@-location	-location=3
@gmina_mrozy@-location	-location=27
@andrew_roberts@-person	-person=42
@tom_nieto@-person	-person=27
@poplar@-organization	-organization=2
@femme_fatales@-art	-art=14
@stigma@-art	-art=6
@tripoli@-product	-product=1
@small_wonder@-broadcast_program	-broadcast_program=74
@sr@-chemistry	-chemistry=20
@kazan@-transit	-transit=1
@lord_bathurst@-title	-title=1
@kk_null@-person	-person=30
@mishima@-food	-food=1
@hajduk@-organization	-organization=20
@graham,_north_carolina@-location	-location=20
@cordova,_alaska@-location	-location=38
@frse@-organization	-organization=151
@2010_wta_tour@-event	-event=51
@fancy_free@-art	-art=33
@umbrella@-art	-art=177
@rita_rudner@-person	-person=29
@fort_oswego@-location	-location=42
@k-14@-location	-location=19
@junction@-organization	-organization=1
@the_apprentice@-broadcast_program	-broadcast_program=200
@nina@-event	-event=3
@edith_södergran@-person	-person=25
@ken_roberts@-person	-person=33
@nieuport@-event	-event=1
@natasha_hamilton@-person	-person=39
@court_of_cassation@-organization	-organization=132
@ponga@-art	-art=1
@dial@-location	-location=3
@allard@-person	-person=2
@sacred_heart@-organization	-organization=18
@new_market@-event	-event=6
@ted_kaczynski@-person	-person=48
@every_second_counts@-art	-art=9
@médée@-product	-product=17
@site@-organization	-organization=7
@1930_renumbering_of_state_highways_in_new_york@-location	-location=512
@razzle_dazzle@-art	-art=5
@jay_electronica@-person	-person=69
@super_crazy@-person	-person=117
@tribune@-product	-product=1
@lake_wallenpaupack@-location	-location=23
@fairmont_hotel@-organization	-organization=12
@walleye@-living_thing	-living_thing=105
@head_east@-art	-art=2
@the_triumph_of_sherlock_holmes@-art	-art=20
@wyatt_earp@-person	-person=373
@flu@-disease	-disease=37
@disney@-person	-person=68
@warne@-location	-location=2
@avenged_sevenfold@-person	-person=449
@lazarus_of_bethany@-person	-person=31
@warren_zevon@-person	-person=414
@nikolai_berdyaev@-person	-person=70
@angus_l._macdonald_bridge@-location	-location=25
@wogan@-broadcast_program	-broadcast_program=70
@discus@-person	-person=1
@benevento@-person	-person=23
@kavarna@-location	-location=38
@python@-computer-programming_language	-computer-programming_language=1657
@berks@-broadcast_program	-broadcast_program=5
@showbiz@-person	-person=19
@wrigley@-person	-person=1
@uclés@-location	-location=23
@selah@-person	-person=42
@los_van_van@-person	-person=50
@natasha_kaplinsky@-person	-person=72
@clannad@-product	-product=78
@everton@-person	-person=6
@dome@-organization	-organization=40
@hogarth_press@-organization	-organization=75
@lewistown@-location	-location=113
@new_jersey_grizzlies@-organization	-organization=27
@season_eight@-art	-art=19
@old_location@-location	-location=22
@carpentaria@-art	-art=16
@hull@-location	-location=289
@steve_bartkowski@-person	-person=38
@the_express_tribune@-art	-art=61
@sherpa@-people-ethnicity	-people-ethnicity=136
@macintosh@-product	-product=1114
@bloch@-organization	-organization=5
@malaria_no_more@-organization	-organization=38
@everest@-person	-person=1
@continental_divide@-art	-art=17
@richard_m._johnson@-person	-person=38
@lincoln_mks@-product	-product=26
@banff_centre@-location	-location=113
@john_green@-person	-person=125
@samana@-location	-location=21
@mutsu@-living_thing	-living_thing=1
@barrancabermeja@-location	-location=67
@polish_army@-organization	-organization=59
@db@-product	-product=2
@đurađ_branković@-person	-person=130
@fraser_island@-location	-location=133
@new_york_and_new_jersey_campaign@-event	-event=39
@sal@-location	-location=90
@tanabata@-event	-event=49
@the_strip@-art	-art=10
@codex_claromontanus@-art	-art=23
@archbishop_of_westminster@-title	-title=126
@305@-art	-art=4
@ps@-organization	-organization=370
@eritrea@-location	-location=18
@polo@-event	-event=8
@you're_so_vain@-art	-art=69
@the_innocent@-art	-art=20
@dino@-product	-product=2
@egersund@-organization	-organization=12
@berchtesgaden_alps@-location	-location=47
@medak@-location	-location=73
@ironman@-art	-art=36
@state_route_37@-location	-location=20
@superman@-person	-person=1
@headhunters@-art	-art=17
@kandi@-location	-location=44
@royal_norfolk_regiment@-organization	-organization=67
@earl_of_onslow@-title	-title=13
@shane_spencer@-person	-person=27
@pfullendorf@-location	-location=44
@sleepy_hollow@-location	-location=68
@john_b._floyd@-person	-person=71
@uruguay@-art	-art=1
@fk_inđija@-organization	-organization=44
@george_lyttelton,_1st_baron_lyttelton@-person	-person=31
@rocky_gray@-person	-person=34
@elkins_park,_pennsylvania@-location	-location=41
@battling_levinsky@-person	-person=40
@the_group@-person	-person=2
@line_15@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@flycatcher@-living_thing	-living_thing=52
@melkweg@-location	-location=62
@mushrooms@-living_thing	-living_thing=5
@uki@-broadcast_program	-broadcast_program=1
@south_fremantle@-location	-location=22
@the_street@-organization	-organization=7
@nepali@-organization	-organization=2
@leo_i@-organization	-organization=4
@tom_knight@-person	-person=20
@cuneo@-location	-location=457
@wwe_2k14@-product	-product=27
@rita_marley@-person	-person=79
@wertheim@-organization	-organization=15
@british@-broadcast_program	-broadcast_program=12
@roscoe@-location	-location=18
@john_wilson@-broadcast_network	-broadcast_network=1
@lords_and_ladies@-art	-art=31
@crowns@-product	-product=2
@daughter@-organization	-organization=1
@52@-organization	-organization=1
@russellville@-location	-location=149
@lord_elgin@-person	-person=70
@hutton@-person	-person=82
@thursday@-time	-time=1
@ipecac@-living_thing	-living_thing=1
@o@-location	-location=2
@umerkot@-location	-location=38
@ricochet@-art	-art=33
@billy_guy@-person	-person=25
@nieuport@-organization	-organization=256
@leicester@-person	-person=11
@hong_kong_baptist_university@-organization	-organization=133
@massachusetts_eye_and_ear_infirmary@-location	-location=24
@straight_no_chaser@-art	-art=10
@frecce_tricolori@-location	-location=37
@media.vision@-person	-person=24
@ford@-person	-person=123
@cardinals@-living_thing	-living_thing=14
@land_of_the_giants@-broadcast_program	-broadcast_program=94
@prior@-title	-title=193
@state_college@-location	-location=198
@new_hampshire_route_11@-location	-location=40
@rise@-location	-location=6
@felidae@-art	-art=25
@rer_e@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@alpine_skiing@-event	-event=91
@mormo_maura@-living_thing	-living_thing=38
@style@-computer-programming_language	-computer-programming_language=1
@wijk_bij_duurstede@-location	-location=59
@roxas@-location	-location=40
@the_joey_bishop_show@-broadcast_program	-broadcast_program=28
@cape_sable_island@-location	-location=58
@eleanor_de_bohun@-person	-person=25
@whitman_college@-location	-location=7
@bauru@-organization	-organization=14
@1_vs._100@-product	-product=4
@mullaitivu@-event	-event=2
@ted@-art	-art=73
@african_methodist_episcopal@-religion-religion	-religion-religion=40
@north_division@-organization	-organization=20
@sidamo@-location	-location=31
@phang_nga@-organization	-organization=3
@prince_william_of_orange@-person	-person=28
@samaritans@-organization	-organization=46
@msg@-location	-location=5
@fisher@-organization	-organization=31
@cameron_mitchell@-person	-person=175
@conservative_government@-organization	-organization=21
@joseph_f._smith@-person	-person=202
@will_kimbrough@-person	-person=27
@gilles_marini@-person	-person=33
@fur@-location	-location=8
@1_time@-event	-event=30
@calabash@-food	-food=15
@canyon_records@-person	-person=19
@ritchie_valens@-person	-person=228
@badgers@-living_thing	-living_thing=5
@giulio_tremonti@-person	-person=35
@necco@-organization	-organization=23
@level_3@-event	-event=7
@president_of_ghana@-title	-title=91
@brown@-location	-location=153
@adk@-product	-product=3
@first_church_of_christ,_scientist@-location	-location=26
@old@-art	-art=204
@moberly@-person	-person=2
@monster.com@-internet-website	-internet-website=66
@askvoll@-location	-location=36
@neumarkt_in_der_oberpfalz@-location	-location=42
@long_beach_island@-location	-location=79
@samia_ghadie@-person	-person=45
@second@-event	-event=242
@tétouan@-location	-location=77
@nilakantha_somayaji@-person	-person=41
@bills,_bills,_bills@-art	-art=33
@nogai@-people-ethnicity	-people-ethnicity=23
@north_india@-location	-location=694
@wyndham@-location	-location=96
@oil@-medicine-medical_treatment	-medicine-medical_treatment=1
@gneisenau@-product	-product=97
@wounded_knee@-event	-event=32
@world_intellectual_property_organization@-organization	-organization=422
@reach@-location	-location=8
@breeders'_cup@-broadcast_program	-broadcast_program=1
@steglitz-zehlendorf@-location	-location=54
@st._mary's_university@-organization	-organization=106
@house@-event	-event=7
@eric_bibb@-person	-person=57
@sunday_mail@-location	-location=1
@bc_augsburg@-organization	-organization=24
@the_paperboy@-art	-art=21
@conspiracy@-organization	-organization=9
@snowbird@-art	-art=22
@nasdaq-100@-organization	-organization=72
@established_church@-religion-religion	-religion-religion=2
@south_province@-location	-location=34
@yu-gi-oh!@-broadcast_program	-broadcast_program=5
@ghana@-event	-event=1
@1983_general_election@-event	-event=560
@iqbal@-person	-person=39
@wilhelm_i@-person	-person=41
@swallowtail@-art	-art=2
@time_on_my_hands@-art	-art=20
@tamar@-person	-person=58
@supermarine_spitfire@-product	-product=699
@laura@-broadcast_program	-broadcast_program=1
@shrek_forever_after@-art	-art=114
@tonnerre_yaoundé@-organization	-organization=44
@frank_zappa@-person	-person=1698
@tsarskoye_selo@-location	-location=198
@the_tourist@-art	-art=51
@naval_infantry@-organization	-organization=27
@heller@-finance-currency	-finance-currency=43
@snowflake@-person	-person=2
@levon_aronian@-person	-person=119
@herbert_sawyer@-person	-person=20
@denver_pioneers@-organization	-organization=42
@the_saint@-art	-art=65
@o@-language	-language=1
@sephardi_jewish@-people-ethnicity	-people-ethnicity=26
@boulogne@-organization	-organization=62
@the_tote@-location	-location=1
@duke_of_rutland@-person	-person=26
@dhanush@-person	-person=182
@magic@-event	-event=4
@the_passage@-location	-location=9
@desire@-person	-person=8
@peter_des_roches@-person	-person=45
@thriller@-art	-art=263
@pretoria@-location	-location=2006
@thomas_ustick_walter@-person	-person=21
@mtv_movie_award@-award	-award=24
@deltic@-product	-product=23
@carlo_cecchi@-person	-person=22
@3rd@-location	-location=48
@pandora's_box@-product	-product=3
@sigma_gamma_rho@-organization	-organization=128
@tate@-broadcast_program	-broadcast_program=26
@iv@-event	-event=24
@house_of_fools@-art	-art=5
@prime_circle@-person	-person=20
@lucy_hale@-person	-person=65
@tatum_bell@-person	-person=38
@jim_ross@-person	-person=168
@jack_and_jill@-art	-art=29
@imber@-location	-location=30
@amber@-broadcast_program	-broadcast_program=8
@bonham@-person	-person=21
@ray_durham@-person	-person=27
@richard_cantillon@-person	-person=24
@chris_sharrock@-person	-person=37
@maron@-god	-god=2
@victorian_football_league@-event	-event=1
@the_centurions@-person	-person=4
@roi@-organization	-organization=8
@sam_phillips@-person	-person=271
@philemon@-living_thing	-living_thing=2
@mayor_of_manila@-location	-location=4
@cerignola@-location	-location=49
@anastacia@-person	-person=347
@vatel@-person	-person=2
@the_evergreen_state_college@-organization	-organization=124
@chinchilla@-person	-person=2
@matrixx_magixx@-organization	-organization=22
@winnie_ewing@-person	-person=49
@josé_andrés@-person	-person=26
@feminist_majority_foundation@-organization	-organization=37
@porin@-award	-award=37
@oswestry_and_newtown_railway@-location	-location=26
@fredericks_goldman_jones@-art	-art=1
@steve_norman@-person	-person=22
@norway@-location	-location=24417
@martin_gilbert@-person	-person=98
@nara@-location	-location=506
@cardinal_richelieu@-person	-person=505
@deakin@-organization	-organization=6
@president_of_mexico@-person	-person=1
@mckean@-product	-product=1
@johnny_mathis@-person	-person=567
@the_last_dance@-art	-art=22
@punto_fijo@-art	-art=1
@dick_tracy@-person	-person=1
@avar@-location	-location=3
@joliet,_illinois@-organization	-organization=1
@preslav@-location	-location=96
@joseph_mcgrath@-person	-person=37
@sevendust@-art	-art=7
@il_trittico@-art	-art=40
@shakespeare_schools_festival@-event	-event=24
@sophie_stanton@-person	-person=20
@angora@-event	-event=3
@cacao@-food	-food=102
@eddy_merckx@-location	-location=3
@waterloo_north@-location	-location=46
@combretum@-living_thing	-living_thing=59
@eliza_orzeszkowa@-person	-person=20
@dino_de_laurentiis@-person	-person=183
@people's_choice_awards@-award	-award=214
@quark@-food	-food=5
@rake@-transit	-transit=1
@amerasian@-people-ethnicity	-people-ethnicity=36
@footscray@-location	-location=23
@oryx@-product	-product=7
@wrestling@-event	-event=110
@vader@-person	-person=254
@exmouth@-person	-person=1
@superstar@-product	-product=1
@amityville@-location	-location=43
@tps@-organization	-organization=53
@seville@-event	-event=3
@work@-art	-art=68
@jörg_michael@-person	-person=29
@dutch@-organization	-organization=85
@al_lettieri@-person	-person=27
@bretton_woods_conference@-event	-event=26
@the_salvation_army@-person	-person=1
@boylston@-person	-person=1
@michael_gudinski@-person	-person=50
@jundiaí@-location	-location=62
@corwen@-organization	-organization=2
@herman_boerhaave@-person	-person=95
@amboyna@-event	-event=2
@lord_chief_justice@-title	-title=104
@issues@-art	-art=24
@south_yemen@-location	-location=214
@wildflower@-living_thing	-living_thing=1
@tom_verlaine@-person	-person=133
@sheffield_hillsborough@-location	-location=36
@assassins@-organization	-organization=53
@willie_watson@-person	-person=58
@murder@-person	-person=1
@2006–07@-event	-event=1120
@the_ed_sullivan_show@-person	-person=3
@rainer_maria@-person	-person=25
@burundi@-organization	-organization=18
@fearless@-organization	-organization=28
@201@-location	-location=5
@the_dig@-product	-product=27
@rothesay@-product	-product=4
@dawes@-person	-person=69
@beautiful_day@-art	-art=91
@the_state@-organization	-organization=1
@without_a_trace@-art	-art=11
@irtysh@-location	-location=34
@tb@-chemistry	-chemistry=4
@izhorians@-people-ethnicity	-people-ethnicity=21
@above@-language	-language=1
@eli_broad@-person	-person=50
@boris_goldovsky@-person	-person=33
@mack@-organization	-organization=47
@mobile_suit_gundam_age@-broadcast_program	-broadcast_program=57
@uganda@-event	-event=1
@stripes@-organization	-organization=1
@bentonville@-event	-event=23
@dolly@-event	-event=1
@arta@-location	-location=228
@preston@-person	-person=22
@the_muppets@-broadcast_program	-broadcast_program=2
@national_velvet@-art	-art=63
@pink_mountaintops@-person	-person=23
@wayne_martin@-person	-person=21
@grand_duchy_of_würzburg@-location	-location=35
@rambler_channel@-location	-location=40
@herbert_samuel@-person	-person=93
@barrie@-person	-person=10
@book_of_jonah@-art	-art=29
@australian_red_cross@-organization	-organization=56
@ring@-body_part	-body_part=2
@arthur_honegger@-person	-person=313
@lyn@-organization	-organization=31
@willow@-art	-art=88
@uri@-person	-person=1
@brainstorm@-broadcast_program	-broadcast_program=2
@staten_island@-art	-art=4
@first_game@-event	-event=5
@belgium@-organization	-organization=232
@molenbeek@-location	-location=23
@2013_world_junior_ice_hockey_championships@-event	-event=37
@conder@-person	-person=10
@druid@-title	-title=197
@sortavala@-location	-location=74
@the_present@-art	-art=19
@his_first_season@-event	-event=272
@new_town@-art	-art=4
@merthyr@-event	-event=1
@swedish@-broadcast_program	-broadcast_program=5
@battleship_potemkin@-product	-product=9
@springbok@-location	-location=36
@lindsay@-title	-title=1
@brus@-people-ethnicity	-people-ethnicity=1
@work_out@-art	-art=7
@leigh_matthews@-person	-person=80
@play-off_final@-organization	-organization=6
@lutheranism@-religion-religion	-religion-religion=610
@parallax@-organization	-organization=11
@ometepe@-location	-location=31
@ted_johnson@-person	-person=21
@state_route_84@-location	-location=20
@hecate@-product	-product=3
@dąbrowa_biskupia@-location	-location=22
@school_of_advanced_military_studies@-organization	-organization=21
@centerfield@-art	-art=15
@david_copperfield@-broadcast_program	-broadcast_program=12
@walter_isaacson@-person	-person=83
@commonwealth_aircraft_corporation@-organization	-organization=51
@i_not_stupid@-art	-art=25
@play-off@-event	-event=49
@reunification@-event	-event=115
@nova@-person	-person=31
@the_departure@-art	-art=1
@valdez@-product	-product=3
@galicia@-location	-location=279
@rock_of_ages@-art	-art=247
@2009-10@-event	-event=80
@los_angeles_chargers@-organization	-organization=30
@jet_records@-organization	-organization=48
@seljuk@-location	-location=5
@towers@-organization	-organization=14
@lancer@-product	-product=10
@federal_building@-organization	-organization=2
@a_man_called_adam@-art	-art=8
@cardiff_bay@-location	-location=221
@battle_of_the_river_plate@-art	-art=2
@porsche_935@-product	-product=74
@mohmand@-people-ethnicity	-people-ethnicity=54
@castiglione@-organization	-organization=5
@gdr@-location	-location=485
@redford@-person	-person=4
@elle@-person	-person=1
@hibernia@-location	-location=10
@chief_secretary@-organization	-organization=18
@joan_d._vinge@-person	-person=44
@august_10@-time	-time=257
@johnny_grant@-location	-location=1
@no._29_squadron_raf@-organization	-organization=27
@ronchetti_cup@-event	-event=60
@joshua_tree@-art	-art=25
@9th@-event	-event=8
@innocent@-art	-art=4
@cat@-person	-person=1
@55@-art	-art=1
@marco_ferrante@-person	-person=26
@the_previous_year@-event	-event=26
@goldberg@-person	-person=109
@european_railway_agency@-organization	-organization=25
@samsun@-location	-location=245
@hungerford@-location	-location=193
@banwa_province@-location	-location=114
@the_hague@-organization	-organization=5
@united_states_military_academy@-organization	-organization=2268
@northern_ireland@-broadcast_network	-broadcast_network=1
@geelong_west@-organization	-organization=61
@state_of_new_jersey@-organization	-organization=1
@emperor_akihito@-person	-person=89
@nahuas@-people-ethnicity	-people-ethnicity=28
@2005@-location	-location=1
@fighting@-art	-art=33
@fever_pitch@-art	-art=68
@saint_dunstan's_university@-organization	-organization=23
@dasara@-event	-event=38
@zebre@-organization	-organization=118
@cassiopeia@-product	-product=14
@elli_kokkinou@-person	-person=33
@world_class_championship_wrestling@-organization	-organization=249
@cadbury@-person	-person=1
@japanese_occupation_of_malaya@-event	-event=29
@newburyport@-location	-location=120
@snakes_and_ladders@-product	-product=19
@united_provinces@-organization	-organization=1
@bush@-location	-location=26
@aldeburgh@-location	-location=305
@north_carolina@-organization	-organization=857
@cana@-event	-event=2
@geneva_college@-organization	-organization=128
@nbn@-broadcast_network	-broadcast_network=34
@brandon_league@-person	-person=31
@jerry_blackwell@-person	-person=27
@kate@-product	-product=12
@german_archaeological_institute@-location	-location=138
@arsenal_football_club@-organization	-organization=77
@cheyenne@-broadcast_program	-broadcast_program=86
@voivod@-person	-person=178
@inferno@-art	-art=320
@alt@-organization	-organization=2
@shabnam@-person	-person=19
@fur@-art	-art=20
@andijan@-location	-location=88
@vatnajökull_national_park@-location	-location=26
@escalona@-location	-location=19
@john_bright@-person	-person=183
@kardinal_offishall@-person	-person=270
@119@-art	-art=11
@mindanao@-organization	-organization=2
@hare@-title	-title=1
@lorraine@-event	-event=3
@dsw@-education-educational_degree	-education-educational_degree=2
@timeless@-broadcast_program	-broadcast_program=1
@hydro@-organization	-organization=11
@san_antonio_college@-organization	-organization=43
@william_van_mildert@-person	-person=22
@quarashi@-art	-art=1
@brazil@-event	-event=139
@in_2004@-event	-event=21
@greenland@-religion-religion	-religion-religion=1
@high_kings_of_ireland@-title	-title=22
@var@-god	-god=2
@scotland@-title	-title=6
@blood_on_the_dance_floor@-person	-person=9
@anglicanism@-religion-religion	-religion-religion=421
@benjamin@-location	-location=14
@cayenne@-product	-product=13
@melrose@-person	-person=4
@formiga@-person	-person=2
@temple@-person	-person=28
@thaya@-location	-location=42
@wang_yue@-person	-person=31
@germanic@-product	-product=3
@government_of_ghana@-organization	-organization=62
@university_of_belgrade@-organization	-organization=716
@krishna@-location	-location=85
@bradshaw@-art	-art=1
@arab@-event	-event=4
@bleak_house@-location	-location=6
@national_museum_of_african_art@-location	-location=53
@hercules@-art	-art=83
@ratp@-organization	-organization=42
@corsair@-art	-art=5
@avia@-organization	-organization=45
@b-boy@-organization	-organization=1
@nestlé@-organization	-organization=747
@113@-art	-art=5
@international_physicians_for_the_prevention_of_nuclear_war@-organization	-organization=47
@at_folsom_prison@-art	-art=33
@nancy_kress@-person	-person=73
@super_mario_sunshine@-product	-product=73
@diet@-event	-event=2
@tigre@-product	-product=14
@lea_thompson@-person	-person=152
@yonder_alonso@-person	-person=25
@margaret_garner@-art	-art=17
@rachel_goswell@-person	-person=26
@guangdong_southern_tigers@-organization	-organization=75
@the_american_embassy@-broadcast_program	-broadcast_program=22
@reckless_kelly@-person	-person=26
@pro40@-organization	-organization=52
@prince_charles@-location	-location=3
@nathalia@-location	-location=17
@jericho@-product	-product=2
@b3@-location	-location=3
@simon_bates@-person	-person=62
@b.b.a.@-title	-title=1
@chilli@-person	-person=22
@archibald_alexander@-person	-person=36
@walden@-person	-person=3
@langston@-person	-person=1
@jacobean@-living_thing	-living_thing=1
@54th@-location	-location=10
@elk@-product	-product=2
@bose@-person	-person=7
@martell@-location	-location=19
@british_baseball_federation@-organization	-organization=22
@bamako@-location	-location=633
@wilkinson@-person	-person=45
@rocroi@-event	-event=11
@56@-location	-location=21
@ricochet@-product	-product=4
@glory_days@-art	-art=7
@maxim_gorky@-product	-product=2
@grove@-art	-art=4
@lauderdale@-organization	-organization=15
@swans@-location	-location=3
@second_council_of_constantinople@-organization	-organization=48
@paddy@-person	-person=25
@inr@-broadcast_network	-broadcast_network=3
@once@-broadcast_program	-broadcast_program=2
@munsee@-language	-language=20
@tamia@-person	-person=157
@dreams_come_true@-art	-art=6
@basilisk_ii@-product	-product=22
@passage@-art	-art=28
@kia@-award	-award=1
@jacob_jordaens@-person	-person=116
@doctor_of_philosophy@-education-educational_degree	-education-educational_degree=965
@ultra@-product	-product=2
@scharnhorst@-person	-person=17
@maritsa@-location	-location=107
@coloured@-title	-title=1
@trojan@-organization	-organization=116
@min@-location	-location=125
@filarete@-organization	-organization=1
@v.i.p.@-broadcast_program	-broadcast_program=80
@ebenezer@-location	-location=25
@stradella@-location	-location=13
@volusia_county@-location	-location=146
@copycat@-art	-art=23
@ferdinand_verbiest@-person	-person=45
@flash@-event	-event=10
@secretary@-person	-person=1
@they_were_expendable@-art	-art=34
@aba@-chemistry	-chemistry=1
@tharrawaddy@-person	-person=9
@dbs@-organization	-organization=14
@news_corp@-broadcast_network	-broadcast_network=1
@boron@-person	-person=2
@st._johns_river@-location	-location=511
@lazica@-location	-location=70
@broad@-person	-person=2
@rock_hard@-event	-event=1
@confederate_president@-location	-location=2
@abadan@-location	-location=65
@sango@-language	-language=19
@llwynypia@-organization	-organization=37
@she@-people-ethnicity	-people-ethnicity=10
@matrix@-person	-person=5
@the_hudson_review@-art	-art=47
@empress@-art	-art=4
@grizzly@-art	-art=24
@warsaw@-art	-art=5
@descent@-people-ethnicity	-people-ethnicity=1
@spittal@-location	-location=77
@oxfordshire_county_council@-organization	-organization=85
@steer@-art	-art=10
@charles_frank@-person	-person=27
@abuja@-organization	-organization=2
@parma@-event	-event=4
@marquess_of_winchester@-person	-person=6
@1919–20@-event	-event=27
@madrasapattinam@-art	-art=58
@twin_towers@-location	-location=61
@dulce@-person	-person=17
@alex_de_angelis@-person	-person=28
@hui@-people-ethnicity	-people-ethnicity=340
@lorca@-art	-art=6
@william_sancroft@-person	-person=66
@quietdrive@-art	-art=4
@torre_del_lago@-event	-event=1
@lovely_to_look_at@-art	-art=19
@strangers_with_candy@-broadcast_program	-broadcast_program=83
@brooklyn_dodgers@-event	-event=14
@ivan@-location	-location=3
@patience@-person	-person=3
@pooja_umashankar@-person	-person=25
@hall_of_fame_tennis_championships@-event	-event=31
@julia@-computer-programming_language	-computer-programming_language=11
@shuru_rural_district@-location	-location=23
@california_love@-art	-art=66
@inba@-organization	-organization=17
@cbs_studios_international@-organization	-organization=50
@die_happy@-person	-person=24
@ghost_in_the_machine@-art	-art=34
@keno@-location	-location=8
@führerbunker@-location	-location=169
@alençon@-location	-location=166
@petroleum_engineering@-organization	-organization=32
@ram@-product	-product=211
@llanberis@-location	-location=112
@tellippalai@-location	-location=20
@jamboree@-event	-event=3
@reg_grundy_organisation@-person	-person=1
@sugarloaf@-art	-art=3
@north_carolina@-event	-event=27
@melbourne_park@-location	-location=93
@morava_banovina@-location	-location=50
@isabel_ii@-product	-product=1
@huisgenoot@-art	-art=28
@kitsuju_ayabe@-person	-person=25
@joão_gilberto@-person	-person=182
@disney_channel_games@-broadcast_program	-broadcast_program=53
@monster@-organization	-organization=3
@water_rats@-organization	-organization=1
@marshall_high_school@-location	-location=1
@boyacá_department@-location	-location=62
@the_golden_palominos@-art	-art=3
@aira@-living_thing	-living_thing=7
@velocette@-organization	-organization=66
@univision@-organization	-organization=5
@rmc@-art	-art=1
@paulding@-location	-location=42
@berkley@-location	-location=64
@great_escape@-event	-event=3
@ips@-organization	-organization=2
@wednesday@-time	-time=2
@the_zoo@-art	-art=50
@criciúma@-organization	-organization=111
@wellington_college@-location	-location=1
@tacuary@-organization	-organization=44
@striker@-title	-title=1
@pen@-person	-person=2
@bas@-organization	-organization=11
@kingdoms@-organization	-organization=1
@rock_island@-organization	-organization=4
@prestatyn@-organization	-organization=3
@taksim_square@-location	-location=86
@eric_kripke@-person	-person=63
@chiquita_brands_international@-organization	-organization=42
@marc@-food	-food=2
@melaleuca@-location	-location=17
@conseco_fieldhouse@-location	-location=22
@shakespeare_birthplace_trust@-organization	-organization=28
@yam@-living_thing	-living_thing=3
@mercury-atlas_9@-event	-event=21
@remo@-organization	-organization=144
@bobby_freeman@-person	-person=43
@pruitt_taylor_vince@-person	-person=87
@bran@-art	-art=1
@jim_corrigall@-person	-person=26
@bt@-person	-person=145
@eggs,_beans_and_crumpets@-art	-art=28
@melaleuca@-organization	-organization=128
@bloodrayne@-product	-product=23
@ghent@-transit	-transit=1
@andrew_henderson@-person	-person=20
@viscount@-organization	-organization=5
@snow_leopard@-award	-award=3
@montevideo_wanderers_f.c.@-organization	-organization=23
@selena@-person	-person=389
@walter_map@-person	-person=50
@dijon@-organization	-organization=85
@hungama@-organization	-organization=1
@russian_orthodoxy@-religion-religion	-religion-religion=1
@new_york_city's@-organization	-organization=1
@cuddesdon@-organization	-organization=14
@still_crazy@-art	-art=29
@louisville_colonels@-organization	-organization=411
@bato@-person	-person=6
@tyrrell_racing@-organization	-organization=40
@martín_garcía@-location	-location=1
@burhan_g@-art	-art=4
@lore@-art	-art=27
@south_of_england@-organization	-organization=31
@outpost@-product	-product=6
@harishchandra@-art	-art=1
@esopus,_new_york@-location	-location=20
@1983@-organization	-organization=5
@dsp@-organization	-organization=27
@analyst@-title	-title=33
@deep_forest@-art	-art=2
@indochine@-location	-location=3
@earl_of_dundonald@-title	-title=22
@guglielmo_marconi@-person	-person=339
@sax@-person	-person=14
@australian_version@-art	-art=1
@august_1947@-event	-event=37
@chicken_run@-product	-product=2
@washington,_dc@-location	-location=81
@country@-location	-location=302
@deseret_book@-organization	-organization=201
@against_the_wall@-broadcast_program	-broadcast_program=36
@1978@-organization	-organization=4
@doris@-product	-product=4
@making_waves@-art	-art=2
@wwf_monday_night_raw@-broadcast_program	-broadcast_program=43
@eleftheria_arvanitaki@-art	-art=1
@grand_national@-art	-art=18
@what's_new@-product	-product=1
@president_of_tunisia@-title	-title=52
@itabashi,_tokyo@-location	-location=39
@zeytinburnu@-organization	-organization=1
@river_otter@-location	-location=33
@gdovsky_district@-location	-location=41
@tuesday@-art	-art=5
@orange_goblin@-person	-person=71
@embassy@-organization	-organization=7
@scone,_new_south_wales@-location	-location=26
@raaf_learmonth@-location	-location=20
@the_phantom@-broadcast_program	-broadcast_program=3
@corporal@-person	-person=1
@myrtle@-location	-location=5
@faust@-computer-programming_language	-computer-programming_language=7
@craftsmen@-title	-title=115
@middle_ages@-event	-event=7736
@ryan_thomas@-person	-person=67
@saint-just@-location	-location=7
@sherborne_castle@-location	-location=34
@jazz@-organization	-organization=15
@lincoln,_rhode_island@-location	-location=83
@fighter_ace@-title	-title=42
@vassar@-organization	-organization=82
@salar@-language	-language=9
@marshall@-organization	-organization=400
@langport@-event	-event=5
@aura@-organization	-organization=3
@holbeck@-organization	-organization=9
@marcos@-location	-location=5
@adobe_audition@-product	-product=30
@stephanie_zacharek@-person	-person=24
@south_sea@-location	-location=24
@labis@-event	-event=1
@novelist@-title	-title=25
@tim_dorsey@-person	-person=24
@tolima@-location	-location=136
@panther@-organization	-organization=11
@del_rey@-location	-location=13
@presbyterian_church_in_the_united_states@-religion-religion	-religion-religion=60
@joe_mcginty@-person	-person=21
@fobia@-person	-person=22
@super_c@-product	-product=7
@john_hay@-person	-person=161
@warsaw_school_of_economics@-organization	-organization=63
@singularity@-person	-person=1
@guria@-location	-location=129
@bandar_lengeh_county@-location	-location=154
@anklam@-location	-location=121
@raccoon_river@-location	-location=22
@mando@-product	-product=1
@fred_neil@-person	-person=141
@mario_balotelli@-art	-art=2
@labor@-title	-title=6
@duke_of_spoleto@-location	-location=7
@kwamé@-person	-person=36
@island@-art	-art=36
@jon_foster@-person	-person=39
@vfl@-organization	-organization=984
@gomer@-location	-location=4
@anna@-broadcast_program	-broadcast_program=3
@twyford@-organization	-organization=6
@gary_hoey@-art	-art=1
@1926_nfl_season@-event	-event=22
@pasquale_festa_campanile@-person	-person=82
@depressive@-disease	-disease=3
@lacombe@-location	-location=69
@mohamed_ould_abdel_aziz@-person	-person=55
@daddy-long-legs@-broadcast_program	-broadcast_program=1
@regional_rail@-organization	-organization=1
@ghana@-title	-title=2
@ac_allianssi@-organization	-organization=37
@joël_robuchon@-person	-person=33
@adhd@-broadcast_program	-broadcast_program=1
@i@-chemistry	-chemistry=21
@lake_oswego@-location	-location=78
@the_devil@-art	-art=6
@tai@-location	-location=1
@rm_class@-product	-product=30
@even@-person	-person=27
@koreans@-location	-location=4
@jean-léon_gérôme@-person	-person=198
@invincible@-internet-website	-internet-website=2
@sakala@-location	-location=26
@kora@-location	-location=4
@lugo@-location	-location=34
@miri@-location	-location=195
@avalanche@-organization	-organization=16
@bremerton@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@albert@-event	-event=7
@ambrosia@-food	-food=1
@native@-art	-art=13
@coca-cola@-person	-person=82
@bis@-person	-person=84
@sultan_qaboos_cup@-event	-event=69
@the_roman_mysteries@-broadcast_program	-broadcast_program=1
@club_bolívar@-organization	-organization=57
@count_of_paris@-person	-person=4
@atp_recordings@-event	-event=1
@jersey_city,_new_jersey@-location	-location=952
@miletus@-location	-location=330
@gothenburg@-organization	-organization=5
@hainanese@-language	-language=45
@silvio_narizzano@-person	-person=22
@ancient@-organization	-organization=1
@reedy_creek_observatory@-location	-location=42
@katsuyama@-location	-location=36
@giovanni_domenico_cassini@-person	-person=58
@gotthard@-person	-person=52
@stony_brook@-organization	-organization=46
@indecision@-organization	-organization=3
@don_mills@-location	-location=66
@sarah_jarosz@-person	-person=25
@krug@-art	-art=2
@warburton@-person	-person=3
@fender_precision_bass@-product	-product=120
@tavua@-organization	-organization=3
@arion@-location	-location=3
@englewood@-organization	-organization=2
@terowie@-location	-location=27
@thomas_doughty@-person	-person=21
@jasmund@-location	-location=35
@magdalen@-organization	-organization=38
@ams@-disease	-disease=1
@north@-organization	-organization=69
@lahr@-location	-location=78
@cca@-location	-location=1
@apache_junction@-location	-location=30
@booth's_theatre@-person	-person=1
@eyedea@-person	-person=38
@encounter@-location	-location=1
@brendon_hartley@-person	-person=47
@river_teith@-location	-location=21
@king's@-location	-location=33
@east_london_line@-transit	-transit=1
@all_the_right_moves@-art	-art=36
@calliope@-product	-product=5
@dancing_with_the_stars@-product	-product=2
@monmouth_county@-product	-product=1
@unitarian_universalist@-organization	-organization=3
@rocket@-organization	-organization=12
@patti@-art	-art=1
@willows@-living_thing	-living_thing=2
@amalgam_digital@-organization	-organization=21
@spirit@-chemistry	-chemistry=3
@state_of_illinois@-location	-location=33
@blanchard@-person	-person=15
@herefordshire@-location	-location=79
@shavuot@-time	-time=195
@antrim@-title	-title=1
@hong_kong_university_of_science_and_technology@-organization	-organization=176
@trisha_yearwood@-art	-art=6
@richard_glover@-person	-person=31
@tecoma@-location	-location=8
@gung_ho@-art	-art=37
@dakotas@-people-ethnicity	-people-ethnicity=1
@the_butcher_boy@-art	-art=54
@grochów@-event	-event=1
@swine@-location	-location=5
@jockey@-organization	-organization=8
@the_saint@-location	-location=17
@agat@-location	-location=20
@writers@-title	-title=26
@immaculata_high_school@-location	-location=2
@progressive@-religion-religion	-religion-religion=29
@united_methodist@-religion-religion	-religion-religion=54
@cheonan@-location	-location=141
@girls_against_boys@-person	-person=84
@scandinavia@-product	-product=2
@acheron@-person	-person=16
@infernal@-person	-person=82
@erythrae@-location	-location=40
@architectural_review@-art	-art=83
@theria@-living_thing	-living_thing=21
@mat@-education-educational_degree	-education-educational_degree=3
@prosperity@-broadcast_program	-broadcast_program=16
@games_people_play@-art	-art=35
@yann_martel@-person	-person=96
@record_collection@-art	-art=10
@tiznit@-location	-location=22
@koch@-location	-location=3
@administration@-education-educational_degree	-education-educational_degree=1
@ironside@-broadcast_program	-broadcast_program=19
@patriots@-event	-event=36
@delhi_technological_university@-organization	-organization=21
@laura@-living_thing	-living_thing=1
@erenhot@-location	-location=34
@dannebrog@-location	-location=5
@lafayette@-product	-product=2
@the_lemonheads@-art	-art=4
@the_ladder@-person	-person=4
@moravian@-language	-language=1
@utica@-location	-location=600
@rival_schools@-person	-person=44
@zhang_tianxi@-person	-person=29
@st._john's@-location	-location=1115
@construcciones_y_auxiliar_de_ferrocarriles@-organization	-organization=29
@houston_grand_opera@-art	-art=1
@brentwood@-art	-art=2
@wuwei,_gansu@-location	-location=33
@dairy@-food	-food=11
@fiction@-title	-title=51
@maurice_bowra@-person	-person=41
@painters@-title	-title=3
@satish_kaushik@-person	-person=126
@calla@-organization	-organization=1
@kylie@-person	-person=53
@1972_miami_dolphins@-event	-event=25
@dragons_of_autumn_twilight@-art	-art=35
@cape_girardeau@-organization	-organization=1
@santa_ana@-person	-person=7
@dean_pitchford@-person	-person=80
@düsseldorf@-art	-art=5
@sulphur_springs,_texas@-location	-location=29
@richard_butler@-person	-person=132
@kingfisher@-location	-location=17
@clea@-person	-person=19
@nigg@-location	-location=28
@potomac@-event	-event=1
@vver@-location	-location=60
@disco_pigs@-art	-art=30
@hungarian@-person	-person=1
@armstrong@-product	-product=1
@abydos@-event	-event=4
@knight_commander_of_the_order_of_the_british_empire@-title	-title=82
@dan_bouchard@-person	-person=28
@gusev@-location	-location=27
@epa@-organization	-organization=213
@great_sioux_reservation@-location	-location=41
@haifa@-event	-event=12
@white_bird@-art	-art=5
@fc_zbrojovka_brno@-organization	-organization=73
@the_inheritors@-art	-art=25
@whistle@-person	-person=1
@raj_babbar@-person	-person=220
@cotton_college@-location	-location=20
@albert@-person	-person=290
@schott@-person	-person=31
@galen_strawson@-person	-person=23
@partitioned@-location	-location=1
@geoff_bell@-person	-person=24
@northampton@-product	-product=10
@eddie_parker@-person	-person=45
@the_armstrong_and_miller_show@-broadcast_program	-broadcast_program=44
@parma,_ohio@-location	-location=84
@cabinet_of_azerbaijan@-person	-person=117
@bad_girls@-broadcast_program	-broadcast_program=178
@stella@-person	-person=34
@desson_thomson@-person	-person=34
@brettanomyces@-living_thing	-living_thing=36
@cordia_subcordata@-living_thing	-living_thing=20
@prince_george@-product	-product=6
@crynant@-location	-location=25
@siebel@-organization	-organization=21
@schindler@-disease	-disease=2
@juli_zeh@-person	-person=20
@mtr@-transit	-transit=706
@dionysius@-location	-location=2
@black@-product	-product=16
@carrarese@-organization	-organization=76
@enlightenment@-product	-product=4
@blue_house@-event	-event=1
@concertación@-organization	-organization=29
@rawalpindi_cricket_stadium@-location	-location=21
@cervantes@-person	-person=97
@trapped@-broadcast_program	-broadcast_program=11
@apa@-product	-product=1
@bar-le-duc@-location	-location=109
@general_motors@-product	-product=1
@john_smith's@-organization	-organization=26
@roswell,_new_mexico@-location	-location=224
@stanley_jordan@-person	-person=93
@possessed@-location	-location=3
@reporter@-person	-person=1
@huns@-people-ethnicity	-people-ethnicity=708
@bette_davis@-person	-person=970
@sassello@-event	-event=1
@cromwell@-location	-location=114
@jordan_pruitt@-person	-person=48
@iwate@-art	-art=109
@distillery@-location	-location=1
@shady_grove@-location	-location=19
@friedrich_der_streitbare@-person	-person=24
@samples@-product	-product=36
@bassa@-language	-language=1
@roman_catholic_archdiocese_of_los_angeles@-organization	-organization=92
@mansa@-location	-location=24
@sibylline_books@-art	-art=47
@pope_urban_vi@-person	-person=114
@faster@-art	-art=35
@mike_+_the_mechanics@-person	-person=133
@zara@-product	-product=7
@roussillon@-food	-food=1
@cornelis@-location	-location=1
@zeta@-location	-location=52
@love_me_again@-broadcast_program	-broadcast_program=1
@haddock@-location	-location=2
@maison_blanche@-location	-location=10
@wwd@-art	-art=24
@champion@-event	-event=14
@el_capitan@-location	-location=175
@house_of_fools@-person	-person=12
@azuay_province@-location	-location=51
@savage_circus@-person	-person=21
@godiva@-person	-person=8
@laelia_coenosa@-living_thing	-living_thing=26
@coamo@-event	-event=1
@saint_servatius@-person	-person=41
@cristina_gaioni@-person	-person=21
@murray_the_k@-person	-person=45
@bedford@-title	-title=4
@consulate@-title	-title=37
@nguyễn_tấn_dũng@-person	-person=42
@ponte_olivo_airfield@-location	-location=25
@lamartine@-person	-person=32
@labour@-organization	-organization=5334
@battle_of_inverlochy@-event	-event=28
@pound@-art	-art=5
@fallen@-event	-event=4
@fleming@-location	-location=31
@mark_steel@-person	-person=42
@a_man_called_adam@-person	-person=19
@polyporus@-living_thing	-living_thing=22
@streamline@-organization	-organization=9
@galilee@-product	-product=1
@alison_croggon@-person	-person=29
@borders@-location	-location=131
@letchworth_state_park@-location	-location=40
@duluth@-organization	-organization=5
@live!@-person	-person=2
@punchline@-art	-art=21
@min@-god	-god=55
@theatre_royal@-location	-location=225
@oldham_county@-organization	-organization=1
@pace@-time	-time=1
@baby@-art	-art=86
@district@-location	-location=161
@christian_d'oriola@-person	-person=21
@utah_state_legislature@-organization	-organization=130
@paramount_television@-organization	-organization=172
@the_moment@-art	-art=18
@jeffrey_pine@-living_thing	-living_thing=36
@damocles@-person	-person=19
@the_tide_is_high@-art	-art=30
@angel_aquino@-person	-person=46
@brazilian@-location	-location=246
@cauliflower_alley_club@-organization	-organization=49
@hispanic@-event	-event=1
@route_21@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@grecia@-location	-location=19
@rómulo_gallegos@-award	-award=2
@chile@-broadcast_network	-broadcast_network=1
@regency@-location	-location=20
@mn@-chemistry	-chemistry=32
@big_bear@-event	-event=1
@široki_brijeg@-organization	-organization=69
@the_absent-minded_professor@-art	-art=79
@burn@-location	-location=7
@ministry_of_culture@-title	-title=64
@tor@-organization	-organization=71
@phantasm@-art	-art=39
@ubuntu_software_center@-product	-product=25
@san_diego_asian_film_festival@-event	-event=40
@john_chilton@-person	-person=51
@thomas_becket@-person	-person=462
@tama@-broadcast_program	-broadcast_program=1
@koronadal@-location	-location=26
@tuscan@-product	-product=4
@lloyd's@-location	-location=1
@macerata@-location	-location=244
@cuauhtémoc@-product	-product=4
@nizhnekamsk@-location	-location=36
@camino_real@-location	-location=19
@hiroshima_station@-location	-location=20
@olimpia@-location	-location=1
@tervel@-location	-location=24
@myra@-art	-art=5
@canaries@-living_thing	-living_thing=34
@take_me_home@-art	-art=56
@brazilian_team@-location	-location=4
@miramax_films@-organization	-organization=272
@high_country@-location	-location=41
@grace_kelly@-art	-art=38
@arts_vision@-organization	-organization=72
@himera@-event	-event=3
@ben_jelen@-person	-person=25
@astoria@-product	-product=7
@deep_impact@-event	-event=1
@blenheim@-food	-food=3
@amistad@-art	-art=68
@nasiriyah@-location	-location=102
@deportes_iquique@-organization	-organization=105
@byzantine_period@-language	-language=2
@florida@-product	-product=10
@tabor@-product	-product=14
@discovery@-broadcast_program	-broadcast_program=14
@paisley_park@-organization	-organization=13
@lcd_soundsystem@-person	-person=305
@george_goldie@-person	-person=27
@brain_salad_surgery@-art	-art=31
@corbin_bernsen@-person	-person=168
@since_i_don't_have_you@-art	-art=26
@martha_mattox@-person	-person=33
@roger_vadim@-person	-person=157
@st._quentin@-event	-event=20
@vernon@-location	-location=438
@earl_slick@-person	-person=95
@governor's_mansion@-location	-location=84
@henry_lee@-art	-art=6
@escoria@-person	-person=24
@eston@-location	-location=78
@rufus_wheeler_peckham@-person	-person=23
@united_nations_general_assembly@-organization	-organization=1048
@carballo@-person	-person=1
@pete_sessions@-person	-person=49
@helter_skelter@-art	-art=173
@valiant@-person	-person=1
@quinceañera@-art	-art=20
@pyrrhus@-event	-event=1
@karen_dotrice@-person	-person=29
@division_4@-organization	-organization=25
@latvian@-people-ethnicity	-people-ethnicity=72
@cocos@-location	-location=30
@rags@-broadcast_program	-broadcast_program=11
@la_habra@-location	-location=42
@mechanicsville@-location	-location=65
@archon@-product	-product=1
@hog@-location	-location=2
@baliuag@-location	-location=21
@c2@-person	-person=2
@1931@-art	-art=11
@voyeur@-product	-product=4
@espionage@-person	-person=21
@coriolanus@-art	-art=30
@haberdashers'_aske's_boys'_school@-organization	-organization=83
@javier_pérez_de_cuéllar@-person	-person=121
@november_28@-time	-time=268
@heart@-location	-location=6
@jonestown@-event	-event=122
@goof_troop@-product	-product=4
@st._benedict@-organization	-organization=1
@jeanne_mas@-person	-person=28
@ovation@-broadcast_network	-broadcast_network=11
@espn3@-broadcast_network	-broadcast_network=161
@dionysius@-person	-person=98
@altrincham@-location	-location=304
@mahmoud_darwish@-person	-person=108
@clements@-location	-location=8
@alan_nunnelee@-person	-person=24
@syrup@-art	-art=9
@mariquita@-location	-location=24
@military_coup_d'état@-event	-event=36
@upper_midwest@-award	-award=1
@klymaxx@-art	-art=3
@vigevano@-location	-location=92
@angel_baby@-art	-art=36
@rick@-event	-event=5
@vadodara@-location	-location=413
@bligh@-location	-location=21
@limburg@-product	-product=2
@sergeant_major@-living_thing	-living_thing=3
@kevin_wilkinson@-person	-person=24
@saxon_shore@-person	-person=10
@warley@-location	-location=37
@castletown@-location	-location=193
@the_innocence_mission@-art	-art=1
@tamaki@-location	-location=30
@lush@-organization	-organization=13
@l@-biology	-biology=1
@hotel@-art	-art=46
@rock_lobster@-living_thing	-living_thing=3
@linear@-art	-art=11
@the_master@-person	-person=4
@thoth@-art	-art=4
@salehabad_rural_district@-location	-location=38
@la@-location	-location=123
@jutland@-product	-product=3
@eastern_new_mexico@-location	-location=16
@seaford@-product	-product=1
@yolo@-location	-location=34
@mullens@-person	-person=3
@university_of_oxford@-organization	-organization=5227
@cumbria_county_council@-organization	-organization=29
@stm@-transit	-transit=17
@danbury@-event	-event=1
@taku@-location	-location=110
@rondo@-art	-art=6
@rozelle@-person	-person=2
@dysart@-location	-location=55
@jülich@-organization	-organization=1
@ole_kirk_christiansen@-person	-person=22
@richard_green@-person	-person=48
@companion_of_the_order_of_the_star_of_india@-title	-title=22
@simon_callow@-person	-person=229
@nw@-organization	-organization=1
@dag@-art	-art=2
@topaz@-living_thing	-living_thing=1
@vera_cruz@-art	-art=20
@cocoa@-location	-location=74
@afl_grand_final@-event	-event=125
@east_grinstead@-location	-location=455
@gampaha_district@-location	-location=69
@bull@-living_thing	-living_thing=41
@thomas_hastings@-person	-person=57
@tal@-language	-language=2
@sam_burgess@-person	-person=36
@edward_weston@-person	-person=172
@symphony_x@-person	-person=179
@council_of_ministers@-person	-person=16
@retro@-art	-art=18
@cherkasy@-location	-location=126
@test@-title	-title=1
@wellesley@-person	-person=27
@departure@-time	-time=2
@wasp@-biology	-biology=1
@forfarshire@-product	-product=5
@rexhep_meidani@-person	-person=23
@battle_of_magenta@-event	-event=41
@opus@-art	-art=7
@san_saba@-art	-art=2
@nicolas_léonard_sadi_carnot@-person	-person=25
@bus@-event	-event=1
@the_congress@-organization	-organization=52
@margot_kidder@-person	-person=204
@palatinate@-art	-art=7
@al@-organization	-organization=138
@hummingbird@-location	-location=1
@innocent@-organization	-organization=5
@cenwalh@-person	-person=46
@15@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@jason_macdonald@-person	-person=42
@aube@-person	-person=3
@physician@-title	-title=103
@igor_oistrakh@-person	-person=33
@oosterschelde@-product	-product=3
@north_staffordshire_railway@-organization	-organization=214
@reggie_theus@-person	-person=54
@humanitas@-art	-art=4
@bhadohi@-location	-location=28
@70@-event	-event=6
@townsend@-person	-person=582
@trapeze@-organization	-organization=1
@sandia@-location	-location=24
@i,_robot@-product	-product=2
@baroda@-location	-location=69
@simha_varman_ii@-person	-person=22
@celje@-location	-location=391
@waray@-people-ethnicity	-people-ethnicity=10
@worksop@-location	-location=1
@norinco@-organization	-organization=81
@tornado@-event	-event=40
@coronation_street@-broadcast_program	-broadcast_program=2423
@leo_burnett@-organization	-organization=16
@manny_mota@-person	-person=55
@robert_munsch@-person	-person=32
@luxembourg@-organization	-organization=61
@aubrey_mallalieu@-person	-person=69
@mordialloc@-organization	-organization=35
@macarthur_park@-art	-art=80
@kieron_gillen@-person	-person=63
@avm_productions@-organization	-organization=81
@black_widow@-broadcast_program	-broadcast_program=5
@bud@-person	-person=3
@total_eclipse@-person	-person=10
@breaking_point@-art	-art=6
@oneonta@-location	-location=110
@fox_family_channel@-broadcast_program	-broadcast_program=1
@the_emigrants@-person	-person=2
@the_university_of_texas_at_austin@-organization	-organization=94
@sam@-product	-product=2
@guelph_storm@-organization	-organization=243
@hillsborough@-organization	-organization=1
@padiham@-location	-location=95
@dinah@-art	-art=22
@gmina_lipsko@-location	-location=38
@beijing_guoan_talent@-organization	-organization=21
@alexandre_de_rhodes@-person	-person=31
@maungdaw@-event	-event=3
@chipstead@-location	-location=21
@earl_of_stamford@-person	-person=14
@royal_irish_rangers@-organization	-organization=65
@twist_and_shout@-broadcast_program	-broadcast_program=3
@sweden@-broadcast-tv_channel	-broadcast-tv_channel=1
@fuji_station@-location	-location=42
@spring_hill@-organization	-organization=6
@stevie_wonder@-art	-art=1
@schouwen-duiveland@-location	-location=61
@lake_tahoe@-art	-art=1
@klondike_gold_rush@-location	-location=1
@my_prerogative@-art	-art=34
@josh_pyke@-person	-person=78
@lorsch@-location	-location=63
@david_conforte@-person	-person=52
@a_house@-location	-location=3
@fenella_fielding@-person	-person=65
@nebo@-art	-art=2
@george_bowering@-person	-person=57
@addie_joss@-person	-person=63
@world_tour@-event	-event=38
@roy_douglas@-person	-person=22
@r@-location	-location=1
@hannut@-event	-event=3
@vida@-organization	-organization=168
@kana@-organization	-organization=27
@pediculariidae@-living_thing	-living_thing=23
@firman@-art	-art=27
@liverpool_college@-organization	-organization=78
@factory@-location	-location=8
@atami@-location	-location=39
@the_belle_of_new_york@-art	-art=41
@anne_of_avonlea@-broadcast_program	-broadcast_program=13
@rihanna@-art	-art=1
@merv@-location	-location=219
@laotian@-language	-language=15
@remo@-language	-language=1
@isthmus@-product	-product=1
@eric_singer@-organization	-organization=1
@thanatopsis@-art	-art=5
@nixa@-location	-location=18
@38th_parallel@-location	-location=151
@internal_affairs@-organization	-organization=6
@capitol_studios@-organization	-organization=5
@steel@-person	-person=29
@the_joy_formidable@-person	-person=55
@milford@-location	-location=561
@katu@-people-ethnicity	-people-ethnicity=1
@french_kiss@-art	-art=45
@dani_levy@-person	-person=30
@el_capitan@-art	-art=11
@atari@-location	-location=1
@src@-person	-person=11
@wednesday@-broadcast_program	-broadcast_program=5
@reservoir_dogs@-product	-product=4
@national_university_of_mongolia@-organization	-organization=47
@caspian@-person	-person=32
@airline@-broadcast_program	-broadcast_program=38
@trinity_grammar_school@-organization	-organization=52
@saimaa@-location	-location=52
@oh_mercy@-person	-person=9
@chalatenango@-organization	-organization=32
@movement_for_greater_israel@-organization	-organization=25
@suffren@-person	-person=36
@meigs@-organization	-organization=16
@the_thorn_birds@-broadcast_program	-broadcast_program=54
@bjelovar@-organization	-organization=3
@juniper@-organization	-organization=23
@vir_das@-person	-person=30
@xxvii@-event	-event=29
@lars_knudsen@-person	-person=28
@2010@-art	-art=68
@caloocan@-organization	-organization=2
@undertaker@-title	-title=23
@reconstruction@-education-educational_degree	-education-educational_degree=1
@george_p._wetmore@-person	-person=27
@icky_thump@-art	-art=36
@tiago_monteiro@-person	-person=150
@niconico@-internet-website	-internet-website=57
@diane_delano@-person	-person=25
@harry_potter_and_the_chamber_of_secrets@-product	-product=27
@eleanor_mcevoy@-art	-art=2
@tarsus@-living_thing	-living_thing=1
@kipling@-product	-product=4
@topi@-location	-location=7
@2007_local_elections@-event	-event=29
@olga_rudge@-person	-person=23
@courage@-art	-art=10
@maria_i_of_portugal@-person	-person=91
@richard_evans_schultes@-person	-person=37
@curtis_publishing_company@-organization	-organization=56
@iv@-art	-art=53
@88@-event	-event=5
@the_grand_illusion@-art	-art=24
@corydon@-art	-art=5
@adelaide@-organization	-organization=229
@orthodox_church@-location	-location=2
@ronald_scobie@-person	-person=21
@inglourious_basterds@-art	-art=334
@côney@-location	-location=26
@adam_afriyie@-person	-person=26
@john_otto@-person	-person=44
@bryce_johnson@-person	-person=21
@yngvi@-person	-person=10
@i-16@-product	-product=35
@sutherland@-organization	-organization=1
@nicaraguan_liberal_alliance@-organization	-organization=24
@trayvon_martin@-person	-person=66
@mass_giorgini@-person	-person=51
@3_news@-broadcast_program	-broadcast_program=95
@andré_bjerke@-person	-person=23
@roland@-person	-person=221
@mckean@-organization	-organization=1
@taser_international@-organization	-organization=22
@companion_of_the_order_of_australia@-title	-title=23
@the_cowboy_and_the_lady@-art	-art=21
@le_touquet@-location	-location=85
@greeks@-language	-language=2
@adjuntas@-location	-location=29
@saar@-event	-event=1
@purple_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=44
@conservative_party@-organization	-organization=5547
@italians@-organization	-organization=7
@mankato,_minnesota@-location	-location=161
@marajó@-location	-location=39
@thiepval@-event	-event=5
@atlantis@-product	-product=201
@the_wolfman@-art	-art=62
@dartford@-location	-location=531
@sissi@-organization	-organization=3
@salt_palace@-location	-location=121
@kaj_leo_johannesen@-person	-person=24
@tupi@-location	-location=5
@san_luis_potosí,_san_luis_potosí@-location	-location=29
@hans_swarowsky@-person	-person=59
@silver_river@-art	-art=4
@udine@-organization	-organization=3
@west_division@-event	-event=1
@diorama@-art	-art=36
@muchmusic@-broadcast_network	-broadcast_network=873
@nadar@-people-ethnicity	-people-ethnicity=35
@gurdas_maan@-person	-person=49
@angelfish@-person	-person=21
@kirillov@-person	-person=1
@boston_globe@-location	-location=1
@twinsburg@-location	-location=18
@christmas_night_with_the_stars@-broadcast_program	-broadcast_program=23
@ilkeston@-organization	-organization=28
@fallon@-person	-person=7
@lexington@-product	-product=47
@radnor@-location	-location=70
@rockets@-person	-person=14
@i-64@-location	-location=98
@greg_howe@-art	-art=1
@chari@-person	-person=1
@fifth_avenue_theatre@-location	-location=41
@ninaithale_inikkum@-art	-art=8
@international_justice_mission@-organization	-organization=34
@commonwealth_war_graves@-organization	-organization=29
@daniel_murphy@-location	-location=1
@arcangelo_corelli@-person	-person=150
@flowers@-living_thing	-living_thing=2
@jerome_harris@-person	-person=22
@cretan@-product	-product=1
@white_russia@-location	-location=37
@fantástico@-broadcast_program	-broadcast_program=51
@valmy@-product	-product=3
@dir@-location	-location=44
@omni@-broadcast_network	-broadcast_network=17
@choibalsan@-location	-location=26
@cittadella@-organization	-organization=111
@san_sebastián@-organization	-organization=2
@samuel_ramey@-person	-person=94
@in_your_dreams@-art	-art=21
@algonquin@-organization	-organization=1
@bristol@-location	-location=6762
@the_first_family@-broadcast_program	-broadcast_program=22
@borneo@-event	-event=40
@aai@-art	-art=3
@vince_karalius@-person	-person=20
@theodore_sedgwick@-person	-person=42
@olomouc@-organization	-organization=1
@albertina@-location	-location=57
@lana_del_rey@-art	-art=1
@gloria_hunniford@-person	-person=76
@henrique_capriles_radonski@-person	-person=25
@franklin_lakes@-location	-location=60
@subway@-location	-location=8
@yellowstone@-broadcast_program	-broadcast_program=2
@enmerkar@-person	-person=29
@chepstow@-organization	-organization=6
@joseph_carr@-person	-person=38
@1993_russian_constitutional_crisis@-event	-event=36
@wild_strawberries@-person	-person=27
@zara_yaqob@-person	-person=80
@fairlight@-organization	-organization=50
@darrell_griffith@-person	-person=34
@narborough@-organization	-organization=2
@talaud_islands@-location	-location=46
@tokyo@-person	-person=9
@nigel_havers@-person	-person=133
@hulk_hogan@-person	-person=743
@prince's@-location	-location=6
@london_wall@-location	-location=91
@george_henry_murray@-person	-person=53
@doctors@-organization	-organization=1
@republican_party_presidential_primaries,_2012@-event	-event=73
@six_flags_fiesta_texas@-location	-location=73
@skeleton_coast@-location	-location=33
@afonso_iv@-person	-person=54
@nigel_thrift@-person	-person=21
@charlottenborg@-location	-location=46
@jacobite_risings@-event	-event=37
@new_line@-organization	-organization=21
@falabella@-living_thing	-living_thing=10
@iyo_railway@-organization	-organization=33
@athenaeum@-location	-location=34
@kaiserslautern_university_of_technology@-organization	-organization=23
@dan_fouts@-person	-person=156
@sky@-product	-product=1
@tigre@-people-ethnicity	-people-ethnicity=14
@mount_eden@-location	-location=61
@west_highland_railway@-location	-location=1
@wood@-organization	-organization=2
@navan@-organization	-organization=1
@hakka@-language	-language=107
@toro@-organization	-organization=14
@vaccinium_corymbosum@-living_thing	-living_thing=26
@paulista@-organization	-organization=44
@up_all_night_tour@-event	-event=26
@sunderland@-product	-product=84
@nostradamus@-person	-person=202
@king_edward_vii_school@-organization	-organization=30
@ecstasy@-medicine-drug	-medicine-drug=168
@biddulph@-organization	-organization=2
@aba@-medicine-medical_treatment	-medicine-medical_treatment=2
@federalist@-organization	-organization=252
@awa@-location	-location=28
@university@-organization	-organization=605
@marlin@-living_thing	-living_thing=20
@bishop's_stortford@-organization	-organization=150
@naiad@-product	-product=16
@bastet@-art	-art=1
@jd@-finance-currency	-finance-currency=2
@gonçalves_dias@-person	-person=29
@the_roxy@-organization	-organization=5
@willamette_falls@-location	-location=75
@wilmot@-person	-person=2
@reclamation@-art	-art=2
@maestro@-art	-art=15
@bishop_of_salisbury@-title	-title=247
@life_on_mars@-art	-art=2
@customs@-broadcast_program	-broadcast_program=2
@honnavar@-location	-location=45
@os@-organization	-organization=82
@eddie_perfect@-person	-person=31
@skała@-art	-art=2
@tak_and_the_power_of_juju@-broadcast_program	-broadcast_program=35
@osaka@-transit	-transit=1
@courier@-art	-art=11
@medelpad@-location	-location=55
@nicopolis@-event	-event=4
@burghley@-person	-person=22
@steve_gorman@-person	-person=27
@joo_won@-person	-person=27
@novosibirsk_state_university@-organization	-organization=48
@osijek@-organization	-organization=121
@greg_selinger@-person	-person=61
@hit@-organization	-organization=5
@walk_the_moon@-art	-art=1
@greater@-body_part	-body_part=5
@panhandle@-location	-location=122
@durdle_door@-location	-location=31
@supergrass@-person	-person=334
@m-5@-location	-location=22
@lambton@-person	-person=1
@the_brothers@-art	-art=17
@latham,_new_york@-location	-location=22
@lugano@-location	-location=795
@kailash@-person	-person=16
@heathcliff@-art	-art=7
@little_willie_john@-person	-person=76
@the_story_of_esther_costello@-art	-art=28
@touchstone@-organization	-organization=40
@canossa@-location	-location=46
@eduardo_risso@-person	-person=50
@manco_inca_yupanqui@-person	-person=36
@the_comic_strip@-location	-location=2
@ryan_moore@-person	-person=88
@sandefjord@-location	-location=268
@the_company_of_wolves@-art	-art=47
@down_with_webster@-art	-art=1
@charley@-location	-location=5
@university_of_oxford@-location	-location=4
@greek_superleague@-event	-event=1
@u.s.@-art	-art=6
@miletus@-living_thing	-living_thing=1
@maroantsetra@-location	-location=19
@nobles_county@-location	-location=76
@gigliola_cinquetti@-person	-person=68
@nerve@-body_part	-body_part=26
@calicut_medical_college@-organization	-organization=22
@clearing_house@-organization	-organization=42
@broadus@-person	-person=1
@moog@-person	-person=12
@master@-person	-person=25
@joão_pinto@-person	-person=25
@balmoral@-product	-product=4
@37@-organization	-organization=2
@ondine@-person	-person=27
@a_kind_of_magic@-broadcast_program	-broadcast_program=7
@charlotte_amalie@-person	-person=4
@teachers@-title	-title=1
@marcus@-art	-art=2
@pauline_kael@-person	-person=300
@crosbyton@-location	-location=21
@alan_rosenberg@-person	-person=48
@1992@-organization	-organization=2
@battle_of_waterloo@-event	-event=979
@cuca@-location	-location=1
@berkeley_art_museum_and_pacific_film_archive@-location	-location=39
@insomniac@-title	-title=3
@bill_thompson@-person	-person=98
@tui@-product	-product=1
@faro@-location	-location=324
@simhachalam@-location	-location=35
@secret@-title	-title=1
@louis_j._gasnier@-person	-person=36
@yoshiaki_yatsu@-person	-person=32
@telecom@-product	-product=84
@gummadi_venkateswara_rao@-person	-person=65
@news@-art	-art=11
@diy_ethic@-organization	-organization=70
@bayer_giants_leverkusen@-organization	-organization=22
@portuguese_army@-organization	-organization=185
@rainbow_world_tour@-event	-event=22
@san_diego_chargers@-person	-person=1
@hart@-art	-art=1
@bertram_turetzky@-person	-person=24
@norco,_california@-location	-location=27
@colón@-location	-location=194
@hunger_strike@-event	-event=14
@niagara@-food	-food=14
@owen@-art	-art=2
@marnie_stern@-person	-person=28
@atp_world_tour@-event	-event=8
@sarduiyeh_rural_district@-location	-location=99
@ward@-location	-location=81
@tintern@-location	-location=73
@elands_river@-location	-location=29
@help_yourself@-art	-art=21
@member@-location	-location=1
@ray_donovan@-broadcast_program	-broadcast_program=21
@ba@-product	-product=1
@yuan_xi@-person	-person=30
@beech@-living_thing	-living_thing=159
@sub_focus@-person	-person=89
@gorkhaland@-location	-location=32
@monster@-art	-art=261
@selma@-event	-event=4
@chair@-art	-art=1
@amanita_design@-organization	-organization=23
@queanbeyan@-organization	-organization=4
@the_bridges_at_toko-ri@-art	-art=37
@bernard_and_doris@-art	-art=28
@john_howard@-person	-person=1160
@lohnweiler@-location	-location=21
@skåneland@-location	-location=22
@city_hall@-art	-art=28
@route_43@-location	-location=21
@university_of_valle@-organization	-organization=29
@radwimps@-person	-person=19
@richard_iii@-art	-art=832
@mistletoe@-living_thing	-living_thing=9
@maria_cantwell@-person	-person=111
@hamburger_hill@-art	-art=40
@bucharest@-organization	-organization=7
@kilimanjaro@-art	-art=18
@middle_east_airlines@-organization	-organization=83
@shenzhen@-art	-art=2
@lamarr_hoyt@-person	-person=29
@december_11@-time	-time=237
@dancing_queen@-broadcast_program	-broadcast_program=7
@puerto_ricans@-organization	-organization=1
@sydney_harbour_bridge@-location	-location=359
@grant_park_music_festival@-event	-event=21
@a421@-location	-location=34
@2012@-event	-event=2261
@sanai@-location	-location=1
@episodes@-broadcast_program	-broadcast_program=71
@horsham@-location	-location=672
@cymolomia_hartigiana@-living_thing	-living_thing=24
@space_shuttle_endeavour@-event	-event=1
@selenium@-chemistry	-chemistry=55
@the_last_station@-art	-art=39
@klaus_augenthaler@-person	-person=31
@railroad@-location	-location=3
@dominican_republic@-people-ethnicity	-people-ethnicity=3
@destrehan,_louisiana@-location	-location=27
@stoke_climsland@-location	-location=22
@siddi@-people-ethnicity	-people-ethnicity=50
@manuel_josé_arce@-person	-person=27
@glendale@-organization	-organization=4
@stephen_oppenheimer@-person	-person=28
@plague@-event	-event=26
@lindenhurst@-location	-location=32
@alfred_austin@-person	-person=47
@roberval@-location	-location=36
@the_ref@-art	-art=21
@james_paget@-person	-person=36
@national_assembly_of_people's_power@-organization	-organization=28
@one_of_the_boys@-broadcast_program	-broadcast_program=10
@nashville,_tn@-location	-location=39
@gravelines@-event	-event=3
@2011_cfl_season@-event	-event=25
@powers@-person	-person=1
@u.s._attorney@-title	-title=88
@mory_kanté@-person	-person=32
@silver_star@-product	-product=1
@dome@-person	-person=7
@1500_metres_competition@-event	-event=22
@dieng_plateau@-location	-location=24
@city_university@-location	-location=10
@oracle@-location	-location=1
@patrice_halgand@-person	-person=23
@lingo@-computer-programming_language	-computer-programming_language=8
@minister_for_the_interior@-organization	-organization=1
@queen_anne's_men@-organization	-organization=33
@anheuser-busch_inbev@-organization	-organization=88
@sempach@-event	-event=8
@sutton_and_cheam@-location	-location=22
@hebrew@-internet-website	-internet-website=3
@wavves@-art	-art=3
@roll_with_it@-art	-art=19
@whippany_river@-location	-location=20
@first_album@-person	-person=1
@robert_hunter@-person	-person=369
@crystle_stewart@-person	-person=38
@greek_orthodox_church@-religion-religion	-religion-religion=366
@firman@-person	-person=1
@lisa_mccune@-person	-person=74
@harlan@-location	-location=70
@saudi_binladin_group@-organization	-organization=32
@love,_inc.@-person	-person=1
@michael_aspel@-person	-person=149
@dramatiska_institutet@-organization	-organization=22
@joseph_e._johnston@-location	-location=1
@savin_hill@-art	-art=3
@women's_100_m_butterfly@-event	-event=20
@altona@-event	-event=1
@kick@-art	-art=45
@occident@-art	-art=9
@cabrera@-person	-person=4
@daily_planet@-organization	-organization=1
@bourke@-person	-person=6
@mendes@-person	-person=3
@byu@-organization	-organization=152
@pantech@-organization	-organization=21
@uncasville,_connecticut@-organization	-organization=1
@montevideo@-event	-event=1
@george_klein@-person	-person=28
@vache@-person	-person=32
@balikpapan@-location	-location=304
@the_church_of_jesus_christ_of_latter-day_saints@-organization	-organization=3800
@56@-event	-event=3
@enz@-location	-location=43
@flemington_racecourse@-location	-location=141
@staffordshire@-organization	-organization=7
@protoceratops@-living_thing	-living_thing=60
@soulfly@-person	-person=319
@lev@-organization	-organization=6
@reykjavík@-organization	-organization=1
@c._northcote_parkinson@-person	-person=36
@college@-product	-product=1
@octavian@-art	-art=5
@val_doonican@-person	-person=60
@philippines@-language	-language=1
@the_talk_of_the_town@-location	-location=3
@imperial_academy@-organization	-organization=21
@the_thing@-product	-product=8
@the_challenge@-art	-art=19
@turks@-location	-location=639
@crew@-broadcast_program	-broadcast_program=1
@howard_hughes@-person	-person=740
@gangrene@-person	-person=17
@nestorians@-religion-religion	-religion-religion=25
@out@-medicine-medical_treatment	-medicine-medical_treatment=1
@riverside@-broadcast_program	-broadcast_program=1
@allan@-location	-location=17
@a@-organization	-organization=17
@gmina_świedziebnia@-location	-location=22
@koniecpol@-event	-event=1
@kanva@-person	-person=26
@association_of_national_advertisers@-organization	-organization=22
@hillsborough_stadium@-location	-location=95
@bavarian@-language	-language=37
@škoda@-person	-person=1
@garland@-award	-award=2
@louisiana@-product	-product=7
@kermit_roosevelt@-person	-person=49
@guimaras@-location	-location=87
@secondary_school@-education-educational_degree	-education-educational_degree=331
@kalmar@-person	-person=1
@french_chess_championship@-event	-event=30
@the_rock@-art	-art=19
@minerve@-location	-location=5
@douglas_dc-4@-product	-product=223
@john_colborne@-person	-person=20
@pomeroy@-location	-location=73
@rbx@-person	-person=70
@catia@-product	-product=64
@children_of_the_sun@-art	-art=21
@profiler@-broadcast_program	-broadcast_program=109
@sweet_sensation@-person	-person=35
@4th_marine_regiment@-organization	-organization=35
@vietnamese@-location	-location=32
@georgios_karaiskakis_stadium@-location	-location=29
@ashley_county@-location	-location=38
@bautista_saavedra@-location	-location=1
@neckar@-product	-product=1
@us_58@-location	-location=35
@geography@-location	-location=3
@elstree@-art	-art=6
@oranges@-art	-art=1
@george_jackson@-person	-person=68
@russian_government@-organization	-organization=49
@lermontov@-person	-person=18
@greg_van_emburgh@-person	-person=24
@upper_mississippi_river@-location	-location=96
@3-2-1_contact@-broadcast_program	-broadcast_program=41
@bizarre@-person	-person=97
@slap_shot@-product	-product=1
@south_west_pacific@-event	-event=52
@bella_union@-organization	-organization=132
@indy_500@-event	-event=63
@neko_case@-person	-person=222
@nick_clegg@-person	-person=383
@sanford@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@franciscan@-person	-person=3
@april_24@-time	-time=249
@cottenham@-location	-location=31
@crocodiles@-person	-person=15
@jane_mcdonald@-person	-person=44
@eye_of_the_beholder@-product	-product=18
@saint_lambert@-person	-person=23
@wildflower@-event	-event=1
@olive_tree@-organization	-organization=24
@joy_lauren@-person	-person=50
@cadbury_schweppes@-organization	-organization=21
@louis_xiv@-event	-event=1
@franks@-location	-location=27
@marta@-person	-person=33
@peasants_and_workers_party_of_india@-organization	-organization=39
@uruguay@-product	-product=12
@wetterau@-location	-location=92
@damara@-language	-language=4
@italian_prime_minister@-person	-person=1
@irish_american@-location	-location=1
@municipal_district_of_bonnyville_no._87@-location	-location=41
@randy_orton@-person	-person=388
@roma@-people-ethnicity	-people-ethnicity=492
@andrew_fisher@-person	-person=160
@18@-location	-location=38
@salford@-organization	-organization=105
@radford@-organization	-organization=2
@terrier@-art	-art=6
@autoroute_15@-location	-location=47
@phaidon@-organization	-organization=26
@plum_island@-location	-location=53
@tenderness@-medicine-symptom	-medicine-symptom=2
@heiruspecs@-person	-person=20
@billboard@-person	-person=3
@earl_de_la_warr@-title	-title=16
@gangwon_province@-location	-location=67
@the_grand_duke@-person	-person=4
@wisła@-organization	-organization=4
@argentine@-chemistry	-chemistry=1
@aloha@-organization	-organization=1
@platte@-location	-location=58
@dudley_ryder,_1st_earl_of_harrowby@-person	-person=24
@leto@-god	-god=102
@ian_scott@-person	-person=53
@upper_peninsula_of_michigan@-location	-location=216
@beatsteaks@-person	-person=66
@cistercians@-organization	-organization=252
@tonga@-location	-location=2118
@rondo@-person	-person=50
@rockwell_international@-organization	-organization=187
@benito_juárez@-location	-location=32
@william_hill@-organization	-organization=112
@count_duckula@-broadcast_program	-broadcast_program=74
@plague@-disease	-disease=2
@transit_of_venus@-event	-event=58
@maasai@-people-ethnicity	-people-ethnicity=276
@korail@-organization	-organization=122
@conquistador@-art	-art=10
@duke_of_richmond@-person	-person=71
@east_bay@-organization	-organization=2
@dybbøl@-location	-location=30
@grapevine@-organization	-organization=1
@last_chance_to_see@-broadcast_program	-broadcast_program=11
@botetourt@-title	-title=1
@moondance@-art	-art=65
@taxan@-person	-person=22
@mat_zo@-person	-person=37
@ha_ji-won@-person	-person=55
@the_skeptical_environmentalist@-art	-art=20
@arabic@-internet-website	-internet-website=1
@wrocław_university_of_technology@-organization	-organization=47
@joseph_howe@-person	-person=111
@jimmy_connors@-person	-person=420
@goddess@-religion-religion	-religion-religion=3
@king_haakon_vii@-person	-person=49
@2012@-organization	-organization=11
@cancer_research@-art	-art=17
@auckland@-person	-person=8
@application@-product	-product=229
@christopher_mccandless@-person	-person=41
@reina@-art	-art=6
@vanceboro@-location	-location=26
@partner@-title	-title=127
@tina_aumont@-person	-person=28
@first_african_baptist_church@-location	-location=31
@karl@-person	-person=71
@riel@-person	-person=12
@vsevolod_bazhenov@-person	-person=292
@precious@-person	-person=24
@creep@-person	-person=2
@earl_of_dartmouth@-person	-person=11
@dodge_dart@-product	-product=70
@holsworthy@-organization	-organization=4
@pierre_berbizier@-person	-person=29
@fly_by_night@-art	-art=26
@alex_chernov@-person	-person=21
@parkinson@-person	-person=6
@down@-person	-person=102
@archibald@-art	-art=1
@anta@-organization	-organization=1
@field@-title	-title=1
@pensacola@-people-ethnicity	-people-ethnicity=1
@tonga@-person	-person=4
@steve_kipner@-person	-person=89
@jonah_goldberg@-person	-person=47
@nicaraguan_revolution@-organization	-organization=1
@spqr@-art	-art=3
@aragatsotn_province@-location	-location=68
@artemisia@-living_thing	-living_thing=101
@kambaata@-language	-language=31
@lutherans@-organization	-organization=2
@risotto@-food	-food=17
@restored@-art	-art=8
@truso@-location	-location=25
@uttar_pradesh@-location	-location=6213
@exe@-product	-product=3
@rené_barrientos@-person	-person=54
@eric_davis@-person	-person=80
@sue_ane_langdon@-person	-person=35
@pear@-food	-food=34
@josé_vidro@-person	-person=21
@brendon@-location	-location=6
@athens_2004@-product	-product=2
@stella@-broadcast_program	-broadcast_program=53
@328@-product	-product=14
@ubisoft@-person	-person=747
@magnus_moan@-person	-person=62
@teguise@-organization	-organization=1
@jenner@-person	-person=9
@charles_morton@-person	-person=42
@modesto@-person	-person=3
@the_curve@-location	-location=14
@rede_bandeirantes@-broadcast_network	-broadcast_network=125
@hulda@-person	-person=2
@calamus@-living_thing	-living_thing=27
@black_'n_blue@-person	-person=39
@thistle@-organization	-organization=11
@joe_schofield@-person	-person=24
@mohammedan@-religion-religion	-religion-religion=2
@gibraltar@-art	-art=1
@yashima@-location	-location=19
@new_york_cotton_exchange@-organization	-organization=26
@fraxinus_excelsior@-living_thing	-living_thing=107
@john_cameron_mitchell@-person	-person=143
@jam@-location	-location=6
@edwards@-product	-product=1
@lenox_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@santana@-person	-person=870
@viry-châtillon@-location	-location=21
@hazel@-living_thing	-living_thing=22
@1908_olympics@-event	-event=23
@spitsbergen@-location	-location=1015
@philadelphia_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=35
@congregation_of_the_most_holy_redeemer@-organization	-organization=67
@140@-location	-location=8
@malacca@-product	-product=1
@castiglione_della_pescaia@-location	-location=32
@subway@-person	-person=4
@abyssinia@-people-ethnicity	-people-ethnicity=1
@sutherland@-title	-title=7
@red_box@-living_thing	-living_thing=4
@pumas_morelos@-organization	-organization=24
@henry_maudslay@-person	-person=59
@menston@-location	-location=37
@buddy_hackett@-person	-person=152
@tool@-location	-location=2
@george_entwistle@-person	-person=25
@althing@-organization	-organization=261
@dunkerque@-organization	-organization=14
@guiding_light@-broadcast_program	-broadcast_program=948
@luny_tunes@-person	-person=175
@52nd@-organization	-organization=16
@anis@-food	-food=2
@45@-event	-event=2
@cat's_eye@-broadcast_program	-broadcast_program=20
@mai@-event	-event=1
@heartattack_and_vine@-art	-art=20
@norse@-language	-language=191
@omar_minaya@-person	-person=40
@demonoid@-internet-website	-internet-website=11
@paul_hamlyn@-person	-person=37
@muscle_shoals@-location	-location=120
@odessa@-event	-event=1
@juan_luis_galiardo@-person	-person=25
@a+e_networks@-organization	-organization=62
@bosnia@-location	-location=853
@kristen_dalton@-person	-person=28
@marathon@-time	-time=2
@roadkill@-person	-person=2
@oregon_state@-organization	-organization=400
@ice_t@-product	-product=23
@florentino_ameghino@-location	-location=3
@mike_bennett@-person	-person=42
@royal_australian_navy@-organization	-organization=1787
@panorama@-location	-location=11
@olivier@-food	-food=1
@arca@-organization	-organization=21
@green_light@-visual_art-color	-visual_art-color=1
@nuffield@-organization	-organization=12
@urga@-art	-art=1
@united_bermuda_party@-organization	-organization=46
@tropic_of_cancer@-broadcast_program	-broadcast_program=1
@bex@-location	-location=30
@thunderbirds@-product	-product=7
@mustard@-medicine-medical_treatment	-medicine-medical_treatment=1
@razzle_dazzle@-broadcast_program	-broadcast_program=19
@highway_22@-location	-location=79
@miramar,_florida@-location	-location=55
@joan_armatrading@-person	-person=229
@rock_creek@-location	-location=150
@ulstein@-organization	-organization=6
@little_women@-broadcast_program	-broadcast_program=19
@kc@-organization	-organization=12
@nobuhiko_obayashi@-person	-person=21
@the_sound_of_music@-art	-art=282
@jerry_fielding@-person	-person=42
@the_evens@-person	-person=27
@social_credit_party_of_canada@-organization	-organization=127
@chalon@-location	-location=16
@reni@-person	-person=20
@wole_soyinka@-person	-person=224
@the_seagull@-art	-art=345
@sixmilebridge@-organization	-organization=65
@minister_of_national_defence@-title	-title=146
@irish_people@-people-ethnicity	-people-ethnicity=78
@jægersborg_dyrehave@-location	-location=24
@venus@-event	-event=6
@gps@-organization	-organization=28
@naropa@-organization	-organization=2
@the_british_soap_awards@-award	-award=59
@wonderful_life@-art	-art=48
@uraga_dock_company@-organization	-organization=31
@new_delhi@-art	-art=17
@fa_cup@-event	-event=9153
@winter@-event	-event=28
@a_house@-person	-person=33
@parliament_house@-organization	-organization=27
@bill_of_rights@-law	-law=222
@bef@-organization	-organization=85
@nordman@-person	-person=19
@line_5@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=228
@antarctica@-location	-location=6329
@highlander@-art	-art=121
@wood_river@-organization	-organization=8
@lincoln_public_schools@-location	-location=21
@coroner@-art	-art=2
@yazidi@-people-ethnicity	-people-ethnicity=130
@mad_love@-broadcast_program	-broadcast_program=17
@pleven@-location	-location=190
@1975_season@-event	-event=57
@ouvéa@-product	-product=2
@nancy_kovack@-person	-person=24
@vidarbha@-location	-location=216
@clark@-person	-person=292
@damage@-person	-person=39
@felice_gimondi@-person	-person=60
@newcastle_emlyn@-organization	-organization=5
@moravian_church@-location	-location=1
@silas_talbot@-person	-person=32
@popular@-language	-language=1
@david_sloan_wilson@-person	-person=30
@born_rich@-art	-art=19
@creation@-event	-event=3
@jesse_taylor@-person	-person=29
@palawan@-location	-location=688
@access@-location	-location=1
@1969@-event	-event=798
@reflections@-person	-person=5
@november_25@-time	-time=276
@gallipoli@-organization	-organization=5
@persians@-location	-location=14
@carolina@-location	-location=85
@hays@-organization	-organization=2
@piscataqua_river@-location	-location=161
@esslingen_am_neckar@-location	-location=79
@donny_hathaway@-art	-art=4
@european_cup_winners'_cup@-event	-event=219
@port_authority@-location	-location=6
@fanny@-body_part	-body_part=1
@norman_smiley@-person	-person=55
@riksteatret@-location	-location=76
@swanee@-art	-art=24
@willington@-organization	-organization=2
@mago@-location	-location=4
@bleiswijk@-location	-location=20
@under_the_same_title@-art	-art=23
@roland@-art	-art=21
@brandy@-art	-art=12
@dmc@-organization	-organization=2
@søndre_land@-location	-location=23
@european_route_e18@-location	-location=67
@william_de_warenne,_5th_earl_of_surrey@-person	-person=22
@bryce_molder@-person	-person=20
@nara@-person	-person=2
@golden_earring@-art	-art=2
@khasi@-language	-language=23
@rockefeller@-organization	-organization=48
@james_rolph@-person	-person=51
@key_biscayne,_florida@-location	-location=100
@kreidler@-person	-person=14
@wisconsin_historical_society@-organization	-organization=153
@eugene@-location	-location=655
@tattenham_corner@-location	-location=1
@toby_keith@-art	-art=3
@the_act@-person	-person=3
@grapholita_jungiella@-living_thing	-living_thing=26
@pedro@-broadcast_program	-broadcast_program=1
@democratic_labor_party@-organization	-organization=199
@huai@-location	-location=17
@nfc@-event	-event=6
@new_flemish_alliance@-organization	-organization=67
@the_breakfast_club@-person	-person=2
@altmühl@-location	-location=48
@arabella@-location	-location=1
@sehore@-living_thing	-living_thing=1
@sri_lankans@-organization	-organization=47
@vice@-art	-art=143
@beat@-person	-person=4
@cliff_burwell@-person	-person=27
@barry_pederson@-person	-person=25
@wada@-location	-location=18
@colonies@-event	-event=2
@royal_observatory@-person	-person=1
@tirumular@-person	-person=22
@galactic@-person	-person=117
@scarlet's_walk@-art	-art=23
@ivan_iv@-art	-art=10
@shark@-living_thing	-living_thing=126
@sugarloaf@-person	-person=27
@avro_canada@-organization	-organization=57
@route_101@-transit	-transit=8
@dj@-product	-product=4
@fa_women's_premier_league_cup@-event	-event=79
@lea_massari@-person	-person=25
@joey@-person	-person=42
@a_series@-art	-art=4
@sweet_home@-product	-product=7
@vihren@-organization	-organization=5
@moses_brown@-organization	-organization=3
@réunion@-art	-art=1
@yugoslav_partisans@-organization	-organization=402
@la_reina@-location	-location=24
@santa_claus_is_comin'_to_town@-art	-art=7
@university_of_szeged@-location	-location=1
@jme@-person	-person=50
@sallisaw,_oklahoma@-location	-location=24
@the_lucksmiths@-person	-person=36
@the_comedy_store@-organization	-organization=92
@svt2@-broadcast-tv_channel	-broadcast-tv_channel=46
@ronnie_scott's@-person	-person=4
@benedictine@-organization	-organization=349
@bamako@-art	-art=7
@gérard_krawczyk@-person	-person=44
@bunts@-living_thing	-living_thing=1
@max_fleischer@-person	-person=147
@whittier@-person	-person=8
@percy_sledge@-person	-person=147
@japan_air_self-defense_force@-organization	-organization=137
@junpei_fujita@-person	-person=39
@sts-57@-event	-event=39
@ratatouille@-art	-art=216
@out_of_the_unknown@-broadcast_program	-broadcast_program=92
@formiga@-organization	-organization=1
@michael_powell@-person	-person=296
@iron_savior@-art	-art=9
@polio@-disease	-disease=73
@roland@-organization	-organization=220
@wahnwegen@-location	-location=22
@revolutionary@-event	-event=262
@taller_de_gráfica_popular@-person	-person=45
@score@-art	-art=33
@bad_wiessee@-location	-location=42
@remake@-organization	-organization=263
@nykarleby@-location	-location=36
@jill@-person	-person=7
@apache@-product	-product=224
@turkmenistan@-people-ethnicity	-people-ethnicity=1
@sharaku@-person	-person=20
@roberto_carlos@-art	-art=1
@comics@-title	-title=1
@apollo@-organization	-organization=24
@norway,_maine@-location	-location=21
@łódź@-organization	-organization=1
@church_universal_and_triumphant@-organization	-organization=50
@renegade@-person	-person=13
@steve_irwin@-person	-person=183
@rendition@-organization	-organization=11
@z-machine@-product	-product=36
@winnipeg_river@-location	-location=71
@whitehouse@-location	-location=27
@ira@-location	-location=15
@oshima_subprefecture@-location	-location=37
@locks_heath@-location	-location=21
@kowloon_tong@-art	-art=2
@moxie@-food	-food=27
@federalist@-art	-art=3
@kabale_district@-location	-location=44
@159@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@the_wilderness@-location	-location=2
@thomson@-location	-location=66
@volga@-location	-location=210
@cropredy@-location	-location=36
@blücher@-organization	-organization=1
@bellevue@-event	-event=1
@ayrton_senna@-person	-person=658
@philippine@-food	-food=3
@wasp@-living_thing	-living_thing=37
@krieg@-art	-art=2
@tui@-living_thing	-living_thing=44
@ursuline@-organization	-organization=120
@big_deal@-broadcast_program	-broadcast_program=8
@mountains_of_the_moon@-art	-art=23
@eugène_delporte@-person	-person=20
@udi@-location	-location=2
@combat@-art	-art=27
@robert_mccartney@-person	-person=26
@plymouth_fury@-product	-product=39
@harbord_collegiate_institute@-organization	-organization=27
@labradford@-person	-person=26
@the_grace@-art	-art=3
@syrian@-people-ethnicity	-people-ethnicity=179
@chilean_army@-organization	-organization=118
@texas_wesleyan_university@-organization	-organization=64
@knocked_up@-art	-art=133
@brandywine@-event	-event=82
@red_rooster@-art	-art=1
@hispanist@-people-ethnicity	-people-ethnicity=1
@jordanita_notata@-living_thing	-living_thing=20
@francia@-event	-event=1
@five_corners@-art	-art=13
@bonneville_salt_flats@-location	-location=173
@chance@-organization	-organization=5
@wizzard@-person	-person=106
@moline@-person	-person=1
@pound@-location	-location=4
@bideford@-location	-location=337
@s55@-location	-location=1
@west_riding@-location	-location=96
@besançon@-location	-location=690
@william_gaxton@-person	-person=35
@group@-medicine-medical_treatment	-medicine-medical_treatment=2
@7th_(meerut)_division@-organization	-organization=35
@joe_mcelderry@-person	-person=130
@swabian@-art	-art=1
@white_fang@-art	-art=47
@1983_world_championships@-event	-event=128
@centreville@-location	-location=177
@macarthur_high_school@-location	-location=1
@echo@-location	-location=20
@the_great_gatsby@-event	-event=106
@magna@-art	-art=1
@ramsbottom@-location	-location=90
@tommy_boy@-art	-art=65
@bihar@-organization	-organization=29
@brothers_union@-organization	-organization=23
@america's_sweethearts@-art	-art=48
@1870@-art	-art=1
@gujarat_technological_university@-organization	-organization=23
@colorado-big_thompson_project@-location	-location=24
@mike_malloy@-person	-person=36
@takao@-product	-product=5
@iuka@-location	-location=32
@whittington@-art	-art=2
@mac_dre@-person	-person=146
@eugene_o'neill@-location	-location=1
@the_paul_hogan_show@-broadcast_program	-broadcast_program=25
@no._1@-product	-product=1
@milkshake@-person	-person=4
@lake_james@-location	-location=22
@edge@-product	-product=7
@basque@-event	-event=1
@written@-person	-person=1
@gethsemane@-location	-location=82
@1960_olympic_games@-event	-event=67
@gubbio@-organization	-organization=96
@saul_bass@-person	-person=123
@davis_love_iii@-person	-person=128
@colleen_clinkenbeard@-person	-person=35
@six_nations@-event	-event=4
@muhammad_bin_tughluq@-person	-person=123
@new_zealanders@-organization	-organization=93
@unsane@-art	-art=2
@blockbuster_entertainment_awards@-broadcast_program	-broadcast_program=22
@constantines@-art	-art=4
@nebo@-god	-god=2
@shoshone@-location	-location=52
@thames_ditton@-location	-location=146
@winters@-location	-location=22
@allahabad@-location	-location=1202
@supervisor@-title	-title=15
@pie@-finance-currency	-finance-currency=2
@alma_kruger@-person	-person=24
@chama_cha_mapinduzi@-organization	-organization=76
@federally@-location	-location=3
@nick_jr.@-broadcast_network	-broadcast_network=85
@village_of_the_giants@-art	-art=33
@cedar_rapids@-location	-location=5
@alan_watson@-person	-person=21
@gawler@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@yoshi_tatsu@-person	-person=27
@court_and_spark@-art	-art=23
@jülich@-person	-person=1
@st._andrews@-location	-location=82
@vyazma@-event	-event=8
@the_everglades@-broadcast_program	-broadcast_program=22
@provence-alpes-côte_d'azur@-location	-location=651
@burnt_by_the_sun@-art	-art=42
@bobal@-food	-food=19
@greek_orthodox@-location	-location=5
@bebo@-person	-person=2
@pyramids@-body_part	-body_part=1
@lord_stanley@-title	-title=1
@trade@-location	-location=5
@kino@-organization	-organization=11
@mountain_lion@-living_thing	-living_thing=23
@operation_medusa@-event	-event=33
@population_council@-organization	-organization=54
@triumph@-event	-event=2
@panagis_tsaldaris@-person	-person=43
@tamil@-people-ethnicity	-people-ethnicity=1012
@pamela_des_barres@-person	-person=24
@modra@-location	-location=153
@crust@-food	-food=3
@the_smith_family@-organization	-organization=10
@lady_in_satin@-art	-art=20
@syrians@-event	-event=1
@peter_slipper@-person	-person=26
@osseo@-organization	-organization=1
@swaledale@-location	-location=77
@no_mercy@-event	-event=118
@ian_keith@-person	-person=58
@earl_of_northumbria@-title	-title=51
@trey_anastasio@-art	-art=4
@trey_lorenz@-art	-art=1
@battlefield@-art	-art=35
@kippax@-person	-person=3
@bob_chilcott@-person	-person=36
@peacock@-person	-person=13
@confucian@-religion-religion	-religion-religion=18
@the_last_poets@-art	-art=1
@gnr@-organization	-organization=51
@zwickau@-organization	-organization=1
@st_joseph's_college@-organization	-organization=22
@wahnfried@-art	-art=3
@mamoru_shigemitsu@-person	-person=21
@akele_hum_akele_tum@-art	-art=35
@joey_king@-person	-person=41
@columbia_high_school@-organization	-organization=86
@turtle@-god	-god=1
@bardejov@-location	-location=67
@virginie@-product	-product=8
@sergeant_major@-title	-title=42
@antoine_predock@-person	-person=46
@victory@-god	-god=59
@john_nicks@-person	-person=24
@aspectj@-computer-programming_language	-computer-programming_language=30
@blue_streak@-art	-art=32
@steve_burns@-person	-person=33
@grégory_coupet@-person	-person=36
@myrtle_avenue@-location	-location=22
@peter_llewelyn_davies@-person	-person=23
@republican_party_presidential_debates,_2012@-event	-event=52
@big_deal@-art	-art=18
@the_day_the_music_died@-event	-event=34
@serú_girán@-person	-person=29
@madeleine@-person	-person=21
@ford@-product	-product=19
@online_film_critics_society@-organization	-organization=86
@coma@-art	-art=19
@montblanc@-location	-location=30
@pitt@-art	-art=1
@yankee@-event	-event=3
@diarmuid_martin@-person	-person=54
@flint@-person	-person=5
@eastwood_city@-location	-location=41
@alp@-organization	-organization=206
@alamo_bowl@-event	-event=14
@catacombs@-person	-person=1
@united_national_congress@-organization	-organization=67
@chris_james@-person	-person=22
@the_lodge@-location	-location=41
@iran_aseman_airlines@-organization	-organization=21
@helios@-god	-god=315
@southern_expressway@-location	-location=37
@john_j._peck@-person	-person=21
@side@-organization	-organization=9
@maratha@-people-ethnicity	-people-ethnicity=898
@thompson@-organization	-organization=3
@sealy@-organization	-organization=13
@mainz-kastel@-location	-location=32
@hong_kong@-people-ethnicity	-people-ethnicity=176
@vestby@-location	-location=44
@the_equalizer@-art	-art=4
@audi_quattro@-product	-product=75
@fl@-chemistry	-chemistry=2
@picton@-location	-location=110
@loch_fyne@-location	-location=125
@chemehuevi@-people-ethnicity	-people-ethnicity=34
@daniels@-organization	-organization=3
@architect@-title	-title=173
@japanese_occupation_of_the_philippines@-event	-event=57
@john_hughey@-person	-person=36
@publius@-art	-art=43
@jonathan_kellerman@-person	-person=43
@kota@-people-ethnicity	-people-ethnicity=8
@hebrew@-art	-art=12
@lincoln@-art	-art=259
@addison_gallery_of_american_art@-organization	-organization=2
@north_jakarta@-location	-location=75
@myrtleford@-location	-location=12
@marti_pellow@-person	-person=82
@phil_nevin@-person	-person=32
@miss_new_york_teen_usa@-event	-event=21
@argonaut@-person	-person=5
@wander_over_yonder@-broadcast_program	-broadcast_program=41
@nowy_dwór_mazowiecki@-location	-location=147
@bataan_peninsula@-location	-location=81
@almighty@-organization	-organization=22
@123@-organization	-organization=1
@simba_s.c.@-organization	-organization=23
@high_rollers@-broadcast_program	-broadcast_program=44
@saint-pol-sur-ternoise@-location	-location=30
@josh@-person	-person=58
@kitsap@-location	-location=24
@hermann@-art	-art=1
@delivery@-medicine-medical_treatment	-medicine-medical_treatment=24
@khanate@-location	-location=46
@douglas_ewart@-person	-person=22
@corn@-medicine-symptom	-medicine-symptom=1
@ocean_spray@-organization	-organization=43
@trajan@-location	-location=4
@kasabian@-person	-person=374
@sniper@-art	-art=14
@eleventh@-person	-person=2
@gran_turismo@-product	-product=123
@nellie_mcclung@-person	-person=47
@robin_platts@-person	-person=20
@canadian@-religion-religion	-religion-religion=1
@zoltán_latinovits@-person	-person=25
@liam@-art	-art=7
@wrestlemania_v@-event	-event=55
@grace@-art	-art=98
@series_of_the_same_name@-broadcast_program	-broadcast_program=25
@macy's@-location	-location=1
@jane_stewart@-person	-person=31
@betula_nana@-living_thing	-living_thing=54
@one_horse_blue@-person	-person=15
@united_nations_economic_commission_for_latin_america_and_the_caribbean@-organization	-organization=43
@the_travels_of_jaimie_mcpheeters@-broadcast_program	-broadcast_program=42
@dulles@-location	-location=34
@bjesovi@-art	-art=1
@mike_adams@-organization	-organization=1
@jarmila_gajdošová@-person	-person=107
@brightside@-organization	-organization=1
@orwellian@-person	-person=21
@gmina_sobótka@-location	-location=26
@the_damned@-person	-person=503
@nri@-organization	-organization=1
@predecessor@-organization	-organization=4
@lions_gate@-person	-person=1
@viscount_bolingbroke@-title	-title=8
@river_exe@-location	-location=113
@harrisburg@-organization	-organization=42
@flextronics@-organization	-organization=53
@route_58@-location	-location=19
@18@-person	-person=1
@roy_tattersall@-person	-person=27
@restless_heart@-person	-person=112
@fell@-location	-location=2
@ryan_johnson@-person	-person=42
@tumbleweeds@-art	-art=40
@shawfield@-location	-location=18
@palatine_german@-language	-language=5
@australian_hockey_league@-organization	-organization=86
@dee_hsu@-person	-person=27
@memorial_gymnasium@-location	-location=31
@nissan_cherry@-product	-product=20
@morley@-organization	-organization=29
@delhi_metro_rail_corporation@-organization	-organization=27
@amalfi@-product	-product=3
@pulaski_county@-location	-location=375
@acclaim@-product	-product=11
@arab@-product	-product=6
@sussex@-food	-food=2
@kathleen_wilhoite@-person	-person=38
@rdx@-chemistry	-chemistry=202
@east_lancashire@-organization	-organization=19
@vilhena@-organization	-organization=10
@1906@-art	-art=2
@the_street@-art	-art=16
@translation@-language	-language=98
@rudolf_wittkower@-person	-person=24
@arabian@-living_thing	-living_thing=1
@dice@-art	-art=4
@earl_of_lincoln@-person	-person=15
@adandozan@-person	-person=30
@catalyst@-location	-location=4
@order_of_arts_and_letters@-title	-title=22
@alain_berliner@-person	-person=23
@mvp@-award	-award=55
@erne@-title	-title=1
@lamman_rucker@-person	-person=21
@al_goodman@-person	-person=29
@jürgen_budday@-person	-person=21
@mark_wills@-person	-person=91
@9th@-location	-location=41
@the_bronx@-location	-location=4
@south_platte_river@-location	-location=262
@don_kirshner's_rock_concert@-person	-person=1
@vice_versa@-person	-person=5
@john_julius_norwich@-title	-title=1
@48_hours@-art	-art=2
@gogol@-art	-art=2
@jonestown@-art	-art=3
@sandy_koufax@-person	-person=359
@think_tank@-organization	-organization=1
@press_gazette@-art	-art=50
@a_chorus_of_disapproval@-art	-art=22
@outback@-product	-product=3
@michael_van_gerwen@-person	-person=222
@technicolor_sa@-organization	-organization=29
@m-22@-product	-product=1
@culloden@-product	-product=11
@prestige@-product	-product=3
@eston@-person	-person=4
@indio@-person	-person=4
@u-20_world_cup@-event	-event=38
@margaret_way@-person	-person=40
@vancouver@-art	-art=2
@dimboola@-organization	-organization=1
@tap_tap_revenge_2@-product	-product=21
@bolshevik@-location	-location=3
@chelsea_manning@-person	-person=59
@nw@-art	-art=7
@diablo_ii@-product	-product=99
@interstate_91@-location	-location=203
@philip_treacy@-person	-person=36
@caswell@-location	-location=32
@vilfredo_pareto@-person	-person=95
@melanthiaceae@-living_thing	-living_thing=40
@ford_mondeo@-product	-product=143
@key_largo@-product	-product=3
@news@-broadcast_network	-broadcast_network=2
@great_wall@-location	-location=85
@julian_ashton@-person	-person=31
@2005_east_asian_games@-event	-event=22
@producers@-art	-art=1
@baroque@-product	-product=17
@u.s._congressman@-title	-title=1
@bangkok@-location	-location=5125
@mexico@-product	-product=9
@kupa@-location	-location=57
@sara@-art	-art=19
@anne_redpath@-person	-person=22
@nurse_with_wound@-person	-person=46
@maori@-people-ethnicity	-people-ethnicity=245
@state_university@-location	-location=1
@rabbinic_literature@-art	-art=89
@socialist@-event	-event=1
@crimson_moonlight@-person	-person=23
@72@-organization	-organization=1
@apocynaceae@-living_thing	-living_thing=450
@the_skulls@-person	-person=7
@1975–76@-event	-event=208
@william_herbert@-art	-art=1
@damnation@-art	-art=29
@key_largo@-art	-art=2
@neurological@-person	-person=40
@nerve@-art	-art=26
@pedro_lamy@-person	-person=70
@battle_of_mine_creek@-location	-location=1
@wellington's@-location	-location=3
@bard@-art	-art=1
@sharon_isbin@-person	-person=44
@chipstead@-organization	-organization=16
@vulcano@-god	-god=1
@crab@-living_thing	-living_thing=66
@sutton@-event	-event=1
@zeppelin@-organization	-organization=3
@gmina_iława@-location	-location=76
@yoshitoshi@-organization	-organization=1
@724@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@bernard_matthews@-organization	-organization=8
@metsatöll@-person	-person=20
@sps@-organization	-organization=34
@al_east@-organization	-organization=47
@gmina_szczutowo@-location	-location=27
@redonda@-location	-location=28
@cbs_paramount_network_television@-organization	-organization=32
@hamilton@-product	-product=5
@under_fire@-art	-art=49
@crouch_end@-location	-location=109
@perfume@-art	-art=20
@pontyclun@-organization	-organization=3
@pd@-title	-title=2
@polyeucte@-art	-art=24
@hollyoaks@-broadcast_program	-broadcast_program=1066
@anatolian@-event	-event=1
@li_chengqian@-person	-person=43
@pike@-computer-programming_language	-computer-programming_language=10
@league_two@-organization	-organization=1902
@gareth_barry@-person	-person=62
@prior@-organization	-organization=4
@acehnese@-location	-location=3
@robert_loggia@-person	-person=193
@æon_flux@-art	-art=20
@mesa_airlines@-organization	-organization=68
@2000–01@-organization	-organization=1
@the_hardy_boys@-person	-person=1
@rex@-product	-product=13
@hirohiko_kakegawa@-person	-person=21
@british_colonial@-location	-location=55
@2000_summer_olympics@-event	-event=4399
@earl_of_gowrie@-title	-title=27
@dyker_heights@-location	-location=20
@charles_f._brush@-organization	-organization=1
@domino@-organization	-organization=30
@tomorrowland@-art	-art=11
@jianwen_emperor@-person	-person=46
@seventh@-art	-art=33
@tolga@-location	-location=44
@duane_whitaker@-person	-person=20
@thomas_kennedy@-person	-person=25
@amt@-transit	-transit=94
@bloomfield@-location	-location=299
@national_television_awards@-award	-award=248
@sikhs@-people-ethnicity	-people-ethnicity=2
@dirty_harry@-person	-person=8
@streetcar@-product	-product=1
@here's_that_rainy_day@-art	-art=77
@michelle_yeoh@-person	-person=177
@the_frontline@-art	-art=4
@celebration@-broadcast_program	-broadcast_program=1
@andijan@-event	-event=1
@virgin@-person	-person=118
@ram@-living_thing	-living_thing=83
@mississippi_delta@-location	-location=270
@opel_ascona@-product	-product=58
@georgia_southern@-organization	-organization=98
@elected@-title	-title=2
@nile@-art	-art=1
@1954–55@-event	-event=66
@canvey_island@-location	-location=93
@vendôme@-title	-title=1
@united_states_secretary_of_labor@-title	-title=113
@luton@-event	-event=36
@royal_flying_doctor_service@-broadcast_program	-broadcast_program=3
@piccolo@-product	-product=75
@group@-people-ethnicity	-people-ethnicity=1
@excess_baggage@-broadcast_program	-broadcast_program=5
@vidarbha@-organization	-organization=24
@chip@-broadcast_program	-broadcast_program=1
@mick_moloney@-person	-person=28
@césar@-art	-art=10
@lycian@-language	-language=32
@provincial@-event	-event=2
@sitka@-living_thing	-living_thing=1
@tocopilla@-location	-location=32
@carcass@-person	-person=220
@chips@-person	-person=34
@sly@-person	-person=11
@ruckus@-person	-person=30
@turning_point@-broadcast_program	-broadcast_program=10
@eaglesham@-location	-location=41
@swift@-product	-product=25
@erzurum@-location	-location=455
@alan_shearer@-person	-person=379
@party_alliance_our_moldova@-organization	-organization=27
@alain_ducasse@-person	-person=60
@st._francois_county@-location	-location=33
@aba@-organization	-organization=378
@aribo_of_austria@-person	-person=43
@merkel_cell_carcinoma@-disease	-disease=26
@la_paz@-event	-event=2
@labeo@-person	-person=4
@prince_albert@-product	-product=2
@leningrad_codex@-art	-art=40
@savannah_college_of_art_and_design@-organization	-organization=168
@500@-art	-art=1
@srinu_vaitla@-person	-person=33
@british_bulldog@-living_thing	-living_thing=3
@russian_premier_league@-organization	-organization=26
@derbyshire@-location	-location=3616
@gmina_stolno@-location	-location=23
@mr._perfect@-art	-art=18
@savoy_records@-location	-location=2
@parker_lewis_can't_lose@-broadcast_program	-broadcast_program=125
@danzig@-location	-location=202
@duncan@-product	-product=18
@highway_18@-location	-location=79
@welsh_assembly@-organization	-organization=42
@mai@-art	-art=7
@westmoreland@-location	-location=243
@the_grand_duke@-art	-art=85
@sydney_bears@-organization	-organization=64
@war_office@-title	-title=1
@ilango_adigal@-person	-person=22
@colin_petersen@-person	-person=45
@the_sing-off@-broadcast_program	-broadcast_program=94
@jerry_angelo@-person	-person=27
@north_bay@-location	-location=368
@eagle@-organization	-organization=64
@social_science_research_network@-internet-website	-internet-website=48
@far_cry@-art	-art=25
@metropolitan_club@-location	-location=6
@ives@-organization	-organization=7
@below@-internet-website	-internet-website=1
@mira@-art	-art=8
@baldassare_galuppi@-person	-person=82
@ricochet@-location	-location=1
@labour_government@-organization	-organization=41
@dice@-person	-person=28
@nord@-art	-art=2
@mountain_home@-art	-art=2
@uganda@-location	-location=20
@osaka@-event	-event=4
@bismarck_state_college@-organization	-organization=21
@ryan_eigenmann@-person	-person=34
@live!@-event	-event=1
@deicide@-art	-art=5
@elaine_stritch@-person	-person=187
@cowboys@-organization	-organization=106
@innsbruck@-location	-location=2222
@union_bay@-location	-location=22
@texas_comptroller_of_public_accounts@-title	-title=1
@kimberly@-location	-location=24
@bagan@-location	-location=145
@marcellus@-person	-person=78
@police_academy@-broadcast_program	-broadcast_program=23
@ceiba@-location	-location=28
@encore@-product	-product=9
@montreal,_maine_and_atlantic_railway@-organization	-organization=48
@john_terry@-person	-person=297
@pretty_guardian_sailor_moon@-broadcast_program	-broadcast_program=70
@troika@-art	-art=15
@avalanche@-event	-event=5
@blackfriars@-location	-location=185
@the_lavender_hill_mob@-art	-art=52
@carrie@-person	-person=13
@wizo@-person	-person=11
@nasl@-organization	-organization=240
@hotspur@-person	-person=12
@kingdom_of_sorrow@-person	-person=30
@ottoman_empire@-event	-event=5
@kam_tin@-location	-location=37
@vivian@-location	-location=52
@bobbie_ann_mason@-person	-person=34
@l.a._woman@-art	-art=66
@sukuma@-people-ethnicity	-people-ethnicity=17
@coptic@-religion-religion	-religion-religion=1
@kama@-person	-person=11
@saw_mill_river@-location	-location=32
@rockpile@-art	-art=2
@mississippi_highway_4@-location	-location=20
@ernie_davis@-person	-person=78
@little_big_horn@-art	-art=3
@david_murphy@-person	-person=42
@wyatt_earp@-art	-art=63
@catch_a_rising_star@-art	-art=2
@roland@-location	-location=17
@olot@-people-ethnicity	-people-ethnicity=2
@stuart@-event	-event=20
@test@-product	-product=1
@outcast@-product	-product=12
@molly@-living_thing	-living_thing=7
@jervis@-location	-location=1
@salt_lake_city@-organization	-organization=9
@meta_river@-location	-location=37
@chemistry_world@-organization	-organization=1
@ebe_stignani@-person	-person=22
@duke_of_normandy@-person	-person=3
@government_of_singapore@-organization	-organization=104
@emperor_norton@-person	-person=24
@momo@-location	-location=8
@gauss@-food	-food=2
@zanesville@-art	-art=5
@bomberman_jetters@-product	-product=3
@são_vicente@-organization	-organization=1
@ask@-organization	-organization=29
@moorhead@-organization	-organization=2
@sutherland@-person	-person=15
@nuts@-food	-food=163
@newport_county@-location	-location=29
@homo_erectus@-art	-art=8
@coamo@-location	-location=49
@latins@-organization	-organization=18
@december_11@-event	-event=3
@onisilos_sotira@-organization	-organization=25
@march_on_washington@-event	-event=37
@white_american@-people-ethnicity	-people-ethnicity=149
@lh@-biology	-biology=42
@jean-baptiste_lully@-person	-person=293
@umatilla@-people-ethnicity	-people-ethnicity=10
@battle_of_ad_decimum@-event	-event=21
@adventureland@-location	-location=56
@pierrot@-art	-art=4
@the_hurricane@-person	-person=47
@humbert_wolfe@-person	-person=23
@broome@-event	-event=3
@rushworth@-location	-location=19
@myra@-person	-person=17
@cuthbert@-location	-location=18
@woolwich_dockyard@-location	-location=174
@cacau@-person	-person=22
@sacrifice@-event	-event=102
@randy_rogers_band@-art	-art=1
@video_games@-broadcast_program	-broadcast_program=1
@dragon_boat@-event	-event=1
@pasteur_bizimungu@-person	-person=25
@gravelotte@-location	-location=10
@hristo_botev@-location	-location=2
@latvians@-people-ethnicity	-people-ethnicity=97
@mors@-organization	-organization=26
@22@-time	-time=17
@remo_d'souza@-person	-person=22
@bagé@-organization	-organization=5
@creative_artists_agency@-organization	-organization=160
@world_christian_encyclopedia@-art	-art=95
@mai@-person	-person=4
@the_ultimate_fighter@-broadcast_program	-broadcast_program=242
@bundesstraße_1@-location	-location=22
@citrus@-location	-location=2
@revelation@-broadcast_network	-broadcast_network=1
@kansas_city_chiefs@-organization	-organization=3271
@ioannina@-location	-location=566
@varese@-organization	-organization=193
@duet@-art	-art=12
@huntington_park@-organization	-organization=1
@the_white_stripes@-person	-person=710
@province_of_caltanissetta@-location	-location=30
@acl@-organization	-organization=64
@catanduva@-location	-location=28
@hysterical_blindness@-disease	-disease=7
@cherokee@-location	-location=230
@vermilion@-art	-art=9
@hungaroring@-event	-event=10
@lc@-art	-art=2
@over_the_top@-art	-art=59
@sale@-location	-location=112
@inside_sport@-art	-art=18
@greensboro_grasshoppers@-organization	-organization=42
@east_indian@-location	-location=14
@dante@-person	-person=407
@west_of_scotland@-organization	-organization=202
@snapdragon@-art	-art=1
@new_westminster@-organization	-organization=1
@202@-product	-product=5
@day26@-art	-art=7
@duncanville,_texas@-location	-location=24
@elsevier@-organization	-organization=712
@mingo@-location	-location=21
@river@-product	-product=2
@a._j._foyt@-person	-person=235
@master@-art	-art=6
@jeff@-art	-art=7
@gaston@-person	-person=16
@shilling@-person	-person=1
@professional@-organization	-organization=46
@herzogenbuchsee@-location	-location=23
@murdoch@-location	-location=36
@mcsweeney's@-art	-art=18
@chad@-person	-person=20
@belzoni@-person	-person=3
@curiosity@-art	-art=11
@inishmore@-art	-art=3
@dad@-person	-person=4
@mayrhofen@-location	-location=31
@mozabite@-language	-language=11
@st._martin's@-person	-person=2
@music_station@-broadcast_program	-broadcast_program=128
@mark_picchiotti@-person	-person=21
@brahmin@-people-ethnicity	-people-ethnicity=1526
@fort_griffin@-location	-location=29
@ccc@-art	-art=7
@mińsk_mazowiecki@-location	-location=298
@dell'orto@-organization	-organization=22
@creator@-art	-art=17
@john_barrowman@-art	-art=8
@la_palma@-organization	-organization=1
@blow@-person	-person=8
@engadine@-product	-product=2
@signs@-organization	-organization=2
@tasty@-person	-person=5
@double_dragon@-art	-art=15
@daniel_boone@-art	-art=6
@vostok@-location	-location=14
@jennifer_hawkins@-person	-person=53
@the_business@-broadcast_program	-broadcast_program=6
@benny_goodman@-person	-person=1169
@lynne_taylor-corbett@-person	-person=23
@big_boss_man@-person	-person=4
@aitkin_county@-location	-location=144
@patrons@-title	-title=23
@dignity@-organization	-organization=5
@gangrene@-art	-art=1
@michael_ironside@-person	-person=181
@lota@-location	-location=43
@africa@-language	-language=3
@zhang_chunqiao@-person	-person=42
@agamid@-living_thing	-living_thing=31
@man_on_fire@-art	-art=80
@matai@-product	-product=3
@reformer@-person	-person=1
@magueyes@-location	-location=39
@emperor_shao@-person	-person=29
@stamford@-organization	-organization=71
@robert_f._kennon@-person	-person=108
@glenfiddich@-organization	-organization=40
@rob_da_bank@-person	-person=44
@pine_valley_cosmonauts@-person	-person=23
@valery_leontiev@-person	-person=24
@czech@-finance-currency	-finance-currency=1
@african-american@-visual_art-color	-visual_art-color=3
@chimpanzee@-art	-art=11
@sydney_tower@-location	-location=31
@murong_wei@-person	-person=38
@cordial@-location	-location=2
@missing_persons@-event	-event=1
@albert_zafy@-person	-person=36
@easter_ross@-location	-location=100
@piarco_international_airport@-location	-location=63
@motograter@-person	-person=18
@south_africa_a@-organization	-organization=28
@vert@-person	-person=3
@space_rangers@-product	-product=4
@yiwu@-person	-person=2
@avispa_fukuoka@-organization	-organization=197
@the_future@-transit	-transit=1
@stanwell@-location	-location=40
@network@-broadcast_network	-broadcast_network=84
@teacher's_pet@-broadcast_program	-broadcast_program=32
@sukkot@-time	-time=323
@dag_arnesen@-person	-person=42
@hyacinth@-event	-event=1
@soriano@-location	-location=20
@brent_north@-location	-location=23
@dracula@-product	-product=6
@maldivian@-organization	-organization=1
@asturias@-title	-title=1
@kaiserslautern@-event	-event=16
@rudolf_bultmann@-person	-person=86
@dream_house@-art	-art=12
@christmas_evans@-person	-person=22
@louis_xiv@-art	-art=3
@jules_favre@-person	-person=33
@vr@-chemistry	-chemistry=2
@parni_valjak@-person	-person=31
@developers@-title	-title=65
@sevnica@-location	-location=32
@stuart_hall@-organization	-organization=1
@crna_trava@-location	-location=35
@gmina_bulkowo@-location	-location=30
@bonnie_mckee@-person	-person=99
@in_the_midnight_hour@-art	-art=57
@portobello@-art	-art=2
@the_tuskegee_airmen@-art	-art=32
@frosinone@-location	-location=181
@fc_senec@-organization	-organization=26
@west_trenton_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@sumner@-person	-person=7
@lnb_pro_a@-organization	-organization=107
@canadians@-location	-location=128
@british@-event	-event=57
@honoré_mercier@-location	-location=1
@fancy@-art	-art=35
@penobscot@-people-ethnicity	-people-ethnicity=4
@shreveport@-location	-location=882
@dave_morris@-event	-event=1
@4@-product	-product=28
@roll_on@-product	-product=2
@engadine@-location	-location=33
@g7@-product	-product=1
@subject_to_change@-art	-art=17
@mehr_lal_soni_zia_fatehabadi@-person	-person=27
@edgar@-location	-location=26
@antonio_cárdenas_guillén@-person	-person=33
@wildfire@-person	-person=1
@pier_paolo_pasolini@-person	-person=386
@borders@-organization	-organization=138
@hyderabad@-location	-location=938
@penzance@-location	-location=744
@yoenis_céspedes@-person	-person=25
@noel_streatfeild@-person	-person=53
@midlands@-location	-location=29
@kristallnacht@-art	-art=2
@caravan_palace@-person	-person=20
@junior@-education-educational_degree	-education-educational_degree=3
@aasha@-art	-art=29
@mersey_beat@-art	-art=29
@life_begins@-broadcast_program	-broadcast_program=24
@the_hurricane@-art	-art=41
@agni@-art	-art=20
@singles@-art	-art=99
@san_lorenzo@-location	-location=194
@southern_italy@-event	-event=2
@castiglione@-location	-location=18
@wally_wilson@-person	-person=51
@charlton@-location	-location=165
@fairuz_fauzy@-person	-person=42
@berger@-location	-location=1
@aragonese@-location	-location=94
@1949@-organization	-organization=5
@honghe_hani_and_yi_autonomous_prefecture@-location	-location=26
@huon_river@-location	-location=32
@harrisburg@-location	-location=785
@prince_of_condé@-person	-person=15
@saint-georges@-person	-person=2
@dodo@-person	-person=27
@the_good_old_days@-art	-art=3
@clatsop@-people-ethnicity	-people-ethnicity=16
@peter_stein@-person	-person=50
@s5@-body_part	-body_part=3
@no._111_squadron_raf@-organization	-organization=25
@overlord@-event	-event=18
@pilgrim@-title	-title=12
@a_wind_in_the_door@-art	-art=22
@pendennis@-art	-art=27
@sialkot@-location	-location=499
@orkney@-title	-title=1
@elias_magnus_fries@-person	-person=215
@queluz@-location	-location=38
@self-help@-organization	-organization=1
@globe@-event	-event=1
@dove@-person	-person=2
@bernard_plantapilosa@-person	-person=20
@electors@-location	-location=2
@gala@-food	-food=14
@yomiuri@-person	-person=1
@flatlands@-location	-location=31
@finn@-broadcast_program	-broadcast_program=1
@hyacinth@-person	-person=9
@joseph_swan@-person	-person=55
@shawn_andrews@-person	-person=31
@uzbekistan@-location	-location=3591
@nicholas_pryor@-person	-person=30
@sheena_easton@-art	-art=2
@domodedovo_international_airport@-event	-event=1
@harrison@-product	-product=5
@1st_parliamentary_election@-event	-event=37
@pure@-computer-programming_language	-computer-programming_language=2
@mark_ii@-product	-product=21
@tanner_hall@-person	-person=16
@the_brothers_grimm@-art	-art=30
@carrier@-location	-location=4
@apple_ii@-product	-product=759
@zaz@-art	-art=3
@wolf_lake@-art	-art=1
@new_romney@-location	-location=173
@agriphila_selasella@-living_thing	-living_thing=28
@china@-organization	-organization=675
@demis_roussos@-person	-person=116
@oglethorpe@-organization	-organization=4
@william_penn@-organization	-organization=6
@arcadia@-organization	-organization=11
@charlie_clouser@-person	-person=72
@new_zealand@-finance-currency	-finance-currency=5
@the_biography_channel@-broadcast-tv_channel	-broadcast-tv_channel=2
@jacana@-organization	-organization=1
@tornado_class@-event	-event=7
@koreans@-event	-event=1
@xxv@-product	-product=1
@runaway_bay@-location	-location=15
@bulgarian_national_radio@-organization	-organization=36
@roxy@-person	-person=4
@sandown@-location	-location=324
@bonnie_hunt@-person	-person=123
@songhai@-people-ethnicity	-people-ethnicity=66
@indy_500@-product	-product=2
@possession@-title	-title=9
@roller_coaster@-art	-art=6
@soekarno–hatta_international_airport@-location	-location=29
@the_dharma_bums@-art	-art=49
@corabia@-location	-location=29
@seventh@-organization	-organization=13
@bø@-location	-location=33
@far@-organization	-organization=8
@flying_dutchman@-event	-event=12
@rochefort@-location	-location=332
@homo_sapiens@-living_thing	-living_thing=30
@_@-transit	-transit=6
@rudolph's_shiny_new_year@-broadcast_program	-broadcast_program=28
@khoikhoi@-people-ethnicity	-people-ethnicity=164
@new_year's_eve@-time	-time=860
@leura@-location	-location=25
@surprise@-location	-location=38
@laços_de_família@-broadcast_program	-broadcast_program=25
@messenger@-language	-language=1
@nottinghamshire_county_council@-organization	-organization=62
@vernon@-organization	-organization=10
@wta_tour@-event	-event=16
@crystal_gayle@-person	-person=254
@the_yardbirds@-person	-person=383
@here_i_go_again@-art	-art=80
@yellow_bird@-organization	-organization=14
@neferneferuaten@-person	-person=22
@henry_gross@-person	-person=23
@ca_2+_@-chemistry	-chemistry=23
@the_first_time@-art	-art=24
@pierre_berton@-person	-person=144
@carcharodus_alceae@-living_thing	-living_thing=29
@mountain_iron@-location	-location=21
@trianon@-organization	-organization=1
@writers_guild_of_america@-organization	-organization=571
@the_tractors@-person	-person=27
@willy@-art	-art=3
@pita@-food	-food=17
@pill@-location	-location=18
@glasgow_govan@-event	-event=3
@jerome_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@north_fremantle@-location	-location=28
@marc@-transit	-transit=147
@fred_ah_kuoi@-person	-person=34
@stockholm_open@-event	-event=22
@prakasam@-location	-location=42
@wallingford@-event	-event=1
@sioux_falls_stampede@-organization	-organization=32
@moskovskij_komsomolets@-art	-art=24
@serbia_(duklja)@-location	-location=42
@progress@-computer-programming_language	-computer-programming_language=1
@1979@-location	-location=1
@international_bible_society@-organization	-organization=32
@sakthan_thampuran@-person	-person=44
@steve_prescott@-person	-person=73
@edward_poynter@-person	-person=41
@lakes@-location	-location=18
@petersham@-organization	-organization=1
@avian@-disease	-disease=1
@red_dragon@-person	-person=5
@sailor@-organization	-organization=8
@sparrow@-product	-product=2
@emu@-product	-product=1
@mortal@-art	-art=1
@marrickville@-location	-location=29
@presbyterians@-location	-location=1
@count_of_soissons@-person	-person=4
@liver@-location	-location=1
@tuvan@-people-ethnicity	-people-ethnicity=21
@tony_jannus@-person	-person=29
@marches@-location	-location=30
@barbara_ann@-person	-person=2
@altenburg@-location	-location=293
@liloan@-location	-location=27
@gunn@-organization	-organization=1
@democrat@-art	-art=1
@abc@-event	-event=2
@eleanor@-art	-art=1
@mulberry@-location	-location=34
@penrose@-location	-location=40
@azmi_bishara@-person	-person=33
@skint_records@-organization	-organization=43
@truro@-location	-location=748
@marcus_collins@-art	-art=3
@kearney@-person	-person=4
@solar_television_network@-broadcast_network	-broadcast_network=49
@monarch@-location	-location=8
@north_american_colonies@-event	-event=7
@radford@-person	-person=2
@1986@-art	-art=7
@viva_villa!@-art	-art=32
@kaup@-person	-person=48
@type_1@-disease	-disease=8
@a_muppet_family_christmas@-broadcast_program	-broadcast_program=43
@fray_bentos@-organization	-organization=4
@steeplechase@-event	-event=2
@quincy@-organization	-organization=9
@freedom@-person	-person=15
@tetsuo_hara@-person	-person=39
@blackburn@-person	-person=15
@burntisland@-location	-location=115
@lord_hood@-title	-title=1
@leto@-location	-location=2
@jean_lemaire_de_belges@-person	-person=34
@arlington_house@-location	-location=55
@muddy_waters@-art	-art=10
@timaeus@-art	-art=137
@jfl@-organization	-organization=23
@fort_york@-location	-location=65
@admiral_scheer@-product	-product=44
@defense_minister@-title	-title=9
@kill_rock_stars@-art	-art=10
@kangaroo@-organization	-organization=9
@malaysia@-food	-food=1
@civilization@-language	-language=2
@infectious@-disease	-disease=10
@charles_s._whitman@-person	-person=60
@osiel_cárdenas_guillén@-person	-person=62
@stm@-product	-product=1
@hornchurch@-organization	-organization=49
@wingham@-location	-location=67
@duel@-person	-person=4
@kara@-language	-language=3
@london_charterhouse@-location	-location=63
@memento_mori@-product	-product=1
@black_magic@-art	-art=24
@st._james@-location	-location=148
@david_munrow@-person	-person=43
@oyster_bay@-location	-location=196
@jr.@-person	-person=30
@h_2_o@-person	-person=42
@trackdown@-broadcast_program	-broadcast_program=49
@2003@-art	-art=15
@riley_county,_kansas@-location	-location=22
@ekstraklasa@-organization	-organization=835
@charlottesville@-event	-event=1
@chadwell_heath@-location	-location=55
@charles_blount@-person	-person=24
@onslow@-title	-title=2
@brescia@-organization	-organization=387
@tomahawk@-location	-location=36
@dag@-organization	-organization=1
@bonjour@-person	-person=2
@kapingamarangi@-language	-language=6
@kanto@-location	-location=35
@plum_island@-art	-art=17
@peters_township@-location	-location=38
@shilo@-location	-location=22
@scorpions@-art	-art=3
@hoodwinked_too!_hood_vs._evil@-art	-art=24
@sushi@-person	-person=5
@košice_region@-location	-location=343
@ford@-location	-location=90
@25th@-event	-event=6
@suspicion@-broadcast_program	-broadcast_program=18
@walsenburg@-location	-location=40
@ludlow_massacre@-art	-art=2
@hooligan@-living_thing	-living_thing=2
@chapman_baehler@-person	-person=23
@oran_park@-location	-location=76
@hipólito_yrigoyen@-person	-person=172
@university_of_ulsan@-organization	-organization=20
@nicaraguan_revolution@-event	-event=60
@meanjin@-art	-art=64
@ragama@-location	-location=22
@skrwilno@-location	-location=27
@dean_baker@-person	-person=36
@iris_robinson@-person	-person=27
@parsons_green@-location	-location=23
@li_fuchun@-title	-title=1
@postmaster@-organization	-organization=2
@curtis@-art	-art=40
@mansi@-location	-location=3
@russell_baze@-person	-person=43
@yanni_live_at_the_acropolis@-person	-person=1
@ono@-location	-location=32
@wales@-organization	-organization=4526
@broad@-location	-location=40
@decatur@-product	-product=12
@coldingham@-location	-location=63
@diasemiopsis_ramburialis@-living_thing	-living_thing=36
@guineas@-finance-currency	-finance-currency=427
@cyril@-person	-person=79
@lagos@-location	-location=1914
@relapse@-organization	-organization=40
@variations@-product	-product=2
@quicksand@-art	-art=37
@geel@-location	-location=69
@24@-transit	-transit=1
@moondance@-product	-product=4
@bochum@-location	-location=556
@lord_dunsany@-person	-person=31
@inter_luanda@-organization	-organization=21
@campaspe@-location	-location=7
@blackfoot@-location	-location=47
@monash_freeway@-location	-location=86
@estadi_olímpic_lluís_companys@-location	-location=116
@guard@-organization	-organization=7
@keno_davis@-person	-person=25
@football_league_third_division@-organization	-organization=622
@wolfratshausen@-title	-title=1
@william_jardine@-person	-person=29
@mohanlal@-person	-person=931
@marmion@-art	-art=44
@aeolus@-product	-product=4
@aimee_semple_mcpherson@-art	-art=9
@satyr@-person	-person=30
@contraband@-person	-person=13
@dragon_ball_z@-art	-art=339
@36th_berlin_international_film_festival@-event	-event=58
@cook_county,_minnesota@-location	-location=35
@brigham@-person	-person=9
@games@-broadcast_program	-broadcast_program=4
@stephen_lipson@-person	-person=50
@george_enescu@-location	-location=1
@montague@-product	-product=2
@taoiseach@-person	-person=1
@indio@-broadcast_program	-broadcast_program=13
@19th_century@-organization	-organization=1
@william_pickering@-person	-person=21
@flying_tigers@-art	-art=23
@misono@-person	-person=57
@murphy's_romance@-art	-art=20
@withdrawal@-disease	-disease=136
@letters@-organization	-organization=1
@national_indoor_arena@-location	-location=123
@iran_football's_2nd_division@-organization	-organization=24
@solstice@-person	-person=30
@wavves@-person	-person=73
@killing_floor@-product	-product=4
@broad_street_line@-transit	-transit=1
@tamar@-living_thing	-living_thing=1
@timbo@-person	-person=1
@fire@-broadcast_program	-broadcast_program=16
@flamengo@-organization	-organization=733
@oakwood@-organization	-organization=6
@tom_kitt@-person	-person=61
@june_24@-time	-time=259
@harare@-event	-event=1
@albert_park@-location	-location=165
@odenbach@-location	-location=27
@pine@-living_thing	-living_thing=165
@hawkesbury@-product	-product=1
@king_of_bavaria@-location	-location=5
@klaatu@-person	-person=37
@next@-location	-location=1
@dogma@-organization	-organization=13
@palmas@-location	-location=43
@wesley_willis@-person	-person=69
@brush_creek@-location	-location=30
@northampton@-event	-event=7
@midsomer_norton@-location	-location=96
@nordreisa@-location	-location=48
@raseiniai@-location	-location=43
@george_fazio@-person	-person=22
@max_rudolf@-person	-person=20
@52@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@red_cross@-organization	-organization=314
@wild_boar@-art	-art=1
@shangri-la@-art	-art=79
@sotho@-location	-location=6
@newcastle@-product	-product=11
@mark_morris@-person	-person=99
@rockport@-organization	-organization=11
@móstoles@-location	-location=42
@anuradha@-art	-art=12
@reuben@-person	-person=70
@celebration@-product	-product=2
@altmark@-product	-product=19
@work_out@-broadcast_program	-broadcast_program=15
@minchinhampton@-location	-location=43
@yokohama_cultural_gymnasium@-location	-location=31
@don't_stop_the_party@-art	-art=31
@russi_taylor@-person	-person=121
@soo@-art	-art=1
@rhine@-event	-event=4
@hans_conried@-person	-person=117
@ringworld@-product	-product=1
@peter_lely@-person	-person=95
@singaporean@-location	-location=65
@rhonda_rajsich@-person	-person=29
@department_of_canadian_heritage@-organization	-organization=79
@lights@-person	-person=101
@the_queen_is_dead@-art	-art=40
@house@-organization	-organization=699
@hall_overton@-person	-person=24
@twinsburg@-organization	-organization=2
@shatabdi@-transit	-transit=29
@bispham@-location	-location=30
@driver@-person	-person=2
@theater@-organization	-organization=2
@phil_rosenthal@-person	-person=26
@arg@-organization	-organization=3
@rushmore@-art	-art=96
@earl@-product	-product=2
@fairfax,_virginia@-location	-location=395
@beat_generation@-organization	-organization=327
@it_takes_two@-art	-art=58
@sep@-person	-person=5
@wars_of_the_roses@-art	-art=5
@frank_lobiondo@-person	-person=38
@kuna@-language	-language=8
@yusuf_i@-person	-person=21
@the_knights@-art	-art=34
@felt@-organization	-organization=1
@mycobacterium@-living_thing	-living_thing=87
@gal@-organization	-organization=20
@horace_smith@-person	-person=29
@isabella@-person	-person=257
@new_hamburg@-location	-location=34
@betrayal@-art	-art=22
@krokus@-art	-art=2
@wired@-art	-art=889
@orkney@-location	-location=36
@queens@-organization	-organization=7
@polytechnic_university_of_the_philippines@-organization	-organization=122
@fort_apache@-location	-location=26
@buckskin@-broadcast_program	-broadcast_program=31
@chancellorsville@-organization	-organization=1
@died@-person	-person=5
@vivid@-art	-art=27
@red_river@-art	-art=57
@queer_eye@-broadcast_program	-broadcast_program=45
@hingham@-location	-location=195
@mtv_networks@-broadcast_network	-broadcast_network=1
@guarino_guarini@-person	-person=40
@fields@-award	-award=1
@smoking@-art	-art=27
@constans@-person	-person=96
@1951_elections@-event	-event=74
@supervisor@-person	-person=4
@sockeye@-organization	-organization=2
@r.i.@-organization	-organization=8
@the_superions@-art	-art=5
@stratemeyer_syndicate@-person	-person=141
@firemen@-organization	-organization=2
@val_badia@-location	-location=21
@kathy_whitworth@-person	-person=83
@meppen@-organization	-organization=4
@katina_paxinou@-person	-person=53
@edward_clark_potter@-person	-person=39
@front_royal,_virginia@-event	-event=1
@weir@-location	-location=21
@83@-product	-product=4
@rough_cut@-broadcast_program	-broadcast_program=3
@preacher@-art	-art=73
@lemoyne@-person	-person=2
@västervik@-location	-location=50
@alcántara@-location	-location=39
@windfields_farm@-location	-location=73
@chariton_county@-location	-location=41
@anjou@-product	-product=1
@boston@-organization	-organization=388
@read@-title	-title=1
@disciple@-product	-product=10
@infection@-disease	-disease=42
@university_of_szeged@-organization	-organization=108
@flathead@-living_thing	-living_thing=22
@pitching@-award	-award=1
@pearl_city@-organization	-organization=1
@east_texas@-location	-location=335
@tancred@-art	-art=10
@jarama@-event	-event=8
@alexander_cunningham@-person	-person=81
@2001_census@-event	-event=1754
@saint_ambrose@-person	-person=20
@gympie@-location	-location=27
@gorski_kotar@-location	-location=32
@aegina@-location	-location=278
@dominator@-art	-art=12
@the_xx@-person	-person=138
@malmö_ss@-organization	-organization=85
@tim_cone@-person	-person=41
@the_brady_bunch@-art	-art=1
@choibalsan@-person	-person=9
@tallow@-food	-food=16
@l._wolfe_gilbert@-person	-person=49
@bay_county,_florida@-location	-location=23
@route_23@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@benji_marshall@-person	-person=69
@bags'_groove@-art	-art=21
@animated_film@-art	-art=23
@the_korgis@-person	-person=47
@jackson_state@-organization	-organization=39
@western_and_atlantic_railroad@-organization	-organization=59
@charles_oakley@-person	-person=64
@kirsten_flagstad@-person	-person=120
@m.e._church@-religion-religion	-religion-religion=54
@dunloy@-location	-location=26
@scipio@-art	-art=2
@40th_chess_olympiad@-event	-event=29
@riehen@-location	-location=41
@frozen_river@-art	-art=47
@john_jacob_astor@-person	-person=23
@hell_creek_formation@-location	-location=81
@his@-chemistry	-chemistry=1
@argo@-art	-art=177
@north_mount_lyell_railway@-location	-location=20
@gyroscope@-person	-person=47
@dat@-organization	-organization=3
@who's_the_boss?@-broadcast_program	-broadcast_program=219
@petrie@-person	-person=7
@roxbury@-location	-location=243
@desna@-location	-location=23
@tree@-person	-person=1
@trinitarian@-location	-location=4
@soodhu_kavvum@-art	-art=22
@peacock@-living_thing	-living_thing=31
@adventure_time@-person	-person=1
@produce@-person	-person=4
@the_lady_from_shanghai@-art	-art=38
@govind_nihalani@-person	-person=70
@shamrock@-product	-product=14
@spirit_of_the_west@-person	-person=115
@rainbow@-person	-person=151
@adria@-location	-location=114
@hershey@-location	-location=3
@croydon_common@-organization	-organization=48
@queen's_privy_council_for_canada@-organization	-organization=167
@1985_nfl_season@-event	-event=21
@the_province@-organization	-organization=3
@south_fork_fishing_and_hunting_club@-organization	-organization=39
@photinus@-person	-person=16
@mount_fuji@-location	-location=418
@stephensia_brunnichella@-living_thing	-living_thing=23
@digital_ash_in_a_digital_urn@-art	-art=35
@bøler@-organization	-organization=12
@miss_america@-event	-event=6
@lord_rama@-god	-god=26
@north_africa@-event	-event=196
@yahoo@-internet-website	-internet-website=5
@division_1@-organization	-organization=278
@truckin'@-art	-art=62
@genesis_ii@-art	-art=12
@112@-person	-person=8
@r._carlos_nakai@-person	-person=43
@nora_aunor@-person	-person=215
@american_woman@-people-ethnicity	-people-ethnicity=1
@andrea_del_verrocchio@-person	-person=70
@sons_of_temperance@-event	-event=1
@fourteenth@-title	-title=1
@not_i@-art	-art=20
@camera@-organization	-organization=10
@district_of_columbia@-event	-event=105
@kowala@-location	-location=21
@st_omer@-organization	-organization=3
@remake@-art	-art=137
@vida_blue@-person	-person=141
@bjelovar@-location	-location=143
@juniper@-location	-location=10
@great_teacher_onizuka@-art	-art=123
@james_rado@-person	-person=68
@ross_bagdasarian,_sr.@-person	-person=53
@fear@-god	-god=4
@the_dig@-person	-person=2
@willoughby@-person	-person=5
@bubi@-language	-language=1
@mer@-broadcast_program	-broadcast_program=1
@cossonay@-location	-location=23
@gmina_słaboszów@-location	-location=21
@dunkirk@-location	-location=1004
@el_signo@-person	-person=37
@drayton@-person	-person=9
@water@-chemistry	-chemistry=14
@prix_gémeaux@-award	-award=21
@radio@-broadcast_program	-broadcast_program=1
@platense@-location	-location=2
@george_fox@-organization	-organization=6
@district_of_tufanbeyli@-location	-location=29
@dorćol@-organization	-organization=4
@aeolian@-location	-location=3
@caro_diario@-art	-art=20
@mfs@-product	-product=4
@henry_l._williams@-person	-person=25
@trocadéro@-product	-product=3
@army_staff_college@-location	-location=1
@the_olivia_tremor_control@-art	-art=4
@amboyna@-location	-location=27
@playstation_2@-product	-product=3991
@american_high_school@-organization	-organization=25
@captain_cook@-location	-location=1
@sedona@-location	-location=68
@carl_lewis@-person	-person=204
@one_man_army@-person	-person=19
@forlì@-location	-location=478
@dekalb@-organization	-organization=6
@blow_out@-broadcast_program	-broadcast_program=9
@plato@-art	-art=1
@springsteen@-art	-art=8
@pops_staples@-person	-person=29
@arturo_sandoval@-person	-person=193
@deadlands@-art	-art=2
@kagawa@-art	-art=56
@heard@-location	-location=27
@røa@-organization	-organization=32
@chernihiv@-location	-location=257
@marshals@-organization	-organization=1
@đà_nẵng@-organization	-organization=1
@rough_justice@-broadcast_program	-broadcast_program=10
@insomniac@-art	-art=33
@esplanade@-location	-location=53
@st_ives,_cornwall@-location	-location=82
@morpeth@-event	-event=1
@authie@-location	-location=58
@pedro_ximénez@-food	-food=59
@shorts@-organization	-organization=20
@english_benedictine_congregation@-organization	-organization=46
@brightest_day@-art	-art=116
@machete@-art	-art=58
@ambon@-event	-event=18
@kate_wolf@-person	-person=31
@john_sinclair@-art	-art=1
@technological_institute_of_the_philippines@-organization	-organization=22
@cherry@-art	-art=7
@dallam@-location	-location=15
@rhinos@-living_thing	-living_thing=30
@vw@-product	-product=2
@spike@-broadcast_network	-broadcast_network=48
@national_board_for_respiratory_care@-organization	-organization=33
@cray@-living_thing	-living_thing=1
@kakuei_tanaka@-person	-person=79
@lennie_gallant@-person	-person=26
@stafford_cripps@-person	-person=107
@evgeny_lifshitz@-person	-person=28
@who@-organization	-organization=274
@john_holt@-person	-person=39
@oommen_chandy@-person	-person=72
@solitaire@-art	-art=16
@earl_of_plymouth@-person	-person=12
@night_shift@-art	-art=86
@rocket_man@-art	-art=58
@laura_montalvo@-person	-person=35
@houma@-location	-location=212
@xiv@-event	-event=24
@you're_still_the_one@-broadcast_program	-broadcast_program=5
@granollers@-location	-location=79
@severn@-product	-product=9
@franz_böhme@-person	-person=40
@seri@-organization	-organization=1
@pomplamoose@-person	-person=26
@san_francisco's@-location	-location=21
@page@-location	-location=55
@shawnee@-organization	-organization=2
@bismarck_sea@-product	-product=4
@karina@-person	-person=31
@new_zealand_railways_department@-organization	-organization=207
@sadat@-event	-event=1
@monagas@-organization	-organization=9
@peter_morris@-person	-person=29
@lord_carrington@-person	-person=85
@brad_maddox@-person	-person=21
@hepatitis_c@-living_thing	-living_thing=1
@chattahoochee_river@-location	-location=373
@adsense@-product	-product=65
@mam_tor@-organization	-organization=3
@sar@-language	-language=4
@townhill@-location	-location=25
@left_spine_down@-person	-person=30
@riesling@-food	-food=402
@canavese@-organization	-organization=24
@aria@-art	-art=36
@deering@-person	-person=2
@encyclopedia_of_australian_rock_and_pop@-art	-art=26
@brazil@-organization	-organization=2162
@voss@-location	-location=269
@the_resistance@-art	-art=50
@lublin@-organization	-organization=4
@triton@-location	-location=129
@duke_of_montrose@-person	-person=5
@the_mountain@-broadcast_network	-broadcast_network=1
@programming@-broadcast_network	-broadcast_network=1
@velsen@-location	-location=68
@wayzata@-location	-location=25
@gallo@-location	-location=2
@duane_ludwig@-person	-person=41
@get_a_life@-art	-art=5
@lithuania@-event	-event=10
@bishop_of_southwark@-person	-person=3
@crash@-transit	-transit=1
@middle_of_the_road@-person	-person=38
@cardona@-title	-title=1
@cesar_department@-location	-location=43
@seen@-person	-person=15
@meaux@-location	-location=195
@boston@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@island_line@-organization	-organization=4
@b.d.@-education-educational_degree	-education-educational_degree=158
@cassini@-event	-event=78
@nguni@-living_thing	-living_thing=1
@givenchy@-location	-location=8
@guy_clark@-art	-art=1
@latitude@-product	-product=11
@cima@-person	-person=2
@platts@-person	-person=1
@urbana_gerila@-person	-person=23
@the_vicar_of_bray@-art	-art=42
@pella_regional_unit@-location	-location=39
@sun_life_financial@-location	-location=1
@george_sandys@-person	-person=34
@heretics_of_dune@-art	-art=44
@brad_jones@-person	-person=96
@cer@-chemistry	-chemistry=1
@lansing@-person	-person=2
@critical_mass@-art	-art=5
@harman_international_industries@-organization	-organization=25
@530@-location	-location=54
@duets@-broadcast_program	-broadcast_program=11
@monte_collins@-person	-person=20
@salón_de_la_plástica_mexicana@-location	-location=160
@the_ikettes@-person	-person=26
@reunion_tour@-event	-event=35
@east_timor@-organization	-organization=3
@široki_brijeg@-location	-location=148
@debbie_chazen@-person	-person=20
@calais@-product	-product=11
@urban_meyer@-person	-person=232
@flixton@-organization	-organization=21
@yelawolf@-person	-person=146
@manager@-award	-award=1
@david_gans@-person	-person=41
@james_a._mcclure@-person	-person=31
@house_of_flowers@-location	-location=4
@sully_prudhomme@-person	-person=50
@hof_hacarmel_regional_council@-organization	-organization=26
@predrag_drobnjak@-person	-person=26
@atlantis@-broadcast_program	-broadcast_program=30
@the_da_vinci_code@-product	-product=1
@winfield_scott_hancock@-person	-person=124
@smederevo@-location	-location=232
@shining@-person	-person=34
@jeremiah@-art	-art=185
@kaplan@-location	-location=19
@queen@-title	-title=300
@winkler@-location	-location=46
@raszyn@-event	-event=2
@lytton@-title	-title=1
@straight_no_chaser@-person	-person=28
@christian_school@-organization	-organization=153
@white_plains@-person	-person=23
@winds@-god	-god=7
@oecomys@-living_thing	-living_thing=34
@yazidi@-event	-event=2
@the_executioner@-art	-art=21
@tura_satana@-person	-person=48
@roja@-person	-person=80
@jewish_people@-people-ethnicity	-people-ethnicity=39
@jeff_gordon@-person	-person=1040
@heights@-organization	-organization=3
@william_lundigan@-person	-person=70
@hullabaloo@-broadcast_program	-broadcast_program=56
@el_vez@-person	-person=28
@apa@-organization	-organization=67
@rockin'_the_joint@-event	-event=1
@davidson@-location	-location=158
@sambuca@-food	-food=17
@darnley@-person	-person=11
@tigrinya@-language	-language=171
@angela_aki@-person	-person=55
@carlo_carrà@-person	-person=64
@krishan_chander@-person	-person=24
@himalayas@-person	-person=1
@il_volo@-person	-person=25
@damascus@-event	-event=6
@naked_angels@-organization	-organization=18
@duisburg@-organization	-organization=40
@quiberon_bay@-event	-event=23
@earl_of_hereford@-person	-person=3
@ponsonby@-location	-location=45
@spiegel@-organization	-organization=16
@matthias@-person	-person=106
@her_majesty_the_queen@-person	-person=26
@vila_nova@-location	-location=3
@cree@-location	-location=4
@eastern@-organization	-organization=210
@maryland_film_festival@-event	-event=110
@the_dawn@-art	-art=6
@red_peppers@-food	-food=6
@katarina_witt@-person	-person=84
@22@-organization	-organization=34
@cervantes@-location	-location=39
@jagannath@-god	-god=230
@forward_in_faith@-organization	-organization=31
@aftermath@-art	-art=37
@tom_connally@-person	-person=25
@holy_trinity@-organization	-organization=5
@trgovište@-location	-location=43
@port_of_new_york@-art	-art=7
@quebec_remparts@-organization	-organization=171
@little_lord_fauntleroy@-broadcast_program	-broadcast_program=18
@justin_smith@-person	-person=28
@vesta@-art	-art=1
@mahdi@-person	-person=23
@villiers@-person	-person=3
@crassus@-art	-art=1
@all_souls'_day@-time	-time=78
@environment_minister@-organization	-organization=6
@praetorian_prefect@-location	-location=6
@loon@-broadcast_program	-broadcast_program=1
@jowhar@-event	-event=2
@bayshore@-organization	-organization=1
@cohasset@-organization	-organization=3
@legionnaires'_disease@-disease	-disease=31
@roman_civil_wars@-event	-event=22
@lsd@-product	-product=4
@organs@-body_part	-body_part=83
@siwan@-person	-person=7
@castilian@-language	-language=164
@deep_forest@-person	-person=94
@world_junior_championship@-event	-event=35
@204@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@bnf@-location	-location=43
@alaska_department_of_fish_and_game@-location	-location=39
@warehouse_theatre@-location	-location=60
@killer@-organization	-organization=1
@ice_cube@-art	-art=1
@veronese@-location	-location=29
@judy_kaye@-person	-person=47
@taoyuan_city@-location	-location=28
@st_john_the_baptist@-person	-person=28
@rodin@-product	-product=1
@turkish_cypriot@-people-ethnicity	-people-ethnicity=26
@flying_high@-art	-art=13
@bones@-product	-product=24
@wale@-person	-person=374
@café_de_paris@-broadcast_program	-broadcast_program=3
@composer@-product	-product=5
@diego_simeone@-person	-person=96
@alfa_romeo@-product	-product=5
@tubigon@-location	-location=22
@2nd@-art	-art=10
@san_pablo@-product	-product=3
@capitonidae@-living_thing	-living_thing=34
@martin_schulz@-person	-person=64
@penobscot@-language	-language=1
@max_stafford-clark@-person	-person=57
@charles_baker@-person	-person=30
@milky_way@-food	-food=9
@drew@-person	-person=27
@uni_air@-organization	-organization=24
@lucas_oil_raceway_at_indianapolis@-location	-location=23
@zuda_comics@-organization	-organization=25
@john_hospers@-person	-person=33
@izumi@-location	-location=58
@cbn@-chemistry	-chemistry=3
@ags@-organization	-organization=49
@never_let_go@-art	-art=21
@rituals@-broadcast_program	-broadcast_program=16
@active@-organization	-organization=10
@delhi_metro_rail_corporation@-transit	-transit=2
@fc_rubin_kazan@-organization	-organization=256
@shoshone@-language	-language=2
@admiralty_mountains@-location	-location=102
@wyszki@-location	-location=34
@arecaceae@-living_thing	-living_thing=453
@shield@-event	-event=4
@yehudi_menuhin@-person	-person=543
@downtown_west@-location	-location=29
@a607@-location	-location=30
@michael_bridges@-person	-person=36
@harem@-broadcast_program	-broadcast_program=1
@street@-organization	-organization=11
@canton_bulldogs@-organization	-organization=276
@carried_away@-art	-art=15
@crab@-location	-location=2
@labelle@-art	-art=5
@paisley_south@-location	-location=19
@defence_secretary@-organization	-organization=1
@friedrich_heinrich_jacobi@-person	-person=48
@merthyr@-location	-location=17
@explorer@-art	-art=1
@loy_vaught@-person	-person=26
@final_solution@-art	-art=4
@saks@-organization	-organization=19
@party@-organization	-organization=130
@all_in_the_family@-art	-art=5
@chinese_government@-location	-location=6
@starz@-art	-art=1
@cape_floristic_region@-location	-location=36
@charles_babbage@-person	-person=254
@nando's@-location	-location=67
@camelford@-organization	-organization=4
@tipperary@-organization	-organization=1562
@csc@-organization	-organization=33
@baganda@-people-ethnicity	-people-ethnicity=66
@golden_west_broadcasting@-organization	-organization=66
@poseidon@-broadcast_program	-broadcast_program=9
@pasadena@-location	-location=171
@the_soul_of_a_new_machine@-art	-art=30
@charles-édouard_brown-séquard@-person	-person=24
@the_jesus_and_mary_chain@-person	-person=309
@ironclad@-product	-product=67
@robert_w._scott@-person	-person=25
@pat@-event	-event=1
@the_bushwhackers@-art	-art=3
@franz_rosenzweig@-person	-person=58
@soprano@-title	-title=109
@mers_el_kébir@-location	-location=41
@croton@-location	-location=62
@warkworth@-location	-location=105
@bedlam@-person	-person=2
@duiliu_zamfirescu@-person	-person=27
@nuestra_belleza_méxico@-organization	-organization=250
@frickley_colliery@-organization	-organization=27
@swan_song_records@-organization	-organization=51
@raphoe@-location	-location=88
@secret@-person	-person=62
@mongo@-location	-location=13
@lane@-organization	-organization=2
@omar@-broadcast_program	-broadcast_program=1
@french_national@-organization	-organization=2
@arca@-person	-person=1
@aim@-product	-product=80
@žydrūnas_ilgauskas@-person	-person=50
@levski@-person	-person=3
@industry@-title	-title=5
@cheshire_cheese@-food	-food=18
@balaklava@-event	-event=8
@haywood@-person	-person=1
@the_grand@-location	-location=5
@susanna@-person	-person=32
@rocky_mountain_high@-art	-art=25
@taubaté@-organization	-organization=14
@augusta@-event	-event=1
@dog_days@-art	-art=14
@amdahl_corporation@-organization	-organization=20
@bowden@-location	-location=44
@pentridge_prison@-location	-location=20
@abrams@-location	-location=8
@arlo_guthrie@-person	-person=311
@tweenies@-broadcast_program	-broadcast_program=42
@so@-chemistry	-chemistry=1
@pumpkin@-art	-art=3
@spain@-organization	-organization=702
@modica@-location	-location=43
@giorgos_alkaios@-person	-person=23
@heroic_age@-event	-event=1
@drag@-art	-art=7
@the_bronx@-person	-person=67
@vestron_video@-organization	-organization=50
@the_safety_dance@-art	-art=30
@spencer_locke@-person	-person=22
@beans@-person	-person=27
@stillorgan@-location	-location=62
@minnesota_state_highway_28@-location	-location=23
@a429@-location	-location=23
@second_league@-event	-event=2
@thornton@-person	-person=16
@convergence@-art	-art=18
@people's_park@-location	-location=40
@pensées@-art	-art=39
@miss_oregon@-event	-event=26
@john_butler@-person	-person=68
@mussel@-living_thing	-living_thing=1
@carol@-art	-art=15
@sj@-organization	-organization=237
@colegiales@-organization	-organization=20
@hui@-person	-person=16
@william_garwood@-person	-person=153
@u.s._government@-organization	-organization=191
@felix@-god	-god=1
@salvador_allende@-person	-person=504
@king_sunny_adé@-person	-person=57
@triglav_national_park@-location	-location=37
@gravity@-organization	-organization=6
@thomas_l._thompson@-person	-person=31
@black_rock@-location	-location=81
@ltj_bukem@-person	-person=63
@it's_all_in_the_game@-art	-art=54
@linhares@-organization	-organization=4
@awka@-location	-location=57
@duet@-product	-product=1
@nissan_x-trail@-product	-product=23
@bookseller@-award	-award=24
@god@-person	-person=15
@brownie_mcghee@-person	-person=172
@here@-person	-person=29
@božidar_jakac@-person	-person=22
@penelope@-product	-product=11
@andrew_w._mellon@-person	-person=107
@bomb_factory@-art	-art=4
@serbian_orthodox@-people-ethnicity	-people-ethnicity=3
@provincial@-title	-title=65
@sanjō@-person	-person=1
@centerfield@-location	-location=6
@lester_holt@-person	-person=48
@gillian_taylforth@-person	-person=98
@henry_clay_frick@-person	-person=153
@take_me_out@-broadcast_program	-broadcast_program=37
@corcoran@-person	-person=4
@republic_of_dahomey@-location	-location=20
@old_salem@-location	-location=25
@ken_higgs@-person	-person=22
@fin@-living_thing	-living_thing=10
@khaneh_shur_rural_district@-location	-location=47
@thomas_more@-organization	-organization=2
@rosario_central@-location	-location=1
@ninaithale_inikkum@-organization	-organization=17
@coroner@-person	-person=29
@hank_marvin@-person	-person=237
@in_2012@-event	-event=25
@the_point@-art	-art=7
@catherine@-title	-title=1
@statue_of_liberty@-location	-location=852
@chris_warren@-person	-person=25
@revolutionary_internationalist_movement@-organization	-organization=36
@tag@-location	-location=3
@achonry@-title	-title=4
@prince_charming@-art	-art=16
@battle_of_raymond@-event	-event=22
@alfred@-location	-location=28
@kosovo_polje@-location	-location=44
@petroleum@-chemistry	-chemistry=134
@massa@-location	-location=117
@patan@-location	-location=114
@lyceum@-art	-art=1
@delta_burke@-person	-person=79
@orlande_de_lassus@-person	-person=85
@priscilla@-event	-event=1
@war@-location	-location=11
@bucharest@-location	-location=4911
@ricky_phillips@-person	-person=37
@chrudim@-location	-location=52
@andersen@-location	-location=1
@desire@-product	-product=1
@ottoman_turkish@-organization	-organization=1
@thoth@-god	-god=198
@joseph_yeo@-person	-person=29
@sappho@-location	-location=5
@flu@-medicine-drug	-medicine-drug=1
@havilah@-location	-location=26
@little_richard@-broadcast_program	-broadcast_program=1
@sleeper@-person	-person=49
@paramount_domestic_television@-organization	-organization=45
@eurotas@-location	-location=10
@french-canadian@-location	-location=5
@vivendi@-person	-person=1
@western_australian_government_railways@-organization	-organization=206
@astitva@-art	-art=20
@steel_wheels@-event	-event=17
@arta@-living_thing	-living_thing=8
@portuguese_communist_party@-organization	-organization=209
@imperial@-art	-art=11
@bernardsville,_new_jersey@-location	-location=33
@so_good@-food	-food=2
@rock_island@-art	-art=3
@bratislava_region@-location	-location=79
@bermuda@-product	-product=9
@producers_guild_of_america_award@-organization	-organization=4
@john_i,_count_of_la_marche@-person	-person=23
@waterville@-location	-location=194
@gagauz@-language	-language=39
@soyuz_tm-4@-event	-event=25
@koszalin_voivodeship@-location	-location=26
@schwechat@-event	-event=1
@verviers@-location	-location=153
@the_west@-broadcast_program	-broadcast_program=8
@scanners@-art	-art=51
@congressional@-event	-event=6
@thomas_nuttall@-person	-person=58
@mro@-language	-language=2
@indonesia's_independence@-event	-event=23
@k2@-event	-event=1
@old_college@-location	-location=19
@clones@-art	-art=4
@mohammedan@-organization	-organization=65
@kaurna@-people-ethnicity	-people-ethnicity=10
@seneca_army_depot@-location	-location=21
@operations_desert_shield@-event	-event=28
@josef_brown@-person	-person=28
@rudolf_kempe@-person	-person=71
@duleep_singh@-person	-person=39
@headquarters@-art	-art=23
@latvian_higher_league@-event	-event=1
@claremont_mckenna_college@-organization	-organization=199
@4th@-location	-location=41
@breakup_of_yugoslavia@-location	-location=2
@chief_of_police@-organization	-organization=4
@steve_hytner@-person	-person=31
@the_pearl@-art	-art=33
@poklonnaya_hill@-location	-location=27
@software@-art	-art=8
@scum@-broadcast_program	-broadcast_program=4
@666@-art	-art=22
@blue_streak@-product	-product=5
@president_roosevelt@-title	-title=1
@bryanston@-location	-location=49
@maya@-location	-location=7
@pulitzer_prize@-award	-award=4171
@luis@-broadcast_program	-broadcast_program=9
@running_back@-title	-title=131
@mona_lisa@-person	-person=20
@joan_baez@-art	-art=15
@omniture@-organization	-organization=28
@ull@-organization	-organization=18
@by_the_same_name@-art	-art=34
@tag_team@-person	-person=25
@tsuen_wan_district@-organization	-organization=1
@jarryd_hayne@-person	-person=68
@chromodorididae@-living_thing	-living_thing=325
@mario_vargas_llosa@-person	-person=310
@kinshasa@-location	-location=1003
@luke_macfarlane@-person	-person=27
@david_field@-person	-person=33
@ischia@-organization	-organization=3
@sandringham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@megas@-person	-person=41
@federal_republic_of_germany@-location	-location=479
@gamaliel@-person	-person=70
@biblical_hebrew@-language	-language=158
@teachers@-art	-art=19
@hoosiers@-organization	-organization=20
@lewisporte@-location	-location=20
@magellan@-location	-location=2
@istiqlal_party@-organization	-organization=52
@vernon_maxwell@-person	-person=25
@canal_du_nord@-location	-location=34
@always_and_forever@-person	-person=1
@pocatello@-location	-location=160
@kaufmann_kohler@-person	-person=24
@john_lubbock@-person	-person=48
@old_trafford@-location	-location=1434
@antananarivo@-organization	-organization=11
@deaf_school@-person	-person=32
@belgica@-product	-product=25
@tamil_eelam_liberation_organization@-organization	-organization=38
@bedford_high_school@-organization	-organization=40
@petr_pravec@-person	-person=21
@boa@-organization	-organization=21
@british_journal_of_photography@-art	-art=25
@31@-time	-time=16
@house_of_keys@-organization	-organization=100
@constantine_maroulis@-person	-person=64
@python@-location	-location=3
@1993_federal_election@-event	-event=30
@twister@-product	-product=41
@clubjenna@-organization	-organization=21
@becket@-person	-person=10
@handelsbanken@-organization	-organization=25
@candid@-product	-product=1
@gay@-organization	-organization=2
@brill@-person	-person=1
@tuen_mun_district@-location	-location=69
@great_western_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@puerto_ricans@-people-ethnicity	-people-ethnicity=71
@gladiolus@-living_thing	-living_thing=45
@sertãozinho@-location	-location=10
@johnny_gill@-person	-person=167
@sandy_winton@-person	-person=26
@george_putnam@-organization	-organization=1
@jeannie_c._riley@-person	-person=44
@william_crawford@-person	-person=34
@lima@-organization	-organization=36
@björn_kjellman@-person	-person=30
@ayala@-location	-location=16
@fremont_county,_colorado@-location	-location=44
@central_government@-person	-person=3
@91@-event	-event=4
@brightside@-location	-location=35
@castilla@-organization	-organization=8
@walter_donaldson@-person	-person=239
@armenian@-language	-language=1152
@riggins@-location	-location=20
@glenroe@-organization	-organization=8
@manasa@-location	-location=1
@edy_williams@-person	-person=23
@hurstpierpoint@-location	-location=66
@flathead@-location	-location=22
@zurich@-event	-event=5
@sound@-title	-title=38
@england_and_wales@-organization	-organization=5
@ned_kelly@-person	-person=230
@f._uto@-person	-person=22
@breathless@-person	-person=1
@1969@-broadcast_program	-broadcast_program=1
@narayana@-person	-person=2
@patiala_house@-location	-location=5
@reform@-organization	-organization=190
@sykesville,_maryland@-location	-location=26
@slowdive@-person	-person=118
@quilmes@-organization	-organization=10
@horseshoe@-product	-product=14
@saint_sebastian@-person	-person=220
@peter_enckelman@-person	-person=31
@happy_jack@-art	-art=26
@weesp@-person	-person=1
@richard_marx@-art	-art=5
@penrhyn@-location	-location=18
@naihati@-location	-location=46
@bova@-location	-location=11
@lester_horton@-person	-person=28
@italian_supercup@-organization	-organization=23
@grays_peak@-location	-location=25
@bubblegum@-art	-art=20
@ms.@-art	-art=87
@thelonious_monk@-organization	-organization=2
@franco@-people-ethnicity	-people-ethnicity=2
@ag@-title	-title=2
@gary_becker@-person	-person=87
@the_cake_sale@-person	-person=23
@mitte@-location	-location=184
@reaper@-person	-person=11
@tanging_yaman@-broadcast_program	-broadcast_program=5
@il_pastor_fido@-art	-art=28
@education@-organization	-organization=57
@mongols@-location	-location=150
@saint_margaret@-person	-person=20
@south_africans@-location	-location=2
@wentworth@-person	-person=6
@crimean@-location	-location=7
@the_dreamstone@-broadcast_program	-broadcast_program=30
@elliott_6m@-product	-product=17
@duke_of_wellington's@-person	-person=23
@seymour@-organization	-organization=5
@erickson@-location	-location=14
@the_damned@-art	-art=42
@taubaté@-location	-location=58
@darlington@-event	-event=3
@the_black_prince@-art	-art=22
@herndon@-location	-location=96
@croats_of_bosnia_and_herzegovina@-people-ethnicity	-people-ethnicity=24
@dallam@-organization	-organization=6
@cameron,_missouri@-location	-location=32
@saint_paul@-location	-location=564
@el_nuevo_día@-art	-art=53
@seattle_opera@-organization	-organization=157
@chico_debarge@-person	-person=35
@live_through_this@-art	-art=52
@liberation_transmission@-art	-art=20
@metropolitan@-product	-product=12
@americas@-people-ethnicity	-people-ethnicity=1
@cass_business_school@-organization	-organization=78
@cork_intermediate_hurling_championship@-event	-event=94
@edward_gal@-person	-person=21
@kazumi_watanabe@-person	-person=47
@andrew_nicholson@-person	-person=48
@1948@-organization	-organization=9
@ellis_ferreira@-person	-person=118
@links@-art	-art=4
@king_faisal_university@-organization	-organization=21
@basler_bt-67@-product	-product=21
@39th_chess_olympiad@-event	-event=27
@yellow_magic_orchestra@-art	-art=7
@jesse_orosco@-person	-person=63
@joe_bushkin@-person	-person=34
@kevin_cheng@-person	-person=74
@muhammad@-person	-person=3140
@tribe@-broadcast_program	-broadcast_program=17
@prabhat_ranjan_sarkar@-person	-person=31
@in_the_mood@-art	-art=85
@blackfoot@-people-ethnicity	-people-ethnicity=25
@john_o'donovan@-person	-person=168
@ip@-product	-product=1
@shalamar@-person	-person=129
@hoosiers@-art	-art=106
@mad_man_pondo@-person	-person=31
@españa@-art	-art=18
@hedgehog@-biology	-biology=5
@mccrory@-location	-location=6
@co@-product	-product=3
@euronymous@-person	-person=51
@application@-internet-website	-internet-website=1
@philippine@-person	-person=5
@route_96@-location	-location=13
@ken_clark@-person	-person=30
@james_pike@-person	-person=25
@cyberpunk@-product	-product=4
@starhawk@-product	-product=4
@struthers,_ohio@-location	-location=22
@vp@-organization	-organization=96
@zagreb_airport@-location	-location=32
@judith_river@-location	-location=23
@imjin_river@-event	-event=4
@gang_of_four@-person	-person=176
@labour_party_(uk)@-organization	-organization=43
@sanford@-location	-location=122
@show_of_hands@-art	-art=7
@monster@-internet-website	-internet-website=1
@lamar_county@-location	-location=100
@tim@-person	-person=105
@levanger@-location	-location=198
@strange@-title	-title=1
@frederick_william_ii@-person	-person=101
@hms_excellent@-product	-product=13
@kensington_market@-person	-person=8
@prey@-product	-product=51
@enfield@-organization	-organization=31
@thomas_sheraton@-person	-person=31
@nra@-organization	-organization=133
@nogai@-person	-person=8
@yauheni_hutarovich@-person	-person=29
@earley@-person	-person=1
@mustangs@-living_thing	-living_thing=8
@tzigane@-art	-art=20
@bagatelle@-person	-person=6
@descent@-product	-product=62
@gmina_marcinowice@-location	-location=22
@5th_arrondissement@-location	-location=60
@fort_mill@-location	-location=35
@jack_frost@-person	-person=21
@ballon_d'or@-event	-event=3
@kenji_kawai@-person	-person=40
@dopamine@-organization	-organization=1
@baltic@-people-ethnicity	-people-ethnicity=92
@duff_mckagan@-person	-person=262
@hau_lung-pin@-person	-person=21
@wolfen@-product	-product=1
@sue_simmons@-person	-person=25
@davie_county@-organization	-organization=1
@stabæk@-organization	-organization=316
@milt_bernhart@-person	-person=24
@malaysian_communications_and_multimedia_commission@-organization	-organization=20
@ems@-person	-person=4
@ad@-disease	-disease=7
@the_firm@-art	-art=102
@pierre_nicole@-person	-person=27
@the_dig@-art	-art=2
@josh_groban@-person	-person=406
@palatine@-location	-location=1
@oas@-product	-product=1
@harold_monro@-person	-person=47
@helmut_schmidt@-person	-person=192
@langa@-person	-person=1
@almack's@-location	-location=20
@petrarca@-person	-person=18
@st._charles@-location	-location=232
@elizabethan@-event	-event=223
@theodore_i_laskaris@-person	-person=61
@aesop@-person	-person=255
@japanese_prime_minister@-title	-title=29
@nagara@-location	-location=34
@bungay@-organization	-organization=1
@firehouse@-broadcast_program	-broadcast_program=5
@utopia@-art	-art=117
@julio_argentino_roca@-person	-person=100
@ibuprofen@-medicine-drug	-medicine-drug=33
@chūbu_centrair_international_airport@-location	-location=46
@sire@-living_thing	-living_thing=6
@the_stupids@-art	-art=30
@young_chop@-person	-person=37
@johnny_ventura@-person	-person=29
@without_a_clue@-art	-art=20
@mayor_of_los_angeles@-title	-title=74
@marcy_rylan@-person	-person=21
@honey@-living_thing	-living_thing=2
@northville@-location	-location=37
@duisburg@-event	-event=3
@kennedy_boulevard@-location	-location=52
@federation_of_arab_republics@-location	-location=29
@the_hunters@-organization	-organization=3
@clementine@-product	-product=1
@coal@-location	-location=23
@hancock@-art	-art=68
@scipio@-location	-location=17
@vivian@-title	-title=1
@24_hour_party_people@-art	-art=110
@jennifer_brown@-person	-person=20
@kunio-kun@-product	-product=23
@alvin_williams@-person	-person=59
@r._g._armstrong@-person	-person=39
@d.s.o.@-title	-title=37
@site@-location	-location=13
@1994@-art	-art=7
@el_debarge@-person	-person=116
@bell_canada@-organization	-organization=361
@bishop_of_shrewsbury@-location	-location=1
@second@-law	-law=8
@delivery@-title	-title=1
@bran@-location	-location=4
@weld@-location	-location=29
@soviet_troops@-event	-event=1
@valedictorian@-education-educational_degree	-education-educational_degree=58
@nara@-organization	-organization=8
@the_trip@-broadcast_program	-broadcast_program=23
@ing@-god	-god=13
@kingdom@-broadcast_program	-broadcast_program=60
@the_shape_of_punk_to_come@-art	-art=20
@dunlop@-location	-location=3
@lmp@-organization	-organization=7
@vox@-broadcast_network	-broadcast_network=56
@commissioned@-person	-person=34
@minister_for_transport@-title	-title=60
@minneapolis,_minnesota@-event	-event=1
@the_boy_with_green_hair@-art	-art=21
@berita_harian@-art	-art=42
@starsailor@-person	-person=120
@i-5@-product	-product=7
@saggart@-location	-location=28
@c2@-body_part	-body_part=3
@understanding@-art	-art=16
@lwów@-product	-product=4
@guatemala_national_team@-organization	-organization=47
@here@-organization	-organization=22
@k-1_event@-event	-event=246
@cave_in@-person	-person=77
@jeff_hordley@-person	-person=62
@champ_de_mars@-location	-location=98
@chain_reaction@-broadcast_program	-broadcast_program=53
@workington@-location	-location=334
@ahom@-people-ethnicity	-people-ethnicity=29
@montmorency@-title	-title=2
@father@-event	-event=1
@faboideae@-living_thing	-living_thing=345
@challenger@-art	-art=9
@pub@-organization	-organization=1
@marcia_wallace@-person	-person=69
@smetana@-person	-person=69
@lorna_doone@-food	-food=2
@marrero@-location	-location=45
@staatsexamen@-education-educational_degree	-education-educational_degree=68
@nick_at_nite@-broadcast_network	-broadcast_network=199
@annapolis@-location	-location=485
@dick_murphy@-person	-person=25
@foxy_lady@-location	-location=1
@28th@-art	-art=1
@trongsa@-location	-location=44
@alexander_ii@-person	-person=564
@chris_brunt@-person	-person=24
@philemon@-art	-art=29
@nyköping@-organization	-organization=1
@david_gray@-person	-person=281
@bassist@-product	-product=110
@7th@-organization	-organization=107
@frankie_muniz@-person	-person=112
@quest@-product	-product=25
@boys_town@-location	-location=34
@district_of_arhavi@-location	-location=29
@ontario_general_election,_1999@-event	-event=27
@nas@-person	-person=1271
@arno@-location	-location=134
@cipolletti@-location	-location=27
@nafta@-location	-location=2
@franklin@-broadcast_program	-broadcast_program=49
@william_john_patterson@-person	-person=43
@english_renaissance_theatre@-organization	-organization=127
@go_west@-art	-art=76
@art_academy@-product	-product=5
@ardent@-product	-product=14
@james_campbell@-person	-person=43
@north_western_province@-organization	-organization=2
@metal_box@-art	-art=30
@peter_o'donnell@-person	-person=79
@aura@-event	-event=2
@mass@-person	-person=3
@the_virgin_mary@-person	-person=25
@rené_lévesque@-broadcast_program	-broadcast_program=5
@battlezone@-person	-person=1
@man_on_the_moon@-art	-art=127
@shearwater@-art	-art=1
@murder@-event	-event=68
@gaylord@-person	-person=4
@hydra@-location	-location=188
@gilbert_amy@-person	-person=21
@griffon@-product	-product=15
@fraser's_hill@-location	-location=26
@burn@-person	-person=3
@development_assistance_committee@-organization	-organization=29
@david_hodges@-person	-person=71
@pala@-location	-location=101
@saint_patrick@-location	-location=6
@dramarama@-broadcast_program	-broadcast_program=34
@maynard,_massachusetts@-location	-location=25
@macron@-organization	-organization=21
@buffalo_bills@-person	-person=8
@wendouree@-location	-location=25
@manasquan,_new_jersey@-location	-location=25
@pamir_mountains@-location	-location=184
@reuben@-art	-art=1
@route_101@-location	-location=41
@juan_santisteban@-person	-person=25
@canavese@-location	-location=39
@inba@-location	-location=6
@fontana@-art	-art=1
@khartoum@-location	-location=11
@sfx@-art	-art=208
@rondebosch_boys'_high_school@-organization	-organization=24
@truro@-product	-product=2
@apelles@-person	-person=70
@state_comptroller@-organization	-organization=3
@nanumea@-organization	-organization=1
@switched@-event	-event=1
@clayne_crawford@-person	-person=28
@monza@-location	-location=931
@australind@-location	-location=24
@mambo@-product	-product=13
@huber_heights@-location	-location=29
@oma@-location	-location=4
@fundidora_park@-location	-location=23
@atlanta_knights@-organization	-organization=31
@national_museum_of_wildlife_art@-location	-location=22
@who_you_are@-art	-art=46
@maps@-product	-product=1
@nile@-person	-person=159
@tribune_company@-art	-art=1
@american_political_science_association@-organization	-organization=293
@2007_afl_season@-event	-event=31
@songhai@-art	-art=4
@anarkali@-location	-location=2
@abercrombie@-product	-product=3
@saint_petersburg_state_institute_of_technology@-organization	-organization=28
@gerlach@-location	-location=22
@flowers@-organization	-organization=1
@mine@-location	-location=29
@pateley_bridge@-location	-location=51
@holocaust@-person	-person=13
@septuagint@-art	-art=910
@upendra@-god	-god=1
@levellers@-organization	-organization=104
@usa@-religion-religion	-religion-religion=1
@pittsburgh_phantoms@-organization	-organization=25
@sarah_lucas@-person	-person=64
@delta_tau_delta@-organization	-organization=267
@the_breeders@-person	-person=224
@zeppelin@-person	-person=14
@danny_federici@-person	-person=90
@mosquito@-location	-location=2
@greensboro,_nc@-location	-location=19
@archive@-art	-art=1
@john_st._polis@-person	-person=40
@sirius_b@-location	-location=7
@russia@-event	-event=21
@direction@-title	-title=23
@egg@-art	-art=10
@harford@-person	-person=1
@university_of_birmingham@-organization	-organization=1259
@celia_fiennes@-person	-person=28
@parliament_square@-location	-location=115
@tunnel_vision@-medicine-symptom	-medicine-symptom=5
@louis_the_younger@-person	-person=49
@weymouth@-product	-product=3
@q@-location	-location=2
@timber@-computer-programming_language	-computer-programming_language=1
@dave_young@-person	-person=28
@habitat@-living_thing	-living_thing=1
@the_crown@-organization	-organization=2
@national_liberal_federation@-organization	-organization=28
@north_africa@-people-ethnicity	-people-ethnicity=2
@darling@-person	-person=14
@detroit_1-8-7@-broadcast_program	-broadcast_program=60
@infection@-art	-art=7
@malaria@-disease	-disease=222
@farveez_maharoof@-person	-person=41
@howard_baker,_sr.@-person	-person=21
@odisha@-location	-location=2204
@air@-person	-person=224
@u.s._pro_tennis_championships@-event	-event=23
@stavanger@-organization	-organization=21
@stanton@-location	-location=108
@la_fontaine@-person	-person=49
@chrysler_newport@-product	-product=28
@hamilton@-title	-title=4
@thieves@-person	-person=5
@kosovan@-title	-title=1
@total_war@-event	-event=1
@savu_sea@-location	-location=20
@bora_bora@-location	-location=217
@black_january@-event	-event=41
@lippe@-person	-person=2
@bernard_spencer@-person	-person=29
@eggs@-food	-food=2
@meshell_ndegeocello@-person	-person=116
@eroica@-art	-art=39
@abbeville@-location	-location=613
@greg_shaw@-person	-person=31
@rickie_lee_jones@-art	-art=5
@post_office@-event	-event=1
@jane_hall@-broadcast_program	-broadcast_program=13
@university_of_belgrade@-location	-location=1
@betelgeuse@-location	-location=100
@peter_iv@-person	-person=43
@piedmont_league@-organization	-organization=82
@ventspils@-location	-location=214
@egypt's@-location	-location=19
@havelock@-person	-person=6
@xenophanes@-art	-art=1
@male@-person	-person=1
@k-15@-location	-location=28
@slade@-organization	-organization=14
@the_family_man@-person	-person=1
@tobacco@-art	-art=1
@nicky_campbell@-person	-person=77
@famous@-living_thing	-living_thing=1
@true_religion@-organization	-organization=30
@two_gallants@-art	-art=5
@darin@-person	-person=21
@stade@-location	-location=197
@dunblane@-person	-person=2
@old_carthusians@-organization	-organization=47
@john_magnier@-person	-person=60
@tna_impact!@-person	-person=1
@i@-art	-art=40
@boys_and_girls@-art	-art=40
@stacy_head@-person	-person=21
@t@-art	-art=3
@nisa@-location	-location=26
@prophet@-product	-product=13
@oc@-organization	-organization=2
@stm@-organization	-organization=4
@jiggs_mcdonald@-person	-person=21
@bread@-art	-art=4
@jama_masjid@-location	-location=59
@noël_coward@-location	-location=5
@a_general_history_of_the_pyrates@-art	-art=32
@nefyn@-organization	-organization=2
@emperor_jingzong@-person	-person=81
@4_runner@-art	-art=1
@doc_blanchard@-person	-person=30
@paul_brandt@-person	-person=102
@os@-chemistry	-chemistry=1
@cycling@-organization	-organization=1
@amoy@-language	-language=17
@ukraine@-broadcast-tv_channel	-broadcast-tv_channel=1
@tactics@-person	-person=4
@moss_side@-event	-event=1
@macadamia@-food	-food=46
@louisiana_superdome@-location	-location=42
@offshore@-title	-title=15
@level_up@-art	-art=5
@london_blitz@-event	-event=30
@accepted@-art	-art=46
@williamite_war_in_ireland@-event	-event=95
@maleme@-location	-location=37
@turtle_mountain@-location	-location=27
@nativity@-location	-location=2
@lučko@-location	-location=10
@freehold@-location	-location=37
@saint_lambert@-location	-location=2
@comus@-person	-person=30
@steve_beaton@-person	-person=115
@chromium@-chemistry	-chemistry=73
@2000_summer_olympics@-location	-location=1
@national_assembly@-event	-event=24
@american_geographical_society@-location	-location=1
@french_polynesia@-location	-location=1461
@richard_gregory@-person	-person=29
@aegidius_tschudi@-person	-person=28
@atoc@-organization	-organization=14
@robot_wars@-broadcast_program	-broadcast_program=104
@gamezone@-internet-website	-internet-website=205
@incredible@-product	-product=1
@gogo_sentai_boukenger_vs._super_sentai@-art	-art=19
@wolves_in_the_throne_room@-person	-person=42
@shawnee@-location	-location=135
@hc_asiago@-organization	-organization=25
@raf_cranwell@-location	-location=139
@tanta@-location	-location=89
@owyhee_county@-location	-location=43
@switched@-person	-person=19
@south_africans@-organization	-organization=107
@disney_studios@-organization	-organization=48
@2007_wta_tour@-event	-event=50
@harry_james@-person	-person=404
@bukidnon@-language	-language=1
@under_21@-organization	-organization=26
@chalk@-art	-art=3
@george_furth@-person	-person=51
@urmston@-location	-location=97
@trans_am@-art	-art=2
@olympian@-product	-product=5
@nabadwip@-location	-location=50
@bernardo_atxaga@-person	-person=24
@sambuca@-art	-art=4
@african_american@-organization	-organization=1
@douglas_park@-organization	-organization=1
@oliver_twist@-broadcast_program	-broadcast_program=19
@david_blue@-person	-person=55
@night_of_the_comet@-art	-art=28
@cop@-organization	-organization=1
@high_rise@-person	-person=12
@chinese_professional_baseball_league@-award	-award=1
@the_postmarks@-art	-art=2
@the_muppets@-art	-art=165
@nacho_libre@-product	-product=1
@kt@-title	-title=190
@father_of_the_bride@-art	-art=41
@grasshopper@-person	-person=23
@beacon@-art	-art=13
@leiston@-location	-location=59
@sam_sparro@-art	-art=17
@varel@-location	-location=33
@kosrae@-location	-location=85
@prime_minister_of_jamaica@-person	-person=1
@miss_florida_usa@-event	-event=39
@79@-event	-event=3
@orange_julius@-location	-location=34
@felix@-computer-programming_language	-computer-programming_language=2
@federation_of_rhodesia_and_nyasaland@-organization	-organization=1
@swati@-people-ethnicity	-people-ethnicity=12
@avenged_sevenfold@-art	-art=11
@conner@-person	-person=2
@jesus_jones@-person	-person=89
@wilhelm_ernst@-person	-person=27
@singapore_university_of_technology_and_design@-organization	-organization=20
@bentonville@-location	-location=6
@fiesch@-location	-location=20
@saks@-person	-person=2
@craigavon@-location	-location=116
@st._john_the_baptist@-organization	-organization=2
@paratethys@-location	-location=21
@killer@-art	-art=61
@eth_zurich@-organization	-organization=422
@david_r._porter@-person	-person=26
@ken_westerfield@-person	-person=50
@cbn@-organization	-organization=4
@8th@-law	-law=1
@e40@-product	-product=1
@amherst,_new_hampshire@-location	-location=45
@kjelsås@-location	-location=23
@octave@-art	-art=19
@mike_krzyzewski@-person	-person=220
@private_school@-organization	-organization=3
@tat@-person	-person=14
@ravel@-person	-person=380
@howmeh-ye_sharqi_rural_district@-location	-location=74
@hyde@-event	-event=1
@porto@-food	-food=2
@anna_lee@-person	-person=95
@1927@-art	-art=8
@interislander@-organization	-organization=24
@tocantins_river@-location	-location=78
@wizard@-art	-art=164
@vennela_kishore@-person	-person=27
@federal_council@-event	-event=2
@grand_prix_tennis_circuit@-event	-event=1
@swoon@-person	-person=19
@cash_money@-organization	-organization=54
@maryhill@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@redding@-person	-person=7
@tuttle_publishing@-organization	-organization=55
@scream@-art	-art=375
@linares@-location	-location=119
@arapongas@-organization	-organization=10
@yellowstone_club@-location	-location=27
@holger_danske@-organization	-organization=15
@klamath_county@-location	-location=122
@79@-organization	-organization=2
@tugs@-product	-product=28
@malcolm_garrett@-person	-person=24
@petrofac@-organization	-organization=20
@flipper@-person	-person=96
@cyberpunk@-art	-art=18
@masons@-organization	-organization=151
@china@-location	-location=39658
@luke@-location	-location=6
@lairg@-person	-person=1
@cobalt@-chemistry	-chemistry=68
@gjerdrum@-organization	-organization=3
@gorkha@-people-ethnicity	-people-ethnicity=41
@next_year@-art	-art=7
@fostoria@-organization	-organization=3
@marilyn@-art	-art=2
@borger@-location	-location=37
@american_academy_in_berlin@-organization	-organization=127
@dubai@-location	-location=4347
@vancouver-point_grey@-location	-location=42
@second_coming@-person	-person=19
@mobile@-organization	-organization=10
@huainan@-person	-person=1
@nedum_onuoha@-person	-person=24
@academician@-location	-location=1
@body_language@-art	-art=41
@britain@-event	-event=32
@devon@-product	-product=2
@tecate@-location	-location=69
@oberlin,_ohio@-location	-location=189
@r5@-person	-person=40
@asi@-location	-location=2
@borderline@-disease	-disease=1
@nfl_draft@-event	-event=35
@sylvester_levay@-person	-person=47
@ans@-body_part	-body_part=1
@cochranella@-living_thing	-living_thing=28
@haim_bar-lev@-person	-person=29
@12@-location	-location=58
@one_voice@-person	-person=5
@la_prairie@-location	-location=28
@cassiopeia@-location	-location=148
@mexican@-language	-language=8
@gabrielle@-event	-event=4
@happy_feet@-art	-art=212
@st._paul@-person	-person=64
@king_cobra@-location	-location=4
@republic_of_china_(taiwan)@-organization	-organization=3
@cult_of_luna@-person	-person=36
@george,_duke_of_saxony@-person	-person=41
@national_security_adviser@-organization	-organization=1
@breslau@-location	-location=216
@acacia@-art	-art=1
@arizona_international_film_festival@-event	-event=21
@niña@-product	-product=37
@dc_talk@-art	-art=4
@yola@-organization	-organization=7
@hydra@-art	-art=9
@nikolay_karamzin@-person	-person=46
@cima@-product	-product=7
@george_claridge_druce@-person	-person=20
@without_your_love@-art	-art=25
@spencer_tracy@-person	-person=671
@aria@-award	-award=69
@glucose@-biology	-biology=1
@god's_property@-art	-art=1
@acid_king@-art	-art=5
@sohn_kee-chung@-person	-person=22
@serpent@-god	-god=2
@malm@-person	-person=3
@paralimni@-location	-location=33
@dar_es_salaam@-location	-location=994
@hart@-product	-product=7
@winchester_castle@-organization	-organization=2
@john_hutton_balfour@-person	-person=23
@cholsey@-location	-location=32
@jodie_sweetin@-person	-person=34
@oak_harbor@-location	-location=44
@rohrbach@-organization	-organization=1
@agano@-product	-product=13
@headhunter@-art	-art=16
@hugh_tracey@-person	-person=23
@pico@-computer-programming_language	-computer-programming_language=2
@sunset_beach@-location	-location=42
@1999_pan_american_games@-event	-event=98
@what_would_you_do?@-broadcast_program	-broadcast_program=14
@a@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=119
@sheikh_hamad_bin_jassim_bin_jaber_al_thani@-person	-person=23
@hans_abrahamsen@-person	-person=20
@it's_about_time@-broadcast_program	-broadcast_program=25
@drew@-location	-location=14
@greenbrier_river@-location	-location=136
@north_bay@-organization	-organization=1
@35th_fighter_wing@-organization	-organization=23
@malmö@-organization	-organization=43
@battle_of_issus@-event	-event=62
@kevin_spiolek@-person	-person=22
@aeronautica_nazionale_repubblicana@-organization	-organization=37
@new_adventures@-person	-person=2
@vitry-le-françois@-location	-location=67
@ruja@-person	-person=26
@vienna@-art	-art=46
@film_victoria@-organization	-organization=43
@loryma@-location	-location=3
@prophet@-person	-person=57
@president_roosevelt@-person	-person=149
@fisher@-location	-location=66
@kevin_kern@-person	-person=24
@inishmore@-location	-location=47
@german@-living_thing	-living_thing=2
@afi_award@-event	-event=1
@christopher_lennertz@-person	-person=24
@matt_stevens@-person	-person=22
@black_widow@-product	-product=1
@ge@-organization	-organization=131
@plaque@-disease	-disease=40
@democratic_party_of_albanians@-organization	-organization=22
@neo_geo_pocket@-product	-product=33
@hercules@-god	-god=810
@eddy_mazzoleni@-person	-person=22
@russian@-art	-art=1
@great_shelford@-location	-location=37
@primrose@-art	-art=9
@the_subterraneans@-art	-art=21
@killing_machine@-art	-art=28
@dick@-person	-person=58
@lakes@-event	-event=1
@humanitas@-award	-award=2
@the_story_so_far@-person	-person=12
@isan@-location	-location=221
@kano@-person	-person=22
@hadfield@-location	-location=58
@takeshi_rikio@-person	-person=27
@psychoanalysis@-medicine-medical_treatment	-medicine-medical_treatment=107
@yoshida@-location	-location=39
@tamerlano@-art	-art=46
@baronet@-title	-title=147
@interlude@-art	-art=22
@bewitched@-broadcast_program	-broadcast_program=572
@the_other_guys@-person	-person=2
@pat@-location	-location=3
@area@-body_part	-body_part=2
@kittilä@-location	-location=36
@ula@-art	-art=6
@takayama@-location	-location=88
@paston@-person	-person=1
@the_alan_clark_diaries@-art	-art=1
@italian_invasion@-location	-location=1
@u.s.@-language	-language=8
@united_states_district_court_for_the_northern_district_of_new_york@-organization	-organization=46
@anne,_queen_of_great_britain@-person	-person=89
@fobia@-art	-art=2
@howard_moss@-person	-person=25
@overseer@-title	-title=4
@michael_hirst@-person	-person=23
@eastern_europe@-location	-location=2742
@gage@-title	-title=2
@glyfada@-location	-location=52
@consequence@-art	-art=1
@silent_night@-art	-art=299
@ernest_lehman@-person	-person=67
@st._peters@-organization	-organization=1
@american_gladiators@-broadcast_program	-broadcast_program=169
@eyesight_to_the_blind@-art	-art=22
@passamaquoddy@-event	-event=1
@block_island@-product	-product=2
@idaea_trigeminata@-living_thing	-living_thing=27
@barracuda@-product	-product=18
@customs@-art	-art=1
@endless_night@-person	-person=1
@the_arena@-location	-location=18
@laguna@-location	-location=522
@muscle_shoals@-art	-art=6
@renault_5_turbo@-organization	-organization=1
@mars@-person	-person=73
@desoto@-organization	-organization=91
@formby@-location	-location=126
@pod@-art	-art=22
@alma_mater@-organization	-organization=9
@piano_man@-art	-art=55
@northern_ireland@-person	-person=8
@sochi_2014_olympics@-event	-event=27
@isopoda@-living_thing	-living_thing=30
@55th@-organization	-organization=32
@spotswood@-person	-person=1
@chris_anstey@-person	-person=52
@takeley@-location	-location=19
@peel@-art	-art=1
@bardu@-location	-location=46
@peyton@-location	-location=5
@bulletproof@-product	-product=1
@martin_scorsese@-art	-art=3
@american_peace_society@-organization	-organization=30
@cotton_belt@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@blizzard@-location	-location=2
@aurora@-broadcast_program	-broadcast_program=24
@nbc_sports@-broadcast_program	-broadcast_program=26
@watermelon@-art	-art=1
@la_ley@-organization	-organization=1
@oporto@-organization	-organization=14
@murray_river@-location	-location=580
@the_manhattan_project@-art	-art=20
@2001_mediterranean_games@-event	-event=82
@mobile@-title	-title=3
@planes@-living_thing	-living_thing=4
@centaur_theatre@-organization	-organization=22
@c._loring_brace@-person	-person=20
@secret_agent_man@-broadcast_program	-broadcast_program=23
@cullen@-living_thing	-living_thing=1
@gauteng@-organization	-organization=1
@coma@-location	-location=3
@euro@-people-ethnicity	-people-ethnicity=2
@arkansas@-organization	-organization=406
@holcombe_ward@-person	-person=28
@temporary_residence_limited@-organization	-organization=83
@new_red_archives@-organization	-organization=36
@february_1974@-event	-event=96
@delta_state@-location	-location=302
@clay@-location	-location=262
@former_president@-title	-title=15
@pankaj_mishra@-person	-person=30
@lord_canning@-person	-person=26
@guiding_light@-art	-art=1
@rah_digga@-person	-person=105
@roger_aaron_brown@-person	-person=25
@carmen_consoli@-person	-person=28
@gemini_7@-event	-event=56
@saint_joseph@-organization	-organization=2
@stealth@-product	-product=16
@atomic_bombings_of_hiroshima_and_nagasaki@-event	-event=84
@the_football_league@-organization	-organization=1658
@partisan@-event	-event=6
@claude_nicolas_ledoux@-person	-person=50
@sun_god@-person	-person=1
@niagara@-organization	-organization=40
@mohammad,_messenger_of_god@-art	-art=30
@kenta_kamakari@-person	-person=22
@bsb@-location	-location=2
@a_lyga@-location	-location=1
@hawthorne_heights@-person	-person=121
@man@-chemistry	-chemistry=1
@gilleleje@-location	-location=22
@christine_kaufmann@-person	-person=47
@penelope@-living_thing	-living_thing=5
@special_air_service@-organization	-organization=560
@saksi@-broadcast_program	-broadcast_program=30
@caradoc_evans@-person	-person=20
@sibuyan_sea@-location	-location=55
@chico@-organization	-organization=5
@society_for_constitutional_information@-organization	-organization=26
@barbara_corcoran@-person	-person=20
@miss_universe_2007@-event	-event=97
@sly@-art	-art=13
@clearwater@-event	-event=1
@manuka_oval@-location	-location=98
@scott_ciencin@-person	-person=29
@catherine_winkworth@-person	-person=39
@weld@-person	-person=6
@northeast@-location	-location=396
@corinthians@-art	-art=5
@topaz@-product	-product=2
@embrun@-location	-location=83
@banshee@-broadcast_program	-broadcast_program=32
@nbcuniversal@-organization	-organization=434
@israel@-finance-currency	-finance-currency=1
@givet@-person	-person=2
@gisela_dulko@-person	-person=293
@paint_your_wagon@-art	-art=120
@hansen_clarke@-person	-person=33
@double@-title	-title=1
@gary_ross@-person	-person=79
@adhd@-disease	-disease=29
@quantico@-location	-location=204
@terek_river@-location	-location=54
@new_society@-person	-person=3
@crescent_city@-organization	-organization=1
@barracuda@-living_thing	-living_thing=30
@marker@-organization	-organization=3
@chard@-food	-food=24
@palm_beach@-event	-event=2
@horde@-person	-person=17
@yorkshire_cup@-event	-event=26
@new_york_city_health_and_hospitals_corporation@-organization	-organization=30
@ear@-body_part	-body_part=19
@central_plains@-language	-language=2
@standoff@-event	-event=4
@aimé_jacquet@-person	-person=36
@berlin_airlift@-person	-person=5
@atomic_rooster@-art	-art=4
@bolivia@-art	-art=10
@ontv@-broadcast_network	-broadcast_network=38
@cardinals@-organization	-organization=190
@paralyzed@-disease	-disease=1
@cpu@-organization	-organization=5
@frank_herbert's_dune@-broadcast_program	-broadcast_program=59
@bridgeport,_alabama@-location	-location=33
@austrian_emperor@-title	-title=6
@fc_porto@-organization	-organization=149
@54th@-organization	-organization=7
@claude_mckay@-person	-person=77
@national_union_of_public_employees@-organization	-organization=26
@remake@-broadcast_program	-broadcast_program=11
@train@-transit	-transit=49
@nakhon_sawan@-location	-location=44
@tour_of_slovenia@-event	-event=32
@rare@-art	-art=11
@ella_enchanted@-art	-art=62
@im@-language	-language=24
@cpc@-organization	-organization=150
@college_football_hall_of_fame@-location	-location=2082
@savage_grace@-art	-art=25
@tocumwal@-location	-location=20
@marillion@-art	-art=1
@chuy@-location	-location=25
@tibetan@-language	-language=441
@verran@-location	-location=41
@andi_deris@-person	-person=46
@kofun_period@-event	-event=134
@z@-product	-product=12
@rsi@-organization	-organization=1
@lancaster@-event	-event=1
@earl_of_northumbria@-person	-person=1
@the_birth_of_tragedy@-art	-art=41
@dragons@-person	-person=5
@royal_family@-event	-event=1
@ramree_island@-event	-event=3
@oriel@-location	-location=9
@empty_nest@-broadcast_program	-broadcast_program=25
@schenectady,_new_york@-event	-event=1
@central_branch@-location	-location=1
@board_of_trustees@-title	-title=54
@ranelagh@-location	-location=75
@vespers@-event	-event=1
@boroughbridge@-event	-event=3
@agony@-medicine-symptom	-medicine-symptom=1
@new_town@-organization	-organization=33
@software@-product	-product=104
@sol_invictus@-person	-person=37
@hida_province@-location	-location=21
@penny_arcade@-person	-person=60
@liege@-organization	-organization=2
@three@-art	-art=84
@outcasts@-broadcast_program	-broadcast_program=21
@arts@-education-educational_degree	-education-educational_degree=16
@vela@-body_part	-body_part=1
@littoral_combat_ship@-product	-product=21
@patrickswell@-location	-location=36
@cassini@-location	-location=1
@élie_metchnikoff@-person	-person=21
@french_revolutionary_army@-event	-event=5
@frisco@-location	-location=116
@lionel_richie@-person	-person=727
@chippewa_county@-location	-location=231
@posse@-location	-location=14
@graham_oliver@-person	-person=21
@manfred_mann_chapter_three@-art	-art=3
@the_jesters@-broadcast_program	-broadcast_program=10
@kevin_nash@-person	-person=327
@sunday_life@-art	-art=18
@greensboro,_nc@-organization	-organization=1
@saskatoon@-living_thing	-living_thing=2
@aldenham@-product	-product=1
@801@-person	-person=22
@ciego_de_ávila@-location	-location=51
@curtiss_c-46_commando@-product	-product=77
@natick@-language	-language=1
@everybody's_free_(to_feel_good)@-art	-art=21
@edelweiss@-art	-art=34
@swedish_language@-language	-language=224
@united_states_adult_soccer_association@-organization	-organization=88
@meng_huo@-person	-person=29
@italo@-people-ethnicity	-people-ethnicity=3
@thinkprogress@-internet-website	-internet-website=22
@hall_peninsula@-location	-location=34
@sokolov@-person	-person=2
@western_front@-location	-location=3
@social_security@-title	-title=2
@buckner@-location	-location=14
@south_norwood@-organization	-organization=3
@time_is_running_out@-art	-art=37
@metra@-location	-location=3
@selma@-location	-location=226
@john_wooden@-person	-person=342
@yam@-location	-location=1
@iris@-visual_art-color	-visual_art-color=1
@martin_sacks@-person	-person=35
@patoka_township@-location	-location=22
@benjamin_thompson@-person	-person=71
@v._p._singh@-person	-person=58
@benazir_bhutto_international_airport@-location	-location=42
@randwick@-location	-location=207
@syrian@-location	-location=79
@bill_joy@-person	-person=93
@san_josé,_costa_rica@-location	-location=205
@rites@-location	-location=1
@moment_of_truth@-broadcast_program	-broadcast_program=9
@indravati_river@-location	-location=28
@mosquito@-art	-art=14
@buccaneer@-product	-product=2
@thomas_gresham@-location	-location=1
@cadiz@-organization	-organization=1
@peavey@-organization	-organization=66
@the_mutton_birds@-art	-art=2
@circus_maximus@-person	-person=10
@mas@-organization	-organization=13
@the_hebrew_hammer@-person	-person=1
@bette@-art	-art=1
@vipers@-living_thing	-living_thing=31
@the_unicorns@-organization	-organization=1
@larry_rosen@-person	-person=22
@curling@-broadcast_program	-broadcast_program=1
@guatemala@-person	-person=1
@ur@-person	-person=4
@arty@-art	-art=12
@newquay@-location	-location=300
@cowboys@-art	-art=1
@plato@-person	-person=2750
@patrick_bergin@-person	-person=100
@valeria@-location	-location=6
@luxembourgish@-language	-language=122
@basingstoke@-location	-location=637
@lotus@-food	-food=1
@holly_hunter@-person	-person=270
@manawatu@-organization	-organization=91
@los_angeles_county_superior_court@-organization	-organization=40
@dreamworld@-location	-location=115
@cape_girardeau@-location	-location=187
@adirondack@-living_thing	-living_thing=1
@zemun@-organization	-organization=27
@reporter@-broadcast-tv_channel	-broadcast-tv_channel=1
@under_suspicion@-broadcast_program	-broadcast_program=12
@acehnese@-people-ethnicity	-people-ethnicity=37
@middle_low_german@-language	-language=127
@lok_sabha@-location	-location=1
@busoni@-art	-art=1
@tykocin@-event	-event=2
@lords@-organization	-organization=67
@woods@-art	-art=2
@toledo@-person	-person=4
@jason_castro@-art	-art=1
@laya@-location	-location=10
@sandusky@-organization	-organization=6
@nova@-broadcast_network	-broadcast_network=1
@patrick_henry@-person	-person=360
@earl_grey@-title	-title=33
@nabari_no_ou@-broadcast_program	-broadcast_program=68
@king_of_bahrain@-title	-title=47
@mascot@-product	-product=6
@the_drum@-broadcast_program	-broadcast_program=16
@2010@-location	-location=1
@mann@-person	-person=69
@2000@-organization	-organization=9
@tecoma@-living_thing	-living_thing=11
@the_holloways@-person	-person=47
@tiny_vipers@-person	-person=19
@punt_road@-organization	-organization=2
@coquille_river@-location	-location=36
@sandusky@-product	-product=3
@dunkirk@-product	-product=3
@hugh_de_puiset@-person	-person=26
@richard_crane@-person	-person=28
@paulista@-location	-location=31
@the_kingdom@-location	-location=2
@radio_otago@-organization	-organization=25
@goldcrest_films@-organization	-organization=26
@wham-o@-organization	-organization=69
@kiryat_shmona@-location	-location=99
@sabre@-event	-event=1
@durham_county_council@-organization	-organization=71
@montreuil@-person	-person=1
@madeira@-food	-food=33
@monterey@-product	-product=29
@ivor_novello_award@-event	-event=88
@minnehaha_county,_south_dakota@-location	-location=50
@tölzer_knabenchor@-person	-person=104
@e22@-location	-location=22
@zoogz_rift@-person	-person=28
@sylvester@-person	-person=98
@taiwan@-organization	-organization=48
@tocumwal@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@saskatoon@-location	-location=1363
@chahar_cheshmeh_rural_district@-location	-location=27
@big_belt_mountains@-location	-location=24
@the_private_life_of_helen_of_troy@-art	-art=21
@life_is_beautiful@-art	-art=80
@žalgiris_vilnius@-organization	-organization=20
@yellow_bird@-art	-art=9
@september_14@-time	-time=271
@varuna@-art	-art=1
@bjerke@-organization	-organization=2
@fran_brill@-person	-person=66
@mayfield@-person	-person=20
@metro-north@-location	-location=2
@cells@-art	-art=4
@fountain@-computer-programming_language	-computer-programming_language=5
@countdown_to_extinction@-art	-art=36
@pedro_pierluisi@-person	-person=67
@shanxi@-organization	-organization=1
@bluebird@-location	-location=1
@trax@-person	-person=33
@tasmania@-person	-person=1
@jonathan_kuck@-person	-person=26
@the_bronx@-organization	-organization=1
@breakfast@-art	-art=5
@brian_hayward@-person	-person=29
@nit@-organization	-organization=9
@claude_perrault@-person	-person=36
@dynasty@-art	-art=35
@house_of_pain@-person	-person=140
@marquess_of_milford_haven@-person	-person=3
@robert_calder@-person	-person=67
@roger_keyes@-person	-person=22
@isle_of_wight_county@-location	-location=47
@za@-person	-person=2
@nightwing@-person	-person=5
@nepali@-people-ethnicity	-people-ethnicity=25
@lake_park@-location	-location=39
@cleveland,_cincinnati,_chicago_and_st._louis_railway@-organization	-organization=44
@alan_kelly@-person	-person=22
@dollar@-organization	-organization=1
@bright@-art	-art=1
@sap@-person	-person=4
@green_flag@-award	-award=11
@busoni@-person	-person=62
@bombardier@-product	-product=1
@bank_holiday@-art	-art=8
@clea@-living_thing	-living_thing=3
@n.o.r.e.@-person	-person=147
@crema@-location	-location=59
@naval_staff_college@-organization	-organization=48
@eisner@-person	-person=9
@cape_coast@-location	-location=185
@cheshire_east@-location	-location=362
@british_prime_minister@-person	-person=5
@john_burnet@-person	-person=44
@medic@-language	-language=2
@gönyeli@-location	-location=3
@manila_hostage_crisis@-event	-event=25
@mary_ii_of_england@-person	-person=60
@fenton@-person	-person=13
@pool@-person	-person=2
@submarine@-art	-art=38
@clarence_clemons@-art	-art=1
@macomb@-location	-location=134
@40@-location	-location=37
@skyscraper@-person	-person=3
@theater@-event	-event=2
@pershing@-location	-location=1
@thibaw@-person	-person=27
@agni@-person	-person=2
@express@-organization	-organization=9
@marquess_of_hertford@-title	-title=25
@boreas@-product	-product=2
@prince_(musician)@-person	-person=20
@sean_williams@-person	-person=103
@georgia_moffett@-person	-person=39
@i_know_why_the_caged_bird_sings@-art	-art=68
@lark@-living_thing	-living_thing=28
@shonen_knife@-art	-art=1
@orleans,_massachusetts@-location	-location=47
@emperor_wu_of_jin@-person	-person=35
@pilots@-organization	-organization=18
@novgorod_oblast@-location	-location=373
@bennett@-person	-person=28
@zinnia@-location	-location=1
@hiro_matsushita@-person	-person=31
@rta@-transit	-transit=7
@mack_10@-art	-art=2
@temasek@-location	-location=29
@peter_ward@-person	-person=36
@gannett_company@-organization	-organization=282
@charly@-organization	-organization=25
@jeannette@-product	-product=10
@trax@-product	-product=8
@mendelssohn's@-person	-person=24
@ronnie_barker@-person	-person=217
@anything_could_happen@-art	-art=20
@finchley@-location	-location=275
@tokelau@-organization	-organization=6
@jeannette_rankin@-person	-person=76
@homer_e._capehart@-person	-person=20
@ignacio_zaragoza@-location	-location=4
@cray@-location	-location=5
@the_cat_empire@-person	-person=111
@asturias@-event	-event=2
@altay@-location	-location=24
@long@-organization	-organization=2
@aselefech_mergia@-person	-person=20
@mandarin@-product	-product=1
@côte_d'ivoire@-organization	-organization=10
@epa@-chemistry	-chemistry=10
@adilabad_district@-location	-location=89
@kirghiz@-people-ethnicity	-people-ethnicity=42
@trumpet@-organization	-organization=1
@maya@-event	-event=693
@adelaide@-location	-location=5716
@basswood@-location	-location=1
@girolamo_genga@-person	-person=21
@armenia@-organization	-organization=206
@chanakya@-broadcast_program	-broadcast_program=16
@dunham_massey@-location	-location=49
@fairplay@-product	-product=1
@frogs@-living_thing	-living_thing=4
@mankind@-living_thing	-living_thing=18
@orthodox_churches@-religion-religion	-religion-religion=227
@alsatian@-language	-language=100
@flanders@-organization	-organization=3
@strongsville@-location	-location=24
@nolan_gould@-person	-person=124
@province_of_canterbury@-title	-title=1
@i'm_alive@-art	-art=42
@ness@-person	-person=7
@collegiately@-organization	-organization=90
@amaravathi@-location	-location=25
@gibson_les_paul@-organization	-organization=1
@olivier@-person	-person=45
@dmz@-location	-location=53
@pine@-god	-god=1
@lovage@-person	-person=18
@roses_are_red@-person	-person=13
@stary_sącz@-location	-location=48
@galilee@-art	-art=1
@largo@-organization	-organization=33
@the_whigs@-person	-person=46
@24@-time	-time=27
@torksey@-location	-location=25
@arcachon@-location	-location=79
@channel_5@-person	-person=3
@jayant_narlikar@-person	-person=21
@yoshida@-person	-person=4
@santa_coloma@-location	-location=23
@business@-education-educational_degree	-education-educational_degree=5
@plastic_surgery@-education-educational_degree	-education-educational_degree=56
@maldonado@-person	-person=3
@mike_ploog@-person	-person=46
@triangle@-organization	-organization=16
@kunming@-language	-language=1
@max_von_oppenheim@-person	-person=27
@itv@-organization	-organization=59
@ephorus@-person	-person=69
@caldwell,_new_jersey@-location	-location=37
@willian@-person	-person=23
@movie@-art	-art=214
@carl_rosa_opera_company@-person	-person=2
@marsala@-location	-location=106
@rosie@-art	-art=10
@junior@-title	-title=6
@blackfriars_bridge@-location	-location=122
@otto@-art	-art=1
@syrian_arab_news_agency@-internet-website	-internet-website=27
@hochelaga@-art	-art=2
@university_of_delhi@-organization	-organization=451
@1978@-broadcast_program	-broadcast_program=6
@rtv@-organization	-organization=11
@giedo_van_der_garde@-person	-person=68
@david@-art	-art=109
@le_transloy@-event	-event=15
@eyvanki_rural_district@-location	-location=24
@vaughan@-location	-location=31
@regenesis@-broadcast_program	-broadcast_program=80
@hurricanes@-organization	-organization=121
@elchingen@-event	-event=9
@u.s._immigration_and_customs_enforcement@-organization	-organization=200
@daoguang_emperor@-person	-person=145
@white_heart@-art	-art=1
@renewal@-organization	-organization=13
@edward_rutherfurd@-person	-person=36
@xi@-person	-person=4
@francisco@-person	-person=22
@sea_of_åland@-location	-location=21
@mahabharata@-broadcast_program	-broadcast_program=6
@intercontinentalexchange@-organization	-organization=52
@south-east@-event	-event=9
@barzan_ibrahim_al-tikriti@-person	-person=27
@tmnt@-broadcast_program	-broadcast_program=1
@may_17@-time	-time=292
@bate_borisov@-organization	-organization=153
@tajiri@-location	-location=22
@italian_libya@-location	-location=86
@troms@-location	-location=683
@police_commissioner@-organization	-organization=2
@truman@-event	-event=1
@institute_of_international_finance@-organization	-organization=24
@economic_community_of_west_african_states@-organization	-organization=382
@baby_boom@-event	-event=5
@javanese_language@-language	-language=55
@the_duke@-title	-title=1
@mae_klong@-location	-location=42
@the_nest@-location	-location=11
@2006@-event	-event=3780
@allan_corduner@-person	-person=37
@daniel_köllerer@-person	-person=20
@liu_yuxi@-person	-person=21
@valley@-location	-location=108
@video_games_live@-event	-event=63
@sco@-location	-location=1
@grand_rapids@-organization	-organization=13
@nicholas_farrell@-person	-person=55
@dauphine@-product	-product=25
@sustainable_forestry_initiative@-organization	-organization=21
@south_sea@-organization	-organization=3
@michael_mullen@-person	-person=47
@e55@-product	-product=1
@church_universal_and_triumphant@-art	-art=1
@british_sea_power@-person	-person=155
@rfa@-organization	-organization=38
@emt@-organization	-organization=14
@hvalba@-location	-location=29
@tango@-product	-product=3
@irish_confederate@-location	-location=20
@matthias@-art	-art=1
@pius_xii@-person	-person=40
@oliver_lake@-person	-person=135
@verbandsgemeinde_of_lauterecken@-location	-location=48
@vm@-product	-product=82
@criss_oliva@-person	-person=44
@jermaine_dye@-person	-person=74
@drain@-medicine-medical_treatment	-medicine-medical_treatment=2
@calvary_cemetery@-location	-location=154
@nec@-organization	-organization=7
@global@-event	-event=5
@steel@-art	-art=13
@parton@-location	-location=15
@the_basement_tapes@-art	-art=61
@antony@-location	-location=64
@american_film_theatre@-art	-art=24
@democratic_party@-event	-event=1
@deposit@-location	-location=19
@red-lored_amazon@-living_thing	-living_thing=20
@aberdeen_south@-location	-location=55
@alan_c._gilmore@-person	-person=21
@lysimachia@-location	-location=23
@guinness_world_records_gamer's_edition@-art	-art=54
@merritt@-person	-person=5
@ed_wood@-living_thing	-living_thing=2
@national@-location	-location=32
@king_edward_vi_school@-organization	-organization=18
@juan_josé_de_vértiz_y_salcedo@-person	-person=20
@finn@-people-ethnicity	-people-ethnicity=26
@eerie_von@-person	-person=38
@hasidim@-religion-religion	-religion-religion=109
@tv3@-person	-person=29
@orange_crush@-location	-location=3
@st_andrew@-person	-person=13
@john_salmons@-person	-person=59
@jamali@-people-ethnicity	-people-ethnicity=14
@robert_de_flers@-person	-person=25
@muscle_shoals@-person	-person=6
@city_of_buffalo@-location	-location=20
@anuta@-location	-location=20
@surekha_sikri@-person	-person=35
@kimberly_williams@-person	-person=34
@wnyw@-person	-person=219
@regensburg_cathedral@-location	-location=22
@ban@-person	-person=1
@alden@-location	-location=18
@barcoo@-location	-location=19
@moffat@-person	-person=4
@tampico_affair@-event	-event=46
@jack_mcgee@-person	-person=36
@republic_steel@-organization	-organization=60
@dalby@-person	-person=1
@bad_moon_rising@-person	-person=8
@arabia@-living_thing	-living_thing=1
@wisbech_grammar_school@-organization	-organization=23
@otago_harbour@-location	-location=100
@damn_yankees@-person	-person=63
@linden_lab@-person	-person=48
@jowhar@-location	-location=36
@hollywood_hotel@-art	-art=15
@ulloor_s._parameswara_iyer@-person	-person=21
@cancer_bats@-person	-person=115
@blu-ray@-product	-product=775
@the_four_musketeers@-person	-person=2
@mark_gordon@-person	-person=38
@dragonquest@-art	-art=13
@victor_daley@-person	-person=21
@line_a@-location	-location=3
@hanley@-person	-person=14
@marc_dutroux@-person	-person=39
@pupils@-title	-title=27
@ancient_egyptian@-language	-language=47
@strausberg@-location	-location=60
@uzbek@-language	-language=219
@david_di_michele@-person	-person=65
@varden@-art	-art=20
@outrageous_fortune@-broadcast_program	-broadcast_program=129
@dominican_sisters@-location	-location=1
@michael_keaton@-person	-person=323
@stage_door@-location	-location=1
@shiloh@-location	-location=59
@carthage@-event	-event=4
@jonathan_erlich@-person	-person=184
@jesup,_georgia@-location	-location=31
@secretary_general@-title	-title=6
@opposition@-event	-event=2
@grants@-location	-location=55
@herstmonceux@-location	-location=38
@dispatch@-title	-title=5
@avar@-people-ethnicity	-people-ethnicity=10
@korean_people's_air_force@-organization	-organization=29
@north_hamgyong_province@-location	-location=40
@deep_south@-art	-art=2
@sts-39@-event	-event=46
@gnome@-organization	-organization=26
@amchitka@-art	-art=2
@newry_town@-organization	-organization=21
@terrorvision@-person	-person=65
@indigenous_population@-location	-location=1
@austin_daye@-person	-person=23
@ahuti_prasad@-person	-person=23
@beersheba@-location	-location=575
@bulnes@-location	-location=19
@jilu@-language	-language=1
@an_american_tail@-art	-art=113
@evening_primrose_family@-living_thing	-living_thing=65
@bad_girls@-person	-person=1
@cassandra@-product	-product=8
@kingdoms@-title	-title=26
@lci@-broadcast_network	-broadcast_network=19
@insurgent@-event	-event=51
@fuzhou_dialect@-language	-language=48
@kingsway_hall@-location	-location=27
@stains@-location	-location=24
@road@-event	-event=8
@richmond's@-location	-location=7
@brian_potter@-broadcast_program	-broadcast_program=1
@cheng_fei@-person	-person=26
@mcdonnell_douglas@-product	-product=1
@bullecourt@-event	-event=1
@rana@-person	-person=12
@homeric@-person	-person=2
@human_nature@-art	-art=92
@rosetta_stone@-organization	-organization=4
@colton@-organization	-organization=1
@dog@-event	-event=1
@lucius_antonius@-person	-person=42
@117@-art	-art=2
@denardo_coleman@-person	-person=22
@ctesiphon@-event	-event=8
@the_client_list@-broadcast_program	-broadcast_program=39
@ncl@-organization	-organization=8
@one_little_indian@-art	-art=3
@tupi@-people-ethnicity	-people-ethnicity=2
@hoch_conservatory@-organization	-organization=86
@believe@-art	-art=228
@prophet@-art	-art=5
@warton@-location	-location=66
@peter_i,_duke_of_bourbon@-person	-person=23
@weeds@-art	-art=9
@diary@-broadcast_program	-broadcast_program=4
@2003@-broadcast_program	-broadcast_program=9
@fire_island@-person	-person=5
@samana@-event	-event=1
@angara@-location	-location=22
@tacoma@-location	-location=5
@john_philip_shenale@-person	-person=37
@rothwell@-location	-location=107
@monroe_township@-location	-location=264
@gryfice_county@-location	-location=194
@setúbal@-location	-location=291
@saint_james@-person	-person=183
@doug_gottlieb@-person	-person=38
@south_bank@-organization	-organization=31
@lemont@-location	-location=48
@saab_93@-product	-product=21
@medical_marijuana@-medicine-medical_treatment	-medicine-medical_treatment=27
@ken_sutcliffe@-person	-person=23
@renton@-location	-location=138
@tulsa_international_airport@-location	-location=59
@delos@-location	-location=249
@gmina_nowa_sól@-location	-location=26
@class_508@-product	-product=62
@surface@-product	-product=4
@isaac_foot@-person	-person=22
@lapworth@-person	-person=5
@latin_quarter@-location	-location=42
@mainstream@-art	-art=5
@brethren@-religion-religion	-religion-religion=25
@john_w._henry@-person	-person=44
@grosse_pointe_shores@-location	-location=20
@new_brighton@-location	-location=152
@maserati@-organization	-organization=2
@tomsk@-location	-location=285
@aspasia@-person	-person=42
@the_breaking_point@-broadcast_program	-broadcast_program=5
@television_corporation_of_singapore@-organization	-organization=67
@hartington@-location	-location=34
@queen_elisabeth@-event	-event=4
@enzo@-product	-product=9
@lloyd_cole@-person	-person=90
@grape@-living_thing	-living_thing=10
@alan_autry@-person	-person=48
@moyale@-event	-event=1
@limón@-organization	-organization=5
@maranello@-location	-location=80
@irtysh@-organization	-organization=10
@collection@-person	-person=1
@this_kiss@-art	-art=32
@karate@-person	-person=27
@lincoln@-person	-person=299
@dwight_frye@-person	-person=38
@earl_of_carnarvon@-person	-person=4
@zen@-person	-person=4
@of_mice_and_men@-person	-person=1
@ran@-person	-person=5
@cars@-location	-location=1
@jean_fuller@-person	-person=20
@bywater@-person	-person=1
@mtv_video_music_award@-event	-event=4
@explorer@-product	-product=26
@heller@-event	-event=3
@55@-location	-location=47
@pawtucket,_rhode_island@-location	-location=279
@vm@-award	-award=4
@amias_paulet@-person	-person=20
@babur@-person	-person=483
@pals_battalion@-organization	-organization=43
@canal_street@-location	-location=1
@philippines@-people-ethnicity	-people-ethnicity=3
@kirkland@-person	-person=16
@marseille@-organization	-organization=661
@state_of_georgia@-location	-location=70
@elsie_janis@-person	-person=42
@organisation@-religion-religion	-religion-religion=1
@magnum_t.a.@-person	-person=52
@miss_california@-event	-event=93
@port_austin@-location	-location=23
@dick_hubbard@-person	-person=22
@access_communications@-organization	-organization=24
@little_red_songbook@-art	-art=20
@henry_viii@-person	-person=2515
@brøndby@-location	-location=6
@daz_3d@-organization	-organization=20
@surabaya@-location	-location=970
@reagan@-art	-art=1
@sushi@-food	-food=34
@munsee@-people-ethnicity	-people-ethnicity=5
@euro_2012@-event	-event=165
@pinerolo@-organization	-organization=2
@taliesin@-person	-person=169
@st._quentin@-person	-person=1
@2007_wimbledon_championships@-event	-event=26
@julien_gracq@-person	-person=37
@the_nation@-broadcast_program	-broadcast_program=15
@romney@-person	-person=11
@tauragė@-location	-location=55
@macgruber@-art	-art=28
@oosterschelde@-location	-location=37
@_@-people-ethnicity	-people-ethnicity=6
@nykesha_sales@-person	-person=29
@defence@-product	-product=19
@circle@-organization	-organization=9
@m5@-product	-product=19
@newton_aycliffe@-organization	-organization=8
@metro_radio_arena@-location	-location=60
@usn@-location	-location=1
@airbus@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@samoa@-person	-person=1
@republic_of_china_(taiwan)@-location	-location=25
@carnac@-person	-person=1
@mike_starr@-person	-person=104
@asturias@-art	-art=2
@fireman@-title	-title=50
@stockport_grammar_school@-organization	-organization=51
@the_way_it_is@-broadcast_program	-broadcast_program=4
@chairman_of_the_presidium_of_the_people's_great_hural_of_mongolia@-title	-title=29
@county_meath@-title	-title=1
@the_spirit_of_the_laws@-art	-art=28
@formosa@-location	-location=564
@timor_sea@-location	-location=147
@zandvoort@-location	-location=215
@monique_gagnon-tremblay@-person	-person=25
@district_of_demirözü@-location	-location=27
@papillon@-art	-art=76
@douglas_smith@-person	-person=36
@ellington@-organization	-organization=1
@lincoln_hall@-person	-person=18
@newry@-location	-location=615
@jumbo@-product	-product=1
@grindavík@-organization	-organization=33
@new_hampton@-location	-location=33
@åland_islands@-location	-location=270
@south-east@-organization	-organization=1
@hey@-person	-person=28
@gladiator@-product	-product=22
@indigo@-art	-art=5
@peach@-location	-location=15
@associated_society_of_locomotive_engineers_and_firemen@-organization	-organization=22
@pennsylvania_route_487@-location	-location=27
@sam@-art	-art=8
@digitalis@-living_thing	-living_thing=35
@kaho_district@-location	-location=21
@nyborg@-location	-location=79
@rhodes@-product	-product=80
@adaloald@-person	-person=30
@cass@-art	-art=4
@ravenswood@-location	-location=77
@crosswalk.com@-internet-website	-internet-website=27
@17th_screen_actors_guild_awards@-event	-event=20
@court_mcgee@-person	-person=25
@millcreek_township@-location	-location=52
@dissolved@-organization	-organization=2
@fly_pan_am@-art	-art=2
@capella@-product	-product=18
@light_rail_transit@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@divizia_naţională@-organization	-organization=57
@welland@-location	-location=267
@src@-broadcast_program	-broadcast_program=2
@charlie_norwood@-person	-person=38
@palais_des_papes@-location	-location=38
@hair@-title	-title=1
@the_bookseller@-art	-art=32
@melanie@-art	-art=3
@zachary_stevens@-person	-person=36
@hanson@-person	-person=21
@sweet_thing@-person	-person=13
@the_truth@-person	-person=9
@erlangen-höchstadt@-location	-location=35
@raw@-broadcast_program	-broadcast_program=770
@little_gidding@-art	-art=12
@the_whole_truth@-art	-art=11
@skin@-title	-title=1
@kidlington@-location	-location=84
@fair_oaks@-location	-location=31
@marmolada@-location	-location=28
@singapore's@-location	-location=27
@18th@-organization	-organization=30
@buñuel@-person	-person=15
@chiricahua@-people-ethnicity	-people-ethnicity=105
@adria@-organization	-organization=1
@primrose@-location	-location=8
@therese@-art	-art=5
@john_stuart@-person	-person=64
@olympic@-living_thing	-living_thing=1
@broderick_smith@-person	-person=26
@mike_d'antonio@-person	-person=27
@birds_of_a_feather@-art	-art=12
@lane_cove_national_park@-location	-location=37
@merthyr@-organization	-organization=6
@midwestern_state@-location	-location=1
@ribera@-person	-person=15
@ono@-organization	-organization=18
@flagship@-product	-product=81
@angel_of_death@-art	-art=22
@retired@-title	-title=2
@upstairs_downstairs@-broadcast_program	-broadcast_program=41
@4@-art	-art=108
@scrabble@-product	-product=348
@john_swete@-person	-person=24
@poultry@-living_thing	-living_thing=1
@penzance@-person	-person=1
@typhoon@-product	-product=57
@ans@-product	-product=1
@evacuated@-event	-event=61
@caribbean@-organization	-organization=19
@folkestone@-event	-event=1
@dobra@-location	-location=83
@maurice_manning@-person	-person=22
@lord_hartington@-title	-title=1
@vanua_lava@-location	-location=21
@mike_golic@-person	-person=60
@dare@-location	-location=25
@a@-biology	-biology=2
@85@-location	-location=20
@bittersweet@-broadcast_program	-broadcast_program=2
@william_winter@-person	-person=57
@cardiacs@-person	-person=169
@battle_of_el_alamein@-event	-event=110
@bishop@-title	-title=4369
@pirelli_tower@-location	-location=35
@vendetta@-event	-event=3
@urania@-location	-location=10
@stargate_universe@-broadcast_program	-broadcast_program=191
@phaedo@-art	-art=93
@kamakura@-event	-event=173
@punjab_cricket_association_stadium@-location	-location=27
@mira@-person	-person=6
@grapefruit@-person	-person=8
@carrie_underwood@-person	-person=618
@kiribati@-location	-location=750
@first_temple@-art	-art=1
@speed_racer@-art	-art=69
@hess@-location	-location=3
@junction_city@-location	-location=62
@deep_bay@-location	-location=24
@conrad_smith@-person	-person=24
@conifers@-living_thing	-living_thing=67
@étienne_balibar@-person	-person=32
@godwin@-person	-person=30
@national_arts_centre_orchestra@-location	-location=1
@liburnians@-language	-language=1
@glenn_l._martin@-organization	-organization=4
@toraja@-people-ethnicity	-people-ethnicity=71
@barry_coulter@-person	-person=29
@mehmed_v@-person	-person=126
@40@-product	-product=3
@archie_roach@-person	-person=88
@irish_league@-organization	-organization=60
@raiders@-product	-product=2
@bhima@-god	-god=312
@peter_ladefoged@-person	-person=32
@tilapia@-living_thing	-living_thing=15
@the_knights@-organization	-organization=1
@ljubljana@-location	-location=2546
@bucks_fizz@-person	-person=210
@kremlin@-location	-location=560
@def_jam_vendetta@-product	-product=27
@margaret_atwood@-person	-person=564
@'s-hertogenbosch@-event	-event=29
@clarin@-location	-location=15
@maria_bethânia@-person	-person=83
@oak@-living_thing	-living_thing=324
@theophanes_the_greek@-person	-person=24
@fields@-person	-person=37
@commissioned@-organization	-organization=1
@železnik@-location	-location=21
@lemon@-organization	-organization=1
@fender@-product	-product=2
@john_alton@-person	-person=33
@vermilion@-body_part	-body_part=1
@łomża@-location	-location=363
@fer-de-lance@-art	-art=20
@westerville,_ohio@-location	-location=101
@tutelo@-language	-language=5
@meskwaki@-language	-language=1
@automotive_news@-art	-art=24
@fashion@-art	-art=92
@the_terror@-art	-art=40
@pl@-organization	-organization=29
@afrin@-organization	-organization=6
@lenore@-art	-art=18
@north_british_locomotive_company@-product	-product=1
@andrew_cyrille@-person	-person=88
@the_royal_opera@-location	-location=2
@walker_county@-location	-location=65
@grimsby_town@-location	-location=8
@handel@-person	-person=542
@constans@-art	-art=3
@cartago,_costa_rica@-location	-location=24
@bryan_"brain"_mantia@-person	-person=31
@conception@-time	-time=2
@guadalajara@-location	-location=1269
@françois_rabelais@-person	-person=191
@st._louis_hawks@-organization	-organization=115
@sr@-location	-location=2
@ny_78@-location	-location=82
@the_calling@-art	-art=21
@walter_miller@-person	-person=94
@bodo@-location	-location=2
@south_georgia@-location	-location=99
@jason_castro@-person	-person=56
@state_university_of_new_york_at_old_westbury@-organization	-organization=28
@caracol@-broadcast_network	-broadcast_network=1
@nolan@-location	-location=19
@peter_pan@-broadcast_program	-broadcast_program=1
@tsuen_wan@-organization	-organization=3
@kazakhstan@-location	-location=6346
@greek-catholic@-religion-religion	-religion-religion=83
@icl@-organization	-organization=134
@mount_royal@-broadcast_program	-broadcast_program=6
@mersey_beat@-broadcast_program	-broadcast_program=5
@tornado@-art	-art=12
@willem_de_kooning@-person	-person=374
@stella_adler@-organization	-organization=3
@femina@-art	-art=50
@trzciana@-location	-location=16
@donington@-event	-event=5
@miami_central_high_school@-organization	-organization=24
@itt@-organization	-organization=96
@the_lawnmower_man@-art	-art=48
@brooklyn_bridegrooms@-location	-location=1
@suzanne_vega@-person	-person=352
@als@-event	-event=2
@to_kwa_wan@-location	-location=39
@flanders@-person	-person=1
@ban@-location	-location=1
@cojutepeque@-organization	-organization=7
@livonian@-people-ethnicity	-people-ethnicity=17
@ken_vandermark@-person	-person=96
@worldwide@-person	-person=1
@tommaso_traetta@-person	-person=59
@syndicated@-broadcast_program	-broadcast_program=1
@antonia@-art	-art=5
@drama_queen@-art	-art=25
@chip@-living_thing	-living_thing=1
@1976@-organization	-organization=2
@laos@-language	-language=1
@will_mellor@-person	-person=51
@hermione_lee@-person	-person=30
@hortense@-location	-location=5
@convolvulus@-living_thing	-living_thing=33
@titan@-location	-location=443
@seventh_circuit_court_of_appeals@-organization	-organization=29
@robert_harley,_1st_earl_of_oxford_and_earl_mortimer@-person	-person=20
@lug@-location	-location=7
@204@-art	-art=4
@tomioka@-location	-location=28
@taxi@-broadcast_program	-broadcast_program=263
@priority_records@-organization	-organization=192
@benbecula@-location	-location=102
@latvian_higher_league@-organization	-organization=402
@zig_zag@-broadcast_program	-broadcast_program=3
@john_macleod@-person	-person=52
@tara@-event	-event=2
@movement@-art	-art=21
@mount_royal@-organization	-organization=2
@comus@-location	-location=6
@chinese_air_force@-organization	-organization=37
@izanagi@-location	-location=1
@miranda_sex_garden@-person	-person=22
@caddie@-title	-title=6
@águilas_cibaeñas@-organization	-organization=43
@donora@-location	-location=16
@four_year_strong@-person	-person=72
@ica@-location	-location=53
@europe@-product	-product=18
@monterey@-location	-location=675
@moreton_corbet_castle@-location	-location=21
@accept@-organization	-organization=16
@canal_street@-broadcast_network	-broadcast_network=1
@delirium@-medicine-drug	-medicine-drug=1
@downey@-person	-person=4
@undertaker@-art	-art=2
@solace@-person	-person=24
@scottish_national_portrait_gallery@-location	-location=125
@montferrand@-organization	-organization=35
@northport@-location	-location=98
@felix_aylmer@-person	-person=149
@joel_griffiths@-person	-person=28
@dorset@-title	-title=14
@saint_christopher@-person	-person=131
@chippewa@-product	-product=1
@tarabya@-location	-location=19
@ferret@-living_thing	-living_thing=26
@second_mexican_empire@-location	-location=105
@brothers_in_law@-broadcast_program	-broadcast_program=10
@oklahoma@-event	-event=26
@roman_totenberg@-person	-person=20
@grafton@-person	-person=4
@operation_moshtarak@-event	-event=31
@spessart@-product	-product=1
@macquarie_dictionary@-art	-art=29
@count_of_paris@-title	-title=25
@serer@-language	-language=67
@uruguay@-title	-title=2
@dungeon@-location	-location=9
@bug_river@-location	-location=183
@crown_of_thorns@-person	-person=4
@thapsus@-living_thing	-living_thing=1
@slippery_rock@-location	-location=22
@paul_gibb@-person	-person=26
@duffy_daugherty@-person	-person=25
@world_war_ii@-organization	-organization=4
@aca_lukas@-person	-person=22
@japanese_regional_leagues@-event	-event=61
@warcry@-person	-person=73
@magny-cours@-event	-event=5
@love_hurts@-broadcast_program	-broadcast_program=3
@mensa@-organization	-organization=157
@rangers@-title	-title=9
@geraldine_chaplin@-person	-person=208
@spotsylvania_court_house@-location	-location=2
@prophet_muhammad@-person	-person=29
@thunder_bay@-location	-location=866
@békéscsaba@-organization	-organization=13
@fifa@-award	-award=2
@bank_holiday@-event	-event=1
@santa_clara@-organization	-organization=66
@yamba@-language	-language=3
@ritchie_valens@-art	-art=3
@andrea_montermini@-person	-person=38
@british_india@-organization	-organization=1
@whitehead@-person	-person=65
@roxy@-location	-location=28
@danish@-art	-art=2
@gallipoli@-event	-event=228
@canadian_institutes_of_health_research@-organization	-organization=68
@banana@-person	-person=3
@france_and_flanders_1916–18@-event	-event=35
@white_sands,_new_mexico@-location	-location=32
@phyllis_reynolds_naylor@-person	-person=39
@edward_vii@-broadcast_program	-broadcast_program=1
@ludwig_ii,_king_of_bavaria@-person	-person=2
@roan_mountain@-location	-location=39
@masterpiece@-art	-art=26
@eddie_jones@-person	-person=170
@all-star@-organization	-organization=3
@chimay@-location	-location=81
@attica@-organization	-organization=8
@metro_international@-organization	-organization=43
@rachel_gordon@-person	-person=20
@pagham@-organization	-organization=1
@harry's_game@-art	-art=1
@gran_akuma@-person	-person=64
@george_cross@-person	-person=3
@the_kids_of_degrassi_street@-broadcast_program	-broadcast_program=34
@eggplant@-living_thing	-living_thing=1
@the_smiling,_proud_wanderer@-broadcast_program	-broadcast_program=7
@double_negative@-organization	-organization=16
@sol_lesser@-person	-person=38
@montrose@-art	-art=16
@chris_diamantopoulos@-person	-person=51
@quintero@-person	-person=2
@sabine_land@-location	-location=44
@oroville,_california@-location	-location=88
@lifestyles_of_the_rich_and_famous@-art	-art=13
@weaver@-person	-person=19
@three_men_and_a_little_lady@-art	-art=29
@event@-person	-person=1
@hainan@-organization	-organization=3
@love_songs@-person	-person=2
@prosper@-organization	-organization=4
@lasiocampidae@-living_thing	-living_thing=341
@coal_chamber@-person	-person=127
@john_brown's_body@-art	-art=80
@parade@-time	-time=1
@frankfurt_am_main@-organization	-organization=2
@old_ironsides@-art	-art=18
@fellowship@-education-educational_degree	-education-educational_degree=64
@lucin_cutoff@-location	-location=25
@driftwood@-art	-art=15
@flash@-location	-location=8
@apt@-broadcast_network	-broadcast_network=2
@tswana@-location	-location=1
@jacquie_o'sullivan@-person	-person=41
@guadalcanal@-event	-event=5
@lautaro@-product	-product=2
@bodo@-living_thing	-living_thing=5
@meridiana@-location	-location=1
@robertson@-location	-location=138
@tiger_stadium@-organization	-organization=1
@fundy_national_park@-location	-location=28
@fortuna@-broadcast_program	-broadcast_program=1
@so@-language	-language=1
@khudiram_bose@-person	-person=30
@pete_burns@-person	-person=65
@vestre_gravlund@-location	-location=73
@noel@-event	-event=3
@grit@-food	-food=2
@mccormick@-person	-person=6
@nigel@-location	-location=20
@diocese_of_durham@-location	-location=33
@eagle@-person	-person=7
@vigevano@-organization	-organization=11
@columbia_house@-organization	-organization=44
@1983@-art	-art=2
@alaska_state_troopers@-broadcast_program	-broadcast_program=7
@francesco_guccini@-person	-person=54
@cable@-product	-product=1
@morgan_lander@-person	-person=23
@pulp@-product	-product=53
@beemster@-location	-location=35
@g7@-location	-location=1
@valley@-event	-event=1
@argentine_senate@-organization	-organization=168
@wales@-people-ethnicity	-people-ethnicity=7
@nancy@-broadcast_program	-broadcast_program=14
@vadsø@-location	-location=126
@maria_bethânia@-art	-art=2
@dole@-location	-location=104
@infanta@-person	-person=1
@sandringham@-organization	-organization=144
@ciudad_real@-event	-event=1
@writer@-art	-art=4
@the_adventures_of_kit_carson@-broadcast_program	-broadcast_program=55
@persian@-broadcast_network	-broadcast_network=1
@el_palacio_de_hierro@-organization	-organization=20
@bergen_auf_rügen@-location	-location=47
@leslie_satcher@-person	-person=60
@pen@-location	-location=13
@sun_jian@-person	-person=109
@ożarów_mazowiecki@-location	-location=138
@clifton_hampden@-location	-location=21
@deep_brain_stimulation@-medicine-medical_treatment	-medicine-medical_treatment=37
@palestinian_american@-people-ethnicity	-people-ethnicity=32
@transmission@-broadcast_program	-broadcast_program=7
@weld@-living_thing	-living_thing=5
@elma@-organization	-organization=1
@bullet@-art	-art=36
@rams@-organization	-organization=32
@dallas_cowboys@-organization	-organization=4768
@western_reserve@-organization	-organization=13
@walter_chiari@-person	-person=55
@pink_mountaintops@-art	-art=1
@chas@-location	-location=22
@st._paul@-food	-food=1
@todd_youth@-person	-person=42
@chch@-broadcast_network	-broadcast_network=21
@salman_shahid@-person	-person=20
@john_guy@-person	-person=44
@cio@-person	-person=1
@jack_haley,_jr.@-person	-person=20
@jacksonville_suns@-organization	-organization=196
@samantha_who?@-broadcast_program	-broadcast_program=87
@shadow@-art	-art=26
@the_amazing_spider-man@-product	-product=42
@brt@-transit	-transit=36
@louise@-location	-location=15
@gus_johnson@-person	-person=149
@jewish_institute_for_national_security_affairs@-organization	-organization=24
@timothy_dwight@-person	-person=35
@harvey_atkin@-person	-person=29
@white_mountain@-location	-location=23
@new_horizons@-art	-art=5
@glasgow@-person	-person=1
@warner_theatre@-organization	-organization=1
@whoopi@-broadcast_program	-broadcast_program=17
@australian@-location	-location=15
@jorge_garbajosa@-person	-person=64
@generation_x@-art	-art=23
@achilles@-body_part	-body_part=20
@andrés_torres@-person	-person=26
@produce@-body_part	-body_part=1
@monarch@-organization	-organization=14
@stan_bahnsen@-person	-person=25
@omar@-person	-person=61
@templestowe@-location	-location=40
@cameroon@-location	-location=39
@maplewood@-location	-location=67
@whirlwind@-organization	-organization=3
@mccomb@-location	-location=85
@forest_green@-location	-location=2
@schuylerville@-event	-event=1
@marquess_of_hertford@-person	-person=7
@alexandra_danilova@-person	-person=38
@retribution@-product	-product=4
@gba@-organization	-organization=5
@harbinger@-product	-product=1
@east_indian@-people-ethnicity	-people-ethnicity=53
@simpson@-person	-person=48
@pacific_ocean@-location	-location=8450
@tamar@-location	-location=69
@irish-born@-location	-location=13
@franklin_county,_florida@-location	-location=29
@santo_antónio@-location	-location=23
@mushroom@-person	-person=4
@rivanna_river@-location	-location=31
@carrington@-art	-art=37
@stotfold@-location	-location=24
@issa@-organization	-organization=6
@charles_stevenson@-person	-person=89
@arcos_de_la_frontera@-location	-location=35
@ballaarat@-organization	-organization=1
@just_friends@-broadcast_program	-broadcast_program=1
@gad@-disease	-disease=1
@avalanche@-location	-location=2
@tenacious_d@-broadcast_program	-broadcast_program=10
@taksony@-person	-person=34
@architect@-person	-person=8
@tales_from_the_cryptkeeper@-broadcast_program	-broadcast_program=58
@tokyo_international_conference_on_african_development@-event	-event=30
@the_philosopher_kings@-person	-person=34
@čakovec@-organization	-organization=8
@evangelical_church@-organization	-organization=3
@sumatran_tiger@-living_thing	-living_thing=56
@leonid_trauberg@-person	-person=46
@station@-product	-product=1
@nat_hiken@-person	-person=24
@air@-title	-title=7
@a_night_in_casablanca@-art	-art=38
@lumsden@-person	-person=2
@rory_cochrane@-person	-person=39
@west_midlands_(regional)_league@-organization	-organization=173
@hfc_haarlem@-organization	-organization=188
@perry_township@-location	-location=161
@beaurevoir@-event	-event=4
@gateway@-event	-event=1
@uss_mississippi@-product	-product=20
@marc_lavoine@-person	-person=59
@institute_for_war_and_peace_reporting@-organization	-organization=27
@kalibata_heroes_cemetery@-location	-location=25
@boom_town@-art	-art=19
@latridiidae@-living_thing	-living_thing=33
@i_wanna_rock@-art	-art=39
@bruiser@-broadcast_program	-broadcast_program=16
@nestorians@-organization	-organization=1
@mta@-art	-art=1
@moroccan@-language	-language=9
@champion@-location	-location=37
@amy_winehouse@-person	-person=714
@ulundi@-event	-event=7
@tribune_company@-organization	-organization=308
@president_of_indonesia@-title	-title=97
@henry_grover@-person	-person=20
@tamsin_egerton@-person	-person=36
@aktobe@-location	-location=47
@praga@-event	-event=1
@zeytinburnu@-location	-location=34
@kadokawa@-organization	-organization=1
@aditi@-person	-person=1
@canadian_museums_association@-organization	-organization=44
@vermont_senate@-organization	-organization=149
@college_hill@-organization	-organization=1
@mcc@-religion-religion	-religion-religion=2
@plaridel@-person	-person=1
@canisius_college@-organization	-organization=240
@convergence@-organization	-organization=2
@hbo's@-broadcast_network	-broadcast_network=36
@aro@-location	-location=1
@momo@-person	-person=6
@henry_allingham@-person	-person=41
@progressives@-event	-event=6
@air_force_association@-organization	-organization=90
@chatsworth@-broadcast_program	-broadcast_program=2
@cisco@-living_thing	-living_thing=16
@the_ballroom_blitz@-art	-art=26
@grand_master@-person	-person=2
@habitat@-product	-product=18
@ec@-product	-product=1
@professional_poker_tour@-broadcast_program	-broadcast_program=24
@earl_of_halifax@-person	-person=10
@portage_park@-location	-location=40
@the_end@-location	-location=23
@jefferson_city@-organization	-organization=1
@gravelotte@-event	-event=29
@mood_indigo@-art	-art=87
@nisibis@-location	-location=29
@william_finn@-person	-person=76
@anatole_broyard@-person	-person=27
@greek_cup@-organization	-organization=105
@cape_helles@-event	-event=11
@jack_dejohnette@-person	-person=390
@pío_baroja@-person	-person=40
@marshall_chess_club@-organization	-organization=25
@paul_birch@-person	-person=36
@billy_paynter@-person	-person=20
@dnipropetrovsk_oblast@-location	-location=193
@hermosillo@-organization	-organization=3
@ellendale@-location	-location=38
@probus@-location	-location=12
@peter_clarke@-person	-person=35
@arturo_prat@-person	-person=31
@bua@-language	-language=5
@strangelove@-person	-person=21
@hill_street_blues@-broadcast_program	-broadcast_program=583
@ukrainian_premier_league@-organization	-organization=1135
@servant@-title	-title=16
@cooking_vinyl@-organization	-organization=164
@coastal@-product	-product=2
@kapp@-location	-location=3
@jeremy_sheffield@-person	-person=48
@swordfish@-living_thing	-living_thing=32
@i@-law	-law=1
@in_the_line_of_fire@-art	-art=79
@reaction@-broadcast_program	-broadcast_program=9
@red_star@-art	-art=17
@millard_county@-location	-location=47
@atari@-organization	-organization=8
@pensacola@-organization	-organization=8
@defence@-organization	-organization=58
@chinook@-language	-language=21
@normal_school@-organization	-organization=49
@cortland@-living_thing	-living_thing=6
@commissioned@-title	-title=109
@grigor_dimitrov@-person	-person=127
@brian_cardinal@-person	-person=40
@celtics@-people-ethnicity	-people-ethnicity=4
@hong_kong_exchanges_and_clearing@-organization	-organization=20
@stunt@-art	-art=19
@umatilla@-location	-location=73
@hed_pe@-art	-art=4
@marquis@-person	-person=5
@diamonds_are_a_girl's_best_friend@-art	-art=43
@guantánamo@-location	-location=91
@cotton_club@-art	-art=1
@abaqa_khan@-person	-person=50
@cape_otway@-location	-location=61
@kid@-computer-programming_language	-computer-programming_language=3
@7@-broadcast_network	-broadcast_network=1
@the_howard_stern_show@-person	-person=3
@lautaro@-person	-person=25
@gretchen_corbett@-person	-person=22
@blockade@-art	-art=12
@the_neville_brothers@-person	-person=125
@giulio_cesare@-person	-person=3
@belize_barrier_reef@-location	-location=28
@joan_i_of_navarre@-person	-person=42
@the_new_adventures_of_robin_hood@-broadcast_program	-broadcast_program=38
@tar@-art	-art=2
@sri_lanka@-people-ethnicity	-people-ethnicity=2
@danielle_adams@-person	-person=25
@doctors@-title	-title=106
@ashtavakra@-person	-person=19
@series_of_books@-person	-person=21
@seventh-day_adventist@-organization	-organization=2
@outcast@-art	-art=30
@berchem@-location	-location=65
@togo@-product	-product=1
@washington_redskins@-event	-event=174
@balalaika@-product	-product=19
@broadcasting_press_guild@-organization	-organization=56
@judith_sheindlin@-person	-person=28
@mallow@-location	-location=173
@philippine_sea@-product	-product=2
@iwaki@-location	-location=71
@wilkinson@-organization	-organization=39
@stock@-food	-food=50
@senseless@-art	-art=23
@emmen@-organization	-organization=10
@tyson@-event	-event=1
@liege@-person	-person=1
@samoëns@-location	-location=24
@neunkirchen@-location	-location=82
@finding_nemo@-product	-product=4
@big_hole_river@-location	-location=31
@120_squadron@-organization	-organization=25
@acid@-person	-person=1
@victory_over_japan_day@-time	-time=45
@aliens@-product	-product=1
@bobby_whitlock@-person	-person=121
@lausanne@-location	-location=1889
@mariposa@-location	-location=82
@tintern_abbey@-person	-person=4
@just_dance@-broadcast_program	-broadcast_program=5
@half-breed@-art	-art=24
@marketplace@-location	-location=4
@zar@-location	-location=11
@private_collection@-art	-art=9
@vanguard@-art	-art=15
@rancho_mirage,_california@-location	-location=154
@291@-art	-art=11
@jadavpur@-organization	-organization=1
@cayuga@-language	-language=20
@diana_ross@-art	-art=6
@wizo@-organization	-organization=12
@remington@-location	-location=17
@time_out@-art	-art=356
@ghouta@-location	-location=42
@johnson_county_war@-event	-event=47
@h2o@-broadcast_program	-broadcast_program=5
@minnesota_wilderness@-organization	-organization=21
@u.s._open@-event	-event=1078
@member@-title	-title=125
@arnaldo_antunes@-person	-person=80
@june_13@-time	-time=256
@rivermaya@-person	-person=118
@1994_world_championships@-event	-event=45
@sri_lanka_light_infantry@-organization	-organization=22
@smolensk@-location	-location=823
@san_juan_island@-location	-location=88
@hiten@-product	-product=22
@central_washington@-organization	-organization=11
@the_bible@-broadcast_program	-broadcast_program=20
@mota@-location	-location=11
@air_force_academy@-location	-location=6
@ams@-broadcast_network	-broadcast_network=1
@bhakkar_district@-location	-location=26
@adema@-art	-art=10
@jaci_velasquez@-art	-art=1
@american_professional_football_association@-organization	-organization=20
@ross_county@-organization	-organization=504
@international_finance_centre@-location	-location=31
@tororo@-location	-location=92
@far_beyond_driven@-art	-art=29
@mississippi_delta@-organization	-organization=1
@cinna@-living_thing	-living_thing=1
@jūrmala@-location	-location=134
@1987_general_election@-event	-event=417
@mahavir_jayanti@-time	-time=23
@mishima@-location	-location=63
@horseshoe_bend@-location	-location=36
@qualify@-education-educational_degree	-education-educational_degree=1
@blue_lines@-art	-art=31
@secretary_of_the_interior@-organization	-organization=27
@west_florida@-organization	-organization=10
@kolín_district@-location	-location=84
@beto@-person	-person=47
@william_porcher_miles@-person	-person=24
@peace_river@-event	-event=1
@a_flock_of_seagulls@-person	-person=125
@him@-god	-god=2
@communist_party_of_india@-organization	-organization=673
@hobbema@-location	-location=7
@main_south_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=73
@harvard_crimson@-organization	-organization=10
@pamukkale@-organization	-organization=1
@daylight@-art	-art=62
@sharpe's_regiment@-broadcast_program	-broadcast_program=3
@clannad@-person	-person=107
@lincoln@-broadcast_program	-broadcast_program=9
@the_hospital@-broadcast_program	-broadcast_program=6
@andrew_flintoff@-person	-person=332
@loris_holland@-person	-person=22
@cullman@-location	-location=64
@jean_chrétien@-person	-person=826
@mambo@-art	-art=12
@nitrate@-chemistry	-chemistry=33
@murmansk@-location	-location=761
@luke@-person	-person=197
@one_fine_day@-person	-person=2
@friesland_ridge@-location	-location=45
@gusev@-person	-person=1
@blainville@-person	-person=45
@robert_jacobsen@-person	-person=26
@the_street_with_no_name@-art	-art=20
@daredevil@-title	-title=36
@dwight_hooker@-person	-person=22
@kwun_tong_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=78
@ea@-person	-person=132
@pauline@-location	-location=6
@destroyed@-living_thing	-living_thing=1
@passage@-person	-person=11
@choke@-art	-art=33
@choctaw_nation_of_oklahoma@-people-ethnicity	-people-ethnicity=59
@ulundi@-location	-location=42
@its_people@-people-ethnicity	-people-ethnicity=297
@harry_gallatin@-person	-person=23
@mat@-organization	-organization=4
@lambton@-title	-title=1
@the_long,_hot_summer@-art	-art=33
@second_helping@-art	-art=29
@georges_danton@-person	-person=95
@hardy@-product	-product=4
@almighty@-person	-person=3
@orthodox@-organization	-organization=210
@drammen@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@del_rey@-person	-person=3
@ea@-location	-location=4
@mango@-organization	-organization=50
@donna_summer@-person	-person=905
@group_1_crew@-person	-person=46
@books_of_samuel@-art	-art=71
@fosters@-person	-person=1
@hong_kong_tourism_board@-organization	-organization=35
@grinspoon@-person	-person=169
@camillus@-organization	-organization=3
@anglophone@-people-ethnicity	-people-ethnicity=79
@brahmani@-god	-god=19
@shawn_colvin@-person	-person=265
@mande@-people-ethnicity	-people-ethnicity=43
@cud@-organization	-organization=1
@thomas_blachman@-person	-person=26
@lote_tuqiri@-person	-person=62
@olga@-person	-person=51
@pyronemataceae@-living_thing	-living_thing=95
@bob_marshall@-person	-person=35
@tuc@-organization	-organization=102
@the_nanny@-broadcast_program	-broadcast_program=216
@aids@-art	-art=2
@brewer@-location	-location=44
@kid@-food	-food=2
@endicott@-organization	-organization=2
@vestal@-location	-location=36
@contagem@-location	-location=34
@braid@-location	-location=6
@battle_of_aquae_sextiae@-event	-event=21
@henry_hudson_bridge@-location	-location=24
@singapore_flyer@-location	-location=38
@rush@-event	-event=3
@sidekick@-broadcast_program	-broadcast_program=19
@east@-location	-location=9
@centre@-organization	-organization=76
@united_states_pharmacopeia@-organization	-organization=61
@louis_untermeyer@-person	-person=51
@warning@-person	-person=3
@åndalsnes@-location	-location=106
@loop_202@-location	-location=32
@russo-polish_war_(1654–67)@-event	-event=29
@lee_hall@-person	-person=57
@donau-ries@-location	-location=57
@tyler_posey@-person	-person=39
@coa@-person	-person=1
@mabel_albertson@-person	-person=29
@metal_maniacs@-art	-art=30
@tantric@-person	-person=62
@revolutionary@-organization	-organization=7
@island_of_sodor@-location	-location=31
@waterford@-event	-event=3
@manningham@-organization	-organization=21
@chalmers@-person	-person=6
@disney's@-broadcast_network	-broadcast_network=5
@beer@-art	-art=4
@ncaa@-product	-product=1
@states@-art	-art=1
@the_march_of_time@-time	-time=1
@u.s._department_of_education@-organization	-organization=80
@suzanne_haik_terrell@-person	-person=24
@angela_winbush@-art	-art=1
@ministry_of_culture_and_tourism@-title	-title=22
@citrus_college@-organization	-organization=32
@okhotsk@-location	-location=81
@banting@-location	-location=32
@dio@-art	-art=6
@burn_it_down@-art	-art=17
@jiang_yanjiao@-person	-person=20
@kolsky_district@-location	-location=43
@richard_leakey@-person	-person=70
@george_m._cohan@-person	-person=288
@calder_freeway@-location	-location=39
@tsa@-person	-person=10
@lane@-location	-location=43
@alexandru_ioan_cuza@-location	-location=1
@new_year's_eve@-broadcast_program	-broadcast_program=1
@woking@-location	-location=542
@newburgh,_indiana@-location	-location=30
@cordon_bleu@-organization	-organization=18
@vice_versa@-art	-art=37
@onehunga@-organization	-organization=3
@marina@-organization	-organization=4
@chu@-person	-person=1
@transsexual@-art	-art=2
@brand@-art	-art=41
@pagham@-location	-location=25
@the_black_hole@-art	-art=67
@we_are_family@-organization	-organization=1
@rzeczyca@-location	-location=36
@sydney_thunder@-organization	-organization=37
@john_wheeler@-person	-person=50
@hampden@-product	-product=16
@stanisław_lem@-person	-person=179
@horne@-organization	-organization=1
@ainu@-language	-language=96
@bonnie_dundee@-person	-person=1
@chester@-title	-title=20
@alicia_keys@-person	-person=1166
@si.com@-art	-art=20
@chilliwack@-organization	-organization=1
@devil_may_cry@-product	-product=97
@ethiopian_people's_revolutionary_party@-organization	-organization=31
@dolores_huerta@-person	-person=51
@byford@-location	-location=21
@e39@-product	-product=1
@albert_lea@-organization	-organization=1
@pod@-food	-food=14
@esperanza@-location	-location=50
@ang_thong@-organization	-organization=7
@branko_lustig@-person	-person=28
@round_tower@-location	-location=70
@bbm@-education-educational_degree	-education-educational_degree=1
@swale@-location	-location=84
@don_dufek@-person	-person=32
@sherlock_holmes@-broadcast_program	-broadcast_program=76
@national_women's_football_association@-organization	-organization=62
@dongara@-location	-location=36
@tinian@-event	-event=58
@treasure@-broadcast_program	-broadcast_program=3
@wilkes@-organization	-organization=1
@japanese_people@-people-ethnicity	-people-ethnicity=89
@susana_giménez@-broadcast_program	-broadcast_program=2
@harry_rawson@-person	-person=21
@kings_canyon_national_park@-location	-location=115
@podge_and_rodge@-broadcast_program	-broadcast_program=21
@melody@-person	-person=17
@as_monaco_fc@-organization	-organization=149
@aria@-location	-location=2
@adam_gregory@-art	-art=1
@written@-title	-title=69
@il-28@-product	-product=27
@richard_estes@-person	-person=33
@mda@-organization	-organization=23
@pippi_longstocking@-art	-art=2
@leonard_frey@-person	-person=20
@eastern_illinois@-location	-location=1
@humble_high_school@-organization	-organization=21
@danny_jackson@-person	-person=50
@fc_obolon_kyiv@-organization	-organization=46
@evelyn@-person	-person=14
@rams@-person	-person=1
@grand_duke_of_luxembourg@-person	-person=8
@li_xiannian@-person	-person=85
@duke_of_rothesay@-title	-title=93
@state's@-organization	-organization=1
@lorain@-location	-location=120
@vanimo@-location	-location=20
@lewisham@-location	-location=157
@purple_onion@-art	-art=21
@methodist_episcopal_church@-location	-location=3
@fukuoka,_japan@-event	-event=37
@instapundit@-internet-website	-internet-website=24
@cordial@-art	-art=3
@k'iche'_maya@-people-ethnicity	-people-ethnicity=24
@westboro_baptist_church@-organization	-organization=136
@maxim_gorky@-person	-person=510
@61@-organization	-organization=1
@salvation@-organization	-organization=4
@skaha_lake@-location	-location=20
@six_feet_under@-art	-art=2
@hawkwind@-art	-art=10
@dijon@-event	-event=3
@goo@-art	-art=26
@snowbirds@-living_thing	-living_thing=2
@ardwick@-organization	-organization=37
@apache_corporation@-organization	-organization=23
@melodifestivalen_2009@-event	-event=47
@levelland@-organization	-organization=1
@kentucky_high_school_athletic_association@-organization	-organization=38
@price_county@-location	-location=50
@springer@-organization	-organization=251
@grass_valley@-organization	-organization=26
@marquess_of_ailsa@-person	-person=2
@jack_cust@-person	-person=22
@indonesian_president@-title	-title=29
@team_canada@-person	-person=1
@novosibirsk@-location	-location=763
@deerfield@-organization	-organization=4
@bolt@-location	-location=2
@armavir@-location	-location=98
@osmaston@-location	-location=20
@the_phillips_collection@-location	-location=70
@tōhoku@-location	-location=9
@lore@-living_thing	-living_thing=1
@marignane@-organization	-organization=4
@twin@-living_thing	-living_thing=1
@common_people@-person	-person=1
@harold_brodkey@-person	-person=22
@moll_flanders@-art	-art=88
@kora@-people-ethnicity	-people-ethnicity=2
@shin@-body_part	-body_part=14
@sivaji@-art	-art=2
@don't_blame_me@-art	-art=40
@the_crimea@-location	-location=1
@abbott_lawrence@-person	-person=36
@cloven_hoof@-art	-art=6
@walk_the_moon@-person	-person=33
@motagua@-organization	-organization=291
@sunrise@-organization	-organization=316
@cesenatico@-location	-location=39
@rudge-whitworth@-organization	-organization=24
@wierzchowo@-location	-location=25
@ar@-product	-product=1
@jean-georges_vongerichten@-person	-person=26
@lynn_patrick@-person	-person=33
@theodoros_angelopoulos@-person	-person=59
@department_of_the_navy@-organization	-organization=95
@chichawatni@-location	-location=26
@western@-people-ethnicity	-people-ethnicity=4
@ua@-organization	-organization=55
@sandesh@-food	-food=5
@hachiōji,_tokyo@-location	-location=40
@nhs_scotland@-organization	-organization=60
@calla@-art	-art=3
@hugh_jones@-person	-person=61
@cer@-event	-event=3
@sternberg@-person	-person=1
@north@-location	-location=3
@san_cristóbal@-person	-person=4
@aššur@-god	-god=17
@57@-location	-location=19
@marble@-location	-location=25
@yoshitsune@-person	-person=40
@california_surf@-organization	-organization=60
@sri@-location	-location=1
@gemini@-person	-person=17
@fred_t._jane@-person	-person=21
@south_esk@-location	-location=20
@kanda@-event	-event=1
@u.s._representative@-title	-title=1
@saint_andrew@-person	-person=7
@warren_hill@-person	-person=21
@ellis_arnall@-person	-person=42
@spiegel@-art	-art=28
@conquistador@-title	-title=139
@keeper@-title	-title=23
@beetle@-living_thing	-living_thing=54
@from_genesis_to_revelation@-art	-art=27
@lauren_conrad@-person	-person=105
@john_longden@-person	-person=73
@surprise@-product	-product=22
@route_57@-location	-location=39
@incident@-person	-person=3
@aeshnidae@-living_thing	-living_thing=80
@earthquake@-location	-location=2
@the_book_of_daniel@-broadcast_program	-broadcast_program=30
@trial@-event	-event=38
@commerce_secretary@-organization	-organization=1
@forsyth@-person	-person=8
@jacques_rougeau@-person	-person=35
@far_north_line@-location	-location=76
@newbiggin@-location	-location=34
@kure@-location	-location=239
@cortland@-location	-location=229
@mayday@-art	-art=13
@epcot_center@-location	-location=24
@saraburi@-location	-location=86
@marco_polo@-product	-product=7
@selmer@-person	-person=3
@azerbaijan_premier_league@-event	-event=1
@workington@-organization	-organization=265
@aftermath@-broadcast_program	-broadcast_program=1
@embarcadero_technologies@-organization	-organization=28
@the_sandman@-person	-person=37
@noodles@-person	-person=36
@aflac@-organization	-organization=78
@thomas_m._davis@-person	-person=27
@meghalaya@-location	-location=577
@clydebank@-event	-event=1
@baylor@-location	-location=12
@clinic@-person	-person=45
@andersen_press@-organization	-organization=32
@ivy_mike@-event	-event=1
@harry_thomason@-person	-person=22
@chairlift@-person	-person=28
@duke_of_normandy@-title	-title=143
@lewis@-broadcast_program	-broadcast_program=122
@holmes_on_homes@-broadcast_program	-broadcast_program=23
@vinnie_vincent_invasion@-art	-art=5
@sonic@-organization	-organization=6
@penguin@-organization	-organization=300
@city_of_melbourne@-location	-location=112
@rawhide@-location	-location=1
@peckham@-event	-event=1
@love_child@-person	-person=1
@kiss_me_kate@-art	-art=43
@municipality_of_divača@-location	-location=30
@survival@-product	-product=1
@private_eye@-title	-title=30
@software@-title	-title=1
@nida@-location	-location=50
@goodhue@-person	-person=1
@j.lo@-art	-art=25
@saw@-product	-product=29
@andrew_rannells@-person	-person=41
@jaga_jazzist@-person	-person=65
@masters_of_science_fiction@-broadcast_program	-broadcast_program=40
@roan@-location	-location=20
@german_tatarinov@-person	-person=113
@vale_royal_abbey@-location	-location=43
@caron_wheeler@-person	-person=84
@bl@-education-educational_degree	-education-educational_degree=2
@marquess_of_cholmondeley@-person	-person=9
@korat@-location	-location=17
@earl_of_hertford@-title	-title=1
@confetti@-art	-art=31
@bi@-product	-product=2
@west_boylston@-location	-location=32
@djerba@-event	-event=2
@ole_miss@-organization	-organization=286
@messenger@-art	-art=10
@pittsburgh_penguins@-organization	-organization=2483
@the_wrong_mans@-broadcast_program	-broadcast_program=26
@asi@-organization	-organization=42
@são_bento@-location	-location=5
@hana@-location	-location=20
@rescue@-broadcast_program	-broadcast_program=3
@swedish@-internet-website	-internet-website=6
@zvezdara@-location	-location=54
@the_crown@-location	-location=2
@english_church@-religion-religion	-religion-religion=2
@kerrang!_awards@-award	-award=60
@nizip@-event	-event=1
@knight_rider@-broadcast_program	-broadcast_program=456
@five_days@-broadcast_program	-broadcast_program=30
@jim_lachey@-person	-person=21
@ilokano@-people-ethnicity	-people-ethnicity=3
@co@-location	-location=1
@meaux@-organization	-organization=2
@japan_restoration_party@-organization	-organization=29
@lance_reddick@-person	-person=118
@protector@-title	-title=14
@british_leyland@-organization	-organization=305
@carrara@-location	-location=314
@the_innocence_mission@-person	-person=36
@aero_commander@-product	-product=1
@koro@-location	-location=18
@u7@-organization	-organization=1
@wb@-location	-location=2
@creator@-religion-religion	-religion-religion=2
@cork@-organization	-organization=2522
@chacarita@-location	-location=24
@adelaide@-product	-product=2
@1962_asian_games@-event	-event=69
@hollywood_park@-location	-location=95
@national_telefilm_associates@-organization	-organization=35
@invisible@-person	-person=4
@falmouth_and_camborne@-location	-location=36
@bamberg@-location	-location=732
@jonas@-broadcast_program	-broadcast_program=18
@madhapur@-location	-location=34
@cma@-award	-award=6
@national_basketball_association_(nba)@-organization	-organization=20
@unionist@-organization	-organization=514
@miami@-event	-event=114
@latour@-organization	-organization=3
@bruce@-person	-person=111
@urbino@-location	-location=360
@rancho_san_pascual@-location	-location=20
@vert@-location	-location=3
@belle@-product	-product=10
@leo@-product	-product=5
@jason_labarbera@-person	-person=25
@the_last_wave@-art	-art=28
@plzeň@-location	-location=829
@blizzard@-event	-event=1
@king_edward_ii@-art	-art=1
@caught_in_the_act@-person	-person=9
@sir@-organization	-organization=3
@cree@-language	-language=186
@forest_laboratories@-organization	-organization=23
@batak@-people-ethnicity	-people-ethnicity=39
@kosmaj@-location	-location=24
@brunei_bay@-event	-event=1
@health_and_human_services@-organization	-organization=35
@optus_television@-broadcast_network	-broadcast_network=40
@vinnie_vincent_invasion@-person	-person=32
@sri_lanka@-title	-title=1
@perfection@-broadcast_program	-broadcast_program=7
@mr._roboto@-person	-person=1
@77@-organization	-organization=25
@vancouver,_british_columbia@-location	-location=74
@nybro@-location	-location=25
@the_lord_of_the_rings_online@-product	-product=24
@pot@-medicine-drug	-medicine-drug=16
@mukacheve@-organization	-organization=1
@carol_dempster@-person	-person=37
@sungai_siput@-location	-location=27
@caucasian@-event	-event=2
@northeast_corridor@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@torch_song@-art	-art=19
@provost@-location	-location=11
@alex_roy@-person	-person=30
@hindenburg@-person	-person=82
@doris_troy@-person	-person=98
@fancy@-computer-programming_language	-computer-programming_language=1
@state_senator@-organization	-organization=921
@4@-body_part	-body_part=1
@string@-product	-product=2
@lasbela@-location	-location=20
@desventuradas_islands@-location	-location=28
@ud_salamanca@-organization	-organization=228
@eileen@-location	-location=2
@dracut@-location	-location=39
@johnston@-person	-person=24
@the_prestige@-art	-art=22
@athena@-organization	-organization=1
@eastern_poland@-location	-location=34
@confederates@-location	-location=167
@devon_energy@-organization	-organization=31
@thunderstone@-person	-person=27
@sicilian@-event	-event=1
@fort@-location	-location=53
@púchov@-organization	-organization=4
@above@-art	-art=9
@curzon_ashton@-organization	-organization=69
@karoo@-organization	-organization=1
@zinnia@-living_thing	-living_thing=22
@ny_100@-location	-location=40
@erickson@-person	-person=9
@piedmont_high_school@-organization	-organization=31
@alco@-organization	-organization=115
@lambda_chi_alpha@-organization	-organization=264
@talking_heads@-broadcast_program	-broadcast_program=16
@4@-biology	-biology=1
@rojo@-person	-person=19
@kush@-art	-art=2
@scot@-location	-location=49
@kosovo_polje@-event	-event=2
@montevallo@-location	-location=19
@aburrá_valley@-location	-location=24
@imperial_palace@-location	-location=61
@recoil@-person	-person=35
@i-75@-product	-product=3
@dorothy_kilgallen@-person	-person=62
@olga@-event	-event=1
@vela@-location	-location=90
@alfredo_casella@-person	-person=95
@case_closed@-person	-person=1
@st_mary's_college@-location	-location=6
@splendor_in_the_grass@-broadcast_program	-broadcast_program=3
@np@-art	-art=2
@craig_fairbrass@-person	-person=67
@avery@-person	-person=14
@hyacinth@-product	-product=5
@modesto@-art	-art=2
@river_ridge@-broadcast_program	-broadcast_program=2
@fausta@-person	-person=36
@persona@-organization	-organization=6
@amen@-art	-art=30
@walt_disney_world@-location	-location=763
@c._wright_mills@-person	-person=98
@the_girls@-person	-person=2
@gmina_czempiń@-location	-location=28
@north_carolina_general_assembly@-location	-location=1
@new_harmony@-living_thing	-living_thing=1
@father@-art	-art=13
@tamia@-art	-art=7
@squaw_valley@-event	-event=1
@pump_up_the_volume@-person	-person=1
@future_shock@-broadcast_program	-broadcast_program=2
@the_cardinal@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@book_of_the_same_name@-art	-art=201
@luckau@-location	-location=32
@cape_gloucester@-location	-location=85
@north_down_borough_council@-location	-location=34
@pasta@-person	-person=5
@aline_brosh_mckenna@-person	-person=22
@tar@-location	-location=8
@pq@-title	-title=1
@wight@-person	-person=31
@alberta_children's_hospital@-location	-location=24
@the_restless_gun@-broadcast_program	-broadcast_program=75
@neogeo_battle_coliseum@-product	-product=26
@sevastopol@-event	-event=3
@jenny_agutter@-person	-person=153
@narcisse-fortunat_belleau@-person	-person=22
@bethnal_green_and_bow@-location	-location=29
@leon_russell@-art	-art=7
@wife@-religion-religion	-religion-religion=1
@phill_lewis@-person	-person=44
@finnish_people's_democratic_league@-organization	-organization=45
@supernatural_(u.s._tv_series)@-broadcast_program	-broadcast_program=33
@angel@-art	-art=186
@mike_brearley@-person	-person=80
@born_to_be_wild@-broadcast_program	-broadcast_program=3
@duke_of_athens@-location	-location=20
@prairie_du_chien,_wisconsin@-location	-location=104
@i'm_alive@-broadcast_program	-broadcast_program=3
@body_count@-art	-art=11
@academy_awards@-organization	-organization=3
@loek_van_wely@-person	-person=33
@yes_we_can@-event	-event=1
@no_way_out@-event	-event=127
@the_awakening@-art	-art=82
@portland@-title	-title=1
@1980@-location	-location=1
@kannada@-people-ethnicity	-people-ethnicity=5
@antioquia@-organization	-organization=2
@bucknell@-organization	-organization=72
@royal_west_of_england_academy@-location	-location=75
@rostock@-location	-location=910
@trisha_yearwood@-person	-person=365
@retribution@-art	-art=27
@aššur@-location	-location=21
@cry_wolf@-art	-art=32
@kingston,_tennessee@-location	-location=20
@manic@-disease	-disease=2
@the_seagull@-location	-location=1
@windsor@-location	-location=1998
@langdon@-location	-location=19
@turner@-art	-art=1
@the_back_horn@-art	-art=2
@brig@-location	-location=50
@tern@-location	-location=3
@jarosław@-location	-location=225
@mushroom@-food	-food=40
@the_playoffs@-event	-event=61
@zamora@-person	-person=3
@wynnewood@-location	-location=48
@henry_fool@-person	-person=12
@red_tails@-organization	-organization=1
@steele_hall@-organization	-organization=1
@himself@-person	-person=19
@lara_spencer@-person	-person=32
@baniyas@-location	-location=53
@dean_deblois@-person	-person=23
@francis_lee@-person	-person=62
@kitsilano@-location	-location=55
@armidale@-product	-product=1
@ivan@-person	-person=64
@blue_horizon@-location	-location=3
@mastic@-living_thing	-living_thing=17
@five_days@-location	-location=1
@bergisches_land@-location	-location=80
@nachtmystium@-art	-art=1
@australia@-finance-currency	-finance-currency=3
@britain@-title	-title=1
@bulgarian_orthodox_church@-organization	-organization=160
@al-raed@-organization	-organization=33
@bournemouth@-person	-person=2
@west_virginia_turnpike@-location	-location=52
@killing_floor@-art	-art=32
@bread@-person	-person=140
@tarbes@-organization	-organization=10
@love_child@-art	-art=62
@roan@-person	-person=1
@herleshausen@-location	-location=23
@kitsap@-person	-person=3
@teatro_comunale@-location	-location=24
@st._croix@-event	-event=2
@keyboard@-title	-title=26
@vevey@-organization	-organization=2
@scott_pask@-person	-person=21
@benji@-art	-art=26
@sturgeon@-location	-location=20
@charlie_joiner@-person	-person=43
@lester_melrose@-person	-person=22
@primera@-living_thing	-living_thing=1
@vanity_6@-art	-art=2
@60th_national_film_awards@-event	-event=34
@brandy_norwood@-person	-person=136
@the_mayor_of_casterbridge@-art	-art=61
@biblical_archaeology_review@-art	-art=59
@omaha,_nebraska@-location	-location=2243
@libby_purves@-person	-person=37
@lada@-product	-product=1
@john_redmond@-person	-person=187
@fribourg@-organization	-organization=10
@marrs@-location	-location=1
@connor_wickham@-person	-person=28
@new_orleans,_la@-location	-location=22
@redlight@-art	-art=5
@34th_division@-organization	-organization=25
@the_children's_museum_of_indianapolis@-location	-location=33
@trentino-alto_adige@-location	-location=362
@leo_iii@-organization	-organization=1
@no_angels@-person	-person=159
@clemson@-organization	-organization=525
@ready_for_the_world@-art	-art=1
@swain@-location	-location=29
@f.c._crotone@-organization	-organization=37
@budapest@-art	-art=2
@baroque@-art	-art=1
@st_vincent@-person	-person=7
@2000_census@-location	-location=1
@clapton@-person	-person=21
@álvaro_obregón@-location	-location=23
@kelling@-person	-person=7
@hertford@-person	-person=2
@servius@-person	-person=20
@the_score@-broadcast_program	-broadcast_program=3
@nigerian_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=56
@deputy@-religion-religion	-religion-religion=1
@on_moonlight_bay@-art	-art=23
@karma_to_burn@-person	-person=24
@mycale@-location	-location=13
@pottsville@-location	-location=126
@tierra_del_fuego@-art	-art=4
@my_sister's_keeper@-art	-art=30
@leo_nucci@-person	-person=28
@charles@-art	-art=1
@hurricane@-location	-location=37
@montenegro@-location	-location=3870
@horsham@-organization	-organization=51
@st._margarets_bay@-location	-location=21
@three@-broadcast_network	-broadcast_network=2
@dandelion@-location	-location=1
@anglo_saxon@-people-ethnicity	-people-ethnicity=40
@1871@-event	-event=65
@deliverance@-product	-product=1
@northfield@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@decebalus@-person	-person=102
@elburg@-person	-person=1
@egyptian_navy@-organization	-organization=70
@legend@-broadcast_program	-broadcast_program=11
@trey_anastasio@-person	-person=329
@boonsboro@-location	-location=44
@executive_council@-organization	-organization=203
@far_from_the_madding_crowd@-art	-art=99
@nominated@-award	-award=9
@lord_president_of_the_court_of_session@-title	-title=99
@king_of_hungary@-person	-person=3
@dannie_abse@-person	-person=61
@german_government@-location	-location=19
@bourget@-person	-person=2
@ted_cruz@-person	-person=117
@york@-product	-product=19
@roger_sherman@-person	-person=132
@thinker@-art	-art=3
@smash@-broadcast_program	-broadcast_program=240
@transport@-location	-location=2
@brown@-title	-title=1
@heathen@-religion-religion	-religion-religion=8
@montague@-person	-person=7
@golf@-event	-event=9
@wild_card@-event	-event=1
@canines@-living_thing	-living_thing=6
@blue_demon@-person	-person=51
@federal_judge@-person	-person=1
@glory@-living_thing	-living_thing=2
@nick_berg@-person	-person=30
@formosa@-organization	-organization=1
@national_renewal@-organization	-organization=56
@united_states_census@-event	-event=204
@black_island@-location	-location=33
@fourth_of_july@-time	-time=128
@charles_street@-location	-location=29
@greg_rutherford@-person	-person=27
@cece_peniston@-art	-art=1
@die_ägyptische_helena@-art	-art=32
@name@-location	-location=6
@disney_press@-organization	-organization=23
@ibis@-living_thing	-living_thing=37
@ponnambalam@-person	-person=21
@diósgyőr@-location	-location=30
@condor@-person	-person=1
@lomana_lualua@-person	-person=26
@anglo-saxon@-art	-art=1
@congresswoman@-organization	-organization=53
@truro@-organization	-organization=3
@gina_alajar@-person	-person=98
@rainforest_alliance@-organization	-organization=60
@pressman_toy_corporation@-organization	-organization=26
@whiskey@-food	-food=17
@saregama@-organization	-organization=26
@sundown@-art	-art=43
@lewis_j._stadlen@-person	-person=36
@fly@-organization	-organization=10
@fort@-person	-person=5
@vinci@-product	-product=7
@envoy@-organization	-organization=1
@scandinavia@-art	-art=5
@vu@-art	-art=26
@ninetto_davoli@-person	-person=34
@pnc@-person	-person=17
@factor@-person	-person=57
@t@-computer-programming_language	-computer-programming_language=1
@wally_post@-person	-person=38
@rockpile@-location	-location=1
@northern_stage@-location	-location=6
@redemptorists@-organization	-organization=25
@grove@-location	-location=71
@divine@-title	-title=1
@duke_of_sutherland@-title	-title=73
@the_black_hole@-location	-location=1
@gallery_of_modern_art@-location	-location=32
@hokkaido@-art	-art=1248
@the_women@-art	-art=123
@victory@-organization	-organization=9
@willunga@-location	-location=57
@chandra_mohan@-person	-person=71
@jeroen_bleekemolen@-person	-person=48
@minister_of_the_environment@-organization	-organization=32
@reset@-art	-art=6
@apus@-living_thing	-living_thing=6
@châteauguay@-event	-event=1
@parallax@-art	-art=4
@erick_zonca@-person	-person=21
@hyppa_rectilinea@-living_thing	-living_thing=35
@gravesend@-art	-art=4
@defense@-product	-product=1
@sigurd_ibsen@-person	-person=22
@du@-art	-art=4
@private_stock_records@-organization	-organization=22
@our_lady_of_perpetual_help@-location	-location=4
@beata_tyszkiewicz@-person	-person=145
@philippe_verdelot@-person	-person=24
@holden,_massachusetts@-location	-location=25
@brooklands@-product	-product=2
@el_nuevo_herald@-art	-art=69
@osage@-language	-language=10
@whiting@-living_thing	-living_thing=24
@dudley@-event	-event=3
@russian_national_orchestra@-person	-person=72
@roman_catholic@-title	-title=2
@astitva@-broadcast_program	-broadcast_program=1
@north_syracuse@-location	-location=25
@msg@-art	-art=1
@battleground@-broadcast_program	-broadcast_program=9
@leicester@-title	-title=4
@apl@-disease	-disease=1
@würzburg@-person	-person=1
@the_mark_of_cain@-broadcast_program	-broadcast_program=19
@josie@-person	-person=12
@philosophy@-person	-person=1
@emperor_akihito@-title	-title=1
@high_sheriff_of_antrim@-title	-title=27
@battle_of_san_jacinto@-person	-person=1
@charmed@-product	-product=1
@parkland@-location	-location=39
@duchy_of_prussia@-location	-location=241
@serpico@-person	-person=5
@dnieper@-event	-event=1
@port_st._joe@-location	-location=36
@general_motors@-event	-event=1
@i'm_every_woman@-art	-art=53
@apolinario_mabini@-product	-product=1
@saxe-coburg-saalfeld@-location	-location=94
@angela_james@-person	-person=23
@smithsonian_institution_archives@-location	-location=90
@rideau@-location	-location=23
@andrew_motion@-person	-person=170
@lewisham_east@-location	-location=20
@fourteenth@-law	-law=85
@beat@-disease	-disease=2
@california_gold@-person	-person=1
@sido@-person	-person=68
@brandon_bochenski@-person	-person=23
@chaminade@-person	-person=10
@korsakov@-person	-person=6
@new_england@-location	-location=6466
@chaplains@-title	-title=15
@orthodox_celts@-person	-person=41
@opus@-location	-location=20
@five_ways@-location	-location=41
@ad_ceuta@-organization	-organization=59
@juventud@-organization	-organization=25
@acehnese@-language	-language=21
@martigues@-location	-location=64
@vienna@-language	-language=1
@city_high@-organization	-organization=1
@masson@-organization	-organization=15
@i-185@-product	-product=3
@saraswati@-location	-location=6
@fallen@-art	-art=106
@greek_catholic@-organization	-organization=39
@rada@-organization	-organization=82
@gaylord@-location	-location=16
@american_elm@-living_thing	-living_thing=21
@bubba_franks@-person	-person=29
@coni@-location	-location=5
@carter_county@-broadcast_program	-broadcast_program=1
@texarkana@-art	-art=1
@são_paulo_athletic_club@-organization	-organization=26
@pere_marquette@-organization	-organization=14
@namakkal@-location	-location=109
@wallis@-location	-location=35
@matt_biondi@-person	-person=54
@rory_sabbatini@-person	-person=58
@stabat_mater@-person	-person=2
@scheer@-location	-location=14
@johnny_kitagawa@-person	-person=22
@zhang_xun@-person	-person=49
@romorantin@-location	-location=9
@the_french@-event	-event=1
@jean-joseph_benjamin-constant@-person	-person=39
@clásica_de_san_sebastián@-event	-event=42
@fuse@-person	-person=13
@sandy_denny@-person	-person=273
@easy_come,_easy_go@-art	-art=43
@fa_cup@-organization	-organization=18
@litchfield,_connecticut@-location	-location=143
@greenberg@-organization	-organization=1
@keynsham@-art	-art=6
@the_tall_man@-art	-art=10
@night_life@-art	-art=15
@21@-organization	-organization=74
@olive_tree@-food	-food=1
@usf@-location	-location=2
@chandigarh@-location	-location=1052
@lady_chatterley's_lover@-broadcast_program	-broadcast_program=1
@anxiety@-medicine-symptom	-medicine-symptom=50
@moorestown,_new_jersey@-location	-location=26
@maurice_garin@-person	-person=37
@treasures_from_american_film_archives@-organization	-organization=1
@powai@-organization	-organization=1
@felice_beato@-person	-person=27
@the_travels_of_marco_polo@-person	-person=1
@constanze@-person	-person=49
@george_huntington_hartford@-person	-person=27
@senna@-location	-location=4
@bellary@-location	-location=216
@palatine@-language	-language=1
@alameda@-location	-location=304
@the_pointer_sisters@-person	-person=237
@ravar_county@-location	-location=124
@upper_midwest@-language	-language=1
@sound@-broadcast_program	-broadcast_program=11
@matagorda@-product	-product=1
@fred_roggin@-person	-person=37
@strahan@-person	-person=1
@tasha_tudor@-person	-person=23
@maroon@-art	-art=23
@abraham_pais@-person	-person=25
@dauphine@-person	-person=11
@customs@-person	-person=8
@leitrim@-location	-location=142
@privileged@-broadcast_program	-broadcast_program=49
@jon_eberson@-person	-person=65
@american_recordings@-organization	-organization=36
@lotus_elan@-product	-product=43
@robert_mccartney@-event	-event=4
@voronezh_state_university@-organization	-organization=26
@kralupy_nad_vltavou@-location	-location=29
@hms_terror@-product	-product=45
@free@-art	-art=134
@taiping_heavenly_kingdom@-event	-event=63
@cauca@-language	-language=1
@jfa@-organization	-organization=17
@frank_currier@-person	-person=37
@recovery@-organization	-organization=3
@neuhaus@-location	-location=25
@weeds@-broadcast_program	-broadcast_program=386
@speaker_of_the_louisiana_house_of_representatives@-title	-title=49
@tosk@-language	-language=21
@engineering@-art	-art=2
@willowbrook_mall@-location	-location=27
@makino@-person	-person=7
@the_pierces@-person	-person=36
@miami_(oh)@-organization	-organization=52
@charles_hanbury_williams@-person	-person=25
@angelus_temple@-location	-location=20
@ukita_hideie@-person	-person=36
@2007-08@-event	-event=47
@bjerke@-location	-location=22
@gordonia@-living_thing	-living_thing=11
@enron@-organization	-organization=498
@saga@-person	-person=103
@stamford_hill@-location	-location=136
@nippon_cultural_broadcasting@-organization	-organization=43
@ministry@-title	-title=44
@sabrina@-art	-art=111
@gemini@-award	-award=8
@harlan_county@-art	-art=1
@budd@-person	-person=1
@sampaguita_pictures@-organization	-organization=118
@lommel@-location	-location=57
@richard_lewis@-person	-person=107
@truly_madly_deeply@-broadcast_program	-broadcast_program=1
@egeria@-living_thing	-living_thing=7
@nintoku@-person	-person=21
@george_henry_thomas@-person	-person=56
@caledonian@-people-ethnicity	-people-ethnicity=1
@jyp_entertainment@-person	-person=159
@sidsel_endresen@-person	-person=57
@fort_darling@-location	-location=22
@tiffany@-art	-art=7
@edmond_malone@-person	-person=72
@middlesex@-location	-location=2539
@clifton_williams@-person	-person=20
@philharmonic_hall@-location	-location=20
@knight_rider@-product	-product=2
@jockey_club@-organization	-organization=208
@l.o.c.@-person	-person=30
@masan@-location	-location=111
@heppenheim@-location	-location=71
@imx@-person	-person=51
@douai@-location	-location=459
@effie@-person	-person=7
@seekonk@-location	-location=36
@showcase@-broadcast_program	-broadcast_program=2
@alexander_butler@-person	-person=21
@french_revolutionary_wars@-location	-location=1
@williams_international@-organization	-organization=30
@bellwood@-location	-location=39
@whale_music@-art	-art=39
@ajay_devgan@-person	-person=289
@4th_canadian_division@-organization	-organization=44
@bros@-person	-person=78
@groesbeek@-location	-location=38
@livingstone@-person	-person=26
@carleton_university@-organization	-organization=872
@royal_palace@-location	-location=227
@creep@-art	-art=103
@thomas_armstrong@-person	-person=28
@st_andrew's@-location	-location=124
@society_of_jesus@-organization	-organization=1562
@sicilian@-location	-location=723
@15@-product	-product=4
@caroline_county,_maryland@-location	-location=34
@carlo@-person	-person=38
@tulia@-organization	-organization=2
@bonanno@-person	-person=1
@route_2a@-location	-location=28
@institute_of_contemporary_art@-location	-location=72
@golden_spike_ostrava@-event	-event=20
@benji@-person	-person=11
@knights_templar@-title	-title=1002
@macquarie@-person	-person=19
@indri@-location	-location=3
@labis@-location	-location=28
@nightwing@-art	-art=16
@josh_groban@-art	-art=6
@samoa@-location	-location=2658
@bolu_province@-location	-location=414
@scala@-location	-location=40
@kerry_collins@-person	-person=175
@socialist_party_of_romania@-organization	-organization=32
@osa@-disease	-disease=1
@chris_barrie@-person	-person=71
@manu_katché@-person	-person=70
@thin_white_rope@-person	-person=29
@theodore_draper@-person	-person=27
@emeritus@-art	-art=2
@sussex@-product	-product=3
@josie@-organization	-organization=2
@foundry_networks@-organization	-organization=21
@his_brother@-art	-art=3
@stage@-location	-location=6
@apple@-art	-art=16
@mcculloch@-organization	-organization=13
@azogues@-organization	-organization=2
@christian_olde_wolbers@-person	-person=71
@at_home@-broadcast_program	-broadcast_program=1
@heath@-organization	-organization=10
@tekken_5@-product	-product=56
@steve_hodge@-person	-person=27
@tenderloin@-food	-food=22
@orpington@-location	-location=285
@populous@-product	-product=40
@north_hobart@-organization	-organization=44
@repeater@-art	-art=5
@albany_river@-location	-location=50
@turquoise@-visual_art-color	-visual_art-color=30
@nava@-location	-location=18
@african_buffalo@-living_thing	-living_thing=55
@scottish@-event	-event=3
@the_university@-organization	-organization=25
@cfb_north_bay@-location	-location=27
@ben_woollaston@-person	-person=25
@norfolk_dialect@-language	-language=24
@merton_priory@-location	-location=35
@greenfield_community_college@-location	-location=1
@jimmy_case@-person	-person=39
@sardinian@-language	-language=128
@roar@-broadcast_program	-broadcast_program=17
@coventry@-person	-person=4
@gibson_les_paul_custom@-product	-product=33
@chirnside@-location	-location=45
@dreamcatcher_interactive@-person	-person=31
@spitting_image@-broadcast_program	-broadcast_program=309
@sauk_river@-location	-location=26
@soul_food@-art	-art=78
@flower@-person	-person=12
@harbin@-people-ethnicity	-people-ethnicity=4
@national_council_of_negro_women@-organization	-organization=66
@chicago_white_sox@-event	-event=1
@princeton@-location	-location=840
@antony_bek@-person	-person=24
@shop_direct_group@-organization	-organization=25
@sicko@-person	-person=1
@mosjøen@-location	-location=87
@i-10@-product	-product=6
@21st@-art	-art=1
@tunica@-location	-location=61
@northern@-organization	-organization=126
@antigone@-location	-location=3
@swift@-person	-person=83
@southwick@-location	-location=103
@tobacco@-person	-person=30
@anglo-cherokee_war@-event	-event=35
@carl_froelich@-person	-person=53
@leica@-organization	-organization=226
@eratosthenes@-person	-person=203
@robeson@-person	-person=1
@gibraltar@-event	-event=16
@scott_sinclair@-person	-person=41
@zunyi@-location	-location=62
@protestant_episcopal_church@-organization	-organization=24
@kirton_in_lindsey@-location	-location=27
@ginger_baker's_air_force@-person	-person=40
@stevens@-product	-product=3
@akron@-art	-art=1
@byron@-broadcast_program	-broadcast_program=3
@korean_won@-finance-currency	-finance-currency=26
@mount_rushmore@-person	-person=1
@owens_river@-location	-location=64
@marina_bay_sands@-location	-location=84
@niles@-location	-location=139
@killing_heidi@-person	-person=63
@nintendo_ds@-product	-product=2579
@donna_summer@-art	-art=9
@case_closed@-art	-art=270
@a_film@-art	-art=101
@a._b._yehoshua@-person	-person=32
@shobhaa_de@-person	-person=22
@mario_costa@-person	-person=31
@keyser@-organization	-organization=1
@artistička_radna_akcija@-art	-art=31
@brotherhood@-person	-person=1
@school_of_law@-location	-location=2
@21st@-location	-location=5
@battle_of_rathmines@-event	-event=25
@sublime@-location	-location=1
@stunt@-person	-person=9
@ethanol@-chemistry	-chemistry=91
@pretzel@-organization	-organization=2
@jawa@-organization	-organization=18
@national_liberation_front@-organization	-organization=119
@quincy@-product	-product=10
@tyler_ennis@-person	-person=23
@raspberry@-location	-location=3
@deuce@-art	-art=27
@mohammad_shah_qajar@-person	-person=49
@pickering@-event	-event=3
@primeira_liga@-event	-event=18
@prehistoric_times@-event	-event=69
@tower_of_power@-person	-person=253
@reconnaissance_corps@-organization	-organization=34
@biysk@-location	-location=44
@razavi_khorasan_province@-location	-location=3868
@team_yankee@-art	-art=19
@zulu_nation@-location	-location=5
@reformed_church@-religion-religion	-religion-religion=36
@great_britain@-organization	-organization=2256
@robot@-broadcast_program	-broadcast_program=1
@alberto_joão_jardim@-person	-person=36
@ōita@-art	-art=49
@titans@-god	-god=149
@bbm@-organization	-organization=8
@usa_network@-broadcast_network	-broadcast_network=1218
@302@-location	-location=10
@fes@-organization	-organization=3
@european_foundation_for_management_development@-organization	-organization=35
@red_barber@-person	-person=88
@wcw_saturday_night@-broadcast_program	-broadcast_program=72
@san_jose_frogs@-organization	-organization=24
@karel_zeman@-person	-person=42
@bull@-product	-product=1
@kgv_football_park@-location	-location=420
@toronto's@-organization	-organization=3
@operation_cobra@-art	-art=1
@cmt_crossroads@-broadcast_program	-broadcast_program=25
@green_bay@-organization	-organization=85
@orfeo@-organization	-organization=11
@libby,_montana@-location	-location=52
@chief_executive_officer@-title	-title=136
@villa_savoye@-location	-location=33
@gmina_józefów_nad_wisłą@-location	-location=37
@hemingway_foundation@-award	-award=40
@arlington_stadium@-location	-location=44
@leroy@-person	-person=5
@fitchburg,_massachusetts@-location	-location=182
@west_bengal@-location	-location=5786
@great_western_railway@-location	-location=40
@jennifer_irwin@-person	-person=23
@mesquite@-living_thing	-living_thing=6
@harbin@-location	-location=858
@walter_benton@-person	-person=20
@william_asher@-person	-person=46
@k-14@-product	-product=1
@achilles@-organization	-organization=8
@long_island@-location	-location=4270
@tulagi@-event	-event=8
@delmas@-organization	-organization=4
@greed@-art	-art=2
@world_tour@-product	-product=1
@etruscan@-person	-person=1
@g@-chemistry	-chemistry=26
@peach@-food	-food=61
@tigre@-organization	-organization=146
@bessarabia@-event	-event=3
@grubbs'_catalyst@-chemistry	-chemistry=20
@archbishop_of_philadelphia@-location	-location=34
@office@-person	-person=5
@around_the_horn@-art	-art=1
@criminal_cases_review_commission@-organization	-organization=56
@ciudad_juárez@-location	-location=431
@burns@-location	-location=92
@you_can't_hurry_love@-art	-art=64
@jared_leto@-person	-person=258
@pune_junction@-location	-location=72
@harold_rome@-person	-person=52
@the_fix@-broadcast_program	-broadcast_program=2
@londonderry_city@-location	-location=23
@london_and_croydon_railway@-organization	-organization=48
@southwest_pacific@-organization	-organization=1
@shaolin@-art	-art=14
@eurovision@-broadcast_network	-broadcast_network=12
@mid-atlantic_regional_spaceport@-location	-location=38
@munna@-person	-person=8
@battle_of_the_admin_box@-event	-event=22
@birdsong@-location	-location=5
@radomir@-person	-person=1
@black_sash@-broadcast_program	-broadcast_program=12
@merrimack@-organization	-organization=26
@puerto_cortés@-location	-location=64
@chippewa@-language	-language=4
@cleavon_little@-person	-person=86
@alonzo_cano@-person	-person=24
@khed@-location	-location=20
@lieben_prize@-award	-award=20
@prime_minister's_office@-location	-location=13
@utah_state@-organization	-organization=106
@skins@-location	-location=1
@roy_hudd@-person	-person=102
@compulsion@-medicine-symptom	-medicine-symptom=6
@september_11@-event	-event=80
@kerch@-event	-event=2
@candlelight_records@-organization	-organization=201
@redwing@-location	-location=2
@m2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@christian_catholic_church@-religion-religion	-religion-religion=668
@lantis@-product	-product=1
@field_music@-person	-person=32
@victory@-location	-location=23
@the_paul_hogan_show@-person	-person=1
@sahib_shihab@-person	-person=60
@bill_ratliff@-person	-person=20
@sussex@-language	-language=1
@andy_dawson@-person	-person=21
@treehugger@-internet-website	-internet-website=30
@south_fremantle@-organization	-organization=172
@oakland_international_airport@-location	-location=118
@mormonism@-religion-religion	-religion-religion=409
@jessi_alexander@-person	-person=33
@jannat@-art	-art=14
@marianao@-organization	-organization=4
@black_bears@-organization	-organization=3
@src@-location	-location=1
@q.c.@-organization	-organization=1
@ryan_whitney@-person	-person=33
@mellette_county,_south_dakota@-location	-location=28
@puya@-living_thing	-living_thing=80
@birdman_of_alcatraz@-art	-art=30
@headache@-disease	-disease=1
@portmeirion@-organization	-organization=3
@when_dinosaurs_roamed_america@-broadcast_program	-broadcast_program=31
@medora@-location	-location=28
@radio_city@-location	-location=13
@chehalis@-language	-language=4
@the_outsiders@-broadcast_program	-broadcast_program=17
@zzt@-product	-product=13
@fasa@-organization	-organization=49
@thomas_elyot@-person	-person=40
@arlington@-person	-person=8
@molly_ringwald@-person	-person=179
@autobahn@-location	-location=4
@st._martin@-location	-location=62
@e70@-product	-product=3
@hema@-organization	-organization=16
@grecia@-organization	-organization=2
@battle@-organization	-organization=4
@soviet_occupation@-location	-location=15
@conspiracy@-person	-person=12
@gauri_khan@-person	-person=28
@mumbojumbo@-person	-person=20
@tomomi_mochizuki@-person	-person=20
@zinc@-chemistry	-chemistry=131
@cpc@-person	-person=2
@nick_venet@-person	-person=36
@world_hard_court_championships@-event	-event=36
@canning,_nova_scotia@-location	-location=20
@in_the_red@-art	-art=18
@innocence@-art	-art=33
@henry_ii,_duke_of_bavaria@-person	-person=48
@yak@-living_thing	-living_thing=42
@heyran_rural_district@-location	-location=25
@bzura@-location	-location=24
@zhoukou@-location	-location=57
@ferenc_deák@-person	-person=64
@fr@-location	-location=17
@swimming_pool@-event	-event=1
@strindberg@-person	-person=58
@fowey@-location	-location=280
@danny_schechter@-person	-person=21
@jeremy_clarke@-person	-person=22
@augusto_césar_sandino@-person	-person=65
@lakewood_blueclaws@-organization	-organization=58
@operation_prime_chance@-event	-event=23
@freng@-organization	-organization=69
@santarcangelo@-event	-event=1
@muscat_and_oman@-location	-location=89
@pi@-art	-art=1
@shenstone@-location	-location=20
@saving_grace@-broadcast_program	-broadcast_program=109
@owyhee_county,_idaho@-location	-location=33
@michael_von_kienmayer@-person	-person=37
@venera_1@-product	-product=22
@february_6@-time	-time=295
@bfi_southbank@-location	-location=44
@jean_cabanis@-person	-person=22
@celtic@-religion-religion	-religion-religion=107
@territory_of_papua_and_new_guinea@-location	-location=35
@beech@-organization	-organization=8
@judicial@-location	-location=1
@san_domenico_maggiore@-location	-location=21
@van_nuys@-location	-location=63
@kishangarh@-location	-location=37
@kislovodsk@-location	-location=88
@children_of_the_sun@-product	-product=3
@the_hunters@-art	-art=23
@darnley@-location	-location=25
@malcolm_clarke@-person	-person=38
@de@-product	-product=7
@diving@-living_thing	-living_thing=1
@king_charles_iii@-person	-person=27
@film4@-organization	-organization=8
@hallgrímskirkja@-location	-location=23
@sirenia@-living_thing	-living_thing=147
@palatine_german@-people-ethnicity	-people-ethnicity=29
@mortimer@-title	-title=2
@church_of_the_brethren@-religion-religion	-religion-religion=132
@sainte-mère-église@-location	-location=48
@65th_academy_awards@-event	-event=26
@noordwijk@-organization	-organization=2
@covenant_awards@-award	-award=69
@fredonia@-organization	-organization=4
@twenty_one@-art	-art=4
@airbus@-product	-product=1
@o'connell_street@-location	-location=153
@unplugged@-broadcast_program	-broadcast_program=28
@muskellunge@-living_thing	-living_thing=35
@drake@-art	-art=1
@virginia_house_of_delegates@-organization	-organization=809
@pa@-organization	-organization=10
@perdido@-location	-location=3
@secretary_general@-organization	-organization=17
@murrells_inlet,_south_carolina@-location	-location=23
@battle_of_bentonville@-event	-event=113
@dutch@-language	-language=4
@cauca@-location	-location=114
@magazine@-organization	-organization=2
@monster@-location	-location=3
@lord_dunmore@-person	-person=70
@luxembourgish@-location	-location=2
@carrier@-broadcast_program	-broadcast_program=17
@international_horror_guild@-organization	-organization=34
@bob_carr@-person	-person=208
@mahadev@-god	-god=38
@ohio_state@-organization	-organization=905
@house_of_blues@-location	-location=407
@blackstone@-art	-art=3
@gwr@-organization	-organization=240
@jewish_religion@-religion-religion	-religion-religion=33
@erika@-location	-location=1
@angels@-organization	-organization=86
@mono@-disease	-disease=2
@madame_de_sévigné@-person	-person=24
@stakeout@-art	-art=32
@the_taste@-broadcast_program	-broadcast_program=22
@no._9_squadron@-organization	-organization=25
@andreas_birch@-person	-person=20
@duke_of_brittany@-person	-person=8
@metrolinx@-organization	-organization=71
@louisville,_kentucky@-organization	-organization=1
@aurelius@-location	-location=13
@department_of_energy@-organization	-organization=491
@cumbum@-location	-location=21
@morriston@-location	-location=75
@bel_canto@-art	-art=11
@vauxhall@-organization	-organization=229
@tom_anderson@-broadcast_program	-broadcast_program=2
@sirius_satellite_radio@-product	-product=654
@colpix_records@-organization	-organization=46
@heidelberg@-location	-location=3199
@lluís_domènech_i_montaner@-person	-person=61
@leonid_govorov@-person	-person=41
@incognito@-person	-person=86
@azad@-person	-person=31
@murder@-broadcast_program	-broadcast_program=5
@james_sie@-person	-person=38
@earl_grey@-person	-person=93
@oran_es_sénia_airport@-location	-location=31
@rap@-product	-product=2
@sawbridgeworth@-location	-location=67
@rubens@-art	-art=1
@cusco@-location	-location=379
@anvil@-event	-event=2
@guinn_v._united_states@-event	-event=23
@cojutepeque@-location	-location=16
@btcl@-organization	-organization=21
@freight_rover@-product	-product=1
@u.s._route_30@-location	-location=358
@celina@-organization	-organization=5
@nürburgring@-event	-event=28
@baltimore@-person	-person=4
@campeonato_brasileiro_série_c@-event	-event=3
@river_tweed@-location	-location=222
@actium@-event	-event=14
@lord_baltimore@-person	-person=15
@karl_shuker@-person	-person=36
@boavista@-organization	-organization=186
@mineo@-location	-location=20
@reed@-location	-location=15
@wild_horse@-living_thing	-living_thing=16
@i-185@-location	-location=17
@cm@-organization	-organization=10
@lady_madonna@-person	-person=1
@smooth@-broadcast-tv_channel	-broadcast-tv_channel=1
@mount_lawley@-organization	-organization=4
@patrick_moraz@-person	-person=98
@molly@-person	-person=20
@brookley_air_force_base@-location	-location=20
@plant@-organization	-organization=2
@ryerson@-location	-location=4
@henry@-broadcast_program	-broadcast_program=1
@victoriaville@-organization	-organization=2
@henri_cartier-bresson@-person	-person=197
@copenhagen@-art	-art=52
@al_hansen@-person	-person=25
@canon@-product	-product=3
@steward@-location	-location=3
@foreman@-title	-title=28
@washington_county,_vermont@-location	-location=27
@albert_rosellini@-person	-person=29
@sanilac@-organization	-organization=2
@under_siege@-product	-product=4
@mormon@-art	-art=2
@nixa@-organization	-organization=8
@bucky_covington@-person	-person=51
@san_domingo@-art	-art=1
@pci@-organization	-organization=37
@ai@-person	-person=62
@the_west@-location	-location=16
@le_cannet@-location	-location=24
@theophilus_london@-person	-person=46
@roshan@-location	-location=1
@ibanez@-product	-product=282
@marshall@-location	-location=507
@2013_tour_de_france@-event	-event=45
@ayelet_zurer@-person	-person=29
@john_boles@-person	-person=104
@bonchurch@-event	-event=1
@university_of_bamberg@-organization	-organization=40
@grind@-art	-art=66
@lancaster_county@-location	-location=519
@crocodile@-location	-location=6
@charlemagne@-art	-art=5
@jimmy_duncan@-person	-person=25
@agatha@-event	-event=2
@i-465@-location	-location=21
@pershing_high_school@-location	-location=1
@waves@-person	-person=89
@mu@-location	-location=3
@bellingham@-person	-person=1
@theodore_roosevelt@-person	-person=3307
@córdoba,_veracruz@-location	-location=26
@mohammad_shariff@-person	-person=22
@coleophora_galbulipennella@-living_thing	-living_thing=25
@tal@-person	-person=20
@jimmy_dean@-broadcast_program	-broadcast_program=1
@yuba@-food	-food=2
@tapiola@-organization	-organization=2
@10@-location	-location=54
@theme_song@-broadcast_program	-broadcast_program=3
@lubyanka@-location	-location=30
@sudan@-organization	-organization=105
@bone@-location	-location=15
@you_shook_me_all_night_long@-art	-art=73
@suzy@-art	-art=2
@david_young@-person	-person=85
@founder@-organization	-organization=2
@truly_madly_deeply@-art	-art=35
@cinefantastique@-art	-art=128
@scientology@-organization	-organization=2
@ri@-organization	-organization=20
@juvénal_habyarimana@-person	-person=135
@reynolds@-organization	-organization=14
@palena@-person	-person=1
@roy_barcroft@-person	-person=62
@fayette@-location	-location=311
@gilman@-organization	-organization=6
@unincorporated@-organization	-organization=218
@masami_okui@-person	-person=70
@jona@-person	-person=1
@bere_alston@-location	-location=78
@hinlopenstretet@-location	-location=39
@online_film_critics_society@-event	-event=3
@high@-event	-event=26
@sabu@-person	-person=21
@consort@-location	-location=7
@tony_hsieh@-person	-person=49
@shenzhen@-event	-event=1
@doon@-person	-person=1
@neapolitan@-location	-location=60
@person_to_person@-art	-art=4
@sonny_with_a_chance@-art	-art=3
@moravia@-religion-religion	-religion-religion=1
@born_to_dance@-art	-art=30
@gethsemane@-art	-art=6
@province_of_new_brunswick@-location	-location=58
@stephen_o'neill@-person	-person=27
@tripoli@-organization	-organization=3
@kaga@-product	-product=46
@laotian@-people-ethnicity	-people-ethnicity=71
@valera@-location	-location=27
@stella_adler@-person	-person=155
@bmo_harris_bradley_center@-location	-location=42
@tabasco_sauce@-organization	-organization=78
@destry@-art	-art=7
@george_ponsonby@-person	-person=24
@fort_huachuca@-location	-location=143
@north_central_high_school@-organization	-organization=27
@comus@-god	-god=23
@henry_ii@-title	-title=1
@philippine_red_cross@-organization	-organization=25
@charles_f._brush@-person	-person=27
@bone@-broadcast_program	-broadcast_program=1
@queen's_park@-organization	-organization=466
@dunkerque@-location	-location=12
@falstaff@-art	-art=397
@castlereagh_highway@-location	-location=37
@cheap_seats@-broadcast_program	-broadcast_program=33
@michael_stonebraker@-person	-person=20
@saarbrücken@-organization	-organization=11
@jsf_nanterre@-organization	-organization=38
@warzone@-product	-product=3
@fort_davis,_texas@-location	-location=20
@the_catlins@-location	-location=27
@emancipation@-event	-event=1
@director@-organization	-organization=6
@the_phoenix@-event	-event=1
@entrapment@-disease	-disease=1
@yamanashi_prefecture@-art	-art=303
@werner_neumann@-person	-person=22
@stacy_dragila@-person	-person=21
@farouk@-person	-person=24
@flint@-organization	-organization=10
@vip@-art	-art=16
@jaguar_land_rover@-organization	-organization=71
@walsingham@-person	-person=17
@morecambe_and_wise@-person	-person=175
@matt_groening@-person	-person=494
@first_barbary_war@-event	-event=206
@josé_miguel_agrelot@-location	-location=1
@frontline@-chemistry	-chemistry=1
@disarm@-title	-title=1
@stephen_mirrione@-person	-person=20
@joe_b._mauldin@-person	-person=29
@the_pretenders@-person	-person=400
@max_q@-person	-person=31
@a@-person	-person=47
@william_reid@-person	-person=117
@defence@-title	-title=23
@white_heat@-broadcast_program	-broadcast_program=10
@canadian@-broadcast_program	-broadcast_program=2
@savoy_hotel@-event	-event=1
@extreme@-person	-person=234
@count_of_hainaut@-location	-location=3
@paul_green@-person	-person=73
@lycoming@-organization	-organization=76
@jack_crapp@-person	-person=26
@self-titled_second_album@-art	-art=28
@missundaztood@-art	-art=36
@harrogate@-location	-location=1
@melodifestivalen_2009@-broadcast_program	-broadcast_program=1
@camelford@-event	-event=1
@louisiana@-event	-event=38
@fox@-language	-language=11
@nettle@-living_thing	-living_thing=99
@leeds@-broadcast_program	-broadcast_program=1
@dartmouth@-organization	-organization=338
@the_clarks@-art	-art=2
@greenpoint,_brooklyn@-location	-location=80
@good@-person	-person=2
@stalingrad@-event	-event=162
@åland_islands@-organization	-organization=2
@shock@-person	-person=9
@heemskerk@-location	-location=43
@kenmore_square@-location	-location=74
@herman_miller@-organization	-organization=45
@khalil_kain@-person	-person=20
@eric_clapton@-art	-art=15
@wazirabad@-location	-location=84
@ed@-product	-product=16
@benny_golson@-person	-person=321
@bryce_canyon@-location	-location=23
@blindside@-art	-art=2
@partners@-broadcast_program	-broadcast_program=24
@cranfield_school_of_management@-organization	-organization=30
@grit@-location	-location=3
@fate@-location	-location=3
@operation_barras@-event	-event=22
@mcclain@-person	-person=3
@northern_sotho@-people-ethnicity	-people-ethnicity=1
@gresley@-organization	-organization=12
@bishop_of_vilnius@-title	-title=23
@aqualung@-person	-person=76
@little@-living_thing	-living_thing=1
@hindustan@-location	-location=136
@indiana_jones_and_the_kingdom_of_the_crystal_skull@-art	-art=225
@laredo@-art	-art=12
@screen@-art	-art=26
@morrow@-person	-person=12
@u-boat@-event	-event=3
@bohemians@-people-ethnicity	-people-ethnicity=1
@tallahassee_democrat@-art	-art=30
@buttercup@-broadcast_program	-broadcast_program=2
@richie_furay@-person	-person=115
@hungerford_massacre@-event	-event=23
@st_marys@-organization	-organization=11
@hit_entertainment@-organization	-organization=74
@stubbs@-location	-location=3
@coleophora_conyzae@-living_thing	-living_thing=22
@new_south_wales@-award	-award=1
@lost_battalion@-event	-event=7
@mars@-god	-god=341
@koch_bihar@-location	-location=61
@old_and_in_the_way@-person	-person=41
@rochester,_minnesota@-location	-location=426
@bloodlines@-broadcast_program	-broadcast_program=4
@ughelli@-location	-location=25
@walt_aldridge@-person	-person=97
@delhi@-product	-product=2
@connected@-art	-art=28
@teen_choice_awards@-award	-award=320
@battle_of_carrhae@-event	-event=74
@the_voyage@-location	-location=13
@t.n.t.@-organization	-organization=1
@city_of_toronto@-location	-location=32
@neilston@-location	-location=45
@ajaccio@-organization	-organization=73
@john_prichard@-person	-person=30
@scotia@-organization	-organization=1
@sadat@-person	-person=13
@herbert_lom@-person	-person=218
@wai@-location	-location=53
@ullensaker@-organization	-organization=41
@nina_conti@-person	-person=24
@charles_inglis@-person	-person=21
@burn@-art	-art=109
@congress_hall@-location	-location=44
@la_rochefoucauld@-location	-location=11
@öland@-event	-event=7
@guy_gavriel_kay@-person	-person=77
@cassandra@-person	-person=12
@malcolm_blight@-person	-person=73
@kantian@-person	-person=60
@larz_anderson@-person	-person=30
@bioshock_2@-art	-art=1
@sahiwal_district@-location	-location=36
@nacional@-organization	-organization=726
@13@-person	-person=1
@rodney_frelinghuysen@-person	-person=40
@kyw-tv@-broadcast_program	-broadcast_program=1
@torrington@-event	-event=2
@angelina@-person	-person=3
@the_cat_empire@-art	-art=11
@glendora@-art	-art=7
@john_boyle_o'reilly@-person	-person=42
@ivan_shishman,_tsar_of_bulgaria@-person	-person=23
@ophioglossaceae@-living_thing	-living_thing=22
@eaa_airventure_oshkosh@-event	-event=48
@gisburn@-location	-location=27
@miss_earth_2010@-event	-event=45
@dunchurch@-location	-location=53
@fiorentina@-organization	-organization=762
@lepa_brena@-person	-person=109
@jersey_flegg@-person	-person=16
@antibes@-location	-location=294
@serena@-person	-person=112
@hersbruck@-location	-location=28
@marriott@-location	-location=1
@province_of_avellino@-location	-location=30
@postman@-art	-art=2
@telescopium@-location	-location=34
@tony_clarke@-person	-person=24
@david_wiffen@-art	-art=3
@hallasan@-location	-location=21
@granville@-location	-location=292
@kmph-tv@-organization	-organization=25
@politika@-art	-art=103
@u1@-transit	-transit=4
@blue_collar@-organization	-organization=1
@kalahandi_district@-location	-location=30
@fushimi_castle@-location	-location=32
@police_academy@-event	-event=1
@blairgowrie@-organization	-organization=6
@gaines_township@-location	-location=26
@andy_pratt@-art	-art=5
@bobby_jarzombek@-person	-person=68
@springfield,_new_jersey@-event	-event=1
@marcus_gheeraerts_the_younger@-person	-person=43
@wilfrid_laurier@-organization	-organization=21
@u.s._district_judge@-organization	-organization=14
@2007_french_open@-event	-event=74
@frigate@-product	-product=75
@illawarra_steelers@-organization	-organization=202
@wqxr@-organization	-organization=53
@sherburne@-location	-location=46
@tomorrow_never_knows@-art	-art=110
@the_loft@-location	-location=2
@pocatello@-organization	-organization=13
@dussehra@-event	-event=17
@gmina_słupno@-location	-location=20
@ue_llagostera@-organization	-organization=29
@national_school@-location	-location=164
@snowbird@-product	-product=4
@grand_prince_of_kiev@-title	-title=68
@nahum@-art	-art=22
@hog@-living_thing	-living_thing=53
@tangerine@-food	-food=13
@rif@-location	-location=185
@moffat@-location	-location=18
@foster_the_people@-art	-art=1
@57@-organization	-organization=3
@quai_d'orsay@-location	-location=46
@expreso_rojo@-organization	-organization=20
@oranges@-food	-food=89
@april_28@-time	-time=228
@sahand@-location	-location=18
@lindos@-location	-location=42
@lambert@-organization	-organization=2
@the_truth@-art	-art=108
@william_h._webb@-person	-person=22
@philosophy@-education-educational_degree	-education-educational_degree=11
@cana@-location	-location=43
@dave_hockaday@-person	-person=20
@the_x-family@-art	-art=3
@barry_de_vorzon@-person	-person=79
@lake_kivu@-location	-location=125
@beatrice_cenci@-person	-person=33
@mississippi@-organization	-organization=129
@mtb@-broadcast_program	-broadcast_program=9
@wonderworks@-broadcast_program	-broadcast_program=23
@fa_women's_premier_league_northern_division@-organization	-organization=58
@crackdown@-product	-product=34
@st_nicholas@-art	-art=1
@the_master_and_margarita@-broadcast_program	-broadcast_program=1
@university_of_pittsburgh_cancer_institute@-organization	-organization=20
@tafresh_county@-location	-location=79
@bloomington_prairiethunder@-organization	-organization=28
@sil@-product	-product=1
@storyville@-organization	-organization=8
@archbishop@-title	-title=1944
@boston_store@-organization	-organization=39
@easter_island@-art	-art=1
@bette@-broadcast_program	-broadcast_program=27
@jacques_anquetil@-person	-person=145
@borderlands@-location	-location=1
@diamondbacks@-organization	-organization=20
@chinese_government@-title	-title=1
@abernethy@-title	-title=1
@henrik_flyman@-person	-person=24
@colma@-art	-art=9
@lake_of_tears@-art	-art=1
@whitefish_bay@-organization	-organization=1
@felicity_jones@-person	-person=87
@osaka-jō_hall@-location	-location=24
@pointer@-art	-art=2
@anna_louise_strong@-person	-person=31
@western_seminary@-organization	-organization=26
@benguela@-organization	-organization=2
@mccrory@-person	-person=1
@rcnvr@-organization	-organization=20
@index@-body_part	-body_part=4
@produced@-title	-title=555
@midtown@-location	-location=307
@earl_of_albemarle@-title	-title=16
@grand_final@-event	-event=382
@the_lounge_lizards@-person	-person=39
@presentation_of_jesus_at_the_temple@-time	-time=42
@pari@-art	-art=3
@john_mcneil@-person	-person=28
@washington,_d.c.@-organization	-organization=6
@titanium@-art	-art=59
@mikhail_romm@-person	-person=44
@dirty_dancing@-broadcast_program	-broadcast_program=12
@drea_de_matteo@-person	-person=124
@megaforce@-organization	-organization=19
@sicilian@-language	-language=397
@children's_hospital@-location	-location=19
@australian_basketball_association@-organization	-organization=35
@wanderlust@-art	-art=21
@jungle@-art	-art=20
@borodino@-location	-location=7
@robert_flemyng@-person	-person=42
@july_18@-time	-time=255
@86@-person	-person=1
@hannah_montana@-broadcast_program	-broadcast_program=590
@montreal_international_jazz_festival@-event	-event=99
@arlo_guthrie@-art	-art=1
@damon@-location	-location=10
@urbana@-organization	-organization=6
@quentin_reynolds@-person	-person=33
@steve@-person	-person=97
@that_'70s_show@-broadcast_program	-broadcast_program=452
@silvia_navarro@-person	-person=34
@sunset_rubdown@-art	-art=3
@physicist@-art	-art=6
@garth_brooks@-person	-person=653
@saint_vincent@-event	-event=1
@girlicious@-art	-art=8
@miss_earth@-organization	-organization=432
@alfred_schütz@-person	-person=28
@presbyterian@-religion-religion	-religion-religion=873
@nicholas_i@-person	-person=476
@terry_moore@-person	-person=115
@dove@-organization	-organization=4
@pathein@-organization	-organization=1
@selva@-person	-person=17
@transmission@-organization	-organization=6
@richar@-person	-person=20
@secretary_of_state_for_scotland@-title	-title=401
@pacifica@-organization	-organization=37
@abduction@-event	-event=4
@the_roxy@-broadcast_program	-broadcast_program=12
@us_president@-title	-title=213
@st._james_cathedral@-location	-location=23
@justice@-art	-art=30
@z@-location	-location=1
@søyr@-person	-person=21
@lodi@-art	-art=3
@waiting@-art	-art=19
@the_big_chill@-art	-art=86
@saltergate@-location	-location=71
@hummingbird@-organization	-organization=2
@transit@-event	-event=2
@school_of_advanced_military_studies@-location	-location=1
@katu@-person	-person=61
@zofingen@-location	-location=50
@bomb_factory@-organization	-organization=7
@clive_gregson@-person	-person=41
@sharpstown@-location	-location=22
@kurt_diebner@-person	-person=48
@lada@-god	-god=6
@david_pate@-person	-person=96
@catarhoe_cuculata@-living_thing	-living_thing=36
@galax@-location	-location=39
@alan_dundes@-person	-person=30
@satanic@-religion-religion	-religion-religion=147
@blooming@-organization	-organization=150
@guillaume_de_nogaret@-person	-person=21
@arie_haan@-person	-person=78
@american_society_for_psychical_research@-organization	-organization=38
@jeff_larentowicz@-person	-person=22
@city_of_angels@-art	-art=152
@swaledale@-food	-food=1
@black_magic@-product	-product=4
@replacements@-organization	-organization=1
@crowns@-medicine-medical_treatment	-medicine-medical_treatment=14
@toyota@-event	-event=4
@jeremiah_johnson@-art	-art=39
@ozgoleh_rural_district@-location	-location=41
@magueyes@-living_thing	-living_thing=1
@infanta@-location	-location=31
@jackie_lee@-person	-person=21
@rough_cut@-art	-art=21
@old@-religion-religion	-religion-religion=1
@peachtree_road@-art	-art=2
@postmaster@-event	-event=2
@batavi@-art	-art=3
@ireland@-art	-art=1
@municipality_of_ljutomer@-location	-location=35
@carpocyon@-living_thing	-living_thing=20
@warden@-title	-title=181
@new_lebanon,_new_york@-location	-location=37
@mario@-location	-location=1
@engen@-event	-event=1
@thirsk@-event	-event=1
@naked@-art	-art=66
@leigh@-location	-location=100
@north_dallas@-organization	-organization=2
@bdo@-event	-event=1
@vojvodina@-organization	-organization=168
@j._bruce_ismay@-person	-person=47
@german_democratic_republic@-location	-location=178
@bhs@-organization	-organization=79
@thanatopsis@-person	-person=16
@eindhoven@-event	-event=3
@trang@-organization	-organization=5
@indigenous@-language	-language=4
@king_of_naples@-person	-person=6
@schmidt@-person	-person=68
@hyades@-person	-person=2
@joe_adcock@-person	-person=54
@foix@-location	-location=120
@varanger_peninsula@-location	-location=45
@plant@-person	-person=39
@charlie_leibrandt@-person	-person=35
@bard@-organization	-organization=10
@music_bank@-broadcast_program	-broadcast_program=302
@indus_river@-location	-location=488
@1992@-award	-award=2
@xi@-product	-product=5
@the_house@-organization	-organization=3
@duke_of_edinburgh@-title	-title=220
@minang@-language	-language=6
@dave_niehaus@-person	-person=56
@britten@-art	-art=1
@android@-product	-product=3370
@naoko_mori@-person	-person=36
@sais@-location	-location=31
@eastlake@-organization	-organization=10
@cathedral@-location	-location=473
@rock_falls@-location	-location=19
@trinidad@-person	-person=5
@lynas@-organization	-organization=27
@jahn_teigen@-person	-person=52
@elissa@-product	-product=5
@last_resort@-broadcast_program	-broadcast_program=45
@kodama@-transit	-transit=15
@zaz@-organization	-organization=34
@speak_like_a_child@-art	-art=20
@mardyke@-location	-location=30
@krokus@-person	-person=110
@kevin_stevens@-person	-person=35
@preston@-location	-location=1613
@field@-art	-art=1
@china_gate@-location	-location=1
@no_mercy@-art	-art=46
@trigg@-person	-person=1
@upperville@-event	-event=9
@benjamin_hendrickson@-person	-person=24
@mikołajki@-time	-time=1
@colón@-person	-person=1
@kangaroo@-living_thing	-living_thing=83
@donald_m._grant@-organization	-organization=3
@king's_college_chapel,_cambridge@-location	-location=46
@birmingham_city_centre@-location	-location=43
@thomas_hill@-person	-person=34
@united_feature_syndicate@-organization	-organization=27
@ron_johnson@-person	-person=67
@pcs@-disease	-disease=1
@men's_collegiate_lacrosse_association@-organization	-organization=44
@edward@-location	-location=7
@welsh_assembly@-event	-event=1
@khotyn@-event	-event=4
@ferruccio_busoni@-person	-person=305
@newberry@-person	-person=4
@rockefeller@-person	-person=17
@table@-medicine-symptom	-medicine-symptom=1
@kanto@-event	-event=1
@hsv@-organization	-organization=32
@breda@-organization	-organization=42
@cleomenes_i@-person	-person=44
@jonas_kjellgren@-person	-person=49
@bösendorfer@-organization	-organization=80
@german_studies@-organization	-organization=129
@algol@-product	-product=1
@ashbrook,_william@-person	-person=74
@commuter_rail@-location	-location=3
@heat@-organization	-organization=25
@francis_ng@-person	-person=95
@universal@-location	-location=4
@broken_hill@-location	-location=294
@2002_winter_olympics@-event	-event=1298
@plush@-art	-art=24
@paul_hofhaimer@-person	-person=20
@reno@-person	-person=4
@lummi@-location	-location=1
@his@-body_part	-body_part=1
@camila@-person	-person=82
@feldkirchen@-organization	-organization=1
@the_tunnel@-art	-art=20
@new_york_state_route_28@-location	-location=28
@scg@-location	-location=171
@matthew_sturm@-person	-person=21
@laramie@-broadcast_program	-broadcast_program=167
@yordan_yovchev@-person	-person=21
@episode@-broadcast_program	-broadcast_program=3
@horrible_histories@-art	-art=2
@beshiva_pataq_rural_district@-location	-location=26
@european_council@-organization	-organization=1
@honda_city@-product	-product=32
@lachlan@-person	-person=1
@lauren_ambrose@-person	-person=56
@amhara@-people-ethnicity	-people-ethnicity=554
@momo@-language	-language=4
@enon@-person	-person=59
@turner_broadcasting_system@-broadcast_network	-broadcast_network=2
@raw@-person	-person=1
@melqart@-god	-god=48
@canterbury@-location	-location=2163
@ray_park@-person	-person=47
@jay_hieron@-person	-person=29
@powder@-location	-location=8
@fredrik_pacius@-person	-person=20
@monte_coleman@-person	-person=20
@derby_day@-art	-art=9
@erp@-organization	-organization=36
@stephen_dedman@-person	-person=34
@clint_courtney@-person	-person=29
@ariel@-organization	-organization=15
@george_frederick_bodley@-person	-person=95
@pan_american@-person	-person=7
@tales_of_the_south_pacific@-art	-art=31
@pare@-location	-location=6
@marin_alsop@-person	-person=104
@gyo_obata@-person	-person=28
@caesar's@-person	-person=34
@crystal_castles@-person	-person=180
@nebo@-location	-location=16
@mark_wills@-art	-art=3
@river_clun@-location	-location=24
@lake_street@-location	-location=47
@claudio_caniggia@-person	-person=52
@jefferson_parish@-location	-location=243
@vans_warped_tour@-event	-event=39
@bermuda@-organization	-organization=117
@wargames@-art	-art=154
@bbc@-broadcast_network	-broadcast_network=16
@derailed@-event	-event=6
@pagans@-religion-religion	-religion-religion=57
@kingdom_of_afghanistan@-location	-location=25
@matchless@-art	-art=3
@middletown_high_school@-organization	-organization=27
@andré_ribeiro@-person	-person=21
@loretta_long@-person	-person=21
@hobbs@-location	-location=44
@winchester_mystery_house@-location	-location=37
@stenka_razin@-art	-art=11
@prestige@-organization	-organization=663
@leo_iv@-location	-location=1
@yuvan_shankar_raja@-person	-person=466
@bonnie_franklin@-person	-person=52
@20th_century_fox@-broadcast_network	-broadcast_network=1
@lauderdale@-location	-location=85
@gulistan@-art	-art=22
@olympian@-art	-art=2
@vanishing_point@-art	-art=19
@glenville_state_college@-organization	-organization=40
@nova_scotia@-product	-product=1
@spark@-product	-product=5
@crossroads@-organization	-organization=3
@port_adelaide_football_club@-organization	-organization=244
@inistioge@-location	-location=28
@sikorsky_aircraft@-organization	-organization=100
@army_of_the_pharaohs@-person	-person=115
@reform_club@-location	-location=85
@soga_no_umako@-person	-person=31
@dunhill@-person	-person=18
@john_green@-organization	-organization=1
@woodbridge@-organization	-organization=7
@oingo_boingo@-art	-art=3
@demo@-location	-location=11
@western_suburbs@-organization	-organization=247
@south_wales_railway@-location	-location=92
@blind_date@-art	-art=24
@council_of_ministers@-title	-title=40
@us_army_corps_of_engineers@-organization	-organization=29
@jang_yong@-person	-person=32
@st_helena@-location	-location=31
@phil_davies@-person	-person=31
@little_men@-broadcast_program	-broadcast_program=16
@russian_orthodoxy@-organization	-organization=76
@almighty@-god	-god=3
@rsp@-organization	-organization=36
@porto_novo@-organization	-organization=1
@democratic_society_party@-organization	-organization=48
@cold_spring_harbor@-art	-art=16
@tsarskoye_selo_lyceum@-location	-location=30
@d.@-person	-person=22
@gram-positive@-living_thing	-living_thing=54
@blaenau_gwent@-event	-event=3
@jules_renard@-person	-person=29
@eastern@-event	-event=49
@great_cumbrae@-location	-location=31
@ky@-living_thing	-living_thing=1
@st._mary's_school@-organization	-organization=22
@hel@-person	-person=2
@pageant@-art	-art=23
@david_ginola@-person	-person=90
@line_3@-location	-location=22
@mogul@-organization	-organization=1
@alf@-person	-person=21
@tvs@-broadcast-tv_channel	-broadcast-tv_channel=1
@foxes@-person	-person=41
@wild_turkey@-living_thing	-living_thing=27
@eyewitness@-broadcast_program	-broadcast_program=1
@chuvash@-location	-location=9
@murray_mccully@-person	-person=50
@college_hill@-location	-location=54
@melbourne@-organization	-organization=1196
@bassa@-location	-location=2
@foch@-person	-person=41
@macmillan@-art	-art=1
@reparata_and_the_delrons@-person	-person=21
@delhi_school_of_economics@-organization	-organization=99
@utrecht@-organization	-organization=62
@lena_philipsson@-person	-person=74
@nickelodeon@-organization	-organization=11
@beroe@-location	-location=5
@nits@-organization	-organization=7
@young_guns@-art	-art=62
@abbas_ii@-person	-person=51
@fort_george@-event	-event=10
@kristian_wåhlin@-person	-person=36
@m._g._soman@-person	-person=65
@lorenzo_perosi@-person	-person=34
@george_n._briggs@-person	-person=33
@anvil@-product	-product=2
@paul_breitner@-person	-person=61
@bayside,_queens@-location	-location=44
@prince_william@-product	-product=2
@baby_bash@-person	-person=131
@voivod@-art	-art=3
@balmoral@-art	-art=4
@harriers@-living_thing	-living_thing=195
@bromyard@-location	-location=76
@local_elections@-event	-event=67
@muskie@-living_thing	-living_thing=34
@the_team@-broadcast_program	-broadcast_program=2
@partido@-location	-location=134
@ciprian_porumbescu@-person	-person=22
@dawn_news@-art	-art=1
@king_edward_vi_school@-location	-location=2
@tom_dwan@-person	-person=21
@j._b._hutto@-person	-person=23
@people@-product	-product=8
@aryeh_kaplan@-person	-person=73
@new_south_wales@-organization	-organization=1147
@jutland@-location	-location=1269
@kamala_harris@-person	-person=61
@sheraton_hotels_and_resorts@-organization	-organization=34
@discus@-event	-event=3
@stanisław_maczek@-person	-person=48
@izumi@-person	-person=1
@elissa_landi@-person	-person=38
@latah@-disease	-disease=4
@tim_bevan@-person	-person=32
@live@-art	-art=170
@huntington_park@-location	-location=53
@cerastis_rubricosa@-living_thing	-living_thing=41
@highways_agency@-organization	-organization=177
@hudson_bay@-organization	-organization=2
@royal_pioneer_corps@-organization	-organization=40
@jump@-broadcast_program	-broadcast_program=4
@cream@-location	-location=1
@swarthmore_college@-organization	-organization=783
@richelieu@-location	-location=116
@j@-organization	-organization=9
@a@-god	-god=3
@sally_jessy_raphael@-broadcast_program	-broadcast_program=2
@kuna@-person	-person=1
@under_the_same_title@-product	-product=1
@nits@-person	-person=4
@teemu_selänne@-person	-person=86
@priscilla_owen@-person	-person=32
@kingpin@-title	-title=6
@homeric@-art	-art=2
@dean_cromwell@-person	-person=21
@writers'_guild_of_great_britain@-organization	-organization=88
@los_angeles_olympic_games@-event	-event=22
@levski_ridge@-location	-location=32
@waterford@-organization	-organization=838
@kamphaeng_phet_province@-location	-location=32
@grand_master@-title	-title=284
@m'sila_province@-location	-location=59
@the_den@-location	-location=34
@tuna@-food	-food=48
@agrippina_vaganova@-person	-person=37
@carrick_roads@-location	-location=41
@honfleur@-location	-location=133
@derbyshire@-organization	-organization=1573
@nervous@-medicine-symptom	-medicine-symptom=2
@dou_xian@-person	-person=24
@monteriggioni@-location	-location=22
@tristan_gemmill@-person	-person=20
@singularity@-product	-product=21
@itsy_bitsy_spider@-living_thing	-living_thing=1
@wv@-location	-location=128
@wang_yang@-person	-person=21
@calliope@-location	-location=17
@chinese_union_version@-art	-art=23
@27@-product	-product=2
@thirsk@-location	-location=247
@willamette@-location	-location=63
@birżebbuġa@-location	-location=40
@office@-broadcast_program	-broadcast_program=11
@don_carlos_buell@-person	-person=114
@e1@-product	-product=5
@fushimi@-location	-location=13
@ratz@-broadcast_program	-broadcast_program=12
@may_25@-time	-time=285
@bishop_of_truro@-location	-location=1
@chu_river@-location	-location=36
@latitude@-event	-event=26
@nostradamus@-art	-art=28
@katsuragi@-product	-product=6
@kosciusko@-location	-location=39
@64@-product	-product=15
@martha's_vineyard@-language	-language=1
@lansdown@-art	-art=1
@tv3@-broadcast-tv_channel	-broadcast-tv_channel=8
@celbridge@-organization	-organization=21
@german_team@-organization	-organization=21
@wittenberg@-person	-person=3
@decepticon@-people-ethnicity	-people-ethnicity=276
@west_side_highway@-location	-location=74
@shirley_babashoff@-person	-person=27
@free@-organization	-organization=48
@dmitri_shostakovich@-person	-person=706
@british_indian@-location	-location=11
@gubernatorial@-title	-title=43
@brian_baumgartner@-person	-person=94
@dirty_mary,_crazy_larry@-art	-art=21
@gold_key@-organization	-organization=26
@look_back_in_anger@-art	-art=35
@heist@-location	-location=4
@waray-waray@-internet-website	-internet-website=1
@sadist@-art	-art=4
@kamehameha@-organization	-organization=4
@orpheus@-organization	-organization=1
@robert_remak@-person	-person=23
@penguin_classics@-art	-art=113
@flint@-location	-location=630
@flintstones@-art	-art=6
@brown_eyed_girls@-person	-person=107
@junction_city@-organization	-organization=2
@sport_lisboa_e_benfica@-organization	-organization=144
@climax@-location	-location=48
@snooky_young@-person	-person=92
@granville@-event	-event=2
@dart@-computer-programming_language	-computer-programming_language=16
@ford_focus_rs_wrc@-product	-product=24
@henry_akinwande@-person	-person=41
@čáslav@-location	-location=46
@cameroon@-event	-event=1
@southwestern@-food	-food=4
@detroit_zoo@-location	-location=28
@sikhism@-religion-religion	-religion-religion=707
@zacatecas,_zacatecas@-location	-location=25
@foxy_lady@-broadcast_program	-broadcast_program=2
@secrets@-art	-art=65
@schuyler@-location	-location=129
@a_gest_of_robyn_hode@-art	-art=21
@volta_redonda@-location	-location=47
@pullman_porter@-organization	-organization=3
@potto@-location	-location=2
@atp@-art	-art=1
@four_walls_eight_windows@-organization	-organization=38
@peter_chan@-person	-person=51
@tees_valley_line@-location	-location=45
@tales_of_the_unexpected@-art	-art=6
@cowboy_mouth@-art	-art=6
@everglades@-event	-event=1
@dominican_sisters@-organization	-organization=19
@corcovado@-art	-art=33
@pnc@-organization	-organization=16
@rowlett@-location	-location=23
@spielberg@-event	-event=1
@the_smothers_brothers_comedy_hour@-person	-person=7
@international_food_policy_research_institute@-organization	-organization=52
@carey_baptist_grammar_school@-organization	-organization=44
@salamis@-location	-location=196
@glasgow_govan@-location	-location=51
@dr._john@-person	-person=544
@wild_thing@-location	-location=2
@direction@-art	-art=6
@walter_leighton_clark@-person	-person=26
@every_man_in_his_humour@-art	-art=38
@bagatelle@-location	-location=9
@ronnie@-person	-person=23
@london_organising_committee_of_the_olympic_and_paralympic_games@-organization	-organization=24
@eggs@-art	-art=6
@ballyheigue@-organization	-organization=11
@north_kosovo@-location	-location=49
@estonia_national_football_team@-location	-location=2
@peter_criss@-art	-art=11
@oriental_institute@-location	-location=41
@ddr@-location	-location=81
@nupe@-language	-language=8
@vaasan_palloseura@-organization	-organization=43
@pearl_harbor_attack@-event	-event=24
@bellingham@-organization	-organization=2
@erne@-living_thing	-living_thing=1
@marketplace@-broadcast_program	-broadcast_program=177
@macquarie@-location	-location=91
@share@-organization	-organization=28
@cotton_college@-organization	-organization=15
@theater@-art	-art=9
@7@-body_part	-body_part=2
@fort_indiantown_gap@-location	-location=52
@elm@-living_thing	-living_thing=71
@nordre_land@-location	-location=35
@massacre@-location	-location=5
@dudley@-person	-person=52
@pitcairn@-location	-location=19
@terry_alderman@-person	-person=62
@nicola@-person	-person=17
@fourier@-organization	-organization=1
@brazil@-broadcast_program	-broadcast_program=2
@lower_canada_rebellion@-event	-event=218
@good_doctor@-broadcast_program	-broadcast_program=20
@92@-event	-event=5
@sundays_river@-location	-location=20
@arvika@-location	-location=42
@steve_fisher@-person	-person=66
@the_amboy_dukes@-person	-person=56
@indiana_university_robert_h._mckinney_school_of_law@-organization	-organization=52
@cadore@-organization	-organization=6
@mean@-art	-art=21
@yamanashi@-art	-art=92
@novodevichy_convent@-location	-location=45
@northrop_f-89_scorpion@-product	-product=44
@british_sociological_association@-organization	-organization=35
@master's@-title	-title=1
@strathcona@-location	-location=83
@arabian@-product	-product=4
@the_end@-broadcast_program	-broadcast_program=5
@london_elektricity@-person	-person=42
@boise_city@-location	-location=38
@universalist@-organization	-organization=3
@ardabil_county@-location	-location=172
@leconte@-location	-location=1
@the_capital@-art	-art=5
@arabian@-people-ethnicity	-people-ethnicity=2
@astronaut@-title	-title=127
@referee@-art	-art=2
@walden@-organization	-organization=4
@katie@-person	-person=5
@naperville,_illinois@-location	-location=189
@melissa_gilbert@-person	-person=134
@monitors@-person	-person=2
@kylie_tennant@-person	-person=22
@dahlgren@-location	-location=20
@winds@-organization	-organization=2
@taz@-person	-person=68
@hinsdale@-location	-location=116
@frontenac@-food	-food=11
@sozopol@-organization	-organization=5
@yg@-organization	-organization=15
@wilbur_wright_field@-location	-location=31
@fa@-event	-event=5
@coleraine_borough_council@-location	-location=24
@the_charmer@-person	-person=2
@rhodope_mountains@-location	-location=202
@john_jellicoe@-person	-person=51
@chunar@-location	-location=44
@ossory@-location	-location=29
@western_desert@-location	-location=104
@filmmaker@-art	-art=21
@capital_university@-organization	-organization=89
@fasano@-location	-location=20
@tim_lincecum@-person	-person=163
@danny_cannon@-person	-person=25
@buffaloes@-organization	-organization=18
@nla@-location	-location=1
@seta@-location	-location=3
@guerrero@-product	-product=4
@hospital@-art	-art=2
@bordertown@-broadcast_program	-broadcast_program=19
@syriac@-religion-religion	-religion-religion=21
@sikhs@-religion-religion	-religion-religion=41
@william_f._temple@-person	-person=31
@icelanders@-location	-location=1
@great_harwood@-location	-location=56
@armored_catfishes@-living_thing	-living_thing=31
@mount_cayley@-location	-location=35
@the_islanders@-person	-person=25
@blue_rodeo@-person	-person=234
@dunipace@-location	-location=16
@filene's_basement@-organization	-organization=42
@saksi@-location	-location=1
@newfoundland_english@-language	-language=34
@customs@-title	-title=4
@oh_ji-ho@-person	-person=41
@pdp-8@-product	-product=113
@mpa@-education-educational_degree	-education-educational_degree=82
@arizona@-living_thing	-living_thing=1
@janet@-event	-event=2
@mologa_river@-location	-location=32
@carlisle@-location	-location=1618
@south_korean@-organization	-organization=2
@clare_martin@-person	-person=71
@joão_guimarães_rosa@-person	-person=30
@1935@-event	-event=494
@criteria@-internet-website	-internet-website=1
@actress@-location	-location=3
@orr@-location	-location=33
@grappa@-food	-food=19
@sharon@-location	-location=203
@if_i_were_king@-art	-art=25
@harishchandra@-person	-person=46
@tahlequah@-location	-location=62
@ismail_kadare@-person	-person=89
@schönberg@-person	-person=26
@john_vander_wal@-person	-person=23
@kärdla@-location	-location=26
@battle_of_arkinholm@-event	-event=20
@bourne_bridge@-location	-location=34
@wfl@-art	-art=1
@j-kwon@-person	-person=35
@bonnot_gang@-organization	-organization=20
@a_house_is_not_a_home@-broadcast_program	-broadcast_program=5
@alcañiz@-event	-event=2
@russian@-food	-food=1
@one_voice@-art	-art=27
@clarence@-location	-location=124
@alcazar@-person	-person=118
@greek_orthodox@-organization	-organization=55
@ochilview_park@-location	-location=24
@shueisha@-person	-person=675
@angus_reid@-organization	-organization=9
@independent_music_awards@-award	-award=203
@loïc_duval@-person	-person=53
@henry_iii,_margrave_of_meissen@-person	-person=23
@campeche,_campeche@-location	-location=21
@east_bengal@-location	-location=297
@konotop@-location	-location=41
@takanohana@-person	-person=32
@chicago_fire@-organization	-organization=364
@mpp@-education-educational_degree	-education-educational_degree=6
@william_hill@-person	-person=24
@relizane_province@-location	-location=55
@brother,_can_you_spare_a_dime?@-art	-art=38
@st_giles@-location	-location=37
@holy_thursday@-time	-time=77
@2013_masters_tournament@-event	-event=21
@kearney@-product	-product=1
@northbrook@-person	-person=2
@marcus_miller@-art	-art=3
@delamere@-person	-person=1
@persimmon@-food	-food=19
@hansard@-art	-art=204
@smart@-product	-product=2
@my_fair_lady@-art	-art=761
@little_egypt@-art	-art=4
@sloan@-award	-award=1
@new_zealand@-broadcast_program	-broadcast_program=3
@hues_corporation@-person	-person=24
@james_leo_herlihy@-person	-person=22
@pulp@-person	-person=427
@elista@-organization	-organization=1
@st_paul's@-location	-location=95
@asterix@-product	-product=7
@bosnia-herzegovina@-organization	-organization=20
@e._t._bennett@-person	-person=48
@rustichello_da_pisa@-person	-person=21
@tattoo@-art	-art=56
@dolphin@-location	-location=3
@assembly@-computer-programming_language	-computer-programming_language=59
@canadian_centre_for_architecture@-location	-location=82
@mers_el_kébir@-event	-event=1
@dorset@-location	-location=3918
@bellator@-living_thing	-living_thing=1
@new_socialist_party@-organization	-organization=23
@sisavang_vong@-person	-person=40
@gibbon@-person	-person=50
@silver_fern@-organization	-organization=2
@skippy_the_bush_kangaroo@-broadcast_program	-broadcast_program=73
@los_angeles_county_superior_court@-person	-person=1
@firefox_os@-product	-product=44
@feu@-food	-food=2
@cosimo_iii_de'_medici,_grand_duke_of_tuscany@-person	-person=54
@marc_summers@-person	-person=59
@architecture@-organization	-organization=16
@tribe_8@-person	-person=30
@caja_laboral@-organization	-organization=111
@bengals@-living_thing	-living_thing=1
@cex@-organization	-organization=6
@funeral@-event	-event=17
@isotta_fraschini@-product	-product=1
@cat@-art	-art=2
@luis_russell@-person	-person=53
@stamps@-organization	-organization=4
@archbishop_of_york@-title	-title=785
@trisha_goddard@-broadcast_program	-broadcast_program=9
@club_universidad_nacional@-organization	-organization=42
@the_awful_truth@-art	-art=47
@canvey_island@-organization	-organization=132
@galway@-event	-event=3
@christian_dior@-person	-person=388
@iron_man@-person	-person=16
@brideshead_revisited@-art	-art=191
@nfc@-broadcast_program	-broadcast_program=1
@maureen_reagan@-person	-person=27
@glasgow_city_chambers@-location	-location=29
@fort_detroit@-event	-event=1
@josh_gibson@-person	-person=105
@pragelato@-event	-event=2
@eyre@-person	-person=2
@penwith@-organization	-organization=1
@chignecto@-event	-event=1
@leighton_buzzard@-location	-location=187
@td@-title	-title=954
@mike_seeger@-person	-person=74
@november_7@-event	-event=3
@st_lawrence@-product	-product=3
@flora@-food	-food=3
@bells@-person	-person=1
@bbm@-person	-person=8
@ramstein@-location	-location=19
@noisy-le-sec@-location	-location=43
@amistad@-location	-location=2
@technician@-art	-art=6
@stc@-organization	-organization=24
@dir@-people-ethnicity	-people-ethnicity=27
@u.s._route_68@-location	-location=45
@podlesie@-location	-location=35
@the_troubles@-broadcast_program	-broadcast_program=1
@one_night_only@-art	-art=46
@cherries@-food	-food=52
@nickelodeon@-broadcast_network	-broadcast_network=1615
@i_am_legend@-art	-art=132
@god_lives_underwater@-art	-art=1
@alexandre@-person	-person=16
@johannesburg@-location	-location=129
@ulsan@-event	-event=1
@american_me@-art	-art=31
@kimchi@-food	-food=29
@avatar@-person	-person=12
@university_of_angers@-organization	-organization=27
@the_king_and_i@-art	-art=515
@rainbow@-art	-art=69
@nfc@-organization	-organization=359
@united_states_military_academy@-location	-location=6
@pericles@-person	-person=340
@los_angeles,_ca@-location	-location=25
@spirit_caravan@-person	-person=41
@slindon@-organization	-organization=29
@just_in_time@-art	-art=50
@seventeen_moments_of_spring@-broadcast_program	-broadcast_program=51
@tlc@-broadcast_network	-broadcast_network=61
@a_station@-organization	-organization=1
@who_do_you_think_you_are?@-broadcast_program	-broadcast_program=67
@glencairn@-location	-location=18
@champa@-living_thing	-living_thing=1
@lauro@-person	-person=10
@shiloh@-event	-event=110
@piazza_colonna@-location	-location=20
@kopaonik@-organization	-organization=1
@seaford@-location	-location=129
@pontecorvo@-location	-location=35
@slice@-food	-food=16
@busia@-person	-person=2
@monterey@-art	-art=15
@us_10@-location	-location=66
@war_in_europe@-location	-location=1
@zugmayer@-person	-person=21
@elpida@-organization	-organization=6
@astana@-organization	-organization=24
@seven_sisters@-art	-art=3
@hohenlohe@-person	-person=5
@čadca_district@-location	-location=23
@rothesay@-organization	-organization=1
@unitarian_church@-organization	-organization=44
@2001_elections@-event	-event=41
@lara_fabian@-person	-person=176
@the_pack@-art	-art=11
@pontus@-person	-person=2
@religious@-organization	-organization=11
@karl-heinz_granitza@-person	-person=22
@joe_harris@-person	-person=53
@nikolay_nekrasov@-person	-person=67
@hôtel_de_soubise@-location	-location=22
@musa@-product	-product=4
@bronze@-visual_art-color	-visual_art-color=6
@lorie@-person	-person=53
@dp@-education-educational_degree	-education-educational_degree=2
@saida@-person	-person=1
@castres@-organization	-organization=91
@secret_service@-person	-person=14
@tutor@-product	-product=6
@mr._and_mrs._north@-broadcast_program	-broadcast_program=26
@labelle@-location	-location=72
@senec@-location	-location=25
@warton@-person	-person=3
@5uu's@-person	-person=22
@rocky_mountain@-location	-location=68
@alice_childress@-person	-person=26
@declare_independence@-location	-location=1
@juju@-location	-location=2
@hayward@-person	-person=17
@liard@-finance-currency	-finance-currency=2
@hera@-person	-person=1
@kampar@-location	-location=53
@groovie_goolies@-broadcast_program	-broadcast_program=31
@stockton@-product	-product=3
@westcott@-organization	-organization=2
@wizards@-organization	-organization=16
@brahms@-art	-art=13
@mayday@-event	-event=11
@physician@-education-educational_degree	-education-educational_degree=2
@george_stephenson@-organization	-organization=3
@master_of_advanced_studies@-education-educational_degree	-education-educational_degree=25
@ramsey@-location	-location=377
@dieppe_raid@-event	-event=184
@mu@-food	-food=2
@nancy_walker@-person	-person=84
@solo@-food	-food=4
@leavenworth@-organization	-organization=1
@monticello@-location	-location=545
@uma@-living_thing	-living_thing=1
@sixt@-organization	-organization=24
@wild_bill@-art	-art=30
@barrow@-person	-person=9
@capucine@-organization	-organization=2
@cayce@-person	-person=2
@epic@-organization	-organization=491
@small@-body_part	-body_part=3
@doves@-living_thing	-living_thing=6
@fc_ararat_yerevan@-organization	-organization=25
@ioannis_kapodistrias@-person	-person=120
@prevention@-art	-art=26
@montreal_impact@-organization	-organization=666
@jupiter's@-location	-location=21
@the_plank@-broadcast_program	-broadcast_program=14
@mustafa_nadarević@-person	-person=33
@ostrach@-event	-event=19
@sofia@-person	-person=22
@olot@-organization	-organization=6
@epitaph_records@-organization	-organization=547
@paula_poundstone@-person	-person=51
@christine_sinclair@-person	-person=65
@earl_of_chatham@-person	-person=11
@znojmo@-location	-location=255
@alexi_casilla@-person	-person=27
@worlds_collide@-art	-art=37
@north_platte@-location	-location=50
@eponymous_album@-art	-art=115
@alex_metreveli@-person	-person=23
@el_capitan@-organization	-organization=1
@co@-title	-title=25
@houghton_mifflin_harcourt@-organization	-organization=117
@obsidian_entertainment@-person	-person=62
@canada_west@-organization	-organization=8
@the_centurions@-broadcast_program	-broadcast_program=20
@pindar@-person	-person=363
@william_cookworthy@-person	-person=32
@richard_lovell_edgeworth@-person	-person=44
@avestan_language@-language	-language=78
@municipality_of_kočevje@-location	-location=56
@sejanus@-person	-person=126
@robertson_hare@-person	-person=108
@storm_front@-person	-person=4
@immunotherapy@-medicine-medical_treatment	-medicine-medical_treatment=33
@leith@-person	-person=1
@wales@-person	-person=1
@clyde@-person	-person=3
@kevin_coyne@-person	-person=60
@georgian_premier_league@-event	-event=1
@red_mccombs@-person	-person=37
@battle_of_slankamen@-event	-event=23
@muppet_classic_theater@-art	-art=20
@hawke@-product	-product=7
@myanmar@-language	-language=2
@cocoyam@-living_thing	-living_thing=2
@angela_park@-location	-location=3
@think@-product	-product=1
@pymble@-organization	-organization=1
@naumburg@-location	-location=22
@k'iche'@-language	-language=33
@surgery@-art	-art=2
@mithra@-god	-god=106
@inspector@-title	-title=246
@portugalete@-organization	-organization=5
@university_park@-organization	-organization=2
@blackburn@-location	-location=928
@gil_grand@-person	-person=22
@freedom@-location	-location=53
@epischnia@-living_thing	-living_thing=26
@green_bay@-event	-event=16
@filmfare_awards_south@-event	-event=1
@bishop_cotton_boys'_school@-organization	-organization=28
@saint_augustine@-organization	-organization=1
@educational_institute_of_scotland@-organization	-organization=23
@george_mcphee@-person	-person=30
@wade_hampton@-location	-location=7
@armagh@-event	-event=2
@french_horn@-location	-location=5
@angie@-art	-art=3
@ontario_county@-location	-location=31
@skara_brae@-person	-person=10
@macworld@-event	-event=1
@rosamund_john@-person	-person=27
@tamar@-art	-art=8
@all_hallows@-time	-time=9
@alice_krige@-person	-person=82
@french-language@-language	-language=17
@charles_macintosh@-person	-person=29
@cambodia@-art	-art=8
@commerce_secretary@-title	-title=21
@frankfurt_book_fair@-event	-event=133
@gilford@-organization	-organization=3
@chief_financial_officer@-title	-title=22
@earle_c._clements@-person	-person=27
@breisgau@-organization	-organization=1
@satyricon@-art	-art=145
@ellwood_city@-location	-location=31
@gran_turismo@-art	-art=12
@new_world@-person	-person=14
@petrie@-location	-location=39
@the_fauves@-art	-art=1
@oakhurst,_california@-location	-location=23
@richmond_kickers@-organization	-organization=405
@robert_hunter@-product	-product=1
@book_of_ezra@-art	-art=48
@upper_sandusky@-organization	-organization=3
@ricky@-broadcast_program	-broadcast_program=1
@william_l._crawford@-person	-person=19
@independence_day@-art	-art=30
@georges_island@-location	-location=26
@rté_one@-broadcast_network	-broadcast_network=465
@léa_pool@-person	-person=49
@roger_glover@-person	-person=248
@sowerby@-person	-person=12
@honolulu_international_airport@-location	-location=150
@emme@-person	-person=10
@jimmy_spencer@-person	-person=163
@reconstruction@-location	-location=1
@wexford@-event	-event=4
@netherland@-location	-location=4
@smith@-organization	-organization=32
@sherpas@-people-ethnicity	-people-ethnicity=27
@hurt@-art	-art=102
@bootham_crescent@-location	-location=44
@pierre_séguier@-person	-person=32
@ned_rorem@-person	-person=149
@tarzan@-broadcast_program	-broadcast_program=34
@toba_tek_singh@-location	-location=57
@dick@-art	-art=34
@army@-organization	-organization=3246
@brides@-art	-art=20
@jacob's_ladder@-art	-art=75
@horsens@-location	-location=156
@englishman@-location	-location=101
@araucaria@-person	-person=3
@noblesville@-organization	-organization=2
@dominator@-product	-product=2
@nas@-product	-product=1
@kendal@-person	-person=1
@beacon_hill@-organization	-organization=2
@academic_festival_overture@-art	-art=25
@phasis@-living_thing	-living_thing=1
@truax_field@-location	-location=65
@lewis_thomas@-person	-person=37
@9th_division@-organization	-organization=24
@voice_of_india@-organization	-organization=24
@1980@-art	-art=14
@royal_family@-title	-title=43
@majestic@-organization	-organization=7
@vinje@-person	-person=2
@barnstable@-location	-location=103
@spijkenisse@-location	-location=68
@herning@-organization	-organization=1
@meet_the_browns@-broadcast_program	-broadcast_program=52
@latin_quarter@-art	-art=3
@italia@-product	-product=3
@ville_de_paris@-location	-location=5
@york@-title	-title=42
@sido@-location	-location=1
@pavlos_melas@-location	-location=5
@north-west_university@-organization	-organization=49
@mitsubishi_fuso@-product	-product=1
@good_news_bible@-art	-art=24
@oden@-food	-food=7
@business@-title	-title=353
@four_seasons@-person	-person=16
@kuwait_air_force@-organization	-organization=31
@jain@-religion-religion	-religion-religion=195
@the_drum@-location	-location=11
@canongate@-location	-location=8
@heat@-person	-person=8
@ferdinando_paer@-person	-person=45
@modern_romance@-person	-person=37
@version@-product	-product=4
@norwegian@-person	-person=1
@breslau@-organization	-organization=26
@kartolo@-person	-person=20
@kirtland,_ohio@-location	-location=214
@angel_baby@-person	-person=2
@biafra@-location	-location=216
@breslau_(wrocław)@-organization	-organization=3
@bima@-location	-location=36
@university_of_göttingen@-organization	-organization=983
@shahi_rural_district@-location	-location=48
@matt_nathanson@-person	-person=114
@swan_lake@-person	-person=16
@j@-computer-programming_language	-computer-programming_language=38
@second_battle_of_passchendaele@-event	-event=29
@houdini@-art	-art=24
@poul_schlüter@-person	-person=62
@tirah@-location	-location=38
@index@-location	-location=9
@atlantic_superstore@-organization	-organization=31
@woldingham_school@-organization	-organization=23
@bbc_weather@-organization	-organization=41
@portuguese_colonies@-event	-event=1
@university_of_music_and_performing_arts@-organization	-organization=20
@mohawk@-art	-art=3
@bible@-person	-person=3
@problem@-title	-title=1
@one@-event	-event=30
@musée_des_blindés@-location	-location=32
@the_firesign_theatre@-person	-person=78
@earl_of_anglesey@-person	-person=1
@pulaski@-person	-person=1
@electronics@-art	-art=5
@martin@-person	-person=191
@european_athletics_championships@-event	-event=145
@hawes@-location	-location=66
@fanny_and_alexander@-art	-art=79
@gaza@-living_thing	-living_thing=1
@city_confidential@-broadcast_program	-broadcast_program=37
@gordonia@-art	-art=1
@adler@-person	-person=23
@port_of_new_york@-location	-location=43
@nonesuch_press@-organization	-organization=25
@mandisa@-person	-person=79
@rashidun_caliphate@-title	-title=2
@rómulo_gallegos@-person	-person=70
@michael_franks@-art	-art=2
@associated_press@-art	-art=5512
@redwall@-art	-art=152
@nyeri@-location	-location=87
@bing_crosby@-art	-art=1
@bagdogra_airport@-location	-location=27
@chesterfield@-person	-person=5
@university_of_kharkiv@-organization	-organization=30
@franco_brienza@-person	-person=32
@mundelein@-person	-person=1
@bob_sheppard@-person	-person=85
@abc@-product	-product=2
@tarascon@-location	-location=83
@covilhã@-location	-location=100
@think_tank@-art	-art=27
@varsity_arena@-location	-location=30
@china_beach@-broadcast_program	-broadcast_program=140
@human@-location	-location=2
@pit_river@-location	-location=72
@john_cooper_clarke@-art	-art=1
@toluca@-location	-location=355
@wonderland@-person	-person=27
@gambang@-product	-product=17
@maurice_jarre@-person	-person=177
@airbus@-organization	-organization=639
@priory@-location	-location=34
@barbara_jones@-person	-person=20
@neptune@-god	-god=24
@dumfries_and_galloway@-organization	-organization=1
@four@-organization	-organization=2
@niagara@-person	-person=8
@syndication@-broadcast_network	-broadcast_network=359
@profiles_in_courage@-art	-art=46
@illinois@-language	-language=4
@second_republic@-location	-location=74
@williston@-person	-person=19
@hinton@-location	-location=165
@greenwood_press@-organization	-organization=39
@a._n._r._robinson@-person	-person=37
@corinth@-location	-location=949
@zuffa@-organization	-organization=62
@fire@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@wentworth@-broadcast_program	-broadcast_program=32
@edwardian@-person	-person=10
@a_bola@-art	-art=19
@hamelin@-location	-location=137
@fastlane@-broadcast_program	-broadcast_program=69
@fat_pig@-art	-art=32
@theodora@-art	-art=29
@sutter@-location	-location=26
@black_hills@-event	-event=1
@langley_park@-organization	-organization=1
@hove@-location	-location=606
@intercity_125@-product	-product=88
@ableton@-product	-product=2
@yatsuka@-location	-location=48
@herring@-living_thing	-living_thing=66
@carol@-person	-person=38
@1983@-event	-event=1027
@ballard_high_school@-organization	-organization=23
@zoological_survey_of_india@-organization	-organization=38
@moonee_ponds_creek_trail@-location	-location=26
@copenhagen@-organization	-organization=171
@grimbergen@-location	-location=44
@german@-title	-title=3
@trident@-organization	-organization=10
@television_commercials@-title	-title=36
@maya@-product	-product=66
@palestine@-location	-location=3
@kit@-organization	-organization=46
@socialist@-location	-location=2
@golden_fleece@-title	-title=20
@gossip@-product	-product=2
@pedro_almodóvar@-person	-person=356
@het_volk@-art	-art=14
@castellan@-location	-location=6
@álvaro@-person	-person=30
@crux@-product	-product=5
@vicenza@-organization	-organization=298
@hume@-organization	-organization=1
@the_muppet_show@-broadcast_program	-broadcast_program=786
@flora@-location	-location=84
@tejo@-organization	-organization=13
@günther_ramin@-person	-person=48
@urals@-organization	-organization=1
@frankie_ballard@-person	-person=20
@union_city,_indiana@-location	-location=22
@james_honeyman-scott@-person	-person=48
@messerschmitt@-organization	-organization=173
@deputy@-organization	-organization=69
@kamehameha@-living_thing	-living_thing=2
@dysrhythmia@-disease	-disease=7
@new_market@-location	-location=82
@keep_the_faith@-art	-art=41
@motorcycle@-product	-product=97
@fort_ridgely@-location	-location=30
@tom_fitzgerald@-person	-person=25
@sefton@-location	-location=38
@dagon@-location	-location=15
@rio_grande_games@-person	-person=71
@kentucky_derby_festival@-event	-event=27
@usnr@-organization	-organization=87
@eldkvarn@-location	-location=8
@anglian@-people-ethnicity	-people-ethnicity=76
@solar_system@-location	-location=1082
@tadpole@-person	-person=6
@goose_lake@-location	-location=35
@maya@-organization	-organization=1
@cromwell@-art	-art=50
@durand@-location	-location=40
@hills_district@-organization	-organization=1
@ellipse@-location	-location=1
@issa@-people-ethnicity	-people-ethnicity=56
@swedes@-food	-food=4
@ambulance_ltd@-art	-art=1
@okemos@-organization	-organization=1
@dutch_harbor@-location	-location=160
@motegi@-location	-location=68
@ralph_marterie@-person	-person=19
@duke_of_richmond@-title	-title=64
@gay@-art	-art=2
@bhusaval@-location	-location=30
@madura@-location	-location=26
@papuk@-organization	-organization=1
@largo@-location	-location=98
@ghost@-organization	-organization=1
@king@-living_thing	-living_thing=2
@broke@-location	-location=10
@barbara@-event	-event=3
@iris@-god	-god=66
@marbach@-location	-location=44
@the_queen_is_dead@-person	-person=1
@svenskøya@-location	-location=21
@fragma@-person	-person=41
@asia@-people-ethnicity	-people-ethnicity=1
@imam_reza_shrine@-location	-location=28
@scotichronicon@-art	-art=27
@faculty_of_architecture@-organization	-organization=25
@new_london@-location	-location=532
@colonel_sun@-art	-art=23
@chrono_cross@-product	-product=74
@plenty@-person	-person=1
@m-11@-location	-location=21
@conception@-person	-person=21
@reichsbahn@-organization	-organization=24
@genesis@-event	-event=104
@fifth_estate@-broadcast_program	-broadcast_program=4
@taira_no_munemori@-person	-person=27
@antena_3@-broadcast-tv_channel	-broadcast-tv_channel=18
@daniel_boone@-person	-person=443
@julio_gonzález@-person	-person=39
@fort_york@-event	-event=1
@russian@-title	-title=1
@empire@-person	-person=8
@british_american_football_league@-organization	-organization=49
@biology@-location	-location=2
@grant_park@-location	-location=225
@relient_k@-art	-art=2
@theophilos@-person	-person=99
@david_malet_armstrong@-person	-person=23
@plains_cree@-language	-language=46
@ubuntu@-broadcast_program	-broadcast_program=1
@european_commission_against_racism_and_intolerance@-organization	-organization=26
@formidable@-product	-product=38
@torre_del_lago@-location	-location=25
@puerto_de_la_cruz@-location	-location=50
@tecumseh@-organization	-organization=5
@liberty@-art	-art=45
@rolling_thunder@-product	-product=5
@tl@-finance-currency	-finance-currency=20
@tine_hribar@-person	-person=20
@western_michigan@-organization	-organization=153
@the_neverending_story@-broadcast_program	-broadcast_program=36
@upsala@-organization	-organization=1
@national_award@-event	-event=1
@busting_loose@-art	-art=2
@mafeking@-location	-location=9
@disciple@-person	-person=75
@alexis_carrel@-person	-person=55
@valanginian@-location	-location=82
@félix_fénéon@-person	-person=27
@joe_albi_stadium@-location	-location=35
@lotta_svärd@-art	-art=2
@gothenburg@-location	-location=3185
@wesleyan@-person	-person=25
@martin_luther_king,_jr._day@-time	-time=111
@hartsville@-organization	-organization=1
@uninvited@-art	-art=31
@duke_university_school_of_medicine@-organization	-organization=40
@ife@-organization	-organization=10
@the_will_rogers_follies@-art	-art=53
@war_in_europe@-product	-product=1
@harding@-location	-location=20
@jersey_shore@-location	-location=342
@irish_australian@-people-ethnicity	-people-ethnicity=37
@the_wannadies@-art	-art=5
@cars_2@-art	-art=158
@britain@-organization	-organization=22
@sinbad@-broadcast_program	-broadcast_program=19
@flower@-product	-product=18
@cheetah@-product	-product=10
@trude_hesterberg@-person	-person=26
@henderson,_tennessee@-location	-location=20
@ranelagh@-product	-product=2
@tokyo_metro_namboku_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=48
@ets@-organization	-organization=16
@ico@-organization	-organization=3
@francesco_ii_sforza@-person	-person=28
@titular@-person	-person=3
@wet_hot_american_summer@-art	-art=63
@the_thin_red_line@-art	-art=131
@catch_22@-art	-art=27
@cuca@-organization	-organization=7
@cheek@-person	-person=45
@s.m.@-education-educational_degree	-education-educational_degree=30
@atocha@-location	-location=39
@coca_cola@-food	-food=4
@tan@-food	-food=1
@krasnoyarsk@-location	-location=430
@suwałki_county@-location	-location=349
@variety@-art	-art=3717
@black_warrior@-location	-location=5
@attu@-food	-food=2
@if_u_seek_amy@-art	-art=26
@forest_hills_cemetery@-location	-location=65
@crocodile@-art	-art=3
@la_rochelle@-location	-location=738
@upendra@-art	-art=11
@minnesota_legislature@-organization	-organization=129
@rhiannon@-art	-art=31
@together@-art	-art=96
@thune@-organization	-organization=21
@mastic@-location	-location=14
@64@-event	-event=1
@lord_privy_seal@-person	-person=1
@diana_ross@-person	-person=1360
@shannon@-organization	-organization=58
@ministry_of_internal_affairs@-title	-title=4
@richard_bartle@-person	-person=47
@marvell_wynne@-person	-person=25
@lyndon_johnson@-person	-person=58
@310@-organization	-organization=3
@samuel_adams@-person	-person=242
@max_pacioretty@-person	-person=24
@vulcan@-event	-event=1
@liverpool@-product	-product=15
@gum@-internet-website	-internet-website=1
@second_australian_imperial_force@-organization	-organization=290
@tractor_sazi@-organization	-organization=141
@willamette@-product	-product=2
@qin@-location	-location=230
@patricia_mok@-person	-person=31
@the_godfather@-art	-art=796
@dahmer@-art	-art=16
@black_hole@-art	-art=25
@earl_of_ellesmere@-person	-person=6
@primary@-organization	-organization=94
@ian_wallace@-person	-person=102
@la_mascara@-person	-person=39
@exe@-art	-art=1
@f.b.i.@-art	-art=5
@hinckley@-organization	-organization=2
@turin@-event	-event=16
@maryville@-location	-location=123
@south_croydon@-event	-event=1
@computer_science@-organization	-organization=196
@woodhouse@-person	-person=3
@turkmen@-location	-location=80
@chloe@-location	-location=2
@buckinghamshire@-location	-location=3358
@nio@-organization	-organization=2
@maidstone@-location	-location=977
@william_a._clark@-person	-person=45
@gavin_degraw@-person	-person=197
@september_26@-time	-time=254
@galehzan_rural_district@-location	-location=22
@tabarka@-location	-location=30
@misfits@-broadcast_program	-broadcast_program=162
@antique@-location	-location=2
@toronto@-product	-product=3
@indio@-location	-location=116
@vaslui@-location	-location=94
@newgrange@-art	-art=2
@born_villain@-art	-art=27
@william_mckinley@-organization	-organization=1
@brown_sugar@-person	-person=3
@matthew_smith@-person	-person=53
@giles@-location	-location=27
@ghana@-art	-art=4
@juan_ignacio_chela@-person	-person=226
@vitamin_d@-medicine-medical_treatment	-medicine-medical_treatment=208
@twin@-person	-person=1
@capital_punishment_in_the_united_states@-person	-person=275
@australian@-art	-art=9
@fear_of_music@-art	-art=28
@dark_funeral@-person	-person=109
@redemption_song@-art	-art=45
@tracks@-location	-location=1
@hm@-location	-location=1
@day@-god	-god=1
@priscilla_ahn@-person	-person=44
@melissa_george@-person	-person=116
@toy_soldiers@-art	-art=41
@dignity@-art	-art=23
@charles_hill@-location	-location=1
@confederate_railroad@-person	-person=60
@double_platinum@-art	-art=31
@nestor_the_chronicler@-person	-person=35
@black_widow@-living_thing	-living_thing=19
@heineken_cup@-organization	-organization=752
@stover@-person	-person=42
@ectoedemia_septembrella@-living_thing	-living_thing=29
@men's_lightweight@-event	-event=21
@fc_vysočina_jihlava@-organization	-organization=40
@153@-organization	-organization=1
@richard_carpenter@-person	-person=137
@wu_ma@-person	-person=82
@b-52@-food	-food=4
@robert_foulk@-person	-person=21
@story@-location	-location=19
@solaris@-broadcast_program	-broadcast_program=1
@stadtbahn@-location	-location=37
@rmc@-organization	-organization=77
@ugo@-person	-person=1
@fire@-event	-event=33
@palacios@-location	-location=19
@baron_rothschild@-person	-person=17
@fort_frontenac@-location	-location=62
@borsele@-event	-event=1
@walker@-organization	-organization=10
@actinomycetales@-living_thing	-living_thing=26
@video_power@-broadcast_program	-broadcast_program=21
@b1@-location	-location=23
@blyth@-location	-location=232
@rupert_everett@-person	-person=249
@gmina_dywity@-location	-location=23
@justice@-title	-title=200
@rajanpur_district@-location	-location=22
@ross_lynch@-person	-person=53
@elite_league@-organization	-organization=194
@batman_beyond@-art	-art=18
@terence_tao@-person	-person=72
@gmina_pabianice@-location	-location=25
@montevarchi@-location	-location=30
@the_frontline@-person	-person=9
@71st_golden_globe_awards@-event	-event=32
@felpham@-location	-location=23
@boyacá@-location	-location=225
@pepper@-art	-art=10
@emperor_of_japan@-title	-title=559
@portikus@-location	-location=22
@gare_saint-lazare@-location	-location=75
@wilmette@-location	-location=89
@falconer@-location	-location=7
@green_bay@-location	-location=642
@educational_broadcasting_system@-broadcast_network	-broadcast_network=20
@malia@-person	-person=8
@reclamation@-location	-location=40
@the_border@-location	-location=8
@potassium@-chemistry	-chemistry=67
@shuswap@-location	-location=25
@the_prisoner@-person	-person=1
@gungrave@-broadcast_program	-broadcast_program=26
@calumet_county,_wisconsin@-location	-location=30
@oka@-organization	-organization=1
@korçë_district@-location	-location=45
@_german@-people-ethnicity	-people-ethnicity=1
@510@-location	-location=32
@202@-location	-location=19
@urinetown@-art	-art=111
@altai@-location	-location=72
@fun_boy_three@-art	-art=3
@1954_fifa_world_cup@-event	-event=348
@zanesville@-organization	-organization=2
@galena_summit@-location	-location=20
@mad_max@-art	-art=220
@citrus@-organization	-organization=1
@cnbc@-broadcast-tv_channel	-broadcast-tv_channel=1
@the_testament_of_dr._mabuse@-art	-art=32
@unicorn@-product	-product=15
@in_the_mood@-broadcast_program	-broadcast_program=2
@party_down@-broadcast_program	-broadcast_program=63
@cles@-location	-location=25
@russian_campaign@-person	-person=1
@picton@-person	-person=5
@cipolletti@-organization	-organization=8
@woking@-organization	-organization=405
@edington@-person	-person=2
@leonardo_da_vinci@-person	-person=1543
@barshi@-location	-location=20
@cornus@-location	-location=2
@richmond_hill@-broadcast_program	-broadcast_program=26
@ollabelle@-art	-art=1
@being_boiled@-art	-art=34
@nigel@-art	-art=1
@south_korean@-people-ethnicity	-people-ethnicity=172
@the_presidents_of_the_united_states_of_america@-person	-person=176
@qifu_gangui@-person	-person=32
@new_faces@-broadcast_program	-broadcast_program=79
@relief@-product	-product=10
@slc-2w@-location	-location=59
@joshi@-title	-title=26
@macerich@-organization	-organization=47
@toronto,_hamilton_and_buffalo_railway@-organization	-organization=25
@federation_of_canadian_municipalities@-organization	-organization=61
@boot_hill@-art	-art=7
@akkad@-language	-language=7
@puck@-location	-location=197
@doniphan@-person	-person=2
@western@-living_thing	-living_thing=4
@montréal@-product	-product=1
@brandeis@-person	-person=13
@wind_of_change@-person	-person=1
@will_the_circle_be_unbroken@-art	-art=23
@malibu,_ca@-location	-location=3
@maroon@-person	-person=14
@st_mary_the_virgin@-person	-person=33
@pub@-location	-location=6
@african_american@-location	-location=3
@acacia@-living_thing	-living_thing=568
@david_conway@-person	-person=23
@joe_haldeman@-person	-person=193
@wartime@-art	-art=9
@1916_easter_rising@-event	-event=20
@yankee_station@-location	-location=157
@paul_barber@-person	-person=36
@the_life_and_adventures_of_santa_claus@-art	-art=30
@samantha_cameron@-person	-person=39
@over_there@-broadcast_program	-broadcast_program=44
@delilah@-person	-person=3
@yarrawonga@-location	-location=33
@hunkpapa@-art	-art=4
@sibiu@-organization	-organization=2
@aleutian_islands@-location	-location=952
@b-52@-product	-product=57
@chrysler_300@-product	-product=67
@lear@-organization	-organization=4
@san_juan_bautista@-product	-product=4
@brandy@-person	-person=382
@praying_mantis@-person	-person=39
@old_crow@-food	-food=11
@the_champ@-art	-art=57
@porto_ercole@-location	-location=27
@attorney_general_of_oklahoma@-title	-title=43
@eugene@-organization	-organization=5
@kings@-organization	-organization=45
@aesop@-art	-art=23
@villa@-organization	-organization=8
@reinhardt_university@-organization	-organization=24
@athletic@-organization	-organization=3
@yuan_shang@-person	-person=45
@torres_strait_islander@-people-ethnicity	-people-ethnicity=23
@george_peppard@-person	-person=179
@river_deep_–_mountain_high@-art	-art=28
@gleneagles@-event	-event=1
@apple@-living_thing	-living_thing=14
@junín@-event	-event=6
@adventure_island@-art	-art=4
@angels@-location	-location=4
@fabrizio_santafede@-person	-person=23
@sol@-god	-god=39
@war_of_the_confederation@-event	-event=77
@tonghua@-art	-art=1
@stellar@-person	-person=10
@lutherans@-person	-person=1
@george_of_the_jungle@-art	-art=48
@brewer@-person	-person=5
@molly_sims@-person	-person=43
@lotus@-location	-location=4
@the_host@-art	-art=90
@john_brown@-organization	-organization=1
@west@-people-ethnicity	-people-ethnicity=3
@tinsley@-location	-location=35
@cherish@-art	-art=55
@gilmour_academy@-organization	-organization=21
@a@-broadcast_network	-broadcast_network=8
@yenangyaung@-event	-event=1
@robert_chambers@-person	-person=31
@morton_subotnick@-person	-person=79
@ted_levine@-person	-person=135
@snow_leopard@-living_thing	-living_thing=30
@serbian@-event	-event=1
@super_bowl_xlvii@-event	-event=221
@nordre_land@-organization	-organization=6
@ouse@-location	-location=95
@three_kings@-time	-time=1
@denise_curry@-person	-person=21
@tomchei_temimim@-organization	-organization=26
@andy_kindler@-person	-person=54
@soriano@-person	-person=4
@bolton_hall@-person	-person=14
@haymarket_square@-event	-event=12
@cash_money@-person	-person=4
@the_church_of_jesus_christ_of_latter-day_saints@-religion-religion	-religion-religion=2
@warner_bros.@-organization	-organization=4459
@architecture@-award	-award=1
@seattle_university@-organization	-organization=253
@gmina_glinojeck@-location	-location=40
@houston_mavericks@-organization	-organization=53
@ok_go@-art	-art=3
@bamberg@-event	-event=1
@let's_dance@-broadcast_program	-broadcast_program=16
@malahide_castle@-location	-location=34
@indian_wells@-location	-location=84
@duffy_lewis@-person	-person=37
@lawton@-location	-location=118
@weird_science@-broadcast_program	-broadcast_program=54
@lothar@-person	-person=29
@monterey_high_school@-organization	-organization=20
@ville_valo@-person	-person=65
@condor_ferries@-organization	-organization=49
@aust@-organization	-organization=2
@gori@-living_thing	-living_thing=1
@thurston@-location	-location=58
@fuego@-art	-art=24
@znojmo@-organization	-organization=5
@ethnic_romanian@-people-ethnicity	-people-ethnicity=54
@bathsheba@-person	-person=94
@jeff_flake@-person	-person=58
@bob_roberts@-art	-art=50
@posey@-person	-person=9
@north_salem,_new_york@-location	-location=20
@seals@-person	-person=8
@martin_o'malley@-person	-person=192
@los_angeles_world_airports@-organization	-organization=31
@perry_barr@-location	-location=96
@duke_of_york@-person	-person=314
@gmina_wróblew@-location	-location=26
@brown_sugar@-food	-food=3
@tancred_ibsen@-person	-person=50
@bataan_peninsula@-event	-event=4
@rexdale@-location	-location=43
@culture@-title	-title=2
@neck@-art	-art=1
@south_gippsland_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@mainline@-person	-person=3
@management@-education-educational_degree	-education-educational_degree=2
@bipolar_disorder@-disease	-disease=33
@war_child@-organization	-organization=111
@rohrbach@-location	-location=22
@self@-art	-art=74
@robert_wise@-person	-person=225
@ea@-god	-god=24
@exeter@-person	-person=10
@bradford_washburn@-person	-person=44
@breathe@-person	-person=13
@melbourne@-person	-person=14
@rega@-location	-location=23
@first_team@-organization	-organization=122
@ss_great_western@-product	-product=23
@angelina_river@-location	-location=21
@the_stylistics@-person	-person=165
@love_bites@-person	-person=4
@george_rapp@-organization	-organization=1
@code_46@-art	-art=20
@u.s.a.@-organization	-organization=5
@j._league@-organization	-organization=53
@strangers@-broadcast_program	-broadcast_program=33
@eva@-art	-art=32
@coventry_bears@-organization	-organization=72
@cleveland_railway@-location	-location=9
@southern_ute_indian_reservation@-location	-location=22
@sugar_ray@-person	-person=232
@issues@-organization	-organization=1
@b._a._santamaria@-person	-person=31
@yates@-location	-location=112
@alix@-location	-location=7
@syracuse_stars@-location	-location=1
@eloy_fritsch@-person	-person=23
@västra_frölunda_hc@-organization	-organization=27
@diablos_rojos_del_méxico@-organization	-organization=54
@kerr@-organization	-organization=3
@stefan_aust@-person	-person=30
@wang_yue@-event	-event=1
@municipal_and_county_elections@-location	-location=2
@an@-organization	-organization=14
@january_22@-time	-time=265
@marshall,_minnesota@-location	-location=58
@david_nicolle@-person	-person=23
@kenton@-person	-person=6
@province_of_carbonia-iglesias@-location	-location=23
@daniel_moore@-person	-person=26
@marc_guggenheim@-person	-person=52
@upper_canada@-organization	-organization=1
@2011–12@-organization	-organization=3
@kenneth_grant@-person	-person=43
@anaxagoras@-person	-person=104
@ultima@-product	-product=98
@hard@-broadcast_program	-broadcast_program=1
@imjin_river@-location	-location=50
@the_beautiful_blonde_from_bashful_bend@-art	-art=22
@relax@-art	-art=83
@islanders@-product	-product=1
@chehalis@-product	-product=1
@sugar,_sugar@-art	-art=57
@wind_of_change@-art	-art=50
@remember_me@-person	-person=2
@ron_dayne@-person	-person=111
@sutherland@-location	-location=698
@1923–24@-event	-event=60
@hairspray@-art	-art=434
@bill_black@-person	-person=108
@jefferson_county,_pennsylvania@-location	-location=34
@shannon_brown@-person	-person=74
@erik_santos@-person	-person=62
@bank_of_central_african_states@-organization	-organization=26
@frontenac@-person	-person=26
@champaran@-location	-location=50
@louisville,_ky@-organization	-organization=1
@don't_look_back@-art	-art=67
@active@-product	-product=14
@torrington@-product	-product=1
@luba@-people-ethnicity	-people-ethnicity=37
@highway_18@-broadcast_program	-broadcast_program=2
@boyz_n_da_hood@-person	-person=22
@john_thompson@-event	-event=1
@virtuosity@-art	-art=46
@battlefield@-broadcast_program	-broadcast_program=3
@belltown@-location	-location=22
@bae_systems_australia@-organization	-organization=34
@marcus_collins@-person	-person=26
@massimo_scali@-person	-person=35
@narc@-title	-title=4
@jūrmala@-organization	-organization=4
@grenadier@-title	-title=97
@dollis_brook@-location	-location=25
@charlemagne@-person	-person=2328
@joy@-person	-person=8
@river_forest,_illinois@-location	-location=57
@barbara@-art	-art=16
@zaz@-location	-location=1
@lawn_tennis_association@-organization	-organization=100
@the_crystal_palace@-art	-art=1
@mafioso@-organization	-organization=36
@gillingham@-location	-location=200
@chinandega@-organization	-organization=2
@the_phil_donahue_show@-broadcast_program	-broadcast_program=78
@pierre_gaultier_de_varennes,_sieur_de_la_vérendrye@-person	-person=33
@f91_dudelange@-organization	-organization=114
@da_capo@-organization	-organization=5
@richmond_hill,_ontario@-location	-location=122
@marietta,_georgia@-location	-location=363
@san_pablo@-location	-location=97
@port_fairy@-organization	-organization=11
@parade@-event	-event=1
@mexican@-event	-event=10
@mortician@-person	-person=36
@mu@-organization	-organization=18
@soo@-organization	-organization=10
@mississauga@-people-ethnicity	-people-ethnicity=27
@orleans@-location	-location=259
@israel_u21@-organization	-organization=20
@for_the_record@-art	-art=19
@will_lyman@-person	-person=26
@choke@-disease	-disease=4
@u.s._route_46@-location	-location=131
@puerto_montt@-location	-location=170
@dryden@-location	-location=95
@abbasids@-location	-location=22
@leander@-organization	-organization=1
@amadeo_i@-person	-person=21
@andromaque@-product	-product=12
@paul_carberry@-person	-person=39
@seminole@-location	-location=129
@jonathan_bailey@-person	-person=26
@palencia@-person	-person=2
@jcb@-art	-art=5
@marshall_royal@-person	-person=45
@renee_olstead@-art	-art=3
@h2o@-person	-person=31
@broken_arrow@-location	-location=41
@matthew_ridge@-person	-person=60
@paul_lansky@-person	-person=41
@nes@-location	-location=77
@granville_island@-location	-location=58
@true_beauty@-art	-art=7
@mark_brandenburg@-person	-person=10
@vittorio_brambilla@-person	-person=52
@repton@-organization	-organization=42
@ace@-award	-award=2
@montesa@-title	-title=6
@tim_buckley@-person	-person=235
@shūi_wakashū@-art	-art=28
@viti_levu@-location	-location=311
@palestine@-event	-event=6
@king_david@-art	-art=32
@da_nang@-organization	-organization=2
@frogs@-product	-product=1
@defender@-art	-art=10
@cummins@-person	-person=1
@cocoa@-product	-product=1
@woodie_held@-person	-person=27
@robbie_basho@-person	-person=35
@bonn@-organization	-organization=210
@william_shea@-person	-person=22
@1904@-art	-art=1
@andrew_lloyd_webber@-art	-art=1
@s11@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@span@-person	-person=18
@mick_mulligan@-person	-person=20
@bigelow@-product	-product=1
@tibetan@-location	-location=16
@moravian@-religion-religion	-religion-religion=247
@the_knights@-person	-person=8
@st._john_the_baptist@-art	-art=6
@richard_rober@-person	-person=26
@brendan_morrison@-person	-person=59
@music_choice@-organization	-organization=63
@deportivo_wanka@-organization	-organization=22
@national_arts_centre@-location	-location=176
@bathory@-art	-art=10
@marco_fidel_suárez@-person	-person=21
@dumbarton@-location	-location=493
@ellesmere_island@-location	-location=322
@deutz@-organization	-organization=70
@going_for_gold@-art	-art=10
@u.s._government@-person	-person=2
@réunion_premier_league@-organization	-organization=32
@murwillumbah@-location	-location=45
@bt_tower@-location	-location=39
@friedrich_werner_von_der_schulenburg@-person	-person=21
@head_of_state@-art	-art=25
@john_de_courcy@-person	-person=77
@squash@-living_thing	-living_thing=7
@artemisia_annua@-living_thing	-living_thing=32
@berossus@-person	-person=53
@elvira@-art	-art=25
@naxos@-location	-location=140
@1949@-event	-event=483
@outcast@-person	-person=1
@aérospatiale@-organization	-organization=164
@vip@-organization	-organization=12
@abernethy@-location	-location=82
@moorfields@-location	-location=67
@minister_of_finance@-organization	-organization=124
@lee_hall@-location	-location=38
@fabian@-person	-person=31
@asimov@-person	-person=20
@groovin'@-art	-art=45
@menthol@-product	-product=5
@metastatic@-disease	-disease=25
@hillingdon_borough@-organization	-organization=33
@robert_sapolsky@-person	-person=29
@english_first_division@-event	-event=1
@filarete@-person	-person=27
@canton_of_lucerne@-location	-location=62
@tim_finn@-art	-art=2
@snuff@-product	-product=6
@from_paris_to_berlin@-art	-art=46
@borger@-person	-person=1
@long@-location	-location=29
@basil_dean@-person	-person=70
@predrag_mijatović@-person	-person=48
@pacanów@-location	-location=42
@mount_pleasant@-organization	-organization=2
@silver_star@-art	-art=12
@filip_polášek@-person	-person=103
@deutschland@-event	-event=1
@huon@-art	-art=1
@eur@-finance-currency	-finance-currency=86
@franz_schubert@-art	-art=1
@can't_buy_me_love@-broadcast_program	-broadcast_program=8
@ceo@-title	-title=757
@trussville@-location	-location=23
@emmet@-location	-location=27
@a_delicate_balance@-art	-art=60
@col.@-title	-title=178
@south_western_league@-organization	-organization=108
@albert_hammond@-art	-art=2
@exeter_st_davids@-location	-location=35
@montecchio_maggiore@-organization	-organization=4
@cornwall@-title	-title=3
@bunky_green@-person	-person=32
@byrd@-location	-location=3
@trader_horn@-person	-person=5
@rothesay@-location	-location=62
@essendon@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@rivera@-person	-person=14
@401@-location	-location=24
@tarifa@-location	-location=167
@england_under-19_cricket_team@-organization	-organization=21
@catalan_bay@-location	-location=25
@animosity@-person	-person=27
@wellesley_applejacks@-organization	-organization=20
@emily_of_new_moon@-broadcast_program	-broadcast_program=24
@william_bennett@-person	-person=99
@westward_ho!@-organization	-organization=1
@rhodes@-organization	-organization=10
@lone_pine@-event	-event=37
@bd@-product	-product=37
@noel@-organization	-organization=1
@čadca@-organization	-organization=1
@adolf_hitler@-person	-person=5684
@coretta_scott_king@-person	-person=199
@bang@-organization	-organization=11
@donald_lee@-person	-person=36
@bayswater@-organization	-organization=1
@maritsa@-event	-event=3
@arkansas_city@-location	-location=50
@me@-person	-person=2
@belle@-person	-person=2
@atb@-person	-person=108
@shola_ameobi@-person	-person=34
@frederick@-art	-art=4
@joey_serlin@-person	-person=22
@the_mighty_hercules@-person	-person=1
@roberto_ferrari@-person	-person=26
@sc_schwanenstadt@-organization	-organization=22
@zimbabwe@-art	-art=1
@gilman@-location	-location=31
@lucerne@-living_thing	-living_thing=18
@2001_nfl_draft@-event	-event=370
@northfleet@-location	-location=120
@brian_carroll@-person	-person=27
@lucius@-art	-art=1
@elkhorn@-living_thing	-living_thing=4
@pentecostal_assemblies_of_canada@-organization	-organization=35
@esquimalt@-product	-product=1
@south_san_gabriel@-person	-person=12
@14th@-law	-law=13
@gay@-location	-location=19
@antofagasta@-product	-product=1
@kodama@-location	-location=5
@kettering@-location	-location=465
@north_american@-language	-language=10
@renate@-location	-location=7
@alden@-organization	-organization=2
@roanoke_island@-event	-event=20
@modlin@-location	-location=52
@milltown@-organization	-organization=1
@naval_air_station_patuxent_river@-location	-location=102
@ravensbrück_concentration_camp@-location	-location=149
@timothy@-person	-person=30
@oki@-location	-location=12
@mahadev@-location	-location=2
@the_movement@-art	-art=21
@peyton_place@-broadcast_program	-broadcast_program=189
@steve_bullock@-person	-person=21
@kintetsu@-organization	-organization=290
@prix_du_québec@-award	-award=21
@shōzō_iizuka@-person	-person=38
@carolina@-person	-person=2
@dat@-biology	-biology=16
@trevor_nunn@-person	-person=299
@seán_cullen@-person	-person=23
@bud_jamison@-person	-person=55
@firehouse@-art	-art=9
@tacitus@-art	-art=1
@matt_dillon@-person	-person=267
@golina@-location	-location=22
@high@-location	-location=14
@warrnambool@-location	-location=122
@burning@-organization	-organization=18
@steriogram@-person	-person=30
@clay_walker@-person	-person=140
@south_dakota@-location	-location=4046
@leslie_moonves@-person	-person=45
@connecticut_house_of_representatives@-organization	-organization=408
@neorion@-organization	-organization=24
@drew_seeley@-person	-person=53
@leo_marks@-person	-person=35
@mission_broadcasting@-organization	-organization=101
@rana@-location	-location=119
@green@-art	-art=52
@verona@-location	-location=1917
@aldershot_command@-organization	-organization=80
@storkyrkan@-location	-location=51
@secretary_of_defense@-title	-title=494
@eurema_brigitta@-living_thing	-living_thing=40
@195@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@brig@-product	-product=63
@humberston@-location	-location=30
@pittsburg@-product	-product=1
@kisangani@-location	-location=171
@chongqing@-location	-location=1462
@urbino@-organization	-organization=1
@manimal@-organization	-organization=1
@subway@-organization	-organization=7
@ketc@-broadcast_network	-broadcast_network=27
@gay_dad@-person	-person=30
@caracal@-location	-location=28
@wallace_wade@-person	-person=58
@bt@-organization	-organization=292
@open_season@-art	-art=66
@satna@-organization	-organization=1
@kitchie_nadal@-person	-person=29
@sachsenring@-location	-location=81
@pilots@-art	-art=4
@rich_homie_quan@-person	-person=43
@ryuichi_kiyonari@-person	-person=28
@peninsular@-location	-location=24
@st_george@-organization	-organization=48
@athletic_de_bilbao@-organization	-organization=55
@bradford_west@-event	-event=1
@rzeszów@-location	-location=2070
@cam@-location	-location=14
@mad_professor@-person	-person=104
@macbeth@-art	-art=1472
@otho@-location	-location=1
@portsea@-location	-location=35
@gene_weingarten@-person	-person=42
@marauder@-product	-product=8
@caersws@-location	-location=45
@bay_area@-broadcast-tv_channel	-broadcast-tv_channel=1
@phantasm@-person	-person=20
@flintstones@-person	-person=2
@hayden@-person	-person=89
@dreams_come_true@-person	-person=61
@velikiye_luki@-event	-event=1
@bleu@-food	-food=2
@magda@-art	-art=2
@bawtry@-location	-location=50
@the_lovers@-broadcast_program	-broadcast_program=12
@american_me@-person	-person=6
@viscount_palmerston@-title	-title=11
@battle_of_saint_gotthard@-event	-event=21
@aes@-finance-currency	-finance-currency=1
@third_season@-broadcast_program	-broadcast_program=27
@troilus_and_cressida@-art	-art=285
@the_left@-organization	-organization=141
@ed_o'bannon@-person	-person=41
@poplar@-location	-location=189
@dna_polymerase_i@-biology	-biology=25
@ashur@-location	-location=4
@wolfgang_amadeus_mozart@-person	-person=1843
@sakamoto_ryōma@-person	-person=64
@parishes@-location	-location=99
@gold_circle_films@-organization	-organization=23
@molly@-medicine-drug	-medicine-drug=2
@heineken_cup@-event	-event=2
@prelate@-location	-location=7
@williamsburg@-location	-location=834
@kufa@-location	-location=316
@laodicea@-location	-location=49
@capture@-art	-art=10
@new_hamburg@-organization	-organization=1
@e60@-product	-product=4
@under_one_roof@-art	-art=4
@the_zoo@-broadcast_program	-broadcast_program=8
@mickey_lolich@-person	-person=104
@aumale@-location	-location=33
@wada@-art	-art=1
@20@-body_part	-body_part=1
@federal_electorate@-location	-location=1
@dove@-god	-god=2
@san_juan@-location	-location=449
@52@-product	-product=5
@alkrington@-location	-location=20
@nick_punto@-person	-person=61
@vaslui@-event	-event=1
@mill@-person	-person=64
@kelly_asbury@-person	-person=22
@formosa@-living_thing	-living_thing=1
@lecocq@-person	-person=21
@monty_banks@-person	-person=64
@shane_jacobson@-person	-person=42
@lafayette,_indiana@-organization	-organization=1
@canton@-event	-event=2
@varsity_blues@-art	-art=57
@chartreuse@-visual_art-color	-visual_art-color=17
@bertha@-event	-event=5
@ferries@-organization	-organization=7
@the_elephant_man@-broadcast_program	-broadcast_program=114
@peterborough_cathedral@-location	-location=131
@joey_slotnick@-person	-person=31
@beretta@-product	-product=5
@sidewinder@-art	-art=1
@eddy_king@-person	-person=22
@lone_justice@-person	-person=46
@cedar_township@-location	-location=28
@lombard@-language	-language=93
@louis_lambert@-art	-art=6
@sozopol@-location	-location=59
@nesvizh@-location	-location=43
@ammonium@-chemistry	-chemistry=19
@cortland@-organization	-organization=1
@hatton@-title	-title=1
@edited@-person	-person=1
@german-american@-location	-location=3
@alistair_cooke@-broadcast_program	-broadcast_program=1
@grant_teaff@-person	-person=37
@hira@-product	-product=1
@bills@-finance-currency	-finance-currency=1
@greenberg@-art	-art=24
@east_of_the_sun_(and_west_of_the_moon)@-art	-art=29
@twister@-art	-art=146
@the_explosion@-art	-art=2
@saul_perlmutter@-person	-person=41
@south_american@-living_thing	-living_thing=1
@1964_season@-event	-event=26
@changzhou@-location	-location=239
@ebensee@-location	-location=35
@the_luck_of_the_irish@-art	-art=10
@u.s._virgin_islands@-organization	-organization=8
@mistletoe@-art	-art=12
@adi_shankara@-person	-person=283
@canon@-title	-title=1163
@car_54,_where_are_you?@-art	-art=11
@prospect_point@-location	-location=23
@pernille_rosendahl@-person	-person=20
@cell_phones@-event	-event=20
@vigilante@-person	-person=3
@flickr@-internet-website	-internet-website=496
@roslavl@-location	-location=29
@rand@-person	-person=20
@nina_zilli@-art	-art=2
@absinthe@-organization	-organization=1
@samuel@-person	-person=264
@shina@-language	-language=59
@ty_segall@-person	-person=46
@târgu_jiu@-location	-location=100
@anabasis@-art	-art=104
@the_years_of_rice_and_salt@-art	-art=21
@ghostbusters_ii@-art	-art=125
@alpena@-product	-product=1
@her_majesty@-art	-art=20
@paralimni@-organization	-organization=1
@monterey_high_school@-location	-location=3
@s1@-person	-person=12
@heligoland@-art	-art=20
@west_virginia@-organization	-organization=480
@halle_(saale)@-location	-location=130
@aic@-person	-person=67
@jarama@-product	-product=1
@blair@-location	-location=46
@louisiana@-location	-location=11256
@lamberhurst@-location	-location=36
@pci@-chemistry	-chemistry=1
@city_square@-location	-location=29
@general_baptists@-organization	-organization=1
@altona@-location	-location=410
@slane_castle@-location	-location=66
@islamic_republic_news_agency@-organization	-organization=25
@arjun_sarja@-person	-person=73
@boa@-person	-person=379
@spread@-disease	-disease=3
@mean_streets@-art	-art=94
@codeine_velvet_club@-person	-person=15
@ilam_district@-location	-location=65
@bob_dylan@-art	-art=30
@duchess_of_york@-title	-title=1
@weil@-person	-person=25
@jan_gossaert@-person	-person=26
@ernest_thompson@-person	-person=38
@battery@-art	-art=1
@black_stone@-art	-art=1
@alpine@-living_thing	-living_thing=1
@infanta@-title	-title=28
@erne@-product	-product=1
@something@-location	-location=1
@craiglockhart@-location	-location=34
@lso@-person	-person=26
@emanuel@-location	-location=21
@macerata@-organization	-organization=1
@denbighshire@-location	-location=822
@serbia_&_montenegro@-organization	-organization=8
@sedgley_park@-organization	-organization=15
@autumn@-person	-person=6
@april_28@-event	-event=1
@nai@-art	-art=1
@fitzroy_football_club@-organization	-organization=158
@maurice_lindsay@-person	-person=39
@well@-internet-website	-internet-website=1
@david_wilkie@-event	-event=6
@read@-organization	-organization=1
@jim_grabb@-person	-person=119
@ryukyu_islands@-location	-location=719
@ac_milan@-organization	-organization=202
@siena@-organization	-organization=420
@banner@-organization	-organization=25
@thiers@-person	-person=30
@carla_azar@-person	-person=29
@the_a-team@-person	-person=1
@šibenik@-location	-location=359
@powerade@-organization	-organization=17
@asia@-organization	-organization=38
@lifeline@-product	-product=3
@apsl@-event	-event=6
@lc@-organization	-organization=2
@nile@-broadcast_program	-broadcast_program=3
@canela@-language	-language=1
@the_phantom_of_the_opera@-art	-art=748
@king_richard_ii@-person	-person=68
@cacadu_district_municipality@-location	-location=35
@hillsborough_stadium@-event	-event=1
@amoeba@-art	-art=1
@polk_city,_florida@-location	-location=52
@the_bluebells@-person	-person=26
@margreta_elkins@-person	-person=32
@uprising_records@-organization	-organization=33
@wettingen@-location	-location=39
@dyson@-person	-person=5
@murray,_kentucky@-location	-location=84
@banning@-person	-person=3
@the_temple_of_elemental_evil@-art	-art=28
@rus@-language	-language=7
@olm@-organization	-organization=17
@blackthorn@-art	-art=7
@black_star@-person	-person=24
@yonex@-organization	-organization=23
@louise_arbour@-organization	-organization=1
@solidaridad@-organization	-organization=13
@barret_oliver@-person	-person=23
@robert_smirke@-person	-person=106
@lido@-organization	-organization=1
@almond@-food	-food=41
@sweet_home@-location	-location=30
@captain_cook@-person	-person=90
@the_morning_news@-broadcast_program	-broadcast_program=1
@2009_iaaf_world_cross_country_championships@-event	-event=48
@bucky_covington@-art	-art=2
@level_e@-broadcast_program	-broadcast_program=30
@acropolis_tournament@-organization	-organization=23
@team_time_trial_event@-event	-event=20
@wallowa–whitman_national_forest@-location	-location=34
@aries@-art	-art=4
@tide@-location	-location=1
@griqualand_west@-organization	-organization=109
@steel_mill@-art	-art=1
@westminster_chapel@-location	-location=22
@jcl@-computer-programming_language	-computer-programming_language=32
@ivaylovgrad@-location	-location=67
@lyngby@-location	-location=13
@helene@-event	-event=2
@association_for_public_art@-organization	-organization=24
@amelia@-product	-product=8
@fred_zinnemann@-person	-person=176
@schubert's@-person	-person=26
@kamchatka@-art	-art=10
@chanthaburi@-organization	-organization=4
@surrey@-title	-title=9
@ian_frazier@-person	-person=22
@big_trouble@-person	-person=8
@priscilla@-art	-art=4
@crowfoot@-person	-person=26
@schneider@-person	-person=18
@london_boys@-art	-art=1
@the_salvation_army@-organization	-organization=356
@warkworth@-person	-person=1
@oil_city,_pennsylvania@-location	-location=52
@air_supply@-art	-art=4
@saint@-art	-art=5
@panna@-food	-food=1
@puerta_del_sol@-location	-location=48
@wallace_reid@-person	-person=161
@muret@-location	-location=49
@karakol@-location	-location=51
@texas@-organization	-organization=405
@st_paul's_school@-location	-location=1
@peer@-title	-title=5
@ath@-organization	-organization=1
@amaia_montero@-person	-person=49
@journal_of_the_royal_asiatic_society@-art	-art=22
@westmoreland_county,_pennsylvania@-location	-location=158
@lotus@-living_thing	-living_thing=83
@fidelity@-art	-art=15
@second_army@-event	-event=1
@arise@-art	-art=26
@billy_dean@-person	-person=95
@bryan_adams@-organization	-organization=1
@sango@-location	-location=3
@500@-product	-product=10
@pink@-broadcast_network	-broadcast_network=10
@korea_open@-event	-event=10
@horwich@-location	-location=105
@britannia_stadium@-location	-location=166
@canadian@-art	-art=11
@cassandra@-art	-art=10
@steve_john_shepherd@-person	-person=47
@tremors@-broadcast_program	-broadcast_program=9
@penwith@-location	-location=103
@2005_nba_playoffs@-event	-event=23
@fame_and_fortune@-art	-art=4
@utrecht@-location	-location=1668
@riverhead@-location	-location=52
@eduardo_yáñez@-person	-person=26
@aetna@-product	-product=8
@39@-art	-art=22
@headstrong@-organization	-organization=6
@botanical_gardens@-organization	-organization=3
@the_heist@-broadcast_program	-broadcast_program=3
@coronado@-location	-location=85
@instone_air_line@-organization	-organization=31
@wives_and_daughters@-art	-art=24
@armidale@-location	-location=202
@big_bang@-art	-art=12
@anglo-lutheran_catholic_church@-organization	-organization=21
@office@-title	-title=5
@arkansas@-product	-product=20
@1999_izmit_earthquake@-event	-event=35
@nagaoka@-location	-location=93
@ernst_hanfstaengl@-person	-person=26
@penza@-location	-location=224
@hosa@-organization	-organization=28
@yang_mi@-person	-person=30
@the_fabulous_baker_boys@-art	-art=87
@zvornik@-location	-location=129
@schindler@-person	-person=18
@slovakia@-organization	-organization=148
@emperors@-location	-location=2
@susan_ashton@-person	-person=44
@british@-art	-art=4
@california_gold@-organization	-organization=22
@super_14@-organization	-organization=193
@nagin@-art	-art=27
@ntv@-broadcast-tv_channel	-broadcast-tv_channel=40
@alfredo@-art	-art=25
@eskimos@-people-ethnicity	-people-ethnicity=3
@municipality_of_videm@-location	-location=32
@carrier@-title	-title=4
@dundonald@-location	-location=97
@soyuz_33@-event	-event=21
@slaves_of_new_york@-art	-art=27
@albertville@-location	-location=533
@linus@-person	-person=24
@ligurian_republic@-location	-location=32
@capricornia@-art	-art=12
@hospital@-location	-location=38
@mash@-broadcast_program	-broadcast_program=6
@amenhotep_ii@-person	-person=129
@gec@-location	-location=1
@iten@-location	-location=36
@occitan@-language	-language=10
@over_the_rainbow@-art	-art=289
@balash@-person	-person=26
@dan_mclaughlin@-person	-person=22
@africa@-broadcast-tv_channel	-broadcast-tv_channel=2
@2._bundesliga@-organization	-organization=911
@hilton_valentine@-person	-person=33
@jason_mccoy@-art	-art=1
@thrushes@-disease	-disease=1
@joaquim_nabuco@-person	-person=31
@redemption_song@-broadcast_program	-broadcast_program=5
@inter_moengotapoe@-organization	-organization=21
@david_suzuki_foundation@-person	-person=1
@aluminium@-medicine-drug	-medicine-drug=1
@m._c._gainey@-person	-person=23
@outback@-location	-location=117
@louisville_colonels@-location	-location=1
@vesta_tilley@-person	-person=50
@united_democrats@-organization	-organization=21
@singles@-broadcast_program	-broadcast_program=6
@ormoc@-location	-location=53
@max_decugis@-person	-person=41
@juggernaut@-god	-god=1
@florida's@-organization	-organization=1
@nijmegen@-event	-event=2
@homewood@-organization	-organization=1
@richard_anconina@-person	-person=20
@usambara_mountains@-location	-location=59
@jacksonville,_oregon@-location	-location=36
@them@-broadcast_program	-broadcast_program=3
@theodore_roosevelt@-location	-location=1
@walter_summers@-person	-person=30
@asu@-language	-language=2
@hoddesdon@-organization	-organization=1
@malaysia@-broadcast-tv_channel	-broadcast-tv_channel=1
@mckean@-location	-location=43
@tuscan@-location	-location=293
@third_rock_from_the_sun@-broadcast_program	-broadcast_program=2
@a_history_of_the_world_in_100_objects@-broadcast_program	-broadcast_program=51
@tuvan@-language	-language=29
@grady@-person	-person=11
@junoon@-broadcast_program	-broadcast_program=3
@wichita@-product	-product=3
@belmont_county@-location	-location=106
@linköping@-organization	-organization=21
@dothan@-location	-location=125
@bishop_of_galloway@-person	-person=62
@530@-organization	-organization=1
@buford@-location	-location=46
@revolt@-organization	-organization=3
@malay_peninsula@-event	-event=1
@chris_woodruff@-person	-person=34
@university@-location	-location=44
@destiny@-person	-person=15
@the_house_of_love@-art	-art=10
@neil_kinnock@-person	-person=333
@bear_family_records@-organization	-organization=113
@south_american@-location	-location=8
@peter_and_the_wolf@-art	-art=151
@wigtown@-person	-person=1
@karl-marx-stadt@-location	-location=24
@nuestra_belleza_mundo_méxico@-event	-event=2
@lurgan@-organization	-organization=1
@the_game_plan@-art	-art=44
@george_hainsworth@-person	-person=49
@streetcar@-location	-location=1
@bishop_of_kildare@-title	-title=53
@elkhorn@-location	-location=48
@staind@-person	-person=270
@scanners@-person	-person=8
@emerson@-person	-person=32
@mexican@-product	-product=1
@millbank_tower@-location	-location=31
@geo@-art	-art=65
@royal_leicestershire_regiment@-organization	-organization=27
@derek_yee@-person	-person=67
@washita_river@-location	-location=57
@nilópolis@-location	-location=21
@honourable_artillery_company@-organization	-organization=235
@c_of_e@-organization	-organization=46
@auckland_regional_council@-location	-location=1
@defender@-time	-time=1
@taormina@-event	-event=1
@earth@-art	-art=94
@7th@-art	-art=1
@visalia@-organization	-organization=3
@the_innocents_abroad@-art	-art=35
@nancy@-product	-product=18
@the_clancy_brothers@-art	-art=1
@soko@-living_thing	-living_thing=1
@amagasaki@-broadcast_program	-broadcast_program=1
@smithsonian@-location	-location=5
@macbeth@-broadcast_program	-broadcast_program=1
@the_mod_squad@-art	-art=15
@indiana@-product	-product=11
@anthony_hope@-person	-person=95
@people's_republic_of_the_congo@-location	-location=47
@r.s.c._anderlecht@-organization	-organization=344
@pegasus@-product	-product=27
@varsity_blues@-organization	-organization=38
@bowler@-broadcast_program	-broadcast_program=4
@blizzard@-art	-art=3
@travellers@-organization	-organization=1
@plains_apache@-language	-language=2
@james_stewart@-person	-person=915
@brain@-art	-art=18
@m25@-location	-location=236
@k.s.v._roeselare@-organization	-organization=43
@lauren_wood@-person	-person=20
@tama@-people-ethnicity	-people-ethnicity=2
@sem@-chemistry	-chemistry=1
@kongō@-person	-person=4
@flour@-food	-food=20
@bally@-organization	-organization=32
@cs_oltchim_râmnicu_vâlcea@-organization	-organization=37
@39@-location	-location=25
@guru@-god	-god=1
@cheek@-living_thing	-living_thing=1
@maha_sarakham@-location	-location=44
@bachelor_of_theology@-education-educational_degree	-education-educational_degree=88
@mexico_women's_national_football_team@-organization	-organization=44
@86@-event	-event=7
@stockport@-organization	-organization=31
@algeria@-organization	-organization=348
@alan_ladd@-person	-person=274
@agony@-product	-product=2
@william_claxton@-person	-person=22
@ix@-event	-event=3
@cougars@-event	-event=1
@menominee@-person	-person=1
@sigma_pi@-organization	-organization=92
@chauncey@-person	-person=4
@palace_theatre@-event	-event=1
@richard_pearson@-person	-person=48
@the_talk_of_the_town@-art	-art=26
@fon@-organization	-organization=17
@h_2_o@-chemistry	-chemistry=3
@george_town@-location	-location=337
@leave_it_to_beaver@-broadcast_program	-broadcast_program=244
@bitter_moon@-art	-art=20
@škoda_superb@-product	-product=28
@weta@-living_thing	-living_thing=6
@madoc@-person	-person=33
@corrosion_of_conformity@-art	-art=1
@nighty_night@-broadcast_program	-broadcast_program=37
@rusk_county@-location	-location=95
@hart@-person	-person=52
@nuestra_belleza_méxico@-event	-event=2
@the_organ@-person	-person=23
@brian_mcknight@-art	-art=4
@kismet@-art	-art=176
@breakthrough@-person	-person=1
@posidonius@-person	-person=82
@world_universities_debating_championship@-organization	-organization=47
@ryan_leslie@-person	-person=122
@bluebird@-person	-person=1
@orion@-person	-person=8
@lords@-person	-person=1
@friedlanderia_cicatricella@-living_thing	-living_thing=21
@keeping_mum@-art	-art=22
@six_pack@-art	-art=19
@frederick_vii_of_denmark@-person	-person=61
@americano@-food	-food=4
@summer_games@-event	-event=28
@pirahã@-language	-language=15
@trinidad@-event	-event=3
@henri_alekan@-person	-person=29
@wuhai@-location	-location=27
@woodstock,_georgia@-location	-location=36
@john_milnor@-person	-person=59
@saint_martin@-location	-location=267
@lennon–mccartney@-person	-person=416
@thomas_forrest@-person	-person=21
@delirium@-art	-art=19
@the_sign_of_the_four@-art	-art=49
@byron@-location	-location=108
@hare@-god	-god=2
@matías_fernández@-person	-person=25
@wotan@-art	-art=5
@enon@-location	-location=17
@daredevil@-art	-art=930
@danny_ongais@-person	-person=45
@acapulco@-event	-event=27
@architects@-title	-title=2
@cienfuegos@-location	-location=194
@matt_madden@-person	-person=20
@bolivian@-organization	-organization=2
@imx@-broadcast_program	-broadcast_program=6
@akc@-organization	-organization=50
@fox@-broadcast_network	-broadcast_network=5095
@the_curve@-art	-art=8
@boomkat@-person	-person=30
@family_jewels@-art	-art=21
@hot@-people-ethnicity	-people-ethnicity=2
@turnham_green@-location	-location=76
@godrej@-organization	-organization=25
@unley@-location	-location=19
@the_name_of_the_rose@-art	-art=165
@lynn_davies@-person	-person=29
@carrier@-art	-art=1
@22nd@-event	-event=4
@jeanne_shaheen@-person	-person=107
@nrc@-art	-art=6
@brunei@-finance-currency	-finance-currency=3
@hatfield_and_the_north@-person	-person=67
@wales@-title	-title=4
@pushkar@-location	-location=73
@computer_science@-title	-title=1
@redline@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@bomber@-event	-event=1
@allan_green@-person	-person=34
@under_the_influence@-art	-art=36
@windsor_and_annapolis_railway@-location	-location=21
@lisa@-organization	-organization=4
@tango@-food	-food=29
@josé_joaquín_de_herrera@-location	-location=1
@michigan_state@-person	-person=2
@anjulie@-art	-art=2
@wizard_of_oz@-art	-art=97
@roger_corman@-person	-person=689
@rod_eddington@-person	-person=25
@dave_mirra@-product	-product=1
@bryan_mccabe@-person	-person=32
@yahoo!_music_uk@-internet-website	-internet-website=31
@fetih_1453@-art	-art=23
@blaque@-person	-person=63
@michaela_watkins@-person	-person=38
@georgian_court_university@-organization	-organization=33
@missoni@-organization	-organization=94
@merrick@-person	-person=3
@fresh_kills@-location	-location=25
@private_secretary@-title	-title=224
@blenheim@-event	-event=46
@partners_in_crime@-broadcast_program	-broadcast_program=6
@aust@-location	-location=47
@dean_wareham@-person	-person=57
@the_girl_who_kicked_the_hornets'_nest@-art	-art=42
@125@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@piet_retief@-person	-person=57
@deal@-art	-art=6
@the_thorn_birds@-art	-art=51
@sakura@-broadcast_program	-broadcast_program=1
@earls_of_devon@-title	-title=24
@arjun@-broadcast_program	-broadcast_program=3
@united_states_secretary_of_labor@-organization	-organization=1
@academy_of_performing_arts_in_bratislava@-organization	-organization=32
@mort_drucker@-person	-person=58
@fort_rosalie@-product	-product=1
@wonderland@-broadcast_program	-broadcast_program=32
@crevalcore@-location	-location=22
@liars@-art	-art=6
@maelor@-organization	-organization=1
@cypripedium@-living_thing	-living_thing=28
@káťa_kabanová@-art	-art=72
@schoolly_d@-person	-person=73
@göring@-person	-person=37
@duke_of_argyll@-title	-title=95
@sacheon@-location	-location=35
@yosemite@-product	-product=13
@barry_gibb@-person	-person=549
@hera@-god	-god=554
@porridge@-food	-food=26
@ernest@-person	-person=127
@table@-event	-event=1
@bay_city_rollers@-person	-person=203
@key@-product	-product=3
@paracetamol@-medicine-medical_treatment	-medicine-medical_treatment=1
@idaho_falls@-location	-location=106
@prussian_blue@-chemistry	-chemistry=108
@isla_blair@-person	-person=32
@left_front@-organization	-organization=39
@llama@-living_thing	-living_thing=46
@orléans@-organization	-organization=23
@bickerton@-person	-person=4
@north@-broadcast-tv_channel	-broadcast-tv_channel=1
@riverview@-location	-location=145
@postman@-person	-person=2
@hurricane_beulah@-event	-event=26
@holbein@-person	-person=37
@sri_lankan@-people-ethnicity	-people-ethnicity=10
@extreme@-organization	-organization=13
@dead_man@-art	-art=56
@clayton_park@-art	-art=5
@naka-ku,_yokohama@-location	-location=26
@rodney_graham@-person	-person=35
@latter-day_saint@-organization	-organization=42
@liam_james@-person	-person=34
@raia@-organization	-organization=26
@worcester,_massachusetts@-organization	-organization=3
@metro_bilbao@-location	-location=80
@dobra@-finance-currency	-finance-currency=4
@roja@-art	-art=54
@qin_shi_huang@-person	-person=279
@complex@-art	-art=565
@level_42@-person	-person=271
@rené_just_haüy@-person	-person=37
@chanakyapuri@-location	-location=33
@cream@-person	-person=655
@minister_for_the_environment@-title	-title=25
@gin_and_juice@-art	-art=29
@cabell@-location	-location=19
@aic@-location	-location=1
@michael_mcelhatton@-person	-person=40
@socrates_of_constantinople@-person	-person=48
@davy_spillane@-person	-person=77
@e1@-organization	-organization=10
@grand_final@-organization	-organization=4
@el_toro@-product	-product=2
@fame@-art	-art=243
@andrea_alciato@-person	-person=46
@diocese_of_sodor_and_man@-location	-location=29
@governor@-title	-title=4457
@doolittle@-art	-art=37
@jordan@-event	-event=5
@bünde@-location	-location=25
@navarro@-organization	-organization=3
@trap@-location	-location=3
@the_great_adventure@-art	-art=13
@the_krays@-person	-person=6
@special@-title	-title=1
@anne_applebaum@-person	-person=47
@kokomo,_indiana@-location	-location=187
@bosanski_petrovac@-location	-location=64
@theakston's_old_peculier_crime_novel_of_the_year_award@-award	-award=22
@dissection@-art	-art=1
@kevin_anderson@-person	-person=192
@the_man_and_the_challenge@-broadcast_program	-broadcast_program=23
@paul_stanley@-person	-person=398
@hornblower@-broadcast_program	-broadcast_program=60
@ivughli_district@-location	-location=24
@so_much_for_the_afterglow@-art	-art=20
@a_foggy_day@-art	-art=64
@royal_conservatoire_of_scotland@-organization	-organization=44
@high_middle_ages@-event	-event=575
@the_stylistics@-art	-art=1
@robert_j._walker@-product	-product=2
@enron@-art	-art=7
@barclay@-organization	-organization=58
@alice_lake@-location	-location=3
@david_alfaro_siqueiros@-person	-person=152
@swansea@-organization	-organization=54
@royce_clayton@-person	-person=44
@wilkes@-location	-location=51
@sara_nordenstam@-person	-person=36
@james_hewitt@-person	-person=50
@flemings@-people-ethnicity	-people-ethnicity=18
@cardington@-location	-location=63
@wolves_at_the_gate@-person	-person=8
@liquid_sky@-art	-art=18
@physical_therapy@-medicine-medical_treatment	-medicine-medical_treatment=96
@mirror_man@-broadcast_program	-broadcast_program=1
@wide_angle@-broadcast_program	-broadcast_program=12
@national_security_adviser@-title	-title=27
@atiu@-location	-location=39
@war_in_the_pacific@-organization	-organization=1
@needles@-location	-location=82
@bombardment_of_algiers@-event	-event=46
@brunssum@-organization	-organization=1
@rev.@-title	-title=56
@winds@-product	-product=10
@lowry@-person	-person=21
@new_smyrna_beach,_florida@-location	-location=66
@scroll_and_key@-location	-location=70
@bajan@-language	-language=2
@birdman_of_alcatraz@-person	-person=1
@jallianwala_bagh_massacre@-event	-event=38
@connor_barth@-person	-person=57
@acting@-organization	-organization=1
@true_blue@-broadcast_program	-broadcast_program=8
@st._landry@-person	-person=1
@westbury@-location	-location=356
@hans_von_aachen@-person	-person=33
@gulfstream@-product	-product=1
@knightsbridge@-location	-location=391
@tamale@-food	-food=48
@lannes@-location	-location=2
@championship@-award	-award=2
@linus@-location	-location=3
@monterey_park,_california@-location	-location=56
@subway_station@-location	-location=17
@ricochet@-organization	-organization=1
@rick_hendrick@-person	-person=81
@chimpanzee@-living_thing	-living_thing=99
@german_people's_party@-organization	-organization=91
@tone@-language	-language=1
@adrian@-organization	-organization=33
@butter@-food	-food=39
@oni@-product	-product=21
@joseph@-organization	-organization=6
@baltimore@-title	-title=1
@juken_sentai_gekiranger@-broadcast_program	-broadcast_program=104
@robert_j._walker@-person	-person=35
@songtsän_gampo@-person	-person=56
@nguyễn_khánh@-person	-person=62
@ground_zero@-location	-location=72
@living_doll@-art	-art=22
@economics@-location	-location=1
@the_honeymoon_killers@-art	-art=20
@giant_bomb@-internet-website	-internet-website=85
@carpiquet@-event	-event=1
@amanda_billing@-person	-person=54
@augusta@-organization	-organization=6
@trzciana@-event	-event=5
@leixlip@-organization	-organization=5
@moorgate@-location	-location=164
@urs@-person	-person=1
@mark_isham@-art	-art=2
@97@-person	-person=1
@chuquisaca@-event	-event=5
@basque@-language	-language=905
@caerlaverock_castle@-location	-location=33
@french_mandate_for_syria_and_the_lebanon@-location	-location=23
@missing@-art	-art=102
@comedian_harmonists@-art	-art=9
@the_x_factor@-event	-event=1
@cristi_puiu@-person	-person=37
@county_court_of_victoria@-organization	-organization=43
@garmen_municipality@-location	-location=24
@prey@-broadcast_program	-broadcast_program=11
@union_pacific@-art	-art=25
@mustard@-chemistry	-chemistry=4
@sun@-god	-god=29
@dynasty_warriors_5@-product	-product=31
@there_goes_the_neighborhood@-broadcast_program	-broadcast_program=5
@louis_garrel@-person	-person=37
@são_caetano@-location	-location=6
@presbyterian@-organization	-organization=63
@plastic@-food	-food=1
@tekmeh_dash_district@-location	-location=96
@universalist@-religion-religion	-religion-religion=36
@yu_grupa@-art	-art=4
@a_place_in_the_sun@-art	-art=39
@kribi@-location	-location=46
@apple@-organization	-organization=1652
@winner_takes_all@-art	-art=16
@mccoy@-person	-person=19
@eponymous@-art	-art=52
@2000@-location	-location=4
@demon@-organization	-organization=4
@indiana_rail_road@-organization	-organization=23
@midwestern@-location	-location=216
@szczawin_kościelny@-location	-location=37
@east_antrim@-location	-location=39
@mer@-product	-product=1
@acadia@-organization	-organization=20
@herbert_blaize@-person	-person=33
@three@-event	-event=5
@baur@-person	-person=13
@the_tower_of_the_elephant@-art	-art=28
@siero@-location	-location=36
@rsi@-location	-location=11
@a22@-location	-location=43
@hillsboro@-organization	-organization=3
@lloyd_charmers@-person	-person=29
@william_fowler@-person	-person=43
@otto_strasser@-person	-person=39
@cesenatico@-organization	-organization=2
@winner_takes_all@-broadcast_program	-broadcast_program=8
@daniel_of_galicia@-person	-person=47
@nada@-location	-location=9
@gypie_mayo@-person	-person=20
@medenine@-location	-location=25
@pescara@-person	-person=3
@bolton_hall@-location	-location=11
@type_45_destroyer@-product	-product=54
@kyle_of_lochalsh@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@salvatore_giuliano@-person	-person=45
@marco_di_vaio@-person	-person=65
@aral_sea@-location	-location=261
@anita@-art	-art=5
@seri@-language	-language=23
@gemini_5@-event	-event=25
@junonia_oenone@-living_thing	-living_thing=30
@grass@-title	-title=1
@barge@-person	-person=1
@ad@-education-educational_degree	-education-educational_degree=1
@the_christians@-organization	-organization=3
@maxim_gorky_literature_institute@-organization	-organization=56
@adc@-location	-location=2
@wings_over_america@-art	-art=24
@university_of_virginia_school_of_medicine@-organization	-organization=23
@american_broadcasting_company@-broadcast_network	-broadcast_network=574
@twist@-organization	-organization=1
@algiers@-art	-art=30
@colorado_rockies@-organization	-organization=2294
@chatham_house@-organization	-organization=160
@mta@-organization	-organization=35
@desert_punk@-broadcast_program	-broadcast_program=43
@78@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@scott_klopfenstein@-person	-person=46
@cinnaminson_township@-location	-location=27
@bleeding_love@-art	-art=110
@papuk@-location	-location=31
@extremadura@-location	-location=1047
@no._3@-location	-location=4
@u.s._cellular_center@-location	-location=22
@persija_jakarta@-organization	-organization=173
@1979_energy_crisis@-event	-event=69
@crater@-location	-location=34
@azteca@-broadcast_network	-broadcast_network=3
@match.com@-internet-website	-internet-website=62
@research@-organization	-organization=3
@iron_man@-broadcast_program	-broadcast_program=94
@jam@-art	-art=23
@eldridge@-location	-location=28
@lacey@-location	-location=37
@state_of_illinois@-organization	-organization=2
@north_country@-art	-art=69
@michael_mckean@-person	-person=236
@sarcolaenaceae@-living_thing	-living_thing=34
@parma@-living_thing	-living_thing=2
@transvaal@-organization	-organization=68
@hardeman_county@-location	-location=55
@bowden@-person	-person=3
@eric's_trip@-person	-person=71
@*@-location	-location=2
@joe_girardi@-person	-person=147
@orphan_brigade@-organization	-organization=20
@vol._3..._life_and_times_of_s._carter@-art	-art=43
@donny_hathaway@-person	-person=279
@boyce@-person	-person=2
@englewood_cliffs@-location	-location=34
@valhalla@-product	-product=4
@chippewa@-event	-event=1
@wakarusa@-event	-event=21
@caspian@-organization	-organization=4
@world_war_ii@-product	-product=1
@santa_clarita@-location	-location=153
@thursday@-person	-person=171
@conception@-art	-art=6
@svengali@-person	-person=1
@sayeret_matkal@-organization	-organization=134
@baptism@-art	-art=15
@media@-living_thing	-living_thing=1
@carling@-location	-location=7
@florida_keys@-broadcast_program	-broadcast_program=1
@blenheim@-location	-location=291
@three@-location	-location=1
@metrosideros_polymorpha@-living_thing	-living_thing=84
@taurus@-product	-product=42
@u.s.@-title	-title=2
@business_administration@-organization	-organization=3
@off_the_map@-broadcast_program	-broadcast_program=33
@put_your_money_where_your_mouth_is@-art	-art=8
@granite_broadcasting_corporation@-organization	-organization=41
@shuar@-language	-language=6
@michael_caton-jones@-person	-person=52
@mendoza_college_of_business@-organization	-organization=23
@fylde@-location	-location=58
@mendoza@-person	-person=6
@blue_skies@-broadcast_program	-broadcast_program=5
@doc_mcstuffins@-broadcast_program	-broadcast_program=64
@palais_bourbon@-location	-location=71
@lazy_eye@-art	-art=10
@john_g._jackson@-person	-person=24
@empress_wu@-broadcast_program	-broadcast_program=3
@anuta@-language	-language=2
@chinook@-art	-art=2
@bis@-broadcast-tv_channel	-broadcast-tv_channel=1
@red_holzman@-person	-person=52
@smack@-product	-product=29
@fell@-product	-product=3
@jamaican@-people-ethnicity	-people-ethnicity=30
@marquess_of_bath@-title	-title=24
@fort_carson@-location	-location=141
@king@-location	-location=218
@albury@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@little_dragon@-person	-person=59
@vitez@-location	-location=56
@kilkenny_city@-location	-location=39
@benediction@-person	-person=44
@ovenbird@-living_thing	-living_thing=125
@rick_macleish@-person	-person=25
@brevard,_north_carolina@-location	-location=58
@scotch_college@-organization	-organization=188
@alexandria@-religion-religion	-religion-religion=2
@economic_and_social_council@-organization	-organization=89
@chicken@-location	-location=4
@king_of_the_road@-organization	-organization=2
@ruhollah_khomeini@-person	-person=302
@linnean_society_of_london@-organization	-organization=239
@gramado@-event	-event=1
@constituent_assembly_elected_in_1946@-event	-event=20
@drogheda@-organization	-organization=19
@bonner@-location	-location=44
@nam_định@-organization	-organization=4
@pl@-computer-programming_language	-computer-programming_language=177
@down_house@-location	-location=67
@ddr@-organization	-organization=1
@san_bruno@-person	-person=1
@bbc@-person	-person=2
@curtiss_jn-4@-product	-product=94
@1940@-art	-art=8
@gmina_cieszków@-location	-location=24
@global@-location	-location=1
@annapurna@-art	-art=6
@hollywood@-broadcast_program	-broadcast_program=19
@connemara@-location	-location=312
@cat_scratch_fever@-art	-art=38
@jurong_island@-location	-location=35
@north_west_shelf@-location	-location=23
@alberto_franchetti@-person	-person=48
@la_cigale@-event	-event=1
@refugio,_texas@-location	-location=23
@corregidor@-location	-location=10
@champion@-broadcast_program	-broadcast_program=2
@irina_dobrekova@-person	-person=109
@president_of_the_united_states@-person	-person=6
@westcott@-location	-location=26
@arden@-location	-location=38
@inez_and_charlie_foxx@-person	-person=24
@hard@-location	-location=7
@1933@-event	-event=257
@von@-art	-art=12
@ford_center@-location	-location=90
@andreas@-person	-person=33
@lucifer@-living_thing	-living_thing=3
@riga@-organization	-organization=6
@anjar@-location	-location=106
@alaska_range@-location	-location=172
@happily_ever_after@-art	-art=38
@apollon_smyrni_f.c.@-organization	-organization=20
@the_avengers@-broadcast_program	-broadcast_program=712
@dyer,_indiana@-location	-location=21
@mortain@-event	-event=1
@pianist@-product	-product=2
@exeter@-location	-location=1994
@water_lilies@-art	-art=12
@1927–28@-event	-event=67
@harry_potter_and_the_deathly_hallows_–_part_1@-art	-art=135
@leonard_digges@-person	-person=20
@warsaw@-transit	-transit=2
@action@-event	-event=17
@the_icicle_works@-art	-art=2
@the_rev@-person	-person=67
@stair@-title	-title=1
@peace_river@-location	-location=220
@pyrenees@-event	-event=10
@immingham@-location	-location=182
@a_weekend_in_the_city@-art	-art=24
@günther_prien@-person	-person=37
@ds@-disease	-disease=2
@steve@-art	-art=3
@yavne@-organization	-organization=2
@puya@-person	-person=8
@mick_foley@-person	-person=301
@campeonato_brasileiro_série_a@-event	-event=6
@magic_city@-location	-location=3
@anton_graff@-person	-person=32
@cpc@-location	-location=1
@café_de_paris@-location	-location=29
@bronze@-organization	-organization=12
@corazones_al_límite@-broadcast_program	-broadcast_program=26
@palo_verde@-living_thing	-living_thing=26
@paramount_studios@-organization	-organization=44
@clarke@-title	-title=3
@beatle@-person	-person=124
@hun@-event	-event=4
@super_mario_land@-product	-product=35
@university@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@linn@-person	-person=8
@johnny_winter@-art	-art=3
@obc@-title	-title=63
@bastia@-organization	-organization=133
@pajala@-location	-location=41
@ashfield@-location	-location=175
@st._clairsville@-organization	-organization=3
@trigger@-organization	-organization=15
@carroll_township@-location	-location=36
@laodicea@-organization	-organization=2
@education@-art	-art=1
@reichsthaler@-finance-currency	-finance-currency=34
@upper@-language	-language=1
@charanyca_trigrammica@-living_thing	-living_thing=37
@angel@-broadcast_program	-broadcast_program=59
@black_hawk_down@-event	-event=4
@52nd@-location	-location=8
@the_gold_rush@-art	-art=55
@ocean_grove,_new_jersey@-location	-location=33
@ciudad_juárez@-event	-event=1
@gail_carson_levine@-person	-person=33
@patience@-location	-location=1
@the_sea@-location	-location=1
@valencia_high_school@-organization	-organization=32
@organon@-art	-art=54
@jody_payne@-person	-person=20
@may_company@-organization	-organization=62
@arabs@-language	-language=1
@danish@-award	-award=1
@sheraton_hotel@-organization	-organization=22
@cortés@-person	-person=34
@mp@-language	-language=3
@noah_bean@-person	-person=26
@the_beast@-art	-art=15
@bedminster@-organization	-organization=22
@mors@-god	-god=3
@merriwa@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@lillie@-person	-person=1
@the_troubadour@-location	-location=24
@clonlara@-location	-location=13
@daegu@-event	-event=5
@mike_york@-person	-person=33
@dwarves@-disease	-disease=5
@oregon_state_legislature@-organization	-organization=25
@alex_garland@-person	-person=57
@claudius@-art	-art=1
@dts@-disease	-disease=1
@thomas_gravesen@-person	-person=38
@pacific_ocean@-event	-event=5
@verbandsgemeinde_of_alzey-land@-location	-location=27
@new_york_metropolitan_area@-organization	-organization=319
@same_name@-art	-art=581
@night_trap@-art	-art=2
@poseidon@-art	-art=50
@baran@-art	-art=8
@clarkesworld_magazine@-art	-art=94
@dice@-organization	-organization=1
@kahl@-location	-location=25
@baltic@-organization	-organization=9
@zumbro_river@-location	-location=28
@big_12_conference@-event	-event=1
@shakedown@-person	-person=6
@jubilee_line_extension@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@musa@-art	-art=9
@tamil@-location	-location=14
@victory_highway@-location	-location=27
@ariane_moffatt@-person	-person=42
@johnny_winter@-person	-person=365
@maria_theresa@-person	-person=338
@efta@-organization	-organization=1
@crans-montana@-location	-location=62
@doctor_fate@-art	-art=184
@order_of_the_eastern_star@-organization	-organization=68
@ansi@-organization	-organization=137
@jencarlos_canela@-person	-person=22
@lance_king@-person	-person=29
@executive_council@-title	-title=15
@ce@-title	-title=1
@ed_hochuli@-person	-person=24
@marine_parade@-location	-location=40
@jerónimo_martins@-organization	-organization=26
@longfellow@-location	-location=13
@pamela_reed@-person	-person=57
@robert_kocharyan@-person	-person=107
@nimbin@-chemistry	-chemistry=2
@yugoslavia_national_football_team@-location	-location=1
@kingpin@-person	-person=2
@jim_hodges@-person	-person=46
@spotswood@-art	-art=18
@carolinas@-event	-event=16
@jack_titus@-person	-person=23
@orford@-location	-location=116
@bishop_of_derry@-title	-title=75
@historian@-title	-title=108
@amélie@-person	-person=3
@knights@-title	-title=5
@wadi_halfa@-location	-location=83
@hansa@-product	-product=1
@kikuyu@-location	-location=22
@new_hampshire_attorney_general@-title	-title=21
@the_uk@-location	-location=32
@ballina,_new_south_wales@-location	-location=26
@adolph@-event	-event=3
@yang_yin@-person	-person=21
@poland_national_team@-organization	-organization=25
@kyuss@-person	-person=230
@engel@-event	-event=4
@cycle_world@-art	-art=60
@spica@-organization	-organization=9
@yahweh@-god	-god=349
@coventry@-product	-product=4
@noir@-food	-food=1
@rohnert_park,_california@-location	-location=47
@tenthredinidae@-living_thing	-living_thing=32
@north_melbourne@-location	-location=78
@john_w._daniel@-person	-person=27
@angela_mortimer@-person	-person=24
@kelso,_washington@-location	-location=30
@sparrow@-person	-person=5
@davidson@-organization	-organization=102
@benedictine_university@-organization	-organization=55
@semaphore@-location	-location=45
@josé_coll_y_cuchí@-person	-person=20
@xavier_villaurrutia@-person	-person=33
@ironclad@-art	-art=20
@manteca@-person	-person=12
@aria@-organization	-organization=383
@circassian@-people-ethnicity	-people-ethnicity=225
@encounter@-art	-art=72
@eagle@-award	-award=9
@left_bank@-location	-location=73
@moreau@-person	-person=62
@sisaket@-location	-location=47
@otmoor@-location	-location=27
@bd@-finance-currency	-finance-currency=2
@royal_tank_regiment@-organization	-organization=208
@nw@-location	-location=56
@capitol_critters@-broadcast_program	-broadcast_program=33
@st._paul@-product	-product=3
@first_national@-broadcast_program	-broadcast_program=5
@skúli_sverrisson@-person	-person=38
@kingdoms@-product	-product=2
@blitzkrieg@-product	-product=10
@side_by_side@-product	-product=1
@william_henry_o'connell@-person	-person=35
@xmm-newton@-product	-product=75
@båtsfjord@-location	-location=40
@dynasty@-broadcast_program	-broadcast_program=518
@edward_lexy@-person	-person=21
@sansovino@-person	-person=14
@saliva@-person	-person=157
@coney_island@-location	-location=777
@saarbrücken@-location	-location=889
@friday_night_lights@-art	-art=75
@gilbert_hernandez@-person	-person=75
@court_of_appeal@-organization	-organization=419
@gospel_of_mark@-art	-art=366
@daniel_mendelsohn@-person	-person=23
@xi@-organization	-organization=12
@park@-location	-location=100
@jim_pattison@-person	-person=24
@wells_fargo_arena@-location	-location=50
@bas@-product	-product=1
@grímsvötn@-location	-location=32
@crown@-medicine-medical_treatment	-medicine-medical_treatment=8
@wolfville@-location	-location=49
@east@-language	-language=5
@golden_gate@-location	-location=198
@quinine@-living_thing	-living_thing=1
@hc_litvínov@-organization	-organization=60
@peckham@-location	-location=294
@raf_croughton@-location	-location=26
@goodwill@-organization	-organization=39
@dunning@-location	-location=24
@peabody,_kansas@-location	-location=20
@tanya_stephens@-person	-person=35
@richard_monette@-person	-person=24
@mullard@-organization	-organization=38
@first_team@-award	-award=1
@deborah@-art	-art=16
@brentwood@-person	-person=1
@wauchope@-person	-person=5
@that's_life@-broadcast_program	-broadcast_program=43
@clydesdale@-organization	-organization=2
@gamespy@-internet-website	-internet-website=455
@placentia@-location	-location=107
@jimmy_radcliffe@-person	-person=38
@sophocles@-person	-person=841
@darkroom@-broadcast_program	-broadcast_program=19
@swallowtail@-living_thing	-living_thing=93
@minister_of_industry@-title	-title=62
@beirut@-finance-stock_exchange	-finance-stock_exchange=1
@pamunkey@-people-ethnicity	-people-ethnicity=56
@golden_cockerel_press@-organization	-organization=28
@ottó_bláthy@-person	-person=24
@seine@-product	-product=16
@foreign_affairs@-art	-art=465
@brahma@-god	-god=891
@liverpool's@-location	-location=4
@nathaniel_wallich@-person	-person=31
@girlschool@-person	-person=137
@willem_holleeder@-person	-person=24
@poonam_bajwa@-person	-person=33
@curtis@-location	-location=12
@warner_theatre@-location	-location=37
@silver_surfer@-art	-art=11
@pac-12_conference@-organization	-organization=30
@sid_sackson@-person	-person=25
@hazel_scott@-broadcast_program	-broadcast_program=1
@sioux_falls_skyforce@-organization	-organization=160
@brink@-product	-product=8
@talladega@-event	-event=9
@python@-living_thing	-living_thing=37
@roth@-person	-person=17
@augustine_baker@-person	-person=21
@culture@-person	-person=75
@serpent's_tail@-organization	-organization=70
@izanagi@-god	-god=62
@man_of_steel@-award	-award=2
@seymour@-location	-location=106
@agis_ii@-person	-person=20
@army_reserve@-organization	-organization=286
@more@-art	-art=102
@mario_capecchi@-person	-person=38
@scott_lobdell@-person	-person=109
@thrust@-person	-person=15
@14th@-organization	-organization=86
@sign@-broadcast_program	-broadcast_program=9
@marcus@-location	-location=10
@coolidge@-location	-location=33
@curlew@-location	-location=3
@saga@-living_thing	-living_thing=4
@hayden_carruth@-person	-person=50
@ap@-location	-location=1
@king@-product	-product=3
@barclaycard@-organization	-organization=66
@erie@-event	-event=2
@westmoreland@-person	-person=5
@james_ford_rhodes@-organization	-organization=2
@daniel_sunjata@-person	-person=50
@291@-location	-location=11
@earl_of_devon@-person	-person=7
@ion@-person	-person=6
@scott_mitchell_rosenberg@-person	-person=24
@catiline@-person	-person=113
@carolina@-organization	-organization=100
@athena@-god	-god=959
@pleiades@-art	-art=1
@zeta@-art	-art=11
@imamate_of_futa_toro@-location	-location=22
@sandy@-location	-location=194
@the_wreck_of_the_mary_deare@-art	-art=31
@honoka@-person	-person=21
@serie_a@-organization	-organization=5185
@cavendish@-person	-person=15
@claudine@-person	-person=3
@coalport@-location	-location=43
@duncan_phyfe@-person	-person=21
@forde@-location	-location=23
@sengoku@-event	-event=53
@sid_gordon@-person	-person=23
@liliane_montevecchi@-person	-person=28
@cochran@-location	-location=36
@campeche@-organization	-organization=1
@diu@-event	-event=2
@ventimiglia@-location	-location=36
@medium@-organization	-organization=1
@yalu_river@-event	-event=2
@carduus@-living_thing	-living_thing=43
@ptol.@-person	-person=23
@battle_of_cerro_gordo@-event	-event=53
@deakin@-person	-person=23
@secretary_of_agriculture@-title	-title=115
@caen@-organization	-organization=61
@dutch@-art	-art=37
@howard@-title	-title=2
@highway_32@-location	-location=22
@the_white_guard@-art	-art=32
@cabrera@-location	-location=22
@east_horsley@-location	-location=34
@anchor@-title	-title=79
@saint_lucy@-location	-location=17
@villarreal@-location	-location=30
@the_mob@-person	-person=25
@otopeni@-location	-location=37
@vanessa@-location	-location=1
@adam_gregory@-person	-person=44
@elk_county,_pennsylvania@-location	-location=23
@vanni@-location	-location=66
@mcneese_state@-location	-location=1
@endless_summer@-art	-art=26
@bagatelle@-art	-art=5
@marengo_county,_alabama@-location	-location=27
@rebellion@-event	-event=127
@nils_axelsson@-person	-person=24
@street_survivors@-art	-art=34
@beauchamp@-person	-person=8
@national_film_unit@-organization	-organization=23
@ri@-person	-person=1
@main_event@-event	-event=7
@bon_jovi@-person	-person=1380
@saint_leo_university@-organization	-organization=61
@chorion@-organization	-organization=15
@fiorenzuola@-location	-location=2
@ghost@-product	-product=11
@michael_welch@-person	-person=35
@damietta@-location	-location=220
@varden@-location	-location=3
@john_candy@-person	-person=338
@gresley@-person	-person=16
@brockenhurst@-location	-location=91
@barnard@-location	-location=4
@bullfrog@-living_thing	-living_thing=71
@gravedale_high@-broadcast_program	-broadcast_program=36
@orca@-product	-product=1
@frisco@-organization	-organization=13
@emergency@-broadcast_program	-broadcast_program=11
@atrium@-body_part	-body_part=27
@jerzy_andrzejewski@-person	-person=34
@deputies@-event	-event=1
@tyne_and_wear@-organization	-organization=1
@super_bowl_iii@-event	-event=148
@red_cross@-person	-person=4
@prva_hnl@-event	-event=5
@randy_hultgren@-person	-person=30
@tao@-organization	-organization=1
@dig_your_own_hole@-art	-art=21
@mother@-broadcast_program	-broadcast_program=6
@test@-event	-event=2
@grace_kelly@-person	-person=419
@the_departed@-person	-person=5
@fate@-person	-person=13
@us_and_them@-art	-art=52
@arthur_middleton@-product	-product=1
@wyndham@-organization	-organization=5
@chartists@-organization	-organization=41
@a_different_world@-art	-art=4
@ocean_township@-location	-location=86
@électricité_de_france@-organization	-organization=121
@open_hand@-person	-person=20
@blayney@-person	-person=2
@church_of_christ@-religion-religion	-religion-religion=67
@sam_boyd_stadium@-location	-location=104
@qube@-organization	-organization=21
@melanesian_brotherhood@-organization	-organization=20
@little_rock@-organization	-organization=1
@london_zoo@-art	-art=3
@javier_vázquez@-person	-person=62
@cohasset@-location	-location=59
@the_lovers@-art	-art=5
@vestby@-organization	-organization=1
@hulda@-location	-location=15
@airport_west@-organization	-organization=4
@king_baudouin@-location	-location=3
@biology@-art	-art=18
@minister_for_the_cabinet_office@-title	-title=28
@beginner_books@-organization	-organization=29
@lieutenant_governor_of_the_isle_of_man@-person	-person=1
@solicitor-general@-title	-title=99
@hms_camperdown@-product	-product=21
@mark_mancina@-person	-person=52
@prado@-person	-person=2
@warwickshire_cricket_board@-organization	-organization=67
@stearns@-person	-person=2
@klaus_hofmann@-person	-person=33
@langhorne_slim@-person	-person=29
@bread@-food	-food=5
@dirty_dancing@-art	-art=8
@philip_schaff@-person	-person=73
@empress_maud@-person	-person=27
@oerlikon@-organization	-organization=8
@waterside@-organization	-organization=16
@etheria@-body_part	-body_part=1
@pub@-art	-art=4
@dewitt@-location	-location=92
@rakkestad@-location	-location=45
@conistra_rubiginosa@-living_thing	-living_thing=33
@katherine_roberts@-person	-person=26
@u.s._house@-organization	-organization=195
@jeonbuk_hyundai_motors@-organization	-organization=347
@andrew_fraser@-person	-person=22
@cesare_pavese@-person	-person=76
@universidad@-organization	-organization=38
@riverdales@-art	-art=5
@battle_of_jaffa@-event	-event=23
@bob_gainey@-person	-person=75
@english_association@-organization	-organization=26
@vida_goldstein@-person	-person=25
@raphael@-person	-person=1276
@second_avenue@-location	-location=131
@small@-product	-product=2
@salar_de_uyuni@-location	-location=46
@steven_poole@-person	-person=29
@as_friends_rust@-person	-person=34
@conon@-location	-location=1
@bishop_of_monmouth@-title	-title=49
@ut@-product	-product=2
@ricky@-art	-art=23
@bina@-language	-language=2
@bad_taste@-organization	-organization=1
@cattolica@-organization	-organization=6
@university_of_colorado_denver@-organization	-organization=100
@philip_sheridan@-person	-person=329
@scientology@-art	-art=3
@deptford@-product	-product=3
@zhdanov@-person	-person=13
@dannebrog@-product	-product=9
@chippewa@-location	-location=71
@kintetsu@-location	-location=1
@luo@-location	-location=4
@tq@-person	-person=57
@251@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@burnside@-location	-location=75
@biddenham@-location	-location=25
@ninh_bình_province@-location	-location=44
@lapa@-organization	-organization=8
@1963_alberta_general_election@-event	-event=44
@white_lion@-organization	-organization=2
@ustaritz@-person	-person=4
@ray_bradbury@-person	-person=885
@cixi@-location	-location=21
@singaporean@-organization	-organization=5
@kia@-organization	-organization=169
@emanuel_lasker@-person	-person=238
@batton_lash@-person	-person=21
@empire@-product	-product=2
@chris_ault@-person	-person=31
@fiction@-art	-art=14
@u.s._virgin_islands@-location	-location=103
@tamagawa@-location	-location=22
@whitehorse@-location	-location=259
@jerichow@-art	-art=9
@kuravilangad@-location	-location=34
@the_hound_of_the_baskervilles@-art	-art=288
@otago_province@-location	-location=25
@landis@-person	-person=8
@alex_steffen@-person	-person=21
@what_every_woman_knows@-art	-art=41
@thayer@-person	-person=11
@namco@-organization	-organization=12
@variety@-food	-food=1
@crown_books@-organization	-organization=23
@taizhou,_jiangsu@-location	-location=29
@sangar_rural_district@-location	-location=27
@transport_minister@-title	-title=19
@proceso@-art	-art=24
@rivonia@-event	-event=2
@moscow@-title	-title=1
@2013_stanley_cup_finals@-event	-event=34
@day26@-person	-person=60
@fortress_of_louisbourg@-event	-event=1
@lipa@-finance-currency	-finance-currency=4
@esdras@-person	-person=32
@il_mattino@-art	-art=34
@sunderland@-person	-person=13
@khosa@-event	-event=1
@byzantine_emperor@-person	-person=3
@freiburg@-event	-event=2
@super_proton_synchrotron@-location	-location=38
@martell@-organization	-organization=22
@omiš@-organization	-organization=2
@doctor_zhivago@-broadcast_program	-broadcast_program=9
@shaggy@-person	-person=273
@federal_ministry_of_education_and_research@-organization	-organization=28
@yemenite@-food	-food=1
@lepta@-finance-currency	-finance-currency=23
@makino@-organization	-organization=6
@grasshopper@-food	-food=2
@modder_river@-location	-location=24
@brandywine@-product	-product=11
@camera_obscura@-organization	-organization=18
@les_arts_florissants@-art	-art=5
@army_of_anyone@-person	-person=29
@st_mary's@-location	-location=89
@55°e@-location	-location=29
@del_rey@-product	-product=1
@brook_taylor@-person	-person=36
@itunes@-organization	-organization=39
@sind@-organization	-organization=8
@edward_conze@-person	-person=25
@krishna@-god	-god=1918
@coal@-art	-art=2
@david_winters@-person	-person=57
@siobhán_mckenna@-person	-person=37
@la_haye_sainte@-location	-location=27
@el@-location	-location=1
@a_little_night_music@-person	-person=1
@dingdong_dantes@-person	-person=160
@in_the_jailhouse_now@-art	-art=25
@the_tourist@-location	-location=1
@liverpool_central@-location	-location=89
@nagato@-product	-product=28
@mccormick@-location	-location=28
@cassius_clay@-person	-person=32
@senecio@-living_thing	-living_thing=175
@hambledon@-location	-location=45
@post-vulgate_cycle@-art	-art=32
@ash_grove@-organization	-organization=22
@offensive@-organization	-organization=3
@georges_prêtre@-person	-person=68
@advocates@-title	-title=17
@missoula@-location	-location=204
@corsair@-organization	-organization=5
@bill_oberst_jr.@-person	-person=23
@science_olympiad@-event	-event=194
@hirvensalo@-location	-location=21
@china_national_highway_312@-location	-location=74
@organisation@-organization	-organization=3
@municipality_of_kungota@-location	-location=20
@vienenburg@-location	-location=36
@holy_thursday@-art	-art=2
@borgia@-art	-art=3
@duke_of_portland@-title	-title=3
@lindenwood@-location	-location=13
@bandon@-location	-location=177
@stigma@-person	-person=14
@lord_ruthven@-title	-title=5
@moby_dick@-art	-art=110
@tallulah@-location	-location=65
@picard@-person	-person=7
@dark_ages@-product	-product=1
@david_usher@-person	-person=60
@chuck_kobasew@-person	-person=25
@washburn@-person	-person=3
@jetta@-person	-person=23
@bywater@-location	-location=31
@reserve@-product	-product=2
@susu@-language	-language=15
@south_florida@-organization	-organization=157
@buffy_the_vampire_slayer@-product	-product=1
@québécois@-people-ethnicity	-people-ethnicity=262
@babaeski@-location	-location=23
@jablonec_nad_nisou@-location	-location=77
@alcalá_de_henares@-location	-location=247
@alfred@-product	-product=10
@ross_county@-location	-location=83
@institut_d'égypte@-art	-art=1
@brian_cadd@-person	-person=41
@east_of_scotland_football_league@-organization	-organization=75
@bharathan@-art	-art=2
@cuckoo@-broadcast_program	-broadcast_program=14
@trenčín@-location	-location=148
@route_50@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@1994@-organization	-organization=4
@ufo@-food	-food=1
@victoria_road@-location	-location=24
@st._clair_avenue@-location	-location=68
@5@-event	-event=27
@steele_county@-location	-location=67
@kick@-broadcast_program	-broadcast_program=21
@quinten_hann@-person	-person=26
@22@-transit	-transit=2
@lucie_aubrac@-art	-art=7
@siloam_springs@-organization	-organization=3
@amblycipitidae@-living_thing	-living_thing=22
@the_hague@-event	-event=1
@dexter@-location	-location=81
@charles_caccia@-person	-person=28
@cork_city@-location	-location=185
@ángel_blanco@-person	-person=22
@caroline_flint@-person	-person=43
@roosevelt@-person	-person=232
@brooklyn_superbas@-organization	-organization=158
@piątek@-location	-location=37
@hempstead@-event	-event=1
@acetylene@-art	-art=2
@christine_borland@-person	-person=21
@altona@-organization	-organization=1
@kannada@-language	-language=884
@sai_kung_district@-location	-location=46
@hard@-art	-art=25
@west_saxons@-location	-location=38
@neresheim@-event	-event=4
@edmund_james_flynn@-person	-person=31
@faulkner@-person	-person=40
@prinz_eugen@-person	-person=1
@bizarre@-art	-art=29
@jules_michelet@-product	-product=1
@santi_nereo_e_achilleo@-location	-location=35
@dodge@-person	-person=1
@camilla@-location	-location=25
@wednesday@-art	-art=1
@james_debello@-person	-person=20
@club_captain@-title	-title=70
@derrick_morgan@-person	-person=80
@hospice@-medicine-medical_treatment	-medicine-medical_treatment=13
@war@-art	-art=168
@toshimaru_nakamura@-person	-person=33
@lord_baltimore@-organization	-organization=3
@hafjell@-location	-location=34
@hull_kr@-organization	-organization=177
@universidad@-location	-location=4
@bob_simpson@-person	-person=87
@fame@-broadcast_program	-broadcast_program=341
@transylvanian_saxons@-people-ethnicity	-people-ethnicity=119
@abbeyleix@-organization	-organization=5
@killa_tay@-person	-person=40
@jetta@-product	-product=39
@rackheath@-location	-location=20
@jon_dee_graham@-person	-person=23
@don't_try_this_at_home@-art	-art=18
@mr._broadway@-broadcast_program	-broadcast_program=27
@mets@-event	-event=32
@cascada@-person	-person=190
@tripuri@-people-ethnicity	-people-ethnicity=37
@magda@-location	-location=11
@premier_division@-organization	-organization=237
@rosanna@-location	-location=16
@gabon@-location	-location=3599
@all_in_the_family@-broadcast_program	-broadcast_program=651
@duke_of_connaught@-title	-title=8
@reeds@-product	-product=16
@vendôme@-location	-location=116
@dr_johnson@-person	-person=30
@south_ossetia@-location	-location=565
@ise-nakagawa_station@-location	-location=37
@polyommatus_eros@-living_thing	-living_thing=20
@inpop_records@-organization	-organization=49
@same_name@-living_thing	-living_thing=2
@st._andrew's_church@-location	-location=37
@germanicus@-art	-art=1
@the_clovers@-person	-person=66
@daw@-organization	-organization=32
@athletics@-event	-event=374
@jane's_intelligence_review@-organization	-organization=1
@ea@-organization	-organization=2
@the_great_debaters@-art	-art=51
@sukhothai@-location	-location=122
@nagar@-location	-location=48
@secrets_of_sinister_house@-art	-art=22
@stuart_davis@-art	-art=1
@wendake@-people-ethnicity	-people-ethnicity=1
@enzo@-person	-person=6
@jean-baptiste_pigalle@-person	-person=27
@campo_maior@-location	-location=32
@k2@-broadcast_network	-broadcast_network=5
@sonequa_martin-green@-person	-person=33
@hardinge_bridge@-location	-location=22
@maryland_transit_administration@-transit	-transit=1
@broncos@-product	-product=2
@turin@-location	-location=1
@cold_war@-event	-event=8135
@marathon@-product	-product=27
@bachelor_of_laws@-education-educational_degree	-education-educational_degree=893
@westmorland_and_lonsdale@-location	-location=20
@the_fantastic_four@-broadcast_program	-broadcast_program=3
@ganglia@-body_part	-body_part=15
@dolphin_tale@-art	-art=56
@maliki@-person	-person=1
@taina@-person	-person=1
@greek_revolution@-event	-event=23
@ntv@-broadcast_network	-broadcast_network=91
@elle@-god	-god=1
@little_rock@-location	-location=750
@bapaume@-event	-event=4
@georgia_national_football_team@-organization	-organization=43
@tavua@-location	-location=23
@kelling@-location	-location=18
@barrister@-organization	-organization=2
@budapest@-person	-person=7
@cold_feet@-broadcast_program	-broadcast_program=143
@clachnacuddin@-organization	-organization=45
@kennebec@-location	-location=19
@isle_of_may@-location	-location=78
@withdrawal@-medicine-drug	-medicine-drug=1
@faster@-product	-product=2
@hatfield_and_the_north@-art	-art=8
@16_horsepower@-person	-person=39
@1940@-event	-event=372
@minor_threat@-person	-person=248
@lithuanians@-language	-language=1
@sognefjord@-location	-location=86
@werchter@-event	-event=1
@bundaberg@-location	-location=197
@reserve@-location	-location=46
@john_brown's_body@-person	-person=7
@reeve_oliver@-art	-art=1
@turkish_cypriot@-location	-location=2
@i_do!_i_do!@-art	-art=57
@animal_planet@-organization	-organization=4
@body_heat@-art	-art=53
@douglas_c-124_globemaster_ii@-product	-product=37
@edmonton_capitals@-organization	-organization=33
@hobart_football_club@-organization	-organization=93
@imperial_army@-location	-location=1
@underground_resistance@-organization	-organization=1
@hartington@-person	-person=1
@actress@-art	-art=1
@uda@-person	-person=5
@united_nations_human_settlements_programme@-person	-person=49
@laura_silverman@-person	-person=29
@garbage@-art	-art=11
@solidaridad@-location	-location=7
@miyagi@-location	-location=134
@elmont,_new_york@-location	-location=142
@keeler@-location	-location=19
@national_assembly@-religion-religion	-religion-religion=4
@udorn_royal_thai_air_force_base@-location	-location=54
@greg_sage@-person	-person=37
@burl_barer@-person	-person=31
@john_gage@-person	-person=20
@york@-location	-location=4353
@reform@-religion-religion	-religion-religion=407
@saccharomyces_cerevisiae@-living_thing	-living_thing=355
@public_enemy@-art	-art=15
@urvashi@-person	-person=123
@1919@-location	-location=2
@the_ultimate_warrior@-person	-person=63
@luna@-location	-location=52
@la_unión@-location	-location=88
@barking@-art	-art=5
@east_los_angeles@-location	-location=188
@artis@-person	-person=2
@slovak@-finance-currency	-finance-currency=2
@channel_5@-organization	-organization=1
@paul_barrère@-person	-person=23
@gnu_octave@-computer-programming_language	-computer-programming_language=85
@egremont@-person	-person=1
@tomáš_cibulec@-person	-person=47
@springhill,_nova_scotia@-event	-event=1
@ken_hechler@-person	-person=22
@searchlight@-organization	-organization=2
@sme@-organization	-organization=7
@episcopal@-religion-religion	-religion-religion=17
@plant@-living_thing	-living_thing=94
@frailty@-disease	-disease=2
@jai_santoshi_maa@-art	-art=21
@hurum@-location	-location=49
@all_in_the_timing@-art	-art=30
@interior_of_british_columbia@-location	-location=43
@ariel_mcdonald@-person	-person=21
@sobrarbe@-location	-location=59
@matrixx_magixx@-location	-location=1
@umag@-location	-location=78
@lyndon_state_college@-organization	-organization=45
@samford_university@-organization	-organization=266
@cluny@-person	-person=1
@north_american_international_auto_show@-event	-event=356
@øyvind_leonhardsen@-person	-person=24
@rick_trevino@-person	-person=42
@vida@-art	-art=14
@arcade@-product	-product=345
@john_wellborn_root@-person	-person=42
@kent_tekulve@-person	-person=40
@cologne@-transit	-transit=5
@karbala@-event	-event=11
@gilford@-location	-location=54
@local@-title	-title=1
@big_business@-person	-person=28
@théâtre_national_de_chaillot@-location	-location=28
@dicallomera_fascelina@-living_thing	-living_thing=35
@little_bighorn@-location	-location=10
@regionalliga_nord@-organization	-organization=279
@rati@-god	-god=19
@the_christians@-art	-art=4
@in@-location	-location=89
@auckland@-title	-title=1
@hugo@-person	-person=67
@125@-product	-product=12
@eoghan_quigg@-art	-art=3
@astrakhan@-living_thing	-living_thing=2
@wanted@-title	-title=2
@kevin_durant@-person	-person=278
@jeannie_berlin@-person	-person=25
@george_nakashima@-person	-person=30
@emperor_yizong_of_tang@-person	-person=26
@luciano_leggio@-person	-person=57
@thermopylae@-product	-product=14
@glenorchy@-organization	-organization=93
@mamma_mia!@-art	-art=346
@the_prisoner@-broadcast_program	-broadcast_program=354
@death_proof@-art	-art=95
@regal@-product	-product=3
@the_hunters@-person	-person=10
@crowns@-language	-language=5
@mind@-person	-person=1
@jonatan_cerrada@-person	-person=24
@chams@-people-ethnicity	-people-ethnicity=13
@wschowa@-location	-location=88
@yin_mountains@-location	-location=25
@ula@-organization	-organization=7
@coro@-art	-art=1
@red_sorghum@-art	-art=27
@john_campbell,_2nd_duke_of_argyll@-person	-person=54
@1997_election@-event	-event=174
@bushwick,_brooklyn@-location	-location=48
@lucille@-person	-person=1
@dark_ages@-event	-event=33
@greater_syria@-location	-location=103
@dasara@-time	-time=8
@tokyo@-event	-event=55
@north_region@-location	-location=25
@piazza_armerina@-location	-location=45
@anis@-living_thing	-living_thing=203
@john_harvey@-person	-person=157
@war_in_europe@-event	-event=23
@guthrie@-organization	-organization=2
@rock_falls@-organization	-organization=2
@charles_vanel@-person	-person=72
@brian_kenny@-person	-person=39
@central_plains@-location	-location=37
@roxanne@-art	-art=94
@new_world@-people-ethnicity	-people-ethnicity=1
@insurgency@-organization	-organization=2
@pulse@-art	-art=86
@orphan@-person	-person=2
@burmese_general_election,_1990@-event	-event=20
@west_orange_high_school@-organization	-organization=20
@preston@-event	-event=11
@good@-location	-location=9
@jaspal_bhatti@-person	-person=47
@gary_jennings@-person	-person=32
@residents@-person	-person=3
@thessaloniki_international_airport@-location	-location=38
@pakalitha_mosisili@-person	-person=32
@old_persian@-language	-language=200
@overcome@-art	-art=40
@georg_solti@-person	-person=381
@illawarra@-location	-location=288
@warwick_arts_centre@-organization	-organization=1
@clifton@-location	-location=414
@cosimo_iii_de'_medici@-person	-person=58
@the_reunion@-broadcast_program	-broadcast_program=5
@2005–06_season@-event	-event=395
@supreme_leader@-title	-title=78
@ebbw_vale@-organization	-organization=71
@jurby@-location	-location=21
@christopher_fairbank@-person	-person=28
@chuck_baldwin@-person	-person=59
@the_legend_of_jesse_james@-art	-art=18
@sevilla@-location	-location=22
@natural_selection@-art	-art=14
@angel@-award	-award=1
@alliance_for_the_restoration_of_peace_and_counter-terrorism@-organization	-organization=24
@blue_bird@-art	-art=8
@fighting@-event	-event=23
@sage_group@-organization	-organization=32
@anna_maria@-organization	-organization=1
@abc_sports@-broadcast_network	-broadcast_network=110
@siddhartha@-art	-art=47
@david_parkin@-broadcast_program	-broadcast_program=1
@merrimack@-location	-location=68
@belle_and_sebastian@-art	-art=2
@kingussie@-organization	-organization=8
@st._vincent_and_the_grenadines@-organization	-organization=2
@reasonable_doubts@-broadcast_program	-broadcast_program=50
@sandy@-visual_art-color	-visual_art-color=2
@illuminations@-art	-art=36
@jeanie_with_the_light_brown_hair@-art	-art=14
@francesco_morosini@-person	-person=57
@rasputin@-art	-art=46
@galindo_aznárez_i@-person	-person=26
@foreigner@-art	-art=10
@tom_schuman@-person	-person=39
@here@-education-educational_degree	-education-educational_degree=1
@fabric@-art	-art=1
@irish@-person	-person=2
@charlie_condou@-person	-person=24
@henry_purcell@-person	-person=507
@peggy_march@-person	-person=26
@behind_the_mask@-art	-art=39
@jonathan_mangum@-person	-person=26
@pordenone@-location	-location=228
@split@-disease	-disease=1
@pentagon_papers@-event	-event=1
@chelsea_ladies@-organization	-organization=51
@army_ground_forces@-organization	-organization=45
@shoah@-art	-art=30
@sex@-medicine-medical_treatment	-medicine-medical_treatment=1
@southern_department@-title	-title=8
@peter_skene_ogden@-person	-person=76
@magna@-organization	-organization=14
@wendell_scott@-person	-person=54
@ralston@-location	-location=37
@victoria,_princess_royal@-person	-person=57
@balerno@-location	-location=46
@shire@-location	-location=36
@orphans@-organization	-organization=1
@albéniz@-art	-art=3
@jos@-person	-person=2
@batu_pahat@-location	-location=123
@the_beau_brummels@-person	-person=86
@don_delillo@-person	-person=206
@jane_rosenthal@-person	-person=22
@pergamino@-location	-location=57
@loma_linda@-location	-location=46
@1979@-broadcast_program	-broadcast_program=2
@pete@-person	-person=32
@baronet@-living_thing	-living_thing=6
@san_rafael@-location	-location=266
@mandible@-disease	-disease=1
@liberty@-location	-location=276
@time_machine@-broadcast_program	-broadcast_program=11
@richard@-art	-art=1
@phil_jackson@-person	-person=258
@marquess_of_downshire@-person	-person=1
@smoking@-product	-product=2
@bassae@-location	-location=25
@annam@-location	-location=116
@knightmare@-broadcast_program	-broadcast_program=36
@stateline@-location	-location=21
@2010@-broadcast_program	-broadcast_program=5
@36th@-organization	-organization=12
@first_italo-ethiopian_war@-event	-event=45
@polo@-person	-person=3
@sunda_strait@-location	-location=161
@intruder@-broadcast_program	-broadcast_program=4
@house_of_representatives_of_puerto_rico@-organization	-organization=82
@abd_al-malik_al-muzaffar@-person	-person=20
@marine_expeditionary_force@-organization	-organization=38
@pisces@-living_thing	-living_thing=3
@thracians@-people-ethnicity	-people-ethnicity=230
@diocese_of_st_edmundsbury_and_ipswich@-location	-location=31
@michael_dell@-person	-person=72
@king_of_the_hill@-art	-art=13
@myer@-organization	-organization=246
@anthony_adverse@-art	-art=51
@james_carr@-person	-person=43
@australia_national_rugby_league_team@-organization	-organization=48
@rock_star@-person	-person=1
@union_for_french_democracy@-organization	-organization=170
@louis_the_child@-person	-person=82
@300@-product	-product=13
@city_of_ottawa@-location	-location=89
@_@-religion-religion	-religion-religion=2
@ehrenberg@-person	-person=10
@chris_impellitteri@-person	-person=29
@complicated@-art	-art=76
@castellón@-location	-location=98
@battle_of_mogadishu@-event	-event=108
@santa_isabel@-location	-location=76
@nintendo_power@-product	-product=19
@maltese_premier_league@-organization	-organization=575
@banana_split@-broadcast_program	-broadcast_program=22
@basic@-location	-location=1
@coral_gables@-organization	-organization=1
@viscount@-product	-product=30
@occident@-organization	-organization=13
@derby_(uk_parliament_constituency)@-location	-location=30
@mediterranean@-people-ethnicity	-people-ethnicity=33
@earl_of_ellesmere@-title	-title=17
@tay@-people-ethnicity	-people-ethnicity=21
@dovzhenko_film_studios@-organization	-organization=37
@vocals@-product	-product=9589
@duke_of_albemarle@-person	-person=12
@thomas_à_kempis@-person	-person=88
@pontifical_catholic_university_of_chile@-organization	-organization=138
@juvisy-sur-orge@-location	-location=30
@argynnis_pandora@-living_thing	-living_thing=23
@the_pointer_sisters@-art	-art=3
@wcw@-organization	-organization=262
@south_devon_and_tavistock_railway@-location	-location=24
@wessex_main_line@-location	-location=52
@blaque@-art	-art=3
@ashtavakra@-art	-art=2
@vile@-product	-product=3
@mauchline@-organization	-organization=2
@slime@-product	-product=1
@lake_pedder@-location	-location=69
@george_yardley@-person	-person=25
@singer@-organization	-organization=40
@skins@-body_part	-body_part=2
@nile@-product	-product=2
@tarija@-location	-location=84
@wendell_willkie@-person	-person=174
@taffy@-person	-person=9
@aztec@-art	-art=9
@squad_leader@-product	-product=42
@solar_records@-organization	-organization=45
@cotton_belt@-organization	-organization=19
@u7@-transit	-transit=2
@kannagi@-god	-god=35
@japanese_imperial_forces@-location	-location=1
@noel@-broadcast_program	-broadcast_program=1
@early@-living_thing	-living_thing=1
@conistra_rubiginea@-living_thing	-living_thing=37
@toledo_blades@-organization	-organization=20
@1990s@-person	-person=22
@mikhail_kuzmin@-person	-person=32
@adolfo_ruiz_cortines@-location	-location=1
@richard_kline@-person	-person=34
@cash@-organization	-organization=2
@warrnambool@-product	-product=1
@chicago_film_critics_association@-event	-event=5
@i@-person	-person=21
@tarkio@-person	-person=12
@basim@-location	-location=1
@hedy_west@-person	-person=30
@valdepeñas@-location	-location=36
@nasiriyah@-event	-event=3
@gaj@-person	-person=2
@elvira@-person	-person=37
@vigo@-product	-product=1
@eritrea@-organization	-organization=22
@notre_dame@-location	-location=38
@1964_european_nations'_cup@-event	-event=70
@t@-location	-location=18
@ville_ritola@-person	-person=26
@battle_of_kolubara@-event	-event=26
@goodrich_corporation@-organization	-organization=60
@ventura_bus_lines@-organization	-organization=117
@olney@-person	-person=1
@christopher_newport_university@-organization	-organization=93
@moravian@-organization	-organization=3
@harlan@-organization	-organization=6
@eugen_jochum@-person	-person=86
@roger_livesey@-person	-person=80
@blaenau_ffestiniog@-organization	-organization=2
@southern_new_england_soccer_league@-organization	-organization=38
@lesquin@-organization	-organization=1
@boys_town@-art	-art=35
@lyonesse@-location	-location=28
@song@-living_thing	-living_thing=1
@black_sails@-location	-location=2
@maurice_morris@-person	-person=33
@mother_superior@-person	-person=16
@dhaka_division@-location	-location=141
@enrico_gasparotto@-person	-person=37
@rick_porcello@-person	-person=45
@pontarlier@-organization	-organization=2
@steve_harvey@-broadcast_program	-broadcast_program=57
@pottsville@-organization	-organization=5
@turku@-organization	-organization=4
@dave_revering@-person	-person=20
@kumamoto@-organization	-organization=1
@royal@-product	-product=1
@interior_minister@-organization	-organization=26
@cardington@-organization	-organization=4
@sherlock_holmes@-art	-art=48
@serbian_first_league@-event	-event=1
@wargames@-product	-product=2
@australian_associated_press@-organization	-organization=44
@marvel_super_heroes@-broadcast_program	-broadcast_program=1
@ryandan@-person	-person=24
@hms_raleigh@-product	-product=12
@fc_khimki@-organization	-organization=179
@alameda_creek@-location	-location=21
@teachers@-organization	-organization=1
@prime_minister_of_bahrain@-title	-title=51
@indio@-people-ethnicity	-people-ethnicity=6
@fox_family_channel@-broadcast_network	-broadcast_network=25
@southern_france@-location	-location=155
@judge_mathis@-person	-person=1
@the_meters@-art	-art=2
@ted@-event	-event=313
@hermetic@-religion-religion	-religion-religion=85
@paypal@-organization	-organization=448
@brian_bennett@-person	-person=68
@araguaína@-location	-location=13
@abercraf@-location	-location=23
@repulsion@-art	-art=41
@tim_reynolds@-person	-person=104
@low@-language	-language=4
@portsea@-organization	-organization=1
@cleveland_state_community_college@-organization	-organization=23
@atr_72@-product	-product=102
@charmed@-art	-art=5
@one_fine_day@-art	-art=71
@airwolf@-product	-product=2
@sean_o'hair@-person	-person=56
@richard_blackwood@-person	-person=36
@mascouche@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@three's_company@-broadcast_program	-broadcast_program=341
@violin@-product	-product=745
@west_lafayette@-organization	-organization=2
@italian_riviera@-location	-location=96
@kitsap@-product	-product=2
@the_irish_news@-art	-art=42
@queensland_parliament@-location	-location=1
@fxx@-broadcast_network	-broadcast_network=49
@hiawatha@-art	-art=10
@connah's_quay@-organization	-organization=5
@archbishop_quigley_preparatory_seminary@-organization	-organization=54
@serpentine@-art	-art=2
@control_machete@-person	-person=47
@chevy@-product	-product=4
@gaa@-location	-location=1
@haa_district@-location	-location=20
@buck_rogers_in_the_25th_century@-broadcast_program	-broadcast_program=205
@gafsa@-location	-location=67
@blockbuster@-art	-art=3
@taormina@-location	-location=145
@matt_striker@-person	-person=53
@la_rochefoucauld@-person	-person=30
@sybil_danning@-person	-person=51
@nisibis@-event	-event=2
@karikala_chola@-person	-person=28
@venezuela_national_team@-location	-location=1
@beagle@-product	-product=43
@itf@-person	-person=1
@simi_hills@-location	-location=85
@paul_casey@-person	-person=108
@gravity@-broadcast_program	-broadcast_program=12
@radius@-person	-person=2
@srinagar@-location	-location=703
@united_reformed_church@-religion-religion	-religion-religion=290
@bearsted@-organization	-organization=1
@sandgate@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@plant@-product	-product=1
@george_m._steinbrenner_field@-location	-location=21
@main_event@-person	-person=1
@bilston@-organization	-organization=2
@borsele@-location	-location=21
@bordeaux@-organization	-organization=3
@ernest_dowson@-person	-person=83
@jandakot_airport@-location	-location=23
@kalamata@-location	-location=281
@lawrence_welk@-broadcast_program	-broadcast_program=1
@singles@-person	-person=1
@inti@-finance-currency	-finance-currency=7
@swans@-living_thing	-living_thing=2
@hifk@-organization	-organization=207
@eiger@-organization	-organization=5
@vladimir_cosma@-person	-person=47
@hill@-person	-person=93
@contra@-product	-product=69
@communist_party_of_cuba@-organization	-organization=98
@burgh_by_sands@-location	-location=26
@holt,_norfolk@-location	-location=63
@vibe@-art	-art=381
@patrice_brisebois@-person	-person=22
@upc@-location	-location=1
@433_eros@-location	-location=64
@antonio_nariño@-location	-location=12
@shenzhen@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@li_shangyin@-person	-person=32
@veikkausliiga@-event	-event=2
@fred_thompson@-event	-event=1
@neurological@-disease	-disease=5
@herrenchiemsee@-location	-location=26
@the_sporting_news@-art	-art=82
@calamus@-location	-location=4
@oscar_brashear@-person	-person=85
@sika@-language	-language=7
@john_the_baptist@-art	-art=15
@texas@-event	-event=96
@olimpia@-organization	-organization=171
@darkstalkers@-product	-product=84
@public_prosecutor@-title	-title=4
@turks@-people-ethnicity	-people-ethnicity=337
@support@-title	-title=19
@broad_street_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=61
@coptic@-location	-location=1
@heiligendamm@-location	-location=56
@gibbon@-location	-location=11
@s2@-location	-location=56
@sarah@-location	-location=1
@spore@-person	-person=3
@cheonan@-event	-event=1
@south_suburban_college@-organization	-organization=22
@michael_oakes@-person	-person=20
@cesenatico@-event	-event=1
@andrés_manuel_del_río@-person	-person=23
@plymouth_county,_massachusetts@-location	-location=39
@fazal_ilahi_chaudhry@-person	-person=25
@pergamon@-location	-location=282
@cordoba@-organization	-organization=1
@castelfiorentino@-location	-location=23
@dredg@-person	-person=52
@going_underground@-art	-art=30
@dandy@-person	-person=5
@the_croods@-art	-art=49
@jason_crabb@-art	-art=2
@mark_snyder@-person	-person=20
@loudun@-location	-location=59
@gurkha@-people-ethnicity	-people-ethnicity=326
@sumter@-location	-location=154
@photo_league@-organization	-organization=35
@ponsonby@-person	-person=6
@goodrich_castle@-location	-location=30
@frederick_haldimand@-person	-person=67
@jody_watley@-person	-person=181
@mario_gómez@-person	-person=80
@duke_of_lennox@-title	-title=29
@apsley_cherry-garrard@-person	-person=49
@national_velvet@-broadcast_program	-broadcast_program=43
@frank_kimmel@-person	-person=37
@honour@-person	-person=1
@richards@-person	-person=48
@stew@-food	-food=12
@the_barbara_stanwyck_show@-broadcast_program	-broadcast_program=50
@caledonia@-art	-art=4
@mike_ricci@-person	-person=41
@verbandsgemeinde_of_daun@-location	-location=38
@holliston@-organization	-organization=1
@virginia_tech_massacre@-event	-event=146
@12@-body_part	-body_part=3
@hallesches_tor@-location	-location=41
@prince_consort@-product	-product=3
@george_dixon@-person	-person=91
@wharfedale@-organization	-organization=10
@natural_law_party@-organization	-organization=28
@bud_poile@-person	-person=33
@rumors@-art	-art=46
@ashington@-location	-location=124
@pont-l'évêque@-food	-food=1
@sweden_democrats@-organization	-organization=141
@raszków@-location	-location=30
@st._michael's_cathedral@-location	-location=20
@rania@-person	-person=10
@omotola_jalade_ekeinde@-person	-person=20
@aftermath_entertainment@-organization	-organization=109
@tupelo_honey@-person	-person=3
@blackwell@-person	-person=22
@hallam@-location	-location=8
@christopher@-title	-title=3
@mishima@-person	-person=9
@saint_john_county@-location	-location=28
@wfla-tv@-location	-location=63
@stephenson@-person	-person=51
@darnley@-title	-title=1
@pipe_organ@-person	-person=1
@karlovac@-organization	-organization=32
@lindsey@-location	-location=42
@joe_duplantier@-person	-person=32
@presidio_med@-broadcast_program	-broadcast_program=29
@ob@-organization	-organization=2
@hardy@-person	-person=38
@olongapo@-organization	-organization=1
@sophene@-location	-location=56
@rand@-location	-location=27
@water_rats@-broadcast_program	-broadcast_program=230
@vani@-location	-location=17
@z@-art	-art=99
@a_dramatic_turn_of_events@-art	-art=24
@airstream@-organization	-organization=51
@pebble_beach_concours_d'elegance@-event	-event=73
@tommy_robredo@-person	-person=426
@20@-event	-event=3
@first_transpennine_express@-organization	-organization=160
@rich_harden@-person	-person=63
@sigma_seven@-organization	-organization=31
@birdsong@-art	-art=25
@black_kettle@-location	-location=3
@ranelagh_gardens@-location	-location=33
@chile@-people-ethnicity	-people-ethnicity=13
@playmates@-organization	-organization=16
@83@-location	-location=16
@ariyalur@-location	-location=35
@daniels@-person	-person=16
@dolores_hart@-person	-person=38
@new_ross@-organization	-organization=5
@pirates_of_the_caribbean@-art	-art=95
@goodwood@-location	-location=277
@taíno@-language	-language=34
@yasushi_akashi@-person	-person=20
@majeerteen@-people-ethnicity	-people-ethnicity=54
@earl_of_suffolk@-person	-person=21
@mount_pleasant@-location	-location=404
@city_centre@-location	-location=316
@rocket@-art	-art=26
@wow@-broadcast_program	-broadcast_program=3
@billy_robinson@-person	-person=44
@boac@-organization	-organization=75
@the_nest@-organization	-organization=1
@the_second_sex@-art	-art=50
@islands@-event	-event=1
@tao@-religion-religion	-religion-religion=1
@thomas_hobbes@-organization	-organization=1
@lewes@-event	-event=2
@santo_domingo@-location	-location=1801
@doctors@-broadcast_program	-broadcast_program=855
@staten_island@-location	-location=13
@ford_of_britain@-organization	-organization=52
@king_james@-art	-art=5
@the_drowsy_chaperone@-art	-art=124
@guillermo_cabrera_infante@-person	-person=36
@pan_am@-location	-location=1
@eindhoven@-person	-person=1
@angel_medina@-person	-person=24
@retro@-organization	-organization=1
@storm_stories@-broadcast_program	-broadcast_program=25
@mornington_peninsula@-location	-location=217
@gettysburg@-organization	-organization=10
@naples@-event	-event=2
@savinja@-location	-location=57
@learjet@-organization	-organization=114
@nightcliff@-organization	-organization=3
@to_serve_them_all_my_days@-art	-art=21
@indianapolis_museum_of_art@-location	-location=300
@atl@-person	-person=6
@route_7@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@louis_i,_duke_of_anjou@-person	-person=30
@lötschental@-location	-location=45
@lake_trout@-living_thing	-living_thing=45
@dean_hargrove@-person	-person=24
@ing@-organization	-organization=84
@potomac@-organization	-organization=10
@world_tour@-organization	-organization=1
@chipewyan@-people-ethnicity	-people-ethnicity=16
@andré_schulze@-person	-person=20
@tribe@-person	-person=19
@producer@-organization	-organization=1
@daniel_yergin@-person	-person=29
@christen_købke@-person	-person=39
@matt_giteau@-person	-person=38
@calliotropidae@-living_thing	-living_thing=162
@electric_ladyland@-organization	-organization=2
@governors-general@-title	-title=20
@charlestown@-location	-location=330
@al_holbert@-person	-person=33
@the_great_muta@-person	-person=87
@the_carolinas@-location	-location=42
@united_states_secretary_of_commerce@-title	-title=168
@thorold@-location	-location=46
@farhan_akhtar@-person	-person=197
@lauri_kristian_relander@-person	-person=28
@ut@-person	-person=9
@the_silence@-broadcast_program	-broadcast_program=12
@epitaph@-art	-art=24
@multiple_sclerosis@-disease	-disease=80
@purple_onion@-location	-location=1
@the_ten_tenors@-person	-person=21
@city_of_angels@-location	-location=2
@heartbeats@-art	-art=19
@australian@-broadcast_program	-broadcast_program=5
@haywire@-person	-person=14
@wollaston_medal@-award	-award=187
@ezra@-person	-person=8
@aadhavan@-art	-art=33
@clark_johnson@-person	-person=79
@boilermaker@-title	-title=7
@medium@-internet-website	-internet-website=2
@wight@-location	-location=6
@babur@-product	-product=1
@paul_mirabella@-person	-person=24
@football_coach@-product	-product=2
@wolfen@-art	-art=23
@comus@-organization	-organization=1
@ely@-location	-location=603
@moses@-person	-person=1729
@assemblies_of_god@-religion-religion	-religion-religion=383
@art_academy@-organization	-organization=15
@karl_gutzkow@-person	-person=28
@solvay@-person	-person=2
@pakenham@-person	-person=3
@new_norfolk@-location	-location=33
@internacional@-organization	-organization=521
@joe_ely@-person	-person=116
@the_glades@-broadcast_program	-broadcast_program=54
@predator@-location	-location=1
@movado@-organization	-organization=24
@sailing@-title	-title=1
@the_duke@-person	-person=69
@the_melting_pot@-organization	-organization=7
@eastern_catholic@-organization	-organization=82
@willmar@-location	-location=51
@mozambican@-organization	-organization=1
@the_block@-location	-location=8
@foxwoods_resort_casino@-location	-location=64
@tess_of_the_d'urbervilles@-art	-art=93
@kinsey@-location	-location=1
@ligurian@-language	-language=21
@colbún@-location	-location=22
@elgin_theatre@-location	-location=31
@q@-broadcast_program	-broadcast_program=1
@bobby_convey@-person	-person=32
@squeeze@-product	-product=1
@ayamonte@-organization	-organization=1
@united_kingdom_atomic_energy_authority@-organization	-organization=87
@prüm@-location	-location=77
@ta'if@-location	-location=50
@cisitalia@-organization	-organization=23
@modesty_blaise@-art	-art=28
@july_20@-event	-event=3
@noel@-location	-location=7
@ivan_vazov_national_theatre@-location	-location=24
@benoni@-art	-art=1
@unitarian_universalist_association@-organization	-organization=187
@stockwell@-location	-location=130
@grenadian@-location	-location=105
@i-93@-location	-location=30
@dab@-organization	-organization=21
@four_seasons@-location	-location=8
@jeopardy!@-broadcast_program	-broadcast_program=761
@opelousas,_louisiana@-location	-location=66
@amr_ibn_al-layth@-person	-person=21
@twister@-location	-location=3
@blizzard@-organization	-organization=3
@leopoldstadt@-location	-location=83
@bury_your_dead@-person	-person=65
@alannah_myles@-art	-art=8
@foligno@-organization	-organization=65
@gaea@-god	-god=37
@józef_elsner@-person	-person=31
@january_22@-location	-location=1
@kung_fu_hustle@-art	-art=72
@earl_granville@-title	-title=10
@fox_studios@-broadcast_network	-broadcast_network=1
@starcross@-location	-location=27
@hooke@-location	-location=14
@gustavus_adolphus@-organization	-organization=3
@esther@-art	-art=47
@david_woodley@-person	-person=28
@kids_say_the_darndest_things@-art	-art=1
@dunstable_town@-location	-location=1
@mckinley@-person	-person=56
@pontivy@-organization	-organization=4
@hazelwood@-location	-location=72
@vanderbilt_stadium@-location	-location=26
@surfers_paradise@-organization	-organization=3
@roberto_longhi@-organization	-organization=2
@salome_bey@-person	-person=20
@ocean_parkway@-location	-location=81
@verdun@-event	-event=9
@escalona@-person	-person=1
@order_of_saint_john_(bailiwick_of_brandenburg)@-title	-title=46
@red_allen@-person	-person=92
@off_with_their_heads@-person	-person=10
@testament@-person	-person=387
@the_mark_of_cain@-art	-art=2
@dirty_pair@-broadcast_program	-broadcast_program=69
@abbey_road_studios@-organization	-organization=1
@miller@-organization	-organization=27
@bragg@-location	-location=12
@salvador@-event	-event=1
@borgia@-location	-location=1
@fireflies@-living_thing	-living_thing=14
@sandalwood@-organization	-organization=1
@garry_maddox@-person	-person=49
@maryland_state_police@-organization	-organization=50
@hurstbridge_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=103
@johannes_vermeer@-person	-person=200
@maundy_thursday@-time	-time=194
@sidney@-person	-person=30
@na_fianna@-person	-person=28
@tiburon,_california@-location	-location=70
@cuckoo@-living_thing	-living_thing=43
@effie_gray@-art	-art=2
@2008_mtv_video_music_awards@-event	-event=46
@marc_lièvremont@-person	-person=21
@quinnipiac@-location	-location=7
@anand_vihar_terminal@-location	-location=22
@69th_street_transportation_center@-location	-location=24
@bonfire@-organization	-organization=1
@kanu_sanyal@-person	-person=25
@lamartine@-location	-location=5
@fluvanna_county@-location	-location=45
@lesmahagow@-organization	-organization=11
@compton@-title	-title=1
@papa_john_creach@-art	-art=5
@californication@-broadcast_program	-broadcast_program=265
@adirondack@-location	-location=60
@rez@-product	-product=41
@glen@-organization	-organization=2
@rautalampi@-location	-location=21
@benz@-organization	-organization=13
@woodruff_county@-location	-location=25
@once@-organization	-organization=39
@meyer@-location	-location=2
@oz@-location	-location=3
@member@-person	-person=2
@juninho_paulista@-person	-person=28
@rolls-royce_vulture@-product	-product=20
@acne@-disease	-disease=65
@tuolumne_county,_california@-location	-location=50
@william_tell@-art	-art=80
@his@-god	-god=5
@scouts@-title	-title=60
@carl_wilson@-person	-person=307
@transfusion@-medicine-medical_treatment	-medicine-medical_treatment=66
@since_you_went_away@-art	-art=43
@bizarre@-location	-location=1
@ambassador_to_france@-title	-title=20
@net@-person	-person=21
@tees@-location	-location=58
@sangam@-art	-art=54
@east_kent_railway@-location	-location=8
@neon@-product	-product=11
@earophila_badiata@-living_thing	-living_thing=30
@the_snakes@-person	-person=21
@mr._big@-art	-art=10
@matanzas@-organization	-organization=2
@mario_botta@-person	-person=70
@route_97@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@johannes@-person	-person=28
@bramshott@-location	-location=22
@candid_records@-organization	-organization=46
@mha@-education-educational_degree	-education-educational_degree=8
@metu@-location	-location=11
@sunrise@-location	-location=61
@dniprodzerzhynsk@-organization	-organization=1
@barbara_ann@-art	-art=47
@kamboj@-people-ethnicity	-people-ethnicity=47
@arc@-organization	-organization=49
@carroll_coates@-person	-person=21
@millet@-location	-location=11
@fraser@-person	-person=94
@donahue@-broadcast_program	-broadcast_program=26
@alberto_estrella@-person	-person=20
@green_screen@-product	-product=1
@supernatural@-broadcast_program	-broadcast_program=848
@bard_college@-organization	-organization=585
@the_magic_school_bus@-art	-art=47
@e.t.@-product	-product=5
@tucker@-product	-product=1
@pica@-organization	-organization=5
@ray_j@-person	-person=180
@arriva@-organization	-organization=504
@redline@-organization	-organization=2
@chatsworth@-location	-location=194
@anna@-person	-person=238
@aces_go_places@-art	-art=20
@flekkerøy@-organization	-organization=7
@culebra@-location	-location=105
@pira@-location	-location=1
@winners@-award	-award=2
@peter_jones@-person	-person=67
@damon@-living_thing	-living_thing=1
@kenyon@-location	-location=29
@gmina_mstów@-location	-location=23
@pittsburg_county@-location	-location=52
@stella@-art	-art=48
@brooklyn_dodgers@-organization	-organization=1229
@blade_runner@-art	-art=585
@t4@-event	-event=2
@circle_of_magic@-person	-person=1
@gold_coast_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=26
@the_foundation@-art	-art=22
@upper_canada@-location	-location=1706
@labradford@-art	-art=1
@sunderland_south@-location	-location=21
@hungarian@-event	-event=15
@earl_howe@-title	-title=14
@trianon@-event	-event=31
@west_frisian@-language	-language=120
@albatross@-art	-art=22
@boulevard@-location	-location=45
@central_hockey_league@-organization	-organization=733
@somali@-location	-location=239
@croydon_north_west@-location	-location=22
@chimney_corner@-location	-location=2
@ultimate_fighting_championship@-organization	-organization=1419
@south_korean@-location	-location=50
@okara@-location	-location=70
@egyptian_football_association@-organization	-organization=39
@heidi@-broadcast_program	-broadcast_program=4
@illumina@-art	-art=1
@python@-product	-product=4
@lancaster@-person	-person=20
@gregory's_girl@-art	-art=43
@sportscenter@-broadcast_program	-broadcast_program=608
@big_bear@-location	-location=6
@u6@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=22
@ahmad_shah_durrani@-person	-person=164
@wharfedale@-location	-location=3
@archive@-organization	-organization=11
@medical@-education-educational_degree	-education-educational_degree=4
@aia_gold_medal@-award	-award=138
@da_kink_in_my_hair@-art	-art=26
@accademia_nazionale_di_santa_cecilia@-organization	-organization=129
@queluz@-organization	-organization=1
@thomas_stanley@-person	-person=48
@old_dhaka@-location	-location=20
@algonquin_college@-organization	-organization=105
@king_cobra@-art	-art=3
@roger_kwok@-person	-person=69
@gmina_kraśniczyn@-location	-location=22
@centaurea@-living_thing	-living_thing=88
@itf@-organization	-organization=621
@california_pacific_medical_center@-location	-location=33
@charles_judels@-person	-person=48
@new_utrecht@-location	-location=21
@cape_hare@-living_thing	-living_thing=24
@hammer_deroburt@-person	-person=51
@americano@-art	-art=15
@playford@-person	-person=10
@adventure_island@-product	-product=24
@grain@-location	-location=12
@winter@-location	-location=1
@foreman@-location	-location=13
@darien@-location	-location=177
@coral@-event	-event=2
@k-1_max@-organization	-organization=44
@reynard_motorsport@-organization	-organization=31
@sahure@-location	-location=1
@nam_định@-location	-location=56
@birth@-medicine-medical_treatment	-medicine-medical_treatment=22
@revolver_magazine@-art	-art=28
@los_temerarios@-person	-person=45
@mv@-product	-product=26
@click@-broadcast_program	-broadcast_program=30
@ukrainian_premier_league@-event	-event=1
@duke_of_queensberry@-title	-title=23
@erp@-product	-product=2
@stirling@-person	-person=10
@torquemada@-person	-person=19
@tom_feeney@-person	-person=31
@praise_you@-art	-art=20
@forbidden_broadway@-art	-art=54
@n3@-location	-location=70
@deputy_attorney_general@-title	-title=83
@hyūga@-product	-product=15
@roman_republic@-organization	-organization=1
@paris_commune@-event	-event=496
@detective@-title	-title=146
@buda@-location	-location=558
@harold_martin@-person	-person=20
@texas@-product	-product=27
@blacks@-organization	-organization=1
@new_zealand_national_team@-organization	-organization=44
@janie_jones@-person	-person=10
@kenneth_e._iverson@-person	-person=30
@ray_stevens@-person	-person=297
@triesenberg@-location	-location=26
@top_of_the_world@-art	-art=79
@fifteen@-person	-person=26
@tetanus@-living_thing	-living_thing=2
@persepolis_f.c.@-organization	-organization=179
@defeated@-location	-location=4
@emperor@-title	-title=777
@atp_world_tour@-organization	-organization=21
@wild_thing@-art	-art=34
@jesenice@-location	-location=53
@national_defence_college@-organization	-organization=53
@hm_revenue_and_customs@-person	-person=1
@kriol@-people-ethnicity	-people-ethnicity=5
@ukraine@-title	-title=2
@a_grand_day_out@-art	-art=22
@charles_waldron@-person	-person=24
@columbus_air_force_base@-location	-location=57
@jet@-location	-location=31
@clio@-award	-award=36
@paulding@-organization	-organization=3
@greco-turkish_war@-event	-event=55
@chikmagalur@-organization	-organization=1
@aru_islands@-location	-location=146
@marcel_achard@-person	-person=55
@east@-organization	-organization=110
@meet_the_parents@-art	-art=90
@1891_australian_shearers'_strike@-event	-event=24
@lagos@-event	-event=15
@liberian_premier_league@-organization	-organization=80
@beauchamp@-title	-title=5
@tianjin_university@-organization	-organization=42
@boxmeer@-location	-location=37
@near_east@-organization	-organization=1
@orange_range@-person	-person=71
@paper_trail@-art	-art=38
@greenvale@-location	-location=33
@koti@-location	-location=16
@louise@-art	-art=97
@nowhere@-location	-location=1
@west_riding@-organization	-organization=3
@daniela_ruah@-person	-person=20
@dummy@-art	-art=45
@houston_grand_opera@-organization	-organization=330
@west_of_scotland@-location	-location=3
@jan_johansen@-person	-person=29
@triton@-broadcast_program	-broadcast_program=2
@surgery@-medicine-medical_treatment	-medicine-medical_treatment=272
@together@-organization	-organization=1
@mama@-event	-event=1
@lear@-person	-person=1
@frederick_walker@-person	-person=20
@bahmani_sultanate@-event	-event=97
@yacht@-location	-location=2
@electronic@-person	-person=69
@ryback@-person	-person=33
@lana_wood@-person	-person=38
@saint-laurent@-location	-location=84
@26th_infantry_division@-organization	-organization=49
@prime_minister_of_jamaica@-title	-title=117
@activision_anthology@-product	-product=27
@falkirk_east@-location	-location=25
@lord_president@-person	-person=1
@empire@-living_thing	-living_thing=6
@homer_township@-location	-location=32
@malay@-language	-language=1537
@st_pancras@-person	-person=8
@alster@-location	-location=50
@judaism@-location	-location=1
@azuay@-location	-location=22
@dutch_harbor@-event	-event=6
@caerphilly_castle@-product	-product=2
@sergio@-person	-person=14
@1847_general_election@-event	-event=38
@pelican_island@-location	-location=22
@maplewood@-organization	-organization=2
@322@-location	-location=17
@hawke@-art	-art=1
@the_proud_family@-art	-art=1
@dependency@-medicine-symptom	-medicine-symptom=1
@mark_stanway@-person	-person=25
@doniphan@-location	-location=25
@tangerine@-event	-event=2
@reagan@-person	-person=1
@gardendale@-organization	-organization=1
@knox_college@-location	-location=14
@coldwell_banker@-organization	-organization=47
@ralph_marterie@-art	-art=2
@james_booker@-person	-person=60
@bunbury@-title	-title=2
@canadian@-award	-award=1
@nick_colgan@-person	-person=29
@anaheim@-location	-location=14
@stabilo@-person	-person=18
@supernatural@-person	-person=16
@double_dare@-art	-art=4
@steuben@-location	-location=226
@giuseppe_giannini@-person	-person=27
@orders_of_lenin@-award	-award=62
@stanford_prison_experiment@-event	-event=32
@littoral_banovina@-location	-location=21
@capote@-art	-art=158
@carman@-location	-location=31
@trip_shakespeare@-person	-person=21
@ny_414@-location	-location=27
@hardee's@-person	-person=2
@caerphilly_castle@-location	-location=48
@lucina@-location	-location=1
@binz@-person	-person=2
@burghers@-people-ethnicity	-people-ethnicity=31
@damn_yankees@-art	-art=211
@wonderland@-art	-art=135
@sesame_street@-art	-art=1
@reichenbach_falls@-location	-location=57
@kitchener-waterloo@-location	-location=36
@house@-art	-art=35
@yarmouth,_isle_of_wight@-location	-location=25
@bohemians@-organization	-organization=502
@neil_cicierega@-person	-person=25
@jordan@-location	-location=5603
@the_professionals@-person	-person=19
@nikolai_bukharin@-person	-person=178
@dekalb@-location	-location=210
@the_toy@-art	-art=20
@scratch@-art	-art=34
@83@-event	-event=7
@thebarton_oval@-location	-location=20
@the_road_hammers@-person	-person=24
@canadian@-event	-event=19
@norifumi_yamamoto@-person	-person=29
@first_album@-art	-art=136
@ecstasy@-chemistry	-chemistry=1
@st_bees@-location	-location=47
@lucina@-god	-god=22
@rebellion@-location	-location=1
@rcn@-organization	-organization=64
@austerlitz@-product	-product=1
@st_mary_abbots@-location	-location=27
@roar@-organization	-organization=2
@mata_hari@-person	-person=130
@modriča@-location	-location=35
@2010_nfl_season@-event	-event=52
@swift@-organization	-organization=38
@algiers@-event	-event=2
@hdz@-organization	-organization=29
@abbess@-location	-location=1
@east_york@-location	-location=157
@blachernae@-location	-location=51
@tales_of_the_city@-person	-person=1
@north-western_provinces@-location	-location=87
@putten@-location	-location=37
@lost_in_space@-art	-art=80
@oregon@-organization	-organization=316
@jezebel@-art	-art=58
@poland's@-organization	-organization=6
@barry_weiss@-person	-person=25
@jupiter's@-god	-god=3
@balochi_language@-language	-language=31
@arabic@-product	-product=6
@goshen@-location	-location=241
@here,_my_dear@-art	-art=34
@škoda@-organization	-organization=80
@shenzhen@-organization	-organization=5
@deputy_attorney_general@-organization	-organization=1
@durham_county@-broadcast_program	-broadcast_program=49
@loma_linda_university@-location	-location=1
@the_girls@-art	-art=19
@cindy_pickett@-person	-person=38
@wonderland@-organization	-organization=1
@faust_symphony@-art	-art=28
@vitoria@-location	-location=112
@palace_of_whitehall@-location	-location=79
@despair@-medicine-symptom	-medicine-symptom=1
@redbone@-living_thing	-living_thing=1
@holy_loch@-location	-location=131
@sanctuary@-location	-location=7
@erzurum@-event	-event=2
@keosauqua@-location	-location=23
@isle_of_wight@-art	-art=1
@tsuen_wan_district@-location	-location=41
@amrita_arora@-person	-person=29
@fr@-title	-title=4
@chūō_main_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=206
@invincible@-art	-art=168
@ouray_county@-location	-location=33
@kirk_covington@-person	-person=20
@rod_carew@-person	-person=149
@burgos_cathedral@-location	-location=36
@loaded@-person	-person=49
@žilina@-organization	-organization=53
@newell_rubbermaid@-organization	-organization=70
@mongoose@-living_thing	-living_thing=30
@paul_samuelson@-person	-person=136
@lawrenceburg@-location	-location=53
@pocketful_of_miracles@-art	-art=45
@a@-body_part	-body_part=5
@barnet@-person	-person=1
@catalpa@-event	-event=4
@blaj@-location	-location=97
@lansdale@-person	-person=4
@sco@-event	-event=1
@baltimore@-transit	-transit=2
@magdalen@-person	-person=9
@monty_python's_the_meaning_of_life@-art	-art=73
@kempston@-organization	-organization=1
@tara_lipinski@-person	-person=63
@dewitt_clinton@-person	-person=242
@npr@-organization	-organization=2399
@disgaea@-product	-product=26
@coryell@-location	-location=19
@kvam@-location	-location=90
@the_ultimate_collection@-art	-art=52
@country_weekly@-art	-art=220
@dino@-person	-person=26
@tangier@-event	-event=1
@gravesend@-location	-location=133
@sanai@-person	-person=35
@fortran@-product	-product=1
@hermetic@-organization	-organization=1
@cobourg@-organization	-organization=1
@antequera@-organization	-organization=5
@chandiya@-location	-location=20
@megas@-art	-art=2
@national_society_for_women's_suffrage@-organization	-organization=25
@chula_vista,_california@-location	-location=158
@nabopolassar@-person	-person=59
@neck@-location	-location=1
@british_bulldog@-person	-person=27
@gaines@-person	-person=11
@tha_chin_river@-location	-location=22
@brian_george@-person	-person=66
@rega@-organization	-organization=7
@robin_uthappa@-person	-person=45
@us_31@-location	-location=84
@nkangala_district_municipality@-location	-location=23
@oregon@-event	-event=44
@j._d._souther@-person	-person=65
@odessa@-organization	-organization=52
@exit@-art	-art=16
@queen@-location	-location=19
@tyson_kidd@-person	-person=51
@melling@-location	-location=27
@america's_cup@-event	-event=638
@the_almighty@-person	-person=55
@lockinge_stakes@-event	-event=93
@st._landry_parish@-location	-location=77
@shuruppak@-location	-location=26
@nassau@-title	-title=2
@embassy_pictures@-organization	-organization=60
@mary,_queen_of_scots@-person	-person=1297
@otsego_lake@-location	-location=33
@zee_entertainment_enterprises@-person	-person=40
@panchkula@-location	-location=76
@gary_crowley@-person	-person=22
@san_luis_potosí@-organization	-organization=4
@nick_gage@-person	-person=66
@1947@-event	-event=295
@lucy_gordon@-person	-person=36
@abkhazian@-language	-language=6
@tatsunami_stable@-organization	-organization=20
@huan_wen@-person	-person=54
@jon_secada@-person	-person=142
@cold_spring_harbor_laboratory@-organization	-organization=126
@yeovil@-location	-location=92
@mr._scruff@-art	-art=3
@bull_connor@-person	-person=30
@halifax_town@-organization	-organization=668
@late_night@-broadcast_program	-broadcast_program=45
@faribault@-location	-location=104
@falstaff@-person	-person=3
@seattle_seahawks@-organization	-organization=3148
@lóegaire_mac_néill@-person	-person=68
@odette_myrtil@-person	-person=21
@molly@-art	-art=20
@cilix_glaucata@-living_thing	-living_thing=34
@mp@-religion-religion	-religion-religion=2
@gilad_shalit@-person	-person=109
@directors_guild_of_america@-organization	-organization=478
@la_matanza@-event	-event=2
@jonas@-person	-person=42
@central_library@-organization	-organization=1
@sir_henry_rawlinson@-person	-person=24
@professional@-title	-title=28
@magnus@-product	-product=3
@hank_mobley@-art	-art=2
@flying_dutchman@-product	-product=58
@lic@-location	-location=2
@rap@-person	-person=1
@trout_lake@-location	-location=49
@alphaville@-art	-art=35
@irish_national_stud@-location	-location=29
@oron@-language	-language=3
@sam_kinison@-person	-person=112
@fulton@-organization	-organization=1
@shingo_katori@-person	-person=35
@wrath_of_the_titans@-art	-art=47
@summer@-location	-location=5
@kathleen_hughes@-person	-person=20
@pingtung@-location	-location=22
@thomas_köner@-person	-person=23
@play-off@-organization	-organization=41
@claude_duval@-person	-person=18
@michigan@-art	-art=10
@surathkal@-location	-location=33
@orange_line@-transit	-transit=1
@malibu,_ca@-broadcast_program	-broadcast_program=18
@billy_bates@-person	-person=30
@saint_vincent@-person	-person=33
@temporary_autonomous_zone@-art	-art=20
@nuclear_blast@-organization	-organization=503
@bryce_zabel@-person	-person=20
@maude_adams@-person	-person=92
@special_delivery@-art	-art=18
@aspatria@-location	-location=73
@1945@-organization	-organization=1
@a8@-location	-location=48
@kilburn,_london@-location	-location=29
@waray-waray@-people-ethnicity	-people-ethnicity=1
@moros@-god	-god=22
@roi@-location	-location=36
@nai@-location	-location=2
@john_quick@-person	-person=22
@ralph_mcgill@-person	-person=28
@whole_lotta_love@-person	-person=1
@mu@-living_thing	-living_thing=1
@jeremy@-art	-art=69
@cutting_edge@-art	-art=3
@roland_petit@-person	-person=129
@reaction@-art	-art=8
@hush…_hush,_sweet_charlotte@-art	-art=39
@passenger_train@-transit	-transit=20
@shihad@-art	-art=1
@romblon@-location	-location=136
@st._john's@-time	-time=1
@aubrey_mcclendon@-person	-person=20
@bangalore_rural_district@-location	-location=47
@29@-location	-location=31
@black_panther@-living_thing	-living_thing=11
@tanging_yaman@-art	-art=22
@john_duddy@-person	-person=31
@amelia@-organization	-organization=1
@mouse@-living_thing	-living_thing=51
@oregon@-title	-title=1
@president_of_the_government@-title	-title=38
@jewel@-person	-person=371
@charlotte_amalie@-location	-location=107
@ai_miyazato@-person	-person=51
@offshore@-art	-art=11
@raveena_tandon@-person	-person=188
@wilhelm_iv@-person	-person=41
@championship_gaming_series@-broadcast_program	-broadcast_program=36
@the_settlers@-people-ethnicity	-people-ethnicity=1
@dan@-product	-product=1
@tautenburg_observatory@-location	-location=149
@san_marino@-event	-event=62
@damon@-organization	-organization=1
@lepontine_alps@-location	-location=274
@dennis@-location	-location=48
@pat_o'brien@-location	-location=1
@randy@-art	-art=3
@george_templeton_strong@-person	-person=25
@ballistic_recovery_systems@-organization	-organization=21
@west_herzegovina_canton@-location	-location=25
@dunedin@-location	-location=1852
@temple_of_low_men@-art	-art=23
@federal_court@-location	-location=25
@117@-chemistry	-chemistry=3
@north_reading@-location	-location=24
@karlstad_university@-organization	-organization=22
@edington@-location	-location=32
@daniel_evans@-person	-person=34
@san_gabriel@-location	-location=148
@adam_lefevre@-person	-person=20
@johnny_oduya@-person	-person=28
@i_wish@-person	-person=2
@riverside@-location	-location=651
@kansas_city_attack@-organization	-organization=60
@mary_of_bethany@-person	-person=39
@decameron@-person	-person=8
@british_labour_party@-organization	-organization=82
@weissensee@-location	-location=25
@athena_karkanis@-person	-person=24
@keyser@-location	-location=43
@rake@-person	-person=2
@georg_ots@-person	-person=25
@mylon_lefevre@-person	-person=44
@rupert@-product	-product=6
@night_flight@-art	-art=15
@custer@-product	-product=1
@the_dakota@-broadcast_program	-broadcast_program=1
@emt@-person	-person=1
@71@-organization	-organization=2
@sui@-people-ethnicity	-people-ethnicity=3
@diesel@-product	-product=1
@raritan@-organization	-organization=1
@idol@-person	-person=1
@house_speaker@-title	-title=120
@minden@-location	-location=700
@saint_andrew@-product	-product=1
@grand_rapids,_michigan@-location	-location=1096
@gemini@-product	-product=8
@person_to_person@-broadcast_program	-broadcast_program=35
@frosinone_calcio@-organization	-organization=25
@soundcloud@-organization	-organization=335
@class_66@-product	-product=55
@juglans@-living_thing	-living_thing=54
@el_salvador@-title	-title=2
@arctic_tern@-living_thing	-living_thing=42
@the_spooktacular_new_adventures_of_casper@-broadcast_program	-broadcast_program=38
@white_heart@-person	-person=48
@grand_central_terminal@-location	-location=606
@itn@-broadcast_network	-broadcast_network=522
@thaxted@-location	-location=47
@pulsar@-person	-person=5
@glen_rose@-person	-person=5
@memorial_high_school@-organization	-organization=76
@leo_iv@-person	-person=33
@zohar@-art	-art=376
@lasalle@-person	-person=8
@vera_cruz@-event	-event=9
@opera_australia@-organization	-organization=274
@john_t._scopes@-person	-person=46
@united_grain_growers@-organization	-organization=37
@shilpa_rao@-person	-person=30
@asia@-person	-person=266
@geist@-product	-product=3
@estate@-product	-product=33
@idaho_falls_idaho_temple@-location	-location=20
@absolutely@-art	-art=22
@oakey@-location	-location=25
@wiggins@-person	-person=9
@alpine@-product	-product=8
@gambia@-location	-location=92
@spanish_fly@-living_thing	-living_thing=9
@john_amos@-person	-person=72
@otto_harbach@-person	-person=263
@assassin@-organization	-organization=5
@umag@-event	-event=5
@j-kwon@-art	-art=1
@twisted@-art	-art=30
@jacques@-person	-person=63
@knights@-art	-art=3
@county_championship@-organization	-organization=1643
@troll@-product	-product=4
@steelhead@-location	-location=2
@joan_crawford@-person	-person=820
@transmission@-person	-person=4
@sceaux@-location	-location=84
@orthodox@-art	-art=3
@embraceable_you@-art	-art=96
@locomotion@-broadcast_network	-broadcast_network=8
@walnut_hills@-organization	-organization=2
@bacchus@-god	-god=161
@democracy@-organization	-organization=1
@getty_conservation_institute@-organization	-organization=28
@yvonne_loriod@-person	-person=56
@wesleyan@-religion-religion	-religion-religion=72
@porter@-location	-location=116
@reform_club@-organization	-organization=10
@november_17@-organization	-organization=7
@curlew@-person	-person=21
@cinerama@-person	-person=21
@sanctuary@-person	-person=30
@dragonflies@-product	-product=1
@nefyn@-location	-location=41
@2008@-person	-person=2
@reggie_walton@-person	-person=22
@nasir_hussain@-person	-person=67
@great_shefford@-location	-location=27
@no._19_squadron_raf@-organization	-organization=22
@scott_kalitta@-person	-person=21
@on_wings_of_eagles@-broadcast_program	-broadcast_program=1
@greek_theatre@-location	-location=54
@stevenage@-location	-location=336
@ami@-event	-event=3
@ether@-art	-art=21
@bradbury@-location	-location=21
@chris_childs@-person	-person=34
@george_putnam@-person	-person=34
@westfalia@-organization	-organization=29
@1987@-art	-art=10
@mark@-person	-person=294
@jericho@-art	-art=13
@clifton@-product	-product=1
@mgb@-organization	-organization=1
@nickelodeon@-person	-person=1
@great@-living_thing	-living_thing=4
@butler_university@-person	-person=1
@menominee@-location	-location=53
@perry_county,_pennsylvania@-location	-location=46
@sackville@-organization	-organization=8
@meet_me_in_st._louis@-person	-person=2
@special@-education-educational_degree	-education-educational_degree=1
@silvestre_revueltas@-person	-person=72
@tern@-organization	-organization=4
@zuni@-people-ethnicity	-people-ethnicity=143
@white_american@-food	-food=1
@elections_canada@-organization	-organization=201
@hungarian@-people-ethnicity	-people-ethnicity=14
@frank_tashlin@-person	-person=117
@fort_canning@-location	-location=37
@francesco_maria_grimaldi@-person	-person=31
@arutz_hayeladim@-broadcast_network	-broadcast_network=30
@breisgau-hochschwarzwald@-location	-location=78
@route_106@-location	-location=36
@geisenheim@-location	-location=40
@rosie@-broadcast_program	-broadcast_program=7
@baltimore@-organization	-organization=166
@samael@-person	-person=73
@lds@-religion-religion	-religion-religion=8
@basque_government@-location	-location=2
@spanish_fly@-person	-person=5
@f.c._tokyo@-organization	-organization=98
@cheap_trick@-art	-art=16
@d3@-product	-product=15
@ashwood@-location	-location=21
@kean@-person	-person=10
@lyndon_b._johnson@-location	-location=1
@mathematische_annalen@-art	-art=44
@regency@-person	-person=16
@national_museum_of_finland@-location	-location=26
@1944_election@-event	-event=58
@tiller@-location	-location=21
@management@-organization	-organization=4
@middletown,_ohio@-location	-location=117
@danish@-finance-stock_exchange	-finance-stock_exchange=1
@confederate@-art	-art=1
@thameslink@-location	-location=205
@van_dyke_parks@-person	-person=313
@smithers@-title	-title=2
@cao_hong@-person	-person=30
@ahar@-location	-location=35
@insurgency@-event	-event=40
@cream@-visual_art-color	-visual_art-color=28
@juan_diego_botto@-person	-person=34
@windsor_station@-location	-location=48
@billy_snedden@-person	-person=58
@in_2012@-organization	-organization=1
@erewhon@-art	-art=53
@lyme@-location	-location=75
@truesports@-person	-person=1
@the_year_without_a_santa_claus@-broadcast_program	-broadcast_program=38
@south_america@-event	-event=3
@xix@-event	-event=25
@kirkcudbrightshire@-location	-location=144
@archbishop_of_tuam@-title	-title=180
@manduca@-living_thing	-living_thing=16
@hyrcania@-location	-location=93
@spark@-art	-art=13
@tatler@-art	-art=34
@kirkland@-organization	-organization=1
@the_troubleshooters@-art	-art=3
@anamosa,_iowa@-location	-location=25
@water_music@-art	-art=36
@crossmaglen@-organization	-organization=10
@razia_sultana@-art	-art=1
@james_bond@-person	-person=25
@københavn@-location	-location=11
@dangerbird_records@-organization	-organization=74
@stuart_bingham@-person	-person=132
@pdf@-product	-product=1
@timor@-event	-event=8
@lansing@-location	-location=43
@sharon_lawrence@-person	-person=87
@kenner@-organization	-organization=51
@exhaust@-product	-product=12
@laval@-location	-location=548
@roger_reijners@-person	-person=26
@egersund@-location	-location=129
@the_haunting@-art	-art=84
@ascension@-person	-person=1
@haibara_district@-location	-location=60
@wouri_river@-location	-location=36
@talagang_tehsil@-location	-location=26
@pandora's_box@-location	-location=9
@weta@-person	-person=17
@flying_fish@-living_thing	-living_thing=18
@asterix@-person	-person=1
@regus@-organization	-organization=22
@james_frawley@-person	-person=27
@dvp@-location	-location=1
@main_street@-location	-location=333
@mursili_ii@-person	-person=36
@czechoslovakia@-location	-location=7120
@eyak@-language	-language=9
@swifts@-organization	-organization=31
@lowe@-organization	-organization=2
@foreign_correspondent@-title	-title=13
@ritchie@-location	-location=13
@sharbani_mukherjee@-person	-person=26
@hot_springs@-art	-art=5
@avid@-organization	-organization=28
@believe@-person	-person=1
@37@-event	-event=7
@president_of_yemen@-title	-title=35
@earth_2@-broadcast_program	-broadcast_program=41
@brooke_white@-person	-person=46
@spellbound@-person	-person=7
@flying_fish@-location	-location=5
@encore@-person	-person=3
@king_baudouin@-person	-person=23
@suffocation@-person	-person=131
@murdoch@-person	-person=30
@inverness_county@-location	-location=121
@cook_island@-organization	-organization=1
@dundas_real_mccoys@-organization	-organization=48
@hc_slovan_ústečtí_lvi@-organization	-organization=42
@massa_marittima@-location	-location=38
@it's_like,_you_know...@-broadcast_program	-broadcast_program=21
@kiplinger@-art	-art=1
@the_majestic@-art	-art=43
@red_line@-art	-art=3
@1964@-art	-art=5
@michele_tafoya@-person	-person=72
@duncan@-location	-location=89
@valvatidae@-living_thing	-living_thing=20
@deputy_prime_minister@-location	-location=1
@bra@-location	-location=26
@interpol@-organization	-organization=727
@knap_of_howar@-location	-location=23
@corinth_canal@-location	-location=64
@sanoma@-organization	-organization=50
@imagination@-person	-person=52
@mike@-location	-location=7
@baikal@-location	-location=43
@eaton@-organization	-organization=51
@majority_leader@-title	-title=50
@chittagong@-organization	-organization=1
@treasure_island@-broadcast_program	-broadcast_program=9
@g@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=29
@rithy_panh@-person	-person=46
@draco@-medicine-medical_treatment	-medicine-medical_treatment=3
@samarkand@-art	-art=4
@victoria_coach_station@-location	-location=52
@church_of_the_holy_trinity@-location	-location=37
@navarra@-person	-person=1
@jung@-art	-art=3
@gabriel_bethlen@-person	-person=87
@caldor@-organization	-organization=53
@albuquerque@-location	-location=589
@toowoomba@-product	-product=2
@hammerhead@-product	-product=1
@european_film_awards@-award	-award=186
@pico@-product	-product=10
@liverpool@-person	-person=6
@a._l._vijay@-person	-person=42
@overton_county,_tennessee@-location	-location=23
@hazel@-location	-location=7
@cameron_ling@-person	-person=29
@leatherman@-organization	-organization=17
@somerset@-title	-title=9
@negrito@-location	-location=1
@tide@-art	-art=1
@ali@-person	-person=760
@sydney_road@-location	-location=33
@the_golden_palominos@-person	-person=47
@rexton@-product	-product=4
@fall@-location	-location=1
@hopewell@-location	-location=144
@fairland@-location	-location=25
@wing_commander@-award	-award=1
@self-titled_debut@-person	-person=1
@technician@-title	-title=17
@addiscombe@-organization	-organization=2
@leytonstone@-organization	-organization=41
@faroese@-organization	-organization=3
@wigram@-person	-person=3
@xxl@-art	-art=439
@st._thomas@-art	-art=20
@tony_leung_ka-fai@-person	-person=93
@earth_crisis@-person	-person=80
@st._charles_county@-location	-location=86
@court_of_cassation@-location	-location=15
@apollonia@-person	-person=17
@react@-art	-art=12
@my_fair_lady@-broadcast_program	-broadcast_program=15
@natural_resources@-title	-title=1
@bronzino@-living_thing	-living_thing=2
@the_wacky_world_of_tex_avery@-broadcast_program	-broadcast_program=47
@edward_sabine@-person	-person=55
@sigcomm_award@-award	-award=21
@black_hills@-location	-location=467
@donna_pescow@-person	-person=25
@grainger@-person	-person=18
@oudenaarde@-event	-event=4
@loutraki@-location	-location=30
@corey_dillon@-person	-person=102
@2013_concacaf_gold_cup@-event	-event=104
@beng@-language	-language=2
@worcester_and_birmingham_canal@-location	-location=89
@consolers_of_the_lonely@-art	-art=23
@lunda@-language	-language=7
@sitka_spruce@-living_thing	-living_thing=32
@ria@-organization	-organization=21
@i_love_a_man_in_uniform@-art	-art=23
@chief_justice@-title	-title=2135
@earl_boykins@-person	-person=34
@k2@-organization	-organization=15
@turner_classic_movies@-broadcast_network	-broadcast_network=2
@battle_of_arnhem@-event	-event=109
@marten@-location	-location=1
@pulaski@-location	-location=209
@pandurii_târgu_jiu@-organization	-organization=61
@muttenz@-location	-location=40
@anna@-art	-art=31
@rob_roy@-person	-person=7
@the_english_historical_review@-art	-art=38
@creator@-product	-product=1
@gmina_zawonia@-location	-location=21
@limón@-location	-location=28
@eleventh@-event	-event=4
@banteay_srei@-location	-location=37
@gaspar_de_guzmán,_count-duke_of_olivares@-person	-person=46
@sweet_thursday@-art	-art=28
@tuluá@-location	-location=23
@edsa@-event	-event=3
@lublin@-location	-location=4114
@parliament_of_northern_ireland@-organization	-organization=389
@steve_wariner@-person	-person=210
@castelnuovo@-organization	-organization=8
@creepy@-art	-art=133
@church_of_the_holy_trinity@-person	-person=1
@1956–57@-event	-event=121
@ernst@-person	-person=32
@addictive@-art	-art=12
@new_westminster@-location	-location=505
@chimalpopoca@-person	-person=37
@del_baker@-person	-person=20
@christabel@-person	-person=13
@black_rock@-person	-person=1
@siete_partidas@-person	-person=20
@artland@-location	-location=9
@46th@-organization	-organization=17
@mcintosh@-food	-food=14
@robots@-medicine-medical_treatment	-medicine-medical_treatment=1
@leipzig_university@-location	-location=1
@sola@-living_thing	-living_thing=1
@glorious@-art	-art=26
@dafydd_elis-thomas@-person	-person=26
@william_janney@-person	-person=25
@confederation@-event	-event=4
@trafford@-organization	-organization=22
@kesteven@-location	-location=58
@ninth_circuit@-location	-location=1
@rush@-art	-art=119
@max_born@-person	-person=179
@hashim_amla@-person	-person=71
@dallas_cowboys@-event	-event=169
@akureyri@-location	-location=197
@rum_rebellion@-art	-art=3
@betrayal@-person	-person=1
@white_hall@-location	-location=43
@love_and_human_remains@-art	-art=24
@albert_canal@-location	-location=75
@serviceton@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@n.y.p.d.@-organization	-organization=2
@holywell@-location	-location=165
@lions_clubs_international@-organization	-organization=61
@deepika@-person	-person=1
@miss_universe_organization@-event	-event=7
@gymnastics@-organization	-organization=2
@united_states_tax_court@-organization	-organization=167
@stony_brook_film_festival@-event	-event=21
@fifty_classic_climbs_of_north_america@-art	-art=66
@dos_hermanas@-location	-location=52
@red_faber@-person	-person=32
@penghu@-location	-location=106
@tenafly,_new_jersey@-organization	-organization=1
@orchestra_victoria@-person	-person=23
@ōtsu@-person	-person=4
@thiokol@-organization	-organization=63
@new_hampshire@-product	-product=3
@fabien_pelous@-person	-person=29
@neil_zaza@-person	-person=20
@ardfinnan@-organization	-organization=9
@sn@-chemistry	-chemistry=17
@high_incident@-broadcast_program	-broadcast_program=29
@repalle@-location	-location=40
@76ers@-organization	-organization=41
@chief_of_staff_of_the_army@-title	-title=27
@roh_moo-hyun@-person	-person=171
@marmalade@-food	-food=12
@lichfield@-title	-title=12
@afa@-organization	-organization=30
@against_the_grain@-broadcast_program	-broadcast_program=10
@john_tyler@-person	-person=419
@the_courtship_of_eddie's_father@-art	-art=16
@pettit_national_ice_center@-location	-location=20
@elmira@-organization	-organization=8
@principia_college@-organization	-organization=64
@situation@-art	-art=24
@springer_science+business_media@-organization	-organization=333
@juan_de_nova_island@-location	-location=25
@i_think_i_love_you@-art	-art=35
@claude_demetrius@-person	-person=35
@bauan@-location	-location=25
@człopa@-location	-location=28
@alexander_alekhine@-person	-person=346
@copper@-living_thing	-living_thing=1
@ajmal_shahzad@-person	-person=20
@geoff_foster@-person	-person=20
@provisional_government@-organization	-organization=30
@royal_family@-person	-person=2
@murnau@-person	-person=8
@green_street@-location	-location=17
@strange_days@-art	-art=77
@vera_bazarova@-person	-person=57
@olive,_the_other_reindeer@-broadcast_program	-broadcast_program=33
@trafalgar_campaign@-event	-event=21
@pawan_hans@-organization	-organization=26
@heat_and_dust@-art	-art=43
@philippine_association_of_the_record_industry@-organization	-organization=81
@united_sikkim@-organization	-organization=58
@mirandela@-location	-location=34
@dirty_war@-event	-event=327
@chile@-language	-language=6
@biosphere_2@-location	-location=58
@executive_committee_range@-location	-location=23
@camera_obscura@-art	-art=4
@alfred-maurice_de_zayas@-person	-person=27
@1924_democratic_national_convention@-event	-event=36
@whitford@-location	-location=22
@7th@-event	-event=18
@university_of_missouri_system@-organization	-organization=56
@jack_hayter@-person	-person=29
@british_red_cross@-organization	-organization=185
@shildon@-location	-location=79
@leipzig@-location	-location=5056
@bayer_05_uerdingen@-organization	-organization=23
@devil's_peak@-location	-location=50
@john_f._kennedy@-organization	-organization=1
@championship_course@-location	-location=23
@high_hills_of_santee@-location	-location=21
@nałęczów@-location	-location=40
@stephen_hough@-person	-person=69
@columbus_crew@-organization	-organization=848
@alabama@-language	-language=12
@mixtec@-people-ethnicity	-people-ethnicity=154
@heroin@-medicine-drug	-medicine-drug=41
@penrose@-person	-person=10
@josé_carreras@-person	-person=313
@kino@-person	-person=65
@mazatec@-language	-language=11
@cambridge@-location	-location=5749
@mobile_suit_gundam@-product	-product=3
@druid@-person	-person=2
@fox's@-organization	-organization=3
@toronto-dominion_bank@-organization	-organization=106
@nachi@-location	-location=1
@i-league@-event	-event=2
@firefly@-location	-location=1
@success@-product	-product=6
@rogues_of_sherwood_forest@-art	-art=21
@arc@-location	-location=26
@coventry@-event	-event=4
@cathedral_of_the_holy_cross@-location	-location=30
@i_knew_you_were_waiting_(for_me)@-art	-art=26
@the_rasmus@-person	-person=138
@ina@-art	-art=1
@incredible@-organization	-organization=11
@nek@-religion-religion	-religion-religion=1
@cornwall@-organization	-organization=297
@södertälje_municipality@-location	-location=20
@bombardier@-location	-location=1
@4@-event	-event=25
@palmers_green@-organization	-organization=1
@shackleton@-product	-product=21
@novi_sad@-event	-event=1
@esna@-location	-location=29
@altoona@-organization	-organization=19
@mill_creek_entertainment@-organization	-organization=190
@greeks@-people-ethnicity	-people-ethnicity=25
@anything_is_possible@-art	-art=32
@royal_college_of_obstetricians_and_gynaecologists@-organization	-organization=91
@american_heritage@-art	-art=117
@stephen_uroš_iv_dušan_of_serbia@-person	-person=32
@eaton@-product	-product=3
@fender_stratocaster@-product	-product=379
@problem@-disease	-disease=1
@the_rum_diary@-person	-person=2
@paul_gilroy@-person	-person=36
@britney@-art	-art=46
@st._clair_pinckney@-person	-person=24
@arionidae@-living_thing	-living_thing=40
@gran@-broadcast_program	-broadcast_program=6
@confluence@-art	-art=2
@new_york_mets@-event	-event=102
@edinburgh_rugby@-organization	-organization=144
@argonaut@-location	-location=1
@sphingidae@-living_thing	-living_thing=1753
@gaza_province@-location	-location=44
@pim_fortuyn_list@-organization	-organization=55
@su_tong@-person	-person=20
@walnut@-living_thing	-living_thing=28
@shafqat_amanat_ali@-person	-person=31
@lady_be_good@-event	-event=12
@39th_battalion@-organization	-organization=20
@planes@-location	-location=1
@woodson@-organization	-organization=1
@lancashire@-language	-language=3
@zen@-broadcast_program	-broadcast_program=16
@fall_of_baghdad@-event	-event=23
@world_party@-person	-person=83
@henri@-event	-event=3
@respect@-broadcast_program	-broadcast_program=4
@corregidor@-art	-art=4
@bida@-location	-location=17
@rusk@-location	-location=71
@eastwood@-location	-location=206
@minamata@-disease	-disease=2
@monarch@-living_thing	-living_thing=13
@fricourt@-location	-location=22
@raja_harishchandra@-person	-person=2
@eli@-art	-art=8
@class_87@-product	-product=28
@david_rosenthal@-person	-person=32
@chicago_film_critics_association@-organization	-organization=95
@sunshine_coast_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@pangaea@-organization	-organization=1
@greater_kailash@-location	-location=24
@an-nasir_yusuf@-person	-person=22
@prince_edward_county,_ontario@-location	-location=30
@the_inimitable_jeeves@-art	-art=35
@changde@-event	-event=1
@rainbow@-living_thing	-living_thing=43
@burmantofts@-location	-location=30
@hey@-art	-art=2
@yugoslavian@-organization	-organization=6
@tennessee_performing_arts_center@-organization	-organization=21
@svt2@-broadcast_network	-broadcast_network=1
@u-47@-product	-product=20
@vác@-organization	-organization=1
@the_winds_of_war@-art	-art=59
@pediatrics@-title	-title=138
@genetics@-living_thing	-living_thing=1
@cranwell@-organization	-organization=3
@friuli@-organization	-organization=2
@argentinosaurus@-living_thing	-living_thing=39
@tynedale@-location	-location=34
@wrestling@-art	-art=5
@voodoo_experience@-event	-event=33
@double_dare@-product	-product=1
@silver_king@-person	-person=82
@calabasas,_california@-location	-location=99
@brunete@-location	-location=20
@rome_prize@-organization	-organization=2
@edward_hirsch@-person	-person=32
@elizabeth_s.c.@-organization	-organization=23
@cannes@-event	-event=35
@williams_lake,_british_columbia@-location	-location=32
@adal@-location	-location=51
@old@-location	-location=19
@jazz@-event	-event=1
@cape_fear_river@-location	-location=248
@cancer@-living_thing	-living_thing=12
@bilaspur_district@-location	-location=22
@industry@-art	-art=2
@asea@-organization	-organization=39
@anthony_wilson@-person	-person=23
@marinella@-broadcast_program	-broadcast_program=1
@cardiff_airport@-location	-location=53
@pieter_bleeker@-person	-person=42
@ed_robertson@-person	-person=68
@jacki_weaver@-person	-person=83
@chalatenango@-location	-location=73
@pawtucket@-product	-product=1
@best_of_the_west@-broadcast_program	-broadcast_program=22
@second_league@-organization	-organization=97
@oberlin@-location	-location=109
@western_freeway@-location	-location=36
@newtek@-organization	-organization=24
@call_of_cthulhu@-product	-product=118
@valerius_gratus@-person	-person=21
@godfather@-broadcast_program	-broadcast_program=1
@pcu@-art	-art=30
@sunrise@-person	-person=1
@bfi_southbank@-organization	-organization=2
@cat@-living_thing	-living_thing=174
@mambo@-location	-location=3
@fate@-art	-art=123
@united_states_congressman@-location	-location=1
@guise@-person	-person=2
@quality_street@-art	-art=36
@gorseinon@-location	-location=75
@l._mendel_rivers@-person	-person=48
@woodbury_university@-organization	-organization=42
@jain@-person	-person=1
@arnold_palmer@-food	-food=8
@mccloud_river@-location	-location=29
@alexander_stolbov@-person	-person=133
@innenstadt@-person	-person=1
@turner_broadcasting_system@-organization	-organization=270
@lire@-finance-currency	-finance-currency=123
@sky_television@-broadcast_network	-broadcast_network=2
@subramanian_swamy@-person	-person=32
@mission_hills@-location	-location=54
@youngstown@-location	-location=370
@dogfight@-art	-art=24
@a_night_on_the_town@-person	-person=1
@lasers@-art	-art=15
@mike_krukow@-person	-person=45
@abc_television@-organization	-organization=31
@llandaff@-location	-location=205
@boeing@-product	-product=1
@kingdom_of_france@-location	-location=991
@election@-person	-person=1
@sir@-art	-art=14
@pierre_lueders@-person	-person=24
@yanks@-organization	-organization=2
@addison@-organization	-organization=3
@rome_prize@-award	-award=167
@viburnum@-location	-location=4
@shangluo@-location	-location=36
@its@-location	-location=12
@u.s._route_218@-location	-location=31
@skåne_county@-location	-location=565
@l'elisir_d'amore@-art	-art=304
@colosseum@-person	-person=90
@ransom@-art	-art=49
@oktoberfest@-art	-art=1
@wilbraham@-person	-person=1
@prague@-art	-art=10
@johnson_space_center@-organization	-organization=41
@aqua_virgo@-location	-location=26
@dan_rowan@-person	-person=44
@larry_walker@-person	-person=127
@the_vikings@-event	-event=4
@mass@-art	-art=38
@sg_flensburg-handewitt@-organization	-organization=49
@altamont_pass@-location	-location=39
@801@-organization	-organization=5
@serapis@-product	-product=13
@sublime@-art	-art=9
@fernando_tatís@-person	-person=37
@twin_towers@-organization	-organization=1
@research@-location	-location=10
@bob_taylor@-product	-product=2
@gladstone@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@dungeon@-product	-product=8
@ed_wood@-art	-art=121
@sunbeam@-organization	-organization=164
@south_east@-location	-location=171
@black@-organization	-organization=6
@clifton_hill@-location	-location=74
@john_regis@-person	-person=41
@fujitsu@-person	-person=434
@bank_holiday@-law	-law=13
@people_like_us@-person	-person=19
@christ's@-organization	-organization=22
@björn_borg@-person	-person=394
@pacific_fleet@-organization	-organization=56
@second_anglo-afghan_war@-event	-event=222
@jauhar@-person	-person=22
@hugh_cornwell@-person	-person=105
@bishop's_stortford_college@-location	-location=37
@cottenham@-organization	-organization=1
@boyne@-product	-product=9
@an@-person	-person=20
@modesty_blaise@-broadcast_program	-broadcast_program=6
@kennett@-location	-location=36
@siddhartha@-person	-person=4
@mortification@-person	-person=49
@clapton@-location	-location=39
@oxfordshire@-location	-location=3412
@i_remember_you@-person	-person=1
@drivin_n_cryin@-person	-person=23
@in_love_and_war@-art	-art=21
@family_dollar@-organization	-organization=57
@kilimanjaro@-location	-location=31
@finn@-location	-location=43
@nasdaq-100@-event	-event=1
@topcliffe@-location	-location=31
@st_peters@-location	-location=23
@cuthbert@-person	-person=45
@dartmouth_medal@-award	-award=20
@the_contender@-broadcast_program	-broadcast_program=85
@paint_it_black@-person	-person=23
@saxon@-person	-person=281
@pete_duel@-person	-person=38
@get_a_life@-broadcast_program	-broadcast_program=74
@roy_eldridge@-person	-person=260
@carlo_chiti@-person	-person=24
@techtv@-organization	-organization=164
@palermo@-location	-location=2624
@jonathan_dickinson@-person	-person=21
@northwestern_university_press@-organization	-organization=63
@oas@-location	-location=13
@federal_reserve_bank_of_philadelphia@-organization	-organization=37
@species@-art	-art=58
@devaki@-person	-person=47
@museum_of_fine_arts@-organization	-organization=1
@slade@-location	-location=2
@collision@-transit	-transit=1
@machete@-broadcast_program	-broadcast_program=4
@butch@-person	-person=37
@the_core@-art	-art=59
@kwa@-language	-language=39
@fu_haifeng@-person	-person=141
@denison@-person	-person=8
@cancer_research_uk@-organization	-organization=262
@elected@-organization	-organization=1
@henry_lee@-person	-person=20
@airedale@-product	-product=3
@union_square_ventures@-person	-person=2
@accident_compensation_corporation@-organization	-organization=36
@algonquins@-people-ethnicity	-people-ethnicity=21
@bard@-title	-title=61
@sturt@-person	-person=5
@ralph_allen@-person	-person=63
@battle_of_montaperti@-event	-event=31
@stony_plain@-location	-location=50
@ellesmere@-person	-person=2
@cheek@-body_part	-body_part=3
@dale_chihuly@-person	-person=143
@natural_bridge@-event	-event=1
@angul@-location	-location=41
@nash@-disease	-disease=1
@sheldon_leonard@-person	-person=109
@rule_britannia@-art	-art=4
@anatolian_languages@-language	-language=58
@the_devils@-art	-art=72
@new_faces@-person	-person=2
@water_polo@-event	-event=58
@4th@-art	-art=5
@heaven's_gate@-organization	-organization=29
@primate@-location	-location=2
@keith_mansfield@-person	-person=34
@otto@-location	-location=12
@quino@-person	-person=28
@greater@-location	-location=27
@judge_mathis@-broadcast_program	-broadcast_program=61
@the_pillars_of_society@-art	-art=21
@accolade@-person	-person=61
@charles_louis@-person	-person=28
@take_control@-event	-event=1
@thommy_berggren@-person	-person=20
@championship@-organization	-organization=1988
@east_timor@-location	-location=1628
@british_navy@-organization	-organization=56
@rifleman@-title	-title=39
@mr._big@-person	-person=188
@magic_bus@-art	-art=43
@university_of_birmingham@-location	-location=2
@leith@-product	-product=2
@france_gall@-person	-person=126
@cordoba@-product	-product=8
@cape_cod_bay@-location	-location=86
@vignola@-location	-location=22
@morecambe@-location	-location=258
@camilla@-art	-art=14
@nada@-organization	-organization=4
@glad_you_came@-art	-art=39
@baptism@-organization	-organization=1
@united_states_atomic_energy_commission@-organization	-organization=211
@the_line@-art	-art=7
@cicinho@-person	-person=22
@1890@-art	-art=2
@ratu@-location	-location=2
@district_6@-organization	-organization=2
@strangers@-art	-art=31
@sss@-organization	-organization=356
@comoros@-location	-location=1066
@duel_in_the_sun@-art	-art=65
@raia@-location	-location=6
@legendary@-organization	-organization=1
@ano_liosia_olympic_hall@-location	-location=23
@cinematronics@-person	-person=51
@camp_academia@-location	-location=47
@monolith@-location	-location=2
@yunus_parvez@-person	-person=45
@goodness_gracious_me@-broadcast_program	-broadcast_program=42
@mystic_river@-art	-art=156
@orford@-person	-person=3
@zirc@-location	-location=20
@carlo_fontana@-person	-person=74
@fall@-event	-event=35
@tiptree@-award	-award=2
@veszprém@-organization	-organization=1
@bragança@-organization	-organization=2
@usfa@-organization	-organization=21
@todd_beamer@-person	-person=36
@john_roemer@-person	-person=26
@harrisburg,_pennsylvania@-location	-location=861
@goodbye_solo@-art	-art=11
@sam_nixon@-person	-person=27
@discovery@-art	-art=97
@mille_plateaux@-organization	-organization=73
@crown@-language	-language=2
@argentinean@-location	-location=37
@haifa@-organization	-organization=6
@richard_thaler@-person	-person=35
@del_norte@-location	-location=44
@kearney@-location	-location=93
@isabella@-visual_art-color	-visual_art-color=2
@starr@-location	-location=14
@montauk_branch@-transit	-transit=1
@deluge@-product	-product=10
@toto@-language	-language=1
@marin_ireland@-person	-person=25
@communist_party_of_spain@-organization	-organization=69
@nj@-organization	-organization=17
@hermann_goldschmidt@-person	-person=25
@north_texas_state_university@-location	-location=5
@federal_parliament@-event	-event=1
@algol@-art	-art=13
@brute_force@-product	-product=9
@cdc@-organization	-organization=239
@hindustani@-language	-language=362
@north_western_province@-location	-location=149
@department_of_the_treasury@-organization	-organization=37
@side_a@-person	-person=21
@sega_game_gear@-product	-product=224
@tar@-person	-person=8
@tuesdays_with_morrie@-art	-art=33
@sierra_vista@-location	-location=38
@rescue@-event	-event=4
@chip_davis@-person	-person=53
@aralar@-organization	-organization=37
@jan_karski@-person	-person=52
@baikonur_cosmodrome@-location	-location=501
@cnn@-person	-person=2
@gorky_park@-person	-person=19
@ben_cahoon@-person	-person=64
@champlain@-person	-person=26
@british_somaliland@-location	-location=258
@salisbury,_north_carolina@-location	-location=210
@athaliah@-art	-art=1
@the_roxy@-location	-location=76
@shield@-title	-title=2
@ohrigstad@-location	-location=25
@wang@-organization	-organization=20
@battipaglia@-event	-event=1
@men's_10,000_metres@-event	-event=20
@shooting_stars@-broadcast_program	-broadcast_program=96
@esquire@-organization	-organization=8
@lloyd's@-person	-person=2
@venetian@-location	-location=1133
@esteban_cambiasso@-person	-person=42
@sound_city@-art	-art=24
@moscow_kremlin@-art	-art=1
@sign@-person	-person=12
@postobón@-organization	-organization=24
@the_black_hole@-broadcast_program	-broadcast_program=1
@a_million_lights@-art	-art=20
@charlton@-person	-person=5
@ibrox@-location	-location=285
@congress@-person	-person=2
@mohammed_nadir_shah@-person	-person=40
@sudan@-event	-event=6
@mutton@-food	-food=36
@bkn@-organization	-organization=2
@smithsonian_institution@-organization	-organization=3120
@bakau@-location	-location=32
@puya@-product	-product=1
@rosetown@-location	-location=20
@savitri@-person	-person=81
@mercury_capri@-product	-product=22
@russian_army@-location	-location=2
@samurai@-art	-art=11
@tsingtao@-organization	-organization=6
@racing_santander@-organization	-organization=65
@italian_democratic_socialists@-organization	-organization=64
@opéra@-organization	-organization=40
@resident_advisor@-internet-website	-internet-website=114
@hebrew@-religion-religion	-religion-religion=10
@lionheart@-product	-product=3
@ed_royce@-person	-person=57
@frederikssund@-location	-location=61
@miss_venezuela@-event	-event=27
@luke_harangody@-person	-person=26
@leroy_shield@-person	-person=26
@grand_duke@-person	-person=10
@turkoman@-people-ethnicity	-people-ethnicity=35
@nan_grey@-person	-person=22
@cello_suites@-art	-art=25
@ais@-food	-food=1
@prince_george's@-location	-location=65
@yakumo@-product	-product=10
@joe_oriolo@-person	-person=20
@commodore@-location	-location=1
@sack@-person	-person=5
@berlin_airlift@-art	-art=2
@geary_boulevard@-location	-location=23
@sun@-location	-location=2
@mughals@-location	-location=216
@opatija@-organization	-organization=3
@dulce@-location	-location=5
@kalighat@-location	-location=45
@earl_of_dartmouth@-title	-title=17
@linx@-person	-person=15
@by_the_same_name@-location	-location=3
@bathurst,_new_brunswick@-location	-location=77
@las_vegas_legends@-organization	-organization=28
@spartanburg@-organization	-organization=1
@bovey_tracey@-location	-location=62
@lucian@-person	-person=273
@aurora@-organization	-organization=77
@waratah@-location	-location=58
@ignacio_zaragoza@-person	-person=35
@666@-location	-location=1
@diesel@-person	-person=114
@chief_jay_strongbow@-person	-person=23
@visions@-medicine-symptom	-medicine-symptom=6
@fulvia@-product	-product=5
@kunama@-people-ethnicity	-people-ethnicity=15
@nikkei@-art	-art=1
@origin@-person	-person=49
@20th_century_fox@-organization	-organization=2400
@h_2_@-chemistry	-chemistry=22
@canal_street@-event	-event=2
@omiš@-location	-location=77
@the_naked_city@-art	-art=57
@bath_stone@-visual_art-color	-visual_art-color=92
@black_panther@-broadcast_program	-broadcast_program=25
@new_jersey_department_of_corrections@-organization	-organization=32
@tiburones_de_la_guaira@-organization	-organization=40
@san_juan@-organization	-organization=2
@dundee_f.c.@-organization	-organization=53
@gasolina@-art	-art=30
@jean-françois_stévenin@-person	-person=42
@the_pickwick_papers@-art	-art=184
@cc@-organization	-organization=19
@wrestlemania_xiv@-event	-event=42
@tripping_daisy@-art	-art=1
@arundel@-title	-title=3
@david_byron@-person	-person=80
@crown_court@-broadcast_program	-broadcast_program=107
@venango@-location	-location=45
@2007_election@-location	-location=11
@fluke@-person	-person=1
@richard_virenque@-person	-person=63
@glenview@-location	-location=92
@infectious@-organization	-organization=6
@filmmaker@-person	-person=1
@shrinebuilder@-art	-art=5
@duke_of_york@-title	-title=288
@indecision@-art	-art=1
@island_line@-location	-location=33
@confucian@-living_thing	-living_thing=4
@wife@-person	-person=44
@marcel@-person	-person=34
@brainstorm@-person	-person=79
@altai@-organization	-organization=1
@hawaii@-living_thing	-living_thing=1
@city_councilman@-title	-title=4
@roseland@-art	-art=12
@52@-location	-location=37
@sweden's@-location	-location=38
@ossetians@-location	-location=4
@the_province@-location	-location=8
@dogfight@-product	-product=1
@oca@-organization	-organization=43
@georgette_leblanc@-person	-person=22
@oaklands@-organization	-organization=2
@muslim_ibn_aqeel@-person	-person=21
@los_hermanos@-person	-person=36
@roadkill@-art	-art=19
@depeche_mode@-art	-art=1
@susie_essman@-person	-person=35
@warlord@-person	-person=16
@scott_johnson@-person	-person=34
@beauchamp@-location	-location=7
@coon_rapids@-location	-location=46
@rishtey@-broadcast_program	-broadcast_program=13
@metropolitan@-title	-title=725
@riverfront_park@-location	-location=20
@miyazaki@-person	-person=5
@live_at_the_bbc@-art	-art=60
@gulf_coast@-art	-art=1
@computer@-title	-title=27
@taunton@-location	-location=1250
@d.a.f.@-art	-art=5
@dvp@-organization	-organization=37
@merriam-webster@-organization	-organization=141
@look_back_in_anger@-broadcast_program	-broadcast_program=6
@inverness,_nairn,_badenoch_and_strathspey@-location	-location=21
@david_ackles@-person	-person=30
@guitar@-product	-product=4472
@michael_pressman@-person	-person=20
@reading_football_club@-organization	-organization=31
@ekstraklasa@-event	-event=3
@crimea@-location	-location=17
@librazhd@-location	-location=28
@moundville@-location	-location=27
@dampierre@-location	-location=20
@tropic_of_cancer@-art	-art=69
@khadki@-event	-event=1
@rtl@-organization	-organization=114
@castles@-product	-product=4
@neapolitan@-food	-food=10
@liberal_government@-organization	-organization=16
@zim@-product	-product=2
@vilhena@-location	-location=11
@bingo@-product	-product=5
@cittadella@-location	-location=36
@guy_roux@-person	-person=39
@santa_barbara_news-press@-art	-art=31
@allen_lane@-person	-person=63
@miss_michigan@-event	-event=33
@route_20@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@coopers@-organization	-organization=18
@max_euwe@-person	-person=202
@nupe@-organization	-organization=3
@andy_ackerman@-person	-person=25
@willoughby_goddard@-person	-person=39
@rossa@-product	-product=1
@venus@-art	-art=167
@huntingdonshire@-location	-location=568
@music_man_stingray@-organization	-organization=1
@simon_mayo@-person	-person=119
@charles_stanley@-person	-person=80
@channel_islands@-event	-event=12
@july_20@-time	-time=239
@peirce@-location	-location=1
@appias_epaphia@-living_thing	-living_thing=20
@wct_tour@-organization	-organization=22
@hyper@-medicine-symptom	-medicine-symptom=2
@hill@-location	-location=43
@gaizka_mendieta@-person	-person=39
@saint-pierre,_martinique@-location	-location=22
@elliott_roosevelt@-person	-person=63
@colburn_school@-organization	-organization=36
@frosty_the_snowman@-broadcast_program	-broadcast_program=35
@fusion@-location	-location=1
@hugh_grosvenor,_1st_duke_of_westminster@-person	-person=37
@retreat@-event	-event=7
@sułów@-location	-location=20
@r@-finance-currency	-finance-currency=154
@archbishop_of_riga@-title	-title=21
@langholm@-organization	-organization=7
@csk@-finance-currency	-finance-currency=3
@eggs@-person	-person=10
@anne_of_green_gables@-art	-art=243
@superdome@-art	-art=3
@destruction@-event	-event=7
@the_house_of_hades@-art	-art=36
@eastbourne_college@-organization	-organization=103
@lavengro@-art	-art=20
@bill_gilonis@-person	-person=23
@james_schuyler@-person	-person=49
@the_answer@-art	-art=6
@elluz_peraza@-person	-person=23
@money_in_the_bank@-event	-event=101
@sardhana@-location	-location=29
@chanthaburi@-location	-location=72
@william_joyce@-person	-person=143
@new_road,_worcester@-location	-location=34
@zephyr@-god	-god=5
@kate_adie@-person	-person=37
@ogilby@-person	-person=28
@ag@-person	-person=5
@insect@-living_thing	-living_thing=89
@greek_catholic@-religion-religion	-religion-religion=14
@rab@-location	-location=96
@sanremo@-location	-location=222
@gmina_wołów@-location	-location=46
@circus_maximus@-location	-location=149
@toscano@-location	-location=1
@raga@-location	-location=2
@norris@-person	-person=20
@hispano@-location	-location=7
@utv@-broadcast_network	-broadcast_network=177
@fala_chen@-person	-person=54
@baltimore_blast@-organization	-organization=31
@awa@-person	-person=9
@do_re_mi@-art	-art=39
@psycho_circus@-art	-art=35
@azerbaijan@-location	-location=11362
@clergy@-title	-title=70
@predecessor@-broadcast_program	-broadcast_program=3
@compiègne@-organization	-organization=1
@saz@-person	-person=2
@army_officer@-title	-title=21
@gibson@-organization	-organization=450
@llama@-art	-art=1
@how_to_succeed_in_business_without_really_trying@-art	-art=214
@lorca@-location	-location=77
@stags@-organization	-organization=25
@world_evangelical_alliance@-organization	-organization=42
@state_senator@-location	-location=2
@armagh@-title	-title=14
@administration@-title	-title=18
@fifa_13@-product	-product=51
@state_of_israel@-location	-location=141
@dahlem@-location	-location=68
@2013@-event	-event=1503
@rush_of_fools@-art	-art=4
@paul_robeson@-organization	-organization=1
@e-flat_clarinet@-product	-product=70
@sunbird@-art	-art=3
@baldwin_county@-location	-location=126
@john_connally@-person	-person=130
@north_pacific@-location	-location=37
@university@-art	-art=1
@solsbury_hill@-art	-art=21
@henry_howard,_7th_duke_of_norfolk@-person	-person=25
@rosengård@-organization	-organization=1
@mount_olivet_cemetery@-location	-location=156
@juventino_rosas@-location	-location=1
@the_henry_ford@-location	-location=56
@six_feet_under@-person	-person=131
@milan_galić@-person	-person=20
@franks@-people-ethnicity	-people-ethnicity=1241
@raf_horsham_st_faith@-location	-location=32
@premier_limited_overs_tournament@-event	-event=26
@advocates@-organization	-organization=4
@david_mcwilliams@-person	-person=49
@kiaran_mclaughlin@-person	-person=22
@monagas@-location	-location=59
@duke_university@-location	-location=1
@the_american@-location	-location=1
@mumtaz@-organization	-organization=4
@english@-organization	-organization=317
@syndication@-organization	-organization=1
@savithri@-person	-person=21
@malus@-living_thing	-living_thing=187
@dekalb_county,_illinois@-location	-location=35
@tiller@-organization	-organization=12
@dubai@-organization	-organization=5
@middlesex@-title	-title=2
@piauí@-location	-location=433
@province_of_agrigento@-location	-location=51
@paul_hurst@-person	-person=77
@mirza_ghulam_ahmad@-person	-person=291
@hiraizumi@-location	-location=26
@weir@-organization	-organization=1
@laon-couvron_air_base@-location	-location=36
@puntarenas@-location	-location=26
@sbn@-broadcast_network	-broadcast_network=2
@my_bloody_valentine@-art	-art=32
@shogun_assassin@-art	-art=20
@1982_nfl_season@-event	-event=28
@omaha@-organization	-organization=14
@ultimo@-location	-location=76
@discus@-living_thing	-living_thing=9
@jadwiga_jędrzejowska@-person	-person=20
@los_ángeles@-location	-location=37
@benjamin_hoadly@-person	-person=57
@sukiyaki@-food	-food=12
@izumo@-location	-location=86
@serbian_orthodox@-organization	-organization=126
@peter_howitt@-person	-person=51
@cherokee@-organization	-organization=1
@prince_valdemar_of_denmark@-person	-person=31
@nativity_of_the_theotokos@-time	-time=33
@sodium@-chemistry	-chemistry=68
@spartak@-organization	-organization=40
@fun_boy_three@-person	-person=70
@enlightenment@-event	-event=1
@route_95@-location	-location=15
@the_joey_bishop_show@-person	-person=3
@tony_phillips@-person	-person=39
@anglo-saxon@-people-ethnicity	-people-ethnicity=827
@christ_church_grammar_school@-organization	-organization=51
@7@-organization	-organization=17
@warden@-internet-website	-internet-website=1
@kpelle@-people-ethnicity	-people-ethnicity=15
@hammerfest@-location	-location=189
@miss_world_2003@-event	-event=37
@feldkirchen@-location	-location=21
@mro@-product	-product=27
@durango@-person	-person=1
@mcclellan@-person	-person=30
@bettws@-organization	-organization=7
@kano@-organization	-organization=1
@amaia_montero@-art	-art=5
@suzy@-person	-person=30
@zoot_woman@-art	-art=3
@the_future@-art	-art=42
@green@-organization	-organization=257
@antonio_pérez@-person	-person=32
@iraqi@-organization	-organization=6
@china@-medicine-medical_treatment	-medicine-medical_treatment=3
@ventricle@-body_part	-body_part=93
@snoopy_vs._the_red_baron@-product	-product=10
@harald_eia@-person	-person=30
@the_grapes_of_wrath@-art	-art=207
@stockton@-location	-location=160
@god_of_war@-product	-product=77
@knoxville,_tennessee@-event	-event=1
@proto-austronesian@-language	-language=20
@louny_district@-location	-location=63
@thune@-person	-person=2
@task_force@-art	-art=10
@table@-computer-programming_language	-computer-programming_language=1
@saraiki@-language	-language=24
@horsley@-location	-location=22
@imam@-organization	-organization=4
@pichincha@-location	-location=51
@_british@-location	-location=22
@portland_pirates@-organization	-organization=341
@d@-body_part	-body_part=3
@dipodidae@-living_thing	-living_thing=109
@sucker_punch@-art	-art=75
@reconquered@-event	-event=24
@nick_robinson@-person	-person=47
@earl_of_nottingham@-person	-person=11
@milt_pappas@-person	-person=72
@metrolink@-location	-location=1
@greater_poland@-title	-title=24
@syrians@-organization	-organization=3
@william_w._belknap@-person	-person=53
@glen_hanlon@-person	-person=36
@johnston_forbes-robertson@-person	-person=58
@taiwan_television@-broadcast_network	-broadcast_network=27
@christian_vi@-person	-person=71
@wendy_carlos@-person	-person=108
@joking_apart@-broadcast_program	-broadcast_program=35
@the_kingston_trio@-art	-art=7
@postal_2@-product	-product=23
@viduidae@-living_thing	-living_thing=22
@demo@-event	-event=4
@the_eagle@-person	-person=1
@oulu@-location	-location=571
@planctomycetes@-living_thing	-living_thing=20
@winton@-person	-person=1
@nv@-location	-location=30
@1973@-event	-event=965
@kiunga@-location	-location=21
@nicollet@-location	-location=28
@raphael_soriano@-person	-person=20
@moscow,_russia@-event	-event=1
@dodge_dart@-organization	-organization=2
@premature_ejaculation@-person	-person=7
@loboc@-location	-location=22
@carlton_cuse@-person	-person=119
@viterbo@-organization	-organization=1
@radio@-organization	-organization=21
@nando_bruno@-person	-person=22
@vera@-person	-person=12
@the_hebrew_hammer@-art	-art=22
@dai@-art	-art=1
@idol@-art	-art=11
@saban_center_for_middle_east_policy@-organization	-organization=21
@evan_ziporyn@-person	-person=35
@garuda@-organization	-organization=7
@portland@-person	-person=6
@britten-norman_islander@-product	-product=154
@watts@-location	-location=71
@alla_kudryavtseva@-person	-person=147
@save_the_tiger@-art	-art=33
@pentecostal@-organization	-organization=14
@serpent@-person	-person=9
@montréal@-transit	-transit=1
@nile_kinnick@-person	-person=63
@american_astronomical_society@-organization	-organization=356
@niles@-organization	-organization=1
@maitland@-location	-location=296
@canning@-location	-location=87
@st._benedict@-person	-person=23
@trisha@-broadcast_program	-broadcast_program=11
@piedmont@-organization	-organization=4
@20,000_leagues_under_the_sea@-art	-art=108
@malawi@-finance-stock_exchange	-finance-stock_exchange=1
@teignmouth@-location	-location=197
@simplicius@-person	-person=51
@the_legend_of_the_condor_heroes@-art	-art=51
@suffolk_county_council@-location	-location=55
@democratic_movement_for_change@-organization	-organization=30
@anu@-organization	-organization=44
@representatives@-title	-title=18
@okinawan@-language	-language=43
@st._james_infirmary_blues@-art	-art=23
@zarganar@-person	-person=23
@stonewall_jackson@-person	-person=425
@tenacious_d@-person	-person=238
@latins@-language	-language=1
@la_rochelle@-organization	-organization=1
@level_3@-organization	-organization=14
@engineering@-location	-location=7
@fall_of_communism@-event	-event=47
@uncasville,_connecticut@-location	-location=223
@dangerous@-art	-art=164
@valeria@-person	-person=8
@union_navy@-organization	-organization=834
@edward_iii@-person	-person=749
@the_professionals@-broadcast_program	-broadcast_program=292
@rephlex_records@-organization	-organization=56
@liber@-person	-person=1
@texas@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@kirkwood@-organization	-organization=3
@taranaki@-organization	-organization=126
@gmina_strzelce_krajeńskie@-location	-location=38
@john_crosbie@-person	-person=69
@latur_district@-location	-location=35
@red_cross@-title	-title=2
@boxers@-event	-event=18
@me@-disease	-disease=11
@devadatta@-person	-person=36
@east_stroudsburg@-location	-location=29
@severn@-location	-location=106
@nome_census_area,_alaska@-location	-location=20
@matrix@-product	-product=5
@jérémy_chardy@-person	-person=137
@bled@-medicine-symptom	-medicine-symptom=1
@daw@-location	-location=1
@elected@-location	-location=4
@southern_italy@-location	-location=364
@mistaken_identity@-art	-art=41
@the_postal_service@-organization	-organization=1
@reedley,_california@-location	-location=30
@a38@-location	-location=218
@velvet_sky@-organization	-organization=1
@l@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@raiders@-art	-art=1
@just_after_sunset@-art	-art=26
@hoffmann-la_roche@-organization	-organization=107
@old_ironsides@-location	-location=2
@israeli@-people-ethnicity	-people-ethnicity=765
@jamie_morris@-person	-person=31
@emirau_island@-location	-location=26
@san_jose@-organization	-organization=84
@the_warehouse@-organization	-organization=16
@oxfordshire@-title	-title=7
@falling_in_love_again@-art	-art=33
@alexander_rosenberg@-person	-person=20
@interwar@-location	-location=4
@tarzan_boy@-art	-art=21
@voronezh@-location	-location=18
@nationalliga_a@-event	-event=1
@vyazma@-location	-location=106
@saskatoon—wanuskewin@-location	-location=20
@system_v@-organization	-organization=1
@beltrami@-person	-person=4
@campbeltown@-location	-location=216
@electric_wizard@-person	-person=105
@neotel@-organization	-organization=20
@guillaume_hoarau@-person	-person=28
@abu_taher@-person	-person=26
@67th_venice_international_film_festival@-event	-event=97
@4@-organization	-organization=104
@battle_of_ushant@-event	-event=49
@13@-organization	-organization=4
@rotax_582@-product	-product=258
@bagot@-location	-location=30
@louise_lasser@-person	-person=51
@algiers@-organization	-organization=1
@eclipse@-person	-person=1
@graham_kavanagh@-person	-person=40
@turks@-event	-event=4
@robert_bloch@-person	-person=308
@barry_darsow@-person	-person=20
@meridian,_mississippi@-location	-location=343
@hustler_video@-art	-art=1
@tusker@-organization	-organization=50
@enterprises@-organization	-organization=1
@lokeren@-organization	-organization=152
@hungerford@-title	-title=5
@sons_of_temperance@-organization	-organization=27
@the_war_of_the_roses@-art	-art=37
@scottish_highlands@-location	-location=922
@chirac@-location	-location=1
@britten@-person	-person=222
@hainanese@-people-ethnicity	-people-ethnicity=2
@ian_crocker@-person	-person=47
@mountbatten@-location	-location=5
@pedro_ramírez_vázquez@-person	-person=20
@chinese_civil_war@-event	-event=1291
@pope_alexander_iv@-person	-person=137
@alice_bailey@-person	-person=73
@padbury@-organization	-organization=2
@cuéntame_cómo_pasó@-broadcast_program	-broadcast_program=22
@franklin@-event	-event=5
@military_coup@-location	-location=1
@ministry_of_foreign_affairs@-title	-title=38
@abuse@-event	-event=2
@buchan@-person	-person=1
@battle_of_mine_creek@-event	-event=38
@tern@-living_thing	-living_thing=218
@blue_devils_drum_and_bugle_corps@-person	-person=23
@food_city_500@-location	-location=1
@benny_carter@-person	-person=408
@healey@-organization	-organization=10
@queens@-living_thing	-living_thing=13
@bačka@-organization	-organization=10
@ceylon@-location	-location=471
@united_states_district_court_for_the_middle_district_of_florida@-organization	-organization=73
@desireless@-art	-art=3
@leeward_islands@-organization	-organization=98
@kisima_music_awards@-award	-award=20
@reformer@-event	-event=16
@brightside@-art	-art=9
@magister@-product	-product=2
@willard_robison@-person	-person=55
@geraldine@-person	-person=6
@asante_kotoko@-organization	-organization=43
@heaton_park@-location	-location=47
@human@-person	-person=5
@basic@-art	-art=23
@states@-location	-location=611
@doba@-location	-location=29
@olympian@-event	-event=236
@leixlip@-location	-location=120
@melvin_schwartz@-person	-person=23
@big_c@-organization	-organization=21
@russ_grimm@-person	-person=45
@connecticut@-event	-event=14
@domžale@-organization	-organization=106
@jung@-location	-location=2
@hotelier@-product	-product=1
@sioux@-language	-language=18
@international_house@-organization	-organization=4
@matsu@-god	-god=5
@the_boxer@-person	-person=1
@jane_darwell@-person	-person=104
@a_majority_of_one@-art	-art=26
@bon@-person	-person=4
@honeywell@-organization	-organization=552
@dj_premier@-person	-person=420
@ruby@-product	-product=21
@pappenheim@-location	-location=45
@mingo_county,_west_virginia@-location	-location=34
@the_mighty_ducks@-broadcast_program	-broadcast_program=7
@parliamentary_elections@-event	-event=229
@farinelli@-person	-person=95
@monty_python@-person	-person=745
@ceylonese@-location	-location=18
@tim_montgomerie@-person	-person=20
@editing@-title	-title=28
@the_bing_crosby_show@-person	-person=1
@time_warner@-organization	-organization=1132
@fifa_ballon_d'or@-award	-award=37
@korana@-people-ethnicity	-people-ethnicity=3
@roorkee@-location	-location=120
@yarrow@-organization	-organization=89
@wallia@-person	-person=31
@lassen_national_forest@-location	-location=30
@sulęcin@-location	-location=97
@somerton@-location	-location=130
@inba@-art	-art=2
@kirtipur@-location	-location=37
@kanda@-living_thing	-living_thing=1
@an@-disease	-disease=7
@7@-event	-event=44
@marcus_miller@-person	-person=290
@tripura@-location	-location=786
@mississippi@-title	-title=1
@the_last_emperor@-person	-person=8
@national_museum_of_serbia@-location	-location=87
@what's_new@-art	-art=19
@pär_lagerkvist@-person	-person=51
@jeffrey_ford@-person	-person=40
@addicted@-disease	-disease=22
@kaiserslautern@-location	-location=676
@action@-broadcast_program	-broadcast_program=37
@myth@-person	-person=1
@the_simple_life@-broadcast_program	-broadcast_program=92
@julia_gillard@-person	-person=452
@joe_hoeffel@-person	-person=28
@bobby_orlando@-person	-person=30
@cock_sparrer@-person	-person=65
@clementine@-event	-event=10
@acoustic@-person	-person=1
@staten_island_ferry@-food	-food=1
@mcdonnell_douglas_dc-10-30@-product	-product=28
@land_of_the_giants@-art	-art=6
@hugh_cairns@-person	-person=21
@gerardo_martino@-person	-person=31
@apache_ant@-product	-product=40
@_@-title	-title=157
@1978_african_cup_of_nations@-event	-event=40
@lemmy_kilmister@-person	-person=22
@bedford@-location	-location=728
@tauranga@-event	-event=2
@simon_hussey@-person	-person=22
@marquis@-product	-product=8
@china_grove@-art	-art=20
@new_south_wales@-title	-title=1
@fire_and_ice@-art	-art=33
@international_hockey_federation@-organization	-organization=179
@oglethorpe_county,_georgia@-location	-location=24
@haha-jima@-location	-location=20
@four@-location	-location=2
@aerodrom@-location	-location=22
@gallery@-product	-product=1
@portsmouth_city_council@-location	-location=3
@radegund@-person	-person=30
@that_was_the_week_that_was@-broadcast_program	-broadcast_program=42
@japan_academy_prize@-award	-award=168
@romanov_family_association@-organization	-organization=25
@holberg@-person	-person=18
@denton@-person	-person=5
@yavapai@-location	-location=26
@minister_of_education@-organization	-organization=109
@industry_standard@-organization	-organization=24
@samaritans@-event	-event=1
@mother_superior@-title	-title=42
@guineas@-event	-event=1
@venu@-person	-person=15
@ernst_bloch@-person	-person=78
@west@-person	-person=52
@last_exit@-art	-art=7
@commonwealth_games@-organization	-organization=1
@walter_p._lewis@-person	-person=20
@flying_high@-broadcast_program	-broadcast_program=9
@fountain_valley,_california@-location	-location=69
@flagstaff@-event	-event=2
@teti@-person	-person=35
@iceland@-religion-religion	-religion-religion=3
@the_real_thing@-art	-art=192
@nai@-language	-language=3
@duden@-art	-art=44
@marijuana_party_of_canada@-organization	-organization=25
@bones@-broadcast_program	-broadcast_program=682
@villafranca@-person	-person=1
@nieuw_amsterdam@-product	-product=8
@cryptic_studios@-person	-person=30
@sport.ro@-broadcast-tv_channel	-broadcast-tv_channel=27
@sumner@-location	-location=139
@czech@-person	-person=1
@pfc@-body_part	-body_part=1
@for_your_love@-broadcast_program	-broadcast_program=37
@brothers@-organization	-organization=33
@hayward@-location	-location=235
@alfred_p._sloan@-person	-person=80
@william_bentinck,_1st_earl_of_portland@-person	-person=35
@uma@-person	-person=13
@western_sahara@-organization	-organization=2
@louisa@-person	-person=16
@alexander_mcgillivray@-person	-person=38
@mutsu@-product	-product=20
@ari_gold@-person	-person=36
@tuba@-product	-product=96
@saxon_shore@-art	-art=1
@alexander_nevsky_cathedral@-location	-location=47
@salò@-organization	-organization=2
@pot@-organization	-organization=8
@john_fothergill@-person	-person=31
@adolphe@-person	-person=27
@car@-person	-person=1
@antony_green@-person	-person=40
@southwestern@-language	-language=6
@born_free@-broadcast_program	-broadcast_program=7
@battle_of_alcatraz@-event	-event=22
@battlezone@-product	-product=57
@lotbinière@-location	-location=69
@nine_days@-time	-time=2
@sparrow@-art	-art=17
@crusade@-art	-art=15
@thieves@-art	-art=25
@colonial_rule@-location	-location=17
@grand_prince_of_kiev@-location	-location=1
@peterson@-organization	-organization=3
@laval@-organization	-organization=67
@chalus_county@-location	-location=184
@haarlem@-location	-location=1633
@life_during_wartime@-art	-art=40
@shattered@-broadcast_program	-broadcast_program=24
@partisan@-title	-title=233
@insomniac@-person	-person=2
@swiss_super_league@-organization	-organization=830
@grosse_pointe@-location	-location=127
@molise@-location	-location=383
@smg@-broadcast_network	-broadcast_network=6
@valerie_curtin@-person	-person=39
@rena@-person	-person=2
@royton@-organization	-organization=3
@federally@-organization	-organization=39
@martha_wainwright@-person	-person=205
@menelaus@-person	-person=21
@santander_uk@-organization	-organization=47
@yarrow@-living_thing	-living_thing=13
@bealls@-organization	-organization=40
@stone_county@-location	-location=22
@satyajit_ray_film_and_television_institute@-organization	-organization=24
@big_brother@-broadcast_program	-broadcast_program=494
@republic_of_transkei@-location	-location=45
@achille@-location	-location=9
@kershaw@-person	-person=6
@virtue@-organization	-organization=1
@pacific_blue@-organization	-organization=6
@earl_mountbatten_of_burma@-person	-person=27
@apa@-location	-location=9
@zhuang@-person	-person=1
@ruma@-location	-location=94
@bitch@-living_thing	-living_thing=2
@hospitality@-person	-person=3
@marathon@-person	-person=1
@spinner@-product	-product=2
@gateway@-art	-art=26
@schwarzkopf@-organization	-organization=12
@south_bank@-location	-location=42
@cherry_pie@-food	-food=1
@czech_republic@-location	-location=3
@guantánamo@-organization	-organization=1
@adam_pally@-person	-person=31
@rammstein@-person	-person=576
@the_league_of_gentlemen@-art	-art=45
@heilbronn@-location	-location=39
@revelation@-organization	-organization=6
@vincent_crane@-person	-person=60
@marek_borowski@-person	-person=25
@two_and_a_half_men@-broadcast_program	-broadcast_program=605
@david_narcizo@-person	-person=23
@hardy@-location	-location=48
@st_vincents@-organization	-organization=58
@greeks@-religion-religion	-religion-religion=3
@earl_of_radnor@-person	-person=1
@starship@-product	-product=1
@fc_sopron@-organization	-organization=25
@simon_guggenheim@-person	-person=20
@centurion@-organization	-organization=3
@jennifer_rosales@-person	-person=20
@helen_cornelius@-person	-person=21
@george_green@-person	-person=50
@janie_jones@-art	-art=14
@hunger@-medicine-symptom	-medicine-symptom=24
@pollock@-living_thing	-living_thing=24
@old_world@-location	-location=1
@pine_ridge_indian_reservation@-location	-location=185
@ramadi@-event	-event=1
@gregg_hansford@-person	-person=40
@vauxhall_motors@-organization	-organization=196
@st_mary's@-organization	-organization=12
@råde@-organization	-organization=6
@irish_confederate@-event	-event=1
@here@-event	-event=9
@irt_ninth_avenue_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=64
@guildford@-event	-event=1
@kamen_rider@-broadcast_program	-broadcast_program=131
@vatican_city@-location	-location=1053
@stories@-title	-title=10
@swac@-organization	-organization=61
@gmina_kłomnice@-location	-location=25
@jeanne_calment@-person	-person=60
@taz-mania@-product	-product=4
@wolfgang_ambros@-person	-person=21
@northumbria@-location	-location=1131
@mr._bungle@-art	-art=7
@indigenous_peoples@-people-ethnicity	-people-ethnicity=169
@cresswell@-person	-person=4
@levadia_tallinn@-organization	-organization=34
@here@-medicine-drug	-medicine-drug=1
@olympic_park@-location	-location=82
@rania@-location	-location=11
@painting@-person	-person=1
@1988_state_election@-event	-event=20
@take_shelter@-art	-art=56
@teochew@-language	-language=129
@bunting@-living_thing	-living_thing=18
@5th_avenue@-location	-location=29
@burns@-disease	-disease=1
@collingwood_college@-organization	-organization=21
@fed_cup@-organization	-organization=8
@peggy_lee@-person	-person=695
@tobago@-location	-location=520
@80@-event	-event=3
@tarzan_boy@-person	-person=9
@lusitanians@-people-ethnicity	-people-ethnicity=94
@alex_koslov@-person	-person=75
@international_solar_energy_society@-organization	-organization=20
@the_lamb@-art	-art=17
@hemsworth@-location	-location=112
@heavenly@-organization	-organization=1
@sydney_cove@-location	-location=115
@4th_infantry_division@-organization	-organization=271
@nativity@-time	-time=17
@stalin's@-person	-person=30
@virtue@-art	-art=8
@big_river@-location	-location=25
@you_again@-art	-art=27
@vanguard@-product	-product=36
@toronto@-location	-location=18272
@two_by_two@-art	-art=21
@spinal@-disease	-disease=3
@mar_thoma_i@-person	-person=27
@savona@-organization	-organization=29
@semaphore@-art	-art=1
@ottawa_hills_high_school@-organization	-organization=23
@u.s._department_of_energy@-organization	-organization=76
@rome,_open_city@-art	-art=51
@libertad@-location	-location=16
@superman@-product	-product=12
@route_60@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@amadeus@-art	-art=337
@iron_gates@-location	-location=46
@endnote@-art	-art=3
@yamuna@-person	-person=1
@christian_democratic_party@-organization	-organization=417
@mughals@-event	-event=4
@redondo@-person	-person=4
@benjamin_lumley@-person	-person=20
@congress@-location	-location=19
@nintendo_famicom@-product	-product=34
@johann_heinrich_alsted@-person	-person=21
@littoral@-organization	-organization=1
@massachusetts_charitable_mechanic_association@-organization	-organization=49
@augustinian@-organization	-organization=339
@cathedral@-person	-person=98
@regis@-person	-person=10
@mvp@-broadcast_program	-broadcast_program=25
@stephen_barrett@-person	-person=46
@grosseto@-organization	-organization=161
@sioux@-location	-location=15
@vladimíra_uhlířová@-person	-person=93
@sangeeta_bijlani@-person	-person=29
@cold_war@-person	-person=4
@bobby_dodd@-person	-person=55
@nordic@-product	-product=2
@incontinence@-medicine-symptom	-medicine-symptom=72
@bunnell@-location	-location=31
@tower_hamlets@-organization	-organization=5
@tweedsmuir@-location	-location=21
@cold_spring_harbor@-organization	-organization=6
@camrose_county@-location	-location=21
@walker_art_center@-location	-location=456
@matty_fryatt@-person	-person=28
@ocala@-location	-location=199
@gustaf_molander@-person	-person=37
@kindersley@-person	-person=1
@edinburg@-location	-location=141
@honnō-ji@-location	-location=22
@shangri-la@-location	-location=4
@dennis@-organization	-organization=49
@brian_leonard@-person	-person=20
@myrtle_beach,_south_carolina@-location	-location=294
@brazilian_girls@-art	-art=1
@dniprodzerzhynsk@-location	-location=49
@assembly@-location	-location=5
@gks_tychy@-organization	-organization=53
@women's_road_race@-event	-event=84
@rebecca_levene@-person	-person=28
@saint_mary@-person	-person=97
@2008_afc_champions_league@-organization	-organization=1
@fairborn@-location	-location=32
@serre@-event	-event=3
@wallander@-broadcast_program	-broadcast_program=23
@gonçalves_dias@-location	-location=1
@henderson_field@-event	-event=2
@pierre@-location	-location=102
@scotty_moore@-person	-person=137
@run@-location	-location=17
@leica_camera@-organization	-organization=28
@union_for_a_popular_movement@-organization	-organization=754
@annie_haslam@-person	-person=63
@prom@-art	-art=42
@inside_edition@-broadcast_program	-broadcast_program=309
@gulf_of_bothnia@-location	-location=267
@alesia@-event	-event=17
@white_lion@-person	-person=146
@japanese_government@-organization	-organization=71
@titan@-god	-god=226
@tartakower@-person	-person=21
@schuylerville@-location	-location=33
@siegfried_wagner@-person	-person=42
@avellino@-person	-person=1
@qom_county@-location	-location=236
@portrush@-location	-location=139
@united_nations_relief_and_rehabilitation_administration@-organization	-organization=92
@my_family@-broadcast_program	-broadcast_program=191
@yvette_chauviré@-person	-person=20
@norm_hiscock@-person	-person=20
@malibu@-organization	-organization=22
@sitting_bull@-person	-person=283
@marianne@-location	-location=6
@archipelago@-location	-location=20
@marker@-location	-location=23
@zora_folley@-person	-person=32
@cork@-location	-location=2668
@struer@-location	-location=28
@paul_frees@-person	-person=225
@essay@-art	-art=36
@daffney@-person	-person=58
@alicia@-product	-product=1
@luverne,_minnesota@-location	-location=24
@cities@-art	-art=26
@tinsukia@-location	-location=63
@samuel_wyatt@-person	-person=42
@ganja@-location	-location=260
@terengganu@-organization	-organization=56
@redhead@-living_thing	-living_thing=13
@newcastle@-broadcast_program	-broadcast_program=1
@1930@-product	-product=1
@highland_park@-organization	-organization=7
@tormato@-art	-art=22
@george_perles@-person	-person=21
@bragança@-location	-location=108
@derby@-food	-food=3
@piton_de_la_fournaise@-location	-location=36
@westfield@-organization	-organization=52
@policeman@-organization	-organization=5
@minister_of_the_interior@-title	-title=109
@kopassus@-organization	-organization=62
@manuel_blum@-person	-person=32
@obama@-event	-event=3
@13@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=48
@intercontinental_cup@-event	-event=582
@brimington@-location	-location=24
@harz_narrow_gauge_railways@-organization	-organization=34
@starke@-location	-location=38
@sunshine_coast@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@southside@-art	-art=20
@america's_cup@-organization	-organization=2
@lyne@-person	-person=4
@tokyo_racecourse@-location	-location=47
@loose_ends@-person	-person=46
@os_mutantes@-person	-person=102
@bright@-person	-person=22
@bendigo@-organization	-organization=1
@prince_william@-location	-location=48
@yo_gabba_gabba!@-broadcast_program	-broadcast_program=91
@jnana@-god	-god=26
@grenchen@-organization	-organization=2
@upper@-body_part	-body_part=3
@william_waynflete@-person	-person=40
@scarab@-living_thing	-living_thing=14
@river_city_rascals@-organization	-organization=21
@volta@-broadcast_program	-broadcast_program=6
@saint@-person	-person=15
@the_forsyte_saga@-broadcast_program	-broadcast_program=53
@while_you_were_sleeping@-broadcast_program	-broadcast_program=7
@camel@-person	-person=166
@martell@-person	-person=1
@prairies@-location	-location=46
@malwa@-location	-location=457
@into_the_west@-art	-art=4
@split@-person	-person=1
@irish_government@-organization	-organization=71
@ivan_tors@-person	-person=42
@schefferville@-location	-location=30
@elemeno_p@-art	-art=5
@ernest_hollings@-person	-person=60
@steven_spielberg@-person	-person=2250
@sinhalese_people@-people-ethnicity	-people-ethnicity=34
@kbp_instrument_design_bureau@-organization	-organization=29
@scottish_professional_football_league@-organization	-organization=106
@swac@-event	-event=1
@english@-location	-location=26181
@callahan@-person	-person=3
@siege_of_belgrade@-event	-event=45
@miriam@-art	-art=6
@mizrachi@-person	-person=2
@mawson_lakes@-location	-location=26
@gillian_chung@-person	-person=67
@mass@-organization	-organization=3
@double@-organization	-organization=1
@arg@-biology	-biology=38
@pune@-organization	-organization=1
@ferries@-transit	-transit=1
@wake@-title	-title=2
@the_biography_channel@-broadcast_network	-broadcast_network=79
@jabiru@-location	-location=31
@tulkarm_governorate@-location	-location=37
@shiner@-location	-location=8
@saint-louis@-person	-person=5
@lava@-computer-programming_language	-computer-programming_language=3
@fishguard@-location	-location=258
@canadian_international@-organization	-organization=15
@mervyn_leroy@-event	-event=1
@mira@-organization	-organization=3
@london_evening_news@-art	-art=30
@brown_county@-location	-location=371
@ray_sadecki@-person	-person=23
@rubens@-person	-person=293
@toronto's@-location	-location=37
@ashley@-art	-art=2
@nava@-organization	-organization=4
@q_entertainment@-person	-person=45
@emporium@-art	-art=2
@track@-event	-event=1
@fujitsu@-organization	-organization=50
@jimmy_pardo@-person	-person=42
@jon_parkin@-person	-person=23
@hesse@-person	-person=2
@people_like_us@-organization	-organization=6
@mortal_kombat@-art	-art=78
@age@-location	-location=1
@online@-product	-product=23
@andreas_eschbach@-person	-person=29
@vaughan_williams@-person	-person=164
@calabash@-living_thing	-living_thing=2
@eshowe@-event	-event=1
@žilina@-location	-location=226
@scribner@-art	-art=1
@stenhousemuir@-organization	-organization=333
@crucible@-location	-location=25
@marquesas_islands@-location	-location=326
@oaxaca@-organization	-organization=7
@chappaqua@-art	-art=10
@siófok@-location	-location=50
@shenandoah_valley@-location	-location=698
@princess_anne_county@-location	-location=44
@chinon@-location	-location=101
@the_ed_sullivan_show@-broadcast_program	-broadcast_program=867
@heathcliff@-broadcast_program	-broadcast_program=23
@mark@-finance-currency	-finance-currency=57
@gannet@-living_thing	-living_thing=27
@hong_kong@-art	-art=1
@nancy@-person	-person=53
@tana@-art	-art=4
@liangzhu_culture@-location	-location=29
@ernie_coombs@-person	-person=22
@easter@-time	-time=2157
@fortune@-art	-art=606
@offensive@-event	-event=40
@here_we_go_again@-broadcast_program	-broadcast_program=7
@hsipaw@-location	-location=36
@reformist@-organization	-organization=77
@freak_of_nature@-art	-art=18
@alice_day@-person	-person=21
@caen@-location	-location=1116
@world_commission_on_protected_areas@-organization	-organization=24
@dag@-broadcast_program	-broadcast_program=14
@postmaster_general@-title	-title=78
@quality_records@-organization	-organization=49
@kazakhs@-people-ethnicity	-people-ethnicity=279
@high_school_of_dundee@-organization	-organization=77
@lavender@-art	-art=19
@martin@-location	-location=324
@ahuntsic@-person	-person=1
@copper@-medicine-drug	-medicine-drug=1
@iziaslav@-person	-person=11
@amerikkka's_most_wanted@-art	-art=23
@hvaler@-event	-event=1
@praga@-organization	-organization=9
@relief@-art	-art=2
@cricket@-living_thing	-living_thing=66
@the_campaign@-event	-event=209
@channing@-person	-person=5
@tetracycline@-medicine-drug	-medicine-drug=20
@carlito's_way@-art	-art=81
@massimo_tamburini@-person	-person=21
@m.d.@-title	-title=1
@papestra_biren@-living_thing	-living_thing=37
@timothy_pont@-person	-person=96
@taylor@-location	-location=208
@shock@-medicine-symptom	-medicine-symptom=168
@hope_and_glory@-art	-art=60
@lisa_gerrard@-person	-person=127
@john_christian_schultz@-person	-person=33
@fort_eustis@-organization	-organization=118
@poza_rica@-location	-location=37
@zinc@-person	-person=12
@saginaw_bay@-location	-location=105
@east_kent@-location	-location=17
@ob@-location	-location=129
@montague_burton@-person	-person=22
@katol@-location	-location=28
@teban_gardens@-location	-location=21
@fatima_bhutto@-person	-person=21
@black_sails@-broadcast_program	-broadcast_program=29
@american_river@-location	-location=178
@mississippi_state_penitentiary@-location	-location=64
@buccaneer@-person	-person=1
@global@-broadcast_program	-broadcast_program=8
@galway@-location	-location=205
@rupert@-location	-location=51
@next@-event	-event=8
@woodbury@-person	-person=2
@nakhon_sawan_province@-location	-location=69
@the_night_has_a_thousand_eyes@-art	-art=30
@starfish@-living_thing	-living_thing=28
@yoshimi_battles_the_pink_robots@-art	-art=34
@galicia@-product	-product=2
@consort@-person	-person=4
@dock_sud@-organization	-organization=10
@l@-person	-person=12
@custer@-person	-person=30
@co._cork@-location	-location=19
@ic@-transit	-transit=11
@kuwait@-location	-location=15
@andy_warhol@-art	-art=11
@boston_herald@-art	-art=477
@philaster@-person	-person=8
@citroën@-product	-product=3
@man'yōshū@-art	-art=222
@twenty_one_pilots@-art	-art=1
@st._michael@-location	-location=60
@eco@-internet-website	-internet-website=2
@sándor_márai@-person	-person=35
@dyfed@-location	-location=170
@qinetiq@-organization	-organization=30
@a_new_brain@-art	-art=22
@lúcio_costa@-person	-person=25
@rossignol@-art	-art=1
@arthur_godfrey@-person	-person=193
@university_of_denver@-location	-location=1
@tirah_campaign@-event	-event=60
@épinal@-location	-location=131
@october_6@-time	-time=256
@provincial_legislature@-location	-location=3
@sportsworld@-broadcast_program	-broadcast_program=18
@jamboree@-art	-art=26
@kevin_shinick@-person	-person=20
@the_saragossa_manuscript@-art	-art=28
@frederikssund@-organization	-organization=1
@galaxy@-organization	-organization=22
@randy_neugebauer@-person	-person=37
@peter_andre@-person	-person=194
@absu@-person	-person=31
@extreme@-product	-product=1
@la_tercera@-art	-art=40
@federal_reserve_bank_of_minneapolis@-organization	-organization=38
@brooklyn@-person	-person=1
@beyond_this_place@-broadcast_program	-broadcast_program=3
@dylanesque@-art	-art=14
@this_is_it@-art	-art=37
@late@-person	-person=4
@inside_the_nba@-broadcast_program	-broadcast_program=28
@bedford_park@-location	-location=76
@neath@-location	-location=514
@marilyn@-organization	-organization=2
@matosinhos@-location	-location=158
@t.n.t.@-art	-art=54
@don_myrick@-person	-person=35
@patronage@-art	-art=2
@cortlandt_street@-location	-location=30
@aptos,_california@-location	-location=38
@csh@-chemistry	-chemistry=1
@giovanni@-art	-art=1
@ethiopian_air_force@-organization	-organization=36
@latvians@-event	-event=1
@the_enid@-person	-person=55
@comanche_moon@-broadcast_program	-broadcast_program=10
@bergen_county_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=68
@saxe-coburg-saalfeld@-person	-person=1
@stutz@-product	-product=1
@hérodiade@-art	-art=54
@ozarks@-location	-location=184
@melbourne_football_club@-location	-location=1
@bora_bora@-art	-art=4
@zim@-location	-location=8
@baruch_spinoza@-person	-person=242
@english@-broadcast_network	-broadcast_network=5
@gettysburg@-event	-event=379
@wiley@-organization	-organization=3
@steeler@-art	-art=7
@accademia_nazionale_di_santa_cecilia@-person	-person=1
@the_dark@-disease	-disease=1
@anna_abreu@-person	-person=24
@christian_potenza@-person	-person=26
@capital_punishment@-art	-art=15
@indiana_and_ohio_railway@-organization	-organization=21
@sylvester@-art	-art=4
@gaustad@-person	-person=1
@prime_minister_of_india@-title	-title=725
@bridgestone@-event	-event=1
@whites@-broadcast_program	-broadcast_program=13
@praxis@-person	-person=67
@jewel@-product	-product=4
@grand_rounds_scenic_byway@-location	-location=24
@54@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=13
@craigavon@-person	-person=3
@nzérékoré@-location	-location=25
@air@-product	-product=66
@bill_handel@-person	-person=27
@pollença@-location	-location=25
@william_and_mary@-broadcast_program	-broadcast_program=17
@antonio_hart@-person	-person=37
@a_class@-art	-art=4
@corneliu_vadim_tudor@-person	-person=53
@marcy_playground@-person	-person=103
@yenangyaung@-location	-location=22
@fearless@-product	-product=4
@thibaw@-location	-location=15
@neil_kernon@-person	-person=56
@city_circle@-transit	-transit=1
@socialist_party_of_albania@-organization	-organization=92
@tara_platt@-person	-person=33
@chinook@-product	-product=52
@mc_solaar@-person	-person=92
@marty_keough@-person	-person=20
@ted_musgrave@-person	-person=108
@pennsylvania_route_61@-location	-location=32
@ken@-location	-location=16
@outside_music@-organization	-organization=44
@a_place_to_call_home@-art	-art=3
@pan_american@-event	-event=24
@eriogaster_catax@-living_thing	-living_thing=22
@saturday@-time	-time=6
@tvs@-organization	-organization=1
@you'll_see@-art	-art=24
@world_war_ii@-event	-event=96448
@sephardic@-location	-location=1
@john_deere@-person	-person=33
@east_timor@-event	-event=2
@2010_olympics@-event	-event=44
@michel_vuillermoz@-person	-person=27
@ibb@-location	-location=29
@meir_kahane@-person	-person=106
@rimsky-korsakov@-person	-person=180
@eastern_alps@-location	-location=192
@körmend@-location	-location=34
@alan_tudyk@-person	-person=95
@aeon@-art	-art=3
@super_14@-event	-event=2
@robert_stigwood@-person	-person=128
@hurricane@-organization	-organization=2
@great_barrier_island@-location	-location=103
@joe_arpaio@-person	-person=66
@dresden_codex@-art	-art=38
@hoche@-location	-location=3
@laird@-location	-location=7
@galápagos@-broadcast_program	-broadcast_program=3
@eponymous_album@-person	-person=2
@handel@-art	-art=5
@protea@-product	-product=1
@solomon's_seal@-art	-art=3
@sieber@-person	-person=3
@ian_rilen@-person	-person=28
@carabao@-location	-location=1
@morecambe@-art	-art=5
@maribor@-location	-location=805
@englishman@-people-ethnicity	-people-ethnicity=1
@tampere_film_festival@-event	-event=23
@siskiyou@-person	-person=4
@italia@-location	-location=13
@sacrifice@-location	-location=7
@victoria_and_albert_museum@-location	-location=1479
@royal_thai_air_force_museum@-location	-location=26
@andrea_schiavone@-person	-person=23
@yuri_averbakh@-person	-person=64
@bombo@-product	-product=1
@rp@-finance-currency	-finance-currency=33
@saint_louis@-person	-person=103
@the_province@-art	-art=91
@zig_zag@-location	-location=9
@8@-person	-person=1
@mike_simpson@-person	-person=44
@wrath@-person	-person=19
@horseshoe_island@-location	-location=34
@surgery@-disease	-disease=1
@jamrud@-location	-location=36
@san_saba@-location	-location=38
@astra@-organization	-organization=77
@donaghmore@-location	-location=23
@saint_john_the_baptist@-person	-person=42
@karl_von_bülow@-person	-person=26
@boys_over_flowers@-art	-art=35
@conyers@-title	-title=7
@umaria@-location	-location=24
@the_anna_nicole_show@-broadcast_program	-broadcast_program=21
@carrie@-art	-art=154
@niort@-organization	-organization=19
@charlton_athletic@-location	-location=1
@gonzaga@-location	-location=7
@swordfish@-product	-product=77
@battle_of_chaeronea@-event	-event=32
@babyshambles@-art	-art=2
@alabama@-product	-product=35
@bronson@-art	-art=30
@pollux@-god	-god=15
@lynch@-location	-location=15
@civilization@-location	-location=1
@kanva@-event	-event=2
@esp@-organization	-organization=117
@dan@-person	-person=77
@podolsk@-location	-location=107
@ukraine's@-location	-location=24
@tony_barton@-person	-person=25
@ufo@-broadcast_program	-broadcast_program=154
@lachlan@-location	-location=42
@mass_transit_railway@-transit	-transit=30
@maxx@-location	-location=1
@effie_gray@-person	-person=22
@194@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@andromaque@-art	-art=45
@marine_parade@-organization	-organization=20
@civitavecchia@-organization	-organization=3
@daily_politics@-broadcast_program	-broadcast_program=29
@watershed@-person	-person=18
@himera@-location	-location=52
@michoacán@-location	-location=983
@the_championship@-organization	-organization=168
@61@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@smoke@-disease	-disease=2
@three@-organization	-organization=20
@caspian@-living_thing	-living_thing=2
@villanueva@-location	-location=25
@howie_meeker@-person	-person=35
@syrian@-language	-language=1
@boston_celtics@-organization	-organization=2844
@headstrong@-person	-person=4
@bangalore@-event	-event=3
@amboy@-location	-location=25
@transylvania@-product	-product=1
@milton_avery@-person	-person=73
@mark_redman@-person	-person=35
@turin@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@agordat@-location	-location=20
@personal_computer_world@-art	-art=28
@khichdi@-broadcast_program	-broadcast_program=22
@roundabout@-art	-art=27
@kyrgyzstan@-people-ethnicity	-people-ethnicity=1
@conner@-location	-location=14
@pavo@-location	-location=51
@coleophora_gryphipennella@-living_thing	-living_thing=29
@b._s._yeddyurappa@-person	-person=45
@his@-product	-product=1
@keep_on_truckin'@-broadcast_program	-broadcast_program=2
@clare_grogan@-person	-person=45
@midnight@-product	-product=1
@please_don't_eat_the_daisies@-art	-art=36
@whites@-people-ethnicity	-people-ethnicity=105
@byrds@-person	-person=25
@the_damned_united@-art	-art=53
@rochdale@-organization	-organization=1129
@stenka_razin@-person	-person=52
@line_10@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=161
@vta@-transit	-transit=26
@chu_(state)@-location	-location=24
@sealers@-living_thing	-living_thing=1
@21@-art	-art=242
@lackagh@-location	-location=22
@hadassah@-organization	-organization=103
@chilton@-location	-location=97
@zac_goldsmith@-person	-person=45
@mad@-disease	-disease=12
@ibb@-organization	-organization=7
@konk@-person	-person=7
@harlequin@-art	-art=16
@california_state_university,_east_bay@-organization	-organization=94
@roosevelt@-organization	-organization=19
@parisian@-organization	-organization=12
@bernie_nolan@-person	-person=31
@constituent_assembly@-organization	-organization=130
@bagrat_iv_of_georgia@-person	-person=22
@ludwig_beck@-person	-person=82
@montana_territory@-location	-location=202
@mellor@-person	-person=1
@barrow@-broadcast_program	-broadcast_program=1
@spike@-person	-person=7
@avant@-art	-art=1
@hull@-product	-product=5
@hou_junji@-person	-person=36
@tayong_dalawa@-broadcast_program	-broadcast_program=38
@wayne_county@-person	-person=10
@1986_general_election@-event	-event=23
@chris_killen@-person	-person=26
@fred_spofforth@-person	-person=72
@sedona@-event	-event=1
@bluescope_steel@-organization	-organization=22
@tere_bin_laden@-art	-art=21
@ralph_alessi@-person	-person=24
@paul_thompson@-person	-person=94
@rem_koolhaas@-person	-person=208
@the_r.e.d._album@-art	-art=24
@thames_rowing_club@-organization	-organization=82
@freenas@-product	-product=22
@oingo_boingo@-person	-person=198
@burnside@-broadcast_program	-broadcast_program=13
@shelby@-location	-location=289
@the_town@-broadcast_program	-broadcast_program=4
@argonne_forest@-event	-event=3
@meda@-organization	-organization=13
@shiki@-person	-person=10
@district_of_gerede@-location	-location=91
@my_so-called_life@-art	-art=4
@mirror@-organization	-organization=1
@billy_dean@-art	-art=4
@flagship_station@-broadcast_network	-broadcast_network=59
@michael_haydn@-person	-person=178
@gray@-body_part	-body_part=1
@takovo@-location	-location=18
@brodie_merrill@-person	-person=27
@torre_annunziata@-location	-location=52
@ed_mann@-person	-person=21
@torquemada@-art	-art=3
@gustaf_otto_stenbock@-person	-person=23
@arkansas_post@-event	-event=6
@american_restoration@-broadcast_program	-broadcast_program=30
@martuni@-location	-location=28
@popular@-organization	-organization=4
@sackville@-title	-title=2
@ip_man@-broadcast_program	-broadcast_program=1
@bruce_hall@-person	-person=22
@pol_plançon@-person	-person=28
@paa@-organization	-organization=1
@bessin@-location	-location=33
@dr._slump@-art	-art=112
@james_dickey@-person	-person=122
@rté@-organization	-organization=409
@andrew_of_crete@-person	-person=24
@thomas_hancock@-person	-person=31
@salon@-title	-title=1
@armenia@-language	-language=2
@russell_hoult@-person	-person=22
@ace_frehley@-art	-art=8
@james_rolph@-product	-product=1
@eponymous_debut@-art	-art=37
@a_little_snow_fairy_sugar@-broadcast_program	-broadcast_program=27
@repton@-location	-location=110
@international_of_anarchist_federations@-organization	-organization=29
@bobcat@-person	-person=6
@convergence@-broadcast_program	-broadcast_program=3
@itsy_bitsy_spider@-broadcast_program	-broadcast_program=6
@spqr@-location	-location=16
@alfa_romeo_giulietta@-product	-product=28
@marlborough@-product	-product=15
@james_powell_and_sons@-organization	-organization=43
@vermont@-person	-person=2
@cathedral_of_the_sacred_heart@-location	-location=24
@herrera_province@-location	-location=24
@evangelical@-organization	-organization=6
@silver_lion@-event	-event=1
@the_wind_in_the_willows@-person	-person=2
@holy_week@-time	-time=534
@nigel_vagana@-person	-person=41
@knoxville_campaign@-event	-event=58
@the_princess@-person	-person=3
@tennis@-person	-person=14
@extreme@-art	-art=9
@south_sudan@-location	-location=1657
@secretary_of_war@-person	-person=1
@galleon_group@-organization	-organization=26
@hermenegildo_galeana@-location	-location=3
@william_morrow@-person	-person=2
@al_carmines@-person	-person=23
@kidnapped@-event	-event=6
@run_the_jewels@-art	-art=4
@scranton@-location	-location=446
@hunted@-art	-art=13
@skip_ewing@-person	-person=132
@ōta@-location	-location=86
@wolverley@-location	-location=40
@alive!@-art	-art=39
@imperials@-person	-person=4
@university_of_pittsburgh_press@-organization	-organization=89
@luigi_ricci@-person	-person=43
@kevin_chapman@-person	-person=22
@cambridgeshire@-product	-product=1
@mother_teresa@-organization	-organization=1
@war@-organization	-organization=64
@tru@-person	-person=42
@nong_khai@-location	-location=89
@cardiff_south_and_penarth@-location	-location=41
@minister_for_transport@-organization	-organization=2
@kadhimiya@-location	-location=35
@nightcliff@-location	-location=23
@ncc@-organization	-organization=73
@angelo_dundee@-person	-person=64
@forget-me-not@-living_thing	-living_thing=23
@veneto@-person	-person=1
@marignane@-location	-location=52
@pippa_haywood@-person	-person=20
@johannes_gutenberg@-person	-person=176
@stabat_mater@-art	-art=220
@boy_scouts_of_america@-organization	-organization=1633
@sinhalaye_mahasammatha_bhoomiputra_pakshaya@-organization	-organization=30
@raam@-god	-god=2
@commission@-organization	-organization=92
@brigadier_general@-title	-title=1772
@nantwich@-location	-location=384
@colours@-art	-art=49
@confidential@-broadcast_program	-broadcast_program=3
@ligue_féminine_de_basketball@-organization	-organization=28
@mistral@-event	-event=1
@merck_kgaa@-organization	-organization=60
@marnardal@-location	-location=27
@maheshwar@-location	-location=46
@serco@-organization	-organization=28
@childrey@-location	-location=23
@francisco_morazán@-person	-person=99
@austrian_bundesliga@-organization	-organization=148
@toba@-location	-location=47
@maria_goeppert-mayer@-person	-person=52
@gas_works_park@-location	-location=29
@vintilă_brătianu@-person	-person=25
@kate@-art	-art=5
@don_gehman@-person	-person=40
@chaparral_high_school@-organization	-organization=25
@how_soon_is_now?@-art	-art=51
@california's_36th_congressional_district@-location	-location=26
@737@-location	-location=7
@galaxie@-broadcast_network	-broadcast_network=24
@hasbaya@-location	-location=43
@pernilla_wahlgren@-person	-person=37
@johannesburg@-finance-stock_exchange	-finance-stock_exchange=3
@69@-location	-location=15
@battery@-location	-location=19
@halldór_laxness@-art	-art=1
@perfecto@-person	-person=8
@helios@-person	-person=2
@same_name@-broadcast_network	-broadcast_network=1
@ferry@-person	-person=5
@edward_zwick@-person	-person=75
@westphalian@-location	-location=10
@scottish_aviation_twin_pioneer@-product	-product=23
@bupropion@-medicine-drug	-medicine-drug=23
@kraft_suspense_theatre@-broadcast_program	-broadcast_program=68
@gsa@-body_part	-body_part=1
@massey@-location	-location=9
@first_division@-organization	-organization=3723
@petter_solberg@-person	-person=129
@kamen_rider_kuuga@-broadcast_program	-broadcast_program=49
@pdas@-product	-product=74
@lpga_tour@-organization	-organization=199
@2012@-product	-product=1
@pork_chop_hill@-event	-event=9
@ramillies@-product	-product=13
@prague@-person	-person=5
@stavanger@-location	-location=1383
@yaji_i@-person	-person=35
@azerbaijani@-organization	-organization=5
@negative@-person	-person=25
@tonga@-people-ethnicity	-people-ethnicity=1
@záhorie@-location	-location=30
@voss@-person	-person=3
@above_the_law@-person	-person=50
@ponte_vecchio@-location	-location=62
@sir_george_reid@-person	-person=27
@csr@-art	-art=4
@conyers,_georgia@-location	-location=56
@darlington@-organization	-organization=1249
@sidi_bou_said@-location	-location=18
@will_cullen_hart@-person	-person=36
@cerebral@-disease	-disease=1
@hamptons_international_film_festival@-event	-event=132
@sabre@-organization	-organization=7
@newcastle_blue_star@-organization	-organization=47
@ludwig_binswanger@-person	-person=29
@pembina@-people-ethnicity	-people-ethnicity=3
@fear@-broadcast_program	-broadcast_program=3
@intolerance@-disease	-disease=2
@chad_vangaalen@-person	-person=55
@rev_theory@-person	-person=46
@nambour@-location	-location=43
@alexander_stubb@-person	-person=58
@geel@-organization	-organization=9
@gmina_kłodzko@-location	-location=40
@glen_ridge,_new_jersey@-location	-location=52
@arabica@-language	-language=1
@nbc's@-person	-person=2
@thomas_j._sargent@-person	-person=22
@2018@-event	-event=22
@huang_jianxin@-person	-person=25
@2011–12@-event	-event=729
@bass_guitar@-art	-art=3
@doniphan_county,_kansas@-location	-location=21
@mikhail_botvinnik@-person	-person=221
@queens_college,_city_university_of_new_york@-organization	-organization=76
@tommy_newsom@-person	-person=25
@ōita@-location	-location=82
@mill@-finance-currency	-finance-currency=7
@ashok@-art	-art=6
@william_williams@-location	-location=1
@charles_the_simple@-person	-person=136
@peter_overton@-person	-person=27
@oden@-product	-product=3
@sápmi@-location	-location=60
@northwest_indiana@-location	-location=50
@caracas@-organization	-organization=51
@province_of_lower_silesia@-location	-location=32
@a_chinese_ghost_story@-art	-art=31
@laidlaw@-art	-art=9
@ide@-location	-location=5
@fin@-organization	-organization=1
@swedish@-broadcast_network	-broadcast_network=2
@lvov@-location	-location=18
@aviation_industry_corporation_of_china@-organization	-organization=25
@estonia_national_football_team@-organization	-organization=135
@weir@-person	-person=39
@mask@-location	-location=2
@leo_gregory@-person	-person=25
@levante@-location	-location=29
@hammerhead@-art	-art=15
@tom_van_arsdale@-person	-person=24
@reynoldstown@-location	-location=20
@lysimachia@-living_thing	-living_thing=24
@sarıyer@-location	-location=57
@the_kentucky_headhunters@-person	-person=76
@220@-organization	-organization=2
@ballbreaker@-art	-art=25
@clearwater_county@-location	-location=128
@lusaka@-organization	-organization=1
@freddy_garcía@-person	-person=67
@state_road_37@-location	-location=32
@persian@-people-ethnicity	-people-ethnicity=1002
@dacre@-person	-person=2
@improvement_era@-art	-art=59
@men's_team@-event	-event=17
@1909@-event	-event=94
@mcclellan@-organization	-organization=5
@hun@-language	-language=5
@mckinley_county@-location	-location=40
@reichsbanner_schwarz-rot-gold@-organization	-organization=30
@bishop_of_dunkeld@-location	-location=1
@durango@-event	-event=6
@egg_harbor_township@-organization	-organization=1
@mile_end@-location	-location=240
@villeneuve@-location	-location=57
@nickelodeon@-broadcast_program	-broadcast_program=1
@moshi_moshi_records@-organization	-organization=55
@snipe@-location	-location=1
@carlingford@-location	-location=76
@władysław_odonic@-person	-person=40
@tynedale@-organization	-organization=10
@cereal@-food	-food=36
@jimmy_bullard@-person	-person=28
@witwatersrand@-organization	-organization=9
@mexico@-event	-event=54
@sb@-education-educational_degree	-education-educational_degree=1
@hudson's_bay@-location	-location=2
@the_gumball_rally@-art	-art=20
@el_salvador@-person	-person=1
@converse@-location	-location=31
@blacktown@-location	-location=107
@dr._dolittle@-art	-art=58
@luciano_galletti@-person	-person=20
@battle_of_eylau@-event	-event=78
@menifee_county@-location	-location=23
@roy_redgrave@-person	-person=29
@ron@-title	-title=1
@aural_vampire@-person	-person=23
@mikhail_frunze@-person	-person=66
@lowlands@-location	-location=78
@regional_rail@-transit	-transit=26
@hertha_von_walther@-person	-person=20
@medieval_times@-location	-location=46
@feline@-art	-art=8
@highway_402@-location	-location=37
@locomotion@-art	-art=27
@nantgarw@-location	-location=32
@mormonism@-organization	-organization=8
@oda@-product	-product=1
@lord_castlereagh@-person	-person=53
@oklahoma@-title	-title=1
@pajama_party@-art	-art=24
@donegal_senior_football_team@-organization	-organization=23
@charles_cutler@-person	-person=34
@vålerengen@-organization	-organization=24
@christ's_hospital@-organization	-organization=351
@agatha@-art	-art=20
@swansea_valley@-location	-location=64
@typhoon@-person	-person=20
@artigas@-location	-location=41
@st_leonards@-organization	-organization=8
@pa@-title	-title=18
@greenleaf@-person	-person=8
@art_institute_of_chicago@-organization	-organization=8
@room_for_one_more@-art	-art=6
@emilie_richards@-person	-person=22
@hard_times@-broadcast_program	-broadcast_program=3
@mayor_of_chicago@-person	-person=1
@atoc@-person	-person=8
@marah@-location	-location=14
@colbún@-organization	-organization=2
@jagjit_singh_aurora@-person	-person=24
@delos@-organization	-organization=6
@aerial_experiment_association@-organization	-organization=29
@royals_stadium@-location	-location=69
@western_armenia@-location	-location=111
@czk@-finance-currency	-finance-currency=39
@the_frogs@-organization	-organization=1
@cypriot_championship@-organization	-organization=62
@dumont@-living_thing	-living_thing=1
@ellsworth_kelly@-person	-person=128
@amédée_courbet@-person	-person=54
@park_circus@-organization	-organization=2
@callimachus@-person	-person=214
@see_of_canterbury@-title	-title=17
@cambodia@-organization	-organization=11
@limbo@-art	-art=24
@aero_commander@-organization	-organization=19
@szigetvár@-event	-event=4
@pete_levin@-person	-person=21
@estate@-organization	-organization=1
@rebelution@-person	-person=27
@the_encyclopedia_of_science_fiction@-art	-art=177
@bingo@-location	-location=18
@hunnic@-language	-language=4
@calaveras@-location	-location=46
@bradshaw@-location	-location=28
@daily_planet@-broadcast_program	-broadcast_program=48
@fighter@-art	-art=44
@kerry@-person	-person=72
@syrians@-people-ethnicity	-people-ethnicity=20
@route_2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@metamora@-art	-art=3
@steven_finn@-person	-person=34
@red_hook@-art	-art=1
@wattenscheid@-organization	-organization=1
@metu@-organization	-organization=9
@chefoo_school@-organization	-organization=20
@cairo@-event	-event=6
@u.s._geological_survey@-organization	-organization=56
@barking@-location	-location=297
@florida_gators_football@-organization	-organization=391
@elmer_bischoff@-person	-person=25
@sweet_sensation@-art	-art=4
@nick_kamen@-person	-person=48
@finnish@-language	-language=2442
@matteo_renzi@-person	-person=79
@altınordu@-organization	-organization=24
@the_moment_of_truth@-broadcast_program	-broadcast_program=20
@dundonald@-person	-person=2
@emporium@-organization	-organization=1
@zookeeper@-art	-art=29
@thera@-location	-location=59
@costa@-award	-award=1
@1953@-event	-event=510
@building@-art	-art=14
@francis_harrison_pierpont@-person	-person=20
@merrimack_county@-art	-art=2
@old_college@-organization	-organization=9
@land's_end@-broadcast_program	-broadcast_program=2
@park_lane@-location	-location=46
@2000_asian_athletics_championships@-event	-event=50
@junk@-product	-product=75
@st_arnaud@-location	-location=32
@neptune@-art	-art=17
@nida@-person	-person=1
@isabella_i_of_jerusalem@-person	-person=30
@watch@-organization	-organization=1
@velocity_girl@-person	-person=29
@arcade@-location	-location=15
@sarah_champion@-person	-person=21
@diamonds@-organization	-organization=5
@crusader@-organization	-organization=1
@master@-organization	-organization=3
@kv62@-location	-location=21
@laois–offaly@-location	-location=50
@hans_mommsen@-person	-person=44
@l5@-product	-product=1
@japanese_beetle@-living_thing	-living_thing=34
@mamai@-person	-person=51
@linus_pauling@-person	-person=305
@battle_of_lützen@-event	-event=76
@mtv_movie_awards@-award	-award=172
@van_buren@-person	-person=3
@moorgate@-event	-event=3
@oakhurst@-location	-location=40
@heroin@-art	-art=25
@kuhdasht-e_jonubi_rural_district@-location	-location=51
@d@-computer-programming_language	-computer-programming_language=96
@windmill_theatre@-location	-location=61
@promises@-art	-art=23
@john_saul@-person	-person=26
@editor@-product	-product=1
@the_hitchhiker@-broadcast_program	-broadcast_program=58
@akebono@-transit	-transit=4
@offenbach@-organization	-organization=2
@herrerasaurus@-living_thing	-living_thing=31
@schleswig@-title	-title=1
@ais@-disease	-disease=1
@hana@-art	-art=10
@mercedes-benz@-product	-product=5
@sofia@-language	-language=1
@kazakh_ssr@-organization	-organization=1
@connecticut@-location	-location=8520
@united_nations_general_assembly@-title	-title=1
@donald_healey@-person	-person=26
@k._kalyan@-person	-person=35
@châteauguay@-location	-location=117
@colorado_school_of_mines@-organization	-organization=199
@consolidated_edison@-organization	-organization=96
@celebrity@-broadcast_program	-broadcast_program=1
@duquesne@-product	-product=15
@tommy_mont@-person	-person=24
@theodore_roosevelt@-organization	-organization=1
@gawler@-person	-person=6
@128@-product	-product=23
@heavenly@-person	-person=57
@czech_republic@-people-ethnicity	-people-ethnicity=6
@i-290@-location	-location=53
@the_wild_swans@-person	-person=24
@bluey@-person	-person=1
@commentator@-broadcast_program	-broadcast_program=2
@beda_fomm@-location	-location=24
@the_stand@-art	-art=182
@bad_doberan@-location	-location=62
@perm_krai@-location	-location=594
@viewtiful_joe@-broadcast_program	-broadcast_program=29
@denizli_province@-location	-location=78
@ravenstein@-location	-location=25
@point_of_know_return@-art	-art=27
@any_time,_any_place@-art	-art=23
@incheon@-organization	-organization=1
@kilkenny_city@-organization	-organization=35
@hausen@-person	-person=2
@montauk_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=146
@franco_giraldi@-person	-person=25
@islands@-location	-location=48
@lord_baltimore@-title	-title=12
@fremont_unified_school_district@-organization	-organization=41
@hideo_nakata@-person	-person=56
@edmonton@-person	-person=5
@comptroller@-event	-event=2
@b._p._grenfell@-person	-person=21
@jezebel@-person	-person=70
@rsa_conference@-event	-event=28
@john_sullivan_dwight@-person	-person=29
@gitxsan@-language	-language=4
@hachette@-organization	-organization=101
@bradley_nowell@-person	-person=77
@reno@-organization	-organization=26
@bethany@-location	-location=151
@voice_actress@-title	-title=353
@mashonaland@-location	-location=133
@lampeter@-location	-location=171
@chokher_bali@-art	-art=24
@easy_to_love@-person	-person=1
@prosperity@-location	-location=10
@ali_ibn_yusuf@-person	-person=37
@cookstown_district_council@-location	-location=20
@solo@-product	-product=12
@paysandú_department@-location	-location=28
@1947@-organization	-organization=7
@odd_hassel@-person	-person=33
@vista,_california@-location	-location=65
@retro_gamer@-art	-art=113
@khartoum@-art	-art=40
@rsv@-art	-art=19
@kim_dickens@-person	-person=37
@fontana@-organization	-organization=112
@ulcers@-medicine-symptom	-medicine-symptom=32
@apollo_sunshine@-art	-art=2
@dean_pleasants@-person	-person=21
@dar_es_salaam@-organization	-organization=1
@the_centurions@-art	-art=5
@zoom@-art	-art=48
@paul_muller@-person	-person=25
@groenlo@-event	-event=2
@oboe@-art	-art=3
@trooper@-art	-art=2
@lisbon_metro@-transit	-transit=49
@south_launceston@-organization	-organization=26
@patty_schemel@-person	-person=50
@luke@-art	-art=595
@bnf@-art	-art=4
@junoon@-person	-person=101
@balmoral@-location	-location=154
@todd_macdonald@-person	-person=23
@inner_circle@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=14
@departures@-broadcast_program	-broadcast_program=6
@sheridan_downey@-person	-person=24
@curve@-organization	-organization=2
@dragonfly@-living_thing	-living_thing=52
@granollers@-person	-person=5
@the_longest_journey@-product	-product=41
@central_state_university@-organization	-organization=120
@real_sex@-broadcast_program	-broadcast_program=30
@the_next_best_thing@-broadcast_program	-broadcast_program=8
@juan_mackenna@-person	-person=22
@gmina_bystrzyca_kłodzka@-location	-location=41
@sunda_strait@-event	-event=3
@state_of_shock@-person	-person=34
@the_land@-person	-person=1
@franz@-location	-location=1
@minnesota_vikings@-event	-event=128
@john_the_fearless@-person	-person=141
@d._d._sheehan@-person	-person=39
@ami@-art	-art=3
@zephyr@-person	-person=34
@ningbo@-language	-language=4
@jimmy_hogan@-person	-person=24
@fellowship_of_independent_evangelical_churches@-organization	-organization=30
@aumale@-title	-title=3
@bennebroek@-location	-location=28
@q@-organization	-organization=1
@pat@-food	-food=3
@margaret_island@-location	-location=39
@david_copperfield@-art	-art=133
@bomb_factory@-person	-person=16
@swine@-disease	-disease=1
@terrapin@-art	-art=9
@escapology@-art	-art=29
@greenwich_village_society_for_historic_preservation@-organization	-organization=29
@peter_gzowski@-organization	-organization=1
@trail@-location	-location=80
@songhai@-location	-location=23
@xanana_gusmão@-person	-person=92
@cagliari@-location	-location=866
@2000@-art	-art=9
@norristown_high_speed_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=43
@mephisto@-broadcast_program	-broadcast_program=1
@splashdown@-product	-product=4
@trent_bridge@-location	-location=488
@minister_of_interior@-organization	-organization=15
@wingham@-organization	-organization=1
@oleg_kalugin@-person	-person=36
@stony_coral@-living_thing	-living_thing=52
@williamsburg@-product	-product=1
@ludo@-product	-product=30
@cathy_overton-clapham@-person	-person=30
@elmer_l._andersen@-person	-person=26
@penobscot_bay@-location	-location=153
@ion@-product	-product=12
@member_of_congress@-title	-title=22
@gloster_javelin@-product	-product=75
@a_film@-product	-product=1
@parks@-product	-product=1
@economics@-title	-title=2
@cascades@-organization	-organization=6
@4707th_air_defense_wing@-organization	-organization=22
@nandurbar@-location	-location=33
@entrepreneur@-title	-title=1
@eastern_high_school@-organization	-organization=54
@kashinsky_district@-location	-location=47
@sittingbourne@-location	-location=11
@john_f._kennedy_school_of_government@-location	-location=1
@sangam@-broadcast_program	-broadcast_program=6
@icelandic@-language	-language=1
@ve-day@-time	-time=20
@zuni@-language	-language=19
@birmingham@-organization	-organization=651
@michael_parks@-person	-person=94
@western_district@-location	-location=51
@pragelato@-location	-location=88
@palace_of_caserta@-location	-location=36
@well@-location	-location=6
@blockade@-location	-location=1
@david_hewlett@-person	-person=100
@episodes@-art	-art=2
@ranavalona_ii@-person	-person=29
@gliese_581@-location	-location=32
@new_braunfels,_texas@-location	-location=79
@donnelly@-location	-location=18
@see_below@-organization	-organization=2
@edusat@-broadcast_network	-broadcast_network=5
@wrexham@-organization	-organization=1030
@ctesiphon@-location	-location=330
@sax@-location	-location=10
@hooters@-person	-person=2
@21@-broadcast_program	-broadcast_program=1
@potato@-event	-event=1
@fairplay@-location	-location=65
@st_dunstan's@-organization	-organization=24
@john_mitchel@-person	-person=75
@kipling@-location	-location=23
@frank_stagg@-person	-person=21
@frijid_pink@-person	-person=18
@william_thomas_beckford@-person	-person=59
@cover_girl@-broadcast_program	-broadcast_program=2
@riva@-product	-product=5
@oslo@-organization	-organization=25
@tamale@-location	-location=68
@game@-person	-person=10
@220@-location	-location=6
@troyes@-title	-title=1
@the_well_of_loneliness@-art	-art=66
@queen_latifah@-art	-art=1
@chippendale@-location	-location=36
@himarë@-location	-location=51
@uaa@-location	-location=1
@west_australian_national_football_league@-organization	-organization=63
@i_now_pronounce_you_chuck_and_larry@-art	-art=95
@meursault@-product	-product=2
@spagna@-location	-location=1
@long_hill_township@-location	-location=45
@grasshopper@-living_thing	-living_thing=47
@arabic@-location	-location=8
@neptune@-person	-person=23
@mha@-organization	-organization=48
@booker@-location	-location=4
@servant@-person	-person=13
@world@-art	-art=35
@molde@-organization	-organization=380
@cetus@-organization	-organization=1
@gmina_kosów_lacki@-location	-location=32
@point_cook,_victoria@-location	-location=37
@verdi@-person	-person=713
@huracán_ramírez@-person	-person=22
@aishwarya@-art	-art=10
@reich_chancellery@-location	-location=159
@nicodemus@-person	-person=106
@copts@-organization	-organization=2
@svend_robinson@-person	-person=74
@national_health@-person	-person=46
@citadel@-location	-location=47
@little_tony@-art	-art=4
@season@-person	-person=1
@porus@-location	-location=4
@heidelbergcement@-organization	-organization=33
@united_methodist@-location	-location=1
@masala@-food	-food=23
@omg@-art	-art=50
@mountain@-person	-person=202
@darlin'@-person	-person=7
@the_presidents_of_the_united_states_of_america@-art	-art=7
@the_innocents@-art	-art=83
@thea_von_harbou@-person	-person=43
@kansas_city_blues@-art	-art=4
@world_league@-organization	-organization=14
@blackstar@-art	-art=7
@john_amos_comenius@-person	-person=49
@rj@-organization	-organization=1
@fuchsia@-visual_art-color	-visual_art-color=11
@solitude@-location	-location=13
@norway@-product	-product=3
@surrogate@-title	-title=4
@bound@-art	-art=28
@earl_of_derby@-title	-title=110
@nina@-person	-person=119
@daughter@-title	-title=2
@fools@-art	-art=16
@karel_gott@-person	-person=89
@rob_terry@-person	-person=45
@nikephoros@-person	-person=28
@lima@-location	-location=2913
@scioto_county@-location	-location=97
@swiss_league@-event	-event=1
@wnba_all-star_game@-event	-event=30
@fort_boyard@-location	-location=18
@louvois@-person	-person=27
@western_air_defense_force@-organization	-organization=80
@the_hardy_boys@-broadcast_program	-broadcast_program=87
@zerah_colburn@-person	-person=20
@karasjok@-location	-location=71
@surigao_strait@-event	-event=1
@thion_department@-location	-location=28
@halifax_county,_virginia@-location	-location=66
@aeolian@-art	-art=3
@omsk@-organization	-organization=1
@wheeling@-organization	-organization=9
@ogden_l._mills@-person	-person=26
@super_mario_world@-product	-product=119
@crystal_castles@-product	-product=11
@new_zealand_ice_hockey_league@-organization	-organization=27
@lord_salisbury@-person	-person=28
@fellowship@-product	-product=1
@yue@-language	-language=34
@catholic_worker@-art	-art=42
@mangere@-location	-location=67
@killala@-location	-location=77
@j.d.@-education-educational_degree	-education-educational_degree=2107
@silverton@-location	-location=1
@nikolai_mukho@-person	-person=237
@rennes@-location	-location=941
@derbyshire_county_council@-organization	-organization=89
@cast@-disease	-disease=1
@black_beauty@-broadcast_program	-broadcast_program=2
@luxury@-product	-product=24
@split@-location	-location=598
@saar@-organization	-organization=2
@halton@-location	-location=206
@kalomira@-art	-art=2
@pearson@-location	-location=19
@tonight's_the_night@-broadcast_program	-broadcast_program=11
@st._nicholas_church@-location	-location=28
@fur@-people-ethnicity	-people-ethnicity=21
@fort_meigs@-location	-location=41
@chippawa@-location	-location=22
@hjelmeland@-location	-location=35
@scofield_reference_bible@-art	-art=31
@prc@-location	-location=14
@sackville@-product	-product=3
@espnu@-broadcast_program	-broadcast_program=6
@charterhouse_school@-location	-location=1
@coyolxauhqui@-god	-god=21
@lo-pro@-person	-person=25
@ertl@-person	-person=1
@ralph_santolla@-person	-person=46
@beetle@-product	-product=44
@bishop_of_wakefield@-person	-person=3
@etruscan@-organization	-organization=1
@fillies'_mile@-event	-event=68
@tattoo@-person	-person=1
@wasserbillig@-location	-location=46
@ulster_county@-location	-location=341
@rebecca_romero@-person	-person=24
@fleischer_studios@-art	-art=1
@soo@-location	-location=13
@sunderland@-title	-title=1
@asbury_park@-location	-location=111
@mindelheim@-location	-location=35
@letters@-title	-title=2
@double_platinum@-organization	-organization=4
@kershaw@-location	-location=17
@mako_iwamatsu@-person	-person=47
@guadalcanal_diary@-person	-person=20
@windsor@-event	-event=8
@kotiteollisuus@-person	-person=23
@peter_f._hamilton@-person	-person=92
@rheinstadion@-location	-location=29
@fortune@-product	-product=2
@gara@-art	-art=21
@yakan@-people-ethnicity	-people-ethnicity=23
@scot_eaton@-person	-person=21
@m2@-person	-person=11
@help_the_aged@-art	-art=8
@the_times@-event	-event=1
@crystal_palace@-organization	-organization=2347
@channel_one@-organization	-organization=3
@gangaajal@-art	-art=30
@the_help@-broadcast_program	-broadcast_program=7
@craig_reucassel@-person	-person=37
@tokyo_mx@-broadcast_network	-broadcast_network=92
@harold_vick@-person	-person=57
@i@-broadcast_network	-broadcast_network=3
@nhl_10@-product	-product=24
@gravity@-art	-art=289
@city_of_york@-location	-location=72
@silent_hill@-art	-art=57
@1897–98@-event	-event=21
@edward_henty@-person	-person=22
@géza_gárdonyi@-person	-person=42
@merrill@-location	-location=10
@westlife@-art	-art=16
@strongman@-title	-title=218
@marisol@-person	-person=21
@2002_fifa_world_cup@-event	-event=1144
@blackfriars@-organization	-organization=3
@dale_davis@-person	-person=40
@1906@-event	-event=225
@hawthorn@-organization	-organization=919
@surma@-location	-location=15
@havel@-person	-person=5
@reeves@-person	-person=4
@xenophanes@-person	-person=59
@division@-location	-location=12
@pear@-organization	-organization=1
@matt_duke@-person	-person=32
@cambrai_1917@-event	-event=20
@8@-art	-art=70
@monopis_monachella@-living_thing	-living_thing=32
@true_love@-broadcast_program	-broadcast_program=9
@memory@-god	-god=2
@shiner@-art	-art=7
@tanjong_pagar@-organization	-organization=3
@james_arnold_taylor@-person	-person=159
@earl_of_lennox@-title	-title=40
@becky_james@-person	-person=22
@shashikala@-person	-person=72
@pierre_cochereau@-person	-person=41
@børsen@-location	-location=18
@skåne@-organization	-organization=2
@fraser_canyon@-event	-event=6
@bø@-person	-person=4
@maritime_museum@-product	-product=1
@the_strangers@-person	-person=6
@seddon@-location	-location=22
@de_morgan_medal@-award	-award=24
@allen_boyd@-person	-person=22
@mills_county@-location	-location=68
@angarsk@-location	-location=36
@doraemon@-art	-art=251
@sebring@-product	-product=6
@ernst@-location	-location=1
@aol_tv@-organization	-organization=72
@cox@-title	-title=21
@zaza_pachulia@-person	-person=20
@assumption@-art	-art=1
@bank_of_india@-organization	-organization=88
@one_horse_blue@-art	-art=5
@murder_in_mississippi@-art	-art=20
@buried@-art	-art=19
@luisa_fernanda@-art	-art=6
@washoe@-location	-location=25
@waysted@-person	-person=31
@johnny_gill@-art	-art=5
@prince@-person	-person=2055
@charan@-people-ethnicity	-people-ethnicity=30
@betis@-organization	-organization=89
@raf_gibraltar@-location	-location=32
@french_revolutionary_army@-organization	-organization=106
@ancient_egyptian@-religion-religion	-religion-religion=14
@masonic@-location	-location=1
@royal_wedding@-art	-art=43
@labrador_current@-location	-location=35
@haberdashers'_monmouth_school_for_girls@-organization	-organization=24
@zhejiang@-location	-location=1876
@eur@-event	-event=1
@a_lyga@-organization	-organization=134
@ponyo@-art	-art=40
@mann@-art	-art=9
@maki@-organization	-organization=38
@lucky_mckee@-person	-person=39
@wakefield@-person	-person=26
@blücher@-person	-person=100
@claudine@-broadcast_program	-broadcast_program=3
@angel@-location	-location=20
@otakar_ševčík@-person	-person=38
@temora@-location	-location=61
@loso's_way@-art	-art=24
@bochum@-organization	-organization=51
@givenchy@-organization	-organization=257
@star@-broadcast_program	-broadcast_program=1
@fusilier@-title	-title=45
@central_african_republic_league@-organization	-organization=24
@stinson_beach@-location	-location=25
@sander_van_doorn@-person	-person=60
@adam_hart-davis@-person	-person=44
@miele@-organization	-organization=38
@st._john's,_newfoundland_and_labrador@-organization	-organization=1
@general_motors_ev1@-product	-product=30
@bali_ha'i@-art	-art=24
@kids'_choice_awards@-event	-event=3
@ryan_ross@-person	-person=47
@hopkins_school@-organization	-organization=45
@barry_flanagan@-person	-person=37
@bill_w.@-art	-art=3
@_@-living_thing	-living_thing=8
@ria@-person	-person=1
@dolores@-event	-event=2
@night_shift@-person	-person=18
@cliffhanger@-art	-art=67
@terraplane@-person	-person=9
@broken@-art	-art=48
@maciejowice@-location	-location=38
@oxford_castle@-location	-location=63
@robert_e._wood@-person	-person=26
@wenshan_district@-location	-location=34
@senior@-event	-event=12
@whaler@-product	-product=16
@rowland_s._howard@-person	-person=103
@burning@-location	-location=1
@chaldean@-people-ethnicity	-people-ethnicity=16
@bonzi_wells@-person	-person=24
@claude_bolling@-person	-person=38
@greenery_press@-organization	-organization=34
@bella_flores@-person	-person=22
@you_and_i@-art	-art=69
@argus_corporation@-organization	-organization=20
@tales_of_the_unexpected@-broadcast_program	-broadcast_program=170
@fei@-organization	-organization=10
@cape_matapan@-location	-location=69
@chacha_chaudhary@-art	-art=19
@97@-event	-event=7
@radenci@-location	-location=48
@ferret@-product	-product=17
@the_league@-event	-event=30
@senior@-organization	-organization=49
@yerevan_state_university@-organization	-organization=158
@hammer@-person	-person=22
@quakecon@-event	-event=36
@ventimiglia@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@emma_kirkby@-person	-person=87
@bobcat@-living_thing	-living_thing=124
@society@-title	-title=2
@miss_universe_1999@-event	-event=31
@needwood_forest@-location	-location=23
@the_kids_are_alright@-broadcast_program	-broadcast_program=1
@you_rang,_m'lord?@-broadcast_program	-broadcast_program=68
@mansi@-people-ethnicity	-people-ethnicity=50
@zagheh_rural_district@-location	-location=45
@baza@-location	-location=19
@guinness@-person	-person=4
@black_blood_brothers@-broadcast_program	-broadcast_program=54
@simferopol_international_airport@-location	-location=33
@port_of_santos@-location	-location=28
@titus_software@-person	-person=30
@san_miguel@-organization	-organization=81
@opel_vectra@-product	-product=62
@help_the_aged@-organization	-organization=28
@astra@-product	-product=45
@red_line@-location	-location=1
@gilpin_county,_colorado@-location	-location=25
@cold_mountain@-location	-location=15
@colburn_school@-location	-location=2
@columbus,_nebraska@-location	-location=67
@channel_3@-broadcast_network	-broadcast_network=5
@1959@-art	-art=6
@patto@-organization	-organization=1
@oude_kerk@-location	-location=72
@longacre_theatre@-location	-location=94
@sleepwalkers@-art	-art=40
@essay@-location	-location=4
@lucchese@-location	-location=2
@devil's_due_digital@-organization	-organization=30
@yaiba@-broadcast_program	-broadcast_program=23
@athena@-person	-person=21
@great_eastern_railway@-organization	-organization=482
@rudkhaneh_rural_district@-location	-location=22
@fausta@-living_thing	-living_thing=3
@relief@-event	-event=5
@kabaka@-title	-title=85
@emmanuelle_haïm@-person	-person=29
@east_china_sea@-location	-location=742
@spark@-person	-person=5
@klcc@-broadcast_network	-broadcast_network=5
@sullivan_county@-organization	-organization=1
@neilston@-organization	-organization=1
@maxine_kumin@-person	-person=60
@double_platinum@-chemistry	-chemistry=1
@sky@-organization	-organization=69
@bodin@-location	-location=23
@keno@-product	-product=35
@kiamichi_river@-location	-location=48
@ishim@-location	-location=27
@diamond_necklace@-event	-event=1
@commuter_rail@-organization	-organization=1
@immortal@-person	-person=131
@ardrishaig@-location	-location=28
@2012–13_campaign@-organization	-organization=1
@brain@-living_thing	-living_thing=1
@equitable_life_assurance_society@-organization	-organization=26
@arizona_cardinals@-organization	-organization=2236
@all_about_eve@-art	-art=170
@parkdale@-organization	-organization=1
@atlantic_provinces@-location	-location=25
@dandelion@-living_thing	-living_thing=15
@the_echoing_green@-person	-person=22
@bolshevik@-event	-event=1
@kryptos@-art	-art=21
@eugenius_warming@-person	-person=25
@selworthy@-location	-location=20
@sca@-organization	-organization=34
@westfield_college@-organization	-organization=62
@redhill@-organization	-organization=20
@cma@-organization	-organization=249
@northern_maori@-location	-location=25
@børsen@-art	-art=5
@oster@-organization	-organization=2
@évreux@-location	-location=144
@77@-product	-product=4
@tuscarora_mountain@-location	-location=30
@belfast_high_school@-organization	-organization=21
@the_quantum_archangel@-art	-art=20
@derrida@-art	-art=5
@meuse_river@-location	-location=21
@mel@-person	-person=16
@cattewater@-product	-product=1
@antirrhinum@-living_thing	-living_thing=29
@human_behaviour@-art	-art=33
@med@-product	-product=2
@john@-organization	-organization=1
@grit@-organization	-organization=2
@hit@-event	-event=2
@dufferin@-location	-location=29
@edward_grey@-person	-person=45
@papal@-organization	-organization=8
@paulistano@-location	-location=1
@leopold_park@-location	-location=21
@welsh_labour@-organization	-organization=75
@avengers@-product	-product=1
@priya_gill@-person	-person=25
@scotch@-people-ethnicity	-people-ethnicity=13
@egg@-person	-person=32
@1920@-event	-event=366
@jann_arden@-art	-art=2
@accrington@-location	-location=276
@imperials@-title	-title=1
@nemesis@-location	-location=17
@valencia_de_alcántara@-event	-event=1
@bam@-person	-person=7
@now@-organization	-organization=3
@hippolyte_et_aricie@-art	-art=47
@richard_sharpe@-broadcast_program	-broadcast_program=1
@mormon@-title	-title=1
@the_sweeney@-broadcast_program	-broadcast_program=316
@sonia_pottinger@-person	-person=27
@pride@-person	-person=1
@st._lawrence@-location	-location=217
@lord_chamberlain@-organization	-organization=1
@viy@-product	-product=1
@academy_award@-organization	-organization=2
@portland@-location	-location=3423
@chios@-event	-event=2
@pindar@-location	-location=9
@seminole@-organization	-organization=3
@one_hour_photo@-art	-art=57
@national_conservatory@-organization	-organization=21
@blacks@-people-ethnicity	-people-ethnicity=230
@santa_lucía@-person	-person=3
@the_blue_planet@-broadcast_program	-broadcast_program=58
@premier_league@-event	-event=204
@ichiyo_izawa@-person	-person=26
@hbc@-disease	-disease=1
@jabbeke@-location	-location=26
@béla@-person	-person=26
@suffern@-organization	-organization=1
@lita@-person	-person=74
@green@-religion-religion	-religion-religion=1
@lyndon_baines_johnson_library_and_museum@-location	-location=25
@barclays_bank@-organization	-organization=22
@mandel@-person	-person=14
@the_danny_kaye_show@-broadcast_program	-broadcast_program=36
@fancy@-product	-product=1
@european_parliament@-location	-location=2
@justinian@-product	-product=2
@abc@-food	-food=1
@william_oldys@-person	-person=28
@hartmann@-organization	-organization=15
@ike@-organization	-organization=1
@nia@-location	-location=6
@swansea@-location	-location=224
@bight_of_benin@-location	-location=76
@stockton@-organization	-organization=53
@seychelles@-living_thing	-living_thing=2
@holly_colvin@-person	-person=23
@seam@-product	-product=1
@rory_macdonald@-person	-person=56
@ishvara@-god	-god=107
@limba@-people-ethnicity	-people-ethnicity=50
@power_station@-broadcast_network	-broadcast_network=1
@danville@-organization	-organization=4
@dillon@-location	-location=98
@72@-event	-event=4
@boston_tea_party@-organization	-organization=11
@edward_roberts@-person	-person=31
@majestic@-person	-person=10
@brent@-location	-location=116
@alma_taylor@-person	-person=47
@stockholm_syndrome@-person	-person=9
@pittsburg@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@the_campaign@-art	-art=31
@mongol_invasions_of_japan@-event	-event=40
@chasseur@-food	-food=2
@the_man_in_the_gray_flannel_suit@-art	-art=51
@youngtown_memorial_ground@-location	-location=117
@ed@-art	-art=13
@wolf_hall@-location	-location=2
@the_deputy@-broadcast_program	-broadcast_program=49
@morpeth@-organization	-organization=1
@ricardo_prado@-person	-person=22
@new_fairfield,_connecticut@-location	-location=25
@mildura@-product	-product=1
@sea_bass@-living_thing	-living_thing=60
@hurricane_ike@-event	-event=314
@mafra@-location	-location=56
@sergio_badilla_castillo@-person	-person=21
@abbeville@-organization	-organization=3
@addison_gallery_of_american_art@-location	-location=93
@i'm_too_sexy@-art	-art=38
@somali@-people-ethnicity	-people-ethnicity=865
@tallapoosa@-product	-product=6
@overpeck_creek@-location	-location=27
@adam_irigoyen@-person	-person=39
@1_time@-organization	-organization=4
@damage@-art	-art=46
@h.r.@-organization	-organization=1
@west@-location	-location=7
@365@-product	-product=6
@pizza_hut@-location	-location=504
@dad@-broadcast_program	-broadcast_program=5
@season_eight@-event	-event=4
@sunday_bloody_sunday@-art	-art=84
@villafranca@-location	-location=43
@coleophora_flavipennella@-living_thing	-living_thing=27
@archbishop@-location	-location=13
@marina_zueva@-person	-person=28
@arcade@-art	-art=10
@caserta@-organization	-organization=4
@university_of_alabama_at_birmingham@-organization	-organization=353
@sick@-art	-art=27
@leith@-location	-location=949
@andy_riley@-person	-person=22
@ufc_166@-event	-event=27
@bax@-person	-person=25
@taiwan@-people-ethnicity	-people-ethnicity=7
@blood@-medicine-medical_treatment	-medicine-medical_treatment=3
@adagio@-art	-art=19
@iced_earth@-person	-person=269
@falkland_islands@-event	-event=8
@anna_pavlova@-person	-person=231
@senior@-location	-location=1
@dionne_warwick@-person	-person=766
@bishop@-art	-art=1
@jew@-people-ethnicity	-people-ethnicity=85
@wilson_trail@-location	-location=26
@okinawa@-organization	-organization=1
@taiwan@-broadcast-tv_channel	-broadcast-tv_channel=1
@hutchinson@-person	-person=14
@francisco@-location	-location=10
@fidelity@-organization	-organization=18
@red_cross@-art	-art=1
@relay@-product	-product=1
@moroni@-art	-art=3
@villafranca@-organization	-organization=4
@black_dahlia@-person	-person=45
@wa@-location	-location=151
@john_m._mchugh@-person	-person=31
@mark_lane@-person	-person=47
@gravity's_rainbow@-art	-art=140
@west@-organization	-organization=134
@baoulé@-people-ethnicity	-people-ethnicity=23
@compulsion@-person	-person=11
@richard_hawkins@-person	-person=36
@russian_president@-organization	-organization=1
@lipsko_county@-location	-location=183
@salvatore_giuliano@-art	-art=30
@glen_of_imaal@-location	-location=19
@cube@-organization	-organization=2
@vikramāditya@-person	-person=21
@bigg_boss@-broadcast_program	-broadcast_program=77
@lay@-title	-title=177
@igor@-event	-event=4
@ashley@-person	-person=39
@edina@-location	-location=84
@st_john@-art	-art=4
@baba@-people-ethnicity	-people-ethnicity=6
@argali@-living_thing	-living_thing=33
@league_of_nations@-organization	-organization=2289
@the_dave_clark_five@-person	-person=139
@wayne@-person	-person=47
@egg_harbor_township@-location	-location=76
@javelin@-person	-person=3
@bayan_ko@-art	-art=17
@wickham@-location	-location=111
@jerry_lewis@-person	-person=792
@gennaro_righelli@-person	-person=34
@on_the_road@-art	-art=240
@dominic@-person	-person=33
@buxton@-location	-location=1
@october_sky@-art	-art=64
@neurological@-body_part	-body_part=1
@same_name@-people-ethnicity	-people-ethnicity=1
@brunei-muara_district@-location	-location=22
@chams@-location	-location=8
@loggerheads@-location	-location=17
@steel@-location	-location=9
@immersion@-religion-religion	-religion-religion=3
@godsmack@-person	-person=329
@sin_city@-location	-location=3
@barnes@-organization	-organization=3
@monza@-product	-product=7
@zoey_101@-broadcast_program	-broadcast_program=205
@christmas_island@-art	-art=1
@pforzheim@-location	-location=282
@medinaceli@-location	-location=32
@karamoja@-location	-location=33
@lewis@-product	-product=2
@45@-art	-art=14
@#1@-art	-art=20
@primus@-person	-person=426
@stephen_mchattie@-person	-person=95
@volunteer_defence_corps@-organization	-organization=20
@roger_stone@-person	-person=23
@piazza_armerina@-event	-event=1
@linnaeus@-person	-person=512
@science_fiction_theatre@-broadcast_program	-broadcast_program=40
@arthur_rooke@-person	-person=30
@george_grizzard@-person	-person=80
@mexican@-organization	-organization=17
@invisible_children@-art	-art=44
@eiji_tsuburaya@-person	-person=81
@arborea@-location	-location=28
@president_of_the_senate@-organization	-organization=10
@bangladesh@-people-ethnicity	-people-ethnicity=6
@roland_hemond@-person	-person=22
@martin@-product	-product=6
@la_ley@-art	-art=4
@vernon_dobtcheff@-person	-person=75
@raytheon@-organization	-organization=566
@primate@-living_thing	-living_thing=57
@mer@-people-ethnicity	-people-ethnicity=4
@boston_yanks@-organization	-organization=137
@council_of_european_municipalities_and_regions@-organization	-organization=24
@the_eagle@-art	-art=70
@marion_high_school@-organization	-organization=28
@rawhide@-broadcast_program	-broadcast_program=383
@khoekhoe@-language	-language=29
@kappa_mikey@-broadcast_program	-broadcast_program=50
@marc_lavoine@-art	-art=5
@yugoslavian@-event	-event=1
@caramel@-art	-art=19
@lord_forbes@-title	-title=25
@ned@-event	-event=8
@controller@-product	-product=4
@hazel@-broadcast_program	-broadcast_program=120
@louis@-art	-art=2
@hospice@-art	-art=17
@scotland_yard@-art	-art=1
@federal_open_market_committee@-organization	-organization=66
@u.n.@-organization	-organization=85
@p2@-art	-art=16
@lytton@-location	-location=96
@zhuang@-language	-language=17
@spielberg@-location	-location=15
@hardangerfjord@-location	-location=61
@girl_gone_wild@-art	-art=21
@russian_ruble@-finance-currency	-finance-currency=116
@alps@-art	-art=9
@main_north_railway_line@-location	-location=2
@globe@-body_part	-body_part=1
@imperial_court@-title	-title=14
@executive@-award	-award=1
@anshun@-product	-product=1
@miskolc@-event	-event=1
@erwin@-person	-person=12
@rap-a-lot_records@-organization	-organization=59
@ignazio_marino@-person	-person=22
@western_high_school@-location	-location=1
@education@-location	-location=2
@hollywood_park@-organization	-organization=2
@boxed@-location	-location=1
@drury_lane_theatre@-location	-location=250
@mohmand@-location	-location=10
@enrique_fernández_arbós@-person	-person=20
@2004–05_campaign@-event	-event=42
@deepest_blue@-art	-art=7
@gulaal@-broadcast_program	-broadcast_program=9
@canton@-food	-food=1
@university_of_namibia@-organization	-organization=70
@hiroshi_yamauchi@-person	-person=46
@hungary@-organization	-organization=976
@oklahoma@-people-ethnicity	-people-ethnicity=1
@scott_parker@-person	-person=31
@anne_briggs@-person	-person=57
@hollabrunn@-event	-event=2
@walcott@-location	-location=22
@mark_starr@-person	-person=24
@john_digweed@-person	-person=106
@quirk_books@-organization	-organization=21
@ralph_horsley@-person	-person=33
@vancouver@-event	-event=43
@the_warriors@-product	-product=42
@downhere@-person	-person=34
@thomas_stanley@-title	-title=1
@the_adventures_of_baron_munchausen@-art	-art=96
@mixe@-language	-language=7
@royal_flying_doctor_service@-organization	-organization=33
@soldier@-location	-location=5
@cd20@-biology	-biology=44
@signa@-art	-art=4
@givat_ram@-location	-location=40
@mentor@-title	-title=28
@orlando@-art	-art=82
@c.s.a.@-location	-location=7
@forsyth@-location	-location=113
@gmina_zagnańsk@-location	-location=31
@stadio_flaminio@-location	-location=63
@infamous@-product	-product=40
@william_morris@-person	-person=943
@otto@-person	-person=305
@the_honeymoon_killers@-person	-person=12
@potter@-broadcast_program	-broadcast_program=2
@roy_andersson@-person	-person=41
@sons_of_the_desert@-person	-person=29
@agrotis_vestigialis@-living_thing	-living_thing=29
@equus@-product	-product=3
@liz_vassey@-person	-person=22
@k-9_and_company@-broadcast_program	-broadcast_program=48
@san_sebastián@-event	-event=5
@taylor_mead@-person	-person=55
@12@-broadcast_program	-broadcast_program=17
@nec@-disease	-disease=1
@farrer_park@-location	-location=26
@talking_heads@-person	-person=831
@unguarded@-art	-art=24
@snow@-location	-location=3
@grits@-person	-person=58
@bigelow@-location	-location=9
@løkken_verk@-location	-location=32
@sam_hollander@-person	-person=28
@woodridge@-location	-location=22
@european_union@-location	-location=10525
@cape_fear@-location	-location=118
@donald_m._grant@-person	-person=25
@hunter_valley@-location	-location=65
@terry_stotts@-person	-person=22
@fc_metz@-organization	-organization=279
@zapotlanejo@-location	-location=21
@strzelce@-location	-location=36
@whittington@-person	-person=11
@enrico_montesano@-person	-person=54
@david_barnes@-person	-person=29
@505@-location	-location=4
@m._pokora@-art	-art=1
@gambit@-broadcast_program	-broadcast_program=30
@chandrakanta@-broadcast_program	-broadcast_program=14
@west_cape_may@-location	-location=21
@bruce_lundvall@-person	-person=20
@mississippi@-location	-location=7589
@orléans@-person	-person=2
@atb@-product	-product=1
@tin_huey@-person	-person=21
@l'allegro@-art	-art=22
@second_republic@-person	-person=2
@sabalan@-location	-location=20
@dodoma@-location	-location=114
@destroyed@-art	-art=7
@12@-product	-product=7
@xero@-art	-art=13
@ebba_grön@-art	-art=2
@howie_kendrick@-person	-person=28
@daloa@-location	-location=24
@nuneaton@-location	-location=407
@the_cube@-organization	-organization=2
@jack_young@-person	-person=39
@mikhail_skobelev@-person	-person=56
@universal@-organization	-organization=989
@d._w._moffett@-person	-person=21
@imagine_software@-person	-person=70
@decipher,_inc.@-organization	-organization=53
@kesh@-location	-location=18
@meistaradeildin@-organization	-organization=32
@marc@-person	-person=51
@marcelo@-person	-person=29
@bedlam@-broadcast_program	-broadcast_program=16
@dune@-person	-person=6
@1990_luzon_earthquake@-event	-event=23
@selena@-art	-art=6
@wolves@-living_thing	-living_thing=133
@emmanuel@-person	-person=53
@daniel_w._voorhees@-person	-person=33
@nixon@-art	-art=120
@ix@-product	-product=5
@tribulus_terrestris@-living_thing	-living_thing=21
@lakshya@-art	-art=32
@glyndebourne@-event	-event=118
@sturgeon@-living_thing	-living_thing=43
@asc_diaraf@-organization	-organization=50
@seventy@-person	-person=5
@princess_caraboo@-person	-person=15
@angellica_bell@-person	-person=23
@rolex@-organization	-organization=241
@robert_d._kaplan@-person	-person=25
@schiltigheim@-location	-location=33
@aphasia@-person	-person=1
@winter@-art	-art=31
@avellino@-organization	-organization=91
@coraline@-art	-art=121
@ickey_woods@-person	-person=22
@portumna@-location	-location=68
@keyshia_cole@-person	-person=292
@moby_dick@-product	-product=1
@exhaust@-art	-art=3
@martin_donovan@-person	-person=106
@george_fitzmaurice@-person	-person=69
@nasdaq@-finance-stock_exchange	-finance-stock_exchange=1160
@the_wombles@-broadcast_program	-broadcast_program=27
@trypanosoma@-living_thing	-living_thing=38
@lawman@-title	-title=7
@judaic@-religion-religion	-religion-religion=22
@show_of_hands@-person	-person=90
@massacre@-person	-person=39
@fr@-chemistry	-chemistry=1
@probus@-art	-art=2
@sabina@-location	-location=48
@kotlas@-location	-location=75
@mulberry@-product	-product=2
@vasa@-location	-location=12
@a-class@-product	-product=25
@u.s._senate@-location	-location=1
@the_man_show@-broadcast_program	-broadcast_program=97
@ars@-finance-currency	-finance-currency=4
@tilton@-location	-location=39
@soviet_air_defence_forces@-organization	-organization=69
@sri_chinmoy@-person	-person=95
@green_zone@-location	-location=123
@venda@-location	-location=116
@red_dead_revolver@-product	-product=34
@wardenclyffe_tower@-location	-location=21
@crewe_and_nantwich@-location	-location=84
@of_the_same_name@-organization	-organization=10
@chain_reaction@-person	-person=2
@hawkinge@-location	-location=35
@national_lampoon@-broadcast_program	-broadcast_program=1
@ukrainian_catholic@-organization	-organization=32
@kula@-people-ethnicity	-people-ethnicity=4
@lake_diefenbaker@-location	-location=38
@dr._jekyll_and_mr._hyde@-art	-art=134
@storm_king_art_center@-location	-location=33
@clent@-location	-location=30
@the_mighty_hercules@-broadcast_program	-broadcast_program=26
@cabrales@-location	-location=21
@tommy_hilfiger@-person	-person=310
@the_doors@-art	-art=121
@2000_olympic_games@-event	-event=141
@cumberland_county,_north_carolina@-location	-location=37
@ventura@-product	-product=17
@frederica@-art	-art=2
@the_man_with_the_golden_arm@-art	-art=68
@hawkshead@-location	-location=49
@restalrig@-person	-person=1
@pickaway_county@-location	-location=71
@ronald_lauder@-person	-person=38
@eshowe@-location	-location=41
@george_bush@-event	-event=1
@estate@-location	-location=12
@mies@-location	-location=21
@ojarud-e_sharqi_rural_district@-location	-location=41
@davy_crockett@-person	-person=247
@lights@-location	-location=1
@gerasimov_institute_of_cinematography@-organization	-organization=83
@ramstein@-organization	-organization=1
@brańsk@-location	-location=73
@doc_walker@-art	-art=2
@nepal_telecom@-organization	-organization=21
@tagetes@-living_thing	-living_thing=22
@gaea@-art	-art=1
@downside@-location	-location=9
@fortran@-computer-programming_language	-computer-programming_language=566
@die_entführung_aus_dem_serail@-art	-art=266
@arklow@-location	-location=153
@superstar@-broadcast_program	-broadcast_program=7
@the_suspicions_of_mr_whicher@-person	-person=1
@tongwynlais@-location	-location=27
@parliamentary_constituencies@-organization	-organization=2
@affliction@-organization	-organization=65
@american_journal_of_psychology@-art	-art=33
@siege_of_lucknow@-event	-event=95
@national_film_school_of_denmark@-organization	-organization=48
@ara_parseghian@-person	-person=104
@salisbury_plain@-location	-location=340
@ebony@-living_thing	-living_thing=3
@moss@-person	-person=44
@lys@-biology	-biology=33
@black_rock@-art	-art=6
@new_jersey_turnpike_authority@-organization	-organization=94
@bonnier@-person	-person=1
@tibet@-person	-person=18
@port_clarence@-location	-location=25
@adam_arkin@-person	-person=83
@uzbek@-organization	-organization=1
@durango@-organization	-organization=7
@icelandic@-living_thing	-living_thing=4
@tko@-event	-event=1
@vega_baja@-location	-location=30
@commodore@-person	-person=2
@irt_lexington_avenue_line@-location	-location=1
@fall_of_the_berlin_wall@-location	-location=26
@the_core@-broadcast_program	-broadcast_program=1
@michigan@-person	-person=6
@todd_field@-person	-person=108
@shahjahanpur@-location	-location=87
@passage@-location	-location=7
@nokia@-organization	-organization=1419
@python@-organization	-organization=2
@beckett@-person	-person=76
@imperial_beach@-location	-location=35
@canning_river@-location	-location=49
@kandukondain_kandukondain@-art	-art=31
@pskov@-organization	-organization=1
@priscilla@-person	-person=17
@davy_crockett@-location	-location=8
@mouse@-broadcast_program	-broadcast_program=16
@arri@-organization	-organization=68
@season@-time	-time=1
@the_joker's_wild@-broadcast_program	-broadcast_program=85
@brenda_russell@-person	-person=130
@tocumwal@-organization	-organization=5
@justin_bruening@-person	-person=31
@tom_dooley@-art	-art=53
@acre@-event	-event=14
@devayani@-person	-person=88
@mátyás_seiber@-person	-person=49
@primero@-product	-product=8
@ivorian_civil_war@-event	-event=81
@harry_potter_and_the_sorcerer's_stone@-product	-product=3
@queen_henrietta_maria@-person	-person=38
@azerbaijan@-art	-art=1
@landmark@-location	-location=8
@nakhon_si_thammarat@-organization	-organization=2
@isar@-product	-product=1
@south_georgia@-event	-event=1
@hui@-language	-language=2
@schocken_books@-organization	-organization=68
@saint_thomas@-location	-location=178
@kryvbas@-organization	-organization=28
@sealy@-location	-location=11
@l5@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@safet_sušić@-person	-person=53
@buckland_abbey@-location	-location=28
@parmigianino@-person	-person=143
@avery_hopwood@-person	-person=51
@lycian@-location	-location=8
@yu-gi-oh!_duel_monsters@-broadcast_program	-broadcast_program=49
@fraport@-organization	-organization=30
@braunton@-location	-location=72
@brian_potter@-person	-person=42
@all_tomorrow's_parties@-organization	-organization=1
@usa@-product	-product=2
@the_fifth_estate@-art	-art=19
@gal@-art	-art=1
@the_border@-broadcast_program	-broadcast_program=66
@mersa_matruh@-location	-location=114
@carnival@-event	-event=34
@drew@-organization	-organization=4
@a4@-product	-product=16
@hopewell,_virginia@-location	-location=57
@bored_of_the_rings@-art	-art=21
@little_tokyo@-person	-person=7
@wyandotte@-people-ethnicity	-people-ethnicity=10
@twilight@-art	-art=409
@the_bear@-person	-person=1
@caloptilia_falconipennella@-living_thing	-living_thing=28
@arthur_macarthur,_jr.@-person	-person=57
@lucian@-location	-location=1
@flipper@-broadcast_program	-broadcast_program=115
@variety_playhouse@-location	-location=22
@hillsborough@-product	-product=1
@mercator@-person	-person=27
@walnut_grove,_minnesota@-location	-location=24
@trevor_devall@-person	-person=43
@holiday@-person	-person=20
@dhl@-education-educational_degree	-education-educational_degree=9
@the_gladiators@-title	-title=1
@the_executioner@-person	-person=4
@python@-event	-event=1
@warsaw@-finance-stock_exchange	-finance-stock_exchange=1
@nova_gorica@-location	-location=213
@albert_g._brown@-person	-person=21
@upper_montclair,_new_jersey@-location	-location=38
@henry_russell@-person	-person=51
@emory@-location	-location=8
@okkervil_river@-location	-location=2
@vác@-location	-location=106
@bensheim@-location	-location=57
@seoul_institute_of_the_arts@-organization	-organization=46
@cornelia@-person	-person=32
@commerce_city@-location	-location=32
@heriot-watt_university@-organization	-organization=266
@joshua@-person	-person=385
@cooney_weiland@-person	-person=34
@donald_dewar@-person	-person=125
@matthew_le_tissier@-person	-person=76
@q@-computer-programming_language	-computer-programming_language=1
@midas@-location	-location=3
@ministry_of_agriculture@-organization	-organization=56
@hepburn_avenue@-location	-location=21
@lacrimosa@-art	-art=13
@ken_landreaux@-person	-person=30
@united_reformed@-religion-religion	-religion-religion=27
@moosburg@-location	-location=48
@u1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@ink@-living_thing	-living_thing=1
@die_presse@-art	-art=47
@maxima@-organization	-organization=3
@michael_madsen@-person	-person=284
@postal_service@-person	-person=2
@erika@-art	-art=3
@great_plains@-person	-person=4
@capri@-broadcast_program	-broadcast_program=5
@abc@-location	-location=7
@karz@-art	-art=29
@arvika@-event	-event=2
@zizula_hylax@-living_thing	-living_thing=31
@marshal@-organization	-organization=14
@holland_marsh@-location	-location=24
@hard_candy@-food	-food=8
@oberbergischer_kreis@-location	-location=42
@atlantis@-person	-person=12
@morena@-person	-person=7
@literature@-event	-event=1
@85@-product	-product=6
@jim_talent@-person	-person=65
@chimaltenango@-location	-location=40
@long_beach@-organization	-organization=8
@alençon@-organization	-organization=1
@lawrence_park@-location	-location=35
@moret-sur-loing@-location	-location=37
@dr._phil@-person	-person=33
@avengers@-broadcast_program	-broadcast_program=12
@varamin@-location	-location=21
@ardmore@-title	-title=1
@lampung@-location	-location=144
@1st_united_states_congress@-person	-person=42
@bernstein@-location	-location=2
@dob@-chemistry	-chemistry=11
@richard_c._sarafian@-person	-person=49
@rachel@-location	-location=5
@wild_card@-art	-art=8
@spellbinder@-broadcast_program	-broadcast_program=22
@jerry_martini@-person	-person=41
@sputnik_1@-product	-product=196
@forest_lawn_-_hollywood_hills_cemetery@-location	-location=50
@radio_flyer@-organization	-organization=13
@gilles_villeneuve@-location	-location=1
@march_19@-time	-time=278
@monochroa_cytisella@-living_thing	-living_thing=29
@aleje_jerozolimskie@-location	-location=31
@heritage_lottery_fund@-organization	-organization=563
@newport,_pembrokeshire@-location	-location=20
@appendix@-organization	-organization=1
@morden@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@macaw@-product	-product=1
@5@-art	-art=39
@system@-location	-location=2
@gentleman's_agreement@-art	-art=61
@edmonds@-location	-location=51
@discovery_real_time@-broadcast_network	-broadcast_network=39
@g@-organization	-organization=4
@marriott@-organization	-organization=163
@martha@-broadcast_program	-broadcast_program=22
@modern_theatres@-organization	-organization=26
@upp@-organization	-organization=14
@spin_the_black_circle@-art	-art=21
@the_parole_officer@-art	-art=21
@rollerball@-product	-product=2
@millet@-person	-person=29
@cork_borough@-location	-location=43
@calcium@-chemistry	-chemistry=94
@indiana@-award	-award=1
@quartz@-location	-location=1
@the_wiggles@-art	-art=5
@liptovský_mikuláš@-location	-location=114
@_@-visual_art-color	-visual_art-color=2
@lázaro_cárdenas@-person	-person=189
@sindhi@-people-ethnicity	-people-ethnicity=239
@hellcats@-product	-product=2
@la_bassée@-location	-location=29
@lauter@-location	-location=78
@svetislav_pešić@-person	-person=32
@i_kissed_a_girl@-art	-art=105
@chattem@-organization	-organization=20
@thad_allen@-person	-person=24
@palawan@-event	-event=3
@trinity_college@-organization	-organization=886
@yvonne_lim@-person	-person=56
@edmund_j._davis@-person	-person=31
@miller_huggins@-person	-person=110
@mott_street@-location	-location=22
@jack_dromey@-person	-person=22
@elphinstone@-location	-location=15
@league_of_nations@-location	-location=1
@paf@-organization	-organization=79
@nobody's_angel@-art	-art=1
@iziaslav@-location	-location=13
@moshood_kashimawo_olawale_abiola@-person	-person=30
@cello@-art	-art=10
@giant@-location	-location=2
@shakespeare_in_love@-art	-art=249
@kapp@-person	-person=4
@nick_didkovsky@-person	-person=22
@delta_goodrem@-person	-person=351
@fire@-god	-god=4
@western_hemisphere@-organization	-organization=1
@charles_shaw@-organization	-organization=1
@southern_rhodesia@-location	-location=688
@palazzo_grassi@-location	-location=30
@roy_thomson@-person	-person=41
@boon@-language	-language=2
@thunderbird_6@-art	-art=61
@molecomb_stakes@-event	-event=20
@iceland@-title	-title=1
@october_21@-time	-time=244
@wrexham@-location	-location=1024
@duke_of_rothesay@-person	-person=2
@school_of_law@-organization	-organization=134
@hungarian_national_museum@-location	-location=67
@la_jana@-location	-location=2
@magenta@-organization	-organization=1
@uzziah@-person	-person=28
@kerala@-location	-location=10007
@marian@-person	-person=43
@fei@-location	-location=1
@the_music_man@-art	-art=428
@love_in_a_cold_climate@-art	-art=32
@dokidoki!_precure@-broadcast_program	-broadcast_program=26
@n10@-location	-location=24
@savant@-title	-title=5
@autobianchi@-organization	-organization=30
@philip_livingston@-person	-person=50
@hany_abu-assad@-person	-person=31
@masters@-person	-person=6
@iris@-location	-location=7
@theodoros_ziakas@-location	-location=16
@patronage@-title	-title=37
@hospitality@-title	-title=58
@legislative_council@-event	-event=1
@alfa@-organization	-organization=27
@sam_sparro@-person	-person=101
@yang_ye@-person	-person=29
@orthodoxy@-art	-art=13
@johannesburg@-person	-person=1
@csc@-education-educational_degree	-education-educational_degree=1
@jigme_khesar_namgyel_wangchuck@-person	-person=54
@bmc@-product	-product=2
@études@-art	-art=20
@talk_show@-person	-person=16
@johnny_revolta@-person	-person=20
@thomas_hobbes@-person	-person=458
@george_wells@-person	-person=22
@chief_of_the_defence_staff@-title	-title=141
@orion@-product	-product=88
@i.b._tauris@-organization	-organization=78
@farc@-organization	-organization=208
@the_chicago_transit_authority@-person	-person=2
@centreville_high_school@-organization	-organization=20
@matabeleland@-event	-event=1
@nigel@-person	-person=19
@fitzroy@-location	-location=224
@fc_podolye_podolsky_district@-organization	-organization=65
@lord_darnley@-title	-title=20
@661@-location	-location=60
@loveland@-organization	-organization=2
@william_e._miller@-person	-person=43
@victorious@-event	-event=6
@frinton-on-sea@-location	-location=63
@august_vollmer@-person	-person=27
@montecristo@-broadcast_program	-broadcast_program=9
@wakde@-language	-language=1
@achaea@-product	-product=1
@walk_this_way@-art	-art=155
@cleveland,_ohio@-location	-location=108
@stigmella_salicis@-living_thing	-living_thing=29
@roscommon@-person	-person=1
@yuki@-product	-product=1
@east_moline,_illinois@-location	-location=31
@lak@-language	-language=17
@józsef_eötvös@-person	-person=27
@12@-art	-art=23
@argo@-location	-location=8
@charles_hall@-person	-person=22
@pegasus@-location	-location=145
@gulfstream_aerospace@-organization	-organization=64
@prince_albert@-location	-location=331
@sick_puppies@-person	-person=105
@good_design_award@-award	-award=41
@rus@-location	-location=92
@sofala@-location	-location=124
@sussex@-event	-event=1
@equus@-art	-art=171
@triceratops@-living_thing	-living_thing=280
@apps@-computer-programming_language	-computer-programming_language=2
@san_diego_museum_of_art@-location	-location=87
@western_sahara@-location	-location=923
@burgher@-organization	-organization=1
@marquess_of_rockingham@-organization	-organization=1
@custard@-food	-food=11
@liu_yifei@-person	-person=26
@mario_stecher@-person	-person=28
@stefan_rowecki@-person	-person=30
@sep@-location	-location=5
@chrysanthemum@-art	-art=1
@dee_snider@-person	-person=167
@who_wants_to_be_a_millionaire?@-art	-art=14
@upper_egypt@-location	-location=472
@2002_tour_de_france@-event	-event=23
@richard_mentor_johnson@-person	-person=66
@all-ireland@-location	-location=3
@pandora's_box@-art	-art=54
@can't_stop@-product	-product=9
@argonaut@-organization	-organization=1
@perm@-location	-location=513
@powhatan@-location	-location=47
@urbana_university@-organization	-organization=34
@breaking_point@-broadcast_program	-broadcast_program=56
@noble_and_greenough_school@-organization	-organization=34
@concepción@-event	-event=1
@u19@-organization	-organization=44
@freethinker@-religion-religion	-religion-religion=83
@ni(m)@-title	-title=23
@noakhali_district@-location	-location=24
@gayatri_devi@-person	-person=45
@tossa_de_mar@-location	-location=20
@self@-person	-person=41
@mayenne@-title	-title=1
@amaury_sport_organisation@-organization	-organization=48
@pizza_hut@-organization	-organization=1
@robert_l._williams@-person	-person=26
@port_gibson@-event	-event=8
@apache@-event	-event=1
@ring@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@sam@-language	-language=1
@tongan@-location	-location=8
@ambulance_ltd@-person	-person=21
@cycling@-event	-event=127
@mount_taylor@-location	-location=27
@235@-product	-product=2
@chris_mcalister@-person	-person=26
@the_blues_brothers@-person	-person=202
@the_forgotten@-art	-art=16
@rio_de_janeiro@-location	-location=7801
@97@-location	-location=9
@five_civilized_tribes@-people-ethnicity	-people-ethnicity=141
@highland_park@-location	-location=323
@stapleton@-location	-location=84
@saint_joan@-person	-person=3
@california's_25th_congressional_district@-location	-location=26
@czechoslovak_hussite_church@-religion-religion	-religion-religion=20
@tv.com@-internet-website	-internet-website=185
@reed@-person	-person=49
@royal_netherlands_academy_of_arts_and_sciences@-organization	-organization=198
@brooklyn@-event	-event=21
@the_league_of_gentlemen@-person	-person=4
@order_and_justice@-organization	-organization=28
@civil@-organization	-organization=68
@scania-vabis@-organization	-organization=30
@tiwi@-language	-language=7
@east_fife@-organization	-organization=411
@oneida@-people-ethnicity	-people-ethnicity=46
@west_michigan@-organization	-organization=14
@beautiful_creatures@-person	-person=32
@aves@-location	-location=1
@finn_class@-event	-event=3
@luxembourgish@-people-ethnicity	-people-ethnicity=3
@keilor@-organization	-organization=3
@riesling@-location	-location=1
@pamir@-location	-location=95
@tommy_atkins@-art	-art=3
@pullman_porter@-title	-title=20
@johnnie_williams@-person	-person=20
@blanche_of_artois@-person	-person=22
@london_2012_olympics@-event	-event=46
@short_circuit_2@-art	-art=20
@perch@-living_thing	-living_thing=104
@chief_of_police@-title	-title=25
@leonessa@-organization	-organization=1
@war_of_attrition@-event	-event=161
@sailor@-person	-person=26
@miriam@-person	-person=121
@the_secret_river@-art	-art=26
@gramm@-organization	-organization=24
@raja_sen@-person	-person=27
@geography@-art	-art=75
@yenişehir@-location	-location=33
@n71@-product	-product=2
@19th_century@-event	-event=31
@celina@-location	-location=56
@bac@-location	-location=9
@embassy@-broadcast_program	-broadcast_program=13
@xo@-organization	-organization=1
@baal@-god	-god=210
@mortification@-art	-art=4
@palanca_awards@-award	-award=22
@karel_hromádka@-person	-person=24
@the_event@-event	-event=11
@opel@-organization	-organization=582
@the_group@-art	-art=16
@eivind_groven@-person	-person=30
@danny_williams@-person	-person=82
@stonehouse@-organization	-organization=3
@jetstar_asia_airways@-organization	-organization=27
@restless_heart@-art	-art=12
@césar@-person	-person=44
@the_brothers@-product	-product=1
@richard_howard@-person	-person=65
@t-rex@-living_thing	-living_thing=16
@scott_hoffman@-person	-person=56
@boldklubben_af_1893@-organization	-organization=31
@osi@-organization	-organization=31
@cape_cod_baseball_league@-organization	-organization=132
@aco@-organization	-organization=60
@operation_cobra@-event	-event=102
@occitania@-organization	-organization=4
@mariahilf@-location	-location=25
@coaches@-product	-product=1
@san_juan@-event	-event=3
@the_farm@-location	-location=38
@morganza@-location	-location=22
@teofisto_guingona,_jr.@-person	-person=33
@journey_south@-person	-person=23
@escala@-location	-location=2
@himalayan@-living_thing	-living_thing=2
@guthrie@-person	-person=18
@arthur_p._jacobs@-person	-person=25
@são_caetano@-organization	-organization=142
@beadle@-title	-title=19
@genet@-person	-person=13
@running_back@-location	-location=1
@1964@-person	-person=1
@north_african_campaign@-location	-location=1
@forest_hills,_queens@-location	-location=86
@alco@-location	-location=1
@island@-person	-person=3
@malayali@-location	-location=1
@sherpa@-title	-title=6
@secret@-broadcast_program	-broadcast_program=4
@the_jetsons@-broadcast_program	-broadcast_program=257
@cut_copy@-person	-person=96
@avery@-organization	-organization=4
@balthild@-person	-person=27
@harvey's@-location	-location=19
@cross_country@-event	-event=3
@disco_inferno@-art	-art=44
@queensland_parks_and_wildlife_service@-organization	-organization=31
@iceland@-people-ethnicity	-people-ethnicity=3
@przybiernów@-location	-location=31
@justin_tucker@-person	-person=24
@sea_wolf@-product	-product=1
@apolinario_mabini@-person	-person=86
@thom_brennaman@-person	-person=96
@the_passage@-art	-art=17
@patrice_chéreau@-person	-person=179
@punic@-event	-event=1
@mexican_national_team@-organization	-organization=127
@staten_island@-event	-event=2
@kaibab_national_forest@-location	-location=33
@cuf@-location	-location=1
@ravenstein@-person	-person=2
@xu_wen@-person	-person=53
@new_south_wales_rugby_league_team@-location	-location=1
@yao@-location	-location=31
@john_w._weeks@-product	-product=1
@oaks@-location	-location=18
@barry_county@-location	-location=169
@middle_of_the_road@-event	-event=1
@pan@-product	-product=3
@gubernatorial@-person	-person=1
@sighet_prison@-location	-location=37
@lawrie_reilly@-person	-person=34
@nino_taranto@-person	-person=30
@helen_cherry@-person	-person=27
@dulari@-person	-person=19
@emme@-location	-location=26
@abc_television@-location	-location=1
@roger_mcgough@-person	-person=95
@alfonso_portillo@-person	-person=31
@emi_latin@-organization	-organization=74
@strafford@-person	-person=3
@lee-on-the-solent@-location	-location=39
@ruth_holton@-person	-person=64
@ashcroft@-person	-person=3
@d3@-person	-person=6
@billie_sol_estes@-person	-person=30
@pencoed@-organization	-organization=1
@buzz_lightyear_of_star_command@-broadcast_program	-broadcast_program=108
@kodaira@-location	-location=13
@b-17@-art	-art=1
@vermont@-organization	-organization=46
@rms@-person	-person=4
@the_cars@-art	-art=9
@chaoshan@-location	-location=52
@lymantria_dispar@-living_thing	-living_thing=66
@matthew@-person	-person=74
@baniyas_sc@-organization	-organization=25
@platonic_academy@-person	-person=1
@chip_ganassi@-organization	-organization=3
@neisseria_meningitidis@-living_thing	-living_thing=59
@khorrambid_county@-location	-location=52
@amor@-god	-god=20
@irma_grese@-person	-person=27
@superior_court@-location	-location=14
@group@-product	-product=1
@kathy_chow@-person	-person=25
@epica@-art	-art=16
@jounieh@-location	-location=72
@new_york_life_insurance_company@-location	-location=2
@mount_charleston@-location	-location=34
@u17@-organization	-organization=40
@leipzig@-product	-product=25
@the_telegraph@-organization	-organization=23
@giving_what_we_can@-organization	-organization=26
@duncan@-organization	-organization=5
@russia@-organization	-organization=487
@parkgate@-location	-location=11
@roll_on@-art	-art=27
@piła@-location	-location=267
@alan_ward@-person	-person=20
@leeuwarden@-organization	-organization=2
@residence@-location	-location=55
@fordham@-person	-person=2
@faust@-location	-location=4
@tarabya@-person	-person=8
@athletic_association_of_the_great_public_schools_of_new_south_wales@-organization	-organization=32
@wcau-tv@-person	-person=20
@never_cry_wolf@-art	-art=42
@guise@-location	-location=55
@parliament@-location	-location=93
@keppel_harbour@-location	-location=34
@league_for_the_fifth_international@-organization	-organization=25
@ewan_pearson@-person	-person=46
@liburnians@-people-ethnicity	-people-ethnicity=25
@serer@-people-ethnicity	-people-ethnicity=126
@cretan@-location	-location=142
@get_him_to_the_greek@-art	-art=70
@our_lady_of_aparecida@-location	-location=3
@who's_that_girl@-art	-art=66
@agilulf@-person	-person=88
@gabrielle@-art	-art=26
@lindsey@-title	-title=1
@basil@-food	-food=18
@pd@-location	-location=2
@ormara@-location	-location=30
@sahara@-art	-art=86
@hopkins@-person	-person=29
@sioux_falls@-location	-location=214
@chris_dudley@-person	-person=29
@luciano_becchio@-person	-person=31
@don_haggerty@-person	-person=37
@beirut@-organization	-organization=1
@cao_mao@-person	-person=47
@pobeda@-location	-location=2
@citation@-organization	-organization=23
@saddle_brook,_new_jersey@-location	-location=20
@one_true_love@-person	-person=2
@whatever_you_like@-art	-art=39
@courtenay@-person	-person=1
@jimmy_cobb@-person	-person=123
@emilio_aguinaldo@-person	-person=361
@airwolf@-broadcast_program	-broadcast_program=187
@goa@-location	-location=2624
@spokane@-product	-product=1
@wall_of_sound@-organization	-organization=45
@israeli@-art	-art=1
@cameron_mitchell@-organization	-organization=2
@nic_jones@-art	-art=1
@huittinen@-location	-location=28
@kocher@-person	-person=2
@institute_of_biology@-organization	-organization=40
@isaac_watts@-person	-person=244
@201@-product	-product=9
@nebula@-organization	-organization=1
@billy_elliot@-art	-art=211
@reunification@-person	-person=1
@maron@-location	-location=1
@katherine_brunt@-person	-person=24
@sophia_dorothea_of_hanover@-person	-person=28
@far_east_movement@-person	-person=217
@fc_zürich@-organization	-organization=309
@bird_of_paradise@-living_thing	-living_thing=5
@defense@-organization	-organization=65
@therese@-location	-location=1
@bookseller@-art	-art=2
@tom_clancy's_splinter_cell@-art	-art=5
@shoreham@-organization	-organization=6
@country_club@-location	-location=18
@ranong_province@-location	-location=33
@wiener_neustadt@-location	-location=293
@1988@-art	-art=6
@rites@-organization	-organization=25
@spotswood@-location	-location=32
@baba@-art	-art=13
@reed@-organization	-organization=11
@aishwarya@-person	-person=35
@his@-biology	-biology=21
@freedom@-event	-event=1
@ville_de_paris@-product	-product=28
@jeff@-location	-location=1
@wakde@-location	-location=68
@ringgold@-person	-person=5
@sarawak_fa@-organization	-organization=151
@claudius_ptolemaeus@-person	-person=21
@washington's@-person	-person=17
@marquess_of_bristol@-title	-title=18
@warley@-person	-person=8
@3-quinuclidinyl_benzilate@-medicine-drug	-medicine-drug=25
@separate_state@-location	-location=32
@nicastro@-location	-location=22
@saint-gilles@-location	-location=82
@eichstätt@-location	-location=204
@meera@-person	-person=52
@hope_springs@-art	-art=22
@lyndhurst,_hampshire@-location	-location=22
@anaheim@-organization	-organization=47
@mosaic@-organization	-organization=29
@eye_of_the_beholder@-art	-art=22
@bothwell@-person	-person=17
@lord_speaker@-title	-title=65
@tenali_ramakrishna@-art	-art=2
@dolphin@-living_thing	-living_thing=2
@cornwall@-location	-location=7490
@london_borough_of_lewisham@-location	-location=152
@spooksville@-art	-art=8
@battle_of_thapsus@-event	-event=40
@schuyler@-person	-person=1
@episcopal_diocese_of_massachusetts@-location	-location=40
@government_of_ghana@-location	-location=1
@poussin@-product	-product=1
@astoria@-organization	-organization=1
@word@-language	-language=2
@presidents@-title	-title=182
@bertie_county,_north_carolina@-location	-location=33
@tony@-art	-art=4
@lula@-location	-location=17
@the_kubert_school@-organization	-organization=33
@avant@-product	-product=1
@le_mans_24_hours@-product	-product=2
@pitcher@-award	-award=1
@wire@-art	-art=3
@61@-art	-art=1
@auditorium@-product	-product=1
@bas_rutten@-person	-person=100
@mel@-art	-art=1
@radoslav_lorković@-person	-person=20
@smoke_or_fire@-person	-person=26
@the_breakfast_club@-broadcast_program	-broadcast_program=8
@presbyterian@-location	-location=21
@the_blues_brothers@-product	-product=1
@helen_worth@-person	-person=89
@partners@-title	-title=14
@new_york_times_co._v._sullivan@-event	-event=62
@wendy_cope@-person	-person=42
@black_hawk@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@werribee@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=23
@walter_gilbert@-person	-person=57
@sisaket@-organization	-organization=37
@cutting_edge@-broadcast_program	-broadcast_program=9
@hans_holt@-person	-person=20
@vancouver@-location	-location=9512
@tuna@-person	-person=2
@chepstow@-location	-location=440
@wyandotte@-organization	-organization=1
@archibald@-person	-person=36
@anastasian_war@-event	-event=25
@lou_adler@-person	-person=108
@roger_roger@-art	-art=1
@pakenham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=67
@paul_ramadier@-person	-person=46
@prüm@-person	-person=1
@sudan@-location	-location=6258
@csr@-product	-product=1
@10@-finance-currency	-finance-currency=1
@ancient@-location	-location=37
@conference@-event	-event=16
@king_of_bavaria@-person	-person=3
@san_fernando_del_valle_de_catamarca@-location	-location=46
@joe_pyne@-person	-person=31
@jan_stephenson@-person	-person=21
@civil_war@-person	-person=2
@military_band@-organization	-organization=4
@lummi@-people-ethnicity	-people-ethnicity=39
@whoopi@-person	-person=3
@north_hollywood,_los_angeles@-location	-location=21
@german_flatts@-location	-location=26
@kill_devil_hills@-art	-art=6
@st._martin@-person	-person=43
@cherry@-organization	-organization=2
@air_india@-organization	-organization=261
@emperor_suzong@-person	-person=85
@grizzly@-living_thing	-living_thing=13
@tom_gleisner@-person	-person=43
@united_nations_human_rights_council@-organization	-organization=254
@shi'a@-religion-religion	-religion-religion=43
@maya_deren@-person	-person=76
@najica_blitz_tactics@-broadcast_program	-broadcast_program=38
@essex_county@-person	-person=1
@first_league@-event	-event=13
@john_snow@-organization	-organization=3
@ole-johan_dahl@-person	-person=27
@lake_superior_state_university@-organization	-organization=102
@murrumbidgee_river@-location	-location=209
@ribera@-location	-location=8
@linn_county@-person	-person=2
@patty_jenkins@-person	-person=25
@monmouth_college@-organization	-organization=95
@martin_yan@-person	-person=21
@secretary_of_state_for_communities_and_local_government@-person	-person=1
@irish_catholic@-religion-religion	-religion-religion=338
@jake_cuenca@-person	-person=88
@essex_county@-location	-location=1039
@clarkdale@-location	-location=25
@63@-location	-location=30
@cream@-art	-art=3
@thomas_gresham@-person	-person=59
@old_hill@-organization	-organization=6
@holbrook@-location	-location=110
@karina@-product	-product=2
@buick@-art	-art=1
@gold_digger@-event	-event=1
@swan_songs@-art	-art=29
@dave_young@-art	-art=1
@mounds@-food	-food=11
@limba@-living_thing	-living_thing=4
@gmina_wola_mysłowska@-location	-location=22
@james_yorkston@-person	-person=46
@baseball@-product	-product=7
@dario_franchitti@-person	-person=389
@karl@-location	-location=1
@flemings@-location	-location=13
@new_milton@-location	-location=67
@joe_johnston@-person	-person=81
@andrea_corr@-person	-person=91
@the_crimea@-person	-person=18
@pten@-organization	-organization=10
@highway_37@-location	-location=25
@throwdown@-person	-person=70
@salla@-location	-location=72
@coal@-product	-product=208
@mccarthy@-location	-location=19
@phyllonorycter_sorbi@-living_thing	-living_thing=28
@ba@-organization	-organization=42
@client@-art	-art=1
@kingdom@-organization	-organization=1
@menard@-location	-location=43
@patrick_street@-location	-location=6
@vern_riffe@-person	-person=23
@john_joseph_adams@-person	-person=35
@rodney@-product	-product=16
@6th@-law	-law=1
@pba@-broadcast_program	-broadcast_program=2
@kany_garcía@-person	-person=71
@utah_starzz@-organization	-organization=55
@pegaso@-organization	-organization=49
@constitution_party@-organization	-organization=261
@hot_springs,_virginia@-location	-location=32
@french_kiss@-person	-person=8
@ormond@-location	-location=19
@hornell@-location	-location=56
@wiradjuri@-people-ethnicity	-people-ethnicity=119
@alyth@-location	-location=31
@salamanca@-location	-location=996
@midwest_city@-person	-person=1
@mexico@-broadcast_program	-broadcast_program=1
@brunel@-person	-person=75
@la_salle_university@-organization	-organization=253
@asia@-living_thing	-living_thing=1
@conocophillips@-location	-location=1
@atocha@-product	-product=5
@team17@-person	-person=45
@jack_dongarra@-person	-person=24
@district_of_neuwied@-location	-location=68
@united_states_army@-organization	-organization=12451
@alexander_severus@-person	-person=221
@battle_of_the_year@-art	-art=7
@dour@-product	-product=1
@bengal_army@-organization	-organization=150
@surrey@-person	-person=16
@beforu@-person	-person=68
@tracks@-broadcast_program	-broadcast_program=2
@sam_breadon@-person	-person=22
@vernon_parish@-location	-location=52
@loveppears@-art	-art=23
@catfish@-person	-person=7
@coal_chamber@-art	-art=5
@partizan_beograd@-organization	-organization=21
@larry_dierker@-person	-person=41
@mende@-location	-location=65
@patriarch@-location	-location=1
@henry_h._arnold@-person	-person=128
@sam@-chemistry	-chemistry=2
@folkspartei@-organization	-organization=22
@vena@-location	-location=1
@whittlesea@-location	-location=30
@theodore_tugboat@-broadcast_program	-broadcast_program=34
@kurzweil@-organization	-organization=27
@small_soldiers@-art	-art=65
@norths_devils@-organization	-organization=75
@kętrzyn@-location	-location=249
@charles_wells@-organization	-organization=15
@golf@-location	-location=9
@64@-organization	-organization=3
@miami@-location	-location=5444
@dufferin@-person	-person=3
@the_tuscaloosa_news@-art	-art=30
@monsters_vs._aliens@-art	-art=96
@alfreton@-location	-location=108
@united_states_district_court_for_the_district_of_new_hampshire@-organization	-organization=31
@mitaka@-event	-event=1
@rwd@-organization	-organization=52
@the_crew@-broadcast_program	-broadcast_program=12
@jeff_tremaine@-person	-person=31
@humphreys_county@-location	-location=44
@chalon@-people-ethnicity	-people-ethnicity=3
@mcc@-organization	-organization=21
@wensley_pithey@-person	-person=29
@chur@-organization	-organization=2
@third_anglo-afghan_war@-event	-event=98
@islanders@-people-ethnicity	-people-ethnicity=4
@pino_daniele@-person	-person=56
@shelburne@-product	-product=4
@angara@-person	-person=1
@portland_metropolitan_area@-location	-location=199
@mcmahon@-location	-location=5
@methodist_episcopal_church@-religion-religion	-religion-religion=570
@gerhard_hanappi_stadium@-location	-location=20
@casale_monferrato@-organization	-organization=8
@bayshore@-location	-location=20
@merrill_lynch@-organization	-organization=682
@tedeschi_trucks_band@-person	-person=39
@avanti@-organization	-organization=3
@gough_whitlam@-person	-person=465
@alexandria@-event	-event=10
@pg@-education-educational_degree	-education-educational_degree=2
@flemington_racecourse@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@americus@-location	-location=67
@hoover,_alabama@-location	-location=60
@hayward@-title	-title=2
@walter_sickert@-person	-person=186
@lune@-location	-location=23
@couvin@-location	-location=21
@eskender@-person	-person=30
@pal_joey@-art	-art=174
@brescia@-event	-event=1
@goes@-art	-art=1
@cheetah@-organization	-organization=2
@father_of_the_bride@-person	-person=1
@sassy@-art	-art=18
@paradise_island@-location	-location=60
@acala@-god	-god=25
@a@-finance-currency	-finance-currency=10
@34@-product	-product=1
@martin_bashir@-broadcast_program	-broadcast_program=1
@służba_bezpieczeństwa@-organization	-organization=71
@emperor@-location	-location=45
@hornchurch@-location	-location=205
@samakh@-location	-location=21
@six_swiss_exchange@-finance-stock_exchange	-finance-stock_exchange=50
@ed_miliband@-person	-person=355
@beaches@-art	-art=44
@morena@-organization	-organization=1
@anglia@-broadcast_program	-broadcast_program=2
@cristian_nemescu@-person	-person=21
@extra!@-art	-art=20
@kurt_maflin@-person	-person=35
@hbo@-broadcast-tv_channel	-broadcast-tv_channel=2
@guatemalan_republican_front@-organization	-organization=21
@hal_kanter@-person	-person=27
@roger_heim@-person	-person=35
@hurricanes@-art	-art=2
@fell@-event	-event=21
@jack_horner@-person	-person=53
@andy_bey@-person	-person=40
@southwest_high_school@-location	-location=1
@pontotoc_county@-location	-location=58
@ventura_county@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@gitane@-organization	-organization=19
@hemphill@-location	-location=18
@stone_of_scone@-location	-location=71
@searchlight@-location	-location=20
@surrender@-time	-time=1
@peter_falk@-person	-person=337
@castelfidardo@-location	-location=18
@born@-medicine-medical_treatment	-medicine-medical_treatment=3
@percy_mayfield@-person	-person=90
@ministry_of_transportation@-title	-title=1
@assassin@-art	-art=2
@dan_hicks@-person	-person=87
@coa@-chemistry	-chemistry=21
@lotta_svärd@-person	-person=25
@fokker_f28_fellowship@-product	-product=38
@salt_lake_city@-location	-location=3578
@tabasco_sauce@-location	-location=1
@sunset_rubdown@-person	-person=46
@live@-product	-product=10
@a_prairie_home_companion@-art	-art=41
@syrian_social_nationalist_party@-organization	-organization=103
@wavre@-event	-event=7
@j._rendel_harris@-person	-person=55
@francisco_cordero@-person	-person=48
@casey_robinson@-person	-person=29
@australian_capital_territory@-organization	-organization=8
@fyvie_castle@-location	-location=22
@michael_anderson@-person	-person=105
@ford_city@-organization	-organization=1
@rouge@-location	-location=9
@sanctuary@-art	-art=59
@australia_zoo@-location	-location=39
@ion_creangă@-person	-person=84
@terry_mcmillan@-person	-person=162
@morristown@-location	-location=308
@balan_k._nair@-person	-person=44
@ben_shemen@-organization	-organization=1
@kangasala@-location	-location=31
@duke_of_aosta@-title	-title=39
@mixe@-location	-location=18
@chargers@-organization	-organization=50
@the_national@-broadcast_program	-broadcast_program=77
@aranda@-person	-person=20
@emf@-organization	-organization=4
@weissensee@-broadcast_program	-broadcast_program=1
@vélez_sarsfield@-location	-location=3
@erika@-event	-event=4
@opm@-person	-person=34
@abdomen@-living_thing	-living_thing=2
@brunei@-organization	-organization=47
@lullington@-location	-location=20
@palatinate@-visual_art-color	-visual_art-color=4
@the_story_of_vernon_and_irene_castle@-art	-art=43
@university_of_abuja@-organization	-organization=20
@himiko@-art	-art=1
@squanto@-person	-person=39
@barbara_frum@-broadcast_program	-broadcast_program=2
@hopkinsville@-location	-location=61
@east_west@-art	-art=1
@white_knight@-title	-title=2
@gillingham@-organization	-organization=1600
@really@-broadcast_network	-broadcast_network=29
@mazo_de_la_roche@-person	-person=32
@_confederate@-organization	-organization=22
@beat@-event	-event=2
@central_province@-organization	-organization=2
@hansa@-organization	-organization=36
@tisza@-person	-person=1
@izu_kyūkō_line@-location	-location=25
@22nd@-location	-location=9
@agonopterix_ciliella@-living_thing	-living_thing=29
@cumberland,_maryland@-location	-location=348
@columbia_university_college_of_physicians_and_surgeons@-organization	-organization=194
@boris_trajkovski@-location	-location=1
@king@-broadcast_program	-broadcast_program=19
@joe_black@-person	-person=30
@finnish@-internet-website	-internet-website=1
@the_point!@-art	-art=22
@kelly@-organization	-organization=2
@representatives@-organization	-organization=121
@twice_in_a_lifetime@-broadcast_program	-broadcast_program=44
@hermocrates@-person	-person=33
@anna_chicherova@-person	-person=23
@bank_mandiri@-organization	-organization=23
@sedan@-location	-location=16
@xingu@-people-ethnicity	-people-ethnicity=6
@algeciras@-organization	-organization=11
@doolittle@-organization	-organization=1
@music_choice@-broadcast_network	-broadcast_network=3
@savona@-location	-location=431
@yonge@-location	-location=34
@ransom@-location	-location=10
@dan_gutman@-person	-person=26
@drake@-person	-person=99
@604@-organization	-organization=4
@justin_smoak@-person	-person=27
@campbell_brown@-person	-person=55
@richard_pitman@-person	-person=21
@disney@-product	-product=1
@democracy@-art	-art=37
@st._mark's_church_in-the-bowery@-location	-location=40
@john_colicos@-person	-person=66
@scotland_yard@-organization	-organization=9
@roadmaster@-organization	-organization=6
@okinoshima@-product	-product=2
@yadhira_carrillo@-person	-person=20
@solstice@-art	-art=6
@harrow_borough@-organization	-organization=98
@vladimir_sokoloff@-person	-person=48
@saltdean@-organization	-organization=1
@s.p._cailungo@-organization	-organization=31
@yuka_imai@-person	-person=23
@china@-living_thing	-living_thing=2
@gmina_tarłów@-location	-location=37
@suffren@-product	-product=33
@chad_owens@-person	-person=39
@myron@-person	-person=50
@sarah_cawood@-person	-person=30
@do_re_mi@-person	-person=1
@summer_palace@-location	-location=95
@lucerne@-location	-location=1056
@brooklyn_bridge@-broadcast_program	-broadcast_program=50
@media@-location	-location=62
@ams@-title	-title=2
@wings@-broadcast_program	-broadcast_program=17
@star_wars@-art	-art=73
@paonta_sahib@-location	-location=31
@bald_eagle_state_forest@-location	-location=30
@wigtown@-title	-title=2
@canadian@-broadcast_network	-broadcast_network=3
@woolwich@-product	-product=3
@simone_corsi@-person	-person=21
@thrust@-product	-product=11
@boy_scout@-organization	-organization=141
@forte@-person	-person=2
@armstrong_circle_theatre@-broadcast_program	-broadcast_program=71
@abercrombie@-event	-event=2
@barre@-person	-person=5
@paul_esswood@-person	-person=111
@department_of_posts_and_telegraphs@-organization	-organization=1
@vernon@-product	-product=5
@bzura@-event	-event=1
@gregorian@-organization	-organization=8
@the_crazy_world_of_arthur_brown@-person	-person=51
@legislative_council_of_upper_canada@-organization	-organization=43
@doves@-product	-product=2
@thomas_fanshawe@-person	-person=20
@lance_cade@-person	-person=40
@metrorail@-organization	-organization=38
@niccolò_ammaniti@-person	-person=20
@arundel@-person	-person=9
@nine_lives@-living_thing	-living_thing=2
@carpentaria@-location	-location=4
@železnik@-organization	-organization=20
@tongan@-organization	-organization=19
@greater@-living_thing	-living_thing=3
@seahawks@-organization	-organization=35
@aaron_taylor-johnson@-person	-person=40
@2012_summer_olympics_closing_ceremony@-event	-event=51
@dynasty@-event	-event=2
@apocalypse@-organization	-organization=1
@california_king_bed@-art	-art=28
@grants_pass,_oregon@-location	-location=71
@béthune@-event	-event=1
@chambourcin@-food	-food=36
@juventud@-person	-person=9
@zhuge_dan@-person	-person=41
@the_matrix@-person	-person=23
@locomotion@-location	-location=2
@kinross@-location	-location=42
@blackfoot@-organization	-organization=3
@the_pearl@-event	-event=1
@indri@-living_thing	-living_thing=17
@titus_flavius_vespasianus@-person	-person=27
@sherbet@-food	-food=13
@penguin_classics@-organization	-organization=7
@chaybasar-e_shomali_rural_district@-location	-location=42
@onchan@-location	-location=61
@the_weekend@-person	-person=13
@fear_of_the_dark@-art	-art=54
@darling@-art	-art=53
@hamada@-person	-person=12
@minerva@-organization	-organization=34
@turning_point@-event	-event=151
@bled@-organization	-organization=2
@tag@-chemistry	-chemistry=2
@s_9@-location	-location=19
@bucyrus@-location	-location=57
@park51@-location	-location=47
@calhoun@-location	-location=123
@friedrich_meinecke@-person	-person=24
@standing_stones_of_stenness@-location	-location=22
@v-disc@-organization	-organization=45
@kekionga@-organization	-organization=1
@medical@-organization	-organization=7
@lunachicks@-person	-person=32
@victoriaville@-location	-location=123
@neecha_nagar@-art	-art=20
@36th_infantry_division@-organization	-organization=90
@sockeye@-living_thing	-living_thing=20
@senators@-event	-event=1
@alphaville@-person	-person=138
@total_eclipse@-event	-event=3
@chungcheong@-location	-location=66
@mcsweeney's@-organization	-organization=143
@rick_casares@-person	-person=23
@ernst_thälmann@-person	-person=95
@brian_lemon@-person	-person=23
@mireille@-person	-person=10
@vice@-broadcast_program	-broadcast_program=9
@schuylkill_county,_pennsylvania@-location	-location=88
@path_to_war@-art	-art=31
@nec@-person	-person=431
@seychelles@-organization	-organization=23
@lima@-person	-person=17
@vagabond@-art	-art=32
@xero@-organization	-organization=11
@harrison@-organization	-organization=11
@google+@-internet-website	-internet-website=211
@spycatcher@-art	-art=75
@chipmunk@-product	-product=1
@jokers_wild@-broadcast_program	-broadcast_program=12
@nobles@-location	-location=24
@osiek@-location	-location=105
@lester_cole@-person	-person=22
@disgaea@-broadcast_program	-broadcast_program=1
@the_chicago_transit_authority@-art	-art=25
@gossip@-person	-person=96
@john_doe@-art	-art=1
@boys_don't_cry@-art	-art=173
@philippine_eagle@-living_thing	-living_thing=22
@total_recall@-art	-art=184
@sephardic@-religion-religion	-religion-religion=1
@american_woman@-art	-art=60
@chris_brown@-person	-person=64
@midnight_special@-broadcast_program	-broadcast_program=12
@cauchas_fibulella@-living_thing	-living_thing=28
@psg@-organization	-organization=58
@aristolochia@-living_thing	-living_thing=72
@east_sydney@-location	-location=85
@carlsberg_group@-organization	-organization=52
@cudahy@-location	-location=45
@rutland@-location	-location=890
@saturnalia@-time	-time=108
@we_own_the_night@-art	-art=33
@2007–08_season@-organization	-organization=1
@cheese@-product	-product=5
@malaysiakini@-art	-art=30
@rich_rollins@-person	-person=20
@young_communist_league_of_norway@-organization	-organization=26
@bute@-location	-location=102
@altopascio@-location	-location=19
@ainu@-food	-food=1
@geo_news@-broadcast_network	-broadcast_network=1
@dmax@-organization	-organization=8
@grand_national@-organization	-organization=2
@osaka@-location	-location=3600
@the_bing_crosby_show@-broadcast_program	-broadcast_program=29
@complete_music_video_collection@-art	-art=20
@bear_island@-location	-location=128
@betar@-location	-location=13
@spencer_township@-location	-location=25
@perth@-product	-product=4
@its_predecessor@-location	-location=3
@casiopea@-art	-art=2
@george_byng@-person	-person=22
@zyx@-organization	-organization=5
@victor_herbert@-person	-person=299
@emily_of_new_moon@-art	-art=25
@grasshoppers@-food	-food=2
@gautamiputra_satakarni@-person	-person=31
@pico-robertson@-location	-location=23
@tacoma_community_college@-organization	-organization=20
@fc_lokomotiv_moscow@-organization	-organization=295
@xingtai@-location	-location=143
@ralph@-organization	-organization=7
@panormus@-event	-event=1
@dictator@-person	-person=5
@toni_tennille@-person	-person=66
@delta_spirit@-person	-person=33
@buzz_bissinger@-person	-person=20
@rabobank_arena@-location	-location=29
@coach@-award	-award=2
@canadian_arctic@-location	-location=51
@adolfo_suárez@-person	-person=86
@shy_fx@-person	-person=42
@sweden@-title	-title=5
@lufthansa@-organization	-organization=575
@hammerfest@-organization	-organization=4
@southern_great_plain@-location	-location=217
@university_of_reading@-organization	-organization=665
@mark@-title	-title=2
@i'll_be_home_for_christmas@-art	-art=125
@greenhill@-organization	-organization=3
@widowmaker@-art	-art=11
@kivu_conflict@-event	-event=55
@les_fradkin@-person	-person=70
@john_smith's_stadium@-location	-location=30
@creole@-people-ethnicity	-people-ethnicity=52
@tunis@-location	-location=1805
@barry_mazur@-person	-person=39
@apt@-product	-product=8
@great_bridge@-location	-location=38
@richard_levinson@-person	-person=39
@sony_entertainment_television@-broadcast-tv_channel	-broadcast-tv_channel=2
@louis_waldman@-person	-person=27
@walter_pitts@-person	-person=23
@złotów_county@-location	-location=333
@theremin@-person	-person=1
@dave_parker@-person	-person=100
@1949@-art	-art=6
@silver_star@-organization	-organization=1
@frost@-person	-person=84
@developer@-title	-title=74
@martin_luther_king,_jr.@-person	-person=1256
@oliver_twist@-art	-art=454
@daybreak@-art	-art=32
@altar@-person	-person=10
@the_night_has_a_thousand_eyes@-person	-person=1
@a63_road@-location	-location=24
@bank_of_commerce@-organization	-organization=21
@the_lawyer@-art	-art=43
@adolfo_valencia@-person	-person=21
@royal_wedding@-person	-person=1
@persian@-location	-location=143
@2006@-art	-art=13
@perry_saturn@-person	-person=104
@world_of_wonder@-art	-art=5
@tutelo@-people-ethnicity	-people-ethnicity=27
@baker_street@-art	-art=53
@puerto_montt@-organization	-organization=17
@last_gang_records@-organization	-organization=59
@wieczfnia_kościelna@-location	-location=20
@bootlegging@-title	-title=72
@summerfolk@-art	-art=18
@brent_albright@-person	-person=40
@gibbs@-person	-person=80
@jane's_addiction@-art	-art=13
@lwówek_śląski_county@-location	-location=102
@residence@-organization	-organization=2
@quercus_dentata@-living_thing	-living_thing=22
@hispanic@-people-ethnicity	-people-ethnicity=2325
@messenger@-event	-event=116
@paralympics@-event	-event=102
@roper@-title	-title=3
@flying_cloud@-location	-location=2
@uefa_cup@-event	-event=60
@converse@-organization	-organization=1
@ministry_of_labour@-title	-title=4
@vital@-person	-person=2
@development@-location	-location=1
@west_kent@-organization	-organization=12
@alexey_brodovitch@-person	-person=42
@city_of_los_angeles@-location	-location=69
@central_command@-title	-title=3
@africa@-people-ethnicity	-people-ethnicity=5
@zionsville@-location	-location=22
@the_voyage@-art	-art=20
@obama@-person	-person=294
@lea@-person	-person=9
@comus@-product	-product=1
@2013@-organization	-organization=12
@anglian@-location	-location=2
@no,_no,_no@-art	-art=21
@soul_edge@-product	-product=41
@lake_monona@-location	-location=22
@elle_decor@-art	-art=37
@geto_boys@-art	-art=1
@redondo@-location	-location=20
@chevy_chase@-person	-person=553
@bradford_west@-location	-location=37
@methuen@-location	-location=64
@allston@-location	-location=41
@porto@-event	-event=1
@ipsos_mori@-organization	-organization=45
@rebecca_schull@-person	-person=20
@terry_fox@-product	-product=1
@mandible@-body_part	-body_part=98
@latvian@-event	-event=2
@germ@-food	-food=20
@mitsubishi_fuso@-organization	-organization=47
@futaba@-organization	-organization=39
@green_card@-art	-art=28
@turkish@-food	-food=1
@bainbridge@-person	-person=2
@one_night_only@-broadcast_program	-broadcast_program=1
@our_lady_of_guadalupe@-art	-art=186
@sultan@-title	-title=41
@stijn_coninx@-person	-person=23
@twilight@-person	-person=12
@sarge@-person	-person=11
@robert_crawford@-person	-person=31
@anton_von_schmerling@-person	-person=23
@lula@-person	-person=42
@ravens@-organization	-organization=54
@tv_3@-broadcast_network	-broadcast_network=19
@albion,_new_york@-location	-location=24
@thompson@-product	-product=1
@occitan@-location	-location=26
@grimethorpe@-location	-location=30
@harley@-organization	-organization=21
@ciudad_real@-organization	-organization=11
@chris_edgerly@-person	-person=48
@north_american@-event	-event=10
@joseph@-person	-person=610
@carmel@-location	-location=188
@siberia@-broadcast_program	-broadcast_program=10
@roman@-religion-religion	-religion-religion=209
@paul_verlaine@-organization	-organization=1
@hangman@-title	-title=22
@transmission@-art	-art=45
@trunk_2@-location	-location=40
@kids@-art	-art=122
@zinc@-location	-location=5
@shorncliffe@-location	-location=33
@any_dream_will_do@-art	-art=22
@aval_oru_thodar_kathai@-broadcast_program	-broadcast_program=1
@chamba@-people-ethnicity	-people-ethnicity=13
@shahjahanpur_district@-location	-location=20
@hannah_arendt@-art	-art=6
@ben_horowitz@-person	-person=21
@atlas@-location	-location=26
@universidad_metropolitana@-organization	-organization=28
@ireland@-broadcast_network	-broadcast_network=2
@burton@-product	-product=7
@kings_heath@-organization	-organization=3
@waccamaw@-location	-location=5
@stratton@-event	-event=4
@hester_street@-location	-location=16
@takovo@-organization	-organization=2
@low@-person	-person=193
@them@-organization	-organization=1
@king_of_sweden@-person	-person=11
@sarawak@-organization	-organization=44
@st_mary's_college@-organization	-organization=66
@monongahela@-people-ethnicity	-people-ethnicity=6
@dm@-education-educational_degree	-education-educational_degree=21
@bizarre@-organization	-organization=10
@ochsenfurt@-location	-location=22
@norman_tokar@-person	-person=20
@la_grange@-person	-person=3
@kaqchikel@-people-ethnicity	-people-ethnicity=41
@guns_n'_roses@-person	-person=1542
@jacob_appel@-person	-person=46
@toad_of_toad_hall@-art	-art=27
@shin_hyun-joon@-person	-person=44
@coke@-person	-person=27
@lipan_apache@-people-ethnicity	-people-ethnicity=57
@marc_bolan@-broadcast_program	-broadcast_program=1
@conscription@-organization	-organization=1
@atacama@-location	-location=32
@české_budějovice@-organization	-organization=31
@northampton@-organization	-organization=65
@nordman@-location	-location=2
@the_phillips_collection@-person	-person=1
@branded@-art	-art=2
@cory_rooney@-person	-person=96
@dallas_crane@-art	-art=2
@sibiu@-location	-location=545
@emperor_yizong@-person	-person=115
@malaysian_prime_minister@-title	-title=26
@main_event@-broadcast_program	-broadcast_program=38
@state_of_new_jersey@-transit	-transit=1
@agent_provocateur@-person	-person=10
@crocus@-organization	-organization=4
@murray_river@-event	-event=1
@1963_rose_bowl@-event	-event=20
@san_antonio_de_padua@-person	-person=5
@swati@-art	-art=4
@palermo@-organization	-organization=609
@guerrero@-person	-person=16
@nab_cup@-event	-event=20
@rushes@-art	-art=1
@ascension@-time	-time=19
@arabella@-person	-person=5
@confederation@-location	-location=12
@fort_polk@-location	-location=133
@subway_station@-transit	-transit=11
@ao@-title	-title=460
@niagara_falls_flyers@-organization	-organization=101
@savoie@-location	-location=729
@jfk@-organization	-organization=1
@colosseum@-product	-product=1
@tunica@-language	-language=11
@jeff@-broadcast_program	-broadcast_program=1
@keystone_studios@-organization	-organization=77
@caronia@-location	-location=17
@pretty_guardian_sailor_moon@-art	-art=1
@me_without_you@-art	-art=21
@daddy_long_legs@-art	-art=28
@giant@-broadcast_program	-broadcast_program=26
@gettin'_jiggy_wit_it@-art	-art=20
@1902@-organization	-organization=2
@allahabad@-organization	-organization=5
@chungking@-person	-person=3
@four_seasons@-organization	-organization=34
@en@-location	-location=5
@lloyds_bank@-location	-location=3
@traditional_unionist_voice@-organization	-organization=53
@kiss_kiss@-person	-person=6
@kathleen_turner@-person	-person=264
@rsc@-location	-location=7
@startime_international@-organization	-organization=22
@strathmore@-organization	-organization=13
@marina@-art	-art=20
@yuma_county@-location	-location=86
@hinckley@-location	-location=209
@faulkner@-location	-location=24
@omagh@-location	-location=302
@kenmore@-organization	-organization=3
@emmeloord@-location	-location=51
@newton_heath@-location	-location=89
@ceylonese@-people-ethnicity	-people-ethnicity=1
@ebusua_dwarfs@-organization	-organization=21
@steve_jocz@-person	-person=49
@gallinule@-living_thing	-living_thing=145
@athletic@-title	-title=18
@leonid_krasin@-person	-person=31
@one_tree_hill@-broadcast_program	-broadcast_program=825
@munising,_michigan@-location	-location=28
@western@-location	-location=1
@double_dragon@-broadcast_program	-broadcast_program=20
@the_fourposter@-art	-art=21
@emirau_island@-event	-event=4
@desecration@-art	-art=3
@atari_8-bit@-product	-product=51
@the_rose@-broadcast_program	-broadcast_program=4
@the_chase@-art	-art=70
@philip_massinger@-person	-person=190
@empress_wu@-person	-person=109
@ross_robinson@-person	-person=138
@esna@-person	-person=1
@sun_bin@-person	-person=39
@tobacco@-location	-location=3
@william_bundy@-person	-person=28
@joey_sturgis@-person	-person=76
@hamilton-wentworth_district_school_board@-location	-location=31
@tay_bridge@-event	-event=4
@fullerton@-location	-location=186
@dante@-organization	-organization=15
@3rd@-person	-person=5
@1995_24_hours_of_le_mans@-event	-event=24
@monster_jam@-broadcast_program	-broadcast_program=97
@decipher@-product	-product=1
@wangaratta_rovers@-organization	-organization=32
@legs_diamond@-art	-art=12
@altrincham@-organization	-organization=435
@newcastle_west@-location	-location=63
@react@-person	-person=5
@29@-person	-person=3
@detroit@-event	-event=59
@walt_williams@-person	-person=21
@care_quality_commission@-organization	-organization=124
@the_adventures_of_kit_carson@-person	-person=1
@clark@-organization	-organization=13
@new_spain@-location	-location=1034
@university_of_south_carolina@-organization	-organization=1398
@djerba@-location	-location=151
@bingöl@-location	-location=43
@bavarian@-location	-location=201
@neige_dias@-person	-person=22
@boxster@-product	-product=20
@bermuda_volunteer_rifle_corps@-organization	-organization=35
@warner_bros.@-person	-person=6
@the_fantastic_four@-product	-product=1
@brulé@-people-ethnicity	-people-ethnicity=55
@nebula@-art	-art=6
@invasion_of_iwo_jima@-event	-event=41
@ambassador_to_france@-person	-person=1
@showa@-person	-person=4
@deccan_gymkhana@-location	-location=23
@fedora@-person	-person=3
@egyptian_language@-language	-language=115
@robert_craufurd@-person	-person=37
@kalisz@-location	-location=646
@fredrik_henrik_af_chapman@-person	-person=27
@plague@-art	-art=2
@roberto@-art	-art=1
@primrose@-living_thing	-living_thing=50
@delhi@-location	-location=6211
@fellowship@-award	-award=6
@same_love@-art	-art=29
@empoli@-location	-location=72
@liège_island@-location	-location=59
@fabian@-art	-art=3
@potato@-person	-person=4
@john_taylor@-person	-person=343
@ciudad_real@-location	-location=260
@cbc_radio@-person	-person=679
@streetwalkers@-person	-person=43
@apollonia@-location	-location=38
@théodore_géricault@-person	-person=129
@wow@-broadcast_network	-broadcast_network=1
@deutschland_sucht_den_superstar@-broadcast_program	-broadcast_program=137
@tracks@-art	-art=68
@wil@-person	-person=17
@fuji_kyuko@-organization	-organization=34
@achille@-person	-person=3
@sweden@-person	-person=1
@cws@-event	-event=13
@greed@-broadcast_program	-broadcast_program=21
@carlos_gutierrez@-person	-person=37
@blyth@-person	-person=51
@22@-event	-event=1
@cairo@-location	-location=141
@the_haçienda@-location	-location=89
@ruby@-location	-location=35
@candice_michelle@-person	-person=64
@european_film_awards@-event	-event=1
@ataxia@-medicine-symptom	-medicine-symptom=41
@fort_at_number_4@-location	-location=20
@banská_bystrica@-location	-location=260
@squeeze@-disease	-disease=1
@tonawanda@-organization	-organization=2
@suzi_quatro@-person	-person=236
@gneisenau@-event	-event=1
@universal@-person	-person=5
@myth@-art	-art=1
@conner@-organization	-organization=1
@city_national_bank@-location	-location=1
@uss_new_jersey@-product	-product=30
@nicholas_penny@-person	-person=26
@powhatan_county@-location	-location=47
@sabrina@-product	-product=2
@howden@-person	-person=1
@district_court@-organization	-organization=167
@peninsula@-event	-event=48
@pari@-organization	-organization=10
@aro@-organization	-organization=22
@john_rooney@-person	-person=55
@grove@-person	-person=9
@camden_council@-location	-location=45
@jericho@-event	-event=4
@danvers@-person	-person=1
@barbadian@-people-ethnicity	-people-ethnicity=111
@od@-disease	-disease=1
@network@-art	-art=143
@pes@-organization	-organization=38
@true_beauty@-broadcast_program	-broadcast_program=21
@department_of_justice@-title	-title=4
@turkish_lira@-finance-currency	-finance-currency=47
@rajiv_rai@-person	-person=26
@goat_island@-location	-location=36
@pol@-location	-location=15
@laguna_beach@-location	-location=83
@louis_vuitton@-organization	-organization=570
@smite@-person	-person=1
@chet_walker@-person	-person=35
@combined@-event	-event=35
@cavalry@-art	-art=2
@fukuoka,_japan@-art	-art=1
@2011_super_rugby_season@-event	-event=80
@gainesville,_florida@-organization	-organization=1
@the_pretenders@-art	-art=21
@harbin_taiping_international_airport@-location	-location=20
@topanga@-location	-location=22
@circle_line@-location	-location=1
@marshall@-art	-art=1
@powers@-organization	-organization=1
@ljp@-organization	-organization=44
@oakhurst@-person	-person=3
@dubai@-event	-event=52
@rusk@-food	-food=8
@clinic@-organization	-organization=1
@ehsaan_noorani@-person	-person=20
@luxembourg@-finance-stock_exchange	-finance-stock_exchange=2
@uhuru@-product	-product=34
@earl_of_rothes@-title	-title=16
@eragon@-art	-art=85
@paniliakos@-organization	-organization=40
@lance_alworth@-person	-person=59
@savitri@-art	-art=10
@santander@-person	-person=8
@medina@-living_thing	-living_thing=3
@floy_joy@-art	-art=17
@rennie_davis@-person	-person=26
@maxim's@-location	-location=28
@the_immortal@-art	-art=7
@raby@-person	-person=1
@gorilla_biscuits@-person	-person=81
@fanny@-art	-art=51
@jervis@-person	-person=24
@saxony-anhalt@-location	-location=2194
@scotland@-religion-religion	-religion-religion=1
@doon@-art	-art=2
@elchingen@-location	-location=16
@futaba@-location	-location=20
@nyjer_morgan@-person	-person=35
@vera_cruz,_mexico@-location	-location=22
@adaptation@-art	-art=106
@conon@-person	-person=52
@dessel@-organization	-organization=2
@slovak@-location	-location=2032
@pyunik_yerevan@-organization	-organization=52
@michael_kasprowicz@-person	-person=63
@tool@-product	-product=1
@juan_antonio_bardem@-person	-person=74
@kea@-person	-person=3
@v.c.@-award	-award=41
@crawford@-organization	-organization=2
@jeju@-location	-location=93
@iim@-organization	-organization=22
@camas@-art	-art=1
@the_millionaire@-broadcast_program	-broadcast_program=126
@james_street@-person	-person=17
@herzliya@-location	-location=229
@miriam_toews@-person	-person=28
@jim_duggan@-person	-person=111
@appendix@-body_part	-body_part=106
@team_canada@-organization	-organization=244
@emirati@-people-ethnicity	-people-ethnicity=19
@klcc@-location	-location=15
@joe_budden@-art	-art=3
@china_women's_national_basketball_team@-organization	-organization=20
@titans@-event	-event=9
@now@-art	-art=101
@diogenes@-person	-person=71
@alasdair_milne@-person	-person=42
@maquoketa_river@-location	-location=21
@daddy_cool@-person	-person=89
@nicole_fawcett@-person	-person=23
@jonathan_scarfe@-person	-person=27
@danforth@-art	-art=1
@dog_eat_dog@-broadcast_program	-broadcast_program=6
@the_deep_blue_sea@-art	-art=67
@annie_haslam@-art	-art=1
@josef_von_sternberg@-person	-person=159
@woodbine@-location	-location=74
@ambrose@-product	-product=1
@claus_biederstaedt@-person	-person=24
@slippin'_and_slidin'@-art	-art=23
@jeff_landry@-person	-person=31
@rws@-organization	-organization=23
@dutch_reformed_church@-location	-location=10
@benny_leonard@-person	-person=73
@region_of_murcia@-organization	-organization=6
@bruce_peninsula@-person	-person=12
@naga@-organization	-organization=20
@lincolnton,_north_carolina@-location	-location=52
@custard@-person	-person=36
@warner_archives@-organization	-organization=43
@lorenzo_romar@-person	-person=44
@annavaram@-art	-art=5
@drexel@-location	-location=9
@bayerischer_rundfunk@-person	-person=1
@saccharomyces_cerevisiae@-food	-food=1
@deadlands@-product	-product=33
@tirana@-organization	-organization=30
@egmond_aan_zee@-location	-location=54
@nova_gorica@-organization	-organization=1
@powers@-location	-location=12
@smoking@-medicine-medical_treatment	-medicine-medical_treatment=3
@once@-art	-art=205
@manuscript@-art	-art=29
@european_parliament_election@-organization	-organization=1
@black_monday@-event	-event=47
@beautiful@-art	-art=154
@drain@-art	-art=1
@dizzy@-medicine-symptom	-medicine-symptom=3
@expedition_1@-event	-event=21
@4th_millennium_bc@-event	-event=44
@glen_iris@-location	-location=63
@confederates@-art	-art=1
@united_states_census@-organization	-organization=3
@alchemist@-product	-product=1
@newburyport@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=58
@nagpur_junction@-location	-location=39
@cub@-product	-product=4
@navy_blue@-visual_art-color	-visual_art-color=20
@the_human_abstract@-art	-art=3
@stamford@-title	-title=1
@marksville,_louisiana@-location	-location=31
@melrose@-art	-art=2
@mark_wilson@-person	-person=70
@achilles@-art	-art=2
@second@-product	-product=9
@cao_zhi@-person	-person=48
@deutsche_post@-organization	-organization=115
@veterans_health_administration@-location	-location=79
@sakala@-product	-product=2
@david_goodman@-person	-person=26
@abc@-computer-programming_language	-computer-programming_language=9
@sherpa@-language	-language=9
@milo_hamilton@-person	-person=34
@woolworth@-organization	-organization=109
@fort_laurens@-location	-location=22
@annie_laurie@-art	-art=34
@winnemucca@-organization	-organization=1
@euro@-organization	-organization=1
@by_the_same_name@-product	-product=2
@underbelly@-location	-location=18
@cast@-organization	-organization=1
@dewsbury@-organization	-organization=268
@singer-songwriter@-product	-product=1
@archerfield_airport@-location	-location=49
@mogul@-title	-title=44
@metroland@-organization	-organization=5
@tommy_caldwell@-person	-person=37
@united_states_attorney@-title	-title=912
@ming@-product	-product=1
@american_board_of_plastic_surgery@-organization	-organization=25
@see_no_evil,_hear_no_evil@-art	-art=35
@2011–12@-award	-award=5
@narcissus@-product	-product=4
@hst@-location	-location=32
@david_hockney@-person	-person=342
@caligula@-art	-art=57
@radio_4@-person	-person=47
@hojr_rural_district@-location	-location=26
@francisco_morazán@-location	-location=6
@tunis@-person	-person=1
@royal_hong_kong_yacht_club@-organization	-organization=31
@grunt@-living_thing	-living_thing=27
@under-17@-event	-event=3
@argali@-location	-location=1
@christopher_greene@-person	-person=22
@alexandria,_minnesota@-location	-location=57
@james_rudolph_garfield@-person	-person=32
@i-55@-product	-product=3
@tom_webster@-person	-person=47
@jean_beauvoir@-person	-person=33
@arab@-people-ethnicity	-people-ethnicity=250
@u.s._census_bureau@-organization	-organization=1426
@paul_leni@-person	-person=45
@new_milton@-organization	-organization=5
@franklin@-person	-person=48
@the_stand@-event	-event=1
@helen_hayes@-location	-location=1
@redmond@-person	-person=8
@florida_film_festival@-event	-event=51
@prince_of_wales@-product	-product=34
@youngblood@-art	-art=36
@hopkins@-product	-product=2
@ron_duguay@-person	-person=38
@monkland_canal@-location	-location=49
@bandar-e_gaz_county@-location	-location=32
@cento@-person	-person=1
@hale@-organization	-organization=1
@montague@-title	-title=1
@rhymney@-organization	-organization=2
@lanarkshire_and_ayrshire_railway@-organization	-organization=63
@man@-art	-art=17
@sidney_lowe@-person	-person=32
@hamilton@-art	-art=7
@sarcoscyphaceae@-living_thing	-living_thing=29
@ella_raines@-person	-person=49
@hoon_thien_how@-person	-person=25
@faith@-art	-art=157
@rick_sweet@-person	-person=20
@paul_blackburn@-person	-person=24
@oberlin@-organization	-organization=6
@lancaster,_pennsylvania@-event	-event=1
@pere_marquette_river@-location	-location=25
@vania_king@-person	-person=251
@virgin_media@-person	-person=1
@adventure_island@-location	-location=5
@falcons@-living_thing	-living_thing=2
@engels@-person	-person=75
@i,_robot@-art	-art=221
@armagh@-location	-location=750
@u.s._ambassador@-person	-person=1
@boscombe@-organization	-organization=6
@black_walnut@-location	-location=1
@yip_man@-person	-person=63
@peach-pit@-person	-person=27
@blood@-title	-title=1
@brian_grazer@-person	-person=127
@clarence@-title	-title=4
@woodbridge_township,_new_jersey@-location	-location=44
@spectrum@-organization	-organization=7
@six_degrees_of_separation@-art	-art=83
@evangelism@-religion-religion	-religion-religion=46
@hate@-art	-art=22
@penny_arcade@-art	-art=1
@georg_ii@-person	-person=35
@bjørn_ole_rasch@-person	-person=21
@j_alvarez@-person	-person=36
@2011_nrl_grand_final@-event	-event=35
@dylan_thomas@-art	-art=9
@masters@-product	-product=3
@methuen_publishing@-organization	-organization=34
@juhi_chawla@-person	-person=283
@real_colorado_foxes@-organization	-organization=30
@quartermaster@-award	-award=2
@cullen@-location	-location=56
@robert_trent_jones@-person	-person=69
@a_place_to_bury_strangers@-person	-person=38
@råde@-location	-location=31
@civil_rights@-event	-event=5
@the_contender@-art	-art=49
@zephyr@-art	-art=10
@a_different_world@-broadcast_program	-broadcast_program=91
@our_lady_of_aparecida@-art	-art=24
@ricky_norwood@-person	-person=37
@herve@-person	-person=2
@gus_williams@-person	-person=43
@wilfred_benítez@-person	-person=61
@th.d.@-education-educational_degree	-education-educational_degree=27
@lechmere@-organization	-organization=22
@northern_england@-location	-location=429
@national_museum_of_fine_arts@-location	-location=30
@towers@-product	-product=1
@pierce@-product	-product=1
@mitchel_musso@-person	-person=79
@christine_cavanaugh@-person	-person=41
@brimstone@-chemistry	-chemistry=11
@saxo@-organization	-organization=1
@hmc@-organization	-organization=28
@washington,_d.c.@-broadcast_program	-broadcast_program=1
@white_hall@-event	-event=2
@the_autumns@-art	-art=1
@loaded@-art	-art=171
@citizen_x@-product	-product=1
@snowbirds@-organization	-organization=59
@laramie@-product	-product=1
@belair@-organization	-organization=7
@alerus_center@-location	-location=26
@robert_burns@-person	-person=988
@amber@-location	-location=12
@oregon's_1st_congressional_district@-location	-location=31
@golden_raspberry_awards@-event	-event=10
@kaliakra@-event	-event=1
@hurricane@-product	-product=136
@fantômas@-person	-person=66
@st._john's@-person	-person=3
@temburong_district@-location	-location=25
@shaft@-person	-person=74
@medicine_hat@-location	-location=291
@leipzig@-event	-event=59
@clapham_junction@-location	-location=104
@ali@-organization	-organization=15
@province@-organization	-organization=2
@garbarnia_kraków@-organization	-organization=54
@tulisa_contostavlos@-person	-person=74
@muscogee@-people-ethnicity	-people-ethnicity=12
@thouars@-person	-person=9
@milky_way@-art	-art=1
@smithsonian@-art	-art=100
@george_and_mildred@-art	-art=3
@lugton@-location	-location=31
@blainville@-location	-location=38
@asterix_at_the_olympic_games@-art	-art=32
@witness@-art	-art=107
@fide@-organization	-organization=862
@shepherd's_bush_green@-location	-location=25
@loznica@-organization	-organization=3
@ulcer@-disease	-disease=43
@budd_company@-organization	-organization=144
@assyrian@-language	-language=56
@laynce_nix@-person	-person=23
@federal_chancellor_of_austria@-title	-title=113
@std@-education-educational_degree	-education-educational_degree=10
@laos@-organization	-organization=94
@jacob's_well@-location	-location=22
@federal_people's_republic_of_yugoslavia@-location	-location=26
@run's_house@-broadcast_program	-broadcast_program=21
@moshé_mizrahi@-person	-person=23
@endeavour@-product	-product=194
@duncan@-person	-person=70
@dennis@-person	-person=78
@university_library@-organization	-organization=6
@vienna@-finance-stock_exchange	-finance-stock_exchange=1
@tasikmalaya@-location	-location=45
@against_the_law@-broadcast_program	-broadcast_program=9
@ponnambalam_ramanathan@-person	-person=41
@society_for_applied_anthropology@-organization	-organization=27
@here@-disease	-disease=2
@teaching_mrs._tingle@-art	-art=33
@cordoba@-person	-person=1
@renaissance_man@-title	-title=61
@chardon@-location	-location=27
@cil@-location	-location=1
@singer@-product	-product=219
@aseminun_district@-location	-location=57
@montrouge@-location	-location=79
@estates@-organization	-organization=26
@cbssports.com@-person	-person=1
@coral@-organization	-organization=66
@sauchie@-location	-location=24
@frankish_kingdom@-location	-location=47
@nixon@-location	-location=15
@bloody_sunday@-broadcast_program	-broadcast_program=10
@iron_guard@-organization	-organization=288
@june_27@-time	-time=232
@half-life@-product	-product=240
@route_12@-location	-location=89
@kostas@-art	-art=2
@secretary@-title	-title=442
@ball@-organization	-organization=2
@angel@-people-ethnicity	-people-ethnicity=1
@peel@-location	-location=220
@troy_evans@-person	-person=37
@rabbit@-art	-art=5
@south_slavic@-location	-location=1
@brazilian@-people-ethnicity	-people-ethnicity=775
@judy_rebick@-person	-person=22
@high_sierra@-art	-art=50
@lionheart@-organization	-organization=1
@maxwell_school@-organization	-organization=27
@sabine_pass@-location	-location=54
@steeple_claydon@-location	-location=23
@tara@-person	-person=106
@dreadlock_holiday@-art	-art=30
@l6@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=22
@secret_garden_party@-event	-event=50
@sacred_bones_records@-organization	-organization=29
@byron@-product	-product=1
@tour_de_las_américas@-organization	-organization=44
@edmund_fanning@-person	-person=43
@viva@-broadcast_network	-broadcast_network=31
@mouse@-product	-product=2
@nuance@-person	-person=4
@3com@-person	-person=1
@arthur_bisguier@-person	-person=32
@action_news@-broadcast_program	-broadcast_program=163
@woodland@-organization	-organization=1
@video_games@-art	-art=36
@alfred@-organization	-organization=1
@bruce_m._metzger@-person	-person=103
@1951@-person	-person=1
@statistics_canada@-organization	-organization=784
@qormi@-location	-location=70
@sydney's@-location	-location=35
@lada@-location	-location=1
@duke_of_valentinois@-person	-person=2
@thái_nguyên_province@-location	-location=34
@bl@-organization	-organization=4
@pi@-organization	-organization=3
@archangel@-art	-art=19
@imagination@-organization	-organization=2
@master_of_pharmacy@-education-educational_degree	-education-educational_degree=21
@tamil_nadu_express@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@blackness@-location	-location=23
@folland_gnat@-product	-product=59
@i_want_your_love@-art	-art=38
@old_coast_road@-location	-location=27
@arna@-product	-product=4
@john_holt@-organization	-organization=3
@group_therapy@-art	-art=8
@boac@-location	-location=19
@carlo_coccia@-person	-person=21
@stephen_cook@-person	-person=34
@matteson@-person	-person=2
@coventry@-organization	-organization=163
@graduate@-product	-product=2
@richard_armstrong@-location	-location=1
@morelos@-location	-location=407
@white_collar@-title	-title=76
@lipton@-person	-person=3
@greystoke@-location	-location=26
@henry_paulson@-person	-person=90
@david_octavius_hill@-person	-person=32
@fort_rucker@-location	-location=161
@otto_tief@-person	-person=25
@laxmangarh@-location	-location=56
@selichot@-time	-time=23
@waterside@-location	-location=35
@the_20@-art	-art=64
@house_of_leaves@-art	-art=51
@trevor_hohns@-person	-person=24
@harald@-person	-person=27
@valera@-person	-person=1
@royal_county_down_golf_club@-location	-location=31
@eurotas@-god	-god=20
@donnacona@-person	-person=8
@prime_minister_of_east_timor@-title	-title=22
@phillip_terry@-person	-person=28
@sci_fi@-broadcast_network	-broadcast_network=22
@alex_flanagan@-person	-person=26
@new_hampshire@-event	-event=37
@wimbledon@-organization	-organization=773
@whites@-living_thing	-living_thing=3
@madeline@-location	-location=11
@farouk@-organization	-organization=3
@murray_state_university@-organization	-organization=279
@thorvald_stauning@-person	-person=74
@schmidt@-location	-location=1
@chauncey@-location	-location=23
@cambridgeshire@-title	-title=1
@clementine@-person	-person=13
@eagle_talon@-broadcast_program	-broadcast_program=5
@delirious@-broadcast_program	-broadcast_program=10
@ames@-location	-location=22
@page@-title	-title=12
@darwinia@-living_thing	-living_thing=11
@s3_graphics@-organization	-organization=34
@j._paul_getty@-location	-location=1
@harry_potter_and_the_sorcerer's_stone@-art	-art=25
@sony_music_greece@-organization	-organization=35
@magenta@-location	-location=19
@ned_kelly_awards@-award	-award=56
@eisenhower@-location	-location=5
@jomo_kenyatta@-location	-location=1
@superman_(it's_not_easy)@-art	-art=26
@george_sidney@-person	-person=90
@tripoli@-location	-location=2112
@junior@-organization	-organization=364
@calvert@-title	-title=2
@breaking_bad@-broadcast_program	-broadcast_program=631
@pool@-internet-website	-internet-website=1
@pamlico@-language	-language=1
@pulaski_county@-organization	-organization=1
@murat@-person	-person=65
@star_world_championships@-event	-event=66
@brooklyn,_connecticut@-location	-location=27
@american_anthem@-art	-art=23
@hall_of_fame_game@-event	-event=19
@sons_of_the_desert@-art	-art=20
@sasanian_empire@-location	-location=122
@cross@-organization	-organization=11
@north_jersey_media_group@-organization	-organization=21
@simon_power@-person	-person=22
@somers_town@-location	-location=53
@luke_'ming'_flanagan@-person	-person=20
@torcello@-location	-location=41
@syracuse_orange@-organization	-organization=110
@the_grace@-person	-person=50
@shona_people@-people-ethnicity	-people-ethnicity=39
@julia@-location	-location=8
@mic@-organization	-organization=55
@fireball@-food	-food=5
@headquarters@-organization	-organization=4
@bernardo_daddi@-person	-person=29
@joaquim_cruz@-person	-person=21
@annexation@-location	-location=3
@fulmar@-product	-product=9
@debussy@-person	-person=400
@toru_yano@-person	-person=69
@rodrigo@-art	-art=13
@pink@-living_thing	-living_thing=16
@common_council@-title	-title=15
@abc-tv@-broadcast_network	-broadcast_network=294
@solihull@-location	-location=538
@edwards_plateau@-location	-location=116
@paulo_portas@-person	-person=37
@progpower_usa@-event	-event=24
@latimer@-person	-person=13
@judicial@-organization	-organization=90
@mccoy@-organization	-organization=2
@rockwell@-location	-location=16
@michael_p._kube-mcdowell@-person	-person=41
@rhymney@-location	-location=98
@cs_mindelense@-organization	-organization=60
@lieutenant@-title	-title=2633
@password@-broadcast_program	-broadcast_program=87
@grace@-location	-location=7
@loire@-organization	-organization=3
@warren_frost@-person	-person=20
@rensselaer,_new_york@-location	-location=32
@jeannot_szwarc@-person	-person=43
@hansel_and_gretel@-art	-art=248
@province@-art	-art=2
@acheron@-location	-location=90
@bowery_savings_bank@-location	-location=23
@lithuanians@-location	-location=4
@the_afters@-person	-person=36
@prueba_villafranca_de_ordizia@-event	-event=52
@herman's_hermits@-person	-person=287
@walden@-location	-location=98
@archon@-living_thing	-living_thing=1
@waratah@-living_thing	-living_thing=1
@hale@-location	-location=30
@c.a.mey.@-person	-person=20
@rotala@-organization	-organization=27
@geddes@-location	-location=43
@sultan_qaboos_university@-organization	-organization=23
@muromachi@-event	-event=27
@magdalene@-person	-person=25
@jajuan_johnson@-person	-person=51
@university_of_belize@-organization	-organization=29
@locke@-art	-art=7
@dealer's_choice@-art	-art=18
@grosseto@-location	-location=5
@medan@-person	-person=8
@alun_hoddinott@-person	-person=94
@loriot@-product	-product=7
@christian@-location	-location=50
@omd@-person	-person=80
@ea_canada@-person	-person=89
@eidsvold@-product	-product=7
@sea_bass@-food	-food=2
@bercy@-event	-event=1
@suicide_club@-organization	-organization=7
@lynch@-broadcast_program	-broadcast_program=4
@noemi@-person	-person=33
@ransom@-event	-event=1
@once@-event	-event=1
@mountjoy_square@-location	-location=40
@live_at_the_marquee@-event	-event=29
@wakefield@-location	-location=1415
@sujata@-broadcast_program	-broadcast_program=3
@the_tea_party@-person	-person=161
@agos@-art	-art=32
@154@-organization	-organization=1
@devil's_den@-location	-location=4
@honor_blackman@-person	-person=261
@d@-art	-art=68
@regina,_saskatchewan@-organization	-organization=1
@royal_artillery_barracks@-location	-location=69
@oradell,_new_jersey@-location	-location=37
@hms_revenge@-product	-product=42
@the_sullivans@-broadcast_program	-broadcast_program=133
@charles_nungesser@-person	-person=29
@camper_and_nicholsons@-organization	-organization=26
@boys_and_girls@-broadcast_program	-broadcast_program=4
@ferrari@-organization	-organization=1035
@carl_nielsen@-art	-art=1
@euzophera@-living_thing	-living_thing=49
@dizzy@-art	-art=23
@rico_brogna@-person	-person=20
@garam_masala@-food	-food=7
@lille@-location	-location=1674
@eddie_redmayne@-person	-person=84
@the_wanderer@-product	-product=3
@lot-et-garonne@-location	-location=471
@hopi@-god	-god=7
@diadema@-location	-location=17
@simon_starling@-person	-person=32
@defense@-art	-art=1
@odd_couple@-broadcast_program	-broadcast_program=9
@doris@-location	-location=13
@cairns@-organization	-organization=1
@rodin@-person	-person=161
@lake_highlands@-organization	-organization=3
@south_american@-event	-event=4
@t@-internet-website	-internet-website=1
@utah_saints@-person	-person=73
@cranbourne@-location	-location=103
@finders_keepers@-person	-person=9
@six_degrees@-broadcast_program	-broadcast_program=45
@interdenominational_theological_center@-organization	-organization=32
@the_duke@-art	-art=19
@mary@-person	-person=1195
@ffi@-organization	-organization=19
@greiner@-person	-person=24
@d-a-d@-person	-person=57
@ceefax@-art	-art=1
@asker@-organization	-organization=106
@broken_hill@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@falkirk@-organization	-organization=926
@cutler@-person	-person=199
@tamerlano@-person	-person=1
@bombard@-event	-event=1
@headhunter@-person	-person=1
@mikhaylovsky_theatre@-organization	-organization=33
@francesco_trevisani@-person	-person=30
@hbo@-broadcast_network	-broadcast_network=5735
@james_gamble_rogers@-person	-person=50
@gower_champion@-person	-person=98
@king_of_rome@-location	-location=4
@gene_lees@-person	-person=87
@the_sum_of_all_fears@-art	-art=103
@francesco_flachi@-person	-person=42
@wrestling@-product	-product=18
@bago@-location	-location=68
@coach@-person	-person=2
@constance_garnett@-person	-person=29
@ub@-location	-location=46
@gleneagles@-location	-location=67
@john_hope,_2nd_earl_of_hopetoun@-person	-person=21
@lagrange@-person	-person=1
@black_and_blue@-art	-art=83
@fridtjof_nansen@-person	-person=289
@the_travels_of_jaimie_mcpheeters@-art	-art=9
@panic@-art	-art=50
@southern_command@-organization	-organization=153
@wu-tang_forever@-art	-art=37
@hoffman@-organization	-organization=3
@são_tomé_and_príncipe@-location	-location=763
@irrfan_khan@-person	-person=185
@2013–14_nbl_season@-event	-event=34
@richardson,_texas@-location	-location=138
@atlantic_division@-event	-event=1
@pershing@-person	-person=17
@myth@-organization	-organization=3
@braveheart@-art	-art=262
@scone@-food	-food=6
@pear@-language	-language=1
@falabella@-organization	-organization=17
@hopscotch@-event	-event=1
@parihaka@-location	-location=40
@spremberg@-location	-location=27
@9th@-time	-time=1
@breakdown@-event	-event=2
@riel@-broadcast_program	-broadcast_program=4
@flagship@-broadcast_network	-broadcast_network=69
@roman_catholic@-organization	-organization=1356
@religion@-religion-religion	-religion-religion=39
@evangelical_presbyterian_church@-organization	-organization=3
@james_graham_fair@-person	-person=21
@fei_xiaotong@-person	-person=43
@sèvres@-location	-location=171
@madoc@-location	-location=30
@arbutus@-organization	-organization=1
@howard_schnellenberger@-person	-person=72
@cawdor@-location	-location=34
@x_prize_foundation@-event	-event=2
@packers@-organization	-organization=65
@north_staffordshire_railway@-location	-location=1
@mattimeo@-broadcast_program	-broadcast_program=1
@j._arthur_rank@-person	-person=15
@victoria_day@-time	-time=89
@beat@-product	-product=1
@bajra@-living_thing	-living_thing=61
@1941_provincial_election@-event	-event=32
@robert_dunlop@-person	-person=36
@solaris@-organization	-organization=4
@cape_wrath@-broadcast_program	-broadcast_program=22
@lockheed_f-117_nighthawk@-product	-product=28
@st_andrew's@-person	-person=2
@scorpio@-person	-person=7
@sane@-location	-location=4
@linton@-medicine-drug	-medicine-drug=1
@avilés@-location	-location=151
@rer@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=36
@robert_parish@-person	-person=85
@2003@-person	-person=1
@executive@-organization	-organization=346
@wogan@-person	-person=2
@isidore_de_lara@-person	-person=24
@dany_boon@-person	-person=49
@hawai_i@-location	-location=528
@begin@-person	-person=31
@parliament_buildings@-location	-location=66
@spokane@-location	-location=550
@atm@-person	-person=1
@logan@-person	-person=31
@geologist@-person	-person=11
@pegaso@-location	-location=1
@st._bernard@-living_thing	-living_thing=111
@kate@-event	-event=4
@edward_egan@-person	-person=42
@cul-de-sac@-art	-art=30
@grant_city@-location	-location=18
@frank_norris@-person	-person=81
@cargo@-product	-product=13
@walsh_university@-organization	-organization=42
@palacios@-product	-product=2
@janet@-person	-person=59
@endicott@-location	-location=44
@wandlitz@-location	-location=21
@columbus_avenue@-location	-location=21
@new_haven_eagles@-organization	-organization=37
@downriver@-art	-art=1
@iwo_jima@-product	-product=2
@tennis@-broadcast_program	-broadcast_program=5
@vixen@-living_thing	-living_thing=3
@maus@-art	-art=103
@payne_whitney_gymnasium@-location	-location=22
@rus'@-event	-event=2
@carvel@-location	-location=2
@bryan_adams@-person	-person=1123
@esclarmonde@-art	-art=47
@251@-location	-location=9
@state_of_franklin@-location	-location=74
@turks_and_caicos_islands@-location	-location=508
@charline_labonté@-person	-person=23
@bullet@-organization	-organization=9
@kale@-person	-person=1
@ch@-language	-language=6
@l@-location	-location=6
@shelley_fabares@-person	-person=111
@plaid@-person	-person=60
@david_newman@-person	-person=70
@the_crazy_world_of_arthur_brown@-art	-art=8
@camborne@-person	-person=1
@manga_artist@-title	-title=320
@palais_royale@-location	-location=20
@eden@-title	-title=1
@bam@-chemistry	-chemistry=1
@cranfield@-person	-person=1
@speed@-location	-location=8
@black_mountain_college@-organization	-organization=133
@dreadnought@-art	-art=1
@redonda@-living_thing	-living_thing=2
@nick_denton@-person	-person=21
@caribbean@-location	-location=7431
@mercedes-benz_g-class@-product	-product=44
@air_force_one@-product	-product=1
@storyville@-broadcast_program	-broadcast_program=6
@tucker@-location	-location=63
@hagen@-art	-art=2
@riverdale@-broadcast_program	-broadcast_program=15
@lviv@-location	-location=2
@nell@-person	-person=1
@president_of_yemen@-location	-location=1
@richard_glücks@-person	-person=24
@flag_day@-time	-time=88
@access@-person	-person=9
@raúl_garcía@-person	-person=20
@speaker_of_the_australian_house_of_representatives@-title	-title=38
@pathein@-location	-location=45
@hampton_falls@-location	-location=27
@henty@-person	-person=4
@all-stars@-person	-person=4
@omdurman@-location	-location=121
@railroad@-organization	-organization=15
@reeve_oliver@-person	-person=19
@trident@-art	-art=11
@trawler@-product	-product=119
@loudonville@-location	-location=56
@marina_abramović@-person	-person=144
@leiston@-organization	-organization=17
@marie_louise@-person	-person=64
@afghani@-organization	-organization=1
@ferrocarriles_argentinos@-organization	-organization=48
@leeds@-event	-event=3
@arc@-computer-programming_language	-computer-programming_language=6
@llandaff@-organization	-organization=3
@love_hurts@-art	-art=109
@nzema@-people-ethnicity	-people-ethnicity=10
@duke_kahanamoku@-person	-person=89
@deep_impact@-art	-art=96
@justine@-person	-person=5
@34@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@east@-person	-person=1
@ap@-person	-person=7
@ravenswood@-organization	-organization=2
@ultras@-organization	-organization=63
@demon@-person	-person=17
@linde@-organization	-organization=17
@seabird@-living_thing	-living_thing=45
@alex_cullen@-person	-person=30
@devil's_punch_bowl@-location	-location=29
@lord_elphinstone@-person	-person=8
@anne_heche@-person	-person=158
@danish@-internet-website	-internet-website=1
@clarity@-art	-art=30
@neon@-art	-art=15
@pavel_vinogradov@-person	-person=26
@vittoria@-location	-location=29
@mars@-food	-food=5
@bump_in_the_night@-broadcast_program	-broadcast_program=20
@j@-product	-product=27
@the_real_thing@-person	-person=2
@alaska_highway@-art	-art=2
@pbs@-organization	-organization=3
@alice_in_wonderland@-broadcast_program	-broadcast_program=11
@alive!@-event	-event=2
@prince_of_monaco@-title	-title=137
@isu@-location	-location=10
@i_will_survive@-broadcast_program	-broadcast_program=4
@hypernova@-person	-person=3
@marco_polo@-art	-art=9
@franz@-art	-art=3
@south_yemen@-organization	-organization=6
@j._paul_getty@-person	-person=76
@jones@-person	-person=186
@ame@-language	-language=16
@alban@-product	-product=1
@alain_touraine@-person	-person=35
@martín_fierro@-person	-person=1
@s8@-location	-location=12
@hanley_ramírez@-person	-person=113
@dana_snyder@-person	-person=54
@agot_isidro@-person	-person=48
@repton@-product	-product=5
@mendoza,_argentina@-location	-location=112
@djs@-product	-product=1
@rama@-location	-location=10
@giuseppe_calò@-person	-person=32
@all_tomorrow's_parties@-person	-person=6
@monkey_trouble@-art	-art=22
@state_great_khural@-organization	-organization=61
@ford_thunderbird@-product	-product=231
@john_morgan@-person	-person=68
@goes@-location	-location=86
@rep.@-organization	-organization=38
@bush@-body_part	-body_part=1
@2005@-art	-art=20
@rama@-god	-god=1116
@ios@-location	-location=18
@calvary_cemetery,_east_los_angeles@-location	-location=22
@mandrake@-person	-person=1
@a_game_of_thrones@-product	-product=4
@philadelphia@-person	-person=2
@west_point@-event	-event=1
@st_saviour@-god	-god=2
@seminole_hard_rock_hotel_and_casino@-location	-location=18
@austin_college@-organization	-organization=112
@scarab@-art	-art=7
@melipilla@-organization	-organization=8
@isabel@-product	-product=4
@stephen_harriman_long@-person	-person=25
@arisa@-person	-person=30
@tony@-location	-location=1
@street_signs@-broadcast_program	-broadcast_program=10
@southlake,_texas@-location	-location=51
@georgia_army_national_guard@-organization	-organization=47
@robert_guiscard@-person	-person=245
@canine@-living_thing	-living_thing=24
@brasiliense@-organization	-organization=62
@konk@-organization	-organization=3
@cn@-organization	-organization=181
@barren@-art	-art=2
@albuquerque_dukes@-organization	-organization=103
@muzikmafia@-person	-person=29
@bedford@-person	-person=17
@the_autobiography_of_alice_b._toklas@-art	-art=24
@azilal_province@-location	-location=46
@tripping_daisy@-person	-person=59
@chari@-location	-location=24
@motor@-art	-art=11
@citadel@-organization	-organization=29
@nazi@-location	-location=442
@eddie_garcia@-person	-person=140
@color@-people-ethnicity	-people-ethnicity=1
@imperial_academy@-location	-location=3
@caesars_atlantic_city@-location	-location=25
@briton@-language	-language=1
@statesman_journal@-art	-art=28
@volta@-art	-art=44
@catalpa@-art	-art=1
@west_slavic@-people-ethnicity	-people-ethnicity=70
@quatermass_2@-art	-art=24
@iv@-body_part	-body_part=4
@master@-religion-religion	-religion-religion=1
@denton@-broadcast_program	-broadcast_program=2
@kwee_tek_hoay@-person	-person=21
@happy_endings@-art	-art=43
@amélie@-product	-product=7
@brief_encounter@-product	-product=1
@soviet_occupation@-event	-event=80
@xanthia_ocellaris@-living_thing	-living_thing=29
@it's_alive@-broadcast_program	-broadcast_program=1
@strange_fruit@-organization	-organization=26
@triumph@-organization	-organization=89
@sam_houston@-location	-location=9
@ventura@-art	-art=1
@châtellerault@-organization	-organization=7
@hornbill@-living_thing	-living_thing=31
@deep_throat@-person	-person=1
@miss_georgia_usa@-event	-event=36
@toyota@-location	-location=150
@es@-organization	-organization=1
@redmond@-organization	-organization=1
@thomas_wilson@-product	-product=4
@jetavana@-location	-location=28
@decipher@-art	-art=18
@eighteenth_amendment_to_the_united_states_constitution@-law	-law=40
@seether@-art	-art=4
@cocoa@-living_thing	-living_thing=101
@blackmail@-art	-art=58
@chakavian_dialect@-language	-language=34
@the_flying_lizards@-person	-person=33
@sanders_county,_montana@-location	-location=54
@gneisenau@-person	-person=9
@sil@-organization	-organization=59
@busoni@-event	-event=2
@wet@-product	-product=10
@akebono@-product	-product=1
@griffith@-person	-person=28
@boho@-location	-location=26
@cashmere_mafia@-broadcast_program	-broadcast_program=43
@marriott@-person	-person=9
@chiefs@-event	-event=8
@ōtsu@-location	-location=109
@nuffield@-location	-location=6
@crocodylomorph@-living_thing	-living_thing=43
@dream_evil@-person	-person=53
@bafq_county@-location	-location=83
@melissa_mcbride@-person	-person=48
@princeton@-person	-person=4
@weilheim_in_oberbayern@-location	-location=20
@master_of_study@-broadcast_program	-broadcast_program=21
@kushi@-art	-art=28
@monthey@-location	-location=64
@lamar,_colorado@-location	-location=30
@heavy_metal_l-gaim@-broadcast_program	-broadcast_program=44
@kalx@-broadcast_network	-broadcast_network=21
@pascal_lamy@-person	-person=65
@wrath@-art	-art=12
@argyll@-organization	-organization=2
@rta@-organization	-organization=57
@charlotte_mary_yonge@-person	-person=37
@grits@-organization	-organization=2
@city_of_york@-product	-product=6
@stp@-organization	-organization=64
@ko_chang-seok@-person	-person=31
@badfinger@-art	-art=9
@rv@-product	-product=53
@la_guaira@-organization	-organization=3
@bob_weston@-person	-person=25
@parti_canadien@-organization	-organization=36
@st._gallen@-location	-location=596
@faisal_khan@-person	-person=24
@paul_landers@-person	-person=24
@leopold_stokowski@-person	-person=479
@panamanian@-organization	-organization=2
@suntec_city@-location	-location=39
@colonization@-event	-event=6
@gaj@-location	-location=22
@lolita@-person	-person=6
@st._louis_browns@-organization	-organization=1583
@laidlaw@-organization	-organization=36
@pacific-10_conference@-organization	-organization=38
@rangiora@-living_thing	-living_thing=1
@midnite_vultures@-art	-art=28
@no_man's_land@-location	-location=4
@paul_thompson@-art	-art=1
@mrt@-location	-location=3
@bryan_dattilo@-person	-person=25
@harrison_county,_west_virginia@-location	-location=32
@erlanger@-person	-person=5
@part_2@-art	-art=60
@henry_heth@-person	-person=87
@play_dirty@-art	-art=20
@camp_h._m._smith@-location	-location=33
@second@-art	-art=86
@lauriston@-person	-person=5
@james_charles_mcguigan@-person	-person=20
@isabella@-art	-art=24
@the_big_valley@-broadcast_program	-broadcast_program=226
@kingdom_of_england@-location	-location=1319
@loneos@-organization	-organization=5989
@sol@-person	-person=11
@actress@-title	-title=163
@marquess_of_cholmondeley@-title	-title=18
@clive_swift@-person	-person=63
@battle_of_alnwick@-event	-event=32
@robert_taylor_homes@-location	-location=33
@strathcona@-person	-person=6
@guadalete@-location	-location=23
@nandigram@-event	-event=1
@mason_city@-organization	-organization=1
@rotunda@-location	-location=47
@ai@-organization	-organization=1
@buy_jupiter_and_other_stories@-art	-art=36
@rector@-title	-title=3512
@usc@-organization	-organization=1283
@duchy_of_lancaster@-title	-title=2
@dbs@-product	-product=20
@pipes@-product	-product=30
@exit@-organization	-organization=5
@architecture@-title	-title=1
@black_sails_in_the_sunset@-art	-art=22
@buddy_miller@-person	-person=124
@new_south_wales_legislative_council@-organization	-organization=612
@shenmue@-product	-product=87
@barnsley_central@-event	-event=2
@philippine_idol@-broadcast_program	-broadcast_program=49
@tell_me_why@-art	-art=45
@the_last_laugh@-person	-person=1
@véronique@-person	-person=1
@hurstbridge@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@cross_country@-art	-art=11
@karl_liebknecht@-person	-person=172
@the_cars@-person	-person=419
@rough_cutt@-person	-person=56
@otto@-organization	-organization=7
@atrium@-location	-location=1
@the_leader@-art	-art=21
@trocadéro@-location	-location=80
@cromwell@-person	-person=295
@tama@-person	-person=22
@mystic@-organization	-organization=2
@wilde@-art	-art=41
@nbc's@-broadcast_network	-broadcast_network=68
@ouachita_river@-location	-location=113
@20@-broadcast_program	-broadcast_program=9
@olimpia@-person	-person=2
@el_norte@-art	-art=35
@hume@-location	-location=71
@angels@-title	-title=3
@saar@-location	-location=226
@antiochus_of_ascalon@-person	-person=27
@ksc@-location	-location=18
@state_route_4@-location	-location=33
@lusitanian_war@-event	-event=27
@doggystyle@-art	-art=71
@feu@-organization	-organization=18
@birdland@-person	-person=4
@national@-award	-award=2
@masters@-art	-art=5
@poltergeist@-person	-person=2
@myth@-god	-god=7
@campbell@-person	-person=83
@earl_of_anglesey@-title	-title=19
@grenade@-art	-art=48
@becker@-person	-person=109
@crown@-food	-food=1
@triton@-art	-art=7
@wang_laboratories@-organization	-organization=65
@rana@-living_thing	-living_thing=48
@danubio_f.c.@-organization	-organization=52
@henry_holland@-person	-person=117
@hulda@-art	-art=7
@vasil_levski@-person	-person=100
@goworowo@-location	-location=38
@caroline_lawrence@-person	-person=40
@the_millionaire@-art	-art=3
@mudvayne@-person	-person=174
@north_leigh@-location	-location=16
@serpico@-broadcast_program	-broadcast_program=12
@vigilante@-art	-art=12
@national_book_foundation@-award	-award=1
@chikuma@-location	-location=1
@susan_hampshire@-person	-person=101
@pilar_montenegro@-person	-person=29
@mail@-product	-product=32
@153@-location	-location=6
@courtney_rush@-person	-person=22
@bliss@-location	-location=7
@fuzzy_knight@-person	-person=43
@israel_baseball_league@-organization	-organization=56
@guildford@-organization	-organization=2
@new_year's_eve@-art	-art=53
@nada@-art	-art=9
@sila@-language	-language=3
@franco's@-location	-location=1
@tandi_wright@-person	-person=30
@1895@-art	-art=2
@city_of_new_orleans@-product	-product=80
@oxford_and_rugby_railway@-location	-location=2
@sub_city_records@-organization	-organization=20
@noto@-location	-location=48
@green@-internet-website	-internet-website=28
@xiv@-art	-art=1
@jonathan@-organization	-organization=3
@tarapoto@-location	-location=54
@charles_clerke@-person	-person=26
@bishop_of_southwark@-title	-title=16
@diamonds@-product	-product=1
@jack_holt@-person	-person=135
@fluminense@-location	-location=4
@eduardo_santos@-location	-location=1
@theia@-person	-person=1
@miami@-product	-product=1
@vitamin_b_6_@-medicine-medical_treatment	-medicine-medical_treatment=20
@koro@-language	-language=2
@cenk_akyol@-person	-person=21
@mad_max@-person	-person=6
@yukon@-event	-event=2
@a_little_respect@-art	-art=33
@lemon@-food	-food=60
@andalusia@-event	-event=2
@rupert_friend@-person	-person=81
@sutter@-person	-person=4
@anton_geesink@-person	-person=39
@tomcat@-living_thing	-living_thing=12
@fresno_city_college@-organization	-organization=64
@opel@-product	-product=45
@imru_haile_selassie@-person	-person=29
@documentary@-title	-title=1
@hospice@-location	-location=2
@our_song@-art	-art=20
@turkmen@-language	-language=114
@jungle@-location	-location=1
@aba@-living_thing	-living_thing=1
@krupp@-location	-location=1
@cossacks@-organization	-organization=6
@josé_echegaray@-person	-person=24
@university_of_guam@-organization	-organization=71
@hackney_empire@-location	-location=126
@national_university_of_computer_and_emerging_sciences@-organization	-organization=30
@bellshill@-location	-location=216
@reporter@-art	-art=4
@gemas@-location	-location=39
@tera_patrick@-person	-person=54
@chan@-person	-person=13
@can't_buy_me_love@-art	-art=124
@railways@-art	-art=1
@marc_moulin@-person	-person=24
@stephen_a._smith@-person	-person=63
@heir_to_the_empire@-art	-art=27
@arthur_morrison@-person	-person=35
@secretariat@-location	-location=4
@the_darling_buds_of_may@-art	-art=13
@brookland@-location	-location=24
@thane@-location	-location=346
@augsburg@-location	-location=1645
@bon_voyage@-person	-person=6
@van_nuys_boulevard@-location	-location=27
@ilves@-person	-person=1
@richmond_fontaine@-person	-person=26
@augustin@-person	-person=16
@botevgrad@-location	-location=37
@crusade@-event	-event=92
@howard_staunton@-person	-person=88
@executive_council_of_nova_scotia@-organization	-organization=75
@vila@-living_thing	-living_thing=1
@94@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@karl_ernst_von_baer@-person	-person=62
@world_war_ii@-people-ethnicity	-people-ethnicity=1
@thomas_moore@-person	-person=302
@republic_of_korea_army@-organization	-organization=122
@organisation@-person	-person=10
@dj@-art	-art=8
@territories@-art	-art=1
@verbandsgemeinde_of_emmelshausen@-location	-location=20
@play_the_game@-art	-art=22
@now@-broadcast_program	-broadcast_program=2
@vero_beach@-location	-location=141
@grapevine@-art	-art=2
@westminster@-product	-product=1
@sterzing@-location	-location=81
@species@-organization	-organization=19
@jat@-location	-location=2
@philippines@-title	-title=4
@earth_first!@-organization	-organization=98
@fort_st._philip@-location	-location=39
@mccoy@-location	-location=9
@hira@-location	-location=26
@skin@-art	-art=15
@wicko@-location	-location=40
@parker_ranch@-location	-location=25
@santa_pod_raceway@-location	-location=22
@johnston@-product	-product=2
@warzone@-event	-event=1
@red_cloud@-person	-person=115
@nine_network@-broadcast_network	-broadcast_network=2284
@ross_mcelwee@-person	-person=29
@algiers_putsch_of_1961@-event	-event=21
@periphery@-art	-art=3
@persephone@-god	-god=363
@duckman@-broadcast_program	-broadcast_program=91
@race@-organization	-organization=2
@lake_monroe@-location	-location=55
@alias@-art	-art=25
@maughold@-person	-person=18
@hertfordshire_regiment@-organization	-organization=27
@erlanger@-location	-location=27
@corporate@-art	-art=21
@uzbek@-people-ethnicity	-people-ethnicity=218
@gba@-product	-product=80
@lci@-organization	-organization=1
@shankar@-location	-location=5
@lutherans@-religion-religion	-religion-religion=141
@tv3_news@-broadcast_network	-broadcast_network=3
@birmingham@-product	-product=14
@the_white_shadow@-broadcast_program	-broadcast_program=100
@são_francisco@-organization	-organization=1
@negotin@-location	-location=104
@french_forces_of_the_interior@-organization	-organization=59
@ami@-disease	-disease=1
@barreiros@-organization	-organization=19
@princess_taiping@-person	-person=85
@prince_of_wales@-person	-person=263
@mack@-location	-location=4
@ernst_abbe@-person	-person=49
@hurricane@-food	-food=5
@czechoslovak@-people-ethnicity	-people-ethnicity=2
@bloody_mary@-food	-food=42
@eric's_trip@-art	-art=1
@taldykorgan@-location	-location=40
@leadership@-title	-title=3
@buena_vista_social_club@-art	-art=27
@novousmansky_district@-location	-location=23
@kelly_keagy@-person	-person=33
@quintus_sertorius@-person	-person=80
@the_planets@-broadcast_program	-broadcast_program=3
@sternberg@-location	-location=25
@yiddish@-language	-language=727
@premier@-event	-event=1
@mas@-education-educational_degree	-education-educational_degree=1
@sneakers@-art	-art=56
@selkup@-people-ethnicity	-people-ethnicity=6
@columba@-living_thing	-living_thing=22
@murray_street@-art	-art=4
@battle_of_the_river_plate@-event	-event=109
@dorin_goian@-person	-person=23
@cantor_fitzgerald@-organization	-organization=66
@coolidge@-person	-person=46
@orio@-location	-location=22
@hutchinson_county@-location	-location=46
@far_eastern_economic_review@-art	-art=87
@biograph_studios@-organization	-organization=50
@touraine@-title	-title=4
@still_life@-product	-product=13
@mount_lyell@-event	-event=1
@sally_menke@-person	-person=23
@irish@-art	-art=3
@mercury_bay@-location	-location=23
@2006–07@-organization	-organization=4
@ronnie_spector@-person	-person=123
@bamble@-location	-location=53
@ebony@-art	-art=206
@sardanapalus@-art	-art=9
@adk@-person	-person=27
@knorr-bremse@-organization	-organization=29
@porto_santo_stefano@-location	-location=28
@singaporean@-finance-currency	-finance-currency=1
@issa@-person	-person=10
@carman@-person	-person=48
@saraburi@-organization	-organization=3
@maximilien_de_robespierre@-person	-person=44
@swannington@-organization	-organization=1
@states@-organization	-organization=28
@hotan@-location	-location=71
@barclay@-location	-location=13
@hypothermia@-art	-art=1
@us_74@-location	-location=53
@32@-product	-product=2
@ishikawa@-art	-art=78
@queens@-person	-person=3
@anuradha@-person	-person=9
@resistencia@-organization	-organization=8
@mendelssohn@-art	-art=9
@habana@-location	-location=1
@kartal@-organization	-organization=1
@team_milram@-organization	-organization=37
@associated_television@-broadcast_network	-broadcast_network=62
@castilian@-location	-location=48
@hollywood_canteen@-art	-art=14
@around_the_world_in_eighty_days@-art	-art=74
@central_park_west@-location	-location=4
@baltimore@-location	-location=5276
@caedmon's_call@-art	-art=1
@centrum@-body_part	-body_part=17
@baaba_maal@-person	-person=95
@earl_klugh@-art	-art=5
@maliki@-religion-religion	-religion-religion=263
@luigi_galleani@-person	-person=27
@osman@-location	-location=3
@port_arthur@-location	-location=530
@marco_scutaro@-person	-person=73
@coronel_suárez@-location	-location=24
@the_wild_bunch@-broadcast_program	-broadcast_program=4
@james_river@-organization	-organization=1
@oslo@-location	-location=46
@electrolux@-organization	-organization=172
@eylau@-event	-event=51
@john_sinclair@-person	-person=108
@meadows@-location	-location=16
@lee_mack@-person	-person=90
@shattered@-art	-art=2
@t@-transit	-transit=1
@batak@-language	-language=1
@frankfurt@-location	-location=4234
@sheffield_park@-location	-location=25
@morgantown@-organization	-organization=4
@antenna@-organization	-organization=1
@ferencváros@-organization	-organization=211
@sam_vincent@-person	-person=45
@haddon_hall@-art	-art=26
@capitalist_casualties@-person	-person=21
@l2@-product	-product=3
@fist_of_fury@-art	-art=70
@the_show@-art	-art=65
@moroccans@-organization	-organization=1
@camel@-product	-product=106
@native@-organization	-organization=3
@jenner@-art	-art=1
@louise_of_mecklenburg-strelitz@-person	-person=50
@london_transport@-organization	-organization=209
@werner_heisenberg@-person	-person=325
@fatos_nano@-person	-person=59
@enghien@-location	-location=56
@d'arcy@-location	-location=25
@national@-language	-language=1
@bassist@-person	-person=1
@cobbs_creek@-location	-location=38
@zurich@-art	-art=2
@namsos@-organization	-organization=4
@immature@-person	-person=39
@rewind@-art	-art=23
@aigle@-organization	-organization=3
@walter_hampden@-person	-person=46
@eo@-product	-product=4
@canadian@-finance-currency	-finance-currency=8
@suzhou@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@the_french@-person	-person=8
@aces_high@-art	-art=43
@baruch_marzel@-person	-person=26
@institute_for_public_policy_research@-organization	-organization=76
@georges@-location	-location=1
@thunderdome@-event	-event=11
@asia-pacific_broadcasting_union@-organization	-organization=40
@jyp@-person	-person=18
@bree_olson@-person	-person=25
@who_framed_roger_rabbit@-art	-art=472
@rowlett@-person	-person=1
@deposit@-organization	-organization=2
@cork@-living_thing	-living_thing=2
@wallander@-art	-art=22
@hicksville@-art	-art=2
@st_hilda's_college@-location	-location=2
@the_rainbow@-art	-art=17
@cook_strait@-location	-location=209
@eastern_catholic@-religion-religion	-religion-religion=3
@ursula@-person	-person=24
@carlstadt@-person	-person=1
@sepang@-event	-event=2
@mr._moto_takes_a_vacation@-art	-art=20
@duncan_patterson@-person	-person=28
@2001–02@-event	-event=756
@two_hummock_island@-location	-location=21
@lynne_yelich@-person	-person=30
@wives_and_daughters@-broadcast_program	-broadcast_program=18
@kawabe@-location	-location=21
@ims@-language	-language=1
@forest_hill@-organization	-organization=2
@kléber@-location	-location=2
@thorn_(toruń)@-location	-location=34
@cesare_terranova@-person	-person=26
@cross@-time	-time=1
@pride@-living_thing	-living_thing=2
@templeton@-person	-person=2
@boulder@-person	-person=1
@longwood@-organization	-organization=12
@ang_thong@-location	-location=21
@dallas@-person	-person=23
@pierre_rolland@-person	-person=48
@9th@-organization	-organization=120
@laramie@-location	-location=222
@borderline@-organization	-organization=1
@olympic@-person	-person=5
@5@-computer-programming_language	-computer-programming_language=1
@enzo@-art	-art=6
@the_36th_chamber_of_shaolin@-art	-art=28
@boyne@-event	-event=11
@joaquim_nabuco@-location	-location=6
@ay@-location	-location=8
@td@-organization	-organization=4
@koper@-art	-art=1
@taranaki@-location	-location=38
@az-zahir_hakim@-person	-person=38
@helma_sanders-brahms@-person	-person=41
@modigliani@-person	-person=105
@ostrogothic@-location	-location=3
@lorie@-living_thing	-living_thing=1
@syrian@-person	-person=1
@monsters,_inc.@-art	-art=261
@federation_of_belgian_enterprises@-organization	-organization=23
@turner@-organization	-organization=37
@rain@-art	-art=92
@hampton_roads@-event	-event=8
@department_of_environment_and_conservation@-organization	-organization=113
@ahmadabad_district@-location	-location=71
@lord_chief_justice@-person	-person=8
@recovery@-broadcast_program	-broadcast_program=22
@shooting@-event	-event=146
@king_of_rome@-person	-person=7
@solas@-event	-event=1
@gettysburg_national_cemetery@-location	-location=42
@victor_delorenzo@-person	-person=37
@agrippina_the_elder@-person	-person=58
@rideau@-product	-product=1
@steve_davis@-person	-person=370
@2005–06_campaign@-event	-event=33
@marrs@-person	-person=30
@matthew@-art	-art=691
@let_it_be@-art	-art=307
@404@-product	-product=6
@prince-bishopric_of_osnabrück@-location	-location=106
@bratmobile@-person	-person=58
@marlowe@-art	-art=22
@georges-andré_chevallaz@-person	-person=20
@the_babys@-person	-person=72
@six_flags_new_orleans@-location	-location=26
@quatermass@-broadcast_program	-broadcast_program=26
@columbia_nashville@-organization	-organization=20
@st_mary's_school@-organization	-organization=20
@canadian_amateur_hockey_association@-organization	-organization=168
@sixtus_iv@-person	-person=47
@davidson_college@-organization	-organization=399
@cracked@-internet-website	-internet-website=10
@sony_entertainment_television@-broadcast_network	-broadcast_network=56
@argobba@-language	-language=7
@ted_hendricks@-person	-person=58
@uvalde@-location	-location=91
@nobuaki_kakuda@-person	-person=22
@tige_andrews@-person	-person=27
@shelly_berg@-person	-person=23
@envoy@-title	-title=68
@borodino@-product	-product=8
@atp_tour@-event	-event=13
@gmina_czernice_borowe@-location	-location=28
@angie_aparo@-person	-person=22
@battle_of_stillman's_run@-event	-event=33
@zampa@-art	-art=33
@rcd_espanyol@-organization	-organization=52
@331@-chemistry	-chemistry=1
@yelverton@-person	-person=1
@university_athletic_association_of_the_philippines@-event	-event=2
@san_jose_giants@-organization	-organization=92
@festival@-art	-art=23
@the_newcomers@-broadcast_program	-broadcast_program=34
@today's_special@-art	-art=2
@stage@-title	-title=7
@snook@-product	-product=1
@newtown@-organization	-organization=238
@collision@-art	-art=3
@metrorail@-transit	-transit=193
@port_clinton@-location	-location=67
@southend@-person	-person=6
@veerappa_moily@-person	-person=31
@empress@-title	-title=9
@lippe@-location	-location=135
@john_daido_loori@-person	-person=28
@the_submarines@-person	-person=25
@magma@-person	-person=90
@israel@-people-ethnicity	-people-ethnicity=186
@rambha@-person	-person=124
@yak@-product	-product=2
@ariel_lin@-person	-person=56
@concerto_köln@-person	-person=29
@leadership@-person	-person=4
@gustav_thöni@-person	-person=35
@william_hall@-organization	-organization=2
@horry_county@-location	-location=79
@odawara@-location	-location=1
@first_mexican_empire@-location	-location=66
@cabell@-person	-person=3
@saint_vincent_and_the_grenadines@-organization	-organization=37
@six_feet_under@-broadcast_program	-broadcast_program=577
@jeff_yagher@-person	-person=20
@leonardo_da_vinci@-product	-product=14
@police_rescue@-broadcast_program	-broadcast_program=86
@maribyrnong_river@-location	-location=83
@edgware,_highgate_and_london_railway@-organization	-organization=35
@haditha@-location	-location=70
@jürgen_vogel@-person	-person=29
@slime@-person	-person=18
@azerbaijan@-organization	-organization=264
@american_watercolor_society@-organization	-organization=60
@jemini@-person	-person=21
@fluke@-art	-art=15
@clint_eastwood@-person	-person=1593
@physical_therapy@-person	-person=3
@kwai_chung@-location	-location=106
@blue_horizon@-art	-art=2
@henry_courtenay,_1st_marquess_of_exeter@-person	-person=22
@kbc_band@-art	-art=7
@autobiography_of_a_yogi@-art	-art=31
@gilwell_park@-location	-location=68
@hà_tĩnh@-location	-location=43
@bent_christensen@-person	-person=21
@compiègne@-event	-event=2
@annona_reticulata@-food	-food=22
@grass@-broadcast_program	-broadcast_program=7
@song_of_the_same_name@-person	-person=1
@mirvac@-organization	-organization=20
@presidents@-person	-person=1
@blacksmith@-title	-title=60
@mastertronic@-organization	-organization=1
@quebec_city@-location	-location=2995
@centennial_olympic_stadium@-location	-location=22
@presence@-person	-person=4
@guglielmo_barnabò@-person	-person=22
@shimmer_women_athletes@-organization	-organization=109
@lou_andreas-salomé@-person	-person=34
@central_line@-medicine-medical_treatment	-medicine-medical_treatment=4
@gangotri@-location	-location=67
@speed@-person	-person=70
@khiva@-location	-location=105
@havre_de_grace_racetrack@-location	-location=21
@die@-event	-event=1
@marlin@-location	-location=27
@morningstar@-location	-location=1
@rosslyn_park@-location	-location=3
@karlovac@-location	-location=325
@karen_asrian@-person	-person=24
@sopwith@-organization	-organization=57
@jerome_weidman@-person	-person=25
@cottesloe@-location	-location=57
@lewis_arquette@-person	-person=43
@kumamoto@-art	-art=71
@star_control@-product	-product=47
@marseille@-event	-event=8
@areca_catechu@-living_thing	-living_thing=28
@fern@-event	-event=1
@bastille@-location	-location=13
@western@-language	-language=10
@vasa@-title	-title=1
@pierce@-location	-location=141
@district_xi@-organization	-organization=24
@the_doom_generation@-art	-art=29
@konosuke_matsushita@-person	-person=32
@jelly@-living_thing	-living_thing=3
@hudson_street@-art	-art=1
@po@-location	-location=7
@chain_reaction@-organization	-organization=4
@brian_blessed@-person	-person=234
@gabe_kaplan@-person	-person=67
@victor@-product	-product=14
@rodan@-art	-art=20
@colonial_office@-title	-title=24
@vital_signs@-person	-person=51
@world_cross_country_championships@-event	-event=114
@john_friesz@-person	-person=24
@bac@-education-educational_degree	-education-educational_degree=3
@infamous@-person	-person=5
@vagabond@-person	-person=14
@the_carolinas@-event	-event=2
@doug_pinnick@-person	-person=84
@delerium@-organization	-organization=5
@paul_peschisolido@-person	-person=49
@haines@-location	-location=79
@doolittle@-location	-location=4
@blairgowrie@-location	-location=99
@bernardo_rossellino@-person	-person=35
@lake_of_tears@-person	-person=26
@lyman_county,_south_dakota@-location	-location=28
@meckel's_diverticulum@-disease	-disease=21
@titan@-organization	-organization=49
@chapultepec@-location	-location=5
@halton@-product	-product=1
@aim@-organization	-organization=45
@bread@-broadcast_program	-broadcast_program=40
@ordinary@-location	-location=1
@pangasinan@-language	-language=29
@west_point@-organization	-organization=530
@walsh@-person	-person=36
@centaurus@-location	-location=171
@turner@-title	-title=2
@university_college_hospital@-organization	-organization=1
@posidonia@-location	-location=1
@rosita@-location	-location=8
@marion@-person	-person=34
@joss@-person	-person=4
@tehran@-location	-location=4498
@teemu_selanne@-person	-person=72
@marty_marion@-person	-person=47
@spellbinder@-art	-art=5
@cam@-person	-person=3
@attacked@-location	-location=1
@mn@-transit	-transit=1
@san_francisco_naval_shipyard@-location	-location=76
@wave@-art	-art=44
@yomiuri@-art	-art=12
@eric_xiv@-person	-person=52
@laski@-person	-person=1
@big_tree@-organization	-organization=12
@national_congress_of_honduras@-organization	-organization=115
@adolph@-location	-location=1
@a._k._antony@-person	-person=56
@olmec_heartland@-location	-location=32
@alejandro_sanz@-person	-person=324
@pontic_greek@-people-ethnicity	-people-ethnicity=29
@ridley@-organization	-organization=3
@dean_of_carlisle@-person	-person=1
@brown@-person	-person=185
@mississippi@-person	-person=27
@asphyx@-person	-person=33
@valladolid@-event	-event=1
@tekwar@-art	-art=25
@christian_faith@-religion-religion	-religion-religion=64
@wpmy@-organization	-organization=21
@subantarctic@-location	-location=21
@pickens@-location	-location=82
@hydra@-person	-person=2
@namibia@-event	-event=1
@pierre_dervaux@-person	-person=29
@jerome_avenue@-location	-location=33
@reeves@-location	-location=19
@marlboro@-location	-location=65
@caerhun@-location	-location=21
@queen_mary@-organization	-organization=4
@linn@-organization	-organization=13
@mathematica@-product	-product=174
@wedding@-art	-art=3
@god_of_war@-art	-art=4
@andria@-person	-person=2
@north_american@-art	-art=1
@coronado@-person	-person=24
@huntingtin@-biology	-biology=23
@theresa_villiers@-person	-person=29
@etajima@-location	-location=53
@scottish_enterprise@-organization	-organization=83
@1936@-organization	-organization=2
@bugis_street@-location	-location=17
@hitchcock@-broadcast_program	-broadcast_program=1
@olongapo@-location	-location=123
@land_rover@-organization	-organization=521
@northern_star@-location	-location=3
@uki@-location	-location=25
@acting@-title	-title=63
@first_lady@-person	-person=10
@subway@-art	-art=28
@act@-location	-location=2
@dallas_rangers@-event	-event=1
@friar@-location	-location=1
@split@-product	-product=4
@state's@-location	-location=28
@chernivtsi@-organization	-organization=2
@ultra@-art	-art=34
@the_winds_of_war@-broadcast_program	-broadcast_program=9
@bank_of_america_plaza@-location	-location=65
@kiwi@-organization	-organization=5
@chan@-location	-location=1
@swedish@-language	-language=2946
@the_sheriff_of_fractured_jaw@-art	-art=21
@jarry_park@-location	-location=30
@simon_in_the_land_of_chalk_drawings@-broadcast_program	-broadcast_program=39
@carlton@-organization	-organization=1733
@winifred_shotter@-person	-person=54
@sherburne@-product	-product=1
@mike_kruel@-person	-person=28
@elijah@-art	-art=118
@viva@-art	-art=17
@how_to_marry_a_millionaire@-broadcast_program	-broadcast_program=29
@republic_of_ireland_women's_national_football_team@-organization	-organization=29
@halldór_laxness@-person	-person=76
@loft@-art	-art=16
@alexia_vassiliou@-person	-person=20
@slivnitsa@-event	-event=4
@enrico_villanueva@-person	-person=54
@king_kobra@-art	-art=1
@exchange@-art	-art=3
@untouched@-art	-art=27
@wangen@-location	-location=32
@epsom@-chemistry	-chemistry=1
@the_conqueror@-art	-art=32
@reservoir_dogs@-art	-art=222
@avian@-living_thing	-living_thing=61
@almeida_theatre@-location	-location=288
@fort_darling@-event	-event=1
@explosion@-art	-art=4
@special_agent_oso@-broadcast_program	-broadcast_program=70
@birmingham@-location	-location=1475
@viva@-organization	-organization=8
@eastern_high_school@-location	-location=1
@white_oak@-location	-location=56
@thomas_read_kemp@-person	-person=23
@the_heaven_sword_and_dragon_saber@-broadcast_program	-broadcast_program=22
@whittingehame@-location	-location=31
@trinidad@-product	-product=14
@ruhollah_khomeini@-location	-location=1
@cinco_de_mayo@-location	-location=1
@thomas_j._watson_research_center@-location	-location=114
@u.s._government@-location	-location=4
@cdr@-product	-product=1
@testament@-art	-art=32
@osage@-location	-location=49
@benny_mardones@-person	-person=30
@who@-person	-person=44
@ozzy@-person	-person=36
@murfreesboro@-event	-event=11
@david_herd@-person	-person=23
@tyrrell@-organization	-organization=342
@nigg@-person	-person=1
@françois_bernier@-person	-person=31
@nature_genetics@-art	-art=23
@h2o@-art	-art=4
@roxanne@-person	-person=3
@francis_marion@-person	-person=170
@zielona_góra@-organization	-organization=5
@ivy_compton-burnett@-person	-person=42
@.hack@-art	-art=13
@maclean_rogers@-person	-person=57
@martin_klebba@-person	-person=25
@love,_inc.@-broadcast_program	-broadcast_program=21
@the_bubble@-art	-art=22
@john_white@-organization	-organization=1
@kingswear@-location	-location=62
@bearsted@-location	-location=35
@islands@-person	-person=59
@gmina_sochaczew@-location	-location=45
@i_will_follow_him@-art	-art=26
@list@-location	-location=9
@dumbarton_oaks@-location	-location=119
@brave_new_world@-organization	-organization=1
@theridiidae@-living_thing	-living_thing=62
@casey_atwood@-person	-person=54
@the_soloist@-art	-art=33
@vologda@-location	-location=381
@bizarre@-broadcast_program	-broadcast_program=20
@invitation_to_the_dance@-art	-art=49
@genesis@-award	-award=1
@captain_john_smith_and_pocahontas@-art	-art=21
@usa@-people-ethnicity	-people-ethnicity=1
@chanakya@-art	-art=1
@dick_powell@-person	-person=335
@gordon_milne@-person	-person=28
@survey@-title	-title=63
@american_colonies@-location	-location=140
@alfred@-art	-art=13
@rc_cannes@-organization	-organization=30
@normandy_landings@-event	-event=362
@snook@-living_thing	-living_thing=14
@sardanapalus@-person	-person=26
@torneo_gran_alternativa@-event	-event=44
@crystal_palace@-location	-location=615
@tokomaru_bay@-location	-location=28
@xiv@-product	-product=2
@paul_benedict@-person	-person=44
@hymnen@-art	-art=28
@paralyzed@-medicine-symptom	-medicine-symptom=30
@anastasia@-location	-location=1
@st._germain@-food	-food=4
@roma@-living_thing	-living_thing=2
@mertens@-location	-location=2
@marcianopolis@-location	-location=29
@rossignol@-person	-person=2
@auber@-person	-person=79
@nak@-chemistry	-chemistry=32
@jazz@-art	-art=33
@jean-marie_le_pen@-person	-person=215
@hms_barfleur@-product	-product=20
@ombrone@-location	-location=32
@phillip_ii@-person	-person=31
@anna_jullienne@-person	-person=43
@roger_f._villere,_jr.@-person	-person=20
@sakha@-people-ethnicity	-people-ethnicity=8
@actor@-person	-person=3
@constantines@-person	-person=53
@hummingbird@-person	-person=19
@maple@-location	-location=34
@bunnell@-person	-person=2
@battle_of_mount_tumbledown@-event	-event=22
@belvidere@-organization	-organization=2
@leonard_lance@-person	-person=44
@pershing@-art	-art=2
@mafeking@-event	-event=21
@patrick_gleeson@-person	-person=23
@jorge_gonzález@-person	-person=39
@boston@-location	-location=13913
@la_trobe@-organization	-organization=11
@conor_oberst@-art	-art=12
@lot@-person	-person=49
@temptation_island@-art	-art=4
@court_theatre@-organization	-organization=6
@sycamore@-organization	-organization=2
@battery@-person	-person=17
@new_york_state_agricultural_experiment_station@-location	-location=33
@ahom@-language	-language=6
@cecil_kellaway@-person	-person=121
@josh_thomas@-person	-person=26
@interlagos@-event	-event=14
@champlain@-organization	-organization=8
@joey@-living_thing	-living_thing=1
@boris_sarafov@-person	-person=27
@cheese@-art	-art=8
@point_of_no_return@-art	-art=38
@penn_central@-organization	-organization=63
@washington_park@-organization	-organization=1
@muthill@-location	-location=25
@guidonia_montecelio@-location	-location=36
@england_football_team@-organization	-organization=27
@2@-time	-time=7
@elia_kazan@-person	-person=463
@italian_mathematical_union@-organization	-organization=20
@wild_strawberries@-art	-art=45
@annuals@-person	-person=16
@takeover@-art	-art=21
@poll@-broadcast_program	-broadcast_program=1
@eastlake@-person	-person=2
@peter_christen_asbjørnsen@-person	-person=78
@farwell@-person	-person=2
@shenzhen@-finance-stock_exchange	-finance-stock_exchange=10
@the_football_league@-event	-event=8
@david_ackles@-art	-art=5
@grit@-art	-art=17
@holder@-person	-person=7
@tarkan@-art	-art=5
@rose_marie@-art	-art=24
@rabbi@-person	-person=13
@dutch_east_indies@-organization	-organization=23
@pebble_beach,_california@-location	-location=66
@tucker@-organization	-organization=1
@franklin_county,_tennessee@-location	-location=28
@national_express@-organization	-organization=199
@struts@-product	-product=21
@1857@-event	-event=26
@penguin@-award	-award=4
@evening_shade@-location	-location=1
@manus@-language	-language=1
@mariestad@-location	-location=46
@thursday@-organization	-organization=1
@2002_presidential_election@-event	-event=20
@bubi@-location	-location=2
@abydos@-art	-art=1
@stubbs@-person	-person=28
@palestinian@-location	-location=330
@ronan_parke@-art	-art=5
@the_rebel@-art	-art=40
@double_negative@-art	-art=7
@northern_collegiate_hockey_association@-organization	-organization=25
@gachibowli@-location	-location=28
@vojtěch_jasný@-person	-person=27
@2@-disease	-disease=1
@the_ladder@-organization	-organization=1
@nursing@-body_part	-body_part=1
@move@-organization	-organization=40
@pilot_point@-organization	-organization=1
@dáithí_ó_conaill@-person	-person=34
@abbey@-person	-person=2
@otto_hahn@-person	-person=197
@kalmyk@-people-ethnicity	-people-ethnicity=61
@musashi@-art	-art=13
@the_rag@-art	-art=21
@oecophoridae@-living_thing	-living_thing=628
@high_court@-organization	-organization=1204
@alan_halsall@-person	-person=45
@portrait_of_a_marriage@-broadcast_program	-broadcast_program=8
@urga@-location	-location=32
@luna@-art	-art=5
@hooligan@-art	-art=1
@ivy@-person	-person=98
@josh_ritter@-art	-art=2
@bluebell@-living_thing	-living_thing=42
@the_move@-person	-person=217
@dingo@-art	-art=11
@esperanza@-art	-art=4
@iapetus@-god	-god=26
@guntakal@-location	-location=66
@jeremiah@-person	-person=17
@march_to_the_sea@-event	-event=145
@joseph_quincy_adams,_jr.@-person	-person=20
@machina@-person	-person=10
@popular@-product	-product=3
@ashikaga@-event	-event=227
@astonishing_x-men@-art	-art=102
@image_entertainment@-organization	-organization=250
@1968@-event	-event=1254
@the_man_who_came_to_dinner@-person	-person=2
@marivan@-location	-location=23
@dead_meadow@-art	-art=3
@china_town@-art	-art=18
@unión@-location	-location=2
@kai_winding@-person	-person=146
@aktobe@-organization	-organization=43
@chips@-broadcast_program	-broadcast_program=276
@jean-pierre_claris_de_florian@-person	-person=28
@press_gang@-broadcast_program	-broadcast_program=64
@royce_gracie@-person	-person=132
@rockport,_indiana@-location	-location=29
@autoroute_55@-location	-location=25
@philip_pope@-person	-person=36
@gog.com@-internet-website	-internet-website=91
@miwa@-location	-location=28
@dangerfield@-broadcast_program	-broadcast_program=70
@rijksmuseum@-location	-location=276
@adema@-organization	-organization=4
@magdala@-event	-event=3
@eduard_de_muralt@-person	-person=82
@79@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@vologases_i@-person	-person=47
@district_of_kurucaşile@-location	-location=28
@stamford@-location	-location=805
@kenneth_kaunda@-person	-person=225
@whitehall@-organization	-organization=17
@andrés_de_olmos@-person	-person=25
@gopro@-organization	-organization=47
@michael_mansell@-person	-person=25
@bury@-person	-person=2
@federation_of_conservative_students@-organization	-organization=25
@northfleet@-organization	-organization=9
@new_world@-location	-location=20
@seewoosagur_ramgoolam@-person	-person=59
@oti_festival@-event	-event=33
@nenê@-person	-person=76
@mitchell_lichtenstein@-person	-person=21
@top_gear@-product	-product=12
@sir_william_cecil@-person	-person=41
@new_jersey_department_of_transportation@-organization	-organization=369
@miles_aircraft@-organization	-organization=37
@wilno@-organization	-organization=1
@goldstone@-person	-person=4
@cummings@-organization	-organization=2
@william_enfield@-person	-person=20
@stoddard@-location	-location=14
@4th_air_division@-organization	-organization=20
@splash@-broadcast_program	-broadcast_program=8
@richmond,_virginia@-event	-event=23
@aphasia@-disease	-disease=1
@ripuarian@-language	-language=36
@africa@-organization	-organization=22
@dead_of_night@-art	-art=55
@broome@-person	-person=5
@institut_d'égypte@-organization	-organization=22
@salish@-location	-location=2
@malabar@-location	-location=158
@joe_roff@-person	-person=24
@graham_eadie@-person	-person=31
@moscow@-transit	-transit=13
@upper_midwest@-location	-location=195
@saraswatichandra@-art	-art=16
@my_babe@-art	-art=22
@the_donnas@-person	-person=160
@2006@-location	-location=2
@nandha@-art	-art=25
@fox@-people-ethnicity	-people-ethnicity=30
@cottonwood@-event	-event=1
@clarkston@-organization	-organization=2
@rocky_mountain@-broadcast-tv_channel	-broadcast-tv_channel=1
@the_most_happy_fella@-art	-art=112
@malaysia@-language	-language=1
@winsford_united@-organization	-organization=104
@dobson@-location	-location=19
@fowey@-product	-product=2
@down_by_law@-person	-person=30
@antonio_tabucchi@-person	-person=45
@suspiria@-art	-art=74
@pestilence@-event	-event=1
@china@-god	-god=1
@magdeburg@-product	-product=3
@ziggy_stardust@-person	-person=32
@the_defenders@-broadcast_program	-broadcast_program=171
@somerville@-title	-title=1
@hong_kong@-transit	-transit=7
@beacon,_new_york@-location	-location=52
@richard_iii@-person	-person=6
@district_of_gotha@-location	-location=62
@fa@-organization	-organization=185
@nina_sosanya@-person	-person=21
@sovereign_military_order_of_malta@-title	-title=335
@kevin_crossley-holland@-person	-person=44
@soyuz_tma-01m@-event	-event=20
@briggs@-organization	-organization=1
@cp_ships@-organization	-organization=32
@euromoney@-art	-art=73
@yamaguchi@-organization	-organization=2
@lyn@-person	-person=25
@reconstruction@-art	-art=3
@the_marriage_of_heaven_and_hell@-art	-art=53
@cougars@-product	-product=1
@malietoa_talavou_tonumaipe’a@-person	-person=21
@cairns@-location	-location=29
@jelling@-location	-location=37
@aslan@-art	-art=1
@buckeye@-location	-location=45
@funny_face@-art	-art=69
@whitman_college@-organization	-organization=169
@lansing@-organization	-organization=1
@roks_cheonan_sinking@-event	-event=23
@niagara_falls@-organization	-organization=2
@eastwood@-art	-art=2
@grevena_regional_unit@-location	-location=20
@vietnam@-broadcast_program	-broadcast_program=8
@trudy_pitts@-person	-person=20
@sergei_bodrov@-person	-person=45
@the_the@-person	-person=157
@edward_hawke,_1st_baron_hawke@-person	-person=22
@ce@-chemistry	-chemistry=9
@1936_republican_national_convention@-event	-event=27
@kush@-living_thing	-living_thing=1
@grape@-food	-food=43
@brixton@-location	-location=571
@wang@-person	-person=7
@schlitterbahn@-location	-location=23
@sidney_wicks@-person	-person=30
@sloviansk@-location	-location=27
@minister_of_justice@-title	-title=245
@freak_of_nature@-person	-person=25
@öland@-location	-location=269
@z-cars@-product	-product=1
@medical@-product	-product=1
@lulu_island@-location	-location=37
@zoar@-person	-person=5
@flamingo_road@-location	-location=9
@ketsumeishi@-person	-person=20
@gemalto@-organization	-organization=39
@new_zealand@-language	-language=27
@müllheim@-location	-location=33
@vittoria@-person	-person=6
@everest@-location	-location=144
@hate@-person	-person=25
@bright@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@euro@-product	-product=2
@welsh_international@-organization	-organization=64
@album_of_the_year@-award	-award=1
@civil_service@-title	-title=1
@carver@-organization	-organization=2
@immenstadt@-location	-location=28
@båstad@-event	-event=18
@beer@-food	-food=113
@mary_gross@-person	-person=45
@philippine_coast_guard@-organization	-organization=69
@pan@-location	-location=17
@andy_grammer@-person	-person=38
@latino@-art	-art=6
@dylan_carlson@-person	-person=30
@gypsy_woman_(she's_homeless)@-art	-art=24
@var@-organization	-organization=1
@cambodia@-location	-location=5809
@the_lovett_school@-organization	-organization=25
@sinn_féin@-art	-art=3
@bkn@-broadcast_network	-broadcast_network=18
@st._jude@-art	-art=10
@confetti@-person	-person=3
@gavorrano@-organization	-organization=29
@full_frontal@-art	-art=19
@john_kruk@-person	-person=80
@friday_the_13th@-art	-art=275
@bucktails@-organization	-organization=38
@brand@-person	-person=9
@budd@-art	-art=2
@gona@-event	-event=3
@psychoanalysis@-art	-art=6
@belair@-product	-product=1
@this_love@-art	-art=75
@shaka@-people-ethnicity	-people-ethnicity=3
@andreas_dresen@-person	-person=28
@owen@-organization	-organization=2
@norman_biggs@-person	-person=26
@blonde_on_blonde@-art	-art=88
@new_zealand_qualifications_authority@-organization	-organization=29
@go_shiozaki@-person	-person=74
@county_championship@-event	-event=143
@dakotas@-product	-product=14
@south_florida_business_journal@-art	-art=20
@donaciinae@-living_thing	-living_thing=20
@transportation@-transit	-transit=2
@nordic@-language	-language=3
@swin_cash@-person	-person=74
@john_l._hall@-person	-person=24
@neurological@-education-educational_degree	-education-educational_degree=1
@teen_choice_awards@-event	-event=3
@white_sands@-location	-location=15
@age@-person	-person=1
@83@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@ultravox@-person	-person=317
@diarmait_mac_murchada@-person	-person=38
@the_awakening@-person	-person=27
@the_children's_channel@-broadcast-tv_channel	-broadcast-tv_channel=40
@playstation_all-stars_battle_royale@-product	-product=95
@nashville@-product	-product=7
@cape_helles@-location	-location=79
@roseland@-location	-location=61
@soldier_of_fortune@-broadcast_program	-broadcast_program=2
@tineola_bisselliella@-living_thing	-living_thing=44
@peja@-location	-location=31
@mamiya@-product	-product=2
@sürmene@-location	-location=30
@toei@-person	-person=26
@crimea@-people-ethnicity	-people-ethnicity=1
@goodnight_moon@-art	-art=39
@omd@-organization	-organization=3
@dance_gavin_dance@-art	-art=2
@tara@-location	-location=173
@ormeau_road@-location	-location=24
@liverpool@-title	-title=7
@nine_network@-organization	-organization=1
@st_mary's@-person	-person=1
@my_bloody_valentine@-person	-person=427
@earl_howe@-person	-person=9
@heydon@-person	-person=5
@18th@-title	-title=2
@london_films@-organization	-organization=54
@kavieng@-event	-event=1
@magellan@-person	-person=91
@leonard_french@-person	-person=24
@sadako_ogata@-person	-person=30
@robert_burns@-location	-location=1
@aérospatiale@-product	-product=2
@ch@-product	-product=2
@wied@-location	-location=48
@bullecourt@-location	-location=51
@tsn@-broadcast-tv_channel	-broadcast-tv_channel=1
@1959@-organization	-organization=1
@berlin_crisis@-location	-location=50
@piero_di_cosimo@-person	-person=55
@bersuit_vergarabat@-person	-person=37
@tynan@-location	-location=21
@vincennes,_indiana@-location	-location=193
@oyster_bay@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@méxico@-organization	-organization=1
@britain@-broadcast_program	-broadcast_program=2
@mane@-living_thing	-living_thing=2
@eugenie_besserer@-person	-person=44
@maithili@-people-ethnicity	-people-ethnicity=1
@135@-transit	-transit=1
@academy_of_fine_arts@-organization	-organization=142
@color@-product	-product=2
@estella@-location	-location=47
@osijek@-location	-location=611
@natural_bridge@-art	-art=2
@starke@-person	-person=5
@english_first_division@-organization	-organization=43
@basic@-computer-programming_language	-computer-programming_language=649
@cyrene@-location	-location=211
@princess_anne@-person	-person=177
@book_of_judges@-art	-art=162
@captain_hollywood_project@-person	-person=25
@brazilian@-language	-language=14
@patti_austin@-person	-person=243
@torrington@-person	-person=3
@pauly_shore@-person	-person=122
@hani@-language	-language=14
@renegade@-product	-product=29
@mike_+_the_mechanics@-art	-art=6
@gosforth@-location	-location=129
@fayette_county,_georgia@-location	-location=23
@1927@-event	-event=180
@arun@-person	-person=1
@brescia@-location	-location=1186
@eastside@-location	-location=101
@tuszyn@-location	-location=31
@cox@-location	-location=4
@reno_bighorns@-organization	-organization=101
@kate_mulgrew@-person	-person=102
@kenneth_haigh@-person	-person=41
@châlus@-location	-location=23
@rachel@-art	-art=2
@left_behind@-art	-art=68
@lib@-organization	-organization=25
@hm_martineau's_xi@-person	-person=25
@bef@-person	-person=1
@john_l._hall@-product	-product=1
@florida_keys@-location	-location=780
@learjet@-product	-product=3
@blighty@-organization	-organization=2
@falling@-art	-art=28
@clifton_forge,_virginia@-location	-location=28
@venlo@-organization	-organization=2
@president_of_tajikistan@-title	-title=40
@darby@-location	-location=40
@da_nang@-location	-location=524
@kapampangan@-people-ethnicity	-people-ethnicity=29
@anthony_dod_mantle@-person	-person=49
@jets@-organization	-organization=86
@córdoba@-location	-location=744
@mat@-transit	-transit=1
@gran_markus,_jr.@-person	-person=26
@taboo@-person	-person=63
@cherie_johnson@-person	-person=20
@ucluelet@-people-ethnicity	-people-ethnicity=1
@pearl_islands@-location	-location=38
@assiniboine@-language	-language=60
@the_hustle@-art	-art=35
@jack_frost@-location	-location=1
@juggernaut@-art	-art=14
@chester_morris@-person	-person=118
@heinkel@-organization	-organization=147
@rand@-finance-currency	-finance-currency=101
@william_wilson_corcoran@-person	-person=29
@pat_lawlor@-person	-person=21
@bassa@-organization	-organization=11
@spartans@-organization	-organization=73
@horne@-location	-location=4
@lorenzo@-art	-art=6
@above@-living_thing	-living_thing=1
@miss_universe_organization@-organization	-organization=77
@hap_day@-person	-person=38
@musa@-living_thing	-living_thing=81
@atomic_rooster@-person	-person=119
@mary,_crown_princess_of_denmark@-person	-person=33
@pearce@-location	-location=24
@hérodiade@-person	-person=1
@shankill_road@-location	-location=120
@men_at_work@-person	-person=182
@samuel_bronfman@-person	-person=34
@prado@-product	-product=5
@indigirka_river@-location	-location=35
@edo@-people-ethnicity	-people-ethnicity=14
@nh@-chemistry	-chemistry=1
@lennon@-location	-location=7
@rosetta_stone@-art	-art=216
@selden@-location	-location=24
@2014_winter_olympics@-event	-event=1809
@kevin_bacon@-product	-product=1
@bremerton@-product	-product=1
@spanish_peaks@-location	-location=20
@pella@-person	-person=1
@foster_the_people@-person	-person=128
@falcon@-organization	-organization=6
@secretary_of_state_for_communities_and_local_government@-title	-title=86
@henry_ii@-person	-person=1312
@yorktown@-organization	-organization=3
@shadowfax@-art	-art=2
@kharkov_governorate@-location	-location=56
@canton@-title	-title=1
@lost_highway@-art	-art=105
@nsawam@-location	-location=20
@wood@-living_thing	-living_thing=4
@robert_gould_shaw@-person	-person=72
@bamboo@-living_thing	-living_thing=1
@byzacena@-location	-location=48
@depaul@-person	-person=6
@lygephila_craccae@-living_thing	-living_thing=36
@diner@-art	-art=64
@french_flemish@-location	-location=1
@yucca@-living_thing	-living_thing=84
@cricket@-organization	-organization=20
@david_young@-broadcast_program	-broadcast_program=1
@robert_feke@-person	-person=21
@millard_fuller@-person	-person=21
@oz@-computer-programming_language	-computer-programming_language=18
@eisenhower@-person	-person=230
@alias@-organization	-organization=18
@treasure@-location	-location=8
@australia@-art	-art=100
@cowdenbeath@-organization	-organization=440
@new_castle@-location	-location=326
@aix-marseille_university@-organization	-organization=61
@_@-person	-person=73
@liu_zhang@-person	-person=86
@diego_de_almagro@-person	-person=107
@arnold_rothstein@-person	-person=103
@34@-event	-event=10
@1922@-location	-location=3
@haxhi_lleshi@-person	-person=34
@nablus@-location	-location=697
@racine@-person	-person=189
@team_rensi_motorsports@-organization	-organization=23
@abraham@-broadcast_program	-broadcast_program=6
@joseph_jefferson@-person	-person=80
@gala@-organization	-organization=35
@archidamus_iii@-person	-person=24
@np@-organization	-organization=89
@patan@-event	-event=1
@follow_that_dream@-person	-person=1
@spania@-art	-art=2
@guangxi@-event	-event=2
@relay@-art	-art=5
@his_father@-god	-god=1
@lan_yu@-person	-person=22
@maytag@-organization	-organization=60
@miss_trujillo@-location	-location=44
@staind@-art	-art=1
@ratu@-title	-title=298
@transport_for_london@-transit	-transit=1
@seabee@-organization	-organization=26
@immortal@-organization	-organization=24
@lord_hailsham@-person	-person=55
@hnk_šibenik@-organization	-organization=68
@2004_elections@-event	-event=103
@bloomfield@-organization	-organization=4
@istra@-location	-location=28
@marvel_comics@-person	-person=1
@otto_gessler@-person	-person=25
@perlis@-location	-location=342
@king_of_england@-location	-location=17
@u.s._route_25@-location	-location=58
@5_star_match@-person	-person=50
@playgirl@-art	-art=119
@edgeworth_david@-person	-person=50
@caenogastropoda@-living_thing	-living_thing=71
@ie@-location	-location=31
@jemma_redgrave@-person	-person=39
@young_love@-art	-art=48
@stresa@-location	-location=61
@algeciras@-location	-location=352
@santa_claus_is_coming_to_town@-art	-art=144
@legends_of_the_hidden_temple@-broadcast_program	-broadcast_program=36
@national_language_authority@-organization	-organization=22
@daniël_willemsen@-person	-person=27
@jervis@-product	-product=4
@alpine_electronics@-organization	-organization=21
@st._philip@-location	-location=22
@wheatley@-person	-person=5
@gabon@-organization	-organization=115
@l3@-product	-product=2
@linwood@-location	-location=139
@the_magic_christian@-art	-art=65
@737@-organization	-organization=1
@andy_cole@-person	-person=79
@the_pearl@-location	-location=2
@zurich@-finance-stock_exchange	-finance-stock_exchange=2
@mixe@-people-ethnicity	-people-ethnicity=4
@grimsby@-location	-location=28
@chaminade@-organization	-organization=11
@armstrong@-organization	-organization=57
@depatie-freleng_enterprises@-organization	-organization=132
@balance@-art	-art=51
@populus_nigra@-living_thing	-living_thing=56
@12@-time	-time=24
@redgum@-person	-person=82
@afa@-location	-location=1
@chesterfield@-organization	-organization=1323
@asm_clermont_auvergne@-organization	-organization=93
@82nd@-organization	-organization=21
@skeleton_key@-art	-art=17
@maggie_gyllenhaal@-person	-person=165
@ray_harryhausen@-person	-person=194
@l3@-location	-location=1
@tommy_jones@-person	-person=35
@jacqueline_logan@-person	-person=42
@the_runaways@-person	-person=163
@red_pepper@-art	-art=30
@langland@-person	-person=15
@steuben_county,_new_york@-location	-location=132
@grumpy_old_men@-broadcast_program	-broadcast_program=18
@oscar_torp@-person	-person=29
@game@-organization	-organization=53
@jonathan_cheechoo@-person	-person=42
@upendra@-person	-person=202
@bobbye_hall@-person	-person=81
@ministry_of_internal_affairs@-organization	-organization=111
@playhouse@-person	-person=2
@sheela@-person	-person=30
@blood@-person	-person=14
@colne@-location	-location=209
@the_vines@-location	-location=6
@lee's_summit@-location	-location=36
@derby@-person	-person=15
@all_saints_church@-organization	-organization=1
@mogadishu@-location	-location=905
@strontian@-location	-location=25
@pentecostal@-religion-religion	-religion-religion=281
@seamus_twomey@-person	-person=27
@federal_deputy@-organization	-organization=12
@phoenix,_arizona@-location	-location=2786
@doom@-art	-art=33
@bobby_lennox@-person	-person=31
@tag_team@-product	-product=1
@elma@-location	-location=61
@earl@-location	-location=1
@namilyango_college@-organization	-organization=29
@xinwen_lianbo@-broadcast_program	-broadcast_program=38
@marseille@-location	-location=3117
@cowboy@-title	-title=65
@god_of_carnage@-art	-art=62
@chapters@-organization	-organization=48
@seddon@-organization	-organization=2
@tolypeutinae@-living_thing	-living_thing=21
@mary_tudor@-person	-person=155
@national_football_league@-organization	-organization=18407
@long_beach@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@washington@-person	-person=255
@cúcuta_deportivo@-organization	-organization=105
@official_journal_of_the_european_union@-art	-art=47
@selters@-location	-location=22
@hollywood_heights@-location	-location=7
@rigan_county@-location	-location=256
@koszyce@-location	-location=22
@school_days@-product	-product=18
@corbin@-location	-location=55
@the_dakota@-location	-location=52
@owen@-person	-person=79
@moth@-art	-art=1
@everything_but_the_girl@-art	-art=7
@frank_bruno@-person	-person=146
@africa@-product	-product=8
@animax_asia@-broadcast_network	-broadcast_network=60
@olympos@-location	-location=36
@ancre@-location	-location=18
@macromedia@-organization	-organization=158
@aspergillus_flavus@-living_thing	-living_thing=37
@conewago_valley_school_district@-location	-location=32
@the_terminator@-person	-person=2
@calgary_flames@-organization	-organization=1820
@league_cup_final@-organization	-organization=6
@julia@-art	-art=17
@the_swirling_eddies@-person	-person=37
@arthur_tooth@-person	-person=30
@central_queensland@-location	-location=192
@raszyn@-location	-location=33
@armed_forces@-organization	-organization=173
@autauga_county@-location	-location=36
@minister@-person	-person=1
@nigel_spackman@-person	-person=49
@ouadane@-location	-location=22
@boulevard@-person	-person=12
@pretoria@-organization	-organization=5
@sundanese@-location	-location=2
@analyst@-medicine-medical_treatment	-medicine-medical_treatment=2
@jean-pierre_cortot@-person	-person=23
@heikki_kovalainen@-person	-person=215
@dezful@-location	-location=56
@guadarrama@-event	-event=1
@wesleyan_university@-organization	-organization=1345
@magdala@-location	-location=60
@the_protector@-broadcast_program	-broadcast_program=29
@seneca_lake@-location	-location=127
@lázaro_cárdenas@-location	-location=39
@gta@-location	-location=30
@the_dixie_hummingbirds@-person	-person=36
@swig@-product	-product=40
@doug_stone@-art	-art=2
@christianity@-religion-religion	-religion-religion=6340
@all_together_now@-art	-art=41
@prince_consort@-art	-art=1
@yalu_river@-location	-location=245
@jean-paul_bourelly@-person	-person=24
@the_rape_of_nanking@-art	-art=24
@brandon_miller@-person	-person=23
@the_flowers_of_romance@-person	-person=18
@maulik_pancholy@-person	-person=43
@salzburg@-organization	-organization=21
@jehan_mubarak@-person	-person=23
@face_off@-art	-art=4
@mozambique@-location	-location=4942
@kon-tiki@-product	-product=82
@falkenberg@-location	-location=117
@dalton@-location	-location=204
@cambridgeshire@-event	-event=9
@vicente@-person	-person=24
@kandi@-person	-person=15
@stan_kenton@-person	-person=451
@john_cipollina@-person	-person=80
@fourth@-time	-time=1
@caf_champions_league@-organization	-organization=597
@skin@-broadcast_program	-broadcast_program=17
@tabacalera@-location	-location=1
@fanny_kemble@-person	-person=79
@snow@-art	-art=25
@lvov@-organization	-organization=1
@mass_transit_railway@-organization	-organization=1
@camp_o'donnell@-location	-location=27
@tvri@-person	-person=67
@newmilns@-location	-location=21
@andrew_lloyd_webber@-person	-person=1220
@valluvanad@-location	-location=38
@troika@-event	-event=1
@exiles@-art	-art=2
@1967@-event	-event=777
@highfields@-location	-location=26
@c'mon@-person	-person=10
@hainan@-people-ethnicity	-people-ethnicity=1
@nashville,_tennessee@-event	-event=1
@tara_morice@-person	-person=20
@george_condo@-person	-person=25
@black_belt@-title	-title=248
@kaga@-location	-location=46
@jess_margera@-person	-person=36
@mercer@-title	-title=1
@auber@-location	-location=18
@hone_tuwhare@-person	-person=28
@me@-product	-product=17
@lucchese@-organization	-organization=62
@ferns@-title	-title=8
@vanua_levu@-location	-location=232
@wakkerstroom@-location	-location=23
@global_gathering@-event	-event=43
@marie_louise_élisabeth_d'orléans@-person	-person=33
@municipality_of_braslovče@-location	-location=23
@voluntary_aided@-organization	-organization=76
@valley_forge,_pennsylvania@-event	-event=1
@northern@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@hawke's_bay@-organization	-organization=172
@roger_mason@-person	-person=24
@wicklow@-title	-title=1
@vietnam@-art	-art=6
@lola...érase_una_vez@-broadcast_program	-broadcast_program=27
@lorraine@-person	-person=7
@david_llewellyn@-person	-person=32
@wedding@-person	-person=2
@johann_peter_hebel@-person	-person=29
@ireland@-location	-location=27239
@tenacious_d@-art	-art=14
@garoua@-location	-location=69
@sun_city@-person	-person=4
@central_african_republic@-event	-event=1
@surprise@-art	-art=7
@tyrconnell@-location	-location=2
@plastic_surgery@-art	-art=1
@uss_ranger@-product	-product=43
@noël@-art	-art=27
@the_season@-event	-event=669
@paula_malcomson@-person	-person=21
@british_indian@-people-ethnicity	-people-ethnicity=58
@omar_khadr@-person	-person=104
@florence@-location	-location=7743
@salisbury@-food	-food=1
@erwin@-location	-location=26
@spencer_p._jones@-person	-person=32
@cul-de-sac@-location	-location=1
@1964@-organization	-organization=1
@capital_district@-organization	-organization=1
@languedoc-roussillon@-location	-location=647
@adamson@-person	-person=11
@drew_bledsoe@-event	-event=1
@william@-person	-person=1199
@electronic@-product	-product=179
@longchenpa@-person	-person=42
@west_indies@-organization	-organization=63
@bill_church@-person	-person=33
@the_game@-product	-product=4
@ellenville@-location	-location=29
@spirit@-product	-product=20
@situation@-event	-event=2
@sethu@-person	-person=7
@joseph_leidy@-person	-person=87
@saint_lawrence_seaway@-location	-location=177
@cbs_news_sunday_morning@-broadcast_program	-broadcast_program=108
@heavy@-internet-website	-internet-website=2
@software_application@-product	-product=24
@mars@-broadcast_program	-broadcast_program=3
@ponderosa@-broadcast_program	-broadcast_program=15
@saturiwa@-person	-person=5
@cassie_steele@-person	-person=43
@gwendoline@-art	-art=14
@john_avila@-person	-person=27
@essen@-person	-person=2
@katie_mitchell@-person	-person=43
@irene_kral@-person	-person=24
@ut@-organization	-organization=14
@premature_ejaculation@-medicine-symptom	-medicine-symptom=14
@ta'izz@-location	-location=69
@gang_busters@-art	-art=7
@decameron@-art	-art=34
@sumter@-product	-product=8
@army@-event	-event=4
@jushin_liger@-person	-person=196
@snap!@-person	-person=118
@madhu_ambat@-person	-person=20
@porin@-art	-art=5
@bunny_austin@-person	-person=44
@hyderabad@-organization	-organization=56
@kgalema_motlanthe@-person	-person=83
@1931@-event	-event=296
@richard_pryor@-person	-person=447
@murrumbidgee@-location	-location=108
@the_troubleshooters@-broadcast_program	-broadcast_program=106
@never_again@-event	-event=1
@kris_allen@-art	-art=6
@queen_square@-location	-location=99
@diest@-location	-location=90
@pyramid@-organization	-organization=12
@grand_blanc,_michigan@-location	-location=30
@tammy_lynn_michaels@-person	-person=20
@heather_thatcher@-person	-person=41
@willie_aames@-person	-person=42
@aberdaron@-location	-location=33
@around_and_around@-art	-art=46
@sahitya_akademi_award@-award	-award=397
@ed_wood@-person	-person=143
@cars_2@-product	-product=3
@mount_ida@-organization	-organization=2
@jean_de_meun@-person	-person=30
@nanman@-people-ethnicity	-people-ethnicity=31
@masterton@-location	-location=209
@evanston,_wyoming@-location	-location=47
@georgia@-event	-event=51
@med@-education-educational_degree	-education-educational_degree=28
@saturday_night@-art	-art=184
@capsule@-body_part	-body_part=5
@604@-location	-location=6
@martin_lundgaard_hansen@-person	-person=32
@wool@-location	-location=23
@dagenham@-organization	-organization=2
@usingen@-location	-location=44
@stunt@-title	-title=2
@2012–13_campaign@-event	-event=34
@sumner@-product	-product=2
@pira@-organization	-organization=20
@organs@-title	-title=1
@therese@-person	-person=29
@william_gaines@-person	-person=52
@outwood@-location	-location=22
@beach_house@-person	-person=73
@framlingham@-location	-location=108
@edward@-title	-title=1
@tacoma@-product	-product=2
@atlantic_ocean@-location	-location=9416
@roscoe@-art	-art=2
@west_kilbride@-location	-location=51
@grant_city@-organization	-organization=2
@mind_of_mencia@-broadcast_program	-broadcast_program=61
@sweet_thursday@-person	-person=11
@threesome@-art	-art=25
@leeds@-organization	-organization=1175
@coat_of_many_colors@-art	-art=24
@lorenzo_pasinelli@-person	-person=28
@emperor_go-uda@-person	-person=38
@rio_lobo@-art	-art=24
@cornelia@-location	-location=27
@rocket_science@-person	-person=16
@conservative@-religion-religion	-religion-religion=8
@govinda@-god	-god=2
@henry_grimes@-person	-person=48
@slovenian_league@-organization	-organization=69
@solon@-organization	-organization=4
@stepping_out@-art	-art=45
@juniper@-person	-person=14
@the_assassin@-person	-person=15
@rainy_river@-location	-location=90
@lamia@-event	-event=1
@north_texas_state_university@-organization	-organization=18
@wellington_cable_car@-location	-location=22
@imola@-event	-event=47
@thomas_m._cooley@-organization	-organization=1
@fort_lesley_j._mcnair@-location	-location=104
@book@-art	-art=116
@shiatzy_chen@-person	-person=69
@prague_castle@-location	-location=195
@abbey_road_studios@-location	-location=713
@cobalt@-visual_art-color	-visual_art-color=3
@richard_rhodes@-person	-person=54
@cloquet@-person	-person=3
@poltava@-product	-product=16
@ricochet@-person	-person=37
@kundan_shah@-person	-person=48
@contemporary@-location	-location=2
@vršac@-location	-location=219
@gulf@-language	-language=5
@loon@-person	-person=68
@springfield@-product	-product=1
@boscastle@-location	-location=79
@chimbote@-location	-location=77
@pictou@-location	-location=39
@surma@-product	-product=1
@confederate_states@-organization	-organization=1
@erasure@-art	-art=10
@west_potomac_park@-location	-location=41
@san_pedro@-living_thing	-living_thing=5
@peter_schilling@-person	-person=32
@silk@-organization	-organization=1
@emily_symons@-person	-person=73
@ethiopian@-people-ethnicity	-people-ethnicity=2
@air_india@-event	-event=5
@comox@-product	-product=1
@san_remo@-event	-event=1
@italia@-art	-art=10
@suleiman_frangieh@-person	-person=46
@nas@-art	-art=1
@phil_lynott@-person	-person=294
@kretinga@-location	-location=38
@ponga@-location	-location=12
@kelucharan_mohapatra@-person	-person=35
@vendsyssel@-location	-location=64
@nanna@-person	-person=2
@malay@-people-ethnicity	-people-ethnicity=142
@tarantula@-person	-person=5
@elk@-living_thing	-living_thing=152
@mtv_video_music_award@-award	-award=203
@salmonella@-living_thing	-living_thing=286
@legion@-product	-product=1
@white_collar@-broadcast_program	-broadcast_program=193
@spain@-people-ethnicity	-people-ethnicity=12
@bc_lions@-event	-event=3
@maltese@-organization	-organization=4
@circle@-person	-person=91
@2011_formula_one_season@-event	-event=47
@benz_hui@-person	-person=41
@miller_county@-location	-location=62
@birmingham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@division_i-a@-organization	-organization=79
@nebraska_wesleyan_university@-organization	-organization=93
@great_sandy_desert@-location	-location=78
@taylor@-art	-art=3
@k2@-medicine-drug	-medicine-drug=3
@francis_ii@-person	-person=238
@speedy_j@-person	-person=31
@xiv@-location	-location=2
@corvo@-location	-location=42
@hesychius_of_alexandria@-person	-person=29
@champion@-product	-product=11
@pera@-food	-food=1
@third_way@-organization	-organization=29
@cerrito@-organization	-organization=28
@gigantic@-organization	-organization=2
@notre_dame_academy@-location	-location=1
@cover_girl@-art	-art=43
@president's@-person	-person=3
@morning_glory@-living_thing	-living_thing=9
@antiochus_iv_epiphanes@-person	-person=125
@hush@-event	-event=1
@18th@-location	-location=16
@bush@-person	-person=71
@west_hartlepool@-location	-location=183
@dragonfly@-art	-art=45
@sergio_bonelli_editore@-organization	-organization=54
@45@-product	-product=10
@si@-organization	-organization=6
@lev@-product	-product=1
@xo@-title	-title=16
@tharu@-people-ethnicity	-people-ethnicity=39
@moss@-art	-art=1
@mabuya@-living_thing	-living_thing=25
@tps@-location	-location=1
@st._germain@-location	-location=11
@mane@-art	-art=3
@star@-living_thing	-living_thing=1
@teatro_la_perla@-location	-location=32
@brown@-visual_art-color	-visual_art-color=3
@shōwa_period@-event	-event=272
@paulistano@-organization	-organization=19
@vivid@-person	-person=19
@freundel_stuart@-person	-person=22
@267@-location	-location=5
@hope_valley_line@-location	-location=58
@tritons@-god	-god=39
@cocktail@-art	-art=139
@hanna-barbera_productions@-organization	-organization=3
@the_rebel@-broadcast_program	-broadcast_program=117
@jeff_tambellini@-person	-person=21
@katie_stevens@-person	-person=24
@thaler@-finance-currency	-finance-currency=122
@rudolph@-person	-person=43
@fuding@-location	-location=20
@tuesday@-person	-person=7
@dutch@-people-ethnicity	-people-ethnicity=2120
@baja_california@-location	-location=2525
@something_wicked_this_way_comes@-art	-art=60
@shark@-organization	-organization=1
@michigan_tech_huskies@-organization	-organization=20
@delmas@-location	-location=22
@marcela@-person	-person=56
@agam@-person	-person=8
@locust@-person	-person=4
@amadeus@-person	-person=9
@rail@-transit	-transit=6
@billy_warlock@-person	-person=43
@mold@-location	-location=121
@4@-broadcast_network	-broadcast_network=1
@wally@-organization	-organization=1
@bertha@-location	-location=6
@bozo@-broadcast_program	-broadcast_program=1
@tears@-art	-art=19
@anglican_province_of_america@-organization	-organization=26
@joking_apart@-art	-art=4
@struma@-event	-event=1
@papa@-person	-person=12
@irondequoit@-location	-location=37
@central_avenue@-organization	-organization=5
@min@-language	-language=1
@111@-art	-art=8
@addicted@-art	-art=43
@university_of_ulster@-location	-location=1
@barron_field@-location	-location=14
@conrad@-person	-person=136
@pie@-organization	-organization=1
@stakhanov@-person	-person=4
@elsamma_enna_aankutty@-art	-art=21
@united_peoples_party@-organization	-organization=31
@colonial_era@-event	-event=15
@supermarine@-product	-product=1
@robert_kahn@-person	-person=26
@kyla@-person	-person=96
@toyota_sprinter@-product	-product=24
@fractured@-disease	-disease=13
@vengeance@-person	-person=16
@missing@-medicine-symptom	-medicine-symptom=2
@royalty@-location	-location=3
@sarah_jones@-broadcast_program	-broadcast_program=1
@toruń@-location	-location=1968
@fabre_d'églantine@-person	-person=29
@nida@-organization	-organization=99
@rendezvous@-internet-website	-internet-website=1
@ateneo@-organization	-organization=40
@chevy_chase@-location	-location=46
@kinabatangan@-location	-location=20
@wirral@-location	-location=418
@cm@-location	-location=3
@llewellyn@-location	-location=1
@joshua_smith@-person	-person=26
@basque@-internet-website	-internet-website=1
@astrid@-product	-product=2
@cape_cornwall@-location	-location=35
@malaysian@-people-ethnicity	-people-ethnicity=6
@vinje@-location	-location=93
@illinois_institute_of_technology@-organization	-organization=485
@charité@-organization	-organization=165
@cerignola@-event	-event=3
@infamous@-art	-art=51
@bronzeville@-location	-location=55
@tucker@-broadcast_program	-broadcast_program=13
@man_of_the_year@-organization	-organization=2
@easter_island@-location	-location=683
@british_prime_minister@-title	-title=326
@8@-body_part	-body_part=3
@pirates_of_silicon_valley@-art	-art=51
@fireball@-broadcast_program	-broadcast_program=4
@above_the_law@-art	-art=21
@panther@-art	-art=34
@kreidler@-organization	-organization=16
@toe_rag_studios@-organization	-organization=24
@palermo@-event	-event=2
@franklin_d._roosevelt@-product	-product=3
@msida@-location	-location=61
@5th_armored_division@-organization	-organization=21
@institute_of_contemporary_art@-organization	-organization=7
@1945@-art	-art=12
@episode@-art	-art=21
@north_east,_pennsylvania@-location	-location=34
@hill_street@-location	-location=28
@wild_river@-art	-art=17
@webster_hubbell@-person	-person=21
@samadhi@-art	-art=5
@seagram@-person	-person=7
@tvn@-broadcast_network	-broadcast_network=386
@western_carpathians@-location	-location=54
@smith@-art	-art=1
@tv_series_of_the_same_name@-art	-art=2
@police_commissioner@-title	-title=21
@the_highwayman@-broadcast_program	-broadcast_program=27
@coutances@-location	-location=86
@seychelles@-location	-location=1690
@robert_stephenson@-person	-person=262
@wandsworth@-organization	-organization=1
@flyte@-food	-food=1
@sag_harbor,_new_york@-location	-location=69
@villarreal_b@-organization	-organization=31
@aftermath@-event	-event=3
@the_castle@-art	-art=54
@meyer_levin@-person	-person=21
@the_cup@-art	-art=24
@american_declaration_of_the_rights_and_duties_of_man@-organization	-organization=20
@teen_titans@-broadcast_program	-broadcast_program=208
@aviva@-organization	-organization=110
@apollo_computer@-organization	-organization=61
@the_rising_tied@-art	-art=31
@mount_rundle@-location	-location=20
@homosassa@-location	-location=17
@majestic@-product	-product=36
@dylan_minnette@-person	-person=58
@james_hadley_chase@-person	-person=90
@abducted@-title	-title=32
@kiev@-location	-location=5272
@brecksville@-organization	-organization=1
@aurelius@-person	-person=10
@otter@-location	-location=3
@1991_pan_american_games@-event	-event=161
@booker@-broadcast_program	-broadcast_program=42
@farah@-person	-person=11
@zamboanga@-event	-event=3
@place_des_arts@-location	-location=99
@jura@-location	-location=167
@hoghton@-title	-title=1
@sola@-broadcast_program	-broadcast_program=16
@kosheen@-person	-person=55
@d.o.e.@-organization	-organization=1
@ymca@-location	-location=3
@snowflake@-location	-location=17
@nicholls_state_university@-organization	-organization=42
@eagle@-living_thing	-living_thing=200
@west_division@-organization	-organization=98
@groton,_massachusetts@-location	-location=95
@seaford@-organization	-organization=1
@alex_rider@-art	-art=50
@iraqi_national_accord@-organization	-organization=30
@sepang@-location	-location=65
@journal_of_music_theory@-art	-art=27
@matt_winston@-person	-person=26
@togliatti@-person	-person=8
@sjón@-person	-person=36
@the_observer@-art	-art=2318
@coventry@-title	-title=6
@fox@-living_thing	-living_thing=204
@luxury@-art	-art=4
@anna_sokolow@-person	-person=49
@josephus@-person	-person=872
@bakersfield_condors@-organization	-organization=148
@panorama@-broadcast_program	-broadcast_program=394
@tenafly,_new_jersey@-location	-location=79
@saliva@-art	-art=2
@holwell@-location	-location=26
@lynndie_england@-person	-person=25
@commission@-title	-title=91
@2007_america's_cup@-event	-event=42
@negation@-art	-art=28
@king_hassan_ii@-person	-person=23
@émile_gaboriau@-person	-person=30
@ft._lauderdale@-location	-location=25
@qarah_kahriz_district@-location	-location=31
@abs-cbn_corporation@-broadcast_network	-broadcast_network=2
@tom_tomsk@-organization	-organization=42
@the_impossibles@-person	-person=26
@bradley@-organization	-organization=87
@felix_rohatyn@-person	-person=25
@prytanée_national_militaire@-organization	-organization=27
@ismail_i@-person	-person=115
@nomad@-product	-product=15
@vic_ash@-person	-person=23
@edenham@-location	-location=28
@nelsonville@-location	-location=65
@meda@-location	-location=15
@afl@-event	-event=3
@gecko@-living_thing	-living_thing=29
@loíza@-location	-location=22
@civic_united_front@-organization	-organization=25
@fern@-location	-location=5
@stewart@-location	-location=52
@congressional@-organization	-organization=313
@lord_hastings@-title	-title=1
@hyderabad@-event	-event=6
@the_jury@-broadcast_program	-broadcast_program=51
@nu@-god	-god=4
@west_indian@-location	-location=226
@petter@-organization	-organization=4
@stigmella_glutinosae@-living_thing	-living_thing=28
@ardea@-location	-location=15
@kaiserslautern@-organization	-organization=131
@lso@-organization	-organization=1
@roussel@-person	-person=36
@prince_of_darkness@-god	-god=4
@beer@-location	-location=17
@insurgent@-art	-art=14
@hurd_peninsula@-location	-location=55
@cape_henry@-event	-event=3
@art_of_fighting@-product	-product=78
@brian_tichy@-person	-person=65
@lulu@-organization	-organization=33
@gibson@-food	-food=8
@jamestown,_virginia@-location	-location=218
@zeep@-location	-location=20
@whitemud_drive@-location	-location=41
@part_2@-broadcast_program	-broadcast_program=1
@pearson's_magazine@-art	-art=40
@late@-food	-food=1
@cheriton@-location	-location=39
@scott_rolen@-person	-person=121
@kampar@-event	-event=6
@galicia@-organization	-organization=4
@brazil@-product	-product=2
@truly,_madly,_deeply@-art	-art=1
@icelandic@-organization	-organization=4
@president_lincoln@-person	-person=96
@bbc@-organization	-organization=23422
@coorparoo@-location	-location=35
@lyme@-product	-product=3
@jagiellonian_library@-organization	-organization=1
@class_425@-product	-product=33
@unionist@-location	-location=46
@ridgeway@-person	-person=6
@latour@-location	-location=6
@yamanashi@-location	-location=21
@skin@-person	-person=12
@george_macdonald_fraser@-person	-person=191
@silkstone@-location	-location=34
@ellipse@-organization	-organization=10
@lesotho@-title	-title=1
@ote@-living_thing	-living_thing=1
@clearwater@-person	-person=1
@national_express@-art	-art=3
@international_boxing_federation@-organization	-organization=149
@lay@-person	-person=10
@tornado_alley@-art	-art=3
@ken_mellons@-person	-person=19
@ds@-chemistry	-chemistry=1
@rm@-location	-location=8
@mossley@-organization	-organization=144
@jordan@-person	-person=181
@hungary@-title	-title=6
@src@-living_thing	-living_thing=1
@kartal@-product	-product=4
@all@-organization	-organization=3
@loddiges@-person	-person=31
@n17@-organization	-organization=1
@mariestad@-organization	-organization=3
@emden@-location	-location=395
@bill_cash@-person	-person=29
@the_beast@-person	-person=1
@andreas_johnson@-person	-person=44
@front_row_motorsports@-organization	-organization=102
@roman_catholic@-people-ethnicity	-people-ethnicity=2
@agenda@-location	-location=3
@mississippi@-product	-product=26
@mpa@-location	-location=1
@garrett@-location	-location=53
@monmouthshire@-organization	-organization=66
@fukushima@-event	-event=12
@saga@-organization	-organization=9
@ellsworth@-person	-person=2
@akure@-location	-location=65
@deland@-location	-location=82
@fireflies@-broadcast_program	-broadcast_program=20
@francis_scott_key@-person	-person=257
@taina@-broadcast_program	-broadcast_program=24
@juju@-art	-art=21
@college_football_hall_of_fame@-event	-event=1
@how_high@-art	-art=50
@golden_dawn@-art	-art=8
@european_parliament_election,_2004@-event	-event=29
@tarleton@-person	-person=5
@munch@-organization	-organization=1
@lyell_medal@-award	-award=55
@ophidian@-living_thing	-living_thing=1
@kateb_yacine@-person	-person=29
@cecil_sharp@-person	-person=136
@bernard_bailyn@-person	-person=45
@nine_days@-person	-person=32
@linthouse@-location	-location=40
@emiliano_viviano@-person	-person=23
@adamson@-organization	-organization=7
@the_late_show@-broadcast_program	-broadcast_program=156
@relay_world_champion@-event	-event=45
@chips@-art	-art=1
@radio_moscow@-art	-art=1
@red_star@-organization	-organization=290
@gordon_waller@-person	-person=27
@bremer_vulkan@-organization	-organization=75
@england_national_rugby_union_team@-location	-location=1
@stirling_range@-location	-location=38
@coal@-broadcast_program	-broadcast_program=1
@versailles@-location	-location=1657
@baltimore_afro-american@-art	-art=42
@culloden@-event	-event=74
@satna@-location	-location=72
@lotus_18@-product	-product=35
@invictus@-organization	-organization=6
@edgar_allan_poe@-person	-person=1834
@henry_ii,_duke_of_brabant@-person	-person=30
@arcadia@-location	-location=181
@railroad@-art	-art=5
@mozambique@-organization	-organization=65
@2007-08@-organization	-organization=1
@sneha@-person	-person=181
@almafuerte@-art	-art=3
@mpp@-title	-title=105
@dunlop@-organization	-organization=273
@autopsy@-person	-person=71
@mc@-organization	-organization=25
@hurst@-location	-location=65
@kartal@-location	-location=56
@tocantins@-location	-location=159
@amsterdam@-location	-location=76
@secret_service@-location	-location=2
@eurogamer@-internet-website	-internet-website=544
@takhar@-organization	-organization=1
@john_cooper_clarke@-person	-person=115
@freddie_mac@-event	-event=1
@center@-organization	-organization=9
@princess_beatrice@-product	-product=1
@mureș@-organization	-organization=1
@georgetown_day_school@-organization	-organization=42
@shah_jalal@-person	-person=24
@chesham@-location	-location=19
@religious@-art	-art=5
@hans_schmidt-isserstedt@-person	-person=39
@manihiki@-location	-location=32
@robert_x._cringely@-person	-person=23
@pocock@-organization	-organization=1
@thionville@-location	-location=162
@essex_eagles@-organization	-organization=37
@dylan@-person	-person=119
@millie_jackson@-person	-person=107
@coptic@-language	-language=391
@greenland@-organization	-organization=2
@the_union_underground@-person	-person=23
@computer@-organization	-organization=9
@eckmühl@-location	-location=7
@flagship@-location	-location=1
@55@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@irish-american@-location	-location=1
@lipari@-event	-event=1
@falls_of_clyde@-product	-product=14
@carvel@-product	-product=2
@gerard@-art	-art=1
@jacqueline_jossa@-person	-person=34
@kelli_young@-person	-person=22
@dalton@-organization	-organization=4
@stephen_lord@-person	-person=24
@myrtle_beach@-location	-location=188
@new_zealanders@-people-ethnicity	-people-ethnicity=52
@faze@-art	-art=4
@sunbeam@-person	-person=1
@showcase@-broadcast_network	-broadcast_network=168
@dove@-product	-product=9
@abuja@-location	-location=638
@sr_66@-location	-location=22
@sumbawa@-language	-language=2
@whitsunday@-location	-location=20
@a_bittersweet_life@-art	-art=25
@cross_country@-organization	-organization=6
@kani@-location	-location=73
@yoon_mi-rae@-person	-person=27
@belfer_center_for_science_and_international_affairs@-organization	-organization=56
@federal_reserve_bank_of_san_francisco@-location	-location=2
@ps@-computer-programming_language	-computer-programming_language=15
@saic@-organization	-organization=56
@silk@-person	-person=33
@chongqing@-organization	-organization=1
@hmas_stirling@-location	-location=22
@theodore_g._bilbo@-person	-person=32
@ministry_of_defence@-location	-location=1
@second_level@-organization	-organization=285
@mr._roboto@-art	-art=42
@bengals@-organization	-organization=53
@discosorida@-living_thing	-living_thing=24
@emmitsburg@-location	-location=50
@darwin's@-art	-art=1
@eric_rücker_eddison@-person	-person=21
@bled@-location	-location=179
@anna@-location	-location=30
@jefferson_lines@-organization	-organization=33
@china@-event	-event=76
@african_american@-people-ethnicity	-people-ethnicity=6299
@church_of_the_brethren@-location	-location=1
@brian_wilson@-person	-person=1190
@changzhi@-location	-location=199
@commander-in-chief@-organization	-organization=3
@zager_and_evans@-person	-person=25
@doubleday@-organization	-organization=762
@richard_grenville-temple,_2nd_earl_temple@-person	-person=20
@fighter@-product	-product=1
@manx@-location	-location=108
@hard_candy@-person	-person=2
@2000_census@-organization	-organization=5
@saxon@-organization	-organization=2
@gentleman@-art	-art=80
@james_judd@-person	-person=25
@toronto_stock_exchange@-organization	-organization=1
@eldad_regev@-person	-person=27
@football_(soccer)@-organization	-organization=2
@blackburn_cathedral@-location	-location=37
@kilcock@-organization	-organization=12
@bera@-person	-person=12
@ghosts@-art	-art=177
@frederick@-product	-product=3
@carpool@-broadcast_program	-broadcast_program=15
@death_in_paradise@-broadcast_program	-broadcast_program=68
@manolete@-art	-art=9
@mosquito@-people-ethnicity	-people-ethnicity=2
@major@-product	-product=1
@ron_mason@-person	-person=33
@ashdown@-event	-event=3
@pallavaram@-location	-location=26
@midori@-location	-location=9
@braj@-location	-location=49
@tulsa,_oklahoma@-event	-event=1
@borgia@-broadcast_program	-broadcast_program=42
@jason_campbell@-person	-person=175
@seafire@-art	-art=2
@dana_hall_school@-organization	-organization=20
@nanchang@-product	-product=1
@sicilian_mafia@-location	-location=1
@architectural_institute_of_japan@-organization	-organization=20
@puebloan_peoples@-people-ethnicity	-people-ethnicity=36
@slavonski_brod@-location	-location=178
@baron_davis@-person	-person=131
@pride_and_glory@-art	-art=34
@san_juan_de_ulúa@-location	-location=62
@rock_star@-art	-art=62
@snohomish_county,_washington@-location	-location=107
@hera_björk@-person	-person=27
@juventud_guerrera@-person	-person=139
@great_sheffield_flood@-event	-event=28
@ugly_americans@-person	-person=3
@river_welland@-location	-location=102
@bam@-organization	-organization=3
@tregony@-location	-location=55
@sápmi@-organization	-organization=1
@julia_avita_mamaea@-person	-person=21
@khattak@-people-ethnicity	-people-ethnicity=68
@12@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=16
@blaenavon@-location	-location=96
@reichskammergericht@-location	-location=74
@north-west_university@-location	-location=1
@lundy's_lane@-location	-location=1
@boao_forum_for_asia@-organization	-organization=24
@abu_dhabi@-organization	-organization=1
@who's_the_boss?@-art	-art=1
@hitch@-art	-art=75
@revolutionary_army@-event	-event=8
@tusker@-living_thing	-living_thing=1
@opm@-art	-art=2
@cento@-organization	-organization=13
@the_mercy_seat@-art	-art=22
@stampede@-person	-person=5
@beautiful_girls@-person	-person=1
@saint-georges@-location	-location=54
@level_42@-art	-art=12
@penmaenmawr@-location	-location=71
@mogilev@-person	-person=1
@el_monte@-organization	-organization=1
@midwestern_state@-organization	-organization=37
@david_alaba@-person	-person=32
@western@-art	-art=16
@season_5@-broadcast_program	-broadcast_program=2
@recceswinth@-person	-person=39
@greenfield_community_college@-organization	-organization=23
@siege@-organization	-organization=1
@rainford@-location	-location=32
@roman_era@-location	-location=63
@hay_petrie@-person	-person=32
@baby_blue@-person	-person=16
@joe_meek@-person	-person=171
@buxton@-person	-person=3
@dc@-title	-title=7
@day_one@-art	-art=13
@bloomberg@-broadcast_network	-broadcast_network=361
@de_ruyter@-location	-location=1
@marcus_garvey@-person	-person=272
@helloween@-person	-person=429
@parade's_end@-art	-art=33
@alexander_altmann@-person	-person=24
@american_high_school@-art	-art=7
@brian_merriman@-person	-person=27
@kaluga@-location	-location=270
@martin@-organization	-organization=75
@oona_o'neill@-person	-person=27
@genoa@-organization	-organization=708
@archbishop_of_glasgow@-person	-person=6
@mp@-product	-product=22
@radius@-body_part	-body_part=66
@grafton,_north_dakota@-location	-location=31
@central_province@-location	-location=739
@young_lions@-broadcast_program	-broadcast_program=26
@nicolás_de_piérola@-location	-location=1
@dig_out_your_soul@-event	-event=1
@mallow@-product	-product=1
@read@-location	-location=13
@central_criminal_court@-location	-location=64
@183@-location	-location=16
@retired@-organization	-organization=24
@blakely_v._washington@-event	-event=25
@economics@-art	-art=18
@bowdon@-location	-location=101
@cetus@-location	-location=135
@masaya@-product	-product=2
@clarence@-product	-product=3
@rome,_italy@-location	-location=62
@springfield_road@-location	-location=30
@garter@-title	-title=44
@friends@-organization	-organization=4
@hush_records@-organization	-organization=44
@battle_of_marj_dabiq@-event	-event=23
@literature@-art	-art=4
@follow_the_fleet@-art	-art=36
@sheppard@-person	-person=79
@meyer@-organization	-organization=1
@pulsar@-organization	-organization=7
@konservatorium_wien@-organization	-organization=21
@hawker_siddeley_nimrod@-product	-product=40
@sky@-art	-art=12
@örebro@-location	-location=341
@the_searchers@-art	-art=149
@small_faces@-person	-person=258
@sokolov@-organization	-organization=2
@haddington@-location	-location=213
@gua_musang@-location	-location=26
@meadow@-product	-product=3
@haka@-organization	-organization=32
@kerbdog@-art	-art=3
@university_of_connecticut_health_center@-organization	-organization=26
@4th_parliamentary_election@-event	-event=41
@rms@-location	-location=3
@22@-body_part	-body_part=3
@studio_nue@-organization	-organization=36
@liver@-visual_art-color	-visual_art-color=1
@mechelen@-organization	-organization=79
@igbo@-language	-language=133
@canisius_college@-location	-location=1
@unsane@-person	-person=49
@whistle@-product	-product=49
@alan_bean@-art	-art=3
@westwood,_los_angeles@-location	-location=43
@the_duke@-broadcast_program	-broadcast_program=5
@station@-organization	-organization=1
@ireland@-event	-event=15
@ferris_bueller@-art	-art=1
@executive_branch@-organization	-organization=152
@soul@-product	-product=43
@fishes_of_the_world@-art	-art=33
@douglas_devananda@-person	-person=32
@43@-location	-location=14
@best_friend@-person	-person=1
@philippe_starck@-person	-person=121
@national_theatre@-location	-location=347
@tone@-art	-art=11
@william_bedell@-person	-person=34
@musée_d'orsay@-location	-location=424
@wabash@-product	-product=4
@lane_crawford@-organization	-organization=34
@barwani@-location	-location=21
@aria@-living_thing	-living_thing=2
@bratsk@-location	-location=83
@1970@-event	-event=1294
@yao@-person	-person=15
@julia@-event	-event=2
@early@-person	-person=3
@citation@-product	-product=8
@wilderness@-art	-art=14
@ken_production@-organization	-organization=41
@felton@-person	-person=17
@kevin_mahogany@-person	-person=30
@ukrainians@-people-ethnicity	-people-ethnicity=763
@suzanne_vega@-art	-art=2
@yellowhead@-location	-location=33
@lamia@-person	-person=1
@jonathan_ansell@-person	-person=28
@burnie@-product	-product=1
@endurance@-art	-art=2
@helensburgh@-organization	-organization=7
@showa@-product	-product=1
@alauddin_al-kahar@-person	-person=43
@barbara_cubin@-person	-person=24
@asylum@-broadcast_program	-broadcast_program=8
@copenhagen_metro@-transit	-transit=104
@battle_of_chapultepec@-event	-event=68
@70@-location	-location=40
@masterpiece@-person	-person=2
@diorama@-person	-person=7
@nesna@-location	-location=49
@carowinds@-location	-location=111
@ron_jeremy@-person	-person=162
@bardo@-location	-location=22
@ico@-product	-product=47
@as_friends_rust@-art	-art=4
@dizzy@-person	-person=10
@chalk@-broadcast_program	-broadcast_program=30
@sebring@-person	-person=1
@gary_johnson@-person	-person=215
@deutschland@-location	-location=7
@kingdom@-living_thing	-living_thing=1
@silvia_neid@-person	-person=21
@dream_of_the_rood@-art	-art=22
@watchmen@-title	-title=1
@p._f._chang's_china_bistro@-location	-location=27
@magnus@-art	-art=11
@the_fourth_protocol@-product	-product=1
@upside-down_catfish@-living_thing	-living_thing=203
@leighton_buzzard@-organization	-organization=5
@boy_meets_boy@-art	-art=12
@dáil_éireann@-organization	-organization=1856
@biohazard@-product	-product=5
@doctor_dolittle@-art	-art=75
@al_asad_airbase@-location	-location=42
@richard_newland@-person	-person=28
@melody@-art	-art=42
@fear@-location	-location=1
@quzhou@-language	-language=1
@scooter@-person	-person=6
@dawes@-location	-location=3
@wichita@-language	-language=14
@john_day@-location	-location=52
@adolf@-person	-person=66
@pontifical_institute_of_mediaeval_studies@-organization	-organization=30
@time_and_again@-broadcast_program	-broadcast_program=1
@ten_years_after@-art	-art=7
@louis_viii@-person	-person=59
@cutler@-location	-location=44
@redline@-person	-person=3
@dalia_itzik@-person	-person=31
@gertrude@-person	-person=53
@paulinerkirche@-location	-location=21
@national_human_genome_research_institute@-organization	-organization=63
@bremervörde@-location	-location=50
@savoy_records@-organization	-organization=139
@drake@-location	-location=15
@tara_vanderveer@-person	-person=47
@ida_b._wells@-location	-location=1
@bunts@-people-ethnicity	-people-ethnicity=19
@koro@-person	-person=1
@gray@-person	-person=141
@peachland@-location	-location=22
@all_saints_church@-location	-location=61
@pt@-chemistry	-chemistry=11
@lorenzo@-person	-person=21
@the_100@-broadcast_program	-broadcast_program=28
@american_standard@-art	-art=7
@australian@-finance-currency	-finance-currency=2
@hebei@-organization	-organization=2
@michael_bublé@-person	-person=591
@orlando_brown@-person	-person=55
@pointer@-person	-person=4
@34th@-event	-event=8
@la_trobe@-location	-location=34
@čakovec@-location	-location=167
@multan@-location	-location=1019
@laurie_nash@-person	-person=30
@jean_parker@-person	-person=73
@montpellier@-event	-event=2
@moa@-living_thing	-living_thing=34
@grand_theft_auto_iii@-art	-art=2
@mob_figaz@-person	-person=24
@david_eckstein@-person	-person=78
@louis_van_gaal@-person	-person=176
@margaret_chase_smith@-person	-person=113
@skyliner@-location	-location=2
@oro@-organization	-organization=5
@brecon@-location	-location=460
@take_that@-person	-person=762
@barrington@-person	-person=6
@malawi@-location	-location=8
@with_the_same_name@-organization	-organization=1
@kenny_dalglish@-person	-person=385
@warlock@-product	-product=4
@ltm@-organization	-organization=60
@the_valley@-person	-person=6
@mustangs@-organization	-organization=22
@veritas@-location	-location=11
@pure@-product	-product=14
@heights@-art	-art=6
@epic@-location	-location=1
@guingamp@-location	-location=59
@master@-god	-god=1
@mangifera_indica@-living_thing	-living_thing=71
@green_river@-location	-location=251
@jet@-organization	-organization=33
@field@-organization	-organization=2
@harold_bell_wright@-person	-person=35
@kitty_hawk,_north_carolina@-location	-location=23
@canada_lee@-person	-person=34
@bainbridge@-product	-product=4
@european_team_championships@-event	-event=29
@pd@-education-educational_degree	-education-educational_degree=1
@chatham_county,_north_carolina@-location	-location=50
@nagorno-karabakh_war@-event	-event=350
@bound@-product	-product=1
@tommy_emmanuel@-person	-person=146
@kbc_band@-person	-person=20
@bilbao@-organization	-organization=4
@montreuil@-location	-location=102
@long_beach,_california@-location	-location=1830
@lucie_aubrac@-person	-person=24
@deep_blue_sea@-art	-art=46
@71@-art	-art=3
@william_john_wills@-person	-person=34
@courageous@-organization	-organization=1
@captain_barbell@-broadcast_program	-broadcast_program=30
@charismatic_movement@-religion-religion	-religion-religion=55
@heilsberg@-event	-event=16
@honister_pass@-location	-location=23
@virtue@-person	-person=18
@haifa@-person	-person=1
@paula_modersohn-becker@-person	-person=34
@umbrella@-living_thing	-living_thing=2
@aladdin@-product	-product=7
@rowlett@-organization	-organization=1
@milford@-organization	-organization=3
@color@-art	-art=1
@fanny@-product	-product=7
@hella@-organization	-organization=19
@sow@-living_thing	-living_thing=17
@dragonfly@-location	-location=1
@masaryk_circuit@-location	-location=66
@jeffrey_kahane@-person	-person=21
@netherfield@-location	-location=18
@marseillaise@-product	-product=10
@chippewa@-people-ethnicity	-people-ethnicity=18
@graceland@-location	-location=132
@papa_legba@-god	-god=20
@west_virginia_state_capitol@-location	-location=20
@eynsford@-location	-location=39
@diadema@-living_thing	-living_thing=6
@malcolm_atterbury@-person	-person=34
@lot@-organization	-organization=20
@lolita@-living_thing	-living_thing=3
@32@-organization	-organization=5
@janus@-broadcast_program	-broadcast_program=19
@thomas_parker,_1st_earl_of_macclesfield@-person	-person=21
@lambert@-location	-location=15
@philip_akin@-person	-person=41
@riverview@-organization	-organization=2
@cdc@-location	-location=1
@first_battle_of_fort_fisher@-event	-event=26
@lord_melbourne@-title	-title=3
@curzon@-person	-person=17
@nathan@-organization	-organization=2
@roy@-location	-location=30
@l'aquila@-location	-location=368
@marsden@-organization	-organization=1
@carmen_electra@-art	-art=4
@indiana@-title	-title=1
@salmagundi@-food	-food=17
@godflesh@-person	-person=140
@hellenic@-religion-religion	-religion-religion=1
@br@-organization	-organization=96
@king_louis_xiv’s@-person	-person=95
@pacific_campaign@-event	-event=129
@katherine_anderson@-person	-person=23
@austerlitz@-location	-location=28
@imperial@-location	-location=265
@78th_fraser_highlanders@-person	-person=1
@verdun@-location	-location=522
@china_beach@-location	-location=4
@here_come_the_brides@-broadcast_program	-broadcast_program=80
@theodore_sturgeon@-award	-award=1
@franks@-product	-product=2
@ocean_drive@-person	-person=3
@vanessa@-living_thing	-living_thing=9
@chodzież_county@-location	-location=109
@daily_press@-art	-art=32
@margaret_of_navarre@-person	-person=22
@haydn_bendall@-person	-person=28
@lowell@-location	-location=335
@union_army@-event	-event=1
@free_city@-location	-location=18
@sean_kingston@-art	-art=5
@al-hasa@-location	-location=80
@benfica@-organization	-organization=1218
@goldstone@-location	-location=37
@greenleaf@-location	-location=13
@abraxas@-person	-person=5
@norrköping@-location	-location=396
@mono@-location	-location=85
@helix@-living_thing	-living_thing=8
@school@-art	-art=2
@outer_harbor@-location	-location=59
@perlis@-person	-person=2
@silas@-art	-art=1
@the_gladiator@-art	-art=23
@xu_bing@-person	-person=20
@behind_the_mask@-broadcast_program	-broadcast_program=2
@prince@-title	-title=638
@torngat@-person	-person=21
@montaigne@-organization	-organization=1
@diaphragm@-disease	-disease=1
@redbox@-organization	-organization=52
@michael_blakemore@-person	-person=64
@pope_pius_xii@-art	-art=1
@keeper@-art	-art=7
@cowlitz_county@-location	-location=27
@egmond@-location	-location=24
@ministry_of_finance@-title	-title=12
@liza_minnelli@-person	-person=683
@spreewald@-location	-location=38
@mathieu_kassovitz@-person	-person=92
@oklahoma@-product	-product=7
@helix@-product	-product=3
@henryk_arctowski@-location	-location=1
@taina@-art	-art=1
@cold_war@-art	-art=8
@burleigh@-location	-location=20
@robin_kenyatta@-person	-person=22
@bobby_charles@-person	-person=59
@stadler@-person	-person=7
@atl@-location	-location=2
@brunssum@-location	-location=48
@stampede@-location	-location=9
@utica@-organization	-organization=6
@place_vendôme@-art	-art=36
@alexander_jagiellon@-person	-person=70
@parenthetical_girls@-person	-person=29
@rick@-art	-art=7
@orlando_predators@-organization	-organization=368
@ricardo_balbín@-person	-person=46
@grant_bowler@-person	-person=91
@high_street@-location	-location=333
@doomwatch@-art	-art=3
@iron_brigade@-organization	-organization=91
@senna@-living_thing	-living_thing=16
@ijsselmeervogels@-organization	-organization=25
@silvia@-person	-person=13
@wong_jing@-person	-person=160
@kgalagadi_transfrontier_park@-location	-location=26
@yamato@-product	-product=83
@thomas_willeboirts_bosschaert@-person	-person=21
@norderney@-location	-location=64
@heckel@-organization	-organization=2
@borrowdale@-location	-location=100
@holyoke@-location	-location=94
@raf_vallone@-person	-person=85
@schwarzkopf@-person	-person=20
@rothesay@-title	-title=2
@kapampangan@-language	-language=58
@1933@-art	-art=8
@nashville@-organization	-organization=55
@abu_qir@-location	-location=25
@stronger_with_each_tear@-art	-art=29
@deadwood@-broadcast_program	-broadcast_program=306
@communist_party_of_venezuela@-organization	-organization=51
@battles_of_narvik@-event	-event=41
@metropolitan_museum_of_art@-location	-location=2763
@you_go_to_my_head@-art	-art=62
@hollywood_foreign_press_association@-organization	-organization=128
@las_palmas@-location	-location=329
@croaker@-living_thing	-living_thing=37
@pyramid@-event	-event=9
@gauss@-product	-product=3
@ian_redpath@-person	-person=51
@brunete@-event	-event=20
@hannover@-location	-location=41
@tapajós@-location	-location=32
@stephen_bogardus@-person	-person=24
@alpine@-person	-person=3
@arnulf_of_carinthia@-person	-person=121
@nh@-organization	-organization=1
@macarthur_high_school@-organization	-organization=29
@69th_infantry_division@-organization	-organization=28
@iris@-person	-person=55
@theme_song@-organization	-organization=2
@myth@-religion-religion	-religion-religion=22
@mario_castellani@-person	-person=42
@mary_lynn_rajskub@-person	-person=103
@lanciano@-location	-location=40
@marcus@-organization	-organization=1
@cheetahs@-organization	-organization=62
@jewellery_quarter@-art	-art=4
@rocamadour@-location	-location=33
@israel@-art	-art=5
@nme@-art	-art=3098
@ceo@-product	-product=2
@2002–03_campaign@-event	-event=33
@fried@-food	-food=50
@the_time_of_your_life@-art	-art=60
@peace@-location	-location=6
@the_afghan_whigs@-person	-person=84
@north_thompson_river@-location	-location=54
@too_close_for_comfort@-art	-art=1
@paul_schrier@-person	-person=33
@greeks@-event	-event=1
@tanzwut@-person	-person=24
@alexander_mcdougall@-person	-person=34
@south_thompson_river@-location	-location=26
@piedmont@-location	-location=3488
@mvp@-person	-person=50
@venus_of_willendorf@-art	-art=45
@mangareva@-location	-location=59
@zita_swoon@-person	-person=26
@roundabout@-location	-location=4
@victor_ortiz@-person	-person=37
@bergamo@-person	-person=1
@arkansas@-art	-art=6
@channel@-organization	-organization=2
@season_5@-event	-event=29
@pepper@-person	-person=70
@governing_body@-organization	-organization=3
@citadel@-product	-product=15
@the_discovery_of_heaven@-art	-art=27
@moors@-people-ethnicity	-people-ethnicity=26
@joey_votto@-person	-person=76
@battle_of_glorieta_pass@-event	-event=67
@william_iv@-person	-person=509
@de_dion-bouton@-organization	-organization=91
@santo_antónio@-person	-person=4
@1950_season@-organization	-organization=1
@marwari@-language	-language=68
@tanpopo@-person	-person=33
@grace@-product	-product=3
@blue_collar@-art	-art=9
@stoke@-event	-event=1
@guillermo_barros_schelotto@-person	-person=38
@rb@-broadcast_network	-broadcast_network=4
@hepatitis_b@-living_thing	-living_thing=3
@the_tribe@-broadcast_program	-broadcast_program=123
@sunshine_coast_line@-location	-location=19
@rogneda@-person	-person=8
@sarah_durkee@-person	-person=22
@fox_sports@-organization	-organization=8
@maggio_musicale_fiorentino@-event	-event=132
@reach@-event	-event=4
@expedition_11@-event	-event=24
@monongahela@-location	-location=31
@diplo@-location	-location=4
@orderic_vitalis@-person	-person=154
@lake_michigan@-location	-location=1775
@tacna@-location	-location=165
@incheon@-location	-location=667
@longships_lighthouse@-location	-location=23
@jimmy_jones@-person	-person=114
@ford_consul@-product	-product=22
@national_war_memorial@-location	-location=22
@harrington@-location	-location=95
@derby@-art	-art=1
@north_and_south@-art	-art=5
@east_riding@-organization	-organization=1
@minangkabau@-language	-language=27
@narayanganj@-location	-location=94
@wake_county_public_school_system@-organization	-organization=25
@przemyśl@-location	-location=518
@melissa@-location	-location=9
@silent@-art	-art=2
@battle_of_gettysburg@-event	-event=1050
@nurses@-person	-person=3
@richard_bellingham@-person	-person=24
@sutton_and_cheam@-event	-event=1
@leander@-product	-product=22
@brill@-organization	-organization=64
@antonov_an-12@-product	-product=100
@lahore@-location	-location=4379
@pan@-art	-art=34
@michael_franks@-person	-person=134
@typhoon@-art	-art=18
@ilkeston@-location	-location=159
@white_fang@-person	-person=1
@oglala@-location	-location=7
@australian_state@-organization	-organization=2
@boeing_707@-product	-product=590
@royal_theatre@-location	-location=48
@senica@-location	-location=31
@western_desert@-language	-language=1
@lee_ryan@-art	-art=6
@muslims@-organization	-organization=24
@the_baby_and_the_battleship@-art	-art=21
@pretoria@-product	-product=3
@bobby@-title	-title=2
@scot@-people-ethnicity	-people-ethnicity=51
@the_four_horsemen_of_the_apocalypse@-art	-art=52
@nellie@-location	-location=7
@celluloid@-organization	-organization=11
@beagle@-organization	-organization=1
@seoul_metro@-organization	-organization=39
@zurich@-person	-person=1
@paolo_bediones@-person	-person=30
@gabriela@-person	-person=4
@asturias@-location	-location=2069
@denis_cannan@-person	-person=21
@bardo@-person	-person=15
@big_12_conference@-organization	-organization=1046
@president_of_mexico@-title	-title=486
@bletchingdon@-location	-location=20
@god_lives_underwater@-person	-person=68
@lampung@-language	-language=2
@mobile_application_development@-computer-programming_language	-computer-programming_language=23
@sagara@-language	-language=1
@destiny_cable@-organization	-organization=20
@croft@-title	-title=45
@new_zealand_wars@-event	-event=111
@lahore_division@-location	-location=17
@wallaby@-organization	-organization=126
@benetton_treviso@-organization	-organization=132
@dorians@-language	-language=1
@domestic@-living_thing	-living_thing=5
@brian_dobson@-person	-person=42
@catherine_disher@-person	-person=48
@as_beauvais_oise@-organization	-organization=50
@shadowlands@-broadcast_program	-broadcast_program=55
@seaside@-product	-product=13
@germiston@-location	-location=92
@herve@-food	-food=2
@southern_interior_of_british_columbia@-location	-location=44
@optimist@-product	-product=57
@sesame_street@-broadcast_program	-broadcast_program=1854
@fleet@-transit	-transit=1
@dickson@-person	-person=8
@mk@-organization	-organization=28
@arlene_golonka@-person	-person=26
@the_man_i_love@-art	-art=83
@saoul_mamby@-person	-person=20
@hallmark_channel@-broadcast_network	-broadcast_network=399
@uruguay@-organization	-organization=1260
@the_pilgrim's_progress@-art	-art=162
@shiner@-organization	-organization=1
@the_bounty_hunter@-art	-art=36
@skerryvore@-location	-location=24
@remember_me@-art	-art=32
@steuben@-product	-product=5
@major@-location	-location=11
@minas_gerais@-product	-product=15
@aberdeen_asset_management@-organization	-organization=27
@exhibition@-person	-person=2
@banks_peninsula@-location	-location=156
@krush_groove@-art	-art=41
@the_hawthorns@-organization	-organization=1
@joop_van_den_ende@-person	-person=40
@nadph_oxidase@-biology	-biology=30
@bob_hewitt@-person	-person=135
@the_town@-location	-location=22
@stefan_petrucha@-person	-person=24
@homebase@-organization	-organization=98
@federal_reserve_bank_of_philadelphia@-location	-location=1
@aramoana@-location	-location=22
@robert_hooke@-person	-person=345
@yellowstone@-location	-location=113
@mylo@-product	-product=3
@palaephatidae@-living_thing	-living_thing=46
@sawtooth_range_(idaho)@-location	-location=105
@royalty@-title	-title=116
@usa_weekend@-art	-art=45
@saturn_award@-event	-event=2
@monza@-organization	-organization=172
@air@-event	-event=1
@the_seeds@-art	-art=2
@mono@-person	-person=68
@trevor@-title	-title=2
@lake_winnipeg@-location	-location=282
@rectory_field@-location	-location=21
@the_duke_of_devonshire@-title	-title=1
@stowe@-person	-person=3
@joy@-location	-location=7
@khanate@-person	-person=32
@heath@-person	-person=37
@carlisle@-title	-title=16
@william_reid@-event	-event=1
@bowdon@-organization	-organization=1
@the_reivers@-person	-person=9
@southwick@-organization	-organization=14
@fuck_the_facts@-person	-person=40
@channel@-title	-title=1
@st_paul@-art	-art=3
@renaissance_man@-art	-art=27
@nanao@-location	-location=31
@edinburgh_university_rfc@-organization	-organization=25
@estonia@-organization	-organization=446
@long_way_down@-art	-art=12
@in_2009@-event	-event=21
@acumen_nation@-person	-person=26
@jones_county_junior_college@-organization	-organization=35
@krug@-person	-person=2
@below@-organization	-organization=9
@lenny_wilkens@-person	-person=141
@youth@-person	-person=78
@trial_by_jury@-art	-art=223
@b._f._skinner@-person	-person=115
@grisons@-location	-location=29
@ocn_blizzard@-organization	-organization=52
@highway_15@-location	-location=57
@sugar_babies@-art	-art=40
@hannibal@-organization	-organization=9
@jack_o'shea@-person	-person=31
@protestantism@-event	-event=9
@heyneke_meyer@-person	-person=21
@fk_ventspils@-organization	-organization=189
@300@-location	-location=6
@2lo@-location	-location=27
@the_ghost_inside@-person	-person=24
@35th_berlin_international_film_festival@-event	-event=50
@kirsten_munk@-person	-person=23
@dad's_army@-broadcast_program	-broadcast_program=512
@adolf_bernhard_marx@-person	-person=22
@coimbatore@-location	-location=1140
@sturgeon_lake@-people-ethnicity	-people-ethnicity=1
@queen_of_england@-title	-title=17
@granta@-product	-product=1
@innsbruck@-organization	-organization=27
@nina_stemme@-person	-person=21
@tempsford@-location	-location=21
@ica@-organization	-organization=164
@mountain@-organization	-organization=5
@amoeba@-person	-person=12
@benbecula@-organization	-organization=2
@pace@-person	-person=5
@r._j._reynolds@-person	-person=60
@fuego@-person	-person=26
@san_pablo@-person	-person=2
@lorraine@-location	-location=2396
@one_on_one@-broadcast_program	-broadcast_program=122
@lappi@-food	-food=2
@bernie_mac@-person	-person=171
@macy's@-organization	-organization=1692
@morecambe@-organization	-organization=563
@stealers_wheel@-art	-art=2
@black_beauty@-art	-art=110
@götz_von_berlichingen@-art	-art=13
@iberian_peninsula@-people-ethnicity	-people-ethnicity=1
@beah_richards@-person	-person=49
@yanks@-event	-event=1
@super_mario_world@-broadcast_program	-broadcast_program=29
@monterrey_institute_of_technology_and_higher_education@-organization	-organization=96
@raymond_goethals@-person	-person=37
@rocket_science@-broadcast_program	-broadcast_program=2
@betty_compson@-person	-person=116
@northeast_mississippi_community_college@-organization	-organization=22
@aomori@-art	-art=110
@ronnie_coleman@-person	-person=41
@students'_union@-organization	-organization=23
@charles_h._percy@-person	-person=69
@lynbrook_high_school@-organization	-organization=25
@abbey_lincoln@-person	-person=116
@negishi_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@pope_innocent_ii@-person	-person=167
@oklahoma@-person	-person=6
@bubblegum@-person	-person=10
@cass@-person	-person=7
@gary_wilkinson@-person	-person=21
@kongsvinger@-location	-location=177
@i_wish_it_could_be_christmas_everyday@-art	-art=28
@commercial@-product	-product=3
@para@-finance-currency	-finance-currency=80
@unitarian@-religion-religion	-religion-religion=1025
@bengal_army@-location	-location=1
@montreal_river@-location	-location=39
@wrestlemania@-event	-event=22
@lug@-god	-god=23
@clallam@-location	-location=12
@merkur@-event	-event=2
@cil@-organization	-organization=2
@chief_of_the_defence_staff@-person	-person=19
@grizzly@-location	-location=4
@slovenska_bistrica@-location	-location=104
@coventry@-art	-art=7
@terrapin@-living_thing	-living_thing=12
@dreamworld@-art	-art=1
@54@-organization	-organization=3
@michael_rogers@-person	-person=133
@smoking@-medicine-drug	-medicine-drug=2
@bussum@-location	-location=85
@persimmon@-living_thing	-living_thing=6
@yugoslav@-location	-location=860
@boston_college@-organization	-organization=2369
@ray_county@-location	-location=48
@sequel@-product	-product=27
@tunku_abdul_rahman@-product	-product=1
@marquess_of_bristol@-person	-person=2
@aga_khan@-person	-person=22
@earl_of_clarendon@-person	-person=26
@marañón@-location	-location=41
@worm@-location	-location=19
@pan_american_airways@-organization	-organization=25
@peacock@-product	-product=16
@potomac@-product	-product=14
@bad_gastein@-location	-location=111
@princess_astrid@-person	-person=27
@meadows@-organization	-organization=17
@skewen@-location	-location=31
@all_about_me@-broadcast_program	-broadcast_program=23
@new_jersey_rockin_rollers@-organization	-organization=24
@bienville@-person	-person=5
@chess@-art	-art=168
@giant@-living_thing	-living_thing=4
@zero_hour@-art	-art=4
@profiles_in_courage@-broadcast_program	-broadcast_program=10
@royal_society_of_musicians@-organization	-organization=41
@longworth@-location	-location=22
@sony_music_australia@-organization	-organization=116
@egmont@-product	-product=8
@bcs@-language	-language=1
@lgv_nord@-location	-location=52
@wayanad_district@-location	-location=94
@razorbill@-organization	-organization=1
@aviva@-product	-product=2
@183@-art	-art=6
@fellowship@-event	-event=1
@antoine_leclaire@-person	-person=28
@founder@-person	-person=17
@hurst_castle@-location	-location=35
@matteo_carcassi@-person	-person=20
@home_for_the_holidays@-art	-art=36
@spruce@-location	-location=5
@shura_cherkassky@-person	-person=44
@amsterdam@-art	-art=37
@grendel@-person	-person=23
@scala@-organization	-organization=7
@spirit_of_the_west@-location	-location=5
@king's_x@-art	-art=3
@vengeance_unlimited@-broadcast_program	-broadcast_program=30
@powhatan@-language	-language=24
@carol_burnett@-person	-person=395
@norway_women's_national_football_team@-organization	-organization=41
@susan_engel@-person	-person=23
@epipsilia_grisescens@-living_thing	-living_thing=21
@laura@-art	-art=94
@kawasaki_440@-product	-product=20
@waycross@-person	-person=1
@afi@-person	-person=366
@jethou@-location	-location=29
@sheko@-language	-language=11
@eylau@-location	-location=5
@bradshaw@-person	-person=19
@the_word@-art	-art=52
@lovage@-living_thing	-living_thing=7
@lewis@-organization	-organization=11
@point_of_no_return@-person	-person=9
@the_collected_works_of_c._g._jung@-art	-art=24
@andreas_hofer@-person	-person=65
@bluebird@-living_thing	-living_thing=20
@jim_downey@-person	-person=22
@lake_placid,_new_york@-event	-event=1
@hush@-organization	-organization=2
@skins@-organization	-organization=1
@headache@-art	-art=1
@school's_out@-broadcast_program	-broadcast_program=9
@australian@-broadcast_network	-broadcast_network=1
@westerplatte@-location	-location=47
@lasers@-product	-product=15
@orca@-living_thing	-living_thing=10
@kingfisher@-living_thing	-living_thing=139
@the_arena@-broadcast_program	-broadcast_program=7
@andy_scott@-person	-person=123
@joyful_noise@-art	-art=29
@white_zombie@-person	-person=256
@loewe@-person	-person=25
@louis_pasteur@-person	-person=421
@lüshi_chunqiu@-art	-art=43
@cemetery_hill@-event	-event=106
@amga@-organization	-organization=1
@sehore@-location	-location=19
@catch_a_rising_star@-organization	-organization=30
@bomber@-product	-product=5
@design@-person	-person=14
@saxilby@-product	-product=1
@pascha@-location	-location=5
@jet@-art	-art=154
@reichswald@-event	-event=3
@pickering@-person	-person=10
@kk_cibona@-organization	-organization=44
@18@-body_part	-body_part=2
@yamaska@-location	-location=52
@saint_john@-person	-person=63
@63@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@14th@-location	-location=21
@sagittarius_a*@-location	-location=37
@luis_guzmán@-person	-person=90
@durban@-location	-location=2660
@thirteenth_step@-art	-art=26
@hms_gannet@-product	-product=12
@alban@-person	-person=19
@gs@-finance-currency	-finance-currency=2
@wolfe@-product	-product=1
@mckinley@-organization	-organization=2
@diet@-organization	-organization=41
@albert_hall@-location	-location=18
@aroostook@-product	-product=2
@reepham@-location	-location=52
@trent_willmon@-art	-art=1
@itami@-location	-location=27
@mullens@-location	-location=19
@lodève@-location	-location=46
@swiss_league@-organization	-organization=40
@coton@-location	-location=21
@jehoash@-person	-person=22
@axel_strøbye@-person	-person=27
@north_otago@-location	-location=63
@under_the_influence@-broadcast_program	-broadcast_program=2
@battle_of_ager_sanguinis@-event	-event=21
@long_john_nebel@-person	-person=22
@caprera@-location	-location=29
@three_cheers_for_sweet_revenge@-art	-art=22
@mingo@-people-ethnicity	-people-ethnicity=108
@the_kinleys@-person	-person=24
@helicobacter_pylori@-living_thing	-living_thing=162
@king_henry@-art	-art=4
@albatros@-organization	-organization=53
@version_2.0@-product	-product=1
@luis_moglia_barth@-person	-person=27
@little_milton@-person	-person=122
@vile@-art	-art=9
@dana@-location	-location=22
@paraná@-location	-location=1553
@cronulla@-location	-location=79
@neptune@-product	-product=40
@brian_melo@-person	-person=21
@winsford@-organization	-organization=1
@anis@-person	-person=3
@leopold_stokowski@-art	-art=1
@fr@-finance-currency	-finance-currency=3
@tony_ashton@-person	-person=62
@utah_valley@-location	-location=56
@helene@-person	-person=3
@moss@-living_thing	-living_thing=84
@kizzuwatna@-location	-location=34
@eleven_seven_music@-organization	-organization=45
@cancer@-person	-person=28
@san_carlo_ai_catinari@-location	-location=26
@springfield@-person	-person=1
@metal_mickey@-art	-art=2
@bureau_d'enquêtes_et_d'analyses_pour_la_sécurité_de_l'aviation_civile@-organization	-organization=55
@wanli@-person	-person=19
@bill_laswell@-person	-person=461
@busch_gardens_williamsburg@-location	-location=111
@german_shepherd@-living_thing	-living_thing=176
@société_générale@-organization	-organization=180
@john_loughborough_pearson@-person	-person=90
@passiflora@-food	-food=1
@commodore@-title	-title=490
@upper@-people-ethnicity	-people-ethnicity=1
@2002_winter_olympics@-location	-location=1
@haddington@-organization	-organization=1
@mike_james@-person	-person=62
@ravenshoe@-location	-location=22
@43@-body_part	-body_part=1
@2004–05_season@-organization	-organization=1
@1994@-award	-award=2
@mediterranean_station@-organization	-organization=27
@country_club@-art	-art=6
@haig@-location	-location=4
@tangerine@-art	-art=52
@pirahã@-people-ethnicity	-people-ethnicity=8
@tönning@-event	-event=1
@bunker_hill_monument@-location	-location=46
@ron_chernow@-person	-person=26
@casiopea@-person	-person=84
@ramblers@-organization	-organization=25
@donghae@-person	-person=45
@majestic@-location	-location=18
@psi@-product	-product=5
@eugene_o'neill@-person	-person=609
@tin@-product	-product=3
@louis_néel@-person	-person=29
@kitulgala@-location	-location=21
@oc@-broadcast_program	-broadcast_program=1
@pacific_symphony@-person	-person=31
@tim@-broadcast_program	-broadcast_program=1
@hamburg@-product	-product=4
@families@-organization	-organization=1
@c.d.s._vida@-organization	-organization=24
@national_museum_of_natural_history@-organization	-organization=1
@hunts_point@-organization	-organization=1
@ramillies@-event	-event=33
@stanley_a._mcchrystal@-person	-person=39
@broad_street@-location	-location=211
@orpheus@-person	-person=6
@lane_cove@-location	-location=50
@essendon_airport@-location	-location=66
@gilman@-person	-person=3
@al-arabi_sports_club@-location	-location=1
@mornington_crescent@-product	-product=25
@sir_herbert_samuel@-person	-person=33
@wartime@-location	-location=1
@southwestern@-location	-location=1
@akino_arai@-person	-person=29
@william_drury@-person	-person=32
@hell_on_wheels@-broadcast_program	-broadcast_program=80
@uva@-organization	-organization=17
@calamus@-art	-art=2
@idomeneo@-art	-art=219
@t.o.p@-art	-art=1
@ahmad_vahidi@-person	-person=23
@all_through_the_night@-art	-art=37
@the_coca-cola_company@-food	-food=1
@boavista@-location	-location=5
@c._ramchandra@-person	-person=58
@fergus_falls,_minnesota@-location	-location=49
@aughrim@-event	-event=10
@world_games@-event	-event=243
@melissa_hart@-person	-person=31
@bron-yr-aur@-location	-location=25
@1978@-award	-award=1
@outrage@-art	-art=31
@champions_league@-event	-event=420
@dean_of_carlisle@-title	-title=34
@galaxie@-product	-product=22
@kosmos@-art	-art=6
@pierre_jean_jouve@-person	-person=40
@lollia_paulina@-person	-person=20
@secretary_of_the_army@-title	-title=95
@parma@-person	-person=3
@my_girl@-art	-art=170
@splendor_in_the_grass@-art	-art=56
@hayden_mullins@-person	-person=22
@eric_lander@-person	-person=39
@number_one@-title	-title=1
@here_come_the_brides@-art	-art=3
@the_intruder@-art	-art=25
@willacy_county@-location	-location=25
@portuguese_league_for_professional_football@-organization	-organization=28
@john_stanier@-person	-person=29
@swan_lake@-location	-location=18
@urbana@-location	-location=224
@illinois_route_251@-location	-location=23
@the_bicentennial_man@-art	-art=26
@yost_ice_arena@-location	-location=24
@bomberman_jetters@-broadcast_program	-broadcast_program=22
@national_team@-organization	-organization=1198
@igor_shpilband@-person	-person=55
@indus@-product	-product=1
@elberton@-location	-location=29
@brigantine@-product	-product=20
@grover@-location	-location=21
@cable@-broadcast_network	-broadcast_network=3
@sergio@-event	-event=2
@hawes@-person	-person=3
@nantes@-location	-location=1428
@london_boys@-person	-person=19
@trummy_young@-person	-person=53
@françoise_dürr@-person	-person=86
@charles_town@-person	-person=1
@taurus@-person	-person=42
@north_wales@-organization	-organization=1
@arabian@-language	-language=4
@marshall_field@-organization	-organization=2
@deloitte@-person	-person=429
@england_national_rugby_union_team@-organization	-organization=137
@rashidun@-location	-location=15
@formula_d@-event	-event=58
@bishop_of_raphoe@-person	-person=1
@guanacaste@-living_thing	-living_thing=2
@lifelines@-broadcast_program	-broadcast_program=4
@ralph@-art	-art=29
@hello_venus@-person	-person=27
@vtv@-broadcast_network	-broadcast_network=27
@john_giblin@-person	-person=48
@tonic@-food	-food=2
@rhodes@-location	-location=46
@clarin@-art	-art=11
@flour@-person	-person=9
@fortuna@-organization	-organization=2
@gorgeous_george@-person	-person=53
@the_lodge@-person	-person=7
@2011_federal_election@-event	-event=171
@breakthrough@-organization	-organization=12
@the_valley@-location	-location=138
@the_radio_network@-organization	-organization=61
@hnk_hajduk_split@-organization	-organization=139
@tharu@-location	-location=1
@battle_of_cropredy_bridge@-location	-location=1
@kocaeli@-event	-event=1
@hollandia@-event	-event=5
@the_mysterious_stranger@-art	-art=22
@7@-time	-time=22
@naamah@-person	-person=26
@pontiac_gto@-product	-product=86
@kyōbashi@-location	-location=20
@steppenwolf@-art	-art=16
@hydro@-medicine-medical_treatment	-medicine-medical_treatment=1
@nalbant@-person	-person=57
@social_work@-title	-title=26
@antofagasta@-organization	-organization=13
@electoral_commission@-organization	-organization=176
@network@-product	-product=1
@john_mcloughlin@-person	-person=93
@guru@-art	-art=100
@passions@-broadcast_program	-broadcast_program=347
@stand@-organization	-organization=3
@homburg@-location	-location=108
@division_i-aa@-event	-event=10
@print@-title	-title=22
@finding_nemo@-art	-art=342
@meiningen@-location	-location=222
@sanford_e._church@-person	-person=21
@atrophy@-medicine-symptom	-medicine-symptom=22
@bata@-organization	-organization=22
@mind@-title	-title=1
@leigh-on-sea@-location	-location=79
@national_basketball_league@-organization	-organization=490
@angels@-art	-art=92
@producers@-title	-title=261
@moodswings@-person	-person=18
@t._r._sundaram@-person	-person=19
@hawaii@-title	-title=1
@y@-organization	-organization=6
@lightning_bolt@-art	-art=19
@juan_fernández@-location	-location=18
@hays@-location	-location=62
@rain@-person	-person=177
@cil@-computer-programming_language	-computer-programming_language=27
@type_o_negative@-art	-art=1
@eclipse@-event	-event=38
@flåm_line@-location	-location=35
@millions@-art	-art=40
@lim@-location	-location=25
@greek@-time	-time=1
@national_people's_army@-organization	-organization=142
@the_dark_half@-art	-art=47
@bluffton@-organization	-organization=6
@anvil@-person	-person=101
@fast_forward@-broadcast_program	-broadcast_program=91
@bbc_london@-person	-person=109
@murray_street@-location	-location=21
@southern_pacific@-event	-event=1
@penobscot@-location	-location=53
@county_down@-location	-location=1687
@swanee@-person	-person=21
@solo@-location	-location=85
@ashby@-person	-person=6
@bryan@-location	-location=197
@ferdinand_de_la_cerda@-person	-person=23
@gamba@-person	-person=2
@1961@-art	-art=6
@invaded@-location	-location=2
@jonathon_webb@-person	-person=26
@luther_allison@-person	-person=90
@milan_mladenović@-person	-person=72
@86@-art	-art=4
@chickenfoot@-person	-person=54
@balasagun@-location	-location=25
@sinsheim@-event	-event=1
@virginia_beach,_virginia@-location	-location=429
@conspiracy@-art	-art=70
@elmore@-person	-person=2
@china_national_highway_105@-location	-location=21
@mr._bungle@-person	-person=157
@woodlands@-location	-location=155
@ma_huan@-person	-person=33
@rowley@-person	-person=10
@vox@-art	-art=31
@trans_canada_highway@-location	-location=15
@artist@-product	-product=19
@line_a@-transit	-transit=2
@amélie@-art	-art=130
@ashanti_region@-location	-location=257
@antonia@-living_thing	-living_thing=2
@nursing@-organization	-organization=9
@controversial@-language	-language=2
@annapurna@-location	-location=167
@jcd@-education-educational_degree	-education-educational_degree=23
@khoikhoi@-living_thing	-living_thing=1
@the_two_of_us@-person	-person=1
@marathi@-language	-language=1999
@ags@-product	-product=5
@jetbrains@-organization	-organization=22
@teleajen_river@-location	-location=41
@navarino@-event	-event=7
@categories@-art	-art=54
@dwell@-art	-art=27
@prashanth@-person	-person=69
@south_sea_bubble@-art	-art=5
@aino_ackté@-person	-person=21
@atlanta_flames@-event	-event=3
@protector@-person	-person=13
@glory@-person	-person=29
@vital_signs@-broadcast_program	-broadcast_program=10
@elmer_snowden@-person	-person=47
@wimborne_minster@-location	-location=126
@vatican_city@-organization	-organization=2
@cholula@-location	-location=69
@logan_square@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@akaki_tsereteli@-person	-person=25
@walls@-organization	-organization=1
@nara@-product	-product=1
@dolphin@-person	-person=5
@david_defeis@-person	-person=46
@autobianchi@-product	-product=1
@ataşehir_belediyespor@-organization	-organization=33
@sacred_heart@-broadcast_program	-broadcast_program=1
@sutton_coldfield@-organization	-organization=1
@norse@-person	-person=1
@volta@-person	-person=16
@arkley@-person	-person=1
@alameda@-organization	-organization=1
@russian_orthodox@-religion-religion	-religion-religion=1
@21@-time	-time=15
@august_von_kotzebue@-person	-person=93
@2005_mtv_video_music_awards@-event	-event=25
@munich_philharmonic@-person	-person=82
@dangerous_minds@-broadcast_program	-broadcast_program=20
@noodles@-food	-food=8
@crown_point@-event	-event=3
@orchard@-location	-location=27
@battle_of_lowestoft@-event	-event=78
@ironman@-event	-event=1
@merrick@-location	-location=40
@diocese_of_canterbury@-location	-location=52
@robert_stirling@-person	-person=30
@northside@-organization	-organization=14
@doctor_doctor@-art	-art=16
@plumb@-art	-art=3
@stationers'_register@-art	-art=216
@ragnar_lodbrok@-person	-person=101
@naiad@-living_thing	-living_thing=1
@milwaukee_journal@-organization	-organization=1
@maldon@-event	-event=3
@komi@-location	-location=25
@chris_lowell@-person	-person=28
@zaz_va_mahru_district@-location	-location=129
@quo@-art	-art=16
@prêt-à-porter@-art	-art=39
@hair@-art	-art=621
@medina_azahara@-location	-location=25
@stromboli@-product	-product=2
@jim_hogg@-location	-location=16
@contact@-product	-product=4
@u.s.@-people-ethnicity	-people-ethnicity=2
@elaine_dundy@-person	-person=25
@ulysses_31@-broadcast_program	-broadcast_program=46
@supertramp@-person	-person=351
@berkhamsted@-location	-location=197
@riverbed@-location	-location=39
@the_urge@-person	-person=33
@jon@-person	-person=48
@prince_edward_theatre@-location	-location=60
@hoatzin@-art	-art=1
@federal_electorate@-organization	-organization=19
@crowns@-finance-currency	-finance-currency=19
@the_woodlands@-organization	-organization=3
@lifeforce@-art	-art=28
@erc@-organization	-organization=41
@bainbridge@-location	-location=100
@chattooga_river@-location	-location=58
@eric_paslay@-art	-art=1
@brendon@-person	-person=14
@npr@-finance-currency	-finance-currency=2
@canvas@-art	-art=5
@anthrax@-disease	-disease=38
@najaf@-location	-location=492
@pace@-organization	-organization=51
@kitakami_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@nicholas_jones@-person	-person=27
@xl@-event	-event=14
@chalon@-organization	-organization=3
@alton_b._parker@-person	-person=44
@gora@-location	-location=29
@palearctic@-location	-location=105
@serengeti@-person	-person=32
@atp@-event	-event=9
@west_indies@-location	-location=3877
@pilar_miró@-person	-person=28
@everest@-broadcast_program	-broadcast_program=1
@vågsøy@-location	-location=40
@the_wood@-location	-location=3
@macho_man@-art	-art=24
@elizabeth_hendrickson@-person	-person=41
@yazoo@-people-ethnicity	-people-ethnicity=14
@211@-art	-art=4
@brett_king@-person	-person=33
@richard_barnes@-person	-person=23
@harry_nilsson@-person	-person=523
@killeagh@-organization	-organization=23
@oakey@-person	-person=1
@jam@-food	-food=2
@protestantism@-organization	-organization=1
@alexei@-person	-person=20
@stromboli@-food	-food=5
@one_night@-art	-art=37
@tahltan@-location	-location=3
@ladybirds@-person	-person=8
@neuron@-body_part	-body_part=24
@taking_off@-person	-person=1
@cedar_creek@-location	-location=49
@kangaroo@-product	-product=8
@passion_pit@-person	-person=144
@mouse@-location	-location=1
@thomas_linley_the_elder@-person	-person=25
@sh_6@-location	-location=27
@mexicana@-organization	-organization=48
@break_out@-art	-art=18
@drury_lane@-organization	-organization=1
@john_middleton@-person	-person=88
@open_road@-organization	-organization=1
@arrows@-person	-person=51
@1983_state_election@-event	-event=28
@neighbours@-event	-event=1
@imam@-title	-title=633
@cargo@-organization	-organization=4
@marble@-person	-person=9
@national_museum_of_history_and_art@-location	-location=22
@kazan_governorate@-location	-location=52
@diving@-title	-title=27
@alton@-organization	-organization=2
@produced@-chemistry	-chemistry=1
@bas@-living_thing	-living_thing=1
@new_road@-person	-person=1
@the_mountain@-art	-art=11
@berry@-person	-person=25
@craven@-person	-person=62
@one@-religion-religion	-religion-religion=2
@nantes@-organization	-organization=6
@edward_vii@-person	-person=679
@barcelona@-person	-person=13
@reminiscing@-art	-art=23
@city_of_penrith@-location	-location=44
@kurdistan_province@-location	-location=1890
@1992@-location	-location=1
@hp@-organization	-organization=12
@deped@-organization	-organization=32
@condé_nast_traveler@-art	-art=120
@1912@-location	-location=2
@garnett@-person	-person=99
@leo@-location	-location=1
@cambodia@-title	-title=1
@usa@-broadcast_network	-broadcast_network=83
@carlos_cruz@-person	-person=21
@turkmenbashi@-person	-person=3
@ourense@-location	-location=201
@macdonald@-organization	-organization=2
@faroe_islands@-finance-currency	-finance-currency=1
@nergal@-person	-person=11
@los_angeles_kings@-organization	-organization=2136
@briggs@-person	-person=21
@ma_zhancang@-person	-person=43
@cantù@-location	-location=46
@chinook@-location	-location=18
@whatever_it_takes@-broadcast_program	-broadcast_program=6
@roland@-product	-product=1
@sio@-language	-language=1
@maranao@-people-ethnicity	-people-ethnicity=11
@daniel_murphy@-organization	-organization=1
@ncaa_division_ii@-event	-event=15
@vice_presidential@-title	-title=137
@u19@-event	-event=1
@jakub_sobieski@-person	-person=30
@twist@-person	-person=3
@135@-product	-product=4
@riverton@-location	-location=207
@angul@-person	-person=2
@spring_grove@-location	-location=24
@oban@-organization	-organization=1
@st_botolph's_aldgate@-location	-location=21
@funny_girl@-art	-art=242
@climax@-art	-art=31
@fable@-product	-product=67
@tiverton@-location	-location=75
@richard_stockton@-organization	-organization=1
@california_gold@-event	-event=1
@marshall_field@-person	-person=114
@westminster_bank@-organization	-organization=40
@scotland_national_rugby_union_team@-organization	-organization=82
@uzooma_okeke@-person	-person=38
@kyle_richards@-broadcast_program	-broadcast_program=1
@aveiro@-location	-location=255
@rosemount@-location	-location=36
@jennifer@-person	-person=26
@uzbek_league@-event	-event=2
@swine_flu@-disease	-disease=14
@antananarivo@-location	-location=463
@stealth@-location	-location=21
@national_museum_of_bosnia_and_herzegovina@-location	-location=20
@91@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@korneuburg@-location	-location=42
@bernard_palanca@-person	-person=35
@34@-organization	-organization=7
@andrea_bregno@-person	-person=39
@eponymous@-product	-product=2
@nude@-art	-art=22
@soling_class@-product	-product=32
@moravia@-location	-location=1690
@sire@-location	-location=2
@esmond_edwards@-person	-person=29
@world_of_our_own@-art	-art=26
@johnny_walker@-organization	-organization=1
@city_and_county_of_san_francisco@-organization	-organization=1
@mexico_city@-transit	-transit=6
@paar@-art	-art=6
@bellevue@-location	-location=431
@republic_of_croatia@-location	-location=30
@tonkawa@-people-ethnicity	-people-ethnicity=101
@jordan@-organization	-organization=174
@irish@-event	-event=5
@1993@-art	-art=4
@tremblay-en-france@-location	-location=26
@king_carol_ii@-person	-person=29
@john_leventhal@-person	-person=74
@columbia_high_school@-location	-location=1
@president_of_greece@-person	-person=1
@council_of_three_fires@-people-ethnicity	-people-ethnicity=34
@d.a.f.@-person	-person=20
@the_arrow@-broadcast_program	-broadcast_program=19
@olympic@-product	-product=39
@campeche@-location	-location=469
@faculty_of_philosophy@-organization	-organization=79
@peter_frampton@-art	-art=1
@homewood@-location	-location=111
@alfred_brehm@-person	-person=30
@weta@-organization	-organization=5
@imam@-person	-person=2
@79@-location	-location=8
@needham_market@-location	-location=42
@montenegro@-art	-art=1
@woodson@-location	-location=16
@llanberis@-organization	-organization=6
@kingussie@-location	-location=86
@2013–14@-event	-event=283
@2012_world_series@-event	-event=61
@barbara_hepworth@-person	-person=221
@geneva@-title	-title=1
@nubians@-people-ethnicity	-people-ethnicity=15
@the_loner@-art	-art=8
@taz@-product	-product=4
@cilfynydd@-organization	-organization=1
@abergavenny@-organization	-organization=2
@academy_of_arts@-organization	-organization=22
@on_a_night_like_this@-art	-art=21
@lowland_scots@-language	-language=106
@reverend_and_the_makers@-person	-person=41
@prince_george's_county@-location	-location=349
@khimki@-location	-location=87
@serge_chermayeff@-person	-person=49
@marshall,_missouri@-location	-location=49
@carpool@-art	-art=12
@flat_earth_society@-person	-person=4
@wellington_college@-organization	-organization=102
@total_divas@-broadcast_program	-broadcast_program=30
@cheetahs@-product	-product=3
@hancock@-product	-product=16
@castle_falkenstein@-product	-product=23
@rick_white@-person	-person=20
@ardennes@-event	-event=8
@soviet_academy_of_sciences@-location	-location=26
@prakasam@-person	-person=1
@imperial_japanese_navy@-organization	-organization=2209
@legislative_assembly_of_upper_canada@-organization	-organization=206
@or@-person	-person=1
@trigonochlamydidae@-living_thing	-living_thing=20
@space_shuttle_endeavour@-product	-product=128
@vassar@-location	-location=13
@henry_fool@-art	-art=26
@mold@-person	-person=3
@poland_national_under-21_football_team@-organization	-organization=21
@rowley@-location	-location=73
@newberry@-organization	-organization=5
@five@-organization	-organization=1
@knoxville,_tennessee@-location	-location=1254
@athletics@-organization	-organization=82
@george_london@-person	-person=52
@pl@-location	-location=20
@genesis_awards@-award	-award=25
@stoned@-broadcast_program	-broadcast_program=2
@swe@-organization	-organization=12
@blenheim@-product	-product=59
@brazilian_cup@-event	-event=44
@foreman@-person	-person=9
@prószków@-location	-location=20
@violets@-living_thing	-living_thing=25
@flying_foxes@-living_thing	-living_thing=20
@argentine@-event	-event=9
@white_palace@-location	-location=4
@south_morang@-location	-location=45
@mustard@-art	-art=1
@scientology@-religion-religion	-religion-religion=501
@nikkei@-people-ethnicity	-people-ethnicity=27
@melodica@-product	-product=52
@andoain@-location	-location=32
@baranagar@-location	-location=30
@diaspora@-people-ethnicity	-people-ethnicity=15
@guilsborough@-organization	-organization=1
@naftan_novopolotsk@-organization	-organization=38
@labor@-time	-time=1
@fate@-event	-event=1
@arapongas@-location	-location=13
@north_australia@-location	-location=30
@toden_arakawa_line@-organization	-organization=50
@the_academy_is...@-person	-person=123
@briton@-location	-location=41
@surat_thani_province@-location	-location=100
@tom_kelly@-person	-person=62
@cale@-location	-location=4
@crewe_and_nantwich@-event	-event=2
@aquinas@-person	-person=30
@little_big_horn@-event	-event=19
@ennis@-person	-person=6
@yuki@-language	-language=2
@jambi@-location	-location=158
@friar@-organization	-organization=1
@slane@-event	-event=1
@john_thorpe@-person	-person=29
@presbyterian_church_of_wales@-religion-religion	-religion-religion=56
@kokomo@-art	-art=38
@ted_(conference)@-event	-event=33
@maine_coon@-living_thing	-living_thing=34
@architecture@-location	-location=3
@bypass@-person	-person=1
@battle_of_kulm@-event	-event=33
@french_championship@-event	-event=19
@999@-broadcast_program	-broadcast_program=3
@vert@-visual_art-color	-visual_art-color=29
@jeremiah@-broadcast_program	-broadcast_program=49
@anime@-broadcast_program	-broadcast_program=58
@delamere@-location	-location=23
@national_peasants'_party@-organization	-organization=136
@purcell@-organization	-organization=1
@ari_vatanen@-person	-person=95
@terra@-product	-product=31
@fasa_county@-location	-location=209
@agua_prieta@-location	-location=44
@washington,_d.c.@-location	-location=21201
@baby_boom@-broadcast_program	-broadcast_program=15
@chełmiec@-location	-location=37
@spector@-organization	-organization=23
@luther's_small_catechism@-art	-art=51
@wallace_monument@-location	-location=32
@wallace_collection@-person	-person=7
@esoteric@-art	-art=5
@river_city@-broadcast_program	-broadcast_program=153
@goodies@-broadcast_program	-broadcast_program=3
@exeter@-title	-title=22
@scratch@-person	-person=12
@german_green_party@-organization	-organization=20
@james_montgomery_flagg@-person	-person=47
@iraq@-person	-person=1
@fifa_ballon_d'or@-event	-event=2
@1999–00@-event	-event=80
@ocean_grove@-organization	-organization=1
@hakim@-title	-title=3
@city_of_wellington@-location	-location=21
@zulu@-person	-person=6
@north_cadbury@-location	-location=38
@sme@-person	-person=3
@saturnalia@-art	-art=12
@molesey_lock@-location	-location=23
@pénélope@-art	-art=24
@middleham@-location	-location=53
@ravi_kishan@-person	-person=53
@éamonn_cregan@-person	-person=27
@lasse_holm@-person	-person=56
@ezio@-art	-art=23
@varuna@-product	-product=4
@edwin_siu@-person	-person=23
@the_changing_room@-art	-art=20
@cooke_county@-location	-location=59
@waterville@-organization	-organization=8
@hun@-location	-location=25
@bedtime_stories@-broadcast_program	-broadcast_program=4
@hrt@-organization	-organization=55
@the_boys_are_back@-broadcast_program	-broadcast_program=8
@spanish_olympic_committee@-organization	-organization=26
@wood@-art	-art=4
@andrea_mclean@-person	-person=22
@accident@-event	-event=23
@highway@-art	-art=37
@patiala_house@-art	-art=20
@the_unseen@-art	-art=19
@magic@-title	-title=2
@fortuna@-product	-product=4
@potto@-living_thing	-living_thing=28
@bermuda@-living_thing	-living_thing=6
@minister@-organization	-organization=9
@georgia_department_of_transportation@-organization	-organization=82
@widespread_panic@-person	-person=365
@anthony_quayle@-person	-person=168
@earl_lovelace@-person	-person=23
@kids@-living_thing	-living_thing=7
@woodward_county@-location	-location=22
@mitchelton@-location	-location=23
@khalkha@-people-ethnicity	-people-ethnicity=13
@alsatian@-living_thing	-living_thing=5
@apocalypse@-product	-product=9
@arts_and_industries_building@-location	-location=28
@clean@-computer-programming_language	-computer-programming_language=10
@apostles_of_bahá'u'lláh@-person	-person=25
@neuron@-product	-product=2
@contemporary@-event	-event=1
@airborne@-person	-person=5
@san_jose_clash@-organization	-organization=30
@philippe@-event	-event=1
@samguk_yusa@-art	-art=102
@party_for_the_animals@-organization	-organization=37
@olin_d._johnston@-person	-person=62
@nathan@-location	-location=13
@evangelism@-title	-title=1
@cape_byron@-location	-location=26
@a_man_called_shenandoah@-broadcast_program	-broadcast_program=25
@against_me!@-art	-art=3
@oregon_state_beavers@-organization	-organization=136
@pareh_sar_district@-location	-location=52
@gul_agha_sherzai@-person	-person=35
@bundaberg@-food	-food=2
@camino_real@-art	-art=51
@style@-language	-language=1
@mpp@-chemistry	-chemistry=1
@shiki@-location	-location=5
@harry_pye@-person	-person=25
@dauphin_county,_pennsylvania@-location	-location=100
@nawanagar@-location	-location=35
@john_carpenter@-person	-person=23
@secret_mountain_fort_awesome@-broadcast_program	-broadcast_program=35
@b._r._chopra@-person	-person=20
@action_league_now!@-broadcast_program	-broadcast_program=23
@the_player_of_games@-art	-art=21
@marietta@-location	-location=367
@december_17@-person	-person=1
@domestic@-organization	-organization=11
@ashton@-art	-art=2
@guigang@-location	-location=31
@broadway_video@-organization	-organization=43
@megatech@-art	-art=29
@gaumont@-organization	-organization=104
@conservative_government@-person	-person=1
@denis_quilley@-person	-person=60
@wotan@-broadcast_program	-broadcast_program=1
@everton@-location	-location=98
@vauxhall@-product	-product=10
@wta_tour@-organization	-organization=128
@vampire_in_brooklyn@-art	-art=26
@stuart_fielden@-person	-person=46
@prudence_liew@-person	-person=47
@basildon@-location	-location=252
@augustus_e._willson@-person	-person=21
@corvo@-person	-person=1
@sr_161@-location	-location=20
@mertens@-person	-person=34
@604@-product	-product=3
@ali_bongo_ondimba@-person	-person=36
@benjamin_anderson@-person	-person=21
@moonlight@-living_thing	-living_thing=1
@arabia@-product	-product=4
@cowper@-location	-location=18
@superman@-organization	-organization=1
@ale@-food	-food=21
@cypriot_league@-organization	-organization=51
@trindade@-organization	-organization=1
@armenian@-organization	-organization=53
@angelica@-location	-location=15
@fall@-person	-person=10
@mormon@-religion-religion	-religion-religion=77
@ulvik@-location	-location=56
@insula@-body_part	-body_part=33
@sinsheim@-location	-location=90
@kelso@-organization	-organization=7
@lester_matthews@-person	-person=69
@bentonville@-organization	-organization=8
@syrians@-location	-location=6
@game_boy_advance_sp@-product	-product=54
@the_president@-location	-location=10
@oz@-person	-person=10
@theater@-title	-title=3
@the_earlies@-person	-person=31
@southern_illinois_university_carbondale@-organization	-organization=173
@kofun_period@-location	-location=1
@kamakhya_temple@-location	-location=33
@weymouth@-location	-location=1
@jacques_herlin@-person	-person=38
@gary_brackett@-person	-person=25
@boy@-person	-person=15
@scary_kids_scaring_kids@-person	-person=52
@scottish@-people-ethnicity	-people-ethnicity=2665
@morten_halle@-person	-person=28
@tanglewood@-event	-event=290
@navarro@-location	-location=33
@pueblo_revolt@-event	-event=100
@new_england_rugby_football_union@-organization	-organization=33
@fischer@-organization	-organization=22
@john_lancaster_spalding@-person	-person=20
@voiceprint@-organization	-organization=22
@deutschland_sucht_den_superstar@-event	-event=1
@marie_lloyd@-person	-person=103
@al_akhbar@-art	-art=20
@east_bengal@-organization	-organization=121
@idaho@-product	-product=11
@the_life_and_adventures_of_santa_claus@-broadcast_program	-broadcast_program=3
@massachusett@-people-ethnicity	-people-ethnicity=53
@high_tide@-person	-person=19
@o._p-cambridge@-person	-person=40
@wild_turkey@-person	-person=2
@washingtonville@-location	-location=35
@master's@-education-educational_degree	-education-educational_degree=264
@il_messaggero@-organization	-organization=1
@swedish_film_institute@-organization	-organization=117
@basic_channel@-organization	-organization=23
@join_the_army@-art	-art=21
@cluster@-person	-person=119
@amazon_appstore@-product	-product=23
@south_ossetia@-organization	-organization=1
@"cowboy"_bob_orton@-person	-person=26
@bondi@-person	-person=5
@salween@-location	-location=23
@eurovision_song_contest_1968@-event	-event=33
@transit@-person	-person=11
@purcell@-location	-location=31
@zuni@-location	-location=7
@roth@-event	-event=1
@barents_sea@-event	-event=3
@lewisville_lake@-location	-location=28
@silver_meteor@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=75
@unwrapped@-art	-art=3
@gibbsboro@-location	-location=22
@suraj@-art	-art=17
@steel_magnolia@-person	-person=19
@kendal@-location	-location=460
@michel_camilo@-art	-art=2
@xero@-person	-person=6
@mastercard@-organization	-organization=407
@reeth@-location	-location=23
@variable_geo@-broadcast_program	-broadcast_program=5
@warlpiri@-language	-language=28
@william_dear@-person	-person=31
@vitória@-organization	-organization=216
@nadi,_fiji@-location	-location=58
@track@-person	-person=2
@seabird@-person	-person=13
@imperial_japan@-location	-location=47
@slime@-organization	-organization=1
@marillion@-person	-person=463
@viburnum@-living_thing	-living_thing=84
@san_roque@-event	-event=4
@corning@-location	-location=156
@franco@-person	-person=517
@fleischer_studios@-person	-person=1
@buck_rogers_in_the_25th_century@-art	-art=2
@sunrise@-art	-art=35
@train@-product	-product=6
@session@-organization	-organization=7
@jörn_donner@-person	-person=33
@yachting@-product	-product=4
@first_aid_kit@-art	-art=2
@buckden@-location	-location=31
@make_mine_music@-broadcast_program	-broadcast_program=3
@2011_fifa_u-17_world_cup@-event	-event=130
@spitalfield@-person	-person=26
@yakutsk@-location	-location=255
@billboard.com@-art	-art=26
@wörgl@-location	-location=71
@la_paz@-person	-person=6
@inaugural@-time	-time=1
@hempstead_county@-location	-location=48
@slippery_rock@-organization	-organization=12
@shield@-organization	-organization=14
@guadarrama@-location	-location=23
@space_needle@-person	-person=5
@september_11@-time	-time=269
@jim_brown@-person	-person=318
@syndicated@-broadcast_network	-broadcast_network=674
@električni_orgazam@-art	-art=5
@biohazard@-person	-person=119
@bismarck_sea@-location	-location=76
@literary_and_historical_society@-organization	-organization=36
@robert_tannahill@-person	-person=33
@belleville@-organization	-organization=2
@stellenbosch@-location	-location=329
@field@-location	-location=20
@great_britain@-title	-title=1
@archibald_cox@-person	-person=74
@new_democracy@-organization	-organization=319
@royal_scots@-organization	-organization=179
@route_109@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@bua@-organization	-organization=1
@communist_government@-location	-location=12
@torfaen@-location	-location=140
@arnold@-organization	-organization=10
@see_below@-living_thing	-living_thing=3
@warren_hill@-location	-location=4
@1949@-person	-person=1
@mosley_music_group@-organization	-organization=35
@the_works@-art	-art=17
@achaean_league@-organization	-organization=177
@east_york@-organization	-organization=1
@purley@-location	-location=149
@bob_prince@-person	-person=55
@shad@-person	-person=57
@architectural_association_school_of_architecture@-organization	-organization=110
@harbour_centre@-location	-location=22
@pegz@-person	-person=25
@saturiwa@-people-ethnicity	-people-ethnicity=34
@brothers@-title	-title=4
@acnielsen@-organization	-organization=64
@galatia@-location	-location=312
@senna@-art	-art=23
@paolo_ferrero@-person	-person=20
@livid@-art	-art=5
@marinella@-art	-art=5
@lasalle@-organization	-organization=37
@french_creek@-location	-location=68
@bursa@-body_part	-body_part=9
@28th@-organization	-organization=17
@gmina_skórzec@-location	-location=22
@pulheim@-location	-location=31
@trinity_college@-location	-location=91
@will_you_love_me_tomorrow@-art	-art=59
@campi_bisenzio@-location	-location=31
@cervantes@-art	-art=5
@mackinac@-product	-product=1
@cri@-location	-location=1
@landini@-person	-person=2
@grandstand@-location	-location=2
@fifa_fair_play_award@-award	-award=28
@john_day@-art	-art=3
@abulfaz_elchibey@-person	-person=40
@amt@-organization	-organization=23
@princess_margaret_cancer_centre@-location	-location=24
@checkers@-location	-location=14
@colombian@-people-ethnicity	-people-ethnicity=498
@the_young_ones@-broadcast_program	-broadcast_program=223
@the_pink_panther_2@-art	-art=27
@the_letter@-art	-art=76
@gaudencio_rosales@-person	-person=24
@suzy@-organization	-organization=11
@tsn2@-broadcast-tv_channel	-broadcast-tv_channel=68
@polly_walker@-person	-person=57
@smrt@-organization	-organization=31
@128@-art	-art=3
@robert_f._simon@-person	-person=59
@zawady@-location	-location=49
@big_east_tournament@-event	-event=32
@kansai_university@-organization	-organization=69
@brandeis@-organization	-organization=41
@goosebumps@-broadcast_program	-broadcast_program=81
@mitchelton@-organization	-organization=1
@bishop_of_salisbury@-person	-person=11
@temora@-art	-art=1
@holden,_massachusetts@-organization	-organization=1
@mazahua@-people-ethnicity	-people-ethnicity=6
@east_lansing@-location	-location=161
@rooks@-location	-location=3
@danish@-language	-language=1966
@jeanne_d'arc@-organization	-organization=5
@martin_kosleck@-person	-person=45
@gustave_reese@-person	-person=258
@wang_dan@-person	-person=30
@wattles@-living_thing	-living_thing=20
@salon@-event	-event=195
@metrolink@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@guy_forget@-person	-person=193
@washington_square@-art	-art=44
@dino@-living_thing	-living_thing=1
@earl_of_tyrone@-person	-person=1
@#1@-organization	-organization=1
@e22@-product	-product=2
@tatsuhisa_suzuki@-person	-person=31
@war_horse@-art	-art=176
@crown_prince_frederik@-person	-person=44
@dd@-person	-person=10
@york@-person	-person=21
@speedo@-person	-person=1
@anuradhapura_district@-location	-location=45
@masterminds@-broadcast_program	-broadcast_program=13
@hunt_valley@-location	-location=30
@duke_of_burgundy@-title	-title=238
@jira@-product	-product=31
@winton@-title	-title=1
@middle_ages@-broadcast_program	-broadcast_program=3
@infusion@-medicine-medical_treatment	-medicine-medical_treatment=1
@brix_smith@-person	-person=33
@don_davis@-person	-person=66
@laser@-event	-event=4
@tonkawa@-language	-language=4
@davy_crockett@-art	-art=3
@yuri_gagarin@-person	-person=343
@fools@-title	-title=4
@patty_hearst@-art	-art=12
@álvaro_obregón@-person	-person=168
@ans@-broadcast_network	-broadcast_network=1
@slavia@-location	-location=1
@writers_guild@-organization	-organization=44
@matthew_sturges@-person	-person=33
@expedition_robinson@-broadcast_program	-broadcast_program=100
@ushant@-location	-location=162
@stockbridge@-organization	-organization=2
@falcon@-computer-programming_language	-computer-programming_language=4
@a-plus@-organization	-organization=9
@mozart@-person	-person=1704
@patrick_husbands@-person	-person=20
@herut_–_the_national_movement@-organization	-organization=21
@orioles@-living_thing	-living_thing=9
@satyricon@-location	-location=2
@altay@-organization	-organization=82
@brian_cadd@-art	-art=1
@association_for_mormon_letters@-organization	-organization=40
@cape_wrath@-art	-art=5
@vu@-organization	-organization=4
@robert_havemann@-person	-person=25
@sherbro@-people-ethnicity	-people-ethnicity=35
@20@-location	-location=73
@distort_entertainment@-organization	-organization=38
@northern@-title	-title=3
@speak_to_me@-art	-art=23
@yang_province@-location	-location=47
@filipinos@-location	-location=31
@switched@-broadcast_program	-broadcast_program=1
@salad@-person	-person=15
@bar_harbor,_maine@-location	-location=114
@football_coach@-title	-title=18
@grinderman@-person	-person=65
@fort_dix@-location	-location=191
@jean-yves_girard@-person	-person=23
@atlantic_division@-organization	-organization=87
@believer@-religion-religion	-religion-religion=2
@good_samaritan_hospital@-location	-location=22
@marriage@-title	-title=1
@khmer_republic@-event	-event=4
@dune@-broadcast_program	-broadcast_program=1
@hannibal@-broadcast_program	-broadcast_program=93
@niacin@-chemistry	-chemistry=33
@duke_of_gloucester@-person	-person=93
@orioles@-person	-person=3
@earl_of_macclesfield@-person	-person=7
@usingen@-person	-person=1
@ramsey_clark@-person	-person=107
@japanese_people@-location	-location=2
@fontana@-location	-location=132
@starcross@-product	-product=4
@cheektowaga@-location	-location=35
@patriarchate_of_constantinople@-organization	-organization=19
@css_sumter@-product	-product=20
@philip_sheridan@-art	-art=1
@abbey_of_saint-remi@-location	-location=42
@bobby's_world@-broadcast_program	-broadcast_program=50
@something@-art	-art=191
@uranus@-event	-event=4
@natalie_dormer@-person	-person=58
@fillmore@-product	-product=1
@yorkshire@-location	-location=6815
@crystal_palace@-event	-event=2
@delapré_abbey@-location	-location=20
@raoul_bott@-person	-person=39
@onion_news_network@-person	-person=1
@marquis@-art	-art=12
@eden@-location	-location=327
@robert_pinsky@-person	-person=126
@dawes@-organization	-organization=2
@1996_nfl_season@-event	-event=20
@tv_guide@-art	-art=1945
@charles_colson@-person	-person=103
@timeless@-art	-art=43
@operation_pedestal@-event	-event=127
@pan_am@-person	-person=2
@st._albert@-location	-location=149
@former_president@-person	-person=5
@frightmare@-art	-art=11
@maghreb@-location	-location=729
@seoul_station@-location	-location=76
@fulford@-location	-location=33
@a.m.@-education-educational_degree	-education-educational_degree=49
@north_american_station@-organization	-organization=59
@running_back@-art	-art=16
@interlude@-product	-product=2
@jehovah@-god	-god=150
@platypus@-living_thing	-living_thing=73
@burmantofts@-organization	-organization=3
@banská_bystrica@-organization	-organization=14
@stratford-upon-avon@-location	-location=1
@u.d.o.@-person	-person=75
@pitcher@-location	-location=5
@andre_agassi@-person	-person=775
@trevor@-location	-location=12
@wake_island@-location	-location=574
@maximum_security@-organization	-organization=1
@kris_jenner@-person	-person=42
@zed@-broadcast_program	-broadcast_program=18
@austerlitz@-art	-art=33
@santa_cecilia@-location	-location=14
@alf@-computer-programming_language	-computer-programming_language=1
@julie_delpy@-art	-art=1
@softball@-person	-person=2
@heroes_and_villains@-person	-person=1
@battle_of_lagos@-event	-event=46
@will_forte@-person	-person=189
@lone_pine@-location	-location=49
@ballygawley@-event	-event=1
@todmorden@-location	-location=192
@surfers_paradise@-location	-location=57
@gmina_niechlów@-location	-location=23
@j.p.@-organization	-organization=1
@saul_alinsky@-person	-person=51
@arizona_transition_zone@-location	-location=23
@written@-art	-art=8
@psc@-organization	-organization=25
@justinian@-person	-person=160
@giant_robot@-broadcast_program	-broadcast_program=2
@agony@-art	-art=8
@manute_bol@-person	-person=65
@john_doe@-broadcast_program	-broadcast_program=36
@kossuth@-art	-art=5
@hsv@-broadcast_network	-broadcast_network=10
@you're_in_the_army_now@-art	-art=20
@eisenberg@-location	-location=18
@byron_allen@-person	-person=40
@xix@-organization	-organization=3
@orr@-person	-person=20
@molo@-language	-language=1
@the_lone_ranger@-broadcast_program	-broadcast_program=114
@the_hospital@-art	-art=38
@modern_times@-person	-person=6
@saladin@-location	-location=1
@billy_harper@-person	-person=68
@1901@-art	-art=11
@tom_ruegger@-person	-person=62
@pinocchio@-broadcast_program	-broadcast_program=1
@dokka_umarov@-person	-person=48
@marriage@-organization	-organization=1
@gator_bowl@-location	-location=7
@cuckoo@-organization	-organization=1
@pergamon@-organization	-organization=3
@mutton@-living_thing	-living_thing=2
@space_shuttle_challenger@-product	-product=164
@pangasinan@-location	-location=419
@civil_war@-art	-art=17
@carlos_sainz,_jr.@-person	-person=21
@u-bahn@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@general_secretary@-organization	-organization=14
@sabiha_gökçen@-location	-location=2
@oprah@-art	-art=2
@runaround_sue@-art	-art=20
@irt_new_lots_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=29
@ferdinand_boberg@-person	-person=25
@industrial_designers_society_of_america@-organization	-organization=60
@moores_school_of_music@-organization	-organization=24
@control@-art	-art=200
@redemptorist@-location	-location=2
@chinese_muslim@-people-ethnicity	-people-ethnicity=115
@billy_clanton@-person	-person=34
@riva@-person	-person=16
@tv_series@-broadcast_program	-broadcast_program=152
@cayenne@-art	-art=2
@australian_football_league@-organization	-organization=3384
@rhagades_pruni@-living_thing	-living_thing=31
@bulgarian_empire@-location	-location=363
@north_terrace@-location	-location=88
@lloyd's@-art	-art=1
@nick_hern_books@-organization	-organization=77
@junior@-art	-art=21
@pca@-chemistry	-chemistry=1
@ellipse@-art	-art=11
@mic@-product	-product=7
@house_of_flowers@-art	-art=34
@miami@-organization	-organization=548
@cypress@-location	-location=49
@french_somaliland@-organization	-organization=2
@dj_babu@-person	-person=53
@reaper@-broadcast_program	-broadcast_program=92
@on_the_run@-title	-title=3
@194@-art	-art=10
@yadkin_river@-location	-location=139
@negative@-art	-art=2
@mike_w._barr@-person	-person=58
@unterhaching@-organization	-organization=16
@matthew_pearl@-person	-person=20
@maria_bamford@-person	-person=85
@patty_hearst@-person	-person=138
@special_investigations_unit@-broadcast_program	-broadcast_program=1
@citizen_fish@-person	-person=29
@15@-event	-event=16
@coast_guard@-art	-art=1
@rakshasa@-god	-god=75
@herman_brood@-person	-person=77
@hasdrubal_gisco@-person	-person=40
@here_comes_santa_claus@-art	-art=36
@cycling@-art	-art=25
@bolivian@-living_thing	-living_thing=1
@kani@-living_thing	-living_thing=2
@the_love_machine@-art	-art=20
@acid@-medicine-drug	-medicine-drug=26
@order_of_the_crown_of_india@-title	-title=20
@czech@-organization	-organization=13
@newport,_rhode_island@-location	-location=1936
@feral_interactive@-person	-person=32
@john_w._gardner@-person	-person=21
@blue_book@-organization	-organization=1
@charade@-art	-art=72
@thevar_magan@-art	-art=30
@mohamed_hussein_tantawi@-person	-person=39
@erika@-product	-product=2
@upn@-organization	-organization=3
@edmonds@-person	-person=22
@national_cyclists'_union@-organization	-organization=25
@middlesex_north@-location	-location=27
@footscray_just@-organization	-organization=28
@jump@-person	-person=2
@gum@-product	-product=19
@cancer@-disease	-disease=203
@hackett@-person	-person=6
@bonar_bridge@-organization	-organization=3
@assyrian@-event	-event=4
@1958@-person	-person=1
@norma_crane@-person	-person=20
@evening@-art	-art=22
@division_two@-event	-event=8
@atherton@-person	-person=1
@okinawa@-location	-location=181
@july_17@-time	-time=284
@kochi@-location	-location=739
@michael_evans@-art	-art=1
@the_in-laws@-art	-art=44
@hamburg,_new_york@-location	-location=22
@sareyn_county@-location	-location=32
@shrewsbury@-event	-event=9
@mx@-location	-location=4
@lübbecke@-location	-location=47
@leuven@-location	-location=980
@louvois@-location	-location=1
@rawang@-location	-location=50
@hommelvik@-organization	-organization=1
@point@-organization	-organization=1
@united_states_district_judge@-organization	-organization=15
@atlantis,_the_palm@-location	-location=24
@clare_bowditch@-person	-person=63
@st._martin@-organization	-organization=1
@darwin's@-person	-person=38
@frank_mentzer@-person	-person=77
@institute@-location	-location=15
@the_year_without_a_santa_claus@-art	-art=8
@hatteras_island@-location	-location=62
@ruthless@-organization	-organization=9
@risk@-art	-art=43
@theophilos@-art	-art=1
@spanish_sahara@-location	-location=169
@seahawks@-living_thing	-living_thing=1
@charlie_chaplin@-person	-person=1512
@warringah@-organization	-organization=5
@fanny@-location	-location=1
@_@-location	-location=56
@pigeon_john@-person	-person=60
@cash@-person	-person=20
@bonnot_gang@-person	-person=1
@treasures_from_american_film_archives@-art	-art=20
@garland@-location	-location=35
@sap@-organization	-organization=333
@augsburg@-event	-event=2
@frenchtown@-event	-event=7
@vinegar_hill@-location	-location=15
@darling@-product	-product=1
@coming_of_age@-art	-art=11
@us_29@-location	-location=60
@shah_alam_expressway@-location	-location=44
@parkinson@-disease	-disease=1
@marta@-location	-location=4
@breeders'_cup_juvenile@-event	-event=185
@duncan@-art	-art=2
@greyhound_lines@-living_thing	-living_thing=1
@vr@-organization	-organization=36
@heer@-organization	-organization=147
@r._luke_dubois@-person	-person=24
@1994_african_cup_of_nations@-event	-event=25
@jascha_heifetz@-person	-person=269
@destroyed@-location	-location=3
@giant@-person	-person=23
@curt_gowdy@-person	-person=178
@1898@-event	-event=48
@cowes@-location	-location=15
@the_buddy_holly_story@-art	-art=73
@atahualpa@-location	-location=1
@1946_general_election@-event	-event=28
@u.s._supreme_court@-event	-event=1
@atlanta_history_center@-location	-location=21
@turkoman@-location	-location=1
@2@-biology	-biology=4
@jimmy_carl_black@-person	-person=69
@paid_in_full@-art	-art=28
@truganini@-person	-person=28
@face_off@-broadcast_program	-broadcast_program=41
@espnu@-broadcast_network	-broadcast_network=336
@tolbooth@-location	-location=20
@kristallnacht@-event	-event=533
@trans_am@-person	-person=58
@st._croix@-people-ethnicity	-people-ethnicity=3
@journal_of_the_american_chemical_society@-art	-art=100
@valledupar@-location	-location=115
@british_india@-event	-event=1
@hummingbird@-living_thing	-living_thing=92
@helsingborg_municipality@-location	-location=26
@oregon_book_award@-award	-award=39
@hillary_rodham_clinton@-person	-person=894
@the_prelude@-person	-person=1
@muslims@-location	-location=4
@sissi@-person	-person=12
@southern_california@-location	-location=2989
@independence_high_school@-organization	-organization=47
@catia@-location	-location=1
@yannick_dalmas@-person	-person=53
@barrington_levy@-person	-person=125
@ennis@-location	-location=423
@deportivo_pasto@-organization	-organization=89
@collie@-location	-location=81
@lemont@-organization	-organization=1
@huntingdon@-title	-title=4
@iron_horse@-person	-person=17
@warburton@-location	-location=93
@when_you_walk_in_the_room@-art	-art=24
@biblical_hebrew@-art	-art=1
@rabid@-disease	-disease=17
@sandy_petersen@-person	-person=54
@sparrows_point@-location	-location=26
@ankur@-art	-art=23
@qaanaaq@-location	-location=49
@ronnie_hazlehurst@-person	-person=34
@yamaguchi@-location	-location=125
@prévost@-organization	-organization=3
@provisional_revolutionary_government_of_the_republic_of_south_vietnam@-organization	-organization=1
@st._andrew's_church@-organization	-organization=1
@dannebrog@-title	-title=8
@wood_river@-location	-location=36
@where_in_the_world_is_carmen_sandiego?@-product	-product=25
@watain@-person	-person=54
@tass@-organization	-organization=70
@ledyard@-location	-location=31
@shiloh@-person	-person=23
@lil_green@-person	-person=22
@shearwater@-organization	-organization=1
@east_gippsland@-organization	-organization=1
@nachtmystium@-person	-person=41
@here_with_me@-art	-art=30
@nuclear@-body_part	-body_part=27
@czechoslovakia@-event	-event=14
@theia@-god	-god=28
@international_luge_federation@-organization	-organization=80
@canadian@-people-ethnicity	-people-ethnicity=5
@phyllida_lloyd@-person	-person=51
@niebla@-art	-art=1
@42@-art	-art=64
@macarthur_park@-location	-location=61
@1901–02@-event	-event=69
@mornington_crescent@-location	-location=5
@honey@-art	-art=141
@bora@-person	-person=13
@legislative@-organization	-organization=147
@mba@-education-educational_degree	-education-educational_degree=601
@civil_war@-product	-product=1
@erie_canal@-art	-art=2
@corot@-product	-product=52
@the_pharcyde@-person	-person=156
@lewes@-location	-location=869
@iridomyrmex@-living_thing	-living_thing=31
@colors@-broadcast_network	-broadcast_network=95
@duke_of_newcastle@-title	-title=69
@kopparbergs@-organization	-organization=54
@mary_alice@-location	-location=1
@estudiantes_de_la_plata@-organization	-organization=370
@pbs@-broadcast_network	-broadcast_network=3492
@young_divas@-person	-person=64
@laurence_fishburne@-person	-person=352
@the_championship@-broadcast_program	-broadcast_program=1
@warren_g._harding@-person	-person=690
@koch@-person	-person=38
@lu_yen-hsun@-person	-person=70
@cornwallis@-person	-person=79
@steve_marcus@-person	-person=22
@darkroom@-person	-person=7
@showtime_at_the_apollo@-broadcast_program	-broadcast_program=64
@him@-person	-person=260
@danny_mcguire@-person	-person=29
@ferries@-location	-location=2
@graveface_records@-organization	-organization=29
@thulladha_manamum_thullum@-art	-art=24
@information@-title	-title=1
@bi@-organization	-organization=5
@erie@-location	-location=559
@cannon_street@-event	-event=1
@mendrisio@-organization	-organization=1
@international_house_of_prayer@-location	-location=26
@t@-organization	-organization=23
@building@-location	-location=32
@pointer@-living_thing	-living_thing=20
@nicky@-person	-person=24
@pilot@-broadcast_program	-broadcast_program=2
@booker@-title	-title=1
@agrius_convolvuli@-living_thing	-living_thing=82
@bruce_devlin@-person	-person=24
@43@-organization	-organization=41
@the_first_time@-event	-event=2
@explosions_in_the_sky@-person	-person=116
@fourth@-organization	-organization=41
@lansdowne_road@-location	-location=348
@texas@-location	-location=28661
@tan@-visual_art-color	-visual_art-color=26
@jeff_heath@-person	-person=26
@corporal@-body_part	-body_part=1
@order_of_the_phoenix@-product	-product=1
@harp@-product	-product=105
@ventura@-location	-location=291
@li_zongren@-person	-person=69
@primera_división@-event	-event=4
@culture@-people-ethnicity	-people-ethnicity=12
@ismail_haniyeh@-person	-person=87
@black_magic@-person	-person=4
@bedford@-product	-product=7
@the_road@-location	-location=1
@francis_buchholz@-person	-person=29
@golden_retriever@-art	-art=8
@beaverton@-organization	-organization=3
@fasa@-location	-location=12
@s._tanaka_(i)@-person	-person=59
@akkad@-location	-location=43
@verulam@-location	-location=24
@cirque_du_soleil@-organization	-organization=546
@princess_patricia_of_connaught@-person	-person=36
@the_tube@-transit	-transit=3
@old_man_gloom@-person	-person=29
@wiesloch@-event	-event=5
@hal_b._wallis@-person	-person=87
@barcelona@-transit	-transit=4
@adam_opel@-person	-person=18
@corpus_christi@-time	-time=237
@hugh@-person	-person=170
@minor_threat@-art	-art=8
@eyre@-location	-location=26
@george_canning@-person	-person=249
@massari@-person	-person=40
@chavara@-location	-location=20
@fort_recovery@-art	-art=2
@black_gold@-chemistry	-chemistry=1
@artur_rodziński@-person	-person=52
@herbert_macaulay@-person	-person=22
@chaplin@-person	-person=47
@klaus_janson@-person	-person=67
@mike@-product	-product=5
@kingdom_of_imereti@-location	-location=47
@equestrian@-organization	-organization=1
@secrets@-broadcast_program	-broadcast_program=14
@havilah@-art	-art=8
@a55@-location	-location=53
@pavlos_melas@-person	-person=30
@t-shirt@-product	-product=285
@mobile_suit_gundam@-broadcast_program	-broadcast_program=332
@islamic_supreme_council_of_iraq@-organization	-organization=29
@antonio_de_nebrija@-person	-person=40
@mariana_pineda@-person	-person=4
@municipal_and_county_elections@-event	-event=22
@gibraltar@-organization	-organization=12
@redbox@-living_thing	-living_thing=1
@john_randolph_of_roanoke@-person	-person=50
@whitehead@-living_thing	-living_thing=8
@the_time_of_our_lives@-broadcast_program	-broadcast_program=7
@nobel_foundation@-award	-award=3
@joe_turkel@-person	-person=24
@crookston@-organization	-organization=4
@john_lilburne@-person	-person=81
@irish@-finance-stock_exchange	-finance-stock_exchange=3
@tupolev_tb-3@-product	-product=29
@bob_guccione@-person	-person=62
@grapefruit@-food	-food=34
@axel_springer@-person	-person=51
@netherfield@-art	-art=1
@annette_gordon-reed@-person	-person=27
@the_lucy_show@-person	-person=6
@deloraine@-product	-product=3
@_german@-broadcast_program	-broadcast_program=1
@iridium@-organization	-organization=6
@krug@-organization	-organization=20
@outbreak@-art	-art=60
@sunbird@-organization	-organization=1
@edmond_james_de_rothschild@-person	-person=57
@splash@-art	-art=87
@jeff_goldblum@-person	-person=329
@nova@-location	-location=3
@ufo@-person	-person=3
@ben_frost@-person	-person=29
@gaggenau@-organization	-organization=1
@kiplinger@-organization	-organization=35
@when_it's_sleepy_time_down_south@-art	-art=28
@globe@-product	-product=30
@tetsuya_kakihara@-person	-person=28
@archipelago@-art	-art=4
@db@-person	-person=2
@osaka_castle@-event	-event=1
@high_representative_for_bosnia_and_herzegovina@-title	-title=100
@ormond@-title	-title=14
@foyt@-person	-person=7
@padua@-location	-location=1740
@brooklands@-location	-location=442
@garden_city@-location	-location=315
@mayer@-person	-person=20
@boileau@-title	-title=1
@silk@-art	-art=35
@lowry@-location	-location=7
@thomas_laird_kennedy@-person	-person=20
@eartha_kitt@-person	-person=368
@william_glock@-person	-person=20
@coup@-art	-art=2
@sky_deutschland@-organization	-organization=53
@new_york_state_route_16@-location	-location=25
@bong_joon-ho@-person	-person=62
@sebring@-location	-location=44
@mando@-person	-person=38
@lost_in_space@-broadcast_program	-broadcast_program=291
@sunderland@-organization	-organization=2523
@39th@-art	-art=1
@saint-hyacinthe,_quebec@-location	-location=69
@armenians@-people-ethnicity	-people-ethnicity=888
@renato_corona@-person	-person=47
@companion_of_the_new_zealand_order_of_merit@-title	-title=30
@langenthal@-organization	-organization=1
@yorkshire_dales@-location	-location=362
@corduroy@-broadcast_program	-broadcast_program=14
@national_football_league_division_2@-event	-event=42
@irish_museum_of_modern_art@-location	-location=113
@central_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=29
@alliance_française@-organization	-organization=86
@the_devils@-organization	-organization=1
@william_hart@-person	-person=19
@peterson_air_and_space_museum@-location	-location=33
@irs@-product	-product=1
@hope_street@-location	-location=41
@seven_stories@-location	-location=19
@yeovil@-organization	-organization=45
@loft@-person	-person=1
@pacific_oyster@-living_thing	-living_thing=22
@battle_of_benburb@-event	-event=20
@florissant@-location	-location=48
@recording@-event	-event=1
@southern_oregon@-organization	-organization=5
@soyuz_spacecraft@-event	-event=1
@park_royal@-living_thing	-living_thing=2
@goya@-award	-award=11
@jamali@-person	-person=6
@hc@-organization	-organization=9
@equal_opportunities_commission@-organization	-organization=43
@rory_storm@-person	-person=20
@gs@-location	-location=3
@tom_walkinshaw@-person	-person=109
@tango@-organization	-organization=8
@hills_district@-location	-location=55
@elliot@-art	-art=1
@effingham_county@-location	-location=59
@edward_buzzell@-person	-person=26
@ricky_marvin@-person	-person=46
@titanic@-art	-art=127
@izak_van_der_merwe@-person	-person=95
@fighting@-organization	-organization=1
@moravia@-person	-person=1
@kimberly@-art	-art=1
@sidama@-people-ethnicity	-people-ethnicity=28
@romania@-organization	-organization=1195
@usaa@-organization	-organization=62
@sharp@-person	-person=190
@the_chrysalids@-broadcast_program	-broadcast_program=2
@dunning@-person	-person=1
@goya@-product	-product=3
@usm_alger@-organization	-organization=232
@bologna@-organization	-organization=709
@glenfiddich@-award	-award=1
@south_dakota@-product	-product=15
@apollo@-location	-location=43
@chandralekha@-person	-person=8
@the_x-family@-broadcast_program	-broadcast_program=61
@jackpot@-location	-location=18
@wakefield_westgate@-location	-location=24
@the_sea@-art	-art=42
@chain_reaction@-art	-art=47
@nasl@-event	-event=19
@catoctin_creek@-food	-food=1
@march_20@-time	-time=302
@alloway_township@-location	-location=35
@801_naval_air_squadron@-organization	-organization=22
@vevey@-location	-location=263
@juliet_marillier@-person	-person=33
@rsd_alcalá@-organization	-organization=34
@dennis_siver@-person	-person=33
@judith_collins@-person	-person=28
@cnbc@-organization	-organization=3
@thomas_cook_group@-organization	-organization=48
@coming_of_age@-time	-time=2
@hamburg@-organization	-organization=402
@duino@-location	-location=48
@stafford@-title	-title=3
@odaiba@-location	-location=91
@beckett@-art	-art=1
@st_john@-location	-location=26
@1985@-event	-event=1104
@henry_vestine@-person	-person=37
@victory@-product	-product=37
@the_family_man@-broadcast_program	-broadcast_program=6
@kilimanoor@-location	-location=27
@peppers@-person	-person=1
@eurovision_song_contest_1959@-event	-event=24
@bis@-art	-art=1
@bad_azz@-person	-person=65
@legazpi@-person	-person=8
@baltimore@-event	-event=27
@american_legion@-organization	-organization=957
@kissy_sell_out@-person	-person=29
@american_folklife_center@-location	-location=50
@j@-broadcast_program	-broadcast_program=1
@macleod@-person	-person=4
@franklin_county@-organization	-organization=1
@swan_lake@-art	-art=590
@brussels@-transit	-transit=1
@georg_friedrich_haas@-person	-person=23
@joshiy@-person	-person=39
@pavement@-person	-person=334
@yinxu@-location	-location=35
@frederick_c._alderdice@-person	-person=26
@heaven's_gate@-person	-person=2
@andre_braugher@-person	-person=115
@buena_vista@-person	-person=1
@levant@-organization	-organization=1
@henry_mountains@-location	-location=43
@yorktown,_virginia@-location	-location=268
@heart_of_darkness@-product	-product=9
@the_birds@-art	-art=98
@helen_parrish@-person	-person=24
@nambudiri@-people-ethnicity	-people-ethnicity=51
@burton@-organization	-organization=54
@saiha@-location	-location=21
@aska@-person	-person=28
@bremen@-organization	-organization=8
@speak@-art	-art=37
@civil_war@-location	-location=6
@bonanno@-organization	-organization=23
@wood@-person	-person=35
@hulst@-location	-location=73
@match@-event	-event=16
@saint_kitts@-organization	-organization=1
@um_só_coração@-broadcast_program	-broadcast_program=22
@braničevo@-location	-location=37
@adler@-product	-product=4
@north_of_england@-location	-location=64
@george_town@-organization	-organization=3
@public_eye@-broadcast_program	-broadcast_program=78
@khokhlov@-person	-person=42
@cannery_row@-location	-location=33
@woodsfield@-location	-location=20
@rolling_thunder@-location	-location=1
@lisa@-person	-person=83
@elsa_beskow@-person	-person=25
@2013–14@-organization	-organization=2
@140@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@ignatius@-organization	-organization=2
@she's_so_lovely@-art	-art=25
@kuna@-finance-currency	-finance-currency=67
@jelly@-food	-food=54
@william@-broadcast_program	-broadcast_program=2
@mogol@-person	-person=54
@emu@-location	-location=1
@gallery@-person	-person=17
@arborea@-person	-person=2
@boscombe@-location	-location=66
@slidell,_louisiana@-location	-location=106
@8@-event	-event=16
@mulberry@-organization	-organization=40
@reeds@-location	-location=2
@lavender@-location	-location=3
@montauk@-people-ethnicity	-people-ethnicity=3
@deluge@-location	-location=1
@maurice_cass@-person	-person=20
@city_of_gold@-art	-art=22
@morris_county@-location	-location=492
@yatterman@-broadcast_program	-broadcast_program=62
@cleveland_watkiss@-person	-person=21
@seventh-day_adventist_church@-religion-religion	-religion-religion=901
@the_yes_men@-organization	-organization=40
@brindisi@-organization	-organization=12
@saeed_ajmal@-person	-person=53
@rachel_bolan@-person	-person=48
@copenhagen@-finance-stock_exchange	-finance-stock_exchange=1
@take_a_bow@-art	-art=75
@podbeskidzie_bielsko-biała@-organization	-organization=71
@limes@-food	-food=22
@hussein_kamel@-person	-person=29
@joliet,_illinois@-location	-location=339
@fes@-event	-event=6
@spanky_and_our_gang@-person	-person=49
@emmelina_monodactyla@-living_thing	-living_thing=55
@delhi@-transit	-transit=2
@agatha_award@-award	-award=90
@kearny@-organization	-organization=2
@millard_powers@-person	-person=26
@heinrich_von_plauen@-person	-person=23
@bretons@-location	-location=15
@wb@-organization	-organization=26
@moment_of_truth@-art	-art=19
@st.helens@-organization	-organization=29
@doom@-person	-person=71
@joseph@-art	-art=25
@marguerite@-living_thing	-living_thing=3
@nicholas_royle@-person	-person=29
@delaware_valley@-organization	-organization=1
@mario_dumont@-person	-person=75
@robot@-product	-product=1
@the_wild_child@-person	-person=3
@venetian@-language	-language=185
@cowra@-event	-event=1
@the_point@-location	-location=13
@quatre_bras@-location	-location=18
@macmillan@-person	-person=127
@kapil_sharma@-person	-person=21
@bronson@-location	-location=22
@wall_street_crash@-person	-person=5
@dwarka@-event	-event=1
@the_crew@-art	-art=16
@women's_social_and_political_union@-organization	-organization=152
@brenner_base_tunnel@-location	-location=20
@blackrock@-organization	-organization=193
@naka-ku@-location	-location=92
@lilydale@-location	-location=126
@idea@-art	-art=21
@radhanpur@-location	-location=27
@chantelle_houghton@-person	-person=32
@sde_boker@-location	-location=38
@york@-transit	-transit=2
@rickey_jackson@-person	-person=33
@mundus@-person	-person=17
@scorpions@-person	-person=604
@japanther@-person	-person=39
@frýdek-místek@-organization	-organization=1
@province_of_bergamo@-location	-location=287
@ron_lynch@-person	-person=20
@pump_it_up@-art	-art=22
@dillon@-person	-person=18
@heathers@-living_thing	-living_thing=19
@the_philippines@-event	-event=1
@the_cloud_of_unknowing@-art	-art=29
@balaguer@-person	-person=2
@tatu@-location	-location=1
@stalinist_architecture@-location	-location=73
@harbin@-organization	-organization=4
@sirenia@-person	-person=40
@endymion@-art	-art=54
@jim'll_fix_it@-broadcast_program	-broadcast_program=66
@minturn@-location	-location=23
@rip_engle@-person	-person=26
@necessary_roughness@-broadcast_program	-broadcast_program=79
@logan_swann@-person	-person=28
@computer@-product	-product=14
@hc@-art	-art=1
@norman_low@-person	-person=75
@augustinian@-person	-person=34
@simeon_de_witt@-person	-person=25
@trans_canada_highway@-art	-art=6
@washakie@-person	-person=14
@attica@-location	-location=700
@götzis@-location	-location=114
@black_hawk@-event	-event=4
@ingrid_bergman@-person	-person=505
@gisela_stuart@-person	-person=25
@lok_sabha@-organization	-organization=2495
@george_gershwin@-person	-person=1727
@qinetiq@-product	-product=1
@military_coup@-event	-event=146
@argentines@-location	-location=30
@brad_anderson@-person	-person=91
@orkanger@-organization	-organization=3
@pt@-organization	-organization=35
@helgeandsholmen@-location	-location=27
@oud@-location	-location=1
@michael_chance@-person	-person=75
@mr._jones@-art	-art=28
@puno@-person	-person=2
@medic@-title	-title=19
@qatar_foundation@-organization	-organization=54
@ucr@-organization	-organization=147
@pennsylvania_state_system_of_higher_education@-organization	-organization=482
@cubans@-organization	-organization=1
@chaucer's@-person	-person=36
@cece_peniston@-person	-person=180
@mk@-finance-currency	-finance-currency=6
@naval_academy@-organization	-organization=248
@peter_donat@-person	-person=36
@hadlow@-organization	-organization=4
@camel@-art	-art=6
@sleeper@-art	-art=77
@copper@-chemistry	-chemistry=266
@dragon_hunters@-art	-art=3
@dams@-organization	-organization=113
@spirit_airlines@-organization	-organization=82
@dunolly@-product	-product=1
@nahant,_massachusetts@-location	-location=34
@ronco@-location	-location=4
@kearsley@-location	-location=60
@richie_ramsay@-person	-person=22
@concordia@-product	-product=5
@hispano@-language	-language=1
@fannie_flagg@-person	-person=60
@florian_leopold_gassmann@-person	-person=31
@robert@-art	-art=1
@berber@-food	-food=1
@42nd_street@-art	-art=249
@adcc@-event	-event=33
@sam_houston@-product	-product=1
@alex_macqueen@-person	-person=22
@west_midlands@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@figure_8@-art	-art=33
@earl_boen@-person	-person=54
@blood@-organization	-organization=5
@jap@-product	-product=1
@government_of_canada@-organization	-organization=665
@jim_mcgovern@-person	-person=43
@fenerbahçe@-organization	-organization=550
@hammer_horror@-organization	-organization=35
@matsu@-person	-person=4
@board_of_supervisors@-person	-person=9
@mpp@-product	-product=2
@serie_b@-organization	-organization=2855
@the_family_man@-art	-art=53
@london_road@-location	-location=82
@iraqi_turkmen_front@-organization	-organization=22
@greenwich_village@-event	-event=1
@rapid@-person	-person=2
@reigen@-person	-person=38
@addington@-location	-location=129
@little_caesar@-art	-art=60
@coulsdon@-event	-event=2
@rouge@-broadcast_program	-broadcast_program=4
@robbins@-person	-person=8
@quadrant@-art	-art=75
@over_there@-art	-art=39
@individual_eventing@-event	-event=73
@prachuap_khiri_khan@-organization	-organization=2
@route_139@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@lords@-location	-location=26
@mayor_of_london@-title	-title=530
@memory@-art	-art=28
@o'shaughnessy_dam@-location	-location=33
@creole@-event	-event=5
@lenoir@-person	-person=15
@stripped@-art	-art=96
@battle_of_palmito_ranch@-event	-event=23
@mick_molloy@-person	-person=86
@earl_marshal@-person	-person=2
@dosa@-food	-food=27
@eggs@-living_thing	-living_thing=2
@gallo@-person	-person=1
@william_stanley,_6th_earl_of_derby@-person	-person=40
@bloomberg@-art	-art=12
@dirt@-person	-person=8
@bradley@-person	-person=36
@hangzhou@-language	-language=2
@vincent_massey@-person	-person=137
@northern_ontario@-broadcast_network	-broadcast_network=1
@imperial_navy@-organization	-organization=27
@blount@-location	-location=63
@a_kind_of_magic@-art	-art=42
@diogenes@-art	-art=10
@river_till@-location	-location=24
@move@-product	-product=1
@neruda@-art	-art=3
@net@-art	-art=2
@nicholas_thorburn@-person	-person=28
@alan_coren@-person	-person=39
@breeders'_futurity_stakes@-event	-event=24
@lily_tomlin@-broadcast_program	-broadcast_program=1
@tonton_gutierrez@-broadcast_program	-broadcast_program=3
@avenue_montaigne@-location	-location=22
@outlook_express@-product	-product=67
@crotta_o'neill's@-organization	-organization=20
@ladytron@-person	-person=196
@super_nintendo@-product	-product=214
@mount_royal@-product	-product=2
@kristian_zahrtmann@-person	-person=42
@crashes@-product	-product=2
@pamlico@-location	-location=36
@management@-title	-title=34
@llm@-education-educational_degree	-education-educational_degree=49
@minister_for_the_environment@-organization	-organization=16
@owen_barfield@-person	-person=43
@golden_dawn@-person	-person=2
@hampstead_heath@-location	-location=199
@springfield@-organization	-organization=35
@william_herbert@-person	-person=49
@thunderstone@-broadcast_program	-broadcast_program=16
@carrie@-event	-event=3
@auckland_castle@-location	-location=22
@founder@-location	-location=1
@minister_of_natural_resources@-organization	-organization=11
@syracuse,_new_york@-location	-location=1598
@septa_regional_rail@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@orca@-organization	-organization=2
@mostly_autumn@-person	-person=76
@ethanol@-food	-food=1
@the_king's_speech@-art	-art=317
@dave_evans@-person	-person=32
@fash_rural_district@-location	-location=20
@santiago_mariño@-location	-location=2
@moscow@-person	-person=8
@pot@-living_thing	-living_thing=1
@theology@-education-educational_degree	-education-educational_degree=25
@dateline_nbc@-broadcast_program	-broadcast_program=293
@concert_for_george@-art	-art=7
@blanding@-location	-location=25
@massey@-person	-person=12
@the_gruffalo@-art	-art=37
@keith_curle@-person	-person=49
@johnstown@-organization	-organization=15
@house_of_heroes@-person	-person=50
@jesus@-person	-person=3
@washtenaw_county,_michigan@-location	-location=41
@straight-to-dvd@-broadcast_network	-broadcast_network=21
@fat_city@-person	-person=3
@nadeem_f._paracha@-person	-person=25
@sea_change@-broadcast_program	-broadcast_program=1
@tateyama_kurobe_alpine_route@-location	-location=24
@dundas@-location	-location=215
@warlock@-art	-art=33
@hermes@-location	-location=2
@south_china_sea@-location	-location=1920
@geneva@-person	-person=18
@the_missouri_review@-art	-art=31
@naga@-location	-location=42
@bill_clinton@-person	-person=6524
@u.s._presidential_election@-event	-event=32
@swedish_navy@-organization	-organization=179
@hay@-people-ethnicity	-people-ethnicity=1
@lenox@-product	-product=5
@timothy@-living_thing	-living_thing=7
@codelco@-organization	-organization=33
@oliwa@-location	-location=37
@bobbie_ann_mason@-art	-art=1
@menominee@-language	-language=19
@rabban_hormizd@-person	-person=1
@andré_hunebelle@-person	-person=100
@ukraine@-event	-event=8
@st.helens@-location	-location=1
@krux@-broadcast_network	-broadcast_network=3
@kenmare@-organization	-organization=4
@tsim_sha_tsui@-location	-location=288
@valmiki@-location	-location=1
@nm@-location	-location=23
@horns@-product	-product=339
@susitna_river@-location	-location=43
@onondaga@-language	-language=8
@glenn@-person	-person=24
@tender_is_the_night@-art	-art=53
@the_watcher@-broadcast_program	-broadcast_program=8
@abraham@-person	-person=1090
@chile@-event	-event=7
@gladiator@-art	-art=391
@nasdaq@-organization	-organization=1
@earl_of_hereford@-title	-title=52
@indian_reservation@-art	-art=8
@kahului_airport@-location	-location=35
@dove@-location	-location=7
@searchin'@-art	-art=30
@jorge_julio@-person	-person=30
@golden_brown@-art	-art=27
@institute@-art	-art=2
@evelyn@-location	-location=18
@afikpo@-location	-location=24
@moses_ben_jacob_cordovero@-person	-person=23
@penelope@-person	-person=9
@alex_lawless@-person	-person=23
@fuji_heavy_industries@-organization	-organization=97
@lévis@-person	-person=2
@scott_la_rock@-person	-person=29
@channel_3@-person	-person=64
@septuagint@-language	-language=1
@heike_drechsler@-person	-person=38
@savitri@-location	-location=6
@kyōka_izumi@-person	-person=23
@joseph_benavidez@-person	-person=36
@amanda_craig@-person	-person=24
@cherry@-living_thing	-living_thing=7
@sunflower@-organization	-organization=1
@lingfield_derby_trial@-event	-event=82
@greenslade@-person	-person=47
@duke_of_aosta@-person	-person=5
@heller@-art	-art=1
@blackstar@-organization	-organization=14
@queens@-art	-art=4
@myer@-location	-location=1
@vanadzor@-location	-location=64
@prudence_liew@-art	-art=6
@provincial@-location	-location=55
@i'm_a_celebrity...get_me_out_of_here!@-broadcast_program	-broadcast_program=198
@king's_college_chapel,_cambridge@-person	-person=1
@enchant@-location	-location=2
@sb@-chemistry	-chemistry=1
@rohit_shetty@-person	-person=46
@cmg@-organization	-organization=8
@vikings@-location	-location=1
@breast_cancer@-disease	-disease=32
@national_archives_building@-location	-location=20
@red_cross@-event	-event=1
@atrato_river@-location	-location=32
@fuji@-food	-food=7
@island@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@avanti@-person	-person=1
@bute@-product	-product=1
@michael_hayes@-broadcast_program	-broadcast_program=18
@lexington@-location	-location=1266
@boumerdès_province@-location	-location=38
@union_forces@-location	-location=10
@licia_albanese@-organization	-organization=1
@hong_kong@-event	-event=19
@camelford@-location	-location=148
@lewis_h._morgan@-person	-person=42
@hamburger_hill@-event	-event=7
@the_olive_tree@-organization	-organization=96
@celina,_ohio@-location	-location=25
@second_film@-art	-art=13
@radcliffe_observatory@-location	-location=43
@lansdowne@-person	-person=3
@the_eagle@-location	-location=4
@charles_haid@-person	-person=48
@graham_thorpe@-person	-person=54
@over_the_rainbow@-broadcast_program	-broadcast_program=56
@earl_carroll@-person	-person=57
@rhydymwyn@-location	-location=8
@fk_radnički_pirot@-organization	-organization=20
@pyramids@-event	-event=3
@sullivan_arena@-location	-location=26
@potter_county@-location	-location=42
@blockade@-product	-product=1
@antonin_mercié@-person	-person=22
@graf@-person	-person=5
@55th@-event	-event=5
@varus@-person	-person=37
@hero_no._1@-art	-art=20
@bruce_cordell@-person	-person=23
@nathan_chapman@-person	-person=61
@pattani@-organization	-organization=2
@the_return_of_the_soldier@-art	-art=33
@shock@-art	-art=18
@gullah_gullah_island@-broadcast_program	-broadcast_program=36
@hyades@-location	-location=53
@office@-organization	-organization=6
@tai@-product	-product=1
@appian@-organization	-organization=1
@adoxophyes_orana@-living_thing	-living_thing=31
@devils_river@-location	-location=23
@the_gold_rush@-event	-event=3
@areva_nc@-organization	-organization=21
@whale@-living_thing	-living_thing=3
@absinthe@-food	-food=40
@todd_wiltshire@-person	-person=32
@yugoslavian@-language	-language=1
@tao@-location	-location=16
@football_league_south@-organization	-organization=28
@catholic@-religion-religion	-religion-religion=70
@valérie_kaprisky@-person	-person=23
@galveston@-art	-art=34
@ambrose@-location	-location=4
@hardwell@-location	-location=1
@clay@-person	-person=29
@vancouver_school_of_theology@-organization	-organization=24
@national_union_of_students@-organization	-organization=235
@ostrogoths@-location	-location=3
@columba@-person	-person=232
@green_standard_army@-organization	-organization=41
@domodedovo@-location	-location=51
@werewolves_of_london@-product	-product=3
@ambrose_bierce@-person	-person=270
@route_52@-location	-location=24
@dreamer@-art	-art=44
@de-lovely@-art	-art=53
@malout@-location	-location=20
@murmansk@-product	-product=4
@436@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@revolt@-event	-event=53
@serre@-location	-location=11
@wilson_yip@-person	-person=38
@shannon@-broadcast_program	-broadcast_program=11
@black_hill@-location	-location=26
@hamdi_v._rumsfeld@-event	-event=39
@bahreman_rural_district@-location	-location=33
@muscogee@-location	-location=13
@idlewild@-location	-location=9
@el_gouna@-location	-location=13
@lev@-finance-currency	-finance-currency=33
@frankfurt@-event	-event=4
@würzburg@-location	-location=1322
@kiev_pechersk_lavra@-location	-location=82
@tinsley@-person	-person=1
@earl_cadogan@-person	-person=4
@1959@-product	-product=1
@san_luigi_dei_francesi@-location	-location=52
@west_zone@-location	-location=41
@wallace_beery@-person	-person=401
@roddy_doyle@-person	-person=122
@san_beda_college@-organization	-organization=132
@somerville@-organization	-organization=13
@earl_of_orford@-person	-person=2
@misty_mountain_hop@-art	-art=29
@jonjo_o'neill@-person	-person=35
@stephen_stohn@-person	-person=24
@miami_international_film_festival@-event	-event=70
@paolo_borsellino@-person	-person=126
@who@-product	-product=2
@manchu@-living_thing	-living_thing=2
@skyscraper@-art	-art=71
@aes@-organization	-organization=35
@jon_cypher@-person	-person=38
@the_bear@-broadcast_program	-broadcast_program=1
@missolonghi@-location	-location=116
@redman@-broadcast_program	-broadcast_program=1
@taurus@-art	-art=16
@suakin@-event	-event=2
@geetha_arts@-organization	-organization=23
@port_glasgow@-location	-location=310
@shania_twain@-art	-art=6
@coronaviridae@-living_thing	-living_thing=20
@astor_piazzolla@-person	-person=75
@belle_île@-location	-location=100
@the_rum_diary@-art	-art=30
@montana@-art	-art=15
@winchester,_indiana@-location	-location=27
@paris_chamber_of_commerce@-organization	-organization=20
@letters@-person	-person=1
@pyramids@-location	-location=67
@andrea_del_sarto@-art	-art=1
@somerset_second_xi@-organization	-organization=53
@cree@-people-ethnicity	-people-ethnicity=779
@st._thomas_the_apostle@-location	-location=3
@sonny_rollins@-person	-person=715
@the_blizzards@-person	-person=60
@leisure@-location	-location=3
@port_union@-location	-location=22
@jane_wiedlin@-person	-person=121
@hawkins@-person	-person=28
@tokyo@-finance-stock_exchange	-finance-stock_exchange=11
@falerii@-location	-location=29
@livingstone@-art	-art=1
@tyra_banks@-person	-person=326
@vorskla@-organization	-organization=17
@selly_oak_hospital@-location	-location=24
@wilmer_allison@-person	-person=43
@2005_world_championships_in_athletics@-event	-event=190
@myrtle@-god	-god=1
@tom_wright@-person	-person=28
@rwd@-art	-art=2
@northeast_corridor_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=81
@playhouse@-location	-location=24
@the_swiss_family_robinson@-broadcast_program	-broadcast_program=13
@joel_c._rosenberg@-person	-person=22
@mercury_records@-organization	-organization=1535
@gresham's_school@-organization	-organization=299
@rheinbach@-location	-location=26
@university_athletic_association@-organization	-organization=127
@agano@-location	-location=9
@endesa@-organization	-organization=101
@guidonia_montecelio@-organization	-organization=1
@bucky_baxter@-person	-person=21
@the_masque@-organization	-organization=28
@fort_pitt@-location	-location=162
@ringmaster@-art	-art=26
@doctor_of_medicine@-education-educational_degree	-education-educational_degree=492
@galla@-language	-language=1
@creation@-organization	-organization=44
@the_youngbloods@-person	-person=68
@eastern_new_mexico@-organization	-organization=13
@areca_nut@-food	-food=34
@san_martin@-person	-person=9
@elizabeth_bowen@-person	-person=89
@lee_pace@-person	-person=73
@morristown@-organization	-organization=1
@street@-art	-art=2
@ix@-body_part	-body_part=1
@xanadu@-art	-art=196
@barbarossa@-person	-person=65
@silver_lion@-award	-award=58
@tanzwut@-art	-art=1
@peninsular@-event	-event=11
@vespertilioninae@-living_thing	-living_thing=182
@tls@-art	-art=12
@san_pietro@-event	-event=2
@black_tide@-art	-art=1
@repulsion@-person	-person=28
@battle_of_cropredy_bridge@-event	-event=20
@echo@-product	-product=15
@dufferin_roblin@-person	-person=120
@bob_taylor@-event	-event=1
@coriolanus@-person	-person=8
@misaki_doi@-person	-person=53
@obscura@-art	-art=3
@daniel_murphy@-person	-person=23
@ontv@-organization	-organization=2
@rescue@-product	-product=4
@the_scarlet_and_the_black@-art	-art=1
@piet_retief@-location	-location=20
@dorothy_tree@-person	-person=20
@ladybirds@-living_thing	-living_thing=12
@iwate@-location	-location=2
@british_science_fiction_association@-organization	-organization=49
@blue_angel@-person	-person=14
@hardin@-person	-person=13
@jazz@-product	-product=6
@maritime_museum@-location	-location=21
@a_station@-location	-location=33
@catherine@-location	-location=4
@controversial@-award	-award=1
@vivendi@-organization	-organization=167
@kasserine@-location	-location=19
@a_guy_called_gerald@-person	-person=74
@morden@-art	-art=2
@naked@-person	-person=1
@southern_suburbs@-organization	-organization=10
@old_leighlin@-location	-location=32
@international_kickboxing_federation@-organization	-organization=48
@sittingbourne@-organization	-organization=84
@usc@-event	-event=1
@matera@-location	-location=89
@bernd_meinunger@-person	-person=40
@eleventh@-law	-law=1
@shen_kuo@-person	-person=116
@toshiba@-organization	-organization=724
@sloan_fellowship@-organization	-organization=1
@arboga@-location	-location=64
@yaqui@-people-ethnicity	-people-ethnicity=20
@football_league_one_play-offs@-organization	-organization=1
@grass@-medicine-drug	-medicine-drug=1
@wellesley@-product	-product=6
@share@-product	-product=8
@albert@-broadcast_program	-broadcast_program=2
@vixen@-product	-product=13
@bavarian_army@-organization	-organization=51
@hobo_with_a_shotgun@-art	-art=23
@sunny@-person	-person=77
@kittson_county@-location	-location=74
@william_john_cox@-person	-person=22
@altar@-location	-location=10
@luziânia@-organization	-organization=4
@airlines_png@-organization	-organization=20
@steve_tibbetts@-person	-person=22
@june_21@-event	-event=3
@aníbal_acevedo_vilá@-person	-person=128
@treehugger@-art	-art=1
@cerys_matthews@-person	-person=105
@west_point@-product	-product=1
@freemantle@-location	-location=30
@lina_wertmüller@-person	-person=112
@ramón_barros_luco@-person	-person=34
@avignon@-organization	-organization=3
@gifford@-person	-person=4
@emmerich@-person	-person=2
@the_new_avengers@-broadcast_program	-broadcast_program=137
@shilton@-person	-person=2
@ojai@-event	-event=1
@nationalliga_a@-organization	-organization=221
@wilco@-art	-art=1
@stuart@-location	-location=4
@rescue@-art	-art=10
@orbis_books@-organization	-organization=34
@hatton@-person	-person=3
@teodoro_agoncillo@-person	-person=23
@noir_désir@-person	-person=76
@emmet@-person	-person=3
@duloe@-location	-location=26
@shankara@-god	-god=2
@englishmen@-organization	-organization=1
@royal_burgh@-location	-location=26
@sterne@-person	-person=24
@a@-chemistry	-chemistry=16
@smart@-transit	-transit=6
@depaul_university@-organization	-organization=682
@central_park_media@-organization	-organization=146
@jeff_deyo@-person	-person=23
@michael_withers@-person	-person=46
@bahadoor@-person	-person=37
@petroleum@-medicine-drug	-medicine-drug=1
@caythorpe@-location	-location=20
@robert@-person	-person=627
@manimal@-broadcast_program	-broadcast_program=36
@the_jersey_journal@-art	-art=28
@marjorie_lord@-person	-person=32
@eric_reed@-person	-person=54
@sassello@-location	-location=20
@portugalete@-location	-location=54
@william_strang@-person	-person=26
@my_kitchen_rules@-broadcast_program	-broadcast_program=34
@leduc@-organization	-organization=2
@phil_jamieson@-person	-person=24
@jus_allah@-person	-person=34
@copa's@-event	-event=1
@shenyang@-transit	-transit=1
@steve_lake@-person	-person=19
@flathead@-people-ethnicity	-people-ethnicity=38
@exciter@-person	-person=33
@justin_hartley@-person	-person=49
@kaliakra@-location	-location=23
@albert_namatjira@-person	-person=56
@gunn@-art	-art=12
@derailed@-art	-art=29
@department_of_health@-title	-title=1
@rabban_hormizd@-location	-location=25
@ralls@-person	-person=3
@tony@-award	-award=274
@golden_grove@-product	-product=3
@banat_zrenjanin@-organization	-organization=22
@thelma_houston@-person	-person=141
@first_baptist_church@-location	-location=61
@ronan_parke@-person	-person=23
@francisco_múgica@-person	-person=22
@querétaro@-organization	-organization=63
@london_blitz@-organization	-organization=16
@bato@-location	-location=28
@avon_old_farms@-organization	-organization=32
@bad_25@-art	-art=26
@bishop_of_wakefield@-title	-title=37
@man_of_the_year@-art	-art=44
@pennsylvania_department_of_transportation@-organization	-organization=187
@carolingian@-person	-person=6
@pacific_war@-event	-event=1181
@u.s._1@-location	-location=277
@namur@-location	-location=227
@vandenberg@-location	-location=61
@cracow@-location	-location=72
@richard_durbin@-person	-person=58
@my_love@-art	-art=93
@phthia@-location	-location=36
@martinez@-location	-location=121
@jim_davenport@-person	-person=23
@cargo@-person	-person=7
@the_fat_duck@-location	-location=34
@cy_coben@-person	-person=20
@arkansas@-location	-location=143
@bolivia@-title	-title=2
@british_rabbit_council@-organization	-organization=21
@the_grifters@-art	-art=60
@crocodile@-organization	-organization=1
@the_battle_of_evermore@-art	-art=24
@darts@-product	-product=1
@ayan@-location	-location=18
@eliot_feld@-person	-person=20
@red_pepper@-food	-food=38
@iv@-person	-person=15
@2010–11@-event	-event=709
@gamesmaster@-art	-art=16
@kathy_troccoli@-art	-art=1
@microsoft_press@-organization	-organization=35
@irish_repertory_theatre@-location	-location=29
@warsaw_philharmonic_orchestra@-person	-person=67
@paiyaa@-art	-art=53
@moon_landrieu@-person	-person=49
@design@-title	-title=15
@british_isles@-language	-language=1
@pete_peeters@-person	-person=23
@burton_raffel@-person	-person=22
@modder_river@-event	-event=21
@the_mole@-broadcast_program	-broadcast_program=40
@passer@-location	-location=6
@paramount@-location	-location=43
@bristol@-event	-event=2
@stuttgart_hauptbahnhof@-location	-location=38
@schneider@-organization	-organization=80
@interstate_batteries@-organization	-organization=24
@ostrich@-living_thing	-living_thing=151
@miller@-art	-art=1
@laos@-title	-title=1
@stephen_hopkins@-product	-product=2
@opa-locka@-location	-location=25
@choke@-person	-person=2
@odisha@-people-ethnicity	-people-ethnicity=1
@trespass@-person	-person=4
@democracy_is_freedom_–_the_daisy@-organization	-organization=93
@pelican@-location	-location=22
@harbour@-computer-programming_language	-computer-programming_language=3
@puya@-location	-location=1
@livonian@-organization	-organization=3
@wiener_sport-club@-organization	-organization=52
@hulme@-location	-location=111
@battle@-person	-person=2
@new_bedford@-organization	-organization=2
@sun_prairie@-location	-location=21
@kunchacko_boban@-person	-person=116
@miguel_a._de_la_torre@-person	-person=20
@19th@-organization	-organization=27
@committed@-broadcast_program	-broadcast_program=20
@phyllonorycter_platani@-living_thing	-living_thing=29
@the_chevy_chase_show@-broadcast_program	-broadcast_program=20
@derek_haas@-person	-person=20
@gaya@-language	-language=5
@newbury@-event	-event=5
@dmitri_shostakovich@-art	-art=1
@chicago_winds@-organization	-organization=23
@lawson@-person	-person=88
@internet_explorer_6@-product	-product=46
@british_academy_television_awards@-event	-event=7
@access@-broadcast-tv_channel	-broadcast-tv_channel=11
@117@-location	-location=12
@tuscania@-product	-product=1
@vila_nova@-organization	-organization=66
@george_brown@-organization	-organization=1
@speak@-person	-person=2
@palais_schaumburg@-person	-person=11
@knight_ridder@-organization	-organization=163
@broom@-location	-location=8
@lloyd_webber@-person	-person=21
@ministry_of_economy,_trade_and_industry@-organization	-organization=59
@kami@-location	-location=45
@waverley@-product	-product=13
@jls@-art	-art=13
@the_originals@-art	-art=1
@keisha_buchanan@-person	-person=150
@primetime_emmy@-event	-event=3
@goa@-title	-title=3
@teplice@-location	-location=142
@play_the_game@-broadcast_program	-broadcast_program=12
@robert_z'dar@-person	-person=28
@minden@-product	-product=1
@waterland@-location	-location=35
@simon_munnery@-person	-person=35
@huon@-location	-location=26
@golf@-person	-person=1
@wesley_house@-organization	-organization=21
@alexander_hamilton@-art	-art=1
@honey@-person	-person=3
@bigwig@-computer-programming_language	-computer-programming_language=1
@litton_industries@-organization	-organization=121
@tuvan@-location	-location=2
@david_parkin@-person	-person=36
@azteca@-location	-location=5
@caria@-location	-location=358
@ron_rubin@-person	-person=22
@5th_avenue@-food	-food=3
@lucky@-art	-art=92
@women@-event	-event=7
@grime@-person	-person=218
@independent_media_center@-organization	-organization=27
@4th_armoured_brigade@-event	-event=1
@sol_invictus@-god	-god=61
@the_daily_mirror@-art	-art=24
@sevilla@-event	-event=1
@the_little_rascals@-broadcast_program	-broadcast_program=15
@vivian_girls@-person	-person=50
@shiga@-location	-location=16
@fritz@-person	-person=30
@ghosts@-product	-product=1
@greenslade@-art	-art=3
@eastern_church@-religion-religion	-religion-religion=20
@vm@-chemistry	-chemistry=2
@isthmus@-location	-location=25
@naga@-person	-person=6
@jurby@-organization	-organization=1
@indiana_state_police@-organization	-organization=30
@canarias@-location	-location=5
@sungrebe@-living_thing	-living_thing=26
@lois_lowry@-person	-person=97
@80@-art	-art=5
@plymouth_theatre@-location	-location=20
@méxico@-event	-event=3
@huyton@-location	-location=23
@piveshk_rural_district@-location	-location=41
@dunkirk_evacuation@-event	-event=189
@fred_thompson@-person	-person=33
@colesville@-location	-location=35
@michael_wincott@-person	-person=61
@showa@-event	-event=15
@c64@-product	-product=101
@aberlour@-location	-location=37
@pla@-organization	-organization=150
@you_raise_me_up@-art	-art=92
@snipe@-event	-event=1
@vaness_del_moral@-person	-person=24
@electronic_industries_alliance@-organization	-organization=43
@above@-person	-person=4
@dr._phil@-education-educational_degree	-education-educational_degree=1
@rita_grande@-person	-person=53
@james_allan@-title	-title=1
@bill_beach@-person	-person=21
@huxley@-product	-product=1
@harrison@-person	-person=113
@royal@-living_thing	-living_thing=2
@olmütz@-event	-event=1
@zero@-broadcast_program	-broadcast_program=3
@shaker_heights@-location	-location=77
@somerset@-location	-location=5533
@the_score@-art	-art=72
@stockhausen@-person	-person=50
@trap@-art	-art=12
@california_university_of_pennsylvania@-organization	-organization=149
@liaoning@-location	-location=1414
@kelantan@-organization	-organization=101
@roope_latvala@-person	-person=55
@xyz@-art	-art=4
@n17@-art	-art=1
@mfa@-education-educational_degree	-education-educational_degree=572
@neuilly@-location	-location=44
@british_railways@-organization	-organization=25
@dunblane@-location	-location=155
@the_alan_clark_diaries@-broadcast_program	-broadcast_program=22
@lovers_and_friends@-broadcast_program	-broadcast_program=21
@samuel_griffith@-person	-person=58
@my_lai_massacre@-event	-event=106
@barcoo@-product	-product=2
@the_boxer_rebellion@-event	-event=1
@blue_lines@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@ralston@-organization	-organization=20
@mrt@-transit	-transit=79
@commonwealth_war_graves@-location	-location=1
@david_tomblin@-person	-person=20
@monkey@-person	-person=4
@pedro_mascarenhas@-person	-person=23
@missouri@-location	-location=275
@faiyaz_khan@-person	-person=21
@malaika@-person	-person=10
@ss_rex@-product	-product=21
@leopold_v,_archduke_of_austria@-person	-person=21
@blockbusters@-organization	-organization=1
@siege_of_malta@-event	-event=55
@guava@-living_thing	-living_thing=5
@niger_delta@-event	-event=3
@patscherkofel@-location	-location=26
@chinese_under-20_national_team@-organization	-organization=22
@diary@-person	-person=3
@roswell_high@-broadcast_program	-broadcast_program=2
@south_kensington@-art	-art=3
@differdange@-organization	-organization=12
@empire@-location	-location=604
@kawabe@-person	-person=1
@amur@-location	-location=150
@combat@-product	-product=18
@times@-location	-location=1
@bredasdorp@-location	-location=42
@donetsk@-location	-location=649
@cypress@-product	-product=1
@maranao@-language	-language=16
@indefatigable@-location	-location=1
@tara@-god	-god=3
@marlin@-product	-product=4
@romania@-finance-currency	-finance-currency=3
@tigmanshu_dhulia@-person	-person=40
@nuthin'_but_a_'g'_thang@-art	-art=24
@gmina_wielkie_oczy@-location	-location=22
@rockaway@-product	-product=1
@firhill@-location	-location=37
@southern_california@-organization	-organization=186
@tesla@-location	-location=2
@castellón@-organization	-organization=33
@jojo@-person	-person=239
@harriman@-organization	-organization=1
@hella@-location	-location=11
@kingdom_of_spain@-location	-location=43
@valdez@-location	-location=145
@beja@-title	-title=1
@victory_at_sea@-person	-person=1
@arca@-finance-stock_exchange	-finance-stock_exchange=1
@european_council@-location	-location=404
@celaya@-organization	-organization=40
@mi_gorda_bella@-broadcast_program	-broadcast_program=25
@737@-product	-product=52
@sunburn@-art	-art=22
@nash@-chemistry	-chemistry=1
@glucose@-chemistry	-chemistry=47
@63@-event	-event=2
@naseby@-location	-location=30
@bucks_fizz@-food	-food=1
@o2@-organization	-organization=7
@the_wave@-location	-location=6
@channel@-living_thing	-living_thing=5
@creswell@-location	-location=31
@john_day@-person	-person=123
@richard_nixon@-person	-person=4070
@ch@-broadcast_network	-broadcast_network=17
@shorty_long@-person	-person=22
@agricultural_research_service@-organization	-organization=120
@sss@-product	-product=1
@edinburgh_evening_news@-art	-art=68
@the_movement@-organization	-organization=14
@st._mary's@-organization	-organization=21
@antoine-jean_gros@-person	-person=49
@chitimacha@-people-ethnicity	-people-ethnicity=32
@fremont@-organization	-organization=1
@beargrass_creek@-location	-location=35
@2013@-award	-award=5
@biddulph@-title	-title=1
@railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=39
@gloucester_city@-organization	-organization=151
@beat_generation@-art	-art=3
@john_fairfield@-person	-person=21
@walter_sisulu@-location	-location=1
@albanians@-language	-language=1
@deichtorhallen@-location	-location=36
@johnny_hayes@-person	-person=20
@robbins@-location	-location=22
@lille@-organization	-organization=400
@anton_yelchin@-person	-person=121
@elizabethan@-organization	-organization=51
@hermes@-product	-product=24
@local@-organization	-organization=5
@365@-location	-location=3
@butler_university@-organization	-organization=405
@méxico@-location	-location=66
@fern@-broadcast_program	-broadcast_program=5
@sheriff@-organization	-organization=38
@petrolia_squires@-organization	-organization=25
@splashdown@-art	-art=4
@grappa@-location	-location=1
@moonlight@-person	-person=3
@longwood@-location	-location=85
@world_psychiatric_association@-organization	-organization=58
@san_miguel@-location	-location=240
@up_all_night@-broadcast_program	-broadcast_program=87
@bosnia_and_herzegovina_national_basketball_team@-organization	-organization=20
@reeds@-living_thing	-living_thing=57
@groningen@-event	-event=3
@tony@-person	-person=99
@cris_kirkwood@-person	-person=26
@wilderness@-person	-person=2
@tom_moldvay@-person	-person=33
@dalmally@-location	-location=32
@world_archery_federation@-organization	-organization=89
@international_federation_of_accountants@-organization	-organization=111
@kent_second_xi@-organization	-organization=41
@newfane@-location	-location=41
@springer@-living_thing	-living_thing=1
@epic@-language	-language=1
@chaparral_and_woodlands@-location	-location=26
@surrey_county_football_association@-organization	-organization=24
@guyana@-location	-location=3546
@hopetown@-location	-location=20
@bryanne_stewart@-person	-person=20
@woodham_brothers@-organization	-organization=86
@weaver@-living_thing	-living_thing=29
@bolinao@-language	-language=6
@ruabon@-location	-location=148
@blood_ties@-art	-art=16
@kettle_creek@-event	-event=3
@grand_prix_final@-event	-event=48
@consciousness_explained@-art	-art=22
@pike@-person	-person=5
@sphacteria@-location	-location=26
@biophysical_society@-organization	-organization=43
@marengo@-product	-product=21
@magic@-art	-art=145
@crimson_glory@-person	-person=48
@medzilaborce@-location	-location=32
@new_hampshire_supreme_court@-organization	-organization=80
@taylor,_texas@-location	-location=24
@department_of_trade_and_industry@-title	-title=1
@bajan@-people-ethnicity	-people-ethnicity=9
@kenneth_gaburo@-person	-person=22
@arquitectonica@-organization	-organization=58
@mostyn@-location	-location=38
@klaus_nomi@-art	-art=4
@stalingrad@-product	-product=5
@burnley@-location	-location=687
@john_tiltman@-person	-person=21
@lombards@-people-ethnicity	-people-ethnicity=836
@2006_wimbledon_championships@-event	-event=32
@ciudad_guzmán@-location	-location=21
@movement@-religion-religion	-religion-religion=1
@rouen-les-essarts@-location	-location=20
@amelia@-person	-person=8
@82nd@-event	-event=2
@caquetá@-location	-location=24
@four_to_the_bar@-person	-person=26
@fitzroy@-person	-person=8
@australians@-people-ethnicity	-people-ethnicity=71
@amalthea@-location	-location=40
@2012–13_season@-organization	-organization=6
@maui@-title	-title=1
@fast_and_loose@-broadcast_program	-broadcast_program=13
@7_walkers@-person	-person=22
@supreme_director@-title	-title=48
@woolwich_arsenal@-location	-location=77
@troop@-living_thing	-living_thing=1
@connecticut_department_of_transportation@-organization	-organization=89
@elphinstone@-title	-title=2
@chaves@-location	-location=43
@golf@-organization	-organization=4
@asian_cultural_council@-organization	-organization=35
@concepcion@-location	-location=80
@bapaume@-location	-location=86
@nawab_of_bhopal@-person	-person=34
@louis_archinard@-person	-person=20
@disraeli@-art	-art=36
@brasenose_college@-organization	-organization=63
@brazil@-title	-title=5
@san_antonio_scorpions@-organization	-organization=88
@moruroa@-location	-location=43
@varde@-organization	-organization=5
@keyboard@-art	-art=11
@awi@-people-ethnicity	-people-ethnicity=23
@tito@-art	-art=3
@gilbert_seldes@-person	-person=34
@leonardo_loredan@-person	-person=21
@lars_frederiksen@-person	-person=83
@maine_road@-organization	-organization=11
@deadmau5@-person	-person=211
@wendland@-location	-location=24
@euro@-living_thing	-living_thing=1
@the_forgotten@-broadcast_program	-broadcast_program=44
@patrick_fabian@-person	-person=36
@mercer@-person	-person=68
@arturo_prat@-location	-location=4
@yonaguni@-language	-language=2
@publishing@-title	-title=52
@jeanne_d'arc@-product	-product=22
@kumamoto@-location	-location=209
@on_war@-art	-art=56
@st._gallen@-organization	-organization=50
@dougie_payne@-person	-person=27
@division_2@-organization	-organization=311
@nakhon_nayok@-organization	-organization=3
@n9@-product	-product=7
@big_river@-art	-art=129
@repeater@-person	-person=15
@belene@-location	-location=20
@cbc_records@-broadcast_network	-broadcast_network=1
@belgium@-person	-person=9
@natasha_katz@-person	-person=25
@the_invincible_iron_man@-product	-product=5
@hulst@-person	-person=5
@element@-organization	-organization=10
@jenny_lind@-location	-location=3
@acadie@-location	-location=13
@lechmere@-location	-location=41
@elbe@-location	-location=1235
@churchill_downs@-organization	-organization=2
@tenchi_in_tokyo@-broadcast_program	-broadcast_program=49
@let_it_rock@-art	-art=29
@eurovision_song_contest_1965@-event	-event=31
@luke_bailey@-person	-person=27
@calvin_chen@-person	-person=50
@tama_janowitz@-person	-person=26
@erie_international_airport@-location	-location=22
@amore@-art	-art=19
@come_fly_with_me@-art	-art=35
@college_park@-location	-location=144
@waves@-organization	-organization=5
@the_following_season@-event	-event=262
@chełmno@-location	-location=215
@springfield@-art	-art=6
@helensburgh@-location	-location=229
@barry_fitzgerald@-person	-person=122
@jean_de_vienne@-person	-person=16
@turner@-location	-location=42
@mcgrath@-location	-location=31
@sacred_heart_cathedral_preparatory@-organization	-organization=25
@denison@-location	-location=257
@twister@-living_thing	-living_thing=1
@follow_the_leader@-art	-art=35
@black_pepper@-food	-food=24
@her_majesty@-person	-person=6
@morgan_bulkeley@-person	-person=26
@animosity@-art	-art=19
@septa@-organization	-organization=514
@grapevine@-food	-food=1
@57th@-event	-event=4
@wayzata@-organization	-organization=2
@gallo@-organization	-organization=7
@muslims@-event	-event=3
@cannabaceae@-living_thing	-living_thing=40
@francesco_cossiga@-person	-person=124
@kuber@-person	-person=26
@wijchen@-location	-location=39
@auburn,_new_york@-location	-location=251
@cross@-event	-event=11
@offensive@-title	-title=1
@rakai_district@-location	-location=27
@director@-title	-title=1987
@something_for_the_boys@-art	-art=25
@δ@-art	-art=37
@ziggo@-organization	-organization=48
@bbc@-location	-location=1
@itasca@-location	-location=102
@girija_prasad_koirala@-person	-person=96
@sturminster_newton@-location	-location=67
@39th_academy_awards@-event	-event=28
@irkutsk_oblast@-location	-location=336
@dm@-location	-location=1
@ardfinnan@-location	-location=21
@aveiro@-organization	-organization=1
@robert_manne@-person	-person=36
@whatever_it_takes@-art	-art=21
@clallam@-product	-product=13
@cedric_maxwell@-person	-person=51
@zoe_lister-jones@-person	-person=23
@matt_howard@-person	-person=21
@bob_merrill@-person	-person=146
@ais@-people-ethnicity	-people-ethnicity=10
@parliamentary_elections@-organization	-organization=7
@california_state_senate_districts@-location	-location=32
@jackson_mac_low@-person	-person=46
@university_of_virginia@-organization	-organization=3785
@microstation@-product	-product=28
@snowbird@-organization	-organization=2
@qanat@-location	-location=26
@doctors@-art	-art=2
@mgm@-location	-location=4
@recording@-art	-art=4
@earl_carroll@-location	-location=1
@finney_county@-location	-location=39
@granta@-art	-art=276
@monongahela@-product	-product=10
@alexandru_ioan_cuza@-person	-person=124
@leicester_abbey@-location	-location=24
@malone@-person	-person=81
@greta@-location	-location=32
@friedrich_august_ii@-person	-person=32
@therapy@-art	-art=15
@tawny@-person	-person=1
@jules_romains@-person	-person=60
@sir_patrick_spens@-person	-person=2
@cheetah@-location	-location=5
@mostovoi@-person	-person=28
@waco_siege@-event	-event=45
@toledo@-location	-location=1704
@poland_spring@-food	-food=22
@george_johnson@-organization	-organization=1
@women's_national_basketball_association@-event	-event=5
@george_lansbury@-person	-person=111
@jr@-organization	-organization=110
@plastic@-chemistry	-chemistry=1
@don't_wait_up@-broadcast_program	-broadcast_program=31
@dharamsala@-location	-location=35
@kant@-location	-location=3
@hindu_american_foundation@-organization	-organization=28
@pickens@-product	-product=1
@j._donald_cameron@-person	-person=30
@boston_yanks@-event	-event=4
@canfield,_ohio@-location	-location=26
@weber@-person	-person=258
@theresa_sokyrka@-person	-person=23
@palacios@-person	-person=1
@robert_wells@-person	-person=108
@american_board_of_internal_medicine@-organization	-organization=48
@cratinus@-person	-person=30
@mark_verheiden@-person	-person=43
@c-2_500_m@-event	-event=119
@ion_dragoumis@-location	-location=1
@see_below@-event	-event=3
@terrell_buckley@-person	-person=28
@najaf@-organization	-organization=4
@john_stewart,_duke_of_albany@-person	-person=28
@deadline@-art	-art=45
@east_london_line@-location	-location=130
@w._heath_robinson@-person	-person=30
@stampede_wrestling_hall_of_fame@-organization	-organization=44
@white_people@-people-ethnicity	-people-ethnicity=28
@hungarian_parliament_building@-location	-location=37
@zaxby's@-location	-location=20
@taoiseach@-title	-title=1328
@omar_gonzalez@-person	-person=26
@brass@-location	-location=11
@huntington@-person	-person=14
@dairy@-organization	-organization=1
@sheffield@-organization	-organization=171
@kalev@-organization	-organization=28
@william_wirt@-person	-person=64
@2c-i@-medicine-drug	-medicine-drug=21
@fl@-finance-currency	-finance-currency=3
@alcazar@-location	-location=6
@acid@-product	-product=6
@act_theatre@-organization	-organization=30
@henry_hudson@-location	-location=1
@tala@-language	-language=1
@uva@-location	-location=31
@marisol@-art	-art=5
@goya@-person	-person=65
@once@-person	-person=2
@byram@-location	-location=15
@nene@-location	-location=26
@landini@-organization	-organization=21
@spartak@-art	-art=1
@tito@-location	-location=7
@the_arsenio_hall_show@-person	-person=1
@borland_c++@-organization	-organization=1
@a_perfect_day@-art	-art=21
@jamrud@-person	-person=1
@bowman@-location	-location=42
@commission_on_sustainable_development@-organization	-organization=38
@irish_chamber_orchestra@-person	-person=20
@bypass@-medicine-medical_treatment	-medicine-medical_treatment=12
@canonical@-organization	-organization=41
@granta@-location	-location=1
@huntsville@-location	-location=672
@richie_porte@-person	-person=84
@fourth@-location	-location=12
@persona@-person	-person=1
@ninjaman@-broadcast_program	-broadcast_program=1
@brienne@-location	-location=12
@white_rock@-location	-location=103
@vera_miles@-person	-person=140
@planet_of_the_apes@-art	-art=369
@york_river@-location	-location=210
@oud@-product	-product=76
@shangri-la@-organization	-organization=10
@kim_medcalf@-person	-person=42
@stages@-location	-location=1
@i_didn't_do_it@-broadcast_program	-broadcast_program=18
@euzophera_bigella@-living_thing	-living_thing=25
@this_will_destroy_you@-art	-art=2
@king_david@-person	-person=58
@giuffria@-art	-art=1
@the_liar@-art	-art=22
@nicola@-people-ethnicity	-people-ethnicity=3
@comoros@-organization	-organization=2
@austrade@-organization	-organization=23
@r@-living_thing	-living_thing=1
@longinus@-person	-person=78
@helen_reddy@-person	-person=235
@the_roanoke_times@-art	-art=36
@allen@-person	-person=70
@botanical_gardens@-location	-location=22
@sacred_heart@-location	-location=15
@tim_christensen@-person	-person=41
@chaozhou@-location	-location=176
@grange@-location	-location=10
@tryon@-location	-location=18
@gray_whale@-living_thing	-living_thing=21
@catholic_worker@-organization	-organization=15
@i-15@-product	-product=21
@lev_gumilev@-person	-person=38
@ferry_county,_washington@-location	-location=22
@university_city@-organization	-organization=5
@seneca@-person	-person=18
@mundelein@-location	-location=55
@serbians@-location	-location=5
@gregory_doran@-person	-person=27
@boa@-living_thing	-living_thing=56
@a_single_man@-art	-art=41
@kamakura@-art	-art=1
@guided_by_voices@-person	-person=212
@acetylene@-chemistry	-chemistry=19
@route_57@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@toyota_celica_gt-four@-product	-product=34
@my_american_heart@-person	-person=30
@woodrow@-location	-location=23
@cupid@-broadcast_program	-broadcast_program=41
@games@-product	-product=5
@kronoberg_county@-location	-location=119
@kovačica@-location	-location=43
@battle_of_ortona@-event	-event=20
@newcastle_racecourse@-location	-location=31
@kilmainham@-location	-location=86
@otter@-living_thing	-living_thing=123
@peter_guinness@-person	-person=27
@out_of_bounds@-product	-product=1
@joan_armatrading@-art	-art=10
@vršac@-organization	-organization=1
@kelso@-person	-person=1
@the_troth@-organization	-organization=21
@sangrur@-location	-location=72
@heidi@-event	-event=1
@neston@-location	-location=57
@sporting_clube_de_portugal_b@-organization	-organization=29
@laurent_terzieff@-person	-person=45
@ieuan_wyn_jones@-person	-person=41
@verona@-person	-person=1
@department_for_international_development@-organization	-organization=226
@bl@-location	-location=18
@davidson@-person	-person=32
@rhino@-living_thing	-living_thing=51
@bearwood@-location	-location=17
@johnny_jacobs@-person	-person=20
@producers_guild_of_america_award@-award	-award=41
@wöllstein@-location	-location=23
@the_fletcher_school_of_law_and_diplomacy@-organization	-organization=92
@kaskaskia,_illinois@-location	-location=56
@downs@-person	-person=4
@ewing@-location	-location=21
@edward_wadsworth@-person	-person=41
@prince_charming@-broadcast_program	-broadcast_program=7
@the_pleasure_principle@-art	-art=43
@kings@-person	-person=2
@state_comptroller@-title	-title=74
@friedrichsdorf@-location	-location=38
@inman@-organization	-organization=5
@warrenpoint@-event	-event=1
@laal@-person	-person=17
@caloocan@-location	-location=107
@chief_of_naval_operations@-title	-title=722
@joshua_tree@-location	-location=9
@don_cossacks@-organization	-organization=126
@cabeiri@-god	-god=33
@joe_líder@-person	-person=28
@sauramoeba@-living_thing	-living_thing=23
@clydesdale@-living_thing	-living_thing=15
@middle_temple@-location	-location=1411
@caught_in_the_act@-art	-art=27
@welsh_liberal_democrats@-organization	-organization=32
@grant's_tomb@-location	-location=57
@likoma_island@-location	-location=23
@ryan_gracie@-person	-person=23
@human@-living_thing	-living_thing=166
@georgia_brown@-person	-person=41
@the_rembrandts@-person	-person=60
@radio@-product	-product=1
@lindsay@-location	-location=133
@minerva@-location	-location=26
@downside@-organization	-organization=18
@johann_christoph_gottsched@-person	-person=39
@youth_group@-organization	-organization=1
@david_dale@-person	-person=29
@lou_reed@-art	-art=8
@eragon@-product	-product=2
@mustangs@-product	-product=7
@jean_shrimpton@-person	-person=65
@bulletproof@-art	-art=41
@m7@-product	-product=2
@the_all-new_popeye_hour@-broadcast_program	-broadcast_program=23
@john_walsh@-person	-person=114
@sakaryaspor@-organization	-organization=93
@texarkana@-organization	-organization=7
@natalia_sedova@-person	-person=21
@xiamen@-location	-location=456
@epic_comics@-organization	-organization=196
@soviet_troops@-organization	-organization=37
@joanne_dru@-person	-person=77
@újpest@-organization	-organization=95
@enoch_sontonga@-person	-person=24
@cox@-person	-person=27
@wimbledon@-event	-event=1802
@alexandria@-title	-title=16
@gods_and_monsters@-person	-person=7
@gwyneth_lewis@-person	-person=34
@yamhill_river@-location	-location=31
@appalachian_regional_commission@-organization	-organization=77
@john_george_ii,_prince_of_anhalt-dessau@-person	-person=21
@torgau@-event	-event=5
@melrose@-organization	-organization=19
@q@-person	-person=2
@rca@-organization	-organization=1965
@the_sun-herald@-art	-art=134
@420@-location	-location=1
@rolla@-location	-location=90
@free@-person	-person=296
@shackleton@-location	-location=7
@behind_enemy_lines@-art	-art=50
@territories@-location	-location=32
@nord@-product	-product=3
@the_snapper@-art	-art=9
@joe_posnanski@-person	-person=30
@thomas_c._kinkaid@-person	-person=51
@teller@-person	-person=35
@the_rugrats_movie@-art	-art=64
@cca@-organization	-organization=19
@nbc@-broadcast_program	-broadcast_program=573
@damocles@-product	-product=1
@hiram@-organization	-organization=5
@silica@-location	-location=11
@ben_pimlott@-person	-person=25
@battle_of_tricamarum@-event	-event=20
@michael_smuin@-person	-person=20
@ncaa_division_ii@-organization	-organization=200
@pi@-location	-location=12
@daybreak@-location	-location=3
@philippines_campaign@-event	-event=57
@japanese_occupation_of_the_philippines@-location	-location=1
@in_memory_yet_green@-art	-art=21
@cer@-organization	-organization=10
@nme@-award	-award=1
@british_colonial@-event	-event=2
@hope_springs@-broadcast_program	-broadcast_program=18
@nanaji_deshmukh@-person	-person=20
@st._xavier's_high_school,_patna@-organization	-organization=32
@cuauhtémoc@-location	-location=39
@heligoland@-location	-location=346
@mk@-location	-location=1
@rené@-art	-art=14
@idaho@-organization	-organization=220
@pearl_harbor@-event	-event=210
@war_of_the_regulation@-event	-event=32
@plaxo@-organization	-organization=20
@operation@-event	-event=18
@yelena_bonner@-person	-person=25
@stealers_wheel@-person	-person=53
@kostas_katsouranis@-person	-person=24
@harlequin@-organization	-organization=32
@if_i_had_you@-art	-art=69
@tmc@-broadcast_network	-broadcast_network=2
@thanksgiving_day@-time	-time=152
@quinnipiac@-people-ethnicity	-people-ethnicity=34
@civil_service@-organization	-organization=25
@mario_balotelli@-person	-person=116
@nergal@-god	-god=83
@taxman@-art	-art=36
@giant_steps@-person	-person=5
@air_raids@-event	-event=37
@tony_scheffler@-person	-person=39
@la_chaux-de-fonds@-organization	-organization=11
@shlomo_mintz@-person	-person=44
@artemisia@-product	-product=2
@hristo_botev@-person	-person=89
@mogul@-event	-event=1
@b_class@-event	-event=1
@eland@-location	-location=5
@five_fingers@-art	-art=7
@jump@-title	-title=1
@nguni@-people-ethnicity	-people-ethnicity=62
@tabor@-location	-location=34
@31@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=19
@middlesex@-person	-person=2
@auto_trader@-internet-website	-internet-website=1
@surinder_kaur@-person	-person=29
@banksia_ericifolia@-living_thing	-living_thing=24
@legendary@-product	-product=7
@run@-person	-person=13
@nassau@-product	-product=11
@national_anti-vivisection_society@-organization	-organization=22
@stoke-by-nayland@-location	-location=24
@new_sensations@-art	-art=10
@geneva@-location	-location=5903
@aden_international_airport@-location	-location=31
@obersaxen@-location	-location=22
@spencer_charters@-person	-person=64
@elias_james_corey@-person	-person=26
@erika_alexander@-person	-person=22
@oxyptilus_parvidactyla@-living_thing	-living_thing=34
@aniello_falcone@-person	-person=22
@kannagi@-art	-art=1
@colton@-location	-location=123
@gillan@-location	-location=1
@market_street@-organization	-organization=1
@tone@-location	-location=15
@bulandshahr_district@-location	-location=33
@orlando@-broadcast_program	-broadcast_program=3
@coke@-chemistry	-chemistry=6
@kilkenny@-organization	-organization=4
@moravian@-location	-location=12
@mokra_gora@-organization	-organization=2
@vanna@-person	-person=46
@washington_irving@-person	-person=563
@worsley@-title	-title=2
@terraplane@-product	-product=14
@waddingtons@-organization	-organization=4
@sara_del_rey@-person	-person=93
@naveed@-art	-art=21
@lucy_pearl@-person	-person=47
@timothy_omundson@-person	-person=43
@titleholders_championship@-event	-event=102
@orchids@-art	-art=1
@gmina_szadek@-location	-location=36
@west_saxons@-people-ethnicity	-people-ethnicity=3
@würzburg@-event	-event=17
@fire@-person	-person=11
@alawites@-location	-location=2
@state_government@-location	-location=8
@local@-language	-language=1
@tamela_mann@-person	-person=40
@greenwich_peninsula@-location	-location=54
@mongolia@-location	-location=4735
@leicester@-organization	-organization=108
@russell_hayden@-person	-person=38
@vendetta@-product	-product=12
@abilene@-art	-art=5
@tulagi@-location	-location=397
@o@-art	-art=52
@vostok@-organization	-organization=16
@them@-person	-person=165
@nerve@-disease	-disease=1
@somerville@-location	-location=353
@la_la_land@-broadcast_program	-broadcast_program=9
@barkingside@-location	-location=33
@orlando@-person	-person=36
@city_and_county_of_san_francisco@-location	-location=21
@fredrikstad_fk@-organization	-organization=104
@and1@-organization	-organization=24
@ken_marcus@-person	-person=33
@san_nicolás@-person	-person=3
@maubeuge@-location	-location=131
@five@-broadcast_network	-broadcast_network=107
@saint_andrew@-location	-location=40
@swati@-person	-person=1
@gemini@-location	-location=114
@against@-art	-art=14
@lord_minto@-person	-person=34
@the_saint@-broadcast_program	-broadcast_program=392
@joaquim_de_almeida@-person	-person=76
@vladislav_vančura@-person	-person=26
@shocker@-organization	-organization=1
@hamilton_college@-organization	-organization=537
@he-man_and_the_masters_of_the_universe@-art	-art=1
@georgetown_hoyas@-organization	-organization=78
@lyceum@-location	-location=68
@borden@-location	-location=40
@ump@-organization	-organization=274
@abc_news_24@-broadcast-tv_channel	-broadcast-tv_channel=124
@lord_chamberlain@-title	-title=381
@mdina@-location	-location=131
@shaviyani_atoll@-location	-location=24
@mount_panorama@-location	-location=26
@kechinov@-person	-person=35
@fourth@-event	-event=27
@deuce@-person	-person=15
@song@-art	-art=101
@reform@-person	-person=1
@2008–09_serie_b@-event	-event=36
@lee_dixon@-person	-person=89
@woodrow_wilson_bridge@-location	-location=62
@general_electric@-organization	-organization=2476
@frostbite@-disease	-disease=8
@jamie_walters@-person	-person=21
@aleijadinho@-person	-person=22
@camp_x@-art	-art=1
@the_faerie_queene@-art	-art=205
@archbishop_of_liverpool@-title	-title=43
@rhine@-food	-food=1
@celebrity@-art	-art=69
@flower@-art	-art=14
@marcus_aurelius@-location	-location=3
@ebel@-person	-person=1
@winfield_township@-location	-location=25
@radu_cel_frumos@-person	-person=22
@tykocin@-location	-location=71
@aloha@-person	-person=13
@salvation@-art	-art=34
@leofric,_earl_of_mercia@-person	-person=40
@warwickshire_county_council@-organization	-organization=48
@porte_des_lilas@-art	-art=1
@euparkeria@-living_thing	-living_thing=26
@sendhil_mullainathan@-person	-person=20
@paula@-event	-event=1
@william_giblin@-person	-person=21
@alexandria@-art	-art=7
@burnout@-art	-art=3
@breaking_bad@-art	-art=1
@blacksmith@-art	-art=2
@american_authors@-person	-person=33
@lytvyn_bloc@-organization	-organization=21
@zelda@-broadcast_program	-broadcast_program=3
@impala@-living_thing	-living_thing=52
@accident@-organization	-organization=1
@count_of_armagnac@-title	-title=34
@squash@-food	-food=12
@barefoot_in_the_park@-broadcast_program	-broadcast_program=14
@paraná_river@-location	-location=542
@bad_english@-person	-person=64
@the_house_of_the_rising_sun@-art	-art=102
@the_dillinger_escape_plan@-art	-art=2
@cdr@-title	-title=17
@gwendoline@-person	-person=6
@nelson_eddy@-person	-person=214
@frank_mcgrath@-person	-person=29
@sitges@-event	-event=5
@shooting_star@-person	-person=28
@lakemba@-location	-location=51
@landau@-person	-person=12
@meth@-medicine-drug	-medicine-drug=17
@i-17@-product	-product=5
@the_egg@-person	-person=26
@eric_roberts@-person	-person=353
@1._fc_nürnberg@-organization	-organization=401
@wade_hampton@-person	-person=135
@affection@-art	-art=25
@nantucket@-art	-art=6
@si@-location	-location=17
@viscount@-title	-title=3
@maccabi_electra_tel_aviv@-organization	-organization=74
@tecoma@-person	-person=2
@rolling_stone_australia@-art	-art=31
@stutz@-person	-person=1
@1980–81@-event	-event=299
@fort_hays_state_university@-organization	-organization=97
@butter@-art	-art=6
@british_academy_video_games_awards@-award	-award=19
@10@-event	-event=26
@mals@-education-educational_degree	-education-educational_degree=1
@worth_county@-location	-location=71
@cargo@-art	-art=13
@aberaman@-location	-location=30
@upperville@-location	-location=19
@yams@-living_thing	-living_thing=1
@kragujevac@-location	-location=445
@saddleworth@-location	-location=134
@edinburgh_international_festival@-event	-event=215
@bretherton@-location	-location=49
@american_carpatho-russian_orthodox_diocese@-location	-location=21
@paul_greengard@-person	-person=30
@mick_sullivan@-person	-person=25
@fionnula_flanagan@-person	-person=92
@lancer@-organization	-organization=11
@olympia@-event	-event=1
@belvoir@-organization	-organization=9
@ernesto_zedillo@-person	-person=232
@kilkenny@-location	-location=866
@washington_d.c.@-organization	-organization=1
@marie_serneholt@-person	-person=28
@amityville@-art	-art=1
@5000_metres_competition@-event	-event=27
@sfax@-event	-event=1
@te_atatu@-location	-location=27
@ehud_barak@-person	-person=385
@dog@-title	-title=1
@fort_scott@-organization	-organization=2
@key_largo@-location	-location=111
@replacements@-person	-person=25
@barcelona_metro@-transit	-transit=263
@camden_county,_georgia@-location	-location=30
@7_up@-food	-food=103
@crescent_city_connection@-location	-location=38
@the_word@-broadcast_program	-broadcast_program=65
@rhythm_of_the_night@-art	-art=39
@panna@-location	-location=29
@john@-title	-title=2
@nazi_germany@-location	-location=6785
@hangal@-person	-person=2
@eritrea@-art	-art=4
@somerset@-person	-person=22
@orion@-art	-art=28
@wallace_wolodarsky@-person	-person=39
@turku@-location	-location=1525
@the_organ@-art	-art=2
@truskavets@-location	-location=27
@johnny_johnson@-person	-person=11
@laura@-person	-person=45
@ashok@-person	-person=19
@doug_stone@-person	-person=103
@the_kennedys@-broadcast_program	-broadcast_program=15
@michelle_chong@-person	-person=36
@nie_haisheng@-person	-person=21
@the_world_of_henry_orient@-art	-art=32
@romance@-language	-language=1
@helle_virkner@-person	-person=39
@umeda@-language	-language=1
@the_premiership@-title	-title=1
@ljubljana@-organization	-organization=15
@cn@-location	-location=2
@assyrian_church_of_the_east@-organization	-organization=358
@freeland@-person	-person=8
@no_limit_records@-organization	-organization=183
@roosters@-person	-person=1
@delaware_and_hudson_canal@-location	-location=71
@loud_records@-organization	-organization=79
@vittoria@-organization	-organization=14
@susanna_rowson@-person	-person=24
@west_zone@-organization	-organization=36
@cameroon@-title	-title=1
@wayne_county@-location	-location=1045
@t4@-living_thing	-living_thing=4
@solace@-product	-product=3
@painted_skin@-broadcast_program	-broadcast_program=4
@kosmos@-living_thing	-living_thing=1
@beiersdorf@-organization	-organization=36
@highline_community_college@-organization	-organization=28
@de_la_rue@-organization	-organization=113
@llewellyn@-organization	-organization=11
@chiddingfold@-product	-product=1
@ford@-art	-art=3
@lys@-location	-location=34
@castlegar,_british_columbia@-location	-location=29
@meteor_music_awards@-award	-award=66
@hack@-title	-title=4
@surrey@-location	-location=6289
@shilo@-art	-art=5
@annexation@-event	-event=25
@department_of_national_defence@-organization	-organization=238
@claude_bernard@-person	-person=95
@belgium@-location	-location=33
@western_front@-art	-art=1
@power_rangers_dino_thunder@-broadcast_program	-broadcast_program=54
@galaxy@-product	-product=19
@james_b._mcpherson@-art	-art=1
@the_king_of_fighters_'95@-product	-product=22
@disraeli@-location	-location=7
@berkeley_square@-broadcast_program	-broadcast_program=4
@aerostar@-organization	-organization=12
@krisdayanti@-person	-person=41
@metrorail@-location	-location=1
@varley@-location	-location=4
@diamanda_galás@-art	-art=1
@oc@-language	-language=6
@black_and_white@-location	-location=1
@ottoman_empire@-people-ethnicity	-people-ethnicity=1
@villiers@-event	-event=2
@bedtime_stories@-art	-art=80
@scotch@-language	-language=1
@statistics_norway@-organization	-organization=366
@john_denver@-art	-art=3
@small@-art	-art=1
@ashkelon@-organization	-organization=1
@duke_of_cornwall's_light_infantry@-organization	-organization=115
@west_falkland@-location	-location=118
@economic_and_financial_crimes_commission@-organization	-organization=84
@princess@-broadcast_program	-broadcast_program=1
@rus'@-location	-location=88
@heath@-living_thing	-living_thing=16
@britney@-person	-person=43
@canada's_aviation_hall_of_fame@-location	-location=41
@king_cobra@-living_thing	-living_thing=18
@shinobi@-product	-product=38
@the_blues_brothers@-art	-art=168
@rb@-product	-product=4
@battle_of_jenin@-event	-event=27
@dundalk@-organization	-organization=341
@suwon_samsung_bluewings@-organization	-organization=396
@chief_powhatan@-person	-person=62
@international_harvester@-art	-art=8
@hospital@-organization	-organization=10
@opening_ceremony@-event	-event=440
@sawgrass@-organization	-organization=1
@luba@-person	-person=43
@marco_pinotti@-person	-person=62
@pride_and_glory@-person	-person=12
@la_ronde@-art	-art=74
@new_directions@-art	-art=6
@pardo@-person	-person=1
@afghanistan_national_cricket_team@-organization	-organization=46
@enfield@-location	-location=464
@saints_cyril_and_methodius@-person	-person=119
@tzigane@-people-ethnicity	-people-ethnicity=1
@half-breed@-people-ethnicity	-people-ethnicity=6
@sociedad_española_de_construcción_naval@-organization	-organization=23
@gichin_funakoshi@-person	-person=104
@nicollet@-person	-person=1
@headington@-location	-location=106
@arsuf@-location	-location=54
@costa_concordia@-product	-product=34
@cameroon@-organization	-organization=503
@resende@-location	-location=47
@jacque_vaughn@-person	-person=23
@humphreys@-product	-product=1
@the_infinity_doctors@-art	-art=21
@jaguar_cars@-organization	-organization=133
@slaughter@-art	-art=7
@fishguard@-event	-event=2
@flambards@-broadcast_program	-broadcast_program=20
@fraser_valley@-organization	-organization=1
@upper@-organization	-organization=3
@skyways@-broadcast_program	-broadcast_program=38
@recreation_park@-location	-location=22
@one_on_one@-art	-art=35
@autonomic@-body_part	-body_part=43
@caribbean@-product	-product=3
@telegraph_media_group@-art	-art=1
@san_patricio@-location	-location=67
@royal_green_jackets@-organization	-organization=103
@hms_britannia@-product	-product=98
@sugar_cane@-living_thing	-living_thing=19
@sacatepéquez@-location	-location=23
@renewal@-art	-art=9
@lifeline@-art	-art=12
@martín_garcía@-person	-person=63
@st_paul@-product	-product=1
@kent@-product	-product=28
@of_the_same_name@-broadcast_network	-broadcast_network=4
@oleander@-living_thing	-living_thing=3
@rushmore@-organization	-organization=3
@quebec_premier@-title	-title=43
@third_anglo-burmese_war@-event	-event=86
@dimitri_from_paris@-person	-person=25
@adler@-art	-art=1
@hurricane_flora@-event	-event=20
@aaron_ward@-person	-person=22
@prince@-art	-art=28
@logan_motorway@-location	-location=35
@colby_armstrong@-person	-person=33
@russian_basketball_super_league@-organization	-organization=54
@toronto@-event	-event=85
@uruguayan_civil_war@-event	-event=57
@haley_joel_osment@-person	-person=153
@divine@-religion-religion	-religion-religion=253
@diffa@-location	-location=26
@all@-person	-person=85
@north_sea@-location	-location=20
@infinity,_inc.@-art	-art=87
@92@-location	-location=13
@prince_george@-organization	-organization=6
@ala@-biology	-biology=22
@chudleigh@-person	-person=2
@cary_elwes@-person	-person=187
@baptism@-person	-person=1
@pete_namlook@-person	-person=33
@dejan_stojanović@-person	-person=21
@big_c@-art	-art=5
@436@-organization	-organization=1
@higgins@-person	-person=17
@thornton@-organization	-organization=4
@frost@-location	-location=11
@kenyon@-person	-person=5
@rockets@-location	-location=1
@don't_be_cruel@-art	-art=91
@lukas_foss@-person	-person=156
@bulgars@-people-ethnicity	-people-ethnicity=3
@mai@-broadcast_program	-broadcast_program=1
@piccolo@-art	-art=1
@palazzo_montecitorio@-location	-location=42
@myron@-art	-art=5
@ventspils@-organization	-organization=56
@endicott_peabody@-person	-person=83
@george_terry@-person	-person=27
@museum_of_islamic_art@-location	-location=20
@dhani_jones@-person	-person=27
@anjaan@-art	-art=1
@taku@-product	-product=1
@eglinton@-location	-location=104
@love_machine@-art	-art=57
@american_league@-event	-event=4
@come_dancing@-art	-art=10
@hadza@-people-ethnicity	-people-ethnicity=21
@the_chamber@-broadcast_program	-broadcast_program=3
@second_bulgarian_empire@-location	-location=202
@the_princess_royal@-person	-person=182
@susan_anton@-person	-person=34
@the_baxter@-art	-art=23
@pontypool@-location	-location=296
@morley@-person	-person=18
@atp@-location	-location=1
@dewsbury@-location	-location=380
@gawler@-location	-location=99
@bihar@-location	-location=18
@ulster@-art	-art=2
@ahmed_maher@-person	-person=23
@ocd@-art	-art=1
@the_alan_clark_diaries@-person	-person=3
@gateshead_millennium_bridge@-location	-location=37
@russian@-location	-location=619
@emmanuel@-location	-location=1
@chilliwack@-person	-person=74
@marshalls@-location	-location=232
@citizen_ruth@-art	-art=21
@finschhafen@-location	-location=166
@in_death@-art	-art=25
@deutsche_presse-agentur@-organization	-organization=27
@13_going_on_30@-art	-art=65
@centipede@-product	-product=1
@vučitrn@-location	-location=73
@stratford,_connecticut@-location	-location=172
@john_barton@-person	-person=92
@haakon_sigurdsson@-person	-person=51
@cordless_recordings@-organization	-organization=23
@dummy@-person	-person=1
@pistachio@-visual_art-color	-visual_art-color=1
@akhtachi-ye_gharbi_rural_district@-location	-location=41
@post-war@-art	-art=7
@georg_büchner@-person	-person=156
@lord_dalhousie@-person	-person=60
@ing@-location	-location=11
@wilhelm_kempff@-person	-person=68
@assembly@-religion-religion	-religion-religion=1
@afi@-art	-art=5
@míchel@-person	-person=61
@béla_balázs@-person	-person=42
@taunton_town@-organization	-organization=70
@congregational@-religion-religion	-religion-religion=293
@milano_centrale@-location	-location=29
@watergate_scandal@-event	-event=593
@it's_my_life@-art	-art=65
@the_boss@-location	-location=4
@the_crown@-person	-person=22
@talk_to_me@-broadcast_program	-broadcast_program=13
@provisional_government@-location	-location=128
@1995@-person	-person=2
@the_doctor@-person	-person=4
@tommy_rettig@-person	-person=48
@vevo@-internet-website	-internet-website=471
@felix@-organization	-organization=2
@black_mountain@-person	-person=58
@antelope@-living_thing	-living_thing=39
@richard_d._james@-art	-art=1
@politehnica_timişoara@-organization	-organization=31
@françois_berléand@-person	-person=56
@ouagadougou@-location	-location=335
@pan-africanist@-organization	-organization=34
@il_divo@-person	-person=198
@christmas_island@-time	-time=1
@acropolis@-location	-location=373
@memorial_van_damme@-event	-event=60
@time_of_your_life@-broadcast_program	-broadcast_program=38
@jack_nimitz@-person	-person=30
@cadell_ap_elisedd@-person	-person=39
@shabbona@-location	-location=8
@cardiacs@-art	-art=1
@babine_lake@-location	-location=25
@karol_beck@-person	-person=99
@stations@-art	-art=4
@heidenheim@-location	-location=79
@zorro@-art	-art=32
@steve_wariner@-art	-art=5
@skagit_river@-location	-location=94
@whiteface@-person	-person=2
@happy_families@-product	-product=14
@minister_of_finance@-location	-location=1
@höchst@-event	-event=2
@bechtel@-organization	-organization=160
@marcy@-person	-person=9
@zeuthen@-person	-person=3
@fort_knox@-location	-location=26
@castelldefels@-location	-location=53
@sunda_plate@-location	-location=30
@coligny@-location	-location=11
@richard_d._james@-person	-person=29
@commercial@-title	-title=210
@billy_reid@-person	-person=41
@the_state@-person	-person=1
@are_'friends'_electric?@-art	-art=60
@hochelaga@-location	-location=99
@211@-product	-product=5
@cast@-product	-product=1
@orthodox_churches@-organization	-organization=2
@noa@-person	-person=23
@all_about_eve@-person	-person=77
@anthony_caruso@-person	-person=46
@combat@-title	-title=1
@alf@-location	-location=21
@alexander_von_falkenhausen@-person	-person=35
@norway@-language	-language=2
@medieval@-language	-language=15
@rancho_cucamonga@-location	-location=99
@european_commission_of_human_rights@-organization	-organization=55
@jefferson_county,_texas@-location	-location=22
@elemeno_p@-person	-person=31
@surry_hills,_new_south_wales@-location	-location=21
@pontificia_universidad_católica_madre_y_maestra@-organization	-organization=23
@municipality_of_krško@-location	-location=132
@around_the_world_in_80_days@-broadcast_program	-broadcast_program=18
@the_field@-art	-art=29
@tom_hollander@-person	-person=101
@hungary@-religion-religion	-religion-religion=2
@morrison_hotel@-art	-art=27
@gears_of_war@-art	-art=5
@port_blair@-location	-location=190
@springbok@-product	-product=2
@sundanese@-people-ethnicity	-people-ethnicity=164
@eskimo_joe@-person	-person=206
@rochdale@-event	-event=2
@élysée_treaty@-event	-event=22
@1973@-art	-art=14
@by_the_same_name@-person	-person=1
@watertown@-organization	-organization=2
@quatre_bras@-event	-event=43
@warcry@-product	-product=5
@phichit@-location	-location=56
@king_of_rome@-title	-title=50
@executive_secretary@-organization	-organization=4
@de@-organization	-organization=3
@tsuen_wan@-location	-location=235
@fight@-art	-art=9
@woodrow@-organization	-organization=3
@waterford@-title	-title=4
@mompha_idaei@-living_thing	-living_thing=24
@quan_yi_fong@-person	-person=30
@ili@-god	-god=1
@harold_mahony@-person	-person=24
@earl_of_strathmore_and_kinghorne@-person	-person=1
@adrian@-event	-event=2
@effie@-award	-award=1
@fi@-location	-location=18
@central_west_queensland@-location	-location=45
@rome,_watertown_and_ogdensburg_railroad@-organization	-organization=25
@prince_albert@-person	-person=431
@fc_gloria_buzău@-organization	-organization=44
@barnstorm@-person	-person=16
@m-25@-product	-product=2
@disney@-art	-art=4
@metzingen@-location	-location=22
@united_states_mint@-organization	-organization=313
@yahoo@-organization	-organization=27
@devon@-living_thing	-living_thing=1
@arbogast@-person	-person=42
@hugo@-organization	-organization=13
@ba_jin@-person	-person=38
@polo_grounds@-organization	-organization=5
@kakori@-location	-location=21
@robert_westall@-person	-person=34
@anna_vissi@-art	-art=3
@joyeux_noël@-art	-art=27
@thessaly@-location	-location=1050
@general_catalyst_partners@-organization	-organization=37
@lemon@-person	-person=5
@david_remnick@-person	-person=48
@la_porte@-location	-location=86
@mike_hampton@-person	-person=68
@you're_beautiful@-art	-art=78
@morpeth@-location	-location=328
@green@-living_thing	-living_thing=18
@alps@-organization	-organization=2
@austin_rivers@-person	-person=28
@reichenbach_falls@-broadcast_program	-broadcast_program=3
@barnes@-person	-person=32
@jamaican@-location	-location=26
@james_rennie@-person	-person=31
@el_salvador@-location	-location=3918
@silvertown@-location	-location=76
@c._s._shoemaker@-person	-person=334
@m.p.p.@-title	-title=2
@haji_bektash_veli@-person	-person=31
@conn@-person	-person=13
@tattoo@-product	-product=1
@lse@-computer-programming_language	-computer-programming_language=3
@the_danny_kaye_show@-person	-person=3
@dilip_joshi@-person	-person=33
@sariwon@-event	-event=2
@space_rangers@-broadcast_program	-broadcast_program=17
@bank_of_commerce@-location	-location=1
@gaetano_donizetti@-person	-person=515
@mansion_house@-location	-location=176
@stacy@-person	-person=14
@eddie_glass@-person	-person=25
@portmeirion@-location	-location=117
@teacher's_pet@-art	-art=26
@messines@-event	-event=65
@nicholas_i_of_montenegro@-person	-person=70
@ktvu@-organization	-organization=129
@natural_resources@-organization	-organization=2
@dance_dance_revolution_x2@-product	-product=22
@ft@-product	-product=5
@alta@-location	-location=218
@harbour@-art	-art=1
@joe_keenan@-person	-person=26
@lusatian_mountains@-location	-location=43
@therapy@-title	-title=8
@bleak_house@-art	-art=199
@orthodox_church@-organization	-organization=36
@allen@-organization	-organization=2
@far@-art	-art=8
@capricornia@-location	-location=26
@cuckoo@-product	-product=3
@common_market@-art	-art=4
@thun@-organization	-organization=33
@jewel@-art	-art=9
@grind@-broadcast_program	-broadcast_program=1
@edition@-broadcast_program	-broadcast_program=17
@pound@-food	-food=1
@hollywood_canteen@-organization	-organization=32
@supertramp@-art	-art=5
@california_gurls@-art	-art=123
@samosa@-food	-food=26
@francis_william_aston@-person	-person=31
@snipe@-living_thing	-living_thing=45
@ahl@-person	-person=8
@historic_centre_of_macau@-location	-location=21
@renee_olstead@-person	-person=40
@equatorial_guinea@-location	-location=1920
@jungle_rot@-person	-person=18
@english_channel@-location	-location=4023
@philippines@-religion-religion	-religion-religion=1
@all_american@-product	-product=6
@barrie_unsworth@-person	-person=38
@south_east@-event	-event=1
@john_weidman@-person	-person=49
@christopher_golden@-person	-person=103
@crain's_chicago_business@-organization	-organization=1
@bbe@-art	-art=1
@vienna_teng@-person	-person=47
@louis_blanc@-person	-person=78
@henri_moissan@-person	-person=48
@maxima@-living_thing	-living_thing=1
@henry_fitzroy,_1st_duke_of_grafton@-person	-person=23
@agua_fria_river@-location	-location=23
@bhandarkar_oriental_research_institute@-organization	-organization=29
@2009_general_elections@-event	-event=22
@pentewan@-location	-location=20
@britain's@-organization	-organization=2
@newton_heath@-organization	-organization=193
@barisal_district@-location	-location=251
@1988@-organization	-organization=6
@katie@-location	-location=1
@market_drayton@-location	-location=147
@hagen@-location	-location=6
@protestantism@-religion-religion	-religion-religion=41
@hunted@-broadcast_program	-broadcast_program=29
@novelist@-art	-art=1
@dutch@-living_thing	-living_thing=1
@edinburgh_central@-location	-location=37
@casper,_wyoming@-location	-location=240
@jacobite_risings@-organization	-organization=2
@leyland@-location	-location=104
@bump_in_the_night@-art	-art=2
@albert_hammond@-person	-person=198
@stripes@-product	-product=2
@do_something@-organization	-organization=55
@hollabrunn@-location	-location=25
@bin_qasim_town@-location	-location=26
@nablus@-event	-event=2
@farewell_address@-event	-event=2
@saint-gaudens@-person	-person=3
@the_railway_children@-organization	-organization=1
@rum_rebellion@-event	-event=63
@judy_canova@-person	-person=51
@san_juan,_argentina@-event	-event=1
@atalanta@-product	-product=7
@on_the_boards@-art	-art=4
@trapani@-location	-location=5
@thiers@-location	-location=29
@miss_alabama_usa@-event	-event=32
@order_of_the_liberator_general_san_martín@-title	-title=21
@john_hopkins@-person	-person=92
@friedrich_von_ingenohl@-person	-person=47
@social_work@-location	-location=1
@eddie_brennan@-person	-person=38
@asimov@-art	-art=2
@games_people_play@-broadcast_program	-broadcast_program=6
@spellbound@-broadcast_program	-broadcast_program=28
@senegal@-living_thing	-living_thing=1
@mol_liga@-organization	-organization=36
@andreas_schlüter@-person	-person=38
@malpensa_airport@-location	-location=112
@gmina_szczekociny@-location	-location=20
@roy@-person	-person=72
@spencer@-product	-product=11
@its_predecessor@-product	-product=15
@curve@-art	-art=38
@the_apprentice@-art	-art=7
@here_comes_the_rain_again@-art	-art=25
@rockwell_college@-organization	-organization=134
@slavic@-language	-language=6
@chief_of_police@-location	-location=1
@bougainville@-product	-product=2
@phil_wickham@-art	-art=1
@tehama_county,_california@-location	-location=28
@falls_road@-location	-location=70
@wami@-organization	-organization=2
@william_murdoch@-person	-person=113
@satoshi_kon@-person	-person=67
@afi@-organization	-organization=170
@thurston_island@-location	-location=132
@jesus@-god	-god=4345
@oda@-person	-person=17
@chikuma@-product	-product=20
@sukhothai@-organization	-organization=1
@wildflower@-art	-art=42
@hakka_chinese@-people-ethnicity	-people-ethnicity=7
@diagoras@-organization	-organization=26
@rondell_sheridan@-person	-person=33
@perry,_iowa@-location	-location=20
@leprosy@-living_thing	-living_thing=1
@dice@-broadcast_program	-broadcast_program=3
@tetris@-art	-art=2
@world@-product	-product=1
@sola@-organization	-organization=7
@string@-person	-person=46
@bydgoszcz_county@-location	-location=219
@salisbury_and_south_wiltshire_museum@-location	-location=26
@staten_island_ferry@-location	-location=105
@the_last@-event	-event=6
@tiananmen@-location	-location=56
@the_notebook@-art	-art=84
@baruch@-person	-person=12
@coleophora_glaucicolella@-living_thing	-living_thing=36
@emilio_g._segrè@-person	-person=22
@turkmenbashi@-location	-location=29
@angelfish@-living_thing	-living_thing=54
@isamu_noguchi@-person	-person=219
@the_white_guard@-organization	-organization=1
@celebration@-art	-art=48
@the_carlyle_group@-organization	-organization=93
@w-inds@-person	-person=21
@true_west@-person	-person=10
@mississauga@-organization	-organization=2
@meredith_scott_lynn@-person	-person=22
@peru@-person	-person=2
@fc_tekstilshchik_ivanovo@-organization	-organization=69
@araria@-location	-location=26
@magdalene@-art	-art=1
@addiction@-art	-art=18
@kazuo_ohno@-person	-person=30
@virus@-broadcast_program	-broadcast_program=1
@lautaro@-organization	-organization=2
@croatia@-organization	-organization=713
@stockbridge@-location	-location=304
@gary_danielson@-person	-person=41
@alejandro_o'reilly@-person	-person=34
@sexsmith@-location	-location=21
@clavia@-organization	-organization=27
@bengal@-living_thing	-living_thing=9
@*@-art	-art=6
@papilio_dardanus@-living_thing	-living_thing=29
@yazoo@-location	-location=14
@service@-title	-title=3
@aznar_galíndez_ii@-person	-person=31
@rutherglen@-location	-location=223
@bittou_department@-location	-location=27
@kings_and_queens@-title	-title=1
@os_mutantes@-art	-art=7
@constitutional_union@-organization	-organization=36
@gardena@-location	-location=74
@1968@-organization	-organization=1
@wgbh_boston@-organization	-organization=1
@henry_clay@-product	-product=1
@cerritos@-organization	-organization=1
@out_of_bounds@-art	-art=22
@sonny_liston@-person	-person=145
@mike_sexton@-person	-person=30
@37@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@kutch@-language	-language=1
@shannon@-person	-person=58
@galyani_vadhana@-person	-person=26
@bald_hills_war@-event	-event=48
@beaver_dam@-location	-location=45
@sinbad@-event	-event=1
@martin_mccarrick@-person	-person=59
@montenegro@-people-ethnicity	-people-ethnicity=4
@boy@-organization	-organization=12
@coutts@-location	-location=12
@time_and_again@-art	-art=22
@zanzibar@-broadcast_program	-broadcast_program=1
@philosophy@-art	-art=21
@npd@-organization	-organization=46
@land_and_environment_court_of_new_south_wales@-organization	-organization=26
@thomas_s._butler@-person	-person=24
@jitra@-event	-event=6
@aix-en-provence_festival@-location	-location=1
@small_island@-art	-art=8
@red_snapper@-living_thing	-living_thing=4
@grisons@-living_thing	-living_thing=2
@antonov_an-148@-product	-product=25
@aphasia@-medicine-symptom	-medicine-symptom=22
@salt_lake_city_and_county_building@-location	-location=24
@howard_hughes@-organization	-organization=1
@rhapsody_in_blue@-art	-art=226
@åland_united@-organization	-organization=21
@denis_compton@-person	-person=238
@kikuyu@-living_thing	-living_thing=3
@ashtabula@-location	-location=27
@lisa@-art	-art=7
@bantwal@-location	-location=37
@reynard@-organization	-organization=133
@henry_chettle@-person	-person=69
@sheppard@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@jonathan_bennett@-person	-person=34
@sam's_town@-art	-art=29
@spaniard@-location	-location=102
@lajos_détári@-person	-person=23
@kevin_iro@-person	-person=48
@101@-product	-product=1
@langreo@-location	-location=38
@damme@-location	-location=44
@system@-title	-title=2
@amicus@-location	-location=1
@jay_lake@-person	-person=45
@oligochaeta@-living_thing	-living_thing=28
@let's_go@-art	-art=60
@shamus_culhane@-person	-person=30
@oatka_creek@-location	-location=34
@usf@-organization	-organization=48
@dark@-broadcast_network	-broadcast_network=38
@cherry_pie@-art	-art=41
@near_east@-location	-location=1330
@pattaya@-location	-location=299
@james_buchanan@-event	-event=1
@llantwit_major@-organization	-organization=5
@olmedo@-location	-location=8
@ghana@-organization	-organization=553
@macapá@-organization	-organization=1
@canadian@-location	-location=30022
@byzantine_greek@-location	-location=1
@commodore@-product	-product=54
@struma@-location	-location=51
@rescue@-title	-title=11
@dido@-art	-art=8
@kirkwood@-location	-location=106
@open_space@-person	-person=1
@vermont@-event	-event=26
@boris_shaposhnikov@-person	-person=24
@timaeus@-person	-person=42
@sui@-event	-event=48
@freeman@-person	-person=34
@masterminds@-art	-art=7
@bungaree@-location	-location=13
@madeleine_west@-person	-person=36
@third_crusade@-event	-event=448
@nippon_steel@-organization	-organization=38
@patton@-location	-location=4
@puntarenas@-organization	-organization=42
@director@-person	-person=31
@heard@-person	-person=2
@the_blood_brothers@-art	-art=2
@1961@-product	-product=1
@fanshawe_college@-organization	-organization=84
@brecht@-person	-person=148
@haugesund@-location	-location=324
@malvern_preparatory_school@-organization	-organization=33
@ix@-person	-person=1
@wilkinsburg,_pennsylvania@-location	-location=42
@keith_reid@-person	-person=61
@plain_white_t's@-person	-person=169
@masoom@-art	-art=36
@nova_scotia_museum@-location	-location=36
@ashington@-organization	-organization=85
@greenwich@-event	-event=1
@mix@-art	-art=29
@battle@-location	-location=67
@michael_nyman_band@-person	-person=67
@genetics@-art	-art=20
@how_few_remain@-art	-art=24
@lekh_tandon@-person	-person=21
@lenzerheide@-location	-location=71
@copts@-people-ethnicity	-people-ethnicity=136
@yoshihiro_akiyama@-person	-person=41
@jerry_garcia_band@-art	-art=9
@windows@-art	-art=14
@minden@-event	-event=22
@six_nations@-organization	-organization=1
@ōsaka@-art	-art=10
@belton_house@-location	-location=34
@faversham@-event	-event=1
@writers_guild_of_america@-event	-event=1
@fairmont,_west_virginia@-location	-location=113
@the_blue_aeroplanes@-person	-person=41
@bellingham@-location	-location=235
@spearfish@-product	-product=2
@hermann_goetz@-person	-person=24
@lakki_marwat@-location	-location=22
@a_woman_of_substance@-broadcast_program	-broadcast_program=3
@hong_kong_institute_of_education@-organization	-organization=42
@vitamin_b_6_@-medicine-drug	-medicine-drug=2
@généreux@-product	-product=21
@gambia@-organization	-organization=45
@st._lucie_river@-location	-location=27
@colón@-organization	-organization=61
@pretty_boy_floyd@-person	-person=106
@ikaros@-location	-location=2
@anjaan@-person	-person=28
@aarhus@-location	-location=13
@córdoba@-organization	-organization=39
@2010–11_season@-organization	-organization=3
@wilberforce@-location	-location=28
@aru@-organization	-organization=1
@andrew_johns@-person	-person=199
@gozo@-organization	-organization=1
@paul_magloire@-person	-person=22
@tarkio@-location	-location=32
@ocean_beach@-location	-location=59
@kwa@-person	-person=1
@real@-art	-art=31
@phil_lynott@-art	-art=4
@little_joy@-art	-art=1
@university_of_southern_indiana@-organization	-organization=81
@logan@-location	-location=411
@diaspora@-location	-location=9
@wilanów_palace@-location	-location=36
@rudolph_ackermann@-person	-person=30
@becker@-broadcast_program	-broadcast_program=138
@exim@-product	-product=19
@e-reader@-location	-location=6
@račice@-location	-location=34
@omari_hardwick@-person	-person=27
@stuart_gordon@-person	-person=103
@mick_lewis@-person	-person=20
@color@-person	-person=5
@puerto_deseado@-location	-location=32
@jammu_and_kashmir@-event	-event=2
@what_about_me@-art	-art=33
@turin@-art	-art=3
@questions_and_answers@-art	-art=1
@ipecac@-medicine-medical_treatment	-medicine-medical_treatment=10
@haseena_moin@-person	-person=31
@foyle@-location	-location=47
@hall_green@-location	-location=65
@conor_oberst@-person	-person=211
@hindú_club@-organization	-organization=30
@bohinj_railway@-location	-location=20
@coma@-disease	-disease=3
@day_for_night@-art	-art=36
@steeler@-person	-person=47
@woods@-location	-location=13
@earl_of_radnor@-title	-title=19
@puppet_up!@-broadcast_program	-broadcast_program=42
@chinon@-organization	-organization=20
@italian@-food	-food=1
@pipeline@-product	-product=2
@canadian@-language	-language=18
@earth_is_room_enough@-art	-art=26
@m._hirasawa@-person	-person=48
@shattered@-disease	-disease=1
@william_hale_thompson@-person	-person=34
@boden@-location	-location=80
@primera@-product	-product=23
@ely@-person	-person=5
@fame_l.a.@-broadcast_program	-broadcast_program=27
@gilbert_perreault@-person	-person=60
@mary_ann_mobley@-person	-person=51
@origin@-organization	-organization=5
@mtr@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@the_american@-organization	-organization=5
@tl@-product	-product=12
@oton_župančič@-person	-person=45
@apollo@-god	-god=1633
@polymath@-art	-art=1
@september_1@-time	-time=325
@abc@-person	-person=205
@legend@-product	-product=21
@moving_pictures@-person	-person=33
@frankie_ballard@-art	-art=1
@fanny_mendelssohn@-person	-person=55
@gyroscope@-art	-art=1
@blackbird@-art	-art=22
@bikini@-location	-location=35
@the_two_of_us@-broadcast_program	-broadcast_program=20
@road_to_nowhere@-art	-art=26
@preveza@-location	-location=187
@genie@-person	-person=13
@microphone@-product	-product=28
@peter_van_inwagen@-person	-person=27
@new_year's_eve@-event	-event=1
@klayton@-person	-person=43
@government_center@-location	-location=77
@dettingen@-event	-event=42
@st_bartholomew's_hospital@-organization	-organization=1
@sodium@-medicine-medical_treatment	-medicine-medical_treatment=1
@battles_of_khalkhin_gol@-event	-event=29
@saint_francis@-organization	-organization=9
@sweet_home@-organization	-organization=1
@london_road@-art	-art=13
@chipewyan@-language	-language=9
@united_states_department_of_the_navy@-organization	-organization=175
@auburn@-visual_art-color	-visual_art-color=2
@elm@-location	-location=46
@easton@-organization	-organization=1
@fci@-organization	-organization=55
@east_india_house@-location	-location=29
@gołańcz@-location	-location=38
@secretary_of_state@-title	-title=2437
@jeremy_spencer@-art	-art=3
@faye_wong@-art	-art=1
@scorcher@-person	-person=25
@gary_pihl@-person	-person=29
@st._catherine's_point@-location	-location=72
@rodolfo@-art	-art=15
@river_loughor@-location	-location=23
@dc_talk@-person	-person=47
@nakoda@-people-ethnicity	-people-ethnicity=8
@williamstown@-location	-location=374
@sita@-person	-person=9
@douglass_houghton@-person	-person=28
@paul_smith@-person	-person=236
@freeport-mcmoran@-organization	-organization=58
@2014_bcs_national_championship_game@-event	-event=30
@sapho@-disease	-disease=1
@bristol_rovers_f.c.@-organization	-organization=42
@massachusetts's_5th_congressional_district@-location	-location=32
@12th@-organization	-organization=48
@international_dance_teachers_association@-organization	-organization=28
@world_of_wonder@-organization	-organization=24
@marquess_of_bath@-person	-person=3
@cochylis_atricapitana@-living_thing	-living_thing=26
@dack_rambo@-person	-person=42
@family_court_of_australia@-organization	-organization=66
@schwerin@-person	-person=4
@beijing,_china@-location	-location=21
@outbreak@-location	-location=1
@complicated@-disease	-disease=1
@severn@-organization	-organization=4
@nazran@-location	-location=124
@despenser_war@-event	-event=26
@gnu@-organization	-organization=1
@gregory@-location	-location=49
@monarchy@-location	-location=44
@idea@-broadcast_program	-broadcast_program=3
@impala@-broadcast_program	-broadcast_program=3
@bac@-product	-product=1
@jean-marie_bockel@-person	-person=24
@kavar_county@-location	-location=65
@pterophorus_ischnodactyla@-living_thing	-living_thing=20
@40th@-organization	-organization=18
@italian_national_futsal_team@-organization	-organization=21
@jangsu@-location	-location=2
@nina_siemaszko@-person	-person=29
@bullhead@-location	-location=1
@it_came_from_outer_space@-art	-art=42
@quicksand@-location	-location=1
@the_clock@-art	-art=29
@torah@-religion-religion	-religion-religion=1
@andriscus@-person	-person=21
@all_star_game@-product	-product=1
@johnny_duncan@-person	-person=67
@duke_of_normandy@-location	-location=1
@the_reminder@-art	-art=39
@hillary_rodham_clinton@-event	-event=1
@bắc_giang@-location	-location=34
@lunar_park@-art	-art=23
@indefatigable@-product	-product=22
@pistoia@-location	-location=351
@the_west_point_story@-art	-art=10
@hypoxic@-medicine-symptom	-medicine-symptom=36
@squirrel_bait@-art	-art=1
@the_first_48@-broadcast_program	-broadcast_program=29
@heber_j._grant@-person	-person=148
@launches@-organization	-organization=1
@medicago@-living_thing	-living_thing=60
@mirrabooka@-organization	-organization=1
@square@-person	-person=203
@patton@-art	-art=158
@cerro_largo@-organization	-organization=6
@slap_shot@-art	-art=95
@hangar_18@-art	-art=28
@mortain@-location	-location=47
@citybus@-transit	-transit=95
@colonel@-person	-person=3
@myron@-product	-product=3
@cud@-person	-person=19
@puberty_blues@-art	-art=26
@saint_louis@-organization	-organization=69
@nova@-broadcast_program	-broadcast_program=229
@the_sheik@-person	-person=64
@jets@-person	-person=2
@larrie_londin@-person	-person=92
@joe_labarbera@-person	-person=21
@sasebo,_japan@-location	-location=22
@secretary_of_the_navy@-person	-person=1
@hudson's@-organization	-organization=47
@fair@-event	-event=1
@africa@-art	-art=44
@timeless@-event	-event=3
@theremin@-product	-product=109
@1991_season@-event	-event=88
@deccan@-location	-location=26
@bickerton@-product	-product=1
@boomtown@-organization	-organization=1
@my_favorite_year@-art	-art=63
@affliction@-art	-art=40
@zr@-product	-product=3
@stojan_novaković@-person	-person=32
@lansdowne@-event	-event=1
@windsor@-person	-person=1
@red_horse_racing@-organization	-organization=35
@rebecca_ritters@-person	-person=25
@capiatá@-location	-location=23
@costa_botes@-person	-person=24
@sialkot@-organization	-organization=9
@hammarby@-location	-location=3
@people@-living_thing	-living_thing=2
@todor_veselinović@-person	-person=22
@circumcision@-time	-time=1
@laya@-person	-person=17
@paddy@-people-ethnicity	-people-ethnicity=2
@navy_board@-organization	-organization=68
@nick_heidfeld@-person	-person=279
@boris_gardiner@-person	-person=27
@films@-product	-product=2
@johannes_sturm@-person	-person=21
@victory@-event	-event=40
@benedict@-location	-location=10
@princeton@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@mallow@-living_thing	-living_thing=76
@paradise_lost@-person	-person=155
@sledgehammer@-art	-art=64
@33rd_street@-location	-location=17
@arnett_cobb@-person	-person=76
@tank_abbott@-person	-person=41
@joão_botelho@-person	-person=27
@mistaken_identity@-broadcast_program	-broadcast_program=2
@monsoon@-person	-person=10
@sikhs@-location	-location=5
@dulari@-art	-art=3
@chelmsford@-title	-title=3
@adonis@-god	-god=194
@george_thorogood@-person	-person=160
@william_russ@-person	-person=54
@antonio_sacchini@-person	-person=65
@2@-person	-person=6
@san_lorenzo_river@-location	-location=32
@lava@-location	-location=6
@edgeworth@-location	-location=19
@star@-organization	-organization=25
@hikaru_utada@-art	-art=1
@humberside@-location	-location=192
@st_omer@-location	-location=25
@massey@-product	-product=1
@senegal@-language	-language=2
@pan@-event	-event=3
@city_of_brimbank@-location	-location=33
@communist_government@-person	-person=2
@crown@-title	-title=27
@american_civil_war@-location	-location=1
@mike_paradinas@-person	-person=33
@borders@-art	-art=2
@pili@-location	-location=17
@government_of_slovenia@-person	-person=21
@roger_sanchez@-person	-person=130
@later@-art	-art=3
@eibar@-location	-location=93
@harewood@-location	-location=63
@anz@-organization	-organization=72
@riel@-finance-currency	-finance-currency=10
@marlin_jackson@-person	-person=31
@somerset@-organization	-organization=1507
@antiochus@-location	-location=1
@zampa@-location	-location=1
@nix@-location	-location=28
@wen_ho_lee@-person	-person=44
@berkeley,_california@-organization	-organization=1
@yang_fugong@-person	-person=28
@mendes@-location	-location=37
@the_black_prince@-person	-person=14
@eichstätt@-organization	-organization=1
@grangemouth@-organization	-organization=1
@italian_renewal@-organization	-organization=24
@tokugawa@-event	-event=21
@troika@-organization	-organization=3
@pnp@-organization	-organization=56
@vama_veche@-location	-location=23
@yakumo@-location	-location=29
@annas@-person	-person=41
@state_university@-organization	-organization=31
@shahid_khan@-person	-person=31
@cloven_hoof@-person	-person=27
@isabella_i@-person	-person=54
@andover@-organization	-organization=83
@anna@-product	-product=2
@miskolc@-location	-location=442
@kessler@-person	-person=85
@razorback@-person	-person=14
@nootka_island@-location	-location=23
@pictured_rocks_national_lakeshore@-location	-location=63
@carol_flint@-person	-person=21
@tangerine@-location	-location=6
@giant_robot@-person	-person=2
@blitzen_trapper@-person	-person=42
@john_iii_of_sweden@-person	-person=107
@president_of_abkhazia@-title	-title=31
@bull@-broadcast_program	-broadcast_program=17
@little_walter@-art	-art=4
@the_core@-person	-person=13
@the_black_eyed_peas@-event	-event=1
@a303@-location	-location=46
@zeta@-event	-event=1
@spectrum@-art	-art=58
@culloden@-broadcast_program	-broadcast_program=9
@ward_crane@-person	-person=22
@the_crucifixion@-event	-event=7
@lake_trout@-person	-person=4
@azariah_dei_rossi@-person	-person=20
@roman@-finance-currency	-finance-currency=12
@invasion_of_iraq@-location	-location=1
@the_great_pretender@-art	-art=61
@trade@-organization	-organization=4
@dylan_thomas@-person	-person=623
@fes@-location	-location=365
@mari_alkatiri@-person	-person=34
@équateur@-location	-location=63
@charterhouse_school@-organization	-organization=519
@sparrow@-living_thing	-living_thing=214
@david_morris@-person	-person=26
@béthune@-location	-location=206
@in_your_dreams@-broadcast_program	-broadcast_program=1
@price@-location	-location=32
@josef_kammhuber@-person	-person=33
@chris_kimsey@-person	-person=60
@radio_days@-broadcast_network	-broadcast_network=1
@hargrave_military_academy@-organization	-organization=92
@cars@-product	-product=9
@waycross@-location	-location=73
@the_wedding_planner@-art	-art=54
@tucumán@-location	-location=276
@goldfield@-event	-event=1
@demonoid@-person	-person=10
@bottom@-body_part	-body_part=7
@governor_general@-title	-title=742
@doyle_alexander@-person	-person=67
@marlborough@-title	-title=2
@the_white_room@-art	-art=24
@aspen_education_group@-organization	-organization=33
@minister_of_home_affairs@-organization	-organization=11
@bibliothèque_de_la_pléiade@-organization	-organization=40
@cleopatra@-location	-location=2
@whitman@-organization	-organization=8
@a._bromley_davenport@-person	-person=38
@rembrandt@-person	-person=1127
@dumont@-location	-location=27
@shell's_wonderful_world_of_golf@-broadcast_program	-broadcast_program=20
@route_72@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@ariana@-location	-location=26
@tsx@-finance-stock_exchange	-finance-stock_exchange=18
@kłobuck@-location	-location=174
@manhunter@-art	-art=144
@1942@-art	-art=5
@gertrude@-location	-location=1
@winwick@-location	-location=44
@rushes@-organization	-organization=1
@spike_island@-location	-location=39
@suidae@-living_thing	-living_thing=38
@ardent@-organization	-organization=8
@john_lavery@-person	-person=51
@ex_cathedra@-art	-art=2
@atomizer@-person	-person=6
@roasso_kumamoto@-organization	-organization=52
@idol@-organization	-organization=1
@mike_hosking@-person	-person=20
@revival@-broadcast_program	-broadcast_program=5
@rosa@-location	-location=1
@c-usa@-event	-event=1
@matilda@-art	-art=55
@hms_discovery@-product	-product=73
@114@-organization	-organization=1
@jon_lancaster@-person	-person=28
@headache@-medicine-symptom	-medicine-symptom=18
@around_the_world_in_80_days@-art	-art=82
@cma@-location	-location=9
@mid-atlantic@-location	-location=136
@greenwich@-location	-location=1385
@ramesh_bhat@-person	-person=31
@pietro_parolin@-person	-person=20
@richard_brodeur@-person	-person=37
@hershey@-organization	-organization=46
@alfalfa@-person	-person=17
@into_the_labyrinth@-art	-art=7
@the_greens_–_the_green_alternative@-organization	-organization=29
@the_20@-person	-person=3
@dinu_lipatti@-person	-person=51
@floetry@-person	-person=65
@1995@-event	-event=1918
@luciano_spalletti@-person	-person=50
@frankfort,_illinois@-location	-location=23
@bojano@-organization	-organization=1
@tom_mcgowan@-person	-person=25
@igor@-person	-person=55
@glen@-location	-location=26
@matsubara@-organization	-organization=9
@hall_of_fame_game@-location	-location=5
@barge@-product	-product=27
@dragonflies@-living_thing	-living_thing=56
@seaview@-art	-art=2
@antenna@-location	-location=2
@whitechapel@-person	-person=72
@leipzig@-organization	-organization=16
@samoa@-organization	-organization=521
@superstar@-art	-art=139
@jamnagar@-location	-location=157
@prevention@-disease	-disease=8
@burnie@-organization	-organization=8
@rené_leibowitz@-person	-person=48
@medieval_times@-event	-event=48
@267@-art	-art=13
@platts@-organization	-organization=30
@assembly@-organization	-organization=124
@nsw_tennis_centre@-location	-location=21
@mountain_home@-organization	-organization=4
@urania@-art	-art=26
@dutch@-religion-religion	-religion-religion=1
@great_wagon_road@-location	-location=39
@redline@-product	-product=2
@swiss_super_league@-event	-event=1
@after_forever@-art	-art=15
@harem@-art	-art=20
@kragujevac@-event	-event=2
@greenfield,_indiana@-location	-location=29
@university_of_orléans@-location	-location=1
@the_naked_and_the_dead@-person	-person=1
@aylmer@-person	-person=2
@charlton@-organization	-organization=149
@ant_banks@-person	-person=67
@empress@-person	-person=44
@the_iron_horse@-broadcast_program	-broadcast_program=35
@robertson@-person	-person=51
@crown@-finance-currency	-finance-currency=6
@bajazet@-art	-art=20
@arcade@-organization	-organization=3
@sir_douglas_haig@-person	-person=50
@csr@-organization	-organization=35
@george_bush_presidential_library@-location	-location=38
@gaya@-location	-location=97
@young@-location	-location=51
@ring@-location	-location=13
@bowater@-person	-person=1
@ivete_sangalo@-person	-person=105
@brain_damage@-art	-art=30
@james_gascoyne-cecil,_2nd_marquess_of_salisbury@-person	-person=23
@angela_anaconda@-broadcast_program	-broadcast_program=58
@climb_ev'ry_mountain@-art	-art=31
@zephyr@-product	-product=12
@all_my_life@-broadcast_program	-broadcast_program=11
@grant's_tomb@-person	-person=1
@gary_powell@-person	-person=27
@bloodhound@-living_thing	-living_thing=64
@osaka_castle@-location	-location=107
@rasmus_seebach@-art	-art=6
@irl@-language	-language=1
@middleweight_event@-event	-event=23
@citizens_business_bank_arena@-location	-location=33
@burlington@-organization	-organization=25
@kaufbeuren@-organization	-organization=1
@doug_lamborn@-person	-person=35
@88_minutes@-art	-art=25
@roanoke@-location	-location=483
@house_of_the_dead@-product	-product=15
@dance_to_the_music@-art	-art=45
@national_geographic_explorer@-broadcast_program	-broadcast_program=47
@crystal_waters@-art	-art=1
@monarch_of_the_glen@-broadcast_program	-broadcast_program=166
@janet@-organization	-organization=38
@salween@-art	-art=3
@north_american@-organization	-organization=92
@american_medical_women's_association@-organization	-organization=22
@cheese@-broadcast_program	-broadcast_program=1
@bangu@-location	-location=3
@deborah_cooper@-person	-person=25
@metro-north@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@book@-internet-website	-internet-website=8
@tv9@-broadcast_network	-broadcast_network=55
@masters@-event	-event=161
@the_lightning_seeds@-person	-person=102
@drunken_master@-art	-art=55
@ouest_department@-location	-location=40
@james_ellison@-person	-person=69
@the_reckoning@-broadcast_program	-broadcast_program=4
@earl_of_bedford@-title	-title=30
@national_hockey_league@-organization	-organization=9506
@spider-man_and_his_amazing_friends@-broadcast_program	-broadcast_program=207
@route_9@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@mitchell's_plain@-location	-location=28
@new_south_wales_rural_fire_service@-organization	-organization=48
@untitled_(how_does_it_feel)@-art	-art=21
@secret_army@-broadcast_program	-broadcast_program=76
@chefoo_school@-location	-location=1
@abc1@-broadcast_network	-broadcast_network=486
@white_blood_cell@-body_part	-body_part=21
@presto_studios@-person	-person=20
@lady_be_good@-art	-art=38
@highway@-organization	-organization=1
@duke_university_health_system@-organization	-organization=1
@vöcklabruck@-location	-location=43
@wattenscheid@-location	-location=42
@the_prayer@-art	-art=77
@dessa@-person	-person=29
@samson_et_dalila@-art	-art=41
@paulo_freire@-person	-person=133
@annandale,_virginia@-location	-location=63
@adolph_ochs@-person	-person=48
@national_parliament@-religion-religion	-religion-religion=3
@noddy@-broadcast_program	-broadcast_program=18
@southern_france@-event	-event=45
@october_25@-time	-time=254
@capri@-location	-location=422
@nightfall@-person	-person=19
@la_bassée@-event	-event=7
@endeavour_award@-award	-award=21
@corby@-location	-location=263
@the_avengers@-art	-art=351
@winthrop@-organization	-organization=25
@m25@-product	-product=3
@when_the_saints_go_marching_in@-art	-art=79
@blayney@-location	-location=46
@topaz@-location	-location=9
@yeah_yeah@-art	-art=21
@geelong_west@-location	-location=20
@helmsdale@-location	-location=49
@club_for_growth@-organization	-organization=119
@zielona_góra@-location	-location=870
@evelyn_waugh@-person	-person=596
@thecla@-person	-person=21
@huntley@-location	-location=55
@norma_waterson@-art	-art=1
@saldanha_bay@-location	-location=123
@1919@-product	-product=1
@cayman_islands@-finance-currency	-finance-currency=1
@evangelical_alliance@-organization	-organization=86
@great_hall@-organization	-organization=1
@wilderness@-organization	-organization=1
@mat@-person	-person=1
@armadale@-organization	-organization=15
@malaysia_premier_league@-organization	-organization=255
@zolder@-event	-event=6
@dutch@-location	-location=14364
@brody@-event	-event=1
@ohlone_college@-organization	-organization=33
@baseball_writers'_association_of_america@-organization	-organization=93
@bunbury@-location	-location=317
@baltic@-location	-location=771
@managing_director@-organization	-organization=2
@quebec_city@-organization	-organization=6
@epsom@-location	-location=703
@hallgrímur_pétursson@-person	-person=31
@camillus@-person	-person=25
@freddie_mac@-organization	-organization=238
@richard_widmark@-person	-person=356
@rose_valley@-location	-location=24
@coaches@-organization	-organization=1
@villanueva@-organization	-organization=5
@cirencester_abbey@-location	-location=22
@english@-living_thing	-living_thing=4
@bruno_cirillo@-person	-person=20
@gracilis@-living_thing	-living_thing=1
@vermont@-title	-title=2
@frederick_iii_of_denmark@-person	-person=99
@cloudy_with_a_chance_of_meatballs@-art	-art=94
@lake_oroville@-location	-location=50
@beautiful_days@-event	-event=14
@obsessed@-art	-art=28
@maltese@-location	-location=497
@so_close@-art	-art=23
@labelle@-person	-person=117
@vincent_lindon@-person	-person=45
@hp@-product	-product=2
@clarinda@-location	-location=30
@gmina_cybinka@-location	-location=20
@the_wilderness@-organization	-organization=4
@ghostwriter@-broadcast_program	-broadcast_program=39
@top_flight@-organization	-organization=216
@manzanita@-food	-food=56
@centennial_park_stadium@-location	-location=20
@siebe_gorman@-organization	-organization=59
@mccormick@-product	-product=3
@the_end@-person	-person=11
@n'djili_airport@-location	-location=52
@andré_maginot@-person	-person=30
@awadh@-event	-event=1
@m.p.p.@-education-educational_degree	-education-educational_degree=20
@sr_5@-location	-location=74
@wheel_of_fortune@-art	-art=8
@prince_consort@-person	-person=40
@nicole_scherzinger@-person	-person=444
@croaker@-product	-product=1
@ard_international_music_competition@-event	-event=59
@tansen@-location	-location=4
@madden_nfl_11@-product	-product=26
@archon@-location	-location=1
@ike@-person	-person=33
@foshan@-organization	-organization=1
@international_socialist_organisation@-organization	-organization=21
@musa@-location	-location=1
@sevilla@-organization	-organization=5
@prior_park@-organization	-organization=4
@frederick_weining@-person	-person=89
@nikki@-broadcast_program	-broadcast_program=28
@chesapeake_energy_arena@-location	-location=32
@bob_mackie@-person	-person=69
@loop@-art	-art=5
@standing_bear@-person	-person=29
@benzodiazepine@-medicine-drug	-medicine-drug=36
@gigantic@-art	-art=24
@bandon@-organization	-organization=20
@'amran_governorate@-location	-location=23
@seemless@-art	-art=1
@clodius_albinus@-person	-person=77
@days_of_heaven@-art	-art=63
@yandina@-location	-location=23
@the_smiths@-person	-person=879
@liz_lochhead@-person	-person=70
@duke_of_devonshire@-person	-person=59
@pastries@-food	-food=34
@bibbidi-bobbidi-boo@-art	-art=24
@scenes_from_a_marriage@-art	-art=25
@adonis@-art	-art=5
@carol_gluck@-person	-person=20
@kent@-location	-location=9239
@united_kingdom's@-location	-location=52
@simon_grayson@-person	-person=141
@government_of_malaysia@-location	-location=1
@bernard@-location	-location=5
@coalinga,_california@-location	-location=39
@a_chorus_line@-art	-art=40
@cable@-person	-person=17
@thylacine@-living_thing	-living_thing=69
@marcela@-food	-food=2
@josip_iličić@-person	-person=22
@tangomarkkinat@-event	-event=21
@tajiri@-person	-person=118
@nicola@-location	-location=15
@bunny@-living_thing	-living_thing=11
@duke_of_valentinois@-title	-title=24
@brandt_snedeker@-person	-person=73
@omani_super_cup@-event	-event=48
@the_corporation@-art	-art=63
@thomas_coke,_1st_earl_of_leicester@-person	-person=30
@nashville@-person	-person=3
@louis_vierne@-person	-person=100
@lost_highway@-organization	-organization=2
@italian@-event	-event=37
@archytas@-person	-person=45
@caspian@-language	-language=3
@it's_a_living@-broadcast_program	-broadcast_program=65
@ocn@-organization	-organization=1
@zama@-location	-location=2
@ryan_allen@-person	-person=21
@world_of_goo@-product	-product=28
@mississippi@-event	-event=32
@ims@-location	-location=9
@sgt._pepper's_lonely_hearts_club_band@-art	-art=474
@video@-art	-art=16
@flåm@-location	-location=1
@cbc_news@-broadcast_network	-broadcast_network=6
@frances@-person	-person=52
@xiangtan_county@-location	-location=24
@actium@-location	-location=38
@2009_european_indoor_championships@-event	-event=28
@scream@-organization	-organization=6
@seymour@-person	-person=16
@1949@-location	-location=6
@patito_feo@-broadcast_program	-broadcast_program=33
@speaker_of_the_house_of_representatives@-organization	-organization=1
@uighur@-location	-location=4
@mani_peninsula@-people-ethnicity	-people-ethnicity=1
@sergej_trifunović@-person	-person=30
@la_tortura@-art	-art=52
@al-muqaddasi@-person	-person=32
@persians@-people-ethnicity	-people-ethnicity=316
@dave_cox@-person	-person=23
@queensland@-event	-event=14
@beethoven@-broadcast_program	-broadcast_program=12
@pulp@-organization	-organization=3
@roberto_clemente@-person	-person=304
@minorca@-product	-product=4
@uss_coral_sea@-product	-product=30
@physical_therapy@-art	-art=5
@lymantriidae@-living_thing	-living_thing=459
@kearny@-location	-location=135
@2@-finance-currency	-finance-currency=2
@renan@-person	-person=25
@new_bedford@-location	-location=251
@velvet_underground@-organization	-organization=6
@northern_ireland@-event	-event=10
@library_of_parliament@-location	-location=132
@dart@-location	-location=6
@battle_of_the_planets@-art	-art=14
@great_expectations@-art	-art=450
@arctic_institute_of_north_america@-organization	-organization=28
@mickey_avalon@-art	-art=1
@queen's_club@-event	-event=13
@southern_pines,_north_carolina@-location	-location=44
@campari@-organization	-organization=1
@philippe@-person	-person=63
@key@-art	-art=17
@rush_university@-organization	-organization=32
@coroner@-title	-title=162
@stephen@-person	-person=331
@khe_sanh@-event	-event=24
@shaft@-art	-art=148
@akron@-person	-person=56
@edgewood@-organization	-organization=2
@john_holland@-organization	-organization=12
@creswell@-person	-person=1
@harvey@-organization	-organization=9
@apus@-location	-location=25
@claudius@-person	-person=887
@r@-person	-person=5
@flemings@-title	-title=1
@army@-art	-art=4
@xiao@-product	-product=16
@booth's_theatre@-location	-location=21
@imperial_court@-person	-person=1
@afula@-location	-location=155
@gray_matter@-person	-person=20
@lacey@-person	-person=40
@gutenberg@-person	-person=70
@hardware@-art	-art=36
@little_rock@-event	-event=1
@jeannette@-person	-person=4
@handball@-event	-event=27
@118@-organization	-organization=1
@canterbury@-event	-event=1
@plymouth_and_dartmoor_railway@-location	-location=24
@carl_hayden@-organization	-organization=2
@paquito_d'rivera@-person	-person=166
@edelweiss@-event	-event=1
@amazon.com@-organization	-organization=1
@ipswich@-location	-location=316
@grimm@-broadcast_program	-broadcast_program=127
@bill_t._jones@-person	-person=83
@osi@-art	-art=1
@devaki@-art	-art=2
@alamut@-location	-location=68
@howells@-location	-location=11
@philippe_de_rigaud_vaudreuil@-person	-person=32
@foča@-event	-event=3
@alan_anderson@-person	-person=21
@dwarves@-art	-art=1
@soissons@-title	-title=2
@copenhagen@-event	-event=32
@cronulla@-organization	-organization=18
@little_bear@-location	-location=3
@gangrene@-disease	-disease=19
@mark_rylance@-person	-person=122
@arthur_suydam@-person	-person=51
@bitches_brew@-art	-art=82
@hannibal@-location	-location=97
@griesbach@-person	-person=63
@skins@-broadcast_program	-broadcast_program=97
@dennis_skinner@-person	-person=40
@next_election@-event	-event=53
@dominican_republic@-event	-event=9
@stan_mudenge@-person	-person=20
@shiva@-person	-person=36
@socialist_unity_party@-organization	-organization=137
@hagood_hardy@-person	-person=28
@taejo@-location	-location=1
@william_norris@-person	-person=34
@james_nasmyth@-person	-person=48
@buzzcocks@-person	-person=387
@canton,_michigan@-location	-location=34
@crossmaglen@-location	-location=87
@new_fourth_army@-organization	-organization=68
@cross_canadian_ragweed@-art	-art=2
@salisbury@-title	-title=16
@bliss@-computer-programming_language	-computer-programming_language=7
@klamath_mountains@-location	-location=237
@tom_simpson@-person	-person=95
@bangladesh@-art	-art=1
@good@-god	-god=1
@alphonse_picou@-person	-person=24
@botany@-location	-location=76
@sarah_winnemucca@-person	-person=20
@harry_whittington@-person	-person=79
@the_next_great_american_band@-broadcast_program	-broadcast_program=32
@curiosity@-product	-product=43
@green_tea@-art	-art=4
@corfe_castle@-location	-location=121
@jodie_kidd@-person	-person=33
@coles@-person	-person=11
@james_earle_fraser@-person	-person=95
@jóhanna_sigurðardóttir@-person	-person=70
@valencia_de_alcántara@-location	-location=20
@alexander_vassiliev@-person	-person=24
@grover@-organization	-organization=5
@chief_secretary_for_administration@-organization	-organization=40
@ilokano@-language	-language=75
@franz_lehár@-person	-person=259
@bastille@-person	-person=91
@ground_force@-broadcast_program	-broadcast_program=34
@oryx@-location	-location=1
@gmina_lubsza@-location	-location=32
@revival@-organization	-organization=1
@thameslink@-product	-product=1
@basic@-organization	-organization=4
@bloch@-product	-product=1
@kino@-living_thing	-living_thing=1
@saad_zaghloul@-person	-person=37
@a_woman_of_substance@-art	-art=17
@vena@-organization	-organization=1
@mainstream@-person	-person=2
@smosh@-person	-person=64
@kashyapa@-person	-person=1
@atifete_jahjaga@-person	-person=32
@sec@-organization	-organization=989
@comcast_sportsnet_philadelphia@-broadcast-tv_channel	-broadcast-tv_channel=39
@abc_television@-broadcast_network	-broadcast_network=334
@2012_ncaa_tournament@-event	-event=80
@pontarlier@-location	-location=82
@porridge@-broadcast_program	-broadcast_program=153
@caracalla@-location	-location=2
@mr._broadway@-art	-art=4
@surya_sen@-person	-person=37
@advanced_composition_explorer@-product	-product=24
@scandinavium@-location	-location=79
@michael_ende@-person	-person=73
@see_below@-person	-person=5
@the_boy_who_cried_werewolf@-broadcast_program	-broadcast_program=25
@akira_yamaoka@-person	-person=50
@nrc_handelsblad@-art	-art=134
@southern_league@-event	-event=5
@childress@-organization	-organization=1
@lee_garlington@-person	-person=36
@plastic_little@-person	-person=10
@estonian_reform_party@-organization	-organization=54
@wink@-art	-art=7
@north_down@-location	-location=136
@touchstone@-art	-art=6
@freestyle@-person	-person=18
@the_poet@-art	-art=16
@pq@-location	-location=2
@festuca@-living_thing	-living_thing=72
@lombard@-person	-person=6
@texas_lightning@-art	-art=3
@ramblers@-living_thing	-living_thing=2
@crowns@-person	-person=4
@prospect_hill@-living_thing	-living_thing=1
@hotel@-broadcast_program	-broadcast_program=128
@wally@-person	-person=18
@point_pleasant@-location	-location=71
@ivy@-living_thing	-living_thing=5
@athol@-person	-person=2
@bf_109@-product	-product=50
@burr_ridge@-location	-location=22
@japanese_red_cross@-organization	-organization=85
@vasily_safonov@-person	-person=23
@dan@-location	-location=28
@paul_taylor_dance_company@-organization	-organization=33
@numismatists@-title	-title=23
@john_sergeant@-person	-person=80
@esoteric@-person	-person=20
@point_of_rocks,_maryland@-location	-location=22
@television_commercials@-food	-food=1
@highlands_of_iceland@-location	-location=28
@donelson@-event	-event=18
@national_conservatory_of_music@-organization	-organization=21
@johor@-title	-title=1
@kami@-art	-art=1
@chips@-organization	-organization=3
@nichiren@-religion-religion	-religion-religion=20
@martin_bashir@-person	-person=64
@jim_nance@-person	-person=23
@monster@-person	-person=3
@rashidun_caliphate@-location	-location=165
@bankura@-location	-location=31
@hispanic@-living_thing	-living_thing=1
@hawaiian@-living_thing	-living_thing=1
@st_gregory's_college,_campbelltown@-organization	-organization=21
@airline@-location	-location=3
@brooklyn_bridge@-location	-location=553
@sky@-person	-person=58
@maryborough@-product	-product=1
@geraldton@-product	-product=1
@army_ballistic_missile_agency@-organization	-organization=33
@michigan@-organization	-organization=866
@tibet@-organization	-organization=7
@church_of_rome@-organization	-organization=25
@δ@-biology	-biology=1
@tobias_arlt@-person	-person=33
@athaliah@-person	-person=34
@sterling_beaumon@-person	-person=30
@florin@-person	-person=2
@president_of_the_government@-location	-location=1
@malebranche@-person	-person=30
@hanover@-organization	-organization=21
@francesco@-person	-person=67
@iberians@-people-ethnicity	-people-ethnicity=117
@hyrum@-person	-person=61
@herut@-organization	-organization=189
@first_tuesday@-broadcast_program	-broadcast_program=26
@cannes@-location	-location=1259
@vuelta_a_la_rioja@-event	-event=25
@sunday_night_heat@-broadcast_program	-broadcast_program=98
@ayers_rock@-location	-location=10
@ogilvie_transportation_center@-location	-location=100
@richey_edwards@-person	-person=65
@løten@-location	-location=39
@rolla@-organization	-organization=4
@rick_barry@-person	-person=156
@joey_harrington@-person	-person=129
@csx@-location	-location=432
@gösta_stoltz@-person	-person=45
@holsworthy@-location	-location=100
@lugo@-person	-person=1
@tommy_thayer@-person	-person=83
@soyuz_tma-18@-event	-event=20
@westbury@-organization	-organization=5
@secretary@-art	-art=48
@penair@-organization	-organization=28
@hilbert@-location	-location=6
@the_bookseller@-award	-award=1
@fusilier@-living_thing	-living_thing=5
@the_philanthropist@-art	-art=33
@peter_and_paul_cathedral@-location	-location=43
@poplar@-living_thing	-living_thing=33
@arbëreshë@-people-ethnicity	-people-ethnicity=21
@bearwood@-organization	-organization=3
@hounslow_loop_line@-location	-location=24
@three_kingdoms@-art	-art=1
@chester_brown@-person	-person=79
@kitchen_confidential@-broadcast_program	-broadcast_program=51
@aria@-product	-product=2
@borrowdale@-person	-person=1
@beatrice@-art	-art=1
@does_this_look_infected?@-art	-art=20
@paf@-chemistry	-chemistry=2
@gorlice@-location	-location=208
@afrikaanse_hoër_seunskool@-organization	-organization=29
@social_democratic_labour_party@-organization	-organization=36
@trellech@-location	-location=32
@norris_poulson@-person	-person=27
@redcliffe@-event	-event=1
@navy_midshipmen@-organization	-organization=66
@leslie_e._robertson_associates@-organization	-organization=38
@army_black_knights@-organization	-organization=74
@heathers@-person	-person=6
@david_vaughan@-person	-person=36
@hepatitis_b_virus@-disease	-disease=1
@grayson@-person	-person=6
@bronx_museum_of_the_arts@-location	-location=49
@roller_coaster@-product	-product=6
@puyallup,_washington@-location	-location=76
@golmaal_3@-art	-art=39
@johannesburg@-art	-art=2
@pullman@-product	-product=1
@duden@-person	-person=1
@north_west_company@-organization	-organization=512
@john_walsh@-organization	-organization=2
@pan@-person	-person=1
@peter_halley@-person	-person=45
@ncaa_division_i_fbs@-organization	-organization=25
@april_de_angelis@-person	-person=21
@agnostic_front@-person	-person=214
@peking_man@-living_thing	-living_thing=101
@56@-organization	-organization=4
@newcastle_falcons@-organization	-organization=386
@willowbrook@-location	-location=55
@medinaceli@-title	-title=1
@mining_engineering@-organization	-organization=26
@martha's_vineyard@-organization	-organization=1
@nyon_district@-location	-location=34
@noordwijkerhout@-location	-location=21
@royal_marine@-organization	-organization=27
@vanda@-location	-location=1
@william_ellis@-person	-person=44
@martha_fiennes@-person	-person=26
@victor@-art	-art=42
@tritons@-living_thing	-living_thing=2
@wes@-organization	-organization=6
@cage_the_elephant@-art	-art=4
@malibu@-location	-location=497
@crucible@-event	-event=1
@oswaldo_cruz@-location	-location=2
@michelle@-person	-person=57
@mainz_05@-organization	-organization=66
@chertsey@-location	-location=22
@destiny@-organization	-organization=1
@ribadeo@-location	-location=30
@george_street@-location	-location=197
@giannitsa@-location	-location=52
@mitchell_hurwitz@-person	-person=49
@luv'@-person	-person=234
@herodes_atticus@-person	-person=62
@at@-chemistry	-chemistry=4
@byron_township@-location	-location=21
@gmina_łagów@-location	-location=44
@julius_raab@-person	-person=35
@riddle_box@-art	-art=23
@mango@-living_thing	-living_thing=5
@transandine_railway@-location	-location=26
@hopscotch@-art	-art=18
@germany's@-organization	-organization=3
@west_coast_eagles@-organization	-organization=663
@uss_independence@-product	-product=31
@togo@-location	-location=3046
@epica@-product	-product=2
@duke_university_health_system@-location	-location=22
@19th@-event	-event=6
@nene@-organization	-organization=1
@suetonius@-person	-person=479
@adrian_griffin@-person	-person=26
@joe_young@-person	-person=134
@the_faith@-organization	-organization=1
@john_allen_nelson@-person	-person=24
@henry_viii@-art	-art=224
@toxicity@-disease	-disease=1
@reynolds@-location	-location=40
@russian_president@-person	-person=2
@37@-location	-location=16
@sandra@-person	-person=108
@underwater@-person	-person=4
@the_savages@-art	-art=75
@ettore_messina@-person	-person=46
@burnout@-disease	-disease=51
@levice@-organization	-organization=1
@ministry_of_sound@-location	-location=404
@tennis@-art	-art=11
@vr@-location	-location=1
@malvern_hill@-event	-event=75
@kelly@-product	-product=6
@bugti@-people-ethnicity	-people-ethnicity=33
@san_diego_trolley@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@natalia_medvedeva@-person	-person=23
@sega_32x@-product	-product=97
@semi_precious_weapons@-art	-art=1
@johnny_cash@-art	-art=1
@sharpe@-person	-person=23
@edward_dyer@-person	-person=24
@hamilton@-location	-location=3252
@us_113@-location	-location=30
@man@-location	-location=43
@utah@-product	-product=2
@cluny@-location	-location=132
@arbëreshë@-language	-language=4
@nursing@-education-educational_degree	-education-educational_degree=4
@gaius_duilius@-person	-person=24
@king_george_vi@-location	-location=2
@andrew_maxwell@-person	-person=20
@river_gee_county@-location	-location=22
@michael_ball@-art	-art=1
@crusader@-art	-art=10
@disco_inferno@-person	-person=23
@the_loft@-person	-person=15
@são_bernardo@-location	-location=2
@lafayette_leake@-person	-person=36
@swan_hill@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@astor_theatre@-location	-location=26
@duke_of_argyll@-person	-person=48
@elza_soares@-person	-person=32
@doom@-location	-location=1
@brand_new_heavies@-person	-person=113
@billable_hours@-broadcast_program	-broadcast_program=31
@clatsop@-location	-location=15
@oka@-product	-product=3
@dairy@-location	-location=3
@bedazzled@-art	-art=65
@chemung@-product	-product=1
@pasadena@-broadcast_program	-broadcast_program=38
@francis_joseph@-person	-person=24
@naked@-product	-product=2
@european_union@-organization	-organization=7
@f-22_raptor@-product	-product=32
@earl_of_burlington@-title	-title=21
@villefranche@-location	-location=53
@munster_under-21_football_championship@-event	-event=57
@minister_of_national_defence@-organization	-organization=16
@warren_wilson_college@-organization	-organization=98
@israel@-title	-title=5
@tumbleweeds@-living_thing	-living_thing=2
@lift@-art	-art=28
@esquimalt@-location	-location=88
@bideford@-product	-product=1
@cuf@-organization	-organization=35
@freedom@-broadcast_program	-broadcast_program=10
@wales@-art	-art=9
@wallington@-location	-location=84
@szczecin@-location	-location=3613
@open_fire@-art	-art=17
@hot_boyz@-person	-person=3
@peter_arnett@-person	-person=70
@gordon_griffith@-person	-person=24
@terry_goddard@-person	-person=29
@wladimir_balentien@-person	-person=21
@gladiator@-organization	-organization=10
@abercraf@-organization	-organization=1
@franklin@-location	-location=1310
@powers_of_ten@-art	-art=30
@international_league_of_antiquarian_booksellers@-organization	-organization=25
@state_parliament@-event	-event=1
@katsuragi@-location	-location=28
@lieutenant_governor_of_ohio@-title	-title=60
@krisztián_sárneczky@-person	-person=48
@sedgwick@-organization	-organization=1
@new_york_sun@-art	-art=49
@clement@-art	-art=3
@jay_johnston@-person	-person=37
@rama@-art	-art=1
@chloride@-chemistry	-chemistry=1
@north_chungcheong_province@-location	-location=36
@bishop_of_down_and_connor@-title	-title=52
@tibetan@-people-ethnicity	-people-ethnicity=211
@boyd_gaines@-person	-person=35
@fridtjof_nansen@-product	-product=3
@high_hopes@-art	-art=46
@paisley_park@-art	-art=7
@ryūkyū_islands@-organization	-organization=1
@philadelphia@-finance-stock_exchange	-finance-stock_exchange=2
@montagnana@-person	-person=8
@st_paul's@-organization	-organization=7
@herford@-location	-location=158
@ringgold@-organization	-organization=1
@basketball_team@-event	-event=1
@dolphin@-organization	-organization=3
@sparks@-person	-person=263
@melody@-organization	-organization=2
@cambridge_city@-location	-location=5
@hugh_mackay@-person	-person=27
@woody_english@-person	-person=23
@magazine@-art	-art=38
@latrun@-location	-location=122
@the_house@-location	-location=11
@outlander@-art	-art=45
@london_fields@-location	-location=30
@hash@-medicine-drug	-medicine-drug=9
@seventh-day_adventist@-religion-religion	-religion-religion=439
@george_sisler@-person	-person=95
@movement@-body_part	-body_part=5
@carol_hutchins@-person	-person=21
@the_reunion@-art	-art=19
@hartley_wintney@-organization	-organization=8
@truck@-event	-event=3
@gardendale@-location	-location=23
@al_rayyan@-organization	-organization=29
@vital@-food	-food=8
@western_reserve@-location	-location=20
@southern_nazarene_university@-organization	-organization=73
@kirtland@-person	-person=7
@ull@-god	-god=2
@of_the_same_name@-location	-location=38
@border_intercollegiate_athletic_association@-organization	-organization=20
@climax@-person	-person=27
@cuddesdon@-location	-location=38
@k-9@-location	-location=7
@ramat_gan@-location	-location=374
@ahmed_iii@-person	-person=129
@studio_one@-location	-location=1
@georgia@-broadcast_program	-broadcast_program=5
@minton@-person	-person=6
@germ@-living_thing	-living_thing=2
@sailor@-product	-product=1
@charles_viii_of_france@-person	-person=241
@michilimackinac@-location	-location=63
@sakura@-product	-product=14
@rev.@-broadcast_program	-broadcast_program=22
@salerno@-organization	-organization=3
@omni@-art	-art=147
@iraq@-people-ethnicity	-people-ethnicity=7
@winooski@-location	-location=37
@breakdown@-product	-product=4
@hilario_davide,_jr.@-person	-person=49
@psunj@-location	-location=20
@elbe@-product	-product=2
@sydney_comedy_festival@-event	-event=22
@dwarves@-person	-person=41
@rostock@-organization	-organization=46
@322@-art	-art=13
@venustiano_carranza@-location	-location=25
@b-24@-product	-product=30
@vestfold@-location	-location=425
@ancient@-person	-person=45
@zaire@-finance-currency	-finance-currency=2
@canadiens@-organization	-organization=29
@joe_lauzon@-person	-person=52
@the_eddy_duchin_story@-art	-art=25
@damaged@-art	-art=26
@ucsf_medical_center@-organization	-organization=1
@priesthood@-title	-title=1240
@keith_reddin@-person	-person=20
@philip_howard@-person	-person=25
@gaelic@-language	-language=922
@calliope@-broadcast_program	-broadcast_program=1
@brisbane_water@-location	-location=37
@rita_connolly@-art	-art=3
@roxanne@-event	-event=4
@bandits@-art	-art=27
@real_quality_wrestling@-person	-person=46
@kilmacduagh@-title	-title=4
@conaire_cóem@-person	-person=26
@honduras@-people-ethnicity	-people-ethnicity=1
@gozo@-location	-location=420
@stalybridge_celtic@-organization	-organization=258
@just_cause@-broadcast_program	-broadcast_program=16
@dolley_madison@-person	-person=90
@progreso@-organization	-organization=13
@pdf@-location	-location=613
@louisville,_ky@-location	-location=31
@melkite_greek_catholic@-organization	-organization=23
@battle_of_gaugamela@-event	-event=69
@lord_lucan@-person	-person=27
@plaza_de_mayo@-location	-location=116
@cornelia_froboess@-person	-person=26
@antique@-person	-person=7
@level_3@-broadcast_program	-broadcast_program=2
@olympia@-product	-product=17
@gilford@-person	-person=2
@city_of_sheffield@-organization	-organization=2
@richards@-location	-location=7
@hereafter@-people-ethnicity	-people-ethnicity=1
@black_gold@-person	-person=5
@robeson@-location	-location=34
@cojedes@-art	-art=1
@hunkpapa@-people-ethnicity	-people-ethnicity=54
@carmen@-title	-title=1
@yiwu@-location	-location=44
@63@-art	-art=7
@halcyon@-living_thing	-living_thing=9
@fuji@-location	-location=90
@chazz_palminteri@-person	-person=158
@nexus_4@-art	-art=2
@la@-organization	-organization=12
@prussian_blue@-person	-person=7
@husbands@-person	-person=1
@rocket@-person	-person=5
@bad_manners@-art	-art=15
@green_lantern@-person	-person=1
@montebello,_quebec@-location	-location=23
@serpent@-product	-product=25
@ceo@-person	-person=1
@metropolitan_cathedral@-location	-location=25
@occupied_territories@-location	-location=73
@oviya@-person	-person=23
@capri@-organization	-organization=1
@bruno_mars_philip_lawrence_ari_levine@-person	-person=24
@london_league@-organization	-organization=72
@armstrong@-people-ethnicity	-people-ethnicity=1
@s5@-title	-title=1
@petrolina@-organization	-organization=2
@isaac@-location	-location=1
@pol@-biology	-biology=2
@jay_leno@-broadcast_program	-broadcast_program=2
@ramsbottom@-person	-person=10
@frailty@-art	-art=29
@paul_quinn@-person	-person=29
@m62@-location	-location=144
@dundee_stars@-organization	-organization=56
@ine@-person	-person=80
@jensen@-person	-person=11
@42@-event	-event=1
@úrvalsdeild@-organization	-organization=41
@herbs@-food	-food=2
@mobile@-computer-programming_language	-computer-programming_language=2
@alan_fitzgerald@-person	-person=38
@breslau@-event	-event=3
@pan_american@-organization	-organization=50
@gwen_raverat@-person	-person=45
@boomtown@-broadcast_program	-broadcast_program=83
@tablets@-location	-location=3
@boc@-person	-person=1
@rtl@-broadcast_network	-broadcast_network=280
@areopagus@-organization	-organization=82
@janina_vilayet@-location	-location=27
@earl_granville@-person	-person=14
@the_clue_of_the_new_pin@-art	-art=22
@congress_hall@-organization	-organization=1
@sale@-person	-person=8
@dunnottar_castle@-location	-location=59
@queen's_gate@-art	-art=5
@sistine_chapel@-art	-art=3
@burlington@-product	-product=1
@tividale@-organization	-organization=10
@brenda_russell@-art	-art=1
@princess_alexandra_of_kent@-person	-person=32
@the_times@-art	-art=6831
@albert_ballin@-person	-person=29
@anantapur@-location	-location=60
@aquitania@-location	-location=22
@mike_gordon@-person	-person=243
@spalding@-organization	-organization=72
@roman_catholic@-religion-religion	-religion-religion=7
@ios@-food	-food=1
@mid-western_highway@-location	-location=27
@sharreth@-person	-person=23
@incident@-location	-location=2
@meltdown@-person	-person=1
@strong_man@-title	-title=6
@beach_house@-location	-location=11
@breakthrough@-event	-event=1
@presbyterian_ladies'_college,_sydney@-organization	-organization=49
@woodlands@-organization	-organization=8
@auburn@-person	-person=11
@that_old_feeling@-art	-art=42
@springfield_high_school@-location	-location=3
@wavre@-location	-location=65
@versace@-organization	-organization=265
@kirillov@-location	-location=25
@sumalatha@-person	-person=56
@the_planets@-art	-art=150
@slivnitsa@-location	-location=18
@nc@-organization	-organization=18
@assyrian@-location	-location=40
@gmina_modliborzyce@-location	-location=26
@te_quiero@-art	-art=39
@menlo_college@-organization	-organization=65
@upfield@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@cardamom@-food	-food=32
@rani_mraz@-person	-person=23
@sco@-product	-product=3
@seattle_weekly@-art	-art=112
@the_bear@-location	-location=1
@jill_perryman@-person	-person=23
@chevy@-organization	-organization=29
@llanrhaeadr-ym-mochnant@-organization	-organization=4
@inverkeithing@-event	-event=2
@dupleix@-product	-product=17
@herodotus@-person	-person=1607
@epoch@-organization	-organization=15
@castelldefels@-organization	-organization=1
@israel@-person	-person=20
@meskwaki@-people-ethnicity	-people-ethnicity=83
@truesports@-organization	-organization=19
@samuel_hahnemann@-person	-person=64
@brussels@-art	-art=1
@willy@-body_part	-body_part=1
@earl_of_glencairn@-title	-title=29
@ayre@-person	-person=1
@late@-language	-language=1
@burbank,_california@-location	-location=859
@littoral@-location	-location=22
@bristol_east@-location	-location=32
@douglas_fairbanks@-person	-person=449
@church_world_service@-organization	-organization=28
@lyceum_of_the_philippines_university@-organization	-organization=62
@tyler_hilton@-person	-person=67
@the_strain@-art	-art=13
@charlotte,_north_carolina@-event	-event=1
@challenger@-event	-event=42
@buxar@-event	-event=5
@2004_presidential_election@-event	-event=75
@danvers_state_hospital@-location	-location=21
@panzer_dragoon_saga@-product	-product=23
@snakehead@-organization	-organization=6
@charles_w._morgan@-person	-person=4
@danish_american@-people-ethnicity	-people-ethnicity=32
@mallinckrodt@-organization	-organization=24
@lanchester@-person	-person=3
@kpd@-organization	-organization=88
@galicia@-event	-event=3
@welshpool@-location	-location=252
@tyra_banks@-broadcast_program	-broadcast_program=1
@peter_manley@-person	-person=107
@st_nicholas@-location	-location=12
@kuna@-people-ethnicity	-people-ethnicity=19
@shadow@-organization	-organization=73
@billy_boy@-person	-person=24
@trier@-location	-location=1366
@soho@-product	-product=66
@deane@-location	-location=33
@ilves@-organization	-organization=221
@united_states_secretary_of_the_treasury@-title	-title=318
@riverhead@-art	-art=5
@uyuni@-location	-location=26
@made_in_america@-event	-event=1
@manager@-title	-title=1696
@councillors@-organization	-organization=4
@torrance_marshall@-person	-person=27
@kalinin@-organization	-organization=1
@tipperary@-event	-event=1
@outer_harbor@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@2+2@-broadcast-tv_channel	-broadcast-tv_channel=1
@millersburg,_ohio@-location	-location=23
@pigeon@-living_thing	-living_thing=54
@puebla@-location	-location=1508
@romorantin@-organization	-organization=10
@blériot@-product	-product=4
@stone_mountain@-location	-location=155
@tanganyika@-organization	-organization=7
@premier_division@-event	-event=5
@feist@-living_thing	-living_thing=2
@grenadier@-organization	-organization=2
@shadow@-person	-person=5
@marmalade@-person	-person=48
@yorktown@-location	-location=244
@the_proud_family@-broadcast_program	-broadcast_program=108
@party@-art	-art=36
@halki@-organization	-organization=2
@bærum@-location	-location=538
@worm@-living_thing	-living_thing=36
@dacre@-location	-location=32
@a_prairie_home_companion@-broadcast_program	-broadcast_program=277
@lava@-art	-art=2
@ventura_county@-organization	-organization=1
@lei@-organization	-organization=4
@mario_savio@-person	-person=25
@they_knew_what_they_wanted@-art	-art=38
@shalom_hartman_institute@-organization	-organization=51
@lutowiska@-location	-location=35
@resurrection_blvd.@-broadcast_program	-broadcast_program=26
@blackrock@-art	-art=27
@cayenne@-location	-location=252
@hampton_roads_beltway@-location	-location=38
@richard_butler@-art	-art=2
@radio_city@-art	-art=12
@1992_olympic@-event	-event=22
@glenwood_springs@-location	-location=62
@austronesian@-language	-language=2
@hammer@-location	-location=5
@moroccan@-organization	-organization=1
@chad_morton@-person	-person=20
@dungan@-person	-person=1
@capitol_records_nashville@-organization	-organization=25
@filipino_drama@-broadcast_program	-broadcast_program=22
@ministry_of_defence@-person	-person=1
@lilley@-person	-person=1
@jo_kwon@-person	-person=43
@oxyrhynchus_papyri@-art	-art=33
@anglican_church@-organization	-organization=69
@pyongyang@-art	-art=7
@the_go@-art	-art=1
@beja@-location	-location=53
@bethany_beach@-location	-location=39
@katharevousa@-language	-language=333
@darling@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@siege@-event	-event=178
@bishop_of_swansea_and_brecon@-title	-title=24
@nolan@-person	-person=17
@real_steel@-art	-art=65
@u.s._senate@-event	-event=20
@jovon_johnson@-person	-person=20
@machina@-location	-location=1
@province_of_cremona@-location	-location=133
@adivasi@-people-ethnicity	-people-ethnicity=141
@princess_astrid@-location	-location=1
@starfish@-product	-product=1
@leland@-person	-person=46
@tamagawa@-person	-person=2
@blonde_on_blonde@-person	-person=3
@new_zealand@-art	-art=1
@cuckoo@-location	-location=2
@bad_ragaz@-location	-location=20
@josie@-art	-art=7
@rabid@-art	-art=13
@of_the_same_name@-food	-food=1
@niigata@-location	-location=225
@conder@-location	-location=12
@ghost_in_the_machine@-event	-event=1
@lyceum@-organization	-organization=3
@rovigo@-location	-location=229
@enghien@-title	-title=1
@la_haye_sainte@-event	-event=1
@congresswoman@-title	-title=5
@ingrid_daubechies@-person	-person=23
@focșani@-event	-event=1
@the_terminator@-art	-art=275
@great_bridge@-event	-event=3
@fractured@-art	-art=5
@shandong@-location	-location=2625
@atlantic_highlands@-location	-location=34
@gmina_branice@-location	-location=20
@ely@-organization	-organization=2
@dha@-location	-location=23
@ku_hye-sun@-person	-person=28
@north_german_confederation@-location	-location=283
@king@-title	-title=604
@speedwell@-location	-location=11
@aleutian_islands@-event	-event=9
@yates@-organization	-organization=1
@eidsvold@-location	-location=27
@2nd@-organization	-organization=178
@atalanta@-organization	-organization=727
@mohave@-language	-language=1
@washington's@-location	-location=15
@harlequin@-living_thing	-living_thing=4
@good_bye,_lenin!@-art	-art=21
@bohemia@-people-ethnicity	-people-ethnicity=3
@housatonic@-organization	-organization=2
@javier_morales@-person	-person=21
@venom@-organization	-organization=1
@queen_mary_ii@-product	-product=1
@whirlpool@-organization	-organization=44
@naemul@-person	-person=47
@north_sea_oil@-location	-location=122
@spine@-product	-product=4
@storyville@-art	-art=17
@faculty_of_law@-location	-location=13
@department_of_science_and_technology@-organization	-organization=41
@the_fox_and_the_hound_2@-art	-art=24
@the_frontline@-broadcast_program	-broadcast_program=18
@sea_urchin@-living_thing	-living_thing=20
@elizabethtown,_pennsylvania@-location	-location=24
@geordie@-art	-art=12
@lenka@-person	-person=47
@new_zealand@-broadcast_network	-broadcast_network=1
@massacred@-person	-person=1
@jat@-organization	-organization=12
@earl_of_warwick@-person	-person=104
@deepika@-art	-art=23
@burning_man@-event	-event=254
@hearts_and_minds@-broadcast_program	-broadcast_program=7
@green_river@-art	-art=25
@algerian_civil_war@-event	-event=119
@christina_stürmer@-person	-person=53
@jewell_county@-location	-location=39
@1988@-award	-award=1
@borgomanero@-location	-location=26
@wow@-organization	-organization=2
@cremated@-location	-location=68
@tripura@-organization	-organization=38
@heydon@-location	-location=15
@blitzkrieg@-art	-art=1
@indiana_hoosiers_men's_basketball@-organization	-organization=43
@stevens_point@-organization	-organization=3
@odette@-art	-art=18
@whiteadder_water@-location	-location=42
@four@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@lucasian_professor_of_mathematics@-title	-title=44
@party_for_democracy@-organization	-organization=39
@all-american_canal@-location	-location=31
@tom_coughlin@-person	-person=109
@montazeriyeh_rural_district@-location	-location=44
@teenage_kicks@-art	-art=49
@seven_sisters@-location	-location=120
@brand@-organization	-organization=1
@pacific_northwest@-organization	-organization=8
@isle_of_grain@-location	-location=82
@lytton@-people-ethnicity	-people-ethnicity=1
@lincoln@-event	-event=9
@john_mccarthy@-person	-person=206
@kimberly@-product	-product=2
@night_of_january_16th@-art	-art=26
@tribe@-organization	-organization=4
@francis_of_paola@-person	-person=26
@predazzo@-location	-location=35
@gordon_h._smith@-person	-person=36
@israel@-broadcast_program	-broadcast_program=2
@aircraft_carrier@-organization	-organization=1
@1958@-art	-art=8
@torokina@-location	-location=41
@1973@-broadcast_program	-broadcast_program=1
@transperth_trains@-organization	-organization=24
@nakatsugawa@-location	-location=39
@the_imitation_of_christ@-art	-art=43
@enterprises@-title	-title=58
@pony_club@-person	-person=2
@c.d._tondela@-organization	-organization=27
@chief_justice@-organization	-organization=49
@girard@-organization	-organization=1
@comte_d'artois@-location	-location=1
@1880_general_election@-event	-event=160
@wainuiomata@-organization	-organization=4
@the_youngbloods@-art	-art=3
@concordia@-organization	-organization=33
@capulidae@-living_thing	-living_thing=38
@tübingen@-location	-location=935
@the_game@-broadcast_program	-broadcast_program=158
@maureen_stapleton@-person	-person=163
@wrestling@-organization	-organization=3
@chief_judge_of_the_new_york_court_of_appeals@-organization	-organization=2
@catania@-organization	-organization=296
@prime_minister_of_cuba@-title	-title=42
@frequency@-art	-art=44
@the_black_eyed_peas@-person	-person=1187
@al_simmons@-art	-art=11
@wormer@-location	-location=20
@maritime_southeast_asia@-location	-location=182
@king_of_wu@-person	-person=1
@dulce_pontes@-person	-person=38
@plantation,_florida@-location	-location=64
@cornelius_van_til@-person	-person=46
@huntsville@-organization	-organization=8
@utah_jazz@-organization	-organization=1221
@asian_elephant@-living_thing	-living_thing=214
@1991_rugby_world_cup@-organization	-organization=1
@hayedeh@-person	-person=24
@gus_mortson@-person	-person=22
@cbc_radio@-broadcast_network	-broadcast_network=6
@georgia@-product	-product=5
@tosa@-location	-location=66
@aamir@-person	-person=1
@karsten_braasch@-person	-person=31
@kelly@-person	-person=67
@columbus,_mississippi@-location	-location=143
@high_street@-art	-art=1
@momo@-art	-art=14
@dd@-product	-product=11
@melissa_ricks@-person	-person=36
@whitgift_centre@-location	-location=23
@split_personality@-art	-art=8
@salon@-art	-art=181
@regency@-title	-title=164
@kaist@-person	-person=1
@ilona_massey@-person	-person=45
@st_mary's_hospital_medical_school@-location	-location=2
@health_secretary@-title	-title=32
@nba_playoffs@-event	-event=87
@gao@-location	-location=210
@kerr_smith@-person	-person=37
@frankfurt@-organization	-organization=33
@dane_county@-location	-location=194
@gaelic@-art	-art=1
@who@-art	-art=16
@santander@-event	-event=3
@primeval@-art	-art=8
@chōshū@-location	-location=105
@pump_it_up@-product	-product=58
@common_serjeant_of_london@-location	-location=1
@earl_robinson@-person	-person=69
@gove_county@-location	-location=21
@vic_darchinyan@-person	-person=58
@touraine@-location	-location=171
@crust@-person	-person=3
@green_screen@-location	-location=46
@chapel_royal@-location	-location=239
@chantal_petitclerc@-person	-person=47
@philippine_division@-organization	-organization=33
@woman_in_a_dressing_gown@-art	-art=36
@springwood@-organization	-organization=1
@sole_survivor@-art	-art=12
@jackie_leven@-person	-person=26
@sanford@-person	-person=5
@paris_saint-germain_fc@-organization	-organization=22
@black_hawk_down@-art	-art=197
@k2@-art	-art=13
@the_morey_amsterdam_show@-broadcast_program	-broadcast_program=23
@kirata@-person	-person=30
@t._k._ramamoorthy@-person	-person=28
@sarin@-chemistry	-chemistry=59
@hailsham@-location	-location=81
@kent_state_university@-event	-event=4
@johnny_osbourne@-person	-person=38
@mosley@-broadcast_program	-broadcast_program=13
@serapis@-god	-god=92
@alessandro_pier_guidi@-person	-person=23
@power_station@-location	-location=32
@granville_township@-location	-location=27
@rhyacia_lucipeta@-living_thing	-living_thing=27
@oriel@-organization	-organization=41
@kalmyk@-location	-location=1
@constrictor@-art	-art=19
@virginia_governor@-title	-title=46
@love_like_this@-art	-art=35
@goole_town@-organization	-organization=34
@prévost@-person	-person=2
@new_zealand's@-organization	-organization=13
@greensburg@-broadcast_program	-broadcast_program=1
@bonnier@-organization	-organization=45
@russian_army@-organization	-organization=297
@tobin_bell@-person	-person=85
@jarrod_parker@-person	-person=21
@ipswich@-title	-title=3
@restored@-event	-event=14
@earl_of_richmond@-location	-location=1
@matabele@-language	-language=1
@ecstasy@-art	-art=35
@my_family@-art	-art=27
@spokane@-organization	-organization=24
@song_ok-sook@-person	-person=31
@india_meteorological_department@-organization	-organization=118
@mary_black@-person	-person=118
@refugio@-event	-event=1
@brethren@-person	-person=8
@hibernia@-product	-product=18
@abc_kids@-broadcast_network	-broadcast_network=3
@witness@-broadcast_program	-broadcast_program=5
@ancient@-event	-event=1
@kirishima@-product	-product=23
@paris_8_university@-organization	-organization=36
@lord_strange's_men@-organization	-organization=44
@tango_province@-location	-location=33
@next_year@-event	-event=26
@taliesin@-location	-location=57
@aurora@-art	-art=30
@redwing@-living_thing	-living_thing=44
@joseph_anthony@-person	-person=38
@guizhou_zhicheng@-organization	-organization=25
@sts-68@-event	-event=33
@torch_song@-person	-person=15
@yup'ik@-people-ethnicity	-people-ethnicity=17
@american_hockey_coaches_association@-organization	-organization=30
@hot@-broadcast_network	-broadcast_network=58
@bryan_hughes@-person	-person=33
@dobczyce@-location	-location=27
@olympus@-location	-location=125
@l'africaine@-art	-art=91
@henry_porter@-person	-person=33
@3do@-product	-product=163
@trent_barrett@-person	-person=48
@yup'ik@-language	-language=6
@tko@-person	-person=15
@angelika_kirchschlager@-person	-person=25
@lionel_richie@-art	-art=10
@ump@-title	-title=1
@pont-l'évêque@-location	-location=22
@morland_graham@-person	-person=20
@hal@-computer-programming_language	-computer-programming_language=6
@steubenville@-location	-location=120
@kismet@-product	-product=4
@brad_delp@-person	-person=68
@champion@-art	-art=62
@ralf_dahrendorf@-person	-person=52
@harold_wilson@-person	-person=999
@elevator@-art	-art=20
@singer@-title	-title=38
@bernardo_cavallino@-person	-person=23
@servius_sulpicius_galba@-person	-person=21
@israel_cruz@-person	-person=26
@the_corrections@-person	-person=1
@vitória_da_conquista@-location	-location=39
@black_mirror@-art	-art=5
@atlético_madrid@-organization	-organization=1819
@iredell_county@-product	-product=1
@las_vegas_valley@-location	-location=234
@gmina_człopa@-location	-location=30
@ullensaker@-location	-location=77
@ash_grove@-location	-location=4
@shiki@-language	-language=1
@tapes_'n_tapes@-person	-person=27
@typhoon@-event	-event=1
@the_radio_factor@-broadcast_program	-broadcast_program=22
@the_smith_family@-broadcast_program	-broadcast_program=11
@saskatchewan_liberal_party@-organization	-organization=44
@goodland@-location	-location=45
@rapperswil-jona_lakers@-organization	-organization=40
@australian@-award	-award=3
@michael_scott@-person	-person=106
@glanville@-person	-person=2
@david_becker@-person	-person=21
@bangladeshi@-organization	-organization=8
@tonton_gutierrez@-person	-person=61
@prince_of_wales@-location	-location=11
@canonicus@-person	-person=20
@slurpee@-food	-food=44
@carolyn_porco@-person	-person=28
@trenton,_georgia@-location	-location=21
@churchill_downs@-location	-location=457
@hannes_reichelt@-person	-person=25
@gott_erhalte_franz_den_kaiser@-art	-art=25
@sidney_hayers@-person	-person=26
@jokhang@-location	-location=43
@gimcrack_stakes@-event	-event=45
@hare@-living_thing	-living_thing=45
@isaac_chauncey@-person	-person=61
@norad@-organization	-organization=73
@central_market@-organization	-organization=7
@hagfish@-living_thing	-living_thing=19
@lawson@-art	-art=6
@ass@-body_part	-body_part=14
@wayne@-location	-location=657
@hkfa@-organization	-organization=35
@saitama_prefecture@-art	-art=502
@new_york_cotton_exchange@-location	-location=1
@petty@-person	-person=26
@jiu_valley@-location	-location=63
@locarno@-location	-location=321
@hellmuth_walter@-person	-person=35
@anishinaabe@-language	-language=2
@westinghouse_electric@-organization	-organization=43
@art_houtteman@-person	-person=22
@mark_schultz@-art	-art=1
@dsp@-product	-product=1
@tom_wilson@-person	-person=106
@area@-organization	-organization=6
@tilden@-organization	-organization=2
@overdrive@-product	-product=3
@vala@-organization	-organization=2
@svalbard@-product	-product=2
@1988@-location	-location=1
@pica@-living_thing	-living_thing=8
@youngblood_brass_band@-person	-person=21
@malvern_college@-organization	-organization=229
@nervous@-body_part	-body_part=7
@tigris@-person	-person=3
@pulitzer_prize@-event	-event=5
@alutiiq@-people-ethnicity	-people-ethnicity=34
@drumcondra@-organization	-organization=44
@rangoon@-location	-location=126
@cabanatuan@-location	-location=73
@1954@-art	-art=2
@fernando_meligeni@-person	-person=57
@perth@-event	-event=3
@yorkshire@-organization	-organization=251
@osnabrück@-organization	-organization=3
@gala@-location	-location=2
@northbrook@-location	-location=70
@pacific_fleet@-location	-location=3
@philippine_peso@-finance-currency	-finance-currency=65
@new_stadium@-organization	-organization=1
@ihi@-organization	-organization=21
@world_music_awards@-award	-award=190
@wicklow@-location	-location=127
@slaughter@-event	-event=3
@roger_manners,_5th_earl_of_rutland@-person	-person=21
@lakshya@-product	-product=2
@maria_rudnitskaya@-person	-person=99
@roses_are_red@-art	-art=26
@elizabeth_smart@-person	-person=28
@2011_season@-event	-event=253
@wuchang_uprising@-event	-event=88
@ugly_duckling@-person	-person=35
@balance@-location	-location=1
@davis@-organization	-organization=6
@sol@-organization	-organization=9
@saguache_county@-location	-location=32
@national_institutes_of_technology@-organization	-organization=68
@asura@-living_thing	-living_thing=2
@orfeo@-art	-art=56
@seneca@-product	-product=6
@ministry_of_finance@-person	-person=1
@martin_shaw@-person	-person=107
@1994@-broadcast_program	-broadcast_program=2
@chance@-location	-location=5
@jacob's_ladder@-organization	-organization=3
@fit@-product	-product=15
@agent@-title	-title=140
@mathews_county,_virginia@-location	-location=31
@girard@-location	-location=47
@republican_party_of_minnesota@-organization	-organization=183
@the_bard's_tale@-product	-product=25
@conan_o'brien@-broadcast_program	-broadcast_program=3
@noisy-le-sec@-organization	-organization=4
@gabriel_casseus@-person	-person=21
@indigo@-organization	-organization=40
@scottish@-broadcast_network	-broadcast_network=1
@maryland's@-organization	-organization=1
@country_music_hall_of_fame_and_museum@-organization	-organization=48
@industry@-person	-person=13
@us_highway_41@-location	-location=24
@sisal@-computer-programming_language	-computer-programming_language=7
@harish_kumar@-person	-person=24
@mercyme@-art	-art=2
@judaism@-people-ethnicity	-people-ethnicity=6
@first_aliyah@-event	-event=45
@air_india_express@-organization	-organization=24
@la_vie_parisienne@-art	-art=44
@wink@-person	-person=26
@european_champion@-award	-award=1
@marrickville@-event	-event=2
@ribera@-organization	-organization=1
@valiant@-organization	-organization=1
@records_of_the_three_kingdoms@-art	-art=471
@aspyr@-person	-person=21
@bremerton@-location	-location=188
@outing@-art	-art=39
@pharmaceutical_research_and_manufacturers_of_america@-organization	-organization=54
@tigris@-location	-location=622
@navidad@-art	-art=10
@1978_asian_games@-event	-event=47
@university_of_camerino@-organization	-organization=24
@museum_für_kunst_und_gewerbe_hamburg@-location	-location=20
@adoor@-location	-location=69
@botetourt@-location	-location=20
@megafaun@-person	-person=25
@slovakia@-finance-currency	-finance-currency=1
@bright@-location	-location=37
@latvian_ssr@-location	-location=27
@new_delhi@-location	-location=4818
@ssx_3@-product	-product=44
@hungerford@-event	-event=3
@taz@-biology	-biology=3
@village_of_the_same_name@-location	-location=20
@bug@-living_thing	-living_thing=5
@sphere@-person	-person=21
@calvi@-organization	-organization=2
@ned_beatty@-person	-person=192
@northern_ontario@-location	-location=423
@agnes_bruckner@-person	-person=40
@blue_book@-art	-art=54
@anna_maria@-person	-person=36
@clara@-location	-location=49
@giant_robot@-art	-art=30
@hollister@-location	-location=65
@jilin_province@-location	-location=21
@tool@-event	-event=1
@the_christians@-person	-person=54
@lovely_day@-broadcast_program	-broadcast_program=1
@leave_no_trace@-organization	-organization=65
@launceston@-location	-location=1094
@cheakamus_river@-location	-location=42
@boston@-product	-product=30
@marly@-person	-person=1
@huntingdon@-location	-location=590
@algonquin@-location	-location=60
@cleveland_browns@-organization	-organization=4340
@1981–82@-event	-event=210
@sri_lanka@-location	-location=14755
@tarun_gogoi@-person	-person=45
@elisabeth@-person	-person=134
@moscow@-event	-event=59
@ferdinand_i_of_león_and_castile@-person	-person=34
@karen_matheson@-person	-person=56
@eleven_point_river@-location	-location=21
@don't_look_back@-product	-product=3
@globe@-location	-location=64
@red_shift@-organization	-organization=6
@óscar_cardozo@-person	-person=36
@china@-art	-art=14
@mount_wellington@-organization	-organization=22
@colmenar_viejo@-location	-location=21
@łaziska@-location	-location=37
@survivor@-art	-art=114
@dhl@-organization	-organization=153
@blackstone@-event	-event=1
@monash_university@-organization	-organization=1117
@frederick_augustus_ii@-person	-person=47
@may@-person	-person=42
@para@-event	-event=1
@top_dawg_entertainment@-organization	-organization=37
@piti@-food	-food=3
@candler_school_of_theology@-organization	-organization=80
@big_fish@-person	-person=1
@cobourg_cougars@-organization	-organization=47
@la_salle_academy@-organization	-organization=56
@entephria_caesiata@-living_thing	-living_thing=32
@jericho@-broadcast_program	-broadcast_program=179
@bangladesh@-event	-event=2
@captain_ahab@-person	-person=11
@luigi_cadorna@-person	-person=37
@lee_aaron@-person	-person=53
@union_navy@-location	-location=1
@order@-event	-event=1
@potter@-location	-location=32
@east_tennessee@-location	-location=321
@french_ligue_1@-organization	-organization=21
@sling_blade@-person	-person=1
@vandal@-organization	-organization=10
@boyz_n_da_hood@-art	-art=10
@low@-art	-art=176
@lexington@-organization	-organization=10
@bertolt_brecht@-art	-art=1
@fc_kamaz_naberezhnye_chelny@-organization	-organization=82
@1996@-art	-art=15
@eclipse@-product	-product=16
@don't_know_why@-art	-art=40
@robert_baer@-person	-person=39
@phanes@-god	-god=24
@philosophy_of_science_association@-organization	-organization=27
@spanish_armada@-people-ethnicity	-people-ethnicity=12
@tylorstown@-organization	-organization=1
@edward_bernds@-person	-person=53
@saraha@-person	-person=20
@state_government@-organization	-organization=158
@kathy_baker@-person	-person=117
@julia@-product	-product=1
@oregon@-product	-product=18
@british_isles@-location	-location=2051
@westfield_township@-location	-location=24
@avengers_disassembled@-art	-art=34
@berryville@-event	-event=5
@assamese@-language	-language=520
@roman_catholic_bishop@-title	-title=31
@ksenia_sukhinova@-person	-person=20
@queen's_own_royal_west_kent_regiment@-organization	-organization=45
@unreal@-art	-art=5
@pensacola@-event	-event=1
@river@-art	-art=23
@crondall@-location	-location=23
@chicago_daily_tribune@-art	-art=68
@earl_of_march@-title	-title=72
@avro@-product	-product=1
@yrsa@-person	-person=22
@one_night_only@-event	-event=10
@lockheed@-product	-product=1
@the_dark_crystal@-art	-art=110
@frank_costello@-person	-person=136
@ellis@-product	-product=2
@ali_zeidan@-person	-person=37
@president_of_france@-person	-person=2
@poussin@-food	-food=3
@wilshire_boulevard@-location	-location=228
@ter@-language	-language=1
@walloon_language@-language	-language=37
@mill@-product	-product=1
@rap@-organization	-organization=16
@national_socialist_party@-organization	-organization=40
@randsfjorden@-location	-location=33
@bo_johansson@-person	-person=31
@zarma@-people-ethnicity	-people-ethnicity=26
@leprosy@-disease	-disease=55
@sèvres@-organization	-organization=27
@nexus@-person	-person=11
@film4@-broadcast_network	-broadcast_network=122
@sims@-location	-location=6
@bard_college@-title	-title=1
@anne-marie_helder@-person	-person=24
@i'd_do_anything@-broadcast_program	-broadcast_program=54
@divine_brown@-art	-art=2
@school_of_public_health@-location	-location=5
@francis_o'neill@-person	-person=50
@dwight_morrow@-person	-person=27
@key@-person	-person=31
@united_dairies@-person	-person=1
@thomas_cook@-person	-person=95
@halcyon@-product	-product=8
@37@-product	-product=4
@librarian_of_congress@-title	-title=84
@solomon's_seal@-living_thing	-living_thing=17
@fédération_internationale_du_sport_automobile@-organization	-organization=24
@maya@-person	-person=21
@fair@-location	-location=2
@u.s._environmental_protection_agency@-organization	-organization=172
@mallow@-organization	-organization=16
@ayane_sakura@-person	-person=22
@stan_coveleski@-person	-person=36
@free_press@-organization	-organization=124
@magenta@-visual_art-color	-visual_art-color=32
@one_by_one@-art	-art=44
@guy_fawkes@-person	-person=206
@macadamia@-living_thing	-living_thing=1
@elliot@-broadcast_program	-broadcast_program=1
@men_in_white@-art	-art=28
@portsmouth@-art	-art=2
@grossology@-broadcast_program	-broadcast_program=26
@craiova@-location	-location=419
@ultra@-location	-location=3
@controversial@-event	-event=21
@2+2@-product	-product=66
@coptic_catholic_church@-people-ethnicity	-people-ethnicity=1
@lars_frederiksen_and_the_bastards@-person	-person=37
@436@-art	-art=67
@lieutenant_governor_of_new_mexico@-title	-title=26
@calogero@-art	-art=3
@cape_st._vincent@-location	-location=112
@michael_hagan@-person	-person=21
@hirabayashi_v._united_states@-event	-event=25
@black_lace@-art	-art=1
@mannheim_business_school@-organization	-organization=28
@civitavecchia@-location	-location=252
@motograter@-art	-art=5
@canton-akron_indians@-organization	-organization=33
@ray_shell@-person	-person=22
@william_hamilton@-person	-person=88
@u.s._district_judge@-title	-title=15
@regional_council@-organization	-organization=13
@ministry_of_education_of_the_people's_republic_of_china@-organization	-organization=46
@augustin@-location	-location=1
@şükrü_saracoğlu@-person	-person=33
@premier_foods@-organization	-organization=88
@wilhelmina@-organization	-organization=19
@massapequa@-location	-location=39
@deborah_winters@-person	-person=40
@greenwich@-person	-person=1
@omni@-location	-location=27
@hassan@-person	-person=8
@moscow_metro@-transit	-transit=381
@republic_of_central_lithuania@-location	-location=51
@west_bank@-product	-product=2
@blueberry@-location	-location=5
@hopscotch@-product	-product=11
@ashes@-time	-time=3
@bay_of_cádiz@-location	-location=32
@land_girls@-broadcast_program	-broadcast_program=17
@gulf@-location	-location=268
@cebuano@-people-ethnicity	-people-ethnicity=38
@wim_duisenberg@-person	-person=32
@heavenly_sword@-art	-art=2
@walnut_hills@-location	-location=32
@sr@-title	-title=3
@dwarkanath_tagore@-person	-person=36
@greven@-location	-location=27
@xiamen@-organization	-organization=1
@nico@-broadcast_program	-broadcast_program=2
@kawaiisu@-language	-language=1
@nabovat_rural_district@-location	-location=24
@amd@-organization	-organization=215
@protestant@-people-ethnicity	-people-ethnicity=1
@route_109@-location	-location=29
@menelaus@-location	-location=2
@penis@-disease	-disease=1
@woodstock_slammers@-organization	-organization=24
@ontario_legislature@-organization	-organization=34
@bunhill_fields@-location	-location=138
@jutland@-event	-event=49
@phil_woods@-person	-person=311
@dušan_pirjevec@-person	-person=20
@quintero@-location	-location=30
@condillac@-person	-person=26
@159@-product	-product=2
@deadline@-broadcast_program	-broadcast_program=21
@east_division@-location	-location=1
@richard_beymer@-person	-person=73
@six_degrees@-organization	-organization=1
@south_waziristan@-location	-location=126
@mobile@-location	-location=874
@mystery_guild@-organization	-organization=69
@jared_fogle@-person	-person=24
@western_oblast@-location	-location=23
@frank_martin@-person	-person=150
@craigieburn_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=77
@castelnuovo@-person	-person=1
@jasmine_trias@-art	-art=2
@the_awful_truth@-broadcast_program	-broadcast_program=18
@stephen_krashen@-person	-person=27
@crouch_end@-art	-art=10
@opus@-person	-person=30
@el@-transit	-transit=1
@charles_cornwallis@-person	-person=76
@ibanag@-language	-language=17
@solvychegodsk@-location	-location=31
@sagittarius@-location	-location=232
@malpighiaceae@-living_thing	-living_thing=124
@34@-location	-location=14
@the_glove@-person	-person=19
@école_des_beaux-arts@-organization	-organization=88
@carter_the_unstoppable_sex_machine@-person	-person=40
@bill_t._jones@-organization	-organization=26
@john_jacob_rhodes@-person	-person=21
@aar@-location	-location=11
@akhnaten@-person	-person=1
@var@-location	-location=339
@maori@-product	-product=4
@atrophy@-person	-person=11
@snook@-person	-person=20
@three@-product	-product=2
@eyak@-location	-location=1
@edgar_lustgarten@-person	-person=23
@olomouc@-location	-location=918
@barbershop@-broadcast_program	-broadcast_program=9
@shivers@-art	-art=30
@peterborough_chronicle@-art	-art=28
@volga–baltic_waterway@-location	-location=45
@cergy-pontoise@-location	-location=55
@april_10@-time	-time=279
@all_american_futurity@-event	-event=22
@universe@-product	-product=10
@indian_television_academy_awards@-award	-award=41
@man@-organization	-organization=272
@nai@-product	-product=9
@john_jorgenson@-person	-person=77
@thomas_carleton@-person	-person=22
@winston_churchill's@-person	-person=20
@sheriff@-location	-location=1
@edgewater@-location	-location=174
@bt@-art	-art=2
@buckeye@-living_thing	-living_thing=7
@willoughby@-title	-title=3
@ruthenian@-location	-location=4
@spain@-person	-person=29
@chesapeake_bayhawks@-organization	-organization=49
@pulse@-broadcast_network	-broadcast_network=2
@under-17_team@-organization	-organization=36
@heilsberg@-location	-location=8
@mount_hawthorn@-location	-location=22
@lincoln@-title	-title=17
@lloyd_owen@-person	-person=30
@6th_marine_regiment@-organization	-organization=30
@john_prendergast@-person	-person=23
@fright_night@-event	-event=1
@taurus@-location	-location=220
@la_chaux-de-fonds@-location	-location=199
@swabia@-person	-person=2
@duyfken@-product	-product=22
@louis_vuitton@-person	-person=6
@jackpot@-art	-art=25
@pineapple@-person	-person=1
@tsingtao@-location	-location=177
@antony,_hauts-de-seine@-location	-location=20
@terry_scully@-person	-person=21
@royal_marine@-event	-event=1
@formosa@-art	-art=2
@raoul_walsh@-person	-person=254
@pune@-location	-location=74
@michelle@-event	-event=6
@untraceable@-art	-art=22
@claude_duval@-art	-art=15
@sverdlovsk@-organization	-organization=1
@great_britain@-people-ethnicity	-people-ethnicity=2
@burley@-person	-person=1
@dustin_lynch@-art	-art=1
@major_owens@-person	-person=30
@hema@-people-ethnicity	-people-ethnicity=22
@punic@-location	-location=6
@currant@-living_thing	-living_thing=74
@tito@-person	-person=41
@ernie_shore@-person	-person=31
@head_over_heels@-art	-art=66
@soyuz@-product	-product=70
@corydon@-event	-event=1
@partizan_stadium@-location	-location=32
@dave_morris@-person	-person=30
@maximo@-person	-person=37
@john_scott@-award	-award=1
@agony@-broadcast_program	-broadcast_program=18
@old_campus@-organization	-organization=1
@mike's_song@-art	-art=24
@büchen@-location	-location=23
@new_year's_day@-time	-time=11
@bessarabia@-location	-location=1029
@cheka@-organization	-organization=351
@mariah_carey@-broadcast_program	-broadcast_program=1
@arvicolinae@-living_thing	-living_thing=26
@progressive_conservative@-organization	-organization=2885
@palouse@-people-ethnicity	-people-ethnicity=3
@punchline@-organization	-organization=6
@charles_w._chesnutt@-person	-person=50
@airth@-location	-location=28
@stanley_clarke@-art	-art=4
@nsu@-product	-product=3
@offensive@-location	-location=1
@br@-location	-location=11
@sia@-location	-location=1
@cheonggyecheon@-location	-location=30
@dnipro@-organization	-organization=37
@throwdown@-broadcast_program	-broadcast_program=3
@u.s.@-broadcast_network	-broadcast_network=1
@bt@-product	-product=1
@christiana@-location	-location=51
@st._bernard@-location	-location=15
@virgin_media@-organization	-organization=592
@elphinstone@-organization	-organization=1
@virden@-location	-location=52
@2013_stanley_cup_playoffs@-event	-event=28
@gyroscope@-product	-product=4
@helix@-art	-art=6
@wallis@-organization	-organization=17
@captured@-product	-product=1
@the_alamo@-art	-art=94
@athletic@-event	-event=6
@coventry_bees@-organization	-organization=111
@lester_bangs@-person	-person=140
@orthez@-event	-event=25
@sanae_kobayashi@-person	-person=37
@luxor@-product	-product=5
@louisiana_board_of_regents@-organization	-organization=30
@lorenzo@-location	-location=6
@leander@-location	-location=22
@eastern@-living_thing	-living_thing=3
@charleston@-person	-person=3
@bieber@-person	-person=5
@cassadaga@-art	-art=46
@bilbao@-event	-event=6
@coolidge@-organization	-organization=2
@shoshone@-product	-product=1
@buckeye@-organization	-organization=7
@psd@-organization	-organization=94
@laura_zapata@-person	-person=25
@laurence_hanray@-person	-person=37
@heliconia@-location	-location=2
@chris_rodriguez@-person	-person=50
@linus@-organization	-organization=5
@salyut_4@-event	-event=32
@bottom@-broadcast_program	-broadcast_program=99
@rawang@-language	-language=2
@sokołów_małopolski@-location	-location=29
@balete@-people-ethnicity	-people-ethnicity=2
@the_wave@-art	-art=25
@daniela_hantuchová@-person	-person=513
@blackhawk@-location	-location=15
@railways@-organization	-organization=52
@paulínia@-organization	-organization=1
@capital@-art	-art=17
@black_oak_arkansas@-art	-art=3
@sanssouci@-location	-location=86
@methodist_episcopal@-organization	-organization=1
@nazi@-organization	-organization=150
@redfield@-person	-person=2
@st._mary's_school@-location	-location=3
@janusz_korwin-mikke@-person	-person=31
@stephen_amell@-person	-person=47
@common_council@-organization	-organization=21
@ellsworth@-organization	-organization=2
@basmanny_district@-location	-location=21
@u21@-organization	-organization=70
@cemetery_hill@-product	-product=1
@d@-disease	-disease=1
@odsal@-organization	-organization=1
@paul_tudor_jones@-person	-person=26
@archibald_campbell,_2nd_earl_of_argyll@-person	-person=24
@debrecen@-location	-location=569
@midas@-broadcast_program	-broadcast_program=12
@influenza@-living_thing	-living_thing=2
@innu@-art	-art=1
@beep_beep@-person	-person=15
@funny_face@-broadcast_program	-broadcast_program=5
@rockin'_the_joint@-art	-art=19
@bến_tre@-location	-location=31
@kit_kat@-food	-food=64
@sonargaon@-location	-location=59
@gmina_trzebielino@-location	-location=31
@monsoon@-title	-title=1
@keyboardist@-product	-product=86
@charles_francis_greville@-person	-person=25
@gary_mccord@-person	-person=24
@mound_bayou,_mississippi@-location	-location=29
@airlock_alpha@-internet-website	-internet-website=24
@ussr@-event	-event=1
@vad@-location	-location=1
@indiana@-organization	-organization=435
@durdham_down@-location	-location=27
@lot's_wife@-art	-art=10
@ione,_california@-location	-location=22
@gomer@-organization	-organization=2
@some_like_it_hot@-art	-art=190
@oklahoma@-location	-location=7897
@gedling@-location	-location=76
@boon@-art	-art=1
@vrbovec@-organization	-organization=1
@artoon@-person	-person=26
@bigelow@-person	-person=50
@whale@-art	-art=6
@times_square@-location	-location=1136
@emily_procter@-person	-person=32
@temple@-organization	-organization=162
@shire_of_banana@-location	-location=22
@upper_austria@-location	-location=1068
@harewood@-person	-person=1
@bacillus@-living_thing	-living_thing=94
@tiye@-person	-person=73
@secretariat@-art	-art=35
@vienna@-organization	-organization=155
@hoquiam@-location	-location=24
@gemma_merna@-person	-person=36
@maxim_afinogenov@-person	-person=20
@social_democratic_party_of_canada@-organization	-organization=24
@mr._jones@-person	-person=2
@wyrzysk@-location	-location=54
@otago_province@-organization	-organization=1
@alpine,_new_jersey@-location	-location=25
@no_remorse@-person	-person=4
@tim@-art	-art=28
@gaines@-location	-location=21
@peter_strasser@-person	-person=22
@john_deere@-organization	-organization=202
@buried@-event	-event=1
@butler_high_school@-organization	-organization=29
@edington@-event	-event=2
@jaco_pastorius@-person	-person=266
@pti@-broadcast_program	-broadcast_program=3
@seat_león_wtcc@-product	-product=21
@antonia@-person	-person=17
@university_of_the_incarnate_word@-organization	-organization=88
@mutiny_on_the_bounty@-art	-art=98
@reed@-living_thing	-living_thing=104
@great_glen@-location	-location=99
@stuyvesant@-location	-location=19
@the_game@-event	-event=22
@please_twins!@-broadcast_program	-broadcast_program=47
@glamour@-language	-language=1
@all-ireland@-event	-event=1213
@buffalo_bills@-location	-location=3
@georgius_agricola@-person	-person=70
@tongan@-language	-language=84
@binghamton_dusters@-organization	-organization=27
@ict@-organization	-organization=7
@last_night_on_earth@-art	-art=33
@afonso_vi@-person	-person=38
@very@-art	-art=23
@little_bear@-person	-person=2
@boston_marathon@-time	-time=541
@queen_margaret@-person	-person=85
@derby@-title	-title=3
@city_circle@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@second_republic@-event	-event=1
@st._martin@-time	-time=2
@inti@-god	-god=67
@public_library@-location	-location=33
@pacifica@-art	-art=3
@betty_stöve@-person	-person=77
@euphoria@-computer-programming_language	-computer-programming_language=3
@morrison_hotel@-location	-location=6
@levoča_district@-location	-location=34
@pope_benedict_xii@-person	-person=91
@chevy_chase@-art	-art=3
@paper_dolls@-broadcast_program	-broadcast_program=31
@marc_newson@-person	-person=27
@eastern_basketball_alliance@-organization	-organization=25
@benevento@-event	-event=4
@the_monroes@-broadcast_program	-broadcast_program=40
@journal_of_the_american_oriental_society@-art	-art=38
@neighbours@-location	-location=4
@next@-art	-art=72
@governorate@-title	-title=1
@zalmay_khalilzad@-person	-person=65
@2013@-product	-product=1
@selsey@-title	-title=2
@tuberculosis@-medicine-medical_treatment	-medicine-medical_treatment=1
@comeback_kid@-art	-art=4
@1989_contest@-event	-event=21
@nur@-organization	-organization=3
@lisa@-location	-location=4
@b._a._robertson@-person	-person=45
@novi_sad@-organization	-organization=10
@brasília@-organization	-organization=36
@williamsburg@-event	-event=27
@plane_crash@-location	-location=3
@avontuur@-location	-location=9
@eli@-person	-person=16
@savant@-person	-person=3
@western_desert@-event	-event=44
@andrei_platonov@-person	-person=34
@getting_to_know_you@-art	-art=24
@super_nova@-person	-person=39
@anchor@-art	-art=1
@nicole_c._mullen@-person	-person=43
@yale@-product	-product=1
@1995@-broadcast_program	-broadcast_program=2
@lamia@-broadcast_program	-broadcast_program=1
@zoom@-broadcast_program	-broadcast_program=12
@dolemite@-art	-art=41
@dance_dance_revolution_3rdmix@-product	-product=20
@black_dahlia@-art	-art=2
@last_chance_to_see@-art	-art=22
@bouvet@-person	-person=7
@game@-broadcast_program	-broadcast_program=1
@stalin's@-location	-location=1
@campo_grande@-organization	-organization=17
@pomona,_new_york@-location	-location=25
@achonry@-location	-location=23
@silverwing@-art	-art=12
@ar@-language	-language=11
@jimmy_dean@-organization	-organization=6
@siebel@-art	-art=1
@ursula@-location	-location=1
@one_true_love@-art	-art=5
@haka@-event	-event=1
@mi@-organization	-organization=3
@viseu@-location	-location=203
@love_is_all_around@-broadcast_program	-broadcast_program=3
@yotvingians@-people-ethnicity	-people-ethnicity=49
@eddie_foy,_jr.@-person	-person=34
@division_2@-event	-event=2
@mount_vernon,_virginia@-location	-location=20
@wild_strawberries@-living_thing	-living_thing=3
@rendition@-art	-art=26
@the_emigrants@-art	-art=17
@dominic_knight@-person	-person=21
@mandore@-product	-product=8
@red_storm_rising@-art	-art=80
@crater_lake@-location	-location=120
@posavina@-location	-location=60
@lord_mulgrave@-title	-title=1
@eddie_kane@-person	-person=20
@rascal@-product	-product=2
@george_a._romero@-person	-person=385
@lempira@-finance-currency	-finance-currency=35
@karnataka_legislative_assembly@-organization	-organization=98
@prince_charles@-title	-title=2
@croatian_national_theatre@-location	-location=33
@mathew_caldwell@-person	-person=23
@bay_city_rollers@-art	-art=3
@idaho@-location	-location=5238
@blackstone@-broadcast_program	-broadcast_program=18
@josh_kronfeld@-person	-person=24
@wade_graham@-person	-person=25
@richfield@-organization	-organization=4
@guards@-organization	-organization=105
@duke_of_terceira@-title	-title=13
@nerf_herder@-person	-person=53
@swoon@-art	-art=36
@east_riffa_club@-organization	-organization=21
@brenda_lee@-art	-art=2
@universal_studios@-location	-location=26
@palisades_center@-location	-location=29
@hot_shot@-product	-product=2
@ernst_wilhelm_von_brücke@-person	-person=22
@olomouc@-event	-event=1
@brussels_south_charleroi_airport@-location	-location=29
@woods_hole@-organization	-organization=7
@heinrich_zschokke@-person	-person=23
@malia@-location	-location=14
@el_amor_brujo@-art	-art=37
@showbiz@-art	-art=27
@silvia@-product	-product=28
@knut_wicksell@-person	-person=40
@donkeyboy@-person	-person=28
@president_abraham_lincoln@-person	-person=30
@nizip@-location	-location=19
@queen@-art	-art=44
@norman_conquest@-location	-location=1
@breakfast@-location	-location=1
@kuwait@-language	-language=1
@c_of_e@-religion-religion	-religion-religion=1
@antelope@-organization	-organization=1
@udon_thani@-location	-location=71
@minister_of_citizenship_and_immigration@-organization	-organization=4
@pescia@-location	-location=51
@sangharakshita@-person	-person=24
@the_tubes@-art	-art=6
@tour@-organization	-organization=1
@heart_of_the_city@-location	-location=11
@julia_görges@-person	-person=188
@vengeance@-event	-event=2
@berger@-person	-person=22
@toronto,_ontario@-transit	-transit=1
@ælfflæd@-person	-person=22
@dragonquest@-product	-product=14
@dale_murray@-person	-person=24
@32@-event	-event=13
@spartanburg@-location	-location=274
@adiemus@-art	-art=2
@national_media_museum@-location	-location=110
@table_tennis_world_cup@-event	-event=27
@alex_olmedo@-person	-person=39
@jackie_chan_adventures@-product	-product=3
@stony_plain_records@-organization	-organization=34
@great_expectations@-broadcast_program	-broadcast_program=24
@victorious@-broadcast_program	-broadcast_program=200
@5@-biology	-biology=1
@australian@-organization	-organization=202
@met@-organization	-organization=7
@brest@-event	-event=3
@marbles@-product	-product=17
@reservation@-location	-location=248
@volunteers@-location	-location=1
@monuments_to_courage@-art	-art=872
@cake_boss@-person	-person=1
@picton@-organization	-organization=1
@university_of_york@-organization	-organization=752
@ucr@-location	-location=7
@courageous@-art	-art=26
@milburn@-location	-location=13
@chippendale@-person	-person=42
@nassim_nicholas_taleb@-person	-person=60
@2002_fifa_world_cup@-product	-product=2
@minister_of_agriculture@-organization	-organization=26
@bones@-body_part	-body_part=1
@motala@-location	-location=91
@seen@-location	-location=2
@the_mirage@-person	-person=2
@new_hampshire_supreme_court@-location	-location=1
@futari_wa_pretty_cure_splash_star@-broadcast_program	-broadcast_program=38
@berks@-location	-location=79
@honey@-broadcast_program	-broadcast_program=1
@grinnell@-organization	-organization=16
@xyz@-organization	-organization=2
@healey@-location	-location=11
@paston@-location	-location=25
@lauterbrunnen@-location	-location=108
@gunnar_hansen@-person	-person=41
@alien8_recordings@-organization	-organization=44
@sugarloaf@-location	-location=31
@deloraine@-location	-location=75
@albert_grossman@-person	-person=84
@zhdanov@-location	-location=8
@groza@-person	-person=95
@western_hemisphere@-location	-location=679
@david_malo@-person	-person=29
@chemotherapy@-medicine-medical_treatment	-medicine-medical_treatment=112
@cadwallader_c._washburn@-person	-person=46
@2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=66
@sila@-person	-person=1
@university_of_manchester@-organization	-organization=1604
@hancock@-person	-person=29
@the_anniversary@-person	-person=28
@minskoff_theatre@-location	-location=49
@steve_stockman@-person	-person=41
@1979_fifa_world_youth_championship@-event	-event=58
@zulu_nation@-organization	-organization=24
@dilma_rousseff@-person	-person=175
@são_francisco_de_goiás@-location	-location=36
@saudi_arabia_national_football_team@-organization	-organization=79
@tetracycline@-medicine-medical_treatment	-medicine-medical_treatment=8
@norwegian@-finance-currency	-finance-currency=2
@1930_reichstag_elections@-event	-event=34
@imf@-event	-event=2
@tuscan@-language	-language=29
@bill_norrie@-person	-person=29
@henri_désiré_landru@-person	-person=25
@ring_of_fire@-art	-art=157
@powder@-chemistry	-chemistry=1
@photius@-art	-art=1
@aids@-disease	-disease=80
@d@-product	-product=27
@smoke@-art	-art=18
@king_buzzo@-person	-person=25
@ame@-food	-food=1
@daytona_beach,_florida@-location	-location=441
@willmar@-person	-person=1
@us_department_of_state@-organization	-organization=25
@edward_caird@-person	-person=25
@mexico@-language	-language=3
@meran@-location	-location=23
@progress@-organization	-organization=34
@meco@-location	-location=1
@shelby@-product	-product=1
@it's_the_end_of_the_world_as_we_know_it_(and_i_feel_fine)@-art	-art=55
@devil's_den@-event	-event=46
@palermo@-person	-person=1
@odense@-location	-location=622
@ellen@-person	-person=24
@jon_provost@-person	-person=33
@antofagasta@-location	-location=319
@girona@-title	-title=7
@progressives@-organization	-organization=45
@oki@-person	-person=4
@on_the_street_where_you_live@-broadcast_program	-broadcast_program=1
@37th@-organization	-organization=23
@dartmouth@-event	-event=3
@the_escapist@-art	-art=22
@hergest_ridge@-location	-location=11
@ashfield@-event	-event=1
@taylor_hicks@-person	-person=104
@lch.clearnet@-organization	-organization=20
@peter_callander@-person	-person=24
@bengal_famine_of_1770@-event	-event=20
@ours@-person	-person=29
@cabinet_ministers@-title	-title=6
@german@-language	-language=34
@north_hobart@-location	-location=19
@carnotaurus@-living_thing	-living_thing=42
@bob_taylor@-person	-person=89
@we_are_the_world@-art	-art=215
@german_colonial_empire@-location	-location=28
@wind_river@-organization	-organization=11
@rijeka@-organization	-organization=94
@jefferson@-living_thing	-living_thing=1
@estoril_open@-event	-event=38
@pesaro@-event	-event=1
@stonewall_jackson@-product	-product=4
@yoshimune@-broadcast_program	-broadcast_program=3
@mount_fairweather@-location	-location=44
@fellowship@-organization	-organization=2
@south_western_railway@-organization	-organization=2
@merthyr@-title	-title=1
@styria@-location	-location=1563
@ocean_drive@-location	-location=21
@guatemalan_civil_war@-event	-event=86
@carles_puyol@-person	-person=65
@alexa_mcdonough@-person	-person=80
@daybreak@-product	-product=1
@somalis@-location	-location=2
@jarama@-location	-location=15
@little_bear@-art	-art=62
@pico_da_neblina@-location	-location=21
@the_last_days_of_judas_iscariot@-art	-art=27
@bosra@-event	-event=1
@mack_10@-person	-person=168
@pacific_blue@-broadcast_program	-broadcast_program=116
@jeremy_camp@-person	-person=117
@stroudsburg,_pennsylvania@-location	-location=59
@room_service@-broadcast_program	-broadcast_program=7
@archon@-person	-person=71
@kam@-person	-person=59
@rose_hill@-location	-location=48
@seville@-organization	-organization=1
@rogneda@-art	-art=13
@csk@-title	-title=1
@wildflower@-broadcast_program	-broadcast_program=1
@yuri_district@-location	-location=28
@portadown@-location	-location=340
@drake@-event	-event=1
@apache_solr@-product	-product=21
@periwinkle@-living_thing	-living_thing=24
@fighter@-title	-title=7
@françois@-location	-location=1
@skip_beat!@-broadcast_program	-broadcast_program=6
@fc_alania_vladikavkaz@-organization	-organization=242
@arabs@-religion-religion	-religion-religion=1
@columbus_grove@-location	-location=19
@car@-location	-location=8
@kull_the_conqueror@-art	-art=31
@jeremy_spencer@-person	-person=101
@kean@-organization	-organization=3
@montrose@-location	-location=230
@loud@-art	-art=80
@hong_kong_stadium@-location	-location=124
@durrani@-people-ethnicity	-people-ethnicity=124
@near_east@-event	-event=1
@doggystyle@-organization	-organization=1
@levant@-product	-product=2
@links@-location	-location=3
@langland@-location	-location=5
@oh_jung-se@-person	-person=34
@hawthorn@-living_thing	-living_thing=356
@the_battle_of_new_orleans@-art	-art=27
@bullet@-product	-product=1
@house_calls@-art	-art=8
@taupo@-product	-product=1
@dick_tracy@-broadcast_program	-broadcast_program=1
@hms_gannet@-organization	-organization=8
@paper_bag_records@-organization	-organization=115
@4th@-event	-event=20
@golden_rainbow@-broadcast_program	-broadcast_program=11
@varberg@-location	-location=136
@unison@-product	-product=8
@nakło@-location	-location=20
@on_a_night_like_this@-event	-event=5
@s._sposetti@-person	-person=104
@shaun@-person	-person=21
@olm@-location	-location=1
@ctia@-organization	-organization=28
@rama@-people-ethnicity	-people-ethnicity=7
@the_philippines@-people-ethnicity	-people-ethnicity=1
@friar@-title	-title=97
@ikaros@-product	-product=26
@cork@-person	-person=4
@1988–89_season@-organization	-organization=4
@théâtre_du_soleil@-organization	-organization=23
@australian_baseball_league@-organization	-organization=160
@jesse_white@-person	-person=97
@cross@-art	-art=18
@exchequer@-organization	-organization=6
@medak@-person	-person=2
@steve_morse@-person	-person=193
@san_fernando,_california@-location	-location=59
@byers@-location	-location=14
@jews@-event	-event=3
@german_weather_service’s@-organization	-organization=44
@revolt@-art	-art=10
@ocean_beach@-art	-art=9
@middleton@-organization	-organization=5
@hackett@-location	-location=9
@delvin@-location	-location=29
@palatine@-people-ethnicity	-people-ethnicity=5
@northfleet@-product	-product=3
@nits@-living_thing	-living_thing=2
@disco_2000@-art	-art=12
@fox_broadcasting_company@-broadcast_network	-broadcast_network=431
@string_quartet@-art	-art=21
@high_sheriff_of_northumberland@-title	-title=117
@rees's_cyclopædia@-art	-art=20
@chino_hills@-location	-location=71
@raden_wijaya@-person	-person=32
@tchéky_karyo@-person	-person=70
@bluey@-broadcast_program	-broadcast_program=30
@davenham@-location	-location=29
@river_nore@-location	-location=63
@jump@-location	-location=9
@interstate_405@-location	-location=131
@westerly@-location	-location=87
@topcliffe@-person	-person=7
@atlantic_theater_company@-organization	-organization=84
@wellington_city_council@-organization	-organization=61
@loch_earn@-product	-product=4
@body_language@-broadcast_program	-broadcast_program=33
@rally_of_the_french_people@-organization	-organization=36
@lamezia_terme@-location	-location=68
@george_brown@-art	-art=1
@wenlock_edge@-location	-location=48
@khankala@-location	-location=23
@title_fight@-person	-person=31
@george_carteret@-person	-person=36
@nasser_hussain@-person	-person=82
@mp@-organization	-organization=364
@swords@-location	-location=93
@ocean_drive@-art	-art=2
@chihuahua,_chihuahua@-location	-location=62
@lamprey_river@-location	-location=26
@randlord@-title	-title=25
@westerly@-art	-art=14
@sumerpur@-location	-location=31
@shining@-product	-product=12
@suniti_kumar_chatterji@-person	-person=22
@comber@-living_thing	-living_thing=3
@western_front@-person	-person=1
@dunolly@-location	-location=20
@füssen@-organization	-organization=1
@the_north_briton@-art	-art=26
@its_predecessor@-art	-art=10
@sir_john_simon@-person	-person=57
@velocity_girl@-art	-art=1
@blu-ray@-person	-person=1
@balthus@-person	-person=99
@necessary_roughness@-art	-art=21
@diocese_of_york@-title	-title=3
@abergavenny@-product	-product=2
@malaria@-living_thing	-living_thing=2
@efik@-language	-language=19
@louis_chedid@-person	-person=21
@nuneham_courtenay@-location	-location=28
@patrickswell@-organization	-organization=52
@maxton@-location	-location=25
@brentford@-event	-event=1
@sangeeth_sivan@-person	-person=21
@merry-go-round@-organization	-organization=5
@springer@-broadcast_program	-broadcast_program=1
@solingen@-location	-location=199
@plains_cree@-people-ethnicity	-people-ethnicity=9
@quahog@-broadcast_program	-broadcast_program=18
@jwala_gutta@-person	-person=47
@kampinos@-location	-location=32
@sümeg@-location	-location=22
@james_cellan_jones@-person	-person=23
@raymond@-person	-person=82
@1st_fighter_wing@-organization	-organization=54
@jim_diamond@-art	-art=1
@peace_sells..._but_who's_buying?@-art	-art=23
@yeshivat_chovevei_torah@-organization	-organization=34
@qr@-finance-currency	-finance-currency=1
@eastern_orthodox_church@-organization	-organization=1
@ministry_of_economy,_trade_and_industry@-title	-title=2
@garcía@-person	-person=32
@lega_pro_seconda_divisione@-event	-event=1
@banning@-event	-event=1
@ultimatum@-event	-event=2
@stratovarius@-art	-art=3
@the_final@-art	-art=3
@langa@-location	-location=27
@greater_vancouver@-transit	-transit=1
@dean_ormston@-person	-person=34
@off_the_map@-art	-art=10
@the_upside_down_show@-broadcast_program	-broadcast_program=20
@monongahela_railway@-organization	-organization=24
@coachella_valley@-location	-location=240
@deborah@-person	-person=101
@the_breaking_point@-art	-art=17
@national_union_of_women's_suffrage_societies@-organization	-organization=65
@huang_biren@-person	-person=63
@samuel_goldwyn@-person	-person=289
@green@-location	-location=143
@terra@-person	-person=1
@bôcher_memorial_prize@-award	-award=43
@doon@-product	-product=2
@jensen@-location	-location=4
@bethel_census_area@-location	-location=62
@ba@-art	-art=2
@xingu@-location	-location=21
@takayuki_yamada@-person	-person=40
@ntpc@-organization	-organization=34
@solomons@-location	-location=378
@chasseur@-product	-product=2
@rusty_staub@-person	-person=85
@alexis_ohanian@-person	-person=30
@passion@-person	-person=12
@koprivnica@-organization	-organization=2
@august_uprising@-event	-event=25
@lilley@-location	-location=31
@brocade@-organization	-organization=23
@memento_mori@-art	-art=27
@frost@-broadcast_program	-broadcast_program=4
@discovery@-product	-product=331
@jewish@-language	-language=7
@morris_plains@-location	-location=39
@littlest_pet_shop@-product	-product=1
@catawissa@-location	-location=34
@1932@-art	-art=8
@highlander@-living_thing	-living_thing=1
@ralph_towner@-person	-person=149
@beijing,_china@-event	-event=1
@the_mob@-organization	-organization=5
@tiruvallur@-location	-location=56
@silvertone@-organization	-organization=38
@meadow@-language	-language=2
@darley@-organization	-organization=4
@camilla@-product	-product=2
@greater@-art	-art=2
@bellavista@-location	-location=25
@fire@-organization	-organization=24
@river_witham@-location	-location=169
@oker@-location	-location=87
@fred_dekker@-person	-person=20
@cardamom@-location	-location=1
@fritz_müller@-person	-person=30
@diane@-product	-product=10
@task_force_38@-organization	-organization=22
@north_nazimabad@-location	-location=46
@new_world@-art	-art=36
@josephine_tewson@-person	-person=27
@powhatan@-product	-product=3
@juicy_lucy@-food	-food=1
@penistone@-event	-event=1
@minerva@-product	-product=17
@zim@-organization	-organization=10
@lemmy@-art	-art=3
@bang@-person	-person=6
@latino@-people-ethnicity	-people-ethnicity=27
@lee_strobel@-person	-person=24
@fen@-person	-person=3
@anderlecht@-location	-location=168
@upp@-art	-art=3
@ap@-product	-product=1
@judge@-broadcast_program	-broadcast_program=1
@earl_of_chichester@-person	-person=1
@emperor_saga@-person	-person=80
@blizzard_of_ozz@-art	-art=46
@serú_girán@-art	-art=2
@saint_augustine@-person	-person=141
@pythagorean@-person	-person=23
@sanderling@-person	-person=1
@outpost@-location	-location=2
@aamir@-art	-art=19
@sherborne@-location	-location=258
@walker@-location	-location=187
@hawke_bay@-location	-location=35
@blue_magic@-art	-art=13
@trafalgar_studios@-location	-location=149
@mortimer@-location	-location=10
@nationwide_arena@-location	-location=88
@beaverton,_oregon@-location	-location=157
@jarry_park@-organization	-organization=1
@demetria_mckinney@-person	-person=23
@motorcity@-location	-location=1
@david_mirkin@-person	-person=75
@von_dutch@-organization	-organization=14
@7th@-location	-location=48
@phoenix_union_high_school@-location	-location=2
@nordenham@-location	-location=41
@uss_america@-product	-product=27
@merrillville@-organization	-organization=1
@rhs@-organization	-organization=78
@media@-person	-person=1
@gagea@-living_thing	-living_thing=21
@jasmine_trias@-person	-person=34
@raid@-person	-person=3
@sacred_heart_high_school@-organization	-organization=48
@1962@-event	-event=947
@bohemian_club@-organization	-organization=117
@mrt@-broadcast_network	-broadcast_network=1
@la_malbaie@-location	-location=26
@universidade_federal_de_minas_gerais@-organization	-organization=31
@mark_farner@-person	-person=80
@violant_of_aragon@-person	-person=24
@sussex@-location	-location=272
@devon@-location	-location=6214
@wittenberg@-location	-location=650
@glendora@-location	-location=75
@money_in_the_bank@-art	-art=14
@five_leaves_left@-art	-art=33
@great_south_bay@-location	-location=90
@operation_eagle_pull@-event	-event=37
@concord,_new_hampshire@-location	-location=479
@artigas@-person	-person=9
@4@-broadcast_program	-broadcast_program=1
@höxter@-location	-location=62
@bács-bodrog_county@-location	-location=25
@argo@-organization	-organization=131
@oaks@-organization	-organization=6
@outcasts@-person	-person=1
@children@-disease	-disease=3
@przemyśl_county@-location	-location=183
@1949_election@-event	-event=192
@bishop_of_lichfield@-title	-title=135
@tennis@-organization	-organization=2
@dessa@-location	-location=1
@obwalden@-location	-location=140
@depaul_blue_demons@-organization	-organization=27
@shrewsbury@-organization	-organization=91
@kamehameha@-product	-product=1
@daniel_greysolon,_sieur_du_lhut@-person	-person=34
@botany@-event	-event=2
@duke_of_bouillon@-title	-title=33
@anna_abreu@-art	-art=1
@thebarton@-location	-location=28
@peaches@-food	-food=3
@the_terrorist@-art	-art=24
@sara_lee@-organization	-organization=40
@albrecht_von_wallenstein@-person	-person=175
@cid@-organization	-organization=185
@bass_guitar@-product	-product=1035
@yatterman@-art	-art=8
@lifou@-location	-location=37
@national_association_of_basketball_coaches@-person	-person=236
@bharathi@-art	-art=13
@karl_schwarzschild_observatory@-location	-location=21
@svengali@-art	-art=24
@bolivian@-disease	-disease=2
@gatesville@-location	-location=50
@kuala_lumpur_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=6
@fraser_river@-location	-location=746
@margaret_colin@-person	-person=63
@shinhwa_broadcast@-broadcast_program	-broadcast_program=20
@bishop_sutton@-person	-person=3
@mile_high@-art	-art=4
@swabian@-location	-location=34
@jacobites@-person	-person=8
@talas@-event	-event=1
@chris_brown@-art	-art=8
@carl_vinson@-person	-person=45
@game@-product	-product=12
@oro@-language	-language=1
@nc@-chemistry	-chemistry=1
@san_jose@-event	-event=20
@who's_that_girl@-event	-event=2
@football_league_one_play-offs@-event	-event=31
@gs@-organization	-organization=4
@demon@-art	-art=10
@prk@-location	-location=9
@soling@-product	-product=75
@korea_university@-organization	-organization=249
@stones_river@-event	-event=43
@the_sheepdogs@-person	-person=43
@problem@-organization	-organization=1
@chappaqua@-person	-person=1
@kuru@-disease	-disease=27
@royal_ascot@-location	-location=22
@mam_tor@-location	-location=29
@lučenec@-location	-location=51
@ceuta@-organization	-organization=8
@privates@-title	-title=16
@josh_graves@-person	-person=26
@iris@-living_thing	-living_thing=198
@jitra@-location	-location=29
@locust@-organization	-organization=3
@cash@-finance-currency	-finance-currency=2
@bobcat@-organization	-organization=5
@kraft@-art	-art=4
@rj@-title	-title=12
@cellular@-art	-art=43
@panther@-living_thing	-living_thing=111
@black_hole@-product	-product=3
@william_dugdale@-organization	-organization=18
@socialist_republic_of_montenegro@-location	-location=37
@middlesex_hospital@-organization	-organization=1
@sutherland@-product	-product=3
@zülpich@-event	-event=1
@on_broadway@-location	-location=7
@frankfort@-organization	-organization=2
@torry@-location	-location=24
@paramore@-person	-person=513
@armageddon@-event	-event=104
@brain@-organization	-organization=6
@secrets@-person	-person=13
@argonaut@-living_thing	-living_thing=3
@baron_rothschild@-title	-title=15
@poltergeist@-art	-art=130
@empire@-broadcast_program	-broadcast_program=85
@irish-american@-people-ethnicity	-people-ethnicity=21
@kurnool_district@-location	-location=130
@jack_herer@-person	-person=26
@midnight@-art	-art=20
@starcross@-art	-art=4
@suzy@-location	-location=1
@ashdown@-location	-location=16
@jewelry@-person	-person=57
@burundi_premier_league@-organization	-organization=35
@bandar_abbas@-location	-location=148
@zimbabwe@-location	-location=6733
@veselin_topalov@-person	-person=184
@chop_shop@-broadcast_program	-broadcast_program=5
@jamie_wyeth@-person	-person=35
@sportscenter@-location	-location=1
@chilliwack@-art	-art=1
@hermann@-person	-person=65
@billy_stark@-person	-person=24
@guitars@-location	-location=1
@railway_station@-event	-event=3
@xxx@-organization	-organization=3
@ayr@-event	-event=1
@fujairah@-organization	-organization=2
@salish@-language	-language=8
@ladner@-location	-location=35
@sanssouci@-art	-art=1
@fda@-organization	-organization=303
@strong_medicine@-art	-art=2
@fear@-person	-person=113
@saint-gilles@-person	-person=2
@neptune_city@-location	-location=19
@ulster@-people-ethnicity	-people-ethnicity=1
@rebecca_mader@-person	-person=50
@chromis@-living_thing	-living_thing=20
@churcher's_college@-organization	-organization=28
@river_spree@-location	-location=26
@hp@-art	-art=22
@whitley@-location	-location=80
@wallkill_river@-location	-location=101
@gelato@-product	-product=5
@survivor@-product	-product=2
@altadena@-location	-location=52
@ottoman_empire@-person	-person=1
@william_collier,_sr.@-person	-person=31
@baroda@-organization	-organization=81
@the_mike_walsh_show@-person	-person=1
@jim_slattery@-person	-person=27
@cyrene@-product	-product=1
@one_little_indian@-organization	-organization=21
@fortaleza@-organization	-organization=103
@honeywell@-location	-location=1
@square_one@-art	-art=5
@blue_collar@-title	-title=23
@isa_town@-location	-location=42
@bihari@-people-ethnicity	-people-ethnicity=42
@the_end@-event	-event=2
@tierra_del_fuego@-location	-location=569
@lambert@-person	-person=189
@pomeranian@-people-ethnicity	-people-ethnicity=28
@warspite@-product	-product=32
@sean_conlon@-person	-person=26
@a_day_in_the_life@-person	-person=8
@rites@-art	-art=6
@homo_erectus@-living_thing	-living_thing=309
@georgia@-people-ethnicity	-people-ethnicity=6
@louise@-person	-person=152
@castaway@-broadcast_program	-broadcast_program=8
@sverker_ii_of_sweden@-person	-person=27
@beirut@-person	-person=105
@gillian_anderson@-person	-person=633
@california_supreme_court@-organization	-organization=55
@metropolitans@-title	-title=20
@a@-location	-location=28
@saab_2000@-product	-product=34
@hell_girl@-broadcast_program	-broadcast_program=120
@transylvanian_saxon@-people-ethnicity	-people-ethnicity=36
@barangaroo@-person	-person=9
@brimstone@-art	-art=10
@horde@-event	-event=2
@start@-organization	-organization=222
@brainstorm@-art	-art=44
@thune@-location	-location=6
@a35@-location	-location=36
@sire@-organization	-organization=83
@degrassi@-person	-person=4
@giancarlo_erra@-person	-person=23
@bollywood@-location	-location=1
@eden_lake@-art	-art=23
@city_of_los_angeles@-organization	-organization=2
@spqr@-product	-product=2
@margaret_peterson_haddix@-person	-person=61
@lord_dunmore@-title	-title=1
@aliens@-art	-art=339
@charly@-person	-person=8
@filipinos@-people-ethnicity	-people-ethnicity=31
@cbs_sports_spectacular@-broadcast_program	-broadcast_program=25
@sequel@-broadcast_program	-broadcast_program=7
@walt_disney_television_animation@-person	-person=21
@hillsborough@-event	-event=28
@golden_boot@-organization	-organization=2
@run@-art	-art=90
@international_brotherhood_of_electrical_workers@-organization	-organization=97
@coronado@-art	-art=4
@arthur_burghardt@-person	-person=34
@st_breward@-location	-location=27
@coleophora_artemisicolella@-living_thing	-living_thing=22
@kvam@-event	-event=1
@katori@-location	-location=26
@icelanders@-people-ethnicity	-people-ethnicity=49
@embassy@-art	-art=3
@quartermaster@-organization	-organization=9
@bon_voyage@-art	-art=20
@second_chance@-art	-art=37
@werden_abbey@-location	-location=29
@joseph_williams@-person	-person=68
@oneonta@-product	-product=4
@magnesia@-medicine-drug	-medicine-drug=1
@caucasus@-people-ethnicity	-people-ethnicity=2
@run's_house@-art	-art=5
@selim_i@-person	-person=290
@ann_nesby@-person	-person=45
@bride_wars@-art	-art=37
@piccadilly_theatre@-location	-location=137
@afa@-person	-person=5
@böhme@-location	-location=18
@second_coming@-art	-art=22
@session@-title	-title=38
@the_people's_key@-art	-art=22
@oregon_department_of_environmental_quality@-organization	-organization=26
@johannes@-location	-location=3
@donkey_kong_country@-broadcast_program	-broadcast_program=51
@new_hampshire@-title	-title=5
@ec@-person	-person=1
@heston@-person	-person=3
@netherland@-art	-art=90
@matti_hautamäki@-person	-person=29
@l.a._park@-person	-person=52
@corsica@-location	-location=2626
@west_german@-location	-location=896
@coachella_valley@-organization	-organization=1
@karlsruhe@-product	-product=13
@st_joseph's_college@-location	-location=4
@marguerite_clark@-person	-person=112
@simpson@-broadcast_program	-broadcast_program=1
@russell_sage_college@-organization	-organization=61
@jason_mccoy@-person	-person=50
@sixt@-location	-location=3
@norwalk@-organization	-organization=1
@hollywood_bowl_orchestra@-person	-person=48
@keith_fowler@-person	-person=30
@george_wither@-person	-person=79
@marathon@-location	-location=119
@doğan_media_group@-person	-person=1
@queen_adelaide@-location	-location=7
@palms@-person	-person=8
@cliffhanger@-organization	-organization=33
@animals_as_leaders@-art	-art=1
@cullen@-person	-person=9
@mayflower@-living_thing	-living_thing=1
@jerry_ferrara@-person	-person=29
@gray_o'brien@-person	-person=45
@collection_de_l'art_brut@-location	-location=23
@darby@-art	-art=1
@move@-art	-art=36
@fun_factory@-broadcast_program	-broadcast_program=5
@superstars@-broadcast_program	-broadcast_program=114
@laos@-event	-event=2
@huang_yi@-person	-person=27
@oneonta@-organization	-organization=7
@akron@-organization	-organization=70
@orleans@-broadcast_program	-broadcast_program=11
@gelato@-organization	-organization=3
@jalisco@-organization	-organization=5
@the_scream@-art	-art=106
@woodbridge@-location	-location=318
@viva_records@-organization	-organization=88
@eastern_parkway@-location	-location=20
@southern_pacific@-organization	-organization=82
@william_wyon@-person	-person=28
@grafton_bridge@-location	-location=24
@medicine@-medicine-medical_treatment	-medicine-medical_treatment=11
@romano_prodi@-person	-person=372
@laotian@-organization	-organization=1
@rough_riders@-broadcast_program	-broadcast_program=24
@the_new_seekers@-person	-person=116
@ebbe_skovdahl@-person	-person=21
@adrienne_anderson@-person	-person=21
@solitaire@-living_thing	-living_thing=1
@mk@-art	-art=2
@78@-product	-product=1
@blackhawk@-person	-person=49
@ny-ålesund@-location	-location=51
@in_the_red@-organization	-organization=12
@methodists@-location	-location=2
@two_sicilies@-location	-location=46
@lugdunum@-location	-location=105
@the_boss@-god	-god=1
@midtown@-art	-art=1
@acamapichtli@-person	-person=26
@mike_clink@-person	-person=40
@camino@-location	-location=18
@mirrabooka@-location	-location=31
@gmina_lubień_kujawski@-location	-location=58
@forbidden@-art	-art=14
@transition@-art	-art=27
@william_of_gellone@-person	-person=54
@1939@-art	-art=6
@hungerford@-person	-person=3
@43@-event	-event=1
@jack_fairman@-person	-person=27
@tissamaharama@-location	-location=20
@emery@-person	-person=90
@jacques_rouffio@-person	-person=22
@cottenham@-person	-person=2
@croatian_social_liberal_party@-organization	-organization=73
@medelpad@-organization	-organization=2
@driedorf@-location	-location=21
@marown@-location	-location=22
@hopscotch@-computer-programming_language	-computer-programming_language=1
@phil_hogan@-person	-person=37
@27th_infantry_division@-organization	-organization=54
@fiona_sit@-person	-person=52
@saxo@-product	-product=6
@black_mountain_side@-art	-art=36
@speaker_of_the_house_of_representatives@-title	-title=408
@mankind@-product	-product=2
@roy_gerela@-person	-person=26
@césar@-award	-award=55
@takoma_park,_maryland@-location	-location=102
@maranhão@-organization	-organization=11
@paterson@-art	-art=21
@american_overseas_airlines@-organization	-organization=25
@cathedral@-art	-art=10
@alain_ducasse@-organization	-organization=1
@rb@-biology	-biology=12
@february_19@-time	-time=277
@kenneth_horne@-person	-person=47
@nurses@-broadcast_program	-broadcast_program=50
@redhead@-location	-location=7
@hondo@-broadcast_program	-broadcast_program=24
@1949–50@-event	-event=103
@dionysiaca@-art	-art=43
@leber's_congenital_amaurosis@-disease	-disease=22
@no_man's_land@-art	-art=157
@matthew_fox@-person	-person=42
@great_bear@-product	-product=1
@canal_du_nord@-event	-event=73
@laredo_air_force_base@-location	-location=25
@curve@-person	-person=93
@pure_land@-religion-religion	-religion-religion=30
@bikaner_district@-location	-location=27
@ammonia@-living_thing	-living_thing=1
@davy_jones@-person	-person=58
@bella_coola@-people-ethnicity	-people-ethnicity=4
@uki@-product	-product=1
@st._pierre@-location	-location=21
@mary_millington@-person	-person=22
@20_feet_from_stardom@-art	-art=26
@robe@-product	-product=3
@king_wu_of_zhou@-person	-person=85
@national_institute_of_circus_arts@-organization	-organization=21
@spanish_armada@-event	-event=626
@enrique_iglesias@-person	-person=859
@yellowman@-art	-art=4
@internal_affairs@-art	-art=37
@ratu@-person	-person=6
@holly_cole@-art	-art=3
@hell_on_wheels@-person	-person=2
@gmina_lisków@-location	-location=20
@liesbeth_list@-person	-person=20
@lancaster@-product	-product=156
@cloud_nine@-location	-location=4
@duke_of_buckingham@-person	-person=77
@camel@-organization	-organization=1
@bryan_alvarez@-person	-person=23
@takeley@-organization	-organization=8
@santander@-organization	-organization=48
@nycteola_degenerana@-living_thing	-living_thing=23
@sn@-location	-location=1
@circus_world@-location	-location=12
@middle_juba@-location	-location=24
@foreigner@-location	-location=1
@hardcore@-art	-art=27
@possessed@-person	-person=104
@harris_county,_texas@-location	-location=132
@hernando's_hideaway@-art	-art=20
@hollister@-product	-product=1
@san_francisco_f.c.@-organization	-organization=35
@stair@-person	-person=1
@main_event@-product	-product=1
@lučani@-location	-location=46
@ghajini@-art	-art=85
@dryden@-person	-person=75
@quill_and_dagger@-organization	-organization=139
@unlv@-person	-person=1
@29@-art	-art=5
@zion@-location	-location=48
@on_the_run@-art	-art=17
@heerenveen@-organization	-organization=159
@holy_grail@-art	-art=22
@whistle@-location	-location=1
@masson@-person	-person=5
@dps@-title	-title=1
@group@-person	-person=6
@scarlett@-broadcast_program	-broadcast_program=20
@mchale's_navy@-broadcast_program	-broadcast_program=172
@kate_burton@-person	-person=75
@letterfrack@-location	-location=19
@livery_stable_blues@-art	-art=22
@vaali@-person	-person=194
@methodists@-religion-religion	-religion-religion=161
@kenny_anthony@-person	-person=33
@c.s.a.@-organization	-organization=14
@erskine_college@-organization	-organization=71
@abrams@-organization	-organization=20
@shiva@-art	-art=6
@montesa@-location	-location=6
@marsden@-location	-location=100
@covina@-location	-location=59
@medicine_man@-art	-art=15
@maison_blanche@-organization	-organization=34
@rosetta@-art	-art=26
@harbour@-location	-location=51
@tecumseh@-location	-location=96
@duke_of_rutland@-title	-title=57
@home_secretary@-title	-title=1180
@systems_in_blue@-person	-person=31
@mozambican@-location	-location=156
@operation_goodwood@-event	-event=65
@sun_god@-god	-god=22
@soviet_invasion@-event	-event=52
@iridium@-chemistry	-chemistry=30
@mandrake@-living_thing	-living_thing=26
@line_of_fire@-product	-product=3
@kolari@-location	-location=33
@general_chiropractic_council@-organization	-organization=23
@gafsa@-organization	-organization=1
@the_new_barbarians@-person	-person=14
@cedar_rapids@-art	-art=19
@mount_pleasant@-event	-event=2
@würzburg@-organization	-organization=98
@martina_sorbara@-person	-person=68
@trapt@-person	-person=97
@odd_future_records@-organization	-organization=20
@jackie_brenston@-person	-person=36
@cumulus_media@-organization	-organization=737
@south_kingstown@-location	-location=58
@rebelution@-art	-art=4
@university_of_southampton@-organization	-organization=688
@sebring@-event	-event=31
@musashi@-broadcast_program	-broadcast_program=1
@bwo@-person	-person=32
@def_tech@-person	-person=23
@loveland@-person	-person=6
@burnley@-organization	-organization=2186
@1951@-event	-event=526
@congridae@-living_thing	-living_thing=191
@hawaiian_islands@-location	-location=56
@jeju@-event	-event=1
@peter_pan@-organization	-organization=19
@independence_movement@-event	-event=26
@christian_ehrhoff@-person	-person=24
@portuguese_macau@-location	-location=24
@gulf_of_morbihan@-location	-location=37
@call_of_cthulhu@-art	-art=2
@asbestos@-location	-location=22
@maple_blues_awards@-award	-award=20
@susan_penhaligon@-person	-person=38
@everlast@-person	-person=159
@noa@-organization	-organization=2
@rialto_towers@-location	-location=23
@fulton_street@-location	-location=127
@dollar@-person	-person=51
@4him@-art	-art=1
@oban@-location	-location=504
@olympic_conference@-organization	-organization=21
@kaliningrad@-organization	-organization=1
@yangzhou@-food	-food=1
@kjartan_sveinsson@-person	-person=32
@arts@-organization	-organization=5
@mechanicsville@-event	-event=9
@page@-organization	-organization=1
@russell_investments@-organization	-organization=30
@young_love@-person	-person=22
@marriage@-location	-location=1
@heinrich_otto_wieland@-person	-person=22
@pasadena@-art	-art=1
@salou@-person	-person=4
@elizabeth_hanna@-person	-person=36
@roller_coaster@-location	-location=8
@swiss_german@-location	-location=2
@manson@-art	-art=7
@mitra@-god	-god=63
@pat_conway@-title	-title=1
@lala_dx@-art	-art=20
@albania@-art	-art=1
@ground_zero@-broadcast_program	-broadcast_program=5
@my_girl@-broadcast_program	-broadcast_program=30
@the_today_show@-broadcast_program	-broadcast_program=104
@greta@-person	-person=14
@trouble_with_the_curve@-art	-art=30
@aland@-person	-person=931
@nalbant@-location	-location=1
@reading,_berkshire@-location	-location=428
@196@-organization	-organization=3
@boy_meets_boy@-broadcast_program	-broadcast_program=15
@walter_reed_army_institute_of_research@-organization	-organization=57
@victor@-location	-location=60
@electronic@-art	-art=8
@captain_jack@-art	-art=4
@ben_williams@-person	-person=22
@utah_senate@-location	-location=1
@12@-person	-person=35
@hms_agincourt@-product	-product=33
@arabic@-title	-title=1
@vinnytsia@-product	-product=1
@algona@-location	-location=27
@arthur_bliss@-person	-person=160
@gmina_goworowo@-location	-location=46
@anna_deavere_smith@-person	-person=80
@ottawa@-organization	-organization=96
@treaty_of_brétigny@-event	-event=70
@hotspot@-product	-product=37
@noordwijk@-location	-location=86
@yu_darvish@-person	-person=76
@bangka_island@-location	-location=52
@human_target@-broadcast_program	-broadcast_program=74
@lifestyles_of_the_rich_and_famous@-broadcast_program	-broadcast_program=56
@monmouth_county,_new_jersey@-location	-location=140
@benjamin_wittes@-person	-person=22
@sleepy_hollow@-broadcast_program	-broadcast_program=46
@carlton@-person	-person=5
@adriatic_league@-event	-event=2
@boris_pasternak@-person	-person=258
@siegfried_kracauer@-person	-person=41
@bucknell@-location	-location=20
@avalanche@-product	-product=2
@erin_fitzgerald@-person	-person=40
@pageant@-organization	-organization=1
@s.m.@-organization	-organization=29
@st_paul's_school@-organization	-organization=77
@red_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=505
@radisson@-location	-location=37
@bahraini_uprising_(2011–present)@-event	-event=27
@zander@-living_thing	-living_thing=26
@bengalis@-people-ethnicity	-people-ethnicity=64
@robert_burns@-art	-art=1
@princess_caroline@-product	-product=2
@pierre-charles_villeneuve@-person	-person=36
@lützow@-person	-person=4
@vera@-art	-art=12
@giovanni_falcone@-person	-person=193
@d@-chemistry	-chemistry=2
@modern_love@-art	-art=42
@leisure@-art	-art=23
@ferrari@-person	-person=4
@the_hole@-art	-art=52
@yvonne_vermaak@-person	-person=20
@anabasis@-organization	-organization=1
@google_books@-location	-location=1
@munich@-transit	-transit=3
@norway@-people-ethnicity	-people-ethnicity=4
@winsford@-location	-location=139
@cuatro@-art	-art=2
@linthouse@-organization	-organization=12
@schumann@-person	-person=596
@tom_delonge@-person	-person=138
@court_of_appeals@-organization	-organization=131
@emlyn_jenkins@-person	-person=20
@video_games@-product	-product=17
@limes@-living_thing	-living_thing=3
@indigo_girls@-art	-art=8
@minister_of_finance@-person	-person=6
@neal_mcdonough@-person	-person=100
@george_child_villiers,_5th_earl_of_jersey@-person	-person=20
@colón@-finance-currency	-finance-currency=12
@play_school@-broadcast_program	-broadcast_program=91
@lister@-location	-location=2
@organist@-product	-product=17
@27th_infantry_regiment@-organization	-organization=30
@moody's_analytics@-organization	-organization=23
@jableh@-location	-location=32
@pyongyang@-location	-location=1069
@sloan@-organization	-organization=5
@kelly@-broadcast_program	-broadcast_program=10
@outram_planning_area@-location	-location=33
@buhen@-location	-location=25
@badreh_district@-location	-location=36
@east_division@-organization	-organization=103
@candy@-art	-art=141
@smith_township@-location	-location=24
@union_for_peru@-organization	-organization=69
@duchy_of_brunswick@-location	-location=132
@châteauneuf-du-pape@-location	-location=39
@tmz@-internet-website	-internet-website=62
@titular_bishop@-title	-title=189
@lord_bathurst@-person	-person=34
@aylmer@-product	-product=1
@auster@-organization	-organization=67
@group_7_rugby_league@-organization	-organization=34
@carmel@-organization	-organization=7
@katzenelnbogen@-location	-location=56
@side_by_side@-person	-person=12
@raymond_st._jacques@-person	-person=42
@atchison@-location	-location=82
@legend@-religion-religion	-religion-religion=5
@protestant@-location	-location=10
@elachista_canapennella@-living_thing	-living_thing=24
@cityline@-broadcast_program	-broadcast_program=46
@final_solution@-event	-event=252
@chaldean@-language	-language=16
@the_women@-person	-person=1
@songs@-art	-art=47
@zevenbergen@-location	-location=30
@la_prairie@-organization	-organization=3
@pelagonia@-location	-location=52
@napoleonic_wars@-event	-event=4270
@hemlock@-person	-person=1
@velikaya_river@-location	-location=48
@edgar@-award	-award=27
@nino_manfredi@-person	-person=147
@murillo@-person	-person=109
@schwann_cell@-body_part	-body_part=66
@axis@-organization	-organization=7
@karz@-location	-location=10
@elmore@-location	-location=52
@steyr@-location	-location=171
@sequel@-organization	-organization=1
@general_instrument@-organization	-organization=77
@gene_freese@-person	-person=28
@wkyc@-location	-location=60
@janet_gaynor@-person	-person=183
@hugo_winterhalter@-person	-person=48
@govinda@-art	-art=4
@basketball@-art	-art=8
@politics@-art	-art=105
@kingdom_of_the_two_sicilies@-location	-location=345
@john_f._kennedy@-person	-person=4633
@fehrbellin@-event	-event=4
@moore_county@-location	-location=78
@arnoldo_mondadori_editore@-organization	-organization=73
@white_lightning@-art	-art=31
@2010–11_season@-person	-person=1
@the_cats@-organization	-organization=1
@david_s._ware@-person	-person=96
@bridlington_priory@-location	-location=20
@elle@-art	-art=709
@cyclone_larry@-event	-event=33
@prince_charles@-person	-person=113
@châtelet@-person	-person=1
@kenilworth@-location	-location=283
@singstar@-product	-product=83
@northport@-organization	-organization=1
@pamunkey@-location	-location=12
@michael_von_faulhaber@-person	-person=39
@endymion@-product	-product=15
@north_york@-location	-location=315
@theology@-art	-art=7
@globe_theatre@-organization	-organization=1
@azua@-location	-location=55
@tinto_brass@-person	-person=108
@self-help@-art	-art=13
@guyandotte_river@-location	-location=69
@luis_lobo@-person	-person=70
@robert_f._wagner,_jr.@-person	-person=98
@gregorian@-person	-person=86
@wild_hogs@-art	-art=61
@cuffe_parade@-location	-location=25
@minister_of_natural_resources@-title	-title=36
@ballon_d'or@-award	-award=24
@formby@-organization	-organization=31
@schumann@-art	-art=9
@wolves@-art	-art=14
@whitechapel@-art	-art=3
@portsmouth@-title	-title=3
@king_edward_vii_school@-location	-location=5
@krzyżanów@-location	-location=32
@saint_nicolas@-art	-art=9
@thistle@-title	-title=4
@mago@-person	-person=26
@pilgrimage@-art	-art=25
@teignmouth@-organization	-organization=3
@the_last_starfighter@-art	-art=75
@cummins@-location	-location=13
@french_polynesia@-organization	-organization=1
@august_15@-time	-time=284
@skate@-product	-product=22
@british_guiana@-organization	-organization=19
@sam_ellis@-person	-person=42
@capital_district@-location	-location=222
@never_be_the_same_again@-art	-art=22
@jamie_bamber@-person	-person=62
@earl_of_clarendon@-title	-title=26
@norridgewock@-location	-location=21
@breda@-location	-location=692
@gistel@-person	-person=2
@wakker_prize@-award	-award=42
@macarena@-location	-location=5
@ninth_fort@-location	-location=23
@free_soil@-location	-location=2
@the_magic_flute@-art	-art=11
@monster_rancher@-broadcast_program	-broadcast_program=33
@hc_davos@-organization	-organization=211
@matabele@-product	-product=3
@episcopal@-location	-location=7
@northern_ireland@-organization	-organization=1119
@revolt@-person	-person=3
@rutherglen_and_hamilton_west@-location	-location=20
@comet@-product	-product=23
@princess@-organization	-organization=3
@deacon@-person	-person=8
@paulo_freire@-art	-art=1
@ingrid_chavez@-person	-person=21
@livingstone@-location	-location=112
@ann_henricksson@-person	-person=31
@niagara@-art	-art=23
@orpheum_theatre@-location	-location=75
@houghton@-person	-person=5
@yakima_county,_washington@-location	-location=43
@damara@-location	-location=3
@mirandela@-organization	-organization=2
@athens_olympic_stadium_"spyridon_louis"@-location	-location=23
@southern_illinois_university_press@-organization	-organization=37
@young@-person	-person=135
@slovakia@-event	-event=2
@rani@-location	-location=68
@sunbird@-living_thing	-living_thing=12
@city_of_portland@-location	-location=19
@la_romana@-person	-person=1
@duckworth@-organization	-organization=37
@venke_knutson@-person	-person=22
@the_times_they_are_a-changin'@-art	-art=106
@black_widow@-title	-title=1
@night_shift@-broadcast_program	-broadcast_program=5
@lord_william_russell@-person	-person=20
@earls_of_ross@-title	-title=27
@ink@-broadcast_program	-broadcast_program=12
@middleburg,_virginia@-location	-location=54
@thomas_cook@-organization	-organization=27
@the_colditz_story@-art	-art=37
@chester@-art	-art=13
@luzhsky_district@-location	-location=45
@chaucer@-person	-person=140
@pennywise@-person	-person=253
@crispus@-living_thing	-living_thing=1
@quatermass@-person	-person=17
@fire@-disease	-disease=1
@bbc@-internet-website	-internet-website=6
@huffington_post@-art	-art=24
@hudson_street@-broadcast_program	-broadcast_program=15
@remakes@-product	-product=1
@1996_atlanta_olympics@-event	-event=63
@saltergate@-organization	-organization=1
@palestine@-people-ethnicity	-people-ethnicity=2
@ross_university@-organization	-organization=23
@a2@-product	-product=11
@modlin@-event	-event=1
@medicine_hat@-organization	-organization=2
@south_bend@-location	-location=345
@charles,_duke_of_lower_lorraine@-person	-person=27
@tony_warner@-person	-person=23
@ala@-chemistry	-chemistry=2
@box_elder@-location	-location=26
@liv_tyler@-person	-person=191
@amos_lee@-person	-person=86
@board_of_supervisors@-title	-title=152
@st._thomas_aquinas@-person	-person=50
@dave_bronconnier@-person	-person=21
@bharathan@-person	-person=111
@u.k.@-art	-art=3
@phil_vischer@-person	-person=34
@vadodara@-organization	-organization=1
@kalmthout@-location	-location=32
@wfl@-event	-event=59
@magic_city@-broadcast_program	-broadcast_program=41
@divine_brown@-person	-person=21
@ovambo_people@-people-ethnicity	-people-ethnicity=28
@zeth_höglund@-person	-person=38
@soyuz_tm-34@-event	-event=21
@lb_châteauroux@-organization	-organization=126
@julia_bradbury@-person	-person=43
@deal@-location	-location=44
@joe_dolce@-person	-person=32
@blackfriars_railway_bridge@-location	-location=21
@kreisleriana@-art	-art=22
@ty_cobb@-art	-art=2
@sprengel_museum@-location	-location=46
@wally_fawkes@-person	-person=20
@ludwig_roselius@-person	-person=31
@cripplegate@-location	-location=90
@westward_ho@-location	-location=11
@the_del-vikings@-person	-person=24
@anhalt-dessau@-location	-location=161
@st_nicholas@-person	-person=18
@garrison@-location	-location=90
@ataullah_mengal@-person	-person=21
@elijah@-location	-location=2
@hel@-location	-location=2
@remake@-product	-product=3
@seuil@-organization	-organization=17
@anaconda@-living_thing	-living_thing=2
@city_of_ballarat@-location	-location=27
@lacoste@-location	-location=13
@privates@-broadcast_program	-broadcast_program=6
@referee@-organization	-organization=1
@telkomsel@-organization	-organization=21
@algol@-computer-programming_language	-computer-programming_language=181
@hannover@-product	-product=18
@kings_mountain@-event	-event=18
@lansdale@-product	-product=2
@saturnalia@-person	-person=7
@kuwait@-title	-title=3
@quinceañera@-broadcast_program	-broadcast_program=19
@peeping_tom@-person	-person=32
@luis_miguel@-person	-person=326
@bob_rosburg@-person	-person=25
@decade@-product	-product=1
@taishō@-event	-event=152
@black_hawk@-product	-product=25
@mu@-product	-product=2
@plenty@-location	-location=6
@divine_comedy@-art	-art=485
@medzhybizh@-location	-location=32
@imf@-organization	-organization=271
@vinnytsia@-event	-event=1
@albert_park@-event	-event=1
@aberaman@-organization	-organization=1
@ps@-art	-art=4
@independiente@-art	-art=20
@jack_nelson@-person	-person=26
@my_world_2.0@-art	-art=43
@rescue@-organization	-organization=1
@nas@-location	-location=2
@petter@-person	-person=16
@mohammad_asif@-person	-person=69
@andy_rourke@-person	-person=82
@spectre@-product	-product=5
@seri@-location	-location=2
@grado@-location	-location=20
@brinsley_schwarz@-art	-art=2
@elvenking@-person	-person=21
@sheldon_souray@-person	-person=33
@revelstoke@-location	-location=108
@on_the_radio@-art	-art=28
@benz@-person	-person=15
@provinces@-religion-religion	-religion-religion=1
@ready_for_the_world@-person	-person=23
@oaks@-living_thing	-living_thing=7
@mobile@-broadcast_program	-broadcast_program=13
@radford@-location	-location=121
@bugatti@-organization	-organization=278
@pashto@-language	-language=910
@east_sydney@-organization	-organization=4
@jushin_liger@-broadcast_program	-broadcast_program=14
@northwest_territories@-organization	-organization=2
@ginchy@-event	-event=14
@jean-pierre_melville@-person	-person=138
@charles_vane@-person	-person=28
@ceramica_pisi@-living_thing	-living_thing=41
@lilienfeld@-person	-person=1
@german_forces@-location	-location=11
@abyssinian@-location	-location=22
@jefferson_airplane@-art	-art=6
@paraguarí@-location	-location=42
@information_sciences_institute@-organization	-organization=50
@gervasio_antonio_de_posadas@-person	-person=29
@fleet@-location	-location=68
@reformist@-religion-religion	-religion-religion=2
@powder@-broadcast_program	-broadcast_program=4
@a330@-location	-location=1
@tregelles@-person	-person=30
@singapore_infantry_regiment@-organization	-organization=28
@this_is_england_'88@-broadcast_program	-broadcast_program=23
@mascara_province@-location	-location=68
@carlisle_united@-organization	-organization=1301
@hell_hath_no_fury@-art	-art=22
@jann_wenner@-person	-person=102
@asv@-organization	-organization=22
@mad_dog_morgan@-art	-art=18
@damon@-broadcast_program	-broadcast_program=7
@feel@-art	-art=44
@regional_unit_of_thessaloniki@-location	-location=20
@coke@-food	-food=105
@los_ángeles@-art	-art=1
@eldridge@-person	-person=1
@hesse@-location	-location=2921
@independence_movement@-organization	-organization=7
@dino_grandi@-person	-person=44
@mullard@-location	-location=1
@hypoxia@-disease	-disease=2
@mca@-education-educational_degree	-education-educational_degree=1
@prince's@-organization	-organization=1
@culture@-art	-art=14
@oryx@-living_thing	-living_thing=22
@sanford@-organization	-organization=7
@hun@-product	-product=2
@patrick_o'hearn@-person	-person=64
@greenville@-location	-location=1009
@govinda@-person	-person=290
@warning@-art	-art=40
@eindhoven@-organization	-organization=8
@royal_botanic_gardens@-organization	-organization=5
@bc_kalev@-organization	-organization=78
@clarke@-person	-person=61
@samhain@-time	-time=164
@chi_phi@-organization	-organization=73
@albéniz@-person	-person=33
@chlamydia@-living_thing	-living_thing=4
@ollantaytambo@-location	-location=34
@memorabilia@-art	-art=28
@alès@-location	-location=86
@west_melbourne@-organization	-organization=25
@universe@-organization	-organization=1
@k-9@-art	-art=20
@p!nk@-person	-person=104
@haymarket_books@-organization	-organization=30
@cox@-organization	-organization=66
@ice_cube@-food	-food=2
@david_malouf@-person	-person=114
@curve@-location	-location=10
@dark_ages@-art	-art=22
@viacom_18@-person	-person=25
@crimea@-event	-event=34
@mary_wilson@-person	-person=261
@littoral@-product	-product=1
@apollo_11@-event	-event=631
@jill_jones@-art	-art=3
@yamuna@-location	-location=432
@fraser_valley@-location	-location=167
@sagesse@-art	-art=5
@nes@-person	-person=2
@charlevoix@-location	-location=203
@xyz@-event	-event=1
@stoddard@-product	-product=1
@haddon_hall@-location	-location=69
@venus@-living_thing	-living_thing=2
@natsume@-person	-person=87
@new_york_film_critics_circle@-award	-award=122
@wotton@-location	-location=33
@daughter@-art	-art=35
@elizabeth_of_bosnia@-person	-person=44
@piha@-location	-location=29
@lory_blanchard@-person	-person=25
@episcopal@-title	-title=499
@crowan@-location	-location=19
@min_ko_naing@-person	-person=26
@smg@-location	-location=1
@fritz_bayerlein@-person	-person=22
@stagecoach@-art	-art=127
@city_national_bank@-organization	-organization=24
@budd_johnson@-person	-person=56
@université_du_québec@-organization	-organization=54
@imperial_army@-organization	-organization=33
@illinois@-art	-art=27
@the_shiralee@-broadcast_program	-broadcast_program=11
@macbeth@-organization	-organization=1
@louise_sorel@-person	-person=28
@todd_harris@-person	-person=44
@aya_matsuura@-person	-person=87
@jawa@-location	-location=2
@charles_e._blake@-person	-person=21
@jyp@-organization	-organization=84
@seventh-day_adventist_church@-organization	-organization=1
@moving@-broadcast_program	-broadcast_program=3
@hooters@-location	-location=140
@sivaji@-person	-person=38
@poseidon@-god	-god=846
@matai@-living_thing	-living_thing=16
@defence@-event	-event=3
@hongkou_district@-location	-location=31
@kurt_schmoke@-person	-person=29
@vedensky_district@-location	-location=21
@vignale@-organization	-organization=44
@south_west@-event	-event=1
@bee@-art	-art=8
@epilecta_linogrisea@-living_thing	-living_thing=35
@eric_the_victorious@-person	-person=78
@modular_recordings@-organization	-organization=52
@gmina_cyców@-location	-location=32
@aries@-location	-location=132
@under_the_same_title@-broadcast_program	-broadcast_program=1
@st_john's@-organization	-organization=74
@satanic@-god	-god=1
@nothing_personal@-broadcast_program	-broadcast_program=5
@taku_forts@-event	-event=1
@tom_russell@-person	-person=68
@rts@-organization	-organization=56
@the_crew@-product	-product=8
@mysql_ab@-person	-person=36
@dai@-organization	-organization=1
@eastern_europe@-event	-event=3
@battle_of_schooneveld@-event	-event=27
@reggie_tsiboe@-person	-person=46
@hermes@-god	-god=670
@for_unlawful_carnal_knowledge@-event	-event=1
@clifford_the_big_red_dog@-art	-art=59
@chirk@-location	-location=109
@james_gomez@-person	-person=20
@giles@-person	-person=44
@dorset_police@-organization	-organization=25
@daniel_kerr@-person	-person=40
@120@-art	-art=13
@mountain_ash@-living_thing	-living_thing=48
@sylvia_hanika@-person	-person=52
@bentheim@-location	-location=59
@via@-organization	-organization=73
@a689_road@-location	-location=21
@dag@-person	-person=5
@a_very_british_coup@-art	-art=39
@bob_de_moor@-person	-person=34
@loop_12@-location	-location=21
@edwardian@-event	-event=162
@donora@-person	-person=4
@bayt_jibrin@-location	-location=43
@lyngby@-organization	-organization=20
@frisian@-people-ethnicity	-people-ethnicity=125
@freestyle@-event	-event=16
@edward_calvert@-person	-person=23
@sri_lanka_telecom@-organization	-organization=34
@monuments@-person	-person=3
@bugti@-location	-location=1
@taba@-language	-language=2
@belle_and_sebastian@-person	-person=116
@kremlin@-title	-title=1
@fleischer_studios@-organization	-organization=304
@common_serjeant_of_london@-title	-title=33
@offaly@-location	-location=1
@eyes_open@-art	-art=23
@of_the_same_name@-god	-god=1
@fetish@-title	-title=3
@david_suchet@-person	-person=240
@boron@-location	-location=29
@ugly_americans@-broadcast_program	-broadcast_program=40
@gateway_community_college@-organization	-organization=31
@aashiq_abu@-person	-person=23
@hurricane_donna@-event	-event=66
@nottingham_city_transport@-organization	-organization=55
@kevin_hill@-person	-person=1
@u.s._attorney@-organization	-organization=4
@and_now_for_something_completely_different@-art	-art=24
@miami-dade_police_department@-organization	-organization=33
@bregalnica@-event	-event=1
@max_stirner@-person	-person=142
@grand_theft_auto_iii@-product	-product=138
@parliamentary@-event	-event=18
@ayacucho_region@-location	-location=101
@daedalus@-product	-product=6
@costa_rican_civil_war@-event	-event=28
@watership_down@-art	-art=181
@heywood@-person	-person=4
@archdiocese_of_uppsala@-title	-title=1
@kansas_city_kansas_community_college@-organization	-organization=21
@prince_of_monaco@-location	-location=1
@the_jimmy_durante_show@-person	-person=2
@canossa@-title	-title=1
@thompson@-language	-language=2
@vanity_fair@-art	-art=1283
@army_staff_college@-organization	-organization=107
@damage@-location	-location=1
@rays@-living_thing	-living_thing=114
@appleton@-person	-person=27
@adam_mickiewicz@-person	-person=386
@marianne@-art	-art=51
@massacre@-art	-art=2
@thomas_townshend@-person	-person=21
@montana@-organization	-organization=175
@orléanais@-title	-title=1
@fontenelle@-location	-location=19
@ghost_stories@-art	-art=15
@wishbone@-art	-art=1
@episcopalian@-religion-religion	-religion-religion=22
@leinster_rugby@-location	-location=1
@aroostook@-location	-location=18
@pearl_harbor@-location	-location=4537
@red_lake_indian_reservation@-location	-location=23
@upa@-medicine-drug	-medicine-drug=1
@harrisburg@-event	-event=1
@patricia_wettig@-person	-person=65
@jane_addams@-person	-person=255
@kasganj@-location	-location=34
@jean-pierre_beltoise@-person	-person=46
@aion@-art	-art=13
@urnfield_culture@-location	-location=89
@paris_métro_line_1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@the_lennon_sisters@-person	-person=37
@thirty_seconds_to_mars@-person	-person=524
@petrushin@-person	-person=21
@delfim_moreira@-location	-location=1
@euro_1980@-event	-event=21
@st._mary's_county,_maryland@-location	-location=69
@hualien@-organization	-organization=3
@british_general_election,_1796@-event	-event=26
@doğan_media_group@-organization	-organization=26
@2006@-organization	-organization=19
@1895@-event	-event=134
@roosevelt_island_tramway@-location	-location=21
@magenta@-event	-event=22
@u-20@-product	-product=12
@dubai@-person	-person=1
@sunnyvale,_california@-location	-location=277
@aurelia@-person	-person=8
@exeter@-organization	-organization=100
@the_love_machine@-broadcast_program	-broadcast_program=8
@joburg_open@-event	-event=26
@roman@-people-ethnicity	-people-ethnicity=2
@killaloe@-location	-location=89
@hunts_point@-location	-location=47
@lake_tahoe@-location	-location=629
@brothers@-product	-product=1
@weightlifting_at_the_2010_summer_youth_olympics@-event	-event=21
@birth@-time	-time=2
@police_chief@-person	-person=1
@tasmania@-organization	-organization=218
@c.m.@-person	-person=1
@rts@-finance-stock_exchange	-finance-stock_exchange=16
@national_baseball_hall_of_fame@-location	-location=112
@pink@-organization	-organization=3
@charleston@-event	-event=49
@baruch@-art	-art=23
@united_states_junior_chamber@-organization	-organization=22
@three_continents_festival@-event	-event=20
@android@-art	-art=10
@ottoman_turkish@-location	-location=50
@mahur_berenji_rural_district@-location	-location=25
@medill_school_of_journalism@-organization	-organization=155
@undercover@-broadcast_program	-broadcast_program=1
@borland_c++@-product	-product=21
@prince_rupert@-location	-location=199
@channel_tunnel@-organization	-organization=2
@speak_no_evil@-art	-art=20
@ray_king@-person	-person=20
@dream_team@-broadcast_program	-broadcast_program=160
@robert_acquafresca@-person	-person=21
@all_the_rivers_run@-art	-art=22
@david_t._walker@-person	-person=75
@st_pancras@-location	-location=174
@tom_anderson@-organization	-organization=4
@waratah@-organization	-organization=9
@michigan_avenue_bridge@-location	-location=26
@wiesbaden@-product	-product=4
@2008–09@-event	-event=1483
@dana@-organization	-organization=24
@greenwich_village@-art	-art=8
@joseph_d._sayers@-person	-person=21
@lamia@-art	-art=12
@al_capone@-art	-art=2
@kshatriya@-people-ethnicity	-people-ethnicity=482
@peter_hüttner@-person	-person=26
@circassian@-product	-product=1
@the_others@-art	-art=95
@the_comeback@-broadcast_program	-broadcast_program=39
@rudolf_otto@-person	-person=30
@ivory_tower@-art	-art=15
@gojra@-location	-location=31
@fancy@-location	-location=1
@kentucky_state_police@-organization	-organization=34
@dirty_south@-person	-person=23
@colonization@-location	-location=4
@abakan@-location	-location=55
@northern_division@-event	-event=1
@new_zealanders@-location	-location=2
@bad_girls@-art	-art=28
@minister_for_the_interior@-person	-person=3
@étienne_clémentel@-person	-person=21
@andy_farrell@-person	-person=40
@cardiff_west@-location	-location=44
@john_carter@-art	-art=67
@andrés_eloy_blanco@-location	-location=5
@joseph_broussard@-person	-person=36
@104@-organization	-organization=2
@nairn@-location	-location=156
@espn3@-broadcast_program	-broadcast_program=1
@sherman's@-person	-person=20
@smash_tv@-product	-product=35
@puebla@-organization	-organization=2
@vestal@-product	-product=5
@coimbatore@-organization	-organization=8
@rijeka@-event	-event=1
@s5@-location	-location=66
@slane_castle@-event	-event=2
@gagauz@-people-ethnicity	-people-ethnicity=47
@mont-tremblant@-location	-location=45
@keshto_mukherjee@-person	-person=83
@anna@-organization	-organization=7
@bradley_wright-phillips@-person	-person=35
@oblast@-location	-location=74
@wainuiomata@-location	-location=51
@1994_general_election@-event	-event=63
@chudleigh@-location	-location=40
@kings_mountain@-location	-location=49
@julio_le_parc@-person	-person=20
@bershawn_jackson@-person	-person=25
@thiès@-location	-location=78
@dred_scott_v._sandford@-event	-event=72
@jacobites@-event	-event=1
@blood_axis@-person	-person=30
@wintersun@-person	-person=42
@soissons@-event	-event=14
@fox_sports@-person	-person=150
@president_of_bangladesh@-location	-location=2
@video@-title	-title=1
@fellowships@-title	-title=8
@olympia@-location	-location=782
@4th@-organization	-organization=194
@aum_shinrikyo@-organization	-organization=134
@eco@-product	-product=5
@supermarine@-organization	-organization=99
@bob_riley@-organization	-organization=1
@striker@-art	-art=21
@guide@-organization	-organization=4
@natsume@-broadcast_program	-broadcast_program=1
@edward_the_confessor@-person	-person=613
@quiberon_bay@-location	-location=76
@society_for_the_propagation_of_the_faith@-organization	-organization=41
@port_hedland@-location	-location=132
@cypress_hill@-person	-person=517
@jerry_ordway@-person	-person=106
@underbelly@-broadcast_program	-broadcast_program=37
@ligurian@-location	-location=5
@journeyman@-person	-person=26
@the_haunted_mansion@-art	-art=42
@chloride@-location	-location=5
@birch_bayh@-person	-person=105
@pitt@-product	-product=4
@yannick_noah@-person	-person=198
@steve_logan@-person	-person=20
@black_mirror@-broadcast_program	-broadcast_program=38
@scaled_composites@-organization	-organization=134
@delirium@-person	-person=2
@darin@-art	-art=8
@mississauga,_ontario@-location	-location=23
@sofonisba_anguissola@-person	-person=47
@playmates@-art	-art=8
@watch@-art	-art=12
@surgery@-education-educational_degree	-education-educational_degree=2
@appendix@-person	-person=2
@europe@-art	-art=28
@pope_marcellus_i@-person	-person=22
@alan_durward@-person	-person=25
@manuka@-living_thing	-living_thing=29
@silvia@-art	-art=4
@st._quentin@-location	-location=12
@borna@-location	-location=26
@flash@-product	-product=501
@avocado@-visual_art-color	-visual_art-color=1
@kristin_lavransdatter@-art	-art=36
@nicholas@-event	-event=1
@cate_le_bon@-person	-person=22
@missouri_rhineland@-location	-location=30
@kyla@-art	-art=2
@powick@-location	-location=24
@federal_express@-product	-product=1
@esperanto@-language	-language=869
@double_happiness@-art	-art=13
@coles@-location	-location=19
@bournemouth@-organization	-organization=911
@palena@-location	-location=28
@cornwallis@-location	-location=11
@redlight@-person	-person=15
@wall_street@-finance-stock_exchange	-finance-stock_exchange=1
@finglas@-art	-art=1
@mario_merz@-person	-person=42
@dominican_republic@-organization	-organization=109
@gallows@-person	-person=76
@pyramid@-location	-location=50
@gavin_report@-art	-art=27
@licht@-art	-art=44
@middle_scots@-language	-language=92
@nashua@-organization	-organization=1
@kalinin@-location	-location=40
@atomizer@-art	-art=14
@atp@-chemistry	-chemistry=1
@the_darling_buds_of_may@-broadcast_program	-broadcast_program=66
@jack_elam@-person	-person=122
@gallup@-location	-location=4
@mekere_morauta@-person	-person=25
@willoughby_spit@-location	-location=26
@kamen_rider_decade@-broadcast_program	-broadcast_program=143
@michael_glinski@-person	-person=20
@james_black@-person	-person=30
@potomac@-location	-location=153
@vocalion_records@-organization	-organization=122
@sabrina@-location	-location=1
@adolf_ogi@-person	-person=34
@1970@-art	-art=2
@mezen_river@-location	-location=24
@tesla@-organization	-organization=27
@anna_lee@-broadcast_program	-broadcast_program=8
@asian_championships@-event	-event=10
@ellesmere_port@-organization	-organization=5
@borgomanero@-organization	-organization=2
@ted_leo@-person	-person=88
@mitra@-person	-person=1
@427@-art	-art=1
@the_australian@-art	-art=695
@eli_lilly@-person	-person=77
@william_de_wiveleslie_abney@-person	-person=23
@rovigo@-organization	-organization=24
@purgatory@-art	-art=29
@etana@-person	-person=29
@peter_pan@-event	-event=1
@jesus@-art	-art=18
@breakdown@-art	-art=61
@midori@-product	-product=15
@shrewsbury@-location	-location=1483
@dead_space_2@-product	-product=32
@philaster@-art	-art=24
@johnstown@-event	-event=2
@canal_5@-broadcast_network	-broadcast_network=81
@carroll_college@-organization	-organization=66
@bamber_bridge@-location	-location=49
@texas_comptroller_of_public_accounts@-organization	-organization=33
@moffat_tunnel@-location	-location=42
@education@-language	-language=1
@gallipoli@-art	-art=73
@party_girl@-art	-art=30
@texans@-location	-location=40
@d@-biology	-biology=2
@baroque@-person	-person=4
@isan@-person	-person=11
@dodge@-location	-location=68
@national_board_of_review@-organization	-organization=249
@koninklijke_hoogovens@-organization	-organization=20
@south_san_gabriel@-location	-location=10
@monstrosity@-art	-art=2
@pillar@-person	-person=83
@picard@-location	-location=21
@craig_buntin@-person	-person=24
@yelverton@-location	-location=36
@sterkfontein@-location	-location=40
@lisa_goldstein@-person	-person=29
@ilkley@-location	-location=223
@69th_regiment_armory@-location	-location=21
@old_hill@-location	-location=43
@jacqueline_cochran@-person	-person=54
@exhibition_place@-event	-event=2
@university_of_alabama_school_of_law@-organization	-organization=67
@31st@-organization	-organization=25
@i-17@-location	-location=17
@jerome_courtland@-person	-person=26
@waverley@-organization	-organization=33
@grenadier@-product	-product=5
@chindits@-organization	-organization=98
@pacific_coast@-location	-location=233
@quincy@-person	-person=3
@dahui_zonggao@-person	-person=21
@yanni_live_at_the_acropolis@-art	-art=23
@hawaii@-location	-location=9850
@rock_steady@-person	-person=1
@benicia@-product	-product=1
@grange@-person	-person=2
@rock_bottom_remainders@-person	-person=21
@night_stalker@-product	-product=3
@stand@-event	-event=1
@finn@-language	-language=1
@wes@-location	-location=5
@president_pro_tempore_of_the_senate@-organization	-organization=1
@jill@-art	-art=14
@king_louis_xvi@-person	-person=64
@g._gordon_liddy@-person	-person=155
@tolga@-person	-person=1
@guess@-organization	-organization=132
@fraser@-organization	-organization=2
@cibola_county@-location	-location=34
@truganini@-art	-art=5
@dc@-product	-product=23
@ituzaingó@-location	-location=26
@dana_eveland@-person	-person=38
@decatur@-location	-location=384
@saint-jacques@-person	-person=1
@taylor_kitsch@-person	-person=69
@champa@-person	-person=2
@calabash@-location	-location=7
@alex_haley@-person	-person=142
@mn@-art	-art=3
@prophet@-organization	-organization=4
@iron_brigade@-product	-product=15
@john_lucarotti@-person	-person=21
@rahu@-god	-god=87
@29@-body_part	-body_part=3
@mir_fantastiki@-art	-art=24
@radio@-title	-title=6
@linda_davis@-person	-person=63
@vivian@-art	-art=1
@dramarama@-person	-person=34
@hugo@-product	-product=3
@2003_us_open@-event	-event=25
@port_adelaide@-organization	-organization=443
@khosa@-location	-location=1
@wedding@-location	-location=65
@taiwan@-location	-location=2
@diogenes@-organization	-organization=1
@st_john's@-person	-person=2
@sofia@-location	-location=3491
@philadelphia@-art	-art=175
@auditorium@-location	-location=22
@frances@-location	-location=1
@the_escapist@-internet-website	-internet-website=125
@jacquetta_hawkes@-person	-person=24
@version_2.0@-art	-art=29
@emerson@-location	-location=55
@byzantine_catholic_archeparchy_of_pittsburgh@-organization	-organization=24
@gemini@-art	-art=33
@concord_dawn@-art	-art=1
@trilby@-art	-art=48
@eenadu@-art	-art=43
@gulfstream@-location	-location=2
@derby@-location	-location=2103
@possession@-location	-location=2
@new_britain@-location	-location=864
@king_and_queen@-location	-location=19
@cook_strait@-organization	-organization=1
@evenki@-people-ethnicity	-people-ethnicity=10
@vojvodina@-location	-location=18
@dead_man's_folly@-art	-art=21
@neil_hennessy@-person	-person=28
@jean_goldkette@-person	-person=53
@ogawa@-person	-person=2
@german_forces@-organization	-organization=35
@justin_stanley@-person	-person=26
@welshpool_town@-organization	-organization=24
@maxima@-art	-art=2
@grosser_preis_von_baden@-event	-event=59
@monte@-person	-person=7
@chicago_white_stockings@-organization	-organization=353
@jarrod_mccracken@-person	-person=38
@love_is_the_answer@-art	-art=24
@tuni@-person	-person=1
@labeo@-living_thing	-living_thing=86
@flowers_for_algernon@-art	-art=83
@aurora_county,_south_dakota@-location	-location=34
@std@-organization	-organization=1
@starr@-person	-person=18
@navan@-location	-location=295
@bringing_up_baby@-art	-art=79
@burley@-organization	-organization=7
@north_leigh@-organization	-organization=14
@candler@-location	-location=22
@leon_day@-person	-person=22
@bluebird@-product	-product=18
@believe@-broadcast_program	-broadcast_program=27
@fao@-event	-event=1
@dahmer@-person	-person=4
@jamaica_national_football_team@-organization	-organization=53
@kyw-tv@-location	-location=180
@in_the_bedroom@-art	-art=85
@audacity@-product	-product=52
@vani@-person	-person=3
@tennessee_valley@-organization	-organization=1
@kit@-title	-title=1
@mafra@-organization	-organization=5
@foreign_affairs@-broadcast_program	-broadcast_program=6
@caboolture@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=14
@john_abraham@-person	-person=234
@north@-art	-art=67
@memory@-product	-product=34
@silent_night@-broadcast_program	-broadcast_program=3
@mother's_milk@-food	-food=3
@the_philippines@-location	-location=45
@a_day_to_remember@-person	-person=133
@avenue_a@-location	-location=33
@west_point@-art	-art=1
@marracash@-art	-art=1
@vera@-broadcast_program	-broadcast_program=29
@the_murder_of_mary_phagan@-broadcast_program	-broadcast_program=27
@chicken@-art	-art=2
@hindi@-people-ethnicity	-people-ethnicity=3
@all_star@-award	-award=39
@national_association_of_schools_of_music@-organization	-organization=107
@eugène_fromentin@-person	-person=25
@versailles_saint-quentin-en-yvelines_university@-organization	-organization=43
@klein@-person	-person=25
@gracechurch_street@-location	-location=47
@abbas_mirza@-person	-person=84
@birmingham_oratory@-organization	-organization=1
@chasseur@-organization	-organization=29
@strathmore@-location	-location=41
@sid_catlett@-person	-person=29
@stefan_olsson@-person	-person=29
@david_mann@-person	-person=86
@kenmore@-location	-location=138
@carver@-person	-person=10
@de_tomaso@-organization	-organization=52
@florida's@-event	-event=1
@glen@-person	-person=15
@scouts@-product	-product=1
@children@-title	-title=2
@jussi_jokinen@-person	-person=31
@europa_league@-event	-event=168
@murray_bridge@-location	-location=45
@dąbrowa_białostocka@-location	-location=48
@fenwick@-organization	-organization=17
@evelina@-art	-art=26
@route_168@-location	-location=30
@18@-time	-time=20
@vipers@-organization	-organization=5
@come_together@-art	-art=142
@albatross@-organization	-organization=4
@air_raids@-organization	-organization=1
@top_flight@-event	-event=1
@englishmen@-location	-location=24
@jamie_varner@-person	-person=44
@british@-person	-person=2
@green@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=65
@vulcan@-product	-product=12
@national@-organization	-organization=690
@columbine_high_school@-organization	-organization=62
@zed@-person	-person=23
@mürzzuschlag@-location	-location=42
@the_movement@-person	-person=6
@south_west_pacific_area@-event	-event=33
@bedlam@-location	-location=46
@g._k._venkatesh@-person	-person=44
@anti-apartheid_movement@-organization	-organization=47
@jaideep_sahni@-person	-person=30
@matt_d'orazio@-person	-person=44
@chullora@-location	-location=20
@ant_botha@-person	-person=29
@vh1_top_20_video_countdown@-broadcast_program	-broadcast_program=22
@per_albin_hansson@-person	-person=75
@newbury@-organization	-organization=38
@irish@-language	-language=2161
@derek_mcculloch@-person	-person=22
@croats@-location	-location=9
@mellor@-location	-location=19
@huntingdon@-organization	-organization=3
@72@-location	-location=16
@man_equals_man@-art	-art=21
@rainbow@-organization	-organization=42
@psi@-location	-location=6
@henry_goulburn@-person	-person=29
@the_irrawaddy@-event	-event=2
@tsx@-product	-product=6
@journalist@-art	-art=1
@immortals@-organization	-organization=3
@oc@-person	-person=8
@peters_township@-organization	-organization=1
@pylos@-event	-event=5
@illuminations@-event	-event=3
@italian_prime_minister@-title	-title=26
@ocean_grove@-person	-person=5
@kanagawa@-location	-location=12
@cutting_edge@-organization	-organization=4
@rangers@-organization	-organization=3381
@assistant_secretary_of_the_navy_(manpower_and_reserve_affairs)@-title	-title=46
@clint_eastwood@-art	-art=1
@vladimir_chekalov@-person	-person=127
@members_of_congress@-title	-title=24
@ebro@-organization	-organization=5
@torokina@-event	-event=1
@soles@-finance-currency	-finance-currency=5
@yasmin_alibhai-brown@-person	-person=28
@harriet_sansom_harris@-person	-person=43
@strangelove@-art	-art=15
@savusavu@-location	-location=38
@sicily@-location	-location=6551
@emily@-art	-art=15
@niels_juel@-product	-product=1
@showtime@-art	-art=41
@maestro@-broadcast_program	-broadcast_program=16
@serbians@-people-ethnicity	-people-ethnicity=20
@mad@-location	-location=8
@scottish_national_gallery_of_modern_art@-location	-location=67
@rake@-broadcast_program	-broadcast_program=21
@times_higher_education@-art	-art=170
@sg@-organization	-organization=85
@roma_termini_railway_station@-location	-location=20
@dub@-title	-title=82
@west_nile@-location	-location=22
@ceefax@-broadcast_program	-broadcast_program=81
@vaasa@-location	-location=369
@count_of_holland@-location	-location=2
@the_derek_trucks_band@-person	-person=64
@lewisville@-organization	-organization=4
@abimelech@-art	-art=3
@the_finals@-event	-event=21
@charles_grandison_finney@-person	-person=57
@lundy@-person	-person=2
@crash@-event	-event=28
@sedbergh_school@-organization	-organization=164
@argonaut@-product	-product=17
@stanton@-organization	-organization=1
@coney_island@-art	-art=6
@the_present@-event	-event=1
@council_of_constantinople@-organization	-organization=5
@honeysuckle_weeks@-person	-person=30
@quantico@-art	-art=4
@london_fletcher@-person	-person=47
@lord_lyttelton@-person	-person=21
@parliament_square@-organization	-organization=1
@p!nk@-art	-art=1
@sam@-location	-location=9
@khotyn@-location	-location=56
@islandia@-location	-location=17
@seoul_subway@-transit	-transit=77
@caitlin_wachs@-person	-person=44
@pere_marquette@-person	-person=8
@mars_hill@-location	-location=25
@iwo_jima@-event	-event=137
@walid_raad@-person	-person=21
@sandia_pueblo@-location	-location=1
@edina@-organization	-organization=12
@germain_boffrand@-person	-person=30
@beaches@-organization	-organization=2
@peter_frampton@-person	-person=524
@castilla@-product	-product=9
@playford@-location	-location=13
@courtney_thorne-smith@-person	-person=64
@philadelphia_lyric_opera_company@-organization	-organization=55
@always@-person	-person=1
@hornet@-product	-product=67
@powhatan@-people-ethnicity	-people-ethnicity=106
@icao@-organization	-organization=248
@federico_zuccari@-person	-person=69
@hester_street@-art	-art=10
@antiguan@-organization	-organization=1
@boyce@-organization	-organization=1
@portobello@-location	-location=55
@cusco@-person	-person=23
@gilo@-person	-person=1
@angelo_branduardi@-person	-person=58
@sara@-broadcast_program	-broadcast_program=7
@the_hamptons@-location	-location=90
@shilo@-event	-event=2
@papa_john_creach@-person	-person=93
@2005@-broadcast_program	-broadcast_program=16
@bluebird@-organization	-organization=82
@mike_kruczek@-person	-person=20
@88@-organization	-organization=2
@lower_silesia@-location	-location=368
@mary,_mother_of_jesus@-person	-person=13
@eenadu@-broadcast_network	-broadcast_network=1
@bad_azz@-art	-art=2
@lindsborg@-location	-location=20
@green_monster@-location	-location=113
@hope_and_glory@-broadcast_program	-broadcast_program=16
@chittagong@-art	-art=18
@north_caldwell@-location	-location=33
@st._paul@-organization	-organization=4
@belle_vue@-location	-location=38
@allen_steele@-person	-person=47
@even@-people-ethnicity	-people-ethnicity=2
@eduardo_frei@-location	-location=1
@aksumite@-location	-location=28
@jean_martinon@-person	-person=50
@seminole@-people-ethnicity	-people-ethnicity=507
@upa@-location	-location=4
@olympic@-event	-event=2745
@joe_marsala@-person	-person=33
@harrogate@-organization	-organization=3
@owasso,_oklahoma@-location	-location=30
@gold_dust@-art	-art=21
@interstate_5@-location	-location=563
@sonja_ball@-person	-person=29
@cathedral@-product	-product=1
@mal_waldron@-person	-person=288
@george_zucco@-person	-person=94
@juan_fernández@-person	-person=6
@rosa_luxemburg@-person	-person=300
@across_five_aprils@-person	-person=8
@mountains_of_the_moon@-location	-location=14
@steve_dobrogosz@-person	-person=20
@ron_paul@-event	-event=3
@salvation@-religion-religion	-religion-religion=1
@ground_zero@-person	-person=15
@cusco@-organization	-organization=2
@aabenraa@-location	-location=53
@berry@-food	-food=26
@the_national_anthem@-art	-art=33
@book_sense@-organization	-organization=35
@ban@-title	-title=11
@mandarin@-language	-language=1174
@komarr@-art	-art=22
@nicole_kidman@-person	-person=806
@leszno@-location	-location=332
@mhc@-person	-person=2
@syntel@-organization	-organization=20
@agis@-person	-person=19
@chess@-organization	-organization=81
@floy_joy@-person	-person=13
@annie_dillard@-person	-person=62
@machiavelli_and_the_four_seasons@-art	-art=22
@seattle_seahawks@-location	-location=1
@juan_de_flandes@-person	-person=29
@fao@-organization	-organization=140
@barry_palmer@-person	-person=35
@alfonso_ferrabosco_the_younger@-person	-person=21
@howard@-person	-person=166
@alliance_high_school@-organization	-organization=28
@salzburg@-event	-event=45
@sykes@-person	-person=38
@s1@-organization	-organization=14
@belleek@-organization	-organization=3
@g.p.@-title	-title=2
@j._cleaveland_cady@-person	-person=22
@jodie_henry@-person	-person=21
@electoral@-event	-event=1
@modra_observatory@-location	-location=21
@sunna@-person	-person=14
@univision@-broadcast_network	-broadcast_network=1262
@neuhaus@-person	-person=1
@venus@-award	-award=2
@fula@-people-ethnicity	-people-ethnicity=226
@robe@-person	-person=1
@ferdinand_cheval@-person	-person=25
@malva@-living_thing	-living_thing=41
@company_matsuo@-person	-person=20
@mavericks@-organization	-organization=22
@charles_scribner's_sons@-organization	-organization=191
@arcadia@-person	-person=39
@yu_grupa@-person	-person=91
@guo_shoujing@-person	-person=26
@tom_clancy's_splinter_cell@-product	-product=42
@trinidad@-art	-art=4
@high_moon_studios@-person	-person=20
@philadelphia@-event	-event=23
@montrose@-product	-product=2
@mountainside@-location	-location=22
@vignola@-person	-person=23
@khedive@-location	-location=4
@amstrad@-organization	-organization=139
@bourke@-title	-title=2
@omg@-organization	-organization=74
@hindenburg@-product	-product=83
@stallion@-product	-product=1
@orleans@-event	-event=2
@after_the_storm@-art	-art=24
@ucsd@-organization	-organization=43
@bob_lutz@-person	-person=77
@i_wish@-art	-art=71
@edwards@-location	-location=62
@michaelmas@-time	-time=206
@albert_trott@-person	-person=24
@sooty@-broadcast_program	-broadcast_program=22
@train@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@king@-event	-event=1
@hron@-location	-location=54
@the_nanny_diaries@-art	-art=45
@great_western_railway@-product	-product=11
@albert_capellani@-person	-person=37
@barwick-in-elmet@-location	-location=29
@tiền_giang_province@-location	-location=32
@sims@-organization	-organization=1
@kisvárda@-organization	-organization=4
@outerspace@-art	-art=1
@steve_irwin@-product	-product=1
@eppley_airfield@-location	-location=52
@bodyjar@-person	-person=59
@possession@-broadcast_program	-broadcast_program=11
@kamyaran_county@-location	-location=172
@jacklyn_zeman@-person	-person=23
@angela_brazil@-person	-person=28
@indecision@-person	-person=18
@greatest_hits_ii@-art	-art=20
@winslow@-person	-person=7
@david_dingwall@-person	-person=27
@seneca_rocks@-location	-location=41
@benares@-location	-location=41
@auburn@-organization	-organization=597
@magic_hour@-person	-person=7
@mcgill_law_journal@-organization	-organization=1
@tvn@-organization	-organization=3
@roselle@-living_thing	-living_thing=8
@stange@-location	-location=75
@edmund_bonner@-person	-person=56
@lake_of_menteith@-location	-location=28
@warsaw@-organization	-organization=14
@hrt@-transit	-transit=20
@loikaw@-location	-location=25
@peking_man@-person	-person=6
@tempest@-event	-event=2
@glasgow@-title	-title=3
@mark_radcliffe@-person	-person=125
@network@-broadcast_program	-broadcast_program=2
@phoenix_inferno@-organization	-organization=40
@peter_jones@-location	-location=20
@zurich_chamber_orchestra@-person	-person=26
@fourth@-product	-product=2
@sera@-location	-location=36
@murphy's_law@-broadcast_program	-broadcast_program=63
@christ_the_redeemer@-art	-art=3
@german_government@-organization	-organization=5
@shelton@-location	-location=91
@the_charmer@-broadcast_program	-broadcast_program=18
@tess@-person	-person=8
@second_chance@-organization	-organization=2
@romania@-language	-language=3
@sefton@-organization	-organization=1
@nesn@-broadcast_network	-broadcast_network=30
@republican_left_of_catalonia@-organization	-organization=108
@earl_marshal@-title	-title=190
@war@-event	-event=1028
@nausori@-location	-location=70
@nanchang@-location	-location=330
@clarinet@-product	-product=258
@oleo@-food	-food=1
@johnny_johnson@-art	-art=16
@mihintale@-location	-location=28
@southwest_high_school@-organization	-organization=30
@toy_story@-art	-art=444
@neagu_djuvara@-person	-person=48
@poland's@-location	-location=24
@chad_gaudin@-person	-person=26
@burnie@-event	-event=1
@2004_indian_ocean_tsunami@-event	-event=20
@dreamer@-living_thing	-living_thing=11
@eruption@-art	-art=18
@detention@-art	-art=20
@china_gate@-art	-art=29
@1958@-organization	-organization=1
@fade_to_grey@-art	-art=39
@ncl@-disease	-disease=1
@vestal@-god	-god=1
@sikorsky@-person	-person=4
@a_few_quick_ones@-art	-art=21
@calvert@-organization	-organization=7
@juvenile@-event	-event=4
@innenstadt@-location	-location=42
@out_of_this_world@-art	-art=66
@santa_maria_in_cosmedin@-location	-location=68
@ōi@-product	-product=6
@second_level@-event	-event=1
@lichtenberg@-location	-location=134
@magic_bus@-organization	-organization=14
@bellevue@-organization	-organization=4
@jellyfish@-art	-art=6
@kosciusko@-art	-art=1
@hao@-location	-location=22
@richard_street@-location	-location=3
@bebo@-internet-website	-internet-website=101
@manihiki@-language	-language=1
@danforth@-organization	-organization=3
@chapel_royal@-title	-title=1
@earl_of_wiltshire@-person	-person=6
@emerson_hough@-person	-person=20
@steven_blum@-person	-person=197
@romanian_armed_forces@-organization	-organization=47
@matt_burke@-person	-person=24
@gum@-living_thing	-living_thing=5
@paiwan@-language	-language=6
@today@-location	-location=1
@serviceton@-location	-location=23
@thapsus@-event	-event=10
@blue_devils@-organization	-organization=14
@here_and_now@-art	-art=39
@saliva@-event	-event=1
@solitaire@-product	-product=26
@kon-tiki@-art	-art=19
@frank_hornby@-person	-person=22
@barnet@-event	-event=8
@mark_beretta@-person	-person=22
@premier@-title	-title=1104
@togo@-organization	-organization=203
@usk@-location	-location=203
@new_jersey_turnpike_authority@-location	-location=6
@altona@-product	-product=4
@humanitas@-organization	-organization=122
@vila_real@-location	-location=82
@haldimand@-person	-person=1
@china@-broadcast-tv_channel	-broadcast-tv_channel=1
@brainerd@-location	-location=140
@boy_meets_girl@-person	-person=17
@magistrate@-title	-title=215
@beloved@-person	-person=1
@premier@-organization	-organization=29
@the_spy_who_loved_me@-product	-product=2
@trans-karakoram_tract@-location	-location=20
@nancy_grace@-broadcast_program	-broadcast_program=13
@rudolf_wagner-régeny@-person	-person=23
@bax@-biology	-biology=29
@fomitopsidaceae@-living_thing	-living_thing=32
@laverton@-location	-location=146
@robert_johnson@-person	-person=234
@ustaritz@-location	-location=17
@chris_chandler@-person	-person=68
@carlo_janka@-person	-person=60
@mike_patton@-person	-person=347
@e._o._wilson@-person	-person=116
@genie@-computer-programming_language	-computer-programming_language=3
@astore_district@-location	-location=22
@beatty@-person	-person=29
@nine_lives@-broadcast_program	-broadcast_program=1
@elda@-location	-location=40
@jukka_koskinen@-person	-person=20
@matthew_holness@-person	-person=31
@charles_tunnicliffe@-person	-person=33
@brute_force@-art	-art=22
@dugopolje@-location	-location=17
@kutch@-location	-location=23
@spanish_sahara@-art	-art=5
@eugene@-person	-person=91
@doctor@-education-educational_degree	-education-educational_degree=76
@baker_university@-organization	-organization=132
@timothy_williamson@-person	-person=24
@moorefield,_west_virginia@-event	-event=1
@marshal@-title	-title=560
@brian_boydell@-person	-person=21
@independence_high_school@-location	-location=1
@northern@-living_thing	-living_thing=6
@elista@-event	-event=1
@sewell@-person	-person=5
@trl@-organization	-organization=2
@scribner@-organization	-organization=128
@sean_kinney@-person	-person=47
@gaeta@-location	-location=303
@neelam@-art	-art=4
@joe_nieuwendyk@-person	-person=96
@beenleigh@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@bbc_london@-organization	-organization=1
@hergest_ridge@-art	-art=21
@sarrud-e_jonubi_rural_district@-location	-location=72
@north_division@-location	-location=1
@guangxi@-location	-location=1360
@czech@-event	-event=8
@glanville@-location	-location=40
@early@-art	-art=1
@the_courier-journal@-art	-art=135
@tony_david@-person	-person=30
@australia_day@-time	-time=418
@thomas_keneally@-person	-person=114
@army_group@-organization	-organization=21
@belo_horizonte@-art	-art=1
@saluda@-product	-product=1
@nikkei@-organization	-organization=13
@province_of_sassari@-location	-location=71
@mark_vii_limited@-organization	-organization=30
@duchess_of_york@-product	-product=4
@guilderland@-location	-location=88
@ed_warby@-person	-person=26
@rayville@-location	-location=30
@uap@-location	-location=2
@conan@-product	-product=8
@peninsular@-people-ethnicity	-people-ethnicity=4
@higgins@-event	-event=3
@john_b._magruder@-person	-person=93
@marker@-art	-art=1
@corbin_bleu@-person	-person=139
@götz_von_berlichingen@-person	-person=49
@2012@-broadcast_program	-broadcast_program=3
@chess@-product	-product=330
@italian@-living_thing	-living_thing=1
@opm@-organization	-organization=4
@earl_of_dudley@-person	-person=5
@soho@-location	-location=813
@vietnamese@-language	-language=974
@sir_edward_carson@-person	-person=22
@laura_mvula@-person	-person=28
@1870@-law	-law=1
@portorož@-event	-event=1
@stadskanaal@-location	-location=42
@german_emperor@-person	-person=2
@rossini@-art	-art=2
@plevna@-event	-event=6
@fukushima_masanori@-person	-person=39
@marseillaise@-art	-art=15
@boulogne-sur-mer@-event	-event=1
@ginger@-person	-person=35
@jimmy_raney@-person	-person=61
@do@-location	-location=1
@crawford@-art	-art=2
@tranås@-location	-location=22
@78@-person	-person=1
@roswell_high@-art	-art=18
@great_wall@-event	-event=3
@michael_kennedy@-person	-person=88
@sakura@-person	-person=25
@full_frontal@-broadcast_program	-broadcast_program=59
@panay@-product	-product=5
@bronco@-product	-product=7
@benedict@-organization	-organization=6
@ulvi_cemal_erkin@-person	-person=20
@unión_atlético_maracaibo@-organization	-organization=28
@foreigner@-person	-person=565
@the_hunter@-broadcast_program	-broadcast_program=3
@wood@-title	-title=2
@sagara@-location	-location=11
@kevin_dyson@-person	-person=42
@james_spedding@-person	-person=27
@onimusha_blade_warriors@-product	-product=20
@alpine@-location	-location=490
@bodley's_librarian@-title	-title=43
@scorpio_rising@-person	-person=2
@the_previous_year@-art	-art=2
@rapperswil@-location	-location=252
@kingpin@-art	-art=65
@master@-education-educational_degree	-education-educational_degree=198
@roger_roger@-broadcast_program	-broadcast_program=18
@hawkesbury,_ontario@-location	-location=35
@carles@-location	-location=16
@conrad@-location	-location=17
@la_linea@-art	-art=5
@gang_busters@-broadcast_program	-broadcast_program=43
@local@-art	-art=1
@newcastle_city_council@-organization	-organization=68
@hotel@-person	-person=3
@fk_bodø@-organization	-organization=66
@sonic_the_hedgehog@-broadcast_program	-broadcast_program=76
@guru_granth_sahib@-art	-art=410
@shankaracharya@-person	-person=3
@the_soundtrack@-product	-product=1
@pollock@-person	-person=17
@london_county_council@-organization	-organization=999
@zaz@-person	-person=18
@anta@-location	-location=18
@french_development_agency@-organization	-organization=46
@bishop_of_caithness@-title	-title=39
@louisiana's_1st_congressional_district@-location	-location=28
@v.i.p.@-art	-art=2
@governor_general_of_new_france@-person	-person=1
@kirkby@-person	-person=2
@sawyer@-person	-person=9
@chicago_fire@-event	-event=11
@think@-art	-art=47
@jim_woodring@-person	-person=58
@otomedius_excellent@-product	-product=20
@michael_schmidt@-person	-person=29
@head_like_a_hole@-art	-art=20
@darya_khan@-person	-person=7
@geo_news@-broadcast-tv_channel	-broadcast-tv_channel=38
@chief_justice_of_the_supreme_court@-title	-title=32
@iowa_senate@-organization	-organization=176
@duchy_of_franconia@-location	-location=48
@larry_wilmore@-person	-person=35
@erwin_olaf@-person	-person=20
@total_s.a.@-organization	-organization=168
@uss_coral_sea_(cv-43)@-product	-product=20
@cirencester@-location	-location=503
@joão_gilberto@-art	-art=3
@ohl@-organization	-organization=548
@home_service@-organization	-organization=1
@the_move@-art	-art=2
@volkswagen@-organization	-organization=1420
@kamaishi@-location	-location=36
@twelfth_amendment_to_the_united_states_constitution@-law	-law=20
@dan_harris@-person	-person=32
@lithuania@-people-ethnicity	-people-ethnicity=10
@southaven@-location	-location=40
@albuquerque@-organization	-organization=91
@american_film_market@-event	-event=55
@trapt@-art	-art=9
@tom_holt@-person	-person=64
@hms_temeraire@-product	-product=24
@pine_ridge,_south_dakota@-location	-location=30
@loveland@-art	-art=1
@holbrook@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@cedarhurst@-location	-location=39
@staff@-product	-product=1
@whittier@-organization	-organization=4
@hazleton@-organization	-organization=1
@aubrey@-person	-person=17
@22@-art	-art=30
@1982_general_election@-event	-event=32
@navidad@-time	-time=1
@lowndes@-location	-location=42
@izmit@-event	-event=1
@the_listener@-art	-art=129
@sappho@-product	-product=4
@voyageur@-art	-art=20
@lancer@-location	-location=6
@duntroon@-product	-product=8
@service@-organization	-organization=17
@oslo_s@-location	-location=25
@south_china@-location	-location=88
@javanese@-people-ethnicity	-people-ethnicity=441
@delegate@-title	-title=62
@crossroads@-art	-art=160
@mogul@-broadcast_program	-broadcast_program=1
@frosty_the_snowman@-art	-art=82
@moravian_church@-religion-religion	-religion-religion=303
@minoru_niihara@-person	-person=54
@durrani@-location	-location=14
@man@-living_thing	-living_thing=16
@the_scarlet_and_the_black@-broadcast_program	-broadcast_program=28
@ilves@-location	-location=1
@joan_of_kent@-person	-person=49
@mango@-location	-location=8
@extreme_noise_terror@-person	-person=72
@frisians@-location	-location=4
@retired@-broadcast_program	-broadcast_program=1
@lower_saxon@-location	-location=71
@steve_mcqueen@-person	-person=578
@church_of_ireland@-organization	-organization=1510
@andy_griffith@-person	-person=309
@birmingham@-person	-person=3
@merivale@-location	-location=25
@hannibal@-product	-product=12
@february_10@-time	-time=292
@ghent@-location	-location=1989
@naseby@-product	-product=3
@cerritos@-location	-location=86
@ami@-person	-person=3
@trouville@-location	-location=21
@german_army@-organization	-organization=916
@franks@-food	-food=2
@roy_buchanan@-art	-art=3
@pápa@-organization	-organization=20
@centre@-location	-location=541
@survival@-broadcast_program	-broadcast_program=22
@don_heck@-person	-person=108
@orchard@-organization	-organization=1
@leland_stanford@-organization	-organization=2
@vulcan_inc.@-organization	-organization=37
@north_shore_university_hospital@-location	-location=24
@dido@-product	-product=12
@wrigley@-organization	-organization=24
@jay_berwanger@-person	-person=44
@new_attitude@-art	-art=23
@beograd@-person	-person=11
@finschhafen@-event	-event=16
@grimes@-location	-location=13
@natrona_county@-location	-location=50
@lincoln@-organization	-organization=46
@croatia@-event	-event=10
@predecessor@-product	-product=20
@charles_stewart@-person	-person=52
@bluebird@-art	-art=5
@pictures@-location	-location=1
@fukuoka,_japan@-location	-location=2
@triangle@-broadcast_program	-broadcast_program=25
@exhibition@-art	-art=7
@styrian@-art	-art=1
@the_league@-broadcast_program	-broadcast_program=104
@lulu@-art	-art=26
@sitting_ducks@-art	-art=3
@gallo@-language	-language=317
@kennywood@-location	-location=76
@tysnes@-location	-location=37
@marvel_team-up@-art	-art=171
@kerbdog@-person	-person=30
@people@-title	-title=1
@wirral@-product	-product=1
@whitechapel_bell_foundry@-organization	-organization=248
@coast@-broadcast_program	-broadcast_program=49
@ukrainian_catholic@-location	-location=19
@new_cross_gate@-location	-location=24
@philadelphia_experiment@-event	-event=39
@melcombe_regis@-location	-location=40
@kandern@-location	-location=21
@infinite@-person	-person=2
@chuvash@-people-ethnicity	-people-ethnicity=101
@full_metal_panic?_fumoffu@-broadcast_program	-broadcast_program=54
@tls@-location	-location=8
@nin@-location	-location=42
@matsudaira_katamori@-person	-person=67
@boss_engira_bhaskaran@-art	-art=36
@unsworth@-location	-location=12
@okinawan@-art	-art=18
@clyde@-location	-location=225
@somalis@-people-ethnicity	-people-ethnicity=112
@first_quantum_minerals@-organization	-organization=38
@brazil@-art	-art=192
@princess@-person	-person=24
@government_of_france@-organization	-organization=95
@peter_pond@-person	-person=32
@bulgars@-location	-location=19
@andronikos_komnenos@-person	-person=20
@disfear@-person	-person=26
@courageous@-product	-product=17
@mortician@-title	-title=3
@no._3@-organization	-organization=6
@scorpio@-product	-product=5
@courier@-product	-product=15
@víctor_martínez@-person	-person=50
@ultima_thule@-person	-person=16
@chichi-jima@-location	-location=58
@london_mozart_players@-person	-person=64
@utah@-living_thing	-living_thing=3
@south_coast@-location	-location=186
@the_exploited@-person	-person=145
@1945_election@-event	-event=93
@earache_records@-organization	-organization=292
@train@-location	-location=8
@1973_world_aquatics_championships@-event	-event=43
@alice_lake@-person	-person=24
@red_holloway@-person	-person=88
@nancy@-organization	-organization=139
@llantwit_major@-location	-location=102
@a_midsummer_night's_sex_comedy@-art	-art=29
@westfield_southland@-location	-location=47
@vigo@-event	-event=3
@wye_oak@-person	-person=24
@roman_catholic@-location	-location=5
@noreen_corcoran@-person	-person=21
@rj@-location	-location=40
@covina@-organization	-organization=1
@stokes@-location	-location=32
@unreal@-god	-god=2
@emanuel@-person	-person=26
@dunhill@-organization	-organization=26
@michelle@-art	-art=68
@night_life@-product	-product=6
@roger_e._moore@-person	-person=56
@ōi@-location	-location=26
@the_comedy_store@-location	-location=8
@mota@-language	-language=12
@henschel_hs_129@-product	-product=38
@caedmon's_call@-person	-person=58
@great_falls@-organization	-organization=1
@rena@-location	-location=29
@creston@-organization	-organization=2
@camera_obscura@-location	-location=3
@campbell_brown@-broadcast_program	-broadcast_program=5
@red_guard@-organization	-organization=39
@quintus_smyrnaeus@-person	-person=34
@δ@-location	-location=4
@discothèque@-broadcast_program	-broadcast_program=1
@huntington@-location	-location=431
@peter_macnicol@-person	-person=130
@tryon@-product	-product=1
@congolese@-language	-language=3
@42@-product	-product=10
@otoe@-language	-language=2
@george_coe@-person	-person=54
@seventh_fleet@-organization	-organization=48
@brothers_in_arms@-product	-product=7
@itsukushima@-product	-product=12
@canadian_idol@-broadcast_program	-broadcast_program=262
@mi@-disease	-disease=2
@away@-art	-art=6
@adam_opel@-organization	-organization=3
@parks@-person	-person=11
@pocock@-person	-person=60
@mildura@-location	-location=191
@odawara@-event	-event=5
@ministers@-title	-title=195
@eochaid_buide@-person	-person=38
@fiction@-award	-award=1
@samina_peerzada@-person	-person=40
@modo@-product	-product=5
@erika_jayne@-person	-person=24
@budapest@-location	-location=7788
@jura_stublić@-person	-person=21
@the_long_and_the_short_and_the_tall@-art	-art=23
@2009–2010@-organization	-organization=1
@branded@-broadcast_program	-broadcast_program=47
@nintendo_australia@-organization	-organization=23
@pardes@-location	-location=1
@emily@-product	-product=1
@stuttgarter_kickers@-organization	-organization=250
@sarasota,_florida@-organization	-organization=1
@mls@-education-educational_degree	-education-educational_degree=8
@charles_fryatt@-person	-person=23
@mobile@-event	-event=90
@mono@-product	-product=148
@bombo@-art	-art=13
@ram_gopal_bajaj@-person	-person=33
@orenburg@-organization	-organization=3
@the_nation@-location	-location=13
@shamil_rural_district@-location	-location=57
@rolls-royce@-product	-product=25
@nulji@-person	-person=42
@willoughby@-organization	-organization=1
@edo@-person	-person=1
@phoenician@-language	-language=127
@isabel_ii@-person	-person=38
@wqed@-person	-person=55
@susan_peters@-person	-person=37
@massacre@-organization	-organization=2
@fourth_season@-event	-event=8
@al_simmons@-person	-person=96
@mino@-location	-location=73
@hominid@-living_thing	-living_thing=82
@backlash@-art	-art=10
@branch_line@-location	-location=15
@1970–71_season@-person	-person=1
@nathaniel_palmer@-person	-person=83
@zaire@-organization	-organization=1
@kiwi@-location	-location=9
@yakima@-people-ethnicity	-people-ethnicity=4
@downtown_julie_brown@-person	-person=44
@jane's_intelligence_review@-art	-art=28
@neapolitan@-language	-language=95
@seuil@-location	-location=10
@pie@-language	-language=52
@toscano@-person	-person=29
@number_one@-art	-art=24
@academy_of_fine_arts,_munich@-organization	-organization=87
@alston@-location	-location=68
@cauldron@-event	-event=2
@goldie@-person	-person=158
@fitz-greene_halleck@-person	-person=42
@corelli@-person	-person=71
@try_again@-art	-art=54
@jimmy_cauty@-person	-person=88
@william_f._friedman@-person	-person=35
@dallas_roberts@-person	-person=44
@montecristo@-location	-location=25
@richgirl@-person	-person=31
@mcclain@-organization	-organization=2
@valletta@-organization	-organization=193
@pat_summitt@-person	-person=96
@iga@-location	-location=57
@karla@-art	-art=9
@leibnitz@-person	-person=3
@darius_ii@-product	-product=7
@bran@-person	-person=8
@ilya_musin@-person	-person=26
@babylonian@-location	-location=5
@boy_scout@-person	-person=1
@the_pacific@-broadcast_program	-broadcast_program=92
@east_river_pipe@-person	-person=21
@brecht@-location	-location=12
@dollar@-finance-currency	-finance-currency=144
@germanic@-location	-location=15
@bataan@-location	-location=354
@golconda@-art	-art=5
@tao@-art	-art=2
@betsey_johnson@-person	-person=71
@tulane_green_wave@-organization	-organization=25
@desiderius@-person	-person=125
@my_kind_of_town@-broadcast_program	-broadcast_program=5
@leon_russell@-person	-person=560
@joan_gamper@-person	-person=31
@tutor@-title	-title=65
@boc@-location	-location=3
@auto_trader@-broadcast_program	-broadcast_program=1
@kiddy_girl-and@-broadcast_program	-broadcast_program=28
@brasília@-person	-person=5
@socialist@-organization	-organization=521
@frcn@-organization	-organization=37
@magas@-location	-location=22
@valladolid@-location	-location=944
@leroy@-location	-location=18
@victoria,_texas@-location	-location=174
@paris_commune@-art	-art=1
@matthews@-location	-location=38
@germantown_cricket_club@-location	-location=28
@south_wales_railway@-organization	-organization=1
@the_crowd@-art	-art=20
@oxyptilus_ericetorum@-living_thing	-living_thing=23
@troop@-person	-person=26
@geological_society_of_london@-organization	-organization=389
@jackson_state_university@-organization	-organization=215
@arnold_rothstein@-art	-art=1
@karen_kain@-person	-person=45
@tivoli@-product	-product=12
@ua@-person	-person=20
@texas_rangers@-organization	-organization=3190
@thera@-living_thing	-living_thing=1
@casino@-art	-art=165
@cochran@-person	-person=31
@gettysburg@-location	-location=26
@canarian@-people-ethnicity	-people-ethnicity=17
@poros@-location	-location=21
@bretagne@-product	-product=30
@120@-event	-event=3
@kasthuri_raja@-person	-person=24
@charles_revson@-person	-person=21
@the_smurfs@-art	-art=63
@the_knights@-title	-title=1
@west_darfur@-location	-location=23
@ulrich_von_hutten@-person	-person=53
@carantania@-location	-location=90
@foca@-organization	-organization=36
@battle_of_pydna@-event	-event=45
@glenroe@-broadcast_program	-broadcast_program=64
@the_skulls@-art	-art=29
@sex_rehab_with_dr._drew@-broadcast_program	-broadcast_program=26
@ace@-medicine-drug	-medicine-drug=1
@w._averell_harriman@-person	-person=190
@andreas_maislinger@-person	-person=46
@new_ross@-location	-location=214
@west_midlands@-location	-location=2148
@wisconsin@-broadcast-tv_channel	-broadcast-tv_channel=1
@lyublinsko-dmitrovskaya_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@hummingbird@-product	-product=1
@1950_fifa_world_cup@-event	-event=379
@dumont@-organization	-organization=12
@arikara@-language	-language=21
@nm@-art	-art=1
@wanted@-broadcast_program	-broadcast_program=26
@engineering@-organization	-organization=34
@j._p._morgan@-organization	-organization=1
@the_wood@-art	-art=28
@óscar_carmona@-person	-person=85
@benediction@-art	-art=1
@a2@-organization	-organization=2
@parma@-product	-product=5
@ryukyu_islands@-organization	-organization=3
@luján@-organization	-organization=3
@seven_dials@-location	-location=59
@cultural_center_of_the_philippines@-location	-location=219
@vern_stephens@-person	-person=39
@dictator@-title	-title=225
@eshkol@-art	-art=1
@strapping_young_lad@-person	-person=154
@marian_gaborik@-person	-person=30
@sofia_university@-organization	-organization=236
@rhine_gorge@-location	-location=46
@saving_grace@-art	-art=34
@los_auténticos_decadentes@-person	-person=24
@vivid@-location	-location=4
@daytime_emmy@-award	-award=56
@mike_dewine@-person	-person=83
@trindade@-location	-location=61
@stuff@-art	-art=99
@2012_world_junior_championships_in_athletics@-event	-event=102
@thrushes@-living_thing	-living_thing=214
@yam@-god	-god=25
@anglesey_coastal_path@-location	-location=27
@sweden@-organization	-organization=1911
@st._luke's_episcopal_church@-location	-location=22
@gustave_boulanger@-person	-person=56
@samuel_richardson@-person	-person=175
@r5@-finance-currency	-finance-currency=1
@créteil@-location	-location=130
@24@-art	-art=24
@ashes@-art	-art=7
@1979_contest@-event	-event=25
@soli@-language	-language=1
@hillsboro@-location	-location=391
@olaf_gulbransson@-person	-person=27
@jonathan_littell@-person	-person=38
@lynn_margulis@-person	-person=78
@west_frisian@-location	-location=4
@steppin'_out@-person	-person=2
@dick_glasser@-person	-person=40
@ypres@-event	-event=47
@right_here,_right_now@-art	-art=32
@medicine@-organization	-organization=32
@talbot@-product	-product=1
@karelia@-organization	-organization=1
@david_stern@-person	-person=206
@physician@-person	-person=3
@mer@-organization	-organization=1
@aia_guide_to_new_york_city@-art	-art=36
@wellington,_new_zealand@-organization	-organization=11
@northside@-person	-person=18
@house_of_the_dead@-art	-art=23
@little_walter@-person	-person=196
@swammerdamia_pyrella@-living_thing	-living_thing=30
@spectator@-art	-art=88
@alamut@-art	-art=11
@bree@-location	-location=31
@weldon@-location	-location=27
@jason_lyons@-person	-person=22
@fontana_north@-organization	-organization=29
@ballymaguigan@-location	-location=10
@bobbio@-location	-location=87
@strange@-person	-person=1
@social_work@-education-educational_degree	-education-educational_degree=4
@u.s._marshals@-organization	-organization=37
@phobia@-disease	-disease=1
@peter_cullen@-person	-person=151
@back_bay_fens@-location	-location=32
@roberval@-person	-person=3
@gunn@-person	-person=3
@lille@-event	-event=2
@hercules@-location	-location=140
@george_murdock@-person	-person=32
@rajesh@-person	-person=40
@city_councilman@-organization	-organization=15
@mn_55@-location	-location=25
@parvati@-location	-location=2
@malden_catholic_high_school@-organization	-organization=22
@battle_of_lundy's_lane@-event	-event=75
@the_new_land@-art	-art=22
@david_field@-location	-location=4
@richmond_coliseum@-location	-location=64
@joseph_wirth@-person	-person=47
@el_debarge@-art	-art=2
@schwarmstedt@-location	-location=23
@indianapolis,_indiana@-location	-location=111
@e-rotic@-person	-person=46
@frog@-art	-art=3
@lower_burma@-location	-location=93
@seaford@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@modern_standard_arabic@-language	-language=126
@mexican@-location	-location=6381
@parade@-location	-location=3
@cloquet@-location	-location=60
@bulldogs@-organization	-organization=180
@chomutov_district@-location	-location=39
@easter_sunday@-event	-event=1
@michigan_wolverines_softball@-organization	-organization=23
@matt_aitken@-person	-person=38
@county_limerick@-location	-location=758
@std@-disease	-disease=78
@frant@-location	-location=30
@tahltan@-people-ethnicity	-people-ethnicity=46
@harlem_river@-art	-art=4
@young_guns@-person	-person=49
@berryville@-location	-location=76
@osnabrück@-title	-title=1
@mickey_3d@-person	-person=21
@common_market@-organization	-organization=22
@michael_fish@-person	-person=32
@controversial@-broadcast_program	-broadcast_program=1
@iowa@-product	-product=27
@best_of_the_west@-art	-art=1
@mecklenburg_county,_north_carolina@-location	-location=68
@ma_sui@-person	-person=24
@martin_county@-location	-location=271
@gotha@-organization	-organization=20
@yevgeny_svetlanov@-person	-person=46
@rio_verde@-location	-location=64
@spine@-living_thing	-living_thing=15
@suure-jaani_parish@-location	-location=24
@pete@-product	-product=1
@rafael_moneo@-person	-person=62
@thursday_island@-location	-location=29
@alexander_von_humboldt@-person	-person=553
@cfb_trenton@-location	-location=86
@theology_of_the_body@-art	-art=24
@madison_high_school@-location	-location=1
@sancti_spíritus@-organization	-organization=3
@marquess_of_queensberry@-person	-person=20
@shankar@-god	-god=8
@italo@-location	-location=16
@honnō-ji@-event	-event=2
@dci_banks@-broadcast_program	-broadcast_program=26
@united_states_disciplinary_barracks@-location	-location=53
@warcry@-art	-art=7
@woodstock_1999@-art	-art=2
@paul_ehrlich@-person	-person=161
@b.a.@-person	-person=2
@agent@-organization	-organization=2
@shot_heard_'round_the_world@-event	-event=32
@white_rock@-food	-food=1
@mosley@-organization	-organization=3
@h.h._kitchener@-person	-person=112
@katherine@-location	-location=132
@hallam@-organization	-organization=31
@bass_player@-art	-art=1
@confucius_institute@-organization	-organization=62
@monolith@-art	-art=24
@vagharshapat@-organization	-organization=1
@ishmael@-person	-person=186
@wimbledon_women's_singles_championship@-event	-event=37
@nicole_oliver@-person	-person=52
@great_northern,_piccadilly_and_brompton_railway@-location	-location=51
@beşiktaş@-organization	-organization=621
@marguerite@-person	-person=20
@denizli@-person	-person=2
@an_post@-organization	-organization=116
@napredak_kruševac@-organization	-organization=64
@yachting@-art	-art=24
@bacău_county@-location	-location=270
@jellybean_johnson@-person	-person=25
@sherman@-person	-person=78
@zulu@-language	-language=374
@wolf_hall@-art	-art=55
@clement@-person	-person=80
@bologna@-food	-food=17
@the_gladiator@-person	-person=16
@jewish@-organization	-organization=1
@imagination_movers@-person	-person=28
@levantine@-people-ethnicity	-people-ethnicity=19
@healesville@-location	-location=55
@stephen_w._kearny@-person	-person=84
@peach@-art	-art=10
@jános_bolyai@-person	-person=41
@cypress@-living_thing	-living_thing=159
@norwegian@-event	-event=2
@santa_barbara_counties@-location	-location=20
@white_rock@-art	-art=1
@wallace@-location	-location=114
@miklós_horthy@-person	-person=381
@rockness@-event	-event=32
@fang@-language	-language=19
@joule@-person	-person=11
@kota@-person	-person=1
@melfort@-location	-location=83
@_@-computer-programming_language	-computer-programming_language=4
@denis_hickie@-person	-person=20
@park_lane@-product	-product=9
@box_elder@-art	-art=2
@chief_justice_of_ireland@-title	-title=36
@rochelle@-organization	-organization=1
@satyr@-product	-product=1
@politics@-organization	-organization=3
@bill_willis@-person	-person=36
@alberta_party@-organization	-organization=28
@dornach@-location	-location=47
@april_11@-time	-time=266
@zil@-product	-product=4
@saab_900@-product	-product=54
@glenn_jones@-person	-person=43
@axminster@-location	-location=97
@robert_bresson@-art	-art=1
@lee_bowyer@-person	-person=53
@peshkopi@-location	-location=37
@wildflower@-person	-person=3
@fda@-education-educational_degree	-education-educational_degree=1
@duke_of_albany@-title	-title=87
@smith_street@-location	-location=20
@ertl@-organization	-organization=25
@what_about_me?@-art	-art=20
@blackbird@-internet-website	-internet-website=10
@mi@-location	-location=88
@anglia@-broadcast_network	-broadcast_network=18
@veneto@-location	-location=1739
@blackburn_with_darwen@-organization	-organization=1
@kokomo@-organization	-organization=3
@john_the_evangelist@-person	-person=225
@sumitomo_metals@-organization	-organization=39
@rove_live@-broadcast_program	-broadcast_program=73
@veracruz,_veracruz@-location	-location=64
@shaun_chen@-person	-person=30
@300_metre_free_rifle,_three_positions@-event	-event=22
@saxton@-location	-location=12
@_@-god	-god=74
@cer@-location	-location=12
@kit@-person	-person=2
@cuatro@-product	-product=74
@rodrigo@-person	-person=66
@fasano@-organization	-organization=4
@california_state_university,_chico@-organization	-organization=136
@sunday_life@-broadcast_program	-broadcast_program=3
@love_bites@-art	-art=10
@speed@-medicine-drug	-medicine-drug=1
@east_tennessee@-event	-event=1
@82nd_academy_awards@-event	-event=143
@montréal@-event	-event=2
@bizarre_creations@-person	-person=41
@betelgeuse@-product	-product=2
@inquisition@-person	-person=5
@grant_county,_south_dakota@-location	-location=37
@rolfe@-location	-location=7
@hopkinton@-organization	-organization=1
@orpheus_in_the_underworld@-art	-art=120
@strongsville@-organization	-organization=3
@hobbema@-person	-person=13
@hippocratic_corpus@-person	-person=2
@john_zorn@-person	-person=742
@fed_cup@-event	-event=545
@ame@-organization	-organization=1
@new_york_and_putnam_railroad@-organization	-organization=26
@thanet@-location	-location=147
@achham_district@-location	-location=81
@braylon_edwards@-person	-person=141
@blood@-art	-art=56
@the_passenger@-art	-art=33
@the_ultimate_warrior@-art	-art=8
@ayre@-location	-location=21
@bill_hicks@-person	-person=131
@ddr@-product	-product=14
@maccabi_ahi_nazareth@-organization	-organization=54
@arrondissements_of_the_seine-maritime_department@-location	-location=55
@dr@-organization	-organization=43
@straits@-finance-currency	-finance-currency=2
@tanya@-person	-person=12
@priory@-organization	-organization=6
@leyland@-person	-person=4
@the_little_flying_bears@-broadcast_program	-broadcast_program=25
@information_age@-art	-art=1
@lot@-living_thing	-living_thing=1
@jefferson_airplane@-person	-person=709
@union_high_school@-organization	-organization=32
@eta_carinae@-location	-location=52
@howard_taubman@-person	-person=26
@industry@-organization	-organization=4
@thurman_thomas@-organization	-organization=1
@spokane@-person	-person=1
@james_jordan@-person	-person=28
@m._ward@-person	-person=167
@jumbo@-organization	-organization=7
@94@-product	-product=2
@farrukhabad@-event	-event=1
@span@-art	-art=2
@balochi@-language	-language=199
@2008–09_uefa_champions_league@-event	-event=41
@francis_ponge@-person	-person=42
@metuchen@-organization	-organization=1
@comus@-art	-art=52
@underground_lovers@-person	-person=34
@the_descendants@-art	-art=47
@academy_awards@-event	-event=74
@matt_hamill@-person	-person=52
@north_american_indian@-event	-event=1
@sydney_box@-person	-person=31
@chain_letters@-art	-art=3
@religion@-art	-art=7
@bologna@-event	-event=2
@higgins@-product	-product=1
@mindanao@-event	-event=4
@stuff@-person	-person=20
@saanich_peninsula@-location	-location=52
@new_zealand_warriors@-organization	-organization=682
@fox_family@-organization	-organization=1
@silesian@-event	-event=1
@falcons@-product	-product=2
@94@-organization	-organization=19
@labour@-title	-title=2
@saint_philip@-person	-person=18
@damara@-people-ethnicity	-people-ethnicity=16
@rye_house@-location	-location=15
@president_of_china@-title	-title=71
@whitewater@-organization	-organization=4
@radio_moscow@-organization	-organization=31
@caixa_geral_de_depósitos@-organization	-organization=45
@36_chowringhee_lane@-art	-art=27
@royal_albert_memorial_museum@-location	-location=38
@miami@-people-ethnicity	-people-ethnicity=31
@potawatomi@-people-ethnicity	-people-ethnicity=489
@po@-organization	-organization=34
@crashes@-location	-location=1
@firehouse@-location	-location=4
@jōetsu@-location	-location=6
@klang@-art	-art=21
@berck@-location	-location=38
@roshan@-person	-person=38
@drax@-organization	-organization=1
@las_animas,_colorado@-location	-location=22
@théâtre_feydeau@-location	-location=33
@polyeast_records@-organization	-organization=46
@sheraton_hotel@-location	-location=1
@meiktila@-event	-event=2
@hipólito_yrigoyen@-location	-location=2
@white_lotus@-organization	-organization=28
@german_studies@-location	-location=1
@zanesville@-location	-location=117
@the_scream@-person	-person=27
@ortega@-person	-person=16
@wolfgang_capito@-person	-person=26
@godzilla@-broadcast_program	-broadcast_program=10
@police_story@-art	-art=27
@clematis@-location	-location=1
@gravesham@-location	-location=52
@edale@-location	-location=47
@atlantic_championship@-event	-event=2
@wonju@-event	-event=2
@33rd_street@-organization	-organization=5
@accademia_musicale_chigiana@-location	-location=74
@tré_cool@-person	-person=57
@common_market@-location	-location=8
@nea@-location	-location=2
@amiri_baraka@-person	-person=169
@kinver_edge@-location	-location=21
@hotel@-product	-product=85
@the_fifth_estate@-broadcast_program	-broadcast_program=146
@intergovernmental_panel_on_climate_change@-organization	-organization=377
@phaidon@-art	-art=1
@mad@-finance-currency	-finance-currency=5
@tseung_kwan_o@-location	-location=133
@mai@-organization	-organization=11
@ronnie@-art	-art=1
@charles_neville,_6th_earl_of_westmorland@-person	-person=31
@shelton@-person	-person=2
@the_winner_takes_it_all@-art	-art=52
@tournament_of_champions@-event	-event=6
@matra@-location	-location=6
@buckinghamshire@-organization	-organization=445
@variations_on_a_theme_by_haydn@-art	-art=24
@abc@-art	-art=96
@caldor@-location	-location=2
@balzan@-location	-location=40
@harvard_management_company@-organization	-organization=21
@liversedge@-organization	-organization=7
@word@-organization	-organization=19
@bernard@-organization	-organization=6
@mara_clara@-broadcast_program	-broadcast_program=48
@reverend@-title	-title=24
@wall_street@-location	-location=1335
@pangio@-living_thing	-living_thing=28
@thalidomide@-medicine-drug	-medicine-drug=54
@staffordshire@-location	-location=3700
@ukraine's@-organization	-organization=1
@vaaranam_aayiram@-art	-art=73
@morecambe@-person	-person=2
@in_the_good_old_summertime@-art	-art=39
@pete_waterman@-person	-person=184
@christianity_today@-art	-art=477
@association_of_zoos_and_aquariums@-organization	-organization=223
@lilburn,_georgia@-location	-location=35
@monkey@-art	-art=6
@kodaikanal@-location	-location=136
@mill@-location	-location=11
@woolworth@-person	-person=1
@atlantic_starr@-person	-person=69
@mcculloch@-product	-product=2
@rurik@-product	-product=5
@pipe_dream@-product	-product=6
@bishop_sutton@-location	-location=17
@amadeus@-location	-location=2
@nakhon_si_thammarat@-location	-location=146
@landing@-event	-event=12
@paracetamol@-medicine-drug	-medicine-drug=26
@minerve@-product	-product=33
@king's_own_royal_border_regiment@-organization	-organization=26
@john_burgoyne@-person	-person=282
@j._r._ackerley@-person	-person=28
@earth@-god	-god=6
@riff@-people-ethnicity	-people-ethnicity=1
@milk_and_honey@-location	-location=1
@story@-title	-title=40
@mlas@-title	-title=19
@stockhausen@-location	-location=1
@a_perfect_world@-art	-art=28
@understanding@-broadcast_program	-broadcast_program=5
@island@-location	-location=112
@school@-title	-title=1
@sweethearts_of_the_rodeo@-art	-art=5
@graham_zusi@-person	-person=24
@cahal_daly@-person	-person=38
@austin_county@-location	-location=50
@gray_wolf@-broadcast_program	-broadcast_program=1
@barry_hayles@-person	-person=22
@39th@-event	-event=2
@friends@-art	-art=107
@20@-time	-time=18
@david_elliott@-person	-person=25
@robert_jackson@-person	-person=36
@glynn_turman@-person	-person=85
@enlightenment@-location	-location=4
@grande_prairie@-location	-location=139
@cocoa,_florida@-location	-location=60
@john_hallam@-person	-person=27
@bryansk@-location	-location=256
@topsy-turvy@-art	-art=84
@armadillo@-product	-product=1
@grand_duchess_of_luxembourg@-person	-person=5
@talas@-person	-person=2
@archdiocese_of_uppsala@-location	-location=38
@turn_me_on@-art	-art=38
@brand_new_heavies@-art	-art=4
@the_long_arm@-broadcast_program	-broadcast_program=12
@modesto@-organization	-organization=9
@kamchatka@-location	-location=17
@big_shots@-broadcast_program	-broadcast_program=41
@radio_days@-art	-art=64
@grand_rapids_rampage@-organization	-organization=159
@city_of_frankston@-location	-location=50
@ut@-location	-location=22
@brazilian_team@-organization	-organization=50
@alan_lightman@-person	-person=24
@reform@-event	-event=4
@mfi@-product	-product=1
@waigeo@-language	-language=1
@o'neill@-person	-person=48
@presidential_order@-title	-title=25
@minister_of_energy,_mines_and_resources@-title	-title=32
@fastlane@-person	-person=6
@sagesse@-organization	-organization=18
@mazz@-person	-person=27
@umphrey's_mcgee@-person	-person=169
@the_american-scandinavian_foundation@-organization	-organization=60
@caramel@-food	-food=30
@carlsbad@-event	-event=2
@matthias_schoenaerts@-person	-person=39
@franklin_pierce@-person	-person=547
@sanctuary@-broadcast_program	-broadcast_program=115
@luxor@-location	-location=451
@tobacco@-product	-product=159
@shawfield@-organization	-organization=10
@isabel@-event	-event=14
@shunsuke_kazama@-person	-person=22
@sub_focus@-art	-art=9
@hot_water_music@-person	-person=129
@grasshoppers@-art	-art=1
@micanopy@-person	-person=18
@blount@-person	-person=4
@caesar's@-title	-title=2
@marathon@-organization	-organization=12
@new_orleans_film_festival@-event	-event=24
@heinrich_sutermeister@-person	-person=36
@support@-organization	-organization=1
@queen_latifah@-person	-person=646
@special@-art	-art=14
@žepče@-organization	-organization=6
@antenna@-person	-person=3
@sy_smith@-person	-person=65
@nadar@-person	-person=45
@cox@-biology	-biology=2
@down@-art	-art=74
@cucurbita_pepo@-living_thing	-living_thing=28
@mdc@-organization	-organization=26
@knaphill@-location	-location=27
@san_rafael@-event	-event=1
@seemless@-person	-person=21
@the_watcher@-art	-art=19
@manchester_city_council@-organization	-organization=209
@balga@-location	-location=55
@richards@-organization	-organization=4
@grants@-organization	-organization=3
@betterman@-art	-art=2
@kvarken@-location	-location=29
@stadion@-location	-location=24
@vanderlei_luxemburgo@-person	-person=56
@st._john's,_newfoundland@-location	-location=135
@aalst@-location	-location=134
@the_life_and_death_of_colonel_blimp@-art	-art=78
@state_route_14@-location	-location=36
@kate_and_anna_mcgarrigle@-art	-art=5
@holyoke@-organization	-organization=5
@ashes_to_ashes@-broadcast_program	-broadcast_program=204
@dan@-language	-language=7
@juno_award@-event	-event=26
@getter_robo_g@-broadcast_program	-broadcast_program=23
@kama@-god	-god=7
@raf_snetterton_heath@-location	-location=24
@tay@-language	-language=1
@eastern_churches@-religion-religion	-religion-religion=28
@jones@-location	-location=81
@mer@-language	-language=1
@agios_nikolaos@-location	-location=69
@the_red_light_district@-art	-art=21
@warsaw@-person	-person=2
@eliot@-person	-person=38
@4′33″@-art	-art=35
@noreaga@-person	-person=31
@s2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=32
@ingersoll@-location	-location=42
@bunratty_castle@-location	-location=27
@sun_god@-art	-art=3
@subway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@gubernatorial@-event	-event=11
@saint_bernard@-location	-location=4
@chiron@-person	-person=6
@metropolitan_cathedral@-title	-title=1
@gateway@-location	-location=32
@rafael_núñez@-person	-person=34
@thimphu_district@-location	-location=21
@volunteers@-person	-person=1
@two's_company@-broadcast_program	-broadcast_program=11
@frankish_empire@-location	-location=42
@here@-food	-food=1
@old_prussians@-people-ethnicity	-people-ethnicity=110
@georges_thill@-person	-person=26
@diamond_head@-art	-art=17
@commission@-person	-person=5
@dea@-education-educational_degree	-education-educational_degree=16
@sharpie@-organization	-organization=26
@pomorie@-location	-location=61
@jin_yong@-person	-person=132
@taishō@-location	-location=7
@government_of_quebec@-organization	-organization=110
@stranraer@-location	-location=314
@presidential_election@-event	-event=629
@nk_maribor@-organization	-organization=130
@vest-agder@-location	-location=390
@reserve@-title	-title=6
@ebony@-location	-location=1
@fleet@-person	-person=1
@order_of_the_phoenix@-art	-art=11
@miki_nagasawa@-person	-person=24
@taylor_branch@-person	-person=41
@seals@-organization	-organization=25
@rumford@-location	-location=50
@the_challenge@-broadcast_program	-broadcast_program=32
@rainbow@-product	-product=4
@saida@-location	-location=33
@union_square_ventures@-organization	-organization=23
@russell_cooper@-person	-person=27
@wasp@-art	-art=17
@methuselah@-person	-person=70
@five_fingers@-location	-location=1
@clevedon@-organization	-organization=8
@son_of_sam@-art	-art=1
@pickle@-food	-food=32
@theodoros_ziakas@-person	-person=6
@andromeda@-location	-location=230
@johann_louw@-person	-person=29
@politician@-organization	-organization=4
@são_tomé_and_príncipe@-organization	-organization=18
@synthesis@-chemistry	-chemistry=21
@rita_hayworth@-person	-person=468
@oh_mercy@-art	-art=29
@william_hall@-person	-person=36
@sir_alex_ferguson@-person	-person=206
@quiet_riot@-person	-person=320
@kaposvár@-location	-location=95
@giovanni_benelli@-person	-person=20
@dobrich@-event	-event=5
@lee_hyun-woo@-person	-person=27
@albuquerque,_new_mexico@-location	-location=1257
@ostrowiec_świętokrzyski@-location	-location=181
@arabica@-living_thing	-living_thing=42
@courthouse@-location	-location=36
@papaya@-person	-person=2
@vicuña@-location	-location=19
@brentwood@-location	-location=485
@pretoria@-event	-event=1
@toruń@-organization	-organization=2
@war@-broadcast_program	-broadcast_program=3
@in_the_wake_of_poseidon@-art	-art=30
@saw@-person	-person=5
@prince_george's@-person	-person=1
@springwater_corridor@-location	-location=26
@estonia@-people-ethnicity	-people-ethnicity=1
@croydon@-location	-location=1640
@iim@-location	-location=1
@höchst@-location	-location=45
@waldron@-person	-person=4
@71@-event	-event=3
@moorhead@-location	-location=82
@peeping_tom@-art	-art=17
@10cc@-person	-person=315
@valence@-location	-location=5
@kalinka@-location	-location=1
@koro@-people-ethnicity	-people-ethnicity=1
@in_search_of...@-broadcast_program	-broadcast_program=36
@boilermaker@-organization	-organization=11
@david_banks@-person	-person=33
@the_courtship_of_eddie's_father@-broadcast_program	-broadcast_program=73
@bill_williams@-person	-person=78
@caf_champions_league@-event	-event=4
@surfdog_records@-organization	-organization=26
@akbar_ii@-person	-person=21
@westjet@-organization	-organization=96
@wait@-person	-person=3
@mass_effect@-product	-product=269
@mr._bogus@-broadcast_program	-broadcast_program=20
@baby_blue@-art	-art=24
@william_murray,_1st_earl_of_mansfield@-person	-person=30
@paratroopers@-title	-title=1
@d'arcy@-person	-person=4
@carol_vaness@-person	-person=22
@governor@-organization	-organization=143
@ravens@-location	-location=1
@grado@-education-educational_degree	-education-educational_degree=1
@the_newlywed_game@-broadcast_program	-broadcast_program=122
@brera@-product	-product=7
@fairland@-organization	-organization=1
@matrix@-broadcast_program	-broadcast_program=6
@phenix_city,_alabama@-location	-location=69
@newcastle@-person	-person=11
@delo@-language	-language=2
@bis@-organization	-organization=214
@a_movie@-art	-art=29
@kaitlin_olson@-person	-person=32
@native@-language	-language=6
@armando@-art	-art=14
@american_doll_posse@-art	-art=22
@school_of_public_health@-organization	-organization=34
@asm_oran@-organization	-organization=25
@dogma@-art	-art=97
@fk_sileks@-organization	-organization=21
@puli@-art	-art=8
@milne_bay@-event	-event=21
@kamehameha@-person	-person=15
@łomża@-organization	-organization=1
@jambi@-language	-language=1
@piedmontese@-location	-location=23
@ariel@-event	-event=2
@blondel@-art	-art=16
@odd_couple@-art	-art=13
@gmina_stromiec@-location	-location=31
@jim_himes@-person	-person=31
@crossroads@-location	-location=10
@earl_of_stamford@-title	-title=31
@rurik@-person	-person=119
@pale_of_settlement@-location	-location=131
@highway_155@-location	-location=22
@hulme@-product	-product=1
@indica@-art	-art=20
@off_centre@-art	-art=1
@henry_acland@-person	-person=25
@1941@-art	-art=87
@2009_provincial_election@-event	-event=80
@weymouth_and_portland@-location	-location=33
@bounty@-art	-art=1
@oregon@-location	-location=11490
@grant@-location	-location=227
@jan_mayen@-location	-location=226
@crackdown@-event	-event=6
@storyville@-location	-location=53
@lowell_sherman@-person	-person=56
@asia@-broadcast-tv_channel	-broadcast-tv_channel=2
@whitehead@-location	-location=7
@nickelodeon@-product	-product=1
@henley@-product	-product=2
@kalavryta@-event	-event=3
@highgate_wood@-location	-location=20
@order_of_the_most_holy_annunciation@-title	-title=59
@bowery_ballroom@-location	-location=92
@johnny_carson@-broadcast_program	-broadcast_program=5
@balaklava@-art	-art=3
@war_of_the_worlds@-art	-art=204
@hooge@-location	-location=11
@phil_collins@-person	-person=1454
@118@-location	-location=10
@headmasters'_and_headmistresses'_conference@-organization	-organization=147
@src@-broadcast_network	-broadcast_network=14
@13@-time	-time=13
@toba@-language	-language=3
@edinburgh_north_and_leith@-location	-location=26
@woodson@-art	-art=6
@housatonic@-location	-location=15
@council_of_constantinople@-event	-event=19
@jeff_reardon@-person	-person=73
@boardwalk@-organization	-organization=6
@spring_hill@-event	-event=4
@confederate@-location	-location=2714
@taraz@-organization	-organization=11
@penistone@-location	-location=5
@polish_national_football_team@-organization	-organization=23
@science_fiction_and_fantasy_hall_of_fame@-location	-location=31
@khorramdasht_district@-location	-location=28
@haslingden@-location	-location=98
@emperor@-art	-art=12
@congrès_international_d'architecture_moderne@-organization	-organization=35
@chitimacha@-language	-language=7
@john_suckling@-person	-person=53
@chemistry@-art	-art=36
@midas@-art	-art=12
@ursus@-living_thing	-living_thing=5
@aircraft_carrier@-product	-product=44
@john_elefante@-person	-person=65
@angels@-broadcast_program	-broadcast_program=79
@harlem_river@-location	-location=202
@men_in_white@-broadcast_program	-broadcast_program=1
@grand_chancellor@-title	-title=23
@cosenza@-location	-location=295
@bainbridge_island@-location	-location=36
@buck_jones@-person	-person=74
@chickenfoot@-art	-art=4
@maxim's@-person	-person=1
@biddulph@-location	-location=38
@etruscan@-location	-location=20
@alabama_song@-art	-art=21
@the_wind-up_bird_chronicle@-art	-art=28
@ritchie@-person	-person=16
@sale@-title	-title=1
@herod@-art	-art=3
@clean@-art	-art=13
@prefect@-location	-location=2
@the_quest@-broadcast_program	-broadcast_program=16
@groote_schuur@-location	-location=26
@canela@-location	-location=20
@brit_school@-organization	-organization=51
@noir@-broadcast_program	-broadcast_program=55
@rbc@-organization	-organization=26
@mercer_county,_west_virginia@-location	-location=39
@the_magic_school_bus@-broadcast_program	-broadcast_program=96
@cub@-organization	-organization=4
@the_french@-location	-location=12
@carshalton@-location	-location=166
@sunda@-location	-location=33
@sri@-god	-god=3
@tyler_james@-person	-person=27
@solid_harmonie@-person	-person=25
@saint_thomas@-person	-person=86
@jason_statham@-person	-person=251
@donald_wolfit@-person	-person=92
@fireflies@-product	-product=8
@pala@-art	-art=7
@ron_hextall@-person	-person=100
@european_champions_cup@-organization	-organization=72
@dorohoi@-location	-location=46
@loch_ness@-location	-location=221
@st_andrew's@-organization	-organization=3
@revelation@-product	-product=2
@ceylon@-art	-art=3
@tag@-organization	-organization=80
@nellie_melba@-person	-person=213
@keri_lynn_pratt@-person	-person=27
@benoni@-location	-location=99
@memorial_day@-time	-time=933
@state_route_99@-location	-location=92
@lerwick@-location	-location=279
@stradella@-art	-art=12
@arnold_layne@-art	-art=39
@vim@-organization	-organization=1
@grass_valley@-location	-location=114
@university_of_san_francisco_school_of_law@-organization	-organization=33
@dno@-organization	-organization=2
@wong_tai_sin@-location	-location=36
@burn@-disease	-disease=12
@oaklands@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@st._james@-person	-person=78
@maidenhead@-location	-location=448
@skyliner@-product	-product=4
@bernadotte@-location	-location=1
@bess_flowers@-person	-person=56
@justin_pogge@-person	-person=20
@rosetta@-product	-product=36
@frank_mclaury@-event	-event=1
@bart_palaszewski@-person	-person=30
@comanche_moon@-art	-art=14
@edge@-art	-art=6
@gaelic@-location	-location=5
@us_421@-location	-location=36
@holy_roman_emperor@-person	-person=15
@taras@-location	-location=22
@mountain_home_air_force_base@-location	-location=70
@very@-location	-location=1
@the_times@-person	-person=28
@bnei_akiva@-organization	-organization=108
@wake_up_call@-broadcast_program	-broadcast_program=8
@same_name@-god	-god=17
@david_horowitz@-organization	-organization=1
@724@-location	-location=18
@ruthin@-organization	-organization=6
@ic@-event	-event=1
@it_started_with_a_kiss@-art	-art=8
@green@-visual_art-color	-visual_art-color=118
@zen@-product	-product=1
@marseille@-person	-person=5
@korean_peninsula@-broadcast_program	-broadcast_program=12
@city_of_gold@-location	-location=3
@ribeira_grande@-organization	-organization=1
@kassandra@-location	-location=23
@states@-person	-person=1
@breakers@-product	-product=2
@k2@-product	-product=1
@capsule@-product	-product=2
@francis_dana@-person	-person=23
@abu_road@-location	-location=51
@barnstorm@-art	-art=8
@secret_agent@-art	-art=37
@adriaen_van_de_velde@-person	-person=44
@the_king's_college@-organization	-organization=39
@patiala_district@-location	-location=26
@herbert_ross@-person	-person=131
@treaty_of_hudaybiyyah@-event	-event=24
@all_or_nothing@-person	-person=4
@marcello_malpighi@-person	-person=64
@the_hidden_hand@-person	-person=16
@european_parliament@-title	-title=6
@big_sandy@-location	-location=31
@merrill@-organization	-organization=1
@mickie_knuckles@-person	-person=28
@enid@-art	-art=1
@marie-galante@-location	-location=70
@tammany@-person	-person=2
@ds@-organization	-organization=17
@cardona@-person	-person=3
@deinonychus@-person	-person=8
@stanley_hauerwas@-person	-person=49
@etv@-organization	-organization=49
@early_learning_centre@-location	-location=1
@gnjilane@-location	-location=83
@middlemarch@-location	-location=23
@spirit_of_the_west@-art	-art=2
@don't_look_any_further@-art	-art=24
@ashes@-person	-person=7
@peace@-person	-person=20
@oc@-location	-location=7
@cacoecimorpha_pronubana@-living_thing	-living_thing=22
@grant_parish@-location	-location=82
@sears@-organization	-organization=118
@maryland_midland_railway@-organization	-organization=26
@grand_national@-location	-location=1
@lech@-people-ethnicity	-people-ethnicity=1
@east_kent_railway@-organization	-organization=29
@doña_bárbara@-broadcast_program	-broadcast_program=5
@enyo@-god	-god=24
@germans@-location	-location=561
@fantasia@-art	-art=414
@national_defence@-title	-title=3
@knotty_ash@-location	-location=37
@harley@-location	-location=28
@shrek_forever_after@-product	-product=3
@morgan_creek_productions@-location	-location=1
@the_picture_of_dorian_gray@-art	-art=292
@i-26@-location	-location=46
@university_athletic_association_of_the_philippines@-organization	-organization=174
@george_newbern@-person	-person=76
@ghost_dance@-person	-person=18
@ministers@-organization	-organization=8
@cat@-organization	-organization=32
@diamantina@-location	-location=48
@greek@-organization	-organization=33
@north_africa@-location	-location=4247
@corpus_christi@-art	-art=21
@maitland,_florida@-location	-location=34
@tartus@-location	-location=125
@women_in_black@-organization	-organization=23
@sandgate@-organization	-organization=8
@wolfratshausen@-location	-location=48
@hungary@-event	-event=72
@crimean@-event	-event=9
@high_court@-location	-location=4
@wylie@-person	-person=2
@pigeon@-location	-location=15
@krystal@-location	-location=18
@national_film_and_television_school@-organization	-organization=123
@the_spy_who_loved_me@-art	-art=238
@tonkawa@-location	-location=17
@walls@-art	-art=13
@the_klf@-person	-person=192
@kitsilano@-organization	-organization=1
@roger_johnson@-person	-person=39
@james_a._owen@-person	-person=21
@white_sea@-location	-location=455
@jorge_drexler@-person	-person=76
@brian_talbot@-person	-person=57
@archangel@-location	-location=56
@mega_man_star_force@-product	-product=30
@the_highwayman@-art	-art=26
@libby@-person	-person=4
@doctor@-person	-person=4
@soling_class@-event	-event=5
@jamie_hector@-person	-person=38
@reg_grundy_organisation@-organization	-organization=29
@fame@-product	-product=7
@the_corrections@-art	-art=39
@tapes_'n_tapes@-art	-art=1
@district_of_kahta@-location	-location=82
@gerald_cleaver@-person	-person=26
@der_spiegel@-art	-art=722
@kingdom_of_france@-event	-event=23
@operation_ten-go@-event	-event=47
@glasgow_city@-location	-location=1
@moses@-product	-product=5
@katha@-organization	-organization=1
@hudson's@-person	-person=5
@stp@-person	-person=2
@ben_cayetano@-person	-person=38
@finnish_national_team@-organization	-organization=94
@palms@-location	-location=31
@world's_strongest_tag_determination_league@-organization	-organization=91
@magnus_eriksson@-person	-person=47
@sutherland's_law@-broadcast_program	-broadcast_program=43
@mcdonnell_douglas_dc-9@-product	-product=105
@addictive@-person	-person=4
@miss_earth_2012@-event	-event=39
@port_fairy@-location	-location=35
@midnight_star@-product	-product=4
@agustawestland_aw139@-product	-product=53
@golden_boot@-event	-event=8
@kars@-event	-event=2
@46th@-event	-event=2
@jeanne_mas@-art	-art=1
@tito_ortiz@-person	-person=179
@honey_bee@-living_thing	-living_thing=39
@kbs@-broadcast_network	-broadcast_network=22
@zayd_ibn_harithah@-person	-person=25
@scott_wimmer@-person	-person=69
@easy_action@-person	-person=16
@volga@-organization	-organization=16
@tarzan@-location	-location=3
@copenhagen@-product	-product=5
@mic@-person	-person=2
@no._73@-organization	-organization=1
@the_duke_of_devonshire@-person	-person=23
@g._w._s._barrow@-person	-person=20
@yugoslavian@-people-ethnicity	-people-ethnicity=25
@silvertone@-art	-art=4
@big_day@-broadcast_program	-broadcast_program=25
@hay@-location	-location=89
@empire@-art	-art=410
@lord_elgin@-title	-title=1
@salvador@-location	-location=20
@super_smash_bros._for_nintendo_3ds_and_wii_u@-product	-product=59
@pod@-living_thing	-living_thing=3
@winchester_castle@-location	-location=32
@113@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@t_in_the_park@-event	-event=283
@ieee_medal_of_honor@-award	-award=60
@craterus@-person	-person=69
@newsday@-broadcast_program	-broadcast_program=11
@kenmare@-location	-location=102
@becky_ann_baker@-person	-person=30
@engen@-location	-location=23
@school_library_association@-organization	-organization=21
@bretagne@-location	-location=12
@godzilla@-art	-art=320
@toma_ikuta@-person	-person=29
@the_islanders@-broadcast_program	-broadcast_program=45
@nicholas@-location	-location=30
@stevenson@-location	-location=34
@shelby@-person	-person=10
@fen@-organization	-organization=8
@scott_hall@-person	-person=18
@martin_kramer@-person	-person=24
@waysted@-art	-art=1
@broca's_area@-body_part	-body_part=84
@maidenhead@-organization	-organization=11
@jean_stablinski@-person	-person=26
@confederate@-event	-event=1
@type_o_negative@-person	-person=221
@lh@-organization	-organization=1
@anton_rodgers@-person	-person=51
@tasty@-art	-art=22
@conservative@-person	-person=1
@amish@-organization	-organization=1
@abkhazian@-location	-location=3
@armeria_maritima@-living_thing	-living_thing=32
@dodge_city_legend@-organization	-organization=23
@shyne@-art	-art=6
@martin_luther_king,_jr.@-event	-event=5
@mikey_robins@-person	-person=24
@woods@-organization	-organization=1
@british@-organization	-organization=458
@nubians@-location	-location=5
@stranraer@-product	-product=5
@ed_rendell@-person	-person=277
@star@-art	-art=97
@symphony_in_d_minor@-art	-art=31
@south_wales_police@-organization	-organization=71
@glory@-organization	-organization=2
@cast@-title	-title=2
@institute_of_industrial_engineers@-organization	-organization=39
@john_hay@-title	-title=1
@ip@-medicine-medical_treatment	-medicine-medical_treatment=2
@clubbing@-medicine-symptom	-medicine-symptom=22
@scar@-art	-art=24
@flanders@-title	-title=8
@billy_packer@-person	-person=69
@mentone@-organization	-organization=1
@indian_reservation@-location	-location=301
@flash@-disease	-disease=1
@ebb_tide@-art	-art=28
@jeep@-organization	-organization=1
@conor_hayes@-person	-person=20
@stevie@-art	-art=22
@throb@-broadcast_program	-broadcast_program=15
@prestige@-art	-art=5
@tom_petty_and_the_heartbreakers@-person	-person=363
@japan_soccer_league@-organization	-organization=253
@tag@-product	-product=32
@fisher@-living_thing	-living_thing=60
@the_town@-art	-art=14
@safford@-location	-location=66
@bert_ironmonger@-person	-person=22
@queen's_college,_birmingham@-location	-location=23
@t-shirt@-art	-art=10
@germans@-people-ethnicity	-people-ethnicity=1212
@donald@-person	-person=49
@the_heartbreak_kid@-art	-art=82
@greenville,_south_carolina@-organization	-organization=2
@wexford_youths@-organization	-organization=24
@rei_sakuma@-person	-person=26
@bass_player@-product	-product=8
@nationalists@-location	-location=7
@gmina_wąbrzeźno@-location	-location=37
@division@-art	-art=2
@pinky@-broadcast_program	-broadcast_program=13
@imphal@-location	-location=277
@atp_tour@-organization	-organization=64
@gloster@-product	-product=1
@ponsonby-fane,_richard_arthur_brabazon.@-person	-person=25
@miss_universe_2003@-event	-event=66
@acoustic@-organization	-organization=6
@morris_marina@-product	-product=56
@congolese@-location	-location=523
@clio@-product	-product=27
@souvanna_phouma@-person	-person=72
@juan_del_encina@-person	-person=35
@ken_michael@-person	-person=28
@marley@-person	-person=14
@schweizerische_industrie_gesellschaft@-organization	-organization=23
@my_one_and_only_love@-art	-art=52
@mark_shaw@-person	-person=27
@firemen@-title	-title=36
@boris_godunov@-art	-art=358
@the_big_reunion@-event	-event=3
@grand_master@-award	-award=4
@paul_mckenna@-person	-person=38
@scotopteryx_bipunctaria@-living_thing	-living_thing=29
@ashoke_kumar_sen@-person	-person=24
@duke_of_queensberry@-person	-person=14
@el_salvador@-art	-art=2
@cesar_chavez@-art	-art=3
@erie@-product	-product=1
@manchester_international_festival@-event	-event=79
@bt@-living_thing	-living_thing=7
@ross_kemp@-person	-person=162
@statnett@-organization	-organization=22
@mass@-location	-location=1
@saldanha_bay@-event	-event=4
@sergeant_major@-organization	-organization=1
@glina@-location	-location=52
@beijing_national_stadium@-location	-location=187
@kosovan@-location	-location=20
@felix@-person	-person=94
@rot-weiß_oberhausen@-organization	-organization=145
@galata_bridge@-location	-location=30
@angora@-living_thing	-living_thing=2
@john_muir@-person	-person=350
@treepeople@-organization	-organization=8
@james_franciscus@-person	-person=121
@yucca@-food	-food=1
@1902–03@-event	-event=31
@boot_hill@-product	-product=14
@bonjour@-product	-product=51
@wrigley@-location	-location=16
@bold@-person	-person=16
@bertelsmann_music_group@-organization	-organization=48
@erik_the_red@-person	-person=70
@eppa_rixey@-person	-person=29
@argyresthia_conjugella@-living_thing	-living_thing=31
@lorsch@-art	-art=1
@cc@-art	-art=1
@editors@-title	-title=70
@anthony_carter@-person	-person=118
@university_of_wisconsin_law_school@-organization	-organization=264
@nissan_primera@-product	-product=64
@alaskan_malamute@-living_thing	-living_thing=52
@the_fantastic_four@-person	-person=2
@royal_scottish_geographical_society@-organization	-organization=75
@thunderbirds@-organization	-organization=40
@king_farouk@-person	-person=50
@sandown@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@slacker@-organization	-organization=5
@gossett,_philip@-person	-person=60
@julianna_margulies@-person	-person=143
@jamie_uys@-person	-person=28
@sixto_escobar@-person	-person=35
@nek@-language	-language=1
@shadia_simmons@-person	-person=21
@thomas_moore@-location	-location=1
@torn@-broadcast_program	-broadcast_program=5
@indigenous@-location	-location=2
@nzema@-language	-language=12
@clouds@-person	-person=28
@buffon@-person	-person=71
@arabia@-organization	-organization=5
@freestyle@-broadcast_program	-broadcast_program=3
@getafe_cf_b@-organization	-organization=24
@iceland@-person	-person=2
@publishers@-title	-title=29
@helmet@-product	-product=5
@angelica@-living_thing	-living_thing=47
@glenn_beck@-person	-person=419
@philippines@-location	-location=25563
@st_albans_city@-location	-location=1
@eleventh@-location	-location=7
@glendale@-location	-location=264
@clear_water_bay_road@-location	-location=32
@eskimos@-organization	-organization=102
@alameda_county@-location	-location=230
@coulsdon@-organization	-organization=1
@william_derham@-person	-person=24
@battle_of_cape_st._george@-event	-event=28
@nrl_grand_final@-organization	-organization=4
@thelma_schoonmaker@-person	-person=74
@spanish_town@-location	-location=128
@verona@-product	-product=6
@commuter_rail@-transit	-transit=44
@marshall_rogers@-person	-person=50
@frickley_colliery@-location	-location=5
@semyon_varlamov@-person	-person=37
@brazil_women's_national_football_team@-organization	-organization=80
@kerry@-location	-location=282
@cudillero@-location	-location=20
@emotion@-art	-art=41
@former_president@-organization	-organization=1
@panormus@-location	-location=31
@potter@-living_thing	-living_thing=2
@kamakura_period@-event	-event=456
@skimmer@-person	-person=3
@1962@-art	-art=11
@cliffhanger@-product	-product=2
@vulture@-location	-location=7
@mogul@-product	-product=1
@politician@-art	-art=2
@william_wilson@-person	-person=34
@bolshoi_ballet@-location	-location=9
@buckland@-location	-location=108
@podolsk@-organization	-organization=1
@highwaymen@-art	-art=2
@chris_wiggins@-person	-person=50
@puchon_international_fantastic_film_festival@-location	-location=1
@francis@-art	-art=7
@henri_harpignies@-person	-person=20
@dizzy_gillespie@-person	-person=1485
@october_sky@-person	-person=5
@atlantic_coast_line@-organization	-organization=63
@calvert_cliffs_nuclear_power_plant@-location	-location=22
@eneabba@-location	-location=23
@tacna@-event	-event=4
@gainesville,_florida@-location	-location=1171
@taft_commission@-organization	-organization=20
@courthouse@-organization	-organization=1
@home_secretary@-organization	-organization=3
@volta@-product	-product=2
@wi@-organization	-organization=7
@mongolia@-title	-title=1
@stearns@-organization	-organization=2
@turks@-organization	-organization=2
@lc@-title	-title=3
@kamisama_kiss@-art	-art=40
@chu@-art	-art=1
@au_sable_river@-location	-location=44
@zoë@-person	-person=14
@skylands_region@-location	-location=24
@michael_johnson@-person	-person=140
@s11@-location	-location=5
@pyramid@-broadcast_program	-broadcast_program=95
@the_two_gentlemen_of_verona@-broadcast_program	-broadcast_program=1
@chynna_phillips@-person	-person=51
@bob_franklin@-person	-person=21
@gary_miller@-person	-person=66
@galápagos@-art	-art=13
@sound_city@-organization	-organization=1
@midtown@-person	-person=62
@cellular@-body_part	-body_part=53
@solo@-title	-title=1
@historia_brittonum@-art	-art=161
@pauline_betz@-person	-person=31
@ptosis@-medicine-symptom	-medicine-symptom=46
@school@-religion-religion	-religion-religion=1
@red_river@-event	-event=6
@wilderness@-location	-location=32
@ole_christian_madsen@-person	-person=24
@nervous@-organization	-organization=2
@transition@-person	-person=1
@alexandrinus@-art	-art=25
@security_council@-organization	-organization=212
@indianola,_iowa@-location	-location=44
@ayrshire@-location	-location=1021
@lambton@-location	-location=26
@serangoon_road@-broadcast_program	-broadcast_program=5
@egyptian_hall@-location	-location=37
@mike_peters@-person	-person=113
@antelope_valley@-location	-location=198
@satyrid@-living_thing	-living_thing=58
@tōzai_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=18
@bloodstone@-art	-art=4
@kamakura@-location	-location=1
@ocean@-person	-person=28
@vancouver_opera@-organization	-organization=70
@vila_do_maio@-location	-location=25
@šilutė@-organization	-organization=1
@here_we_go_again@-art	-art=67
@snow@-person	-person=80
@ralph_garr@-person	-person=23
@chesapeake_and_ohio_canal_national_historical_park@-location	-location=72
@cachao_lópez@-person	-person=23
@national_test_pilot_school@-organization	-organization=32
@aspendos@-location	-location=29
@secretary-general@-title	-title=214
@batsford@-organization	-organization=10
@eloy_de_la_iglesia@-person	-person=25
@eurointernational@-organization	-organization=38
@william_mcmahon@-person	-person=122
@richard_coeur-de-lion@-person	-person=4
@in@-internet-website	-internet-website=1
@transylvanian_plateau@-location	-location=26
@airstream@-product	-product=2
@gad@-location	-location=3
@buffalo_bills@-organization	-organization=3661
@cup_final@-art	-art=4
@hopton@-person	-person=1
@minister_of_citizenship_and_immigration@-title	-title=17
@mani_peninsula@-location	-location=51
@freemantle@-person	-person=1
@maya@-god	-god=151
@temecula,_california@-location	-location=138
@ruabon@-organization	-organization=1
@only_when_i_laugh@-art	-art=26
@waukon@-location	-location=29
@dag@-chemistry	-chemistry=1
@martigues@-organization	-organization=42
@luxembourg@-art	-art=3
@aubrey@-location	-location=11
@philippine_christian_university@-organization	-organization=53
@mel@-computer-programming_language	-computer-programming_language=4
@broken_bells@-art	-art=8
@scotty_beckett@-person	-person=56
@sloan_fellows@-organization	-organization=20
@moura@-person	-person=1
@voyager@-product	-product=53
@ole_worm@-person	-person=38
@min@-event	-event=1
@latvian_ssr@-organization	-organization=2
@bonobo@-living_thing	-living_thing=50
@breakers@-organization	-organization=4
@the_hunt@-person	-person=5
@slane@-location	-location=72
@killing_machine@-person	-person=16
@philippine@-language	-language=2
@hu@-language	-language=1
@maría_josé_martínez_sánchez@-person	-person=226
@that_dog@-person	-person=23
@1998–99@-product	-product=1
@kenji_ito@-person	-person=43
@wooster@-location	-location=74
@mongo@-people-ethnicity	-people-ethnicity=16
@genesis@-product	-product=39
@david_tyree@-person	-person=32
@plant@-location	-location=13
@manuel_contreras@-person	-person=30
@twice_upon_a_time@-art	-art=21
@deliverance@-person	-person=24
@ap@-chemistry	-chemistry=1
@paradise_rock_club@-location	-location=26
@keller@-person	-person=4
@trechinae@-living_thing	-living_thing=566
@watchtower@-person	-person=37
@haumea@-location	-location=38
@challenger_accident@-event	-event=26
@cowan@-location	-location=31
@kléber@-person	-person=28
@usa@-organization	-organization=443
@the_wackness@-art	-art=36
@lord_privy_seal@-title	-title=503
@the_oracle@-art	-art=14
@hadena_confusa@-living_thing	-living_thing=40
@dubai_golden_shaheen@-event	-event=21
@domonic_brown@-person	-person=20
@the_forever_war@-art	-art=61
@196@-location	-location=2
@south_west@-location	-location=331
@carnarvonshire_railway@-organization	-organization=23
@minister_of_transport@-organization	-organization=18
@2@-location	-location=1
@broken_hill@-art	-art=5
@disneyland@-location	-location=1091
@787@-product	-product=25
@aga_khan@-award	-award=1
@norman_lovett@-person	-person=30
@rhea@-location	-location=54
@prokofiev@-art	-art=2
@obsessed@-broadcast_program	-broadcast_program=2
@fun_factory@-person	-person=21
@ewart_brown@-person	-person=24
@hazara@-location	-location=128
@allan_sandage@-person	-person=37
@ralf_little@-person	-person=58
@new_america_foundation@-organization	-organization=147
@quincy@-location	-location=498
@tébessa@-location	-location=36
@kremlin@-person	-person=3
@korat_royal_thai_air_force_base@-location	-location=64
@ponderosa@-location	-location=3
@80@-product	-product=9
@ein_gedi@-location	-location=39
@painting@-title	-title=5
@salou@-location	-location=52
@brendan_cole@-person	-person=38
@dark_skies@-broadcast_program	-broadcast_program=51
@books@-person	-person=9
@graham_westley@-person	-person=50
@synthesis@-art	-art=2
@emperor_yang_of_sui@-person	-person=112
@hadise@-person	-person=58
@ames@-person	-person=17
@michelle_dockery@-person	-person=40
@home_for_the_holidays@-broadcast_program	-broadcast_program=4
@children's_hospital@-broadcast_program	-broadcast_program=5
@epic@-person	-person=10
@chirac@-person	-person=19
@route_34@-location	-location=74
@vatican@-finance-currency	-finance-currency=1
@nájera@-location	-location=68
@toyota@-product	-product=13
@los_prisioneros@-art	-art=1
@loreto@-location	-location=179
@american_dental_association@-organization	-organization=151
@feltrinelli@-person	-person=2
@bonfire@-person	-person=4
@1938_fifa_world_cup@-event	-event=318
@eli@-location	-location=10
@house@-religion-religion	-religion-religion=1
@kind_of_blue@-art	-art=104
@station@-person	-person=1
@tom_stevenson@-person	-person=38
@malaysia@-organization	-organization=373
@rotary_connection@-art	-art=2
@amr_waked@-person	-person=20
@federal_court@-organization	-organization=249
@tipperary@-art	-art=3
@dick_oatts@-person	-person=24
@june_5@-time	-time=274
@freddie_miller@-person	-person=25
@dalarna@-location	-location=291
@tri-state_area@-location	-location=11
@hhc@-organization	-organization=23
@wojciechowice@-location	-location=36
@el_agheila@-location	-location=45
@seminole@-product	-product=9
@ramnaresh_sarwan@-person	-person=107
@anaheim@-living_thing	-living_thing=2
@inverness_airport@-location	-location=42
@bcci@-organization	-organization=121
@zero_hour@-broadcast_program	-broadcast_program=22
@shimazu_yoshihiro@-person	-person=39
@desi@-people-ethnicity	-people-ethnicity=57
@central_region@-organization	-organization=1
@gothenburg@-person	-person=1
@nes@-product	-product=627
@hove@-event	-event=2
@germanic@-language	-language=12
@colfax@-location	-location=148
@mcgill_university@-organization	-organization=3126
@sane@-product	-product=7
@russ_cochran@-person	-person=57
@vera_cruz,_mexico@-event	-event=2
@apiaceae@-living_thing	-living_thing=391
@wacky_races@-broadcast_program	-broadcast_program=89
@maida@-location	-location=8
@maxim_shabalin@-person	-person=33
@leonidas@-product	-product=9
@william_byrd@-person	-person=264
@chesham@-organization	-organization=2
@after_hours@-broadcast_program	-broadcast_program=4
@čunovo@-location	-location=23
@caucasus@-living_thing	-living_thing=1
@park_place@-broadcast_program	-broadcast_program=2
@winds@-person	-person=24
@museum_of_applied_arts@-location	-location=24
@sphenarches_anisodactylus@-living_thing	-living_thing=26
@columbia_house@-location	-location=1
@antenna@-broadcast_network	-broadcast_network=2
@lilian_braithwaite@-person	-person=39
@enuff_z'nuff@-person	-person=40
@neck@-person	-person=3
@act_of_valor@-art	-art=32
@milwaukee_badgers@-organization	-organization=118
@black_sheep@-person	-person=42
@marion@-location	-location=790
@jumilla@-location	-location=29
@shadhili@-person	-person=1
@arklow@-organization	-organization=1
@honey@-food	-food=81
@serpentine@-location	-location=42
@izmit@-location	-location=175
@mateusz_kowalczyk@-person	-person=65
@cadoc@-person	-person=50
@pocitos@-location	-location=26
@casey_wilson@-person	-person=93
@chris_connelly@-person	-person=66
@robert_gordon_latham@-person	-person=21
@megalosaurus@-living_thing	-living_thing=119
@european_parliament_election@-event	-event=75
@messenger@-product	-product=14
@hispanic_americans_in_world_war_ii@-event	-event=37
@st_bede's_college@-location	-location=10
@sears@-location	-location=2
@oaxaca@-event	-event=1
@anglo-saxon@-location	-location=1
@patriotic_salvation_movement@-organization	-organization=35
@helmut_newton@-person	-person=161
@tsa@-organization	-organization=77
@mccloud@-broadcast_program	-broadcast_program=144
@mon@-people-ethnicity	-people-ethnicity=196
@military_airlift_command@-organization	-organization=369
@texas_lightning@-person	-person=20
@paraguaná_peninsula@-location	-location=29
@bock@-food	-food=30
@starfish@-art	-art=15
@sidney_lee@-person	-person=52
@en@-language	-language=182
@cole@-person	-person=47
@ross_school_of_business@-organization	-organization=120
@al-fatiha@-art	-art=25
@pat_riley@-person	-person=201
@jambi@-art	-art=4
@lauchlin_currie@-person	-person=30
@moa@-product	-product=16
@wilkes@-person	-person=16
@geneva@-event	-event=6
@eli_lilly@-organization	-organization=80
@saint-jacques@-location	-location=25
@new_avengers@-art	-art=198
@connecticut@-person	-person=1
@isabella@-product	-product=2
@the_pioneers@-person	-person=31
@emil_hácha@-person	-person=35
@dervish@-person	-person=32
@harry_brown@-art	-art=36
@litchfield_county,_connecticut@-location	-location=79
@sanborn@-product	-product=2
@göteborgs_fotbollförbund@-organization	-organization=55
@peacock@-art	-art=11
@marv@-location	-location=18
@needles@-medicine-medical_treatment	-medicine-medical_treatment=1
@the_planets@-person	-person=3
@mahabharata@-art	-art=1958
@lindsay_muskies@-organization	-organization=43
@falls_of_clyde@-location	-location=10
@saharanpur_district@-location	-location=28
@rhinoceros@-living_thing	-living_thing=92
@egeria@-product	-product=3
@haran@-person	-person=32
@_@-food	-food=1
@same_name@-event	-event=7
@bert_weedon@-person	-person=30
@poland's@-people-ethnicity	-people-ethnicity=1
@gregorio_luperón_international_airport@-location	-location=29
@blockbuster@-event	-event=6
@bbc1@-broadcast_network	-broadcast_network=337
@pitt@-location	-location=35
@pca@-religion-religion	-religion-religion=20
@powerpuff_girls_z@-broadcast_program	-broadcast_program=51
@manchu@-people-ethnicity	-people-ethnicity=304
@steve_balderson@-person	-person=28
@research@-person	-person=1
@sv_horn@-organization	-organization=26
@joe_nichols@-art	-art=3
@services@-religion-religion	-religion-religion=1
@coma@-person	-person=20
@ontinyent@-organization	-organization=8
@kremsmünster_abbey@-location	-location=25
@duke_of_bouillon@-location	-location=1
@8@-location	-location=32
@shantipur@-location	-location=38
@annopol@-location	-location=50
@caversham@-organization	-organization=1
@night_flight@-organization	-organization=1
@robert_cochrane@-person	-person=23
@parks@-organization	-organization=1
@charterhouse@-organization	-organization=229
@board_of_supervisors@-organization	-organization=26
@kievan_rus'@-location	-location=745
@carnac@-location	-location=51
@storm@-person	-person=19
@green_light@-art	-art=44
@thomas_posey@-person	-person=33
@marvel_entertainment@-person	-person=123
@nat_hentoff@-person	-person=146
@yorkshire_wolds_way@-location	-location=34
@manton@-person	-person=3
@grasshoppers@-living_thing	-living_thing=7
@danish_film_institute@-organization	-organization=60
@oldham@-person	-person=7
@haverhill@-location	-location=264
@kate_and_anna_mcgarrigle@-person	-person=114
@canyon_records@-organization	-organization=11
@saxon_shore@-location	-location=40
@webster_university@-organization	-organization=228
@english_electric@-organization	-organization=347
@beckenham@-organization	-organization=3
@indigenous_people@-language	-language=1
@vincent_siew@-person	-person=32
@valdivia_river@-location	-location=37
@the_fellowship_of_the_ring@-art	-art=118
@sheffield_shield@-organization	-organization=575
@interpol@-person	-person=265
@ayacucho@-language	-language=1
@mount_washington@-location	-location=283
@arthur_middleton@-person	-person=25
@gunn@-location	-location=11
@mighty_river_power@-organization	-organization=39
@contractor@-title	-title=179
@charlie_trotter@-person	-person=35
@archibald_wavell@-person	-person=39
@dnieper@-location	-location=91
@endeavor@-product	-product=4
@apatity@-location	-location=30
@ashley@-location	-location=104
@denis_paradis@-person	-person=28
@brian_wilson@-art	-art=22
@douglas_dunn@-person	-person=58
@šumperk@-location	-location=124
@yakult@-organization	-organization=1
@solitude@-person	-person=3
@michel_brault@-person	-person=74
@united_states_district_court_for_the_southern_district_of_illinois@-organization	-organization=34
@grand_bazaar@-location	-location=25
@fort_rosalie@-location	-location=22
@ron_carroll@-person	-person=29
@ignazio_silone@-person	-person=56
@american_society_for_microbiology@-organization	-organization=75
@hobey_baker@-award	-award=1
@drake@-living_thing	-living_thing=2
@gs@-event	-event=3
@roja@-location	-location=1
@sharon_o'neill@-person	-person=29
@occitania@-location	-location=127
@wolves_at_the_gate@-art	-art=14
@arista_networks@-organization	-organization=21
@shuswap@-language	-language=12
@ian_stewart@-person	-person=211
@sometimes@-art	-art=37
@katowice@-location	-location=2201
@rendezvous_with_rama@-art	-art=69
@yo-yo@-person	-person=72
@honduras@-event	-event=2
@grimbergen@-organization	-organization=5
@mister_ed@-person	-person=1
@overdrive@-art	-art=3
@gary_peacock@-person	-person=135
@ischia@-body_part	-body_part=1
@ballina@-location	-location=248
@murphy@-organization	-organization=2
@gora@-person	-person=3
@mycological_society_of_america@-organization	-organization=32
@generation_x@-event	-event=163
@navidad@-location	-location=21
@beckett@-location	-location=2
@day@-organization	-organization=4
@darlin'@-art	-art=19
@chuck_norris@-person	-person=387
@earl_of_bessborough@-title	-title=24
@saint_kitts@-location	-location=269
@antarctica@-art	-art=15
@welsh_league_cup@-organization	-organization=3
@portrush@-organization	-organization=2
@redbone@-person	-person=58
@vienna@-transit	-transit=1
@samples@-medicine-symptom	-medicine-symptom=1
@new_georgia@-location	-location=207
@washed_out@-art	-art=1
@ball_four@-broadcast_program	-broadcast_program=3
@barco@-organization	-organization=14
@romania_national_rugby_union_team@-organization	-organization=25
@lahore@-art	-art=15
@ote@-title	-title=1
@malva@-location	-location=1
@wild_rose@-person	-person=5
@medora@-art	-art=1
@paraná@-living_thing	-living_thing=1
@golden_fleece@-product	-product=1
@san_marcello_al_corso@-location	-location=47
@the_bushwhackers@-organization	-organization=81
@fausta@-art	-art=9
@combat@-organization	-organization=5
@blue_murder@-art	-art=13
@marten@-living_thing	-living_thing=23
@czernowitz@-organization	-organization=2
@indigenous_people@-people-ethnicity	-people-ethnicity=127
@mentor@-organization	-organization=2
@khaki@-visual_art-color	-visual_art-color=24
@calabash@-product	-product=1
@pierre_bensusan@-person	-person=25
@bryher@-person	-person=27
@mike_heron@-person	-person=58
@lieutenant_colonel@-person	-person=1
@magdalene@-organization	-organization=18
@kisangani@-organization	-organization=1
@last_exit@-broadcast_program	-broadcast_program=6
@worsley@-person	-person=1
@see_you_on_the_other_side@-art	-art=33
@hussain_sagar@-location	-location=30
@wightlink@-organization	-organization=51
@caro@-organization	-organization=5
@ncl@-person	-person=1
@western_canadian_sedimentary_basin@-location	-location=128
@heavenly@-location	-location=2
@coptic_catholic_church@-organization	-organization=36
@mortimer@-person	-person=14
@heroes_of_newerth@-product	-product=49
@anthony@-location	-location=48
@nomad@-organization	-organization=14
@chameleon@-organization	-organization=2
@hall_of_heroes@-organization	-organization=6
@schenectady,_new_york@-location	-location=631
@progress@-art	-art=8
@utopia@-product	-product=14
@shimizu@-person	-person=2
@siege@-art	-art=8
@anjali@-person	-person=70
@girona@-organization	-organization=27
@slaughterhouse@-person	-person=103
@tinn@-location	-location=68
@wgn@-broadcast_network	-broadcast_network=26
@calais@-location	-location=1363
@john_kerin@-person	-person=29
@emitt_rhodes@-person	-person=43
@st_edmund_hall,_oxford@-organization	-organization=189
@colorado_springs@-location	-location=981
@alamogordo@-organization	-organization=2
@partisan@-organization	-organization=195
@the_invaders@-art	-art=5
@horseshoe@-location	-location=7
@avco@-organization	-organization=42
@soleil@-organization	-organization=21
@blackburn_hawks@-organization	-organization=22
@mirror@-art	-art=30
@seixal@-location	-location=49
@xingu@-product	-product=1
@oxygen@-art	-art=15
@anatolian@-organization	-organization=1
@1919@-law	-law=1
@lsd@-art	-art=1
@differdange@-location	-location=53
@free_city@-art	-art=9
@estelle_lefébure@-person	-person=25
@postal_service@-organization	-organization=52
@1967_alberta_general_election@-event	-event=49
@lim_boon_keng@-person	-person=21
@yui_horie@-person	-person=98
@fenton@-chemistry	-chemistry=1
@curt_gowdy@-award	-award=1
@cara_black@-person	-person=451
@harpers@-organization	-organization=1
@mentor@-art	-art=2
@transportation@-art	-art=1
@melbourne@-title	-title=1
@coil@-art	-art=5
@paterson@-location	-location=346
@toshiba_emi@-organization	-organization=31
@haris_džinović@-person	-person=22
@valladolid@-organization	-organization=111
@nio@-chemistry	-chemistry=6
@st._philip@-person	-person=6
@earl_of_hertford@-person	-person=35
@the_outcasts@-art	-art=1
@applesoft_basic@-computer-programming_language	-computer-programming_language=46
@mcintosh@-organization	-organization=18
@maritime_broadcasting_system@-organization	-organization=26
@york_region@-location	-location=67
@tributaries_of_the_river_thames@-location	-location=48
@klute@-art	-art=46
@anchorage@-location	-location=23
@trojan@-language	-language=1
@three_sisters@-art	-art=259
@weesp@-location	-location=73
@mer@-location	-location=5
@pmp@-title	-title=3
@triangle@-product	-product=117
@persian@-product	-product=1
@faroese@-finance-currency	-finance-currency=1
@hawke's_bay@-location	-location=2
@north-east@-organization	-organization=1
@start@-location	-location=4
@leo_iii@-person	-person=87
@billboard@-award	-award=8
@wilhelm_peterson-berger@-person	-person=30
@l5@-person	-person=14
@u.s._route_191@-location	-location=63
@kristin_davis@-person	-person=76
@cézanne@-person	-person=101
@sequoia@-location	-location=41
@big_brother@-product	-product=2
@nantlle_valley@-location	-location=21
@apple_ii@-organization	-organization=1
@isabel@-person	-person=60
@mukwonago,_wisconsin@-location	-location=21
@dictionary@-art	-art=15
@greyhound_bus@-living_thing	-living_thing=1
@hawaiian@-product	-product=2
@mp@-location	-location=10
@gs@-product	-product=15
@chicken@-food	-food=228
@delhi@-organization	-organization=88
@commissioners_of_irish_lights@-organization	-organization=47
@hitchcock@-art	-art=44
@kingdom_of_cochin@-location	-location=119
@15th_district@-location	-location=53
@catherine@-person	-person=237
@upi@-organization	-organization=134
@oklahoma@-art	-art=23
@a_night_at_the_opera@-event	-event=1
@jean_anderson@-person	-person=36
@saffron@-visual_art-color	-visual_art-color=9
@coupar_angus@-location	-location=45
@athelstaneford@-location	-location=21
@the_arrogant_worms@-person	-person=45
@gettysburg_area_school_district@-location	-location=27
@kim_beazley@-person	-person=177
@happily_divorced@-broadcast_program	-broadcast_program=38
@china@-broadcast_program	-broadcast_program=1
@m_street@-location	-location=31
@jacques_maritain@-person	-person=161
@van_gogh@-person	-person=163
@celtics@-organization	-organization=63
@cheyenne_frontier_days@-organization	-organization=45
@chancellery@-title	-title=8
@kansas_city_cowboys@-organization	-organization=42
@blood_ties@-broadcast_program	-broadcast_program=53
@takao@-location	-location=54
@capcom_vs._snk_2@-product	-product=44
@suffocation@-medicine-symptom	-medicine-symptom=10
@canon@-language	-language=7
@warren_g._harding@-event	-event=1
@yosemite@-location	-location=70
@nico@-person	-person=327
@forster@-person	-person=57
@gustavus@-person	-person=11
@something_wicked_this_way_comes@-person	-person=1
@lake_crescent@-location	-location=37
@pennsylvania_turnpike@-location	-location=456
@marvel@-organization	-organization=13
@vic_heyliger@-person	-person=33
@john_woods@-person	-person=23
@auroville@-location	-location=50
@oil@-organization	-organization=6
@bishop_of_st_david's@-location	-location=1
@turning_point@-person	-person=7
@bruce_price@-person	-person=54
@fabrizio_bentivoglio@-person	-person=56
@philips@-organization	-organization=1386
@montmirail@-event	-event=10
@nyon@-location	-location=263
@waverley@-location	-location=166
@tommy_loughran@-person	-person=53
@video_game@-organization	-organization=1
@hbs_craeyenhout@-organization	-organization=22
@karate_champ@-product	-product=20
@hollywood@-title	-title=1
@lawson@-organization	-organization=41
@zduńska_wola_county@-location	-location=115
@milwaukee_avenue@-location	-location=71
@chestertown,_maryland@-location	-location=86
@227@-art	-art=3
@miklós_kállay@-person	-person=27
@albany,_new_york@-location	-location=1816
@ford@-organization	-organization=185
@midnight_blue@-visual_art-color	-visual_art-color=1
@danny_green@-person	-person=63
@the_nutt_house@-broadcast_program	-broadcast_program=17
@situationist@-organization	-organization=81
@jobs@-product	-product=1
@bistrița@-location	-location=45
@eurovision@-event	-event=95
@eustace@-person	-person=19
@east_midlands@-language	-language=4
@xxx@-event	-event=20
@flying_ace@-title	-title=43
@welsh-language@-art	-art=1
@ventnor@-location	-location=143
@ether@-god	-god=3
@under_siege@-art	-art=63
@gerard_mcsorley@-person	-person=27
@blaine_fowler@-person	-person=62
@rabbit@-product	-product=2
@yoshikazu_yasuhiko@-person	-person=29
@bishop_of_dunkeld@-person	-person=1
@soba@-location	-location=10
@dol@-location	-location=31
@mayor_of_madrid@-title	-title=22
@iajuddin_ahmed@-person	-person=60
@gavin_degraw@-art	-art=3
@i-190@-product	-product=1
@somnath@-location	-location=91
@viy@-location	-location=1
@principality_of_monaco@-title	-title=1
@meltdown@-art	-art=42
@tui@-location	-location=15
@la_mancha@-location	-location=130
@will_rogers_high_school@-organization	-organization=24
@brilliant@-location	-location=16
@dark_ages@-person	-person=6
@the_moment_of_truth@-art	-art=5
@steve_lang@-person	-person=36
@with_the_same_name@-art	-art=20
@band_of_brothers@-organization	-organization=1
@rochelle@-person	-person=2
@tangerine@-visual_art-color	-visual_art-color=2
@arbutus@-location	-location=23
@fort_hays@-location	-location=25
@stockport@-location	-location=1094
@erich_kästner@-person	-person=129
@fields@-organization	-organization=7
@amor_bravío@-broadcast_program	-broadcast_program=22
@utv@-organization	-organization=92
@western@-event	-event=32
@hilda_fenemore@-person	-person=23
@bjp@-art	-art=1
@jean-louis_richard@-person	-person=22
@thorbjörn_fälldin@-person	-person=33
@ivy_league@-person	-person=2
@jimmy_clanton@-person	-person=41
@stadler@-organization	-organization=21
@sam_francis@-person	-person=98
@rhinoceros@-product	-product=5
@reform_league@-organization	-organization=44
@nyayo_national_stadium@-location	-location=33
@félix_sánchez@-person	-person=47
@reynolds@-person	-person=64
@leeds@-location	-location=2
@sitting_ducks@-broadcast_program	-broadcast_program=24
@panther@-location	-location=3
@cherokee@-language	-language=93
@megleno-romanian@-people-ethnicity	-people-ethnicity=2
@viva@-broadcast-tv_channel	-broadcast-tv_channel=3
@algol_68@-computer-programming_language	-computer-programming_language=106
@chromium@-product	-product=57
@gota_yashiki@-person	-person=20
@hyundai_motor_group@-organization	-organization=26
@richfield_springs@-location	-location=20
@ernest_harmon_air_force_base@-location	-location=32
@rancagua@-location	-location=179
@bud@-food	-food=5
@the_tunnel@-location	-location=4
@volga_bulgaria@-location	-location=194
@phichit@-organization	-organization=1
@skyline_high_school@-organization	-organization=36
@jesse_pintado@-person	-person=52
@infernal@-art	-art=9
@ultimate_fighting_championship@-event	-event=4
@el_toro@-location	-location=20
@1945@-event	-event=269
@rare_ltd.@-person	-person=31
@kadokawa@-person	-person=29
@felton@-location	-location=56
@them@-art	-art=16
@defeated@-event	-event=110
@navjot_singh_sidhu@-person	-person=33
@river@-event	-event=1
@albert_c._barnes@-person	-person=30
@donnelly@-person	-person=3
@the_great_depression@-art	-art=10
@barangaroo@-location	-location=18
@giant_robo@-art	-art=25
@dwight_howard@-person	-person=338
@barry_sonnenfeld@-person	-person=108
@u.s._post_office@-organization	-organization=617
@decorah@-location	-location=36
@the_order@-art	-art=11
@j@-person	-person=44
@against@-event	-event=7
@delphi_automotive@-organization	-organization=34
@pangasinan@-people-ethnicity	-people-ethnicity=5
@bobby_zamora@-person	-person=69
@fort_lawton@-location	-location=77
@attitude@-art	-art=82
@a-plus@-broadcast_network	-broadcast_network=3
@whitey_ford@-person	-person=182
@danzig@-person	-person=257
@sherpa@-product	-product=2
@cnbc@-broadcast_network	-broadcast_network=1197
@serpent@-living_thing	-living_thing=35
@pescara@-organization	-organization=157
@galveston@-organization	-organization=1
@the_likely_lads@-broadcast_program	-broadcast_program=67
@danish@-food	-food=6
@clifton@-art	-art=5
@volleyball@-product	-product=2
@dale_kildee@-person	-person=20
@ale@-location	-location=4
@lothar@-location	-location=2
@eterno@-art	-art=5
@gig_harbor@-organization	-organization=1
@itn@-broadcast_program	-broadcast_program=2
@haymarket@-location	-location=160
@crown_property_bureau@-organization	-organization=23
@blueberry@-food	-food=21
@oc@-title	-title=503
@windows@-product	-product=15
@the_flower_pot_men@-broadcast_program	-broadcast_program=2
@jean_rosenthal@-person	-person=25
@murder,_she_wrote@-broadcast_program	-broadcast_program=844
@event@-broadcast_program	-broadcast_program=1
@gernsheim@-location	-location=24
@bullhead@-art	-art=19
@condé@-title	-title=4
@mary_tudor@-art	-art=1
@tonic@-organization	-organization=33
@the_columbian@-art	-art=19
@kanpur_district@-location	-location=24
@gallen_lo@-person	-person=54
@the_three_degrees@-art	-art=7
@mordecai@-broadcast_program	-broadcast_program=1
@berri@-location	-location=27
@gallic_wars@-art	-art=9
@john_le_carré@-person	-person=296
@nigel_planer@-person	-person=132
@rio_de_janeiro@-event	-event=3
@chicken@-broadcast_program	-broadcast_program=2
@corey_johnson@-person	-person=40
@aruna_irani@-person	-person=244
@canadian_lesbian_and_gay_archives@-organization	-organization=22
@sergio_ramos@-person	-person=93
@sabrina,_the_teenage_witch@-broadcast_program	-broadcast_program=310
@budd@-location	-location=1
@atlacomulco@-location	-location=25
@cosculluela@-person	-person=47
@vijay_yesudas@-person	-person=57
@ether@-chemistry	-chemistry=42
@nemesis@-art	-art=66
@heilbron@-location	-location=21
@lismore@-title	-title=3
@chalgrove@-location	-location=20
@heidenheim@-person	-person=3
@beenleigh@-food	-food=1
@black_tide@-person	-person=41
@federal_republic_of_germany@-organization	-organization=3
@rethymno@-organization	-organization=3
@brook_benton@-person	-person=149
@bosnian_serb@-people-ethnicity	-people-ethnicity=50
@progressive@-art	-art=1
@justice@-location	-location=13
@konotop@-event	-event=1
@kerr@-title	-title=1
@attica@-person	-person=1
@sex@-medicine-symptom	-medicine-symptom=1
@louisville_panthers@-organization	-organization=21
@shelley_martel@-person	-person=23
@magdalene_college@-organization	-organization=75
@gerry_phillips@-person	-person=22
@wolfsburg@-location	-location=1
@31st_berlin_international_film_festival@-event	-event=48
@families@-broadcast_program	-broadcast_program=33
@trade@-title	-title=10
@soko@-person	-person=19
@atlas_shrugged@-art	-art=158
@astra@-award	-award=1
@just_in_time@-broadcast_program	-broadcast_program=2
@blue_angel@-art	-art=10
@rick_dudley@-person	-person=30
@mattimeo@-art	-art=21
@2008_french_open@-event	-event=81
@fanny@-person	-person=68
@game_of_the_week@-broadcast_program	-broadcast_program=54
@friba@-organization	-organization=52
@sleepwalkers@-broadcast_program	-broadcast_program=14
@battle_of_quiberon_bay@-event	-event=100
@arabs@-event	-event=9
@suburbia@-organization	-organization=6
@sioux_city@-location	-location=192
@azteca@-living_thing	-living_thing=8
@wildest_dreams@-art	-art=27
@osborne_brothers@-person	-person=48
@the_zoo@-location	-location=2
@central_philippine_university@-organization	-organization=72
@freeman@-location	-location=8
@bradley@-location	-location=90
@robbie_buhl@-person	-person=71
@križevci@-location	-location=83
@volcano_suns@-person	-person=26
@starship@-art	-art=12
@beals_wright@-person	-person=43
@bob_beamon@-person	-person=51
@detective@-art	-art=10
@plumeria@-living_thing	-living_thing=39
@la_fontaine@-location	-location=6
@zaire@-title	-title=1
@government_of_india@-location	-location=24
@george_eliot@-person	-person=494
@2008@-award	-award=14
@guatemala@-organization	-organization=334
@oji-cree@-language	-language=17
@beautiful_girls@-art	-art=73
@right_to_choose@-event	-event=37
@kozani@-organization	-organization=14
@port_royal_sound@-event	-event=2
@millet@-living_thing	-living_thing=3
@drury_lane@-location	-location=523
@theodor_herzl@-person	-person=231
@cdr@-organization	-organization=2
@duke_of_terceira@-person	-person=12
@biko@-location	-location=1
@the_loner@-broadcast_program	-broadcast_program=13
@crash@-person	-person=21
@mediterranean@-organization	-organization=22
@palatine@-person	-person=2
@sarge@-art	-art=1
@irwin_m._jacobs@-person	-person=22
@iași@-location	-location=318
@sioux_falls_arena@-location	-location=25
@express@-transit	-transit=4
@peacock@-location	-location=3
@klaus_mann@-person	-person=56
@religious_science@-religion-religion	-religion-religion=62
@showcase@-organization	-organization=5
@manipal@-organization	-organization=3
@joigny@-location	-location=36
@ncl@-location	-location=11
@skin@-body_part	-body_part=30
@democratic_socialist_perspective@-organization	-organization=20
@tennis@-location	-location=2
@the_yes_men@-art	-art=7
@party_pilipinas@-broadcast_program	-broadcast_program=81
@ferns@-living_thing	-living_thing=3
@cherokee@-art	-art=9
@oka@-location	-location=104
@brothers@-art	-art=72
@undisputed@-art	-art=24
@j@-art	-art=7
@farina@-person	-person=20
@adeline_records@-organization	-organization=49
@auf_dem_acker@-location	-location=22
@rm@-organization	-organization=38
@1968@-location	-location=1
@plastic@-education-educational_degree	-education-educational_degree=11
@james_nasmyth@-organization	-organization=1
@victory_at_sea@-product	-product=2
@sinclair@-location	-location=6
@freddie_and_the_dreamers@-person	-person=78
@ben_hall@-person	-person=71
@86@-location	-location=4
@parastichtis_suspecta@-living_thing	-living_thing=41
@skedsmo@-location	-location=86
@john_uri_lloyd@-person	-person=20
@reaper@-product	-product=24
@under_the_influence@-disease	-disease=2
@joseph_p._kennedy,_jr.@-person	-person=39
@newport,_new_hampshire@-location	-location=23
@st._francis_dam@-location	-location=32
@environment_agency@-organization	-organization=472
@judgment_day@-broadcast_program	-broadcast_program=2
@auf_der_maur@-art	-art=14
@bradfield@-organization	-organization=11
@ivan_matias@-person	-person=22
@norse@-people-ethnicity	-people-ethnicity=1
@mobile,_alabama@-event	-event=1
@hershey's@-organization	-organization=46
@ronnie_scott's@-location	-location=18
@terminalia_catappa@-living_thing	-living_thing=56
@castel_di_sangro@-organization	-organization=12
@word@-art	-art=4
@weather_report@-art	-art=13
@ichihara@-location	-location=44
@east_midlands_counties_football_league@-organization	-organization=22
@artis@-organization	-organization=1
@alchemist@-person	-person=46
@myron@-living_thing	-living_thing=1
@bottoms_up@-location	-location=1
@iphigenia@-art	-art=18
@steve_mcqueen@-art	-art=13
@heart_of_darkness@-art	-art=219
@ypsolopha_horridella@-living_thing	-living_thing=23
@royal_postgraduate_medical_school@-location	-location=34
@park@-art	-art=2
@ryman@-organization	-organization=23
@esp@-event	-event=13
@dardanelles@-person	-person=7
@wall_of_sound@-art	-art=1
@a.c._siena@-organization	-organization=102
@lifeforce@-organization	-organization=4
@hope_island@-location	-location=12
@southern_utah@-location	-location=3
@life_is_good@-organization	-organization=5
@rihanna@-person	-person=2266
@rhondda_cynon_taf@-location	-location=212
@jeff_fortenberry@-person	-person=40
@motorcycle@-event	-event=6
@buffalo_bill@-organization	-organization=2
@gene_amdahl@-person	-person=31
@i_think_i_love_my_wife@-art	-art=35
@pret_a_manger@-organization	-organization=21
@dod@-person	-person=5
@o'connor@-person	-person=47
@hemlock@-living_thing	-living_thing=242
@drapers@-art	-art=14
@rosetta_stone@-person	-person=21
@museum_of_fine_arts@-location	-location=273
@synthesized@-product	-product=26
@ghaus_bakhsh_bizenjo@-person	-person=28
@media@-people-ethnicity	-people-ethnicity=171
@bbc2@-broadcast_network	-broadcast_network=309
@another_level@-person	-person=55
@waddesdon@-location	-location=52
@irish_league@-event	-event=1
@pbr@-organization	-organization=69
@queenston@-event	-event=2
@pterocarpus_indicus@-living_thing	-living_thing=25
@wetaskiwin@-product	-product=3
@rescue@-location	-location=3
@château_de_saint-cloud@-location	-location=54
@royal_australian_artillery@-organization	-organization=73
@exhibition@-location	-location=9
@watertown_township@-location	-location=21
@estée_lauder@-person	-person=7
@xl@-product	-product=1
@monte@-location	-location=14
@hampshire@-product	-product=5
@royal_dublin_society@-location	-location=165
@the_substitute@-broadcast_program	-broadcast_program=1
@wipeout@-person	-person=1
@clive_james@-person	-person=188
@santa_maria_della_pace@-location	-location=55
@dizzy_mizz_lizzy@-art	-art=7
@harrington@-art	-art=5
@pdas@-organization	-organization=1
@narayana@-god	-god=243
@malo@-living_thing	-living_thing=2
@geraldine@-title	-title=1
@timber@-location	-location=4
@brink@-person	-person=2
@chalfont_st_peter@-organization	-organization=10
@d.d.@-education-educational_degree	-education-educational_degree=268
@daylight@-product	-product=2
@perryville@-event	-event=45
@lockout@-art	-art=8
@baylor_bears_football@-organization	-organization=46
@santa_cruz_islands@-location	-location=134
@fountain_inn@-location	-location=21
@talladega@-product	-product=2
@nambour@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@the_troubadour@-art	-art=1
@gorey@-location	-location=132
@daun@-person	-person=5
@bull@-location	-location=4
@blaenavon@-organization	-organization=5
@freemind@-product	-product=26
@little_juniata_river@-location	-location=25
@sumter@-person	-person=1
@guild_wars_2@-product	-product=72
@malus@-food	-food=1
@district_of_bad_kreuznach@-location	-location=34
@ferdinand_bol@-person	-person=41
@tallow@-location	-location=10
@sussex@-living_thing	-living_thing=1
@mladá_boleslav@-organization	-organization=70
@jonathan_sánchez@-person	-person=41
@august_14@-time	-time=265
@436@-location	-location=1
@omagh@-broadcast_program	-broadcast_program=22
@doctor@-organization	-organization=1
@baltimore@-living_thing	-living_thing=1
@baby@-location	-location=4
@fox_television_studios@-person	-person=1
@paul_mccrane@-person	-person=58
@spectre@-broadcast_program	-broadcast_program=9
@2010_midterm_elections@-event	-event=38
@deutz@-location	-location=38
@auto_trader@-art	-art=20
@hazebrouck@-location	-location=52
@elâzığ@-location	-location=20
@tsou@-person	-person=12
@grosse_ile@-location	-location=38
@austin_toros@-organization	-organization=148
@daniel_mulloy@-person	-person=21
@stealth@-art	-art=51
@zabrze@-location	-location=133
@bear_paw_mountains@-event	-event=2
@blockade@-event	-event=43
@lamphun@-location	-location=35
@mushroom@-living_thing	-living_thing=4
@hypericum@-living_thing	-living_thing=69
@ramsey@-person	-person=13
@muromachi@-location	-location=1
@adrian_murrell@-person	-person=23
@game_6@-art	-art=7
@banana_republic@-organization	-organization=71
@broom@-art	-art=5
@tour@-product	-product=2
@taraka@-location	-location=3
@astor_house@-location	-location=22
@agis@-art	-art=2
@route_15@-location	-location=94
@no_remorse@-art	-art=17
@images@-title	-title=1
@letraset@-organization	-organization=41
@the_great_indian_laughter_challenge@-broadcast_program	-broadcast_program=42
@melissa@-product	-product=5
@leonidas@-location	-location=3
@sierra_madre_oriental@-location	-location=193
@djoser@-location	-location=1
@attitude@-broadcast_program	-broadcast_program=1
@kolkata_suburban_railway@-location	-location=96
@bruyères@-location	-location=32
@pawnee@-people-ethnicity	-people-ethnicity=282
@grégoire@-person	-person=18
@aztec@-product	-product=1
@vala@-computer-programming_language	-computer-programming_language=34
@evangelical@-religion-religion	-religion-religion=1005
@car_54,_where_are_you?@-broadcast_program	-broadcast_program=99
@the_team@-person	-person=13
@conspiracy_theory_with_jesse_ventura@-broadcast_program	-broadcast_program=27
@solihull@-organization	-organization=4
@worlds_of_wonder@-organization	-organization=21
@rio_de_janeiro@-product	-product=7
@young_lions@-art	-art=4
@terry_fox@-person	-person=137
@ginger_baker@-person	-person=234
@jesus_christ@-god	-god=236
@monroeville@-organization	-organization=1
@receiver@-product	-product=1
@choi_dong-hoon@-person	-person=28
@cergy-pontoise@-organization	-organization=2
@gray_wolf@-living_thing	-living_thing=47
@trial@-person	-person=19
@all_tomorrow's_parties@-art	-art=81
@negishi_line@-location	-location=39
@bay_of_gibraltar@-location	-location=96
@voss@-art	-art=8
@kiss_me_kate@-broadcast_program	-broadcast_program=9
@a.a.@-organization	-organization=20
@heroes_of_the_soviet_union@-award	-award=28
@u.s._ambassador@-title	-title=25
@fort_payne@-location	-location=40
@porte_des_lilas@-location	-location=24
@rosa@-organization	-organization=1
@lukas_haas@-person	-person=103
@montgomery@-person	-person=98
@mark_warner@-person	-person=213
@charlemont@-location	-location=66
@doctor_of_divinity@-education-educational_degree	-education-educational_degree=519
@cornwallis@-product	-product=12
@pg@-organization	-organization=14
@lumbee@-people-ethnicity	-people-ethnicity=99
@vast_aire@-person	-person=44
@exposure@-art	-art=13
@feltham_and_heston@-location	-location=20
@thurgood_marshall_school_of_law@-organization	-organization=22
@kamieniec@-location	-location=38
@united_states_commission_on_civil_rights@-organization	-organization=87
@amelia_lily@-person	-person=27
@sh-boom@-art	-art=21
@siege_of_candia@-event	-event=20
@middlesex_hospital@-location	-location=168
@hit@-location	-location=6
@helix@-organization	-organization=43
@george_fox@-art	-art=1
@cento@-location	-location=47
@swing@-location	-location=1
@digital_webbing@-organization	-organization=23
@manhã_de_carnaval@-art	-art=26
@smothers_brothers@-person	-person=105
@james_sturm@-person	-person=25
@the_farm@-person	-person=104
@georgia_historical_society@-organization	-organization=33
@beatport@-organization	-organization=232
@nuance@-organization	-organization=21
@black_hawk@-organization	-organization=1
@sgt._bilko@-broadcast_program	-broadcast_program=8
@linn@-living_thing	-living_thing=3
@brenthis_ino@-living_thing	-living_thing=34
@west_stockbridge@-location	-location=23
@polish_cavalry@-organization	-organization=50
@somerset@-product	-product=13
@daily_mail@-art	-art=2173
@sussex@-person	-person=1
@the_eagle@-broadcast_program	-broadcast_program=5
@the_playoffs@-organization	-organization=2
@legislative_assembly_of_bihar@-organization	-organization=46
@samuel_w._mccall@-person	-person=27
@toto@-person	-person=505
@sem@-location	-location=20
@volkswagen@-product	-product=16
@mink@-person	-person=1
@lupin_iii@-art	-art=171
@badalona@-organization	-organization=7
@mark_oliver@-person	-person=25
@high@-education-educational_degree	-education-educational_degree=12
@cuauhtémoc@-person	-person=77
@leland@-organization	-organization=2
@ponferrada@-location	-location=70
@englischer_garten@-location	-location=33
@chihuahua@-art	-art=4
@sainte-marie@-location	-location=57
@congresses@-event	-event=1
@uncle_croc's_block@-broadcast_program	-broadcast_program=25
@ks@-organization	-organization=4
@tilden@-location	-location=23
@vox_media@-organization	-organization=25
@southern_ndebele@-people-ethnicity	-people-ethnicity=4
@back_in_the_u.s.s.r.@-art	-art=50
@æon_flux@-product	-product=1
@northern@-location	-location=5
@take_6@-person	-person=167
@budapest@-organization	-organization=5
@fln@-broadcast_network	-broadcast_network=3
@market_drayton@-organization	-organization=4
@anglicanism@-organization	-organization=10
@castles@-location	-location=16
@nfl's@-organization	-organization=108
@bruce_goff@-person	-person=40
@bypass@-location	-location=7
@antiochus@-person	-person=69
@darkthrone@-person	-person=186
@atlantis@-art	-art=30
@hunters@-broadcast_program	-broadcast_program=1
@styrian@-location	-location=29
@jimmy_miller@-person	-person=66
@canela@-person	-person=1
@bbc_news_at_one@-broadcast_program	-broadcast_program=40
@carcass@-product	-product=3
@invincible@-person	-person=3
@aik@-organization	-organization=583
@queens@-title	-title=6
@sumy_oblast@-location	-location=122
@kirsten_o'brien@-person	-person=49
@conviction@-broadcast_program	-broadcast_program=65
@great_falls@-location	-location=274
@beaudesert@-location	-location=69
@sulfur@-person	-person=4
@voyageur@-organization	-organization=1
@dangerous_minds@-art	-art=68
@lloyds_bank@-organization	-organization=44
@damon@-person	-person=21
@hugh_dowding@-person	-person=29
@onopko@-person	-person=91
@rare@-event	-event=2
@buckinghamshire_county_council@-location	-location=7
@medfield@-location	-location=38
@meg_rosoff@-person	-person=33
@letychiv@-location	-location=21
@1967_war@-event	-event=31
@chard@-location	-location=81
@caravan@-broadcast_program	-broadcast_program=1
@highway@-location	-location=29
@jack_and_jill@-location	-location=1
@bard@-location	-location=6
@entren_los_que_quieran@-art	-art=21
@dysrhythmia@-person	-person=18
@clifton@-organization	-organization=35
@tokyo_magnitude_8.0@-broadcast_program	-broadcast_program=32
@clarence@-event	-event=4
@sw.@-language	-language=9
@the_lone_ranger@-person	-person=1
@southwestern@-organization	-organization=12
@william_shield@-person	-person=40
@hart@-location	-location=62
@kabul@-person	-person=1
@loon@-art	-art=3
@hertford@-organization	-organization=9
@raheem_sterling@-person	-person=34
@margaret_clitherow@-person	-person=25
@michael@-location	-location=1
@bad_wimpfen@-location	-location=22
@american_dream@-art	-art=25
@george_d._hay@-person	-person=20
@gault@-location	-location=27
@university_of_lahore@-organization	-organization=28
@dale_crover@-person	-person=92
@kingfish@-product	-product=1
@ford_bronco@-product	-product=49
@forgetting_sarah_marshall@-art	-art=82
@isobel_lennart@-person	-person=23
@urban_community_of_bordeaux@-location	-location=20
@his_father@-art	-art=2
@roxelana@-person	-person=37
@origin@-event	-event=3
@federal_troops@-organization	-organization=22
@one_voice@-organization	-organization=1
@vanni@-people-ethnicity	-people-ethnicity=1
@polymixis_flavicincta@-living_thing	-living_thing=24
@thane@-event	-event=1
@dorćol@-location	-location=34
@sun_city@-art	-art=34
@cootie_williams@-person	-person=169
@ivor_brown@-person	-person=46
@contact@-art	-art=188
@pacific_coast@-organization	-organization=11
@florin@-location	-location=5
@megadeth@-person	-person=1209
@hazelwood@-product	-product=2
@panait_istrati@-person	-person=37
@historian@-person	-person=3
@christine_buci-glucksmann@-person	-person=28
@gams@-product	-product=16
@sleepy_hollow@-art	-art=10
@hair@-body_part	-body_part=26
@draper@-location	-location=85
@nicole_jung@-person	-person=25
@helene@-location	-location=16
@australian_bureau_of_statistics@-organization	-organization=359
@joseph_priestley@-person	-person=437
@jasper_county@-location	-location=319
@tomorrowland@-location	-location=114
@athens@-organization	-organization=11
@mercedes-benz@-location	-location=1
@moline@-location	-location=109
@lawrence_hilton-jacobs@-person	-person=42
@robert_stephenson@-organization	-organization=3
@saga@-location	-location=96
@niort@-location	-location=166
@johannes_stark@-person	-person=60
@song@-person	-person=1
@barbera@-person	-person=5
@bassar_prefecture@-location	-location=198
@bibi_ka_maqbara@-location	-location=25
@network_ten@-broadcast_network	-broadcast_network=1877
@carlos_prío_socarrás@-person	-person=40
@pd@-organization	-organization=52
@autumn@-event	-event=4
@anatolian@-location	-location=11
@c'mon@-art	-art=15
@west_side@-location	-location=65
@waterloo_road@-art	-art=12
@irish@-product	-product=1
@laal@-language	-language=10
@aa@-person	-person=5
@b.@-location	-location=1
@kelvin_anderson@-person	-person=39
@john_callahan@-person	-person=31
@mv@-organization	-organization=1
@avenue_montaigne@-art	-art=3
@neptune@-event	-event=1
@headhunter@-product	-product=6
@st_john's_college@-person	-person=1
@setúbal@-organization	-organization=5
@nsu@-organization	-organization=26
@blessed@-art	-art=38
@kiev_peninsula@-location	-location=51
@corsica@-organization	-organization=4
@sense_and_sensibility@-art	-art=207
@tyler_perry@-person	-person=311
@hegra@-event	-event=2
@bataan@-event	-event=17
@josé_bové@-person	-person=55
@darwin's_finches@-living_thing	-living_thing=45
@clearing_house@-location	-location=3
@varna_airport@-location	-location=34
@referee@-title	-title=721
@tate@-person	-person=25
@česká_lípa@-organization	-organization=2
@hilliard@-person	-person=7
@treasurer@-organization	-organization=1
@secret_service@-organization	-organization=26
@orford@-product	-product=5
@aosta@-location	-location=212
@the_village@-art	-art=57
@motorcycle@-organization	-organization=2
@michael_dudikoff@-person	-person=52
@miss_singapore_universe@-organization	-organization=32
@all-ireland@-organization	-organization=187
@hen@-person	-person=1
@pierre_laporte@-location	-location=1
@wing_commander@-title	-title=171
@gus_schilling@-person	-person=20
@głogów@-event	-event=1
@ben_broussard@-person	-person=21
@santa_ana@-product	-product=6
@stavropol@-location	-location=199
@letters@-education-educational_degree	-education-educational_degree=5
@shenandoah_valley@-event	-event=23
@udon@-food	-food=21
@theodore_roszak@-person	-person=37
@william_penn@-person	-person=831
@new_york_state_college_of_ceramics@-organization	-organization=29
@paper@-product	-product=60
@mcdonnell_douglas@-organization	-organization=427
@désenchantée@-art	-art=36
@soprano@-person	-person=28
@elektra@-art	-art=291
@moose_jaw@-location	-location=295
@ryan_pore@-person	-person=24
@sharpe@-broadcast_program	-broadcast_program=57
@durgapur@-organization	-organization=3
@27@-organization	-organization=12
@rzekuń@-location	-location=25
@james_b._mcpherson@-person	-person=80
@cherries@-living_thing	-living_thing=2
@army@-title	-title=5
@frequency@-person	-person=1
@leon_henkin@-person	-person=20
@exposure@-medicine-symptom	-medicine-symptom=32
@lehigh_university@-organization	-organization=722
@catalonia@-language	-language=1
@bligh@-product	-product=1
@grain@-organization	-organization=3
@colors@-art	-art=27
@cara_black@-visual_art-color	-visual_art-color=1
@golden_gate_baptist_theological_seminary@-organization	-organization=24
@colma@-location	-location=51
@maya@-religion-religion	-religion-religion=3
@tsv_1860_rosenheim@-organization	-organization=21
@mercosur@-organization	-organization=232
@orbital@-art	-art=4
@durant@-person	-person=30
@route_127@-location	-location=26
@western_fells@-location	-location=30
@dream_warriors@-person	-person=51
@comte_d'artois@-person	-person=45
@oliver_jackson@-person	-person=25
@ser@-language	-language=1
@launceston,_tasmania@-location	-location=208
@gregg@-person	-person=38
@can't_slow_down@-art	-art=29
@hurricanes@-product	-product=106
@royal_zoological_society_of_scotland@-organization	-organization=27
@shane_mack@-person	-person=22
@signa@-location	-location=21
@cumnock@-location	-location=104
@sn@-organization	-organization=14
@zodiac@-art	-art=11
@crosley@-organization	-organization=52
@the_choir@-broadcast_program	-broadcast_program=14
@neptune@-organization	-organization=1
@american_buffalo@-art	-art=66
@little_willie_littlefield@-person	-person=69
@kim_mi-kyung@-person	-person=22
@e6@-product	-product=1
@zhang_he@-person	-person=88
@raúl_silva_henríquez@-person	-person=22
@henry_hobson_richardson@-person	-person=196
@new_england_seamount_chain@-location	-location=29
@earl_of_suffolk@-title	-title=44
@the_tribe@-person	-person=4
@rush_holt@-person	-person=31
@soundtrack@-art	-art=574
@lvov@-person	-person=1
@james_allan@-person	-person=22
@larry_austin@-person	-person=33
@micanopy@-location	-location=13
@shelbyville@-location	-location=95
@secretary_of_state@-organization	-organization=63
@turner_sports@-organization	-organization=2
@flight@-location	-location=1
@me@-education-educational_degree	-education-educational_degree=7
@opel_senator@-product	-product=24
@penobscot_expedition@-event	-event=55
@glenelg_football_club@-organization	-organization=53
@sagamihara@-organization	-organization=1
@malus@-person	-person=2
@colin_jackson@-person	-person=96
@hersheypark_arena@-location	-location=20
@fair_warning@-person	-person=10
@sammy_johns@-person	-person=31
@stagecoach@-event	-event=2
@governor's_mansion@-title	-title=1
@devon_rex@-living_thing	-living_thing=20
@redmond,_oregon@-location	-location=44
@grane@-organization	-organization=4
@sherpas@-title	-title=1
@grosse_ile@-organization	-organization=1
@young_lions@-organization	-organization=1
@erlanger,_kentucky@-location	-location=45
@west@-event	-event=29
@michael_ausiello@-person	-person=49
@the_next_best_thing@-art	-art=39
@radio@-person	-person=3
@close_to_the_edge@-art	-art=64
@independiente@-organization	-organization=635
@griffith@-location	-location=186
@faro@-person	-person=2
@fa_women's_premier_league_southern_division@-organization	-organization=45
@acacia@-product	-product=1
@woden@-god	-god=11
@raga@-art	-art=12
@me_and_my_girl@-art	-art=119
@nausea@-medicine-symptom	-medicine-symptom=46
@jon_macken@-person	-person=47
@tavannes@-location	-location=20
@avilés@-organization	-organization=2
@cheadle_hulme@-organization	-organization=1
@sunny@-product	-product=17
@pitt@-person	-person=99
@mike_phelan@-person	-person=28
@abyssinian@-living_thing	-living_thing=2
@olga@-location	-location=7
@cansei_de_ser_sexy@-person	-person=35
@here_and_now@-broadcast_program	-broadcast_program=28
@jason_bere@-person	-person=21
@musée_du_quai_branly@-location	-location=48
@jean_pelletier@-person	-person=36
@swaminarayan@-god	-god=168
@tom_robinson_band@-person	-person=53
@8@-broadcast-tv_channel	-broadcast-tv_channel=1
@promises@-organization	-organization=1
@dauphin_of_france@-title	-title=105
@cardinal_priest@-title	-title=137
@myrrh@-living_thing	-living_thing=22
@pobeda@-organization	-organization=32
@musa@-person	-person=20
@pigeon@-art	-art=2
@blondie@-broadcast_program	-broadcast_program=7
@agony@-person	-person=9
@government_of_puerto_rico@-organization	-organization=38
@eastlake@-location	-location=31
@hutt@-location	-location=26
@confederate_president@-title	-title=65
@sweet_caroline@-art	-art=66
@the_comeback@-art	-art=4
@rock_river@-organization	-organization=6
@arthur_harding@-person	-person=35
@pelomedusidae@-living_thing	-living_thing=28
@poro@-organization	-organization=21
@elswick@-location	-location=101
@akbarpur@-location	-location=26
@bette@-person	-person=3
@doctor_of_laws@-education-educational_degree	-education-educational_degree=48
@hasanudin@-person	-person=23
@diosdado_macapagal@-person	-person=197
@nv@-organization	-organization=1
@the_student_prince_in_old_heidelberg@-art	-art=25
@westward_ho!@-art	-art=20
@brodsky_quartet@-person	-person=41
@butch@-art	-art=2
@tabu@-art	-art=29
@she_wants_revenge@-person	-person=70
@mannar_mathai_speaking@-art	-art=21
@glasgow_warriors@-organization	-organization=282
@trelew@-location	-location=95
@deakin@-location	-location=47
@institute_for_research_on_public_policy@-organization	-organization=24
@limoges_csp@-organization	-organization=56
@gmina_radzanowo@-location	-location=31
@the_explorers_club@-organization	-organization=63
@mozambique@-event	-event=2
@naomi_wallace@-person	-person=27
@lützow@-organization	-organization=1
@st_george@-person	-person=2
@cuiabá@-location	-location=174
@willy@-person	-person=14
@milo@-location	-location=34
@mayday@-time	-time=4
@sakai@-people-ethnicity	-people-ethnicity=2
@saint-pol-de-léon@-location	-location=30
@plus_8@-product	-product=1
@uzbek_league@-organization	-organization=358
@los_angeles_county_museum_of_art@-location	-location=704
@gold_coast@-art	-art=1
@delisle@-location	-location=31
@the_future@-product	-product=1
@holliston@-location	-location=26
@war_in_the_pacific@-event	-event=40
@u.k.@-language	-language=1
@byzantine_greek@-language	-language=19
@hawks@-organization	-organization=52
@san_diego_zoo@-location	-location=218
@five_minutes_of_heaven@-broadcast_program	-broadcast_program=26
@ortega@-food	-food=10
@squamata@-living_thing	-living_thing=57
@journey_to_the_center_of_the_earth@-broadcast_program	-broadcast_program=16
@ned@-location	-location=4
@gakushuin_university@-organization	-organization=51
@male@-medicine-medical_treatment	-medicine-medical_treatment=2
@stade_de_france@-location	-location=407
@nla@-organization	-organization=63
@challenger@-location	-location=1
@friesian@-people-ethnicity	-people-ethnicity=3
@institut_le_rosey@-organization	-organization=49
@akim_tamiroff@-person	-person=127
@dad@-art	-art=16
@fu_zuoyi@-person	-person=36
@a.m.@-art	-art=10
@13@-location	-location=51
@ittihad_fc@-organization	-organization=24
@black_moon@-person	-person=32
@atr@-product	-product=1
@this_charming_man@-art	-art=33
@twist_and_shout@-art	-art=148
@crenshaw@-organization	-organization=1
@willys@-organization	-organization=86
@diurnea_lipsiella@-living_thing	-living_thing=30
@aigialeia@-location	-location=24
@marta_suplicy@-person	-person=20
@earl_of_northumbria@-location	-location=1
@live_at_the_marquee@-person	-person=1
@kaplan@-title	-title=1
@_@-medicine-drug	-medicine-drug=1
@rae@-person	-person=3
@philippines@-broadcast_program	-broadcast_program=1
@australian_film,_television_and_radio_school@-organization	-organization=33
@new_model_army@-person	-person=102
@messerschmitt@-product	-product=7
@miyazaki@-art	-art=62
@gorgonzola@-location	-location=6
@drummond@-location	-location=73
@beth_israel_deaconess_medical_center@-location	-location=121
@clean@-medicine-medical_treatment	-medicine-medical_treatment=1
@terra_nova_bay@-location	-location=32
@dare@-art	-art=27
@rituals@-art	-art=7
@type_1@-product	-product=12
@erie@-organization	-organization=67
@rúv@-broadcast_network	-broadcast_network=80
@raspberry@-food	-food=33
@the_blue_lotus@-art	-art=67
@rsp@-person	-person=4
@hanover@-product	-product=4
@monticello@-person	-person=1
@kodaira@-person	-person=8
@oxygen@-product	-product=1
@shankaracharya@-title	-title=97
@irl@-location	-location=1
@pomo@-location	-location=1
@a_day_to_remember@-art	-art=1
@chorrillos@-event	-event=3
@international_federation_of_journalists@-organization	-organization=125
@evansville_crimson_giants@-event	-event=2
@margaret@-location	-location=3
@salamanca@-person	-person=1
@san_lorenzo_in_damaso@-location	-location=54
@millicent@-location	-location=37
@hampden@-person	-person=11
@soviet_union@-organization	-organization=368
@mica_dam@-location	-location=28
@moth@-organization	-organization=7
@telltale_games@-person	-person=131
@warsaw@-event	-event=20
@upside_down@-art	-art=57
@heath@-food	-food=1
@myrtle@-living_thing	-living_thing=28
@greater_western_sydney_giants@-organization	-organization=27
@irs@-organization	-organization=313
@jack_daniels@-organization	-organization=26
@pinch@-person	-person=27
@tai@-organization	-organization=8
@sian_reese-williams@-person	-person=30
@szarvas@-location	-location=24
@north_zone@-location	-location=91
@big_tree@-location	-location=8
@mayor_of_manila@-title	-title=26
@pg@-location	-location=3
@1999-00@-event	-event=27
@marco_beltrami@-person	-person=55
@nong_khai@-organization	-organization=5
@cape_of_good_hope@-art	-art=4
@dalton@-event	-event=4
@bordentown_township@-location	-location=31
@presidents@-organization	-organization=2
@freiberg@-organization	-organization=2
@piaseczno_county@-location	-location=239
@inti@-organization	-organization=1
@valka@-art	-art=1
@committed@-art	-art=8
@ken_blackwell@-person	-person=48
@around_the_world@-broadcast_program	-broadcast_program=2
@buffalo_bill@-art	-art=8
@hazaras@-people-ethnicity	-people-ethnicity=61
@chunsoft@-person	-person=46
@frescobaldi@-product	-product=2
@nemapogon_granella@-living_thing	-living_thing=41
@joan_baez@-person	-person=930
@rehabilitation@-location	-location=2
@lustenau@-location	-location=22
@crazy_for_you@-art	-art=171
@deane@-person	-person=9
@mars-la-tour@-event	-event=12
@federation_of_arab_emirates_of_the_south@-location	-location=26
@karnal@-art	-art=3
@london,_ontario@-location	-location=1327
@metro-north@-transit	-transit=85
@cherokee@-product	-product=7
@saved!@-art	-art=49
@riff@-language	-language=6
@ulster@-event	-event=39
@sewell@-location	-location=21
@dichelia_histrionana@-living_thing	-living_thing=27
@berlin_crisis_of_1961@-event	-event=40
@hani_hanjour@-person	-person=42
@tring@-location	-location=206
@granollers@-organization	-organization=5
@hazleton@-location	-location=123
@auckland_province@-location	-location=28
@seanad_éireann@-organization	-organization=764
@american_association@-organization	-organization=1751
@austerlitz@-event	-event=117
@pangaea@-location	-location=290
@parliament@-person	-person=3
@mission_hill@-broadcast_program	-broadcast_program=67
@hanford@-organization	-organization=2
@abc-paramount@-organization	-organization=23
@cold_mountain@-art	-art=198
@kiev@-event	-event=4
@ben_myers@-person	-person=20
@capital@-location	-location=177
@abdolkarim_soroush@-person	-person=42
@nellis_air_force_base@-location	-location=259
@balachandran_chullikkadu@-person	-person=22
@ame@-religion-religion	-religion-religion=17
@hard_to_handle@-person	-person=1
@langley,_british_columbia@-location	-location=105
@nicola_lefanu@-person	-person=20
@femina@-award	-award=3
@july_5@-time	-time=235
@chaser@-art	-art=2
@mongolia@-organization	-organization=27
@esmeralda_county,_nevada@-location	-location=38
@ostrogothic@-people-ethnicity	-people-ethnicity=48
@a_thousand_splendid_suns@-art	-art=31
@jimmy_choo@-organization	-organization=19
@optimist@-organization	-organization=3
@harold_l._ickes@-person	-person=76
@chironomidae@-living_thing	-living_thing=242
@satara_district@-location	-location=83
@manus@-location	-location=525
@sale_of_the_century@-broadcast_program	-broadcast_program=137
@mike_webster@-person	-person=46
@clueless@-art	-art=145
@hysterical_blindness@-art	-art=24
@illegal@-organization	-organization=3
@canterbury's_law@-broadcast_program	-broadcast_program=23
@nevil_macready@-person	-person=24
@fairmont_hotel@-location	-location=29
@lincoln's@-person	-person=30
@michael_scanlon@-person	-person=28
@groton@-location	-location=276
@constellation_records@-person	-person=1
@benjamin@-person	-person=217
@curling@-location	-location=5
@hope_street@-art	-art=1
@edita_gruberová@-person	-person=32
@heavenly_sword@-product	-product=28
@maryborough@-location	-location=387
@moog@-organization	-organization=35
@wonju@-location	-location=108
@madrid_metro@-transit	-transit=74
@ira@-person	-person=30
@sevier_county,_tennessee@-location	-location=45
@orthez@-location	-location=89
@palatinate@-people-ethnicity	-people-ethnicity=2
@dpa@-chemistry	-chemistry=2
@the_wedding_date@-art	-art=38
@linksys@-organization	-organization=70
@northridge@-location	-location=41
@checkers@-product	-product=28
@fulton_street@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@radomir@-location	-location=28
@abdulaziz_al-omari@-person	-person=24
@a2@-title	-title=1
@primo@-person	-person=13
@tka@-person	-person=30
@bismarck_sea@-event	-event=3
@algeria@-event	-event=18
@the_nation@-organization	-organization=3
@bia@-living_thing	-living_thing=2
@division@-organization	-organization=1052
@decatur@-organization	-organization=4
@la_trobe@-person	-person=5
@the_state@-broadcast_program	-broadcast_program=68
@variety@-language	-language=1
@mikhail_bulgakov@-location	-location=1
@andrew_wiggins@-person	-person=43
@casa_batlló@-location	-location=35
@buick@-person	-person=1
@hradec_králové_region@-location	-location=382
@s.watson@-person	-person=36
@solo@-person	-person=1
@warlpiri@-people-ethnicity	-people-ethnicity=60
@battle_of_brentford@-event	-event=20
@at_home@-art	-art=2
@yser@-location	-location=55
@fostoria@-location	-location=38
@if_i_had_you@-broadcast_program	-broadcast_program=5
@marble_hill@-location	-location=42
@crystal_ball@-art	-art=49
@president_of_the_philippines@-title	-title=420
@news_from_babel@-person	-person=29
@lord_darnley@-person	-person=48
@serbians@-organization	-organization=1
@ventura@-organization	-organization=5
@free_national_movement@-organization	-organization=37
@pike@-living_thing	-living_thing=168
@vagrant@-organization	-organization=18
@springbok@-living_thing	-living_thing=42
@reggiana@-organization	-organization=200
@montana_state_university_billings@-organization	-organization=22
@dynasty@-person	-person=23
@queanbeyan@-location	-location=126
@taku@-people-ethnicity	-people-ethnicity=2
@infineon_technologies@-organization	-organization=44
@metropolitan@-location	-location=84
@heights@-disease	-disease=4
@botswana_premier_league@-organization	-organization=24
@jacob_zuma@-person	-person=382
@gajah_mada@-person	-person=43
@hampton_roads@-location	-location=1440
@arturo_martini@-person	-person=27
@lake_neuchâtel@-location	-location=61
@lebanese_arabic@-language	-language=30
@melissa@-living_thing	-living_thing=3
@logan_pearsall_smith@-person	-person=24
@belladonna@-living_thing	-living_thing=41
@karen_blixen@-person	-person=134
@pantages_theatre@-location	-location=47
@bang_zoom!_entertainment@-organization	-organization=34
@organizações_globo@-organization	-organization=51
@rushcutters_bay@-location	-location=32
@gallura@-location	-location=40
@bishop_of_raphoe@-location	-location=2
@pinkpop_festival@-event	-event=59
@pensacola,_florida@-organization	-organization=1
@merthyr@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@husayn@-person	-person=59
@seishin-yamate_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=30
@bougainville@-person	-person=24
@combahee_river_collective@-organization	-organization=21
@second_level@-education-educational_degree	-education-educational_degree=2
@numidians@-people-ethnicity	-people-ethnicity=25
@owen_sound@-organization	-organization=1
@fn@-organization	-organization=25
@ralph@-person	-person=58
@weston-super-mare@-location	-location=532
@il_giorno@-art	-art=25
@david_horowitz@-person	-person=92
@ava_gardner@-person	-person=400
@capital_hill@-organization	-organization=2
@restigouche@-location	-location=40
@briggs@-location	-location=6
@sawgrass@-location	-location=4
@arapaho@-location	-location=10
@sex_pistols@-person	-person=1117
@nuremberg@-transit	-transit=6
@edgeley_park@-location	-location=125
@national_archives_building@-organization	-organization=10
@john_harvey@-product	-product=1
@włoszczowa_county@-location	-location=181
@sulęcin_county@-location	-location=105
@justice_and_truth_alliance@-organization	-organization=27
@magistrate@-organization	-organization=2
@boss_hog@-person	-person=39
@that_dog@-art	-art=2
@persephone@-organization	-organization=1
@wewak@-product	-product=1
@wicker_park@-location	-location=43
@st._louis_cardinals@-event	-event=240
@sburătorul@-art	-art=37
@game@-art	-art=23
@vauxhall_gardens@-location	-location=81
@tak_and_the_power_of_juju@-product	-product=16
@alexandria@-person	-person=1
@sarah_alexander@-person	-person=38
@clydesdale@-location	-location=66
@leprous@-person	-person=22
@we_will_rock_you@-art	-art=351
@domestic@-location	-location=13
@paolo_rossi@-person	-person=77
@adelaide_hills@-event	-event=1
@anxiety@-disease	-disease=17
@indica@-organization	-organization=2
@cuneo@-organization	-organization=35
@carnival@-time	-time=1
@yponomeuta_irrorella@-living_thing	-living_thing=23
@jaluit_atoll@-location	-location=31
@maestro@-product	-product=35
@muleshoe@-location	-location=20
@indiana_convention_center@-location	-location=27
@ldp@-organization	-organization=120
@riga@-person	-person=1
@prince_george's_county,_maryland@-location	-location=319
@crusader@-product	-product=7
@kilkenny@-food	-food=6
@route_106@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@business@-art	-art=4
@jessica_fox@-person	-person=58
@s8@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=39
@riggins@-person	-person=2
@dekalb@-person	-person=2
@bridging_the_gap@-art	-art=29
@johnny_quirke@-person	-person=24
@a4232@-location	-location=28
@insomnia@-organization	-organization=2
@scipione_borghese@-person	-person=53
@ann_clwyd@-person	-person=31
@canon@-location	-location=8
@newtown@-location	-location=634
@amsterdam@-person	-person=11
@mojo@-location	-location=5
@hurst@-person	-person=4
@seton_hall_preparatory_school@-organization	-organization=48
@frankfurt_am_main@-location	-location=138
@the_hunter@-location	-location=1
@church_of_st_john_the_baptist@-location	-location=28
@disney_studios@-person	-person=1
@national_signing_day@-event	-event=74
@steve_franken@-person	-person=31
@east_surrey@-location	-location=39
@bird_flu@-art	-art=7
@magic@-organization	-organization=21
@alfa_romeo@-organization	-organization=660
@belluno@-organization	-organization=13
@president_of_french_polynesia@-title	-title=45
@8@-product	-product=27
@gray@-visual_art-color	-visual_art-color=51
@chemistry@-people-ethnicity	-people-ethnicity=1
@ivan_asen_ii,_tsar_of_bulgaria@-person	-person=23
@th'_dudes@-person	-person=36
@sharon_glynn@-person	-person=20
@adam_scott@-person	-person=141
@the_outcasts@-person	-person=15
@baloch@-people-ethnicity	-people-ethnicity=453
@the_ghost_train@-art	-art=40
@caltha_palustris@-living_thing	-living_thing=27
@1990s@-event	-event=15
@actor@-title	-title=183
@hedd_wyn@-art	-art=13
@luxury@-person	-person=4
@bay_of_plenty@-location	-location=392
@courtenay@-location	-location=72
@jabiru@-organization	-organization=4
@garland@-organization	-organization=4
@trade_and_industry@-organization	-organization=28
@leopards@-organization	-organization=21
@landing@-location	-location=8
@creation@-religion-religion	-religion-religion=17
@hk_36_skalica@-organization	-organization=25
@river_mersey@-location	-location=577
@svoboda@-location	-location=3
@april_fool@-person	-person=2
@adam_of_usk@-person	-person=20
@ellsworth_air_force_base@-location	-location=96
@the_australian@-award	-award=61
@first_temple@-location	-location=35
@witwatersrand@-event	-event=1
@jane_powell@-person	-person=145
@ice_castles@-art	-art=30
@gravelines@-organization	-organization=7
@cbc_records@-organization	-organization=48
@abc_radio@-organization	-organization=64
@nina@-art	-art=15
@pcl@-body_part	-body_part=16
@andria@-location	-location=50
@mike_torrez@-person	-person=42
@eindhoven@-location	-location=1103
@blacktown@-organization	-organization=1
@lycoming@-location	-location=8
@bentong@-language	-language=1
@birdland@-broadcast_program	-broadcast_program=4
@lifelines@-art	-art=28
@regina_schleicher@-person	-person=28
@ghana_national_under-20_football_team@-organization	-organization=20
@lombard@-location	-location=217
@glyn_daniel@-person	-person=35
@memphis_americans@-organization	-organization=32
@princess_caraboo@-art	-art=20
@29th_division@-organization	-organization=58
@u.s._90@-location	-location=44
@slice@-art	-art=5
@market_street@-location	-location=86
@jesper_lundgaard@-person	-person=28
@horns@-art	-art=17
@chowringhee@-art	-art=5
@brasiliense@-living_thing	-living_thing=3
@cold_mountain@-person	-person=1
@west_salem@-organization	-organization=1
@331@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@fair_oaks@-event	-event=12
@dream_house@-broadcast_program	-broadcast_program=9
@montgomery@-location	-location=923
@long_tall_sally@-organization	-organization=1
@military_attaché@-title	-title=37
@wicklow@-organization	-organization=153
@krona@-location	-location=6
@o'connor@-organization	-organization=1
@berkeley_open_infrastructure_for_network_computing@-product	-product=27
@inukami!@-broadcast_program	-broadcast_program=31
@prince_rupert@-person	-person=101
@straits_of_mackinac@-location	-location=149
@rsv@-living_thing	-living_thing=1
@british_and_irish_lions@-organization	-organization=670
@kappeln@-location	-location=36
@raptors@-living_thing	-living_thing=14
@boileau@-location	-location=1
@tweet@-internet-website	-internet-website=83
@midas@-organization	-organization=13
@belgrave@-organization	-organization=1
@posey@-location	-location=24
@palos@-broadcast_program	-broadcast_program=19
@parbhani@-location	-location=68
@joseph_e._johnston@-person	-person=371
@shout_at_the_devil@-art	-art=36
@aei@-organization	-organization=79
@chemistry@-organization	-organization=1
@retro@-product	-product=4
@der_spiegel@-internet-website	-internet-website=1
@susannah@-person	-person=13
@ricochet@-broadcast_program	-broadcast_program=1
@coles@-organization	-organization=241
@lovely_to_look_at@-broadcast_program	-broadcast_program=3
@pointer@-product	-product=3
@nri@-people-ethnicity	-people-ethnicity=25
@anglophones@-language	-language=12
@louie_ignacio@-broadcast_program	-broadcast_program=1
@wiltshire_wildlife_trust@-organization	-organization=22
@james_russo@-person	-person=72
@cassia@-location	-location=16
@el_camino@-product	-product=19
@vanessa@-person	-person=29
@british_and_irish_lions@-event	-event=1
@lafontaine@-location	-location=20
@souvenir@-person	-person=1
@john_sirica@-person	-person=24
@memphis_jug_band@-person	-person=44
@edward@-art	-art=5
@lesotho@-location	-location=1507
@coup@-person	-person=2
@bliss@-product	-product=2
@tom_verlaine@-art	-art=2
@fly@-location	-location=12
@president_of_tanzania@-title	-title=37
@the_wallflowers@-art	-art=2
@red_hook@-location	-location=42
@ultima@-organization	-organization=1
@malay@-person	-person=5
@carl_hayden@-person	-person=59
@john_stuart_mill@-person	-person=695
@de_tomaso@-product	-product=1
@vulcan@-organization	-organization=10
@pancho_barnes@-person	-person=29
@creek@-language	-language=3
@fleet@-organization	-organization=18
@worldwide@-broadcast_program	-broadcast_program=13
@the_animals_of_farthing_wood@-art	-art=2
@rabbi@-location	-location=6
@rona_munro@-person	-person=21
@clem_labine@-person	-person=28
@foxes@-art	-art=19
@anthrax@-art	-art=1
@forest_green@-organization	-organization=23
@charles_vi@-person	-person=167
@medina@-product	-product=4
@ashikaga_yoshiaki@-person	-person=44
@nykarleby@-event	-event=1
@jimmy_collins@-person	-person=58
@thayer@-location	-location=17
@epirus@-location	-location=953
@sichuan_province@-event	-event=1
@genoa@-title	-title=2
@duet_for_one@-art	-art=22
@frank_matcham@-person	-person=86
@204@-product	-product=9
@aarhus@-organization	-organization=6
@ministry@-person	-person=506
@ōito_line@-location	-location=42
@san_juan_bautista@-location	-location=52
@toano@-location	-location=26
@standpoint@-art	-art=39
@minneapolis_millers@-organization	-organization=183
@verden_an_der_aller@-location	-location=22
@georges@-event	-event=12
@fiasco@-event	-event=1
@zuiderzee@-event	-event=1
@john_mitchum@-person	-person=25
@lockout@-event	-event=142
@120@-product	-product=5
@singapore_national_football_team@-organization	-organization=90
@likhoslavlsky_district@-location	-location=36
@zondervan@-organization	-organization=176
@niccolò_machiavelli@-person	-person=380
@elmira@-location	-location=270
@kate_o'regan@-person	-person=24
@mann@-title	-title=1
@salar@-people-ethnicity	-people-ethnicity=50
@wingy_manone@-person	-person=56
@black_and_tan@-art	-art=2
@franklin_d._roosevelt@-location	-location=8
@stettin@-location	-location=114
@friedrich_von_hügel@-person	-person=20
@movie@-title	-title=2
@apostolic@-event	-event=13
@king_louis_ix@-person	-person=24
@arts@-title	-title=1
@united_states_polo_association@-organization	-organization=43
@luapula_river@-location	-location=37
@spadina@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@stowe@-location	-location=130
@raja@-living_thing	-living_thing=5
@ft@-art	-art=10
@saffron@-person	-person=16
@keds@-organization	-organization=22
@callahan@-location	-location=38
@cottonwood_river@-location	-location=51
@great_britain@-event	-event=9
@shah_alam@-location	-location=340
@la_serena@-food	-food=2
@fire_brigade@-title	-title=12
@bubbles@-product	-product=2
@rhett_miller@-person	-person=59
@prince_of_darkness@-art	-art=31
@kingdoms@-location	-location=3
@liss@-person	-person=1
@bas@-location	-location=2
@tarlac_city@-location	-location=76
@detroit_compuware_ambassadors@-organization	-organization=22
@lever_brothers@-location	-location=1
@hakka@-people-ethnicity	-people-ethnicity=262
@florey@-person	-person=1
@buffalo_creek@-location	-location=77
@merritt@-location	-location=86
@beautiful@-person	-person=1
@ne@-organization	-organization=4
@luján@-location	-location=30
@kevin_hill@-broadcast_program	-broadcast_program=59
@government_of_himachal_pradesh@-organization	-organization=20
@katha@-location	-location=8
@labour@-person	-person=2
@pericles,_prince_of_tyre@-art	-art=145
@bonnyrigg@-organization	-organization=1
@samiam@-person	-person=88
@odo@-person	-person=66
@u.s._post_office@-location	-location=16
@leribe_district@-location	-location=30
@dj_lethal@-person	-person=104
@montréal@-organization	-organization=8
@mark_bickley@-person	-person=26
@the_premiership@-broadcast_program	-broadcast_program=24
@depressaria_daucella@-living_thing	-living_thing=31
@tétouan@-event	-event=1
@belle_and_sebastian@-broadcast_program	-broadcast_program=20
@aklilu_habte-wold@-person	-person=33
@sabu@-art	-art=1
@worsley@-location	-location=135
@tenali_ramakrishna@-person	-person=18
@barbara_rose@-person	-person=26
@domino's_pizza@-organization	-organization=223
@to_heart@-product	-product=49
@mfa@-title	-title=1
@cixi@-person	-person=40
@north_western_railway@-location	-location=4
@frederick_j._conboy@-person	-person=26
@partner@-art	-art=52
@frogmore_house@-location	-location=24
@great_fish_river@-location	-location=40
@topaz@-art	-art=11
@onondaga@-organization	-organization=1
@talladega@-location	-location=257
@haig@-organization	-organization=12
@cheese@-food	-food=65
@richard_sanders@-person	-person=22
@wydad_casablanca@-organization	-organization=138
@the_voyage_of_the_dawn_treader@-broadcast_program	-broadcast_program=1
@harry_brown@-person	-person=25
@the_egoist@-art	-art=34
@olimpia@-art	-art=1
@hampshire@-organization	-organization=1599
@atlético-pr@-organization	-organization=40
@a@-living_thing	-living_thing=1
@mcdonough_school_of_business@-organization	-organization=37
@amsterdam@-transit	-transit=1
@último_guerrero@-person	-person=266
@alain@-people-ethnicity	-people-ethnicity=1
@ironside@-person	-person=7
@jérémie@-location	-location=71
@blackbird@-living_thing	-living_thing=29
@eurotunnel@-location	-location=1
@old@-event	-event=5
@rancocas_valley_regional_high_school@-organization	-organization=26
@vitus@-person	-person=31
@destry@-location	-location=2
@kings_of_convenience@-person	-person=49
@the_secret_life_of_us@-broadcast_program	-broadcast_program=152
@stewart@-broadcast_program	-broadcast_program=1
@t.g.i._friday's@-location	-location=83
@ulcers@-disease	-disease=39
@citation@-title	-title=2
@palms@-product	-product=1
@cbs_this_morning@-broadcast_program	-broadcast_program=190
@grime@-art	-art=2
@city_of_hope@-art	-art=18
@wetaskiwin@-location	-location=142
@72@-product	-product=4
@john_iv_laskaris@-person	-person=33
@hadlow@-location	-location=35
@cool_hand_luke@-art	-art=113
@antelope_island@-location	-location=34
@ondine@-art	-art=51
@brt@-organization	-organization=8
@ayala@-person	-person=4
@bleak_house@-broadcast_program	-broadcast_program=80
@ronald_syme@-person	-person=64
@sverdlovsk@-location	-location=263
@brunei_bay@-location	-location=81
@commerce_department@-organization	-organization=22
@convention_people's_party@-organization	-organization=91
@mopti@-location	-location=78
@hugo@-computer-programming_language	-computer-programming_language=1
@residents@-people-ethnicity	-people-ethnicity=1
@212@-art	-art=21
@red_oak@-living_thing	-living_thing=62
@charlotte_gray@-art	-art=44
@tala@-location	-location=18
@new_york_metropolitan_area@-location	-location=2
@liverpool_kirkdale@-location	-location=22
@husbands@-art	-art=14
@groningen@-location	-location=1155
@tank_johnson@-person	-person=22
@pl@-language	-language=40
@nomad@-location	-location=1
@iceland@-art	-art=3
@consumer_electronics_association@-organization	-organization=79
@gnu@-living_thing	-living_thing=8
@shaun@-broadcast_program	-broadcast_program=1
@ns@-person	-person=2
@queen_anne@-event	-event=1
@jacobean@-event	-event=151
@cable@-transit	-transit=1
@the_untouchables@-art	-art=114
@caro@-location	-location=28
@ridge@-location	-location=92
@athenæum@-art	-art=12
@main_south@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@jaya@-language	-language=1
@catacombs@-location	-location=16
@producer@-person	-person=1
@caps_united@-organization	-organization=26
@graham_johnson@-person	-person=39
@keith_sinclair@-person	-person=27
@services@-title	-title=2
@wrexham,_mold_and_connah's_quay_railway@-organization	-organization=26
@chiron@-product	-product=1
@against_all_odds@-organization	-organization=2
@tibetan_plateau@-location	-location=252
@czersk@-location	-location=128
@liberal_government@-event	-event=4
@peter_sarsgaard@-person	-person=163
@imola@-organization	-organization=1
@dunlop@-food	-food=1
@bishop_of_london@-title	-title=632
@philadelphia@-organization	-organization=900
@wi@-location	-location=75
@godzilla@-product	-product=2
@hms_sultan@-product	-product=16
@ski@-person	-person=1
@palafrugell@-location	-location=45
@pipeline@-art	-art=10
@hollywood@-event	-event=2
@calcutta@-person	-person=2
@clean@-person	-person=1
@the_brave_little_toaster@-art	-art=22
@brittany_curran@-person	-person=28
@king_of_england@-title	-title=2
@ripple@-location	-location=5
@drugs@-disease	-disease=3
@jock_mahoney@-person	-person=85
@serov@-person	-person=8
@cupid@-person	-person=9
@fourth@-body_part	-body_part=5
@eternity@-person	-person=1
@peter_billingsley@-person	-person=40
@ruff@-living_thing	-living_thing=44
@turkish_state_theatres@-organization	-organization=20
@ireland@-people-ethnicity	-people-ethnicity=21
@manuel_pellegrini@-person	-person=83
@tim_floyd@-person	-person=47
@ken_lo@-person	-person=32
@trumpet@-location	-location=1
@japelaq_district@-location	-location=50
@here_i_go_again@-person	-person=1
@last_night@-art	-art=60
@navy_island@-location	-location=33
@guru@-person	-person=143
@westminster,_california@-location	-location=57
@contempt@-art	-art=20
@shire@-person	-person=4
@phoenician@-location	-location=12
@abc_radio@-broadcast_network	-broadcast_network=65
@david_tua@-person	-person=68
@hungarian@-location	-location=4828
@dayton's@-location	-location=2
@domestic@-title	-title=12
@yakama@-people-ethnicity	-people-ethnicity=73
@dallas_rangers@-organization	-organization=26
@fl@-location	-location=99
@vincent_kok@-person	-person=32
@daily_mail@-internet-website	-internet-website=1
@avatar@-organization	-organization=17
@new_south_wales@-product	-product=1
@2002_games@-event	-event=30
@savin_hill@-location	-location=22
@doomtree@-art	-art=3
@holtville@-location	-location=26
@vivid@-event	-event=1
@grafton@-product	-product=13
@scarlets@-organization	-organization=301
@scandinavia@-event	-event=2
@sarma@-food	-food=31
@romsey@-person	-person=1
@sam_katzman@-person	-person=81
@september_1@-event	-event=2
@paul_karrer@-person	-person=24
@his_holiness@-title	-title=27
@johnny_isakson@-person	-person=78
@celebrity_big_brother@-broadcast_program	-broadcast_program=128
@departamento@-location	-location=25
@steel_curtain@-event	-event=1
@catalan_company@-organization	-organization=87
@of_the_same_name@-event	-event=4
@gatchinsky_district@-location	-location=40
@barnes@-product	-product=1
@love_is_a_four_letter_word@-broadcast_program	-broadcast_program=12
@south_hill_park@-location	-location=22
@ace@-title	-title=174
@cherchesov@-person	-person=50
@david_hatcher_childress@-person	-person=23
@nene@-product	-product=1
@framingham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=55
@central_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=206
@étienne_marcel@-person	-person=26
@new_tricks@-art	-art=4
@pipe_organ@-product	-product=28
@norris@-organization	-organization=5
@carlyle@-person	-person=54
@cabanatuan@-event	-event=2
@ulrich_seidl@-person	-person=33
@milton_cross@-person	-person=21
@kwara@-location	-location=20
@emu@-living_thing	-living_thing=84
@erlanger@-event	-event=1
@red_cross@-location	-location=3
@st._thomas_the_apostle@-person	-person=23
@socialist_party_of_canada@-organization	-organization=55
@third_division@-event	-event=13
@international_mountain_bicycling_association@-organization	-organization=24
@eastern_orthodox@-organization	-organization=11
@pruszcz_gdański@-location	-location=196
@boca_chica@-location	-location=44
@national_conservatory_of_music@-location	-location=1
@emily_hughes@-person	-person=24
@catholic@-people-ethnicity	-people-ethnicity=4
@ted_kulongoski@-person	-person=116
@ken_reardon@-person	-person=26
@lower_canada_college@-organization	-organization=43
@rock_follies@-art	-art=1
@danny_whitten@-person	-person=45
@cauldron@-person	-person=17
@geoff_duke@-person	-person=39
@rich_man,_poor_man@-art	-art=32
@cadmus@-location	-location=1
@5@-location	-location=61
@elaine@-location	-location=15
@edward_thomas@-person	-person=118
@santarcangelo@-organization	-organization=29
@lenox_avenue@-location	-location=41
@2014_world_cup_qualifiers@-event	-event=33
@fox_network@-broadcast_program	-broadcast_program=1
@belleville@-location	-location=508
@bonner_county,_idaho@-location	-location=27
@the_big_sky@-art	-art=22
@buddy_jewell@-art	-art=4
@ksc@-organization	-organization=3
@duets@-art	-art=70
@lan_yu@-art	-art=12
@lawyer@-title	-title=94
@high_museum_of_art@-location	-location=156
@bmtc@-organization	-organization=30
@dean_of_the_chapel_royal@-location	-location=1
@priests@-people-ethnicity	-people-ethnicity=1
@the_dictator@-person	-person=1
@girls_against_boys@-art	-art=4
@herrin@-location	-location=20
@josy_barthel@-person	-person=22
@peterson@-person	-person=7
@impressions@-person	-person=7
@the_last_seduction@-art	-art=26
@clapham_junction@-broadcast_program	-broadcast_program=21
@comerica@-organization	-organization=29
@cto@-organization	-organization=2
@kevin_von_erich@-person	-person=52
@georgetown_university_medical_center@-organization	-organization=1
@laval@-person	-person=7
@dhobi_ghat@-art	-art=21
@san_ildefonso@-location	-location=56
@somers_town,_london@-location	-location=20
@fort_detroit@-location	-location=125
@awadh@-location	-location=343
@bbc@-product	-product=3
@kings@-location	-location=173
@falkirk_west@-event	-event=1
@guitar@-art	-art=13
@duke_of_aquitaine@-title	-title=155
@brave_new_world@-art	-art=317
@that's_life@-art	-art=63
@radley@-location	-location=43
@hate_eternal@-person	-person=78
@zephyr@-organization	-organization=1
@moors@-location	-location=11
@australian@-people-ethnicity	-people-ethnicity=458
@media@-art	-art=5
@abyssinia@-product	-product=4
@buttercup@-living_thing	-living_thing=30
@midnight_special@-art	-art=46
@roman@-language	-language=1
@bloodstone@-person	-person=26
@eleusis@-product	-product=2
@kyrgyz_language@-language	-language=26
@pembroke,_north_carolina@-location	-location=21
@summer_garden@-location	-location=55
@communication@-art	-art=10
@arcadia@-product	-product=13
@stationers_company@-organization	-organization=47
@jelena_kostanić_tošić@-person	-person=26
@lord_napier@-person	-person=13
@fort_steilacoom@-location	-location=32
@e55@-location	-location=61
@leonardo_duque@-person	-person=26
@jamie_mckelvie@-person	-person=27
@dave_winfield@-person	-person=182
@silvia_pinal@-person	-person=71
@greta@-event	-event=3
@zondervan@-person	-person=1
@homosassa@-living_thing	-living_thing=3
@canonical@-art	-art=52
@luc_bourdon@-person	-person=24
@bellwood@-person	-person=1
@erika_heynatz@-person	-person=24
@g7@-organization	-organization=134
@richard_dunwoody@-person	-person=52
@kosjerić@-location	-location=32
@tony_wakeford@-person	-person=31
@olm@-living_thing	-living_thing=3
@fractured@-person	-person=10
@walker@-art	-art=23
@chaim_pinchas_scheinberg@-person	-person=24
@q_theatre@-location	-location=29
@denning@-location	-location=14
@frederick_county,_maryland@-location	-location=143
@low@-product	-product=1
@hsv@-living_thing	-living_thing=6
@him_law@-person	-person=26
@wilberforce@-person	-person=16
@motivation@-person	-person=7
@los_angeles_kings@-location	-location=1
@vitoria@-person	-person=1
@aleksandr_tvardovsky@-person	-person=25
@vox@-internet-website	-internet-website=7
@prva_hnl@-organization	-organization=645
@coulsdon@-location	-location=121
@station@-location	-location=582
@parallels@-art	-art=13
@duke_university_school_of_law@-organization	-organization=116
@margaret_i_of_denmark@-person	-person=75
@reinhardt@-person	-person=18
@hanoverian@-location	-location=26
@satyr@-living_thing	-living_thing=1
@wild_honey@-food	-food=1
@thus_spoke_zarathustra@-art	-art=82
@ytv@-broadcast_network	-broadcast_network=469
@north_yorkshire@-location	-location=3148
@athol@-location	-location=65
@alfred_kerr@-person	-person=24
@roosevelt_sykes@-person	-person=75
@daniel_wilson@-person	-person=25
@augustenborg@-location	-location=23
@faze@-person	-person=23
@calvert@-product	-product=1
@st_marylebone@-organization	-organization=1
@dongguan@-location	-location=218
@perizoma_hydrata@-living_thing	-living_thing=29
@rama_ii@-art	-art=15
@wu_ding@-person	-person=31
@jane's_addiction@-person	-person=502
@odette@-person	-person=2
@ned_jarrett@-person	-person=129
@kowloon_walled_city@-location	-location=32
@car@-product	-product=7
@marlborough@-person	-person=55
@iberian@-people-ethnicity	-people-ethnicity=148
@flower@-living_thing	-living_thing=7
@andrés_pico@-person	-person=61
@of_the_same_title@-product	-product=1
@fabricio_oberto@-person	-person=34
@nelson_cuevas@-person	-person=24
@prague@-organization	-organization=41
@myra@-location	-location=8
@trinidad@-location	-location=2963
@ram_sampath@-person	-person=36
@crenshaw@-location	-location=14
@summer_of_love@-event	-event=144
@ceylon@-title	-title=1
@east_of_england@-location	-location=241
@vienna_psychoanalytic_society@-organization	-organization=21
@detroit@-person	-person=6
@goito@-location	-location=25
@wolves_in_the_throne_room@-art	-art=1
@saint_pierre_and_miquelon@-location	-location=259
@lilith@-event	-event=1
@gallery@-location	-location=5
@ankhiyon_ke_jharokhon_se@-art	-art=31
@princess@-product	-product=32
@212@-location	-location=10
@aswan@-location	-location=252
@simeon@-location	-location=5
@das_racist@-person	-person=83
@strange@-broadcast_program	-broadcast_program=27
@flagship@-organization	-organization=1
@rosmalen@-event	-event=2
@surrey_county_intermediate_league_(western)@-organization	-organization=36
@in@-organization	-organization=1
@niccolai@-person	-person=89
@melissa_o'neil@-person	-person=28
@red_simpson@-person	-person=35
@roundabout@-organization	-organization=2
@tonight@-art	-art=114
@fantastic_four@-broadcast_program	-broadcast_program=132
@vida_blue@-art	-art=3
@george_white@-person	-person=25
@salon@-location	-location=4
@woodberry_forest_school@-organization	-organization=56
@rossignol@-organization	-organization=31
@bora_đorđević@-person	-person=82
@cohen@-language	-language=1
@_@-language	-language=10
@french_community@-location	-location=39
@goanna@-living_thing	-living_thing=20
@first_division@-person	-person=1
@maurice_blackburn@-person	-person=30
@pleven@-person	-person=1
@michael_peterson@-art	-art=4
@mickaël_piétrus@-person	-person=33
@shall_we_dance?@-art	-art=60
@viggo_jensen@-person	-person=27
@beara_peninsula@-location	-location=36
@eels@-person	-person=176
@edward_lucas@-person	-person=20
@forget-me-not@-art	-art=1
@santa_clara@-location	-location=397
@j._hoberman@-person	-person=92
@abhidharma-samuccaya@-person	-person=1
@areopagus@-location	-location=5
@bob_birch@-person	-person=20
@michael_peterson@-person	-person=31
@kwazulu-natal@-location	-location=1291
@corduroy@-art	-art=36
@vince_edwards@-person	-person=80
@kevin_mitchell@-person	-person=91
@sir_george_seymour@-product	-product=16
@fordham@-organization	-organization=77
@tag@-title	-title=1
@sabian@-organization	-organization=84
@kansas_city_cowboys@-event	-event=1
@hangal@-location	-location=19
@coretta_scott_king@-award	-award=1
@previous_output@-event	-event=93
@coorparoo@-organization	-organization=4
@trl@-finance-currency	-finance-currency=3
@cuiabá@-organization	-organization=10
@stigmella_carpinella@-living_thing	-living_thing=23
@canonical@-title	-title=1
@doulougou_department@-location	-location=35
@right_round@-art	-art=62
@doolittle@-person	-person=3
@2004_election@-event	-event=373
@masaya@-organization	-organization=12
@chemung@-location	-location=119
@albany,_georgia@-location	-location=312
@game@-food	-food=152
@tokugawa@-person	-person=9
@sangam@-location	-location=6
@shackleton@-art	-art=9
@the_big_sleep@-art	-art=142
@livonian@-language	-language=43
@bbm@-product	-product=3
@royal_canadian_legion@-organization	-organization=164
@raspberry@-living_thing	-living_thing=6
@fame@-organization	-organization=1
@antitrust_division@-organization	-organization=31
@university_of_the_south_pacific@-organization	-organization=198
@making_waves@-broadcast_program	-broadcast_program=26
@canadian_international@-event	-event=15
@q@-art	-art=23
@greyhound_lines@-organization	-organization=309
@xtreme_soccer_league@-organization	-organization=43
@sedan@-product	-product=143
@idaho_falls@-organization	-organization=4
@thrust@-art	-art=13
@bishop_mcnamara_high_school@-organization	-organization=28
@norfolk,_connecticut@-location	-location=27
@gianni_agnelli@-person	-person=97
@armin_veh@-person	-person=26
@victoria_tennant@-person	-person=46
@rehab@-person	-person=30
@president_pro_tempore_of_the_senate@-title	-title=65
@yellow_fever@-disease	-disease=66
@soundtrack_album@-art	-art=127
@watanabe@-person	-person=58
@lexington@-event	-event=20
@xi@-art	-art=5
@royal@-organization	-organization=24
@yola@-location	-location=54
@texas_state_senator@-organization	-organization=24
@roslyn@-organization	-organization=1
@muhammad_bin_tughluq@-art	-art=2
@hatfield_chase@-location	-location=29
@bregalnica@-organization	-organization=1
@george_kottaras@-person	-person=30
@arcángel@-person	-person=45
@made_in_america@-art	-art=53
@mvp@-organization	-organization=8
@joseph_lawrence@-person	-person=20
@journal_citation_reports@-art	-art=1919
@nkongsamba@-location	-location=32
@donald_healey@-organization	-organization=1
@cake_boss@-broadcast_program	-broadcast_program=54
@rhein-neckar_löwen@-organization	-organization=49
@ina@-organization	-organization=44
@new_orleans,_la@-organization	-organization=1
@kreva@-person	-person=17
@terry_knight_and_the_pack@-person	-person=23
@slime@-broadcast_program	-broadcast_program=2
@brothers_in_law@-art	-art=13
@commentator@-title	-title=74
@championship_stakes@-event	-event=20
@rama@-person	-person=1
@world_lacrosse_championship@-event	-event=89
@n1@-product	-product=2
@pollard@-location	-location=2
@jessicka@-person	-person=51
@freak@-art	-art=24
@airborne@-organization	-organization=3
@levan@-location	-location=10
@xfce@-product	-product=105
@guide@-art	-art=48
@eldkvarn@-person	-person=14
@lincolnshire,_illinois@-location	-location=47
@hemingway's_adventures_of_a_young_man@-art	-art=20
@smothers_brothers@-broadcast_program	-broadcast_program=1
@300_metre_military_rifle,_three_positions@-event	-event=21
@meet_the_browns@-art	-art=36
@montferrand@-location	-location=9
@genie@-art	-art=11
@kc@-art	-art=5
@act@-broadcast_network	-broadcast_network=1
@sogyal_rinpoche@-person	-person=40
@magdeburg@-event	-event=7
@lorca@-organization	-organization=4
@ursulines@-organization	-organization=88
@indian_national_army@-organization	-organization=243
@urvashi@-god	-god=37
@alfonso_ii@-person	-person=146
@kim_fowley@-person	-person=187
@richard_robinson@-person	-person=22
@k'iche'@-people-ethnicity	-people-ethnicity=48
@georges@-art	-art=6
@on_the_road@-location	-location=6
@james_h._billington@-person	-person=29
@r._kelly@-person	-person=1078
@orange_high_school@-location	-location=1
@toney_anaya@-person	-person=22
@islamic_relief@-organization	-organization=30
@the_lovers@-person	-person=14
@vanessa@-art	-art=42
@ix@-medicine-drug	-medicine-drug=7
@pacific_islander@-person	-person=1
@li_mu@-person	-person=26
@cathedral_city@-location	-location=41
@gazetteer@-art	-art=19
@solar_system@-art	-art=1
@sapporo_municipal_subway@-transit	-transit=58
@kunama@-language	-language=7
@cuito_cuanavale@-location	-location=31
@chi_chi_larue@-person	-person=63
@lajan_district@-location	-location=67
@windsbacher_knabenchor@-person	-person=38
@b.b.a.@-education-educational_degree	-education-educational_degree=36
@plymouth,_devonport_and_south_western_junction_railway@-organization	-organization=38
@venice,_florida@-location	-location=68
@montego_bay@-art	-art=14
@belorussian@-location	-location=12
@the_answer@-person	-person=45
@lungs@-art	-art=46
@sonic@-product	-product=16
@charlie_higson@-person	-person=116
@pcs@-product	-product=142
@american_recordings@-art	-art=21
@karlsruhe@-organization	-organization=34
@saint-laurent@-person	-person=1
@langon@-location	-location=20
@souvenir@-art	-art=28
@archipelago@-finance-stock_exchange	-finance-stock_exchange=2
@the_naked_and_the_dead@-art	-art=61
@marcia_tucker@-person	-person=21
@neighborhoods_in_alexandria@-location	-location=48
@taba@-organization	-organization=14
@kerch@-location	-location=206
@luni_river@-location	-location=20
@matheran@-location	-location=1
@meppen@-location	-location=20
@claremont@-location	-location=269
@tobago@-event	-event=2
@group_therapy@-medicine-medical_treatment	-medicine-medical_treatment=12
@one@-broadcast_program	-broadcast_program=2
@secret_service@-broadcast_program	-broadcast_program=12
@widespread_panic@-art	-art=4
@hendrik_willem_van_loon@-person	-person=37
@metaxmeste_phrygialis@-living_thing	-living_thing=21
@nathan_hale@-organization	-organization=2
@oh,_boy!@-broadcast_program	-broadcast_program=2
@cieszyn_silesia@-location	-location=380
@wolf_lake@-location	-location=14
@dour@-location	-location=20
@simcity_4@-product	-product=33
@elsterwerda@-location	-location=23
@8th@-person	-person=1
@p@-organization	-organization=3
@venustiano_carranza@-person	-person=270
@thane@-person	-person=1
@ruse@-location	-location=4
@between_the_lines@-broadcast_program	-broadcast_program=66
@île_de_france@-product	-product=3
@nikiforov@-person	-person=71
@e._phillips_fox@-person	-person=23
@coburg@-organization	-organization=136
@northants@-organization	-organization=27
@acid@-chemistry	-chemistry=1
@the_robber_bridegroom@-art	-art=36
@rock_star_supernova@-person	-person=35
@arba_minch@-location	-location=23
@hershey_wildcats@-organization	-organization=56
@us_190@-location	-location=31
@val_gielgud@-person	-person=20
@vimercate@-location	-location=36
@carl_esmond@-person	-person=47
@emirati@-organization	-organization=1
@the_velvet_underground@-art	-art=21
@ofm@-organization	-organization=40
@royal_mail@-organization	-organization=639
@battle_of_el_alamein@-location	-location=1
@deer_creek_township@-location	-location=23
@griqualand_west@-event	-event=1
@aldenham@-organization	-organization=3
@new_line@-location	-location=1
@dcl@-education-educational_degree	-education-educational_degree=141
@dubai@-art	-art=5
@taffy@-food	-food=26
@hartford_wolf_pack@-organization	-organization=198
@jefferson@-person	-person=185
@prince@-product	-product=12
@tcm@-broadcast_network	-broadcast_network=2
@total_recall@-broadcast_program	-broadcast_program=3
@notre_dame_academy@-organization	-organization=36
@watch@-broadcast_network	-broadcast_network=64
@king_ping_of_zhou@-person	-person=26
@the_normal@-person	-person=25
@asianet@-organization	-organization=140
@templeton@-location	-location=60
@watchmen@-art	-art=521
@kingdom_of_the_lombards@-people-ethnicity	-people-ethnicity=1
@moorcroft@-location	-location=9
@machiko_soga@-person	-person=26
@paradiso@-art	-art=60
@iwaki@-broadcast_program	-broadcast_program=1
@nagavali_river@-location	-location=21
@stockton@-person	-person=1
@jr@-person	-person=10
@rhin@-location	-location=20
@it's_garry_shandling's_show@-broadcast_program	-broadcast_program=110
@northwestern_ontario@-location	-location=152
@hamlet@-person	-person=15
@tangier@-location	-location=742
@belgium@-title	-title=6
@belo_horizonte@-location	-location=1053
@sonic_the_hedgehog_series@-product	-product=42
@homs@-event	-event=3
@nashua@-location	-location=209
@hellenic@-language	-language=6
@dessel@-location	-location=25
@green_zone@-art	-art=35
@nerja@-location	-location=28
@ridgeway@-location	-location=77
@stafford@-location	-location=762
@tsz_wan_shan@-location	-location=29
@bent_fabric@-person	-person=21
@softball@-organization	-organization=8
@cerdanya@-location	-location=120
@bayburt_province@-location	-location=182
@puli@-living_thing	-living_thing=15
@enigma_variations@-art	-art=86
@magnesia@-location	-location=91
@deal@-person	-person=2
@putna_river@-location	-location=52
@church_of_christ@-location	-location=8
@bishop_auckland@-location	-location=13
@mel_blanc@-person	-person=594
@problem@-person	-person=58
@the_state@-art	-art=57
@regis_high_school@-organization	-organization=65
@guido_cavalcanti@-person	-person=44
@radio_k.a.o.s.@-art	-art=34
@nash@-location	-location=78
@manistee_river@-location	-location=36
@raja_rani@-art	-art=25
@made_in_dagenham@-art	-art=42
@terry_fox@-location	-location=3
@de_ruyter@-person	-person=9
@ralph_michael@-person	-person=46
@tobacco@-living_thing	-living_thing=6
@stan_smith@-product	-product=1
@diamonds@-art	-art=87
@hyūga@-location	-location=19
@leixões_s.c.@-organization	-organization=57
@filmmaker@-title	-title=79
@dirty_three@-person	-person=137
@sui@-language	-language=5
@simon_wincer@-person	-person=44
@kleist@-art	-art=1
@missouri_pacific_railroad@-organization	-organization=335
@napoleonic_wars@-person	-person=1
@shirakawa@-location	-location=49
@king_missile@-art	-art=7
@illy@-organization	-organization=11
@male@-art	-art=3
@shanghai_pudong_international_airport@-location	-location=97
@triangle@-art	-art=18
@mika_boorem@-person	-person=40
@the_princess_anne@-person	-person=50
@daniele_nardello@-person	-person=26
@coach@-broadcast_program	-broadcast_program=140
@101@-organization	-organization=4
@painting@-product	-product=116
@sappho@-art	-art=4
@williamstown_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=36
@adele@-person	-person=814
@network@-location	-location=1
@michael_schur@-person	-person=120
@ciego_de_ávila@-organization	-organization=3
@milk_and_honey@-person	-person=14
@itv@-product	-product=1
@saint_vincent@-organization	-organization=1
@oscar_wenderoth@-person	-person=21
@daniele_crespi@-person	-person=20
@frogger@-product	-product=112
@arion@-art	-art=1
@wall-e@-art	-art=210
@alliance_high_school@-location	-location=2
@hector_calma@-person	-person=32
@glasgow,_missouri@-location	-location=28
@montana@-event	-event=8
@alsatian@-product	-product=1
@meander@-location	-location=25
@miss_texas_usa@-event	-event=60
@blackthorn@-location	-location=4
@hallowicked@-person	-person=65
@gospić@-event	-event=3
@osseo@-location	-location=24
@a_dangerous_method@-art	-art=35
@pedro@-art	-art=11
@port_fairy@-product	-product=2
@baruch@-organization	-organization=2
@pawnee@-location	-location=45
@reykjavík@-finance-stock_exchange	-finance-stock_exchange=1
@arctic_tern@-product	-product=3
@klymaxx@-person	-person=58
@station_to_station@-event	-event=1
@north_carolina_a&t@-organization	-organization=20
@bustos_media@-organization	-organization=27
@ladin@-language	-language=263
@norwegian_nobel_institute@-location	-location=35
@pineapple@-food	-food=47
@kama@-location	-location=11
@cake@-food	-food=1
@hammer@-product	-product=4
@labour_government@-person	-person=3
@national_team@-location	-location=1
@annapurna@-person	-person=5
@stretford@-location	-location=190
@lys@-person	-person=1
@the_romans@-location	-location=18
@sawyer@-location	-location=37
@duck_mountain_provincial_park@-location	-location=30
@lord_buckley@-person	-person=50
@frigg@-organization	-organization=35
@laird@-person	-person=10
@ned_kelly@-art	-art=70
@tilburg@-location	-location=481
@deputies@-organization	-organization=18
@janus@-computer-programming_language	-computer-programming_language=2
@gmina_cekcyn@-location	-location=62
@uttar_pradesh@-organization	-organization=51
@kacey_ainsworth@-person	-person=48
@imperial_palace@-art	-art=1
@crumlin@-location	-location=57
@palo_alto_county@-location	-location=31
@loja@-organization	-organization=1
@roosevelt@-product	-product=1
@bahraich@-location	-location=52
@lark@-organization	-organization=1
@exhibition@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@berga@-location	-location=56
@gorgonzola@-food	-food=29
@vince_lombardi@-person	-person=327
@chasing_pavements@-art	-art=26
@shoah@-event	-event=17
@wuxi@-language	-language=2
@only_you@-art	-art=101
@chaska@-organization	-organization=2
@return_to_treasure_island@-broadcast_program	-broadcast_program=12
@vicky_the_viking@-broadcast_program	-broadcast_program=24
@lincoln's@-location	-location=3
@christ's@-god	-god=11
@philadelphia_bulldogs@-organization	-organization=20
@gmina_markusy@-location	-location=25
@the_gathering@-broadcast_program	-broadcast_program=14
@homebase@-art	-art=11
@silver_bullet@-art	-art=25
@shooting@-title	-title=3
@cream@-organization	-organization=38
@sarnaki@-location	-location=31
@tweety@-person	-person=162
@people's_deputy_of_ukraine@-organization	-organization=2
@sackville@-location	-location=119
@british_and_irish_lions@-living_thing	-living_thing=1
@stallion@-living_thing	-living_thing=14
@festival@-location	-location=2
@school@-location	-location=10
@bienville@-location	-location=33
@the_gathering@-person	-person=133
@steelers@-organization	-organization=85
@usain_bolt@-person	-person=283
@macaw@-living_thing	-living_thing=42
@catherine_frot@-person	-person=47
@judy_moody_and_the_not_bummer_summer@-art	-art=32
@the_apostle@-art	-art=46
@hungarian@-language	-language=2460
@ili@-location	-location=32
@st_giles@-person	-person=13
@eugenio_finardi@-person	-person=22
@idaho@-art	-art=1
@austrian_emperor@-person	-person=8
@siófok@-organization	-organization=13
@jean_clouet@-person	-person=28
@lift@-event	-event=8
@beans@-food	-food=10
@all_together_now@-broadcast_program	-broadcast_program=19
@about_a_girl@-art	-art=36
@angut-e_gharbi_rural_district@-location	-location=79
@baby@-product	-product=7
@please_sir!@-broadcast_program	-broadcast_program=48
@mobarakeh_county@-location	-location=54
@norrköping@-organization	-organization=16
@mordecai_richler@-person	-person=201
@the_dick_powell_show@-broadcast_program	-broadcast_program=52
@new_delhi@-organization	-organization=4
@visva-bharati_university@-organization	-organization=117
@king's@-title	-title=6
@bayswater@-location	-location=277
@avia@-product	-product=1
@asiago-dlr_asteroid_survey@-organization	-organization=90
@jason_pierce@-person	-person=46
@st_saviour@-location	-location=20
@rebel@-organization	-organization=9
@bachelor_of_design@-education-educational_degree	-education-educational_degree=20
@nia@-person	-person=1
@kenyatta_university@-organization	-organization=54
@yao@-people-ethnicity	-people-ethnicity=113
@south_america@-organization	-organization=22
@goh_chok_tong@-person	-person=217
@arundel@-location	-location=336
@titanium@-chemistry	-chemistry=95
@kossuth@-location	-location=18
@cassiano_dal_pozzo@-person	-person=32
@pilot@-person	-person=52
@jeff_mullins@-person	-person=21
@casco@-location	-location=36
@llandow@-event	-event=3
@united_nations_foundation@-organization	-organization=75
@prima_games@-organization	-organization=32
@i@-body_part	-body_part=2
@pankrác_prison@-location	-location=30
@xiang_yun@-person	-person=74
@the_public_interest@-art	-art=31
@moreirense@-organization	-organization=59
@baby_doll@-art	-art=52
@sainte-chapelle@-location	-location=106
@southern_cameroons@-location	-location=53
@sauk@-language	-language=2
@blood_wedding@-art	-art=51
@fury@-organization	-organization=6
@pensacola@-location	-location=569
@ojai@-location	-location=53
@smithers@-location	-location=79
@vilnius@-organization	-organization=2
@jacques_attali@-person	-person=48
@josé_ingenieros@-person	-person=22
@serbian@-internet-website	-internet-website=1
@canons_park@-location	-location=23
@athena@-art	-art=5
@omaha@-language	-language=1
@page@-person	-person=74
@sow@-product	-product=1
@nes@-disease	-disease=3
@annapurna@-god	-god=1
@beechcraft_king_air@-product	-product=63
@šiauliai@-organization	-organization=28
@disney's@-person	-person=6
@person_county,_north_carolina@-location	-location=32
@sae_international@-organization	-organization=45
@diablo_range@-location	-location=128
@men's_team@-organization	-organization=15
@invasion_of_the_body_snatchers@-art	-art=155
@dirt@-broadcast_program	-broadcast_program=83
@gospel_of_the_hebrews@-art	-art=44
@sioux@-people-ethnicity	-people-ethnicity=887
@velikiye_luki@-location	-location=89
@devon_county_cricket_club@-organization	-organization=21
@chaozhou@-language	-language=3
@bridgeton,_missouri@-location	-location=23
@the_world_is_not_enough@-art	-art=198
@ratatouille@-product	-product=4
@ims@-organization	-organization=11
@ordos@-people-ethnicity	-people-ethnicity=4
@bure@-language	-language=1
@rascal@-art	-art=27
@hugo_young@-person	-person=22
@hottentots-holland@-location	-location=27
@british_shorthair@-living_thing	-living_thing=26
@success@-art	-art=11
@paul_raymond@-person	-person=72
@frederick_forsyth@-person	-person=209
@angel_of_death@-broadcast_program	-broadcast_program=4
@scioto_township@-location	-location=22
@bournemouth@-location	-location=1425
@west_hartlepool@-organization	-organization=49
@1964_olympics@-event	-event=56
@vermillion_county,_indiana@-location	-location=24
@solaris@-person	-person=7
@boys_will_be_boys@-art	-art=23
@acadian_french@-people-ethnicity	-people-ethnicity=1
@oreo@-art	-art=2
@the_undisputed_truth@-person	-person=43
@fleming@-people-ethnicity	-people-ethnicity=37
@marlin@-art	-art=1
@july_26@-time	-time=225
@kozani@-location	-location=239
@ukraine@-people-ethnicity	-people-ethnicity=8
@nehru_place@-location	-location=20
@antietam@-product	-product=3
@dragons@-product	-product=1
@westminster_kennel_club_dog_show@-event	-event=107
@udine@-location	-location=702
@jeremy_horn@-person	-person=52
@pittsburg@-location	-location=129
@the_boston_strangler@-art	-art=24
@sand_springs,_oklahoma@-location	-location=24
@wickham@-person	-person=2
@marion@-living_thing	-living_thing=1
@i'll_stand_by_you@-art	-art=45
@mercator@-organization	-organization=21
@saint_helena_and_dependencies@-location	-location=43
@kana@-person	-person=67
@influenza@-medicine-drug	-medicine-drug=1
@samangan_province@-location	-location=38
@canyon_high_school@-organization	-organization=43
@eskimo_joe@-art	-art=1
@masami_ōbari@-person	-person=26
@under_suspicion@-art	-art=19
@swift@-art	-art=1
@wgbh_boston@-person	-person=30
@supreme_soviet@-organization	-organization=79
@charles@-location	-location=92
@birmingham_city@-organization	-organization=2518
@presence@-art	-art=31
@edgar_tekere@-person	-person=25
@meursault@-person	-person=14
@secretary@-organization	-organization=5
@razorback@-art	-art=18
@glass_house@-location	-location=32
@nuts@-art	-art=57
@locke@-location	-location=16
@corpus_christi@-organization	-organization=30
@okwawu_united@-organization	-organization=21
@missolonghi@-event	-event=3
@bishop@-location	-location=136
@balikpapan@-event	-event=33
@manchu@-language	-language=267
@2004_african_cup_of_nations@-event	-event=77
@government_of_canada@-location	-location=4
@kerch_strait@-location	-location=45
@moltke@-person	-person=23
@edmonton@-transit	-transit=3
@below@-person	-person=17
@anselm_of_laon@-person	-person=30
@f4@-art	-art=2
@veikkausliiga@-organization	-organization=716
@patriarch_of_constantinople@-title	-title=149
@fukushima_daiichi_nuclear_disaster@-event	-event=202
@season@-event	-event=467
@middle_irish@-language	-language=101
@vitória_de_guimarães@-organization	-organization=294
@platypus@-person	-person=11
@pretenders@-art	-art=10
@dundalk@-location	-location=97
@leonard_teale@-person	-person=36
@worldwide@-organization	-organization=2
@nab_show@-organization	-organization=4
@bse@-organization	-organization=2
@vauxhall@-location	-location=303
@garsington@-organization	-organization=1
@mane@-organization	-organization=2
@frank_cummins@-person	-person=24
@titans@-organization	-organization=37
@abra@-location	-location=103
@provost@-person	-person=1
@klickitat@-location	-location=31
@native_american_church@-religion-religion	-religion-religion=86
@rushworth@-organization	-organization=2
@arco@-person	-person=3
@soul@-location	-location=5
@conwy@-location	-location=291
@levski@-organization	-organization=35
@sengoku@-product	-product=5
@the_avengers@-person	-person=3
@fisher@-product	-product=2
@marsa@-location	-location=58
@götz_friedrich@-person	-person=39
@viscount_melbourne@-person	-person=8
@the_telegraph@-art	-art=500
@if—@-art	-art=32
@jamboree@-location	-location=1
@ricardo_sá_pinto@-person	-person=23
@klausen@-location	-location=29
@taboo@-broadcast_program	-broadcast_program=16
@chip@-computer-programming_language	-computer-programming_language=1
@villeneuve@-person	-person=72
@firestone@-location	-location=5
@ape_escape@-product	-product=40
@josh_wink@-person	-person=69
@wintersun@-art	-art=4
@nick_13@-person	-person=26
@second@-location	-location=52
@mister_roberts@-art	-art=73
@araucanía@-location	-location=72
@the_gate@-location	-location=7
@american_string_teachers_association@-organization	-organization=41
@cardinals@-event	-event=57
@maureen_connolly@-person	-person=61
@moncks_corner,_south_carolina@-location	-location=30
@pollard@-person	-person=24
@legs_diamond@-person	-person=20
@there_goes_the_neighborhood@-art	-art=23
@ruthie_morris@-person	-person=54
@kawasaki_heavy_industries@-organization	-organization=199
@tibet@-people-ethnicity	-people-ethnicity=2
@channel_tunnel@-location	-location=487
@santander@-location	-location=121
@prince_albert_victor@-person	-person=24
@david_baltimore@-person	-person=84
@gilchrist@-person	-person=29
@martin_carthy@-art	-art=1
@burleigh_county@-location	-location=31
@karachi@-finance-stock_exchange	-finance-stock_exchange=3
@sidney_sussex_college,_cambridge@-organization	-organization=226
@tammany@-location	-location=1
@_@-biology	-biology=1
@mvp@-art	-art=2
@chairman_of_the_joint_chiefs_of_staff@-organization	-organization=1
@the_misfits@-person	-person=235
@wal-mart@-organization	-organization=41
@nagasena@-person	-person=29
@baylor@-organization	-organization=333
@cathleen_nesbitt@-person	-person=75
@ballymena@-organization	-organization=3
@1974_fiba_world_championship@-event	-event=28
@likud@-organization	-organization=636
@lowe@-person	-person=30
@bbc_tv@-broadcast_network	-broadcast_network=17
@queen_victoria_market@-location	-location=38
@kamensky_district@-location	-location=39
@shamrock@-location	-location=21
@colonial_india@-event	-event=11
@st._michael's_golden-domed_monastery@-location	-location=29
@echo_awards@-award	-award=24
@european_champion@-organization	-organization=5
@christopher_middleton@-person	-person=28
@springhill,_nova_scotia@-location	-location=27
@russian@-people-ethnicity	-people-ethnicity=2260
@kiev_city_council@-location	-location=50
@singpho@-language	-language=6
@chartered_institute_of_library_and_information_professionals@-organization	-organization=38
@burdekin@-location	-location=21
@vivian@-person	-person=10
@armadillo@-living_thing	-living_thing=47
@second_lady_of_the_united_states@-title	-title=46
@crash@-art	-art=146
@commandos@-organization	-organization=41
@sana'a@-location	-location=352
@atbarah@-event	-event=1
@santa_cruz_islands@-event	-event=14
@carl_wilson@-art	-art=3
@k2@-location	-location=324
@the_castle@-location	-location=27
@stage@-product	-product=3
@404@-art	-art=3
@tv1@-broadcast_network	-broadcast_network=110
@janet@-location	-location=1
@sanne_salomonsen@-person	-person=32
@mohammad_baqir_al-sadr@-person	-person=41
@congressional@-location	-location=5
@walter_scott@-person	-person=1045
@center_valley@-location	-location=25
@his_brother@-god	-god=2
@joshua_clayton@-person	-person=32
@würselen@-location	-location=20
@ortiz@-location	-location=10
@eos@-god	-god=90
@charlemont@-person	-person=1
@saint_joseph@-time	-time=2
@fuse@-location	-location=7
@dunedin@-product	-product=8
@tom_defalco@-person	-person=142
@william_heinemann@-person	-person=47
@arabella@-product	-product=1
@valparaiso,_indiana@-location	-location=185
@the_road_hammers@-art	-art=6
@san_diego_gulls@-organization	-organization=22
@henry_howard,_earl_of_surrey@-person	-person=103
@luis_cubilla@-person	-person=26
@paraná@-organization	-organization=81
@west_virginia@-event	-event=28
@yersinia_pestis@-living_thing	-living_thing=96
@the_snapper@-broadcast_program	-broadcast_program=21
@tlc@-person	-person=119
@national_olympic_committee_of_turkey@-organization	-organization=24
@born_to_be_wild@-art	-art=98
@muskrat@-living_thing	-living_thing=81
@carntyne@-location	-location=22
@gao_yang@-person	-person=26
@concordia@-god	-god=26
@tyrrell@-person	-person=3
@schwabach@-location	-location=50
@godhead@-person	-person=48
@joe_cole@-person	-person=121
@askeaton@-location	-location=45
@john_gorrie@-person	-person=24
@with_the_same_name@-person	-person=5
@emory@-organization	-organization=40
@åland@-organization	-organization=1
@giacomo_rossi-stuart@-person	-person=27
@talk_to_me@-art	-art=53
@hc@-education-educational_degree	-education-educational_degree=89
@museum_of_modern_art@-product	-product=1
@washed_out@-person	-person=33
@bensalem_township@-location	-location=22
@millwood@-location	-location=39
@catholic_priest@-organization	-organization=2
@vietnamese@-event	-event=3
@buffalo_state_college@-organization	-organization=141
@riverhead@-organization	-organization=4
@harry_hayden@-person	-person=43
@shabbona@-person	-person=14
@anne_parillaud@-person	-person=41
@black_panther@-person	-person=5
@mari_el@-location	-location=67
@teesta_river@-location	-location=39
@comeback_kid@-person	-person=88
@shiori_asahi@-person	-person=26
@cat's_cradle@-art	-art=66
@eva_bartok@-person	-person=41
@bon@-religion-religion	-religion-religion=47
@crime_stoppers@-organization	-organization=27
@okinawan@-location	-location=4
@died@-art	-art=1
@parental_guidance@-organization	-organization=1
@nfc@-location	-location=1
@texas_state_highway_36@-location	-location=22
@mitrokhin_archive@-art	-art=25
@64@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@lord_hood@-person	-person=44
@lea@-art	-art=4
@caserta@-location	-location=333
@diorama@-location	-location=9
@egyptian_navy@-location	-location=1
@peter_singer@-person	-person=237
@fireball_xl5@-art	-art=1
@keeneland@-location	-location=107
@os_trapalhões@-broadcast_program	-broadcast_program=24
@marilyn@-event	-event=7
@prime7@-broadcast_network	-broadcast_network=56
@antiguan@-location	-location=35
@lawyer@-art	-art=1
@ukraine@-art	-art=1
@dominicans@-location	-location=32
@charles_howell_iii@-person	-person=50
@cessna_a-37_dragonfly@-product	-product=26
@ytv@-organization	-organization=3
@puerto_deseado@-product	-product=1
@cameraman@-title	-title=21
@john_lynch@-person	-person=25
@microsoft_outlook@-product	-product=239
@connor_price@-person	-person=29
@ter@-transit	-transit=1
@the_besnard_lakes@-person	-person=39
@mexico@-organization	-organization=1405
@barracuda@-organization	-organization=1
@chobham@-organization	-organization=3
@keith_law@-person	-person=28
@boyce@-location	-location=26
@parkinson@-broadcast_program	-broadcast_program=77
@jew@-religion-religion	-religion-religion=42
@trapped@-event	-event=3
@gulf@-art	-art=3
@niihau@-event	-event=1
@padua@-organization	-organization=60
@bosnia@-event	-event=4
@about.com@-internet-website	-internet-website=1102
@arnavutköy@-location	-location=32
@maxim@-event	-event=1
@i_can_see_clearly_now@-art	-art=54
@norwegian@-organization	-organization=32
@federation_trail@-location	-location=25
@34th@-location	-location=11
@black_stone_cherry@-art	-art=1
@bento_gonçalves@-location	-location=31
@portrait_of_a_marriage@-art	-art=14
@internacional@-broadcast_network	-broadcast_network=2
@wörgl@-event	-event=1
@dominica@-location	-location=1430
@michael_clayton@-art	-art=133
@david_dinkins@-person	-person=162
@american_standard@-organization	-organization=29
@ptolemaic@-art	-art=1
@stravinsky@-art	-art=2
@virginia_opossum@-living_thing	-living_thing=50
@maurizio_costanzo@-person	-person=35
@christopher_newport@-person	-person=79
@chinese_rites_controversy@-event	-event=25
@federal_judge@-organization	-organization=7
@okavango_delta@-location	-location=102
@kecskemét_animation_film_festival@-event	-event=21
@becket@-location	-location=17
@cerebral_ballzy@-art	-art=1
@metropolitan_transit_authority@-organization	-organization=29
@hardball@-organization	-organization=5
@roger_c._carmel@-person	-person=37
@the_cat@-person	-person=5
@little_lord_fauntleroy@-art	-art=128
@blaenau_gwent@-organization	-organization=2
@slapshot@-art	-art=1
@ormond@-organization	-organization=5
@micky_ward@-person	-person=66
@blighty@-broadcast_network	-broadcast_network=14
@sarin@-person	-person=1
@brigadier_general@-person	-person=4
@if_not_for_you@-art	-art=23
@oti_festival@-organization	-organization=4
@72@-art	-art=3
@leopold_ii,_grand_duke_of_tuscany@-person	-person=49
@velvet_sky@-person	-person=76
@lyme@-disease	-disease=4
@harvey_award@-award	-award=267
@hanson@-location	-location=35
@young@-art	-art=15
@midland_line@-location	-location=75
@estonian_air@-organization	-organization=28
@maurice_fitzgerald,_lord_of_lanstephan@-person	-person=21
@princesa@-art	-art=2
@pub@-title	-title=35
@colin_fleming@-person	-person=137
@ultimatum@-product	-product=1
@franz_berwald@-person	-person=54
@florida@-broadcast_network	-broadcast_network=2
@sun_prairie@-organization	-organization=1
@cobourg@-location	-location=37
@quantic_dream@-person	-person=21
@georgia@-location	-location=11818
@giant_bicycles@-organization	-organization=20
@sheree_murphy@-person	-person=38
@accipitridae@-living_thing	-living_thing=250
@charles_fenno_hoffman@-person	-person=20
@universidade_nova_de_lisboa@-organization	-organization=25
@alan_pasqua@-person	-person=69
@shawn_mcdonald@-person	-person=29
@religious@-title	-title=4
@cities@-location	-location=6
@carrarese@-location	-location=1
@me@-location	-location=18
@hapag-lloyd@-organization	-organization=73
@sremska_mitrovica@-location	-location=208
@starlet@-art	-art=8
@shiloh@-art	-art=33
@carmen@-art	-art=1307
@carlingford@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@goodenough_island@-location	-location=63
@joe_armstrong@-person	-person=35
@phalsbourg@-location	-location=41
@task_force@-person	-person=10
@tokyopop@-art	-art=3
@walcott@-person	-person=7
@peasants'_party@-organization	-organization=33
@pebble_mill_at_one@-broadcast_program	-broadcast_program=57
@gmina_janów_podlaski@-location	-location=21
@absalon@-product	-product=3
@mckenzie@-location	-location=38
@protestant@-organization	-organization=22
@earl_of_antrim@-person	-person=3
@chief_justice@-person	-person=4
@jim_lawson@-person	-person=20
@c.m.@-title	-title=28
@native_americans@-event	-event=1
@east@-religion-religion	-religion-religion=22
@birdy@-person	-person=81
@abbeyleix@-location	-location=54
@courtenay,_british_columbia@-location	-location=27
@my_parents_are_aliens@-broadcast_program	-broadcast_program=47
@stephen_pearcy@-person	-person=80
@efta@-location	-location=46
@doordarshan@-broadcast_network	-broadcast_network=2
@wai@-organization	-organization=3
@doug_e._fresh@-person	-person=231
@steve_tibbetts@-art	-art=1
@warlingham@-organization	-organization=8
@fluminense_fc@-organization	-organization=32
@wannsee_conference@-event	-event=113
@austin,_nevada@-location	-location=37
@sharp@-organization	-organization=2
@heidelberg_university@-organization	-organization=322
@joseph_stella@-person	-person=52
@newcomb@-product	-product=4
@ellington@-location	-location=16
@vienna@-event	-event=22
@danish@-product	-product=1
@bryan@-organization	-organization=2
@trebizond@-person	-person=1
@duke_of_albemarle@-title	-title=19
@die_another_day@-art	-art=270
@bonner@-person	-person=19
@tv_series_of_the_same_name@-broadcast_program	-broadcast_program=27
@donga@-location	-location=36
@tenerife@-location	-location=1061
@frank_cordell@-person	-person=24
@meghann_shaughnessy@-person	-person=179
@83@-art	-art=7
@nazran@-event	-event=1
@boeing_b-29_superfortress@-product	-product=311
@hermopolis@-location	-location=41
@see_below@-medicine-drug	-medicine-drug=2
@haw.@-person	-person=22
@fairwater@-person	-person=1
@sør-aurdal@-location	-location=32
@long_beach@-location	-location=1206
@jfa@-person	-person=18
@combat@-event	-event=3
@agonopterix_nervosa@-living_thing	-living_thing=32
@william_m._calder@-person	-person=21
@gmina_gryfice@-location	-location=52
@tex-mex@-food	-food=62
@204@-location	-location=3
@bina@-location	-location=45
@clive_cussler@-person	-person=234
@drugs@-medicine-medical_treatment	-medicine-medical_treatment=10
@custard@-organization	-organization=3
@voyageurs_national_park@-location	-location=44
@salto@-art	-art=3
@piazza@-person	-person=2
@matanzas@-product	-product=1
@luhya@-people-ethnicity	-people-ethnicity=64
@pombal@-location	-location=40
@vilnius@-title	-title=1
@j._c._penney@-person	-person=5
@hind_bint_utbah@-person	-person=20
@missouri@-product	-product=1
@lamar@-organization	-organization=19
@paul_shenar@-person	-person=25
@b3@-person	-person=16
@kyleakin@-location	-location=21
@debbi_morgan@-person	-person=71
@roper@-location	-location=1
@mendelssohn's@-art	-art=1
@qinzhou@-location	-location=48
@antigone@-art	-art=19
@san_lorenzo_in_lucina@-location	-location=66
@huyton@-organization	-organization=11
@esdras@-art	-art=1
@globes@-event	-event=1
@john_simpson_kirkpatrick@-person	-person=24
@chronic_obstructive_pulmonary_disease@-disease	-disease=42
@seville@-product	-product=19
@west_highland_railway@-organization	-organization=45
@donnacona@-location	-location=14
@glasgow_anniesland@-location	-location=23
@dhobi_ghat@-location	-location=5
@black@-god	-god=1
@the_grapes_of_wrath@-person	-person=34
@rolls-royce_eagle@-product	-product=57
@schleswig-holstein_wadden_sea_national_park@-location	-location=26
@thriller@-broadcast_program	-broadcast_program=96
@odette@-event	-event=1
@jimmy_arias@-person	-person=54
@modern_english@-language	-language=21
@three_sisters@-broadcast_program	-broadcast_program=28
@helen_sharman@-person	-person=32
@lamia@-location	-location=152
@bleed_it_out@-art	-art=21
@primate@-person	-person=1
@kjelsås@-organization	-organization=16
@long_beach,_california@-event	-event=1
@21@-product	-product=17
@saint_martin@-person	-person=173
@36th@-event	-event=3
@access@-organization	-organization=12
@secretary_of_state_for_justice@-title	-title=85
@causey_pike@-location	-location=21
@killenaule@-location	-location=16
@camera_obscura@-person	-person=84
@simmons@-organization	-organization=17
@minister_of_education@-title	-title=78
@alfred@-person	-person=128
@brevard@-organization	-organization=2
@dromore@-location	-location=101
@human@-art	-art=90
@natalie@-location	-location=2
@channel_m@-broadcast_network	-broadcast_network=43
@top_cat_and_the_beverly_hills_cats@-broadcast_program	-broadcast_program=23
@stripped@-living_thing	-living_thing=1
@norwalk@-location	-location=482
@john_mackenzie@-person	-person=44
@clemenceau@-person	-person=44
@1928–29@-product	-product=3
@adil_omar@-person	-person=40
@changdeokgung@-location	-location=30
@side_man@-art	-art=24
@christophe_soumillon@-person	-person=27
@fifa_confederations_cup@-event	-event=366
@gmina_reszel@-location	-location=40
@committed@-person	-person=4
@reha_erdem@-person	-person=28
@rama_ii@-person	-person=31
@hun@-people-ethnicity	-people-ethnicity=26
@ride_the_lightning@-art	-art=42
@jimmy_herring@-person	-person=73
@paul_creston@-person	-person=51
@s11@-event	-event=4
@physicist@-location	-location=1
@international_house@-location	-location=8
@302@-product	-product=7
@metro_manila@-location	-location=1235
@hawaii@-organization	-organization=53
@alfonso_ii_of_naples@-person	-person=42
@davis,_california@-location	-location=208
@houghton@-location	-location=198
@wednesday@-person	-person=5
@methane@-living_thing	-living_thing=1
@andreas@-location	-location=23
@tring@-language	-language=1
@1988@-event	-event=1566
@dod@-organization	-organization=166
@a@-title	-title=2
@st._lucia@-person	-person=5
@karşıyaka@-location	-location=63
@the_rainbow@-location	-location=3
@boon@-location	-location=5
@roman_goddess@-god	-god=4
@plymouth,_pennsylvania@-location	-location=26
@carmel@-person	-person=19
@the_spaniels@-person	-person=25
@saxo@-person	-person=26
@eden@-broadcast_program	-broadcast_program=4
@prince_of_monaco@-person	-person=6
@u.s._representative@-location	-location=2
@the_confession@-person	-person=3
@salerno@-location	-location=775
@national_association_for_the_education_of_young_children@-organization	-organization=33
@quarashi@-person	-person=28
@arden@-person	-person=9
@ludo@-person	-person=27
@haymarket@-organization	-organization=5
@okinawa@-event	-event=157
@allen@-product	-product=2
@jared_jeffries@-person	-person=26
@birmingham_and_midland_institute@-organization	-organization=35
@richie_rich@-organization	-organization=1
@clement_greenberg@-person	-person=155
@brindisi@-person	-person=1
@soccer@-product	-product=42
@boucherville@-location	-location=80
@cutler@-product	-product=1
@island_pond@-location	-location=25
@rudolf_schock@-person	-person=30
@wall@-location	-location=90
@canon@-organization	-organization=199
@tania_zaetta@-person	-person=28
@willaston@-location	-location=22
@doris_troy@-art	-art=3
@grenada_united_labour_party@-organization	-organization=27
@jane_eyre@-broadcast_program	-broadcast_program=36
@body_count@-person	-person=95
@abhishek_bachchan@-person	-person=359
@inferno@-event	-event=2
@almond@-location	-location=30
@meran@-person	-person=1
@1954@-organization	-organization=1
@altiplano@-art	-art=2
@agustín_lara@-person	-person=102
@usn@-organization	-organization=164
@telecommunication@-product	-product=76
@declaration_of_independence@-time	-time=1
@małogoszcz@-event	-event=2
@dog@-living_thing	-living_thing=140
@mariana_garza@-person	-person=24
@segovia@-location	-location=14
@deez_nuts@-person	-person=37
@cbs_home_entertainment@-organization	-organization=63
@llancarfan@-location	-location=20
@district_of_aksaray@-location	-location=78
@15@-organization	-organization=52
@guadalajara@-event	-event=13
@cil@-art	-art=28
@yamada_line@-location	-location=54
@somali_civil_war@-event	-event=187
@yuba@-location	-location=41
@grimsby@-title	-title=1
@radio@-art	-art=41
@denzel_whitaker@-person	-person=24
@midwestern@-organization	-organization=1
@latino@-living_thing	-living_thing=1
@tanglewood@-product	-product=1
@melbourne@-art	-art=1
@arena_football_league@-organization	-organization=1584
@malone@-art	-art=6
@nifelheim@-person	-person=22
@john_denver@-person	-person=651
@prestwick_golf_club@-location	-location=47
@vulture@-product	-product=10
@today@-broadcast_program	-broadcast_program=479
@lancaster_gate@-location	-location=38
@gaby_hoffmann@-person	-person=49
@maven@-product	-product=32
@one_man,_two_guvnors@-art	-art=51
@naughty_by_nature@-person	-person=164
@islamic_republic_of_iran_railways@-organization	-organization=25
@american_association_of_independent_professional_baseball@-organization	-organization=102
@tawny@-visual_art-color	-visual_art-color=24
@miura@-product	-product=15
@chameleon@-person	-person=12
@athos@-art	-art=2
@calvert@-location	-location=81
@akiko_yano@-person	-person=60
@arthur_m._sackler_gallery@-location	-location=48
@roa@-person	-person=4
@kazuko_sugiyama@-person	-person=25
@frankia@-living_thing	-living_thing=32
@will_calhoun@-person	-person=49
@crocodiles@-living_thing	-living_thing=10
@class@-organization	-organization=29
@kekionga@-location	-location=31
@spica@-person	-person=23
@county_council@-organization	-organization=11
@david_wesley@-person	-person=21
@u.s._house@-location	-location=1
@henry_martyn@-person	-person=38
@jerome@-art	-art=2
@libby,_montana@-art	-art=4
@torn@-medicine-symptom	-medicine-symptom=1
@1985@-person	-person=1
@manuel_garcía@-person	-person=28
@leake@-person	-person=11
@darkhad@-people-ethnicity	-people-ethnicity=22
@horst_aan_de_maas@-location	-location=21
@louvain-la-neuve@-location	-location=71
@ntr@-person	-person=26
@a4@-location	-location=151
@steinbach@-location	-location=22
@shaolin@-organization	-organization=54
@bmc@-organization	-organization=130
@strasburg@-organization	-organization=1
@the_originals@-broadcast_program	-broadcast_program=46
@football_league_division_one@-organization	-organization=25
@son_of_a_witch@-art	-art=31
@raseiniai@-event	-event=1
@gustav@-event	-event=18
@gamesmaster@-broadcast_program	-broadcast_program=47
@new_york_city_college_of_technology@-organization	-organization=34
@austin_mitchell@-person	-person=42
@danaus_chrysippus@-living_thing	-living_thing=34
@gina_alajar@-broadcast_program	-broadcast_program=1
@roque_de_los_muchachos_observatory@-location	-location=41
@izmir@-organization	-organization=4
@swati@-language	-language=4
@dominic_keating@-person	-person=28
@government_of_india@-organization	-organization=2645
@poltava@-event	-event=16
@day_after_tomorrow@-person	-person=17
@count_of_soissons@-title	-title=18
@athens_2004@-event	-event=91
@either@-art	-art=62
@joan_manuel_serrat@-person	-person=93
@series_of_books@-art	-art=8
@nobel_prize@-award	-award=2698
@liu_ji@-person	-person=26
@esther@-organization	-organization=3
@piešťany_district@-location	-location=25
@aks@-art	-art=42
@army@-product	-product=1
@stephen_critchlow@-person	-person=20
@socialist_alternative@-organization	-organization=49
@ministry_of_culture@-organization	-organization=125
@47th@-event	-event=3
@westmalle@-location	-location=26
@kingdom_of_spain@-title	-title=1
@fight@-person	-person=37
@tournament_of_champions@-organization	-organization=45
@galloway@-location	-location=397
@international_psychoanalytical_association@-organization	-organization=40
@shaka_zulu@-person	-person=2
@texas_state_senator@-location	-location=1
@oda_nobukatsu@-person	-person=26
@david@-organization	-organization=1
@fitzroy@-organization	-organization=861
@2002_european_athletics_championships@-event	-event=68
@hapoel_kfar_saba@-organization	-organization=110
@zimbabwe@-event	-event=1
@hel@-god	-god=66
@greg_fleet@-person	-person=26
@jorge_nuno_pinto_da_costa@-person	-person=26
@domenico_fontana@-person	-person=92
@sandy_hook@-location	-location=149
@social_security@-art	-art=10
@chetumal@-location	-location=66
@elizabeth_jane_howard@-person	-person=41
@group_tac@-organization	-organization=45
@stephen_fewell@-person	-person=33
@yarmouk@-organization	-organization=3
@william_e._dodge@-person	-person=22
@al-ittihad@-art	-art=15
@gmina_trzebieszów@-location	-location=27
@poolesville,_maryland@-location	-location=20
@ken_williams@-person	-person=32
@gladstone@-organization	-organization=5
@chief_minister_of_anguilla@-title	-title=54
@budd@-organization	-organization=43
@panorama@-art	-art=17
@sydney_granville@-person	-person=21
@seventh_son@-event	-event=1
@washo@-people-ethnicity	-people-ethnicity=6
@communist_party_of_sri_lanka@-organization	-organization=48
@bellshill@-organization	-organization=3
@the_place_beyond_the_pines@-art	-art=32
@cumbria@-organization	-organization=2
@tai@-language	-language=1
@jan_peter_balkenende@-person	-person=126
@martin_atkins@-person	-person=123
@the_national@-location	-location=1
@marbles@-art	-art=15
@society@-organization	-organization=10
@jon@-art	-art=1
@route_95@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@love_field@-location	-location=69
@real@-location	-location=36
@juniata_college@-organization	-organization=76
@sun@-art	-art=20
@united_states_army@-title	-title=1
@hualien@-location	-location=111
@wasp@-people-ethnicity	-people-ethnicity=111
@rishtey@-art	-art=14
@2010@-event	-event=3391
@earl_of_perth@-title	-title=20
@channel_10@-organization	-organization=2
@royal_institute_of_chemistry@-organization	-organization=37
@northside@-location	-location=29
@geraldton@-location	-location=211
@ricki_lake@-person	-person=117
@earl_of_richmond@-title	-title=66
@fc_dinamo_tbilisi@-organization	-organization=127
@montauk@-product	-product=3
@zurab_azmaiparashvili@-person	-person=21
@incognito@-art	-art=52
@five_fingers@-broadcast_program	-broadcast_program=25
@liss@-location	-location=69
@kars@-location	-location=343
@astana@-location	-location=482
@jana_čepelová@-person	-person=29
@pskov@-location	-location=642
@mark_taper_forum@-location	-location=196
@seeing_double@-art	-art=26
@ketuvim@-art	-art=86
@brocken_railway@-location	-location=36
@nits@-event	-event=7
@lecythidaceae@-living_thing	-living_thing=144
@black@-people-ethnicity	-people-ethnicity=950
@july_1960@-event	-event=20
@erlenbach@-location	-location=32
@allergan@-organization	-organization=42
@manorama@-person	-person=33
@sainte-geneviève-de-batiscan@-location	-location=39
@harry's_game@-broadcast_program	-broadcast_program=20
@nuclear@-art	-art=1
@a_house_is_not_a_home@-art	-art=52
@verulam@-product	-product=2
@butterworth@-person	-person=4
@scotiabank@-organization	-organization=169
@akershus@-location	-location=704
@maldonado@-location	-location=78
@cécile_chaminade@-person	-person=27
@doubleday@-person	-person=24
@balfour@-person	-person=29
@caracas@-location	-location=2412
@sha_tin@-location	-location=225
@marcel_boussac@-person	-person=74
@michael_collins@-person	-person=517
@eupithecia_sinuosaria@-living_thing	-living_thing=22
@valiant@-product	-product=47
@john_stockwell@-person	-person=53
@rosa_delauro@-person	-person=50
@grand_duke_alexei_alexandrovich_of_russia@-person	-person=22
@sailing@-art	-art=45
@g7@-event	-event=1
@duncan_campbell_scott@-person	-person=59
@fusilier@-organization	-organization=2
@venezia@-organization	-organization=100
@marsa@-organization	-organization=26
@1874@-event	-event=108
@destroyed@-person	-person=1
@avonside@-location	-location=10
@nayan_doshi@-person	-person=34
@chalmers@-location	-location=6
@södermanland@-location	-location=346
@khichdi@-food	-food=14
@steve_park@-person	-person=35
@essex_county,_virginia@-location	-location=46
@hotel_for_dogs@-art	-art=39
@310@-location	-location=31
@zacatepec@-language	-language=2
@john_tradescant_the_elder@-person	-person=27
@mccosker@-person	-person=91
@showcase@-art	-art=179
@ozma@-broadcast_program	-broadcast_program=1
@xanthippe@-living_thing	-living_thing=2
@alaska_highway@-location	-location=269
@tim_shaw@-person	-person=26
@imphal@-event	-event=41
@arena_district@-location	-location=23
@san_antonio,_texas@-location	-location=91
@caledonian_canal@-location	-location=86
@the_best_american_essays@-art	-art=32
@christian@-person	-person=263
@hack@-product	-product=6
@gilvan_rural_district@-location	-location=25
@team_knight_rider@-broadcast_program	-broadcast_program=30
@sooty@-living_thing	-living_thing=3
@nelly_sachs@-award	-award=1
@jacobus_gallus@-person	-person=32
@bugis_street@-art	-art=12
@mic@-art	-art=1
@western@-product	-product=4
@sunnyside_records@-organization	-organization=48
@glyptothek@-location	-location=67
@michigan's_adventure@-location	-location=44
@point@-title	-title=1
@cambridge_city@-organization	-organization=142
@louisville_international_airport@-location	-location=78
@kensington@-person	-person=1
@united_soccer_leagues@-organization	-organization=331
@matthew_mercer@-person	-person=29
@hans_simonsson@-person	-person=37
@29@-event	-event=9
@blues_brothers_2000@-art	-art=85
@rectory@-title	-title=15
@mobile@-person	-person=22
@boots_riley@-person	-person=43
@long_island@-transit	-transit=1
@jacqueline_woodson@-person	-person=26
@greenville_high_school@-organization	-organization=19
@king_of_the_hill@-broadcast_program	-broadcast_program=628
@ultimo@-product	-product=2
@nature_medicine@-art	-art=21
@mojo@-person	-person=11
@leo_rosten@-person	-person=34
@germanic@-people-ethnicity	-people-ethnicity=611
@burlington_industries@-organization	-organization=29
@tian_lingzi@-person	-person=54
@exhibition_place@-location	-location=150
@bristol@-title	-title=11
@star@-person	-person=1
@john_fowles@-person	-person=152
@pokémon_ranger@-product	-product=30
@paul_taylor@-organization	-organization=1
@elands_river@-event	-event=1
@tottington@-location	-location=41
@pounds@-finance-currency	-finance-currency=102
@troll@-art	-art=1
@bradfield@-location	-location=80
@plus_8@-organization	-organization=19
@buginese@-people-ethnicity	-people-ethnicity=20
@mel_pritchard@-person	-person=23
@mayor_of_london@-event	-event=1
@torah@-art	-art=2138
@stabilo@-organization	-organization=2
@indooroopilly@-location	-location=46
@east_texas@-organization	-organization=1
@flying_fish@-broadcast_program	-broadcast_program=2
@las_ketchup@-person	-person=64
@the_illustrated_london_news@-art	-art=140
@tarnation@-person	-person=12
@old@-person	-person=15
@saxony-anhalt@-organization	-organization=1
@bundesland@-location	-location=96
@soghan_rural_district@-location	-location=55
@c._h._sisson@-person	-person=34
@palms@-art	-art=2
@atlas@-event	-event=1
@war_of_the_ring@-product	-product=1
@champoeg@-event	-event=1
@central_york_school_district@-location	-location=24
@the_summit@-art	-art=6
@finchley@-organization	-organization=9
@for_the_record@-broadcast_program	-broadcast_program=2
@chalapathi_rao@-person	-person=43
@chew_stoke@-location	-location=36
@die@-location	-location=23
@ken_jones@-person	-person=57
@robert_arevalo@-person	-person=22
@cliff_deyoung@-person	-person=25
@steelhead@-organization	-organization=1
@g@-product	-product=4
@aylesbury@-organization	-organization=18
@eagle_county@-location	-location=86
@italian@-organization	-organization=74
@coutts@-organization	-organization=39
@frank_funaro@-person	-person=21
@hbo@-broadcast_program	-broadcast_program=2
@daniel_boone@-organization	-organization=1
@abc-tv@-organization	-organization=2
@vendetta@-person	-person=5
@belarusians@-location	-location=1
@hans_holbein_the_elder@-person	-person=37
@leigh@-organization	-organization=313
@chelmsford@-location	-location=777
@duke_of_burgundy@-person	-person=19
@amy_winehouse@-art	-art=1
@dcl@-organization	-organization=1
@tymshare@-organization	-organization=23
@world_league@-event	-event=12
@ne@-medicine-drug	-medicine-drug=2
@charan@-location	-location=1
@coupar_angus@-organization	-organization=6
@southern_pacific@-person	-person=34
@300@-art	-art=36
@the_clearing@-art	-art=17
@skidmore@-location	-location=15
@top_gun@-location	-location=1
@bolivian@-people-ethnicity	-people-ethnicity=2
@anger@-location	-location=2
@seven_stories_press@-organization	-organization=118
@electoral@-organization	-organization=3
@keene@-person	-person=1
@newcomb@-person	-person=4
@thurston@-person	-person=27
@yesipov@-person	-person=21
@mozambican@-event	-event=1
@dante@-broadcast_program	-broadcast_program=15
@trevor_mcnevan@-person	-person=34
@marion@-broadcast_program	-broadcast_program=1
@long_beach_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@1962@-location	-location=1
@civil_wars@-event	-event=62
@quad_city@-organization	-organization=11
@1930@-location	-location=2
@commandos@-product	-product=8
@garth_brooks@-art	-art=7
@mitsubishi_ki-21@-product	-product=31
@king_david@-organization	-organization=1
@scotland@-language	-language=6
@japanese_government@-location	-location=9
@gault@-person	-person=6
@rough_cutt@-art	-art=4
@bless_the_child@-art	-art=23
@oxon_hill@-location	-location=26
@posse@-art	-art=22
@helmet@-person	-person=219
@mystic@-product	-product=3
@vulcan@-location	-location=52
@clouds@-art	-art=30
@u-21@-organization	-organization=63
@east_west_101@-broadcast_program	-broadcast_program=56
@hummer@-product	-product=1
@altınordu@-location	-location=1
@croatia@-title	-title=2
@opole_county@-location	-location=213
@453@-location	-location=1
@grocka@-location	-location=50
@brick_lane@-location	-location=135
@tuesday@-event	-event=22
@la_rochefoucauld@-title	-title=5
@suse@-product	-product=65
@polesine@-location	-location=31
@dean_of_the_chapel_royal@-title	-title=38
@gemini_observatory@-location	-location=46
@same_name@-product	-product=26
@roman_catholic_bishop@-location	-location=1
@reedley_college@-organization	-organization=21
@anishinaabe@-people-ethnicity	-people-ethnicity=261
@whitehouse@-person	-person=4
@district_3@-location	-location=24
@vitoria@-event	-event=39
@boulder@-organization	-organization=1
@gloucester_high_school@-organization	-organization=28
@a_night_at_the_opera@-art	-art=153
@extreme@-broadcast_program	-broadcast_program=8
@route_43@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@insomnia@-art	-art=48
@greek@-language	-language=13748
@washington,_iowa@-location	-location=30
@banner@-location	-location=9
@regional_council_of_veneto@-organization	-organization=81
@i-29@-product	-product=12
@swabia@-location	-location=708
@asmus_tietchens@-person	-person=29
@the_protector@-event	-event=2
@magica@-art	-art=14
@lorna_crozier@-person	-person=36
@fist_of_the_north_star@-art	-art=221
@stadtbahn@-transit	-transit=5
@saint-chamond@-location	-location=21
@price@-person	-person=32
@1980_winter_olympics@-event	-event=564
@grandmothers_of_the_plaza_de_mayo@-organization	-organization=30
@kousoku_sentai_turboranger@-broadcast_program	-broadcast_program=25
@love_you@-art	-art=23
@mark_chesnutt@-person	-person=132
@fred_shuttlesworth@-person	-person=53
@bugis@-people-ethnicity	-people-ethnicity=162
@abigail@-person	-person=75
@mel@-organization	-organization=2
@slum_village@-person	-person=144
@freetown_christiania@-location	-location=34
@chip@-art	-art=12
@ashe@-person	-person=6
@babyshambles@-person	-person=194
@urartian@-location	-location=34
@fuse@-broadcast_network	-broadcast_network=65
@pen@-award	-award=187
@irresistible@-art	-art=31
@mind@-disease	-disease=1
@albertus_magnus@-person	-person=208
@ash_ra_tempel@-person	-person=53
@austro@-location	-location=31
@cedar_rapids@-organization	-organization=7
@witness@-organization	-organization=12
@chiefs@-religion-religion	-religion-religion=1
@magic@-location	-location=10
@tecumseh@-product	-product=1
@belluno@-location	-location=292
@thursday@-art	-art=14
@revolutionary_army@-organization	-organization=12
@otoe@-living_thing	-living_thing=1
@bryan@-person	-person=34
@deborah_anderson@-person	-person=20
@osaka_city_university@-organization	-organization=37
@lansdowne_road@-event	-event=1
@coke@-location	-location=17
@heart_attack@-disease	-disease=681
@krabi@-organization	-organization=9
@the_rehearsal@-art	-art=35
@austral@-location	-location=21
@ardea@-product	-product=3
@busy_bee@-person	-person=7
@bob_hoag@-person	-person=28
@minangkabau_people@-people-ethnicity	-people-ethnicity=26
@maria_amalia_of_saxony@-person	-person=45
@grant_hill@-person	-person=166
@tomás_carbonell@-person	-person=131
@bill_bailey@-art	-art=6
@radisson@-broadcast_program	-broadcast_program=4
@kingfish@-living_thing	-living_thing=12
@bad_wurzach@-location	-location=25
@patricia_arquette@-person	-person=153
@william_phillips@-person	-person=65
@crenshaw@-art	-art=8
@jimmy_kelly@-person	-person=21
@gao_wei@-person	-person=51
@tonic@-person	-person=70
@jõgeva_county@-location	-location=203
@troy_smith@-person	-person=105
@really@-art	-art=2
@mccarthy@-person	-person=84
@marissa_mayer@-person	-person=53
@diphtheria@-living_thing	-living_thing=1
@the_farthest_shore@-art	-art=21
@pius_xi@-person	-person=34
@haunted@-art	-art=67
@hfs@-product	-product=44
@toronto@-art	-art=2
@brain@-body_part	-body_part=197
@rose_marie@-person	-person=88
@mcauley_schenker_group@-person	-person=33
@roland_park@-location	-location=30
@taliparamba@-location	-location=89
@peugeot_607@-product	-product=20
@papa@-location	-location=5
@dark_skies@-art	-art=9
@primary@-event	-event=2
@gamal_abdel_nasser@-person	-person=650
@mervana_jugić-salkić@-person	-person=37
@getup!@-organization	-organization=29
@laurel_canyon@-location	-location=28
@nyon@-organization	-organization=7
@dartford_brent@-location	-location=26
@smart@-art	-art=9
@in_search_of...@-art	-art=9
@a_league_of_their_own@-broadcast_program	-broadcast_program=11
@swing_time@-organization	-organization=5
@howard@-organization	-organization=36
@robert_erickson@-person	-person=36
@kahl@-art	-art=3
@craney_island@-location	-location=38
@warwick_arts_centre@-location	-location=24
@crown@-person	-person=1
@tin@-person	-person=1
@francisco_de_zurbarán@-person	-person=75
@exeter_book@-art	-art=59
@durban@-product	-product=1
@waikato@-organization	-organization=233
@françois_villon@-person	-person=145
@albert_hall@-person	-person=42
@winnipeg_james_armstrong_richardson_international_airport@-location	-location=48
@great_wall@-organization	-organization=2
@howard_morris@-person	-person=122
@chairman_of_the_joint_chiefs_of_staff@-title	-title=396
@merrimack_county@-location	-location=81
@french_president@-event	-event=1
@bbc_television@-broadcast_network	-broadcast_network=33
@guadalete@-event	-event=1
@klondike_gold_rush@-event	-event=364
@the_goddess@-god	-god=2
@ural_river@-location	-location=99
@new_sensations@-organization	-organization=27
@hanover_park@-location	-location=29
@raja@-people-ethnicity	-people-ethnicity=1
@lusaka@-location	-location=658
@jumbo@-person	-person=16
@world_news@-broadcast-tv_channel	-broadcast-tv_channel=4
@boothstown@-location	-location=23
@langhorne_slim@-art	-art=2
@quartz@-product	-product=1
@mask@-art	-art=62
@lennon@-person	-person=5
@teatro_comunale_di_bologna@-location	-location=123
@konk@-art	-art=12
@eva@-location	-location=3
@honvéd@-organization	-organization=50
@peter_sallis@-person	-person=77
@a_place_to_call_home@-broadcast_program	-broadcast_program=29
@boulevard@-art	-art=34
@south_bend@-organization	-organization=5
@josh_wise@-person	-person=39
@paradise_now@-art	-art=53
@the_range_rider@-broadcast_program	-broadcast_program=60
@i-495@-location	-location=113
@allard@-location	-location=1
@m._pokora@-person	-person=81
@constanze@-art	-art=2
@wgn@-organization	-organization=1
@mcallen–edinburg–mission@-location	-location=20
@česká_třebová@-location	-location=25
@blackpool_north@-location	-location=99
@van_buren@-location	-location=189
@kangaroo@-location	-location=4
@rehab@-art	-art=89
@luri@-location	-location=2
@never_say_die!@-art	-art=36
@lore@-organization	-organization=1
@allen_lane@-organization	-organization=3
@beddgelert@-location	-location=86
@odessa@-art	-art=35
@ashcroft@-location	-location=75
@curlew@-product	-product=1
@bea_binene@-person	-person=39
@world_series_of_poker@-product	-product=3
@franks@-event	-event=3
@lorraine@-organization	-organization=10
@the_new_adventures_of_old_christine@-broadcast_program	-broadcast_program=172
@bruno_delbonnel@-person	-person=34
@pella@-organization	-organization=2
@gondomar@-organization	-organization=15
@beau_geste@-broadcast_program	-broadcast_program=9
@diff'rent_strokes@-broadcast_program	-broadcast_program=339
@corrupted@-person	-person=23
@troyes@-location	-location=510
@belgium@-people-ethnicity	-people-ethnicity=1
@small_faces@-art	-art=16
@confession_of_peter@-time	-time=20
@bata@-location	-location=92
@pretzel_logic@-art	-art=30
@fredericks_goldman_jones@-person	-person=23
@miss_colorado_usa@-event	-event=21
@australia@-person	-person=1
@max_gail@-person	-person=34
@rosebud@-person	-person=9
@u.s._supreme_court@-organization	-organization=791
@tenerife@-event	-event=1
@smoke@-person	-person=1
@simon_shaheen@-person	-person=34
@ncaa_division_i_fbs@-event	-event=11
@kupa@-language	-language=1
@ben_hillier@-person	-person=38
@farmington_high_school@-organization	-organization=30
@capiatá@-organization	-organization=1
@nile@-living_thing	-living_thing=1
@tom_dowd@-person	-person=158
@bullitt@-location	-location=17
@german_navy@-location	-location=1
@kurgan@-location	-location=114
@killala@-title	-title=3
@risk@-product	-product=97
@hackett@-organization	-organization=8
@kameyama@-location	-location=26
@loud@-event	-event=6
@dorothea@-person	-person=46
@rob_howley@-person	-person=27
@callander@-organization	-organization=1
@brentford@-art	-art=1
@eos@-art	-art=1
@herring@-person	-person=6
@mukul_dev@-person	-person=29
@gaspard_de_coligny@-person	-person=64
@lough_swilly@-location	-location=119
@john_smedley@-person	-person=23
@lombard@-organization	-organization=10
@universal@-broadcast_network	-broadcast_network=1
@grizzly_bear@-living_thing	-living_thing=63
@glencairn@-person	-person=3
@thucydides@-art	-art=1
@belladonna@-art	-art=7
@lok_sabha@-person	-person=1
@the_godfather@-product	-product=1
@george_gilbert_scott,_jr.@-person	-person=23
@krabi@-location	-location=59
@warne@-product	-product=1
@chicago_midway_international_airport@-location	-location=124
@cedar_paul@-person	-person=33
@a2@-location	-location=192
@morawa@-language	-language=1
@kore@-people-ethnicity	-people-ethnicity=1
@house_of_keys@-event	-event=1
@onega@-location	-location=28
@rangpur@-organization	-organization=1
@herford@-organization	-organization=1
@usa_network@-broadcast_program	-broadcast_program=16
@wang_yuqing@-person	-person=29
@shirakawa@-person	-person=5
@randall@-person	-person=7
@monmouth_county@-location	-location=535
@mount_pleasant@-broadcast_program	-broadcast_program=20
@mangur-e_sharqi_rural_district@-location	-location=67
@woolwich@-organization	-organization=10
@w._s._van_dyke@-person	-person=60
@carol_burnett@-broadcast_program	-broadcast_program=1
@belle_vue@-organization	-organization=28
@dungan@-people-ethnicity	-people-ethnicity=29
@harry_hamlin@-person	-person=94
@nsw@-location	-location=211
@john_gage@-title	-title=1
@greater_tokyo_area@-location	-location=105
@woodlands_wellington_fc@-organization	-organization=78
@yerofey_khabarov@-person	-person=27
@leonard_davis@-person	-person=22
@collision@-event	-event=5
@cremonese@-location	-location=16
@lungs@-body_part	-body_part=4
@mainline@-organization	-organization=6
@walkers@-person	-person=5
@texcoco@-location	-location=119
@limoges@-person	-person=1
@girardot@-location	-location=32
@riccione@-organization	-organization=6
@team_event@-event	-event=76
@scouts@-organization	-organization=50
@wingham,_ontario@-location	-location=22
@kilmarnock@-location	-location=580
@quilmes@-location	-location=111
@mulberry@-living_thing	-living_thing=34
@powers@-broadcast_program	-broadcast_program=22
@voorhees@-person	-person=9
@julian_kytasty@-person	-person=22
@dal@-event	-event=1
@mark@-location	-location=59
@derry_city@-location	-location=38
@cape_esperance@-product	-product=1
@boyko@-people-ethnicity	-people-ethnicity=20
@virton@-location	-location=34
@korona@-finance-currency	-finance-currency=15
@hartford@-person	-person=2
@locke@-person	-person=159
@palestrina@-art	-art=47
@ron@-finance-currency	-finance-currency=11
@skellig@-art	-art=26
@ford_granada@-product	-product=65
@showtime@-broadcast_network	-broadcast_network=1861
@special_k@-art	-art=6
@trajan@-product	-product=5
@azt@-medicine-drug	-medicine-drug=45
@andy_white@-person	-person=41
@luckau@-event	-event=1
@9th_chess_olympiad@-event	-event=20
@new_bulgarian_university@-organization	-organization=46
@lady_louise_windsor@-person	-person=21
@baldwin_county@-organization	-organization=1
@clarence@-person	-person=25
@antrim@-product	-product=8
@belle@-location	-location=12
@ucsf_medical_center@-location	-location=22
@joy_macphail@-person	-person=21
@hugh_darwen@-person	-person=20
@arethusa@-god	-god=28
@x-files@-broadcast_program	-broadcast_program=53
@master_of_the_queen's_music@-title	-title=37
@spirit@-art	-art=99
@northfield@-location	-location=287
@stade_félix-bollaert@-location	-location=21
@impressions@-title	-title=1
@stick@-art	-art=11
@yoo_ah-in@-person	-person=34
@winter@-person	-person=53
@alexandria@-location	-location=5039
@famous_artists_school@-organization	-organization=25
@the_green_hornet@-art	-art=47
@richard@-person	-person=567
@jassim_bin_mohammed_al_thani@-person	-person=21
@tornado_alley@-location	-location=91
@canada_east@-location	-location=501
@constable@-location	-location=6
@jacen_burrows@-person	-person=20
@the_mint@-broadcast_program	-broadcast_program=42
@north_miami_beach@-location	-location=39
@s-adenosyl_methionine@-chemistry	-chemistry=142
@maritime_commission@-organization	-organization=93
@raf_cranwell@-organization	-organization=5
@wild_ones@-person	-person=1
@hell@-art	-art=25
@vietnam@-title	-title=2
@telugu@-art	-art=1
@medina@-location	-location=1318
@joachim_wtewael@-person	-person=34
@ymca@-art	-art=10
@annas@-finance-currency	-finance-currency=13
@fangshan_district@-location	-location=33
@versailles@-art	-art=4
@new_caledonia@-organization	-organization=134
@uyghurs@-people-ethnicity	-people-ethnicity=114
@chinook@-living_thing	-living_thing=73
@boxer_rebellion@-event	-event=969
@iv@-location	-location=6
@journeyman@-art	-art=15
@loon@-location	-location=29
@new_zealand@-organization	-organization=2308
@span@-location	-location=3
@giuseppe_castiglione@-person	-person=21
@peter_moore@-person	-person=53
@235@-art	-art=8
@trinity_island@-location	-location=47
@beastie_boys@-art	-art=3
@broom@-living_thing	-living_thing=8
@covina,_california@-location	-location=70
@fort_hall_indian_reservation@-location	-location=31
@almond@-person	-person=1
@drain@-person	-person=6
@perry_mason@-broadcast_program	-broadcast_program=643
@empoli@-organization	-organization=299
@montclair_state_university@-location	-location=4
@saab_bofors_dynamics@-organization	-organization=20
@james_l._buckley@-person	-person=50
@n.o.r.e.@-art	-art=4
@garden_of_eden@-art	-art=5
@mogadishu@-art	-art=6
@sika@-person	-person=29
@do_i_hear_a_waltz?@-art	-art=39
@the_blue_and_the_gray@-broadcast_program	-broadcast_program=35
@john_mcintyre@-person	-person=42
@high_plains_drifter@-art	-art=41
@the_blue_planet@-location	-location=2
@mercyme@-person	-person=142
@kaposi's_sarcoma@-disease	-disease=103
@madison_river@-location	-location=58
@211@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@kyoko_kimura@-person	-person=46
@albert@-location	-location=133
@sera@-organization	-organization=4
@pennywise@-art	-art=11
@waldo_patent@-location	-location=25
@vienna_art_orchestra@-person	-person=21
@benevento@-location	-location=465
@peter_straub@-person	-person=147
@marown@-organization	-organization=1
@garter@-living_thing	-living_thing=2
@peace_tower@-location	-location=69
@dalton@-person	-person=19
@laghman@-location	-location=37
@colombian@-title	-title=1
@armistice@-event	-event=262
@subramaniapuram@-art	-art=34
@pitcairn@-person	-person=2
@amore@-god	-god=3
@a12@-location	-location=86
@kanaka@-people-ethnicity	-people-ethnicity=3
@1964@-product	-product=4
@édouard-alfred_martel@-person	-person=26
@suffocation@-art	-art=3
@gazetteer@-organization	-organization=1
@godfrey_i@-person	-person=43
@rio_grande@-location	-location=1351
@tanapag@-location	-location=23
@norwegian_speciedaler@-finance-currency	-finance-currency=28
@primavera_sound@-event	-event=31
@marie-laure_de_noailles@-person	-person=23
@transsexual@-disease	-disease=48
@hay@-person	-person=7
@benidorm@-location	-location=147
@nuremberg@-location	-location=2362
@burgos@-location	-location=743
@rio_de_janeiro@-transit	-transit=1
@bardhaman_district@-location	-location=203
@liberty@-person	-person=1
@orthodoxy@-organization	-organization=13
@duet@-event	-event=4
@estadio_cuauhtémoc@-location	-location=35
@rus'_khaganate@-location	-location=25
@barry_buzan@-person	-person=20
@wyoming_county@-location	-location=214
@grand_prairie_airhogs@-organization	-organization=26
@thompson@-people-ethnicity	-people-ethnicity=2
@emly@-title	-title=4
@still_life@-person	-person=10
@mount_lawley@-location	-location=60
@avatar@-art	-art=570
@jcl@-organization	-organization=1
@riverdale@-location	-location=287
@craig_lucas@-person	-person=96
@distillery@-organization	-organization=74
@ocmulgee_river@-location	-location=72
@the_country@-organization	-organization=2
@derren_nesbitt@-person	-person=50
@forest_county@-location	-location=94
@1969_season@-event	-event=47
@benito_carbone@-person	-person=34
@alban@-location	-location=4
@mark_wood@-person	-person=30
@pony_club@-organization	-organization=48
@samcheok@-location	-location=42
@provincial@-organization	-organization=15
@contact@-location	-location=2
@band_of_susans@-person	-person=21
@ide@-living_thing	-living_thing=16
@zen@-religion-religion	-religion-religion=1125
@fischer@-art	-art=1
@carling@-organization	-organization=98
@velenje@-location	-location=124
@u.s._olympic_trials@-event	-event=33
@stand@-art	-art=25
@korat@-living_thing	-living_thing=33
@university_college_hospital@-location	-location=201
@lost_in_austen@-broadcast_program	-broadcast_program=25
@sunday_mail@-art	-art=119
@iceland@-location	-location=8647
@robby_ginepri@-person	-person=132
@my_favorite_martian@-art	-art=12
@montmédy@-location	-location=39
@warner_bros._interactive_entertainment@-organization	-organization=1
@potidaea@-event	-event=3
@the_consul@-person	-person=1
@blekinge_county@-location	-location=133
@ichihara@-person	-person=3
@buckland@-person	-person=7
@the_temper_trap@-art	-art=2
@everest@-organization	-organization=1
@sierra_swan@-person	-person=23
@norwegian_trekking_association@-organization	-organization=48
@miombo@-location	-location=21
@confederation@-organization	-organization=6
@watt@-art	-art=12
@air@-organization	-organization=11
@polish_radio@-organization	-organization=22
@kenneth_t._jackson@-person	-person=23
@sculpin@-living_thing	-living_thing=32
@15th_amendment@-law	-law=36
@brasília@-location	-location=868
@albemarle,_north_carolina@-location	-location=32
@all_the_boys_love_mandy_lane@-art	-art=22
@axis@-body_part	-body_part=22
@ezra@-art	-art=92
@jj_lin@-person	-person=53
@the_famous_five@-broadcast_program	-broadcast_program=11
@world_association_of_girl_guides_and_girl_scouts@-organization	-organization=416
@munich@-organization	-organization=67
@corton,_suffolk@-location	-location=24
@african_diaspora@-people-ethnicity	-people-ethnicity=153
@pepto-bismol@-medicine-medical_treatment	-medicine-medical_treatment=26
@herbert_read@-person	-person=152
@bi@-person	-person=1
@paul_jones@-product	-product=6
@new_england@-art	-art=6
@mike_cameron@-person	-person=67
@methodist_episcopal@-religion-religion	-religion-religion=87
@timor@-location	-location=19
@eastern_orthodox_church@-religion-religion	-religion-religion=1080
@mikhail_larionov@-person	-person=52
@gcb@-broadcast_program	-broadcast_program=36
@cana@-medicine-drug	-medicine-drug=2
@arlington@-art	-art=1
@calophasia_platyptera@-living_thing	-living_thing=27
@khakassia@-location	-location=63
@blithfield_hall@-location	-location=21
@hollywoodland@-location	-location=1
@five@-event	-event=1
@dumas@-location	-location=36
@parthian@-location	-location=169
@santa_clara@-event	-event=1
@emd_f40ph@-product	-product=32
@graves@-person	-person=30
@stockbridge,_georgia@-location	-location=28
@nagendra_prasad@-person	-person=23
@the_mercy_seat@-person	-person=1
@paite@-language	-language=12
@ogle_county@-location	-location=81
@nina_zilli@-person	-person=24
@redmire@-location	-location=21
@guitars@-art	-art=10
@intelligent_systems@-person	-person=60
@maurice_tillieux@-person	-person=25
@swamp_thing@-art	-art=16
@synanthedon_flaviventris@-living_thing	-living_thing=23
@new_orleans_opera@-organization	-organization=88
@doug_savant@-person	-person=73
@keene@-location	-location=165
@tintern@-food	-food=1
@moroccan@-people-ethnicity	-people-ethnicity=161
@arthur_kane@-person	-person=23
@the_life@-broadcast_program	-broadcast_program=5
@starsmith@-person	-person=37
@2009_mtv_video_music_awards@-event	-event=61
@skåne_county@-event	-event=1
@boys_and_girls@-organization	-organization=1
@mack_gordon@-person	-person=355
@yama@-god	-god=211
@listen_up!@-art	-art=2
@wang@-location	-location=1
@neelam@-person	-person=22
@turkish@-event	-event=3
@pdas@-art	-art=1
@cherry@-food	-food=47
@marcel_janco@-person	-person=50
@jeremy_guthrie@-person	-person=37
@tabu@-organization	-organization=11
@release_me@-art	-art=44
@benidorm@-broadcast_program	-broadcast_program=93
@ypthima_asterope@-living_thing	-living_thing=20
@ursus@-art	-art=1
@1903@-event	-event=102
@maurice_rioli@-person	-person=34
@kirkland@-location	-location=130
@maestro@-person	-person=7
@yugoslavian@-location	-location=63
@david_crowder_band@-person	-person=95
@any_dream_will_do@-broadcast_program	-broadcast_program=74
@tara@-living_thing	-living_thing=7
@bayfield@-location	-location=42
@oki@-organization	-organization=24
@red_hat@-person	-person=1
@schneider@-location	-location=2
@garland@-person	-person=5
@elektra@-organization	-organization=302
@elva_hsiao@-art	-art=1
@sticky_fingers@-art	-art=95
@immature@-art	-art=1
@glen_byam_shaw@-person	-person=25
@fraxinus_ornus@-living_thing	-living_thing=26
@european_committee_for_standardization@-organization	-organization=72
@jeff_beck_group@-person	-person=12
@bos@-person	-person=2
@earl@-title	-title=18
@mca@-title	-title=1
@nai@-organization	-organization=2
@l'étoile_du_nord@-art	-art=37
@lowell@-organization	-organization=12
@sun_city@-location	-location=27
@archie_duncan@-person	-person=20
@richard_arnell@-person	-person=34
@userkaf@-person	-person=35
@the_lawnmower_man@-product	-product=2
@circle@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=86
@interwar@-event	-event=48
@conviction@-event	-event=1
@the_autobiography_of_malcolm_x@-art	-art=34
@sars@-disease	-disease=84
@neil_lomax@-person	-person=25
@wars_of_the_roses@-event	-event=705
@mick_box@-person	-person=65
@chugach_national_forest@-location	-location=45
@pittsburgh_history_and_landmarks_foundation@-organization	-organization=67
@north_american_hockey_league@-organization	-organization=39
@garrett@-organization	-organization=90
@the_flintstones@-art	-art=74
@st._john's@-product	-product=1
@iraqi@-event	-event=1
@mayurbhanj_district@-location	-location=37
@newtown@-event	-event=1
@parachute@-location	-location=6
@africa@-broadcast_program	-broadcast_program=3
@executive_mansion@-location	-location=26
@concrete_blonde@-art	-art=4
@same_name@-broadcast_program	-broadcast_program=78
@hollywood@-organization	-organization=40
@whitewater@-location	-location=65
@kim_tiddy@-person	-person=32
@cable_car@-location	-location=21
@david_gale@-person	-person=30
@autumn_reeser@-person	-person=37
@eliza_doolittle@-art	-art=10
@emerald_necklace@-location	-location=72
@the_300_spartans@-art	-art=29
@rancid@-person	-person=485
@folkestone@-organization	-organization=36
@kay_johnson@-person	-person=22
@1902–03@-organization	-organization=12
@csn@-art	-art=12
@falconer@-art	-art=7
@levellers@-art	-art=1
@foreign_office@-organization	-organization=271
@the_idiot@-broadcast_program	-broadcast_program=9
@blue_magic@-person	-person=35
@stp@-chemistry	-chemistry=6
@the_land@-location	-location=8
@chet_brewer@-person	-person=22
@nfl_draft@-organization	-organization=1
@danbury@-organization	-organization=2
@113@-event	-event=9
@ed_herman@-person	-person=29
@sfx@-organization	-organization=4
@julian_anderson@-person	-person=28
@qatar@-organization	-organization=286
@91@-product	-product=2
@the_little_nyonya@-broadcast_program	-broadcast_program=66
@sir_john_barbirolli@-person	-person=29
@pol@-organization	-organization=1
@frehley's_comet@-person	-person=31
@the_invisibles@-art	-art=77
@group_f@-event	-event=27
@ace@-location	-location=2
@christian_cooke@-person	-person=22
@asb_classic@-event	-event=29
@ragusan@-location	-location=52
@mikoyan@-person	-person=6
@crossrail@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=303
@gmina_janów@-location	-location=72
@euterpe@-product	-product=1
@antelope_valley@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@frescobaldi@-person	-person=24
@ormond@-person	-person=8
@carthage@-location	-location=1372
@grafton@-title	-title=3
@the_season@-organization	-organization=2
@raiders_of_the_lost_ark@-product	-product=3
@slapshot@-person	-person=29
@rysher_entertainment@-organization	-organization=29
@wellington,_new_zealand@-location	-location=14
@seven_bridges_road@-art	-art=20
@litani_river@-location	-location=66
@fuji@-product	-product=6
@tv3@-broadcast_network	-broadcast_network=992
@torņakalns_–_tukums_ii_railway@-location	-location=24
@eivør_pálsdóttir@-person	-person=30
@rule_of_the_dukes@-event	-event=27
@peroz_i@-person	-person=41
@franco@-finance-currency	-finance-currency=1
@progressive@-person	-person=1
@colombian@-organization	-organization=11
@chevrolet_malibu@-product	-product=108
@hegra@-location	-location=34
@ringwood,_new_jersey@-location	-location=21
@silverwater@-location	-location=19
@natalie_clifford_barney@-person	-person=39
@scat@-living_thing	-living_thing=1
@peter_andre@-art	-art=4
@hanover@-location	-location=2532
@empress@-location	-location=10
@australian_continent@-location	-location=34
@deutsches_symphonie-orchester_berlin@-person	-person=61
@čáslav@-organization	-organization=4
@bukidnon@-location	-location=216
@rupt_de_mad@-location	-location=22
@municipal_corporation_of_delhi@-organization	-organization=42
@lauren_wood@-art	-art=1
@al-nusra_front@-organization	-organization=60
@arlit_department@-location	-location=20
@prince-bishopric_of_montenegro@-location	-location=23
@vp@-title	-title=5
@north_point@-event	-event=3
@work@-religion-religion	-religion-religion=1
@verney_junction@-location	-location=28
@berry_islands@-location	-location=36
@ground_zero@-art	-art=18
@ames@-organization	-organization=13
@azerbaijani@-location	-location=51
@silver_river@-location	-location=21
@maremma@-location	-location=76
@władysław_grabski@-person	-person=33
@dustin_lynch@-person	-person=20
@chalmers_university_of_technology@-organization	-organization=144
@24@-broadcast_program	-broadcast_program=28
@the_searchers@-person	-person=177
@jordan_henderson@-person	-person=32
@pilgrim@-person	-person=1
@john_wilson@-person	-person=169
@fiba_europe_under-20_championship@-event	-event=113
@exim@-organization	-organization=1
@st_hilda's_college@-organization	-organization=25
@lorraine_copeland@-person	-person=39
@mount_lawu@-location	-location=24
@citizens'_movement@-organization	-organization=26
@basque@-organization	-organization=3
@greiner@-organization	-organization=1
@bentham@-location	-location=12
@zulu@-art	-art=87
@power_station@-organization	-organization=1
@radio_4@-organization	-organization=367
@if@-title	-title=1
@cholet@-organization	-organization=25
@midas@-product	-product=1
@yin@-art	-art=2
@cass_gilbert@-person	-person=194
@cityjet@-organization	-organization=41
@anke_wischnewski@-person	-person=29
@dacorum@-location	-location=35
@north_american@-product	-product=1
@bishop_of_kildare_and_leighlin@-title	-title=37
@essence_music_festival@-event	-event=35
@central_line@-location	-location=4
@khalid_bakdash@-person	-person=21
@floris@-location	-location=3
@john_horne_tooke@-person	-person=57
@george_francis_train@-person	-person=38
@nirvana's@-person	-person=22
@sultan_aji_muhamad_sulaiman_airport@-location	-location=31
@belén@-organization	-organization=10
@gaston_flosse@-person	-person=70
@charlottesville@-location	-location=424
@ashikaga_yoshitane@-person	-person=37
@conqueror@-organization	-organization=6
@one@-art	-art=245
@live!@-broadcast_program	-broadcast_program=1
@nybro@-organization	-organization=1
@cynthiana@-location	-location=32
@dark_victory@-art	-art=43
@air@-disease	-disease=1
@princeton@-living_thing	-living_thing=1
@team_dresch@-person	-person=55
@o@-product	-product=7
@mannheim@-location	-location=1495
@berkley@-organization	-organization=26
@joshi@-person	-person=24
@perak@-location	-location=1
@agnes@-location	-location=18
@archbishop_of_dublin@-title	-title=114
@new_world_symphony@-person	-person=7
@aradhana@-art	-art=54
@john_landy@-person	-person=49
@michael_hayes@-person	-person=138
@cornus@-living_thing	-living_thing=57
@ernie_wise@-person	-person=84
@andromeda@-person	-person=5
@unison@-art	-art=42
@cul_de_sac@-art	-art=2
@catalpa@-location	-location=4
@coffee_and_cigarettes@-art	-art=45
@class_a@-organization	-organization=14
@pipe_dream@-art	-art=39
@colonel@-location	-location=1
@aldeburgh@-event	-event=9
@buffalo_tom@-art	-art=1
@le_sueur@-person	-person=9
@persian@-event	-event=2
@windfall@-location	-location=1
@taz@-organization	-organization=1
@wellesley_island@-location	-location=26
@cadbury_heath@-location	-location=9
@north_carolina_community_college_system@-location	-location=59
@watergate@-person	-person=1
@viola_keats@-person	-person=21
@confluence@-location	-location=17
@lindberg@-person	-person=19
@limbo@-product	-product=22
@slovak@-event	-event=8
@vinegar_hill@-event	-event=9
@francisco_da_costa_gomes@-person	-person=31
@big_fish@-art	-art=123
@elk@-location	-location=60
@primary@-art	-art=17
@perkins@-product	-product=3
@scot@-person	-person=1
@poprad_district@-location	-location=36
@hiiu_county@-location	-location=229
@lough_derg@-location	-location=86
@louis_blanc@-location	-location=13
@red_hill@-location	-location=70
@the_shadow_of_your_smile@-art	-art=85
@p@-award	-award=1
@russian@-language	-language=5987
@walkabout@-organization	-organization=12
@rosetta_stone@-product	-product=7
@vad@-organization	-organization=21
@cowan@-person	-person=4
@196@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@pauly_shore@-art	-art=1
@campbeltown@-product	-product=3
@ferdinand_bol@-location	-location=1
@drugs@-art	-art=6
@olympia@-organization	-organization=5
@montana_territory@-art	-art=1
@cul_de_sac@-person	-person=32
@fourteenth@-art	-art=4
@geilenkirchen@-event	-event=1
@liquid_liquid@-person	-person=41
@icelandic@-finance-stock_exchange	-finance-stock_exchange=1
@yakovlev_yak-42@-product	-product=44
@pedro_juan_caballero@-person	-person=14
@marbella@-product	-product=6
@delaware_supreme_court@-organization	-organization=76
@aughrim@-location	-location=34
@dune@-art	-art=416
@not_that_kind@-art	-art=25
@east_perth@-organization	-organization=156
@valmy@-location	-location=25
@fender_stratocaster@-organization	-organization=1
@kameyama@-person	-person=2
@grenadier@-art	-art=8
@little_richard@-art	-art=1
@kisvárda@-location	-location=20
@democrat@-organization	-organization=8425
@ernst_i,_duke_of_saxe-altenburg@-person	-person=51
@eckington@-location	-location=45
@agenda@-broadcast_program	-broadcast_program=8
@remember_me@-product	-product=8
@geoffrey_unsworth@-person	-person=29
@yersinia_pestis@-medicine-drug	-medicine-drug=1
@devon,_pennsylvania@-location	-location=34
@st._george's@-organization	-organization=27
@dolomites@-location	-location=265
@stone_temple_pilots@-person	-person=444
@war@-product	-product=1
@lowlife@-person	-person=16
@rouge@-internet-website	-internet-website=2
@muscle@-broadcast_program	-broadcast_program=12
@villanova_university_school_of_law@-organization	-organization=42
@duchy_of_styria@-location	-location=114
@tusenøyane@-location	-location=54
@bruce_rowland@-person	-person=38
@lee_clark@-person	-person=78
@the_tokens@-person	-person=72
@women's_national_basketball_association@-organization	-organization=524
@jacob_perkins@-person	-person=34
@yaşar_kemal@-person	-person=55
@jack_paar@-person	-person=160
@journey_south@-art	-art=4
@glenelg@-organization	-organization=142
@2013_world_championships@-event	-event=182
@george_henry_thomas@-art	-art=1
@rif@-people-ethnicity	-people-ethnicity=5
@lester_flatt@-person	-person=95
@brian_g._marsden@-person	-person=62
@taras@-title	-title=2
@psychosis@-product	-product=2
@burgos@-event	-event=3
@montana@-product	-product=11
@pius_langa@-person	-person=28
@edwig_van_hooydonck@-person	-person=22
@waterdown@-location	-location=23
@periphery@-person	-person=95
@cop@-art	-art=13
@shrewsbury@-product	-product=7
@liverpool_one@-location	-location=43
@dead_man's_curve@-art	-art=20
@reunion_tour@-person	-person=2
@the_cutting_edge@-broadcast_program	-broadcast_program=5
@true_detective@-art	-art=10
@melfort@-title	-title=2
@timber@-person	-person=3
@paula@-art	-art=2
@swine@-living_thing	-living_thing=20
@sultan_of_johor@-title	-title=127
@the_indianapolis_star@-art	-art=64
@fort_scott@-location	-location=79
@blackfoot@-language	-language=34
@lionheart@-art	-art=46
@minister_of_home_affairs@-title	-title=41
@thermopylae@-location	-location=154
@y@-product	-product=4
@headington@-organization	-organization=3
@sicilian@-person	-person=1
@trout@-living_thing	-living_thing=139
@mfi@-title	-title=1
@unified_communist_party_of_nepal_(maoist)@-organization	-organization=56
@kinner_b-5@-product	-product=26
@jason_o'mara@-person	-person=38
@sex@-broadcast_program	-broadcast_program=3
@stanisław_przybyszewski@-person	-person=32
@molde@-location	-location=243
@about_a_girl@-broadcast_program	-broadcast_program=18
@brinkley@-broadcast_program	-broadcast_program=1
@heidi@-person	-person=1
@georgia_on_my_mind@-art	-art=115
@podravina@-organization	-organization=2
@tehran@-event	-event=17
@ring@-art	-art=172
@wayne_andre@-person	-person=43
@esquire@-product	-product=6
@jean_coutu@-organization	-organization=15
@sophia_gardens@-location	-location=51
@primo@-product	-product=2
@u.s.@-location	-location=8269
@santo_domingo@-person	-person=4
@heckington@-location	-location=25
@you've_got_to_hide_your_love_away@-art	-art=53
@gulli@-broadcast_network	-broadcast_network=43
@hong_kong_second_division_league@-organization	-organization=74
@new_york_life_insurance_company@-organization	-organization=72
@kyle_of_lochalsh@-location	-location=104
@río_piedras@-location	-location=53
@first_national@-location	-location=1
@agonopterix_scopariella@-living_thing	-living_thing=21
@coginchaug_river@-location	-location=21
@shahram_nazeri@-person	-person=49
@north_london@-organization	-organization=3
@fr_yugoslavia@-location	-location=33
@torngat@-location	-location=4
@lloyd's@-organization	-organization=88
@the_cup@-organization	-organization=1
@pénélope@-product	-product=9
@bacchus_marsh@-location	-location=56
@bbc_news_at_six@-broadcast_program	-broadcast_program=38
@ross_bleckner@-person	-person=47
@ridge@-person	-person=2
@chipewyan@-location	-location=1
@tarascon@-event	-event=1
@firefly@-product	-product=27
@pontivy@-location	-location=48
@avengers@-art	-art=19
@stephen_belber@-person	-person=27
@azusa@-location	-location=79
@348@-art	-art=7
@antonina_nezhdanova@-person	-person=22
@flagstaff_war@-event	-event=46
@north_west_coastal_highway@-location	-location=65
@chosen@-location	-location=2
@calla@-person	-person=17
@dan_inosanto@-person	-person=68
@emperor_fei@-person	-person=31
@phyllis_smith@-person	-person=57
@joël_lautier@-person	-person=22
@sam_houston@-art	-art=1
@i_want_you_(she's_so_heavy)@-art	-art=41
@rhea@-person	-person=1
@swan_hill@-location	-location=50
@eo@-organization	-organization=1
@tutin@-location	-location=27
@umbrian@-language	-language=32
@blueprint@-art	-art=6
@galloway@-person	-person=6
@1949@-product	-product=1
@princess_charlotte@-product	-product=1
@tony_dow@-person	-person=42
@ozma@-art	-art=6
@juan_josé_jusid@-person	-person=21
@ernst_thälmann@-art	-art=3
@bort-les-orgues@-location	-location=21
@mckinney@-location	-location=82
@pope_marcellus_ii@-person	-person=42
@sanborn@-organization	-organization=3
@llp@-organization	-organization=22
@l'hospitalet@-organization	-organization=14
@democrat@-product	-product=1
@a90@-location	-location=59
@ellis_island@-broadcast_program	-broadcast_program=2
@ville-marie@-location	-location=80
@dr._feelgood@-art	-art=16
@franklin_county,_kentucky@-location	-location=25
@tv_cultura@-broadcast_network	-broadcast_network=70
@sidewinder@-product	-product=1
@allison_transmission@-organization	-organization=30
@sheringham@-location	-location=214
@european_parliament_elections@-event	-event=25
@sangeeta@-person	-person=30
@jundiaí@-organization	-organization=1
@st._george_dragons@-organization	-organization=248
@oswaldo_cruz@-person	-person=26
@altai@-event	-event=1
@oma@-product	-product=1
@love_affair@-person	-person=39
@edelweiss@-person	-person=18
@the_thin_red_line@-event	-event=11
@the_tabernacle@-location	-location=24
@praxis@-organization	-organization=6
@xxii@-organization	-organization=1
@agon@-art	-art=24
@kompas@-art	-art=75
@postmaster@-title	-title=153
@spanish_crown@-person	-person=2
@josé_calderón@-person	-person=95
@jedediah_smith@-person	-person=117
@carrie_fisher@-person	-person=268
@neon@-person	-person=13
@burlesque@-title	-title=3
@2012_cfl_season@-event	-event=54
@montenegrin@-location	-location=514
@premier_league@-organization	-organization=7538
@hiram@-location	-location=36
@cape_esperance@-event	-event=6
@pandemonium@-art	-art=35
@finnish@-people-ethnicity	-people-ethnicity=388
@addison@-person	-person=42
@franck_pourcel@-person	-person=34
@one_man_army@-art	-art=5
@burgos@-organization	-organization=31
@brevard@-location	-location=95
@île-de-france@-location	-location=342
@nakakoma_district@-location	-location=25
@richard_nixon@-event	-event=1
@dave_eggers@-person	-person=195
@fido@-art	-art=29
@pelican@-living_thing	-living_thing=231
@red_storm_rising@-product	-product=1
@the_adicts@-person	-person=71
@services@-location	-location=3
@willard_parker@-person	-person=26
@lawrence_and_wishart@-organization	-organization=20
@felt@-location	-location=5
@ceylonese@-living_thing	-living_thing=1
@bentham@-person	-person=53
@port_charlotte,_florida@-location	-location=51
@piazza@-product	-product=5
@terminal_5@-location	-location=37
@brian_bosworth@-person	-person=54
@ip_australia@-organization	-organization=22
@alexander_shabalov@-person	-person=30
@the_east@-location	-location=19
@alex_johnson@-person	-person=31
@esther@-location	-location=3
@feist@-person	-person=246
@macintosh@-person	-person=3
@russellville@-organization	-organization=22
@f.i.r.@-broadcast_program	-broadcast_program=6
@tide@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@campania@-location	-location=1691
@phobia@-person	-person=15
@clockwise@-art	-art=31
@boston_red_caps@-event	-event=6
@sparks@-organization	-organization=9
@mirror_mirror@-art	-art=80
@orpheus@-art	-art=32
@anu@-god	-god=101
@sb@-product	-product=8
@missing_persons@-broadcast_program	-broadcast_program=15
@prince@-location	-location=35
@ink@-food	-food=7
@polo@-product	-product=20
@jinan@-location	-location=424
@douai@-organization	-organization=12
@brick_township@-location	-location=58
@galla@-person	-person=9
@john_hendricks@-person	-person=21
@thomas_francis_meagher@-person	-person=76
@guggenheim_foundation@-award	-award=6
@battle_of_khotyn@-event	-event=25
@grand_guignol@-location	-location=82
@gulf@-organization	-organization=44
@shaun_cassidy@-person	-person=105
@next@-broadcast_program	-broadcast_program=15
@genesis_ii@-product	-product=14
@cardinalate@-title	-title=339
@jeff_beal@-person	-person=36
@palgrave@-location	-location=19
@department_of_defence@-title	-title=3
@vj@-time	-time=2
@lombard_kingdom@-location	-location=18
@gino_marchetti@-person	-person=32
@one_tree_hill@-location	-location=37
@spirits_having_flown@-art	-art=26
@giotto_bizzarrini@-person	-person=19
@circle@-location	-location=12
@tuba@-location	-location=13
@harry_blackstone,_sr.@-person	-person=23
@genet@-living_thing	-living_thing=27
@simpson@-location	-location=47
@eugene_rousseau@-person	-person=24
@john_peale_bishop@-person	-person=23
@apps@-product	-product=37
@under_construction@-art	-art=25
@family_law@-art	-art=1
@charles_b._griffith@-person	-person=43
@genet@-location	-location=2
@la_guaira@-location	-location=122
@bella_coola@-location	-location=70
@qualified@-location	-location=1
@shattered_glass@-art	-art=56
@huntington@-organization	-organization=15
@hanamaru_kindergarten@-broadcast_program	-broadcast_program=20
@nurses@-title	-title=1
@labour_party@-organization	-organization=7830
@fort@-organization	-organization=1
@young_divas@-art	-art=9
@st._kilda@-organization	-organization=1
@general_dynamics_land_systems@-organization	-organization=29
@sedgwick@-person	-person=23
@spätzle@-food	-food=22
@chartreuse@-location	-location=11
@ottawa@-location	-location=7074
@lucky@-location	-location=2
@resolute@-location	-location=44
@san_sebastián@-location	-location=649
@przemyśl@-event	-event=4
@pattani@-language	-language=1
@chuncheon@-location	-location=147
@landgraviate_of_hesse-darmstadt@-location	-location=109
@liverpool_street@-location	-location=1
@mirror,_mirror@-broadcast_program	-broadcast_program=24
@prime_minister_of_india@-person	-person=4
@griffith@-product	-product=8
@88@-art	-art=44
@orlando@-product	-product=6
@morawa@-location	-location=30
@hippocampus_press@-organization	-organization=21
@the_soft_machine@-person	-person=6
@media_lab@-person	-person=17
@waigeo@-location	-location=48
@paul_mazursky@-person	-person=170
@tommy_devito@-person	-person=33
@takin'_it_to_the_streets@-art	-art=25
@tamagawa@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@waasland@-organization	-organization=1
@lower_saxon@-language	-language=2
@superintendent@-location	-location=1
@la_belle_dame_sans_merci@-art	-art=26
@mongo@-food	-food=3
@corcovado@-location	-location=22
@demo@-person	-person=1
@rick@-person	-person=102
@far_west@-location	-location=70
@gomel@-location	-location=184
@feline@-living_thing	-living_thing=64
@eudonia_truncicolella@-living_thing	-living_thing=30
@macleod@-organization	-organization=2
@zingst@-location	-location=35
@catoctin_creek@-location	-location=30
@prince_muhammad_bin_talal@-person	-person=24
@terrell@-person	-person=2
@boeing_2707@-product	-product=24
@big_brother_and_the_holding_company@-art	-art=4
@sunset_beach@-broadcast_program	-broadcast_program=175
@sio_2_@-chemistry	-chemistry=25
@t-neck_records@-organization	-organization=20
@the_secret_life_of_the_american_teenager@-broadcast_program	-broadcast_program=173
@roulette@-product	-product=50
@ossipee@-product	-product=2
@1917@-art	-art=5
@the_warriors@-art	-art=145
@shilling@-finance-currency	-finance-currency=38
@carpe_diem@-food	-food=1
@hakim@-location	-location=1
@reformer@-organization	-organization=5
@friedenau@-location	-location=24
@el_paso@-art	-art=63
@waterloo_sunset@-art	-art=50
@global@-broadcast_network	-broadcast_network=325
@german_quarter@-location	-location=21
@february_7@-time	-time=256
@katowice@-organization	-organization=3
@florence_county,_south_carolina@-location	-location=43
@shango@-art	-art=8
@national_geospatial-intelligence_agency@-organization	-organization=168
@hurricane_smith@-art	-art=3
@aria_award@-organization	-organization=1
@gimme_a_break!@-broadcast_program	-broadcast_program=104
@denise_black@-person	-person=25
@maelor@-location	-location=23
@p@-product	-product=9
@chehalis@-people-ethnicity	-people-ethnicity=1
@john_cowan@-person	-person=63
@przewóz@-location	-location=39
@fulford@-person	-person=1
@dost@-organization	-organization=9
@la_patrie@-art	-art=32
@crawley@-person	-person=1
@selma@-art	-art=1
@laurence_leboeuf@-person	-person=23
@msida@-organization	-organization=4
@fraser@-product	-product=1
@olympic@-organization	-organization=13
@osaka@-organization	-organization=5
@archibald_wavell@-event	-event=1
@ironik@-person	-person=23
@franco-provençal@-language	-language=40
@surrey@-organization	-organization=1629
@maxim's@-art	-art=3
@conservative_party@-title	-title=1
@999@-person	-person=36
@statik_selektah@-person	-person=82
@seguin@-location	-location=109
@fère-en-tardenois@-location	-location=22
@asteroids@-location	-location=1
@giordano_bruno@-person	-person=226
@jeep@-product	-product=36
@blackhawk@-organization	-organization=5
@the_previous_season@-event	-event=57
@diprotodontia@-living_thing	-living_thing=28
@american_machine_and_foundry@-organization	-organization=24
@ruff@-person	-person=1
@southend@-location	-location=1
@sicilian@-organization	-organization=4
@tone@-product	-product=18
@christian_people's_party@-organization	-organization=59
@district@-organization	-organization=19
@rush@-organization	-organization=8
@chosen@-broadcast_program	-broadcast_program=5
@karl_burns@-person	-person=39
@eastern_football_league@-organization	-organization=103
@mariposa@-people-ethnicity	-people-ethnicity=1
@clarence_geldart@-person	-person=36
@taylor_hicks@-art	-art=4
@18th_infantry_regiment@-organization	-organization=45
@getty_conservation_institute@-location	-location=1
@stotfold@-organization	-organization=8
@abduction@-title	-title=53
@fritz@-product	-product=27
@hertz@-organization	-organization=40
@llangennech@-organization	-organization=1
@black_swan@-art	-art=257
@south_american@-people-ethnicity	-people-ethnicity=1
@autumn@-organization	-organization=3
@seoul_samsung_thunders@-organization	-organization=21
@2012_six_nations_championship@-event	-event=64
@spö@-organization	-organization=35
@documentary@-art	-art=13
@white_fang@-broadcast_program	-broadcast_program=1
@father@-god	-god=113
@27@-location	-location=42
@city_college_of_new_york@-location	-location=1
@kelana_jaya@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@horde@-product	-product=6
@mephisto@-art	-art=1
@brocken@-location	-location=140
@oblique@-body_part	-body_part=19
@sr_90@-location	-location=29
@kingsley@-person	-person=5
@these_dreams@-art	-art=23
@meir_shapiro@-person	-person=24
@the_railway_children@-art	-art=114
@oldham@-organization	-organization=496
@recovery@-product	-product=5
@thomas_tickell@-person	-person=44
@u.k.@-location	-location=323
@heathfield@-organization	-organization=1
@2005_bali_bombings@-event	-event=21
@hang_time@-art	-art=5
@kaup@-location	-location=4
@le_sueur@-location	-location=34
@daniels@-location	-location=9
@malcolm_thomas@-person	-person=21
@88@-location	-location=4
@charles_simic@-person	-person=103
@pln@-organization	-organization=3
@arthur_wellesley@-person	-person=157
@frieze_art_fair@-event	-event=67
@garage@-organization	-organization=2
@von@-person	-person=20
@atacama@-people-ethnicity	-people-ethnicity=4
@st_george@-art	-art=1
@ray_jackson@-person	-person=39
@ogaden@-people-ethnicity	-people-ethnicity=25
@aurora@-location	-location=588
@arapaho@-people-ethnicity	-people-ethnicity=229
@albert_hofmann@-person	-person=95
@rockaway@-location	-location=36
@saida@-product	-product=1
@district_of_aydın@-location	-location=56
@hapeville@-location	-location=20
@nene@-living_thing	-living_thing=7
@poltava@-organization	-organization=1
@arnold_schönberg@-person	-person=22
@joule@-organization	-organization=4
@brechin@-organization	-organization=14
@the_savages@-broadcast_program	-broadcast_program=3
@division_i_fcs@-organization	-organization=46
@eustace@-location	-location=6
@tatsuya_fujiwara@-person	-person=31
@sedgemoor@-event	-event=4
@north_island@-location	-location=31
@zeise's_salt@-chemistry	-chemistry=21
@society@-art	-art=16
@us_navy@-event	-event=1
@gorham@-person	-person=7
@rotala@-living_thing	-living_thing=3
@barrie_flyers@-organization	-organization=56
@olympia@-person	-person=1
@baseball@-organization	-organization=70
@mande@-location	-location=1
@al-karamah@-organization	-organization=47
@lok_satta_party@-organization	-organization=22
@fist_of_fury@-broadcast_program	-broadcast_program=9
@55th@-location	-location=4
@negros_oriental@-location	-location=190
@gulf_of_khambhat@-location	-location=35
@desiderata@-art	-art=33
@critical_mass@-organization	-organization=75
@winslow@-location	-location=154
@lotus@-organization	-organization=822
@channel@-person	-person=1
@headline_news@-art	-art=12
@baptism@-religion-religion	-religion-religion=275
@the_rankin_family@-person	-person=77
@ray_charles@-person	-person=1826
@fc_vestsjælland@-organization	-organization=55
@links@-organization	-organization=3
@the_dreamstone@-art	-art=11
@kathy_mattea@-person	-person=190
@porthleven@-organization	-organization=9
@natick@-location	-location=87
@five_easy_pieces@-broadcast_program	-broadcast_program=2
@colden_common@-organization	-organization=2
@abbott_and_costello_go_to_mars@-art	-art=24
@customs@-organization	-organization=23
@ganesha@-god	-god=555
@mobile_suit_gundam_age@-art	-art=1
@dexter@-art	-art=1
@1999–00@-organization	-organization=1
@here_we_go_magic@-person	-person=18
@river_forest@-location	-location=42
@north_borneo@-location	-location=204
@21st@-title	-title=1
@republic_of_china@-organization	-organization=9
@fourteenth@-organization	-organization=5
@amanda_harrison@-person	-person=22
@van_orden_v._perry@-event	-event=21
@tirso_de_molina@-person	-person=91
@in_2009@-art	-art=1
@auburn_tigers_football@-organization	-organization=49
@yeading@-organization	-organization=51
@dundas@-organization	-organization=1
@casa@-organization	-organization=47
@wied@-person	-person=10
@juan_francisco_barraza@-person	-person=20
@xi@-event	-event=22
@ron_haddrick@-person	-person=27
@vestfold@-organization	-organization=1
@fin@-location	-location=11
@malawi@-organization	-organization=100
@clarence,_new_york@-location	-location=32
@oak@-person	-person=3
@luziânia@-location	-location=24
@wcw@-product	-product=13
@golpayegan_county@-location	-location=67
@ramona@-broadcast_program	-broadcast_program=5
@ibis@-organization	-organization=10
@the_living_church@-art	-art=44
@kurów@-location	-location=45
@invincible@-product	-product=35
@imperial@-title	-title=41
@yemenite@-location	-location=3
@augusta@-person	-person=30
@ans@-art	-art=1
@prior@-person	-person=16
@stock_car_racer@-organization	-organization=43
@sculptor@-person	-person=1
@spencer@-location	-location=199
@a12@-product	-product=1
@opatija@-location	-location=141
@sailing@-event	-event=106
@star@-product	-product=99
@seine@-location	-location=1127
@stéphanie_dubois@-person	-person=44
@sandwell@-organization	-organization=1
@steve_balsamo@-person	-person=20
@shelly_yachimovich@-person	-person=22
@dani@-art	-art=1
@akwa_ibom_state@-location	-location=147
@albuera@-event	-event=15
@vertex@-body_part	-body_part=11
@citadel@-event	-event=1
@robert_ii_of_france@-person	-person=83
@columnist@-title	-title=21
@primera@-organization	-organization=6
@maketu@-location	-location=28
@ingvar_hirdwall@-person	-person=43
@youth_group@-person	-person=62
@kyle_richards@-person	-person=40
@district_of_arizona@-location	-location=15
@tyler_perry@-organization	-organization=1
@john_jaso@-person	-person=20
@children_of_god@-art	-art=23
@angelo_badalamenti@-person	-person=123
@39@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@coldwater@-organization	-organization=2
@bluffton@-location	-location=95
@land_girls@-organization	-organization=3
@circuit_judge@-organization	-organization=4
@lucas@-person	-person=92
@the_stars_look_down@-broadcast_program	-broadcast_program=11
@2007_afc_asian_cup@-event	-event=241
@pacificorp@-organization	-organization=43
@joey@-broadcast_program	-broadcast_program=100
@paleface@-living_thing	-living_thing=1
@damage@-disease	-disease=1
@baal@-art	-art=27
@alberton@-location	-location=73
@the_dead_c@-person	-person=55
@vincentian@-location	-location=24
@parks@-location	-location=12
@caleta_olivia@-location	-location=20
@tan@-person	-person=2
@yser@-event	-event=1
@siri_hustvedt@-person	-person=37
@silchar@-organization	-organization=2
@american_counseling_association@-organization	-organization=35
@mind@-art	-art=75
@green_lantern@-art	-art=194
@millions@-person	-person=1
@tonight@-person	-person=1
@num@-organization	-organization=20
@jan_saudek@-person	-person=21
@ambala@-language	-language=1
@kelham@-location	-location=28
@rush@-location	-location=20
@lipscomb@-location	-location=15
@snapdragon@-living_thing	-living_thing=31
@karlstadt@-location	-location=20
@deep_puddle_dynamics@-person	-person=26
@blondie@-person	-person=962
@bernie_lowe@-person	-person=22
@route_28@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@niagara_falls@-location	-location=1339
@the_dark@-art	-art=25
@korba@-people-ethnicity	-people-ethnicity=1
@lot@-location	-location=20
@romance@-art	-art=66
@andrea_echeverri@-art	-art=4
@russian_campaign@-event	-event=34
@the_fall_of_the_roman_empire@-event	-event=3
@unforgettable@-art	-art=68
@homebake@-event	-event=87
@dumfries_and_galloway@-location	-location=666
@mandarin@-broadcast_program	-broadcast_program=1
@wing_commander@-product	-product=73
@cornwallis@-art	-art=1
@don_raye@-person	-person=245
@brentwood@-organization	-organization=6
@hardware@-broadcast_program	-broadcast_program=14
@st_paul@-person	-person=27
@lodi@-product	-product=5
@robert_clive@-person	-person=165
@graduation@-person	-person=2
@ermenonville@-location	-location=38
@blackhawk@-art	-art=10
@hakka@-living_thing	-living_thing=2
@amyntas@-person	-person=36
@earl_of_norfolk@-person	-person=3
@warzone@-person	-person=49
@peddapuram_mandal@-location	-location=21
@fortress@-product	-product=7
@jci@-organization	-organization=20
@norman_conquest_of_england@-event	-event=419
@tina@-location	-location=1
@executioner@-title	-title=17
@kiwi@-product	-product=15
@bible@-art	-art=5344
@thomas_ellwood@-person	-person=21
@isabella_of_austria@-person	-person=21
@i_spit_on_your_grave@-art	-art=32
@abraham_kupchik@-person	-person=28
@anita@-event	-event=2
@park_place@-location	-location=38
@farnham@-organization	-organization=1
@cudillero@-organization	-organization=1
@the_life@-art	-art=28
@derrida@-person	-person=35
@irwin_levine@-person	-person=24
@nag_hammadi@-art	-art=8
@scipio@-person	-person=56
@the_helix@-location	-location=48
@7@-product	-product=62
@burkinabé_premier_league@-organization	-organization=31
@satyrine@-living_thing	-living_thing=22
@spellbound@-art	-art=40
@john_b._henderson@-person	-person=27
@dexippus@-person	-person=23
@muppets_from_space@-art	-art=69
@the_heist@-art	-art=31
@pyrmont_bridge@-location	-location=22
@frederik_ii@-person	-person=21
@member@-organization	-organization=7
@disaster@-location	-location=2
@evie_sands@-person	-person=28
@león,_guanajuato@-location	-location=93
@susa@-location	-location=370
@previous_season@-organization	-organization=1
@ibrox@-organization	-organization=22
@nooksack@-location	-location=13
@listeria_monocytogenes@-living_thing	-living_thing=81
@české_budějovice@-location	-location=797
@singapore's@-finance-currency	-finance-currency=1
@anne_briggs@-art	-art=5
@alain_de_benoist@-person	-person=58
@enjoy_yourself_tonight@-broadcast_program	-broadcast_program=30
@hebei@-location	-location=4038
@kfc@-organization	-organization=547
@al_jackson@-person	-person=34
@cairns@-product	-product=1
@rhônexpress@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=25
@mark_ryden@-person	-person=50
@australia@-education-educational_degree	-education-educational_degree=1
@bend_it_like_beckham@-art	-art=108
@carry_on_emmannuelle@-art	-art=27
@geophysical_institute@-organization	-organization=3
@melrose@-location	-location=235
@cyclops@-art	-art=17
@imagine_that@-art	-art=32
@jenner@-location	-location=18
@vergennes,_vermont@-location	-location=38
@powder@-person	-person=10
@enfield,_connecticut@-location	-location=72
@wafl@-organization	-organization=254
@willamette_university_college_of_law@-organization	-organization=68
@rowland_hill@-title	-title=1
@snowden@-person	-person=14
@university_of_graz@-organization	-organization=268
@the_smiths@-art	-art=29
@nothingface@-art	-art=7
@ala_modalaindi@-art	-art=24
@if_you_tolerate_this_your_children_will_be_next@-art	-art=31
@september_11_attacks@-time	-time=1
@river_darent@-location	-location=41
@arvydas_macijauskas@-person	-person=47
@taiwan_power_company_f.c.@-organization	-organization=33
@p@-person	-person=9
@lucille_benson@-person	-person=21
@bloody_jack@-art	-art=22
@paisley_south@-event	-event=1
@double_live@-art	-art=34
@falkenberg_municipality@-location	-location=39
@dera_bugti@-location	-location=30
@hurstbridge@-location	-location=52
@debden@-location	-location=35
@adams@-person	-person=93
@nemyriv@-location	-location=26
@pee_dee@-organization	-organization=2
@bethesda@-location	-location=258
@mesquite@-location	-location=107
@bunny@-art	-art=13
@arpino@-location	-location=25
@hm@-title	-title=1
@bbc_tv@-organization	-organization=4
@leone_leoni@-person	-person=22
@mexico@-title	-title=4
@sidewinder@-person	-person=8
@brooklyn@-product	-product=15
@hyrum@-location	-location=13
@falling@-product	-product=2
@peru@-organization	-organization=404
@borno@-location	-location=51
@shanxi@-location	-location=2143
@2011_afl_season@-event	-event=80
@harry_pollitt@-person	-person=44
@tarkan@-person	-person=84
@pinewood@-location	-location=10
@uncle_buck@-art	-art=41
@mountain@-living_thing	-living_thing=2
@basque@-location	-location=444
@the_boxer@-art	-art=56
@dysgonia_torrida@-living_thing	-living_thing=44
@ergo_proxy@-broadcast_program	-broadcast_program=67
@oregon_state@-location	-location=1
@csh@-product	-product=20
@murder,_inc.@-art	-art=9
@1991_rugby_world_cup@-event	-event=199
@rockingham@-location	-location=359
@prospector@-living_thing	-living_thing=1
@storm_lake@-location	-location=21
@lelis@-location	-location=25
@reigen@-art	-art=1
@nine_tomorrows@-art	-art=20
@loyola_blakefield@-organization	-organization=27
@chlothar_iii@-person	-person=35
@luis_miguel@-art	-art=4
@finn@-art	-art=7
@haran@-location	-location=12
@houdini@-person	-person=18
@buick@-organization	-organization=643
@the_crown@-title	-title=6
@the_hound_of_the_baskervilles@-broadcast_program	-broadcast_program=10
@jilu@-location	-location=20
@fc_metalist_kharkiv@-organization	-organization=157
@legion@-person	-person=1
@elk_point@-location	-location=23
@bertone@-organization	-organization=140
@davis@-person	-person=101
@surprise@-person	-person=1
@1953@-location	-location=2
@karate@-event	-event=8
@spike_island@-person	-person=1
@the_strip@-location	-location=16
@national_health@-art	-art=4
@marienfelde@-location	-location=22
@egaleo@-organization	-organization=42
@billerica@-location	-location=57
@euromoney@-organization	-organization=1
@khartoum@-organization	-organization=1
@drake@-organization	-organization=50
@mercator@-product	-product=3
@luri@-language	-language=22
@saint-denis,_réunion@-location	-location=31
@dn_galan@-event	-event=41
@kingdom_of_breifne@-location	-location=33
@papa_legba@-art	-art=1
@black_warrior@-product	-product=1
@matt_walker@-person	-person=46
@leadville@-location	-location=123
@nevşehir@-location	-location=61
@mirepoix@-food	-food=20
@james_d._johnson@-person	-person=25
@fragaria@-living_thing	-living_thing=49
@liard@-location	-location=24
@roller_coaster_database@-internet-website	-internet-website=36
@andreas_hillgruber@-person	-person=59
@chester@-product	-product=8
@sal@-person	-person=2
@gaël_monfils@-person	-person=331
@niccolò_fontana_tartaglia@-person	-person=24
@bloody_mary@-person	-person=4
@hurricane@-person	-person=25
@montréal@-location	-location=90
@corregidor_island@-location	-location=63
@natalia_kills@-person	-person=83
@gerard_mccarthy@-person	-person=33
@wallabies@-living_thing	-living_thing=3
@city_of_hope@-location	-location=34
@first_lady@-title	-title=991
@p2@-organization	-organization=21
@route_17@-location	-location=109
@ec@-finance-currency	-finance-currency=3
@woodson@-person	-person=5
@blockade_of_saint-domingue@-event	-event=22
@pilcomayo_river@-location	-location=40
@dharamvir_bharati@-person	-person=26
@perry_lakes_stadium@-location	-location=53
@tsn@-award	-award=1
@the_mighty@-art	-art=28
@paul_hamlyn@-organization	-organization=1
@500@-event	-event=5
@scotia@-location	-location=60
@elsternwick@-location	-location=47
@voa@-organization	-organization=18
@bremen@-product	-product=38
@english@-religion-religion	-religion-religion=1
@michael_nunn@-person	-person=40
@ex_cathedra@-person	-person=18
@don_juan@-art	-art=141
@inspector_general@-art	-art=4
@apostle@-organization	-organization=2
@faroese@-people-ethnicity	-people-ethnicity=68
@striking_distance@-art	-art=32
@blow_out@-art	-art=41
@serbian@-language	-language=2347
@infusion@-food	-food=1
@writer@-title	-title=222
@campbell@-title	-title=1
@malaysia@-title	-title=3
@lima@-living_thing	-living_thing=1
@corte_madera_creek@-location	-location=21
@missouri_valley@-location	-location=15
@new_york_institute_of_technology@-organization	-organization=192
@fontana@-event	-event=1
@saga@-art	-art=52
@michigan@-product	-product=7
@cbn@-broadcast_network	-broadcast_network=50
@the_first_lady@-person	-person=1
@joey_bishop@-person	-person=133
@senior@-art	-art=1
@wylie@-location	-location=18
@north_v_south@-event	-event=31
@sofia@-transit	-transit=2
@earl_of_richmond@-person	-person=11
@florida@-organization	-organization=643
@high@-art	-art=31
@douglas_park@-location	-location=39
@taganrog@-location	-location=453
@eclipse@-award	-award=5
@five@-title	-title=1
@route_49@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@national_park_foundation@-organization	-organization=39
@the_phoenix@-art	-art=101
@lodi@-organization	-organization=1
@quantcast@-organization	-organization=42
@somali@-living_thing	-living_thing=1
@finlandia_hall@-location	-location=27
@boy@-art	-art=110
@rosmalen@-location	-location=55
@the_nanny@-art	-art=1
@mountain@-broadcast_program	-broadcast_program=7
@ugly_duckling@-art	-art=2
@esporte_clube_juventude@-organization	-organization=35
@vienna@-product	-product=2
@si@-chemistry	-chemistry=53
@front_royal,_virginia@-location	-location=74
@bittersweet@-product	-product=3
@chalon-sur-saône@-organization	-organization=3
@swedish@-organization	-organization=65
@the_works@-organization	-organization=3
@marijuana@-living_thing	-living_thing=4
@vitória_futebol_clube@-organization	-organization=40
@daron_hagen@-person	-person=76
@the_farm@-art	-art=5
@north_shields@-organization	-organization=47
@royal_palace@-organization	-organization=1
@susi_susanti@-person	-person=30
@english@-art	-art=8
@rawalpindi_district@-location	-location=141
@brancacci_chapel@-location	-location=31
@white_palace@-art	-art=18
@saint_james@-organization	-organization=1
@laidlaw@-location	-location=2
@rhydymwyn@-organization	-organization=12
@klickitat@-people-ethnicity	-people-ethnicity=3
@manchester_city's@-organization	-organization=20
@danish_championship@-organization	-organization=18
@pipe_dream@-broadcast_program	-broadcast_program=1
@fly@-product	-product=3
@vikas_swarup@-person	-person=23
@jay_howell@-person	-person=34
@ricki_lake@-broadcast_program	-broadcast_program=11
@sleepers@-art	-art=45
@patti@-person	-person=10
@moroni@-location	-location=84
@études@-product	-product=2
@sultan@-product	-product=8
@the_belle_stars@-art	-art=2
@clarinda@-person	-person=5
@david_mendenhall@-person	-person=38
@e._f._bleiler@-person	-person=40
@a@-computer-programming_language	-computer-programming_language=5
@gillan@-art	-art=6
@treasurer@-product	-product=3
@astrakhan@-location	-location=489
@the_rural_alberta_advantage@-person	-person=31
@mas@-location	-location=20
@bruegel@-organization	-organization=23
@association_of_american_universities@-organization	-organization=117
@bob_kaufman@-organization	-organization=1
@pineios@-god	-god=1
@_@-finance-currency	-finance-currency=3
@jurist@-organization	-organization=1
@cîteaux_abbey@-location	-location=38
@soulfly@-art	-art=15
@zandra_rhodes@-person	-person=44
@holy_grail@-person	-person=20
@cog@-product	-product=29
@melanella@-living_thing	-living_thing=52
@route_20@-location	-location=53
@sims@-person	-person=49
@the_contenders@-broadcast_program	-broadcast_program=18
@pierre_gauthier@-person	-person=21
@forte_group@-organization	-organization=27
@adirondack@-organization	-organization=7
@rutland@-person	-person=2
@tazewell_county@-location	-location=49
@karlskrona@-location	-location=277
@owen_sound@-location	-location=182
@the_man_with_the_golden_gun@-art	-art=146
@imagination@-product	-product=1
@prostate_cancer@-disease	-disease=21
@theresienstadt@-art	-art=4
@inr@-organization	-organization=7
@julie_fowlis@-person	-person=50
@2006_afc_champions_league@-event	-event=20
@sheringham@-person	-person=1
@greater_poland@-location	-location=569
@eland@-living_thing	-living_thing=61
@andersen@-person	-person=20
@the_wanderer@-broadcast_program	-broadcast_program=7
@hawke@-broadcast_program	-broadcast_program=5
@chess@-location	-location=5
@minister_of_interior@-person	-person=1
@prince_koreyasu@-person	-person=32
@leeds_north_east@-location	-location=26
@charlotte_hounds@-organization	-organization=24
@saïd_business_school@-organization	-organization=68
@gladiolus@-product	-product=2
@fifteen@-organization	-organization=1
@richard_stockton@-person	-person=26
@châtellerault@-location	-location=93
@lermontov@-location	-location=5
@alan_brazil@-person	-person=22
@ministry_of_foreign_affairs@-person	-person=1
@majadahonda@-event	-event=2
@pink_cadillac@-art	-art=26
@toyota_rav4@-product	-product=45
@tambourine@-art	-art=11
@pleiades@-location	-location=237
@albania@-location	-location=7693
@barents_sea@-location	-location=613
@conrad@-organization	-organization=2
@ken@-art	-art=5
@university_of_guayaquil@-organization	-organization=20
@kokomo@-person	-person=24
@florence_gravellier@-person	-person=21
@renee_o'connor@-person	-person=23
@soltaniyeh@-location	-location=36
@stories@-person	-person=26
@clemson@-location	-location=59
@alexandria@-organization	-organization=15
@cap'n_crunch@-food	-food=37
@ferris_bueller's_day_off@-art	-art=215
@manolo_badrena@-person	-person=42
@justice@-person	-person=103
@john_shakespeare@-organization	-organization=1
@angus_reid@-person	-person=12
@2005@-person	-person=1
@xander_bogaerts@-person	-person=21
@toronto_blue_jays@-organization	-organization=3039
@pulse@-broadcast_program	-broadcast_program=3
@levante@-product	-product=1
@wallack's_theatre@-location	-location=44
@sca@-disease	-disease=1
@pauline_viardot@-person	-person=104
@hideo_nakata@-art	-art=1
@fabian_cancellara@-person	-person=320
@nightmare_of_you@-person	-person=24
@adagio@-organization	-organization=1
@lafcadio_hearn@-person	-person=145
@cross@-person	-person=8
@michael_muhammad_knight@-person	-person=20
@david_rovics@-person	-person=32
@western_pomerania@-location	-location=178
@transition@-organization	-organization=8
@cathy_davey@-person	-person=45
@pobeda@-product	-product=7
@reunification@-location	-location=1
@scheer@-person	-person=12
@oregon_zoo@-location	-location=46
@kettle_creek@-location	-location=25
@federal_constitutional_court_of_germany@-organization	-organization=137
@silesian_german@-language	-language=20
@solomon_grundy@-art	-art=15
@alexander_borodin@-person	-person=224
@judaism@-art	-art=1
@goosebumps@-art	-art=104
@how_i_met_your_mother@-broadcast_program	-broadcast_program=1148
@anaconda@-art	-art=47
@kristina_kovač@-person	-person=20
@monument@-organization	-organization=16
@shanxi@-language	-language=1
@ahab@-art	-art=3
@ilok@-location	-location=65
@madra@-location	-location=1
@el_caney@-event	-event=7
@north_hills@-location	-location=36
@torch_song@-broadcast_program	-broadcast_program=2
@cheapside@-location	-location=186
@hms_excellent@-location	-location=92
@pwllheli@-location	-location=14
@miike_snow@-art	-art=4
@vaishnava@-religion-religion	-religion-religion=55
@white_british@-people-ethnicity	-people-ethnicity=76
@eduard_rüppell@-person	-person=35
@charlie_gracie@-person	-person=28
@good_omens@-art	-art=43
@original_gangstas@-art	-art=23
@calvin_richardson@-person	-person=31
@bowler@-location	-location=6
@hagersville,_ontario@-location	-location=33
@ao@-visual_art-color	-visual_art-color=2
@marco_amelia@-person	-person=40
@stacey_q@-art	-art=1
@the_dick_powell_show@-person	-person=1
@brideshead_revisited@-broadcast_program	-broadcast_program=85
@maltese@-language	-language=243
@st._james@-organization	-organization=1
@hindustan@-product	-product=3
@on_the_street_where_you_live@-art	-art=48
@monsieur_camembert@-art	-art=4
@mg_rover_group@-organization	-organization=37
@tswana@-people-ethnicity	-people-ethnicity=84
@appomattox@-location	-location=60
@foucault@-art	-art=3
@mitrokhin_archive@-person	-person=1
@gabriela@-art	-art=3
@quran@-art	-art=1415
@austronesian@-people-ethnicity	-people-ethnicity=29
@norberto_bobbio@-person	-person=51
@dartmouth@-person	-person=3
@hannover@-event	-event=1
@laser@-product	-product=100
@eber@-person	-person=50
@chipping_ongar@-location	-location=51
@sco@-person	-person=1
@arundel_high_school@-organization	-organization=22
@roger_penrose@-person	-person=194
@la_linea@-broadcast_program	-broadcast_program=10
@ward@-product	-product=2
@looking_glass@-art	-art=7
@indica@-living_thing	-living_thing=3
@british_empire@-title	-title=1
@governor_of_new_mexico@-person	-person=1
@frosinone@-organization	-organization=147
@george_lamming@-person	-person=34
@fort_logan@-location	-location=23
@arcade@-person	-person=14
@paisley_park@-person	-person=1
@da_capo@-art	-art=7
@crawford@-title	-title=3
@carver@-art	-art=1
@borisov@-person	-person=10
@zvornik@-event	-event=1
@fancy@-person	-person=27
@battle_of_rocky_face_ridge@-event	-event=23
@surrender@-event	-event=14
@house_judiciary_committee@-person	-person=60
@prohibitionist@-organization	-organization=53
@tweed@-organization	-organization=6
@thun@-location	-location=254
@fipresci_prize@-organization	-organization=29
@west_side@-art	-art=1
@roger_maris@-person	-person=301
@all_the_small_things@-broadcast_program	-broadcast_program=19
@illinois@-location	-location=18593
@john_cooper@-organization	-organization=1
@ariège@-location	-location=503
@queen_mary_ii@-person	-person=64
@another_animal@-art	-art=3
@labour_dispute@-event	-event=25
@apollo@-living_thing	-living_thing=2
@andrés_molteni@-person	-person=26
@robots@-art	-art=116
@schleswig@-location	-location=161
@montrose@-title	-title=4
@welsh_marches@-location	-location=6
@kirghiz@-language	-language=12
@dååth@-art	-art=1
@work@-living_thing	-living_thing=1
@silver_surfer@-product	-product=8
@lilac@-visual_art-color	-visual_art-color=19
@emancipation@-title	-title=13
@lee_sung-jae@-person	-person=25
@robbie_robertson@-person	-person=432
@masabumi_kikuchi@-person	-person=26
@4th_of_july@-art	-art=5
@hard_candy@-organization	-organization=4
@longus@-body_part	-body_part=1
@rand@-organization	-organization=22
@yavapai@-people-ethnicity	-people-ethnicity=47
@sibolga@-location	-location=37
@rich_man,_poor_man@-broadcast_program	-broadcast_program=46
@fred_dinenage@-person	-person=26
@oswego_county,_new_york@-location	-location=142
@hale@-person	-person=30
@carlisle@-organization	-organization=88
@homburg@-art	-art=5
@karl@-event	-event=3
@the_grand@-broadcast_program	-broadcast_program=19
@houston_county@-location	-location=207
@kennet_and_avon_canal@-location	-location=213
@ben_kiernan@-person	-person=29
@tulsa,_oklahoma@-location	-location=1440
@neuroptera@-living_thing	-living_thing=76
@florida_marlins@-organization	-organization=145
@album_of_the_year@-organization	-organization=2
@halcyon@-location	-location=5
@democratic_party_of_turkmenistan@-organization	-organization=21
@blackjack@-product	-product=110
@bredon_hill@-location	-location=30
@addicted@-broadcast_program	-broadcast_program=1
@31@-art	-art=4
@deutsche_verkehrsfliegerschule@-organization	-organization=20
@bootleggers@-art	-art=6
@david_teniers_the_elder@-person	-person=24
@bubbles@-person	-person=9
@mius_river@-location	-location=22
@castaway@-art	-art=26
@kwajalein_atoll@-location	-location=147
@oguta@-location	-location=33
@arizona@-product	-product=18
@dunedin@-organization	-organization=8
@philip_rivers@-person	-person=250
@r-type@-product	-product=65
@zentrum@-location	-location=1
@pensacola@-product	-product=10
@oxford_university_dramatic_society@-organization	-organization=65
@brooklyn_ward's_wonders@-organization	-organization=31
@walther_nernst@-person	-person=69
@out_of_this_world@-broadcast_program	-broadcast_program=82
@villanueva@-person	-person=2
@st_john@-person	-person=33
@no_quarter@-art	-art=36
@kennett@-organization	-organization=3
@claron_mcfadden@-person	-person=20
@thomas_pride@-person	-person=27
@2007_elections@-location	-location=9
@chimney_corner@-organization	-organization=22
@china_town@-location	-location=3
@transwa@-transit	-transit=53
@reformed@-event	-event=27
@hartmann@-person	-person=18
@heinz_guderian@-person	-person=208
@felt@-person	-person=78
@apocalypse@-person	-person=18
@plastic@-art	-art=2
@i@-location	-location=8
@monash@-organization	-organization=15
@division_of_grey@-location	-location=40
@macaque@-living_thing	-living_thing=21
@phil_daniels@-person	-person=125
@garrett@-art	-art=2
@mars@-art	-art=18
@interior_minister@-title	-title=36
@south_bend_tribune@-art	-art=33
@stranded@-broadcast_program	-broadcast_program=1
@national_league_2_south@-organization	-organization=70
@hana@-person	-person=2
@groom@-title	-title=14
@relay@-location	-location=1
@bulgarian_air_force@-organization	-organization=77
@richard_alexander@-person	-person=46
@andrea_echeverri@-person	-person=31
@federal_council@-organization	-organization=44
@divine_comedy@-person	-person=16
@baranovichi@-organization	-organization=3
@american_academy_of_sleep_medicine@-organization	-organization=38
@musée_du_luxembourg@-location	-location=64
@lester_b._pearson@-person	-person=283
@tàrrega@-organization	-organization=6
@maroon@-visual_art-color	-visual_art-color=9
@another_level@-art	-art=11
@3ds@-product	-product=44
@the_others@-person	-person=25
@leon@-location	-location=178
@hadza@-language	-language=38
@napa_river@-location	-location=63
@gillian_kearney@-person	-person=25
@arabic@-finance-currency	-finance-currency=1
@lights_and_sounds@-art	-art=21
@alexis_de_tocqueville@-person	-person=212
@rovi@-organization	-organization=22
@carshalton@-organization	-organization=1
@the_village@-organization	-organization=14
@hannah_arendt@-person	-person=326
@mixtec@-language	-language=5
@baniyas@-organization	-organization=17
@france-albert_rené@-person	-person=71
@panchthar_district@-location	-location=48
@fantastic_universe@-art	-art=71
@beaconsfield@-location	-location=298
@asia@-art	-art=1
@bau@-art	-art=1
@penderecki@-person	-person=30
@jeanette@-location	-location=1
@resident@-living_thing	-living_thing=1
@fokker@-organization	-organization=270
@patriarch_of_alexandria@-title	-title=151
@tuna@-living_thing	-living_thing=6
@rhino@-person	-person=81
@forever_knight@-art	-art=101
@waveney@-product	-product=2
@black_and_tan@-food	-food=7
@bologna@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@wood_county,_west_virginia@-location	-location=63
@international_accounting_standards_board@-organization	-organization=75
@bristol_bay@-location	-location=113
@gerard_james_borg@-person	-person=20
@paolo_soleri@-person	-person=46
@stalybridge@-organization	-organization=1
@spirit@-god	-god=31
@ritual@-art	-art=37
@cube@-person	-person=1
@bougainville@-art	-art=2
@eliza_doolittle@-person	-person=61
@australian_capital_territory@-location	-location=14
@chamunda@-location	-location=2
@raymond_poulidor@-person	-person=56
@johnsburg@-location	-location=27
@nick_carter@-person	-person=144
@loreto@-organization	-organization=8
@john_little@-organization	-organization=10
@sarcófago@-person	-person=38
@alfred_tarski@-person	-person=179
@the_woman_in_red@-art	-art=25
@tom_nugent@-person	-person=31
@vajiralongkorn@-person	-person=40
@sunflower@-living_thing	-living_thing=15
@507th_maintenance_company@-organization	-organization=21
@david_brand@-person	-person=58
@gammeltorv@-location	-location=28
@alappuzha_district@-location	-location=163
@celluloid@-art	-art=17
@dallas@-art	-art=2
@media@-organization	-organization=1
@associação_desportiva_são_caetano@-organization	-organization=22
@malamir@-person	-person=20
@pesaro@-location	-location=435
@vernon@-event	-event=1
@aldona@-location	-location=14
@women's_murder_club@-broadcast_program	-broadcast_program=68
@greek@-broadcast_program	-broadcast_program=180
@auckland@-living_thing	-living_thing=1
@the_kingston_trio@-person	-person=262
@evening_shade@-broadcast_program	-broadcast_program=85
@dopamine@-medicine-drug	-medicine-drug=60
@ronald_lacey@-person	-person=50
@machete@-organization	-organization=15
@brooklands@-organization	-organization=1
@otoe@-location	-location=4
@la_rochelle@-event	-event=10
@santa_clara_county,_california@-location	-location=176
@success@-event	-event=2
@ukraine@-organization	-organization=546
@coriano@-event	-event=1
@heligoland@-person	-person=1
@serbian@-organization	-organization=27
@lloyd_wright@-person	-person=48
@links@-product	-product=10
@mark_warner@-organization	-organization=1
@hindi@-art	-art=2
@shankill_road@-event	-event=1
@quảng_bình_province@-location	-location=204
@shipton-on-cherwell@-event	-event=2
@st._albans_raid@-event	-event=30
@takasaki_line@-location	-location=59
@whiskeytown@-person	-person=84
@persijap_jepara@-organization	-organization=53
@roller_hockey_international@-organization	-organization=150
@afn@-finance-currency	-finance-currency=1
@scrabble@-broadcast_program	-broadcast_program=39
@pachuca@-location	-location=133
@mixed_doubles@-event	-event=96
@roadmaster@-product	-product=16
@agnes@-product	-product=1
@potato@-food	-food=89
@praxis@-art	-art=1
@gnu@-product	-product=476
@dieter_dierks@-person	-person=50
@carrier@-organization	-organization=22
@information@-person	-person=1
@sneaky_sound_system@-person	-person=110
@department_for_social_development@-organization	-organization=35
@applescript@-computer-programming_language	-computer-programming_language=110
@sallustius@-person	-person=20
@krum@-location	-location=6
@florø@-organization	-organization=4
@bowater@-organization	-organization=40
@liar's_poker@-art	-art=22
@ivan_krylov@-person	-person=64
@st._lucie_county@-location	-location=56
@18@-art	-art=22
@associated_press@-award	-award=3
@fairfield_shipbuilding_and_engineering_company@-organization	-organization=108
@rheingau@-location	-location=97
@bonnie_prince_charlie@-art	-art=7
@st_david's_cathedral@-location	-location=91
@grover_norquist@-person	-person=93
@flat_earth_society@-organization	-organization=21
@vanished@-broadcast_program	-broadcast_program=43
@earl_of_dundonald@-person	-person=5
@depressive@-medicine-symptom	-medicine-symptom=21
@the_cardinal@-location	-location=1
@killzone_3@-product	-product=31
@park_royal_vehicles@-organization	-organization=20
@johnny_carson@-person	-person=581
@earl_of_portland@-person	-person=5
@lahore_division@-organization	-organization=4
@ims@-product	-product=11
@mate_bulić@-person	-person=20
@båstad@-location	-location=114
@duke_of_anjou@-title	-title=1
@třebíč_district@-location	-location=161
@with_the_same_name@-internet-website	-internet-website=1
@car@-art	-art=1
@o2@-location	-location=9
@crosley@-person	-person=1
@knights@-people-ethnicity	-people-ethnicity=1
@oregon_institute@-organization	-organization=38
@yehudi_menuhin@-organization	-organization=1
@ritual@-person	-person=6
@siberia@-location	-location=4628
@lunar_new_year@-time	-time=80
@kara@-people-ethnicity	-people-ethnicity=1
@porter@-person	-person=18
@tharpa_publications@-organization	-organization=21
@politics@-location	-location=3
@get_low@-organization	-organization=2
@kenny_clarke@-person	-person=227
@william_camden@-person	-person=267
@jean-marie_villot@-person	-person=47
@el_cata@-person	-person=29
@leskovec_pri_krškem@-location	-location=23
@shango@-god	-god=62
@duke_of_edinburgh@-person	-person=28
@viva@-product	-product=14
@dave_whitcombe@-person	-person=44
@total_request_live@-broadcast_program	-broadcast_program=362
@qatar_university@-organization	-organization=41
@john_bell@-person	-person=239
@johnstown@-location	-location=384
@loja@-location	-location=52
@mrt@-organization	-organization=1
@niu@-organization	-organization=6
@paul_stanley@-art	-art=10
@nagaoka@-person	-person=1
@empire_falls@-broadcast_program	-broadcast_program=15
@the_twilight_zone@-broadcast_program	-broadcast_program=162
@pete_frame@-person	-person=20
@julius_caesar@-location	-location=1
@bill_bixby@-person	-person=125
@bloodhound@-art	-art=5
@eisenhower@-product	-product=1
@parker@-title	-title=1
@bishop's_cleeve@-location	-location=25
@visions@-event	-event=1
@washburn@-organization	-organization=37
@raluca_olaru@-person	-person=26
@sanaa@-organization	-organization=34
@a_fine_romance@-broadcast_program	-broadcast_program=2
@tientsin@-location	-location=187
@legislative_council@-location	-location=42
@melfi@-organization	-organization=31
@junction@-location	-location=48
@nmc@-organization	-organization=16
@project_blue_earth_sos@-broadcast_program	-broadcast_program=25
@holocaust@-event	-event=438
@that_girl@-art	-art=22
@heat@-broadcast_program	-broadcast_program=56
@esai_morales@-person	-person=83
@hash@-food	-food=11
@a-plus@-person	-person=8
@livingstone@-organization	-organization=2
@harbour_centre@-organization	-organization=4
@apostolic@-organization	-organization=10
@rick_santorum@-event	-event=2
@frog@-person	-person=2
@bonnyrigg@-location	-location=75
@glen_ogle@-location	-location=23
@bill_nye_the_science_guy@-person	-person=7
@fabian@-organization	-organization=58
@walden@-art	-art=104
@ashwell_prince@-person	-person=40
@tajik@-location	-location=2
@nbc_sports@-person	-person=488
@bromley_common@-location	-location=22
@madonna@-organization	-organization=21
@shiro_koshinaka@-person	-person=56
@southampton_football_club@-organization	-organization=37
@globe@-art	-art=26
@greg_osby@-person	-person=88
@wallack's_theatre@-person	-person=3
@blue_rodeo@-art	-art=1
@das_reich@-art	-art=10
@sue_ryder@-person	-person=20
@secretariat@-title	-title=2
@champions_league@-organization	-organization=1293
@underwater@-art	-art=16
@anger_management@-medicine-medical_treatment	-medicine-medical_treatment=7
@pendleton,_south_carolina@-location	-location=30
@returned@-event	-event=20
@newcastle_upon_tyne_east@-location	-location=21
@professional@-product	-product=4
@newbury_park_high_school@-organization	-organization=21
@swing@-person	-person=7
@cansei_de_ser_sexy@-art	-art=9
@john_roll@-person	-person=26
@wet@-event	-event=1
@sasha_frere-jones@-person	-person=37
@jap@-organization	-organization=42
@avro@-organization	-organization=178
@lothar_matthäus@-person	-person=145
@oskar_potiorek@-person	-person=26
@sandia_pueblo@-people-ethnicity	-people-ethnicity=26
@the_great_grape_ape_show@-broadcast_program	-broadcast_program=20
@the_tube@-broadcast_network	-broadcast_network=13
@alutiiq@-language	-language=24
@a45_road@-location	-location=24
@his_'n'_hers@-art	-art=21
@bronco@-person	-person=33
@december_17@-time	-time=269
@salamanca@-organization	-organization=79
@tamsoft@-person	-person=29
@fleming@-organization	-organization=1
@the_morning_after@-art	-art=39
@boston_marathon@-event	-event=7
@may@-event	-event=9
@federation_of_gay_games@-organization	-organization=27
@bernard@-person	-person=137
@redbank@-location	-location=20
@the_a-team@-broadcast_program	-broadcast_program=471
@hollywood_heights@-broadcast_program	-broadcast_program=44
@alta@-organization	-organization=105
@ananthagiri_hills@-location	-location=28
@ponder@-location	-location=4
@amazulu@-organization	-organization=42
@shahrud_county@-location	-location=165
@tribe@-people-ethnicity	-people-ethnicity=15
@pine@-product	-product=6
@james_caan@-person	-person=262
@hastings_street@-location	-location=55
@bugsy_siegel@-person	-person=124
@watershed@-art	-art=4
@rapid_city_thrillers@-organization	-organization=29
@polynesians@-people-ethnicity	-people-ethnicity=144
@chioggia@-location	-location=107
@smash@-broadcast_network	-broadcast_network=1
@rabbit@-living_thing	-living_thing=148
@dellys@-location	-location=22
@steve_sax@-person	-person=70
@team_canada@-location	-location=2
@stuart_little@-art	-art=117
@bewitched@-art	-art=64
@pacific_tsunami_warning_center@-organization	-organization=41
@eoghan_quigg@-person	-person=30
@champagne@-event	-event=5
@turning_point@-product	-product=1
@michael@-broadcast_program	-broadcast_program=1
@cumbernauld@-location	-location=219
@gustav@-person	-person=15
@candlemass@-art	-art=6
@aletta_jacobs@-person	-person=24
@rimavská_sobota_district@-location	-location=109
@ponga@-person	-person=9
@lily_tomlin@-person	-person=371
@daniel_macivor@-person	-person=65
@ric@-organization	-organization=18
@l2@-organization	-organization=9
@the_great_adventure@-broadcast_program	-broadcast_program=24
@hydro@-product	-product=2
@changing_faces@-person	-person=50
@cnn@-organization	-organization=6
@boca_raton,_florida@-location	-location=397
@michael_wittmann@-person	-person=36
@leonard_j._arrington@-person	-person=51
@ray_bradbury@-art	-art=1
@botswana@-location	-location=3135
@pinocchio@-art	-art=41
@nicolas@-person	-person=24
@ri@-product	-product=1
@poll@-person	-person=224
@cattolica@-location	-location=42
@falkirk@-location	-location=565
@nampally@-location	-location=34
@the_sand_pebbles@-art	-art=72
@ishikawa@-location	-location=16
@cauberg@-location	-location=32
@a_view_to_a_kill@-art	-art=172
@smash@-art	-art=72
@camillus@-location	-location=12
@turkmen@-people-ethnicity	-people-ethnicity=283
@wisbech@-organization	-organization=2
@mat@-location	-location=26
@fajr_rural_district@-location	-location=31
@philippines@-organization	-organization=166
@huelva@-organization	-organization=1
@el_lissitzky@-person	-person=98
@cayuga@-location	-location=186
@rossi@-person	-person=62
@francis_smerecki@-person	-person=21
@mark_erelli@-person	-person=23
@second@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@papillon@-person	-person=1
@nick_collison@-person	-person=33
@crown_prince@-title	-title=2
@reach@-organization	-organization=3
@marcus@-person	-person=51
@staindrop@-location	-location=27
@the_choir@-person	-person=83
@kabud_gonbad_rural_district@-location	-location=23
@lv@-language	-language=1
@willard_straight_hall@-location	-location=25
@acadie@-art	-art=8
@hradec_králové_district@-location	-location=31
@malo@-language	-language=2
@elizabeth_de_clare@-person	-person=24
@economics@-education-educational_degree	-education-educational_degree=3
@hillsong@-location	-location=23
@valletta@-location	-location=810
@turner_classic_movies@-person	-person=497
@flying_tigers@-organization	-organization=200
@dylan@-art	-art=31
@the_first_men_in_the_moon@-broadcast_program	-broadcast_program=2
@emperor_taizong_of_tang@-person	-person=143
@mino@-living_thing	-living_thing=2
@erp@-location	-location=8
@csk_vvs_samara@-organization	-organization=26
@kazakhstan@-organization	-organization=233
@university_of_nice_sophia_antipolis@-organization	-organization=31
@27@-event	-event=11
@kishwaukee_river@-location	-location=33
@lanercost@-location	-location=22
@lucchese@-person	-person=1
@rybnik_county@-location	-location=45
@giovanni_gronchi@-person	-person=36
@steward@-person	-person=8
@karlskrona@-organization	-organization=2
@physicist@-title	-title=68
@oreo@-food	-food=97
@between_the_lines@-art	-art=38
@donington@-location	-location=32
@george_washington_high_school@-organization	-organization=70
@caledonia@-product	-product=12
@little_russia@-location	-location=66
@louisiana_icegators@-organization	-organization=50
@al_hirschfeld@-location	-location=1
@stagecoach@-location	-location=5
@lord_mulgrave@-person	-person=20
@first_data@-organization	-organization=41
@downtown_phoenix@-organization	-organization=1
@united_states_ambassador_to_turkey@-title	-title=25
@brice_lalonde@-person	-person=21
@leo_gordon@-person	-person=47
@shearwater@-living_thing	-living_thing=36
@vincent_astor@-person	-person=57
@local@-location	-location=21
@garfield_gets_real@-product	-product=2
@kastoria@-location	-location=195
@tribune@-art	-art=130
@judge@-organization	-organization=12
@molino_del_rey@-event	-event=27
@national_assembly@-organization	-organization=1282
@m2@-location	-location=16
@epic@-art	-art=62
@lords@-title	-title=2
@john_glenn@-person	-person=378
@emc@-organization	-organization=113
@vertex@-person	-person=8
@british_guiana@-location	-location=580
@clifton@-person	-person=2
@marcy_playground@-art	-art=3
@john_c._mcginley@-person	-person=146
@nazz@-person	-person=44
@reach@-art	-art=19
@catholic@-title	-title=3
@the_bunker@-location	-location=1
@gmina_barlinek@-location	-location=58
@panic@-event	-event=4
@red_rooster@-person	-person=3
@westfield@-location	-location=223
@medina@-art	-art=3
@the_explosion@-person	-person=25
@mark_norman@-person	-person=46
@north_american@-location	-location=79
@by_the_same_name@-broadcast_program	-broadcast_program=1
@riel@-location	-location=10
@ramada@-location	-location=5
@aube@-location	-location=600
@studio_one@-broadcast_program	-broadcast_program=13
@sanborn@-person	-person=1
@david_copperfield@-person	-person=160
@oakland_raiders@-event	-event=102
@american_soldier@-art	-art=21
@r._kelly@-art	-art=7
@asia@-god	-god=7
@wrestler@-event	-event=1
@stella_dallas@-art	-art=32
@san_gabriel@-event	-event=3
@direct_air@-organization	-organization=21
@durga@-god	-god=602
@glasgow_central_railway@-organization	-organization=34
@grain@-food	-food=103
@western_roman_empire@-location	-location=743
@james_ben_ali_haggin@-person	-person=46
@queens@-location	-location=2491
@romanian_academy@-organization	-organization=460
@międzyrzecz@-location	-location=148
@roelant_savery@-person	-person=38
@phyllonorycter_roboris@-living_thing	-living_thing=32
@stagecoach@-transit	-transit=1
@the_gathering@-event	-event=6
@saint-chamond,_loire@-location	-location=23
@weinsberg@-location	-location=36
@manitoba_hockey_association@-organization	-organization=24
@maija_vilkkumaa@-person	-person=31
@italia@-organization	-organization=1
@nas@-organization	-organization=12
@ludivine_sagnier@-person	-person=54
@banana_split@-art	-art=1
@nab_show@-event	-event=16
@athenaeum@-person	-person=13
@felix_mottl@-person	-person=56
@emmanuel@-art	-art=1
@bovey_tracey@-organization	-organization=5
@alexandru_odobescu@-person	-person=33
@sardinian@-living_thing	-living_thing=2
@fruit_bats@-living_thing	-living_thing=6
@placentia,_california@-location	-location=34
@members_of_congress@-organization	-organization=9
@pyramid@-product	-product=8
@cannonball_adderley@-person	-person=446
@fern@-organization	-organization=14
@mark_brandenburg@-location	-location=15
@goffstown@-organization	-organization=3
@tibooburra@-location	-location=21
@cain@-product	-product=1
@animals_as_leaders@-person	-person=38
@herodias@-art	-art=5
@that_championship_season@-art	-art=43
@lot's_wife@-person	-person=16
@jim_hogg@-person	-person=13
@billingsgate@-location	-location=55
@strømmen@-location	-location=1
@central_high_school@-location	-location=13
@pilchuck_glass_school@-location	-location=42
@that_girl@-person	-person=1
@kant@-person	-person=635
@romsey@-organization	-organization=2
@leknes@-location	-location=25
@reckless_kelly@-art	-art=21
@pan-malaysian_islamic_party@-organization	-organization=94
@henry_jenner@-person	-person=41
@quark@-product	-product=8
@stave_river@-location	-location=23
@sow@-person	-person=2
@joseph@-event	-event=1
@talpa@-broadcast_network	-broadcast_network=17
@global_national@-broadcast_program	-broadcast_program=90
@william_williams@-person	-person=109
@marilyn_waring@-person	-person=38
@alain_delon@-person	-person=299
@the_frantics@-person	-person=27
@reform@-location	-location=8
@kenny_baker@-person	-person=59
@krakatoa@-art	-art=8
@crescent_city@-location	-location=98
@lombard_league@-organization	-organization=114
@charlie_clements@-person	-person=50
@surma@-people-ethnicity	-people-ethnicity=5
@dingo@-person	-person=12
@wiltshire@-organization	-organization=328
@temagami@-location	-location=83
@libya@-event	-event=10
@indigo@-living_thing	-living_thing=29
@rick_mccosker@-person	-person=25
@tallassee,_alabama@-location	-location=20
@everybody_hurts@-art	-art=77
@jacques_laffite@-person	-person=147
@lipton@-location	-location=3
@royal_hospital_school@-organization	-organization=44
@duke_of_sussex@-person	-person=13
@anoxia@-disease	-disease=1
@canines@-body_part	-body_part=41
@the_eagle@-living_thing	-living_thing=2
@wallis_and_futuna@-location	-location=305
@cap_gris_nez@-location	-location=57
@auckland@-event	-event=40
@benevento@-organization	-organization=100
@pittsburgh_burghers@-organization	-organization=29
@erzurumspor@-organization	-organization=40
@aetolia@-location	-location=164
@buckinghamshire_new_university@-organization	-organization=44
@auster@-product	-product=14
@mount_union@-location	-location=24
@sevastopol@-product	-product=17
@kew_gardens,_queens@-location	-location=22
@college_of_medicine@-location	-location=2
@monongahela@-event	-event=1
@i@-event	-event=20
@cheryl_baker@-person	-person=83
@kunda@-location	-location=43
@the_second_world_war@-event	-event=207
@sarah_padden@-person	-person=34
@yelverton@-title	-title=1
@bootleggers@-title	-title=29
@bill_w.@-person	-person=37
@victory_at_sea@-broadcast_program	-broadcast_program=20
@caracas@-event	-event=1
@besieged@-event	-event=73
@brad_bryant@-person	-person=25
@susa@-person	-person=6
@starship@-person	-person=38
@saint_cyril@-person	-person=25
@raf_boulmer@-location	-location=22
@kenai_peninsula_borough,_alaska@-location	-location=29
@jeremy_mcgrath@-person	-person=29
@vertex@-organization	-organization=4
@indica@-location	-location=3
@military_museum_of_the_chinese_people's_revolution@-location	-location=21
@side@-location	-location=52
@family_arena@-location	-location=20
@buffer@-chemistry	-chemistry=36
@my_generation@-art	-art=149
@sydney_swifts@-organization	-organization=38
@coa@-organization	-organization=1
@goffredo_petrassi@-person	-person=59
@lepanto@-location	-location=32
@benares@-product	-product=1
@paul_conrad@-person	-person=21
@saint_vincent@-location	-location=265
@meera@-art	-art=24
@8@-time	-time=14
@avery@-location	-location=43
@chief_secretary@-title	-title=17
@james_purdum@-person	-person=33
@jacob_tierney@-person	-person=35
@welsh_league_cup@-event	-event=26
@lovie_smith@-person	-person=116
@chartreuse@-food	-food=28
@tennis@-event	-event=74
@peru@-location	-location=168
@poolesville@-location	-location=30
@arundel@-organization	-organization=5
@sequoia@-living_thing	-living_thing=90
@nellie@-person	-person=13
@fang@-location	-location=6
@cypraeidae@-living_thing	-living_thing=251
@uri@-language	-language=1
@st._charles@-event	-event=2
@york@-living_thing	-living_thing=1
@steyr@-organization	-organization=41
@ramallah_and_al-bireh_governorate@-location	-location=75
@solanum_dulcamara@-living_thing	-living_thing=40
@chadderton@-organization	-organization=12
@anger@-art	-art=2
@texas@-art	-art=13
@rochester,_new_york@-location	-location=2217
@poodle_springs@-broadcast_program	-broadcast_program=12
@charité@-location	-location=6
@brain_damage@-person	-person=8
@americas@-location	-location=2486
@albis@-organization	-organization=1
@serang@-location	-location=46
@hawke@-person	-person=16
@bishop_of_durham@-title	-title=415
@västmanland@-location	-location=135
@jane_wiedlin@-art	-art=3
@wimbledon@-location	-location=766
@gmina_janowiec_kościelny@-location	-location=54
@william_and_mary@-art	-art=3
@glory@-art	-art=153
@headstrong@-art	-art=32
@wilfrid_scawen_blunt@-person	-person=53
@peacock_records@-organization	-organization=27
@ian_mcnabb@-person	-person=63
@sidmouth@-location	-location=186
@ina@-location	-location=48
@ron_english@-person	-person=60
@gerry_kelly@-person	-person=38
@earl_scruggs@-person	-person=239
@rio_grande@-person	-person=1
@mull_of_kintyre@-location	-location=102
@war@-god	-god=2
@joseph_yobo@-person	-person=33
@silas@-person	-person=44
@boys_noize@-person	-person=101
@tobin_bridge@-location	-location=30
@secretary_of_war@-title	-title=578
@the_pickwick_papers@-broadcast_program	-broadcast_program=2
@lynn_jenkins@-person	-person=47
@keith_hopwood@-person	-person=21
@roma@-product	-product=24
@jan_tschichold@-person	-person=44
@rutland@-title	-title=2
@miura@-person	-person=1
@iowa_city,_iowa@-location	-location=349
@pawtucket@-organization	-organization=87
@renan@-location	-location=3
@swedish@-title	-title=1
@villa_vizcaya@-location	-location=33
@narborough@-location	-location=48
@adolphe@-product	-product=2
@britt_mckillip@-person	-person=28
@tucumán@-organization	-organization=2
@lasers@-medicine-medical_treatment	-medicine-medical_treatment=3
@squeeze@-person	-person=327
@slovene_lands@-location	-location=101
@rené_pijnen@-person	-person=24
@pentyrch@-location	-location=39
@sandrine_kiberlain@-person	-person=52
@setesdal@-location	-location=76
@reformed@-religion-religion	-religion-religion=191
@joseph_babinski@-person	-person=30
@konrad_i_of_masovia@-person	-person=66
@batuan@-location	-location=23
@jackson_state_university@-event	-event=1
@saint-gaudens@-location	-location=55
@falls_city@-location	-location=30
@southern_department@-event	-event=14
@brendan_behan@-person	-person=189
@april_winchell@-person	-person=62
@jeong_cheol@-person	-person=22
@laidlaw@-person	-person=2
@queen_charlotte@-location	-location=2
@thomas_wright@-person	-person=28
@cayce@-location	-location=35
@édouard_lucas@-person	-person=23
@tribe@-location	-location=1
@blue_bird@-organization	-organization=21
@lord_reay@-person	-person=10
@the_craft@-art	-art=65
@kraut@-food	-food=1
@sydney_2000@-event	-event=85
@st_lawrence@-person	-person=20
@san_miguel@-product	-product=1
@40@-art	-art=9
@kailua-kona@-location	-location=30
@coca-cola@-organization	-organization=10
@surbiton@-location	-location=283
@crossrail@-location	-location=2
@andrew_gordon@-person	-person=21
@oxon_hill@-organization	-organization=1
@tunisian_arabic@-language	-language=23
@estelle@-person	-person=215
@poltava@-location	-location=476
@national_rail@-transit	-transit=427
@louis_daquin@-person	-person=22
@electronic@-organization	-organization=1
@roma@-person	-person=9
@downhere@-art	-art=5
@gilbert_and_sullivan@-person	-person=1155
@dts@-product	-product=8
@monte@-product	-product=3
@encore@-broadcast_network	-broadcast_network=10
@evacuated@-time	-time=3
@83@-person	-person=1
@sacrifice@-art	-art=47
@minas_gerais_state@-location	-location=36
@százhalombatta@-location	-location=21
@deborah_sampson@-person	-person=27
@federal_states@-location	-location=29
@maarrat_al-nu'man@-location	-location=22
@sing@-art	-art=88
@trigger@-product	-product=4
@deluge@-art	-art=8
@soon@-art	-art=22
@lathrop@-organization	-organization=1
@around_the_world_in_eighty_days@-broadcast_program	-broadcast_program=2
@european_champions@-organization	-organization=13
@davie_county@-location	-location=25
@minnesota_vikings@-organization	-organization=3397
@kensington@-organization	-organization=1
@e._franklin_frazier@-person	-person=21
@battle_of_drøbak_sound@-event	-event=21
@netherland@-organization	-organization=1
@mouth@-location	-location=5
@shirley@-organization	-organization=1
@cherish@-person	-person=24
@tammy_faye_messner@-person	-person=20
@trollheimen@-location	-location=30
@county_donegal@-organization	-organization=1
@steven_holcomb@-person	-person=40
@vidar@-organization	-organization=29
@khasi@-living_thing	-living_thing=1
@m-25@-location	-location=42
@15@-broadcast_program	-broadcast_program=23
@l@-transit	-transit=4
@iowa@-art	-art=24
@ruch_chorzów@-organization	-organization=263
@sweden_women's_national_football_team@-organization	-organization=63
@berrigan@-organization	-organization=1
@dischord@-organization	-organization=38
@battle_of_san_jacinto@-event	-event=205
@chōkai@-product	-product=15
@blaenau_ffestiniog@-location	-location=180
@yngvi@-god	-god=29
@sydney_harbour@-event	-event=2
@new_haven@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@tony_award@-award	-award=3222
@marc_bolan@-person	-person=361
@district_of_arizona@-organization	-organization=7
@eleanor_roosevelt@-person	-person=860
@fury@-medicine-symptom	-medicine-symptom=2
@king's@-organization	-organization=18
@moscow_governorate@-location	-location=58
@sirivennela@-person	-person=10
@baloch@-language	-language=3
@oxyrhynchus_papyri@-location	-location=1
@city_of_toronto@-organization	-organization=1
@agios_nikolaos@-person	-person=1
@egg@-organization	-organization=7
@wauchope@-location	-location=34
@asahi_prize@-award	-award=23
@queen_mary@-location	-location=1
@bishop_of_lichfield@-location	-location=1
@nj@-location	-location=134
@cambridgeshire@-location	-location=2258
@disneyland@-broadcast_program	-broadcast_program=61
@stylidiaceae@-living_thing	-living_thing=107
@charles_péguy@-person	-person=47
@heathers@-art	-art=90
@turkeys@-living_thing	-living_thing=45
@mayor_of_chicago@-title	-title=194
@acala@-location	-location=3
@birdy@-art	-art=51
@solano@-language	-language=4
@reisterstown_road@-location	-location=22
@clippers@-product	-product=1
@apt@-location	-location=48
@vandal@-people-ethnicity	-people-ethnicity=52
@priyanka_kothari@-person	-person=22
@new_faces@-art	-art=10
@ellesmere_port@-location	-location=280
@hong_kong@-education-educational_degree	-education-educational_degree=1
@molalla@-language	-language=3
@west_side_highway@-art	-art=1
@tcm@-person	-person=72
@rail@-organization	-organization=9
@aparan@-location	-location=17
@west_indies@-religion-religion	-religion-religion=8
@yılmaz_güney@-person	-person=42
@croatia@-location	-location=14732
@eupithecia_valerianata@-living_thing	-living_thing=26
@vale_of_leven@-location	-location=23
@statehood@-location	-location=88
@kasama@-organization	-organization=1
@north_london@-location	-location=4
@lithuanians@-people-ethnicity	-people-ethnicity=243
@line_2@-location	-location=5
@indira_gandhi@-event	-event=1
@marbella@-organization	-organization=4
@heart_attack@-person	-person=13
@gla@-location	-location=8
@constrictor@-living_thing	-living_thing=1
@kurt_equiluz@-person	-person=153
@seraphim@-person	-person=23
@modern_pentathlon@-event	-event=76
@charles_bass@-person	-person=33
@australia@-title	-title=9
@deborah@-location	-location=1
@alaska_supreme_court@-organization	-organization=59
@dorchester_on_thames@-location	-location=22
@swedish_navy@-product	-product=1
@gravenhurst@-person	-person=25
@batley_bulldogs@-location	-location=1
@new_york,_new_york@-location	-location=266
@pierre_blanchar@-person	-person=23
@walter_sisulu@-person	-person=71
@buckner@-person	-person=7
@decaydance_records@-organization	-organization=36
@hip_hip_hurray@-broadcast_program	-broadcast_program=18
@peter_case@-art	-art=4
@boardwalk@-location	-location=15
@clawfinger@-art	-art=2
@assiniboine@-location	-location=20
@corregidor@-event	-event=21
@william_tell@-person	-person=14
@michel_fokine@-person	-person=111
@auburn@-event	-event=1
@mba@-language	-language=3
@palms@-body_part	-body_part=8
@masters@-title	-title=13
@kids_say_the_darndest_things@-broadcast_program	-broadcast_program=29
@burebista@-person	-person=75
@sexsmith@-person	-person=3
@viktor_patsayev@-person	-person=26
@little_richard@-person	-person=792
@ba@-chemistry	-chemistry=25
@montpellier@-person	-person=1
@whitechapel@-organization	-organization=3
@pa@-product	-product=1
@safford,_arizona@-location	-location=47
@helicoverpa_armigera@-living_thing	-living_thing=73
@senators@-organization	-organization=204
@creationist@-religion-religion	-religion-religion=20
@governors-general@-location	-location=1
@jeff_davis@-person	-person=64
@central_command@-organization	-organization=35
@npsl@-organization	-organization=117
@butter@-location	-location=1
@mount_union@-organization	-organization=28
@blue_ash@-location	-location=21
@orbitz@-organization	-organization=56
@raf_lossiemouth@-organization	-organization=5
@capsule@-person	-person=33
@wait@-art	-art=19
@c._j._mosley@-person	-person=26
@alessandro_gassman@-person	-person=36
@inverurie@-location	-location=118
@nil_by_mouth@-organization	-organization=7
@toni@-art	-art=11
@centaurus@-product	-product=5
@battle_of_panipat@-event	-event=37
@judah_halevi@-person	-person=23
@sierra_club_books@-organization	-organization=79
@rickie_lee_jones@-person	-person=235
@clem_clempson@-person	-person=41
@sopwith@-person	-person=1
@bhavabhuti@-person	-person=35
@marjorie_de_sousa@-person	-person=25
@anjulie@-person	-person=26
@zurich@-location	-location=31
@guinea_pig@-art	-art=1
@the_orchard@-location	-location=4
@kalisz@-event	-event=2
@blue_house@-location	-location=51
@alan_brown@-person	-person=39
@hema@-language	-language=3
@bonny@-people-ethnicity	-people-ethnicity=2
@nun@-religion-religion	-religion-religion=1
@sydney's@-organization	-organization=2
@rosalyn_higgins@-person	-person=29
@viscount_bolingbroke@-person	-person=14
@sianów@-location	-location=48
@lansdown@-organization	-organization=5
@asiatic_exclusion_league@-organization	-organization=25
@mighty_max@-product	-product=2
@primary@-disease	-disease=1
@perryville@-location	-location=50
@tomahawk@-art	-art=13
@moshe_dayan@-person	-person=255
@big_shots@-art	-art=4
@john_whitmire@-person	-person=23
@kind_of_blue@-person	-person=2
@civil_service@-art	-art=1
@roa@-location	-location=17
@lower_silesia@-event	-event=1
@christine@-person	-person=26
@wilbur_smith@-person	-person=110
@joe_sawyer@-person	-person=61
@chris_willis@-person	-person=77
@will_hoge@-person	-person=37
@religious@-location	-location=1
@folkestone@-location	-location=17
@iași_county@-location	-location=28
@simon_farnaby@-person	-person=24
@ellenville@-organization	-organization=2
@philadelphia@-broadcast-tv_channel	-broadcast-tv_channel=5
@steubenville@-organization	-organization=2
@test_the_nation@-broadcast_program	-broadcast_program=26
@channel_3@-organization	-organization=1
@ix@-location	-location=1
@hoatzin@-living_thing	-living_thing=32
@joule@-computer-programming_language	-computer-programming_language=5
@chagall@-person	-person=35
@free_german_trade_union_federation@-organization	-organization=31
@asteroids@-product	-product=70
@henlow@-location	-location=34
@yasuji_okamura@-person	-person=21
@hawaii_state_capitol@-location	-location=28
@dante's_inferno@-broadcast_program	-broadcast_program=8
@utah_valley@-organization	-organization=16
@grails@-product	-product=13
@dissection@-disease	-disease=3
@turning_point@-art	-art=36
@nicholas_iv@-person	-person=37
@404@-location	-location=13
@the_sun_also_rises@-art	-art=124
@nationalists@-people-ethnicity	-people-ethnicity=5
@trinidad_and_tobago@-organization	-organization=432
@lucky@-person	-person=2
@pickwick_lake@-location	-location=20
@ivan@-event	-event=25
@boardwalk_empire@-broadcast_program	-broadcast_program=421
@stew@-person	-person=24
@smithsonian_institution_archives@-organization	-organization=1
@madeline@-event	-event=1
@hardee's@-location	-location=123
@sandesh@-art	-art=28
@idea@-living_thing	-living_thing=3
@north_african_campaign@-event	-event=453
@cope@-organization	-organization=19
@north_florida@-location	-location=46
@ammonium@-location	-location=1
@birmingham–southern_college@-organization	-organization=34
@jonquière@-location	-location=109
@translations@-art	-art=42
@morris_worm@-product	-product=27
@joe_budden@-person	-person=180
@mca@-person	-person=6
@ateliers_et_chantiers_de_la_loire@-organization	-organization=27
@megaforce@-art	-art=15
@thomas_pope@-person	-person=36
@board_of_trustees@-location	-location=2
@cinco_de_mayo@-time	-time=103
@high_point@-location	-location=192
@marriage@-person	-person=1
@ars@-location	-location=7
@plush@-location	-location=10
@viscount_melbourne@-title	-title=14
@toorak,_victoria@-location	-location=27
@casino@-location	-location=110
@swindon@-product	-product=1
@john_barrowman@-person	-person=300
@radioland_murders@-art	-art=25
@alley_mills@-person	-person=26
@tansen@-art	-art=6
@broncos@-organization	-organization=113
@travis_henry@-person	-person=57
@sharm_el-sheikh@-location	-location=187
@richland_county,_south_carolina@-location	-location=34
@spica@-location	-location=58
@dominic_janes@-person	-person=23
@badulla@-location	-location=93
@jag@-broadcast_program	-broadcast_program=579
@lamb_chop's_play-along@-broadcast_program	-broadcast_program=27
@dancing_with_the_stars@-broadcast_program	-broadcast_program=175
@habersham@-location	-location=36
@dave_alexander@-person	-person=32
@city_circle@-location	-location=52
@us_championships@-event	-event=22
@9_to_5@-art	-art=118
@alberta@-organization	-organization=44
@frank_house@-location	-location=1
@marasmiaceae@-living_thing	-living_thing=85
@hms_antelope@-product	-product=21
@gardena@-living_thing	-living_thing=2
@painting@-art	-art=9
@european_space_research_and_technology_centre@-organization	-organization=20
@earl_of_derby@-person	-person=104
@asylum@-location	-location=1
@karachi@-people-ethnicity	-people-ethnicity=1
@ludlow@-event	-event=1
@yoruba@-god	-god=1
@yanks@-art	-art=38
@cocoa@-food	-food=400
@phasis@-location	-location=24
@gyaincain_norbu@-person	-person=22
@the_lion_in_winter@-art	-art=164
@nereid@-living_thing	-living_thing=4
@brecon@-organization	-organization=5
@act_new_zealand@-organization	-organization=99
@vivian_girls@-art	-art=1
@the_impossible@-art	-art=51
@copa@-location	-location=3
@die_wende@-event	-event=31
@sumter@-organization	-organization=1
@kent@-organization	-organization=1545
@mexico@-person	-person=3
@horley@-location	-location=96
@chris_daughtry@-person	-person=131
@texas_tornados@-person	-person=39
@spain@-food	-food=1
@1973_women's_cricket_world_cup@-event	-event=24
@vandenberg_air_force_base@-location	-location=413
@fido@-person	-person=2
@36th@-location	-location=9
@2nd@-title	-title=1
@malietoa@-person	-person=1
@greenhill@-person	-person=4
@javanese_people@-people-ethnicity	-people-ethnicity=36
@lloyd_cole@-art	-art=2
@santa_isabel@-person	-person=1
@titanic@-location	-location=1
@haverfordwest@-organization	-organization=5
@the_bahamas@-organization	-organization=3
@gadabuursi@-people-ethnicity	-people-ethnicity=25
@parliamentary@-organization	-organization=352
@spitfires@-organization	-organization=2
@lc@-location	-location=1
@perth@-organization	-organization=115
@luigi_pirandello@-person	-person=283
@kino@-product	-product=2
@agios_dimitrios@-location	-location=25
@beliefnet@-internet-website	-internet-website=45
@onychophora@-living_thing	-living_thing=28
@rags@-art	-art=27
@phoebe_cates@-person	-person=93
@solidaridad_obrera@-art	-art=17
@polar_music@-organization	-organization=71
@buckeye@-product	-product=1
@riccardo_garrone@-person	-person=62
@montpellier@-organization	-organization=51
@lane_evans@-person	-person=26
@ogilby@-location	-location=7
@shaka_zulu@-broadcast_program	-broadcast_program=19
@biber@-person	-person=4
@tohono_o'odham@-language	-language=1
@kelana_jaya@-location	-location=51
@qorveh_county@-location	-location=163
@vanda@-art	-art=8
@predecessor@-location	-location=2
@dhanbad_district@-location	-location=71
@more@-person	-person=18
@lida@-organization	-organization=18
@mcintosh@-location	-location=40
@mail_online@-internet-website	-internet-website=23
@russian_basketball_super_league@-event	-event=6
@canaries@-location	-location=77
@arctic_winter_games@-event	-event=39
@relegation@-organization	-organization=1
@litani@-location	-location=20
@coldwater@-art	-art=1
@wotan@-person	-person=1
@novi_plamen@-art	-art=30
@albert_bandura@-product	-product=1
@wincenty_pol@-person	-person=23
@president_of_bangladesh@-title	-title=132
@cyclophora_puppillaria@-living_thing	-living_thing=31
@samuel_morland@-person	-person=27
@ben_hall@-broadcast_program	-broadcast_program=1
@israeli@-broadcast_network	-broadcast_network=1
@4th@-title	-title=1
@george_green@-location	-location=3
@michael_roach@-person	-person=21
@1912@-art	-art=2
@united_farmers@-organization	-organization=82
@lea@-event	-event=1
@legislature@-event	-event=9
@ricky_hatton@-person	-person=149
@lawrenceville@-organization	-organization=6
@hazel@-person	-person=5
@chesapeake_energy@-organization	-organization=42
@indica@-product	-product=5
@earl_of_lichfield@-title	-title=23
@west_salem@-location	-location=36
@china@-language	-language=1
@geto_boys@-person	-person=138
@soles@-living_thing	-living_thing=20
@sangam@-organization	-organization=1
@békés@-location	-location=21
@president_of_the_european_parliament@-title	-title=125
@amy_grant@-person	-person=532
@steel@-product	-product=13
@94@-location	-location=15
@in@-art	-art=14
@megino-kangalassky_district@-location	-location=48
@grove_city@-location	-location=52
@gulf_coast@-location	-location=306
@207@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@gaslight@-location	-location=1
@real@-organization	-organization=26
@granados@-person	-person=23
@olivet@-location	-location=37
@madrid@-person	-person=1
@ec@-organization	-organization=105
@escaldes-engordany@-location	-location=53
@champions_league@-broadcast_program	-broadcast_program=2
@avellaneda@-person	-person=4
@religion@-location	-location=2
@pis@-organization	-organization=28
@superintendent@-organization	-organization=3
@mizrachi@-organization	-organization=68
@matt_bianco@-art	-art=4
@tosa@-product	-product=2
@san_siro@-location	-location=300
@joseph@-location	-location=29
@yen@-person	-person=3
@adrian_young@-person	-person=55
@lancaster_city@-location	-location=4
@kasoor@-art	-art=19
@becker@-location	-location=26
@dewdney@-location	-location=29
@norway@-broadcast_program	-broadcast_program=2
@felicity_palmer@-person	-person=32
@civilization@-event	-event=3
@serb@-people-ethnicity	-people-ethnicity=365
@division_2@-location	-location=2
@pine@-person	-person=4
@algonquin@-people-ethnicity	-people-ethnicity=134
@faculty_of_medicine@-organization	-organization=40
@bonnie_prince_charlie@-person	-person=71
@craig_johnston@-person	-person=42
@poa@-living_thing	-living_thing=88
@nta_film_network@-broadcast_network	-broadcast_network=97
@us_412@-location	-location=27
@american_gangster@-broadcast_program	-broadcast_program=20
@new_harmony@-location	-location=35
@jayanthi@-person	-person=45
@arsi@-location	-location=31
@connected@-organization	-organization=1
@crab@-food	-food=6
@montevideo@-location	-location=58
@óscar_romero@-person	-person=73
@highlander@-location	-location=21
@coryell@-person	-person=3
@bill_labounty@-person	-person=67
@john_carter@-person	-person=125
@muskogee@-language	-language=1
@earl_of_ormond@-person	-person=11
@dino@-organization	-organization=2
@vlaams_blok@-organization	-organization=74
@trade@-person	-person=1
@gams@-location	-location=16
@hal@-art	-art=3
@barnstaple@-location	-location=1
@fokker@-product	-product=3
@book_of_abraham@-art	-art=66
@benicia@-location	-location=82
@friedrich_wieck@-person	-person=23
@adl@-product	-product=4
@moors_murders@-event	-event=34
@city_of_new_orleans@-art	-art=2
@amanda_root@-person	-person=37
@franciscan@-location	-location=5
@lower_saranac_lake@-location	-location=26
@buda@-organization	-organization=5
@matilda@-product	-product=2
@1983@-broadcast_program	-broadcast_program=3
@fredrik_pacius@-art	-art=1
@spartan@-person	-person=3
@falcón@-broadcast_program	-broadcast_program=10
@s1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=41
@experian@-organization	-organization=128
@anna_bonaiuto@-person	-person=27
@mike_knox@-person	-person=46
@taguig@-organization	-organization=1
@tom_sneva@-person	-person=101
@partido_popular@-organization	-organization=146
@see_below@-location	-location=9
@nova_friburgo@-location	-location=56
@ashfield@-organization	-organization=37
@infante_carlos,_duke_of_calabria@-person	-person=38
@ikuto_hidaka@-person	-person=38
@saint_bernard@-living_thing	-living_thing=17
@federal_reserve_bank_of_san_francisco@-organization	-organization=48
@moncton,_new_brunswick@-organization	-organization=1
@second_taiwan_strait_crisis@-event	-event=46
@ian_hendry@-broadcast_program	-broadcast_program=1
@mestre@-location	-location=112
@sparrowhawk@-living_thing	-living_thing=14
@the_sound_of_music_live!@-broadcast_program	-broadcast_program=26
@portreath@-location	-location=39
@antequera@-location	-location=122
@south_sulawesi@-location	-location=269
@missouri_valley_conference@-organization	-organization=576
@clarkdale@-organization	-organization=1
@wonderland@-product	-product=2
@6th@-organization	-organization=96
@peter_jurasik@-person	-person=23
@paratroopers@-organization	-organization=19
@vlieter_incident@-event	-event=38
@falconer@-person	-person=39
@secretary_of_the_treasury@-title	-title=277
@perth@-title	-title=1
@vincent_van_der_voort@-person	-person=111
@les_savy_fav@-person	-person=112
@prosper@-person	-person=4
@boxing_day@-art	-art=1
@young_player_of_the_year@-award	-award=21
@lionheart@-person	-person=24
@new_britain@-organization	-organization=23
@kenny_williams@-person	-person=51
@gree@-person	-person=1
@maize@-location	-location=10
@melbourne@-location	-location=15872
@lappi@-location	-location=19
@mcculloch@-person	-person=10
@joshua_john_miller@-person	-person=20
@erfurt@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@juke@-product	-product=11
@twin@-location	-location=12
@olaf_ii_of_norway@-person	-person=78
@1987@-organization	-organization=4
@1903@-product	-product=1
@augsburg@-art	-art=1
@ventura_college@-organization	-organization=42
@kamouraska@-art	-art=10
@agua_dulce@-people-ethnicity	-people-ethnicity=3
@israel_border_police@-organization	-organization=52
@manchus@-people-ethnicity	-people-ethnicity=40
@anthony_eisley@-person	-person=58
@don't_try_this_at_home@-broadcast_program	-broadcast_program=10
@agatha@-person	-person=21
@bering_sea@-location	-location=622
@nelson_piquet@-person	-person=390
@milwaukee_journal@-art	-art=20
@abdera@-location	-location=65
@shettleston@-location	-location=49
@shadow@-title	-title=1
@district_of_hildburghausen@-location	-location=45
@bishop_of_ossory@-location	-location=1
@voorhees@-location	-location=19
@silver_surfer@-broadcast_program	-broadcast_program=36
@the_prince_of_tennis@-art	-art=23
@morris_multimedia@-organization	-organization=32
@einstein_tower@-location	-location=21
@4@-person	-person=1
@grand_duke@-title	-title=40
@john_pegram@-person	-person=28
@hippos@-location	-location=17
@john_whitehurst@-person	-person=25
@surrey_senior_cup@-event	-event=42
@journal_of_economic_literature@-art	-art=51
@orange_crush@-art	-art=21
@eagle@-event	-event=2
@brant@-living_thing	-living_thing=1
@roir@-organization	-organization=76
@mixtec@-location	-location=2
@american_football_association@-organization	-organization=43
@alton@-art	-art=1
@cutting_edge@-person	-person=8
@whitworth@-person	-person=11
@wit@-art	-art=26
@u.s._department_of_education@-title	-title=1
@liviu_rebreanu@-person	-person=50
@maronite@-organization	-organization=46
@niigata@-organization	-organization=4
@poseidon@-product	-product=1
@champion@-person	-person=173
@siskiyou@-location	-location=48
@royal_family@-broadcast_program	-broadcast_program=18
@lita@-finance-currency	-finance-currency=3
@smrt@-transit	-transit=4
@canadian_government@-organization	-organization=109
@misato@-location	-location=98
@llangurig@-location	-location=21
@assiut_university@-organization	-organization=20
@champagne@-location	-location=137
@royal_observatory@-location	-location=52
@1983_election@-event	-event=115
@dracula@-broadcast_program	-broadcast_program=24
@nikki@-location	-location=16
@blackjack@-art	-art=7
@pten@-biology	-biology=55
@control@-location	-location=1
@lord_salisbury@-title	-title=1
@starsailor@-art	-art=17
@1961@-organization	-organization=2
@sharks@-person	-person=29
@the_newcomers@-art	-art=1
@port_authority@-organization	-organization=31
@estill_county@-location	-location=31
@st._benedict@-location	-location=1
@el@-god	-god=59
@walton@-art	-art=1
@knox_college@-organization	-organization=198
@mark_brzezicki@-person	-person=72
@board_of_supervisors@-location	-location=1
@laguna@-product	-product=20
@courtney_lee@-person	-person=34
@ozarks@-organization	-organization=1
@salalah@-location	-location=143
@urumi@-language	-language=1
@crimson@-visual_art-color	-visual_art-color=12
@festival@-organization	-organization=20
@bryn@-person	-person=16
@madrid@-event	-event=45
@cairo@-product	-product=45
@house_majority_leader@-organization	-organization=1
@john_f._kennedy_high_school@-organization	-organization=58
@alan_tern@-person	-person=38
@cm@-education-educational_degree	-education-educational_degree=2
@sheriff@-art	-art=2
@turquoise@-art	-art=10
@james_a._wetmore@-person	-person=65
@mildred_davis@-person	-person=30
@cutter@-location	-location=1
@dkw@-product	-product=2
@publius@-person	-person=20
@tan@-organization	-organization=7
@vienna_radio_symphony_orchestra@-person	-person=42
@lantis@-organization	-organization=143
@david_tao@-person	-person=68
@primetime_emmy@-award	-award=17
@dover_downs@-location	-location=24
@the_royal@-location	-location=1
@amos_mansdorf@-person	-person=97
@british_east_india_company@-product	-product=54
@88@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@islanders@-organization	-organization=43
@port_royal,_nova_scotia@-event	-event=1
@susanna_clarke@-person	-person=63
@beijing_subway@-transit	-transit=369
@tubac@-event	-event=1
@spanish_colonial_revival@-organization	-organization=126
@st._charles,_illinois@-location	-location=77
@tb@-product	-product=2
@colorado_state@-organization	-organization=152
@donn_f._eisele@-person	-person=22
@78@-location	-location=17
@carroll_county,_indiana@-location	-location=25
@borna@-person	-person=14
@year_zero@-art	-art=52
@lewis_fiander@-person	-person=21
@the_telegram@-art	-art=29
@ed@-broadcast_program	-broadcast_program=151
@dissolved@-event	-event=116
@lake_placid,_new_york@-location	-location=510
@odense@-organization	-organization=4
@cape_crozier@-location	-location=37
@grant_connell@-person	-person=139
@nic_testoni@-person	-person=32
@annapolis@-art	-art=17
@andrea@-person	-person=45
@omurtag@-person	-person=24
@billy_boy@-art	-art=16
@zach_roerig@-person	-person=53
@inna@-person	-person=112
@ps@-chemistry	-chemistry=1
@louisville_courier-journal@-art	-art=26
@walter_de_la_mare@-person	-person=172
@corsica@-event	-event=2
@gershom_scholem@-person	-person=117
@van_helsing@-art	-art=108
@jenna_dewan@-person	-person=48
@battle_of_fort_henry@-event	-event=21
@chard@-person	-person=1
@blow@-art	-art=26
@ardwick@-location	-location=76
@south_gippsland_railway@-location	-location=10
@fremont@-person	-person=7
@st._mary's@-person	-person=3
@race@-living_thing	-living_thing=1
@wages_of_sin@-art	-art=22
@cottonwood@-living_thing	-living_thing=64
@phantasm@-organization	-organization=1
@cattle@-living_thing	-living_thing=153
@jerome_b._chaffee@-person	-person=20
@duke_of_cumberland@-location	-location=1
@alex_stewart@-person	-person=24
@maxwell's@-location	-location=45
@gumeracha@-location	-location=23
@vic_schoen@-person	-person=36
@danish_superliga@-event	-event=1
@new_zealand@-living_thing	-living_thing=4
@mandore@-location	-location=29
@jump_square@-art	-art=61
@völs_am_schlern@-location	-location=20
@skyways@-organization	-organization=21
@p@-finance-currency	-finance-currency=60
@hong_kong@-broadcast_program	-broadcast_program=17
@ulster@-organization	-organization=294
@pabst_blue_ribbon@-food	-food=50
@boston@-art	-art=26
@burroughs@-person	-person=19
@the_fair_maid_of_perth@-art	-art=31
@kingdoms@-event	-event=1
@alpine@-event	-event=5
@honda_ballade@-product	-product=20
@luton@-organization	-organization=48
@craig_kimbrel@-person	-person=64
@lavell_edwards@-person	-person=67
@draper@-title	-title=21
@binz@-location	-location=54
@gateshead@-organization	-organization=467
@delta,_british_columbia@-location	-location=63
@dow@-organization	-organization=36
@wattisham@-location	-location=20
@rté@-broadcast_network	-broadcast_network=32
@wadden_sea@-location	-location=205
@karelian@-location	-location=6
@barbara_mandrell@-person	-person=251
@ky@-location	-location=83
@ernest_mcfarland@-person	-person=32
@whangarei@-location	-location=350
@name@-organization	-organization=8
@wayland@-god	-god=1
@aero@-food	-food=14
@basil@-location	-location=1
@hague@-organization	-organization=1
@8th_fighter_squadron@-organization	-organization=20
@chengdu_shuangliu_international_airport@-location	-location=39
@links@-person	-person=50
@lombard_kingdom@-people-ethnicity	-people-ethnicity=218
@saint_vincent@-product	-product=1
@the_patriot@-art	-art=136
@carlton_television@-broadcast_network	-broadcast_network=1
@scott_davis@-person	-person=143
@fireball_xl5@-broadcast_program	-broadcast_program=65
@erkelenz@-location	-location=36
@trayvon_martin@-event	-event=1
@llanharan@-organization	-organization=2
@dub@-organization	-organization=2
@ryerson@-organization	-organization=16
@tippecanoe_county@-location	-location=61
@shuai_peng@-person	-person=20
@hmas_perth@-product	-product=29
@xian_ma60@-product	-product=28
@nijinsky@-art	-art=24
@a_separation@-art	-art=38
@bach@-person	-person=5
@earthquake@-art	-art=93
@the_cheetah_girls_2@-art	-art=47
@wooler@-location	-location=64
@zonophone@-organization	-organization=31
@loano@-event	-event=2
@wallonia@-location	-location=755
@fist_of_the_north_star@-product	-product=6
@ronny_johnsen@-person	-person=23
@brilliant@-art	-art=2
@damnation@-event	-event=1
@ethiopian_revolution@-location	-location=31
@khrabrovo_airport@-location	-location=29
@stuck@-art	-art=27
@revolutionary_organization_17_november@-organization	-organization=36
@ivor_novello_award@-person	-person=1
@belvoir@-location	-location=26
@headhunters@-person	-person=14
@obscura@-person	-person=53
@crown_princess@-person	-person=14
@monarch_butterfly@-title	-title=1
@libertad@-art	-art=3
@araçatuba@-location	-location=34
@land_rover@-product	-product=24
@parliamentary_constituency@-organization	-organization=4
@the_devils@-person	-person=8
@cain@-art	-art=9
@dandelion@-person	-person=11
@chhota_bheem@-broadcast_program	-broadcast_program=30
@the_cats@-art	-art=3
@toei@-organization	-organization=192
@medical_doctor@-education-educational_degree	-education-educational_degree=13
@sahrawi@-location	-location=17
@carlos@-art	-art=7
@153@-art	-art=2
@basque_country@-people-ethnicity	-people-ethnicity=1
@long_way_down@-broadcast_program	-broadcast_program=32
@tom_wintringham@-person	-person=34
@byron_hill@-person	-person=68
@togliatti@-location	-location=35
@menard@-organization	-organization=22
@reina_tanaka@-person	-person=86
@vauxhall_viva@-product	-product=43
@croatia@-language	-language=1
@51st_academy_awards@-event	-event=25
@albert_lea@-location	-location=50
@mary_tyler_moore@-broadcast_program	-broadcast_program=14
@de_ruyter@-product	-product=12
@vendetta@-art	-art=19
@os@-language	-language=3
@bret@-person	-person=28
@ashoke_sen@-person	-person=23
@peter_the_great@-product	-product=3
@spånga@-location	-location=19
@rolf_landauer@-person	-person=21
@virovitica-podravina_county@-location	-location=25
@foxy_shazam@-art	-art=3
@eugene_roche@-person	-person=42
@keilor@-location	-location=34
@évreux@-title	-title=1
@la_cigale@-location	-location=45
@sun@-person	-person=3
@sil@-location	-location=7
@gugulethu@-location	-location=32
@swords@-person	-person=5
@irving_park@-location	-location=23
@hakim@-person	-person=17
@wieland@-art	-art=6
@savitri@-god	-god=12
@brazilian@-finance-currency	-finance-currency=1
@charles_greville@-person	-person=32
@greek-catholic_church@-religion-religion	-religion-religion=25
@la_la_land@-art	-art=17
@disney@-broadcast_network	-broadcast_network=23
@elpida@-person	-person=21
@yavapai@-language	-language=16
@chrysostom@-person	-person=29
@libertad@-product	-product=3
@levuka@-organization	-organization=3
@uighur@-people-ethnicity	-people-ethnicity=51
@man@-god	-god=1
@lítla_dímun@-location	-location=20
@austrians@-event	-event=2
@krux@-person	-person=17
@the_lancet@-art	-art=439
@the_luck_of_the_irish@-broadcast_program	-broadcast_program=15
@mornington_peninsula@-organization	-organization=1
@saint_stephen@-person	-person=290
@stock@-person	-person=11
@great_escape@-art	-art=10
@dakotas@-location	-location=6
@pascoe_grenfell@-person	-person=20
@eritrea@-event	-event=5
@triticeae@-living_thing	-living_thing=20
@president_of_transnistria@-title	-title=30
@rendezvous@-product	-product=8
@east_perth@-location	-location=47
@hippolytus@-person	-person=71
@siwa@-god	-god=4
@danny_blind@-person	-person=38
@augsburg@-organization	-organization=30
@king's@-person	-person=25
@garrison_dam@-location	-location=30
@faith@-religion-religion	-religion-religion=6
@policeman@-title	-title=15
@hard_times@-event	-event=1
@oliwa@-event	-event=1
@wexford@-location	-location=748
@paul_mercurio@-person	-person=45
@bella_union@-location	-location=1
@blueberry@-art	-art=40
@alloa@-organization	-organization=38
@kachin@-language	-language=2
@champion@-award	-award=222
@ives@-person	-person=52
@now_i'm_here@-art	-art=21
@hercules@-product	-product=46
@bonchurch@-location	-location=42
@eravikulam_national_park@-location	-location=25
@nagda@-location	-location=28
@clarence@-broadcast_program	-broadcast_program=19
@thomas_adès@-person	-person=108
@der_standard@-art	-art=60
@beenleigh@-location	-location=57
@santarém@-organization	-organization=1
@giovanni_paolo_panini@-person	-person=23
@rivonia@-location	-location=19
@gateway@-product	-product=1
@susana_giménez@-person	-person=45
@esa@-organization	-organization=193
@vorskla@-location	-location=9
@launceston@-event	-event=1
@guiana_space_centre@-location	-location=101
@chapters@-art	-art=4
@2@-broadcast-tv_channel	-broadcast-tv_channel=4
@william_beaudine@-person	-person=167
@obe@-location	-location=1
@discalced_carmelite@-organization	-organization=22
@george_and_mildred@-broadcast_program	-broadcast_program=66
@the_east@-event	-event=1
@pamir@-product	-product=32
@nicolas_joseph_maison@-person	-person=25
@collection@-art	-art=19
@burghley@-location	-location=9
@scotland_yard@-product	-product=4
@game@-event	-event=15
@mussel@-location	-location=2
@c2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@michigan@-location	-location=13706
@tibet@-location	-location=3762
@pan@-organization	-organization=288
@in_my_room@-art	-art=23
@red_cloud@-location	-location=10
@constitution_day@-location	-location=2
@ministry_of_works@-organization	-organization=152
@belgica@-location	-location=11
@jammu_and_kashmir@-location	-location=1443
@manhattan_transfer@-person	-person=55
@gold_country@-art	-art=1
@albany,_new_york@-organization	-organization=1
@durga@-art	-art=1
@harvard_yard@-location	-location=84
@linde@-living_thing	-living_thing=1
@korana@-location	-location=29
@shilton@-location	-location=23
@miami-dade_county,_florida@-location	-location=145
@asquith@-person	-person=3
@salvador_cabañas@-person	-person=31
@barrow,_g._w._s.@-person	-person=27
@420@-time	-time=20
@baoulé@-language	-language=11
@john_brogden@-person	-person=41
@café_del_mar@-organization	-organization=39
@mark_hopkins@-person	-person=31
@fonseca@-person	-person=55
@sergio_mitre@-person	-person=26
@the_jesters@-person	-person=12
@me@-language	-language=4
@tagus@-location	-location=349
@brontosaurus@-living_thing	-living_thing=40
@tsou@-language	-language=8
@wampanoag@-language	-language=5
@tasmania@-location	-location=6376
@funeral@-art	-art=33
@boxer_rebellion@-person	-person=1
@hirson@-location	-location=30
@hotepsekhemwy@-person	-person=23
@guise@-product	-product=1
@winston_churchill@-person	-person=4336
@greek@-location	-location=5835
@element@-person	-person=10
@reaction@-organization	-organization=2
@canarias@-product	-product=17
@cheryl_studer@-person	-person=35
@eastern_sports_association@-organization	-organization=35
@mc@-language	-language=2
@demon@-god	-god=4
@gibraltar@-title	-title=2
@the_latest_buzz@-broadcast_program	-broadcast_program=36
@bubbles@-art	-art=12
@holiday@-event	-event=46
@office_of_the_inspector_general@-organization	-organization=51
@fox_sports_detroit@-person	-person=1
@hannover@-organization	-organization=1
@antarctica@-organization	-organization=4
@ataxia@-person	-person=16
@snapper_music@-organization	-organization=50
@mendeley@-product	-product=20
@bima@-god	-god=2
@rough_trade@-organization	-organization=316
@grange@-product	-product=3
@dave_wittenberg@-person	-person=79
@ringo@-art	-art=52
@bharath@-person	-person=86
@sonic@-art	-art=1
@ehrenberg@-location	-location=12
@earl_of_norfolk@-title	-title=38
@ryan_cochrane@-person	-person=36
@shark_tale@-product	-product=5
@bata@-language	-language=3
@gond@-people-ethnicity	-people-ethnicity=76
@civil_war@-organization	-organization=2
@king_of_wu@-location	-location=23
@melbourne_international_exhibition@-event	-event=20
@aurora@-product	-product=85
@south_side_flats@-location	-location=28
@radio-canada@-organization	-organization=2
@southwest_pacific@-event	-event=14
@parker@-art	-art=10
@papal@-location	-location=53
@wiesloch@-location	-location=43
@joey_amalfitano@-person	-person=21
@ec@-location	-location=6
@hun@-organization	-organization=2
@oak_street@-location	-location=26
@wiener_neustadt@-organization	-organization=17
@frederick_piper@-person	-person=45
@eco@-finance-currency	-finance-currency=8
@the_philosopher_kings@-art	-art=6
@oriental@-living_thing	-living_thing=2
@quark@-art	-art=18
@the_house_on_sorority_row@-art	-art=20
@villette@-art	-art=38
@prince_rupert@-organization	-organization=2
@eddie_sachs@-person	-person=36
@feltham_and_heston@-event	-event=1
@waveney@-location	-location=94
@diane@-person	-person=10
@cheetah@-art	-art=3
@america_one@-broadcast_network	-broadcast_network=219
@i-20@-location	-location=143
@handel@-location	-location=2
@carter@-organization	-organization=2
@christian_dior@-organization	-organization=31
@michael_crawford@-person	-person=228
@zbrojovka_brno@-organization	-organization=30
@native_americans@-people-ethnicity	-people-ethnicity=3185
@cc@-title	-title=155
@morelos@-person	-person=2
@herero@-language	-language=17
@anurag_basu@-person	-person=50
@thionville@-organization	-organization=2
@lee_sheriden@-person	-person=34
@blackheart_records@-organization	-organization=29
@geo@-broadcast_network	-broadcast_network=9
@patrick_rafter@-person	-person=175
@rachel@-person	-person=169
@albert@-art	-art=2
@cannae@-location	-location=40
@don_river@-location	-location=83
@fillmore@-art	-art=5
@the_egg@-art	-art=2
@america's_best_comics@-organization	-organization=97
@sweet_thing@-art	-art=39
@1985@-broadcast_program	-broadcast_program=6
@don_letts@-person	-person=88
@the_confession@-art	-art=15
@kaneto_shindo@-person	-person=72
@greensleeves@-art	-art=109
@mike_hill@-person	-person=37
@chorion@-body_part	-body_part=7
@bloomfield@-person	-person=46
@tokugawa_ietsugu@-person	-person=21
@norodom_ranariddh@-person	-person=46
@opioid@-medicine-medical_treatment	-medicine-medical_treatment=27
@francesco_clemente@-person	-person=79
@algeria@-language	-language=1
@coca_cola@-person	-person=10
@bdo@-organization	-organization=88
@gregory_ii@-person	-person=20
@2005@-organization	-organization=15
@bordertown@-art	-art=14
@no_contest@-product	-product=31
@helmholtz@-person	-person=21
@judy_grahn@-person	-person=22
@rake@-product	-product=10
@jack_horner@-art	-art=1
@bova@-person	-person=7
@bangladesh@-person	-person=2
@mohe@-people-ethnicity	-people-ethnicity=63
@central_technical_school@-organization	-organization=45
@uusimaa@-location	-location=137
@raga@-language	-language=7
@pier_luigi_nervi@-person	-person=69
@miccosukee@-people-ethnicity	-people-ethnicity=55
@black_mountain@-location	-location=160
@line_of_fire@-broadcast_program	-broadcast_program=27
@noddy@-living_thing	-living_thing=1
@grorud@-location	-location=37
@dogbowl@-person	-person=27
@walter_lantz@-person	-person=174
@seabee@-product	-product=1
@tui@-organization	-organization=17
@fit@-organization	-organization=9
@follow_that_dream@-art	-art=26
@ayn_rand_institute@-organization	-organization=68
@five_days@-art	-art=3
@latter-day_saint@-religion-religion	-religion-religion=5
@dybowski@-person	-person=29
@mappila@-people-ethnicity	-people-ethnicity=72
@aria_award@-award	-award=85
@department_of_interior@-title	-title=2
@wilderness@-event	-event=56
@leake@-location	-location=19
@sloan_fellows@-award	-award=1
@samson_and_delilah@-broadcast_program	-broadcast_program=9
@aden@-event	-event=12
@maroon@-living_thing	-living_thing=1
@lame@-language	-language=3
@sturt@-location	-location=65
@melanie_rawn@-person	-person=27
@the_other_side_of_the_mirror@-art	-art=25
@scouting_for_girls@-art	-art=2
@universe@-person	-person=1
@jacques_dutronc@-person	-person=101
@anderson_county@-location	-location=219
@kate_bush@-person	-person=727
@cattaraugus_county,_new_york@-location	-location=97
@sunrise@-broadcast_program	-broadcast_program=271
@occupy@-event	-event=11
@new_zealand_cricket@-organization	-organization=49
@flash_and_the_pan@-art	-art=3
@bradbury@-person	-person=5
@royal_anglian_regiment@-organization	-organization=107
@francis_lieber@-person	-person=31
@dallas_desperados@-organization	-organization=156
@hack@-art	-art=46
@ran@-organization	-organization=47
@rana@-art	-art=5
@nanae_takahashi@-person	-person=64
@leaf_hound_records@-organization	-organization=23
@waterhouse@-person	-person=26
@east_croydon@-location	-location=57
@durban@-event	-event=3
@joël_robuchon@-location	-location=2
@pete_rock@-person	-person=266
@steven_fletcher@-person	-person=48
@self@-computer-programming_language	-computer-programming_language=36
@convair_b-36_peacemaker@-product	-product=29
@bideford@-organization	-organization=48
@anglo_saxon@-religion-religion	-religion-religion=1
@guadeloupe@-event	-event=7
@east_west@-person	-person=5
@crash@-location	-location=1
@tell_me@-art	-art=31
@littoral@-people-ethnicity	-people-ethnicity=1
@unreal@-product	-product=91
@luton@-location	-location=860
@ferenc_molnár@-person	-person=129
@metropolitan@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@tsurumai_line@-location	-location=49
@the_matrix@-location	-location=19
@in_blue@-art	-art=20
@lord_hartington@-person	-person=20
@morning_glory@-art	-art=56
@the_vikings@-person	-person=6
@jurist@-title	-title=43
@mestaruussarja@-organization	-organization=123
@arion@-living_thing	-living_thing=4
@vega_island@-location	-location=22
@vienna@-person	-person=2
@waves@-art	-art=14
@tientsin@-event	-event=12
@banovina_of_croatia@-location	-location=93
@2004–05_season@-event	-event=330
@mochtar_lubis@-person	-person=20
@the_plank@-art	-art=13
@john_schuck@-person	-person=50
@lisa_p._jackson@-person	-person=32
@apl@-organization	-organization=14
@clash@-person	-person=68
@medina@-event	-event=2
@confederate_states@-location	-location=88
@hangzhou@-transit	-transit=1
@dewa@-god	-god=2
@cupid@-god	-god=312
@the_rasmus@-art	-art=4
@big_sandy@-organization	-organization=3
@gladiator@-broadcast_program	-broadcast_program=3
@boulder@-art	-art=2
@sperry@-location	-location=5
@gene_kranz@-person	-person=41
@washoe@-people-ethnicity	-people-ethnicity=28
@calgary_canucks@-organization	-organization=106
@christopher_newport@-organization	-organization=4
@d@-organization	-organization=1246
@independent_music_awards@-organization	-organization=1
@william_montgomery_watt@-person	-person=54
@monte_kiffin@-person	-person=34
@cut@-product	-product=1
@global_fund_for_women@-organization	-organization=26
@beethoven_peninsula@-location	-location=36
@royal_enfield@-organization	-organization=53
@ron_todd@-person	-person=25
@shock@-organization	-organization=39
@bannu@-location	-location=131
@sisal@-living_thing	-living_thing=18
@provisional_ira@-organization	-organization=185
@maus@-person	-person=2
@unionville@-location	-location=105
@clones@-location	-location=122
@ntv@-person	-person=2
@nagpur@-title	-title=1
@cid@-art	-art=1
@towers@-location	-location=7
@volunteers@-art	-art=42
@helle_thorning-schmidt@-person	-person=78
@caledonian@-location	-location=24
@pa_66@-location	-location=23
@bognor_regis@-organization	-organization=6
@bal_gangadhar_tilak@-person	-person=159
@diprotodon@-living_thing	-living_thing=34
@charles_nelson_reilly@-person	-person=150
@ultraman@-broadcast_program	-broadcast_program=236
@bullocks@-organization	-organization=1
@venu_madhav@-person	-person=48
@burton@-person	-person=47
@rfa@-product	-product=1
@weld@-art	-art=9
@leyland@-organization	-organization=127
@altmark@-location	-location=98
@ncsa@-organization	-organization=4
@mingora@-location	-location=64
@grey's_anatomy@-art	-art=4
@bolton_and_leigh_railway@-organization	-organization=38
@william_b._taliaferro@-person	-person=21
@monroe,_wisconsin@-location	-location=61
@borden@-person	-person=3
@always@-art	-art=156
@godiva@-computer-programming_language	-computer-programming_language=1
@pilots@-product	-product=1
@sports_tonight@-broadcast_program	-broadcast_program=74
@himiko@-person	-person=19
@são_paulo_metro@-transit	-transit=131
@the_railway_children@-person	-person=8
@magdala@-person	-person=2
@tönning@-location	-location=60
@d1@-organization	-organization=13
@nebula@-award	-award=58
@abilene@-organization	-organization=10
@ceará_state@-location	-location=22
@1992_world_championships@-event	-event=30
@belomorsk@-location	-location=20
@selena@-god	-god=1
@the_law@-location	-location=1
@glenn_l._martin@-person	-person=32
@suraj@-person	-person=6
@hamilton_deane@-person	-person=27
@les_fresholtz@-person	-person=21
@circumcision@-medicine-medical_treatment	-medicine-medical_treatment=47
@deer_park,_new_york@-location	-location=22
@carlo_crivelli@-person	-person=58
@juan_bautista_de_toledo@-person	-person=26
@david_warren@-person	-person=26
@deadliest_warrior@-broadcast_program	-broadcast_program=66
@loddon@-location	-location=52
@grand-pré@-location	-location=30
@jan_švankmajer@-person	-person=91
@smoke@-food	-food=1
@voivod@-title	-title=59
@stellar@-award	-award=3
@bernardo_de_irigoyen@-person	-person=29
@adaptation@-person	-person=1
@searchlight@-art	-art=44
@atlas@-person	-person=17
@johanna_sjöberg@-person	-person=58
@djalma_santos@-person	-person=20
@madrid@-organization	-organization=11
@rev.@-art	-art=4
@somali@-event	-event=1
@curiosity@-broadcast_program	-broadcast_program=15
@north_american_o-47@-product	-product=72
@indiana_county,_pennsylvania@-location	-location=56
@north_and_south@-event	-event=1
@ebro@-location	-location=335
@palisades_high_school@-location	-location=1
@hakata_station@-location	-location=29
@cummings@-location	-location=10
@1._hfk_olomouc@-organization	-organization=26
@hanna_sheehy-skeffington@-person	-person=25
@p._unni_krishnan@-person	-person=25
@mari_yaguchi@-person	-person=98
@northern_sotho@-language	-language=31
@all_hallows@-organization	-organization=8
@crocus@-living_thing	-living_thing=44
@canyon_high_school@-location	-location=2
@irish@-living_thing	-living_thing=1
@black_walnut@-living_thing	-living_thing=23
@tufnell_park@-organization	-organization=2
@wanderlust@-broadcast_program	-broadcast_program=2
@george_william_gordon@-person	-person=22
@george_giffen@-person	-person=63
@ai_maeda@-person	-person=24
@the_dils@-person	-person=22
@houma@-people-ethnicity	-people-ethnicity=3
@olaf@-event	-event=4
@avanti@-location	-location=63
@murali@-person	-person=230
@the_pursuit_of_happiness@-art	-art=12
@sola@-location	-location=2
@j._johnson@-person	-person=77
@operation_flavius@-event	-event=37
@cheshire_senior_cup@-organization	-organization=2
@irish_setter@-living_thing	-living_thing=38
@carnival@-art	-art=26
@kwa@-location	-location=3
@sønderborg@-location	-location=124
@katha@-food	-food=1
@ball_four@-art	-art=54
@morten_lauridsen@-person	-person=54
@commercial@-organization	-organization=3
@jung_jae-young@-person	-person=49
@express@-location	-location=1
@bra@-organization	-organization=8
@your_highness@-art	-art=33
@elmer_layden@-person	-person=66
@prospector@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@negeri_sembilan_fa@-organization	-organization=170
@york_hall@-location	-location=156
@petersham@-location	-location=191
@the_gathering@-art	-art=35
@vice@-people-ethnicity	-people-ethnicity=1
@flora@-art	-art=6
@battle_of_tsushima@-event	-event=273
@minerva@-art	-art=5
@islandia@-art	-art=9
@defender@-product	-product=93
@sioux_falls@-organization	-organization=26
@dorchester_on_thames@-title	-title=1
@lightning_bolt@-person	-person=98
@green_party@-organization	-organization=2137
@coptic@-people-ethnicity	-people-ethnicity=102
@metro_pictures@-organization	-organization=112
@city_of_melbourne@-event	-event=1
@francia@-person	-person=7
@indigo_girls@-person	-person=284
@cazorla@-location	-location=19
@u-20@-event	-event=3
@recorded@-art	-art=1
@barilla@-living_thing	-living_thing=8
@goliath@-location	-location=15
@clover@-location	-location=3
@conference_league_cup@-event	-event=7
@saumur@-event	-event=3
@sakha@-language	-language=22
@gomel@-organization	-organization=58
@eoin_macneill@-person	-person=124
@confederate_railroad@-art	-art=3
@lefroy@-organization	-organization=24
@fuzûlî@-person	-person=38
@prince_munetaka@-person	-person=23
@hoima@-location	-location=56
@boston@-person	-person=19
@chimay@-organization	-organization=3
@senica@-organization	-organization=18
@katha@-art	-art=15
@andalusia@-language	-language=2
@downtown_jacksonville@-location	-location=38
@fischer@-person	-person=50
@trinity_college_library@-location	-location=14
@minister_of_justice@-person	-person=3
@maxwell's@-organization	-organization=1
@osa@-location	-location=10
@earl_klugh@-person	-person=138
@gönyeli@-organization	-organization=35
@lees@-location	-location=38
@evenk@-people-ethnicity	-people-ethnicity=32
@port_jervis@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@pounds@-person	-person=1
@david_burrows@-person	-person=20
@november_8@-time	-time=247
@navarra@-location	-location=16
@teller@-title	-title=5
@scanner@-art	-art=1
@jericho@-location	-location=91
@arnold_palmer@-person	-person=467
@aeolian@-god	-god=4
@thomas_grenville@-person	-person=30
@marshall_faulk@-person	-person=209
@deutschland@-product	-product=31
@rusty_cundieff@-person	-person=23
@benjamín_vicuña_mackenna@-person	-person=34
@the_first_edition@-person	-person=78
@siva@-god	-god=250
@sofia_province@-location	-location=94
@airline@-organization	-organization=3
@gmina_chojna@-location	-location=44
@stowe@-organization	-organization=22
@dawes@-event	-event=1
@mother@-person	-person=44
@west_bay@-location	-location=27
@out_of_order@-broadcast_program	-broadcast_program=3
@sayaka_ohara@-person	-person=27
@palace_theatre@-location	-location=218
@black_mountain@-art	-art=1
@storm@-product	-product=8
@ardrossan@-location	-location=222
@airavata@-god	-god=45
@sal@-organization	-organization=14
@sertãozinho@-organization	-organization=16
@san_luis@-event	-event=1
@satyendranath_tagore@-person	-person=21
@galwegians@-location	-location=3
@flight@-event	-event=4
@mars@-organization	-organization=74
@river_teviot@-location	-location=49
@hammerhead@-living_thing	-living_thing=1
@ray_garton@-person	-person=25
@direction@-organization	-organization=3
@jerome@-organization	-organization=6
@liu_shan@-person	-person=159
@trojans@-organization	-organization=48
@celaya@-location	-location=98
@oh!_calcutta!@-art	-art=59
@manhattan_transfer@-art	-art=11
@bcs_national_championship@-event	-event=29
@england_and_wales@-location	-location=1342
@rocklin@-location	-location=38
@illegal@-art	-art=21
@isabel@-broadcast_program	-broadcast_program=2
@henry_ware_lawton@-person	-person=25
@craig@-person	-person=34
@holcombe@-location	-location=23
@bechtel@-person	-person=2
@college@-living_thing	-living_thing=1
@major@-person	-person=14
@moorcroft@-organization	-organization=15
@wyoming_seminary@-organization	-organization=48
@assassin@-living_thing	-living_thing=1
@ludger@-person	-person=26
@caledonia@-location	-location=237
@softdisk@-art	-art=12
@neresheim@-location	-location=28
@canadian_club@-organization	-organization=24
@bulldogs@-living_thing	-living_thing=2
@final_fantasy_iii@-product	-product=47
@alcatel-lucent@-organization	-organization=248
@jesus_of_nazareth@-god	-god=44
@basque_government@-organization	-organization=49
@punjab_university@-organization	-organization=50
@north_york@-organization	-organization=2
@hopetown@-art	-art=2
@boulevard_saint-michel@-location	-location=25
@new_zealand_mounted_rifles_brigade@-organization	-organization=86
@rockne_brubaker@-person	-person=28
@bullfrog@-location	-location=6
@corticosteroid@-medicine-medical_treatment	-medicine-medical_treatment=71
@quetzalcoatlus@-living_thing	-living_thing=70
@zülpich@-location	-location=27
@cowes@-organization	-organization=10
@higashiiwai_district@-location	-location=22
@zdenko_kolar@-person	-person=22
@plumb@-person	-person=60
@south_park@-product	-product=11
@frick_collection@-location	-location=122
@42@-person	-person=12
@swedish@-event	-event=2
@outback@-art	-art=2
@assassination@-event	-event=145
@gamehouse@-person	-person=24
@extra@-title	-title=18
@summerland@-location	-location=9
@foxhound@-living_thing	-living_thing=23
@joe_bordeaux@-person	-person=21
@reloncaví_sound@-location	-location=23
@word_records@-organization	-organization=192
@sean_o'brien@-person	-person=52
@masters_at_work@-person	-person=62
@judges@-art	-art=142
@enchant@-product	-product=2
@john_leahy@-person	-person=24
@lord_chelmsford@-title	-title=1
@the_hindenburg@-art	-art=46
@ashley@-organization	-organization=3
@the_adventures_of_superman@-broadcast_program	-broadcast_program=34
@the_story_of_the_weeping_camel@-art	-art=24
@amazulu@-person	-person=26
@abrams@-person	-person=1
@fiona_reid@-person	-person=25
@tulcea@-location	-location=123
@san_diego_sockers@-organization	-organization=89
@speaking_in_tongues@-art	-art=19
@saga@-product	-product=40
@gob@-art	-art=4
@nowhere@-art	-art=50
@khorram_dasht_rural_district@-location	-location=30
@duke_of_schleswig@-title	-title=18
@morse_v._frederick@-event	-event=21
@silica@-product	-product=1
@11th_army@-organization	-organization=54
@concordia_seminary@-organization	-organization=86
@laredo@-location	-location=412
@kiribati@-language	-language=1
@rutherglen@-organization	-organization=18
@robert_cavanah@-person	-person=23
@river_goyt@-location	-location=50
@oscar_niemeyer@-person	-person=220
@latonia_race_track@-location	-location=22
@cuban_american@-location	-location=1
@betchworth_castle@-location	-location=29
@mister_ed@-broadcast_program	-broadcast_program=120
@21@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@medfield,_massachusetts@-location	-location=46
@ilorin@-location	-location=115
@mashmakhan@-art	-art=1
@field_music@-art	-art=1
@texas_john_slaughter@-person	-person=1
@tōzai_line@-location	-location=28
@undercover@-person	-person=21
@elbert@-person	-person=1
@baikonur@-location	-location=143
@john_still@-person	-person=77
@new_york_academy_of_art@-organization	-organization=49
@bug@-art	-art=28
@riff@-person	-person=17
@georgi_ivanov@-person	-person=41
@edward_furlong@-person	-person=123
@pennsylvania_turnpike@-organization	-organization=1
@justice_stevens@-person	-person=33
@budd_schulberg@-person	-person=109
@metal_slug@-product	-product=22
@neil_dudgeon@-person	-person=32
@wed_enterprises@-organization	-organization=26
@bangkok@-organization	-organization=10
@action@-art	-art=30
@cat@-biology	-biology=1
@ulcer@-medicine-symptom	-medicine-symptom=17
@seven_days@-art	-art=23
@meadow@-location	-location=23
@roscommon@-organization	-organization=290
@issues@-person	-person=26
@spyforce@-broadcast_program	-broadcast_program=21
@the_sound_of_animals_fighting@-person	-person=31
@young_galaxy@-art	-art=1
@basingstoke@-organization	-organization=7
@aira@-location	-location=16
@toyama@-person	-person=1
@angora@-art	-art=1
@tayside@-location	-location=82
@coweta_county@-location	-location=30
@ray_slijngaard@-person	-person=24
@high_sheriff_of_lancashire@-title	-title=133
@rusholme@-location	-location=108
@cedar_mountain@-event	-event=31
@wahoo@-product	-product=2
@the_islanders@-art	-art=3
@architects@-person	-person=80
@state_of_georgia@-broadcast_program	-broadcast_program=17
@florida@-title	-title=1
@british_indian@-organization	-organization=2
@the_vines@-person	-person=168
@hermosillo@-location	-location=260
@spanish_crown@-event	-event=1
@big_game@-event	-event=36
@nexus_4@-product	-product=22
@claude_rains@-person	-person=295
@lubsko@-location	-location=44
@volkswagen_touareg@-product	-product=67
@thurrock@-organization	-organization=114
@fantasia@-person	-person=127
@barnet@-organization	-organization=866
@the_empire@-art	-art=8
@mark_"barney"_greenway@-person	-person=31
@ishigaki@-location	-location=73
@toy@-food	-food=1
@out@-art	-art=23
@bentong@-location	-location=31
@sam_goody@-organization	-organization=33
@international_school_of_geneva@-organization	-organization=39
@clue@-art	-art=53
@fetish@-disease	-disease=124
@weatherford@-organization	-organization=1
@champlain@-product	-product=1
@atari@-person	-person=906
@us_87@-location	-location=30
@us_navy@-organization	-organization=398
@edmund_husserl@-person	-person=295
@nara@-language	-language=5
@the_virgin_mary@-art	-art=2
@hepatitis_b_virus@-living_thing	-living_thing=23
@byu@-person	-person=10
@keds@-living_thing	-living_thing=1
@times_square@-art	-art=4
@tuesday@-broadcast_program	-broadcast_program=2
@hedsor_house@-location	-location=20
@memento_mori@-person	-person=13
@dynasty@-living_thing	-living_thing=2
@środa_wielkopolska_county@-location	-location=197
@baikal@-organization	-organization=4
@omar@-location	-location=4
@subliminal_sounds@-organization	-organization=23
@steel_curtain@-person	-person=32
@selkup@-language	-language=17
@bad_company@-person	-person=368
@mexican@-people-ethnicity	-people-ethnicity=3238
@bihar@-event	-event=1
@pindus@-location	-location=113
@bartolo_di_fredi@-person	-person=28
@pendennis@-location	-location=5
@suhasini_maniratnam@-person	-person=39
@hamilton@-person	-person=146
@arbutus@-living_thing	-living_thing=3
@great_central_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@gilles_villeneuve@-person	-person=164
@campeonato_brasileiro_série_a@-organization	-organization=647
@spree@-person	-person=1
@de_agostini@-organization	-organization=31
@olimpia_grudziądz@-organization	-organization=31
@ad@-title	-title=19
@antisocial@-art	-art=9
@misty@-person	-person=1
@full_house@-art	-art=19
@gardena,_california@-location	-location=101
@metropolitan@-event	-event=10
@coconino@-location	-location=33
@icelandic@-location	-location=56
@nashville@-art	-art=136
@patty_loveless@-person	-person=281
@bloodrayne@-art	-art=23
@besieged@-art	-art=6
@peradeniya@-organization	-organization=2
@bomber@-organization	-organization=4
@auckland_regional_council@-organization	-organization=81
@libertad@-organization	-organization=232
@district_of_columbia@-location	-location=254
@german@-broadcast_program	-broadcast_program=4
@spectre@-person	-person=3
@20,000_leagues_under_the_sea@-broadcast_program	-broadcast_program=13
@letterfrack@-organization	-organization=1
@hume@-person	-person=9
@north_melbourne@-organization	-organization=862
@terrapin@-organization	-organization=2
@george_lopez@-person	-person=206
@yang_xuangan@-person	-person=30
@dave_rayner@-person	-person=60
@st._anthony@-organization	-organization=3
@zodiac@-product	-product=10
@new_caledonia@-location	-location=3325
@cystic_fibrosis@-disease	-disease=40
@parramatta_stadium@-location	-location=116
@bombardier_transportation@-organization	-organization=363
@cia@-title	-title=1
@legion@-art	-art=53
@directors_guild_of_america_award@-event	-event=1
@frontenac@-organization	-organization=10
@henry_g._davis@-person	-person=30
@san_mateo@-organization	-organization=1
@cruachan@-location	-location=5
@waltham@-location	-location=220
@ru@-location	-location=3
@utv_media@-organization	-organization=35
@robert,_count_of_clermont@-person	-person=35
@inula@-living_thing	-living_thing=22
@lusk@-location	-location=27
@mayotte@-organization	-organization=1
@softball@-event	-event=13
@assemblyman@-organization	-organization=26
@guards_corps@-organization	-organization=52
@rothenberg,_gunther_e.@-person	-person=22
@bassingbourn@-location	-location=27
@sio@-organization	-organization=3
@sawley@-title	-title=1
@fighting@-person	-person=2
@chop_shop@-art	-art=14
@the_golden_compass@-product	-product=3
@air@-art	-art=26
@the_bluetones@-person	-person=102
@paul_soles@-person	-person=41
@supreme_court@-organization	-organization=3146
@mansi@-language	-language=30
@margaret@-broadcast_program	-broadcast_program=13
@ripuarian@-people-ethnicity	-people-ethnicity=3
@asa@-medicine-drug	-medicine-drug=1
@gaggenau@-location	-location=23
@st._lucia@-event	-event=5
@gangneung@-location	-location=144
@post-war@-event	-event=30
@scotland@-location	-location=28895
@tim_johnson@-person	-person=137
@u.s._open_cup@-organization	-organization=104
@schmidt@-organization	-organization=1
@bass_player@-title	-title=63
@méxico@-title	-title=1
@chancellor@-organization	-organization=8
@gran@-location	-location=52
@nuku_hiva@-location	-location=73
@lelis@-living_thing	-living_thing=1
@loud@-person	-person=3
@2000–01_campaign@-event	-event=30
@recorded_texas_historic_landmark@-organization	-organization=160
@2014_winter_olympics@-organization	-organization=1
@jam@-broadcast_program	-broadcast_program=21
@oscar_wilde@-art	-art=27
@singaporean@-people-ethnicity	-people-ethnicity=1
@the_incoherence_of_the_philosophers@-art	-art=23
@methamphetamine@-medicine-drug	-medicine-drug=44
@cisco@-product	-product=3
@algiers@-location	-location=2566
@youth@-organization	-organization=11
@españa@-organization	-organization=26
@dory_previn@-person	-person=70
@bronze@-person	-person=1
@pt@-product	-product=4
@del_rio@-product	-product=2
@ikshvaku@-person	-person=66
@astoria@-art	-art=4
@decade@-art	-art=22
@biafra@-person	-person=1
@crazy_town@-person	-person=65
@van_buren@-organization	-organization=4
@sloan_fellowship@-award	-award=45
@gmina_wartkowice@-location	-location=57
@cheshire_cheese@-location	-location=2
@donald_kagan@-person	-person=29
@paramount_television@-broadcast_network	-broadcast_network=1
@persian@-religion-religion	-religion-religion=2
@operation_arc_light@-event	-event=49
@lord_president_of_the_court_of_session@-organization	-organization=1
@zulu@-people-ethnicity	-people-ethnicity=542
@joyce_theater@-location	-location=41
@oaxaca@-food	-food=4
@eagle@-location	-location=134
@villard-de-lans@-organization	-organization=2
@akron@-location	-location=599
@ponce@-organization	-organization=2
@lynda_boyd@-person	-person=30
@sydney_hospital@-location	-location=52
@jean-louis_murat@-person	-person=26
@seth_petruzelli@-person	-person=32
@örtze@-location	-location=30
@polikarpov_i-16@-product	-product=85
@anastacia@-art	-art=15
@ran@-art	-art=69
@jewel@-organization	-organization=29
@condé@-product	-product=1
@lockington@-person	-person=9
@robion_kirby@-person	-person=20
@jean_ratelle@-person	-person=43
@king_haakon_vii@-product	-product=3
@ru@-chemistry	-chemistry=9
@kyaukpyu@-location	-location=23
@creighton_university_school_of_law@-organization	-organization=24
@vsevolod@-product	-product=7
@eastern_churches@-organization	-organization=3
@gifford@-organization	-organization=17
@domino@-location	-location=2
@james_river@-location	-location=47
@polesworth@-location	-location=58
@ptosis@-disease	-disease=2
@serb@-language	-language=3
@hms_hermione@-product	-product=26
@spartan@-art	-art=14
@new_model_army@-organization	-organization=402
@mark_wing-davey@-person	-person=31
@italian@-person	-person=3
@the_everglades@-location	-location=4
@lester_mendez@-person	-person=66
@respect@-art	-art=125
@sollum@-location	-location=31
@enrique_iglesias@-art	-art=6
@final_fantasy_v@-product	-product=63
@baptised@-religion-religion	-religion-religion=76
@montagne_de_reims_regional_natural_park@-location	-location=64
@the_great_pretender@-broadcast_program	-broadcast_program=1
@lili_uokalani@-person	-person=34
@ghost_stories@-broadcast_program	-broadcast_program=44
@hells_canyon@-location	-location=59
@gimme_gimme_gimme@-art	-art=4
@1998_24_hours_of_le_mans@-event	-event=22
@muswellbrook@-location	-location=65
@e._e._evans-pritchard@-person	-person=36
@1976@-art	-art=9
@happy_jack@-location	-location=1
@robert_schumann@-art	-art=1
@summer@-art	-art=20
@three_dog_night@-person	-person=336
@rafael_uribe_uribe@-location	-location=8
@national_school_of_drama@-organization	-organization=212
@noah_beery@-person	-person=24
@yugoslav@-organization	-organization=27
@zulu@-living_thing	-living_thing=1
@fabian_nicieza@-person	-person=148
@swinton@-organization	-organization=334
@backdraft@-art	-art=67
@jnp@-organization	-organization=33
@wasaga_beach@-location	-location=21
@leica@-location	-location=1
@ramona@-person	-person=1
@king_of_the_road@-art	-art=60
@kwazulu-natal@-organization	-organization=23
@27@-time	-time=19
@passion@-broadcast_program	-broadcast_program=2
@1904@-organization	-organization=2
@kenneth_keating@-person	-person=30
@eric_close@-person	-person=44
@tasso@-art	-art=8
@dunadd@-location	-location=28
@los_angeles_chargers@-event	-event=4
@trac@-product	-product=41
@black_pepper@-organization	-organization=1
@kilmarnock@-organization	-organization=1053
@kandahar@-art	-art=26
@redmond@-location	-location=178
@zar@-person	-person=1
@sean_stewart@-person	-person=39
@blow@-chemistry	-chemistry=1
@william_tell@-broadcast_program	-broadcast_program=3
@stanisław_leszczyński@-person	-person=160
@lempira@-location	-location=29
@woodhouse@-broadcast_program	-broadcast_program=1
@ottawan@-person	-person=23
@chevrolet_trailblazer@-product	-product=47
@morgantown@-location	-location=296
@chinese_professional_baseball_league@-organization	-organization=302
@may_23@-time	-time=284
@arthur_brown@-person	-person=22
@catalina_station@-organization	-organization=67
@films@-organization	-organization=1
@presbyterians@-religion-religion	-religion-religion=111
@southwestern_illinois_college@-organization	-organization=23
@mount_vernon@-organization	-organization=5
@andreas_hofer@-art	-art=1
@national_theatre_school_of_canada@-organization	-organization=95
@ballymena@-location	-location=360
@forest_green@-art	-art=1
@parisian@-location	-location=13
@gears_of_war@-product	-product=145
@northern_oregon_coast_range@-location	-location=65
@simón_bolívar@-location	-location=1
@ned@-internet-website	-internet-website=2
@crucified@-art	-art=7
@sol@-finance-currency	-finance-currency=18
@bark@-product	-product=69
@love_child@-broadcast_program	-broadcast_program=9
@knightmare@-product	-product=6
@st._lucia@-location	-location=18
@newtownshandrum@-organization	-organization=49
@blueberry_hill@-art	-art=47
@avignon@-location	-location=1267
@moulsey_hurst@-location	-location=27
@seleucus_i_nicator@-person	-person=143
@ludo@-art	-art=5
@chōkai@-location	-location=13
@uday_shankar@-person	-person=74
@maryborough@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@seathwaite@-location	-location=23
@dubai_holding@-organization	-organization=29
@gilford_island@-location	-location=43
@fen@-location	-location=1
@the_janice_dickinson_modeling_agency@-broadcast_program	-broadcast_program=33
@campeonato_brasileiro_série_c@-organization	-organization=149
@make_believe@-art	-art=39
@harlan@-person	-person=26
@jean-paul_riopelle@-person	-person=65
@denys_cowan@-person	-person=40
@open_road@-art	-art=26
@illegal@-product	-product=1
@leave_no_trace@-art	-art=1
@richmond's@-organization	-organization=32
@iraq@-title	-title=4
@fylde@-organization	-organization=38
@iris_kyle@-person	-person=21
@2010@-product	-product=2
@challenger@-broadcast_program	-broadcast_program=4
@isotta_fraschini@-organization	-organization=49
@vilnius@-location	-location=2501
@otto_kerner,_jr.@-person	-person=44
@hermocrates@-art	-art=2
@actor@-location	-location=3
@kennebec@-living_thing	-living_thing=3
@alliance_française@-event	-event=1
@hc_lev_praha@-organization	-organization=42
@macaulay@-location	-location=4
@pasta@-broadcast_program	-broadcast_program=21
@hadley_caliman@-person	-person=28
@dunstan@-person	-person=106
@erechtheion@-location	-location=30
@ludovico_carracci@-person	-person=77
@elysian_fields@-location	-location=30
@misty_of_chincoteague@-art	-art=25
@eastern_ontario@-location	-location=175
@stevenson@-person	-person=39
@são_vicente@-location	-location=186
@c'mon_everybody@-art	-art=37
@tutbury_castle@-location	-location=51
@herbert_o'conor@-person	-person=20
@vernon_philander@-person	-person=25
@myth@-product	-product=11
@girardot@-organization	-organization=2
@dulles@-organization	-organization=1
@israel@-location	-location=24089
@colonization@-art	-art=4
@ft@-finance-currency	-finance-currency=8
@wellington_city_council@-location	-location=2
@2012_billboard_music_awards@-award	-award=1
@woolwich_arsenal@-organization	-organization=218
@dorset_county_council@-organization	-organization=91
@clay@-art	-art=16
@winters@-person	-person=7
@agnes@-art	-art=8
@big_mountain@-location	-location=7
@prime_minister's_office@-organization	-organization=68
@arthur_godfrey@-broadcast_program	-broadcast_program=1
@kernavė@-location	-location=41
@les_sealey@-person	-person=36
@charle@-person	-person=37
@william_symonds@-person	-person=27
@nagara@-product	-product=26
@st._ignatius_college_preparatory@-organization	-organization=45
@sumoto@-location	-location=27
@lewis_cass@-person	-person=250
@brad_silberling@-person	-person=34
@syrian@-religion-religion	-religion-religion=6
@a_better_life@-art	-art=20
@olney@-location	-location=153
@doctors@-education-educational_degree	-education-educational_degree=9
@martin_gabel@-person	-person=52
@cape_verdean_creole@-language	-language=78
@masakatsu_funaki@-person	-person=63
@utah_jazz@-person	-person=1
@tigris@-product	-product=2
@director_of_public_prosecutions@-title	-title=267
@oporto@-event	-event=3
@bishop_of_dunkeld@-title	-title=103
@hangu_pass@-location	-location=31
@via@-location	-location=1
@world_cup_of_hockey@-event	-event=81
@dario_cataldo@-person	-person=21
@trigger@-person	-person=57
@robert_adams@-person	-person=83
@josé_gregorio_monagas@-location	-location=2
@hawai_i@-organization	-organization=25
@schwerin@-location	-location=478
@mort@-person	-person=4
@ue_lleida@-organization	-organization=176
@gbh@-person	-person=30
@pride@-event	-event=1
@papa_dee@-person	-person=26
@waterloo_road@-broadcast_program	-broadcast_program=353
@united_states_housing_bubble@-event	-event=50
@lady@-person	-person=7
@shabbat@-time	-time=837
@faetano@-location	-location=23
@state_scenic_highway_system@-location	-location=72
@1910_fruitgum_company@-person	-person=37
@the_order@-organization	-organization=33
@mosquito@-living_thing	-living_thing=47
@chicken_run@-art	-art=132
@francis_i_of_the_two_sicilies@-person	-person=55
@gene_evans@-person	-person=66
@mensa@-location	-location=22
@survival@-organization	-organization=1
@giant_mine@-location	-location=18
@under_construction@-location	-location=1
@dijon@-location	-location=930
@world_war_ii@-location	-location=2
@yamamoto@-location	-location=20
@florham_park,_new_jersey@-location	-location=33
@bronco@-broadcast_program	-broadcast_program=71
@biskra@-location	-location=100
@oeiras@-location	-location=235
@jackson_county,_north_carolina@-location	-location=28
@brown@-event	-event=3
@cohen@-organization	-organization=1
@noma@-location	-location=34
@deportivo_cali@-organization	-organization=304
@dick_gregory@-person	-person=107
@a_game_of_thrones@-art	-art=47
@symphony_x@-art	-art=10
@ncaa_division_i_softball_championship@-organization	-organization=22
@john_arrowsmith@-person	-person=22
@us_501@-location	-location=28
@anastasia@-person	-person=55
@wakefield_rfc@-organization	-organization=47
@chios@-location	-location=577
@croats@-people-ethnicity	-people-ethnicity=1292
@uruguay@-location	-location=7379
@philippine@-people-ethnicity	-people-ethnicity=1
@agent_provocateur@-title	-title=2
@the_mother_of_invention@-art	-art=22
@herodotus@-art	-art=4
@ringgold@-location	-location=58
@bermuda@-finance-currency	-finance-currency=3
@queen@-organization	-organization=2
@glen_iris@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@cypress_hill@-art	-art=8
@chappaqua@-location	-location=32
@mad_love@-art	-art=47
@jessie_wallace@-person	-person=109
@elizabeth_arden@-person	-person=152
@streamline@-person	-person=7
@make_believe@-person	-person=17
@east_lancashire@-location	-location=3
@asia@-title	-title=1
@frances@-art	-art=33
@red_rooster@-organization	-organization=29
@dan_boyle@-person	-person=40
@georg_kajanus@-person	-person=20
@nicolás_de_piérola@-person	-person=34
@fuji@-organization	-organization=65
@18@-broadcast_program	-broadcast_program=1
@famous_five@-organization	-organization=1
@rko_general@-organization	-organization=56
@dolly@-broadcast_program	-broadcast_program=13
@woodworm@-organization	-organization=19
@one_more_time@-person	-person=19
@quercus@-product	-product=1
@the_magic_flute@-broadcast_program	-broadcast_program=20
@strong_medicine@-broadcast_program	-broadcast_program=206
@gutenberg@-location	-location=6
@mccain_stadium@-location	-location=20
@imperial_court@-location	-location=6
@lerici@-location	-location=36
@herbie_hide@-person	-person=25
@noise@-person	-person=5
@elista@-location	-location=92
@wave@-person	-person=9
@cree@-organization	-organization=4
@stock@-art	-art=1
@cocaine_cowboys@-art	-art=25
@the_snake@-art	-art=18
@surigao_strait@-location	-location=123
@life_is_beautiful@-broadcast_program	-broadcast_program=18
@earl_of_seaforth@-title	-title=21
@galla_placidia@-location	-location=2
@dr._jekyll_and_mr._hyde@-product	-product=4
@motorcycle@-person	-person=1
@eric_bell@-person	-person=60
@liege@-location	-location=97
@vital@-art	-art=17
@marcus_garvey@-art	-art=6
@pakistan_national_field_hockey_team@-organization	-organization=32
@herman_miller@-person	-person=8
@tamil@-internet-website	-internet-website=1
@alistair_macleod@-person	-person=47
@luo_gan@-person	-person=22
@phantom@-person	-person=13
@toronto,_ontario@-event	-event=1
@berga@-title	-title=1
@cameo@-person	-person=182
@bonnie_bernstein@-person	-person=64
@the_mind_robber@-art	-art=41
@madras@-organization	-organization=25
@coursera@-organization	-organization=60
@warwickshire_county_council@-location	-location=3
@kobzar@-person	-person=14
@the_chronicles_of_prydain@-art	-art=34
@haskovo@-location	-location=123
@waterford@-location	-location=1290
@fernanda_takai@-person	-person=25
@david_orchard@-person	-person=40
@bikini@-person	-person=9
@st._croix@-living_thing	-living_thing=1
@jme@-product	-product=2
@the_sheik@-art	-art=11
@angelica@-person	-person=26
@antti_niemi@-person	-person=61
@honeysuckle_weeks@-art	-art=5
@comodoro_rivadavia@-product	-product=1
@dole@-organization	-organization=38
@grimstad@-location	-location=129
@hellcats@-broadcast_program	-broadcast_program=90
@iced_earth@-art	-art=11
@bhob_stewart@-person	-person=52
@kachin@-people-ethnicity	-people-ethnicity=37
@cork_city@-organization	-organization=200
@mash@-art	-art=83
@whiteface@-location	-location=18
@main@-location	-location=432
@betrayed@-art	-art=31
@master@-location	-location=2
@atlantic_airways@-organization	-organization=26
@mirza_aslam_beg@-person	-person=25
@oblomov@-person	-person=2
@don_adams@-person	-person=102
@walt_disney's@-organization	-organization=7
@women's_flat_track_derby_association@-organization	-organization=176
@mojo@-art	-art=770
@ministry_of_defence@-title	-title=37
@santo_domingo_province@-location	-location=22
@bus@-location	-location=2
@brooklyn@-organization	-organization=124
@amor@-person	-person=3
@rada@-location	-location=1
@pdc_pro_tour@-event	-event=85
@principality_of_capua@-location	-location=143
@philadelphia_union@-organization	-organization=476
@jezebel@-internet-website	-internet-website=44
@211@-location	-location=7
@cell_phones@-product	-product=1
@richard_starkings@-person	-person=34
@julia_morris@-person	-person=34
@frances_benjamin_johnston@-person	-person=21
@church_of_alexandria@-religion-religion	-religion-religion=35
@medenine@-event	-event=4
@hawthorne_gold_cup_handicap@-event	-event=21
@terrence_scammell@-person	-person=33
@rock_of_ages@-organization	-organization=2
@capture@-person	-person=1
@limón@-person	-person=5
@emly@-location	-location=44
@mon@-person	-person=1
@fiorenzuola@-organization	-organization=22
@bad_hair_day@-art	-art=25
@montauk@-art	-art=3
@tiptree@-location	-location=43
@loubet_coast@-location	-location=51
@trondheimsfjord@-location	-location=192
@1992_season@-event	-event=85
@sar@-location	-location=9
@embassy@-person	-person=2
@mbb@-product	-product=24
@asian_championships@-organization	-organization=15
@route_55@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@abyssinia@-location	-location=279
@jim_leach@-person	-person=41
@royal_navy_dockyard@-location	-location=3
@bhavnagar_district@-location	-location=30
@may@-living_thing	-living_thing=2
@fiba_under-21_world_championship@-event	-event=38
@toy_soldiers@-product	-product=4
@petrarca@-organization	-organization=5
@nmc@-location	-location=7
@carballo@-location	-location=26
@hollywood_hotel@-location	-location=10
@smeaton@-location	-location=11
@lyman@-person	-person=6
@mhsaa@-organization	-organization=52
@gangster@-art	-art=6
@brachypodium_sylvaticum@-living_thing	-living_thing=23
@notre-dame-de-grâce@-location	-location=32
@jesus_christ@-location	-location=1
@toba@-person	-person=8
@ti@-organization	-organization=2
@willie_gault@-person	-person=49
@neil_redfearn@-person	-person=50
@sans_souci@-art	-art=2
@rambo_amadeus@-person	-person=79
@barbara_knox@-person	-person=59
@brett_bodine@-person	-person=107
@harper_woods,_michigan@-location	-location=25
@venus@-person	-person=82
@world_cross_country_championships@-organization	-organization=2
@arcetri@-location	-location=20
@ray_mccarey@-person	-person=20
@youngstown@-organization	-organization=1
@a458@-location	-location=29
@austin_montego@-product	-product=25
@pt@-location	-location=9
@stick@-product	-product=20
@sag_harbor@-location	-location=42
@appian_way@-person	-person=1
@hard-fi@-person	-person=107
@yamada_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@confessions_on_a_dance_floor@-art	-art=62
@thurstan@-organization	-organization=1
@buxtehude@-person	-person=25
@san_pedro@-location	-location=265
@patrick_wormald@-person	-person=21
@carlsbad@-location	-location=178
@jules_michelet@-person	-person=92
@the_odessa_file@-art	-art=47
@mars@-location	-location=3141
@paragon@-product	-product=2
@gesundbrunnen@-location	-location=37
@mesha_stele@-art	-art=33
@arley_hall@-location	-location=33
@jura@-organization	-organization=2
@all_tomorrow's_parties@-event	-event=252
@jazz@-person	-person=31
@fellowship@-art	-art=1
@the_wild_child@-art	-art=19
@ramban@-person	-person=19
@administration@-location	-location=3
@xuzhou@-event	-event=2
@beaverhead_county@-location	-location=34
@ferruccio_busoni_international_piano_competition@-event	-event=24
@stoned@-medicine-medical_treatment	-medicine-medical_treatment=1
@castellan@-title	-title=140
@mira@-location	-location=59
@launceston@-organization	-organization=72
@connie_smith@-person	-person=168
@kobe_steel@-organization	-organization=30
@match@-organization	-organization=4
@113@-chemistry	-chemistry=4
@jasmund@-event	-event=1
@caucasus@-event	-event=16
@dave_mirra@-person	-person=31
@hackney_wick@-location	-location=100
@nypd@-organization	-organization=134
@bark@-location	-location=2
@maragheh_county@-location	-location=177
@pearl_harbor@-art	-art=185
@haig@-person	-person=35
@north_down@-organization	-organization=2
@great_grimsby_and_sheffield_junction_railway@-organization	-organization=22
@mitsuru_adachi@-person	-person=56
@menzies@-person	-person=2
@college_humor@-art	-art=23
@peter_the_great@-broadcast_program	-broadcast_program=17
@tuscania@-location	-location=34
@marikina_river@-location	-location=63
@the_first_family@-art	-art=12
@on_wings_of_eagles@-art	-art=19
@central_technical_school@-location	-location=1
@st_neots@-location	-location=136
@inaugural@-event	-event=33
@christina_crawford@-person	-person=46
@yucca_mountain@-location	-location=40
@garrotxa@-food	-food=2
@adams@-location	-location=302
@joel_stroetzel@-person	-person=27
@alys@-broadcast_program	-broadcast_program=9
@the_circle@-broadcast_program	-broadcast_program=1
@mother's_finest@-person	-person=38
@pulp@-location	-location=1
@poultry@-location	-location=19
@morriston@-organization	-organization=3
@american_council_for_judaism@-organization	-organization=28
@slovenska_matica@-organization	-organization=37
@kix_brooks@-person	-person=117
@westcott@-person	-person=2
@concepción@-person	-person=1
@cölln@-location	-location=60
@algiers@-transit	-transit=1
@bmw@-organization	-organization=2209
@wayne,_michigan@-location	-location=42
@jungle_2_jungle@-art	-art=33
@pitt_lake@-location	-location=27
@fell@-art	-art=12
@central_asia@-people-ethnicity	-people-ethnicity=1
@friday_on_my_mind@-art	-art=41
@shiva@-god	-god=3109
@west_end_of_london@-location	-location=168
@peach@-organization	-organization=7
@damon_and_naomi@-person	-person=26
@brixton@-organization	-organization=5
@sang_nila_utama@-person	-person=21
@gangnam_station@-location	-location=28
@platte@-organization	-organization=3
@vixen@-art	-art=8
@sabina@-person	-person=18
@raiders@-person	-person=1
@elbe@-event	-event=1
@poltava@-art	-art=12
@palestinian@-organization	-organization=1
@tigrinya@-people-ethnicity	-people-ethnicity=13
@longfellow@-person	-person=99
@victory@-art	-art=110
@welch@-person	-person=5
@marquess_of_lothian@-title	-title=17
@duke_of_sutherland@-person	-person=11
@tatyana_chernova@-person	-person=23
@prime_minister_of_japan@-title	-title=580
@kasserine@-event	-event=1
@rouge@-art	-art=5
@nasm@-product	-product=16
@taos_society_of_artists@-organization	-organization=50
@drake_bell@-person	-person=179
@nia@-art	-art=6
@kk@-person	-person=68
@anthrax@-person	-person=694
@speedo@-product	-product=3
@south_sydney@-organization	-organization=374
@miss_america@-organization	-organization=950
@parliament_house@-location	-location=193
@attorney-general_of_singapore@-title	-title=25
@dermatology@-organization	-organization=1
@sane@-organization	-organization=10
@brain@-broadcast_program	-broadcast_program=16
@nausea@-person	-person=26
@franklin_d._roosevelt@-person	-person=4125
@bellingshausen@-person	-person=13
@hardin@-location	-location=108
@fore_river_shipyard@-organization	-organization=101
@hurst-euless-bedford_independent_school_district@-organization	-organization=22
@clearlake@-location	-location=16
@tanglewood@-organization	-organization=6
@john_cobb@-person	-person=32
@luka_bloom@-person	-person=56
@faustina@-art	-art=5
@ace_troubleshooter@-art	-art=2
@elliot@-person	-person=15
@pen@-organization	-organization=32
@later@-event	-event=1
@exe@-location	-location=20
@fort_fraser@-location	-location=27
@ben_gibbard@-person	-person=105
@southwestern_ontario@-location	-location=134
@chobham@-location	-location=17
@sprint_cup_series@-event	-event=892
@cuenca,_spain@-location	-location=24
@arnold@-person	-person=61
@mureș@-location	-location=28
@bueno_river@-location	-location=24
@chair@-organization	-organization=1
@state_administration_of_foreign_exchange@-organization	-organization=21
@modern_hebrew@-language	-language=138
@kleist@-person	-person=24
@miękinia@-location	-location=27
@nara@-living_thing	-living_thing=1
@jfk@-person	-person=39
@frankfurt_(oder)@-location	-location=222
@hebrew@-organization	-organization=1
@ellen_terry@-person	-person=201
@wind_of_change@-event	-event=1
@atlanta_flames@-organization	-organization=250
@tri-cities@-organization	-organization=14
@foggia@-person	-person=1
@spartanburg_county@-location	-location=56
@matabeleland@-organization	-organization=28
@jason_avant@-person	-person=47
@tempodrom@-location	-location=26
@president_of_france@-title	-title=518
@anderson_mesa@-location	-location=1460
@the_elms@-person	-person=15
@guy_fawkes@-art	-art=4
@wade_hampton_census_area@-location	-location=23
@mark_gastineau@-person	-person=62
@fort_rouge@-location	-location=37
@rosa_luxemburg@-art	-art=10
@independence_day@-event	-event=13
@82nd@-art	-art=1
@hunter_valley@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@ine@-organization	-organization=3687
@ramillies@-location	-location=4
@white-collar@-title	-title=61
@peace@-art	-art=58
@sydney_river@-location	-location=21
@navoiy_province@-location	-location=29
@chaldean@-location	-location=4
@bloomingdale@-location	-location=101
@cecilia@-person	-person=26
@veneto@-language	-language=2
@mississauga@-location	-location=767
@auburn@-location	-location=743
@micah@-person	-person=30
@birkenhead@-person	-person=3
@principality_of_monaco@-location	-location=35
@thomson@-organization	-organization=22
@chico@-location	-location=7
@deep_throat@-art	-art=101
@bennett@-organization	-organization=1
@berliner_symphoniker@-person	-person=24
@shogun@-art	-art=16
@parkdale@-location	-location=208
@catherine_mcauley@-organization	-organization=1
@jules_verne@-product	-product=13
@delerium@-person	-person=169
@loud@-location	-location=2
@97@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@koce-tv@-broadcast_network	-broadcast_network=22
@national_government@-location	-location=3
@martina_miceli@-person	-person=30
@pillar@-location	-location=28
@kapsabet@-location	-location=43
@julius_maada_bio@-person	-person=29
@evangelical_presbyterian_church@-religion-religion	-religion-religion=42
@goslar@-location	-location=256
@malaysia@-event	-event=59
@carleton@-organization	-organization=20
@prelate@-title	-title=123
@obama@-location	-location=33
@bull_run_mountains@-location	-location=29
@kraken@-person	-person=16
@james_river_and_kanawha_canal@-location	-location=62
@svoboda@-organization	-organization=30
@pugwash_conferences_on_science_and_world_affairs@-event	-event=45
@myszków_county@-location	-location=88
@quadrant@-organization	-organization=3
@kate_bush@-art	-art=1
@hangman@-art	-art=2
@dave_rowe@-person	-person=28
@iron_man@-product	-product=22
@francie_swift@-person	-person=24
@maría_rojo@-person	-person=31
@damnation@-product	-product=4
@niacin@-person	-person=9
@colfax@-organization	-organization=1
@william_r._poage@-person	-person=24
@hadrumetum@-location	-location=31
@belgrave@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=62
@vampire_hunter_d@-art	-art=71
@buchan@-location	-location=97
@friedrich_von_schmidt@-person	-person=25
@earl_of_lonsdale@-title	-title=36
@butterfly_kisses@-art	-art=29
@mexican_empire@-location	-location=46
@bora@-language	-language=2
@alfred_p._sloan@-organization	-organization=4
@hit@-art	-art=7
@miele@-art	-art=5
@better_days@-person	-person=1
@sedgemoor@-product	-product=1
@the_number_twelve_looks_like_you@-art	-art=1
@geneviève_page@-person	-person=41
@bad_blood@-art	-art=42
@old@-broadcast_program	-broadcast_program=1
@kuma@-product	-product=5
@7_walkers@-art	-art=2
@porthmadog@-location	-location=257
@brothers_in_arms@-art	-art=76
@fuji@-event	-event=1
@black_sheep@-art	-art=37
@bloodlines@-art	-art=36
@live_oak@-living_thing	-living_thing=12
@davis@-event	-event=3
@madeira@-location	-location=1775
@raja@-title	-title=2
@bosaso@-location	-location=100
@c.d._santa_clara@-organization	-organization=77
@solon@-language	-language=1
@the_knife@-person	-person=141
@1867_election@-event	-event=68
@teruel@-location	-location=19
@mount_robson_provincial_park@-location	-location=38
@calgary_region@-location	-location=23
@telegraph_media_group@-organization	-organization=35
@1981_provincial_election@-event	-event=77
@julia_clarete@-person	-person=24
@missouri@-event	-event=58
@george_bush@-person	-person=100
@it's_my_life@-event	-event=1
@rems_railway@-location	-location=27
@mexico@-food	-food=1
@ministry_of_national_education@-organization	-organization=32
@president_of_kosovo@-title	-title=55
@yanfolila@-location	-location=25
@samuel_adams@-organization	-organization=25
@bhupen_hazarika@-person	-person=63
@the_aristocrats@-art	-art=48
@penn_central@-event	-event=2
@krasnodar@-location	-location=411
@the_sum_of_all_fears@-product	-product=3
@earthquake@-person	-person=5
@surin@-location	-location=61
@world_tour@-art	-art=4
@star_island@-location	-location=32
@e.t.@-art	-art=123
@great_shelford@-organization	-organization=4
@troop@-title	-title=1
@sevastopol@-location	-location=902
@usk@-product	-product=1
@paul_picerni@-person	-person=40
@bhima@-location	-location=9
@guadalcanal@-product	-product=3
@dagmar_lassander@-person	-person=25
@witness@-person	-person=11
@walt_disney's@-person	-person=15
@pavel_tretyakov@-person	-person=40
@torrevieja@-location	-location=50
@kazakhstan_hockey_championship@-event	-event=125
@great_western_railway@-organization	-organization=2592
@john_smith@-organization	-organization=1
@boonsboro@-event	-event=2
@tsa@-chemistry	-chemistry=1
@tama@-location	-location=45
@white_earth_indian_reservation@-location	-location=38
@south_alabama@-organization	-organization=42
@the_egyptian@-people-ethnicity	-people-ethnicity=1
@krauss@-location	-location=1
@down_house@-art	-art=4
@pill@-medicine-medical_treatment	-medicine-medical_treatment=5
@armaan@-person	-person=1
@ub@-organization	-organization=5
@salford@-location	-location=1074
@kaufbeuren@-location	-location=71
@mopti@-person	-person=4
@solomon_wilcots@-person	-person=47
@sussex@-title	-title=33
@pune@-event	-event=3
@franz_schubert@-person	-person=913
@marcos@-person	-person=229
@nicolae_grigorescu@-location	-location=1
@rajani_palme_dutt@-person	-person=21
@william_goldsmith@-person	-person=32
@east_fife@-location	-location=32
@hagerstown@-location	-location=222
@bainbridge_island@-organization	-organization=1
@vermont@-product	-product=1
@tecate@-organization	-organization=2
@ontario_legislative_building@-location	-location=27
@melissa_etheridge@-art	-art=5
@1885@-event	-event=128
@menen@-person	-person=3
@cells@-body_part	-body_part=349
@bones_hillman@-person	-person=30
@colne@-product	-product=1
@sirona@-god	-god=27
@mary_wigman@-person	-person=72
@groza@-award	-award=1
@jacobo_morales@-person	-person=55
@tyrrell@-location	-location=20
@spree@-product	-product=1
@siple_station@-location	-location=32
@moby@-person	-person=825
@ok_computer@-art	-art=115
@amdocs@-organization	-organization=46
@agrippina@-person	-person=36
@rail@-living_thing	-living_thing=66
@yukon@-location	-location=113
@gulong_ng_palad@-broadcast_program	-broadcast_program=22
@raritan@-product	-product=2
@btv@-organization	-organization=6
@fled@-art	-art=13
@universe@-broadcast_program	-broadcast_program=1
@cu@-organization	-organization=12
@vitória_f.c.@-organization	-organization=48
@north_carolina_symphony@-person	-person=41
@tass@-location	-location=4
@moroccans@-people-ethnicity	-people-ethnicity=15
@bone@-product	-product=1
@brimstone@-living_thing	-living_thing=2
@arlington@-organization	-organization=4
@ssx_on_tour@-product	-product=26
@laguardia@-organization	-organization=2
@bond_street@-art	-art=4
@cinderford@-organization	-organization=4
@showcase@-broadcast-tv_channel	-broadcast-tv_channel=25
@royal_prussia@-location	-location=289
@85@-event	-event=1
@1987_provincial_election@-event	-event=112
@70@-art	-art=10
@metuchen@-location	-location=39
@confederate@-finance-currency	-finance-currency=1
@pedro@-person	-person=51
@françoise_gilot@-person	-person=20
@san_ángel@-location	-location=48
@cynthiana@-food	-food=1
@tony_robinson@-person	-person=183
@trooper@-product	-product=5
@duke_of_wellington's_regiment@-organization	-organization=110
@mike_compton@-person	-person=30
@california's_26th_congressional_district@-location	-location=22
@grasshopper@-organization	-organization=82
@guria@-organization	-organization=1
@sandusky@-location	-location=222
@pagani@-location	-location=6
@john_sattler@-person	-person=21
@emperor_go-murakami@-person	-person=75
@denton_designs@-person	-person=28
@central_park_west@-broadcast_program	-broadcast_program=20
@mike_mcgee@-person	-person=31
@nord@-organization	-organization=19
@order_of_australia@-title	-title=1162
@conrad_herwig@-person	-person=44
@tuukka_rask@-person	-person=38
@obernai@-location	-location=43
@123@-location	-location=15
@toro@-art	-art=6
@2008_election@-event	-event=443
@mahindra_group@-organization	-organization=28
@blackstone@-location	-location=54
@jim_rygiel@-person	-person=20
@this_little_light_of_mine@-art	-art=27
@cowboys@-event	-event=42
@czech@-people-ethnicity	-people-ethnicity=1473
@canoe@-location	-location=6
@mackay@-location	-location=337
@route_1@-location	-location=179
@num@-location	-location=2
@siva@-art	-art=6
@crocus@-location	-location=8
@lcc@-organization	-organization=28
@dreamworld@-person	-person=1
@korneuburg@-event	-event=2
@petrovsky_district@-location	-location=20
@eva@-living_thing	-living_thing=1
@pci@-medicine-medical_treatment	-medicine-medical_treatment=3
@wikimania@-event	-event=31
@wolayita_zone@-location	-location=29
@mostyn@-title	-title=1
@nag_hammadi@-location	-location=75
@seven_sisters@-organization	-organization=19
@lombard@-people-ethnicity	-people-ethnicity=476
@sandy_hook@-event	-event=3
@nam_phan@-person	-person=29
@blessed@-broadcast_program	-broadcast_program=14
@piscataquis_county,_maine@-location	-location=20
@50_foot_wave@-art	-art=1
@tallulah@-art	-art=11
@alfalfa@-living_thing	-living_thing=39
@borbo_borbonica@-living_thing	-living_thing=21
@thanet_district_council@-location	-location=26
@control@-product	-product=1
@glencairn@-title	-title=1
@bac@-organization	-organization=69
@lee_se-young@-person	-person=20
@morrisville,_north_carolina@-location	-location=25
@high_time@-art	-art=25
@print@-computer-programming_language	-computer-programming_language=1
@riau@-location	-location=237
@aston@-organization	-organization=8
@australian_astronomical_observatory@-location	-location=21
@desoto@-location	-location=85
@stoned@-disease	-disease=6
@giorgio_strehler@-person	-person=93
@battle_of_preveza@-event	-event=43
@kayvan_novak@-person	-person=39
@elder@-title	-title=105
@siege_of_toulon@-event	-event=83
@hingham@-organization	-organization=1
@bibliotheca_alexandrina@-location	-location=64
@him@-title	-title=1
@the_x_factor@-broadcast_program	-broadcast_program=221
@matt_darey@-person	-person=45
@1890@-event	-event=63
@samuel_clarke@-person	-person=103
@candlemass@-person	-person=127
@the_poet@-person	-person=4
@rudy_ray_moore@-person	-person=54
@times@-event	-event=1
@rother@-location	-location=69
@jusepe_de_ribera@-person	-person=106
@cop@-title	-title=15
@mediterranean@-location	-location=1253
@malay@-event	-event=1
@shin@-person	-person=20
@michael_vaughan@-person	-person=206
@r@-product	-product=30
@south_dublin@-location	-location=97
@malay@-location	-location=74
@varese@-location	-location=28
@maria_maria@-art	-art=35
@dyncorp@-organization	-organization=31
@next@-organization	-organization=43
@cape_wrath@-location	-location=89
@le_gaulois@-art	-art=38
@cowboy_casanova@-art	-art=22
@cathedral@-organization	-organization=1
@volga@-people-ethnicity	-people-ethnicity=2
@scotland@-person	-person=4
@oron@-location	-location=26
@saint_james@-location	-location=30
@cologne@-person	-person=1
@declare_independence@-art	-art=19
@sissi@-art	-art=22
@rati@-person	-person=1
@the_heraldry_society@-organization	-organization=20
@shark_tale@-art	-art=100
@sandy@-art	-art=21
@goshen@-organization	-organization=6
@fireflies@-art	-art=53
@ross_shafer@-person	-person=22
@rosebud@-location	-location=43
@guillermo_díaz@-person	-person=35
@bruce_botnick@-person	-person=67
@nippon_professional_baseball@-organization	-organization=1079
@henry_s._whitehead@-person	-person=24
@macomb@-product	-product=2
@posidonia@-living_thing	-living_thing=19
@frigate@-art	-art=4
@magma@-computer-programming_language	-computer-programming_language=2
@lea@-product	-product=1
@inle_lake@-location	-location=38
@jenks_high_school@-organization	-organization=20
@liga_i@-organization	-organization=1138
@federal_judge@-title	-title=194
@lifetime_achievement_award@-award	-award=22
@dial_press@-art	-art=1
@daw_books@-organization	-organization=256
@apple@-person	-person=3
@chile@-title	-title=3
@ian_veneracion@-person	-person=30
@la_grande,_oregon@-location	-location=54
@belladonna@-person	-person=41
@ceahlăul_piatra_neamț@-organization	-organization=25
@herschel@-person	-person=12
@dark_cuervo@-person	-person=29
@gutenberg@-art	-art=1
@peter_sillett@-person	-person=21
@ahl@-organization	-organization=1939
@almagro@-organization	-organization=71
@anu@-person	-person=5
@storm@-art	-art=48
@draco@-art	-art=1
@luigi_arditi@-person	-person=28
@westoe@-organization	-organization=5
@impala@-product	-product=45
@toni_arden@-person	-person=22
@ancient_greece@-location	-location=726
@ingersoll@-organization	-organization=3
@musashi@-person	-person=52
@bergman@-location	-location=8
@earl_of_orford@-title	-title=33
@street_signs@-art	-art=10
@sobat_river@-location	-location=22
@complex@-location	-location=3
@class_a@-product	-product=13
@hannah_montana@-art	-art=17
@karl_may@-person	-person=144
@national_war_memorial@-art	-art=25
@randy_barnett@-person	-person=32
@lingayen@-location	-location=78
@elemental_gelade@-broadcast_program	-broadcast_program=54
@deliverance@-art	-art=216
@aylesbury@-location	-location=789
@duluth@-art	-art=5
@wardenclyffe_tower@-art	-art=5
@melissa@-art	-art=7
@cedar_crest_college@-organization	-organization=63
@egmont@-organization	-organization=9
@key_biscayne,_florida@-event	-event=1
@1984–85@-organization	-organization=5
@jičín_district@-location	-location=98
@millet@-organization	-organization=3
@pageland@-location	-location=20
@impressions@-art	-art=13
@nea@-organization	-organization=144
@woodbridge@-person	-person=1
@2013_world_tag_league@-event	-event=21
@palghar@-location	-location=32
@bolivia@-people-ethnicity	-people-ethnicity=2
@three_kingdoms@-broadcast_program	-broadcast_program=20
@assemblyman@-title	-title=2
@apostle@-person	-person=1
@metrolink@-transit	-transit=264
@i_ran_(so_far_away)@-art	-art=23
@21st_century_schizoid_band@-person	-person=26
@north_sydney_girls_high_school@-organization	-organization=30
@nicholson@-product	-product=1
@marlin@-person	-person=4
@just_visiting@-art	-art=23
@governor_of_taganrog@-title	-title=22
@kathryn_bernardo@-person	-person=78
@christabel@-broadcast_program	-broadcast_program=3
@intercounty_baseball_league@-organization	-organization=62
@shetland_islands@-location	-location=26
@john_bush@-person	-person=20
@mare@-living_thing	-living_thing=36
@friday_download@-broadcast_program	-broadcast_program=25
@north_wales@-location	-location=50
@amish@-people-ethnicity	-people-ethnicity=600
@orazio_gentileschi@-person	-person=59
@reno@-art	-art=1
@jōetsu_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=43
@reaper@-art	-art=3
@aska@-product	-product=3
@your_demise@-person	-person=31
@sofia@-organization	-organization=2
@mcfly@-person	-person=309
@frostbite@-product	-product=4
@buenos_aires_provincial_police@-organization	-organization=20
@çarşamba@-location	-location=26
@dachau_concentration_camp@-location	-location=498
@maximilian_ii@-person	-person=186
@arnhem–leeuwarden_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@cara_dillon@-art	-art=7
@defeat@-event	-event=36
@george_street@-person	-person=3
@new_hampton@-organization	-organization=1
@nil_by_mouth@-medicine-medical_treatment	-medicine-medical_treatment=2
@scombridae@-living_thing	-living_thing=65
@matanzas@-location	-location=264
@molenbeek@-organization	-organization=1
@say_anything...@-art	-art=66
@2008@-art	-art=4
@wallabies@-organization	-organization=373
@43@-product	-product=5
@leonidas@-person	-person=27
@raymond_felton@-person	-person=156
@roper@-product	-product=1
@wallis@-person	-person=13
@lei@-finance-currency	-finance-currency=110
@jessica_garlick@-person	-person=26
@lord_george_hamilton@-person	-person=48
@united_states_house_committee_on_the_judiciary@-person	-person=83
@a@-event	-event=1
@ultra@-organization	-organization=14
@310@-product	-product=4
@messene@-location	-location=64
@north_borneo@-event	-event=4
@pinewood@-organization	-organization=30
@utah_saints@-organization	-organization=2
@vietnamese@-people-ethnicity	-people-ethnicity=596
@orléans@-event	-event=11
@police_story@-broadcast_program	-broadcast_program=118
@chris_kyle@-person	-person=26
@time_machine@-art	-art=9
@ansi@-location	-location=1
@pygmalion@-art	-art=324
@occupied_territories@-event	-event=1
@kilimanjaro@-event	-event=1
@master@-title	-title=320
@clarke@-organization	-organization=1
@hyacinthe_rigaud@-person	-person=76
@udon@-location	-location=7
@cmt@-broadcast_program	-broadcast_program=1
@mgm_records@-organization	-organization=322
@biff_mcguire@-person	-person=23
@fc_anyang@-organization	-organization=35
@vasily_surikov@-organization	-organization=1
@g-spot@-body_part	-body_part=22
@lak@-art	-art=2
@inquisition@-organization	-organization=667
@adventure_island@-broadcast_program	-broadcast_program=17
@alexia_dechaume-balleret@-person	-person=27
@port_arthur@-organization	-organization=1
@casimiro_de_abreu@-location	-location=4
@neapolitan@-finance-currency	-finance-currency=1
@mad@-computer-programming_language	-computer-programming_language=6
@capital@-product	-product=4
@darren_jolly@-person	-person=21
@ed_moses@-person	-person=34
@orthodox_churches@-location	-location=6
@arabian@-event	-event=1
@tapiola@-art	-art=10
@marcos_witt@-person	-person=58
@machina@-art	-art=29
@ardmore@-location	-location=166
@manic@-medicine-symptom	-medicine-symptom=16
@manuka@-organization	-organization=5
@bethany@-organization	-organization=12
@nrk1@-broadcast-tv_channel	-broadcast-tv_channel=71
@bristol_harbour@-location	-location=54
@tsing_ma_bridge@-location	-location=61
@franklin@-organization	-organization=47
@panther@-person	-person=1
@destroyed@-event	-event=34
@min@-person	-person=2
@overture@-art	-art=17
@montes_claros@-event	-event=6
@dugan_mcneill@-person	-person=22
@monon_railroad@-organization	-organization=71
@bishop_of_cork@-location	-location=2
@peter_guralnick@-person	-person=46
@wr@-title	-title=56
@dutch_brazil@-location	-location=55
@cincinnati_stingers@-organization	-organization=134
@natasza_urbańska@-person	-person=20
@brythonic@-language	-language=20
@the_in-laws@-broadcast_program	-broadcast_program=6
@dha@-chemistry	-chemistry=16
@explorer@-location	-location=14
@adak_island@-location	-location=64
@bill_milner@-person	-person=21
@rope@-art	-art=29
@anna_calder-marshall@-person	-person=21
@pasadena@-event	-event=1
@antietam@-person	-person=1
@mtv_movie_award@-event	-event=2
@mx@-art	-art=12
@cray@-organization	-organization=95
@o'reilly_media@-organization	-organization=158
@whithorn@-person	-person=1
@sixt@-person	-person=1
@ivan_generalić@-person	-person=20
@mental@-art	-art=9
@mandarin@-art	-art=2
@class_4a@-organization	-organization=29
@event@-organization	-organization=4
@australian_international_motor_show@-event	-event=21
@bcs@-event	-event=2
@battle_of_lake_erie@-event	-event=160
@cordoba@-location	-location=67
@secretary_of_the_navy@-organization	-organization=1
@st_albans_city@-organization	-organization=213
@lord_president@-title	-title=20
@port_jervis@-location	-location=86
@red_box@-person	-person=23
@department_of_conservation@-organization	-organization=206
@chaucer@-organization	-organization=1
@sleepers@-broadcast_program	-broadcast_program=7
@glastonbury_festival@-event	-event=784
@zellers@-organization	-organization=167
@the_music_man@-broadcast_program	-broadcast_program=13
@polish_championship@-organization	-organization=19
@valentine,_nebraska@-location	-location=37
@the_canyons@-location	-location=7
@white_island@-location	-location=35
@state_road_20@-location	-location=26
@medium@-broadcast_program	-broadcast_program=289
@amor@-art	-art=7
@cab@-person	-person=16
@portmore_united_f.c.@-organization	-organization=25
@grady_booch@-person	-person=46
@james_ford_rhodes@-person	-person=24
@a@-product	-product=12
@brown@-organization	-organization=193
@hemphill@-person	-person=2
@cardinal_richelieu@-art	-art=4
@whiskey@-event	-event=1
@lagos@-organization	-organization=2
@group@-event	-event=36
@zindagi_gulzar_hai@-broadcast_program	-broadcast_program=24
@portuguese_colonies@-location	-location=27
@shrek_the_third@-product	-product=8
@wild_ones@-art	-art=45
@paradise_road@-location	-location=1
@duke_of_montrose@-title	-title=30
@polish–swedish_wars@-event	-event=21
@cheyenne@-language	-language=30
@tete_montoliu@-person	-person=33
@coil@-person	-person=244
@transit@-art	-art=17
@the_fault_in_our_stars@-art	-art=27
@sisley@-organization	-organization=3
@quicksilver_messenger_service@-person	-person=194
@annalong@-location	-location=21
@arema_cronus@-organization	-organization=35
@desoto@-product	-product=1
@glyndebourne@-organization	-organization=1
@meander@-god	-god=3
@las_vegas_high_school@-organization	-organization=27
@enya@-art	-art=12
@dunblane@-event	-event=4
@modica@-organization	-organization=1
@parker@-person	-person=47
@happy_end@-art	-art=14
@private_collection@-location	-location=13
@talentadong_pinoy@-broadcast_program	-broadcast_program=33
@evenk@-location	-location=3
@british_armed_forces@-organization	-organization=459
@wartime@-event	-event=145
@suspense@-art	-art=11
@all_of_us@-art	-art=1
@john_julius_norwich@-person	-person=68
@port_lockroy@-location	-location=33
@saavedra@-person	-person=2
@croat@-location	-location=18
@gloria_swanson@-person	-person=430
@greek@-title	-title=3
@nakhon_nayok_province@-location	-location=33
@felines@-living_thing	-living_thing=26
@lower_peninsula_of_michigan@-location	-location=67
@gmina_zapolice@-location	-location=26
@somerville@-person	-person=3
@lauenburg_and_bütow_land@-location	-location=29
@mountain_ranges_of_colorado@-location	-location=209
@lubartów_county@-location	-location=237
@corsair@-product	-product=63
@aosta@-organization	-organization=2
@maya@-language	-language=10
@tansen@-person	-person=76
@copenhagen@-location	-location=8677
@1970–71_season@-event	-event=39
@bill_skate@-person	-person=25
@björn_nyberg@-person	-person=39
@buffalo_tom@-person	-person=81
@taunton@-organization	-organization=1
@kimberley_dahme@-person	-person=20
@soleil@-location	-location=11
@marie-louise@-person	-person=18
@weyburn@-organization	-organization=1
@pope_gregory_v@-person	-person=46
@pardes@-art	-art=41
@titãs@-art	-art=8
@tovarich@-person	-person=1
@claude_bernard@-location	-location=4
@endeavor@-organization	-organization=25
@yashima@-event	-event=2
@the_undisputed_truth@-art	-art=4
@wilder@-art	-art=6
@corvettes@-product	-product=23
@the_wind_in_the_willows@-art	-art=259
@jaret_reddick@-person	-person=64
@amber@-art	-art=24
@the_fat_man@-person	-person=3
@river@-organization	-organization=7
@henri@-art	-art=1
@election@-event	-event=419
@transport@-biology	-biology=1
@mark_antony@-person	-person=727
@grochów@-location	-location=19
@joy@-product	-product=5
@frank_john_hughes@-person	-person=22
@guadalajara_cartel@-organization	-organization=26
@medieval_greek@-language	-language=51
@chester@-person	-person=7
@86th_infantry_division@-organization	-organization=24
@you_are_what_you_eat@-art	-art=5
@territorial@-organization	-organization=10
@sujata@-art	-art=34
@home_united@-organization	-organization=33
@hurricanes@-food	-food=1
@fifteen@-broadcast_program	-broadcast_program=6
@lena@-location	-location=121
@tat@-people-ethnicity	-people-ethnicity=3
@erc@-person	-person=2
@double_dare@-broadcast_program	-broadcast_program=76
@dean_martin@-person	-person=1226
@air_america@-broadcast_program	-broadcast_program=12
@skerryvore@-person	-person=2
@carlos_mesa@-person	-person=47
@yakima@-location	-location=178
@tokyo_district_court@-location	-location=64
@meriden@-organization	-organization=4
@ch@-location	-location=5
@sven-bertil_taube@-person	-person=30
@otto_lang@-person	-person=27
@chief_justice_of_the_supreme_court@-organization	-organization=1
@degana@-location	-location=21
@james_ensor@-person	-person=104
@shaka@-person	-person=191
@square@-product	-product=2
@kate@-person	-person=50
@frank_howard@-person	-person=76
@merrick_watts@-person	-person=34
@channel_8@-broadcast_network	-broadcast_network=3
@mirror@-product	-product=13
@chris_hani@-location	-location=1
@ic@-organization	-organization=20
@cu@-chemistry	-chemistry=68
@hotelier@-broadcast_program	-broadcast_program=16
@singhasari@-location	-location=78
@rifle_volunteers@-organization	-organization=24
@mills@-finance-currency	-finance-currency=4
@aim@-finance-stock_exchange	-finance-stock_exchange=92
@manhattan,_kansas@-location	-location=306
@metalheadz@-organization	-organization=41
@homeland_security@-organization	-organization=51
@antonio_nariño@-person	-person=58
@success@-location	-location=21
@noel_mcgrath@-person	-person=33
@trans_states_airlines@-organization	-organization=35
@citizen_cope@-art	-art=3
@sergi_lópez@-person	-person=23
@goya_award@-award	-award=26
@bornholm@-event	-event=1
@the_lucy_show@-broadcast_program	-broadcast_program=219
@chiddingfold@-location	-location=42
@xiv@-law	-law=2
@away@-person	-person=7
@niels_juel@-person	-person=57
@south_carolina_supreme_court@-organization	-organization=66
@castelnau@-location	-location=5
@harpo@-organization	-organization=2
@nieporęt@-location	-location=29
@virgin_steele@-person	-person=68
@vaslui@-organization	-organization=70
@henry_woolf@-person	-person=26
@united_states_army_air_forces_in_australia@-event	-event=74
@kathasaritsagara@-art	-art=32
@brooks_wackerman@-person	-person=79
@thomas_gradin@-person	-person=31
@arthur_gilligan@-person	-person=61
@fanfare@-art	-art=30
@national_express_west_midlands@-organization	-organization=175
@prenton@-location	-location=29
@clockwise@-person	-person=1
@real_world@-art	-art=16
@michael_arden@-person	-person=23
@pol@-person	-person=1
@tübingen@-organization	-organization=128
@railway_station@-organization	-organization=2
@the_president@-person	-person=11
@drag@-title	-title=33
@badgers@-organization	-organization=36
@pineios@-location	-location=37
@motorcycle@-art	-art=6
@chateauguay_river@-event	-event=1
@caterpillar@-organization	-organization=243
@tora!_tora!_tora!@-art	-art=132
@major@-title	-title=2571
@ayr@-organization	-organization=29
@thatcher@-title	-title=1
@here@-transit	-transit=2
@malayattoor_ramakrishnan@-person	-person=23
@peel@-person	-person=35
@arabian@-location	-location=36
@paper_dolls@-person	-person=6
@pierre_attaingnant@-person	-person=21
@jag@-organization	-organization=2
@karacaahmet_cemetery@-location	-location=25
@gage_golightly@-person	-person=24
@tavernier@-person	-person=9
@rozelle@-location	-location=61
@spanish_crown@-location	-location=35
@wmo@-organization	-organization=90
@christian_thielemann@-person	-person=58
@sault_ste._marie@-location	-location=232
@israeli_basketball_state_cup@-organization	-organization=25
@ronald_george_wreyford_norrish@-person	-person=20
@gippsland@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@uncle_buck@-broadcast_program	-broadcast_program=8
@metis@-people-ethnicity	-people-ethnicity=102
@wonderworks@-organization	-organization=3
@stuart_burge@-person	-person=30
@robert_redford@-person	-person=835
@bachelorette@-broadcast_program	-broadcast_program=2
@innova@-organization	-organization=16
@tactics@-art	-art=2
@angela_carter@-person	-person=162
@oji-cree@-people-ethnicity	-people-ethnicity=44
@wednesday@-organization	-organization=154
@fehrbellin@-location	-location=24
@chonburi@-location	-location=151
@eger@-location	-location=257
@song@-location	-location=7
@ghajnsielem@-organization	-organization=22
@victoria_hamilton@-person	-person=44
@michigan_state@-organization	-organization=565
@piers_plowman@-art	-art=96
@the_prisoner@-art	-art=27
@panamanian@-location	-location=23
@louis_couperus@-person	-person=59
@bruegel@-person	-person=28
@peter_reith@-person	-person=38
@reign_of_terror@-event	-event=489
@francesco@-art	-art=9
@shooting_stars@-art	-art=10
@in@-person	-person=6
@clang@-product	-product=40
@anglophones@-people-ethnicity	-people-ethnicity=14
@schalke@-organization	-organization=82
@graham's_magazine@-art	-art=57
@varnsdorf@-location	-location=30
@triton@-god	-god=102
@esoteric@-religion-religion	-religion-religion=3
@if_tomorrow_never_comes@-art	-art=30
@scribner's@-art	-art=19
@poppy@-living_thing	-living_thing=20
@120@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@ethan_luck@-person	-person=38
@crossroads@-broadcast_program	-broadcast_program=439
@the_master@-broadcast_program	-broadcast_program=5
@marlowe@-person	-person=65
@prince_charles_alexander@-person	-person=22
@john_parish@-person	-person=70
@province_of_macerata@-location	-location=74
@molesworth@-person	-person=4
@rocket_man@-broadcast_program	-broadcast_program=5
@victoria_smurfit@-person	-person=24
@poonch@-location	-location=92
@farnsworth_peak@-location	-location=28
@ramsey@-product	-product=4
@saavedra@-location	-location=26
@lord_chelmsford@-person	-person=42
@all_hallows@-location	-location=3
@hispanist@-title	-title=37
@olli_mustonen@-person	-person=22
@ken_thorne@-person	-person=24
@wallace@-product	-product=1
@sopwith@-product	-product=1
@katra@-location	-location=38
@linares@-organization	-organization=5
@star_jones@-person	-person=56
@demetrius_ii_nicator@-person	-person=25
@paul_atkinson@-person	-person=21
@d1@-event	-event=1
@past_lives@-person	-person=8
@arc_international@-organization	-organization=20
@historical_right@-organization	-organization=20
@john_f._kennedy_school_of_government@-organization	-organization=677
@sandalwood@-living_thing	-living_thing=79
@ricardo_salinas_pliego@-person	-person=25
@the_wanted@-art	-art=1
@main_south@-location	-location=15
@2009–10_campaign@-event	-event=100
@leiden_university@-organization	-organization=811
@dial_press@-organization	-organization=63
@bishop_of_ossory@-title	-title=114
@rsi@-disease	-disease=7
@isadora@-person	-person=2
@onondaga_county,_new_york@-location	-location=138
@matra_marconi_space@-organization	-organization=20
@kyuss@-art	-art=11
@superbrawl@-event	-event=20
@wong_kan_seng@-person	-person=40
@paulo_ferreira@-person	-person=35
@superman_returns@-product	-product=20
@hope_lange@-person	-person=90
@ulises_de_la_cruz@-person	-person=25
@la_clippers@-organization	-organization=28
@van_nuys@-person	-person=1
@marianne_muellerleile@-person	-person=22
@u.s._presidential_election@-title	-title=1
@martha's_vineyard@-location	-location=567
@triton@-organization	-organization=9
@ohio_country@-location	-location=220
@colorado_rockies@-location	-location=9
@rivers_of_america_series@-art	-art=31
@tcm@-organization	-organization=1
@lake_mead@-location	-location=172
@cairo@-art	-art=3
@ney@-product	-product=36
@huis_ten_bosch@-location	-location=47
@riga@-event	-event=1
@christian_vander@-person	-person=56
@bahmai-ye_garmsiri-ye_jonubi_rural_district@-location	-location=51
@serenissima@-organization	-organization=6
@dor@-art	-art=18
@probus@-organization	-organization=2
@pavonia@-location	-location=62
@queen_mother@-person	-person=61
@john_hampden@-person	-person=150
@dor@-person	-person=1
@taiping_heavenly_kingdom@-broadcast_program	-broadcast_program=1
@musical_film@-title	-title=17
@nick_d'virgilio@-person	-person=78
@the_emigrants@-broadcast_program	-broadcast_program=1
@haymarket_square@-location	-location=11
@kappa_alpha_order@-organization	-organization=152
@governor@-person	-person=39
@vengeance@-art	-art=43
@wr@-organization	-organization=2
@mcgill_law_journal@-art	-art=36
@carlos_gonzález@-person	-person=41
@wave@-organization	-organization=1
@rochester,_new_york@-event	-event=1
@jaime_murray@-person	-person=46
@murder_by_numbers@-art	-art=21
@probus@-person	-person=4
@cayman_islands@-organization	-organization=80
@clydebank@-location	-location=428
@boloria_aquilonaris@-living_thing	-living_thing=21
@pink@-art	-art=25
@solstice@-organization	-organization=1
@hoxton@-location	-location=207
@jos@-location	-location=197
@solo@-art	-art=67
@canoe@-product	-product=61
@david_kelley@-person	-person=24
@mireille@-event	-event=2
@bow_back_rivers@-location	-location=29
@piscataway@-location	-location=73
@abbey_clancy@-person	-person=20
@thelma_houston@-art	-art=2
@seventy@-title	-title=30
@masson@-location	-location=9
@patna_university@-organization	-organization=120
@harbinger@-art	-art=36
@governor_general@-organization	-organization=12
@upshur@-product	-product=2
@mark_lane@-location	-location=10
@grasshopper@-art	-art=1
@danish@-people-ethnicity	-people-ethnicity=322
@2005@-award	-award=18
@dr@-title	-title=21
@respect@-organization	-organization=23
@fontenelle@-person	-person=5
@krka@-location	-location=71
@sarah_sze@-person	-person=27
@season_3@-broadcast_program	-broadcast_program=14
@william_h._emory@-person	-person=25
@conrail@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@work@-disease	-disease=1
@john,_king_of_england@-person	-person=44
@daucus_carota@-living_thing	-living_thing=60
@bowman@-organization	-organization=14
@dextromethorphan@-medicine-drug	-medicine-drug=34
@jack_king@-person	-person=50
@see_below@-art	-art=7
@delisle@-person	-person=3
@fourie_du_preez@-person	-person=23
@shorts@-broadcast_program	-broadcast_program=6
@michel_aumont@-person	-person=32
@famous@-event	-event=1
@duke_of_aquitaine@-person	-person=1
@pedal_steel@-product	-product=43
@manuel_bulnes@-person	-person=64
@chaturanga@-art	-art=1
@hamburg@-transit	-transit=1
@railways@-location	-location=2
@dark@-art	-art=1
@withnell@-location	-location=20
@claverack@-location	-location=38
@blankenburg_(harz)@-location	-location=22
@lynne_overman@-person	-person=41
@il_messaggero@-art	-art=45
@summit_lake@-location	-location=24
@secretary_of_defense@-organization	-organization=5
@johnson_county@-organization	-organization=1
@colors@-food	-food=2
@serie_b@-event	-event=21
@walter_cronkite_school_of_journalism_and_mass_communication@-organization	-organization=32
@north_paravur@-location	-location=57
@farina@-organization	-organization=2
@route_49@-location	-location=90
@pool_of_london@-art	-art=9
@messenger@-person	-person=8
@avanti@-art	-art=11
@ns@-product	-product=5
@recoil@-art	-art=2
@league_title@-event	-event=14
@solanum@-living_thing	-living_thing=119
@acl@-event	-event=4
@great_white@-person	-person=143
@tai@-people-ethnicity	-people-ethnicity=95
@ao@-person	-person=1
@bjp@-organization	-organization=323
@gol_tappeh_district@-location	-location=51
@kroczyce@-location	-location=21
@true_religion@-religion-religion	-religion-religion=1
@paterson@-organization	-organization=1
@see_below@-broadcast_program	-broadcast_program=3
@nicky_rackard_cup@-event	-event=74
@ignatius@-person	-person=61
@rangiora@-location	-location=73
@behind_the_music@-art	-art=4
@north-west_district@-location	-location=41
@dad's_army@-art	-art=6
@spearfish@-location	-location=33
@melanie@-person	-person=105
@tak_sakaguchi@-person	-person=39
@boulogne-sur-mer@-location	-location=359
@olot@-location	-location=75
@rochefort@-event	-event=2
@new_york_harbor@-location	-location=534
@composer@-title	-title=186
@periwinkle@-visual_art-color	-visual_art-color=3
@penelope@-location	-location=5
@virgin@-location	-location=9
@montenegrin@-organization	-organization=3
@bones@-person	-person=88
@gospel_of_luke@-art	-art=605
@sparks@-broadcast_program	-broadcast_program=17
@upper@-event	-event=2
@rudi_völler@-person	-person=80
@the_getting_of_wisdom@-art	-art=25
@purple_line@-transit	-transit=1
@a_low_down_dirty_shame@-art	-art=25
@okemos@-location	-location=21
@hyundai_genesis@-product	-product=29
@sex@-art	-art=62
@tina_weymouth@-person	-person=118
@ethiopia@-event	-event=3
@nicholson@-person	-person=17
@tv3@-broadcast_program	-broadcast_program=1
@kutt_calhoun@-person	-person=41
@paul_evans@-person	-person=34
@roman_republic@-location	-location=1599
@ali_larter@-person	-person=86
@the_village@-location	-location=44
@pauline@-product	-product=11
@sherborn@-location	-location=32
@elizabethan_era@-organization	-organization=1
@socorro@-art	-art=1
@allies@-location	-location=4
@kramfors_municipality@-location	-location=20
@home_for_christmas@-art	-art=33
@carl_rosa_opera_company@-organization	-organization=124
@parc@-organization	-organization=49
@stargate_universe@-art	-art=1
@concordia_university_system@-organization	-organization=34
@overdrive@-broadcast_network	-broadcast_network=1
@cockatoo@-living_thing	-living_thing=23
@hbc@-broadcast_network	-broadcast_network=9
@black@-living_thing	-living_thing=24
@german@-person	-person=5
@melaleuca_quinquenervia@-living_thing	-living_thing=27
@bordertown@-location	-location=2
@above_suspicion@-art	-art=17
@pakistan_rangers@-organization	-organization=23
@greg_cipes@-person	-person=60
@john_barlow@-person	-person=45
@alan_titchmarsh@-person	-person=115
@deal@-organization	-organization=2
@morro_castle@-location	-location=24
@byrds@-art	-art=11
@hart@-organization	-organization=4
@oi@-person	-person=2
@fk_beograd@-organization	-organization=20
@the_league@-organization	-organization=42
@matai@-location	-location=3
@messines@-location	-location=33
@survivors_network_of_those_abused_by_priests@-organization	-organization=24
@anc@-organization	-organization=214
@invaded@-event	-event=147
@sir_john_kerr@-person	-person=44
@sue_draheim@-person	-person=20
@parliament_of_queensland@-organization	-organization=158
@lenny_welch@-person	-person=26
@iowa@-location	-location=7880
@willow@-product	-product=4
@gmina_tomaszów_mazowiecki@-location	-location=28
@klaus_flouride@-person	-person=22
@bliss@-broadcast_program	-broadcast_program=18
@twilight_series@-location	-location=2
@brest@-organization	-organization=70
@mad_dog_morgan@-person	-person=2
@sandra_boynton@-person	-person=22
@irish@-food	-food=5
@brown_sugar@-art	-art=15
@miskolc@-organization	-organization=1
@miller@-event	-event=1
@mk@-person	-person=8
@milwaukee_public_television@-broadcast_network	-broadcast_network=28
@vader@-location	-location=9
@orissa@-art	-art=1
@nada@-person	-person=9
@torvosaurus@-living_thing	-living_thing=30
@minister_of_justice@-organization	-organization=105
@album_of_the_same_title@-art	-art=29
@jasper,_texas@-art	-art=6
@amos_milburn@-person	-person=61
@bbdo@-organization	-organization=106
@rabun_county,_georgia@-location	-location=34
@boc@-chemistry	-chemistry=1
@masons@-location	-location=1
@striker@-person	-person=1
@bonito@-living_thing	-living_thing=18
@david_burliuk@-person	-person=46
@los_angeles_clippers@-organization	-organization=1212
@mary_o'rourke@-person	-person=36
@may_28@-time	-time=253
@avonside@-organization	-organization=11
@dizzy_mizz_lizzy@-person	-person=19
@berkeley_square@-location	-location=120
@evansville_crimson_giants@-organization	-organization=33
@argyll@-title	-title=6
@södermanland@-organization	-organization=2
@saab_jas_39_gripen@-product	-product=34
@williams_street_records@-organization	-organization=20
@mike_trout@-person	-person=57
@highcroft_racing@-organization	-organization=36
@westcombe_park@-organization	-organization=6
@gombe@-location	-location=40
@sri@-art	-art=4
@giorgos_mazonakis@-person	-person=24
@cardinals@-art	-art=1
@hornell@-person	-person=2
@painted_post@-location	-location=36
@anshun@-location	-location=37
@farnham@-location	-location=425
@familia@-product	-product=19
@northfork@-location	-location=7
@ischia@-location	-location=211
@finn_class@-product	-product=32
@salem@-organization	-organization=23
@work@-broadcast_program	-broadcast_program=1
@sheena_easton@-person	-person=342
@oakley_hall@-location	-location=3
@montague@-location	-location=145
@laotian@-event	-event=1
@austra@-person	-person=26
@national_federation_of_press_women@-organization	-organization=25
@terri@-person	-person=11
@executioner@-person	-person=1
@act@-art	-art=1
@john_mcdonnell@-person	-person=30
@chignecto@-location	-location=29
@white_rajahs@-title	-title=27
@burlington_county,_new_jersey@-location	-location=76
@dominican_republic@-location	-location=5632
@ouachita@-people-ethnicity	-people-ethnicity=2
@roanoke@-organization	-organization=6
@clogher@-title	-title=10
@communication@-product	-product=56
@camelon@-location	-location=36
@male@-body_part	-body_part=1
@rennes@-title	-title=1
@spuyten_duyvil@-location	-location=36
@influenza@-event	-event=7
@ima@-organization	-organization=67
@trat@-organization	-organization=9
@k._asif@-person	-person=38
@document@-art	-art=31
@offaly@-organization	-organization=797
@sirivennela@-art	-art=10
@diary@-medicine-symptom	-medicine-symptom=1
@manduca@-person	-person=5
@hard@-organization	-organization=9
@lagrange@-organization	-organization=1
@the_voysey_inheritance@-art	-art=25
@foch@-product	-product=15
@pinch@-location	-location=4
@esko_aho@-person	-person=36
@made_in_america@-broadcast_program	-broadcast_program=5
@porto@-location	-location=1527
@dante's_inferno@-product	-product=35
@euan_lloyd@-person	-person=21
@robert_de_clifford,_1st_baron_de_clifford@-person	-person=20
@liverpool@-event	-event=4
@living_it_up@-broadcast_program	-broadcast_program=9
@eurydice@-person	-person=41
@resende@-organization	-organization=14
@versailles@-organization	-organization=3
@conscription@-event	-event=25
@stover@-location	-location=3
@thomson@-person	-person=35
@king_of_naples@-location	-location=36
@chris_haywood@-person	-person=68
@mikoyan@-organization	-organization=55
@fourth@-law	-law=30
@saint_pancras@-location	-location=3
@iceni@-people-ethnicity	-people-ethnicity=123
@tippu_tip@-person	-person=34
@mayagüez@-location	-location=224
@milford@-product	-product=4
@erie_canal@-location	-location=992
@first_game@-product	-product=31
@province_of_canterbury@-location	-location=169
@roulette@-art	-art=4
@for_unlawful_carnal_knowledge@-art	-art=38
@michael@-art	-art=70
@iowa@-organization	-organization=464
@gastón_gaudio@-person	-person=178
@frederica@-location	-location=21
@hamelin@-person	-person=14
@south_west@-organization	-organization=5
@national_progressive_front@-organization	-organization=55
@celtic@-living_thing	-living_thing=1
@london_hospital@-location	-location=25
@road@-person	-person=7
@talk_dirty_to_me@-art	-art=20
@passions@-person	-person=1
@xu_shen@-person	-person=31
@stellar@-organization	-organization=2
@panamanian@-people-ethnicity	-people-ethnicity=3
@u.s._senate@-organization	-organization=1
@the_fantastic_four@-art	-art=16
@akhnaten@-art	-art=25
@monongahela@-food	-food=1
@frankford@-organization	-organization=3
@damaged@-medicine-symptom	-medicine-symptom=1
@the_thinker@-art	-art=67
@allies@-event	-event=1
@novembers_doom@-person	-person=42
@myrrh@-organization	-organization=7
@trilby@-location	-location=11
@chambers's_edinburgh_journal@-art	-art=20
@screen_one@-broadcast_program	-broadcast_program=25
@the_drifters@-art	-art=11
@barbara_parkins@-person	-person=56
@ventura_river@-location	-location=34
@thomas_blackburn@-person	-person=21
@andrew_ridgeley@-person	-person=48
@university_library@-location	-location=42
@oster@-location	-location=22
@sweethearts_of_the_rodeo@-person	-person=37
@melatonin@-medicine-drug	-medicine-drug=33
@pride@-organization	-organization=375
@province@-location	-location=806
@extra@-broadcast_program	-broadcast_program=41
@diogenes@-product	-product=1
@békéscsaba@-location	-location=110
@eponymous_novel@-art	-art=23
@anne_v._coates@-person	-person=21
@gerard_kennedy@-person	-person=120
@benoni@-person	-person=1
@novi,_michigan@-location	-location=67
@royal_arsenal@-organization	-organization=16
@brussels@-event	-event=8
@guitarist@-art	-art=27
@the_bookman@-art	-art=47
@hugo@-award	-award=159
@massena@-location	-location=61
@kingdom_of_the_lombards@-location	-location=32
@kelly@-art	-art=14
@murmansk@-event	-event=1
@stadio_luigi_ferraris@-location	-location=36
@college@-art	-art=23
@wild_bill@-person	-person=5
@anglo-saxon@-language	-language=1
@armagh@-organization	-organization=380
@borregaard@-organization	-organization=20
@kpelle@-language	-language=11
@parliament_of_andalusia@-organization	-organization=29
@south_alabama@-location	-location=7
@the_postmarks@-person	-person=28
@vanessa@-broadcast_program	-broadcast_program=1
@sutton@-organization	-organization=4
@benedict@-person	-person=46
@spartan@-product	-product=8
@polish–lithuanian–teutonic_war@-event	-event=40
@afghani@-finance-currency	-finance-currency=14
@yamato@-art	-art=5
@aztec@-location	-location=8
@kidnapping@-event	-event=4
@washington_bullets@-art	-art=8
@weybridge@-location	-location=312
@metropolitans@-location	-location=2
@family_man@-broadcast_program	-broadcast_program=4
@north_west_200@-organization	-organization=118
@meet_me_in_st._louis@-art	-art=125
@lac@-location	-location=5
@kang_kek_iew@-person	-person=23
@cage_the_elephant@-person	-person=94
@raydio@-person	-person=25
@color@-title	-title=4
@jaime@-art	-art=1
@persian_letters@-art	-art=35
@sant'agata_dei_goti@-location	-location=26
@john_kuhn@-person	-person=47
@wale@-location	-location=1
@colonial_rule@-event	-event=8
@lichtenberg@-person	-person=9
@urs@-organization	-organization=13
@borneo@-location	-location=4190
@umashankar_joshi@-person	-person=23
@norris_green@-location	-location=26
@armadale@-art	-art=19
@waterloo_bridge@-art	-art=19
@hassard_short@-person	-person=24
@the_gypsy_baron@-art	-art=39
@vanna@-location	-location=3
@chu@-organization	-organization=13
@königsberg_cathedral@-location	-location=36
@jack_daniels@-person	-person=11
@okinawan@-people-ethnicity	-people-ethnicity=7
@taking_off@-art	-art=27
@coventry_(uk_parliament_constituency)@-location	-location=23
@roy_marshall@-person	-person=21
@stonehenge@-organization	-organization=1
@romney@-event	-event=1
@cardona@-location	-location=68
@fusion@-person	-person=1
@bouillon@-title	-title=1
@amazon.com@-event	-event=1
@george_jeffreys@-person	-person=29
@caledonia_state_park@-location	-location=22
@feijenoord@-organization	-organization=37
@firestone@-organization	-organization=155
@coro@-location	-location=39
@ezaki_glico@-organization	-organization=20
@raphoe@-title	-title=6
@the_iron_horse@-art	-art=15
@ferencváros@-location	-location=33
@the_superions@-person	-person=18
@friedrichsruh@-location	-location=27
@becker@-disease	-disease=2
@henry_lee_lucas@-person	-person=51
@cascade_volcanic_arc@-location	-location=50
@magellan@-product	-product=22
@circle_line@-organization	-organization=3
@giuseppe_de_nittis@-person	-person=21
@andy_griffin@-person	-person=24
@all-stars@-award	-award=4
@chalfont_st_peter@-location	-location=50
@indooroopilly@-organization	-organization=1
@john_philoponus@-person	-person=50
@shawnee_national_forest@-location	-location=65
@melvin_franklin@-person	-person=193
@holy_week@-art	-art=2
@dispatch@-person	-person=78
@hms_southampton@-product	-product=23
@jeff_bingaman@-person	-person=93
@bishop's_stortford@-location	-location=188
@renfrew@-organization	-organization=21
@jewitt@-location	-location=2
@kincardine,_ontario@-location	-location=29
@gimpo@-location	-location=32
@the_5th_dimension@-person	-person=207
@don_ross@-art	-art=1
@ict@-title	-title=102
@lull@-person	-person=18
@pelagonia@-event	-event=3
@agder@-location	-location=71
@kubinka@-location	-location=41
@meijer@-organization	-organization=89
@adam_chen@-person	-person=27
@remington@-organization	-organization=110
@owen@-location	-location=18
@penguin@-product	-product=2
@wealdstone@-location	-location=33
@priests@-title	-title=79
@miguel_torres@-person	-person=41
@leicester_south@-event	-event=5
@a._bertram_chandler@-person	-person=156
@constellation_records@-organization	-organization=65
@castine@-location	-location=50
@pisces@-art	-art=2
@fenton@-art	-art=3
@michael_gallagher@-person	-person=40
@steve_nye@-person	-person=30
@vinifera@-living_thing	-living_thing=19
@western@-religion-religion	-religion-religion=43
@augustus_wall_callcott@-person	-person=22
@whiskey@-art	-art=4
@lou_reed@-person	-person=1320
@temasek@-organization	-organization=5
@lingo@-broadcast_program	-broadcast_program=28
@psd@-product	-product=11
@ask@-art	-art=5
@oscar_hammerstein_i@-person	-person=57
@imperia@-organization	-organization=11
@vasalunds_if@-organization	-organization=51
@rush@-broadcast_program	-broadcast_program=17
@1953@-art	-art=4
@moledet@-organization	-organization=33
@willie_lanier@-person	-person=33
@soft_machine@-person	-person=299
@main_street_station@-location	-location=34
@highnam_court@-location	-location=20
@nai@-chemistry	-chemistry=5
@zenit_st._petersburg@-organization	-organization=99
@washington@-product	-product=21
@arno@-product	-product=1
@brockton_point@-location	-location=20
@arctic_circle@-location	-location=777
@saumur@-location	-location=259
@kwidzyn@-location	-location=195
@levice@-location	-location=51
@tarpan@-living_thing	-living_thing=39
@carl_sternheim@-person	-person=28
@franklin_d._roosevelt@-organization	-organization=1
@argyll@-product	-product=7
@freisa@-food	-food=21
@mats_gustafsson@-person	-person=68
@the_protector@-person	-person=2
@sunday_morning@-art	-art=70
@loveland@-location	-location=107
@tonight@-broadcast_program	-broadcast_program=55
@gmina_piotrków_kujawski@-location	-location=35
@sandy_pearce@-person	-person=20
@murphy's_law@-art	-art=22
@paragon@-person	-person=13
@as_is@-art	-art=26
@mountain_ash@-location	-location=49
@scorpions@-organization	-organization=4
@haskovo@-organization	-organization=10
@25th@-location	-location=11
@mordecai_cubitt_cooke@-person	-person=41
@tambacounda@-location	-location=29
@bullhead_city,_arizona@-location	-location=44
@jay_leno@-person	-person=600
@parliament@-organization	-organization=4068
@wait_wait..._don't_tell_me!@-broadcast_program	-broadcast_program=103
@university_of_alaska@-organization	-organization=19
@duchy_of_normandy@-location	-location=333
@ass@-location	-location=2
@turkic@-location	-location=1
@peshtigo,_wisconsin@-event	-event=2
@speed@-broadcast_network	-broadcast_network=14
@bunnell@-organization	-organization=1
@namco@-person	-person=846
@roland_garros@-event	-event=164
@james_street@-location	-location=47
@kayunga@-location	-location=27
@ajmer_junction@-location	-location=35
@duke_of_newcastle@-person	-person=70
@clyde_river@-location	-location=61
@milena_canonero@-person	-person=29
@drew_bledsoe@-person	-person=241
@sherrod_brown@-person	-person=111
@bra@-event	-event=22
@falcón@-person	-person=2
@arabia@-broadcast-tv_channel	-broadcast-tv_channel=1
@australasia@-art	-art=3
@hypernova@-location	-location=17
@pelléas_and_mélisande@-art	-art=27
@michael_c._hall@-person	-person=121
@flamengo@-location	-location=4
@september_in_the_rain@-art	-art=26
@american_samoa@-organization	-organization=23
@route_63@-location	-location=36
@san_diego_chargers@-event	-event=83
@sendai_subway@-transit	-transit=33
@anania_coronata@-living_thing	-living_thing=30
@michel_blanc@-person	-person=67
@australian_open@-organization	-organization=6
@spalding_united@-organization	-organization=67
@ortiz@-person	-person=10
@rigel@-product	-product=4
@school_days@-art	-art=37
@octopus@-organization	-organization=6
@one_for_all@-art	-art=18
@alex_parks@-person	-person=48
@yumbel@-location	-location=23
@legazpi@-location	-location=24
@creeping_bent@-living_thing	-living_thing=13
@duke_of_cumberland@-person	-person=21
@shall_we_dance?@-broadcast_program	-broadcast_program=2
@van_heflin@-person	-person=182
@crux@-location	-location=79
@tactics@-broadcast_program	-broadcast_program=32
@moscow@-location	-location=17771
@joseph_pearce@-person	-person=20
@second_united_indonesia_cabinet@-organization	-organization=25
@southend@-organization	-organization=48
@1953@-product	-product=1
@nazi@-event	-event=1
@the_net@-art	-art=32
@styrax@-living_thing	-living_thing=31
@mstrkrft@-person	-person=104
@amchitka@-location	-location=84
@9_to_5@-broadcast_program	-broadcast_program=16
@black_lace@-person	-person=45
@compagno@-person	-person=76
@kansas_senate@-organization	-organization=131
@european_club_association@-organization	-organization=37
@aloha@-location	-location=21
@kenyon@-organization	-organization=14
@beaver_lake@-location	-location=35
@ringworld@-art	-art=105
@clyde_kusatsu@-person	-person=43
@ruby@-person	-person=24
@5@-product	-product=18
@rhine@-art	-art=1
@lowe@-location	-location=20
@wellington's@-person	-person=29
@marie_taglioni@-person	-person=74
@j._evetts_haley@-person	-person=32
@vidar@-product	-product=7
@hearts_in_atlantis@-art	-art=54
@orinda,_california@-location	-location=54
@established_church@-organization	-organization=22
@ministry_of_finance@-organization	-organization=187
@rebuild_of_evangelion@-art	-art=66
@irresistible@-product	-product=4
@trail@-event	-event=1
@.hack@-broadcast_program	-broadcast_program=214
@pandemonium@-product	-product=10
@celano@-location	-location=24
@nintendo_ds@-person	-person=1
@where's_raymond?@-broadcast_program	-broadcast_program=29
@type_1@-computer-programming_language	-computer-programming_language=1
@capital_punishment@-person	-person=26
@marten_de_vos@-person	-person=37
@joost@-organization	-organization=52
@sinbad@-person	-person=20
@langston@-organization	-organization=2
@leo@-living_thing	-living_thing=1
@phantom@-product	-product=19
@heat@-disease	-disease=1
@weekend_today@-broadcast_program	-broadcast_program=124
@sara@-people-ethnicity	-people-ethnicity=24
@fenton@-location	-location=97
@the_chrysalids@-art	-art=22
@william_waterhouse@-person	-person=37
@boeing_367-80@-product	-product=20
@world_games@-product	-product=5
@427@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=16
@university_of_osijek@-organization	-organization=39
@st_james@-organization	-organization=1
@seoul_metro@-transit	-transit=2
@john_v,_duke_of_brittany@-person	-person=48
@squad_leader@-organization	-organization=2
@macalla@-art	-art=10
@william_armstrong@-organization	-organization=1
@kalomira@-person	-person=18
@adventureland@-product	-product=9
@flying_fish@-product	-product=10
@amaroo_park@-location	-location=78
@tour@-art	-art=1
@gil_vicente@-person	-person=54
@pápa@-location	-location=76
@p2@-living_thing	-living_thing=1
@soprano_saxophone@-product	-product=38
@canonicus@-product	-product=3
@football_league_division_one@-event	-event=1
@johnny_walker@-person	-person=81
@today's_special@-broadcast_program	-broadcast_program=25
@schubert's@-art	-art=1
@2_days_in_the_valley@-art	-art=25
@bertha@-people-ethnicity	-people-ethnicity=1
@komsomolskaya_pravda@-location	-location=1
@clueless@-broadcast_program	-broadcast_program=75
@matabele@-location	-location=1
@henry_selick@-person	-person=55
@dimboola@-location	-location=17
@soldier_of_fortune@-art	-art=42
@canton@-organization	-organization=8
@tom_moore@-person	-person=70
@edge_of_sanity@-art	-art=2
@agent_provocateur@-art	-art=13
@2001_parliamentary_election@-event	-event=47
@northern_army_group@-organization	-organization=46
@tyumen_oblast@-location	-location=246
@guru@-title	-title=406
@raven-symoné@-person	-person=235
@dongguan@-organization	-organization=1
@air_canada_express@-organization	-organization=37
@thouars@-location	-location=70
@taffy@-broadcast_program	-broadcast_program=1
@pinna@-body_part	-body_part=30
@hollandia@-location	-location=433
@motorcity@-broadcast_program	-broadcast_program=27
@sound_on_sound@-art	-art=62
@queen_of_england@-person	-person=21
@drzycim@-location	-location=23
@paterson@-person	-person=12
@crew@-title	-title=29
@medak@-event	-event=1
@pegasus@-person	-person=2
@walter_payton@-person	-person=202
@colorado_technical_university@-organization	-organization=22
@lou_diamond_phillips@-person	-person=216
@she@-language	-language=5
@fury@-art	-art=52
@here_arts_center@-location	-location=31
@ignatius_press@-organization	-organization=37
@bank_street@-location	-location=98
@soldier_of_fortune@-title	-title=22
@eroica@-organization	-organization=1
@noddy@-location	-location=1
@museum_of_jewish_heritage@-location	-location=37
@steel@-organization	-organization=4
@bayarena@-location	-location=22
@northern_africa@-location	-location=26
@iroquois@-product	-product=12
@journal_of_the_royal_asiatic_society@-organization	-organization=1
@far_east_air_forces@-organization	-organization=85
@november_5@-art	-art=1
@eugenia@-living_thing	-living_thing=67
@apocalypse@-location	-location=2
@laura_hamilton@-person	-person=21
@gcb@-title	-title=4
@joseph_stalin@-person	-person=3578
@hendricks@-person	-person=16
@mohammed_bin_zayed_al_nahyan@-person	-person=36
@ken_mellons@-art	-art=1
@diósgyőr@-organization	-organization=35
@suakin@-location	-location=77
@walther@-art	-art=3
@dornoch_firth@-location	-location=61
@32@-art	-art=12
@death_becomes_her@-art	-art=55
@igbo@-location	-location=1
@lieutenant_colonel@-title	-title=87
@ed_bullins@-person	-person=24
@namibian@-organization	-organization=8
@the_brothers_bloom@-art	-art=31
@sigma@-location	-location=9
@saint-louis@-organization	-organization=1
@gnu@-person	-person=9
@antiviral@-medicine-medical_treatment	-medicine-medical_treatment=63
@louis_lambert@-person	-person=17
@shun@-person	-person=35
@crain_communications@-organization	-organization=20
@lorca_deportiva_cf@-organization	-organization=58
@nanna@-god	-god=44
@pinto@-living_thing	-living_thing=1
@bristol_academy@-organization	-organization=58
@imperial_court@-organization	-organization=4
@richard_j._daley@-person	-person=241
@the_vikings@-art	-art=19
@101@-location	-location=18
@saltfjellet–svartisen_national_park@-location	-location=20
@gutenberg@-organization	-organization=3
@issyk_kul@-location	-location=68
@dealer's_choice@-broadcast_program	-broadcast_program=5
@iceland@-event	-event=3
@harry_potter@-location	-location=1
@1975@-broadcast_program	-broadcast_program=1
@kongsberg@-organization	-organization=13
@grand_prix_de_littérature_policière@-award	-award=28
@sergei_zubov@-person	-person=31
@57@-transit	-transit=1
@paul_van_himst@-person	-person=35
@luke_morley@-person	-person=38
@jackson_browne@-art	-art=8
@henry_silva@-person	-person=104
@weber@-location	-location=53
@burwell@-location	-location=48
@jet@-product	-product=5
@ad@-organization	-organization=20
@eduardo_santos@-person	-person=25
@work_out@-event	-event=1
@hurricanes@-event	-event=1
@manitoba@-location	-location=7023
@annihilator@-person	-person=135
@lepanto@-event	-event=15
@campaspe@-art	-art=9
@galaxie@-art	-art=3
@entourage@-art	-art=6
@bonita_springs@-location	-location=34
@federalist@-event	-event=3
@mobile_fidelity_sound_lab@-organization	-organization=47
@wang_lin@-person	-person=40
@university_of_la_verne@-organization	-organization=61
@tupolev_tu-16@-product	-product=62
@gerrit_rietveld@-person	-person=71
@hertfordshire@-organization	-organization=396
@battle_of_buxar@-event	-event=55
@borbetomagus@-person	-person=21
@camborne@-organization	-organization=3
@kearny@-product	-product=5
@aeschines@-person	-person=72
@murs@-location	-location=4
@wonderswan@-product	-product=57
@the_valley@-art	-art=8
@ebrd@-organization	-organization=47
@documentary@-person	-person=1
@never_before@-art	-art=22
@mayonnaise@-person	-person=8
@águeda_municipality@-location	-location=25
@marquis@-location	-location=5
@freestyle@-product	-product=1
@cadiz@-location	-location=32
@eruption@-location	-location=4
@the_sign_of_the_cross@-art	-art=41
@malibu@-food	-food=6
@athens_olympics@-event	-event=124
@leyte_landings@-event	-event=26
@revolt@-broadcast-tv_channel	-broadcast-tv_channel=4
@tecmo_bowl@-product	-product=20
@série_c@-organization	-organization=193
@chiron@-location	-location=20
@east_java@-location	-location=750
@british_bechuanaland@-location	-location=24
@oregon_institute_of_technology@-organization	-organization=43
@away@-location	-location=75
@michael_hainisch@-person	-person=20
@david_gray@-event	-event=1
@silver_bullet@-person	-person=8
@josé_maría_figueres@-person	-person=21
@french-canadian@-people-ethnicity	-people-ethnicity=28
@temple_owls@-organization	-organization=25
@ramblin'_jack_elliott@-art	-art=3
@bonifacio@-location	-location=59
@regency@-organization	-organization=6
@saxon@-people-ethnicity	-people-ethnicity=896
@muscat_blanc_à_petits_grains@-food	-food=28
@human_nature@-person	-person=113
@no._3@-art	-art=18
@marlboro@-organization	-organization=1
@verona@-organization	-organization=227
@vanimo@-language	-language=2
@melipilla@-location	-location=56
@glaucus@-location	-location=1
@porno_for_pyros@-art	-art=6
@aladdin@-person	-person=1
@st_john_the_baptist@-art	-art=1
@kalloni@-organization	-organization=38
@chris_kilmore@-person	-person=22
@runavík@-location	-location=21
@zohar@-location	-location=2
@once_a_day@-art	-art=30
@m.a.n.d.y.@-person	-person=30
@soprano@-broadcast_program	-broadcast_program=1
@nahanni_national_park_reserve@-location	-location=20
@hawaii@-person	-person=13
@alexander_serov@-person	-person=70
@doctor_dolittle@-broadcast_program	-broadcast_program=6
@miss_america's_outstanding_teen@-event	-event=30
@hebrew@-people-ethnicity	-people-ethnicity=73
@herb_pomeroy@-person	-person=43
@fairlight@-product	-product=2
@brighton_rock@-person	-person=17
@mcintosh@-person	-person=3
@ala@-god	-god=8
@agua_dulce@-location	-location=18
@white_bird@-person	-person=11
@hokkaido@-location	-location=1
@romesh_chunder_dutt@-person	-person=22
@star_trek_generations@-product	-product=3
@alfred_university@-location	-location=3
@tony_tanti@-person	-person=36
@endeavour@-location	-location=5
@subject_to_change@-person	-person=3
@yellowhead@-living_thing	-living_thing=10
@nankai_trough@-location	-location=20
@linksys@-product	-product=1
@acacia@-person	-person=13
@waiting@-title	-title=2
@frank_ocean@-person	-person=220
@private_school@-art	-art=17
@pullman@-location	-location=187
@at_last_the_1948_show@-broadcast_program	-broadcast_program=49
@the_it_girl@-art	-art=23
@vlaardingen@-event	-event=2
@guitarist@-title	-title=1
@cam@-organization	-organization=3
@acl@-body_part	-body_part=262
@dol@-time	-time=2
@airborne@-location	-location=13
@emerson_drive@-person	-person=116
@david_beckham@-person	-person=753
@the_expendables_2@-art	-art=61
@głogów_county@-location	-location=100
@tom_purtzer@-person	-person=20
@hawaiian@-language	-language=418
@emperor_huizong@-person	-person=64
@death_penalty@-person	-person=45
@keyon_dooling@-person	-person=34
@jack_herer@-living_thing	-living_thing=4
@buckeye@-food	-food=1
@icelandic@-people-ethnicity	-people-ethnicity=157
@mainland@-location	-location=88
@padres@-title	-title=2
@velázquez@-person	-person=182
@buddy_ryan@-person	-person=93
@continental_ranges@-location	-location=24
@earl_of_onslow@-person	-person=12
@national_archives@-location	-location=5
@tempe,_arizona@-location	-location=533
@2._bundesliga@-event	-event=2
@safe@-art	-art=34
@gonja@-language	-language=10
@out_of_the_unknown@-art	-art=3
@somniosidae@-living_thing	-living_thing=25
@david_brown@-organization	-organization=13
@hamburg@-event	-event=31
@obryte@-location	-location=20
@saskatchewan_roughriders@-organization	-organization=1445
@ford_kiernan@-person	-person=29
@wicker_park@-art	-art=32
@rani@-title	-title=3
@bo_belinsky@-person	-person=39
@damodar@-god	-god=2
@langston@-location	-location=19
@kent,_washington@-location	-location=144
@celia_keenan-bolger@-person	-person=27
@quark@-broadcast_program	-broadcast_program=20
@u-boat@-product	-product=2953
@westerplatte@-art	-art=4
@shenyang@-product	-product=1
@onslow@-location	-location=73
@fuck_the_facts@-art	-art=2
@agony@-location	-location=1
@bendigo@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=22
@high@-language	-language=2
@lovely_day@-art	-art=27
@earl_cadogan@-title	-title=17
@mckinney@-organization	-organization=3
@breslau_(wrocław)@-location	-location=51
@united_states_army@-location	-location=1
@nerve@-medicine-drug	-medicine-drug=1
@ryder_windham@-person	-person=20
@windsor@-organization	-organization=28
@ostrovsky_district@-location	-location=65
@kevin_campbell@-person	-person=40
@solas@-person	-person=33
@pascal@-computer-programming_language	-computer-programming_language=408
@lindsay_thompson@-person	-person=32
@spiegel@-internet-website	-internet-website=1
@swans@-person	-person=242
@scheer@-product	-product=1
@thoroughbred@-art	-art=4
@international_house@-art	-art=16
@the_bill_cunningham_show@-broadcast_program	-broadcast_program=26
@seminole@-event	-event=1
@wil@-organization	-organization=4
@suitland@-location	-location=20
@yves_nat@-person	-person=23
@ace@-organization	-organization=101
@mcmurdo_station@-location	-location=652
@benn_jordan@-person	-person=22
@paul_goldschmidt@-person	-person=33
@paul_heidemann@-person	-person=25
@dalj@-event	-event=1
@đà_nẵng@-location	-location=56
@zelman_cowen@-person	-person=44
@kia@-person	-person=1
@stephen_wight@-person	-person=22
@avatar@-location	-location=2
@the_glades@-location	-location=2
@rm@-finance-currency	-finance-currency=95
@mandrill@-person	-person=36
@southside@-location	-location=47
@china_national_highway_214@-location	-location=24
@elvira,_mistress_of_the_dark@-person	-person=21
@septa@-transit	-transit=8
@urban_splash@-organization	-organization=48
@noah_emmerich@-person	-person=76
@modo@-organization	-organization=26
@bolivia@-location	-location=9869
@soul_asylum@-person	-person=206
@churubusco@-event	-event=60
@magnesia@-chemistry	-chemistry=12
@fielding@-person	-person=21
@roman_army@-location	-location=2
@hong_kong@-organization	-organization=334
@mount_isa_mines@-event	-event=1
@david_garrison@-person	-person=34
@missouri@-people-ethnicity	-people-ethnicity=1
@tana@-organization	-organization=2
@robert_nozick@-person	-person=144
@bangladesh@-organization	-organization=341
@2007_local_elections@-location	-location=7
@théodore_botrel@-person	-person=21
@nagara@-person	-person=1
@karel_roden@-person	-person=42
@rosewater@-art	-art=5
@modified@-product	-product=1
@sweden@-event	-event=18
@u.s.@-event	-event=3
@venom@-product	-product=2
@rondo@-food	-food=6
@balochi@-people-ethnicity	-people-ethnicity=32
@gela@-organization	-organization=26
@farnham@-person	-person=3
@cruachan@-person	-person=30
@élisabeth_vonarburg@-person	-person=26
@vinifera@-location	-location=2
@easy@-art	-art=71
@punchline@-location	-location=1
@pamukkale@-location	-location=40
@commonwealth_of_england@-location	-location=282
@huge@-broadcast_program	-broadcast_program=23
@city_of_sheffield@-location	-location=80
@the_doors@-person	-person=1135
@assata_shakur@-person	-person=52
@glenn_roeder@-person	-person=110
@dallas@-broadcast_program	-broadcast_program=872
@zed@-organization	-organization=1
@parliament_of_western_australia@-organization	-organization=46
@the_lamb@-location	-location=4
@agent@-product	-product=4
@volleyball@-organization	-organization=19
@garsington@-location	-location=26
@greg_stafford@-person	-person=50
@peter_schilling@-art	-art=1
@lord_sandwich@-title	-title=1
@emu@-person	-person=1
@rosetta@-broadcast_program	-broadcast_program=1
@nation's_restaurant_news@-art	-art=22
@andrew_geddes_bain@-person	-person=27
@ariel@-location	-location=67
@breda@-product	-product=4
@bobby_humphrey@-person	-person=21
@new_haven_colony@-location	-location=96
@goodwin_knight@-person	-person=35
@nick_jr.@-broadcast-tv_channel	-broadcast-tv_channel=4
@spofforth@-location	-location=26
@s5@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=64
@encore@-location	-location=4
@jim_demint@-person	-person=144
@the_lone_ranger@-art	-art=71
@province_of_ancona@-location	-location=53
@dick_taylor@-person	-person=44
@havelock@-product	-product=4
@vincent_gardenia@-person	-person=81
@ted_berrigan@-person	-person=72
@tournai@-organization	-organization=9
@water@-disease	-disease=1
@john_paulson@-person	-person=26
@bromfield@-location	-location=40
@simon_coleby@-person	-person=44
@src@-organization	-organization=23
@pelotas@-broadcast_program	-broadcast_program=5
@bavarian@-organization	-organization=18
@burra@-location	-location=105
@tsalka@-location	-location=20
@salisbury@-event	-event=3
@diane@-god	-god=1
@kuhdasht-e_shomali_rural_district@-location	-location=67
@goblin@-person	-person=71
@battle_of_bazentin_ridge@-event	-event=21
@steele_hall@-person	-person=60
@sheriff_of_wiltshire@-title	-title=22
@act@-organization	-organization=106
@the_alamo@-event	-event=9
@gordon_wood@-person	-person=30
@water@-art	-art=86
@dornach@-event	-event=2
@vanuatu@-location	-location=1671
@post_office@-organization	-organization=409
@reset@-person	-person=19
@gec@-organization	-organization=135
@nardwuar_the_human_serviette@-person	-person=30
@being_eve@-broadcast_program	-broadcast_program=27
@endless_summer@-person	-person=1
@lübeck@-event	-event=10
@emerson_drive@-art	-art=5
@nantwich@-organization	-organization=15
@superman_returns@-art	-art=291
@line_2@-transit	-transit=3
@heathen@-person	-person=44
@cash@-art	-art=8
@lithophane_socia@-living_thing	-living_thing=37
@col.@-art	-art=2
@gasolin'@-person	-person=47
@emmy_award@-event	-event=5
@ebenezer@-person	-person=8
@jesus@-location	-location=2
@strafford@-location	-location=75
@moth@-living_thing	-living_thing=254
@between_the_devil_and_the_deep_blue_sea@-art	-art=49
@d._boon@-person	-person=68
@mfs@-organization	-organization=17
@rama@-product	-product=5
@patriarch@-organization	-organization=1
@bau@-language	-language=1
@kennebec@-product	-product=4
@archive@-location	-location=1
@minang@-people-ethnicity	-people-ethnicity=35
@ambon@-location	-location=295
@politician@-title	-title=129
@cabo_delgado_province@-location	-location=134
@crust@-art	-art=5
@dub@-art	-art=2
@irish@-location	-location=6358
@abbott_and_costello_go_to_mars@-person	-person=1
@winners@-event	-event=4
@norse@-location	-location=13
@mango@-food	-food=159
@nashville@-living_thing	-living_thing=1
@heroes_and_villains@-art	-art=49
@talbot@-organization	-organization=144
@denver_spurs@-organization	-organization=50
@advance@-location	-location=8
@martin_carthy@-person	-person=174
@the_cotton_club@-art	-art=85
@koper@-organization	-organization=84
@brief_encounter@-art	-art=138
@fourth_of_july@-person	-person=4
@robson@-location	-location=16
@canarie@-living_thing	-living_thing=1
@diplo@-person	-person=126
@shahada@-location	-location=23
@ing@-person	-person=2
@city_of_greater_geelong@-location	-location=55
@recovery@-event	-event=1
@chagall@-art	-art=1
@finders_keepers@-art	-art=14
@claremont_high_school@-organization	-organization=23
@carl_malamud@-person	-person=20
@creole@-language	-language=17
@international_commission_for_the_protection_of_the_danube_river@-organization	-organization=21
@missouri@-art	-art=2
@brute_force@-person	-person=4
@september_19@-event	-event=1
@luciobarbus@-living_thing	-living_thing=21
@robert_bacher@-person	-person=25
@nes@-organization	-organization=2
@british_olympic_association@-organization	-organization=161
@bistricioara_river@-location	-location=30
@sprung_monkey@-organization	-organization=1
@rob_ford@-person	-person=161
@hooligan@-person	-person=24
@against_the_wall@-art	-art=1
@happy_valley@-broadcast_program	-broadcast_program=1
@johnny_hart@-person	-person=45
@robert_quarry@-person	-person=23
@u.s._representative@-organization	-organization=4922
@pope@-person	-person=171
@hangzhou@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@planet_simpson@-art	-art=30
@27@-person	-person=19
@baboon@-person	-person=12
@miskito@-location	-location=1
@athenæum@-location	-location=9
@dr._jekyll_and_sister_hyde@-art	-art=29
@eupoecilia_angustana@-living_thing	-living_thing=33
@joseph_bernardin@-person	-person=55
@palais_schaumburg@-location	-location=9
@tewksbury@-organization	-organization=1
@finger_eleven@-art	-art=1
@kit_bond@-person	-person=103
@mother@-title	-title=7
@mascouche@-location	-location=30
@partick@-location	-location=151
@mandarin@-title	-title=2
@breast_cancer@-organization	-organization=1
@alna@-location	-location=33
@chaka_demus@-person	-person=21
@the_white_shadow@-art	-art=5
@methane@-chemistry	-chemistry=68
@1978@-art	-art=3
@nepean@-product	-product=2
@mansi@-person	-person=12
@wild_horse@-location	-location=8
@stettin@-product	-product=2
@carlos_pacheco@-person	-person=57
@fourth_crusade@-event	-event=601
@marisa_merlini@-person	-person=48
@chandrakanta@-person	-person=3
@domino_recording_company@-organization	-organization=23
@faster_pussycat@-person	-person=100
@europe@-event	-event=35
@lefroy@-location	-location=1
@1995@-product	-product=1
@sanremo@-event	-event=6
@king's_inns@-organization	-organization=192
@haloze@-location	-location=77
@borthwick_institute_for_archives@-organization	-organization=21
@royal_berkshire_hospital@-location	-location=25
@vice@-organization	-organization=1
@frederick_winslow_taylor@-person	-person=103
@mountain_jam@-event	-event=17
@nizam's_guaranteed_state_railway@-location	-location=28
@marcus_aurelius@-art	-art=2
@mabel@-person	-person=42
@kaliakra@-product	-product=3
@bonnie_koloc@-person	-person=20
@dhaka_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=24
@abbey_road@-art	-art=265
@ban@-organization	-organization=5
@slovakia@-location	-location=10263
@satyricon@-person	-person=176
@don_kirshner's_rock_concert@-broadcast_program	-broadcast_program=32
@a_christmas_carol@-broadcast_program	-broadcast_program=21
@jagatsinghpur@-location	-location=36
@jammu_and_kashmir@-organization	-organization=26
@novosibirsk@-organization	-organization=1
@john_w._weeks@-person	-person=38
@vixen@-person	-person=59
@normal_school@-person	-person=1
@tal@-organization	-organization=1
@maremma@-living_thing	-living_thing=1
@lansdale@-location	-location=98
@gold_coast@-organization	-organization=88
@charlie_carver@-person	-person=33
@i_love_you_always_forever@-art	-art=23
@wild_orchid@-person	-person=42
@royal@-title	-title=44
@vagrant@-product	-product=28
@david_frost@-person	-person=335
@parker@-product	-product=6
@ministry_of_national_education@-title	-title=21
@kimble_county@-location	-location=21
@san_roque@-person	-person=8
@dyson@-product	-product=2
@chadstone_shopping_centre@-location	-location=69
@hi_records@-organization	-organization=78
@charlie_palmieri@-person	-person=26
@marquess_of_winchester@-title	-title=28
@richard_pryor@-art	-art=4
@rosanna@-person	-person=4
@isaiah_berlin@-person	-person=240
@clarkston@-location	-location=113
@divergent@-art	-art=79
@william_allen@-organization	-organization=2
@daylight@-organization	-organization=4
@third_rock_from_the_sun@-art	-art=21
@werribee@-location	-location=95
@laguardia@-location	-location=28
@2011–12_ncaa_division_i_men's_basketball_season@-event	-event=165
@rita_hayworth_and_shawshank_redemption@-art	-art=20
@bordeaux@-location	-location=3057
@ghost@-broadcast_program	-broadcast_program=6
@josepha_sherman@-person	-person=39
@aarau@-location	-location=177
@soft_machine@-art	-art=4
@early@-location	-location=19
@oleander@-person	-person=28
@clifford_carter@-person	-person=21
@antietam_national_battlefield@-event	-event=1
@rapture_of_the_deep@-art	-art=24
@london_zoo@-organization	-organization=1
@innsbruck@-art	-art=1
@rez@-person	-person=7
@trespass@-art	-art=61
@rabaul@-location	-location=716
@stephenson@-organization	-organization=7
@rubin_carter@-person	-person=42
@tuskegee,_alabama@-location	-location=126
@fon@-language	-language=28
@karl_johans_gate@-location	-location=33
@cyber_kong@-person	-person=28
@zen@-location	-location=4
@svante_nilsson@-person	-person=25
@nixon@-person	-person=314
@glyn_jones@-person	-person=26
@unicorn@-location	-location=1
@roma@-organization	-organization=2
@hao@-organization	-organization=2
@seventh@-event	-event=16
@green_monster@-art	-art=2
@shawn_daivari@-person	-person=25
@37@-art	-art=10
@chelsea_football_club@-organization	-organization=63
@washington_high_school@-organization	-organization=82
@anthony@-product	-product=3
@merge@-organization	-organization=38
@haunted@-broadcast_program	-broadcast_program=22
@kipling@-person	-person=65
@matsu@-location	-location=84
@sherborne@-organization	-organization=21
@norman_invasion_of_ireland@-event	-event=200
@koper@-location	-location=487
@norfolk_island@-location	-location=822
@max_dupain@-person	-person=40
@carolinian_forest@-location	-location=21
@lurs@-location	-location=4
@sejanus@-art	-art=3
@chimor@-location	-location=22
@bodin@-person	-person=4
@dem_franchize_boyz@-person	-person=63
@great@-body_part	-body_part=1
@thracians@-location	-location=1
@watt,_d.e.r.@-person	-person=79
@stellar@-art	-art=9
@leo@-organization	-organization=24
@rita_coolidge@-art	-art=5
@gladstone@-person	-person=248
@rock_island_arsenal@-location	-location=92
@fighter@-person	-person=1
@b._attenuata@-living_thing	-living_thing=26
@hudson_bay@-location	-location=932
@wet@-location	-location=1
@tamil@-title	-title=592
@london_museum@-location	-location=32
@bishop_of_st_albans@-person	-person=1
@anders_fridén@-person	-person=64
@pound@-person	-person=31
@glass_house@-person	-person=1
@dandy@-product	-product=5
@scala@-person	-person=1
@korean_american@-people-ethnicity	-people-ethnicity=276
@detroit@-broadcast_network	-broadcast_network=2
@saint_edmund@-person	-person=31
@behaviour@-computer-programming_language	-computer-programming_language=1
@peru@-broadcast_program	-broadcast_program=2
@witchery@-art	-art=1
@stewart's_melville_college@-organization	-organization=37
@équateur@-art	-art=7
@lea@-location	-location=48
@billboard@-art	-art=15171
@black_kettle@-person	-person=38
@kansas_city_film_critics_circle@-event	-event=3
@taylor@-person	-person=123
@swifts@-person	-person=1
@the_mob@-art	-art=4
@dr._vegas@-broadcast_program	-broadcast_program=24
@coromandel@-location	-location=112
@newtownshandrum@-location	-location=7
@natrona_county@-organization	-organization=1
@south-east@-location	-location=29
@nippur@-location	-location=226
@magallanes@-location	-location=52
@free_state@-location	-location=118
@ypres_salient@-location	-location=109
@little_men@-art	-art=32
@maharaja_ranjit_singh@-person	-person=118
@cellular@-organization	-organization=1
@falcon_crest@-broadcast_program	-broadcast_program=318
@le_matin@-art	-art=77
@café_tacuba@-art	-art=3
@red_desert@-location	-location=11
@manitowoc@-product	-product=1
@victor_hugo@-person	-person=1244
@dune@-product	-product=11
@sanilac@-location	-location=20
@n._t._rama_rao_jr.@-person	-person=25
@gregorij_rožman@-person	-person=22
@ludwig_ii@-art	-art=4
@irt_flushing_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=130
@gelsenkirchen@-location	-location=391
@mildred@-location	-location=7
@journey_to_the_west@-art	-art=285
@mind_games@-broadcast_program	-broadcast_program=10
@razorback@-living_thing	-living_thing=19
@vespers@-art	-art=323
@wales@-location	-location=15290
@broughton-in-furness@-location	-location=30
@levant@-person	-person=1
@zero@-art	-art=37
@mariah_carey@-art	-art=15
@french_revolutionary_wars@-event	-event=1434
@psychotherapy@-title	-title=54
@trebbia@-location	-location=25
@crown@-living_thing	-living_thing=1
@tarvin@-location	-location=26
@bohemians@-location	-location=3
@special_delivery@-broadcast_program	-broadcast_program=3
@portuguese_inquisition@-organization	-organization=91
@zamindar@-title	-title=196
@grimsby@-organization	-organization=38
@jockey@-title	-title=37
@chemistry@-person	-person=48
@negative@-product	-product=2
@adrian@-person	-person=48
@terri@-art	-art=10
@paul_humphrey@-person	-person=39
@bluestar@-living_thing	-living_thing=1
@cochrane@-person	-person=13
@athens@-location	-location=895
@dollar@-location	-location=32
@midas@-person	-person=2
@charles_darwin_research_station@-location	-location=20
@steve_rude@-person	-person=41
@immortals@-art	-art=44
@ohio_valley@-location	-location=22
@2006@-product	-product=2
@northern_mariana_islands@-organization	-organization=9
@university_medical_center_hamburg-eppendorf@-location	-location=25
@schubert@-location	-location=6
@antenna@-art	-art=16
@nanny@-broadcast_program	-broadcast_program=12
@coronado,_california@-location	-location=165
@wallangarra@-location	-location=29
@citizen_cope@-person	-person=56
@yugoslavia_national_football_team@-organization	-organization=127
@kelmscott@-location	-location=58
@kristian_poulsen@-person	-person=36
@pop_life@-art	-art=20
@als@-organization	-organization=2
@m-94@-location	-location=23
@goblini@-art	-art=3
@kumarakom@-location	-location=46
@triton@-chemistry	-chemistry=2
@latin_grammy@-award	-award=19
@39th@-location	-location=8
@bangkok_university@-organization	-organization=33
@archbishop_of_riga@-religion-religion	-religion-religion=2
@the_young_ones@-art	-art=35
@khosa@-people-ethnicity	-people-ethnicity=21
@fawley@-location	-location=64
@jimmy_eat_world@-art	-art=4
@merry_hill_shopping_centre@-location	-location=73
@abernethy@-person	-person=3
@rocklin@-organization	-organization=1
@industrialist@-location	-location=1
@thunderdome@-location	-location=8
@ramakrishna@-person	-person=203
@michael_johnson@-organization	-organization=1
@girl_gone_wild@-organization	-organization=1
@graceland@-broadcast_program	-broadcast_program=25
@p@-biology	-biology=2
@our_lady_of_perpetual_help@-art	-art=50
@operation_telic@-location	-location=1
@renée_soutendijk@-person	-person=29
@kapfenberg@-organization	-organization=3
@captain_jack@-person	-person=64
@geordie@-person	-person=30
@ibc@-broadcast_network	-broadcast_network=2
@punjab_agricultural_university@-organization	-organization=48
@massimiliano_allegri@-person	-person=32
@bored_of_the_rings@-product	-product=2
@spyder@-organization	-organization=1
@welsh_literature@-art	-art=24
@serbia_&_montenegro@-location	-location=12
@kappa_alpha_society@-organization	-organization=57
@hohenlinden@-event	-event=15
@baganda@-location	-location=2
@villefranche@-organization	-organization=1
@trapped@-art	-art=23
@river_valley@-organization	-organization=19
@equestrian@-event	-event=97
@more@-product	-product=3
@genzyme@-organization	-organization=70
@hedgehog@-living_thing	-living_thing=60
@popular@-art	-art=29
@henri_lefebvre@-person	-person=77
@kozara@-art	-art=5
@milky_way@-person	-person=1
@heat@-medicine-symptom	-medicine-symptom=2
@kingsville,_ontario@-location	-location=30
@cheyenne@-person	-person=3
@jamie_lee_curtis@-person	-person=322
@great_plains@-event	-event=3
@ellesmere@-location	-location=80
@tsuga_heterophylla@-living_thing	-living_thing=61
@albanians@-location	-location=4
@kij_johnson@-person	-person=23
@crux@-art	-art=16
@lever_brothers@-organization	-organization=156
@john_mellencamp@-person	-person=411
@province_of_trieste@-location	-location=47
@southern_suburbs@-location	-location=25
@backyard_blitz@-broadcast_program	-broadcast_program=30
@pevsner_architectural_guides@-art	-art=21
@palencia@-location	-location=227
@étampes@-title	-title=1
@arm@-organization	-organization=61
@star_island@-art	-art=5
@denise_ho@-person	-person=48
@toronto@-finance-stock_exchange	-finance-stock_exchange=4
@battery@-organization	-organization=1
@texarkana@-location	-location=232
@shorncliffe@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=13
@disney@-organization	-organization=1578
@syriac@-organization	-organization=9
@aero@-product	-product=1
@brad@-person	-person=54
@mary-kate_olsen@-person	-person=88
@you're_beautiful@-broadcast_program	-broadcast_program=32
@harrisburg,_pennsylvania@-organization	-organization=1
@desert_wind@-art	-art=5
@emily@-person	-person=61
@ali_velshi@-person	-person=25
@hindenburg@-location	-location=8
@portland@-organization	-organization=111
@kmd@-person	-person=37
@gmina_narol@-location	-location=21
@kama@-event	-event=4
@yamagata_district@-location	-location=36
@missouri_valley@-organization	-organization=17
@loughgall@-location	-location=53
@resistencia@-location	-location=87
@betis@-location	-location=1
@elder@-person	-person=11
@heinkel_hes_011@-product	-product=31
@richmond_hill@-location	-location=287
@dirty@-art	-art=17
@battle_of_gettysburg@-location	-location=2
@john_layman@-person	-person=31
@revolutionary_left_movement@-organization	-organization=54
@galveston@-location	-location=461
@bradwell@-product	-product=1
@vicky_mcgehee@-person	-person=57
@nile@-location	-location=1437
@hot_boyz@-art	-art=25
@richard_p._gabriel@-person	-person=23
@40@-person	-person=1
@fender@-person	-person=1
@hanoverian@-living_thing	-living_thing=15
@vélez_sarsfield@-organization	-organization=51
@nez_perce_national_forest@-location	-location=22
@karmichael_hunt@-person	-person=50
@tower_hamlets@-event	-event=1
@samhain@-person	-person=74
@guapo@-person	-person=30
@australian_prudential_regulation_authority@-organization	-organization=28
@sag_harbor@-art	-art=3
@ankhesenamun@-person	-person=22
@lake_chelan_national_recreation_area@-location	-location=26
@utah@-organization	-organization=278
@eland@-product	-product=2
@gary_johnson@-event	-event=1
@nh@-location	-location=38
@russell_sage@-person	-person=25
@canongate@-organization	-organization=23
@whitworth@-organization	-organization=14
@wide_angle@-art	-art=11
@jacobean@-person	-person=1
@jacana@-location	-location=8
@doomwatch@-broadcast_program	-broadcast_program=94
@navy@-location	-location=5
@big_brother_and_the_holding_company@-person	-person=196
@wink@-organization	-organization=1
@died@-event	-event=26
@zweibrücken@-location	-location=366
@rodney@-location	-location=51
@juncus@-living_thing	-living_thing=66
@above@-location	-location=4
@pat@-person	-person=48
@nassau@-event	-event=1
@ether@-person	-person=6
@moraga@-location	-location=30
@u.s._open@-organization	-organization=13
@gabrielle@-person	-person=146
@sharks@-living_thing	-living_thing=2
@thyris_fenestrella@-living_thing	-living_thing=26
@crown_point@-location	-location=112
@alexander_meiklejohn@-person	-person=26
@bora@-location	-location=29
@perch@-product	-product=1
@sempringham@-person	-person=1
@oglethorpe@-location	-location=25
@preševo@-location	-location=92
@eastern_visayas@-location	-location=79
@farington@-location	-location=24
@the_twilight_zone@-art	-art=7
@roland_pertwee@-person	-person=33
@prince_charles@-organization	-organization=1
@melgaço@-location	-location=33
@ficus_macrophylla@-living_thing	-living_thing=20
@felix@-product	-product=1
@federal_railway_authority@-organization	-organization=24
@picnic@-art	-art=109
@guadeloupe@-location	-location=1697
@michala_petri@-person	-person=23
@sprague@-location	-location=23
@send_me_no_flowers@-art	-art=21
@ebro@-event	-event=2
@i've_been_everywhere@-art	-art=34
@vigo@-person	-person=2
@george_swindin@-person	-person=24
@microsoft_frontpage@-product	-product=20
@1_time@-broadcast_program	-broadcast_program=1
@charles_stark_draper_prize@-award	-award=30
@director_of_public_prosecutions@-organization	-organization=3
@taz-mania@-broadcast_program	-broadcast_program=45
@gympie@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@vigilante@-product	-product=6
@gesualdo@-person	-person=23
@waltham_abbey@-organization	-organization=9
@deputy_prime_minister_of_india@-title	-title=42
@emarosa@-person	-person=59
@elizabeth_choy@-person	-person=21
@naeto_c@-person	-person=37
@dream_warriors@-art	-art=7
@operation_enduring_freedom@-event	-event=1162
@follies@-art	-art=285
@kalbarri_national_park@-location	-location=20
@bagrationovsky_district@-location	-location=33
@dial@-art	-art=7
@nepali@-location	-location=15
@punt_road@-location	-location=21
@shirley@-person	-person=18
@washington_state_bar_association@-organization	-organization=21
@sokal@-person	-person=3
@death_penalty@-art	-art=4
@new_ross@-event	-event=6
@economy@-location	-location=28
@alden@-person	-person=1
@josé_ingenieros@-location	-location=2
@white_haven@-location	-location=24
@ballygawley@-location	-location=31
@e70@-location	-location=21
@cardigan@-organization	-organization=1
@kotoka_international_airport@-location	-location=65
@neighbours@-art	-art=20
@ancient@-language	-language=15
@assassins@-art	-art=136
@weiser@-organization	-organization=1
@ulster@-language	-language=5
@order_of_the_garter@-title	-title=527
@garbage@-person	-person=449
@birmingham@-title	-title=2
@sio@-location	-location=9
@cascades@-location	-location=14
@sandy_springs@-location	-location=129
@jeffersonian@-organization	-organization=6
@nightfall@-organization	-organization=2
@marco_borsato@-person	-person=87
@bcs@-location	-location=2
@lifeline@-broadcast_program	-broadcast_program=4
@rcd_mallorca_b@-organization	-organization=33
@gilmore@-location	-location=17
@new_zealand@-person	-person=2
@taylor_woodrow@-organization	-organization=66
@northern_africa@-organization	-organization=1
@sulfur@-chemistry	-chemistry=79
@bainton@-person	-person=1
@shishak@-person	-person=21
@lanna@-person	-person=2
@presidency_of_the_united_states@-event	-event=1
@recovery@-art	-art=106
@lismore@-person	-person=1
@201@-art	-art=6
@sylvia_mcnair@-person	-person=52
@hobart_international_tennis_centre@-location	-location=20
@maruti@-god	-god=8
@reus@-organization	-organization=3
@chieftains@-title	-title=15
@maddox_brothers_and_rose@-person	-person=23
@loie_fuller@-person	-person=43
@john_w._galbreath@-person	-person=36
@wampanoag@-product	-product=2
@olbia@-location	-location=170
@june_17@-event	-event=3
@mail@-organization	-organization=10
@the_disasters_of_war@-art	-art=25
@leather@-location	-location=46
@dresden_elbe_valley@-location	-location=20
@ejner_federspiel@-person	-person=21
@1961@-event	-event=627
@graduate@-education-educational_degree	-education-educational_degree=295
@sinclair@-organization	-organization=44
@marah@-living_thing	-living_thing=9
@charles_k._feldman@-person	-person=21
@badfinger@-person	-person=267
@alix@-person	-person=13
@alexei_mishin@-person	-person=35
@speed@-art	-art=17
@holder@-location	-location=18
@darryl_jones@-person	-person=69
@brave_new_world@-broadcast_program	-broadcast_program=1
@robbins@-organization	-organization=1
@cora@-organization	-organization=12
@kalavryta@-location	-location=106
@track@-location	-location=14
@feronia@-location	-location=4
@tarnobrzeg_county@-location	-location=60
@sei_whale@-living_thing	-living_thing=38
@orbital@-organization	-organization=1
@snowbird@-person	-person=6
@moroccan@-event	-event=1
@scooter@-product	-product=135
@gregorio_del_pilar@-product	-product=1
@colosseum@-location	-location=5
@cole@-organization	-organization=6
@beijing_schmidt_ccd_asteroid_program@-organization	-organization=1627
@reap_the_wild_wind@-art	-art=23
@henry@-person	-person=874
@love_songs@-art	-art=40
@americus@-organization	-organization=1
@abbey_national@-organization	-organization=54
@external_links@-person	-person=7
@david_ruffin@-art	-art=2
@2005_australian_open@-event	-event=41
@simeon@-time	-time=32
@bus@-organization	-organization=15
@pg@-language	-language=1
@the_king's_speech@-event	-event=1
@darius_vassell@-person	-person=32
@lào_cai@-location	-location=52
@burt_ward@-person	-person=73
@swindon@-organization	-organization=57
@pichincha@-event	-event=2
@pontus@-location	-location=514
@lawrence_eagleburger@-person	-person=45
@citgo@-organization	-organization=76
@being_human@-broadcast_program	-broadcast_program=263
@south_slavic@-people-ethnicity	-people-ethnicity=130
@marley@-art	-art=5
@grand_circus_park@-location	-location=20
@embu@-language	-language=5
@mario_rossi@-person	-person=20
@meade_county@-location	-location=59
@san_mateo@-location	-location=278
@20@-art	-art=48
@tiv@-people-ethnicity	-people-ethnicity=33
@samson_and_delilah@-art	-art=172
@mtb@-product	-product=23
@parental_guidance@-broadcast_program	-broadcast_program=1
@river_edge@-location	-location=43
@wallaby@-location	-location=1
@karoo@-location	-location=244
@deadwood@-location	-location=98
@spore@-location	-location=1
@nursing@-medicine-medical_treatment	-medicine-medical_treatment=11
@west_florida@-location	-location=234
@nigerian_american@-people-ethnicity	-people-ethnicity=28
@juvisy@-location	-location=4
@because@-art	-art=29
@polish_radio@-location	-location=1
@knaphill@-organization	-organization=2
@no_mercy@-product	-product=2
@takanohana@-organization	-organization=3
@confederate@-organization	-organization=1272
@great_central_railway@-product	-product=8
@aden@-location	-location=1153
@headline_news@-broadcast_network	-broadcast_network=11
@so_good@-art	-art=20
@rügen@-event	-event=1
@tony_kemp@-person	-person=44
@united_states_congressman@-organization	-organization=55
@cheap_seats@-art	-art=5
@university_of_jaffna@-organization	-organization=95
@al_neuharth@-person	-person=23
@fei@-person	-person=9
@marine_corps_air_station_tustin@-location	-location=23
@maywood@-person	-person=9
@northants@-location	-location=7
@georgia@-finance-currency	-finance-currency=1
@here_it_goes_again@-art	-art=30
@maitland@-person	-person=21
@harding@-person	-person=47
@shusha@-location	-location=248
@57@-event	-event=3
@dallas@-location	-location=419
@kenny_lattimore@-art	-art=3
@tansila_department@-location	-location=26
@rites_of_spring@-art	-art=4
@it's_all_about_the_benjamins@-art	-art=25
@living_in_the_material_world@-art	-art=57
@gretna@-organization	-organization=257
@asia_league@-organization	-organization=39
@quaboag_river@-location	-location=20
@twin@-product	-product=3
@andrija_hebrang@-person	-person=25
@rebel@-person	-person=6
@lowlife@-art	-art=5
@maurice_clarett@-person	-person=24
@muzaffargarh_district@-location	-location=33
@acl@-broadcast_program	-broadcast_program=1
@nemophora_cupriacella@-living_thing	-living_thing=28
@anthony_kiedis@-person	-person=194
@dill_mill_gayye@-broadcast_program	-broadcast_program=50
@tailor@-title	-title=19
@ken_o'brien@-person	-person=46
@north_point@-location	-location=128
@chaplains@-organization	-organization=6
@nativity@-art	-art=1
@monza@-person	-person=6
@st_peter's_college@-organization	-organization=143
@hutchinson@-location	-location=159
@hesar-e_valiyeasr_rural_district@-location	-location=28
@manfred_krug@-person	-person=37
@bitch@-art	-art=58
@prater@-person	-person=1
@middle_of_the_road@-art	-art=7
@u.s._supreme_court@-location	-location=1
@nichiren_shōshū@-religion-religion	-religion-religion=27
@franconian_jura@-location	-location=47
@news@-broadcast_program	-broadcast_program=6
@robin_shou@-person	-person=40
@thomas_bent@-person	-person=38
@mohale's_hoek_district@-location	-location=22
@pole_position@-product	-product=28
@duisburg@-location	-location=812
@bettina_bunge@-person	-person=25
@french_somaliland@-location	-location=176
@motion_picture@-organization	-organization=1
@a@-art	-art=119
@marnie_stern@-art	-art=2
@naughty_by_nature@-art	-art=5
@busting_loose@-broadcast_program	-broadcast_program=29
@gunsmoke@-broadcast_program	-broadcast_program=987
@ben_johnston@-person	-person=64
@nova_scotia@-organization	-organization=4
@motor@-organization	-organization=2
@clutch@-person	-person=168
@la_libertad@-location	-location=144
@thecla@-living_thing	-living_thing=3
@smart_communications@-organization	-organization=127
@l@-art	-art=81
@rush_of_fools@-person	-person=19
@hi_corbett_field@-location	-location=25
@herefordshire@-organization	-organization=205
@longarone@-location	-location=24
@kingsley@-location	-location=58
@ukrainians@-event	-event=1
@joseph_hewes@-product	-product=1
@arroyo@-location	-location=32
@kaiser_wilhelm_institute_of_anthropology,_human_heredity,_and_eugenics@-organization	-organization=26
@tornado@-organization	-organization=1
@world's_wildest_police_videos@-person	-person=1
@princeton@-organization	-organization=1211
@llm@-organization	-organization=3
@cain@-internet-website	-internet-website=8
@h-town@-person	-person=27
@joss@-computer-programming_language	-computer-programming_language=19
@bear_paw_mountains@-location	-location=20
@fourteenth@-event	-event=4
@mals@-location	-location=38
@uk_film_council@-organization	-organization=145
@betul@-location	-location=35
@cudahy@-organization	-organization=1
@atlantic_ocean@-person	-person=3
@gloucester_city@-location	-location=47
@xi_corps@-organization	-organization=122
@watt@-person	-person=17
@alberto_randegger@-person	-person=30
@synthesized@-chemistry	-chemistry=10
@dysentery@-disease	-disease=21
@palaeomerycidae@-living_thing	-living_thing=20
@apostles'_fast@-time	-time=31
@pella@-living_thing	-living_thing=1
@k._korlević@-person	-person=919
@zander@-location	-location=1
@deepak_dev@-person	-person=42
@wool@-person	-person=18
@cuyahoga_valley_national_park@-location	-location=69
@mozambique@-title	-title=2
@vincent_rose@-person	-person=53
@holinshed's_chronicles@-art	-art=36
@colfax@-person	-person=6
@cebuano@-language	-language=322
@carolyn_peck@-person	-person=20
@dracula@-living_thing	-living_thing=5
@west_bridgford@-location	-location=114
@tomorrowland@-event	-event=33
@joe_pantoliano@-person	-person=178
@waukesha@-organization	-organization=5
@garnett@-location	-location=1
@frederick_william_faber@-person	-person=28
@allan@-art	-art=9
@pawiak@-location	-location=76
@loulé@-title	-title=1
@cliff_bennett_and_the_rebel_rousers@-person	-person=23
@acrobasis_advenella@-living_thing	-living_thing=28
@the_librarians@-art	-art=1
@petroleum@-location	-location=5
@michael_joseph_savage@-person	-person=105
@kentucky_state_capitol@-location	-location=21
@slovak@-people-ethnicity	-people-ethnicity=15
@yoko_ono@-art	-art=17
@the_amboy_dukes@-art	-art=4
@queen@-product	-product=14
@ringo@-person	-person=39
@sicilian_vespers@-event	-event=123
@gali@-location	-location=31
@malia@-living_thing	-living_thing=1
@zuma@-organization	-organization=2
@country_origin@-organization	-organization=11
@william_smith@-organization	-organization=5
@australasia@-location	-location=1313
@bobal@-person	-person=1
@douglas_hyde@-person	-person=187
@rumtek_monastery@-location	-location=26
@andean@-location	-location=294
@east_coast_of_the_united_states@-location	-location=406
@nk_domžale@-organization	-organization=51
@guin@-location	-location=25
@galaxy@-broadcast_network	-broadcast_network=3
@order_of_the_dragon@-title	-title=39
@wild_hogs@-living_thing	-living_thing=2
@charles_kean@-person	-person=53
@chaenopsid_blenny@-living_thing	-living_thing=84
@tiny_vipers@-art	-art=1
@saint_margaret@-art	-art=1
@the_awakening@-broadcast_program	-broadcast_program=11
@randburg@-location	-location=52
@kelowna@-location	-location=421
@john_hawkwood@-person	-person=73
@a_child's_garden_of_verses@-art	-art=28
@alençon@-person	-person=1
@dolores_river@-location	-location=35
@central_division@-location	-location=15
@saint_francis@-location	-location=3
@mossley@-location	-location=66
@nick_glennie-smith@-person	-person=40
@paul_reinhart@-person	-person=27
@mizo_people@-people-ethnicity	-people-ethnicity=24
@john_inverdale@-person	-person=29
@union_troops@-organization	-organization=18
@camera_obscura@-broadcast_program	-broadcast_program=1
@sano_di_pietro@-person	-person=31
@jonathon_dutton@-person	-person=21
@villeray–saint-michel–parc-extension@-location	-location=53
@edo@-language	-language=18
@40th_infantry_division@-organization	-organization=66
@giri_babu@-person	-person=25
@college@-location	-location=45
@persian@-language	-language=4668
@sergei_solovyov@-person	-person=33
@the_dillinger_escape_plan@-person	-person=250
@arbois@-food	-food=4
@let's_dance@-art	-art=135
@pavo@-living_thing	-living_thing=2
@tyngsborough@-organization	-organization=1
@belgium@-art	-art=1
@stubhub_center@-location	-location=38
@david@-event	-event=4
@balaklava@-location	-location=120
@the_three_musketeers@-person	-person=4
@eric_broadley@-person	-person=25
@imola@-location	-location=385
@ulster@-title	-title=1
@sarajevo_canton@-location	-location=53
@kara@-person	-person=200
@pylos@-location	-location=219
@abuse@-product	-product=9
@brahmaputra@-location	-location=58
@sultan@-location	-location=27
@d'iberville@-broadcast_program	-broadcast_program=1
@lebedev_physical_institute@-organization	-organization=49
@hot_shot@-broadcast_program	-broadcast_program=8
@malpighiales@-living_thing	-living_thing=96
@brooklyn_tip-tops@-organization	-organization=52
@ethan_allen_express@-location	-location=25
@buccaneer@-title	-title=27
@ludhiana_district@-location	-location=68
@cayey,_puerto_rico@-location	-location=33
@russia@-title	-title=5
@united_states_deputy_attorney_general@-title	-title=47
@rehab@-medicine-medical_treatment	-medicine-medical_treatment=7
@andy_pratt@-person	-person=23
@greenleaf@-living_thing	-living_thing=1
@tracy_hines@-person	-person=20
@surat_thani@-organization	-organization=1
@kansas_city_film_critics_circle@-organization	-organization=35
@chester_city@-organization	-organization=1015
@southern_methodist@-organization	-organization=39
@here@-product	-product=9
@mtv_networks@-person	-person=22
@maxine_sullivan@-person	-person=63
@popular_photography@-art	-art=30
@line_8@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=61
@terrance_hayes@-person	-person=22
@170@-art	-art=6
@alhambra@-product	-product=10
@paul_provenza@-person	-person=44
@maple@-product	-product=47
@gordon_and_betty_moore_foundation@-organization	-organization=26
@sultan_abdul_samad_building@-location	-location=27
@sydney_olympics@-event	-event=64
@baltimore_terrapins@-organization	-organization=60
@foot_of_the_mountain@-art	-art=22
@hansa@-god	-god=1
@bridgend@-organization	-organization=39
@umeå@-location	-location=444
@gc@-award	-award=178
@maureen_dowd@-person	-person=68
@golden_fleece@-art	-art=143
@sack@-food	-food=8
@braj@-language	-language=2
@cargonet@-organization	-organization=45
@bure@-person	-person=2
@dana@-person	-person=105
@12th@-location	-location=11
@risk@-person	-person=3
@courthouse@-broadcast_program	-broadcast_program=4
@valley@-organization	-organization=5
@aylesbury@-event	-event=1
@st._mark's_church@-location	-location=28
@brunswick-wolfenbüttel@-location	-location=19
@afghani@-language	-language=2
@the_princeton_review@-organization	-organization=222
@crompton@-location	-location=18
@heneage_finch,_1st_earl_of_nottingham@-person	-person=20
@far_eastern_air_transport@-organization	-organization=31
@unitarian_church@-location	-location=11
@troll@-location	-location=12
@gubbio@-location	-location=160
@menahem_golan@-person	-person=77
@tony_hancock@-person	-person=181
@hinton@-person	-person=8
@trajan's_forum@-location	-location=26
@goole@-location	-location=266
@final_fantasy_v@-art	-art=1
@douglass@-location	-location=22
@brandywine@-location	-location=27
@rachel@-event	-event=1
@wang_yang@-location	-location=1
@the_onyx_hotel_tour@-event	-event=30
@orkanger@-location	-location=49
@hoffman@-art	-art=5
@junkie_xl@-person	-person=118
@red_nichols@-person	-person=123
@turtle_mountain@-organization	-organization=1
@clash@-event	-event=2
@fort_worth,_texas@-location	-location=28
@saiha@-organization	-organization=5
@moore_theological_college@-organization	-organization=64
@saint-blaise@-location	-location=18
@brymbo@-organization	-organization=5
@neuhaus@-organization	-organization=8
@appomattox@-event	-event=47
@algarve@-organization	-organization=3
@odda@-location	-location=123
@fr@-language	-language=1
@fun_factory@-art	-art=1
@luxembourg@-title	-title=3
@newport,_abergavenny_and_hereford_railway@-organization	-organization=34
@strawberries@-living_thing	-living_thing=7
@doyle_bramhall@-person	-person=43
@all_hope_is_gone@-art	-art=28
@mattel@-person	-person=881
@german@-art	-art=23
@hiwassee_river@-location	-location=80
@saw@-location	-location=3
@dunstan@-location	-location=1
@drake@-product	-product=15
@phantom@-broadcast_program	-broadcast_program=18
@coptic@-organization	-organization=51
@release_therapy@-art	-art=24
@morena@-art	-art=2
@saaremaa@-living_thing	-living_thing=1
@sturgeon@-person	-person=3
@ernst_toller@-person	-person=69
@chumash@-people-ethnicity	-people-ethnicity=144
@vocals@-title	-title=1
@dardanelles@-event	-event=25
@skjåk@-location	-location=48
@münsingen@-location	-location=44
@formula_one@-product	-product=9
@accrington@-organization	-organization=114
@takayama@-person	-person=1
@1995@-organization	-organization=8
@lactococcus_lactis@-living_thing	-living_thing=23
@botswana@-organization	-organization=92
@oliver_stone@-art	-art=1
@persians@-language	-language=2
@fire_brigade@-organization	-organization=6
@trl@-broadcast_program	-broadcast_program=239
@visayans@-people-ethnicity	-people-ethnicity=19
@lanchester@-organization	-organization=25
@historia_ecclesiastica@-person	-person=3
@itv@-broadcast_program	-broadcast_program=3
@ruby_bridges@-person	-person=26
@thomasville@-organization	-organization=3
@films@-person	-person=2
@saosin@-art	-art=10
@catholic@-organization	-organization=2094
@1996@-award	-award=3
@limoges@-location	-location=560
@nuremberg@-art	-art=11
@fusion@-organization	-organization=10
@queenscliff@-location	-location=76
@thanatos@-person	-person=8
@munich@-location	-location=1
@lucas_county@-location	-location=150
@council_of_vienne@-organization	-organization=52
@doomtree@-person	-person=51
@sunbeam@-product	-product=6
@henry_yule@-person	-person=39
@eugenia@-person	-person=3
@blm@-organization	-organization=47
@preliminary_46-man_kangaroos_squad@-organization	-organization=30
@john_geoghan@-person	-person=20
@fortress@-location	-location=22
@battle_of_largs@-event	-event=76
@lolita@-art	-art=359
@geastrum@-living_thing	-living_thing=30
@peirce@-person	-person=27
@punto_fijo@-location	-location=28
@u.s._census@-event	-event=32
@north_province@-location	-location=35
@whiskeytown@-location	-location=3
@columbus_county,_north_carolina@-location	-location=22
@pope_clement_v@-person	-person=207
@st_george@-title	-title=1
@survey_of_india@-organization	-organization=45
@mclaren@-award	-award=2
@nelson_riddle@-person	-person=387
@nine_afternoon_news@-broadcast_network	-broadcast_network=24
@greenbrier_river@-event	-event=8
@clergy@-organization	-organization=5
@eugene_robinson@-person	-person=51
@freiburg@-organization	-organization=121
@bertha@-broadcast_program	-broadcast_program=6
@nascar_on_tnt@-broadcast_program	-broadcast_program=20
@north_shields@-location	-location=333
@murphy's_law@-person	-person=79
@edward_i@-person	-person=790
@premier@-person	-person=4
@clare_connor@-person	-person=21
@mink@-living_thing	-living_thing=40
@yamanashi_prefecture@-location	-location=1
@abercrombie@-organization	-organization=3
@vibe@-person	-person=6
@renate@-organization	-organization=26
@alsace@-location	-location=2789
@colin_mcrae_rally@-product	-product=21
@brisbane_broncos@-organization	-organization=1097
@post_office@-title	-title=1
@clamp@-broadcast_program	-broadcast_program=1
@thieves'_world@-art	-art=23
@mutsu_bay@-location	-location=29
@breaking_away@-broadcast_program	-broadcast_program=12
@aragonese@-people-ethnicity	-people-ethnicity=21
@donald_a._glaser@-person	-person=22
@japanese_government@-event	-event=1
@believer@-art	-art=6
@munkkiniemi@-location	-location=23
@restalrig@-location	-location=59
@uefa_europa_league@-organization	-organization=1839
@lee_daniels@-person	-person=63
@sisters_of_charity_of_the_blessed_virgin_mary@-organization	-organization=43
@nauvoo_temple@-location	-location=86
@missionaries@-organization	-organization=2
@jira@-living_thing	-living_thing=1
@sec@-event	-event=7
@heywood@-organization	-organization=3
@serie_a@-event	-event=41
@joshua_jackson@-person	-person=198
@2012@-art	-art=131
@managed@-product	-product=1
@gotha@-location	-location=164
@multiracial@-people-ethnicity	-people-ethnicity=113
@caloptilia_azaleella@-living_thing	-living_thing=22
@wolfsburg@-organization	-organization=169
@the_following_season@-organization	-organization=2
@ultimatum@-art	-art=61
@black_stone@-location	-location=34
@pleiades@-product	-product=6
@nun@-title	-title=49
@beckett@-organization	-organization=4
@6th@-art	-art=7
@kabhi_haan_kabhi_naa@-broadcast_program	-broadcast_program=3
@rick_heinrichs@-person	-person=20
@kortrijk@-location	-location=371
@lansdale,_pennsylvania@-location	-location=32
@the_world_is_not_enough@-product	-product=16
@government_of_china@-organization	-organization=22
@saint-louis@-location	-location=159
@after_you've_gone@-broadcast_program	-broadcast_program=26
@n._tentaculata@-living_thing	-living_thing=49
@take_me_out@-art	-art=40
@live_in_gdańsk@-art	-art=30
@fourth_way@-religion-religion	-religion-religion=43
@harem@-location	-location=14
@leaving_here@-art	-art=24
@autolux@-person	-person=57
@im@-organization	-organization=1
@madonna@-person	-person=4075
@john_mitchel@-organization	-organization=1
@xmos@-organization	-organization=22
@christ_the_redeemer@-god	-god=6
@salyut_5@-event	-event=24
@salt_lake_city@-event	-event=20
@ramesh_aravind@-person	-person=112
@trevor_nelson@-person	-person=67
@mangifera_indica@-food	-food=1
@unpretty@-art	-art=21
@xxv@-event	-event=24
@operation_bagration@-event	-event=221
@davis_cleveland@-person	-person=34
@budweiser@-food	-food=234
@bishop_of_chester@-person	-person=3
@yucatán@-location	-location=607
@the_sun_news-pictorial@-art	-art=39
@m62@-product	-product=8
@blacksmith@-living_thing	-living_thing=3
@delta_dawn@-art	-art=34
@maynooth@-organization	-organization=23
@sing@-product	-product=12
@chord_overstreet@-person	-person=130
@palma@-location	-location=143
@kora@-product	-product=117
@the_sorcerer's_apprentice@-art	-art=136
@ocd@-disease	-disease=12
@oriental@-location	-location=81
@fat_city@-art	-art=20
@linear@-organization	-organization=15277
@co@-organization	-organization=7
@tv3_news@-broadcast_program	-broadcast_program=45
@friedrich_engels@-person	-person=594
@n._johnson@-person	-person=66
@cordon_bleu@-art	-art=4
@fi@-title	-title=1
@bold@-organization	-organization=1
@wałbrzych_county@-location	-location=71
@torrance@-location	-location=213
@west_virginia_route_9@-location	-location=38
@johnny_lytle@-person	-person=28
@david_morgan@-location	-location=5
@pie@-food	-food=10
@rod_temperton@-person	-person=80
@abu_al-qasim_al-zahrawi@-person	-person=48
@namsos@-location	-location=175
@zaraysk@-location	-location=26
@clubbing@-art	-art=1
@rena@-product	-product=1
@small_wonder@-organization	-organization=13
@wizards_of_the_coast@-person	-person=980
@happy@-art	-art=124
@under_siege@-event	-event=24
@kunda@-people-ethnicity	-people-ethnicity=3
@queen_elizabeth_grammar_school,_wakefield@-organization	-organization=29
@she's_a_woman@-art	-art=22
@breakup_of_yugoslavia@-event	-event=26
@computerworld@-art	-art=104
@pólvora@-person	-person=77
@chomsky@-person	-person=33
@spain@-event	-event=105
@uriel@-art	-art=1
@russian_government@-location	-location=9
@saraswati@-god	-god=289
@the_west@-art	-art=1
@brus@-location	-location=75
@spore@-product	-product=81
@champion@-organization	-organization=47
@st_paul@-location	-location=16
@bad_blood@-event	-event=17
@siwan@-art	-art=7
@jeremiah_johnson@-person	-person=5
@alfonso_i_of_asturias@-person	-person=30
@tiwi@-location	-location=16
@del_rey@-organization	-organization=130
@olympic_games@-event	-event=3756
@in_2004@-art	-art=3
@the_gate@-art	-art=20
@baltic_states@-event	-event=2
@bad_girls_club@-broadcast_program	-broadcast_program=59
@ps@-finance-currency	-finance-currency=1
@walter_reed_army_institute_of_research@-location	-location=1
@navin_ramgoolam@-person	-person=72
@primeval@-broadcast_program	-broadcast_program=110
@maps@-person	-person=18
@terence_cooke@-person	-person=40
@matti_vanhanen@-person	-person=83
@hampshire_second_xi@-organization	-organization=22
@below@-product	-product=6
@largo@-product	-product=1
@écija@-location	-location=44
@drogheda@-location	-location=598
@dark@-product	-product=1
@straßburg@-location	-location=19
@caspian_sea@-location	-location=1392
@methodist_girls'_school@-organization	-organization=27
@national_television_awards@-event	-event=4
@jean-pierre_ponnelle@-person	-person=59
@bluebell@-broadcast_program	-broadcast_program=4
@jet@-person	-person=18
@piauí@-organization	-organization=2
@e-reader@-product	-product=32
@everett,_massachusetts@-location	-location=104
@murfreesboro@-location	-location=215
@pekanbaru@-location	-location=121
@salzburg@-location	-location=2486
@euro@-event	-event=9
@wang_wujun@-person	-person=32
@1917@-event	-event=149
@conservative@-organization	-organization=9573
@wind_river@-location	-location=14
@berkeley,_california@-location	-location=1771
@new_attitude@-broadcast_program	-broadcast_program=4
@diggnation@-broadcast_program	-broadcast_program=20
@shohei_imamura@-person	-person=70
@quai_d'orsay@-art	-art=1
@trnava@-organization	-organization=2
@the_fourth_protocol@-art	-art=32
@chūō_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@ladin@-people-ethnicity	-people-ethnicity=2
@3rd@-organization	-organization=122
@lucas@-location	-location=50
@bolt@-internet-website	-internet-website=2
@swiss_german@-language	-language=205
@films@-title	-title=1
@swain@-person	-person=14
@södertälje@-location	-location=199
@catholic_answers@-organization	-organization=22
@play-off_final@-event	-event=69
@cleveland_browns@-event	-event=118
@solaris@-product	-product=652
@my_american_cousin@-art	-art=32
@jonathan_eddy@-person	-person=23
@fortuna@-location	-location=35
@d1@-product	-product=2
@holwell@-person	-person=5
@rostam_county@-location	-location=205
@quest@-broadcast_network	-broadcast_network=21
@carrier@-product	-product=113
@linear@-person	-person=6
@coleophora_nutantella@-living_thing	-living_thing=24
@united_states_navy_chaplain_corps@-organization	-organization=21
@maynooth@-location	-location=25
@imperial_japan@-event	-event=2
@canadian_government@-location	-location=6
@fbi_director@-title	-title=34
@saint_columba@-product	-product=1
@john_wolfe-barry@-person	-person=31
@crashes@-event	-event=112
@goodies@-person	-person=7
@ballets_russes@-organization	-organization=355
@laura_innes@-person	-person=67
@pegasus@-event	-event=1
@suddenly@-art	-art=45
@sam@-person	-person=64
@fort_ridgely@-event	-event=1
@castle_douglas@-location	-location=94
@milo@-food	-food=25
@hadise@-art	-art=8
@enduring_love@-art	-art=35
@zacatepec@-location	-location=5
@hammer@-organization	-organization=65
@chicken@-living_thing	-living_thing=94
@madra@-people-ethnicity	-people-ethnicity=48
@miller@-location	-location=44
@blighty@-art	-art=5
@field@-person	-person=24
@pepper@-living_thing	-living_thing=18
@atm@-biology	-biology=9
@kings_point,_new_york@-location	-location=32
@tupi@-organization	-organization=30
@tommy_flowers@-person	-person=38
@puberty_blues@-broadcast_program	-broadcast_program=29
@willem_drost@-person	-person=27
@ilford@-location	-location=388
@cassis@-art	-art=1
@higham_ferrers@-location	-location=67
@werl@-event	-event=1
@rick_santorum@-person	-person=343
@...and_justice_for_all@-art	-art=77
@berane@-organization	-organization=5
@serpukhovsky_district@-location	-location=25
@patriarch@-person	-person=2
@bia@-location	-location=5
@roosters@-art	-art=6
@teal@-organization	-organization=21
@the_two_gentlemen_of_verona@-art	-art=136
@rockingham@-person	-person=22
@verona@-art	-art=1
@yi_sun-sin@-person	-person=107
@nellie_bly@-person	-person=71
@caminha@-location	-location=45
@the_man_in_the_iron_mask@-art	-art=32
@siege@-product	-product=2
@susan_blackmore@-person	-person=49
@the_business@-person	-person=46
@abs-cbn@-broadcast_network	-broadcast_network=2007
@st._mary's@-product	-product=5
@wu_zetian@-broadcast_program	-broadcast_program=1
@river@-person	-person=9
@pretty_baby@-art	-art=50
@aalst@-art	-art=2
@seraphim@-product	-product=1
@bellator@-organization	-organization=173
@joaquín_"el_chapo"_guzmán@-person	-person=22
@agent@-computer-programming_language	-computer-programming_language=1
@sockeye@-food	-food=1
@tri-state_area@-organization	-organization=9
@itv_play@-broadcast_network	-broadcast_network=39
@bernard_fowler@-person	-person=62
@cog@-person	-person=58
@keizer@-location	-location=23
@ida_b._wells@-person	-person=59
@glastonbury_festival@-art	-art=1
@peachtree_road@-location	-location=20
@emperor_xiaozhuang@-person	-person=28
@red_snapper@-person	-person=22
@sanghavi@-person	-person=34
@country_music_association_awards@-organization	-organization=2
@split_personality@-disease	-disease=14
@sandy_west@-person	-person=26
@ball@-location	-location=16
@poison@-art	-art=85
@clapham_junction@-event	-event=1
@truth@-person	-person=8
@attu@-event	-event=8
@sharon@-person	-person=31
@sound@-art	-art=8
@48_hours@-broadcast_program	-broadcast_program=123
@african_championships_in_athletics@-event	-event=59
@rhode_island_general_assembly@-organization	-organization=178
@women's_cross-country@-event	-event=28
@central_government@-religion-religion	-religion-religion=1
@london,_kentucky@-location	-location=56
@sauvie_island@-location	-location=39
@mylo@-person	-person=114
@linn_county@-location	-location=256
@sixth_battle_of_the_isonzo@-event	-event=26
@geneva@-religion-religion	-religion-religion=1
@zero_hour@-person	-person=1
@brindisi@-location	-location=476
@william_barr@-person	-person=46
@ian_thorpe@-person	-person=155
@castelsardo@-location	-location=19
@johannes_schmidt@-person	-person=20
@dm@-finance-currency	-finance-currency=1
@salzburg@-person	-person=1
@maron@-person	-person=17
@kimmeridgian@-location	-location=157
@zoom@-broadcast-tv_channel	-broadcast-tv_channel=17
@bbc2@-organization	-organization=1
@senec@-organization	-organization=6
@astrid@-art	-art=1
@liga_indonesia@-organization	-organization=42
@west_end_girls@-art	-art=64
@jacques_amyot@-person	-person=28
@napoli@-organization	-organization=726
@ball@-art	-art=7
@beyond_fantasy_fiction@-art	-art=28
@burn@-event	-event=1
@nancy_ajram@-person	-person=63
@yoro@-location	-location=46
@sultan@-art	-art=1
@november_5@-time	-time=262
@friends@-broadcast_program	-broadcast_program=1256
@marwari@-living_thing	-living_thing=5
@chris_hani@-person	-person=57
@woodhouse_grove_school@-organization	-organization=39
@sitochroa_palealis@-living_thing	-living_thing=36
@soldier@-art	-art=94
@durand@-broadcast_program	-broadcast_program=1
@kwong_wah_hospital@-location	-location=23
@frank_johnson@-person	-person=30
@john_grinder@-person	-person=24
@algeciras@-event	-event=1
@methuselah@-art	-art=1
@caddo@-people-ethnicity	-people-ethnicity=166
@mutiny_on_the_bounty@-event	-event=94
@berlin_crisis@-event	-event=69
@christiana@-person	-person=1
@oregon_short_line_railroad@-organization	-organization=43
@war_department@-title	-title=1
@western_roman_empire@-event	-event=2
@ursus@-organization	-organization=6
@wife@-event	-event=2
@shango@-person	-person=5
@the_nine_billion_names_of_god@-art	-art=24
@minton@-organization	-organization=22
@tangier@-product	-product=1
@nightjar@-living_thing	-living_thing=206
@william_mcdougall@-person	-person=29
@indian_national_congress_(organisation)@-organization	-organization=24
@119@-event	-event=3
@montauk@-location	-location=76
@powells@-organization	-organization=20
@zygaena_punctum@-living_thing	-living_thing=21
@satan@-product	-product=2
@jersey_flegg@-event	-event=13
@stolberg@-location	-location=56
@prada@-organization	-organization=430
@toei_ōedo_line@-location	-location=66
@the_olive_tree@-art	-art=1
@tim_hardaway@-person	-person=112
@kurbaan@-art	-art=29
@silchar@-location	-location=125
@the_well_of_loneliness@-person	-person=1
@the_diplomat@-art	-art=25
@la_ronde@-location	-location=37
@mabel@-broadcast_program	-broadcast_program=1
@cotton_fields@-art	-art=25
@ordos@-location	-location=22
@christine@-product	-product=1
@balarama@-art	-art=1
@kessler@-broadcast_program	-broadcast_program=16
@reynard_motorsport@-art	-art=1
@buckminster@-person	-person=1
@element@-product	-product=7
@the_wanted@-person	-person=286
@linden@-living_thing	-living_thing=166
@werl@-location	-location=68
@golden_rainbow@-art	-art=15
@mba@-organization	-organization=9
@joe_ranft@-person	-person=50
@egoi_martínez@-person	-person=34
@pcu@-organization	-organization=14
@wuxi@-location	-location=310
@albatross@-location	-location=1
@you_are_what_you_eat@-broadcast_program	-broadcast_program=18
@eastern_parkway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@monash_university@-location	-location=3
@sr@-organization	-organization=13
@paola@-location	-location=29
@west_point_cemetery@-location	-location=68
@lanaudière@-location	-location=157
@swordfish@-person	-person=3
@aleutians_east_borough@-location	-location=35
@holly_near@-person	-person=55
@dominica@-event	-event=2
@the_philippines@-broadcast_program	-broadcast_program=1
@topaz@-person	-person=2
@rabbit@-organization	-organization=2
@the_listening@-art	-art=21
@version@-broadcast_program	-broadcast_program=9
@eber@-product	-product=3
@ridley@-living_thing	-living_thing=2
@franz_schreker@-person	-person=110
@magadan@-location	-location=171
@2005@-event	-event=3065
@wellesley@-organization	-organization=47
@presidential_election@-title	-title=6
@saint_patrick@-person	-person=411
@barrackpore_subdivision@-location	-location=33
@islam@-art	-art=1
@philip_athans@-person	-person=36
@kenelm_digby@-person	-person=54
@meet_the_beatles!@-art	-art=26
@southwark@-location	-location=987
@canadian@-title	-title=1
@microphone@-art	-art=5
@sanford_and_son@-broadcast_program	-broadcast_program=310
@43@-art	-art=8
@terry_taylor@-person	-person=104
@marquess_of_ailsa@-title	-title=25
@banshee@-person	-person=1
@the_oz_kids@-broadcast_program	-broadcast_program=25
@bachelorette@-person	-person=4
@samosa@-language	-language=1
@albert@-organization	-organization=3
@rossa@-location	-location=3
@glasgow@-location	-location=10789
@love_sensation@-art	-art=20
@edward_wilson@-person	-person=35
@south_dakota_state_university@-organization	-organization=188
@czech@-internet-website	-internet-website=1
@revolt_of_the_earls@-event	-event=26
@calcium@-location	-location=4
@ugo@-internet-website	-internet-website=67
@sc_bern@-organization	-organization=156
@ardglass@-location	-location=59
@now@-broadcast_network	-broadcast_network=8
@ruthenian@-language	-language=62
@orange_crush@-event	-event=1
@fort_payne@-event	-event=1
@adolphe_d'ennery@-person	-person=34
@shaft@-location	-location=4
@christy_cooney@-person	-person=25
@peter,_paul_and_mary@-art	-art=2
@sacrifice@-person	-person=2
@junior_eurovision_song_contest_2006@-event	-event=22
@zhenjiang@-location	-location=238
@8th@-organization	-organization=95
@dugopolje@-organization	-organization=10
@mn@-organization	-organization=16
@2001_census@-location	-location=283
@the_kennedys@-person	-person=11
@pierre_bachelet@-person	-person=31
@luxor@-art	-art=1
@bill_douglas@-person	-person=26
@yam@-food	-food=200
@the_heiress@-art	-art=104
@threesome@-broadcast_program	-broadcast_program=16
@1899@-event	-event=72
@intruder@-art	-art=16
@alfred_drake@-person	-person=101
@hartmut_michel@-person	-person=20
@naka@-product	-product=6
@bartow@-location	-location=109
@hiram_m._chittenden_locks@-location	-location=25
@the_victorian_society@-organization	-organization=40
@flyte@-art	-art=18
@possession@-art	-art=73
@php@-computer-programming_language	-computer-programming_language=1312
@american_dream@-product	-product=2
@27@-body_part	-body_part=1
@the_brothers_grimm@-person	-person=5
@trf@-person	-person=42
@mozart@-art	-art=13
@international_baccalaureate@-education-educational_degree	-education-educational_degree=42
@sir_douglas_haig@-title	-title=1
@ram@-person	-person=72
@arnaldo_tamayo_méndez@-person	-person=20
@wild_horses@-art	-art=49
@jonas_jeberg@-person	-person=35
@453@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@maxima@-location	-location=2
@sri_lanka_muslim_congress@-organization	-organization=48
@news@-person	-person=92
@riverside@-organization	-organization=269
@mary_crosby@-person	-person=37
@lasalle_county,_illinois@-location	-location=30
@novella@-person	-person=1
@bøler@-location	-location=16
@the_sky_at_night@-broadcast_program	-broadcast_program=117
@annibal@-product	-product=18
@any_questions_for_ben?@-art	-art=23
@american_locomotive_company@-organization	-organization=213
@regal_recordings@-organization	-organization=23
@michel_butor@-person	-person=47
@david_stockman@-person	-person=33
@indigo@-product	-product=1
@laurentides_wildlife_reserve@-location	-location=26
@aldenham@-location	-location=56
@deer_isle@-location	-location=65
@second_mexican_empire@-event	-event=1
@denning@-person	-person=6
@top_gear@-art	-art=43
@undisputed@-event	-event=1
@abraxas@-art	-art=26
@rennes@-organization	-organization=232
@cimarron_river@-location	-location=90
@stripped@-event	-event=1
@magic_city@-art	-art=12
@guzaarish@-art	-art=51
@angie@-location	-location=7
@red_cedar@-location	-location=8
@ethiopian_revolution@-event	-event=14
@uhm_jung-hwa@-person	-person=47
@the_lemonheads@-person	-person=224
@waubonsee_community_college@-organization	-organization=23
@ney@-person	-person=37
@making_waves@-person	-person=2
@y@-person	-person=1
@alexis_ohanian@-internet-website	-internet-website=1
@qir_and_karzin_county@-location	-location=141
@russian@-event	-event=12
@emilíana_torrini@-person	-person=62
@magic_hour@-art	-art=15
@arctic_circle@-organization	-organization=1
@petit@-location	-location=3
@matra@-organization	-organization=223
@arthur_and_the_invisibles@-product	-product=1
@gemistus_pletho@-person	-person=22
@stuart_davis@-person	-person=122
@central_district@-organization	-organization=80
@josé_miguel_carrera@-person	-person=83
@first_church_of_christ,_scientist@-religion-religion	-religion-religion=2
@concordia_chiajna@-organization	-organization=45
@junior@-location	-location=4
@beaverton@-location	-location=219
@mozabite@-people-ethnicity	-people-ethnicity=10
@metrolink@-organization	-organization=1
@kildare_gaa@-organization	-organization=30
@florin@-finance-currency	-finance-currency=25
@ny_80@-location	-location=32
@gur@-organization	-organization=1
@xo@-art	-art=25
@still_of_the_night@-art	-art=21
@tiananmen_square_protests@-event	-event=59
@sharpie@-product	-product=7
@oak_harbor@-organization	-organization=1
@a_film_of_the_same_name@-art	-art=34
@blyth@-organization	-organization=2
@randall@-location	-location=23
@picton_castle@-product	-product=8
@larnaca@-location	-location=460
@space_patrol@-art	-art=1
@ima@-art	-art=5
@waverley@-art	-art=75
@amur@-organization	-organization=1
@goito@-event	-event=5
@elliot_scheiner@-person	-person=42
@david_aaronovitch@-person	-person=57
@gigantic@-person	-person=1
@robert_carver@-person	-person=20
@trebbia@-event	-event=5
@the_business@-art	-art=32
@chuvash@-language	-language=62
@peter_thomson@-person	-person=105
@the_scornful_lady@-art	-art=20
@red_scare@-event	-event=166
@m27@-product	-product=4
@snipe@-art	-art=1
@crookes@-location	-location=32
@river-class_frigate@-product	-product=65
@sevendust@-product	-product=1
@philippine_congress@-organization	-organization=22
@guru@-organization	-organization=1
@milan_–_san_remo@-event	-event=155
@witchery@-person	-person=30
@parental_guidance@-art	-art=24
@orleans@-person	-person=56
@hazlehurst@-location	-location=35
@winx_club@-product	-product=2
@opatowiec@-location	-location=41
@the_mole@-event	-event=17
@superior_court@-broadcast_program	-broadcast_program=11
@first_baptist_church@-religion-religion	-religion-religion=1
@hampshire_county_council@-organization	-organization=209
@lakes@-person	-person=4
@chaim_soloveitchik@-person	-person=30
@the_oracle@-location	-location=16
@maxwell's@-person	-person=2
@senior_pga_tour@-event	-event=37
@chancellorsville@-event	-event=210
@my_camera_never_lies@-art	-art=22
@the_times@-broadcast_program	-broadcast_program=2
@bangkok_post@-art	-art=114
@rajinder_singh_bedi@-person	-person=34
@governor@-event	-event=31
@route_7@-location	-location=92
@la_boite_theatre_company@-organization	-organization=22
@nick_young@-person	-person=36
@28th@-location	-location=7
@larry_steers@-person	-person=23
@david_hassinger@-person	-person=24
@cars@-person	-person=12
@harz_national_park@-location	-location=74
@egmont@-art	-art=35
@crystal_gayle@-art	-art=4
@crown@-location	-location=23
@alison_krauss@-person	-person=504
@national_breast_cancer_foundation@-organization	-organization=20
@bacchus@-art	-art=19
@nottinghamshire@-title	-title=1
@réunion@-location	-location=1542
@wisconsin@-event	-event=17
@pymble@-location	-location=31
@tororo@-living_thing	-living_thing=1
@ljig@-location	-location=36
@glaiza_de_castro@-person	-person=59
@the_strain@-broadcast_program	-broadcast_program=10
@radio-canada@-broadcast_network	-broadcast_network=67
@modern_romance@-art	-art=17
@county_monaghan@-location	-location=396
@ligurian_alps@-location	-location=43
@webster@-person	-person=54
@clement_virgo@-person	-person=31
@snyder@-person	-person=122
@governor_general@-location	-location=3
@julian_castro@-person	-person=30
@preston_campbell@-person	-person=38
@sicilians@-people-ethnicity	-people-ethnicity=4
@ugl_rail@-organization	-organization=20
@queen's_gate@-location	-location=32
@4th_of_july@-time	-time=160
@cameri_theater@-location	-location=47
@transylvania@-art	-art=13
@dettingen@-location	-location=7
@homeland_security@-title	-title=3
@chico_debarge@-art	-art=2
@abrahamic@-religion-religion	-religion-religion=25
@olszyna@-location	-location=20
@los_angeles_lakers@-event	-event=39
@united_states_africa_command@-organization	-organization=52
@flight@-person	-person=2
@i-680@-location	-location=26
@pfl@-event	-event=13
@abdiweli_sheikh_ahmed@-person	-person=65
@pyongyang@-organization	-organization=1
@andrea@-event	-event=4
@reunification_of_germany@-event	-event=68
@akira@-product	-product=1
@kix_brooks@-art	-art=2
@battlefield@-event	-event=6
@council_of_clermont@-event	-event=64
@hancock_field@-location	-location=25
@uaz@-organization	-organization=36
@wea@-organization	-organization=403
@la@-person	-person=1
@siwa@-location	-location=44
@omi@-location	-location=5
@bishop_of_ripon@-person	-person=9
@getrag@-organization	-organization=65
@shayne_graham@-person	-person=188
@bayreuth@-location	-location=575
@william_hayes@-person	-person=26
@nomad@-person	-person=5
@caro@-person	-person=4
@g-20@-event	-event=2
@red_peppers@-art	-art=14
@mark_gonzales@-person	-person=30
@eton_v_harrow@-event	-event=35
@carus@-person	-person=41
@jack_kelly@-person	-person=103
@skunk_anansie@-person	-person=202
@gulf@-event	-event=6
@mail_online@-art	-art=2
@casa_de_las_américas@-organization	-organization=54
@são_tomé_and_príncipe@-finance-currency	-finance-currency=1
@hedgehog@-person	-person=2
@kroger@-organization	-organization=323
@sek@-language	-language=254
@neil_crompton@-person	-person=44
@connacht–ulster@-location	-location=25
@u1@-person	-person=1
@hocine_soltani@-person	-person=22
@augusta@-art	-art=1
@rochefort@-organization	-organization=2
@west_bengal@-organization	-organization=1
@ta'izz_governorate@-location	-location=41
@madeleine@-location	-location=17
@pearl_harbor@-person	-person=6
@palisades_high_school@-organization	-organization=20
@carnifex@-person	-person=41
@sag@-award	-award=3
@night_stalker@-person	-person=3
@archie_bleyer@-person	-person=60
@albert_canal@-event	-event=1
@sammi_smith@-person	-person=54
@saint_joseph@-location	-location=17
@good_doctor@-art	-art=2
@crema@-food	-food=2
@tang_yin@-person	-person=30
@achille@-product	-product=26
@chieftains@-person	-person=11
@seattle@-event	-event=6
@rail@-art	-art=1
@protea@-event	-event=3
@rodelinda@-art	-art=61
@iredell_county@-location	-location=42
@seekonk@-person	-person=2
@black_widow@-art	-art=32
@minister_for_the_interior@-title	-title=23
@battery@-product	-product=2
@swarkestone@-location	-location=22
@primate@-title	-title=132
@dobrich@-location	-location=96
@john_branch@-person	-person=24
@t@-product	-product=31
@a30@-location	-location=123
@šolta@-location	-location=34
@ørsta@-location	-location=62
@parmulariaceae@-living_thing	-living_thing=35
@rp@-organization	-organization=10
@aks@-broadcast_program	-broadcast_program=1
@veterans_health_administration@-organization	-organization=1
@jonathan@-art	-art=8
@2012_olympic_games@-event	-event=250
@deal@-broadcast_program	-broadcast_program=1
@omdurman@-event	-event=20
@st_michael@-location	-location=27
@hadassah@-person	-person=2
@lake_benmore@-location	-location=25
@theodosius_dobzhansky@-person	-person=93
@santana@-art	-art=14
@henniker@-person	-person=1
@uefa_europa_league@-event	-event=149
@kailash@-location	-location=30
@geraldine@-art	-art=6
@pete_kelly's_blues@-art	-art=21
@eurovision_song_contest_1983@-event	-event=29
@viju_khote@-person	-person=72
@st._martin's@-time	-time=1
@alan_bates@-person	-person=295
@2007_french_presidential_election@-event	-event=28
@brazil@-people-ethnicity	-people-ethnicity=14
@saladin@-person	-person=733
@george_c._thomson@-person	-person=26
@below@-art	-art=21
@liar@-art	-art=21
@say_no_more@-person	-person=7
@fiasco@-product	-product=10
@benton,_arkansas@-location	-location=27
@afi_award@-organization	-organization=20
@better_days@-art	-art=15
@sabrina,_the_teenage_witch@-art	-art=4
@vetiver@-person	-person=47
@catherine@-art	-art=37
@benelux@-organization	-organization=3
@volos@-location	-location=323
@rumex_crispus@-living_thing	-living_thing=21
@blair_castle@-location	-location=57
@washington_bullets@-organization	-organization=231
@john_locke@-person	-person=851
@ivy@-art	-art=8
@st_patrick's_college@-organization	-organization=39
@yak@-organization	-organization=8
@eagle_forum@-organization	-organization=125
@2008_european_women's_handball_championship@-event	-event=43
@kenneth_feinberg@-person	-person=24
@street@-title	-title=1
@manmohan_singh@-person	-person=646
@pollux@-person	-person=10
@swedes@-location	-location=195
@buckingham_county,_virginia@-location	-location=41
@deepest_blue@-person	-person=26
@duke_of_portland@-person	-person=26
@rúv@-organization	-organization=8
@linda_chavez@-person	-person=20
@babak_payami@-person	-person=22
@timothy_brown@-person	-person=26
@2009_european_championships@-event	-event=34
@lupinus@-living_thing	-living_thing=45
@august_derleth@-person	-person=421
@bone@-body_part	-body_part=43
@khalid_al-azm@-person	-person=23
@sarah_chalke@-person	-person=104
@st._robert@-organization	-organization=1
@programming@-product	-product=730
@pata@-location	-location=2
@beograd@-location	-location=8
@moonsorrow@-person	-person=51
@inner_circle@-art	-art=1
@aik_fotboll@-organization	-organization=40
@kikuyu@-language	-language=18
@oktoberfest@-location	-location=250
@iraq@-location	-location=13698
@foligno@-location	-location=189
@paul_b._johnson,_jr.@-person	-person=24
@cmt@-broadcast_network	-broadcast_network=629
@union_of_south_africa@-product	-product=2
@epsom_downs@-art	-art=5
@feronia@-god	-god=17
@katra@-person	-person=5
@travellers@-people-ethnicity	-people-ethnicity=19
@hampden@-location	-location=141
@call_of_duty_3@-product	-product=23
@heracles@-god	-god=1
@rupert_hine@-person	-person=100
@altai@-language	-language=2
@fulvia@-person	-person=73
@gilo@-location	-location=39
@springfield@-event	-event=18
@lansana_conté@-person	-person=98
@thatcher@-location	-location=7
@upc@-computer-programming_language	-computer-programming_language=2
@st_james@-location	-location=46
@sarah@-art	-art=12
@azerbaijani_people@-people-ethnicity	-people-ethnicity=30
@shepton_mallet@-organization	-organization=8
@miombo@-living_thing	-living_thing=3
@notodonta_dromedarius@-living_thing	-living_thing=35
@south_of_scotland@-organization	-organization=12
@battle_of_teruel@-event	-event=37
@entourage@-broadcast_program	-broadcast_program=668
@chrzanów@-location	-location=129
@2nd@-event	-event=18
@journalist@-person	-person=14
@commander-in-chief@-person	-person=2
@turkmenistan@-organization	-organization=5
@hera@-location	-location=7
@georg-hans_reinhardt@-person	-person=31
@arca@-living_thing	-living_thing=2
@wow_hits_2009@-art	-art=20
@cock@-body_part	-body_part=1
@hammersmith@-person	-person=4
@saclay@-location	-location=34
@hard_rock_hotel_and_casino@-location	-location=68
@mccloud_river@-organization	-organization=1
@grass@-living_thing	-living_thing=426
@white_house@-location	-location=5047
@six_nations@-location	-location=20
@charles_christian,_prince_of_nassau-weilburg@-person	-person=23
@newcastle_university@-organization	-organization=576
@ceará@-location	-location=667
@patti_austin@-art	-art=2
@2012–13@-award	-award=3
@apache@-language	-language=4
@osman@-person	-person=17
@across_five_aprils@-art	-art=13
@owensville@-location	-location=30
@blanchard@-location	-location=32
@lone_star_park@-location	-location=32
@dirty_three@-art	-art=2
@xi@-body_part	-body_part=1
@titus@-person	-person=406
@kellerwald@-location	-location=23
@crawford@-person	-person=35
@wilmot@-location	-location=80
@aag@-broadcast-tv_channel	-broadcast-tv_channel=2
@famous_footwear@-organization	-organization=31
@hebrew_university@-organization	-organization=63
@rancho_cucamonga@-organization	-organization=23
@book_of_the_same_name@-person	-person=1
@creation@-god	-god=1
@cat_scratch_fever@-disease	-disease=1
@luri@-people-ethnicity	-people-ethnicity=1
@la_strada@-art	-art=55
@brazil@-person	-person=14
@copa@-person	-person=1
@santa_clarita@-organization	-organization=2
@hiddensee@-product	-product=1
@kandahar@-product	-product=7
@spirit@-organization	-organization=3
@luxemburg@-person	-person=5
@santa_pudenziana@-location	-location=39
@major_league_baseball@-broadcast_program	-broadcast_program=59
@leap_of_faith@-art	-art=37
@leva_bates@-person	-person=27
@dylan@-computer-programming_language	-computer-programming_language=22
@accident@-product	-product=1
@sword_of_honour@-art	-art=39
@east_antrim@-organization	-organization=2
@vaasa@-organization	-organization=1
@song_of_the_same_name@-art	-art=148
@pirelli@-organization	-organization=336
@wabc@-location	-location=271
@sag@-event	-event=1
@panvel@-location	-location=118
@reformist@-event	-event=7
@shooting_stars@-organization	-organization=4
@cattle@-food	-food=1
@karl-marx-stadt@-organization	-organization=1
@blind_date@-broadcast_program	-broadcast_program=43
@slough_trading_estate@-location	-location=23
@café_del_mar@-art	-art=4
@women's_tournament@-event	-event=96
@forest_glen@-location	-location=35
@chilly_beach@-broadcast_program	-broadcast_program=27
@triumph@-product	-product=16
@discovery_institute@-organization	-organization=188
@glenn@-location	-location=41
@tasmania@-title	-title=2
@grace_potter_and_the_nocturnals@-person	-person=97
@solapur_district@-location	-location=56
@swishahouse@-organization	-organization=42
@granby@-organization	-organization=1
@roadsters@-product	-product=27
@lauro@-location	-location=10
@stirling@-product	-product=15
@contraction@-medicine-symptom	-medicine-symptom=33
@jeremy_mcgrath@-product	-product=1
@alpha_bank@-organization	-organization=24
@marouane_fellaini@-person	-person=41
@pierluigi_collina@-person	-person=46
@white_men_can't_jump@-art	-art=63
@rohingya@-people-ethnicity	-people-ethnicity=17
@larry_martyn@-person	-person=25
@perry_como's@-person	-person=27
@ming@-art	-art=3
@shakib_khan@-person	-person=121
@east_anglia@-location	-location=1219
@vermeer@-organization	-organization=1
@begin@-art	-art=9
@norway_men's_national_ice_hockey_team@-organization	-organization=30
@rhin@-product	-product=14
@champion_hill@-location	-location=13
@achilles@-location	-location=3
@socorro@-location	-location=71
@london_tecumsehs@-organization	-organization=29
@tubeway_army@-person	-person=69
@gregory_gaye@-person	-person=33
@north_liverpool_extension_line@-organization	-organization=35
@close_your_eyes@-art	-art=28
@harare@-location	-location=1171
@taggart@-location	-location=2
@rhino@-product	-product=22
@river_teifi@-location	-location=60
@vitória_de_guimarães@-location	-location=1
@gunnar_nielsen@-person	-person=22
@the_passenger@-person	-person=1
@dagenham@-location	-location=345
@crust@-location	-location=199
@syrah@-food	-food=320
@titanium@-person	-person=23
@luis@-event	-event=11
@chance@-person	-person=4
@big_bend@-organization	-organization=1
@dudley@-location	-location=723
@h._robert_horvitz@-person	-person=24
@aichach@-location	-location=31
@paint_it_black@-art	-art=30
@the_host@-organization	-organization=1
@xiahou_xuan@-person	-person=23
@stern_conservatory@-person	-person=1
@bangla_academy_award@-award	-award=35
@power_plant@-location	-location=8
@piano_jazz@-broadcast_program	-broadcast_program=24
@vital@-organization	-organization=7
@the_world_of_null-a@-art	-art=20
@yarrow@-art	-art=1
@mattel@-event	-event=2
@lo-pro@-art	-art=6
@outbreak@-person	-person=8
@samal@-location	-location=6
@eastwood@-organization	-organization=50
@evening_news@-art	-art=32
@colleen_o'shaughnessey@-person	-person=37
@literature@-title	-title=1
@round_and_round@-art	-art=44
@johnathon_schaech@-person	-person=91
@maxx@-art	-art=1
@ministry_of_trade_and_industry@-organization	-organization=34
@volvo@-product	-product=1
@fin@-language	-language=1
@gettysburg@-art	-art=1
@the_sundowners@-person	-person=2
@perth_glory_fc@-organization	-organization=38
@eastbourne@-location	-location=1112
@gogol@-person	-person=57
@lord_high_constable@-organization	-organization=1
@william_gropper@-person	-person=29
@st._mary's_river@-product	-product=1
@hammersmith@-location	-location=930
@aeon@-person	-person=16
@hurstbridge@-organization	-organization=2
@cuckoo@-art	-art=4
@american_standard_version@-art	-art=41
@hamirpur@-location	-location=59
@rolla,_missouri@-location	-location=72
@barney's_great_adventure@-art	-art=21
@liverpool_south_parkway@-location	-location=27
@beforu@-art	-art=4
@despair@-internet-website	-internet-website=2
@salla@-event	-event=1
@hennebont@-location	-location=39
@seneca@-people-ethnicity	-people-ethnicity=5
@tāufaʻāhau@-person	-person=26
@anglo_saxon@-product	-product=1
@deccan@-event	-event=1
@bacchus@-person	-person=1
@serangoon_road@-location	-location=23
@czech_republic@-food	-food=7
@john_nunn@-person	-person=103
@hemlock@-location	-location=11
@hell@-god	-god=1
@victor@-organization	-organization=52
@richfield@-location	-location=118
@elizabeth_allan@-person	-person=30
@anatolian@-language	-language=47
@cape_charles@-location	-location=51
@swe@-event	-event=5
@gary_coleman@-broadcast_program	-broadcast_program=1
@sar@-finance-currency	-finance-currency=16
@carthage@-organization	-organization=23
@sedan@-event	-event=32
@che@-organization	-organization=11
@prospect_park@-person	-person=1
@alsace@-event	-event=1
@nanumea@-location	-location=46
@charles_turner@-person	-person=45
@duke_of_clarence@-person	-person=58
@bagot@-person	-person=4
@gmina_bielsk_podlaski@-location	-location=79
@yorck@-art	-art=4
@sam_posey@-person	-person=52
@masters@-education-educational_degree	-education-educational_degree=183
@frank_leslie@-person	-person=25
@trent_franks@-person	-person=44
@next_computer@-product	-product=25
@worksop@-organization	-organization=5
@heart_of_a_dog@-art	-art=23
@polish_championship@-event	-event=3
@noel@-person	-person=48
@alexis_wright@-person	-person=24
@staff@-person	-person=10
@31@-product	-product=4
@arikara@-people-ethnicity	-people-ethnicity=72
@scorcher@-art	-art=12
@enderby@-location	-location=51
@2003_rugby_world_cup@-event	-event=478
@füssen@-location	-location=129
@aigle@-location	-location=45
@dothan@-organization	-organization=3
@lansdowne@-location	-location=61
@it's_complicated@-art	-art=44
@albertville@-event	-event=7
@1985@-award	-award=1
@john_byron@-person	-person=106
@darmstädter_ferienkurse@-organization	-organization=63
@ireland@-person	-person=11
@sigma@-organization	-organization=98
@minangkabau@-people-ethnicity	-people-ethnicity=225
@77@-event	-event=4
@parectropis_similaria@-living_thing	-living_thing=26
@ghost@-person	-person=64
@william_j._stone@-person	-person=23
@nuffield@-person	-person=4
@davy_jones@-art	-art=1
@toyota_avensis@-product	-product=51
@toumba_stadium@-location	-location=37
@mount_ida@-location	-location=113
@dumaguete@-organization	-organization=1
@last_night@-event	-event=1
@legea@-organization	-organization=22
@united_states_v._wong_kim_ark@-event	-event=29
@bellaire@-location	-location=108
@sagan_tosu@-organization	-organization=128
@hammer_house_of_horror@-organization	-organization=8
@a_handful_of_dust@-person	-person=3
@washington_hunt@-person	-person=24
@karnal@-person	-person=1
@football_night_in_america@-broadcast_program	-broadcast_program=77
@semi_precious_weapons@-person	-person=40
@king_alfred@-person	-person=31
@gps@-title	-title=10
@salamis@-living_thing	-living_thing=2
@nguyễn_chánh_thi@-person	-person=26
@c2@-disease	-disease=1
@dione@-god	-god=2
@alexander_hamilton@-person	-person=998
@nonso_anozie@-person	-person=28
@blind_fury@-art	-art=22
@douglas_island@-location	-location=31
@george_lippard@-person	-person=27
@chalcedon@-organization	-organization=27
@yomiuri@-organization	-organization=104
@united_states_district_court_for_the_district_of_utah@-organization	-organization=33
@toyota_district@-location	-location=38
@cambridge@-person	-person=4
@170@-product	-product=12
@allan_lane@-person	-person=43
@castilla@-location	-location=23
@seventh@-body_part	-body_part=3
@ménilmontant@-art	-art=2
@marina@-person	-person=16
@orange_9mm@-person	-person=21
@sonamukhi@-location	-location=22
@dälek@-person	-person=45
@university_of_utah@-location	-location=2
@gold_coast@-location	-location=1794
@portland@-transit	-transit=1
@pascal@-organization	-organization=3
@nowhere_man@-broadcast_program	-broadcast_program=35
@fosters@-organization	-organization=5
@dark_angel@-person	-person=82
@don_host_oblast@-organization	-organization=1
@saulteaux@-people-ethnicity	-people-ethnicity=116
@thunder_road@-product	-product=1
@jam@-person	-person=12
@the_master_and_margarita@-art	-art=161
@the_royal@-broadcast_program	-broadcast_program=134
@william_wilson@-art	-art=11
@carlsbad@-organization	-organization=1
@shiki@-art	-art=30
@orix_buffaloes@-organization	-organization=164
@thomas_randolph@-person	-person=60
@legislature@-organization	-organization=397
@eugen_jebeleanu@-person	-person=20
@remedy_entertainment@-person	-person=33
@national_party@-organization	-organization=1685
@bazas@-living_thing	-living_thing=1
@billy_boy_arnold@-person	-person=54
@calder_willingham@-person	-person=29
@surathkal@-organization	-organization=4
@last_exit@-person	-person=20
@penny_jordan@-person	-person=46
@david@-award	-award=1
@asha_parekh@-person	-person=147
@vijay_antony@-person	-person=76
@cuyahoga_river@-location	-location=164
@crown_point@-organization	-organization=1
@rhine-main_s-bahn@-transit	-transit=88
@eminence_symphony_orchestra@-person	-person=28
@oden@-person	-person=4
@sea_change@-art	-art=38
@katrina_vanden_heuvel@-person	-person=38
@poussin@-person	-person=57
@98_degrees@-art	-art=6
@zhang_jinghui@-person	-person=28
@waray@-language	-language=30
@afghani@-people-ethnicity	-people-ethnicity=3
@fr_yugoslavia@-organization	-organization=16
@hans_scharoun@-person	-person=45
@horsley@-person	-person=2
@ribera_d'ebre@-location	-location=30
@clannad@-art	-art=2
@m27@-location	-location=33
@baltasar_corrada_del_río@-person	-person=24
@saeed_jaffrey@-person	-person=145
@koch@-art	-art=3
@kongō@-product	-product=24
@persona@-art	-art=43
@emilio_fernández@-person	-person=78
@alamo_bowl@-organization	-organization=93
@sol@-location	-location=10
@nirvana@-art	-art=46
@dart@-transit	-transit=111
@peter_chelsom@-person	-person=35
@head_of_state@-person	-person=1
@north_shropshire@-location	-location=46
@khotang_district@-location	-location=86
@givenchy@-person	-person=5
@boucheron@-organization	-organization=26
@civic_choice@-organization	-organization=69
@thorsten_kaye@-person	-person=35
@gorilla_biscuits@-art	-art=2
@wewak@-location	-location=136
@northeast_corridor@-location	-location=588
@aldenham_school@-organization	-organization=57
@kiryū@-location	-location=32
@ether@-location	-location=2
@munich@-person	-person=5
@richard_strauss@-person	-person=1570
@toyota_vitz@-product	-product=27
@195@-location	-location=10
@hull@-organization	-organization=779
@bird_of_paradise@-art	-art=22
@akan@-location	-location=10
@sharp@-art	-art=1
@ojinaga@-location	-location=39
@ried@-location	-location=11
@mongols@-event	-event=22
@digger_phelps@-person	-person=44
@toyota@-organization	-organization=2362
@team_yankee@-product	-product=3
@noël_coward@-person	-person=1291
@125@-location	-location=5
@asx@-finance-stock_exchange	-finance-stock_exchange=19
@sia@-organization	-organization=1
@fire_island@-location	-location=134
@lucile@-art	-art=8
@west@-language	-language=1
@amelia_opie@-person	-person=36
@killing_time@-person	-person=16
@kora@-person	-person=4
@seals@-living_thing	-living_thing=157
@stealth@-organization	-organization=2
@sieber@-location	-location=23
@carrington@-person	-person=9
@boxers@-art	-art=5
@10th_congressional_district@-location	-location=21
@northeast@-organization	-organization=3
@macalla@-living_thing	-living_thing=18
@oscar_shaw@-person	-person=21
@if@-art	-art=165
@constant_nieuwenhuys@-person	-person=23
@am_oved@-organization	-organization=30
@safari@-location	-location=2
@1948@-event	-event=884
@bibi_gaytán@-person	-person=28
@leland_stanford@-person	-person=181
@dungeon@-person	-person=24
@o'odham@-language	-language=54
@severstal_cherepovets@-organization	-organization=74
@wet@-disease	-disease=1
@looking_glass@-person	-person=46
@the_aristocrats@-person	-person=14
@floris@-person	-person=11
@willebroek@-location	-location=29
@st_john's_college@-location	-location=3
@gothenburg@-event	-event=2
@chile@-location	-location=15934
@villarrobledo@-location	-location=20
@rosewater@-location	-location=28
@chur@-location	-location=323
@logan_square@-location	-location=50
@hanshin_racecourse@-location	-location=29
@alexander_mcdougall@-product	-product=1
@mayfair@-organization	-organization=1
@lewis@-person	-person=137
@trade@-art	-art=8
@landless_workers'_movement@-organization	-organization=49
@newry@-organization	-organization=1
@boston_fire_department@-organization	-organization=28
@al-fatiha@-organization	-organization=1
@river_ridge@-organization	-organization=4
@condor@-organization	-organization=44
@with_the_same_name@-product	-product=1
@genie_awards@-event	-event=2
@pollux@-location	-location=37
@dubingiai@-location	-location=19
@ars@-organization	-organization=29
@temple@-religion-religion	-religion-religion=1
@west_virginia_division_of_natural_resources@-organization	-organization=40
@tallow@-organization	-organization=18
@svp@-organization	-organization=2250
@norridgewock@-people-ethnicity	-people-ethnicity=54
@arrows@-organization	-organization=1
@tony_oxley@-person	-person=61
@leadership@-event	-event=18
@brucellosis@-disease	-disease=33
@grain@-living_thing	-living_thing=2
@gold_coast@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@henry@-art	-art=5
@tim_buckley@-art	-art=13
@héctor_lavoe@-person	-person=79
@surrogate@-location	-location=21
@mercy,_mercy,_mercy@-art	-art=23
@scotland@-event	-event=6
@minnesota's_6th_congressional_district@-location	-location=23
@united_states_department_of_education@-organization	-organization=679
@lilienfeld@-location	-location=20
@no._46_squadron_raf@-organization	-organization=26
@tamil@-language	-language=7
@bc_lions@-organization	-organization=1282
@stuart@-product	-product=2
@little_house_on_the_prairie@-art	-art=132
@lévis@-location	-location=171
@sigismund_kęstutaitis@-person	-person=47
@nicholas_sanders@-person	-person=31
@bank_hall@-location	-location=60
@belleville,_ontario@-location	-location=163
@james_wade@-person	-person=272
@hamlyn@-organization	-organization=36
@mohini@-god	-god=60
@harvard_club_of_new_york@-organization	-organization=28
@dongzhimen@-location	-location=21
@antisocial@-medicine-symptom	-medicine-symptom=23
@pageant@-event	-event=1
@morten_harket@-person	-person=111
@p@-location	-location=10
@philadelphia_yearly_meeting@-organization	-organization=25
@heracles@-organization	-organization=21
@john_paul@-person	-person=25
@asterix_in_belgium@-art	-art=22
@squash@-event	-event=4
@sioux@-product	-product=5
@advance@-product	-product=3
@gajapati_district@-location	-location=21
@urs@-event	-event=1
@delamere@-title	-title=2
@geist@-art	-art=22
@penicillium_roqueforti@-living_thing	-living_thing=39
@scott_styris@-person	-person=82
@british_isles@-organization	-organization=122
@duel@-broadcast_program	-broadcast_program=2
@public_enemy@-person	-person=418
@tasso@-person	-person=97
@eric_kloss@-person	-person=47
@polotsk@-location	-location=229
@cumbria_county_council@-location	-location=2
@israeli@-event	-event=1
@james_goldsmith@-person	-person=63
@josh_ritter@-person	-person=126
@the_butterfly_effect@-person	-person=39
@paderborn@-location	-location=457
@love_in_a_cold_climate@-broadcast_program	-broadcast_program=17
@south_florida@-location	-location=488
@third_division@-organization	-organization=2067
@issaquah_school_district@-product	-product=1
@air_traffic@-person	-person=25
@twilight_of_the_dark_master@-art	-art=20
@hollywood@-art	-art=80
@brose_baskets@-organization	-organization=112
@street_of_dreams@-art	-art=42
@urmston@-person	-person=1
@christiansburg,_virginia@-location	-location=40
@cayenne@-food	-food=6
@josie_ho@-person	-person=39
@dog@-food	-food=1
@the_jimmy_durante_show@-broadcast_program	-broadcast_program=32
@rumble_in_the_bronx@-art	-art=45
@therese_johaug@-person	-person=58
@beatlemania@-art	-art=22
@kwajalein_atoll@-event	-event=5
@county_of_hainaut@-title	-title=1
@august_10@-event	-event=1
@earl_of_portland@-title	-title=17
@city_hall@-organization	-organization=1
@pedro_aznar@-person	-person=49
@tagalog@-people-ethnicity	-people-ethnicity=73
@frog@-organization	-organization=14
@clarence_white@-person	-person=121
@ahoghill@-location	-location=29
@raam@-event	-event=2
@c._vivian_stringer@-person	-person=41
@alice_marble@-person	-person=61
@lithuanians@-event	-event=1
@gus_bodnar@-person	-person=21
@armenian@-location	-location=34
@lusk@-art	-art=1
@national_football_league_division_2@-organization	-organization=3
@richard_field@-person	-person=23
@innokenty_smoktunovsky@-person	-person=32
@the_same_title@-broadcast_program	-broadcast_program=7
@psd@-person	-person=39
@setonaikai_national_park@-location	-location=24
@los_ríos_province@-location	-location=20
@smertin@-person	-person=24
@driver@-product	-product=28
@provincial@-art	-art=3
@punch@-living_thing	-living_thing=1
@anglia@-product	-product=16
@gothenburg_municipality@-location	-location=42
@storm@-living_thing	-living_thing=1
@the_cutting_edge@-art	-art=32
@federico_mompou@-person	-person=47
@apostle@-title	-title=299
@sakura@-food	-food=6
@lords_and_ladies@-living_thing	-living_thing=1
@kraft@-organization	-organization=112
@latah@-location	-location=16
@ready_or_not@-art	-art=37
@tyrolean@-location	-location=53
@north_american_indian@-people-ethnicity	-people-ethnicity=20
@blair@-organization	-organization=1
@czech@-language	-language=1803
@john_ii_komnenos@-person	-person=96
@soul_music@-art	-art=32
@jon_cryer@-person	-person=142
@alabama_great_southern_railroad@-organization	-organization=25
@hound_dog@-art	-art=132
@opéra_bastille@-location	-location=125
@jōetsu@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@afc_champions_league@-event	-event=42
@trigger@-art	-art=17
@the_omen@-art	-art=146
@oneida@-person	-person=49
@irish_famine@-event	-event=72
@boris_vallejo@-person	-person=58
@31st@-location	-location=8
@griffin_park@-location	-location=141
@roger_michell@-person	-person=72
@invasion_of_iraq@-event	-event=27
@needles@-person	-person=1
@norma_editorial@-organization	-organization=26
@marquis@-title	-title=1
@tal@-computer-programming_language	-computer-programming_language=1
@earl_of_carnarvon@-title	-title=23
@central_visayas@-location	-location=72
@carol_leifer@-person	-person=28
@heidelberg@-organization	-organization=70
@thinking_plague@-person	-person=32
@acrobasis_consociella@-living_thing	-living_thing=30
@akzonobel@-organization	-organization=54
@daniel_cosgrove@-person	-person=25
@cresta@-location	-location=9
@computerworld@-award	-award=1
@uzbekistan@-organization	-organization=192
@magister@-title	-title=1
@pulse@-product	-product=2
@behaviour@-medicine-medical_treatment	-medicine-medical_treatment=1
@bahá'í_house_of_worship@-location	-location=98
@lech@-event	-event=2
@chancellery@-location	-location=23
@traveler@-art	-art=4
@john_forster@-person	-person=43
@1992@-event	-event=2303
@operation_telic@-event	-event=158
@nu@-location	-location=4
@james_o'connor@-person	-person=32
@oxygen@-broadcast_network	-broadcast_network=141
@ip@-body_part	-body_part=14
@tay@-product	-product=2
@despair@-location	-location=1
@l'étoile@-art	-art=18
@aberdeen,_mississippi@-location	-location=47
@buford@-product	-product=4
@the_crowd@-person	-person=3
@brazilian_girls@-person	-person=66
@ignatius_bonomi@-person	-person=32
@paraty@-organization	-organization=2
@bordeaux@-event	-event=2
@sweet_potato@-food	-food=27
@dc@-chemistry	-chemistry=1
@avia@-location	-location=8
@free_state@-organization	-organization=52
@st._john's@-event	-event=1
@ciprian_porumbescu@-location	-location=2
@operation_market_time@-event	-event=129
@11th_bombardment_group@-organization	-organization=36
@berchem@-person	-person=4
@super_mario_3d_land@-product	-product=30
@oxford_dictionary_of_national_biography@-art	-art=74
@1995@-award	-award=1
@only_you@-broadcast_program	-broadcast_program=22
@omaha_ak-sar-ben_knights@-organization	-organization=37
@afl@-product	-product=4
@june_17@-time	-time=248
@san_domingo@-product	-product=3
@reeds@-person	-person=2
@giacomo_leoni@-person	-person=42
@dice@-product	-product=2
@adaptation@-broadcast_program	-broadcast_program=20
@sonic_the_hedgehog@-art	-art=46
@roll_with_it@-broadcast_program	-broadcast_program=1
@alfie@-person	-person=13
@agnes@-person	-person=183
@uss_pennsylvania@-product	-product=29
@centerpoint_energy@-organization	-organization=27
@venus@-product	-product=5
@columbus_grove@-organization	-organization=4
@paec@-organization	-organization=69
@airtel_digital_tv@-organization	-organization=32
@new_stadium@-location	-location=86
@codex_amiatinus@-art	-art=40
@1936_olympic_tournament@-event	-event=33
@władysław_raczkiewicz@-person	-person=45
@alice_in_wonderland@-art	-art=658
@ammianus_marcellinus@-person	-person=279
@all_souls'_day@-art	-art=3
@dominican_university_of_california@-organization	-organization=37
@1930@-art	-art=19
@phyllonorycter_quinqueguttella@-living_thing	-living_thing=22
@whelen_modified_tour@-event	-event=75
@same_name@-internet-website	-internet-website=1
@ariel_rivera@-person	-person=65
@bright_star@-art	-art=47
@sars@-person	-person=1
@churt@-location	-location=22
@marlborough@-location	-location=430
@eels@-living_thing	-living_thing=8
@alvise_vivarini@-person	-person=22
@hallam@-person	-person=13
@ancaster,_ontario@-location	-location=45
@rock_river@-location	-location=117
@linn@-location	-location=75
@battle_of_kings_mountain@-event	-event=97
@cyclops@-living_thing	-living_thing=10
@bioshock_2@-product	-product=36
@tool@-person	-person=605
@mcgrath@-person	-person=24
@sika@-organization	-organization=2
@pedro_juan_caballero@-location	-location=32
@philosophy@-religion-religion	-religion-religion=5
@freud@-person	-person=159
@whitehall,_michigan@-location	-location=23
@speak@-disease	-disease=1
@fox_sports@-broadcast_network	-broadcast_network=240
@argentine@-people-ethnicity	-people-ethnicity=5
@if@-person	-person=61
@turner@-person	-person=183
@occupy_london@-event	-event=21
@saint_lucy@-time	-time=1
@communist_government@-organization	-organization=11
@wenzhou@-location	-location=235
@dennis_boutsikaris@-person	-person=35
@women's_murder_club@-art	-art=2
@thiepval@-location	-location=63
@obese@-organization	-organization=19
@sherbro@-language	-language=2
@amalric@-person	-person=30
@americas@-organization	-organization=4
@lawson@-location	-location=36
@buena_vista_social_club@-person	-person=149
@route_28@-location	-location=123
@aztec@-religion-religion	-religion-religion=1
@wealdstone@-organization	-organization=153
@neuf-brisach@-location	-location=29
@the_outer_limits@-person	-person=1
@fifth_estate@-art	-art=30
@liliuokalani@-person	-person=50
@buckinghamshire_county_council@-organization	-organization=60
@revolution_of_1830@-event	-event=61
@new_england@-person	-person=11
@antonello_gagini@-person	-person=22
@fury@-person	-person=3
@port_fairy@-event	-event=1
@jiang_zemin@-person	-person=374
@nagasena@-location	-location=1
@the_cardinal@-art	-art=55
@streamline@-art	-art=6
@xanadu@-organization	-organization=41
@austra@-location	-location=7
@penny_arcade@-product	-product=1
@hans_holbein@-person	-person=52
@raging_slab@-art	-art=3
@the_stranger@-art	-art=289
@steven_erikson@-person	-person=64
@nora@-person	-person=33
@watership_down@-broadcast_program	-broadcast_program=31
@marquee@-location	-location=23
@koch@-language	-language=2
@traveler@-broadcast_program	-broadcast_program=26
@catholic@-time	-time=1
@olya_tayeb_rural_district@-location	-location=42
@boso@-person	-person=27
@mandeville@-person	-person=6
@olympic_gold@-event	-event=11
@oblomov@-art	-art=37
@renton@-person	-person=2
@lualhati_bautista@-person	-person=20
@nrc@-organization	-organization=32
@anne_of_green_gables@-broadcast_program	-broadcast_program=41
@prince_frederick@-product	-product=2
@tuva@-language	-language=2
@system@-art	-art=5
@767@-location	-location=1
@bolivian@-location	-location=29
@an@-god	-god=24
@artemisia@-location	-location=4
@hoche@-product	-product=7
@boston_scientific@-organization	-organization=60
@reform@-art	-art=3
@arabs@-people-ethnicity	-people-ethnicity=962
@perak@-event	-event=1
@ria@-location	-location=1
@böhme@-person	-person=2
@hylaea_fasciaria@-living_thing	-living_thing=37
@shippen_township@-location	-location=23
@korea_open@-organization	-organization=22
@monarch@-person	-person=12
@soccer@-broadcast_program	-broadcast_program=1
@genoa@-event	-event=4
@two_of_a_kind@-art	-art=17
@garden_of_eden@-location	-location=455
@rappahannock_river@-location	-location=314
@tessa_jowell@-person	-person=113
@ala@-location	-location=25
@alexander_wiley@-person	-person=37
@trenton,_new_jersey@-event	-event=1
@harvey@-location	-location=108
@manitoba_legislative_building@-organization	-organization=2
@merry-go-round@-art	-art=16
@dalton_camp@-person	-person=35
@coney_island@-broadcast_program	-broadcast_program=2
@lake_oswego@-organization	-organization=2
@aricia@-location	-location=29
@wilkinsburg@-organization	-organization=1
@frankford@-location	-location=32
@andy_williams@-art	-art=3
@clarence_gilyard@-person	-person=24
@mavericks@-product	-product=1
@temple@-title	-title=3
@1776@-art	-art=152
@dianthus@-product	-product=5
@george_brown@-person	-person=96
@no_remorse@-organization	-organization=1
@scranton@-organization	-organization=55
@the_deputy@-title	-title=1
@stallion@-organization	-organization=10
@richmond,_kentucky@-location	-location=100
@joshua_toulmin@-person	-person=34
@dovedale@-food	-food=1
@carole_bouquet@-person	-person=69
@slovenian_ice_hockey_league@-organization	-organization=28
@sarawak@-location	-location=3
@røa@-location	-location=9
@hound_dog@-product	-product=1
@almazán@-location	-location=24
@arriva@-location	-location=1
@them@-location	-location=3
@118@-art	-art=18
@crowan@-person	-person=1
@tarucus_rosacea@-living_thing	-living_thing=21
@winterset@-art	-art=25
@edu_lobo@-person	-person=56
@north_dakota_supreme_court@-organization	-organization=69
@petrolina@-location	-location=41
@shirley@-broadcast_program	-broadcast_program=6
@youngblood@-person	-person=7
@australind@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@salmagundi@-organization	-organization=2
@merck@-art	-art=1
@space_patrol@-broadcast_program	-broadcast_program=52
@doves@-organization	-organization=1
@kessen_ii@-product	-product=25
@septa_regional_rail@-transit	-transit=119
@karate@-art	-art=3
@guillaume_dubois@-person	-person=26
@cocoa_tea@-person	-person=29
@hokkaido@-event	-event=2
@mohammed_zahir_shah@-person	-person=129
@john_mauceri@-person	-person=58
@telefónica@-organization	-organization=208
@hamlet@-art	-art=2583
@ivan_henjak@-person	-person=20
@rudolf_carnap@-person	-person=120
@aix-en-provence_festival@-event	-event=112
@the_entrance@-art	-art=2
@blackbird@-product	-product=1
@aqualung@-art	-art=50
@7@-location	-location=41
@phillip_law@-person	-person=55
@frank_mclaury@-person	-person=30
@ash_ra_tempel@-art	-art=1
@puget_sound@-location	-location=1416
@king_of_bahrain@-person	-person=3
@ettrick_water@-location	-location=24
@trbovlje@-location	-location=68
@cmi@-location	-location=1
@opatów@-location	-location=287
@moveon.org@-organization	-organization=111
@tina@-person	-person=17
@wyoming@-event	-event=24
@liberty_ship@-product	-product=656
@lake_county,_florida@-location	-location=46
@hawick_rfc@-organization	-organization=53
@bancroft_library@-location	-location=100
@melgar@-organization	-organization=21
@naples@-location	-location=500
@p._wild@-person	-person=79
@chihuahua@-location	-location=220
@roger_rose@-person	-person=34
@mayagüez@-organization	-organization=4
@heverlee@-location	-location=37
@cbc.ca@-internet-website	-internet-website=19
@eslamabad-e_gharb_county@-location	-location=186
@p@-computer-programming_language	-computer-programming_language=1
@izmir_province@-location	-location=160
@effie@-location	-location=15
@battle_of_wau@-person	-person=1
@software_development@-internet-website	-internet-website=41
@love_spit_love@-person	-person=29
@black_lab@-living_thing	-living_thing=3
@first_voyage@-event	-event=20
@industrialist@-title	-title=61
@bugis@-location	-location=15
@feral_house@-organization	-organization=59
@abc-tv@-broadcast_program	-broadcast_program=3
@adriana_lima@-person	-person=73
@new_south_wales@-event	-event=7
@fenix_tx@-art	-art=5
@patti@-location	-location=33
@curling@-event	-event=27
@elmore@-organization	-organization=15
@zoot_woman@-person	-person=34
@rud_ab-e_sharqi_rural_district@-location	-location=25
@joey@-art	-art=10
@scottish_open@-event	-event=32
@tanapag@-language	-language=2
@federated_states_of_micronesia@-location	-location=598
@arkansas@-people-ethnicity	-people-ethnicity=2
@lbc@-broadcast_network	-broadcast_network=27
@grafton@-event	-event=1
@trapt@-product	-product=2
@cathedral@-broadcast_program	-broadcast_program=1
@st_leonards@-location	-location=138
@sheriff@-title	-title=770
@nashik_district@-location	-location=72
@sturgeon@-award	-award=1
@jensen@-organization	-organization=27
@jason_clermont@-person	-person=41
@kraków@-organization	-organization=6
@four@-title	-title=1
@blyth_spartans@-organization	-organization=117
@sade@-person	-person=84
@st._mary's_university,_texas@-organization	-organization=20
@cascades@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=25
@hosur@-location	-location=91
@redbone@-art	-art=2
@roxy_paine@-person	-person=22
@maronite@-people-ethnicity	-people-ethnicity=17
@dwell@-organization	-organization=1
@left_front@-art	-art=1
@snuff@-art	-art=53
@shoot_the_moon@-art	-art=30
@sinhala@-language	-language=579
@2008_beijing@-event	-event=39
@zandvoort@-event	-event=10
@zar@-finance-currency	-finance-currency=18
@basque_country@-location	-location=1722
@independence_movement@-location	-location=1
@yoruba@-language	-language=213
@vengeance@-product	-product=31
@corrado@-person	-person=19
@2005_european_athletics_indoor_championships@-event	-event=41
@greenwich@-product	-product=8
@american_numismatic_society@-organization	-organization=61
@metallica@-art	-art=44
@bob_mcadoo@-person	-person=66
@šilutė@-location	-location=35
@douala@-location	-location=517
@heart@-art	-art=78
@richard_chartres@-person	-person=31
@dunstanburgh_castle@-location	-location=23
@annabel@-person	-person=7
@gas_light_and_coke_company@-location	-location=1
@meli'sa_morgan@-person	-person=20
@pari@-people-ethnicity	-people-ethnicity=4
@crimson@-organization	-organization=5
@cascades_rapids@-location	-location=23
@moss_side@-location	-location=108
@cummings@-product	-product=1
@ramstein@-person	-person=4
@catweazle@-broadcast_program	-broadcast_program=37
@energy_saving_trust@-organization	-organization=24
@dean_butler@-person	-person=22
@below@-medicine-medical_treatment	-medicine-medical_treatment=1
@ip_man@-person	-person=10
@2010–11@-organization	-organization=2
@nikki@-person	-person=18
@quebec_premier@-organization	-organization=1
@doves@-person	-person=184
@2014_summer_youth_olympics@-event	-event=231
@the_echoing_green@-art	-art=9
@castiglione@-event	-event=17
@golden_valley@-location	-location=89
@pico@-person	-person=2
@hertford@-title	-title=2
@2008_u.s._presidential_election@-event	-event=94
@medical@-location	-location=5
@the_selfish_gene@-art	-art=79
@aharon_appelfeld@-person	-person=29
@mylor@-location	-location=34
@bhattiprolu@-location	-location=32
@1968_cannes_film_festival@-event	-event=30
@phoumi_vongvichit@-person	-person=20
@isabella@-food	-food=8
@puppy_love@-art	-art=18
@just_squeeze_me_(but_please_don't_tease_me)@-art	-art=22
@kunene_region@-location	-location=43
@sydney_penny@-person	-person=32
@oz@-art	-art=111
@willo_flood@-person	-person=20
@strange@-organization	-organization=1
@wisconsin@-product	-product=8
@mercurial@-chemistry	-chemistry=3
@bolt@-art	-art=70
@podhale@-location	-location=84
@jason_michael_carroll@-person	-person=38
@indian_wells@-event	-event=145
@gayle_hunnicutt@-person	-person=49
@lenoir@-location	-location=82
@aden@-person	-person=3
@mayday@-person	-person=21
@ronco@-organization	-organization=18
@ashley@-broadcast_program	-broadcast_program=1
@nassau@-living_thing	-living_thing=2
@waco_siege@-person	-person=1
@hopewell@-person	-person=45
@giant@-organization	-organization=51
@marco_polo@-person	-person=648
@national_award@-award	-award=92
@sawgrass@-living_thing	-living_thing=21
@quakenbrück@-location	-location=30
@vermont@-location	-location=5057
@mascot@-location	-location=64
@kathleen_lonsdale@-person	-person=34
@life_on_earth@-broadcast_program	-broadcast_program=36
@stanley_turrentine@-person	-person=348
@cheakamus_river@-event	-event=1
@the_chase@-broadcast_program	-broadcast_program=77
@new_castle@-event	-event=1
@frontline@-broadcast_program	-broadcast_program=252
@wyoming@-organization	-organization=96
@balga@-living_thing	-living_thing=1
@lafayette_high_school@-organization	-organization=88
@tiger_stadium@-location	-location=234
@frontline@-organization	-organization=3
@alistair_cooke@-person	-person=121
@the_new_seekers@-art	-art=1
@korean_national_football_championship@-event	-event=29
@cypress@-organization	-organization=3
@pauline_marois@-person	-person=122
@fort_george@-location	-location=186
@isaac_de_benserade@-person	-person=33
@brandywell_stadium@-location	-location=24
@jefferson@-product	-product=3
@belgians@-people-ethnicity	-people-ethnicity=44
@karbi@-language	-language=15
@bregenz@-organization	-organization=2
@the_ready_set@-person	-person=53
@kindersley@-location	-location=33
@paul_kelly@-person	-person=267
@trident@-event	-event=1
@neckar@-location	-location=313
@weiß_kreuz@-broadcast_program	-broadcast_program=32
@regal_busways@-organization	-organization=21
@chiisagata_district@-location	-location=27
@tess@-art	-art=46
@roger_pierre@-person	-person=23
@defence_secretary@-title	-title=49
@esperanto@-internet-website	-internet-website=1
@defense@-person	-person=2
@david_harel@-person	-person=26
@war_of_the_worlds@-broadcast_program	-broadcast_program=65
@american_family_insurance@-organization	-organization=29
@marv@-person	-person=2
@heracles@-art	-art=5
@killaloe@-person	-person=5
@yale@-art	-art=1
@paolo_bediones@-broadcast_program	-broadcast_program=1
@southside@-organization	-organization=1
@national_assembly_of_quebec@-organization	-organization=802
@grant_park@-organization	-organization=1
@quintus_curtius_rufus@-person	-person=49
@ucl@-organization	-organization=135
@fly_pan_am@-person	-person=18
@wilkinsburg@-location	-location=30
@marco_crugnola@-person	-person=24
@tibetan@-art	-art=3
@zwickau@-location	-location=391
@mdfmk@-person	-person=18
@battersea_arts_centre@-location	-location=86
@anglican_church@-location	-location=2
@smash@-person	-person=32
@the_score@-broadcast_network	-broadcast_network=12
@gonzaga_university_school_of_law@-organization	-organization=31
@vibe@-product	-product=2
@rio_claro@-organization	-organization=18
@aure@-location	-location=30
@william_h._webb@-product	-product=1
@saint_denis_street@-location	-location=24
@hillsborough@-art	-art=5
@arthur_tansley@-person	-person=30
@andrea_mantegna@-person	-person=228
@pascal@-person	-person=123
@goa@-art	-art=35
@dong_qichang@-person	-person=25
@high@-disease	-disease=18
@porto_novo@-event	-event=1
@nassau@-location	-location=885
@kim_mitchell@-person	-person=132
@greeneville,_tennessee@-location	-location=79
@jacksboro@-organization	-organization=1
@clover@-art	-art=5
@edmundston@-location	-location=132
@grand_cape_mount_county@-location	-location=30
@yoko_ono@-person	-person=1115
@third_tier@-event	-event=4
@terrebonne_parish@-location	-location=131
@ulrich_tukur@-person	-person=36
@ipswich@-product	-product=1
@baraka@-art	-art=38
@kamphaeng_phet@-organization	-organization=1
@livno@-location	-location=192
@distillery_district@-location	-location=38
@malvern_hill@-location	-location=19
@shakespeare_memorial_theatre@-person	-person=2
@members_of_parliament@-title	-title=13
@story@-art	-art=46
@turbografx-cd@-product	-product=23
@2_guns@-art	-art=24
@dexter@-organization	-organization=1
@tyson@-organization	-organization=3
@gladesville@-location	-location=49
@tatran_prešov@-organization	-organization=34
@clarkson@-location	-location=100
@rockingham@-event	-event=2
@tonga@-organization	-organization=510
@ns@-location	-location=10
@onondaga@-people-ethnicity	-people-ethnicity=53
@the_philippines@-organization	-organization=28
@siple_island@-location	-location=25
@mary_ward@-person	-person=67
@south_sudan@-organization	-organization=31
@jean-jacques_kantorow@-person	-person=30
@antonio_carpio@-person	-person=21
@university_of_minnesota@-art	-art=1
@star@-location	-location=42
@gretna@-location	-location=155
@tangier@-art	-art=1
@seta@-person	-person=13
@serbian_superliga@-organization	-organization=736
@loretto@-organization	-organization=1
@sathya_sai_baba@-person	-person=83
@seoul@-art	-art=3
@al_porcino@-person	-person=28
@manx@-living_thing	-living_thing=1
@north_eastern_railway@-location	-location=22
@roscommon@-location	-location=112
@ravens@-living_thing	-living_thing=4
@ferdinand_von_lindemann@-person	-person=20
@valmiki@-person	-person=225
@wilmette@-product	-product=1
@u.s._vice_president@-title	-title=56
@electoral_commission@-event	-event=1
@lisianski_island@-location	-location=22
@islam@-religion-religion	-religion-religion=9974
@balzan@-organization	-organization=1
@anemone_nemorosa@-living_thing	-living_thing=25
@enchant@-person	-person=25
@crown_prince@-person	-person=57
@clannad_after_story@-product	-product=20
@opole@-location	-location=1420
@meco@-person	-person=31
@stonehouse@-location	-location=88
@yoro@-organization	-organization=2
@tin@-chemistry	-chemistry=82
@andreas@-art	-art=10
@hu_hanmin@-person	-person=28
@sanford_and_son@-art	-art=1
@jean_vander_pyl@-person	-person=63
@times_educational_supplement@-art	-art=104
@ronan_bennett@-person	-person=24
@cleopatra@-living_thing	-living_thing=9
@mad_max@-product	-product=1
@wallonia@-people-ethnicity	-people-ethnicity=1
@hospice@-organization	-organization=1
@adagio@-person	-person=33
@fiordland_national_park@-location	-location=76
@life_of_pi@-art	-art=75
@speedwell@-organization	-organization=3
@hong-chih_kuo@-person	-person=40
@siheung@-location	-location=41
@newcastle_diamonds@-organization	-organization=74
@kick@-product	-product=9
@britain's@-location	-location=78
@homs@-location	-location=585
@osaka_bay@-location	-location=39
@romania@-title	-title=1
@grand_chancellor@-person	-person=4
@403@-location	-location=19
@epsom@-organization	-organization=13
@daniel_handler@-person	-person=90
@egg@-location	-location=16
@huey@-product	-product=6
@alan_rachins@-person	-person=24
@highlander@-organization	-organization=1
@abraxas@-product	-product=1
@bouvet@-location	-location=2
@medieval@-event	-event=1210
@zaho@-person	-person=27
@stockholm_international_peace_research_institute@-organization	-organization=68
@artemisia_absinthium@-living_thing	-living_thing=54
@gamma_ray@-person	-person=176
@cnzm@-title	-title=69
@frijid_pink@-art	-art=4
@lucia_di_lammermoor@-art	-art=536
@north_chicago@-location	-location=33
@paul_hayes@-person	-person=23
@dan@-event	-event=2
@al_di_meola@-person	-person=266
@falls@-medicine-symptom	-medicine-symptom=7
@pilobolus@-living_thing	-living_thing=20
@saaremaa@-organization	-organization=1
@mane@-location	-location=13
@ankylosaurus@-living_thing	-living_thing=77
@john_lomax@-person	-person=107
@we_will_rock_you@-person	-person=1
@direction@-disease	-disease=1
@tass@-person	-person=1
@degrassi_high@-broadcast_program	-broadcast_program=77
@idol@-broadcast_program	-broadcast_program=15
@st._john_the_baptist@-location	-location=27
@vendôme@-person	-person=1
@wtvf@-person	-person=65
@bradley_wiggins@-person	-person=307
@cathal_coughlan@-person	-person=32
@safran@-person	-person=1
@crew@-organization	-organization=6
@nicolaes_witsen@-person	-person=28
@britain@-location	-location=4777
@pentagon_papers@-art	-art=172
@bert_jansch@-person	-person=289
@roulette@-location	-location=1
@salamanca@-product	-product=9
@davor_šuker@-person	-person=84
@now@-location	-location=2
@cablelabs@-organization	-organization=42
@why@-location	-location=3
@minister_of_the_environment@-title	-title=92
@here@-biology	-biology=1
@lansing_lugnuts@-location	-location=82
@ollabelle@-person	-person=25
@o'odham@-people-ethnicity	-people-ethnicity=9
@mail@-art	-art=7
@fitna@-event	-event=2
@iuka@-event	-event=19
@solomon_islands_national_football_team@-organization	-organization=24
@eccleston@-location	-location=54
@byrd@-person	-person=58
@baltic_states@-people-ethnicity	-people-ethnicity=1
@lax@-art	-art=25
@fk_atlantas@-organization	-organization=29
@ganda@-people-ethnicity	-people-ethnicity=5
@fredrikstad_fk@-location	-location=1
@aswan@-organization	-organization=1
@tugs@-broadcast_program	-broadcast_program=58
@bandits@-organization	-organization=6
@spiral@-location	-location=8
@so@-location	-location=4
@against_all_odds@-art	-art=75
@stropkov_district@-location	-location=44
@dolly_varden@-living_thing	-living_thing=29
@west_park@-location	-location=48
@fiesta@-organization	-organization=2
@the_last@-art	-art=16
@mari_boine@-person	-person=46
@lana_del_rey@-person	-person=360
@derby@-organization	-organization=86
@johann_berger@-person	-person=20
@earl_of_mornington@-person	-person=2
@tay_bridge@-location	-location=33
@peter_powell@-person	-person=36
@garcía@-location	-location=7
@iris@-product	-product=9
@simmern@-location	-location=81
@the_chain@-art	-art=25
@south_coast@-art	-art=2
@canada_council_for_the_arts@-organization	-organization=65
@akihiko_hirata@-person	-person=40
@bahnemir_district@-location	-location=22
@william_norris@-organization	-organization=1
@white_cloud@-person	-person=1
@113@-product	-product=1
@high_point@-organization	-organization=19
@ise@-location	-location=123
@colonel@-organization	-organization=3
@cooperative_baptist_fellowship@-organization	-organization=51
@rhodesia@-event	-event=1
@moving_pictures@-art	-art=106
@ford_city@-location	-location=23
@santo_andré@-location	-location=3
@arakan@-people-ethnicity	-people-ethnicity=2
@zweibrücken@-organization	-organization=1
@sara@-person	-person=39
@mr_selfridge@-broadcast_program	-broadcast_program=47
@peter_whitehead@-person	-person=41
@powerade@-food	-food=108
@eltham@-location	-location=281
@saosin@-person	-person=120
@grenache_blanc@-food	-food=47
@albuquerque@-art	-art=14
@steeplechase@-organization	-organization=60
@cottesloe@-organization	-organization=1
@ski@-organization	-organization=3
@engineering@-education-educational_degree	-education-educational_degree=6
@16th_punjab_regiment@-organization	-organization=55
@education_minister@-title	-title=17
@disciple@-title	-title=52
@tao@-language	-language=1
@turks@-religion-religion	-religion-religion=2
@dodge@-organization	-organization=900
@river_alyn@-location	-location=27
@burundi@-title	-title=1
@37th@-event	-event=3
@sharpsburg@-location	-location=60
@british_admiralty@-organization	-organization=22
@morro_castle@-product	-product=5
@reserve_bank_of_zimbabwe@-organization	-organization=46
@papua_new_guinea@-organization	-organization=382
@the_barbarian_invasions@-art	-art=43
@david_cobb@-person	-person=71
@massimo_girotti@-person	-person=61
@nakoda@-language	-language=2
@elinor_fair@-person	-person=21
@salem_al_fakir@-person	-person=32
@2012_billboard_music_awards@-event	-event=25
@nc_16@-location	-location=27
@chris_kattan@-person	-person=148
@co@-person	-person=2
@court_of_appeals@-location	-location=4
@sw.@-person	-person=28
@tom_moody@-person	-person=51
@even_stevens@-art	-art=2
@kings@-art	-art=103
@s5@-person	-person=6
@lettuce@-person	-person=4
@hunters@-product	-product=16
@prefect@-title	-title=367
@marshall,_illinois@-location	-location=23
@lol@-product	-product=1
@pacifica@-location	-location=61
@peabody,_massachusetts@-location	-location=96
@leon_schiller@-person	-person=30
@robert_parry@-person	-person=21
@hakata@-location	-location=85
@southern_collegiate_athletic_conference@-organization	-organization=51
@bill_tung@-person	-person=24
@jamie_oliver@-person	-person=246
@donnie_wahlberg@-person	-person=154
@john_caius@-person	-person=40
@international_drive@-location	-location=36
@dharma_raja@-person	-person=40
@confluence@-product	-product=12
@yaiba@-art	-art=1
@earl_of_buchan@-person	-person=3
@richard_brinsley_sheridan@-person	-person=298
@the_electric_horseman@-art	-art=32
@shrewsbury@-person	-person=6
@european_patent_organisation@-organization	-organization=25
@below@-event	-event=2
@melanocharitidae@-living_thing	-living_thing=21
@the_outsiders@-person	-person=77
@gaumont@-person	-person=3
@bardon@-location	-location=38
@bedford_high_school@-location	-location=1
@western_washington@-location	-location=41
@maidstone@-art	-art=5
@lawrie_johnson@-person	-person=24
@finnish@-location	-location=6639
@dream_team@-event	-event=2
@olympic_games@-broadcast_program	-broadcast_program=8
@maven@-person	-person=4
@progressive_labour_party@-organization	-organization=44
@coca_cola@-organization	-organization=6
@great@-organization	-organization=3
@daegu@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@pasión@-broadcast_program	-broadcast_program=22
@the_creation@-person	-person=45
@miller@-person	-person=195
@goanna@-person	-person=25
@jyothika@-person	-person=156
@nova_scotia@-art	-art=1
@u21@-event	-event=1
@feodor_i@-person	-person=23
@darley@-location	-location=11
@i_am_legend@-broadcast_program	-broadcast_program=10
@rob_mathes@-person	-person=36
@godfather@-person	-person=3
@bree@-person	-person=1
@hbo@-organization	-organization=14
@lindsay_anderson@-person	-person=181
@wilkes@-product	-product=2
@kv_mechelen@-organization	-organization=177
@sparks@-food	-food=10
@jaroslav_marvan@-person	-person=41
@kiosk@-person	-person=8
@kavita_kaushik@-person	-person=22
@1984–85@-event	-event=297
@the_icicle_works@-person	-person=51
@saxilby@-location	-location=25
@recordings@-title	-title=14
@bishop_of_down_and_connor@-location	-location=2
@upper_silesia@-event	-event=1
@fell@-person	-person=5
@tocopilla@-event	-event=1
@smack@-person	-person=22
@hazara@-people-ethnicity	-people-ethnicity=204
@submarine@-product	-product=120
@regional_transportation_authority@-transit	-transit=24
@street@-location	-location=73
@i-55@-location	-location=63
@lax@-person	-person=2
@kikinda@-location	-location=97
@yemenite@-language	-language=3
@queen_charlotte@-person	-person=139
@oscar_zariski@-person	-person=40
@sofia_the_first@-broadcast_program	-broadcast_program=58
@felicity_lott@-person	-person=60
@kennet@-location	-location=27
@progress@-event	-event=1
@maine_legislature@-organization	-organization=94
@collingwood_college@-location	-location=2
@woodland_township@-location	-location=44
@neka_county@-location	-location=135
@daedalus@-person	-person=8
@narborough@-person	-person=1
@becoming_the_archetype@-person	-person=33
@cardiff_south_and_penarth@-event	-event=5
@casanova@-location	-location=1
@midori@-person	-person=38
@archibald_douglas,_5th_earl_of_douglas@-person	-person=24
@lloyd_stinson@-person	-person=48
@lyne@-location	-location=36
@new_york,_new_york@-organization	-organization=1
@venosa@-location	-location=74
@antonia@-location	-location=3
@david_conner@-person	-person=29
@esperanto@-product	-product=2
@2004_rugby_league_tri-nations@-event	-event=28
@mitch_pileggi@-person	-person=157
@du@-organization	-organization=13
@maya@-art	-art=20
@nbc@-broadcast_network	-broadcast_network=15668
@neon@-chemistry	-chemistry=30
@krauss@-organization	-organization=17
@warlock@-title	-title=8
@moses@-art	-art=18
@5@-broadcast_network	-broadcast_network=3
@fiesta@-product	-product=63
@kula@-location	-location=53
@torres_strait_islander@-location	-location=1
@dolj_county@-location	-location=216
@dog_eat_dog@-person	-person=23
@ted@-person	-person=54
@europe@-location	-location=37606
@george_walsh@-person	-person=33
@bethel_census_area,_alaska@-location	-location=27
@alta@-person	-person=5
@benito_juárez@-person	-person=326
@gmina_uście_gorlickie@-location	-location=26
@iceman@-art	-art=16
@ogaden@-location	-location=1
@cape_canaveral_air_force_station@-location	-location=300
@ron_conway@-person	-person=40
@susan_wooldridge@-person	-person=22
@kiso@-product	-product=8
@air_supply@-person	-person=234
@accept@-person	-person=242
@rory_mcleod@-person	-person=48
@rockwell@-organization	-organization=81
@oglala@-art	-art=1
@five@-art	-art=20
@tar@-medicine-drug	-medicine-drug=2
@just_for_kicks@-art	-art=10
@richard_crashaw@-person	-person=68
@427@-location	-location=10
@fethiye@-location	-location=99
@priesthood@-person	-person=4
@padua@-product	-product=2
@nathan_cayless@-person	-person=47
@chris_cowdrey@-person	-person=24
@drain@-location	-location=14
@captain_beefheart@-person	-person=402
@the_clarks@-person	-person=33
@mall_of_the_emirates@-location	-location=25
@holocaust@-broadcast_program	-broadcast_program=55
@time_warner@-location	-location=1
@sephardic@-people-ethnicity	-people-ethnicity=121
@sovereign_hill@-location	-location=21
@aquí_no_hay_quien_viva@-broadcast_program	-broadcast_program=36
@australia@-broadcast_program	-broadcast_program=9
@fled@-event	-event=10
@escape_from_new_york@-art	-art=104
@state_road_39@-location	-location=24
@hibernia@-organization	-organization=2
@the_congress@-art	-art=14
@northern_india@-location	-location=72
@delacroix@-person	-person=122
@arg@-location	-location=20
@gunderic@-person	-person=48
@bernard_purdie@-person	-person=176
@turkish_state_opera_and_ballet@-organization	-organization=23
@joe_phillips@-person	-person=25
@wounded_bird_records@-organization	-organization=87
@ernst_von_bergmann@-person	-person=25
@shane_smeltz@-person	-person=39
@crain's_chicago_business@-art	-art=37
@black_hole@-person	-person=1
@warszawa@-location	-location=21
@chrudim@-organization	-organization=1
@andersen@-organization	-organization=1
@balchik@-location	-location=58
@esp@-location	-location=15
@auslan@-language	-language=31
@1903@-organization	-organization=2
@green_card@-organization	-organization=1
@córdoba@-event	-event=1
@macdonald@-location	-location=34
@california's_32nd_congressional_district@-location	-location=30
@rhea@-god	-god=143
@iowa@-event	-event=12
@kurt_maetzig@-person	-person=44
@hanky_panky@-art	-art=32
@the_bubble@-event	-event=1
@airborne@-art	-art=13
@chinchilla@-location	-location=35
@a._k._hangal@-person	-person=71
@corelli@-art	-art=1
@aarhus_school_of_architecture@-organization	-organization=21
@howie_tamati@-person	-person=26
@powder_river@-location	-location=92
@mike_dunham@-person	-person=26
@fordham_road@-location	-location=37
@iberian@-language	-language=2
@trigg@-living_thing	-living_thing=1
@salesian_college@-organization	-organization=32
@li_changfu@-person	-person=22
@st._louis_cardinals@-organization	-organization=6105
@hobro@-location	-location=43
@gibbon_river@-location	-location=21
@coma@-medicine-symptom	-medicine-symptom=22
@francisco_de_miranda@-art	-art=2
@valença@-location	-location=43
@lofa_county@-location	-location=36
@kenan_memorial_stadium@-location	-location=42
@tao@-person	-person=6
@it's_alive@-person	-person=9
@danyang@-location	-location=41
@central_region@-location	-location=106
@paradiso@-location	-location=1
@johny_mera_naam@-art	-art=31
@tamburlaine@-person	-person=1
@abc_television@-person	-person=3
@embassy@-location	-location=65
@modified@-art	-art=2
@junon@-god	-god=2
@st._croix@-organization	-organization=1
@palatinate-zweibrücken@-location	-location=268
@dirty@-person	-person=11
@berlin_conference@-event	-event=87
@great_escape@-location	-location=48
@australian_states@-location	-location=27
@peninsula@-organization	-organization=1
@stopping_by_woods_on_a_snowy_evening@-art	-art=32
@madras@-location	-location=329
@the_elms@-location	-location=10
@kryptos@-person	-person=11
@ferns@-person	-person=2
@communication@-organization	-organization=1
@boomtown@-art	-art=11
@8th@-title	-title=2
@sahara@-location	-location=5
@turkic@-language	-language=4
@charles_de_rémusat@-person	-person=21
@pablo_cuevas@-person	-person=129
@dizzy@-product	-product=11
@golden_raspberry_awards@-award	-award=82
@tmz@-broadcast_program	-broadcast_program=20
@wall@-person	-person=19
@select_records@-organization	-organization=22
@rockingham@-organization	-organization=7
@emil_stang@-person	-person=26
@boomtown_records@-organization	-organization=22
@turin_brakes@-person	-person=68
@auguste_charlois@-person	-person=102
@mithra@-person	-person=3
@vermilion@-location	-location=98
@prime_minister_of_moldova@-title	-title=52
@bova@-organization	-organization=5
@ace@-product	-product=19
@one@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@sugarloaf_mountain@-location	-location=71
@arizona_united_sc@-organization	-organization=33
@andrea_branzi@-person	-person=21
@karla@-person	-person=2
@galyani_vadhana@-location	-location=3
@wes_parker@-person	-person=24
@vakhsh_river@-location	-location=25
@eltham@-organization	-organization=13
@becket@-art	-art=96
@frankish_kingdom@-people-ethnicity	-people-ethnicity=11
@uraiyur@-location	-location=23
@chelsea_lately@-broadcast_program	-broadcast_program=149
@carlton@-location	-location=186
@beagle@-living_thing	-living_thing=61
@alejandro_gonzález@-person	-person=41
@kinzig_valley_railway@-location	-location=6
@dd@-broadcast_network	-broadcast_network=1
@developer@-internet-website	-internet-website=1
@21@-location	-location=33
@tyuratam@-location	-location=25
@clapham@-location	-location=436
@direction@-award	-award=3
@carvel@-organization	-organization=22
@derbyshire@-product	-product=2
@the_public_enemy@-art	-art=68
@the_flying_lizards@-art	-art=2
@the_host@-person	-person=3
@templeton@-organization	-organization=4
@pink@-person	-person=885
@animal_house@-art	-art=140
@warsaw_international_film_festival@-event	-event=48
@metra@-transit	-transit=538
@atp_recordings@-organization	-organization=40
@point_pleasant@-broadcast_program	-broadcast_program=46
@vfl_wolfsburg@-organization	-organization=645
@phaidon_press@-organization	-organization=85
@thames_ditton@-event	-event=1
@industrial_worker@-art	-art=22
@public_prosecutor@-organization	-organization=2
@mithridates_iii@-person	-person=20
@journalist@-broadcast_network	-broadcast_network=1
@merrimack@-product	-product=18
@firefly@-broadcast_program	-broadcast_program=318
@llanidloes@-location	-location=100
@national_space_centre@-location	-location=32
@stan@-art	-art=59
@dog@-art	-art=1
@coleophora_lithargyrinella@-living_thing	-living_thing=23
@glasney_college@-location	-location=23
@economics@-person	-person=1
@500@-location	-location=7
@20@-product	-product=3
@krishnam_raju@-person	-person=85
@ulmaceae@-living_thing	-living_thing=25
@marilyn@-person	-person=58
@chantilly@-location	-location=293
@tarantula@-art	-art=61
@miles_away@-person	-person=10
@mayer@-location	-location=19
@kevin_kim@-person	-person=39
@tay@-location	-location=56
@makerfield@-location	-location=21
@giotto_bizzarrini@-organization	-organization=1
@legislative_council_of_lower_canada@-organization	-organization=65
@george_abernethy@-person	-person=35
@rbc@-body_part	-body_part=6
@john_legend@-person	-person=773
@benjamin_jowett@-person	-person=81
@takéo_province@-location	-location=20
@angela's_ashes@-art	-art=103
@jerichow@-location	-location=28
@abolfares_rural_district@-location	-location=23
@riverside@-art	-art=6
@palgrave@-person	-person=1
@mr._and_mrs._north@-art	-art=1
@rodriguez@-person	-person=21
@the_beau_brummels@-art	-art=4
@marker@-broadcast_program	-broadcast_program=11
@1967@-broadcast_program	-broadcast_program=2
@wilhelm_ostwald@-person	-person=92
@a85@-location	-location=22
@bbc_canada@-broadcast_network	-broadcast_network=34
@stitch!@-broadcast_program	-broadcast_program=56
@cape_esperance@-location	-location=25
@arm@-body_part	-body_part=6
@parnaíba@-location	-location=34
@breaking_away@-location	-location=1
@lower_canada@-organization	-organization=1
@corduroy@-person	-person=24
@interlagos@-location	-location=13
@spirits_having_flown@-event	-event=1
@aim@-person	-person=66
@folketing@-organization	-organization=243
@ockeghem@-person	-person=27
@corrado@-product	-product=12
@1951@-organization	-organization=2
@west@-art	-art=9
@wendell_anderson@-person	-person=38
@the_birds@-person	-person=13
@tagore@-person	-person=57
@evita@-art	-art=429
@glendalough@-location	-location=116
@agni@-god	-god=275
@bills@-organization	-organization=39
@jim_inhofe@-person	-person=77
@deborah_norville@-person	-person=32
@dholavira@-location	-location=32
@gmina_gniezno@-location	-location=32
@theo_lingen@-person	-person=64
@invergordon@-location	-location=113
@lady_madonna@-art	-art=77
@ofm@-title	-title=1
@reid@-location	-location=57
@windsor@-title	-title=2
@vivian_hsu@-person	-person=41
@silent@-broadcast_network	-broadcast_network=49
@tigray@-location	-location=51
@grenchen@-location	-location=48
@gavin_grant@-person	-person=29
@mount_ślęża@-location	-location=21
@police_chief@-title	-title=25
@jidéhem@-person	-person=21
@the_lucky_one@-art	-art=26
@double_dragon@-product	-product=97
@austro@-people-ethnicity	-people-ethnicity=7
@richard_rolle@-person	-person=46
@knsd@-broadcast-tv_channel	-broadcast-tv_channel=48
@ruslan_ponomariov@-person	-person=67
@solid_edge@-product	-product=22
@ron_randell@-person	-person=53
@schilling@-person	-person=1
@rhineland@-location	-location=858
@raf_little_walden@-location	-location=30
@route_39@-location	-location=18
@linares@-person	-person=1
@conqueror@-product	-product=17
@chile@-organization	-organization=754
@marcellus@-location	-location=34
@chinandega@-location	-location=48
@keno@-person	-person=2
@goldfield@-location	-location=44
@madison_county@-organization	-organization=1
@the_invisible_man@-art	-art=116
@the_sullivans@-art	-art=2
@statistics_canada@-location	-location=1
@immaculata_high_school@-organization	-organization=27
@help@-title	-title=1
@porter@-title	-title=42
@lionel_palairet@-person	-person=21
@lancashire_league@-organization	-organization=313
@judgment_day@-event	-event=21
@poltava_oblast@-location	-location=164
@idrætsparken@-location	-location=54
@koniecpol@-location	-location=49
@standoff@-broadcast_program	-broadcast_program=46
@mc_solaar@-art	-art=1
@kawasaki_ki-45@-product	-product=22
@warangal@-organization	-organization=4
@maddalena_musumeci@-person	-person=28
@new_red_archives@-art	-art=1
@lax@-broadcast_program	-broadcast_program=34
@mahim@-location	-location=87
@saltdean@-location	-location=31
@the_beatles'@-person	-person=29
@sunderland@-location	-location=1534
@tintern_abbey@-location	-location=77
@jean-pierre_papin@-person	-person=60
@mende@-language	-language=35
@spencer_tracy@-art	-art=1
@police_force@-title	-title=1
@_union@-location	-location=3
@bachelor_of_business@-education-educational_degree	-education-educational_degree=32
@st_john's_college@-organization	-organization=290
@charlotte_von_stein@-person	-person=20
@cedar_mountain@-location	-location=7
@granby@-person	-person=1
@fujiko_fujio@-person	-person=45
@henry_bolckow@-person	-person=22
@delray_beach,_florida@-location	-location=141
@innocent@-person	-person=216
@lee_petty@-person	-person=101
@maps@-location	-location=1
@corn@-person	-person=1
@clarence_burton@-person	-person=35
@vile@-person	-person=8
@challenger@-organization	-organization=3
@don_dubbins@-person	-person=24
@richard_b._shull@-person	-person=27
@ula@-living_thing	-living_thing=2
@claude-jean_allouez@-person	-person=24
@girolamo_da_carpi@-person	-person=22
@dunmore,_pennsylvania@-location	-location=27
@mark_ashley@-person	-person=22
@guard@-title	-title=78
@court_theatre@-location	-location=22
@ralph_lauren@-person	-person=391
@raja_rani@-location	-location=1
@newburgh@-title	-title=1
@catalonia@-location	-location=5068
@xl@-computer-programming_language	-computer-programming_language=6
@von_dutch@-person	-person=9
@benidorm@-organization	-organization=1
@east_village,_manhattan@-location	-location=52
@jennifer_azzi@-person	-person=23
@lincoln_national_forest@-location	-location=58
@prunus_pensylvanica@-living_thing	-living_thing=22
@carter@-location	-location=70
@steve_harvey@-art	-art=1
@gogo_sentai_boukenger_vs._super_sentai@-broadcast_program	-broadcast_program=2
@saturnalia@-living_thing	-living_thing=9
@the_outsiders@-art	-art=150
@ove_arup@-person	-person=54
@jeanie_with_the_light_brown_hair@-broadcast_program	-broadcast_program=7
@ian_hendry@-person	-person=68
@new_hampshire@-art	-art=1
@joseph_lawrence@-event	-event=1
@the_charmings@-broadcast_program	-broadcast_program=33
@cascada@-product	-product=2
@seneca@-location	-location=242
@clonlara@-organization	-organization=13
@texas_tornados@-art	-art=2
@krasnoarmeysky_district@-location	-location=36
@buzz_lightyear_of_star_command@-product	-product=1
@dfw@-organization	-organization=43
@the_phantom@-art	-art=28
@prague@-event	-event=21
@kilcock@-location	-location=49
@little_monsters@-art	-art=26
@green_street@-art	-art=40
@bonnie_tyler@-art	-art=3
@incredible@-art	-art=18
@nord-est_department@-location	-location=22
@tamar@-product	-product=3
@eastern@-location	-location=1
@vina_morales@-person	-person=69
@maxima@-product	-product=39
@ipswich@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@bulletproof@-person	-person=2
@manic@-art	-art=9
@whittington@-location	-location=58
@pelotas@-location	-location=106
@valli_di_comacchio@-event	-event=34
@doc_martin@-broadcast_program	-broadcast_program=112
@tennessee_titans@-organization	-organization=1922
@eli_thayer@-person	-person=22
@union_mills@-organization	-organization=12
@tiv@-language	-language=8
@quahog@-living_thing	-living_thing=3
@cupid@-art	-art=25
@sarmiento@-location	-location=18
@kraft@-person	-person=3
@venezia@-art	-art=4
@dorothy_elias-fahn@-person	-person=21
@waihi@-location	-location=83
@irl@-event	-event=18
@afonso_i@-person	-person=103
@yorktown,_virginia@-event	-event=4
@sacred_heart@-art	-art=26
@national_hockey_league@-event	-event=5
@águilas@-location	-location=28
@executive_secretary@-title	-title=29
@jonas_basanavičius@-person	-person=39
@battle_of_patay@-event	-event=33
@ars@-art	-art=1
@ff@-organization	-organization=3
@john_locke@-art	-art=2
@chucho_valdés@-person	-person=75
@werchter@-location	-location=25
@savant@-organization	-organization=1
@2008@-product	-product=10
@roger_d._kornberg@-person	-person=26
@department_of_justice@-location	-location=2
@lingala@-location	-location=2
@grbavica@-art	-art=14
@synanthedon_andrenaeformis@-living_thing	-living_thing=27
@5th_congressional_district@-location	-location=109
@pheu_thai_party@-organization	-organization=74
@neptune@-location	-location=24
@mirrors@-product	-product=2
@texas_legends@-organization	-organization=87
@pit_river@-people-ethnicity	-people-ethnicity=5
@sr_29@-location	-location=52
@richard_pococke@-person	-person=45
@becker@-organization	-organization=2
@conn@-location	-location=3
@batsford@-location	-location=21
@des_mein_niklla_hoga_chand@-broadcast_program	-broadcast_program=28
@claire_tomalin@-person	-person=39
@depeche_mode@-person	-person=1447
@angie@-broadcast_program	-broadcast_program=28
@st._john's,_newfoundland@-event	-event=1
@snowbird@-location	-location=24
@billy_jenkins@-person	-person=29
@atr@-location	-location=1
@m.d.@-education-educational_degree	-education-educational_degree=925
@tragedy@-art	-art=23
@grove_city@-organization	-organization=5
@linda_wild@-person	-person=35
@porno_for_pyros@-person	-person=71
@st_james'_church,_sydney@-location	-location=32
@sharpsburg@-event	-event=21
@joe_estevez@-person	-person=43
@hal@-organization	-organization=80
@sbc@-organization	-organization=32
@marquess_of_milford_haven@-title	-title=19
@addison@-location	-location=232
@german-american@-people-ethnicity	-people-ethnicity=23
@dogon@-people-ethnicity	-people-ethnicity=69
@brussels@-location	-location=8896
@os@-body_part	-body_part=1
@dawn_marie@-person	-person=33
@russia@-finance-currency	-finance-currency=1
@tapeworm@-location	-location=1
@abra@-art	-art=1
@breisgau@-location	-location=119
@drogheda@-event	-event=7
@melbourne@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@change@-person	-person=42
@eastwood@-person	-person=9
@death_valley_national_park@-location	-location=191
@ccc@-organization	-organization=14
@rudra@-god	-god=132
@jacobites@-organization	-organization=255
@pure@-organization	-organization=4
@savigny@-person	-person=14
@mirror@-location	-location=5
@nerf_herder@-art	-art=2
@fall@-medicine-symptom	-medicine-symptom=8
@faster_pussycat@-art	-art=4
@the_look@-person	-person=1
@elk@-art	-art=2
@route_97@-location	-location=20
@seaquest_dsv@-broadcast_program	-broadcast_program=38
@black_fingernails,_red_wine@-art	-art=34
@mouse@-organization	-organization=1
@municipality_of_dobrova–polhov_gradec@-location	-location=29
@the_return_of_doctor_x@-art	-art=21
@count_of_toulouse@-person	-person=2
@barnet@-location	-location=352
@fort_dodge@-organization	-organization=1
@homer_banks@-person	-person=57
@gaea@-organization	-organization=1
@bennett@-location	-location=28
@san_lorenzo@-person	-person=4
@lane@-person	-person=20
@the_battery@-location	-location=33
@john_bates_clark@-person	-person=28
@egaleo@-location	-location=29
@ocn@-broadcast_network	-broadcast_network=22
@deir_al-balah@-location	-location=35
@a_country_practice@-broadcast_program	-broadcast_program=353
@otto_braun@-person	-person=55
@29@-time	-time=25
@cadbury@-location	-location=2
@umbilicus@-living_thing	-living_thing=9
@starship_troopers@-product	-product=2
@carolina@-art	-art=23
@vernon_handley@-person	-person=95
@aéropostale@-organization	-organization=72
@sabrina@-person	-person=64
@king_buzzo@-art	-art=3
@trackdown@-art	-art=2
@pella@-location	-location=209
@vida@-location	-location=8
@memel@-event	-event=4
@fire_and_ice@-product	-product=3
@queenston@-location	-location=42
@kremlin@-organization	-organization=4
@usakos@-location	-location=20
@lift@-person	-person=3
@st._kilda@-location	-location=41
@alt@-biology	-biology=17
@kon-tiki@-god	-god=1
@love_spit_love@-art	-art=2
@dayak@-people-ethnicity	-people-ethnicity=135
@maburaho@-art	-art=25
@rachel_tucker@-person	-person=26
@adc@-title	-title=107
@thomasville@-location	-location=132
@finse@-location	-location=25
@taraka@-living_thing	-living_thing=1
@rtl_4@-broadcast_network	-broadcast_network=81
@castelnuovo@-location	-location=14
@sentinel_range@-location	-location=432
@dingy_skipper@-living_thing	-living_thing=30
@wildfire@-art	-art=15
@byzantine_period@-location	-location=26
@rendezvous@-organization	-organization=5
@insomniac_with_dave_attell@-broadcast_program	-broadcast_program=21
@pfl@-organization	-organization=11
@rudolf_ii@-person	-person=175
@aurel_vlaicu@-person	-person=29
@yuki@-people-ethnicity	-people-ethnicity=7
@victor_hugo@-location	-location=5
@citrus@-living_thing	-living_thing=226
@m.s.@-disease	-disease=2
@obe@-title	-title=2941
@islanders@-location	-location=1
@sculptor@-location	-location=47
@race@-event	-event=47
@grey's_anatomy@-broadcast_program	-broadcast_program=1397
@citrus_bowl@-location	-location=7
@rodriguez@-organization	-organization=1
@man@-person	-person=104
@louvain-la-neuve@-organization	-organization=3
@alfred_hitchcock_presents@-person	-person=1
@theo_frenkel@-person	-person=25
@borderline@-art	-art=50
@secretary@-location	-location=6
@dermatology@-title	-title=92
@crown_prosecution_service@-organization	-organization=294
@genoa@-location	-location=3909
@coligny@-person	-person=15
@piscataway@-language	-language=4
@24@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=36
@cold_lake@-art	-art=7
@2008_bcs_national_championship_game@-event	-event=26
@chuck_eddy@-person	-person=22
@faisal_bin_turki@-person	-person=32
@killing_heidi@-art	-art=3
@jim_marshall@-person	-person=110
@machete@-chemistry	-chemistry=1
@ammonia@-product	-product=1
@anne_perry@-person	-person=43
@olympic_park@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@laurentum@-location	-location=30
@wgbh@-person	-person=215
@lame@-product	-product=44
@new_democrat@-organization	-organization=227
@birdland@-location	-location=3
@srinagar@-organization	-organization=4
@prince_george_county,_virginia@-location	-location=37
@ngalop@-people-ethnicity	-people-ethnicity=34
@nafta@-organization	-organization=44
@children@-person	-person=4
@camila@-broadcast_program	-broadcast_program=14
@lake_rotorua@-location	-location=37
@port_washington_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=55
@country@-organization	-organization=145
@british@-title	-title=3
@somercotes@-location	-location=20
@jo_callis@-person	-person=24
@kwun_tong@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@department_of_the_navy@-title	-title=1
@shane_leslie@-person	-person=20
@tosa_province@-location	-location=43
@cambridge@-product	-product=6
@bounty@-location	-location=4
@nude@-person	-person=1
@southern_league@-organization	-organization=2571
@thaler@-person	-person=1
@leidseplein@-location	-location=29
@barbarossa@-product	-product=3
@darwin_college,_cambridge@-organization	-organization=36
@peter_jacobson@-person	-person=50
@wu_zetian@-person	-person=325
@province_of_albacete@-location	-location=41
@city_line@-location	-location=2
@second_lieutenant@-title	-title=241
@veritas@-organization	-organization=51
@comox@-location	-location=23
@tegan_moss@-person	-person=21
@calum_worthy@-person	-person=33
@corsica@-product	-product=2
@inferno@-product	-product=40
@dictionary@-product	-product=4
@boston_tea_party@-location	-location=6
@the_lonely_lady@-art	-art=21
@borås@-location	-location=194
@breathless@-art	-art=134
@blood@-chemistry	-chemistry=1
@latour@-art	-art=1
@vladislav_illich-svitych@-person	-person=21
@tsuruoka@-location	-location=38
@belén@-location	-location=10
@howden@-location	-location=116
@dodgeball@-product	-product=19
@black@-person	-person=73
@slacker@-art	-art=44
@google_reader@-internet-website	-internet-website=30
@farewell@-art	-art=23
@purim@-time	-time=260
@charlie_wilson's_war@-art	-art=104
@aue@-location	-location=47
@ip@-organization	-organization=5
@mark_moore@-person	-person=28
@rodelinda@-person	-person=4
@mohave@-living_thing	-living_thing=1
@of_the_same_title@-broadcast_program	-broadcast_program=5
@roma@-location	-location=190
@duke_of_york@-product	-product=24
@bus@-transit	-transit=24
@a35@-product	-product=1
@hurricane_mitch@-event	-event=162
@friesian@-living_thing	-living_thing=22
@shiny_entertainment@-person	-person=52
@everlong@-art	-art=25
@montevallo@-organization	-organization=8
@florence@-person	-person=27
@lugdunum@-organization	-organization=2
@duple_metsec@-organization	-organization=21
@nashville@-broadcast_program	-broadcast_program=7
@john_brown@-person	-person=603
@cauldron@-art	-art=2
@canadian_islamic_congress@-organization	-organization=32
@jonah_barrington@-person	-person=31
@stargate@-product	-product=7
@cornelis@-art	-art=4
@priscilla_dean@-person	-person=42
@shakedown@-art	-art=23
@state_council_of_the_people's_republic_of_china@-organization	-organization=128
@novelist@-person	-person=1
@foxes@-people-ethnicity	-people-ethnicity=1
@ehlers–danlos_syndrome@-disease	-disease=21
@kayenta_formation@-location	-location=31
@san_antonio_independent_school_district@-location	-location=20
@under_milk_wood@-person	-person=1
@declaration_of_independence@-art	-art=1081
@ragnar_lodbrok@-art	-art=1
@287@-art	-art=6
@san_siro@-person	-person=1
@reconstruction@-medicine-medical_treatment	-medicine-medical_treatment=4
@yucatán@-organization	-organization=2
@project_gotham_racing_2@-product	-product=38
@cast@-person	-person=1
@ernst_chladni@-person	-person=20
@condor@-event	-event=1
@assamese@-people-ethnicity	-people-ethnicity=83
@elche_cf@-organization	-organization=372
@norwegian@-location	-location=9679
@golden_boot@-award	-award=10
@onondaga@-location	-location=181
@the_departed@-art	-art=318
@ōgaki@-location	-location=59
@william_martin@-person	-person=49
@fullerton@-organization	-organization=7
@canadian_expeditionary_force@-organization	-organization=632
@nathan_hale@-person	-person=131
@condé@-location	-location=12
@mccomb@-organization	-organization=1
@praetorian_prefect@-organization	-organization=3
@oklahoma_world_war_ii_army_airfields@-location	-location=22
@mexico_city@-event	-event=22
@lady_margaret_hall,_oxford@-organization	-organization=78
@onion@-food	-food=59
@pascual_cervera_y_topete@-person	-person=36
@papua@-location	-location=401
@reed@-visual_art-color	-visual_art-color=1
@avatar@-product	-product=10
@bhojpur@-location	-location=42
@hard@-food	-food=5
@golconda@-location	-location=41
@beatlemania@-person	-person=1
@lady_diana_spencer@-event	-event=1
@bremen@-location	-location=189
@south_kensington@-organization	-organization=2
@oneida@-location	-location=201
@lyman_hall@-organization	-organization=2
@15@-location	-location=56
@giuseppe_tucci@-person	-person=41
@sniper@-title	-title=49
@university_park@-location	-location=208
@plaridel@-location	-location=31
@lang_labor@-organization	-organization=89
@raw@-art	-art=44
@1994@-event	-event=2204
@draco@-living_thing	-living_thing=17
@locust@-location	-location=7
@ratt@-person	-person=296
@indianapolis_international_film_festival@-event	-event=28
@hassan@-location	-location=33
@skellig@-location	-location=1
@sara_mearns@-person	-person=21
@alexandru_odobescu@-location	-location=1
@scooter@-art	-art=1
@1_vs._100@-broadcast_program	-broadcast_program=42
@green_tea@-food	-food=35
@tango@-art	-art=15
@hansard@-organization	-organization=1
@wonderful_town@-art	-art=142
@faculty_of_law@-organization	-organization=83
@jack_chambers@-person	-person=32
@methuen@-organization	-organization=145
@orientalism@-art	-art=49
@rohilkhand@-location	-location=146
@weaverville@-location	-location=53
@hot_fuss@-art	-art=32
@san_miguel_de_allende@-location	-location=137
@jean-claude_vannier@-person	-person=20
@lilydale_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=85
@ayuntamiento@-location	-location=28
@san_roque@-organization	-organization=10
@godsmack@-art	-art=16
@rer@-organization	-organization=1
@267@-organization	-organization=1
@havel@-location	-location=148
@minas_gerais@-location	-location=2512
@prc@-organization	-organization=22
@teen_beach_movie@-art	-art=36
@molteno@-location	-location=40
@cordial@-food	-food=21
@breech@-location	-location=1
@huntingdon@-person	-person=3
@transportation@-title	-title=2
@sascha-film@-organization	-organization=33
@riverview@-product	-product=1
@prime_time@-broadcast_program	-broadcast_program=63
@mahdist@-event	-event=12
@the_clearing@-organization	-organization=4
@phenylalanine@-biology	-biology=22
@zdeněk_burian@-person	-person=22
@gibson_les_paul@-product	-product=321
@snakehead@-living_thing	-living_thing=11
@above@-organization	-organization=6
@c._w._alcock@-person	-person=40
@grandma_got_run_over_by_a_reindeer@-art	-art=22
@spaniard@-organization	-organization=1
@middle_ages@-location	-location=1
@dead_space_3@-product	-product=28
@vcu@-organization	-organization=52
@fellowship@-location	-location=3
@cork@-title	-title=2
@lyonetiidae@-living_thing	-living_thing=135
@monopoly@-product	-product=325
@cispadane_republic@-location	-location=20
@onion@-organization	-organization=1
@broke@-art	-art=6
@medical@-chemistry	-chemistry=1
@enrique_bermúdez@-person	-person=22
@haifa@-location	-location=2053
@marina@-product	-product=4
@galactic@-location	-location=4
@firefly@-food	-food=1
@abc_sports@-broadcast_program	-broadcast_program=20
@levi@-location	-location=19
@arcturus@-location	-location=119
@vinci@-location	-location=11
@high_tide@-art	-art=11
@kabyle@-location	-location=2
@14th@-title	-title=2
@river_irthing@-location	-location=27
@jocelyn_pook@-person	-person=41
@intervarsity_press@-organization	-organization=36
@clamp@-person	-person=116
@poor_butterfly@-art	-art=38
@tucker@-person	-person=11
@chairman_of_the_verkhovna_rada@-title	-title=34
@estates@-location	-location=1
@sundown@-location	-location=11
@jamaican@-language	-language=3
@cherkasy@-organization	-organization=5
@payne@-broadcast_program	-broadcast_program=4
@fame@-location	-location=3
@fort_worth,_texas@-organization	-organization=1
@krona@-finance-currency	-finance-currency=5
@olympus@-organization	-organization=134
@abs-cbn_corporation@-organization	-organization=199
@vasse@-location	-location=23
@baseball@-person	-person=7
@the_murder_of_roger_ackroyd@-art	-art=55
@masaya@-location	-location=53
@objective-c@-computer-programming_language	-computer-programming_language=296
@international_policy_network@-organization	-organization=23
@dad's_army@-organization	-organization=1
@temperley@-person	-person=1
@maría_josé@-person	-person=21
@sir_george_seymour@-person	-person=9
@northampton@-person	-person=2
@duke_of_gloucester@-product	-product=3
@mbta_commuter_rail@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@sukkot@-location	-location=4
@misfits@-art	-art=39
@williamstown@-organization	-organization=233
@pork_chop_hill@-art	-art=31
@njongonkulu_ndungane@-person	-person=20
@montacute@-location	-location=43
@russian_national@-event	-event=43
@ingelheim_am_rhein@-location	-location=23
@starbuck@-art	-art=16
@jade@-location	-location=20
@karbi_anglong_district@-location	-location=32
@day_after_tomorrow@-art	-art=8
@the_7.30_report@-broadcast_program	-broadcast_program=53
@sherwood_forest@-location	-location=146
@pannonhalma@-location	-location=39
@norway@-art	-art=1
@electronics@-organization	-organization=1
@ice_t@-person	-person=8
@chelsea_physic_garden@-location	-location=56
@bute@-medicine-drug	-medicine-drug=4
@canterbury@-person	-person=12
@drummond@-organization	-organization=1
@marauder@-title	-title=1
@transmission@-product	-product=2
@julia@-organization	-organization=8
@bida@-person	-person=4
@port_authority@-art	-art=12
@vipers@-art	-art=2
@tour_de_romandie@-event	-event=181
@lenox@-location	-location=81
@branch@-person	-person=1
@nahuatl@-language	-language=901
@ocean@-god	-god=9
@dogtanian_and_the_three_muskehounds@-broadcast_program	-broadcast_program=54
@warringah@-location	-location=45
@edward_pellew@-person	-person=42
@buzzcocks@-art	-art=2
@hainan_island@-event	-event=2
@poděbrady@-location	-location=69
@arcade@-broadcast_program	-broadcast_program=14
@anthony_minichiello@-person	-person=62
@filmfare_awards_south@-award	-award=124
@lucius@-person	-person=40
@1988_vfl_season@-event	-event=21
@english_electric@-product	-product=5
@csc@-title	-title=1
@seaview@-location	-location=69
@journey_into_mystery@-art	-art=224
@ti@-person	-person=45
@american_water_works_association@-organization	-organization=65
@porus@-person	-person=66
@apamea_oblonga@-living_thing	-living_thing=33
@rome,_italy@-event	-event=13
@greenore@-organization	-organization=1
@pump_up_the_volume@-art	-art=110
@coburg@-location	-location=477
@assyrian@-organization	-organization=15
@local@-event	-event=9
@rosicrucian@-organization	-organization=34
@draper@-organization	-organization=5
@mexico_city,_mexico@-location	-location=233
@corolla@-product	-product=77
@ariel@-person	-person=43
@washington@-event	-event=78
@joystiq@-internet-website	-internet-website=185
@algirdas_butkevičius@-person	-person=24
@white_house@-organization	-organization=3
@lucky@-broadcast_program	-broadcast_program=19
@heard_island@-location	-location=34
@hopkins@-location	-location=75
@medieval@-location	-location=1
@berber@-people-ethnicity	-people-ethnicity=738
@ronald_vink@-person	-person=56
@almagro@-person	-person=11
@cinna@-person	-person=33
@franklin_pierce@-title	-title=1
@ryan_leslie@-art	-art=8
@1+1@-art	-art=8
@grasshoppers@-organization	-organization=73
@earth@-location	-location=7
@science_museum_of_virginia@-location	-location=24
@vulcano@-person	-person=9
@iroquois_river@-location	-location=23
@amoeba@-organization	-organization=3
@ludwig_ganghofer@-person	-person=25
@golden_grove@-location	-location=43
@holiday@-art	-art=179
@yazoo@-organization	-organization=12
@martha_speaks@-broadcast_program	-broadcast_program=37
@jean_de_vienne@-product	-product=21
@whitchurch–stouffville@-location	-location=58
@monolith@-person	-person=8
@paredes_de_coura@-location	-location=31
@por@-event	-event=6
@yarrow@-location	-location=13
@mediterranean@-event	-event=24
@greater_noida@-location	-location=129
@jumbo@-location	-location=7
@urumi@-art	-art=24
@omsk@-location	-location=468
@the_new_barbarians@-art	-art=6
@speak@-organization	-organization=1
@sérgio_dias@-person	-person=21
@sprague@-person	-person=10
@tomar@-location	-location=152
@usa@-art	-art=15
@bill_auberlen@-person	-person=21
@gamezone@-organization	-organization=1
@crowded_house@-person	-person=500
@east_west@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@zen@-organization	-organization=1
@bad_girls_club@-art	-art=1
@fort_hays@-organization	-organization=1
@arachnophobia@-product	-product=1
@fair@-organization	-organization=17
@re-invention_world_tour@-event	-event=46
@100_m_backstroke@-event	-event=53
@henry_kissinger@-person	-person=921
@timrå_ik@-organization	-organization=196
@kerch@-product	-product=2
@bing_crosby@-person	-person=2078
@ashes_to_ashes@-art	-art=73
@andromeda@-broadcast_program	-broadcast_program=207
@hang_time@-broadcast_program	-broadcast_program=42
@howie_day@-person	-person=74
@pacific-10_conference@-event	-event=1
@the_toys@-person	-person=27
@bugis@-language	-language=2
@gustaf_skarsgård@-person	-person=31
@guglielmo_marconi@-art	-art=1
@st_pauls@-location	-location=25
@somnath_chatterjee@-person	-person=34
@violin@-art	-art=9
@fourth@-person	-person=4
@peckham@-person	-person=2
@nyíregyháza@-location	-location=150
@haute-garonne@-location	-location=868
@explosion@-product	-product=1
@tal@-location	-location=2
@david_jackson@-person	-person=113
@durant@-location	-location=78
@embassy@-title	-title=2
@charleston,_missouri@-location	-location=26
@the_radiators@-person	-person=40
@torrevieja@-organization	-organization=1
@m-20@-location	-location=18
@my_kind_of_town@-art	-art=28
@conference_league_cup@-organization	-organization=150
@verdun@-product	-product=1
@later@-location	-location=2
@12th@-title	-title=1
@theme_song@-art	-art=38
@cayman_islands@-location	-location=1002
@embryo@-organization	-organization=2
@michael_english@-person	-person=52
@140@-art	-art=4
@eslamiyeh_rural_district@-location	-location=31
@album_of_the_year@-event	-event=1
@a55@-product	-product=2
@sunnmørsalpene@-location	-location=20
@clan_of_xymox@-person	-person=51
@condor@-product	-product=6
@wa@-organization	-organization=6
@mort@-art	-art=46
@debar@-location	-location=122
@virunum@-location	-location=20
@fannin@-location	-location=50
@el_gouna@-organization	-organization=12
@freemasons@-organization	-organization=210
@ocoee@-location	-location=37
@australia@-location	-location=86
@n.y.p.d.@-broadcast_program	-broadcast_program=28
@past_lives@-art	-art=12
@robert_l._park@-person	-person=22
@heller@-person	-person=8
@bret_mckenzie@-person	-person=64
@pescara@-location	-location=14
@steve_jablonsky@-person	-person=33
@zhukovsky_district@-location	-location=37
@paul_hodes@-person	-person=37
@marian@-organization	-organization=4
@rough_trade@-person	-person=50
@george_gershwin@-location	-location=1
@college@-organization	-organization=142
@tea_for_two@-broadcast_program	-broadcast_program=1
@ram@-location	-location=3
@mexico_city@-location	-location=8057
@guide@-location	-location=8
@wolfe@-person	-person=33
@concepción@-organization	-organization=3
@duquesne@-organization	-organization=36
@chickasaw@-location	-location=33
@adolph@-person	-person=26
@winners_and_sinners@-art	-art=28
@stephenson@-location	-location=39
@lycksele@-location	-location=31
@digeorge_syndrome@-disease	-disease=29
@xanadu@-product	-product=4
@augustin@-art	-art=4
@31st@-event	-event=6
@žarkovo@-location	-location=25
@code@-art	-art=10
@brest_fortress@-location	-location=50
@osaka@-finance-stock_exchange	-finance-stock_exchange=3
@inr@-finance-currency	-finance-currency=70
@persil@-organization	-organization=37
@srebrenica@-event	-event=12
@freestyle_fellowship@-person	-person=61
@the_soviet_union@-event	-event=1
@shwayze@-person	-person=58
@american_petroleum_institute@-organization	-organization=156
@ale@-person	-person=1
@vicente_martín_y_soler@-person	-person=38
@raphael@-art	-art=4
@hopewell@-organization	-organization=3
@suisun_marsh@-location	-location=20
@danzig@-art	-art=14
@autonomic@-location	-location=1
@support@-medicine-medical_treatment	-medicine-medical_treatment=2
@watertown@-location	-location=416
@mix@-event	-event=12
@st._bernard@-person	-person=68
@enderby@-art	-art=1
@burns_mantle@-person	-person=56
@red_tails@-art	-art=52
@foursquare@-product	-product=106
@u.s._open_cup@-event	-event=5
@victorian_football_league@-organization	-organization=4091
@british@-award	-award=1
@roth@-location	-location=49
@acholi@-people-ethnicity	-people-ethnicity=33
@tubac@-location	-location=23
@route_117@-location	-location=54
@2008–09@-award	-award=2
@super_mario_bros.@-art	-art=47
@the_boys_in_the_band@-art	-art=39
@gdów@-location	-location=23
@nite_flights@-art	-art=25
@federal_election_commission@-organization	-organization=353
@hemsworth@-person	-person=1
@neon_park@-person	-person=20
@david_williamson@-person	-person=152
@harvey_kurtzman@-person	-person=197
@herculis@-event	-event=58
@richard_case@-person	-person=31
@clara@-person	-person=43
@wycliffe_gordon@-person	-person=45
@volturno@-location	-location=58
@germanicus@-person	-person=237
@christopher_saxton@-person	-person=43
@line_8@-location	-location=1
@goose_green@-location	-location=52
@yeon_gaesomun@-person	-person=60
@jardine_matheson@-organization	-organization=52
@mccrory@-organization	-organization=13
@real_talk@-art	-art=18
@canadian_government@-person	-person=1
@ghent@-event	-event=2
@university_of_east_africa@-organization	-organization=26
@skewen@-organization	-organization=3
@james_shields@-person	-person=114
@true_detective@-broadcast_program	-broadcast_program=55
@pawnee@-product	-product=5
@the_bare_necessities@-art	-art=38
@stalybridge@-location	-location=191
@juicy_lucy@-person	-person=34
@royal_lincolnshire_regiment@-organization	-organization=20
@nokia@-location	-location=31
@livorno@-location	-location=937
@strangers_on_a_train@-art	-art=120
@sandra_pupatello@-person	-person=42
@marathon@-art	-art=8
@parry_channel@-location	-location=30
@darwen@-location	-location=154
@hindi@-language	-language=5568
@esperanza@-product	-product=1
@edgeworth@-person	-person=11
@charles_a._baird@-person	-person=31
@top_of_the_world@-event	-event=4
@koti@-person	-person=30
@fairey_aviation_company@-organization	-organization=38
@dublin_gaa@-organization	-organization=73
@mount_pleasant,_michigan@-location	-location=89
@fallen@-person	-person=1
@tony_award@-organization	-organization=1
@express@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@catiline@-event	-event=1
@riccione@-location	-location=54
@nobles@-organization	-organization=1
@fort_duncan@-location	-location=20
@acl@-medicine-medical_treatment	-medicine-medical_treatment=1
@ben_savage@-person	-person=47
@bronson_pinchot@-person	-person=110
@resident@-title	-title=176
@churubusco@-organization	-organization=2
@wotan@-event	-event=2
@just_cause_2@-product	-product=21
@despair@-art	-art=21
@starfish@-person	-person=3
@woodridge@-organization	-organization=2
@bob_kaufman@-person	-person=30
@livilla@-person	-person=39
@karma_to_burn@-art	-art=7
@braun@-organization	-organization=32
@ix@-organization	-organization=5
@the_path_to_9@-broadcast_program	-broadcast_program=58
@parade@-art	-art=400
@29@-organization	-organization=1
@s6@-product	-product=9
@peter_horton@-person	-person=61
@gunnar_sønsteby@-person	-person=31
@together@-broadcast_program	-broadcast_program=12
@mda@-medicine-drug	-medicine-drug=30
@gaa@-language	-language=1
@d@-event	-event=1
@stephen_hawes@-person	-person=21
@together@-product	-product=1
@johnson_county@-location	-location=535
@university_of_massachusetts_medical_school@-location	-location=70
@the_wilderness@-event	-event=57
@amen@-person	-person=95
@hms_neptune@-product	-product=29
@lumsden@-location	-location=51
@peasants'_war@-event	-event=29
@ninjaman@-person	-person=21
@poland_spring@-location	-location=3
@skyscraper@-location	-location=3
@niklas_zennström@-person	-person=22
@jumbo@-art	-art=5
@the_colour_and_the_shape@-art	-art=34
@wayne_county,_north_carolina@-location	-location=26
@swe@-location	-location=24
@348@-product	-product=12
@4@-time	-time=21
@dfw@-location	-location=5
@andermatt@-person	-person=2
@main_south_line@-location	-location=136
@australasia@-organization	-organization=4
@dawn_news@-broadcast-tv_channel	-broadcast-tv_channel=41
@the_man_who_sold_the_moon@-art	-art=25
@the_syndicate@-location	-location=2
@ealing@-organization	-organization=20
@mary_ward@-organization	-organization=2
@sio@-chemistry	-chemistry=2
@pierre@-person	-person=70
@for_your_love@-art	-art=41
@mölndal@-location	-location=51
@preveza@-organization	-organization=2
@alessandro_cagliostro@-person	-person=30
@carmel_college@-location	-location=6
@godrej@-person	-person=4
@elizabethan_era@-event	-event=181
@blind_melon@-art	-art=13
@silesian_german@-people-ethnicity	-people-ethnicity=1
@karl_muck@-person	-person=36
@if_i_only_had_a_brain@-art	-art=24
@yamato@-person	-person=59
@timbo@-location	-location=23
@edward_frankland@-person	-person=51
@down@-title	-title=6
@1986@-organization	-organization=4
@l3@-body_part	-body_part=1
@thunder_bay—superior_north@-location	-location=24
@leicester_south@-location	-location=40
@ethan_allen@-location	-location=1
@missing@-broadcast_program	-broadcast_program=34
@saint_mary@-art	-art=2
@twelve_o'clock_high@-art	-art=84
@stage@-art	-art=50
@kenner@-event	-event=1
@det@-organization	-organization=35
@let's_go@-person	-person=1
@elysian_fields@-person	-person=37
@jokers_wild@-person	-person=7
@beretta@-organization	-organization=143
@nancy_wilson@-art	-art=3
@tv2@-broadcast_network	-broadcast_network=365
@guatemala@-location	-location=6714
@gale_page@-person	-person=26
@jackson_browne@-person	-person=727
@questions_and_answers@-broadcast_program	-broadcast_program=43
@ellaline_terriss@-person	-person=69
@canso@-product	-product=4
@george_frederick_kunz@-person	-person=31
@charlie_gillett@-person	-person=39
@durham_county_council@-location	-location=9
@sherman's_march_to_the_sea@-event	-event=153
@executive_director@-person	-person=2
@dark@-visual_art-color	-visual_art-color=1
@sabalan@-product	-product=1
@immunocompromised@-medicine-medical_treatment	-medicine-medical_treatment=1
@eastbourne@-product	-product=1
@ride_of_the_valkyries@-person	-person=1
@how_soon_is_now?@-broadcast_program	-broadcast_program=1
@heavy@-organization	-organization=1
@bcl@-education-educational_degree	-education-educational_degree=72
@exiles@-organization	-organization=35
@the_great_gatsby@-person	-person=2
@cappie_pondexter@-person	-person=84
@jesus_christ@-event	-event=1
@beirut@-event	-event=6
@kara@-living_thing	-living_thing=2
@austrians@-people-ethnicity	-people-ethnicity=144
@bob_marshall@-location	-location=2
@avalanche@-art	-art=24
@carnival@-location	-location=25
@truro@-title	-title=1
@route_12@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@kings_heath@-location	-location=63
@latham@-person	-person=6
@kūkai@-person	-person=141
@anna_maria@-location	-location=6
@negative@-living_thing	-living_thing=1
@miracle_on_ice@-art	-art=10
@commercial@-living_thing	-living_thing=2
@earl_of_carlisle@-title	-title=64
@cockatoo@-location	-location=14
@i_remember_you@-art	-art=96
@griqualand_west@-location	-location=74
@amor@-language	-language=1
@bobo_stenson@-person	-person=68
@hominid@-art	-art=2
@temagami@-people-ethnicity	-people-ethnicity=1
@merrimack_college@-organization	-organization=104
@amine@-person	-person=21
@cora@-product	-product=2
@koi@-living_thing	-living_thing=33
@muret@-event	-event=2
@jesus@-broadcast_program	-broadcast_program=14
@antonov@-organization	-organization=115
@maroon@-location	-location=1
@td_ameritrade_park_omaha@-location	-location=27
@provost@-title	-title=897
@erdenet@-location	-location=45
@pan@-god	-god=130
@council_of_scientific_and_industrial_research@-organization	-organization=90
@scott_field@-person	-person=1
@40th@-event	-event=4
@touraine@-person	-person=2
@belmont@-location	-location=1
@emmy_award@-award	-award=4484
@unicorn@-art	-art=4
@macintosh@-organization	-organization=4
@alps@-location	-location=3180
@the_myth@-art	-art=21
@bhilai@-organization	-organization=1
@great_southern@-location	-location=1
@aranda@-people-ethnicity	-people-ethnicity=4
@bunbury@-person	-person=1
@kriol@-language	-language=24
@bologna@-location	-location=141
@2006_ryder_cup@-event	-event=25
@gotthard@-art	-art=3
@john_machale@-person	-person=22
@soul@-people-ethnicity	-people-ethnicity=1
@independence_day@-time	-time=588
@venta_river@-location	-location=28
@françois_magendie@-person	-person=24
@duet@-broadcast_program	-broadcast_program=17
@az_yet@-art	-art=1
@scouting_for_girls@-person	-person=74
@matthew_vassar@-person	-person=24
@star@-broadcast_network	-broadcast_network=6
@extremadura@-event	-event=3
@comptroller@-title	-title=158
@pod@-product	-product=1
@heart@-disease	-disease=5
@fi@-organization	-organization=6
@dagorhir@-organization	-organization=25
@church_of_rome@-location	-location=3
@sara@-location	-location=9
@bloomberg@-person	-person=7
@benedictine@-location	-location=2
@provinces@-location	-location=277
@solano@-person	-person=1
@sam_lloyd@-person	-person=33
@princesa@-product	-product=18
@berbice@-language	-language=2
@penelope@-art	-art=21
@cudworth@-location	-location=38
@pool_of_london@-location	-location=39
@linwood@-living_thing	-living_thing=1
@sestri_levante@-organization	-organization=3
@marvin_lee_stadium@-location	-location=28
@jo_ann_pflug@-person	-person=24
@manitowoc@-location	-location=135
@queen's_club@-location	-location=144
@cherry_hills_country_club@-location	-location=21
@para@-organization	-organization=2
@chip_ganassi@-person	-person=61
@kyrgyzstan_league@-organization	-organization=129
@kt@-organization	-organization=17
@no_jacket_required@-art	-art=43
@royal_victoria_infirmary@-location	-location=40
@framlingham@-organization	-organization=1
@tom_harpur@-person	-person=21
@the_champ@-person	-person=1
@serbian@-location	-location=195
@lotus_esprit@-product	-product=63
@heaton@-person	-person=2
@givenchy@-event	-event=8
@national_assembly@-location	-location=3
@african-american@-people-ethnicity	-people-ethnicity=237
@subiaco,_western_australia@-location	-location=45
@crash@-product	-product=4
@roma@-language	-language=3
@holy_cross_college@-organization	-organization=61
@cape_fear@-people-ethnicity	-people-ethnicity=2
@beersheba@-event	-event=37
@swansea@-event	-event=1
@librarian_of_congress@-person	-person=1
@the_little_rascals@-art	-art=40
@jon_favreau@-person	-person=256
@oxfordshire@-event	-event=1
@nio@-finance-currency	-finance-currency=1
@nag_hammadi@-event	-event=1
@lørenskog@-organization	-organization=25
@battle@-art	-art=7
@limburg@-location	-location=1091
@floyd_bennett@-person	-person=34
@ushant@-event	-event=7
@earl_of_dorset@-title	-title=19
@smith@-broadcast_program	-broadcast_program=30
@dependency@-disease	-disease=8
@salamis@-product	-product=6
@andreas_carlsson@-person	-person=105
@tim@-location	-location=1
@bhagirathi_river@-location	-location=53
@gmina_starogard_gdański@-location	-location=36
@freedom@-product	-product=3
@blackburn@-product	-product=1
@lord_cobham@-art	-art=1
@denton@-location	-location=421
@berri@-person	-person=7
@branch@-location	-location=3
@west_ham_united@-organization	-organization=2495
@caerleon@-location	-location=257
@faversham@-location	-location=327
@speed@-product	-product=4
@vpro@-award	-award=5
@mini_psicosis@-person	-person=22
@nio@-god	-god=16
@lipa@-location	-location=15
@lamphun@-organization	-organization=1
@kfc@-person	-person=1
@romania@-person	-person=1
@lore@-person	-person=3
@alfie@-art	-art=208
@gavin_report@-person	-person=1
@woods_hole_oceanographic_institution@-organization	-organization=216
@ready_or_not@-broadcast_program	-broadcast_program=27
@main_street@-art	-art=36
@greenwich_village@-location	-location=1589
@royal_bafokeng_stadium@-location	-location=30
@udp@-organization	-organization=23
@flora@-event	-event=3
@acapulco@-broadcast_program	-broadcast_program=6
@aladdin@-art	-art=428
@kalevala@-art	-art=304
@ptv@-broadcast_network	-broadcast_network=195
@agnetha_fältskog@-person	-person=189
@oenomaus@-living_thing	-living_thing=1
@cracow@-organization	-organization=1
@nikki@-art	-art=1
@richard_nyren@-person	-person=30
@rock_of_ages@-location	-location=6
@association_of_tennis_professionals@-organization	-organization=549
@skeme@-person	-person=20
@wolof@-language	-language=145
@nervous@-art	-art=10
@abuse@-disease	-disease=13
@organon@-organization	-organization=18
@upside_down@-person	-person=2
@bedazzled@-organization	-organization=4
@annapolis@-organization	-organization=41
@2009_open_championship@-event	-event=27
@help@-art	-art=19
@trapeze@-art	-art=5
@mansehra@-location	-location=137
@magdeburg@-location	-location=1319
@alpha_ethniki@-organization	-organization=38
@cape_of_good_hope@-organization	-organization=2
@thylacine@-person	-person=2
@hartford@-location	-location=938
@star_king@-broadcast_program	-broadcast_program=27
@freemantle@-organization	-organization=51
@take_it_from_here@-broadcast_program	-broadcast_program=27
@1972_american_league_championship_series@-event	-event=21
@judge@-title	-title=629
@sg@-location	-location=13
@tina_thompson@-person	-person=45
@chestnut_hill@-location	-location=110
@love_bites@-broadcast_program	-broadcast_program=26
@lewistown@-organization	-organization=1
@dead_man@-person	-person=5
@spuyten_duyvil@-product	-product=1
@otmuchów@-location	-location=63
@playdays@-broadcast_program	-broadcast_program=22
@ur@-broadcast_network	-broadcast_network=6
@italo@-person	-person=1
@the_net@-broadcast_program	-broadcast_program=22
@motherwell@-location	-location=256
@saraiki@-people-ethnicity	-people-ethnicity=14
@loire@-product	-product=10
@baseball@-broadcast_program	-broadcast_program=11
@double_happiness@-broadcast_program	-broadcast_program=24
@fort_defiance@-location	-location=49
@henry_slesar@-person	-person=21
@mukacheve@-location	-location=42
@norris@-location	-location=11
@all_star_game@-event	-event=28
@gulistan@-location	-location=7
@ménilmontant@-location	-location=20
@costa@-person	-person=9
@jabberwocky@-broadcast_program	-broadcast_program=2
@velayudham@-art	-art=20
@common_reed@-living_thing	-living_thing=24
@modern_times@-art	-art=107
@mid-atlantic@-broadcast-tv_channel	-broadcast-tv_channel=5
@the_flower_pot_men@-person	-person=20
@johnny_borrell@-person	-person=40
@heather_chasen@-person	-person=22
@murdoch@-organization	-organization=4
@chihuahua@-living_thing	-living_thing=118
@alesia@-location	-location=35
@castletown@-organization	-organization=27
@ian_morris@-person	-person=23
@greenhill@-location	-location=39
@here@-broadcast_program	-broadcast_program=1
@miami@-language	-language=3
@south_dakota@-event	-event=32
@miss_colorado@-event	-event=24
@ministry@-location	-location=1
@scotti_hill@-person	-person=24
@iain_ballamy@-person	-person=78
@all_american@-organization	-organization=3
@lindsay_posner@-person	-person=30
@prime_time_entertainment_network@-organization	-organization=35
@colonies@-organization	-organization=18
@hangar_18@-person	-person=6
@danish@-organization	-organization=40
@southern_oregon@-location	-location=110
@tarja@-person	-person=23
@ndebele@-people-ethnicity	-people-ethnicity=62
@haddock@-person	-person=4
@geranium@-living_thing	-living_thing=41
@razorback@-location	-location=3
@bridgestone@-organization	-organization=313
@midori@-food	-food=1
@rob_roy@-organization	-organization=2
@power_rangers_dino_thunder@-product	-product=1
@adiemus@-person	-person=30
@oujda@-location	-location=168
@italians@-location	-location=161
@danny_jones@-art	-art=1
@lesotho@-organization	-organization=38
@yoruba@-person	-person=1
@eo@-broadcast_network	-broadcast_network=15
@cargo@-location	-location=2
@gosforth@-organization	-organization=16
@the_confession@-broadcast_program	-broadcast_program=3
@miracle_on_ice@-event	-event=156
@everything_but_the_girl@-person	-person=168
@steve_rubell@-person	-person=32
@kamehameha_iv@-person	-person=71
@@home_network@-organization	-organization=23
@lucas_demare@-person	-person=29
@charles_pratt@-person	-person=63
@a5@-product	-product=7
@marquess_of_queensberry@-title	-title=28
@cedar_falls@-organization	-organization=1
@athens_2004@-person	-person=1
@huáscar@-product	-product=15
@kirkwood@-person	-person=2
@mohe@-location	-location=6
@zutphen@-title	-title=2
@takao@-person	-person=1
@international_criminal_tribunal_for_the_former_yugoslavia@-organization	-organization=423
@live_at_budokan@-art	-art=20
@tv1@-broadcast-tv_channel	-broadcast-tv_channel=4
@college_humor@-internet-website	-internet-website=6
@the_cup@-event	-event=6
@mercurial@-product	-product=60
@motion_picture@-art	-art=39
@aragonese@-language	-language=126
@geneva@-art	-art=2
@alice_liddell@-person	-person=82
@recordings@-art	-art=6
@south_side@-organization	-organization=3
@tel_aviv@-location	-location=4036
@quinnipiac@-organization	-organization=48
@space_shuttle_challenger@-event	-event=11
@grover@-person	-person=2
@bihar_legislative_assembly@-organization	-organization=58
@pittsburgh_civic_light_opera@-organization	-organization=46
@m-11@-product	-product=10
@mount_royal@-location	-location=244
@cottonwood@-organization	-organization=1
@national_museum_of_the_philippines@-location	-location=98
@cherokee@-people-ethnicity	-people-ethnicity=1670
@rhys_ap_gruffydd@-person	-person=97
@vonage@-organization	-organization=53
@robert_lindsay@-person	-person=138
@haverhill@-organization	-organization=2
@gelato@-food	-food=13
@vandal@-person	-person=3
@tonlé_sap@-location	-location=68
@vajont_dam@-location	-location=28
@mel@-location	-location=1
@drancy@-location	-location=14
@relapse@-art	-art=68
@louise_attaque@-person	-person=21
@rockland_county@-location	-location=238
@bridgewater_place@-location	-location=22
@kannada@-art	-art=1
@debra_monk@-person	-person=74
@the_sign@-art	-art=22
@gymnastics@-event	-event=65
@earl_of_ormond@-title	-title=35
@jim_peterson@-person	-person=35
@hugh_mcculloch@-product	-product=1
@rod_price@-person	-person=36
@hooke@-person	-person=11
@wendland@-person	-person=4
@viscount_palmerston@-person	-person=13
@naila@-location	-location=18
@john_redmond@-organization	-organization=1
@his_father@-person	-person=140
@james_graham@-person	-person=42
@ovation@-organization	-organization=39
@t@-chemistry	-chemistry=17
@greek_cup@-event	-event=1
@virgin@-art	-art=13
@the_sign@-person	-person=1
@under-21@-event	-event=7
@grainger@-location	-location=21
@imagine_that@-broadcast_program	-broadcast_program=1
@treasure@-person	-person=43
@parthiban@-person	-person=20
@pat_powers@-person	-person=30
@minister_for_foreign_affairs@-organization	-organization=6
@femme_fatales@-broadcast_program	-broadcast_program=13
@ascaris_lumbricoides@-disease	-disease=1
@snuff_garrett@-person	-person=61
@gerardo_diego@-person	-person=39
@north_wales_narrow_gauge_railways@-location	-location=31
@lovejoy@-location	-location=6
@the_legend_of_jesse_james@-broadcast_program	-broadcast_program=47
@bellary@-organization	-organization=1
@levent@-location	-location=47
@sidama@-location	-location=6
@edward_witten@-person	-person=132
@virus@-living_thing	-living_thing=44
@dad@-disease	-disease=1
@shabbir_ahluwalia@-person	-person=32
@home_again@-broadcast_program	-broadcast_program=5
@pedro@-location	-location=5
@pollard@-art	-art=4
@perfect_match@-art	-art=5
@brooklyn@-location	-location=8780
@serval@-location	-location=1
@marxists_internet_archive@-internet-website	-internet-website=82
@dioclea@-location	-location=11
@district@-title	-title=1
@italians@-people-ethnicity	-people-ethnicity=389
@cold_lake,_alberta@-location	-location=30
@gmina_lwówek_śląski@-location	-location=32
@black_swan@-living_thing	-living_thing=9
@november_21@-time	-time=250
@national_intelligence_system@-organization	-organization=31
@wral@-person	-person=21
@chester@-organization	-organization=452
@greensburg@-location	-location=199
@alannah_myles@-person	-person=99
@enrico_glori@-person	-person=23
@futsal_super_league@-organization	-organization=39
@mandrill@-living_thing	-living_thing=46
@sncb@-organization	-organization=29
@lovitt_records@-organization	-organization=28
@rsi@-medicine-medical_treatment	-medicine-medical_treatment=1
@seventeenth_amendment@-law	-law=115
@earls_barton@-location	-location=26
@jo_davidson@-person	-person=25
@salvador@-person	-person=3
@wrestlemania_xxiv@-event	-event=62
@159@-organization	-organization=1
@flamengo@-person	-person=9
@riverview_park@-location	-location=31
@pure@-art	-art=59
@shatabdi_express@-transit	-transit=116
@kevin_trudeau@-person	-person=24
@karla@-location	-location=9
@sussex@-organization	-organization=1890
@sweden@-people-ethnicity	-people-ethnicity=5
@a_class@-product	-product=34
@45@-broadcast_program	-broadcast_program=3
@haywood@-location	-location=56
@8@-organization	-organization=15
@big_horn_county,_wyoming@-location	-location=42
@vedanta@-religion-religion	-religion-religion=442
@j.a.k.q._dengekitai@-broadcast_program	-broadcast_program=35
@incident@-organization	-organization=1
@losar@-time	-time=61
@kevin_kelley@-person	-person=28
@nova@-organization	-organization=21
@beacon@-award	-award=1
@symphonic_variations@-art	-art=32
@bristol@-product	-product=25
@slovak@-organization	-organization=8
@faroe_islands@-organization	-organization=37
@cologne@-location	-location=5687
@slovak_language@-language	-language=96
@nazi_german@-location	-location=235
@california_governor@-event	-event=2
@lovejoy@-broadcast_program	-broadcast_program=222
@madrid_royal_conservatory@-organization	-organization=53
@bishop_of_cork@-title	-title=22
@easton@-person	-person=1
@1969@-art	-art=25
@the_east@-art	-art=12
@the_invisible_man@-broadcast_program	-broadcast_program=81
@president_pro_tempore@-title	-title=181
@uri@-location	-location=329
@zip_code_tabulation_area@-location	-location=150
@media@-title	-title=32
@duchy_of_lancaster@-location	-location=264
@slough_feg@-person	-person=20
@hirsau@-location	-location=26
@birmingham_small_arms_company@-organization	-organization=53
@st._louis_ambush@-organization	-organization=64
@valmy@-event	-event=27
@e4@-location	-location=41
@hack@-broadcast_program	-broadcast_program=1
@hammerheart_records@-organization	-organization=47
@apollo@-product	-product=8
@european_fantastic_film_festivals_federation@-organization	-organization=24
@king_lear@-person	-person=1
@chip_ganassi_racing@-organization	-organization=264
@wallace@-person	-person=97
@clarke@-award	-award=2
@khartoum@-event	-event=5
@lancaster@-organization	-organization=45
@waterland@-art	-art=24
@prey@-art	-art=22
@the_pack@-person	-person=25
@meigs@-location	-location=34
@recovery@-location	-location=1
@building@-person	-person=1
@112@-organization	-organization=1
@white_lightning@-person	-person=2
@hayao_miyazaki@-person	-person=403
@tavannes@-person	-person=1
@former_representative@-organization	-organization=35
@carlton@-product	-product=10
@roman_iron_age@-location	-location=3
@sri_lanka@-finance-currency	-finance-currency=1
@bulldogs@-product	-product=2
@nanga_parbat@-location	-location=181
@grand_duchy@-location	-location=39
@antique@-broadcast_program	-broadcast_program=1
@pulse@-organization	-organization=12
@silesian@-language	-language=54
@claremont_speedway@-location	-location=29
@sabrina_lloyd@-person	-person=27
@mary_of_scotland@-person	-person=3
@adventist_health@-location	-location=1
@bd@-organization	-organization=1
@order_of_the_phoenix@-title	-title=47
@daba_mountains@-location	-location=25
@ningbo@-location	-location=550
@rené_lévesque@-person	-person=276
@swiss_german@-people-ethnicity	-people-ethnicity=1
@spanish_conquest@-location	-location=2
@caythorpe@-organization	-organization=1
@gemini@-god	-god=2
@mermaid_avenue@-art	-art=20
@the_living_room@-location	-location=18
@usa@-title	-title=1
@mataura_river@-location	-location=33
@moreton_bay@-art	-art=3
@chumash@-art	-art=60
@lambchop@-person	-person=95
@ordinary_people@-art	-art=169
@the_unknown_soldier@-art	-art=56
@middleton@-product	-product=4
@waldo_peirce@-person	-person=22
@rhysling_award@-award	-award=47
@copelatus@-living_thing	-living_thing=349
@belzoni@-location	-location=19
@belfast_telegraph@-art	-art=115
@little_women@-person	-person=1
@lord_deputy@-title	-title=26
@otter@-product	-product=21
@speaking_in_tongues@-broadcast_program	-broadcast_program=3
@raymond_terrace@-location	-location=43
@ebb_tide@-product	-product=1
@secretary_of_state@-person	-person=1
@tourette_syndrome_association@-organization	-organization=22
@averno@-art	-art=2
@harrodsburg,_kentucky@-location	-location=81
@kirkby@-location	-location=158
@siemens_ag@-organization	-organization=28
@60th_academy_awards@-event	-event=24
@pasir_gudang@-location	-location=65
@melissa_etheridge@-person	-person=330
@louise@-product	-product=2
@occupied@-event	-event=61
@primary@-person	-person=17
@mohammedan_s.c.@-organization	-organization=32
@kylie_minogue@-person	-person=1723
@wedding@-event	-event=22
@selters@-food	-food=4
@carmen_maura@-person	-person=69
@richmond,_rhode_island@-location	-location=20
@holston_river@-location	-location=92
@siege_of_sevastopol@-event	-event=25
@gela@-location	-location=173
@sri_lankan@-location	-location=40
@druid@-location	-location=1
@mayumi_tanaka@-person	-person=34
@finnish@-religion-religion	-religion-religion=1
@prestige@-event	-event=14
@hamilton_harty@-person	-person=74
@tor@-location	-location=7
@adoor@-person	-person=1
@martti_suosalo@-person	-person=35
@global@-art	-art=4
@amedeo_carboni@-person	-person=20
@perfume@-person	-person=79
@charles_william_barkley@-person	-person=22
@tea_for_two@-art	-art=82
@juan_josé_torres@-person	-person=27
@european_squadron@-organization	-organization=65
@edward_sharpe_and_the_magnetic_zeros@-art	-art=5
@graham_linehan@-person	-person=109
@mike_ockrent@-person	-person=29
@nuneaton@-organization	-organization=14
@ted_robinson@-person	-person=43
@visalia@-location	-location=148
@junkyard@-person	-person=14
@mars_hill@-organization	-organization=2
@south_of_the_border@-location	-location=24
@mount_ainslie@-location	-location=33
@marjorie_bowen@-person	-person=32
@newcastle_city_council@-location	-location=11
@angel@-title	-title=6
@nancy_mitford@-person	-person=142
@wooden_award@-award	-award=33
@hermann@-location	-location=26
@tiffany@-location	-location=2
@scribner's_monthly@-art	-art=31
@parachute@-organization	-organization=1
@little@-person	-person=18
@hong_kong_exchanges_and_clearing@-finance-stock_exchange	-finance-stock_exchange=1
@red_hot_riding_hood@-art	-art=36
@skara_brae@-location	-location=83
@movado@-person	-person=1
@charles_spaak@-person	-person=21
@tarsus@-location	-location=247
@ncaa@-organization	-organization=3279
@sandy_fox@-person	-person=26
@pinch@-organization	-organization=1
@rudehen_district@-location	-location=31
@felix@-event	-event=8
@lenore@-location	-location=3
@personality_and_social_psychology_bulletin@-art	-art=26
@putty@-product	-product=28
@marshal@-location	-location=1
@del@-organization	-organization=181
@bergensbanen@-location	-location=28
@mount_allison@-organization	-organization=11
@sega@-person	-person=2033
@magic@-person	-person=41
@irish_oaks@-event	-event=134
@parasite_eve@-product	-product=28
@tomales_bay@-location	-location=70
@irish_catholic@-people-ethnicity	-people-ethnicity=9
@nate_colbert@-person	-person=27
@stafford@-person	-person=10
@prospector@-person	-person=1
@sir_hyde_parker@-person	-person=38
@bihar@-people-ethnicity	-people-ethnicity=3
@gmina_dopiewo@-location	-location=21
@åland@-location	-location=19
@delaney_bramlett@-person	-person=121
@justin_bieber@-person	-person=1003
@the_gladiators@-art	-art=2
@computer_world@-art	-art=35
@diocese@-organization	-organization=3
@america_east_conference@-organization	-organization=205
@sind@-location	-location=46
@santa_claus_is_comin'_to_town@-broadcast_program	-broadcast_program=28
@truly,_madly,_deeply@-broadcast_program	-broadcast_program=40
@frank_serpico@-person	-person=28
@yoruba@-people-ethnicity	-people-ethnicity=585
@jordan@-people-ethnicity	-people-ethnicity=1
@meridiana@-organization	-organization=20
@national_government@-organization	-organization=38
@pollock@-location	-location=2
@gold_dust@-chemistry	-chemistry=1
@ringgold@-product	-product=3
@mongols@-person	-person=1
@redcliffe@-location	-location=120
@millicent@-art	-art=1
@margaret@-art	-art=73
@the_oregon_trail@-product	-product=15
@hortense@-product	-product=13
@old_bulgarian@-language	-language=21
@stone,_staffordshire@-location	-location=45
@sally_jessy_raphael@-person	-person=74
@1888@-event	-event=82
@breed_77@-art	-art=5
@bill_williams@-location	-location=2
@united_kingdom's@-broadcast_program	-broadcast_program=1
@korea_university@-location	-location=1
@kokubunji@-location	-location=39
@littleton@-person	-person=7
@talbot@-title	-title=3
@miike_snow@-person	-person=84
@hammersmith_north@-location	-location=22
@ilorin@-organization	-organization=2
@seals@-location	-location=2
@boss_hog@-art	-art=2
@bergamo@-organization	-organization=8
@nora@-art	-art=14
@mtk_budapest@-organization	-organization=36
@thomas_paterson@-person	-person=22
@americus@-person	-person=1
@james_remar@-person	-person=147
@steppenwolf@-location	-location=25
@maki@-food	-food=1
@the_line@-broadcast_program	-broadcast_program=26
@pca@-organization	-organization=68
@heathfield@-location	-location=93
@british_independent_film_awards@-event	-event=2
@croydon@-event	-event=1
@kateřina_siniaková@-person	-person=20
@albania@-organization	-organization=320
@colorado_river_indian_reservation@-location	-location=25
@thornton@-location	-location=165
@dolphin@-product	-product=30
@ultimate_fighter@-organization	-organization=2
@freemasons@-location	-location=1
@stags@-living_thing	-living_thing=5
@wimereux@-location	-location=45
@university_of_maryland_medical_center@-organization	-organization=1
@roman_goddess@-religion-religion	-religion-religion=16
@middlesbrough_transporter_bridge@-location	-location=29
@minister_for_development_cooperation@-title	-title=27
@sault_ste._marie@-organization	-organization=2
@albion_rovers@-organization	-organization=344
@capucine@-person	-person=70
@rowland@-location	-location=18
@qin@-person	-person=2
@trey_lorenz@-person	-person=58
@carnifex@-title	-title=1
@fedora@-art	-art=71
@arapahoe@-location	-location=40
@eine_kleine_nachtmusik@-art	-art=39
@7th@-award	-award=1
@washington_d.c._area_film_critics_association@-organization	-organization=46
@netherfield@-organization	-organization=14
@lepanto@-art	-art=2
@skytrain@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@sydney_chaplin@-person	-person=52
@junon@-product	-product=30
@osmo_vänskä@-person	-person=53
@vinaya_prasad@-person	-person=40
@southern_nevada@-organization	-organization=1
@diamond_necklace@-art	-art=19
@chiari@-person	-person=6
@deputies@-title	-title=34
@dr._phil@-broadcast_program	-broadcast_program=233
@south_sydney@-location	-location=25
@alessandra_torresani@-person	-person=22
@truk@-location	-location=53
@partners@-organization	-organization=3
@sipadan@-location	-location=34
@trentino-alto_adige@-event	-event=11
@assiniboine@-organization	-organization=1
@dean_brody@-person	-person=47
@capital@-organization	-organization=17
@bury_your_dead@-art	-art=1
@dha@-education-educational_degree	-education-educational_degree=1
@steve_harvey@-person	-person=173
@sense_and_sensibility@-broadcast_program	-broadcast_program=10
@moss@-location	-location=160
@tag_heuer@-organization	-organization=52
@muscadet@-product	-product=24
@annibal@-art	-art=2
@ds@-product	-product=101
@crowfoot@-location	-location=49
@tividale@-location	-location=28
@valve@-body_part	-body_part=3
@saxon@-language	-language=15
@gary_dourdan@-person	-person=46
@halton@-organization	-organization=4
@sr@-computer-programming_language	-computer-programming_language=1
@1996@-product	-product=1
@xyz@-person	-person=31
@dove@-living_thing	-living_thing=29
@epoch@-art	-art=7
@coastal@-location	-location=17
@john_holland,_1st_duke_of_exeter@-person	-person=36
@army_of_georgia@-organization	-organization=32
@richard_digance@-person	-person=26
@pordenone@-organization	-organization=7
@imperial_theatre@-location	-location=42
@members_of_the_house_of_assembly@-organization	-organization=40
@nantwich@-event	-event=4
@softdisk@-organization	-organization=34
@the_war_of_the_roses@-event	-event=2
@2012–13@-organization	-organization=32
@warren_bardsley@-person	-person=27
@kerrville@-event	-event=3
@nacional@-art	-art=25
@78@-organization	-organization=2
@toxic@-disease	-disease=6
@peninsula@-location	-location=110
@david_wellington@-person	-person=37
@innu@-language	-language=5
@chargers@-event	-event=15
@frederick_william_i@-person	-person=103
@aosta@-title	-title=2
@western_australia@-event	-event=2
@vanguard@-location	-location=7
@san_patricio@-event	-event=2
@kamen_rider_fourze@-broadcast_program	-broadcast_program=56
@langhorne@-person	-person=8
@james_macdonough@-person	-person=25
@upper_las_virgenes_canyon_open_space_preserve@-location	-location=28
@bacharach@-art	-art=1
@armagh_city@-location	-location=10
@daoist@-religion-religion	-religion-religion=38
@united_provinces@-location	-location=425
@nfl_on_nbc@-broadcast_program	-broadcast_program=31
@karşıyaka@-organization	-organization=59
@mese@-location	-location=22
@harpers@-art	-art=32
@russian_famine_of_1921@-event	-event=27
@mouth@-art	-art=16
@sicko@-location	-location=1
@skylarking@-art	-art=22
@tubeway_army@-art	-art=7
@bud_moore@-person	-person=39
@the_million_pound_drop_live@-broadcast_program	-broadcast_program=34
@dab@-person	-person=1
@logan@-art	-art=1
@nme_awards@-art	-art=1
@gonaïves@-location	-location=86
@2001–02@-organization	-organization=11
@lech@-person	-person=7
@indiana@-location	-location=11095
@hamlyn@-person	-person=1
@hagfish@-person	-person=15
@trax@-transit	-transit=83
@schalke@-location	-location=3
@prime_minister_of_tajikistan@-title	-title=33
@barrington,_illinois@-location	-location=51
@needham_market@-organization	-organization=33
@modriča@-organization	-organization=5
@barrister@-title	-title=174
@washington_diplomats@-organization	-organization=112
@druid@-product	-product=2
@a19@-location	-location=110
@marietta@-person	-person=1
@joey_arias@-person	-person=21
@memorabilia@-event	-event=1
@courtney_sims@-person	-person=23
@wittersham@-location	-location=20
@brixen@-location	-location=23
@azteca@-person	-person=16
@sande@-organization	-organization=4
@emilie_autumn@-person	-person=78
@palatine@-body_part	-body_part=13
@farina@-location	-location=8
@carbohydrate@-medicine-medical_treatment	-medicine-medical_treatment=43
@hopi@-language	-language=42
@gustav_horn@-person	-person=24
@s2@-transit	-transit=2
@norman_davies@-person	-person=174
@resident_advisor@-title	-title=2
@angus_scrimm@-person	-person=37
@beadle@-location	-location=2
@2009–10_ahl_season@-event	-event=22
@actress@-person	-person=15
@spectre@-art	-art=202
@godflesh@-art	-art=3
@piggies@-art	-art=19
@pittsburgh_hornets@-organization	-organization=139
@bergisch_gladbach@-location	-location=269
@may@-location	-location=12
@kara_mustafa_pasha@-person	-person=37
@bank_of_cyprus@-organization	-organization=35
@order@-art	-art=2
@miss_tennessee@-person	-person=1
@new_brunswick,_new_jersey@-location	-location=560
@lynn_parsons@-person	-person=21
@maasai@-language	-language=49
@odd_future@-person	-person=107
@augustine@-person	-person=381
@surface@-location	-location=2
@cheka@-person	-person=1
@ph.d.@-education-educational_degree	-education-educational_degree=2071
@tay@-organization	-organization=1
@viy@-person	-person=4
@a_better_life@-broadcast_program	-broadcast_program=1
@indigenous_peoples@-language	-language=1
@kwun_tong@-location	-location=137
@ecuadorian_football_federation@-organization	-organization=28
@ardmore@-organization	-organization=13
@dc@-event	-event=5
@nadia_sawalha@-person	-person=42
@yue@-location	-location=55
@operation@-medicine-medical_treatment	-medicine-medical_treatment=31
@bonthe_district@-location	-location=24
@ace@-art	-art=44
@tennessee_house_of_representatives@-organization	-organization=419
@pupil@-person	-person=34
@eurovision_song_contest_1972@-event	-event=30
@boston_celtics@-event	-event=69
@national_lampoon@-art	-art=291
@saint_mary@-organization	-organization=3
@oak@-organization	-organization=4
@michael_haydn@-art	-art=2
@pergamon_museum@-location	-location=73
@matara@-location	-location=153
@new_hebrides@-location	-location=716
@luigi_di_biagio@-person	-person=34
@lifeline@-organization	-organization=5
@avian@-product	-product=1
@loess_hills@-location	-location=37
@sneaky_sound_system@-art	-art=13
@laura@-event	-event=2
@n62@-location	-location=28
@zenith@-person	-person=1
@steuben@-person	-person=6
@harrington@-person	-person=15
@blitzen_trapper@-art	-art=1
@stateline@-broadcast_program	-broadcast_program=26
@zhdanov@-organization	-organization=1
@bristol_rugby@-organization	-organization=175
@lucky-goldstar_hwangso@-organization	-organization=69
@muztagh_tower@-location	-location=20
@development@-art	-art=8
@catalyst@-organization	-organization=18
@nakło@-event	-event=1
@canton@-location	-location=4335
@tiro_federal@-organization	-organization=67
@kitchener-waterloo@-person	-person=1
@woodford@-organization	-organization=1
@giuseppe_galderisi@-person	-person=33
@kia_sportage@-product	-product=20
@westminster@-title	-title=2
@hip_hop_is_dead@-art	-art=49
@vinci@-person	-person=12
@rolling_stone@-person	-person=8
@market_square_arena@-location	-location=147
@sunbird@-product	-product=7
@john_g._avildsen@-person	-person=68
@friedebert_tuglas@-person	-person=20
@sphere@-organization	-organization=5
@wieringermeer@-location	-location=25
@apple's@-food	-food=2
@parnassius@-living_thing	-living_thing=66
@fun.@-person	-person=73
@gaffney@-location	-location=41
@the_rose@-art	-art=111
@torry@-person	-person=1
@merriwa@-location	-location=45
@kale@-people-ethnicity	-people-ethnicity=2
@treasure@-art	-art=31
@dory_previn@-art	-art=2
@the_man_in_the_iron_mask@-person	-person=2
@veritas@-art	-art=4
@wendover@-location	-location=159
@keeler@-person	-person=1
@filipinos@-language	-language=1
@utopia@-person	-person=87
@nuclear_regulatory_commission@-organization	-organization=439
@béziers@-location	-location=5
@olivares@-location	-location=3
@sabre@-product	-product=19
@1997–98@-organization	-organization=1
@henry_m._jackson@-person	-person=140
@taxi@-person	-person=12
@marvel@-location	-location=2
@vera_cruz@-location	-location=162
@pelham,_new_hampshire@-location	-location=20
@amersfoort@-event	-event=1
@zócalo@-location	-location=66
@pilot@-location	-location=4
@mahle@-organization	-organization=20
@vip@-broadcast_program	-broadcast_program=3
@junkyard@-art	-art=9
@burbank,_california@-organization	-organization=1
@battle@-event	-event=269
@gensler@-organization	-organization=58
@mary_alice@-person	-person=36
@herndon,_virginia@-location	-location=81
@forbes,_new_south_wales@-location	-location=23
@fouta_djallon@-location	-location=62
@peter_goldsworthy@-person	-person=36
@kempraten@-location	-location=30
@libya@-location	-location=5424
@national_day@-location	-location=1
@christopher_pyne@-person	-person=43
@malgobek@-location	-location=21
@anita_garvin@-person	-person=27
@marah@-person	-person=26
@spalding@-location	-location=323
@ruthless@-art	-art=12
@mcculloch@-event	-event=1
@pursuit@-product	-product=1
@saint_ignatius@-person	-person=21
@edelweiss@-living_thing	-living_thing=7
@brian_welch@-person	-person=38
@i_just_can't_stop_loving_you@-art	-art=44
@sethu@-art	-art=25
@legislative_assembly_of_alberta@-organization	-organization=997
@mechelen@-location	-location=628
@williamsport,_maryland@-location	-location=47
@manfred_mann@-person	-person=372
@sitka@-location	-location=226
@emperor@-product	-product=2
@vienna@-location	-location=16496
@kevin_kurányi@-person	-person=37
@going_for_gold@-broadcast_program	-broadcast_program=22
@vfb_stuttgart@-organization	-organization=1027
@brown@-people-ethnicity	-people-ethnicity=1
@leo_o'kelly@-person	-person=40
@china_merchants_bank@-organization	-organization=25
@lutheranism@-organization	-organization=3
@2005@-product	-product=1
@1._fc_köln@-organization	-organization=765
@bækkelagets_sk@-organization	-organization=28
@the_wombles@-person	-person=73
@swedish@-people-ethnicity	-people-ethnicity=71
@zubin_mehta@-person	-person=465
@wynne_evans@-person	-person=22
@brussels@-organization	-organization=5
@copper@-broadcast_program	-broadcast_program=33
@azadlu_rural_district@-location	-location=25
@delaware_supreme_court@-location	-location=1
@johann_joseph_fux@-person	-person=41
@weilheim@-location	-location=24
@cricket@-product	-product=2
@thomson_francis_mason@-person	-person=24
@arbroath@-organization	-organization=331
@louis_gordon@-person	-person=20
@kiwi@-food	-food=9
@hotspur@-product	-product=6
@mekong_delta@-location	-location=493
@domagnano@-location	-location=30
@shadowlands@-art	-art=48
@delivery@-art	-art=8
@christine@-location	-location=7
@broadway_musical@-art	-art=38
@gob@-person	-person=70
@chaplin@-art	-art=103
@downs@-location	-location=37
@caerleon@-organization	-organization=10
@old_prussian@-language	-language=35
@evangelical_church@-location	-location=1
@sean_taylor@-person	-person=67
@etobicoke_north@-location	-location=42
@jason_crabb@-person	-person=31
@transylvania@-organization	-organization=7
@jean-marie_balestre@-person	-person=39
@gustave_kerker@-person	-person=22
@jackie_fields@-person	-person=31
@56@-art	-art=7
@santa_cecilia@-person	-person=1
@splash@-organization	-organization=1
@gilgit_district@-location	-location=28
@american_football_conference@-organization	-organization=245
@king_christian_x@-person	-person=22
@utah@-location	-location=1
@falling@-medicine-symptom	-medicine-symptom=6
@stuart@-person	-person=37
@reykjavík@-location	-location=1765
@paul_thorn@-person	-person=27
@kanab,_utah@-location	-location=44
@grand_duke_of_mecklenburg-schwerin@-location	-location=49
@juan_carlos_i@-person	-person=78
@the_best_of_everything@-broadcast_program	-broadcast_program=14
@annie_oakley@-broadcast_program	-broadcast_program=66
@count_of_toulouse@-title	-title=76
@bee@-living_thing	-living_thing=61
@alp@-location	-location=10
@lawman@-person	-person=1
@tommy_tee@-person	-person=29
@dianthus@-living_thing	-living_thing=61
@jenny_lind@-person	-person=224
@northeast_corridor@-organization	-organization=1
@krylia_sovetov_samara@-organization	-organization=43
@vonore@-location	-location=20
@vigilant@-art	-art=3
@annam@-person	-person=5
@adolfo_ruiz_cortines@-person	-person=42
@oscoda@-location	-location=50
@joseph_mccarthy@-person	-person=493
@alias@-broadcast_program	-broadcast_program=479
@huáscar@-person	-person=40
@fort_apache@-event	-event=1
@cujo@-person	-person=4
@university_high_school@-location	-location=35
@_union@-organization	-organization=20
@coronation_street@-art	-art=1
@henry_giroux@-person	-person=35
@canarian@-location	-location=28
@st_mary_aldermanbury@-location	-location=22
@shawnee@-people-ethnicity	-people-ethnicity=692
@the_pacific@-location	-location=11
@william_whitelaw@-person	-person=34
@basim@-person	-person=23
@ap@-organization	-organization=29
@phil_lesh@-person	-person=392
@heliconia@-living_thing	-living_thing=55
@wannsee_conference@-art	-art=1
@maggie_q@-person	-person=65
@mayor_of_madrid@-person	-person=1
@peter_forsskål@-person	-person=33
@shimizu@-location	-location=52
@hurricane_katrina@-organization	-organization=3
@battle_of_issus@-art	-art=4
@pisces@-location	-location=137
@molesworth@-title	-title=2
@dow@-location	-location=1
@1927@-organization	-organization=1
@bodhrán@-product	-product=44
@bally@-location	-location=26
@blood_on_the_dance_floor@-art	-art=14
@wall_street_crash@-event	-event=28
@nara@-event	-event=35
@fort_boyard@-broadcast_program	-broadcast_program=77
@alexander_dallas_bache@-person	-person=33
@taraka@-person	-person=8
@appian@-location	-location=1
@hawthorn@-location	-location=185
@perth@-broadcast_network	-broadcast_network=2
@southern_methodist@-religion-religion	-religion-religion=4
@galápagos@-location	-location=6
@snyder@-location	-location=61
@greenville,_south_carolina@-location	-location=677
@turner@-broadcast_network	-broadcast_network=2
@jerome_lawrence@-person	-person=53
@providence_and_worcester_railroad@-organization	-organization=70
@munch@-location	-location=3
@sarasota,_florida@-location	-location=574
@murwillumbah@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@kaiser-wilhelmsland@-location	-location=26
@gwyneth_horder-payton@-person	-person=25
@walton@-organization	-organization=4
@bromfield@-organization	-organization=1
@seattle@-product	-product=1
@quito@-location	-location=1235
@lord_somers@-person	-person=21
@olivet@-organization	-organization=3
@kerry@-living_thing	-living_thing=3
@mockingbird@-living_thing	-living_thing=14
@celebration@-person	-person=3
@europe@-people-ethnicity	-people-ethnicity=6
@cynthia_barboza@-person	-person=25
@bordeaux@-title	-title=1
@main@-person	-person=17
@aker@-god	-god=1
@dante_gabriel_rossetti@-person	-person=443
@simulium@-living_thing	-living_thing=20
@chipmunk@-person	-person=10
@nostalgia_critic@-internet-website	-internet-website=1
@34th@-organization	-organization=18
@roman@-event	-event=2
@castro_urdiales@-location	-location=30
@2009_presidential_elections@-event	-event=25
@wentworth@-title	-title=4
@budapest@-event	-event=8
@bill_belichick@-person	-person=298
@linton@-location	-location=121
@british_coal@-organization	-organization=45
@nia@-organization	-organization=7
@alberto_lattuada@-person	-person=121
@carter@-broadcast_program	-broadcast_program=1
@rexall_centre@-location	-location=33
@rivera@-location	-location=83
@idwal_foel@-person	-person=41
@brede_hangeland@-person	-person=33
@set_it_off@-person	-person=6
@miss_universe_2008@-event	-event=124
@a_new_day_has_come@-art	-art=70
@birkenhead@-organization	-organization=1
@patrick_gilmore@-person	-person=45
@nebraska's_2nd_congressional_district@-location	-location=20
@smoking@-food	-food=5
@park@-organization	-organization=2
@postman@-title	-title=25
@ministry_of_defence@-organization	-organization=1722
@japanese_academy_awards@-award	-award=24
@joel_selvin@-person	-person=25
@skowhegan@-organization	-organization=1
@the_knack@-person	-person=187
@nancy@-location	-location=854
@pepper@-food	-food=435
@botany@-art	-art=1
@padbury@-location	-location=27
@department_of_agriculture@-title	-title=1
@singles@-event	-event=90
@sagebrush@-living_thing	-living_thing=46
@the_black_seeds@-person	-person=41
@noozles@-broadcast_program	-broadcast_program=31
@tancred@-person	-person=63
@stan_kenton@-art	-art=2
@maxim@-person	-person=13
@trax@-art	-art=3
@ambonese@-location	-location=6
@isn't_it_romantic?@-art	-art=34
@zamboanga_del_sur@-location	-location=127
@ed_block_courage_award@-award	-award=66
@barefoot_in_the_park@-art	-art=14
@kc@-finance-currency	-finance-currency=1
@king_philip@-person	-person=65
@papa@-art	-art=2
@united_nations_conference_on_international_organization@-event	-event=49
@krasnoyarsk@-organization	-organization=1
@benjamin_bonneville@-person	-person=36
@quino@-location	-location=1
@bolt@-product	-product=2
@hindi@-location	-location=1
@j.lo@-person	-person=5
@keep_on_truckin'@-art	-art=21
@willis_hall@-person	-person=54
@self-titled_debut@-art	-art=122
@mason_city@-location	-location=96
@media@-chemistry	-chemistry=8
@ernest_thompson_seton@-person	-person=94
@kurt_gerstein@-person	-person=24
@room_service@-art	-art=56
@the_circuit@-art	-art=1
@capri@-product	-product=25
@curt_weldon@-person	-person=40
@series_of_the_same_name@-product	-product=4
@monster@-food	-food=6
@napalm_death@-person	-person=423
@oaxaca@-location	-location=2057
@tindouf@-location	-location=117
@chandra_levy@-person	-person=45
@the_turn_of_the_screw@-broadcast_program	-broadcast_program=3
@green_eggs_and_ham@-art	-art=49
@west@-broadcast_network	-broadcast_network=1
@isser_harel@-person	-person=30
@string@-location	-location=3
@gistel@-location	-location=21
@appleton@-location	-location=237
@cheshire_senior_cup@-event	-event=45
@vancouver,_british_columbia@-event	-event=1
@15th_(scottish)_infantry_division@-organization	-organization=28
@odessa@-location	-location=2417
@bangladeshi@-location	-location=19
@charlton_athletic@-organization	-organization=1799
@spania@-location	-location=30
@hammerhead@-person	-person=6
@sylvania@-organization	-organization=62
@glenelg@-location	-location=212
@elisha_cuthbert@-person	-person=106
@42@-organization	-organization=5
@kunda@-language	-language=2
@giorgio_rassaval@-person	-person=26
@lady@-location	-location=1
@oregon_court_of_appeals@-organization	-organization=91
@aek_athens_f.c.@-organization	-organization=163
@delacroix@-location	-location=5
@republic_of_the_philippines@-location	-location=54
@40th@-location	-location=13
@black_sash@-organization	-organization=28
@mende@-organization	-organization=2
@siena@-location	-location=1189
@westmalle@-organization	-organization=4
@muhyiddin_yassin@-person	-person=29
@comet@-living_thing	-living_thing=1
@bougainville_island@-event	-event=2
@belgian_third_division@-organization	-organization=99
@earl_of_lincoln@-title	-title=43
@indonesia_u-23@-organization	-organization=20
@cypriot_league@-event	-event=1
@richard_jasek@-person	-person=31
@st._michael@-time	-time=1
@chad@-event	-event=1
@electorate_of_saxony@-location	-location=355
@moreton_bay@-location	-location=343
@worcestershire@-food	-food=1
@edgar_allan_poe@-award	-award=1
@greenberg@-person	-person=19
@saint_francis_high_school@-organization	-organization=29
@gary_winick@-person	-person=31
@leamington@-organization	-organization=50
@superstar_billy_graham@-person	-person=21
@aashif_sheikh@-person	-person=28
@champlain@-location	-location=161
@gaeta@-event	-event=3
@rimouski@-location	-location=253
@fort_harrison@-location	-location=30
@desorden_público@-person	-person=20
@songhay@-people-ethnicity	-people-ethnicity=21
@vengeance@-god	-god=1
@abimelech@-person	-person=17
@royal_artillery@-organization	-organization=1774
@annavaram@-location	-location=24
@selbach_mac_ferchair@-person	-person=33
@urartian@-language	-language=29
@takashi_sugiura@-person	-person=51
@hewitt@-person	-person=20
@remscheid@-location	-location=108
@antonov@-product	-product=4
@san_diego_trolley@-transit	-transit=118
@domžale@-location	-location=67
@conleth_hill@-person	-person=41
@ptolemaic@-person	-person=32
@yankton,_south_dakota@-location	-location=75
@justice_league_task_force@-art	-art=25
@william_mckinley@-person	-person=1124
@u.s._department_of_transportation@-organization	-organization=67
@stuart_chatwood@-person	-person=28
@queen_elizabeth_2@-person	-person=1
@lauenburg@-location	-location=38
@louis_xiv@-product	-product=1
@lonestar@-organization	-organization=1
@the_devil@-god	-god=29
@1950_season@-event	-event=28
@scarlett_johansson@-person	-person=447
@henry_iii_of_castile@-person	-person=74
@love_in_a_village@-art	-art=20
@dark_water@-broadcast_program	-broadcast_program=1
@helix@-person	-person=90
@matthews@-person	-person=27
@collinsville,_illinois@-location	-location=72
@hommelvik@-location	-location=30
@bjesovi@-person	-person=28
@north_and_south@-organization	-organization=2
@pueblo,_colorado@-location	-location=372
@fokker@-person	-person=6
@washington_state_cougars@-organization	-organization=40
@don_clark@-person	-person=23
@liverpool_scotland@-event	-event=1
@webber@-location	-location=9
@triton@-product	-product=10
@greek_catholic@-people-ethnicity	-people-ethnicity=1
@mystic@-location	-location=58
@formula_d@-product	-product=1
@ai@-medicine-medical_treatment	-medicine-medical_treatment=1
@ronco@-event	-event=1
@gary_owens@-person	-person=106
@mindanao@-location	-location=1775
@collection@-location	-location=3
@rabelais@-person	-person=42
@pes@-product	-product=1
@shizuoka@-art	-art=181
@bulnes@-person	-person=1
@bluebells@-living_thing	-living_thing=21
@río_cuarto@-location	-location=51
@zeami_motokiyo@-person	-person=29
@keeping_mum@-broadcast_program	-broadcast_program=4
@ff@-living_thing	-living_thing=1
@gibson@-person	-person=48
@2008_summer_olympics_opening_ceremony@-event	-event=20
@bruiser@-art	-art=14
@absecon@-product	-product=1
@spartan@-organization	-organization=4
@youth@-art	-art=9
@richard_yates@-person	-person=79
@scotland_yard@-broadcast_program	-broadcast_program=11
@rockpile@-person	-person=85
@curly@-art	-art=1
@munich@-art	-art=151
@jai_hind_college@-organization	-organization=20
@french_connection_ii@-art	-art=25
@barracuda@-art	-art=36
@ashur@-person	-person=47
@desire_under_the_elms@-art	-art=56
@landing@-person	-person=5
@blackie_and_the_rodeo_kings@-person	-person=35
@sundanese_language@-language	-language=24
@eric_steinbach@-person	-person=21
@moroccans@-location	-location=23
@aladdin@-broadcast_program	-broadcast_program=1
@channel_seven@-broadcast_network	-broadcast_network=246
@goya@-organization	-organization=3
@10@-time	-time=17
@bosna@-location	-location=57
@belo_horizonte@-organization	-organization=10
@john_adam@-person	-person=59
@meredith_monk@-person	-person=148
@angels@-living_thing	-living_thing=1
@elias_boudinot@-person	-person=46
@cibc_world_markets@-organization	-organization=32
@des_moines_university@-organization	-organization=21
@chameleon@-art	-art=28
@not_lame_recordings@-organization	-organization=28
@clouddead@-person	-person=23
@stutz@-organization	-organization=44
@eagle_talon@-product	-product=21
@bishops'_bible@-art	-art=39
@watershed@-location	-location=7
@bruce_hall@-location	-location=2
@marc_terenzi@-person	-person=32
@organisation@-art	-art=11
@diaspora@-internet-website	-internet-website=9
@grand_prairie@-organization	-organization=1
@transport@-product	-product=5
@clematis@-living_thing	-living_thing=61
@herod@-person	-person=154
@easter@-art	-art=20
@redhill@-location	-location=80
@isle_of_wight@-location	-location=2
@tara@-art	-art=6
@bucks_fizz@-art	-art=6
@são_francisco@-location	-location=35
@kathy_bates@-person	-person=353
@stephen_thompson@-person	-person=23
@barrington@-title	-title=1
@lucifer@-art	-art=14
@friedrich_fromm@-person	-person=29
@after_the_sunset@-art	-art=36
@jaú@-location	-location=33
@peter_ii_of_russia@-person	-person=22
@macarena@-art	-art=81
@agenda@-art	-art=15
@johann_adam_reincken@-person	-person=25
@brothers@-broadcast_program	-broadcast_program=51
@bandai_entertainment@-organization	-organization=16
@kuna@-organization	-organization=1
@vickers@-person	-person=1
@freemasons@-person	-person=83
@division@-event	-event=2
@the_voyage_of_the_dawn_treader@-art	-art=78
@st._mary's_river@-location	-location=38
@kent_island@-organization	-organization=1
@norris_bradbury@-person	-person=25
@communist_party_of_vietnam@-organization	-organization=134
@kamen_rider_kiva@-broadcast_program	-broadcast_program=87
@lahore@-finance-stock_exchange	-finance-stock_exchange=6
@104@-chemistry	-chemistry=1
@choreographer@-title	-title=86
@niko_kranjčar@-person	-person=34
@roan@-broadcast_program	-broadcast_program=1
@castlevania_judgment@-product	-product=28
@connie_gilchrist@-person	-person=54
@takachiho@-location	-location=11
@angelina@-living_thing	-living_thing=1
@rituals@-organization	-organization=1
@sportsnation@-broadcast_program	-broadcast_program=31
@firovsky_district@-location	-location=20
@dewey_redman@-person	-person=166
@kid@-person	-person=36
@the_sports_reporters@-broadcast_program	-broadcast_program=33
@centreville,_virginia@-location	-location=39
@education@-title	-title=16
@saint_john_the_baptist@-art	-art=4
@george_boolos@-person	-person=41
@wellesley@-location	-location=15
@björn_afzelius@-person	-person=22
@speedo@-organization	-organization=92
@sine@-location	-location=67
@rapperswil-jona@-location	-location=40
@washington,_d.c.@-person	-person=4
@camborne@-location	-location=214
@iki@-location	-location=31
@henriette_sontag@-person	-person=32
@avant@-location	-location=3
@skeet_ulrich@-person	-person=89
@almondsbury@-organization	-organization=1
@mark_bomback@-person	-person=20
@funk,_inc.@-art	-art=1
@loudun@-event	-event=5
@rashawn_ross@-person	-person=28
@battleship_potemkin@-art	-art=62
@taku@-person	-person=1
@skip_beat!@-art	-art=30
@paragon@-location	-location=1
@crab@-organization	-organization=3
@office@-location	-location=2
@venados_de_mazatlán@-organization	-organization=26
@starlet@-product	-product=14
@hollfeld@-location	-location=22
@yakiimo@-location	-location=37
@breakthru@-art	-art=15
@urge_overkill@-person	-person=77
@gage@-organization	-organization=1
@sax@-product	-product=97
@northern_stage@-organization	-organization=18
@dover_downs_international_speedway@-location	-location=29
@windsor@-product	-product=10
@trang@-location	-location=43
@mário_zagallo@-person	-person=38
@the_time_of_your_life@-broadcast_program	-broadcast_program=10
@fat_man_and_little_boy@-art	-art=24
@tapas@-food	-food=18
@henry_edward_manning@-person	-person=59
@thérèse_raquin@-art	-art=67
@canarie@-organization	-organization=21
@cross_florida_barge_canal@-location	-location=34
@olav_h._hauge@-person	-person=24
@q@-finance-currency	-finance-currency=4
@alhambra@-location	-location=360
@cnn@-broadcast_network	-broadcast_network=5449
@mrinalini_sarabhai@-person	-person=24
@nu@-organization	-organization=9
@villarrobledo@-event	-event=2
@ecw@-organization	-organization=173
@we_the_best_forever@-art	-art=20
@army_officer@-organization	-organization=9
@sant_cugat_del_vallès@-location	-location=53
@21st@-event	-event=5
@sailor@-art	-art=13
@trypanosoma_cruzi@-living_thing	-living_thing=57
@broken@-disease	-disease=2
@solomatin@-person	-person=33
@notorious_b.i.g.@-person	-person=17
@reid@-person	-person=37
@mulberry@-art	-art=3
@san_ildefonso@-product	-product=3
@united_democratic_forces@-organization	-organization=24
@francis_skeat@-person	-person=25
@saab@-person	-person=1
@powderham_castle@-location	-location=53
@tour@-event	-event=44
@300@-organization	-organization=1
@pes@-location	-location=4
@thompson@-location	-location=211
@bourke@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@caerau@-location	-location=34
@kangaroo@-art	-art=26
@feeder@-product	-product=1
@katharina_thalbach@-person	-person=39
@swedbank_stadion@-location	-location=57
@denton_cooley@-person	-person=34
@hudson's_bay@-organization	-organization=57
@minister_of_education@-person	-person=1
@second_life@-broadcast_program	-broadcast_program=1
@givet@-location	-location=46
@dylanesque@-person	-person=14
@baccarat@-organization	-organization=25
@handsome_boy_modeling_school@-person	-person=58
@m.div.@-education-educational_degree	-education-educational_degree=30
@san_luis@-product	-product=1
@hildegard_behrens@-person	-person=33
@richmond,_virginia@-location	-location=3072
@ludza@-location	-location=20
@samajwadi_party@-organization	-organization=472
@william_beck@-person	-person=22
@shettleston@-organization	-organization=26
@justice_league_unlimited@-broadcast_program	-broadcast_program=666
@euphoria@-person	-person=53
@magdalena@-location	-location=96
@french_national@-event	-event=34
@cortés@-location	-location=27
@chingy@-person	-person=176
@newchurch@-location	-location=45
@b1@-art	-art=7
@adrien_broner@-person	-person=30
@omar@-art	-art=15
@horton_in_ribblesdale@-location	-location=20
@tommy_muñiz@-person	-person=34
@meriwether_lewis@-person	-person=256
@italian_football_federation@-organization	-organization=120
@pee_dee@-location	-location=64
@martin_clarke@-person	-person=24
@special_rapporteur@-organization	-organization=30
@canadian@-product	-product=32
@rock_cartwright@-person	-person=20
@pinto@-person	-person=9
@dutch_reformed_church@-religion-religion	-religion-religion=456
@tff_third_league@-organization	-organization=160
@molde_fk@-organization	-organization=158
@great@-computer-programming_language	-computer-programming_language=2
@the_works@-broadcast_program	-broadcast_program=7
@palais-royal@-location	-location=117
@third_tier@-organization	-organization=20
@no_orchids_for_miss_blandish@-art	-art=25
@railway@-location	-location=27
@periphery@-location	-location=1
@organisation@-location	-location=1
@the_fleshtones@-person	-person=80
@dundas@-product	-product=1
@below@-location	-location=16
@nairn@-person	-person=1
@detour@-location	-location=3
@s.c.@-location	-location=10
@his_brother@-person	-person=35
@talpa@-art	-art=3
@pool@-event	-event=1
@doctor_zhivago@-art	-art=168
@augustine@-living_thing	-living_thing=1
@volleyball@-event	-event=43
@legend@-location	-location=1
@welwyn_hatfield@-location	-location=36
@coenonympha_glycerion@-living_thing	-living_thing=29
@atomic_bombing_of_hiroshima@-event	-event=48
@bob_wells@-person	-person=33
@alexandria@-product	-product=1
@waroona@-location	-location=20
@russian_national@-people-ethnicity	-people-ethnicity=2
@edmonton,_alberta@-location	-location=54
@pindus@-event	-event=4
@alicia@-art	-art=1
@xxx@-disease	-disease=1
@draco@-person	-person=24
@virgin@-organization	-organization=437
@etv@-broadcast_network	-broadcast_network=16
@cc@-product	-product=3
@ambonese@-people-ethnicity	-people-ethnicity=29
@gardens_of_sallust@-location	-location=23
@ann_rule@-person	-person=45
@lou_johnson@-person	-person=39
@one@-living_thing	-living_thing=4
@western_district@-organization	-organization=7
@king_and_queen_county,_virginia@-location	-location=39
@fly@-person	-person=8
@portland_buckaroos@-organization	-organization=38
@antonio_sacchini@-art	-art=1
@parks_and_recreation@-location	-location=1
@discothèque@-art	-art=21
@mansura@-location	-location=20
@the_rubberbandits@-person	-person=24
@caistor@-location	-location=72
@poro@-location	-location=10
@#4_oklahoma@-organization	-organization=19
@griffin_music@-organization	-organization=23
@envoy@-product	-product=2
@bob_schneider@-person	-person=46
@american_football_conference@-event	-event=1
@araucaria@-living_thing	-living_thing=99
@kevin_kuske@-person	-person=41
@dsw@-organization	-organization=31
@asturias@-organization	-organization=11
@overseer@-person	-person=15
@gordon_johncock@-person	-person=103
@brad@-location	-location=19
@lough_swilly@-organization	-organization=2
@monster_house@-product	-product=2
@amir_naderi@-person	-person=30
@the_picture_of_dorian_gray@-broadcast_program	-broadcast_program=2
@the_warriors@-organization	-organization=2
@marianne_hoppe@-person	-person=20
@azerbaijan@-language	-language=3
@protector@-art	-art=21
@2010_ncaa_tournament@-event	-event=33
@borderlands@-art	-art=2
@sean_kingston@-person	-person=297
@jimmy_dean@-person	-person=130
@cheick_oumar_sissoko@-person	-person=25
@essendon_airport@-person	-person=6
@mavericks@-location	-location=1
@paul_burrell@-person	-person=42
@ai@-art	-art=6
@baboon@-living_thing	-living_thing=39
@museo_correr@-location	-location=43
@perfecto@-organization	-organization=20
@kasaragod@-location	-location=131
@sailing@-product	-product=1
@transylvania@-people-ethnicity	-people-ethnicity=1
@miskito@-people-ethnicity	-people-ethnicity=86
@the_sunshine_underground@-person	-person=38
@jade_channel@-broadcast_network	-broadcast_network=27
@stadio_renato_dall'ara@-location	-location=24
@willem_barentsz@-person	-person=46
@sts-30@-event	-event=41
@state_trooper@-organization	-organization=7
@alphaville@-location	-location=8
@apostolos_nikolaidis_stadium@-location	-location=70
@proserpine@-god	-god=25
@hms_grafton@-product	-product=31
@lindenwood@-organization	-organization=32
@nutrasweet@-organization	-organization=25
@merchant_taylors'_school,_northwood@-organization	-organization=61
@suicide@-art	-art=21
@warlord@-art	-art=15
@bill_stoneman@-person	-person=42
@adelanto@-location	-location=20
@artemisia@-art	-art=16
@drepana_curvatula@-living_thing	-living_thing=27
@kočevje@-location	-location=60
@ballet_shoes@-broadcast_program	-broadcast_program=4
@rick_hillier@-person	-person=46
@european_route_e8@-location	-location=20
@hawkwind@-person	-person=550
@summer_breeze@-art	-art=35
@let's_face_the_music_and_dance@-art	-art=40
@trunk_1@-location	-location=35
@saltram_house@-location	-location=27
@mississippi@-art	-art=14
@fairey_iii@-product	-product=42
@bishop_of_kildare@-location	-location=1
@tash@-organization	-organization=3
@string_quintet@-art	-art=15
@paul_whitehouse@-person	-person=111
@union_pacific@-broadcast_program	-broadcast_program=7
@the_lorax@-broadcast_program	-broadcast_program=4
@stigmella_lapponica@-living_thing	-living_thing=26
@john_little@-person	-person=10
@shoreham@-location	-location=179
@penygraig@-location	-location=19
@virginia_lee_burton@-person	-person=20
@marco_ruas@-person	-person=29
@razorbill@-living_thing	-living_thing=59
@kyle_smith@-person	-person=68
@isin@-location	-location=119
@missionary_oblates_of_mary_immaculate@-organization	-organization=102
@right_here_waiting@-art	-art=53
@pierre_turgeon@-person	-person=63
@camas@-location	-location=41
@blindness@-art	-art=40
@balakovo@-location	-location=29
@italian@-art	-art=8
@district_of_diepholz@-location	-location=53
@madoc@-art	-art=5
@g._harry_stine@-person	-person=25
@macabre@-person	-person=105
@what_the_butler_saw@-broadcast_program	-broadcast_program=1
@poppy@-person	-person=3
@m27@-art	-art=2
@one_way@-art	-art=6
@david_hyde_pierce@-person	-person=206
@puli@-location	-location=17
@guilsborough@-location	-location=20
@tony_garnier@-person	-person=50
@thibaw_min@-person	-person=34
@south_sea_bubble@-organization	-organization=17
@clover@-organization	-organization=3
@rawalpindi@-product	-product=2
@united_states_minor_outlying_islands@-location	-location=85
@the_draft@-organization	-organization=1
@born@-person	-person=23
@robert_loraine@-person	-person=21
@country@-event	-event=4
@cecil_payne@-person	-person=72
@yiannis_ritsos@-person	-person=37
@eur@-location	-location=7
@capote@-person	-person=10
@western_kentucky@-organization	-organization=59
@de@-location	-location=14
@jordana_spiro@-person	-person=20
@walther@-organization	-organization=39
@redbone@-people-ethnicity	-people-ethnicity=2
@desire@-art	-art=107
@california_floristic_province@-location	-location=41
@dungun@-location	-location=22
@emf@-person	-person=87
@5@-time	-time=16
@laos@-location	-location=4115
@stamps@-location	-location=17
@polyps@-disease	-disease=31
@zephyrhills,_florida@-location	-location=36
@isu@-language	-language=1
@tekken@-art	-art=45
@into_the_labyrinth@-broadcast_program	-broadcast_program=25
@david_h._levy@-person	-person=27
@emmerich@-location	-location=48
@oam@-title	-title=540
@fascist@-person	-person=1
@nm@-product	-product=1
@mbta_commuter_rail@-transit	-transit=256
@fortune@-person	-person=9
@monster_island@-art	-art=13
@celtic@-people-ethnicity	-people-ethnicity=1065
@gage@-location	-location=6
@ellen_stewart@-person	-person=40
@2003_iaaf_world_championships@-event	-event=23
@navy@-visual_art-color	-visual_art-color=14
@river_lugg@-location	-location=42
@notre_dame@-art	-art=8
@turkmenistan@-location	-location=2269
@ethiopia@-title	-title=2
@german@-location	-location=29506
@wild_river@-location	-location=6
@reverend@-art	-art=1
@berteaux_airfield@-location	-location=24
@metropolitan_bishop@-organization	-organization=1
@svp@-title	-title=1
@leibnitz@-location	-location=51
@marley@-location	-location=1
@xu_zhimo@-person	-person=40
@diagoras@-person	-person=3
@wellsville@-organization	-organization=2
@iwo_jima@-art	-art=1
@hale@-product	-product=3
@ormskirk@-location	-location=1
@sierra_de_juárez@-location	-location=23
@dan_morgan@-person	-person=48
@ph.d.@-person	-person=13
@wizard@-organization	-organization=1
@yi_sang_literary_award@-award	-award=27
@lipljan@-location	-location=38
@dunsop_bridge@-location	-location=24
@buzz_feiten@-person	-person=32
@tina_fey@-person	-person=522
@appleby@-event	-event=1
@tapas@-art	-art=4
@chadderton@-location	-location=147
@mark_mitchell@-person	-person=43
@tangermünde@-location	-location=45
@musician@-title	-title=86
@the_haunted_mansion@-product	-product=1
@acura@-product	-product=3
@u-tapao_royal_thai_navy_airfield@-location	-location=44
@li@-person	-person=4
@the_bitter_end@-location	-location=74
@richmond,_kentucky@-event	-event=1
@s1@-title	-title=1
@algeria@-title	-title=2
@foreign_office@-title	-title=1
@virgin_festival@-event	-event=40
@ramona@-organization	-organization=2
@cub@-person	-person=19
@global_national@-broadcast_network	-broadcast_network=1
@iberian_peninsula@-event	-event=6
@myrtle_beach@-living_thing	-living_thing=1
@charles_siebert@-person	-person=22
@bottom@-location	-location=3
@70@-product	-product=1
@sheffield@-art	-art=4
@fisher@-person	-person=67
@marshall_high_school@-organization	-organization=38
@hagen@-person	-person=12
@dawson_college@-event	-event=1
@transylvania@-location	-location=2738
@yamasee@-people-ethnicity	-people-ethnicity=66
@university_of_manchester@-location	-location=1
@kamouraska@-location	-location=81
@western_conference@-organization	-organization=549
@sherpa@-organization	-organization=2
@nek@-organization	-organization=1
@mcculloch@-location	-location=14
@hms_britannia@-organization	-organization=17
@rick@-broadcast_program	-broadcast_program=2
@arcis-sur-aube@-location	-location=18
@courtney_love@-person	-person=493
@great_britain@-location	-location=8491
@wilco@-person	-person=531
@shechem@-location	-location=138
@112@-art	-art=12
@david_williamson@-art	-art=1
@iroquois@-location	-location=10
@rachel_caine@-person	-person=24
@john_hollander@-person	-person=86
@four_to_the_bar@-art	-art=1
@dc-10@-product	-product=50
@saxony-anhalt@-event	-event=1
@north_western@-organization	-organization=13
@wiggins@-art	-art=1
@hamstreet@-location	-location=36
@moodswings@-art	-art=2
@jacquetta_of_luxembourg@-person	-person=49
@nazi_germany@-event	-event=3
@chilton@-organization	-organization=3
@rudd@-location	-location=2
@maurice_bishop_international_airport@-location	-location=20
@the_road@-art	-art=63
@league_title@-organization	-organization=39
@d'iberville@-person	-person=3
@action_française@-art	-art=1
@ban@-product	-product=1
@bucharest@-event	-event=13
@pringle@-location	-location=10
@keith_jarrett@-person	-person=401
@habitat@-art	-art=4
@fairchild_f-27@-product	-product=59
@sinhalese@-people-ethnicity	-people-ethnicity=304
@85@-art	-art=4
@20@-biology	-biology=1
@weymouth@-organization	-organization=358
@alabama@-person	-person=340
@hardee@-person	-person=11
@empresa_mexicana_de_la_lucha_libre@-organization	-organization=28
@moving@-event	-event=2
@burundi@-location	-location=2420
@nemesis@-god	-god=102
@namibia@-location	-location=5177
@michael_gothard@-person	-person=20
@ituzaingó@-event	-event=3
@nippon_professional_baseball@-event	-event=21
@lorraine@-broadcast_program	-broadcast_program=88
@sceptre@-location	-location=6
@celje@-organization	-organization=70
@the_three_musketeers@-broadcast_program	-broadcast_program=1
@stephanie_cole@-person	-person=46
@radisson@-person	-person=8
@ganda@-language	-language=32
@buena_vista@-location	-location=127
@guise@-event	-event=1
@guenter_lewy@-person	-person=35
@zeydabad_rural_district@-location	-location=35
@frederica@-person	-person=14
@keith_follesé@-person	-person=27
@marisa_mell@-person	-person=31
@georg_ohm@-person	-person=32
@kandy@-location	-location=677
@davidson_county@-location	-location=205
@taranaki@-event	-event=9
@convergence@-event	-event=12
@mark_plati@-person	-person=48
@the_hague@-location	-location=4522
@the_new_traveller's_almanac@-art	-art=24
@cecilia@-art	-art=15
@fathers_4_justice@-organization	-organization=33
@cairns@-person	-person=3
@upper_clyde_shipbuilders@-organization	-organization=36
@latter_day_saint@-religion-religion	-religion-religion=33
@galena@-location	-location=60
@ibm_pc_dos@-product	-product=22
@micah@-art	-art=54
@army_and_navy_club@-organization	-organization=31
@2008@-event	-event=4152
@houston_county@-organization	-organization=1
@_@-time	-time=1
@bandar_utama@-location	-location=39
@governor_of_new_mexico@-title	-title=105
@emi_music_publishing@-organization	-organization=99
@pyrenean@-location	-location=56
@palms@-living_thing	-living_thing=156
@cullman@-organization	-organization=1
@saraswatichandra@-broadcast_program	-broadcast_program=18
@european_coal_and_steel_community@-organization	-organization=216
@nissan_tiida@-product	-product=26
@brooklyn's_finest@-art	-art=24
@prater@-location	-location=49
@bille_woodruff@-person	-person=32
@malayali@-people-ethnicity	-people-ethnicity=151
@dkw@-organization	-organization=139
@czech@-location	-location=198
@terry@-person	-person=85
@chari_river@-location	-location=37
@frances_brooke@-person	-person=25
@nashville_superspeedway@-location	-location=173
@bishop@-religion-religion	-religion-religion=1
@alessandro_nivola@-person	-person=91
@m8@-location	-location=142
@earl_of_tyrone@-title	-title=58
@oscar_handlin@-person	-person=24
@temperley@-organization	-organization=57
@new_york_world-telegram@-art	-art=80
@hailsham@-title	-title=1
@james_mccaffrey@-person	-person=34
@ar-raqqah@-location	-location=51
@desperado_publishing@-organization	-organization=38
@kandy@-organization	-organization=6
@rupee@-finance-currency	-finance-currency=51
@the_greenbrier@-location	-location=55
@durango@-location	-location=782
@diest@-organization	-organization=3
@blue_raspberry@-food	-food=6
@patricia_krenwinkel@-person	-person=25
@jon_strongman@-person	-person=32
@schoolly_d@-art	-art=1
@trimurti@-art	-art=3
@skerries@-location	-location=51
@the_adventures_of_roderick_random@-art	-art=22
@silver_fern@-living_thing	-living_thing=4
@low_beskids@-location	-location=21
@saint_vincent_and_the_grenadines@-location	-location=687
@maclyn_mccarty@-person	-person=21
@rangpur@-living_thing	-living_thing=2
@trinitarian@-organization	-organization=22
@pasteurella_multocida@-living_thing	-living_thing=22
@little_egypt@-person	-person=12
@prince_of_wales@-title	-title=1412
@gollancz@-person	-person=3
@december_26@-time	-time=271
@one_way@-person	-person=25
@ford_fairlane@-product	-product=41
@mitaka@-location	-location=24
@ongentheow@-person	-person=21
@louis_de_buade_de_frontenac@-person	-person=57
@beautiful_stranger@-art	-art=44
@che@-person	-person=15
@saint_hyacinth@-person	-person=27
@dutton_park@-location	-location=21
@hill_60@-location	-location=1
@jerome_taylor@-person	-person=27
@the_hunger_project@-organization	-organization=26
@goat_island@-product	-product=1
@koichi_tohei@-person	-person=20
@tl@-person	-person=2
@roy_haynes@-person	-person=219
@brythonic@-people-ethnicity	-people-ethnicity=1
@winslow@-product	-product=4
@beach_house@-art	-art=4
@niebla@-location	-location=34
@basic@-product	-product=1
@the_wiggles@-person	-person=248
@susan_bysiewicz@-person	-person=23
@vietnam@-people-ethnicity	-people-ethnicity=5
@elections@-organization	-organization=1
@plains@-art	-art=2
@konya_province@-location	-location=86
@tampere_university_of_technology@-organization	-organization=43
@mandrake@-broadcast_program	-broadcast_program=9
@ucam_murcia@-organization	-organization=24
@day@-product	-product=1
@luxemburg@-location	-location=38
@nottinghamshire@-location	-location=2504
@the_sun_also_rises@-person	-person=1
@packers@-event	-event=49
@saco,_maine@-location	-location=80
@forth@-computer-programming_language	-computer-programming_language=139
@marshall@-title	-title=4
@ostrogoths@-people-ethnicity	-people-ethnicity=427
@snipe@-product	-product=31
@bananarama@-person	-person=377
@casanova@-broadcast_program	-broadcast_program=37
@childress@-person	-person=6
@the_street@-broadcast_program	-broadcast_program=74
@jasper,_texas@-location	-location=38
@bishop_of_edinburgh@-title	-title=53
@finance_minister@-title	-title=158
@dfs@-organization	-organization=40
@storhamar_dragons@-organization	-organization=59
@stettin@-organization	-organization=1
@seaquest_dsv@-product	-product=1
@easy_money@-art	-art=34
@luftflotte_3@-organization	-organization=38
@water_and_power_development_authority@-organization	-organization=36
@armageddon@-person	-person=28
@material_girl@-art	-art=86
@house_of_pain@-art	-art=1
@fk_velež_mostar@-organization	-organization=58
@boston_and_lowell_railroad@-organization	-organization=62
@desmond_fitzgerald@-person	-person=28
@sultan_of_perak@-title	-title=127
@artist@-title	-title=102
@queen_margaret_university@-organization	-organization=75
@chelmsford@-person	-person=1
@legio_xx_valeria_victrix@-organization	-organization=31
@aubrey@-art	-art=8
@minister_of_agriculture@-title	-title=132
@swisttal@-location	-location=20
@umbrian@-location	-location=3
@hkt48@-person	-person=37
@hippocratic_corpus@-art	-art=38
@alaska_state_troopers@-organization	-organization=37
@mōri_motonari@-person	-person=43
@bora@-product	-product=9
@medicine@-art	-art=5
@marriage@-event	-event=4
@orpheum_theatre@-organization	-organization=1
@louis_desaix@-person	-person=34
@barnes,_london@-location	-location=48
@pa_287@-location	-location=22
@kongsberg@-location	-location=286
@have_you_met_miss_jones?@-art	-art=41
@wilder@-location	-location=17
@francisco_franco@-location	-location=1
@skara_brae@-art	-art=1
@rené_of_anjou@-person	-person=60
@stanton_lacy@-location	-location=20
@garfield_gets_real@-art	-art=25
@phantom_planet@-art	-art=1
@langport@-location	-location=82
@páramo@-organization	-organization=1
@rena@-art	-art=3
@teruel@-organization	-organization=5
@thailand_national_football_team@-location	-location=1
@bay_shore,_new_york@-location	-location=47
@1922@-event	-event=298
@dangerous@-event	-event=7
@sinan@-location	-location=2
@fayetteville,_new_york@-location	-location=23
@diocese_of_guildford@-location	-location=39
@the_house@-art	-art=8
@spinaway_stakes@-event	-event=28
@pretty_boy_floyd@-art	-art=6
@chambéry@-organization	-organization=12
@killer@-person	-person=17
@kachin@-location	-location=17
@bedfordshire_county_football_association@-organization	-organization=25
@hungary@-person	-person=1
@ses@-person	-person=1
@samtredia@-organization	-organization=4
@vasil_levski@-location	-location=2
@hornbill@-product	-product=2
@dos_hermanas@-organization	-organization=1
@jcb@-organization	-organization=33
@pierre_corneille@-person	-person=266
@champawat@-location	-location=37
@la_ley@-person	-person=98
@ming@-person	-person=27
@alastair_macaulay@-person	-person=33
@derbyshire@-title	-title=3
@larry_tesler@-person	-person=26
@birmingham_and_liverpool_junction_canal@-location	-location=26
@rugby_league_tri-nations@-event	-event=23
@cto@-title	-title=77
@foxhound@-product	-product=2
@santa_ana@-location	-location=478
@the_cake_sale@-art	-art=3
@durango@-product	-product=6
@yanmar@-organization	-organization=32
@burke_county,_georgia@-location	-location=27
@the_dresden_dolls@-art	-art=12
@hawaiʻi@-location	-location=27
@giovanni_battista_morgagni@-person	-person=29
@nelson_piquet@-location	-location=1
@all_or_nothing@-product	-product=1
@rhinos@-organization	-organization=42
@asia@-event	-event=10
@unincorporated@-location	-location=3
@royal_society_of_new_zealand@-organization	-organization=115
@tokyo@-art	-art=14
@dio@-location	-location=2
@the_sailor's_hornpipe@-art	-art=22
@oriental@-people-ethnicity	-people-ethnicity=2
@graf@-title	-title=203
@shirley_scott@-person	-person=176
@city_of_angels@-broadcast_program	-broadcast_program=50
@stark_raving_mad@-art	-art=9
@florida's@-location	-location=26
@canadian_national_railway@-organization	-organization=1482
@orange_line@-location	-location=1
@kurihara_den'en_railway_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=34
@mandarin@-location	-location=5
@breakdown@-disease	-disease=1
@marston@-person	-person=4
@herbs@-person	-person=43
@little_germany@-location	-location=20
@black@-art	-art=96
@greek@-art	-art=46
@mark_addy@-person	-person=66
@georgia_public_broadcasting@-organization	-organization=75
@australia@-organization	-organization=2682
@frontline@-event	-event=1
@goalpara_district@-location	-location=25
@naracoorte@-location	-location=34
@trebizond@-event	-event=1
@tapiola@-location	-location=55
@roxbury,_boston@-location	-location=20
@nemesis@-person	-person=7
@polish_american_football_league@-organization	-organization=40
@61@-location	-location=40
@upi@-location	-location=6
@governor_general_of_new_france@-title	-title=33
@patch_adams@-art	-art=49
@barbastro@-event	-event=1
@rochefort@-person	-person=1
@braid@-product	-product=40
@111@-product	-product=5
@ten_years_after@-person	-person=200
@stirling@-location	-location=241
@george_adams@-person	-person=121
@movic@-organization	-organization=31
@aries@-product	-product=2
@stir_it_up@-art	-art=26
@via@-art	-art=1
@vaux-le-vicomte@-location	-location=66
@ashkenazi_jewish@-people-ethnicity	-people-ethnicity=41
@oboe@-product	-product=109
@franco's@-person	-person=38
@lloy_ball@-person	-person=24
@rising_of_the_north@-event	-event=69
@east_asian_football_federation@-organization	-organization=26
@bizarro@-location	-location=16
@superman@-art	-art=791
@second@-organization	-organization=78
@rioting@-location	-location=1
@alderson,_west_virginia@-location	-location=28
@el_paso@-location	-location=568
@larry_corcoran@-person	-person=27
@za@-location	-location=21
@akosombo_dam@-location	-location=30
@john_doe@-person	-person=106
@kathy_mattea@-art	-art=1
@cca@-chemistry	-chemistry=2
@the_middle@-broadcast_program	-broadcast_program=197
@ventura_county@-location	-location=215
@broadside@-art	-art=16
@alfonso_viii_of_castile@-person	-person=130
@east@-event	-event=16
@hutt@-person	-person=4
@czech_republic@-title	-title=2
@toro@-person	-person=1
@black_market_militia@-person	-person=16
@jane_goodall@-person	-person=238
@hu@-organization	-organization=2
@grendel@-art	-art=56
@bolivia@-organization	-organization=295
@kingfisher@-organization	-organization=3
@charlie_callas@-person	-person=46
@protector@-product	-product=3
@scarlett_johansson@-art	-art=2
@shogun@-event	-event=8
@universal@-religion-religion	-religion-religion=19
@soltanabad_rural_district@-location	-location=37
@figaro@-art	-art=54
@the_game@-organization	-organization=1
@coptic@-product	-product=1
@happy_together@-art	-art=95
@haldimand@-location	-location=25
@crossroads@-event	-event=4
@lot's_wife@-location	-location=4
@quercus@-living_thing	-living_thing=13
@taksony@-location	-location=2
@wiesbaden@-organization	-organization=1
@bells@-art	-art=1
@etheria@-person	-person=2
@dinwiddie@-person	-person=3
@st._leger@-person	-person=1
@wisconsin@-art	-art=3
@oil@-chemistry	-chemistry=442
@mosjøen@-organization	-organization=1
@florentino_ameghino@-person	-person=41
@perfect_match@-broadcast_program	-broadcast_program=44
@bill_perry@-person	-person=27
@space_needle@-location	-location=120
@brian_mcknight@-person	-person=349
@victor@-broadcast_program	-broadcast_program=1
@sagittarius@-person	-person=17
@hope_floats@-art	-art=35
@dumont@-broadcast_network	-broadcast_network=271
@the_silencers@-art	-art=39
@burnside@-person	-person=17
@bunny@-person	-person=12
@campo_grande@-location	-location=135
@denis_donaldson@-person	-person=25
@cropredy@-event	-event=1
@house@-location	-location=107
@cae@-disease	-disease=1
@thornton@-event	-event=1
@o2@-art	-art=4
@little_women@-art	-art=334
@alexander_alx400@-product	-product=111
@midwestern@-event	-event=3
@azogues@-location	-location=20
@chapecó@-location	-location=29
@krull@-person	-person=2
@johann_jakob_scheuchzer@-person	-person=27
@harriers@-product	-product=6
@version@-food	-food=1
@grandstand@-broadcast_program	-broadcast_program=30
@above@-broadcast_program	-broadcast_program=2
@patch_adams@-person	-person=26
@giovanni_parisi@-person	-person=21
@chris_cagle@-art	-art=3
@widuchowa@-location	-location=20
@penderecki@-art	-art=1
@mascara@-art	-art=5
@sultan_of_johor@-person	-person=2
@administrative_subdivision@-location	-location=40
@james_murdoch@-person	-person=25
@massachusetts_attorney_general@-title	-title=100
@square@-location	-location=16
@winter_hill@-art	-art=6
@cult_of_luna@-art	-art=5
@landis@-location	-location=12
@the_comsat_angels@-person	-person=23
@min@-organization	-organization=24
@finnish@-organization	-organization=12
@kalki@-god	-god=77
@grey_cup@-event	-event=1665
@j._e._gray@-person	-person=38
@beethoven@-art	-art=53
@marinella@-person	-person=188
@barry_sadler@-person	-person=37
@wasgau@-location	-location=51
@jay_semko@-person	-person=26
@sentosa@-location	-location=144
@biarritz@-person	-person=1
@bells@-location	-location=8
@asylum@-art	-art=79
@larry_brown@-person	-person=291
@the_flock@-person	-person=21
@amelia@-disease	-disease=1
@fenella_woolgar@-person	-person=27
@garigliano@-event	-event=1
@the_trial@-art	-art=153
@paa@-art	-art=50
@william_plumer@-person	-person=23
@bartholomew_gosnold@-person	-person=37
@bobby_watson@-person	-person=20
@duke_of_anjou@-person	-person=24
@cherry@-visual_art-color	-visual_art-color=1
@city_of_adelaide@-location	-location=43
@kazakhs@-location	-location=1
@mccamey@-location	-location=20
@wiley@-person	-person=223
@alicia@-location	-location=23
@langhorne@-location	-location=36
@marijuana@-art	-art=3
@john_cadwalader@-person	-person=29
@frankie_thomas@-person	-person=34
@2nd@-location	-location=43
@michael_white@-person	-person=148
@richard_cummings@-person	-person=20
@gaelic@-people-ethnicity	-people-ethnicity=3
@portsmouth_city_council@-organization	-organization=19
@baldwin_spencer@-person	-person=59
@neon@-organization	-organization=1
@constantina@-person	-person=41
@turkish@-people-ethnicity	-people-ethnicity=179
@lagoon@-location	-location=40
@blue_jasmine@-art	-art=66
@sidamo@-people-ethnicity	-people-ethnicity=8
@jets@-art	-art=3
@willow@-person	-person=15
@heavy@-art	-art=28
@mayfair@-art	-art=33
@kiribati@-organization	-organization=14
@system_7@-product	-product=73
@thelotremataceae@-living_thing	-living_thing=24
@heart_of_a_dog@-broadcast_program	-broadcast_program=5
@sheffield@-product	-product=12
@john_page@-person	-person=33
@pacific_northwest@-location	-location=2065
@anura@-living_thing	-living_thing=32
@ram_prasad_bismil@-person	-person=44
@toxicity@-art	-art=44
@head_over_heels@-product	-product=8
@hainan_island@-location	-location=25
@feline@-person	-person=3
@templestowe@-organization	-organization=5
@lake_park@-organization	-organization=2
@battery_park@-location	-location=159
@spock's_beard@-art	-art=3
@red_star_stadium@-location	-location=38
@elizabethton_twins@-organization	-organization=54
@new_town@-location	-location=187
@97@-art	-art=4
@alejandro_tommasi@-person	-person=20
@kenyon@-title	-title=1
@all_star@-art	-art=29
@shimanto@-location	-location=36
@association_of_train_operating_companies@-organization	-organization=77
@do_something@-art	-art=4
@ivan_iv@-person	-person=17
@span@-organization	-organization=1
@holbein@-location	-location=1
@edgemont@-location	-location=32
@la_aurora_international_airport@-location	-location=54
@king@-god	-god=1
@somali@-product	-product=7
@drexel@-organization	-organization=24
@bruce_mcnall@-person	-person=37
@cranwell@-location	-location=55
@land's_end@-location	-location=330
@mortal@-person	-person=26
@the_return_of_the_living_dead@-art	-art=51
@formidable@-art	-art=2
@class@-product	-product=14
@tar@-product	-product=14
@narbonne_high_school@-organization	-organization=21
@noh_hong-chul@-person	-person=36
@two_gallants@-person	-person=41
@jaime_herrera_beutler@-person	-person=28
@elaine@-person	-person=8
@ath@-location	-location=83
@kean@-art	-art=13
@lundy's_lane@-event	-event=26
@four@-living_thing	-living_thing=2
@virginia_trioli@-person	-person=22
@engels@-location	-location=14
@september_4@-time	-time=226
@2001_census@-organization	-organization=1
@business_administration@-education-educational_degree	-education-educational_degree=32
@district_10@-organization	-organization=4
@acapulco@-location	-location=882
@ackworth@-organization	-organization=6
@san_bartolomeo_all'isola@-location	-location=24
@austrian_emperor@-location	-location=6
@conf._finals@-event	-event=22
@alfreton@-organization	-organization=3
@theodor_herzl@-art	-art=1
@no_age@-person	-person=82
@veliki_prezir@-person	-person=25
@stuart_immonen@-person	-person=68
@adelaide_of_italy@-person	-person=44
@paper_dolls@-art	-art=7
@itt@-event	-event=3
@clarkson@-person	-person=5
@church_of_alexandria@-title	-title=1
@steppenwolf@-person	-person=378
@snp@-event	-event=1
@cochrane@-organization	-organization=10
@federal_building@-location	-location=20
@miss_california@-person	-person=1
@denton_county@-location	-location=128
@silent_hill@-product	-product=131
@cab@-art	-art=1
@kennebec_county@-location	-location=88
@earl_of_bedford@-person	-person=31
@brad_stuart@-person	-person=50
@rodney@-person	-person=49
@transportation@-location	-location=1
@tex-mex@-organization	-organization=1
@wei_yili@-person	-person=47
@assam_university@-organization	-organization=33
@holbrook@-person	-person=18
@the_crowd@-organization	-organization=1
@change_of_heart@-art	-art=24
@vigilant@-product	-product=17
@hari_kunzru@-person	-person=29
@colleen_jones@-person	-person=93
@uda@-location	-location=20
@bento_gonçalves@-person	-person=15
@shabnam@-art	-art=4
@constable@-art	-art=1
@burdekin@-product	-product=1
@prince_edward_island@-location	-location=2576
@arethusa@-location	-location=9
@hanover@-event	-event=8
@smu_mustangs@-organization	-organization=66
@marquette_park@-location	-location=23
@great_central_railway@-organization	-organization=469
@dante@-location	-location=2
@robert_of_gloucester@-person	-person=50
@gmina_godziesze_wielkie@-location	-location=26
@walsall_f.c.@-organization	-organization=47
@louie_ignacio@-person	-person=31
@coopers@-title	-title=24
@new_brompton@-location	-location=3
@razan_county@-location	-location=138
@bethany_hamilton@-person	-person=33
@the_meligrove_band@-person	-person=32
@platonic_academy@-organization	-organization=42
@friedrich_nietzsche@-person	-person=979
@sui@-location	-location=19
@little_gidding@-location	-location=15
@duarte_nuno,_duke_of_braganza@-person	-person=26
@hitch@-person	-person=1
@west_germany@-organization	-organization=437
@blaydon@-location	-location=27
@ferris_state_university@-organization	-organization=159
@neuron@-art	-art=13
@larijan_district@-location	-location=77
@howland@-location	-location=20
@miller@-title	-title=18
@bryan_clay@-person	-person=26
@canon@-art	-art=70
@fc_metallurg-kuzbass_novokuznetsk@-organization	-organization=29
@big_trouble@-art	-art=22
@victoria_wyndham@-person	-person=27
@federal_highway_1@-location	-location=20
@mr._capone-e@-person	-person=38
@british_academy_video_games_awards@-event	-event=1
@ran@-event	-event=8
@arakanese@-location	-location=3
@uffculme@-location	-location=38
@magdalena@-broadcast_program	-broadcast_program=7
@nymphalidae@-living_thing	-living_thing=2197
@norway@-title	-title=1
@maemo@-product	-product=96
@extra!@-broadcast_program	-broadcast_program=1
@progressive_republican_party@-organization	-organization=22
@jorge_gonzález@-art	-art=1
@john_white@-person	-person=179
@blueberry@-living_thing	-living_thing=6
@balkh@-location	-location=295
@firefly_studios@-person	-person=24
@either@-person	-person=10
@amadis_de_gaula@-art	-art=38
@1997_tour_de_france@-event	-event=23
@arm@-art	-art=6
@pope_pius_xii@-person	-person=1574
@deutsche_bundesbahn@-organization	-organization=545
@ormonde@-location	-location=4
@cn@-finance-currency	-finance-currency=5
@ivan_hlinka_memorial_tournament@-event	-event=24
@peradeniya@-location	-location=65
@dream_evil@-art	-art=19
@ramayana@-broadcast_program	-broadcast_program=5
@arena_football_league@-broadcast_program	-broadcast_program=3
@cato_the_elder@-person	-person=143
@woensdrecht@-event	-event=1
@compton@-location	-location=336
@williamstown@-event	-event=1
@hartford@-organization	-organization=77
@neptune_high_school@-organization	-organization=26
@negrito@-people-ethnicity	-people-ethnicity=92
@charles_percier@-person	-person=35
@members_of_parliament@-organization	-organization=30
@jewel_thief@-art	-art=22
@blue_ash@-person	-person=7
@jack_diamond@-person	-person=31
@greenore@-location	-location=28
@sr@-finance-currency	-finance-currency=9
@michael_oakeshott@-person	-person=34
@martin_scorsese@-person	-person=1571
@william_fitzwilliam@-title	-title=1
@games@-event	-event=52
@kai_tak_airport@-location	-location=120
@selma@-person	-person=12
@galla_placidia@-person	-person=81
@west_texas@-location	-location=423
@tufnell_park@-location	-location=59
@aa@-organization	-organization=199
@coleophora_ibipennella@-living_thing	-living_thing=26
@pan_am@-broadcast_program	-broadcast_program=56
@alnwick_castle@-event	-event=1
@the_real_mccoy@-person	-person=4
@international_medical_corps@-organization	-organization=26
@webster_groves_high_school@-location	-location=1
@dalton-in-furness@-location	-location=64
@#4_oklahoma@-location	-location=1
@rtl@-broadcast-tv_channel	-broadcast-tv_channel=7
@rené@-person	-person=20
@tama@-product	-product=18
@luhya@-language	-language=12
@new_haven@-location	-location=846
@julian_corbett@-person	-person=25
@zunyi_conference@-event	-event=25
@lord_dalhousie@-title	-title=2
@vim@-product	-product=75
@thermus_aquaticus@-living_thing	-living_thing=20
@nora@-event	-event=1
@destiny@-location	-location=1
@bea_binene@-broadcast_program	-broadcast_program=1
@françois_guizot@-person	-person=122
@carson_whitsett@-person	-person=27
@the_88@-location	-location=1
@love_letter@-art	-art=32
@mike_adams@-person	-person=48
@rugby_league@-event	-event=2
@mackintosh@-location	-location=1
@a57_road@-location	-location=40
@boom_boom@-art	-art=49
@kirkintilloch@-organization	-organization=2
@penicillin@-person	-person=7
@the_brian_jonestown_massacre@-person	-person=155
@oda@-location	-location=8
@second_army@-organization	-organization=137
@good_samaritan_hospital@-organization	-organization=1
@lancia_037@-product	-product=26
@anastasia@-art	-art=144
@branford@-location	-location=75
@north_weald@-location	-location=1
@kierston_wareing@-person	-person=33
@stadio_delle_alpi@-location	-location=38
@copper@-visual_art-color	-visual_art-color=6
@colonial_cousins@-art	-art=5
@juventino_rosas@-person	-person=27
@meg@-person	-person=27
@stour@-location	-location=44
@movie_version@-art	-art=27
@st_dunstan's@-location	-location=6
@wiskitki@-location	-location=27
@río_piedras@-organization	-organization=1
@etta_jones@-person	-person=53
@freethinkers@-religion-religion	-religion-religion=31
@asahi_broadcasting_corporation@-person	-person=60
@singpho@-people-ethnicity	-people-ethnicity=15
@palms@-award	-award=1
@upp@-person	-person=6
@kent@-person	-person=156
@slice@-broadcast_network	-broadcast_network=47
@keith_hernandez@-person	-person=133
@charlemagne@-product	-product=20
@turku@-product	-product=1
@lotbinière@-person	-person=1
@us_president@-person	-person=1
@novi_sad@-person	-person=1
@berkhamsted@-organization	-organization=5
@d'iberville@-location	-location=17
@nurses@-medicine-medical_treatment	-medicine-medical_treatment=1
@southeast_slovenia_statistical_region@-location	-location=577
@hollister@-person	-person=1
@tg4@-broadcast_network	-broadcast_network=484
@eva@-chemistry	-chemistry=4
@richard_marshal,_3rd_earl_of_pembroke@-person	-person=22
@the_wannadies@-person	-person=38
@inspector@-organization	-organization=2
@sanrio@-organization	-organization=140
@2013_mediterranean_games@-event	-event=182
@los_baños@-location	-location=77
@drumcondra@-location	-location=116
@athens_county,_ohio@-location	-location=32
@nick_searcy@-person	-person=40
@olbia@-organization	-organization=3
@altay@-product	-product=4
@foshan@-location	-location=218
@tulku@-art	-art=9
@goole@-organization	-organization=26
@welch@-location	-location=44
@challenger@-product	-product=172
@acronicta_alni@-living_thing	-living_thing=35
@jojo@-art	-art=7
@jack_the_ripper@-art	-art=8
@parish_priest@-title	-title=44
@prinz_eugen@-art	-art=1
@bill_gates@-person	-person=805
@speechless@-art	-art=53
@ny_35@-location	-location=31
@civilization@-product	-product=83
@storm@-organization	-organization=29
@nyboder@-location	-location=35
@hillcrest@-organization	-organization=6
@328@-location	-location=2
@nederland_1@-broadcast-tv_channel	-broadcast-tv_channel=61
@the_300_spartans@-event	-event=1
@los_angeles_wolves@-organization	-organization=46
@brann_stadion@-location	-location=23
@tambourine@-person	-person=1
@dafydd_ieuan@-person	-person=43
@road_trip@-art	-art=68
@visions@-art	-art=13
@prévost@-location	-location=27
@orange_walk@-event	-event=7
@kansas_city_blues@-organization	-organization=29
@j-live@-person	-person=43
@chris_pratt@-person	-person=118
@dolla@-location	-location=3
@bad_copy@-person	-person=20
@razlog@-location	-location=50
@foxes@-organization	-organization=11
@alf@-organization	-organization=8
@7th_fleet@-organization	-organization=218
@calhoun_county,_alabama@-location	-location=29
@inquisition@-product	-product=1
@friends@-person	-person=11
@tankred_dorst@-person	-person=25
@ictv@-organization	-organization=6
@monarchy@-title	-title=56
@walter_lang@-person	-person=57
@m.s.@-education-educational_degree	-education-educational_degree=556
@milwaukee@-person	-person=10
@janko_tipsarević@-person	-person=239
@oneida@-organization	-organization=2
@charleston@-product	-product=8
@durham_school@-location	-location=1
@usa@-location	-location=9611
@veena@-person	-person=16
@viacom_18@-organization	-organization=3
@natural_resources@-art	-art=36
@olivier_schoenfelder@-person	-person=31
@dimples_romana@-person	-person=46
@medium@-chemistry	-chemistry=11
@fairplay@-art	-art=4
@richmond,_virginia@-organization	-organization=2
@roger_staubach@-person	-person=241
@maldivian@-location	-location=68
@gersz_salwe@-person	-person=25
@ballyheigue@-location	-location=23
@never_again@-art	-art=29
@winter_hill@-location	-location=27
@kea@-location	-location=61
@david_nail@-person	-person=42
@clue@-product	-product=32
@lmp@-product	-product=14
@gravity_probe_b@-product	-product=22
@list@-event	-event=1
@ser@-location	-location=3
@nelson_mandela@-art	-art=2
@sarah_kirsch@-person	-person=29
@mark_tuitert@-person	-person=24
@tragedy@-event	-event=3
@12_rounds@-person	-person=11
@civil_twilight@-art	-art=2
@hudson_street@-location	-location=37
@cambridge_folk_festival@-event	-event=82
@john_butler@-art	-art=4
@galaxy@-art	-art=197
@princess@-title	-title=236
@ben_shemen@-location	-location=36
@red_bull_music_academy@-event	-event=31
@africa@-event	-event=8
@ansi@-computer-programming_language	-computer-programming_language=3
@whiting@-product	-product=3
@washoe@-language	-language=2
@ōtomo_no_tabito@-person	-person=22
@mongo@-language	-language=8
@crude_oil@-chemistry	-chemistry=53
@showcase@-product	-product=1
@bedford@-organization	-organization=133
@showa@-art	-art=1
@abc@-broadcast_program	-broadcast_program=233
@embers@-art	-art=33
@tottenham@-organization	-organization=279
@pita@-location	-location=2
@cellular@-event	-event=37
@palestinian@-people-ethnicity	-people-ethnicity=1827
@malden_catholic_high_school@-location	-location=1
@gray_county@-location	-location=51
@dat@-art	-art=5
@elizabeth_vargas@-person	-person=37
@joe_fontana@-person	-person=24
@gravenhurst@-location	-location=59
@spread@-food	-food=32
@septa@-living_thing	-living_thing=1
@public_eye@-art	-art=1
@unitarian@-location	-location=20
@weir@-art	-art=3
@wedding@-broadcast_program	-broadcast_program=1
@crowns@-title	-title=1
@gray@-organization	-organization=2
@galla@-people-ethnicity	-people-ethnicity=14
@wit@-organization	-organization=11
@thundercats@-broadcast_program	-broadcast_program=46
@willie_walsh@-person	-person=22
@secret_agent_man@-art	-art=28
@byram@-person	-person=5
@northern_ireland@-language	-language=1
@70@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=25
@malo@-location	-location=13
@onchidiidae@-living_thing	-living_thing=123
@2nd_brigade@-event	-event=1
@biberach_an_der_riss@-location	-location=23
@guatemala@-event	-event=6
@mike_osborne@-person	-person=20
@hypocrisy@-person	-person=109
@snowman@-person	-person=31
@tom_preissing@-person	-person=24
@something_to_talk_about@-art	-art=22
@janus_pannonius@-person	-person=21
@daegu@-location	-location=980
@naoussa@-organization	-organization=4
@lismore@-location	-location=364
@canvas@-organization	-organization=1
@u-21@-product	-product=19
@sagamore@-location	-location=16
@r@-organization	-organization=41
@ourthe@-event	-event=2
@the_knife@-art	-art=10
@nangarhar@-location	-location=26
@18th@-event	-event=5
@vitória@-location	-location=40
@samir_kuntar@-person	-person=21
@william_martin@-event	-event=1
@taranchi@-people-ethnicity	-people-ethnicity=22
@91@-art	-art=6
@hopi@-people-ethnicity	-people-ethnicity=444
@fitzwilliam_college@-organization	-organization=22
@daskalakis_athletic_center@-location	-location=24
@natsume's_book_of_friends@-art	-art=28
@moonlighting@-art	-art=18
@usa_hockey@-organization	-organization=198
@avon_park,_florida@-location	-location=50
@etv@-broadcast_program	-broadcast_program=2
@the_mint@-location	-location=10
@rams@-living_thing	-living_thing=9
@bairam_khan@-person	-person=42
@saigon_river@-location	-location=51
@amos_lee@-art	-art=1
@h-town@-organization	-organization=4
@chloe@-god	-god=1
@bright_star@-location	-location=1
@bata@-product	-product=2
@hugo@-art	-art=167
@2013@-art	-art=4
@don_balón_award@-award	-award=22
@folldal@-location	-location=37
@departures@-art	-art=49
@war_of_the_ring@-art	-art=142
@gulaal@-art	-art=23
@karl_theobald@-person	-person=21
@royal@-location	-location=29
@thq@-person	-person=540
@auckland@-location	-location=162
@the_morning_after@-broadcast_program	-broadcast_program=4
@ralston@-person	-person=4
@imperial_gazetteer_of_england_and_wales@-art	-art=81
@barron_field@-person	-person=10
@python@-person	-person=18
@kei_kumai@-person	-person=33
@milne_bay@-location	-location=343
@short_hills@-event	-event=1
@operation@-broadcast_program	-broadcast_program=1
@argyll@-person	-person=17
@hydra@-living_thing	-living_thing=40
@william_herndon@-person	-person=30
@starship_troopers@-broadcast_program	-broadcast_program=10
@the_fly@-art	-art=213
@1971-72@-event	-event=37
@mount_ida_college@-organization	-organization=22
@ur@-location	-location=332
@ricky_whittle@-person	-person=44
@rudy@-person	-person=12
@matt_bianco@-person	-person=55
@airedale@-living_thing	-living_thing=5
@fascist@-organization	-organization=24
@postmaster_general@-organization	-organization=6
@rocky_colavito@-person	-person=98
@ruth_kelly@-person	-person=102
@kaurna@-location	-location=5
@worcestershire@-location	-location=68
@bamboo@-person	-person=13
@nykøbing_mors@-location	-location=28
@alligatoridae@-living_thing	-living_thing=20
@caen@-event	-event=19
@brazilian_olympic_committee@-organization	-organization=36
@devín@-location	-location=31
@carnival!@-art	-art=47
@kevin_nolan@-person	-person=51
@motherwell@-person	-person=6
@the_crimea@-event	-event=2
@spike@-location	-location=1
@spain@-broadcast_program	-broadcast_program=1
@palestinian_arab@-people-ethnicity	-people-ethnicity=223
@hobbs@-person	-person=7
@samsung_electronics@-organization	-organization=282
@penfolds@-organization	-organization=45
@cairo@-organization	-organization=3
@macmillan@-organization	-organization=9
@video_hits@-broadcast_program	-broadcast_program=58
@dial@-organization	-organization=28
@kuma@-location	-location=27
@blackstar@-product	-product=1
@architecture@-education-educational_degree	-education-educational_degree=4
@judiciary@-organization	-organization=164
@3rd_district@-location	-location=127
@quanzhou@-language	-language=1
@bruyères@-art	-art=1
@government_of_china@-location	-location=1
@orange_crush@-food	-food=2
@pamal_broadcasting@-organization	-organization=46
@blackness@-art	-art=1
@gilmore@-person	-person=9
@san_francisco_jazz_festival@-event	-event=23
@whitford@-art	-art=1
@kendallville,_indiana@-location	-location=25
@groom@-person	-person=4
@ottaviano@-person	-person=7
@the_field@-person	-person=32
@communication_workers_union@-organization	-organization=27
@youngstown@-art	-art=12
@jade@-person	-person=12
@courage@-organization	-organization=16
@central_point@-location	-location=28
@washington_d.c.@-location	-location=41
@črna_na_koroškem@-location	-location=24
@2003@-event	-event=2762
@lucien_petit-breton@-person	-person=33
@gorakhpur@-location	-location=357
@talbot@-location	-location=69
@governor_of_kansas@-event	-event=2
@terrassa@-location	-location=165
@vienna_symphony@-person	-person=68
@paul_lauterbur@-person	-person=41
@eleanor_bron@-person	-person=103
@lewis_collins@-person	-person=46
@walter_lantz@-organization	-organization=6
@james_horner@-person	-person=278
@buena_vista@-organization	-organization=15
@ton_pentre@-location	-location=27
@carol@-event	-event=8
@bat_yam@-location	-location=78
@soprano@-product	-product=30
@king_george_vi@-person	-person=217
@jerry_thomas@-person	-person=23
@wertheim@-location	-location=53
@kiviõli@-location	-location=20
@cilfynydd@-location	-location=26
@ronaldo@-person	-person=307
@burlington_cougars@-organization	-organization=35
@sir_henry_rawlinson@-art	-art=1
@five_easy_pieces@-art	-art=80
@françois_duprat@-person	-person=20
@hildesheim_cathedral@-location	-location=26
@royal_exchange@-organization	-organization=2
@fernie@-person	-person=1
@sarracenia@-living_thing	-living_thing=39
@primera_b_nacional@-organization	-organization=456
@a90@-product	-product=1
@st._john's,_newfoundland_and_labrador@-location	-location=283
@ina@-person	-person=8
@boeing_747sp@-product	-product=39
@joliette@-location	-location=192
@bsk_belgrade@-organization	-organization=27
@2009_uefa_champions_league_final@-event	-event=22
@mono@-art	-art=4
@the_age_of_spiritual_machines@-art	-art=20
@dervish@-religion-religion	-religion-religion=1
@klaus_nomi@-person	-person=83
@palestinian_arab@-location	-location=3
@euchalcia_variabilis@-living_thing	-living_thing=20
@bombardment_of_yeonpyeong@-event	-event=24
@malaysia's@-location	-location=27
@yonsei_university@-organization	-organization=285
@nell@-location	-location=1
@kid@-art	-art=4
@colette@-location	-location=23
@brown_long-eared_bat@-living_thing	-living_thing=41
@the_brothers@-location	-location=7
@neil@-broadcast_program	-broadcast_program=2
@dominion_atlantic_railway@-organization	-organization=96
@españa@-product	-product=14
@henri_bourassa@-location	-location=1
@tony_jones@-person	-person=57
@grace_potter_and_the_nocturnals@-art	-art=5
@berkeley_county,_south_carolina@-location	-location=49
@animerica@-art	-art=30
@taunton_town@-location	-location=1
@one@-person	-person=41
@british_cameroons@-location	-location=27
@andover@-product	-product=5
@the_searchers@-broadcast_program	-broadcast_program=2
@banning@-location	-location=29
@mike_rozier@-person	-person=63
@steel_magnolia@-art	-art=2
@port_fairy@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@washington_redskins@-organization	-organization=5094
@vancouver@-transit	-transit=1
@cricket@-event	-event=3
@male@-organization	-organization=8
@world_of_jenks@-broadcast_program	-broadcast_program=22
@st_mary_the_virgin@-location	-location=12
@muridae@-living_thing	-living_thing=829
@greek_orthodox_church_of_antioch@-organization	-organization=64
@starz@-person	-person=23
@a_little_night_music@-art	-art=291
@as_i_lay_dying@-person	-person=200
@mood_indigo@-event	-event=6
@middleton@-person	-person=35
@small@-computer-programming_language	-computer-programming_language=2
@titular_bishop@-organization	-organization=4
@indonesian_president@-person	-person=1
@tweet@-person	-person=162
@moffett_field@-location	-location=25
@ibrahima_bakayoko@-person	-person=30
@jonathan_nossiter@-person	-person=26
@qin_shi_huang@-broadcast_program	-broadcast_program=1
@max_gülstorff@-person	-person=29
@the_sullivans@-product	-product=1
@chandni@-person	-person=3
@hsu@-award	-award=35
@zulu@-product	-product=4
@andria@-art	-art=15
@adam_vinatieri@-person	-person=294
@henry_vi_of_england@-person	-person=185
@how_to_train_your_dragon@-art	-art=106
@burst@-person	-person=13
@bob_baker@-person	-person=31
@adrian@-location	-location=100
@fanfare@-organization	-organization=22
@john_vincent_atanasoff@-person	-person=44
@giro_di_toscana@-event	-event=24
@spring_grove@-organization	-organization=1
@seven_pines@-location	-location=7
@augsburg@-product	-product=2
@112@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=30
@heist@-art	-art=20
@tupi@-language	-language=64
@como@-location	-location=749
@cudworth@-person	-person=4
@bl@-product	-product=5
@collision@-broadcast_program	-broadcast_program=26
@john_tyler@-organization	-organization=2
@international_electrotechnical_commission@-organization	-organization=272
@serb@-location	-location=29
@leszek_i_the_white@-person	-person=46
@glencairn@-product	-product=1
@david_quinn@-person	-person=23
@harbour_publishing@-organization	-organization=23
@ponga@-living_thing	-living_thing=3
@lulu@-person	-person=417
@skin@-visual_art-color	-visual_art-color=3
@regency@-product	-product=3
@2008–09_uefa_champions_league@-organization	-organization=1
@abbott_and_costello@-person	-person=290
@rare@-person	-person=147
@astley@-person	-person=5
@spalding@-person	-person=4
@yves_boisset@-person	-person=45
@tomcat@-product	-product=42
@ossory@-person	-person=1
@sturt@-organization	-organization=148
@arabic@-event	-event=2
@ballon_d'or@-person	-person=2
@scaled_composites@-product	-product=2
@alcañiz@-location	-location=73
@hampshire_hawks@-organization	-organization=38
@great_marlow@-organization	-organization=6
@e._clay_shaw,_jr.@-person	-person=21
@hakka_chinese@-language	-language=23
@camp_of_national_unity@-organization	-organization=20
@lynn@-location	-location=205
@alna@-organization	-organization=1
@johannes_tinctoris@-person	-person=26
@atomium@-location	-location=42
@deadline@-internet-website	-internet-website=1
@parthenon_huxley@-person	-person=20
@greenlandic@-language	-language=66
@defense_minister@-organization	-organization=31
@pope_martin_i@-person	-person=48
@fear_of_flying@-art	-art=23
@heroic_age@-broadcast_program	-broadcast_program=38
@polkowice_county@-location	-location=118
@chowringhee@-location	-location=25
@s7_airlines@-organization	-organization=39
@2006–07_season@-organization	-organization=1
@clinique@-organization	-organization=40
@orlando_sharks@-organization	-organization=29
@bosnia@-language	-language=1
@peer@-location	-location=16
@scissor_sisters@-art	-art=12
@chancellor@-person	-person=22
@pagans@-person	-person=1
@washington_group_international@-organization	-organization=23
@żuromin_county@-location	-location=208
@kill_devil_hills@-location	-location=22
@andy_hess@-person	-person=21
@usa@-language	-language=1
@chiang_rai@-location	-location=66
@alexander_flamberg@-person	-person=28
@peter_bellamy@-person	-person=36
@kostas@-person	-person=110
@jeff_conaway@-person	-person=59
@mikami@-person	-person=20
@juice_newton@-person	-person=173
@britain@-language	-language=4
@conference@-internet-website	-internet-website=1
@cleveland_railway@-organization	-organization=13
@style@-broadcast_program	-broadcast_program=7
@the_face@-person	-person=2
@garland_county@-location	-location=50
@young_artist_award@-award	-award=509
@werewolves_of_london@-art	-art=43
@stonehill_college@-organization	-organization=95
@albert_bandura@-person	-person=58
@phi_delta_kappa@-organization	-organization=44
@joseph_mcelroy@-person	-person=22
@michael_kinane@-person	-person=62
@revlon@-organization	-organization=281
@open_mobile_alliance@-organization	-organization=64
@riau@-finance-currency	-finance-currency=1
@uninvited@-product	-product=3
@bed_of_roses@-art	-art=31
@ruthenian@-people-ethnicity	-people-ethnicity=121
@taking_woodstock@-art	-art=44
@i@-product	-product=11
@common_people@-art	-art=30
@wanli@-location	-location=6
@jet_li@-person	-person=384
@brontosaurus@-art	-art=1
@species@-living_thing	-living_thing=5
@chantilly@-organization	-organization=5
@ours@-art	-art=3
@the_promise@-broadcast_program	-broadcast_program=21
@epping,_new_hampshire@-location	-location=23
@frehley's_comet@-art	-art=8
@baby@-organization	-organization=2
@silver_spring@-location	-location=241
@delfim_moreira@-person	-person=22
@below@-broadcast_program	-broadcast_program=3
@sushmita_mukherjee@-person	-person=38
@the_smurfs@-broadcast_program	-broadcast_program=46
@armando@-person	-person=18
@armistice@-person	-person=7
@taft_county@-location	-location=339
@gonzalo_rubalcaba@-person	-person=52
@petsmart@-organization	-organization=67
@walker@-product	-product=8
@orthodox_christians@-religion-religion	-religion-religion=39
@killing_time@-art	-art=27
@24@-organization	-organization=107
@rzeszów@-organization	-organization=2
@californication@-art	-art=82
@imperia@-location	-location=71
@nana_palsikar@-person	-person=39
@sanwa@-location	-location=22
@leuchtenberg@-location	-location=34
@bobby_black@-person	-person=20
@control@-event	-event=2
@unite@-organization	-organization=69
@summerfolk@-location	-location=2
@2010@-title	-title=1
@ralls@-location	-location=29
@camelon@-organization	-organization=3
@aaron_mokoena@-person	-person=25
@smart@-person	-person=6
@james_levine@-person	-person=362
@john_hersey@-person	-person=103
@camp_stoneman@-location	-location=43
@restigouche@-people-ethnicity	-people-ethnicity=1
@miura@-location	-location=16
@ole_paus@-person	-person=76
@constable@-title	-title=315
@westfield_marion@-location	-location=21
@milkshake@-art	-art=55
@little_rock@-art	-art=4
@nandigram@-location	-location=35
@tigre@-language	-language=33
@thurgood_marshall@-person	-person=461
@primera@-location	-location=2
@shooting@-organization	-organization=1
@line_6@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=203
@lithuanians@-organization	-organization=1
@nyíregyháza@-organization	-organization=3
@the_da_vinci_code@-art	-art=390
@defence_minister@-person	-person=1
@fort_wadsworth@-location	-location=62
@meghri@-location	-location=28
@uma@-god	-god=28
@spaceshiptwo@-product	-product=54
@fraserburgh@-location	-location=210
@pq@-organization	-organization=25
@david_childs@-person	-person=28
@james_hunt@-person	-person=232
@centreville@-organization	-organization=2
@xie_fuzhi@-person	-person=23
@92@-organization	-organization=3
@john_lahr@-person	-person=45
@british@-finance-currency	-finance-currency=1
@silvia@-location	-location=3
@taejo@-person	-person=40
@sonic@-broadcast_network	-broadcast_network=1
@parliamentary_constituencies@-location	-location=63
@robert_harling@-person	-person=37
@span@-event	-event=1
@wigtown@-location	-location=92
@sun_devils@-art	-art=2
@volga@-product	-product=4
@lane_theological_seminary@-organization	-organization=35
@san_luis_potosí@-location	-location=129
@montmorency@-organization	-organization=15
@downey@-location	-location=78
@panis_angelicus@-art	-art=26
@loft@-organization	-organization=5
@minister@-religion-religion	-religion-religion=1
@hermenegildo_galeana@-person	-person=20
@blackmail@-person	-person=19
@line_10@-location	-location=29
@seether@-person	-person=263
@borden@-organization	-organization=34
@bush@-organization	-organization=11
@regina,_saskatchewan@-location	-location=631
@miyoshi@-location	-location=94
@gannet@-product	-product=11
@li_ao@-person	-person=32
@duncan_kerr@-person	-person=22
@cuny@-location	-location=24
@euronext@-finance-stock_exchange	-finance-stock_exchange=131
@good_morning,_vietnam@-art	-art=87
@alone_in_the_dark@-art	-art=51
@mainline@-product	-product=4
@montenegrin@-people-ethnicity	-people-ethnicity=54
@the_librarians@-broadcast_program	-broadcast_program=28
@ned_harkness@-person	-person=22
@agam@-location	-location=13
@sherwood_forest@-organization	-organization=1
@the_first_edition@-art	-art=4
@russell_sage@-organization	-organization=2
@sunrise@-event	-event=1
@the_poodles@-person	-person=30
@john_b._weller@-person	-person=30
@birr@-finance-currency	-finance-currency=25
@gacka@-location	-location=20
@national_union_party@-organization	-organization=29
@white_oak@-living_thing	-living_thing=49
@posey@-event	-event=1
@colorado_rapids@-organization	-organization=829
@nahuatl@-people-ethnicity	-people-ethnicity=1
@st._charles@-person	-person=1
@sidi_bel_abbès@-location	-location=32
@soli@-location	-location=38
@isha_koppikar@-person	-person=70
@joseba_beloki@-person	-person=27
@takachiho@-product	-product=11
@skandia@-organization	-organization=27
@verviers@-organization	-organization=1
@montserrado_county@-location	-location=47
@concert_of_europe@-event	-event=58
@madison_mad_dogs@-organization	-organization=35
@sony_music_entertainment@-person	-person=14
@loeb_classical_library@-person	-person=190
@greyhound_bus@-organization	-organization=26
@laredo@-broadcast_program	-broadcast_program=65
@dewa@-location	-location=18
@wb@-product	-product=2
@boston_and_lowell_railroad@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@buckinghamshire@-title	-title=4
@golden_state@-person	-person=5
@delivery@-product	-product=22
@dti@-organization	-organization=40
@september_song@-art	-art=75
@lempira@-person	-person=13
@shirley@-location	-location=144
@irix@-product	-product=151
@sarrud-e_shomali_rural_district@-location	-location=27
@aide@-title	-title=22
@international_campaign_to_ban_landmines@-organization	-organization=71
@independence_pass@-location	-location=27
@air_greenland@-organization	-organization=141
@seoul_metropolitan_subway@-transit	-transit=80
@big_ten_conference@-event	-event=2
@spiegel@-person	-person=2
@tracy_caulkins@-person	-person=36
@federal_parliament@-location	-location=1
@governor_general@-person	-person=3
@harlem_river_drive@-location	-location=33
@great_marlow@-location	-location=94
@varuna@-god	-god=193
@1904@-event	-event=161
@bera@-location	-location=19
@ridley@-location	-location=10
@lindley@-location	-location=45
@akiko_yajima@-person	-person=28
@progressive@-organization	-organization=354
@red_dragon@-art	-art=99
@western_maryland@-location	-location=64
@rhett_miller@-art	-art=3
@sonatine@-art	-art=31
@excel_entertainment@-organization	-organization=22
@king_of_sweden@-title	-title=26
@jeff_davis@-organization	-organization=1
@adam_wainwright@-person	-person=86
@kazakh_ssr@-location	-location=43
@test@-person	-person=111
@camp_casey@-event	-event=10
@wonderama@-broadcast_program	-broadcast_program=26
@oni@-organization	-organization=5
@kresy@-location	-location=152
@tomáš_enge@-person	-person=61
@godoy_cruz@-location	-location=17
@pata@-person	-person=29
@miss_world_2012@-event	-event=76
@ba@-location	-location=114
@john_page@-organization	-organization=1
@curtom_records@-organization	-organization=26
@straits@-location	-location=22
@taguig@-location	-location=131
@the_rape_of_nanking@-event	-event=1
@moby-dick@-art	-art=402
@enlightenment@-art	-art=17
@j-ax@-person	-person=23
@turkish_riviera@-location	-location=20
@siloam_springs@-location	-location=40
@ramon_magsaysay_award@-award	-award=224
@art_of_fighting@-person	-person=17
@a._p._nagarajan@-person	-person=30
@eaton_hall@-location	-location=2
@kingdom@-location	-location=130
@julie_gardner@-person	-person=39
@campania@-product	-product=7
@petty@-organization	-organization=2
@félix_córdova_dávila@-person	-person=22
@santa_bárbara@-person	-person=2
@david_tao@-art	-art=1
@gay@-person	-person=43
@essanay_studios@-organization	-organization=65
@hispano@-people-ethnicity	-people-ethnicity=12
@south_launceston@-location	-location=8
@michael_chandler@-person	-person=27
@whitehall@-location	-location=831
@miriam_schapiro@-person	-person=22
@norn@-language	-language=32
@brides_of_christ@-broadcast_program	-broadcast_program=32
@dnipro@-location	-location=23
@buginese@-language	-language=12
@lindsay_kemp@-person	-person=36
@west_indian@-people-ethnicity	-people-ethnicity=245
@calgary_flames@-event	-event=13
@lansing,_kansas@-location	-location=24
@brezhnev@-location	-location=1
@good_king_wenceslas@-art	-art=53
@hagen@-organization	-organization=1
@al@-person	-person=23
@dan_monti@-person	-person=38
@acropolis@-event	-event=5
@shire@-organization	-organization=5
@ssangyong@-organization	-organization=21
@golden_guitar@-award	-award=6
@st_marys@-location	-location=73
@falsterbo@-location	-location=68
@burley@-location	-location=90
@umatilla@-language	-language=2
@kiryat_shmona@-organization	-organization=2
@secretary_of_the_navy@-title	-title=367
@battle_of_the_planets@-broadcast_program	-broadcast_program=68
@king_and_queen@-event	-event=1
@howard_cruse@-person	-person=41
@beadle@-person	-person=6
@happy_valley@-location	-location=62
@tang@-living_thing	-living_thing=5
@earl_of_albemarle@-person	-person=4
@sneakers@-person	-person=2
@you're_the_one@-art	-art=35
@karnal@-location	-location=149
@uncle_tom's_cabin@-person	-person=1
@dervish@-organization	-organization=1
@tara@-organization	-organization=11
@minister_for_foreign_affairs@-title	-title=144
@pope_pius_v@-person	-person=312
@atp@-organization	-organization=823
@charlie_poole@-person	-person=22
@marshalls@-organization	-organization=157
@ringmaster@-title	-title=42
@columbia_international_university@-organization	-organization=27
@island_of_montreal@-location	-location=200
@education@-education-educational_degree	-education-educational_degree=13
@falling_in_love_with_love@-art	-art=38
@bergen_op_zoom@-location	-location=220
@jamnagar@-organization	-organization=1
@shipton-on-cherwell@-location	-location=23
@semple_stadium@-location	-location=176
@gedern@-location	-location=21
@npd_group@-organization	-organization=89
@david@-person	-person=1652
@nerima,_tokyo@-location	-location=58
@ivan@-art	-art=6
@gala@-art	-art=1
@killarney@-organization	-organization=27
@cup_final@-event	-event=39
@university_and_college_union@-organization	-organization=39
@eva_birnerová@-person	-person=65
@josh_gibson@-art	-art=1
@kristianstads_dff@-organization	-organization=34
@kanawha@-location	-location=66
@bodyjar@-art	-art=2
@tuni@-location	-location=23
@china@-title	-title=1
@doug_moench@-person	-person=153
@trentino_tyrolean_autonomist_party@-organization	-organization=31
@englishman@-art	-art=1
@flash@-person	-person=18
@justice@-product	-product=16
@the_muffs@-person	-person=41
@mayday@-broadcast_program	-broadcast_program=143
@usa_film_festival@-event	-event=22
@tangier@-person	-person=5
@emma_pollock@-person	-person=23
@region_of_murcia@-location	-location=158
@delhi_public_school@-location	-location=1
@nicholas_revett@-person	-person=32
@new_eltham@-location	-location=23
@bishop_of_kildare_and_leighlin@-location	-location=5
@green_party@-visual_art-color	-visual_art-color=1
@heaton@-location	-location=94
@aporodes_floralis@-living_thing	-living_thing=23
@ace_in_the_hole@-art	-art=33
@pierre_amine_gemayel@-person	-person=26
@eleanor_roosevelt@-location	-location=1
@z@-event	-event=1
@verdi@-organization	-organization=2
@race@-art	-art=55
@raiders_of_the_lost_ark@-art	-art=477
@the_good_old_days@-broadcast_program	-broadcast_program=101
@greifswald@-organization	-organization=62
@route_23@-location	-location=65
@san_jose@-location	-location=125
@indian_river_county@-location	-location=66
@penobscot_bay@-event	-event=1
@gary_hughes@-person	-person=117
@mekong_delta@-person	-person=37
@iguanidae@-living_thing	-living_thing=79
@real_mccoy@-person	-person=39
@black_stone_cherry@-person	-person=92
@blackrock@-location	-location=141
@ye@-event	-event=1
@crash@-broadcast_program	-broadcast_program=77
@felidae@-living_thing	-living_thing=273
@lamar@-person	-person=4
@queenscliff@-product	-product=1
@fox@-product	-product=18
@tournai_cathedral@-location	-location=26
@dave_hodge@-person	-person=29
@no._43_squadron_raf@-organization	-organization=20
@brain@-disease	-disease=7
@springer@-location	-location=14
@swans@-organization	-organization=10
@saulteaux@-language	-language=3
@disciple@-art	-art=3
@union_high_school@-location	-location=7
@sagamihara@-location	-location=24
@wendell_mobley@-person	-person=55
@thistle@-product	-product=23
@pmp@-organization	-organization=21
@venezia@-location	-location=16
@sunflower@-location	-location=2
@webber@-person	-person=17
@u.s._route_59@-location	-location=20
@hank_mobley@-person	-person=254
@l2@-body_part	-body_part=1
@colleen_camp@-person	-person=57
@north_carolina@-location	-location=13702
@klein@-location	-location=2
@lowdown@-broadcast_program	-broadcast_program=27
@west_bank@-location	-location=2617
@mullaitivu@-location	-location=82
@orléans@-location	-location=877
@norwegian_petroleum_directorate@-organization	-organization=22
@no_contest@-art	-art=7
@31@-event	-event=19
@george_creel@-person	-person=23
@robert_zuppke@-person	-person=30
@cape_of_good_hope@-location	-location=1336
@cocktail@-person	-person=1
@nicholas_miklouho-maclay@-person	-person=24
@rap@-art	-art=1
@otto_ohlendorf@-person	-person=44
@northern_busway@-location	-location=42
@mike_evans@-person	-person=40
@stony_plain@-organization	-organization=7
@composer@-person	-person=6
@catalina_station@-location	-location=12
@kuźnica@-location	-location=55
@tweedbank@-location	-location=23
@minerve@-god	-god=2
@usnea@-living_thing	-living_thing=22
@kam@-language	-language=1
@brian_paulson@-person	-person=32
@cain@-person	-person=8
@marqus_blakely@-person	-person=29
@halki@-location	-location=22
@the_village@-broadcast_program	-broadcast_program=32
@edward_larrabee_barnes@-person	-person=49
@spinner@-art	-art=2
@morningside@-location	-location=52
@football_league_third_division_south@-event	-event=1
@utica@-event	-event=1
@sinbad@-art	-art=10
@keshia_chanté@-art	-art=5
@dymphna_cusack@-person	-person=25
@new_world@-living_thing	-living_thing=94
@oxfordshire_county_council@-location	-location=1
@road_america@-event	-event=2
@crenshaw@-person	-person=2
@brazil@-location	-location=48311
@asia_argento@-person	-person=122
@cornwall@-product	-product=10
@sydney_film_festival@-event	-event=175
@vaali@-art	-art=32
@hunger_strike@-art	-art=23
@shrinebuilder@-person	-person=17
@heart_attack@-art	-art=43
@insane@-product	-product=1
@needles@-living_thing	-living_thing=1
@atlas@-product	-product=40
@jette@-location	-location=35
@erfurt@-location	-location=919
@graceland@-art	-art=79
@l@-finance-currency	-finance-currency=6
@fruit_bats@-person	-person=21
@ncaa_football@-product	-product=16
@royal_academy_of_fine_arts@-organization	-organization=55
@brest@-location	-location=1632
@san_remo@-location	-location=148
@tess_of_the_d'urbervilles@-broadcast_program	-broadcast_program=11
@yogi_bear@-broadcast_program	-broadcast_program=8
@where_it's_at@-broadcast_program	-broadcast_program=1
@simón_bolívar@-person	-person=652
@alnwick_castle@-location	-location=122
@doug_johnson@-person	-person=54
@james_wong@-person	-person=30
@volkswagen_beetle@-product	-product=404
@mistral@-product	-product=24
@weingarten@-person	-person=1
@rex@-person	-person=31
@centipede@-living_thing	-living_thing=27
@crucified@-event	-event=16
@aasif_mandvi@-person	-person=53
@mirepoix@-location	-location=1
@northeast_kingdom@-location	-location=54
@vanessa_amorosi@-person	-person=115
@tripolitania@-event	-event=1
@isaac@-event	-event=9
@harvey@-person	-person=59
@marlowe@-location	-location=2
@dolpa_district@-location	-location=31
@the_drifters@-person	-person=37
@us_department_of_defense@-organization	-organization=36
@byte@-product	-product=2
@the_unseen@-person	-person=61
@block_island@-location	-location=190
@earl_of_carlisle@-person	-person=23
@deudorix_dinochares@-living_thing	-living_thing=26
@nunthorpe@-location	-location=42
@christabel@-art	-art=21
@brass@-living_thing	-living_thing=47
@usl_premier_development_league@-event	-event=1
@wayne,_pennsylvania@-location	-location=84
@galata_tower@-location	-location=26
@yellow_fever@-event	-event=1
@alawites@-organization	-organization=94
@northern_division@-location	-location=22
@upper_palatinate@-location	-location=216
@massa@-person	-person=16
@shadowfax@-person	-person=36
@cocoyam@-food	-food=23
@jewish_people@-religion-religion	-religion-religion=2
@gmina_stary_lubotyń@-location	-location=28
@hindustan@-organization	-organization=13
@one_night_only@-person	-person=44
@rhythm_and_blues_foundation@-organization	-organization=61
@tarantula@-living_thing	-living_thing=38
@maharaja@-person	-person=1
@hammond@-person	-person=21
@the_pioneers@-art	-art=19
@mercedes-benz@-organization	-organization=1584
@paola_borboni@-person	-person=28
@vicente@-event	-event=1
@mainland_chinese@-people-ethnicity	-people-ethnicity=30
@parthia@-person	-person=1
@wipers@-living_thing	-living_thing=1
@prachuap_khiri_khan@-location	-location=44
@that_petrol_emotion@-person	-person=31
@david_albelda@-person	-person=21
@discus@-product	-product=7
@courier@-organization	-organization=4
@1985@-organization	-organization=2
@clearwire@-organization	-organization=44
@kure@-organization	-organization=25
@tallahatchie_river@-location	-location=35
@lms@-location	-location=1
@michigan_intercollegiate_athletic_association@-organization	-organization=54
@joseph_bonanno@-person	-person=83
@go!_comi@-organization	-organization=23
@cmg@-title	-title=935
@weil@-location	-location=4
@fink@-person	-person=5
@fisher_building@-location	-location=38
@barco@-location	-location=6
@lyndon@-location	-location=34
@beroe@-organization	-organization=47
@woodland@-event	-event=53
@jennifer_kimball@-person	-person=62
@snow@-organization	-organization=3
@j._peter_robinson@-person	-person=30
@mink_deville@-art	-art=2
@dromore@-title	-title=6
@331@-organization	-organization=5
@orla_brady@-person	-person=44
@jayson_blair@-person	-person=43
@congregational@-organization	-organization=5
@aviva@-person	-person=4
@jd@-education-educational_degree	-education-educational_degree=278
@daniil_shafran@-person	-person=24
@charlie_macartney@-person	-person=35
@the_crystal_palace@-location	-location=218
@valence@-organization	-organization=16
@vancouver_college@-organization	-organization=27
@russian@-organization	-organization=104
@winnipeg_north_centre@-location	-location=36
@soldier@-title	-title=42
@donald_stewart@-person	-person=22
@robert_stanfield@-person	-person=136
@kongsvinger@-organization	-organization=60
@ohl@-award	-award=4
@wallace_state_community_college@-organization	-organization=20
@norman_conquest@-event	-event=296
@atchison@-person	-person=1
@south_african_breweries@-organization	-organization=43
@belen@-organization	-organization=1
@wivenhoe_dam@-location	-location=25
@margaret_river,_western_australia@-location	-location=21
@tsarevich@-title	-title=51
@minister_of_health@-organization	-organization=32
@thermopylae@-event	-event=60
@university_of_maryland_medical_center@-location	-location=24
@kallio@-person	-person=4
@128@-event	-event=3
@egg@-food	-food=1
@1979@-organization	-organization=1
@k.a.z@-person	-person=20
@the_sundowners@-art	-art=35
@melchior_de_polignac@-person	-person=26
@colonial_office@-organization	-organization=362
@noblesville@-location	-location=46
@varus@-disease	-disease=4
@foursquare@-organization	-organization=4
@zagorje_ob_savi@-location	-location=93
@roberto_carlos@-person	-person=115
@mike_oldfield@-person	-person=620
@grumpy_old_men@-art	-art=45
@cardcaptor_sakura@-art	-art=171
@burgher@-people-ethnicity	-people-ethnicity=22
@nabu@-art	-art=5
@yvonne_craig@-person	-person=68
@fln@-organization	-organization=133
@kira_roessler@-person	-person=32
@whitman@-person	-person=48
@enrico_fabris@-person	-person=31
@lander@-location	-location=74
@lakeland_community_college@-organization	-organization=20
@humboldt_county@-art	-art=4
@heart@-organization	-organization=4
@laki@-language	-language=11
@absolutely_fabulous@-art	-art=3
@vègre@-location	-location=20
@disley@-location	-location=46
@annals_of_clonmacnoise@-art	-art=44
@tve@-organization	-organization=2
@numismatist@-title	-title=29
@eco@-person	-person=8
@the_last@-person	-person=12
@banacek@-broadcast_program	-broadcast_program=60
@salerno@-event	-event=21
@caucasian@-people-ethnicity	-people-ethnicity=538
@hausen@-location	-location=21
@franklin_and_friends@-broadcast_program	-broadcast_program=22
@people's_choice_awards@-event	-event=4
@axis@-location	-location=2
@delegate@-location	-location=11
@relay@-event	-event=19
@hamilton_fish_ii@-person	-person=22
@tom_gehrels@-person	-person=457
@oulton_broad@-location	-location=44
@springfield@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=16
@she@-person	-person=4
@new_york's@-location	-location=106
@kevin_sussman@-person	-person=25
@big_town@-location	-location=1
@lindsay_davenport@-person	-person=664
@regina_cassandra@-person	-person=27
@jared_sullinger@-person	-person=64
@run@-title	-title=1
@the_scarlet_pimpernel@-broadcast_program	-broadcast_program=18
@hulme@-person	-person=26
@page_3@-art	-art=35
@exchequer@-title	-title=191
@the_secret_life_of_bees@-art	-art=20
@provençal@-language	-language=115
@mexico@-art	-art=10
@carlo@-art	-art=1
@chris_chambers@-person	-person=70
@edward_fredkin@-person	-person=21
@basalt_rock_company@-organization	-organization=28
@jt_money@-person	-person=28
@bunbury@-organization	-organization=2
@whithorn@-location	-location=113
@bowling_green,_kentucky@-location	-location=302
@arachnophobia@-disease	-disease=8
@bone@-art	-art=67
@arizona@-location	-location=10693
@ring@-person	-person=21
@st_michael@-product	-product=1
@temple_in_jerusalem@-location	-location=426
@2009_nfl_season@-event	-event=59
@st._clairsville@-location	-location=43
@german_team@-location	-location=1
@justice@-god	-god=2
@karolína_kurková@-person	-person=26
@phil_anderson@-person	-person=47
@la_puente,_california@-location	-location=36
@arcadia@-art	-art=85
@caboolture@-location	-location=9
@navarro@-person	-person=5
@claudio_villa@-person	-person=38
@ireland@-organization	-organization=2496
@piti@-language	-language=2
@del@-broadcast_program	-broadcast_program=1
@ontario,_california@-location	-location=291
@86@-product	-product=17
@camillo_boito@-person	-person=32
@greta@-living_thing	-living_thing=2
@ulladulla@-location	-location=34
@english@-title	-title=825
@free@-location	-location=1
@latour@-person	-person=14
@peel@-organization	-organization=10
@the_oregon_trail@-art	-art=8
@european_association_for_theoretical_computer_science@-organization	-organization=27
@province_of_schleswig-holstein@-location	-location=52
@faroese@-language	-language=231
@jo_daviess_county@-location	-location=64
@tyndale_university_college_and_seminary@-organization	-organization=37
@no._1@-organization	-organization=11
@tacuary@-product	-product=2
@dauphin_of_france@-person	-person=12
@stevie@-award	-award=2
@rupert@-person	-person=49
@meursault@-location	-location=17
@crew@-event	-event=2
@concert_for_george@-event	-event=64
@lord_stanley@-person	-person=74
@zhuang@-people-ethnicity	-people-ethnicity=140
@great_siege_of_gibraltar@-event	-event=144
@sweet_home@-art	-art=4
@catalpa@-living_thing	-living_thing=31
@operation_northern_watch@-event	-event=138
@jim_crockett@-person	-person=43
@nelson_mandela@-person	-person=1785
@fc_metalurh_donetsk@-organization	-organization=178
@pancho_villa@-art	-art=3
@london_st_pancras_international@-location	-location=20
@rep.@-title	-title=1
@brain@-product	-product=4
@refugio@-location	-location=52
@great_northern,_piccadilly_and_brompton_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@inspector_general@-title	-title=13
@craig@-location	-location=61
@reverend@-person	-person=18
@the_nice@-person	-person=132
@li_chun@-person	-person=30
@michael_stewart@-person	-person=137
@al_jourgensen@-person	-person=113
@sodankylä@-location	-location=66
@waltham@-organization	-organization=3
@hartford@-product	-product=8
@ncaa@-event	-event=74
@dead_of_night@-broadcast_program	-broadcast_program=9
@peter_case@-person	-person=90
@ceará@-person	-person=6
@nashua@-language	-language=1
@l-3_communications@-organization	-organization=92
@diaphragm@-body_part	-body_part=136
@tanfl@-organization	-organization=179
@mahindra@-person	-person=2
@newbury@-location	-location=782
@du@-product	-product=2
@david_keirsey@-person	-person=45
@blindness@-disease	-disease=19
@concise_oxford_english_dictionary@-art	-art=20
@tabacalera@-organization	-organization=26
@advocates@-education-educational_degree	-education-educational_degree=1
@artemisia@-person	-person=29
@port_arthur@-event	-event=8
@first_team@-event	-event=1
@war_in_the_pacific@-product	-product=1
@mount_vernon@-location	-location=691
@czernowitz@-location	-location=25
@man@-people-ethnicity	-people-ethnicity=3
@herve@-location	-location=32
@battle_creek_belles@-organization	-organization=54
@canine@-body_part	-body_part=34
@streetwalkers@-art	-art=2
@małdyty@-location	-location=47
@gigantic@-product	-product=1
@kt@-location	-location=3
@junior@-person	-person=159
@flamingo_road@-art	-art=10
@coach@-title	-title=1145
@ams@-organization	-organization=533
@pyramid@-art	-art=116
@annie_laurie@-person	-person=11
@levante@-organization	-organization=130
@mongols@-people-ethnicity	-people-ethnicity=851
@qualified@-event	-event=110
@hewitt@-product	-product=1
@arcadia_university@-organization	-organization=66
@jacques_brel_is_alive_and_well_and_living_in_paris@-art	-art=55
@são_bento@-person	-person=1
@banana@-living_thing	-living_thing=8
@lana_morris@-person	-person=22
@porto@-organization	-organization=704
@sullivan_expedition@-event	-event=138
@fremantlemedia_australia@-person	-person=3
@corycus@-location	-location=25
@my_fellow_americans@-art	-art=25
@andrée_chedid@-person	-person=23
@lewin_nyatanga@-person	-person=25
@44th_infantry_division@-organization	-organization=28
@white_knight@-product	-product=23
@name@-body_part	-body_part=1
@drammen@-organization	-organization=2
@powder@-art	-art=17
@dio@-organization	-organization=5
@orkney@-person	-person=2
@rushes@-living_thing	-living_thing=105
@wizards@-art	-art=41
@yg@-person	-person=74
@fokker_d.vii@-product	-product=334
@the_dave_clark_five@-art	-art=1
@dragon_hunters@-broadcast_program	-broadcast_program=24
@jamiltepec@-location	-location=24
@robert_sherman@-person	-person=21
@storrs_l._olson@-person	-person=22
@bristol_f.2_fighter@-product	-product=160
@sleepy_eye@-location	-location=17
@brian_bloom@-person	-person=60
@philip_bailhache@-person	-person=30
@emily_osment@-person	-person=102
@i_vespri_siciliani@-event	-event=2
@route_2@-location	-location=190
@smith_inlet@-location	-location=20
@federico_borromeo@-person	-person=59
@triton@-living_thing	-living_thing=4
@muriel's_wedding@-art	-art=58
@nightfall@-product	-product=2
@palestinian@-religion-religion	-religion-religion=4
@tollund_man@-person	-person=30
@malibu@-product	-product=11
@heat@-medicine-medical_treatment	-medicine-medical_treatment=2
@compagno@-product	-product=3
@a_flock_of_seagulls@-art	-art=11
@maranhão@-location	-location=649
@igboland@-people-ethnicity	-people-ethnicity=2
@manteo@-location	-location=52
@hell_on_wheels@-art	-art=12
@the_king_of_fighters_'98@-product	-product=23
@brentford@-location	-location=311
@tarsus@-body_part	-body_part=161
@voronezh@-event	-event=2
@neighbours@-broadcast_program	-broadcast_program=1356
@santa_venera@-location	-location=43
@katie_taylor@-person	-person=39
@rehabilitation@-education-educational_degree	-education-educational_degree=19
@george_dixon@-broadcast_program	-broadcast_program=1
@england_u21@-organization	-organization=94
@sande@-location	-location=63
@point_of_grace@-person	-person=110
@six_pack@-body_part	-body_part=6
@moscow@-art	-art=1
@loma_linda@-organization	-organization=1
@spokane_county@-location	-location=62
@the_championship@-event	-event=15
@faribault@-person	-person=1
@boris_mikhailov@-person	-person=33
@later@-broadcast_program	-broadcast_program=16
@the_big_country@-art	-art=39
@taylor@-product	-product=24
@sunflower@-art	-art=12
@leeuwarden@-location	-location=474
@miss_world_2001@-event	-event=26
@san_diego_chargers@-organization	-organization=3348
@narva@-location	-location=409
@vuelta_a_el_salvador@-event	-event=29
@max_weinreich@-person	-person=26
@the_jackie_gleason_show@-broadcast_program	-broadcast_program=119
@anabasis@-living_thing	-living_thing=2
@score@-organization	-organization=60
@sarma@-person	-person=1
@vanessa_bell@-person	-person=85
@edwards_aquifer@-location	-location=45
@manson@-location	-location=9
@super_rugby@-event	-event=8
@pilots@-title	-title=31
@hypenodes_humidalis@-living_thing	-living_thing=32
@paralyzed@-art	-art=8
@croaker@-location	-location=6
@kykuit@-location	-location=53
@cuba_national_baseball_team@-organization	-organization=25
@shiner@-person	-person=49
@marvin_mandel@-person	-person=32
@baby@-person	-person=22
@heilbron@-person	-person=1
@jones@-organization	-organization=2
@canton_of_neuchâtel@-location	-location=47
@greater_los_angeles_area@-location	-location=130
@hit_'em_up@-art	-art=22
@cingulata@-living_thing	-living_thing=33
@earl_of_surrey@-person	-person=34
@azad@-organization	-organization=1
@hms_terror@-location	-location=1
@mayflower@-location	-location=10
@bacoor@-location	-location=52
@lenny_kaye@-person	-person=96
@ans@-organization	-organization=1
@fannin_county@-location	-location=78
@firefly@-event	-event=2
@whitechapel@-location	-location=504
@sem@-title	-title=9
@central_equatoria@-location	-location=71
@cretan@-language	-language=8
@porter@-food	-food=74
@minister_of_māori_affairs@-title	-title=32
@stockwell@-organization	-organization=2
@lugo@-organization	-organization=5
@conspiracy@-event	-event=5
@focșani@-location	-location=32
@artemis_records@-person	-person=1
@gabriele_ferzetti@-person	-person=161
@scott_kinsey@-person	-person=24
@grunt@-organization	-organization=3
@circus_world@-organization	-organization=1
@gravity@-person	-person=3
@gaines@-event	-event=3
@the_sandman@-art	-art=12
@moonlight@-location	-location=2
@dfa@-education-educational_degree	-education-educational_degree=4
@frederiksborg@-location	-location=23
@holiday@-organization	-organization=1
@langenthal@-location	-location=38
@ocala@-organization	-organization=2
@liver@-disease	-disease=15
@gustavus_adolphus@-person	-person=135
@siege@-person	-person=19
@local@-body_part	-body_part=1
@toni@-person	-person=23
@birr@-organization	-organization=1
@nino_burjanadze@-person	-person=49
@tmc@-organization	-organization=12
@david_foster@-person	-person=23
@raf_martlesham_heath@-location	-location=78
@parade's_end@-broadcast_program	-broadcast_program=22
@overlord@-product	-product=17
@skeleton_coast@-art	-art=3
@ado_den_haag@-organization	-organization=419
@westside_connection@-person	-person=77
@bertolt_brecht@-person	-person=1220
@julia_spencer-fleming@-person	-person=21
@buffer@-product	-product=1
@british_astronomical_association@-organization	-organization=71
@the_word@-person	-person=7
@max_q@-art	-art=2
@valiente@-person	-person=84
@hay_river,_northwest_territories@-location	-location=20
@sara@-language	-language=6
@school_street@-location	-location=26
@kulob@-location	-location=33
@francine_pascal@-person	-person=33
@longworth@-person	-person=3
@oxford_county,_maine@-location	-location=31
@bhera@-location	-location=52
@kismet@-location	-location=4
@insiders@-broadcast_program	-broadcast_program=31
@prey@-person	-person=1
@anaheim_angels@-organization	-organization=327
@darryl_hickman@-person	-person=79
@calke_abbey@-location	-location=32
@52@-event	-event=3
@1st_millennium_bc@-event	-event=47
@charles@-product	-product=5
@viscount_cowdray@-person	-person=3
@air@-god	-god=1
@lüderitz@-location	-location=98
@reconstructionist@-religion-religion	-religion-religion=86
@misty@-art	-art=116
@second@-person	-person=9
@leonard_fenton@-person	-person=29
@cryptocarya@-living_thing	-living_thing=30
@songkhla@-location	-location=173
@aziza_mustafa_zadeh@-person	-person=31
@rocket_from_the_crypt@-person	-person=98
@ra_ra_riot@-art	-art=2
@marc@-broadcast_program	-broadcast_program=6
@richard_maitland@-person	-person=35
@dandeli@-location	-location=26
@illyrian@-location	-location=2
@calhoun@-product	-product=2
@the_new_statesman@-broadcast_program	-broadcast_program=160
@green_onions@-food	-food=12
@a330@-product	-product=56
@george_mathews@-person	-person=49
@shiga@-biology	-biology=1
@indiana@-broadcast-tv_channel	-broadcast-tv_channel=2
@khalifa_bin_zayed_al_nahyan@-person	-person=80
@malm@-location	-location=28
@john_elwes@-person	-person=21
@the_american_breed@-art	-art=1
@worlds_of_wonder@-product	-product=10
@hunslet@-location	-location=137
@nonzee_nimibutr@-person	-person=33
@blueprint@-person	-person=34
@bieber@-location	-location=15
@kid_'n_play@-person	-person=51
@bishop_of_derry@-person	-person=1
@drive-by_truckers@-art	-art=1
@leopold_iii@-person	-person=127
@nrk1@-broadcast_network	-broadcast_network=1
@in@-event	-event=1
@pfullendorf@-organization	-organization=1
@falkirk@-event	-event=1
@jules_white@-person	-person=64
@cold_spring_harbor@-location	-location=52
@ugo@-location	-location=3
@windfall@-broadcast_program	-broadcast_program=25
@gaya@-person	-person=1
@bosra@-location	-location=67
@government_of_new_brunswick@-organization	-organization=42
@fox@-art	-art=7
@wendouree@-product	-product=1
@upper@-location	-location=220
@galveston@-event	-event=1
@btv@-living_thing	-living_thing=4
@horne@-product	-product=1
@grand_duchy@-title	-title=2
@pinerolo@-location	-location=139
@neyland@-person	-person=1
@cantors@-title	-title=22
@skechers@-organization	-organization=47
@independence_temple@-location	-location=21
@dinagat_island@-location	-location=24
@wellington_harbour@-location	-location=93
@ammonia@-chemistry	-chemistry=75
@anthozoa@-living_thing	-living_thing=37
@k_ingleside@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=25
@dutch_swing_college_band@-person	-person=21
@design@-education-educational_degree	-education-educational_degree=2
@rhodesia@-organization	-organization=61
@harbinger@-person	-person=5
@manchester_giants@-organization	-organization=32
@sindhi@-language	-language=503
@prix_de_l'arc_de_triomphe@-event	-event=758
@chlamydiae@-living_thing	-living_thing=30
@marvel@-product	-product=1
@urban_outfitters@-organization	-organization=123
@chico@-language	-language=1
@ultima_thule@-art	-art=2
@the_nest@-art	-art=19
@gibraltar_socialist_labour_party@-organization	-organization=46
@massari@-art	-art=7
@195@-art	-art=1
@guy_baker@-person	-person=20
@lausanne@-organization	-organization=54
@hunters@-location	-location=3
@batman_beyond@-broadcast_program	-broadcast_program=292
@tim_ries@-person	-person=24
@pantheon@-location	-location=30
@île-de-france@-event	-event=6
@barkingside@-organization	-organization=22
@colonies@-title	-title=1
@the_trial@-person	-person=4
@joe_darion@-person	-person=53
@mendrisio@-location	-location=141
@manningham@-location	-location=34
@wishaw@-organization	-organization=4
@adelaide_hills@-location	-location=240
@arnaud_massy@-person	-person=24
@hoghton@-location	-location=19
@undercover@-art	-art=30
@the_twelfth_of_never@-art	-art=25
@rko_general@-broadcast_program	-broadcast_program=3
@john_a._lejeune@-person	-person=43
@william_windom@-person	-person=138
@haines@-person	-person=5
@scott_hull@-person	-person=52
@aaron_yoo@-person	-person=24
@walter_kasper@-person	-person=34
@enfield_town@-location	-location=60
@zaz-e_sharqi_rural_district@-location	-location=63
@kaluga@-living_thing	-living_thing=6
@johnny_grant@-person	-person=31
@mormon@-location	-location=30
@king_leopold_i@-person	-person=20
@western_australia@-organization	-organization=240
@moonlight@-broadcast_program	-broadcast_program=74
@athenaeum@-art	-art=85
@rijeka@-location	-location=913
@moroccan@-location	-location=1539
@bia@-organization	-organization=12
@handa@-location	-location=35
@gemas@-event	-event=6
@city_of_blue_mountains@-location	-location=28
@federal_prison@-organization	-organization=21
@tauranga@-location	-location=396
@indira_gandhi@-person	-person=1213
@caged@-broadcast_program	-broadcast_program=3
@military_college_jhelum@-organization	-organization=35
@kmb@-transit	-transit=40
@state_college@-organization	-organization=5
@joseph_addison@-person	-person=243
@bülent_korkmaz@-person	-person=24
@the_hospital@-location	-location=3
@st._mary_the_virgin@-person	-person=19
@special_forces_support_group@-organization	-organization=34
@italian@-people-ethnicity	-people-ethnicity=2107
@guanare@-location	-location=30
@highway_56@-location	-location=25
@portsmouth@-organization	-organization=11
@bishop_of_durham@-location	-location=1
@the_mint@-organization	-organization=1
@directors_guild_of_america_award@-award	-award=167
@bellingshausen@-location	-location=10
@tactics@-product	-product=8
@rainier_castillo@-person	-person=36
@armadale@-location	-location=161
@ourense@-organization	-organization=9
@kingsford_smith@-location	-location=17
@del_norte@-organization	-organization=1
@madeira@-living_thing	-living_thing=1
@latin_lover@-person	-person=55
@cacau@-art	-art=2
@daru@-person	-person=50
@liberal_alliance@-organization	-organization=41
@better_days@-broadcast_program	-broadcast_program=4
@belgium@-event	-event=100
@the_hindenburg@-product	-product=1
@budweiser@-location	-location=1
@arthur_ravenel,_jr.@-person	-person=21
@montes_claros@-location	-location=80
@kt@-product	-product=1
@mca@-organization	-organization=486
@bee_county@-location	-location=24
@stephen_báthory@-person	-person=83
@new_hampshire_attorney_general@-organization	-organization=1
@diest@-person	-person=1
@jonathan@-person	-person=111
@kate_garraway@-person	-person=62
@nak@-art	-art=8
@literature@-organization	-organization=35
@devil_may_cry@-art	-art=1
@burst@-broadcast_network	-broadcast_network=1
@alfred_lion@-person	-person=85
@andromeda@-product	-product=2
@peter_tillemans@-person	-person=21
@tomás_frías_province@-location	-location=26
@lander@-organization	-organization=1
@riverton@-organization	-organization=1
@igbo@-people-ethnicity	-people-ethnicity=411
@carlos_ruiz@-person	-person=72
@jefferson_county_public_schools@-location	-location=11
@william_and_mary@-person	-person=278
@the_vicar_of_dibley@-broadcast_program	-broadcast_program=136
@long_tall_sally@-art	-art=92
@mohawk@-product	-product=12
@cephalothecaceae@-living_thing	-living_thing=22
@komo@-people-ethnicity	-people-ethnicity=2
@perdido@-art	-art=42
@bill_flores@-person	-person=20
@bueng_kan_province@-location	-location=29
@tony_hawk's_downhill_jam@-product	-product=25
@bugs@-living_thing	-living_thing=13
@lexus_es@-product	-product=25
@longinus@-art	-art=2
@mexico@-location	-location=33510
@st_bartholomew's_hospital@-location	-location=269
@cookie_gilchrist@-person	-person=51
@ormonde@-product	-product=1
@young@-organization	-organization=1
@ocean@-art	-art=7
@castelnau@-person	-person=68
@wake_up_call@-art	-art=17
@ar@-chemistry	-chemistry=8
@uss_abraham_lincoln_(cvn-72)@-product	-product=20
@love_is_all@-person	-person=21
@la_amistad@-product	-product=38
@eleanor@-product	-product=3
@marta@-art	-art=1
@custer@-broadcast_program	-broadcast_program=46
@tara_reid@-person	-person=103
@1999_rugby_world_cup@-event	-event=288
@z@-computer-programming_language	-computer-programming_language=6
@three_times_a_lady@-art	-art=31
@dartmouth@-product	-product=7
@2009_elections@-event	-event=276
@slash's_snakepit@-person	-person=61
@fielding@-location	-location=3
@india_today@-art	-art=320
@red_vienna@-location	-location=25
@singapore_league_cup@-event	-event=31
@beckington@-location	-location=34
@tyngsborough@-location	-location=32
@ebla@-location	-location=106
@peter_wheeler@-organization	-organization=1
@provincial_legislature@-organization	-organization=48
@prime_time@-art	-art=11
@nurses@-art	-art=1
@friday_i'm_in_love@-art	-art=28
@cranberry@-living_thing	-living_thing=4
@against@-person	-person=10
@seoul@-organization	-organization=11
@savigny@-location	-location=6
@flint@-product	-product=3
@saif_saaeed_shaheen@-person	-person=22
@power_station@-person	-person=2
@bank_one_ballpark@-location	-location=29
@st_john@-organization	-organization=2
@prinz_eugen@-product	-product=65
@somerville_house@-organization	-organization=29
@elbling@-location	-location=1
@sikorsky@-organization	-organization=106
@medford@-location	-location=465
@brixton@-event	-event=6
@in_love_and_war@-broadcast_program	-broadcast_program=12
@old_spanish@-language	-language=26
@marina@-location	-location=40
@vasily_pashkevich@-person	-person=25
@anna@-living_thing	-living_thing=1
@herndon@-organization	-organization=1
@tornado@-person	-person=9
@dumbarton@-organization	-organization=498
@eckmühl@-event	-event=15
@mars-la-tour@-location	-location=10
@streetcar@-transit	-transit=105
@mexico_city,_mexico@-event	-event=1
@moose_factory@-location	-location=27
@pierre_le_moyne_d'iberville@-person	-person=118
@john_finnis@-person	-person=36
@whiskey@-product	-product=3
@orinoco@-location	-location=309
@william_s._clark@-person	-person=31
@the_young_master@-art	-art=21
@west_kowloon_highway@-location	-location=21
@all_the_small_things@-art	-art=48
@european_tour@-art	-art=1
@kohgiluyeh_and_boyer-ahmad_province@-location	-location=1881
@marathi@-people-ethnicity	-people-ethnicity=1
@armadale@-product	-product=2
@ebba_grön@-person	-person=39
@coventry_city_f.c.@-organization	-organization=66
@uranus@-location	-location=564
@hot_water_music@-art	-art=1
@malmö@-location	-location=12
@rose_tattoo@-person	-person=136
@ff@-product	-product=6
@alvin_curran@-person	-person=58
@protector@-event	-event=3
@the_craftsman@-art	-art=21
@guitars@-organization	-organization=1
@franklin@-art	-art=4
@maureen_mcgovern@-person	-person=114
@styria@-event	-event=1
@fukushima@-art	-art=115
@sandia@-people-ethnicity	-people-ethnicity=5
@new_zealand@-title	-title=6
@confederacy@-location	-location=1012
@kit@-disease	-disease=17
@kennywood@-organization	-organization=1
@nintendo_power@-art	-art=474
@who_wants_to_be_a_millionaire@-broadcast_program	-broadcast_program=105
@hsinbyushin@-person	-person=50
@deborah_allen@-person	-person=74
@stearns@-location	-location=31
@campbell_park@-location	-location=20
@privy_counsellor@-title	-title=6
@invercargill@-organization	-organization=2
@jimmy_holiday@-person	-person=25
@rohingya@-language	-language=5
@fireball@-product	-product=1
@jernej_kopitar@-person	-person=37
@dj_got_us_fallin'_in_love@-art	-art=35
@lewrockwell.com@-person	-person=3
@pictorial_review@-art	-art=34
@328@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@seminole_high_school@-organization	-organization=32
@san_dimas,_california@-location	-location=43
@gerco_schröder@-person	-person=20
@lützow@-product	-product=23
@saltimbanco@-art	-art=28
@point_pleasant@-event	-event=1
@peer@-organization	-organization=10
@football_league@-award	-award=1
@lucifer's_friend@-art	-art=5
@caribbean@-art	-art=5
@savage_grace@-person	-person=7
@billy_bass_nelson@-person	-person=33
@north_canton,_ohio@-location	-location=29
@street@-person	-person=7
@stephen_hopkins@-person	-person=43
@mariana_pineda@-art	-art=16
@behror@-location	-location=24
@nazz@-art	-art=4
@robinsons-may@-organization	-organization=80
@celtic@-language	-language=7
@jayanti@-location	-location=104
@louise_attaque@-art	-art=2
@kiyoharu@-person	-person=20
@gustav_fischer@-person	-person=21
@business@-broadcast_network	-broadcast_network=1
@jean_coutu@-person	-person=5
@tsez@-people-ethnicity	-people-ethnicity=2
@dumont@-person	-person=3
@the_ocean@-art	-art=23
@federico_lombardi@-person	-person=33
@burhan_g@-person	-person=26
@up,_up_and_away@-art	-art=43
@limburg@-title	-title=5
@shecky_greene@-person	-person=21
@black_swan@-product	-product=1
@al_rayyan@-location	-location=19
@nisga'a@-language	-language=7
@osomatsu-kun@-broadcast_program	-broadcast_program=31
@faust@-person	-person=179
@friends_in_low_places@-art	-art=26
@happy_families@-art	-art=5
@tivoli@-location	-location=100
@mama@-art	-art=85
@alexandra_kosteniuk@-person	-person=32
@edward_r._pressman@-person	-person=22
@volunteers@-organization	-organization=33
@lassie@-art	-art=16
@pamela_moore@-person	-person=22
@tom_walkinshaw@-organization	-organization=2
@arkley@-location	-location=34
@maradona@-art	-art=1
@skate@-living_thing	-living_thing=107
@pilot@-title	-title=106
@peter_of_blois@-person	-person=34
@billups@-location	-location=1
@venlo@-event	-event=1
@dino@-location	-location=1
@angel@-organization	-organization=22
@howells@-person	-person=13
@win_percy@-person	-person=44
@primm,_nevada@-location	-location=43
@echizen_province@-location	-location=53
@wired@-broadcast_program	-broadcast_program=2
@castine@-product	-product=1
@maltese_premier_league@-event	-event=1
@mozart@-location	-location=2
@argentinean@-people-ethnicity	-people-ethnicity=1
@mexicana@-location	-location=1
@roanoke@-product	-product=7
@dead_presidents@-art	-art=56
@british_somaliland@-event	-event=1
@fountain@-art	-art=51
@steinitz@-person	-person=31
@poteau,_oklahoma@-location	-location=25
@richie_rich@-person	-person=68
@fitna@-art	-art=25
@bishop_of_dromore@-title	-title=58
@marilyn_cooper@-person	-person=20
@croatia@-people-ethnicity	-people-ethnicity=18
@lci@-product	-product=3
@this_is_my_life@-art	-art=47
@10@-organization	-organization=4
@yuzu@-food	-food=23
@australians@-organization	-organization=16
@2003@-product	-product=7
@november_17@-time	-time=287
@lv@-chemistry	-chemistry=2
@limavady@-location	-location=152
@nothing_personal@-art	-art=27
@chris_speier@-person	-person=24
@1973@-organization	-organization=3
@tour_de_l'eurometropole@-event	-event=20
@screen@-award	-award=5
@gore_range@-location	-location=41
@route_120@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@kastoria@-organization	-organization=20
@grace_knight@-person	-person=24
@callaway@-organization	-organization=8
@kochi@-art	-art=11
@micronesia@-location	-location=871
@telugu@-language	-language=3138
@apt@-computer-programming_language	-computer-programming_language=4
@françois@-person	-person=38
@selkirkshire@-location	-location=84
@matsukata_masayoshi@-person	-person=37
@syrup@-food	-food=15
@helen_coonan@-person	-person=33
@qatar@-event	-event=4
@woolworths@-organization	-organization=347
@kelly@-location	-location=30
@anarkali@-art	-art=23
@9th_arrondissement@-location	-location=33
@gibeah@-location	-location=30
@kale@-location	-location=10
@fly_by_night@-broadcast_program	-broadcast_program=3
@jbtv@-broadcast_program	-broadcast_program=26
@trenčín@-organization	-organization=16
@666@-person	-person=5
@jewish@-event	-event=3
@it_takes_two@-broadcast_program	-broadcast_program=66
@margaret_river_wine_region@-location	-location=27
@altea@-location	-location=39
@tejo@-location	-location=14
@robbie_davis@-person	-person=20
@william_hathaway@-person	-person=21
@ancient_greece@-language	-language=1
@create@-product	-product=1
@bilbao@-location	-location=1310
@green_onions@-art	-art=42
@hanford,_california@-location	-location=74
@lowland_scots@-location	-location=6
@sayre,_pennsylvania@-location	-location=32
@king's_lynn@-location	-location=788
@braun@-person	-person=8
@liaoning@-organization	-organization=7
@sidewinder@-location	-location=4
@fancy@-living_thing	-living_thing=1
@fourth_season@-broadcast_program	-broadcast_program=12
@rendezvous@-art	-art=18
@m65@-location	-location=37
@carter_county@-location	-location=163
@anglican_church@-religion-religion	-religion-religion=31
@style@-art	-art=27
@steve_harley@-person	-person=99
@cheryl_cole@-person	-person=401
@between_the_lines@-organization	-organization=2
@amalfi@-location	-location=230
@terra@-art	-art=18
@lol@-art	-art=27
@seventh_son@-art	-art=21
@the_women@-organization	-organization=2
@george_lopez@-broadcast_program	-broadcast_program=166
@united_reformed_church@-location	-location=1
@comodoro_rivadavia@-location	-location=152
@boomerang_tv_channel@-broadcast-tv_channel	-broadcast-tv_channel=29
@william_s._hart@-person	-person=130
@brazilian_space_agency@-organization	-organization=27
@154@-art	-art=16
@zeuthen@-location	-location=18
@william_clay_ford,_sr.@-person	-person=24
@turnhout@-location	-location=171
@arlene_schnitzer_concert_hall@-location	-location=35
@derbyshire_county_council@-location	-location=2
@silverwater@-art	-art=1
@jabal_amel@-location	-location=33
@18th@-law	-law=1
@montreal_aaa_winged_wheelers@-organization	-organization=22
@public_library@-organization	-organization=1
@takayuki_hattori@-person	-person=22
@denizli@-location	-location=169
@lillestrøm@-location	-location=124
@königstein_fortress@-location	-location=27
@kavala@-location	-location=223
@lanchester@-location	-location=45
@ife@-location	-location=75
@north_carolina_secretary_of_state@-title	-title=23
@waltham_abbey@-location	-location=105
@the_baseball_project@-person	-person=20
@la_molina@-location	-location=65
@selma,_alabama@-location	-location=241
@pigalle@-location	-location=35
@fire@-product	-product=3
@anna_karenina@-art	-art=96
@inuktitut@-language	-language=290
@matsubara@-person	-person=38
@shane_mosley@-person	-person=114
@isar@-location	-location=159
@starfield@-person	-person=36
@christopher@-location	-location=7
@1st_commonwealth_division@-organization	-organization=36
@tales_of_the_city@-broadcast_program	-broadcast_program=13
@siberia@-art	-art=24
@schneider@-living_thing	-living_thing=1
@reinhardt@-organization	-organization=2
@lorenzo_tañada@-person	-person=20
@a_series@-broadcast_program	-broadcast_program=17
@31@-location	-location=13
@petitcodiac@-location	-location=47
@pedro_solbes@-person	-person=20
@saint@-organization	-organization=4
@javelin@-product	-product=15
@south_america@-location	-location=3
@nicolas_jenson@-person	-person=21
@you_don't_know_jack@-art	-art=25
@al_capone@-person	-person=677
@yellowstone_falls@-location	-location=28
@granma_province@-location	-location=29
@tomoko_kaneda@-person	-person=21
@justices_of_the_peace@-title	-title=20
@the_living_room@-art	-art=9
@tamara@-art	-art=16
@harry_solter@-person	-person=66
@mig-19@-product	-product=29
@bute@-title	-title=2
@erwin_tulfo@-person	-person=26
@bandai@-person	-person=552
@janice_kawaye@-person	-person=27
@crookston@-location	-location=68
@skyliner@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@guitars@-product	-product=269
@david_villa@-person	-person=138
@jewitt@-person	-person=68
@paderborn@-organization	-organization=16
@solace@-event	-event=1
@tunku_abdul_rahman@-person	-person=236
@high_street@-organization	-organization=4
@pgp-rts@-organization	-organization=99
@the_hippos@-person	-person=18
@conciergerie@-location	-location=43
@game_6@-event	-event=23
@russian-language@-language	-language=37
@bay_ridge,_brooklyn@-location	-location=48
@łęczna@-location	-location=96
@j._erik_jonsson@-person	-person=20
@california_governor@-person	-person=2
@his@-organization	-organization=1
@lazy_eye@-disease	-disease=15
@emu@-art	-art=40
@york_region@-organization	-organization=1
@franklin@-product	-product=29
@csir@-organization	-organization=47
@puerto_plata@-person	-person=2
@apollo_belvedere@-art	-art=46
@if....@-art	-art=48
@economist@-person	-person=1
@leucadia_national@-organization	-organization=20
@balaclava@-art	-art=2
@factor@-organization	-organization=2
@bronze_soldier_of_tallinn@-location	-location=25
@san_martin@-location	-location=33
@40@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@the_real_mccoy@-art	-art=12
@nicholas_wright@-person	-person=48
@lukmanier_pass@-location	-location=25
@anthrax@-living_thing	-living_thing=2
@southcliffe@-broadcast_program	-broadcast_program=20
@ellis@-location	-location=53
@magazin@-person	-person=28
@mount_shuksan@-location	-location=38
@pyeongtaek@-location	-location=74
@nupe@-people-ethnicity	-people-ethnicity=28
@zangiabad_rural_district@-location	-location=34
@princess_michael_of_kent@-person	-person=75
@jersey_shore@-broadcast_program	-broadcast_program=227
@sheriff@-person	-person=22
@st._andrews@-title	-title=1
@elizabethan@-person	-person=3
@surveyors@-title	-title=33
@dyfed@-person	-person=17
@stanley_r._tiner@-person	-person=21
@sporting_fingal@-organization	-organization=62
@oakley_hall@-person	-person=24
@žužemberk@-location	-location=65
@juan_antonio_corbalán@-person	-person=31
@iberian_peninsula@-location	-location=1844
@ms.@-education-educational_degree	-education-educational_degree=1
@cassis@-location	-location=37
@velázquez@-art	-art=1
@pope@-title	-title=1
@rodriguez@-location	-location=32
@alessandra_de_rossi@-person	-person=25
@springfield_high_school@-organization	-organization=43
@lady_washington@-product	-product=28
@tarnovo@-location	-location=46
@orthodox_church@-religion-religion	-religion-religion=66
@rani_padmini@-person	-person=21
@golden_gate_quartet@-person	-person=29
@bill_mckibben@-person	-person=97
@oz@-organization	-organization=1
@mỹ_tho@-event	-event=1
@down_by_law@-art	-art=37
@cascade_county@-location	-location=31
@1878@-event	-event=75
@trapeze@-person	-person=105
@hamraaz@-art	-art=24
@mark_brooks@-person	-person=37
@arizona@-organization	-organization=441
@manimal@-person	-person=1
@elstree@-organization	-organization=23
@pas_tehran@-organization	-organization=37
@russia@-language	-language=2
@writing-on-stone_provincial_park@-location	-location=23
@striker@-product	-product=3
@bello@-person	-person=4
@rv@-location	-location=1
@bernard_fitzalan-howard,_16th_duke_of_norfolk@-person	-person=20
@jonny_clarke@-person	-person=23
@eastern_illinois@-organization	-organization=23
@the_new_woody_woodpecker_show@-broadcast_program	-broadcast_program=57
@the_fat_man@-broadcast_program	-broadcast_program=8
@greenwich@-organization	-organization=5
@cowboy@-organization	-organization=4
@the_doobie_brothers@-person	-person=348
@basilica_of_saint_servatius@-location	-location=28
@the_kane_chronicles@-art	-art=27
@janis_carter@-person	-person=22
@total_eclipse@-art	-art=9
@tuy@-location	-location=21
@heinrich_ignaz_franz_biber@-person	-person=35
@scottish@-art	-art=1
@goya@-living_thing	-living_thing=3
@palauan@-language	-language=20
@zookeeper@-title	-title=7
@little_big_horn@-location	-location=4
@ets@-transit	-transit=4
@carlos_baute@-person	-person=32
@vw@-organization	-organization=44
@mostar@-location	-location=678
@open_society_foundations@-organization	-organization=32
@orange_free_state@-organization	-organization=30
@tadeusz_dołęga-mostowicz@-person	-person=24
@earl_of_perth@-person	-person=2
@los_baños@-organization	-organization=3
@tablelands_region@-location	-location=33
@nowra,_new_south_wales@-location	-location=32
@durgapur@-location	-location=55
@takeover@-event	-event=9
@christmas_island@-location	-location=520
@tryon@-person	-person=4
@artpop@-art	-art=39
@square_one@-person	-person=7
@anglo-saxon@-religion-religion	-religion-religion=7
@cake@-broadcast_program	-broadcast_program=7
@tie@-event	-event=4
@dwarka@-location	-location=160
@moa@-location	-location=12
@candi_staton@-person	-person=99
@peter_pan@-art	-art=460
@johanngeorgenstadt@-location	-location=40
@armenia@-event	-event=5
@li@-people-ethnicity	-people-ethnicity=18
@catania@-location	-location=924
@eddie_griffin@-person	-person=113
@miguel_a._núñez,_jr.@-person	-person=24
@midnight_blue@-broadcast_program	-broadcast_program=4
@pauline@-organization	-organization=1
@loveline@-broadcast_program	-broadcast_program=136
@george_cross@-organization	-organization=1
@basswood@-living_thing	-living_thing=29
@glory@-product	-product=10
@venda@-language	-language=44
@bell's_palsy@-disease	-disease=66
@peter_habeler@-person	-person=29
@tinian@-location	-location=587
@moth@-product	-product=11
@fran_cosmo@-person	-person=20
@phillips_county,_arkansas@-location	-location=29
@amazon.com@-broadcast_network	-broadcast_network=1959
@mazda@-organization	-organization=667
@iranian_president@-title	-title=27
@man_of_steel@-art	-art=205
@world_bank@-event	-event=2
@ffsa_super_league@-organization	-organization=32
@jamaican@-organization	-organization=12
@kimeru@-person	-person=26
@the_arrogant_worms@-art	-art=1
@i@-organization	-organization=110
@brilliant@-person	-person=17
@faustina@-person	-person=24
@delo@-art	-art=61
@iraq_national_football_team@-organization	-organization=89
@mta@-title	-title=1
@carl_lundgren@-person	-person=21
@peterson@-product	-product=1
@muhsin_al-hakim@-person	-person=30
@pontormo@-person	-person=79
@fenton@-organization	-organization=2
@leonard_bacon@-person	-person=21
@odisha@-organization	-organization=3
@seventh@-person	-person=4
@suzi_quatro@-art	-art=5
@produced@-organization	-organization=1
@total_war@-person	-person=1
@hampstead_theatre@-location	-location=237
@julia_davis@-person	-person=75
@german_invasion@-location	-location=1
@william_washington@-person	-person=34
@raiders@-organization	-organization=96
@bubi@-people-ethnicity	-people-ethnicity=28
@ethiopia@-people-ethnicity	-people-ethnicity=2
@buda@-event	-event=1
@march_11@-time	-time=259
@bhilai@-location	-location=75
@al_bell@-person	-person=31
@dal@-location	-location=11
@cyclone_tracy@-event	-event=147
@capita@-organization	-organization=28
@erika_sema@-person	-person=42
@brøndby@-organization	-organization=147
@brendan_corish@-person	-person=26
@malabar@-product	-product=4
@luis_monti@-person	-person=24
@big_brother@-person	-person=1
@xi_river@-location	-location=25
@yorkville@-location	-location=195
@north@-person	-person=19
@wall_of_sound@-internet-website	-internet-website=2
@mafioso@-art	-art=6
@wragby@-location	-location=24
@ponyo@-location	-location=1
@factory@-broadcast_program	-broadcast_program=7
@delaware_and_hudson_canal@-organization	-organization=4
@central_line@-person	-person=7
@illumina@-organization	-organization=53
@two's_company@-art	-art=17
@donelson@-location	-location=15
@mtv_movie_awards@-event	-event=2
@new_york_international_auto_show@-event	-event=112
@thomasschule_zu_leipzig@-organization	-organization=26
@dominicans@-organization	-organization=322
@south_orange@-location	-location=96
@black_volta@-location	-location=32
@players'_strike@-person	-person=1
@wotan@-god	-god=53
@94@-art	-art=18
@knights@-organization	-organization=36
@kettering@-organization	-organization=21
@hyères@-organization	-organization=7
@greeks@-location	-location=285
@hale_county@-location	-location=33
@the_score@-event	-event=9
@ladies_man@-art	-art=2
@republic_of_cyprus@-organization	-organization=1
@people's_national_party@-organization	-organization=167
@azeri@-location	-location=16
@san_marcos@-organization	-organization=12
@casteau@-location	-location=26
@ken_cuccinelli@-person	-person=69
@de_1@-location	-location=47
@beyond_this_place@-art	-art=18
@manfredonia@-location	-location=56
@epitaph@-organization	-organization=67
@emancipation@-art	-art=28
@blackwall_tunnel@-location	-location=87
@jade@-art	-art=30
@walsrode@-location	-location=56
@gilmer@-person	-person=1
@game_theory@-person	-person=77
@the_equalizer@-broadcast_program	-broadcast_program=150
@bill_dixon@-person	-person=42
@la_the_darkman@-person	-person=25
@diamantina@-product	-product=1
@van_wert,_ohio@-location	-location=43
@janus@-product	-product=9
@scum@-art	-art=72
@l._mendel_rivers@-product	-product=1
@uzbek@-location	-location=145
@the_last_airbender@-art	-art=85
@yarmouk@-event	-event=3
@romney@-product	-product=16
@penn_yan,_new_york@-location	-location=35
@hertfordshire@-title	-title=16
@second_life@-product	-product=407
@unwrapped@-broadcast_program	-broadcast_program=34
@darya_khan@-location	-location=13
@ulster@-broadcast_network	-broadcast_network=4
@mastering@-title	-title=25
@the_hollywood_revue_of_1929@-art	-art=35
@secular@-religion-religion	-religion-religion=56
@riksdag_of_the_estates@-organization	-organization=166
@southern_rhodesia@-title	-title=4
@reformed_church@-event	-event=3
@trenton,_new_jersey@-location	-location=821
@maurice_farman@-person	-person=45
@catherine@-broadcast_program	-broadcast_program=5
@yoshinari_ogawa@-person	-person=46
@sorceress@-title	-title=20
@association_of_american_law_schools@-organization	-organization=172
@1962@-product	-product=1
@bærum@-organization	-organization=35
@formula_one@-organization	-organization=1
@astra@-person	-person=6
@3rd_battalion,_royal_australian_regiment@-organization	-organization=77
@blm@-location	-location=1
@hill_60@-event	-event=39
@senior@-education-educational_degree	-education-educational_degree=2
@wiesbaden@-location	-location=1247
@noto@-organization	-organization=3
@logan_lynn@-person	-person=37
@orange_goblin@-art	-art=2
@nicky_romero@-person	-person=71
@lacoste@-organization	-organization=174
@borger,_texas@-location	-location=30
@murdoch@-art	-art=1
@temuco@-location	-location=138
@ladies_in_white@-organization	-organization=28
@las_palmas@-organization	-organization=71
@the_unknown_soldier@-location	-location=1
@hui@-organization	-organization=3
@mandel@-location	-location=12
@francis_talbot,_5th_earl_of_shrewsbury@-person	-person=22
@sparrow@-organization	-organization=22
@red_eye_radio@-broadcast_program	-broadcast_program=32
@dean_college@-organization	-organization=29
@luigi_oreglia_di_santo_stefano@-person	-person=20
@picton_castle@-location	-location=22
@second@-title	-title=5
@kartarpur@-location	-location=41
@deluge@-event	-event=96
@niagara@-product	-product=23
@trajan@-person	-person=893
@dil@-art	-art=33
@west_bengal@-title	-title=1
@sunstorm@-art	-art=10
@paleface@-person	-person=25
@hadfield@-person	-person=3
@nanchang@-event	-event=1
@james_mayer_de_rothschild@-person	-person=46
@cambridge@-event	-event=6
@gmina_trzcianka@-location	-location=37
@cameo@-organization	-organization=13
@south_gloucestershire_and_stroud_college@-organization	-organization=43
@shakti@-person	-person=24
@michael_romeo@-person	-person=63
@john_wilbye@-person	-person=25
@monster_house@-broadcast_program	-broadcast_program=10
@iffley@-location	-location=30
@sidewinder@-living_thing	-living_thing=10
@balance@-person	-person=8
@83@-organization	-organization=3
@bobby@-art	-art=110
@benguela@-location	-location=160
@svelvik@-location	-location=25
@m180_motorway@-location	-location=20
@elvira,_mistress_of_the_dark@-art	-art=52
@metlife@-organization	-organization=130
@hamilton@-organization	-organization=74
@system@-organization	-organization=4
@kamuli@-location	-location=21
@what_happens_in_vegas@-art	-art=42
@stephen_spender@-person	-person=210
@teddy_geiger@-person	-person=60
@skała@-location	-location=35
@shanghai_film_studio@-organization	-organization=28
@concepcion@-person	-person=2
@betrayal@-broadcast_program	-broadcast_program=10
@killing_time@-product	-product=2
@laos@-people-ethnicity	-people-ethnicity=3
@tristan_corbière@-person	-person=38
@new_york_dolls@-art	-art=11
@leo_award@-organization	-organization=4
@valletta@-product	-product=1
@letter_from_america@-broadcast_program	-broadcast_program=16
@bay_of_plenty@-organization	-organization=129
@ima@-person	-person=5
@the_idiot@-art	-art=83
@hura@-location	-location=34
@kami@-language	-language=2
@alvdal@-organization	-organization=1
@enfield@-person	-person=1
@dovid_katz@-person	-person=20
@comics@-art	-art=13
@krum@-person	-person=58
@gorkha@-location	-location=29
@esquire@-art	-art=1091
@sagara@-person	-person=16
@kam@-people-ethnicity	-people-ethnicity=1
@writer@-product	-product=3
@north_american_beaver@-living_thing	-living_thing=43
@strahan@-location	-location=57
@ramón_mercader@-person	-person=40
@hypocrisy@-art	-art=2
@bill_schneider@-person	-person=24
@ryman@-location	-location=1
@python@-art	-art=9
@transit_of_venus@-art	-art=15
@ordinary@-art	-art=19
@centaurus@-art	-art=3
@dudley@-organization	-organization=2
@clifton_hill@-art	-art=2
@arthur_myers@-person	-person=24
@aetna@-location	-location=16
@curtis_pride@-person	-person=24
@rockport@-location	-location=117
@comic_book_series@-product	-product=1
@house@-product	-product=1
@abu_ghraib@-location	-location=157
@grand_funk_railroad@-person	-person=286
@ski@-location	-location=70
@anchor_store@-organization	-organization=36
@ludlow@-person	-person=5
@china@-person	-person=3
@click@-art	-art=113
@ebony_and_ivory@-art	-art=36
@semantic_web@-product	-product=1
@charles_xiv_john@-person	-person=57
@university_of_wisconsin–river_falls@-organization	-organization=33
@roger_of_lauria@-person	-person=45
@maine_road@-location	-location=381
@newtonmore@-organization	-organization=11
@spad_s.vii@-product	-product=28
@jedediah_smith@-location	-location=1
@roger_roger@-person	-person=7
@sajid_nadiadwala@-person	-person=39
@friuli-venezia_giulia@-event	-event=9
@dunipace@-organization	-organization=9
@lc@-product	-product=13
@humberside@-organization	-organization=1
@thessaly@-organization	-organization=1
@district_judge@-title	-title=60
@hunnic@-people-ethnicity	-people-ethnicity=46
@eastern_orthodox_church@-location	-location=2
@the_invaders@-person	-person=1
@john_forrest@-person	-person=168
@the_heroes_of_olympus@-art	-art=52
@cello@-product	-product=459
@sagamore@-product	-product=7
@nexus@-art	-art=50
@st._michael@-art	-art=4
@dictionary@-person	-person=1
@gary_hoey@-person	-person=47
@rockingham_speedway@-location	-location=64
@meiktila@-location	-location=58
@h._l._a._hart@-person	-person=47
@appomattox@-product	-product=2
@dane_rudhyar@-person	-person=41
@ottawa_county,_oklahoma@-location	-location=28
@deutsche_börse@-finance-stock_exchange	-finance-stock_exchange=1
@florida_panther@-living_thing	-living_thing=44
@kambaata@-people-ethnicity	-people-ethnicity=25
@mira@-product	-product=4
@gabon@-event	-event=1
@lincoln_kirstein@-person	-person=58
@lanza_del_vasto@-person	-person=26
@chaldean@-art	-art=2
@wipeout@-location	-location=2
@major_league_baseball@-product	-product=2
@çoruh_river@-location	-location=33
@faz@-organization	-organization=15
@vrbovec@-location	-location=43
@helix@-location	-location=7
@monteriggioni@-organization	-organization=2
@orpington@-organization	-organization=5
@jimmy_degrasso@-person	-person=71
@avian@-person	-person=9
@goodhue_county,_minnesota@-location	-location=32
@department_of_justice@-organization	-organization=846
@wilhelmina@-person	-person=130
@corbin@-person	-person=7
@charles_hill@-person	-person=30
@philippine_peso@-computer-programming_language	-computer-programming_language=2
@armenian@-event	-event=1
@lagos@-person	-person=4
@fort_recovery@-event	-event=1
@jean-claude_casadesus@-person	-person=21
@warne@-person	-person=40
@parliament@-religion-religion	-religion-religion=38
@hu@-god	-god=5
@u.s.@-organization	-organization=64
@charles@-person	-person=942
@kingdom@-art	-art=20
@gta@-product	-product=13
@matt_carpenter@-person	-person=26
@ferdinand@-location	-location=21
@sila@-god	-god=3
@assassination@-art	-art=11
@octopus@-product	-product=13
@sir@-person	-person=2
@falcon@-art	-art=5
@darryl_hamilton@-person	-person=28
@jones@-product	-product=3
@washington,_d.c.@-event	-event=6
@gmina_kocmyrzów-luborzyca@-location	-location=25
@christopher_awdry@-person	-person=39
@bryan_magee@-person	-person=23
@handball@-organization	-organization=8
@pierre_watkin@-person	-person=81
@americano@-organization	-organization=49
@wyoming_valley@-event	-event=1
@praying_mantis@-living_thing	-living_thing=9
@casselman_river@-location	-location=30
@the_help@-art	-art=176
@general_elections@-event	-event=159
@epic@-product	-product=3
@melatonin@-art	-art=1
@bronson@-person	-person=4
@manzanita@-art	-art=2
@ketchum@-location	-location=76
@tunbridge_wells@-organization	-organization=16
@lamar@-location	-location=86
@black_oak@-living_thing	-living_thing=66
@starship_troopers@-art	-art=261
@george_johnson@-person	-person=60
@the_candidate@-person	-person=1
@agon@-person	-person=1
@rina_aiuchi@-person	-person=31
@malietoa@-title	-title=83
@celaya@-event	-event=2
@karelia@-location	-location=425
@patty_murray@-person	-person=128
@dalgan_county@-location	-location=222
@vuelta_a_españa@-event	-event=514
@carlos_gómez@-person	-person=41
@felix@-art	-art=9
@lost_springs@-location	-location=69
@bell_shakespeare@-organization	-organization=27
@geoffrey_mcgivern@-person	-person=26
@biarritz@-location	-location=374
@muscle_shoals@-organization	-organization=41
@richard_sharpe@-person	-person=30
@guingamp@-organization	-organization=1
@annie_leibovitz@-person	-person=209
@booker@-organization	-organization=2
@game_players@-art	-art=31
@aero@-organization	-organization=17
@parachute@-title	-title=3
@san_juan@-person	-person=3
@harry_betts@-person	-person=20
@astronaut@-art	-art=29
@the_gods_themselves@-art	-art=28
@federal_court@-person	-person=1
@lovćen@-location	-location=23
@basketball@-event	-event=42
@route_139@-location	-location=39
@berkeley_community_theatre@-location	-location=25
@waterdown@-person	-person=5
@bougainville@-event	-event=41
@survivor@-organization	-organization=1
@attacked@-event	-event=125
@western_armenia@-language	-language=1
@hutton@-location	-location=48
@bristol@-organization	-organization=399
@elect_the_dead@-art	-art=20
@williams_street_records@-location	-location=1
@antelope@-product	-product=20
@waterloo_road@-location	-location=48
@lord_hailsham@-title	-title=2
@auckland@-organization	-organization=569
@mondragón@-location	-location=39
@el_norte@-organization	-organization=1
@reader's_digest@-art	-art=724
@boston_tea_party@-broadcast_program	-broadcast_program=1
@boardwalk_empire@-event	-event=1
@doctor_of_laws@-organization	-organization=1
@helsinki,_finland@-location	-location=21
@vasco_de_quiroga@-person	-person=44
@araguaína@-organization	-organization=8
@british-india_steam_navigation_company@-organization	-organization=56
@daryle_singletary@-person	-person=37
@bijelo_dugme@-person	-person=160
@taraka@-god	-god=8
@bahrenfeld@-location	-location=21
@mitchell_county@-location	-location=140
@black_and_white@-art	-art=85
@revival@-art	-art=27
@vizio@-organization	-organization=40
@strophedra_weirana@-living_thing	-living_thing=22
@théophile_de_viau@-person	-person=31
@zawiercie_county@-location	-location=148
@barbarossa@-art	-art=6
@elisabeth_welch@-person	-person=38
@lillestrøm@-organization	-organization=1
@oldsmobile@-organization	-organization=569
@debar@-language	-language=1
@nantes@-event	-event=4
@wake@-location	-location=126
@edward_bourchier,_4th_earl_of_bath@-person	-person=21
@robert_popper@-person	-person=21
@vuelta_a_mallorca@-event	-event=29
@cat@-location	-location=3
@naxos@-event	-event=1
@wittenoom@-location	-location=24
@castelsardo@-organization	-organization=1
@prime_minister_of_uganda@-title	-title=64
@naka@-location	-location=40
@ben-hur@-broadcast_program	-broadcast_program=1
@dea@-organization	-organization=253
@moonlighting@-broadcast_program	-broadcast_program=224
@bitch@-person	-person=27
@whitley@-product	-product=28
@hrt@-medicine-medical_treatment	-medicine-medical_treatment=6
@sean_murray@-person	-person=35
@burroughs@-organization	-organization=69
@peder_furubotn@-person	-person=23
@6th@-location	-location=46
@diamond_head@-person	-person=121
@silvestro_lega@-person	-person=30
@franciscan@-organization	-organization=2656
@the_tunnel@-broadcast_program	-broadcast_program=16
@petone@-organization	-organization=6
@frank_reich@-person	-person=55
@for_love_or_money@-broadcast_program	-broadcast_program=19
@seem.@-person	-person=25
@hammer@-art	-art=6
@imani_coppola@-person	-person=22
@pera@-location	-location=52
@presidential_candidate@-title	-title=21
@rokia_traoré@-person	-person=24
@maspeth,_queens@-location	-location=32
@chittagong@-location	-location=1167
@keminmaa@-location	-location=33
@reaction@-disease	-disease=1
@2010_new_york_city_marathon@-event	-event=25
@heartbreakers@-person	-person=12
@adolf_von_trotha@-person	-person=27
@breslau@-product	-product=3
@okinoshima@-location	-location=27
@mohave@-location	-location=26
@la_serena@-location	-location=153
@zug@-location	-location=228
@anger_management@-broadcast_program	-broadcast_program=78
@northcote@-organization	-organization=115
@howard_griffith@-person	-person=21
@the_story_so_far@-art	-art=11
@deaf_school@-organization	-organization=1
@justin_mccarthy@-person	-person=95
@skin@-food	-food=2
@soccer@-person	-person=4
@trojan@-location	-location=203
@frenchtown@-location	-location=81
@shannon@-product	-product=4
@robe@-location	-location=30
@what_the_butler_saw@-art	-art=70
@baltimore_city_college@-organization	-organization=152
@mensur_suljović@-person	-person=21
@true_love@-product	-product=3
@wire@-product	-product=2
@holbeck@-location	-location=95
@tiffany_pictures@-organization	-organization=28
@inspector_gadget@-product	-product=3
@burlington@-person	-person=3
@cerrito@-location	-location=4
@the_soviet_union@-organization	-organization=8
@mick_lally@-person	-person=22
@ori_kaplan@-person	-person=25
@hills@-location	-location=21
@sauce@-location	-location=12
@semiramide@-art	-art=135
@five@-person	-person=2
@second_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@leave_it_to_beaver@-art	-art=23
@insect@-product	-product=1
@mac_harb@-person	-person=21
@bill_schroeder@-person	-person=28
@greek_cypriots@-people-ethnicity	-people-ethnicity=78
@united_states_women's_national_volleyball_team@-organization	-organization=20
@montevideo@-organization	-organization=1
@sharks@-art	-art=3
@teddy_pendergrass@-person	-person=211
@johnny_mathis@-art	-art=4
@code@-product	-product=2
@pilgrim@-art	-art=18
@samples@-art	-art=1
@aparan@-art	-art=6
@keene@-organization	-organization=8
@six_degrees_records@-organization	-organization=57
@ixodes@-living_thing	-living_thing=31
@luzzara@-event	-event=2
@greater_toronto_hockey_league@-organization	-organization=29
@guaranty_trust_bank@-organization	-organization=23
@brandywine@-living_thing	-living_thing=5
@mcdonald_county@-location	-location=46
@philip_latham@-person	-person=25
@eclipse@-organization	-organization=31
@antena_3@-broadcast_network	-broadcast_network=231
@1972_presidential_election@-event	-event=43
@running_back@-person	-person=1
@daraga@-location	-location=22
@list@-organization	-organization=3
@ironbottom_sound@-location	-location=64
@a_handful_of_dust@-art	-art=57
@the_temper_trap@-person	-person=113
@home_again@-art	-art=30
@coma@-broadcast_program	-broadcast_program=9
@steinbach@-organization	-organization=29
@sinhala_language@-language	-language=68
@duke_of_albany@-person	-person=33
@el_hadj_umar_tall@-person	-person=32
@fremont@-location	-location=493
@ace_troubleshooter@-person	-person=23
@athos@-location	-location=94
@hinckley@-person	-person=1
@st._mary's@-location	-location=107
@bertha_wilson@-person	-person=37
@atlanta_opera@-organization	-organization=24
@assyrian@-people-ethnicity	-people-ethnicity=576
@primero@-location	-location=20
@pamlico@-people-ethnicity	-people-ethnicity=6
@kris_mcquade@-person	-person=27
@england_national_team@-organization	-organization=206
@the_donnas@-art	-art=1
@editor@-title	-title=384
@dehdez_rural_district@-location	-location=43
@the_doctor@-broadcast_program	-broadcast_program=4
@juan_hernández_sierra@-person	-person=32
@north_salem@-location	-location=27
@rob_ashford@-person	-person=57
@erich_engel@-person	-person=37
@spanglish@-language	-language=127
@rob_andrew@-person	-person=42
@secretary_of_state_for_canada@-title	-title=59
@hack@-person	-person=1
@western_federation_of_miners@-organization	-organization=156
@long_beach@-event	-event=20
@primus@-organization	-organization=7
@251@-art	-art=7
@the_conference_of_the_birds@-art	-art=20
@proprietary@-organization	-organization=1
@municipal_reform_party@-organization	-organization=72
@marmion@-person	-person=2
@stony_brook@-location	-location=1
@william_h._donaldson@-person	-person=24
@bombardier@-art	-art=11
@sportsworld@-art	-art=2
@musashi@-location	-location=30
@controversial@-art	-art=1
@k.f.c._verbroedering_geel@-organization	-organization=23
@ser@-organization	-organization=1
@city_of_albany@-location	-location=31
@donahue@-person	-person=4
@little_bighorn@-event	-event=28
@vancouver_2010@-event	-event=41
@rio_grande@-organization	-organization=15
@group_f@-organization	-organization=23
@city_university_of_new_york@-organization	-organization=2
@carrara@-organization	-organization=1
@j._arthur_rank@-organization	-organization=5
@são_bernardo@-organization	-organization=20
@capel-le-ferne@-location	-location=24
@art_shell@-person	-person=51
@fox@-person	-person=104
@european_geosciences_union@-organization	-organization=53
@unsworth@-organization	-organization=1
@zamalek@-location	-location=79
@james_harman@-person	-person=28
@joel_hodgson@-person	-person=65
@illinois_route_336@-location	-location=26
@artemis_records@-organization	-organization=54
@lodi@-person	-person=11
@the_law@-person	-person=19
@oregon@-person	-person=33
@tanfield@-organization	-organization=4
@frensham@-organization	-organization=1
@detention@-broadcast_program	-broadcast_program=15
@andrew_moray@-person	-person=27
@brown@-art	-art=1
@san_bernardino@-organization	-organization=2
@loreen@-person	-person=76
@nicolas_collins@-person	-person=25
@oregon_state_fair@-event	-event=21
@beatty@-product	-product=2
@troyes@-organization	-organization=117
@march_to_the_sea@-art	-art=4
@sokal@-location	-location=43
@milo@-living_thing	-living_thing=1
@mecosta@-person	-person=3
@corporal@-title	-title=616
@forestville@-location	-location=91
@normal_school@-location	-location=1
@saga_district@-location	-location=23
@ethiopian@-religion-religion	-religion-religion=12
@mugen@-art	-art=5
@al@-event	-event=1
@shield@-person	-person=1
@the_president@-title	-title=14
@houston_marathon@-event	-event=32
@system@-event	-event=1
@túpac_amaru_ii@-person	-person=47
@grevenmacher@-location	-location=13
@fame_and_fortune@-broadcast_program	-broadcast_program=17
@spirit@-food	-food=1
@devon_bostick@-person	-person=36
@zorgho_department@-location	-location=32
@burning_chrome@-art	-art=31
@cichlid@-living_thing	-living_thing=20
@iridium@-location	-location=4
@sabre@-art	-art=3
@murshidabad@-location	-location=285
@vernon_hill@-person	-person=25
@it_started_with_a_kiss@-broadcast_program	-broadcast_program=25
@lucas@-art	-art=37
@louisiana_derby@-event	-event=50
@chlothar_ii@-person	-person=45
@carmen@-person	-person=16
@jade@-broadcast_network	-broadcast_network=42
@event@-title	-title=1
@bernard@-art	-art=3
@trinidad@-organization	-organization=29
@owen_hargreaves@-person	-person=54
@artland@-organization	-organization=16
@goodwood@-organization	-organization=1
@twisted@-organization	-organization=1
@mies@-person	-person=2
@magellan@-art	-art=1
@downsview_park@-location	-location=50
@winston_churchill@-art	-art=1
@ileana_ros-lehtinen@-person	-person=123
@ub@-product	-product=3
@fyodor_tyutchev@-person	-person=67
@ulrich_i@-person	-person=20
@atiba_hutchinson@-person	-person=27
@alfred_weber@-person	-person=33
@school's_out@-art	-art=94
@datura_stramonium@-living_thing	-living_thing=48
@the_andy_warhol_museum@-location	-location=39
@old_crow_medicine_show@-person	-person=115
@department_of_defence@-organization	-organization=183
@2012_london_games@-event	-event=29
@what_would_you_do?@-art	-art=14
@raam@-organization	-organization=2
@ironclad@-event	-event=1
@into_the_storm@-broadcast_program	-broadcast_program=32
@dcl@-computer-programming_language	-computer-programming_language=10
@giddings@-person	-person=3
@anchor@-location	-location=18
@seguin@-person	-person=8
@sarıyer@-organization	-organization=17
@fusō@-location	-location=5
@kasoor@-location	-location=1
@american_university@-organization	-organization=1287
@roberta_taylor@-person	-person=34
@dallas@-product	-product=4
@savenay@-location	-location=24
@integrity@-person	-person=31
@american_ninja_warrior@-broadcast_program	-broadcast_program=52
@valentine_simmes@-person	-person=22
@olimpia_elbląg@-organization	-organization=29
@genie_awards@-award	-award=143
@sainte-suzanne@-person	-person=1
@express@-product	-product=75
@criteria@-person	-person=35
@serbian_orthodox@-religion-religion	-religion-religion=1
@burning_love@-art	-art=39
@michael_beasley@-person	-person=158
@l'hospitalet@-location	-location=8
@penair@-location	-location=2
@futakoi_alternative@-broadcast_program	-broadcast_program=25
@nrw@-location	-location=23
@navy@-event	-event=2
@elgin,_illinois@-location	-location=203
@pierre_marie@-person	-person=37
@ontinyent@-location	-location=12
@orkney@-organization	-organization=1
@mac_powell@-person	-person=49
@entente_florale@-event	-event=24
@h_2_o@-broadcast_program	-broadcast_program=8
@maruti@-organization	-organization=18
@clint_bolton@-person	-person=47
@air_inter@-organization	-organization=33
@joaquín_sabina@-person	-person=69
@waddingtons@-person	-person=38
@2012@-person	-person=2
@lenka@-art	-art=6
@government_of_malaysia@-organization	-organization=41
@vatican_observatory@-location	-location=50
@oi@-organization	-organization=27
@ali@-art	-art=106
@chips_moman@-person	-person=146
@football_league@-event	-event=5
@carlisle@-product	-product=3
@thompson@-person	-person=118
@dunkerque@-product	-product=19
@giovanni_agnelli@-person	-person=55
@henry_dundas@-person	-person=41
@first_baptist_church@-organization	-organization=1
@house@-broadcast_program	-broadcast_program=822
@san_roque@-location	-location=70
@phantom@-art	-art=67
@secretary_of_state_for_war@-title	-title=394
@sohrab_modi@-person	-person=31
@bar-le-duc@-food	-food=2
@hong_kong@-location	-location=18225
@cr_561@-location	-location=50
@slindon@-location	-location=26
@chester_city@-location	-location=6
@hema@-chemistry	-chemistry=4
@tonawanda@-product	-product=1
@teddy@-art	-art=1
@luxembourg@-event	-event=4
@kumba_ialá@-person	-person=36
@lancaster@-title	-title=3
@way_out_west@-art	-art=50
@east_gippsland@-location	-location=136
@raf_fulbeck@-location	-location=24
@tana@-location	-location=44
@ncaa_women's_division_iii_basketball_championship@-event	-event=41
@dimitrije_ljotić@-person	-person=28
@brienne@-event	-event=7
@kit@-product	-product=2
@train@-organization	-organization=7
@tilia_americana@-living_thing	-living_thing=39
@buster_larsen@-person	-person=22
@boston@-finance-stock_exchange	-finance-stock_exchange=3
@aššur@-person	-person=1
@the_book_of_daniel@-art	-art=6
@charles_w._morgan@-product	-product=17
@montenegro@-title	-title=1
@dagon@-art	-art=22
@general_secretary@-title	-title=485
@reformed_church@-organization	-organization=2
@solar_news_channel@-broadcast-tv_channel	-broadcast-tv_channel=110
@one_chance@-art	-art=11
@oil@-medicine-drug	-medicine-drug=4
@42d_air_division@-organization	-organization=31
@annuals@-art	-art=32
@trident@-product	-product=29
@ba@-person	-person=2
@renton@-organization	-organization=80
@elliott_6m@-event	-event=12
@issoudun_aerodrome@-location	-location=45
@black_gold@-broadcast_program	-broadcast_program=12
@hooge@-person	-person=23
@glyndebourne_festival@-event	-event=47
@sicilian_mafia@-organization	-organization=108
@albuquerque,_new_mexico@-event	-event=1
@bronx_community_college@-organization	-organization=52
@illinois_general_assembly@-organization	-organization=209
@kingdom@-person	-person=6
@la_roche-sur-yon@-location	-location=85
@veena@-product	-product=12
@john_kassir@-person	-person=95
@inyo_national_forest@-location	-location=83
@bittersweet@-art	-art=49
@the_10th_kingdom@-broadcast_program	-broadcast_program=47
@piers_sellers@-person	-person=30
@crusade@-broadcast_program	-broadcast_program=77
@llanelli's@-location	-location=2
@world_airways@-organization	-organization=68
@fairwater@-location	-location=45
@press_gang@-organization	-organization=1
@faulkner@-organization	-organization=2
@calcutta@-organization	-organization=5
@circuit@-organization	-organization=5
@sixmilebridge@-location	-location=43
@wild_horses@-living_thing	-living_thing=3
@dp@-art	-art=1
@miss_massachusetts@-event	-event=25
@'s-hertogenbosch@-location	-location=556
@b3@-product	-product=12
@arcturus@-person	-person=68
@coronet_books@-organization	-organization=33
@the_same_title@-art	-art=47
@hillingdon_borough@-location	-location=1
@jonesboro@-organization	-organization=1
@kinsey@-person	-person=9
@open_season@-product	-product=3
@wallace_collection@-location	-location=161
@207@-product	-product=13
@bad_taste@-art	-art=21
@susu@-people-ethnicity	-people-ethnicity=55
@one@-organization	-organization=26
@mother's_milk@-art	-art=60
@byers@-person	-person=10
@barbecue_bob@-person	-person=20
@antonie_van_leeuwenhoek@-living_thing	-living_thing=1
@atlus@-person	-person=240
@tom_gordon@-person	-person=44
@aurelio_rodríguez@-person	-person=59
@manhunter@-broadcast_program	-broadcast_program=3
@wa@-language	-language=2
@wittow@-location	-location=26
@murong_hui@-person	-person=38
@cmi@-organization	-organization=23
@pendennis@-product	-product=4
@smalcald_articles@-art	-art=26
@necrophobic@-art	-art=1
@comber@-location	-location=58
@nri@-location	-location=8
@cassadaga@-location	-location=15
@polícia_judiciária@-organization	-organization=22
@broken_arrow@-art	-art=114
@solstice@-product	-product=4
@matilda_of_ringelheim@-person	-person=22
@tian_zhuangzhuang@-person	-person=54
@nooksack_river@-location	-location=37
@rapid@-organization	-organization=9
@ce@-language	-language=1
@marius_von_mayenburg@-person	-person=22
@southside@-event	-event=6
@amen@-broadcast_program	-broadcast_program=69
@haze@-product	-product=6
@j.d.@-organization	-organization=2
@faina_ranevskaya@-person	-person=29
@madonna_di_campiglio@-location	-location=52
@merge@-product	-product=9
@gurage@-location	-location=7
@university_college@-location	-location=2
@chris_coghill@-person	-person=24
@children's_hospital_of_eastern_ontario@-location	-location=29
@celestine_babayaro@-person	-person=22
@andermatt@-location	-location=63
@hell_to_pay@-art	-art=21
@arts_et_métiers_paristech@-organization	-organization=54
@toba_tek_singh@-art	-art=6
@the_fauves@-person	-person=56
@burns@-person	-person=75
@alabama@-organization	-organization=95
@earl_of_bessborough@-person	-person=7
@gond@-language	-language=1
@hnk_gorica@-organization	-organization=29
@aberystwyth_arts_centre@-location	-location=32
@magna_carta@-organization	-organization=10
@roslyn@-location	-location=69
@stjarnan@-organization	-organization=36
@the_mod_squad@-broadcast_program	-broadcast_program=168
@faye_white@-person	-person=24
@ajusco@-location	-location=21
@charles_rigault_de_genouilly@-person	-person=25
@the_muffs@-art	-art=1
@croat@-people-ethnicity	-people-ethnicity=171
@peter_wellnhofer@-person	-person=37
@betws-y-coed@-location	-location=84
@freiberg@-event	-event=2
@balakirev@-person	-person=42
@mozart@-computer-programming_language	-computer-programming_language=4
@meghalaya@-organization	-organization=1
@pope_clement_ix@-person	-person=74
@miriam_hopkins@-person	-person=178
@vatican@-location	-location=821
@east_asia@-location	-location=1534
@thomas_w._lawson@-product	-product=10
@yorba_linda@-location	-location=47
@wildfire@-broadcast_program	-broadcast_program=62
@anxiety@-art	-art=2
@32@-location	-location=26
@roosters@-organization	-organization=47
@talk_show@-broadcast_program	-broadcast_program=18
@stevens_point@-location	-location=81
@st._maries@-organization	-organization=4
@kiev_governorate@-location	-location=96
@port_royal_sound@-location	-location=43
@plon@-organization	-organization=55
@jalal_ud_din_firuz_khilji@-person	-person=24
@dave_mcclure@-person	-person=28
@medina@-organization	-organization=5
@ginger@-food	-food=53
@hamburg@-location	-location=167
@earley@-location	-location=38
@the_boys_are_back@-art	-art=17
@vosges@-location	-location=385
@du@-person	-person=2
@the_invaders@-broadcast_program	-broadcast_program=115
@garrison@-organization	-organization=57
@atlantic_salmon@-food	-food=3
@shenstone@-person	-person=3
@senegal@-location	-location=5073
@glenn@-organization	-organization=1
@ultimate_fighting_championship@-product	-product=4
@rodanthe@-location	-location=25
@praetorian_prefect@-title	-title=321
@the_dresden_dolls@-person	-person=169
@coopers@-location	-location=1
@stefan_frei@-person	-person=20
@mantova@-location	-location=4
@bob_love@-person	-person=29
@uliana_of_tver@-person	-person=22
@the_greatest_story_ever_told@-art	-art=146
@hare@-person	-person=9
@the_big_sleep@-person	-person=3
@ralph_lauren@-organization	-organization=6
@chaldean@-event	-event=2
@sony_music@-person	-person=10
@ron_paul@-person	-person=710
@salamis@-event	-event=24
@aristotelia_decurtella@-living_thing	-living_thing=22
@balinese@-language	-language=38
@dalen@-location	-location=25
@stephen_christian@-person	-person=38
@lithuania@-location	-location=9244
@the_j._geils_band@-art	-art=2
@gateway@-person	-person=8
@jarvis@-location	-location=29
@sargent_house@-organization	-organization=65
@1999_local_elections@-event	-event=38
@thomas_mooney@-person	-person=23
@islip@-location	-location=80
@lucille@-location	-location=1
@moreau@-location	-location=13
@say_you'll_be_there@-art	-art=39
@psi@-title	-title=1
@cricket@-location	-location=1
@viscount@-person	-person=4
@amarnath@-location	-location=20
@beacon_hill@-location	-location=195
@juturna@-god	-god=22
@sparks@-art	-art=11
@j._p._morgan@-person	-person=283
@osage@-people-ethnicity	-people-ethnicity=194
@seraphim@-organization	-organization=2
@heilbronn@-event	-event=2
@chertsey@-event	-event=1
@men_at_work@-art	-art=15
@pieter_van_musschenbroek@-person	-person=22
@arion@-person	-person=46
@toy@-person	-person=26
@noël@-person	-person=2
@wisła@-location	-location=61
@assumption@-event	-event=1
@nieuw_amsterdam@-location	-location=15
@claus_norreen@-person	-person=23
@ray_emery@-person	-person=84
@marta@-transit	-transit=148
@kannur_university@-organization	-organization=39
@marko_attila_hoare@-person	-person=26
@oni@-location	-location=8
@boulder@-location	-location=486
@sirius_b@-art	-art=13
@en@-art	-art=1
@riga@-title	-title=3
@besieged@-location	-location=1
@toto@-location	-location=1
@doug_kramer@-person	-person=21
@the_sea@-title	-title=2
@iranshahr@-location	-location=20
@1901@-event	-event=82
@first_tech_challenge@-organization	-organization=40
@pope_pius_viii@-person	-person=32
@thames_television@-broadcast_network	-broadcast_network=680
@shōnan-shinjuku_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=65
@zambian_national_team@-organization	-organization=29
@korbach@-location	-location=76
@mansura@-event	-event=3
@hermes@-organization	-organization=4
@protestant@-event	-event=65
@turnham_green@-event	-event=4
@1975@-art	-art=4
@sotho@-language	-language=102
@104@-person	-person=1
@sierra_norte_de_oaxaca@-location	-location=26
@washington,_dc@-organization	-organization=3
@whittlesea@-organization	-organization=1
@pauline@-person	-person=35
@serena@-art	-art=2
@casanova@-art	-art=110
@boom_boom@-product	-product=1
@alain_corneau@-person	-person=72
@fiorentina@-location	-location=1
@revolutionary_communist_party,_usa@-organization	-organization=20
@black_belt@-location	-location=42
@carlo_rossi@-person	-person=39
@rb@-chemistry	-chemistry=8
@little_dragon@-art	-art=1
@sango@-god	-god=4
@fjölnir@-organization	-organization=23
@red_desert@-art	-art=13
@cog@-organization	-organization=3
@lido@-art	-art=4
@vagharshapat@-location	-location=20
@the_adventures_of_elmo_in_grouchland@-art	-art=60
@house_husbands@-broadcast_program	-broadcast_program=31
@the_next_episode@-art	-art=24
@airedale@-location	-location=7
@justice@-broadcast_program	-broadcast_program=10
@the_saturday_evening_post@-art	-art=630
@hanky_panky@-person	-person=1
@june_1927_general_election@-event	-event=163
@journal_of_discourses@-art	-art=20
@sky@-broadcast_program	-broadcast_program=3
@bill_bates@-person	-person=20
@binjai@-living_thing	-living_thing=2
@del_monte@-organization	-organization=51
@duke_of_sussex@-title	-title=25
@arakan@-location	-location=266
@the_almighty@-god	-god=1
@billy_owens@-person	-person=34
@the_blood_brothers@-person	-person=92
@greenland@-person	-person=1
@elsevier@-art	-art=24
@tutush_i@-person	-person=34
@amagasaki@-location	-location=46
@sax@-finance-stock_exchange	-finance-stock_exchange=1
@richard_jewell@-person	-person=24
@earl@-person	-person=48
@kalinga@-event	-event=2
@route_66@-location	-location=50
@atlanta_metropolitan_area@-location	-location=101
@gaa@-organization	-organization=458
@mike_kekich@-person	-person=20
@ivo_of_chartres@-person	-person=24
@royal_victoria_dock@-location	-location=50
@millicent@-person	-person=1
@margaret@-person	-person=436
@neptune_city@-art	-art=5
@origin@-product	-product=13
@william_g._stewart@-person	-person=22
@international_correspondence_schools@-organization	-organization=19
@czechoslovakia_national_football_team@-organization	-organization=101
@railway@-transit	-transit=4
@josh_neufeld@-person	-person=52
@traun@-person	-person=4
@harvey@-event	-event=2
@the_audience@-person	-person=7
@breakthru@-product	-product=5
@blackstone@-person	-person=1
@masaya@-person	-person=1
@edward@-product	-product=1
@lara_fabian@-art	-art=1
@belair@-location	-location=46
@father_of_the_bride@-broadcast_program	-broadcast_program=9
@damaged@-event	-event=1
@78th_fraser_highlanders@-organization	-organization=20
@habana@-art	-art=3
@outsourced@-art	-art=14
@julian_gollop@-person	-person=23
@ayan@-art	-art=36
@the_house@-broadcast_program	-broadcast_program=4
@you're_the_one@-broadcast_program	-broadcast_program=1
@pool@-art	-art=7
@religious@-person	-person=1
@mark_evanier@-person	-person=156
@crans-montana@-event	-event=1
@coldingham@-person	-person=1
@christopher_de_leon@-person	-person=141
@earl_of_dudley@-title	-title=30
@essen@-event	-event=1
@ukrainian_air_force@-organization	-organization=60
@civil@-location	-location=1
@the_band_wagon@-art	-art=93
@college_park@-organization	-organization=5
@maltese@-living_thing	-living_thing=48
@tv2@-broadcast-tv_channel	-broadcast-tv_channel=25
@lucky@-organization	-organization=21
@fire_brigade@-art	-art=6
@south_american@-product	-product=1
@sos_children's_villages@-organization	-organization=78
@lunda@-people-ethnicity	-people-ethnicity=21
@caterpillar@-living_thing	-living_thing=98
@tony_jones@-event	-event=1
@vogue@-organization	-organization=12
@saint_thomas@-organization	-organization=1
@port_hudson,_louisiana@-event	-event=5
@brienne@-person	-person=1
@zbarazh@-location	-location=37
@crompton@-organization	-organization=2
@36th@-art	-art=1
@infraero@-organization	-organization=119
@overstrand@-location	-location=30
@montrouge@-person	-person=4
@kārlis_ulmanis@-person	-person=89
@being_human@-art	-art=1
@third_circuit_court_of_appeals@-organization	-organization=20
@the_snake@-living_thing	-living_thing=1
@peerless@-person	-person=1
@castleford@-organization	-organization=694
@sambor@-location	-location=32
@babylonian@-people-ethnicity	-people-ethnicity=5
@gambang@-location	-location=4
@princess_anne@-organization	-organization=1
@lincoln_county@-location	-location=758
@usbl@-organization	-organization=48
@the_prince@-title	-title=1
@westcombe_park@-location	-location=20
@voice_actors@-title	-title=34
@dominicans@-people-ethnicity	-people-ethnicity=11
@william_ellis@-organization	-organization=2
@downtown_norfolk@-location	-location=26
@missoni@-person	-person=1
@deutsche_bahn_ag@-organization	-organization=33
@jean_hoerni@-person	-person=20
@jody_watley@-art	-art=5
@shura_council@-organization	-organization=66
@patriot_games@-art	-art=36
@parigi@-location	-location=20
@sack_of_rome@-event	-event=34
@portumna@-organization	-organization=82
@borussia_dortmund@-organization	-organization=1498
@paris_diderot_university@-organization	-organization=59
@ngaio@-location	-location=22
@madonna@-art	-art=22
@thackley@-location	-location=13
@watanabe@-organization	-organization=1
@fallon@-organization	-organization=2
@turner@-product	-product=1
@jürgen_moser@-person	-person=20
@strobilanthes@-living_thing	-living_thing=20
@draco@-location	-location=129
@faker@-person	-person=40
@rosamond@-location	-location=30
@hugh_b._brown@-person	-person=38
@mr._perfect@-person	-person=71
@independent_state_of_croatia@-location	-location=693
@bugatti@-product	-product=1
@hms_vindictive@-product	-product=24
@wanda_jackson@-person	-person=200
@larry_peerce@-person	-person=32
@lord_ruthven@-person	-person=18
@fourth_way@-art	-art=1
@east_florida@-location	-location=210
@sergio@-art	-art=7
@african-american@-location	-location=12
@shrimp@-food	-food=14
@city_university@-organization	-organization=96
@italian_ice@-food	-food=22
@walkabout@-art	-art=35
@michel_camilo@-person	-person=62
@black_and_tan@-living_thing	-living_thing=2
@lennie_tristano@-person	-person=106
@john_brown@-art	-art=3
@mari_törőcsik@-person	-person=26
@petya_nedelcheva@-person	-person=45
@parry_o'brien@-person	-person=22
@midnight_star@-person	-person=44
@chisholm@-location	-location=45
@jack_twyman@-person	-person=39
@hudson_theatre@-location	-location=31
@luba@-location	-location=14
@greenland@-art	-art=2
@gascon@-location	-location=89
@bodenwerder@-location	-location=28
@riders_in_the_sky@-person	-person=88
@chiefs@-organization	-organization=117
@ar@-organization	-organization=1
@contraction@-body_part	-body_part=1
@secretary_general@-person	-person=1
@vela@-person	-person=1
@stephen_ward@-art	-art=2
@wabash@-organization	-organization=32
@bowie_high_school@-location	-location=1
@ancre@-event	-event=4
@tony_croatto@-person	-person=28
@nags_head,_north_carolina@-location	-location=28
@national_liberation_front@-event	-event=3
@cohen@-person	-person=28
@winthrop@-person	-person=12
@annabel_goldie@-person	-person=31
@isabella@-location	-location=19
@blue_mountains@-location	-location=245
@joshua_malina@-person	-person=55
@opensolaris@-product	-product=157
@birth@-art	-art=31
@joseph_delaney@-person	-person=41
@cranberry@-food	-food=29
@stigmella_hybnerella@-living_thing	-living_thing=32
@african_cricket_association@-organization	-organization=50
@the_relic@-art	-art=22
@westmount—ville-marie@-location	-location=22
@tommy_castro@-person	-person=20
@n1@-location	-location=79
@west@-religion-religion	-religion-religion=34
@gretna_f.c.@-organization	-organization=25
@lathom@-location	-location=33
@achille_lauro@-event	-event=3
@more@-location	-location=4
@illinois_house_of_representatives@-organization	-organization=596
@ue_sant_andreu@-organization	-organization=57
@david_akers@-person	-person=308
@you're_still_the_one@-art	-art=55
@klaus@-person	-person=14
@java_programming_language@-computer-programming_language	-computer-programming_language=182
@brazoria_county,_texas@-location	-location=38
@keyboard@-product	-product=1824
@postmortem@-person	-person=3
@dan_blocker@-person	-person=75
@gods_and_monsters@-art	-art=84
@linden@-location	-location=111
@strangers_with_candy@-art	-art=12
@college_of_education@-organization	-organization=19
@plains@-location	-location=107
@hard_to_handle@-art	-art=31
@race@-people-ethnicity	-people-ethnicity=5
@kochi@-people-ethnicity	-people-ethnicity=1
@coast_redwood@-living_thing	-living_thing=64
@suspense@-broadcast_program	-broadcast_program=56
@royal_college_of_surgeons_of_edinburgh@-organization	-organization=170
@dno@-location	-location=28
@mainline@-transit	-transit=1
@stefano_pioli@-person	-person=22
@paramore@-art	-art=17
@anoxia@-event	-event=1
@maize@-visual_art-color	-visual_art-color=4
@wea@-location	-location=1
@madras@-event	-event=2
@archie_bronson_outfit@-person	-person=28
@day@-time	-time=6
@rhapsody_in_blue@-broadcast_program	-broadcast_program=4
@bros@-organization	-organization=1
@poison@-broadcast_program	-broadcast_program=1
@agra_fort@-location	-location=104
@rms@-organization	-organization=2
@zelda@-product	-product=3
@pictou@-product	-product=1
@chukchi@-people-ethnicity	-people-ethnicity=91
@torrance_transit@-organization	-organization=40
@burning_heart@-art	-art=18
@lane_cove@-organization	-organization=1
@dig@-person	-person=11
@daniel_bernard_roumain@-person	-person=20
@edmunds.com@-organization	-organization=37
@event@-event	-event=42
@ems@-location	-location=180
@lesquin@-location	-location=19
@ravel@-art	-art=2
@beckenham@-location	-location=318
@northeast_india@-location	-location=140
@peachtree_creek@-event	-event=13
@imagine_dragons@-person	-person=201
@ivy@-location	-location=10
@camino@-person	-person=1
@secondigliano@-location	-location=21
@the_long_arm@-art	-art=8
@yorkshire@-language	-language=5
@special@-product	-product=25
@clover@-living_thing	-living_thing=33
@west_virginia@-product	-product=13
@august_kopff@-person	-person=26
@the_bear@-art	-art=56
@purnia@-location	-location=56
@nice_observatory@-location	-location=20
@twenty_one_pilots@-person	-person=43
@lighters@-product	-product=36
@killer@-title	-title=1
@georgia@-title	-title=3
@gig_harbor@-location	-location=28
@water@-god	-god=2
@hm_christian_x@-person	-person=34
@zzt@-person	-person=12
@arty@-person	-person=32
@route_39@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@piauí@-art	-art=3
@andy_warhol@-person	-person=1749
@ncaa's@-organization	-organization=44
@heist@-broadcast_program	-broadcast_program=20
@alexander_popov@-person	-person=64
@frederick_scott_archer@-person	-person=33
@little_eva@-person	-person=64
@jussi_markkanen@-person	-person=34
@the_music_of_the_night@-art	-art=25
@encore@-broadcast_program	-broadcast_program=1
@peter_kosminsky@-person	-person=43
@gisborough_priory@-location	-location=23
@area@-event	-event=1
@a_view_from_the_bridge@-art	-art=126
@brown_shipbuilding@-organization	-organization=89
@mujeres_asesinas@-broadcast_program	-broadcast_program=60
@emmett_kelly@-person	-person=58
@list@-art	-art=1
@lenca@-people-ethnicity	-people-ethnicity=26
@nba_draft@-event	-event=67
@soyuz_t-11@-event	-event=21
@goodenough_island@-event	-event=4
@walt_disney_television_animation@-organization	-organization=2
@osa@-title	-title=1
@put_your_money_where_your_mouth_is@-broadcast_program	-broadcast_program=13
@undressed@-broadcast_program	-broadcast_program=47
@quercus_pyrenaica@-living_thing	-living_thing=25
@cold_lake@-location	-location=98
@dave_debusschere@-person	-person=66
@decimus_burton@-person	-person=97
@kiev@-person	-person=2
@tambralinga@-location	-location=37
@cowbell@-product	-product=149
@alice_in_wonderland@-product	-product=3
@order@-organization	-organization=21
@ness@-location	-location=18
@sitges@-location	-location=117
@landau@-product	-product=1
@tovarich@-art	-art=25
@elling@-location	-location=3
@danilo_pérez@-person	-person=25
@weinviertel@-location	-location=60
@pulsar@-product	-product=20
@david_was@-person	-person=25
@blitzkrieg@-person	-person=24
@orangetown@-location	-location=32
@route_9@-location	-location=169
@inga_swenson@-person	-person=25
@esp@-finance-currency	-finance-currency=1
@the_good_person_of_szechwan@-art	-art=28
@livorno@-organization	-organization=300
@new_tricks@-broadcast_program	-broadcast_program=91
@ganesha@-chemistry	-chemistry=2
@james_russell_lowell@-person	-person=206
@casino@-product	-product=5
@ace_of_base@-person	-person=253
@chris_chittell@-person	-person=51
@ghost_dance@-art	-art=3
@flint@-art	-art=1
@asia@-product	-product=9
@foucault@-person	-person=112
@tilly_devine@-person	-person=21
@tl@-organization	-organization=1
@venetia@-art	-art=7
@laurel_hill@-organization	-organization=1
@oostburg@-location	-location=31
@transport@-person	-person=3
@dark_angel@-broadcast_program	-broadcast_program=201
@hepatitis_c@-disease	-disease=185
@breaking_in@-art	-art=10
@white_cloud@-location	-location=23
@yang_yong@-person	-person=23
@larry_flynt@-person	-person=146
@pontrilas@-location	-location=23
@mildred@-person	-person=15
@huainan@-location	-location=56
@miss_tennessee@-event	-event=42
@george_washington's@-organization	-organization=1
@maryland's@-location	-location=19
@john_thompson@-person	-person=117
@w._d._snodgrass@-person	-person=29
@linde@-person	-person=2
@teresa_teng@-person	-person=100
@salisbury_and_yeovil_railway@-location	-location=20
@unwed_sailor@-person	-person=28
@monkey@-living_thing	-living_thing=104
@samurai@-title	-title=218
@indigenous_population@-people-ethnicity	-people-ethnicity=24
@ses@-product	-product=1
@mike_o'connell@-person	-person=24
@same_name@-person	-person=79
@hauppauge,_new_york@-location	-location=28
@del_rio@-person	-person=3
@1922@-art	-art=10
@kalev@-person	-person=1
@playhouse@-organization	-organization=2
@mirror@-living_thing	-living_thing=1
@alexander_garden@-location	-location=23
@israeli@-location	-location=166
@a_series@-location	-location=1
@dorset@-organization	-organization=355
@calum_kennedy@-person	-person=20
@anaconda@-location	-location=37
@kingdom_come@-person	-person=8
@round_of_16@-event	-event=29
@gamecocks@-product	-product=1
@caravan@-product	-product=11
@path@-location	-location=45
@hopkinsville@-organization	-organization=2
@chieftain@-title	-title=16
@change@-art	-art=94
@archbishop_of_york@-person	-person=19
@adapted_into_a_film@-art	-art=23
@regenesis@-person	-person=3
@segovia@-person	-person=19
@bataan@-art	-art=11
@novosibirsk@-transit	-transit=2
@mercedes-benz_m-class@-product	-product=22
@north_georgia@-organization	-organization=2
@telus@-broadcast_network	-broadcast_network=2
@mandeville@-location	-location=47
@fefe_dobson@-person	-person=94
@linda_davis@-art	-art=1
@park_theatre@-location	-location=43
@gibson@-product	-product=2
@st._quentin@-art	-art=2
@eric_williams@-person	-person=115
@deicide@-person	-person=157
@raymond@-location	-location=157
@the_hamptons@-broadcast_program	-broadcast_program=1
@vivid@-organization	-organization=13
@darmian_county@-location	-location=150
@badranlu_rural_district@-location	-location=43
@dollars@-art	-art=1
@russian_super_league@-organization	-organization=62
@atahualpa@-person	-person=132
@black_market_militia@-art	-art=6
@cablevision@-organization	-organization=311
@motagua@-location	-location=6
@deal@-living_thing	-living_thing=4
@guinea_pig@-living_thing	-living_thing=47
@wizards_of_the_coast@-product	-product=1
@na_fianna@-organization	-organization=1
@saul_zaentz@-person	-person=63
@bellaire@-organization	-organization=3
@ventura@-person	-person=4
@mean_machine@-art	-art=38
@gippsland@-organization	-organization=1
@pyzdry@-location	-location=41
@weardale_railway@-location	-location=33
@smash@-organization	-organization=68
@john_boyd@-person	-person=47
@wildside@-broadcast_program	-broadcast_program=34
@mühlhausen@-location	-location=154
@pan_am@-event	-event=2
@the_green_hornet@-broadcast_program	-broadcast_program=48
@lemon@-visual_art-color	-visual_art-color=1
@la_matanza@-location	-location=27
@human@-body_part	-body_part=2
@santa_fe_county@-location	-location=62
@winter_moth@-living_thing	-living_thing=21
@soundtrack_album@-broadcast_program	-broadcast_program=2
@the_sweeney@-art	-art=9
@sandrine_testud@-person	-person=109
@all@-art	-art=19
@hillsborough@-location	-location=534
@hernani@-art	-art=22
@celebrity_paranormal_project@-broadcast_program	-broadcast_program=35
@lucy_allan@-person	-person=40
@bolbitiaceae@-living_thing	-living_thing=23
@blaenau_gwent@-location	-location=132
@troop@-art	-art=1
@lido@-location	-location=73
@michael_ballack@-person	-person=126
@john_monie@-person	-person=26
@overlord@-title	-title=1
@wahoo@-location	-location=11
@university_of_texas_at_austin@-organization	-organization=2666
@leprosy@-art	-art=10
@mendelssohn@-person	-person=525
@transylvanian_saxon@-language	-language=4
@wexford@-organization	-organization=1
@achilles@-product	-product=18
@the_comancheros@-art	-art=28
@pola@-location	-location=14
@byron@-person	-person=96
@auster@-god	-god=3
@royal_city@-location	-location=1
@1975@-event	-event=951
@sb@-organization	-organization=16
@general_baptists@-religion-religion	-religion-religion=24
@synthesis@-product	-product=3
@duchy_of_normandy@-title	-title=2
@high_commissioner_for_southern_africa@-title	-title=30
@chicha@-food	-food=25
@sedona@-product	-product=1
@count_basie_orchestra@-person	-person=188
@william_benton@-person	-person=24
@k2@-person	-person=9
@garrett@-event	-event=1
@fourth_division@-event	-event=1
@nadzab@-event	-event=6
@oswestry_and_newtown_railway@-organization	-organization=1
@erik_seidel@-person	-person=32
@34@-art	-art=12
@tulsa,_oklahoma@-organization	-organization=2
@freehold@-art	-art=3
@ornette_coleman@-person	-person=562
@branch@-organization	-organization=7
@the_people_vs._larry_flynt@-art	-art=101
@lisa_miller@-person	-person=32
@bronco_mendenhall@-person	-person=30
@panionios_g.s.s.@-organization	-organization=37
@province_of_medio_campidano@-location	-location=34
@roberta_williams@-person	-person=31
@mizraab@-person	-person=27
@vocals@-art	-art=1
@ramstein_air_base@-location	-location=303
@windows_server_2008@-product	-product=216
@corn@-living_thing	-living_thing=3
@mayonnaise@-food	-food=18
@peter_the_great@-art	-art=1
@adventures_of_huckleberry_finn@-art	-art=150
@jack_del_rio@-person	-person=54
@spandau@-location	-location=239
@state_of_chu@-location	-location=61
@dalarna@-organization	-organization=2
@hermann_prey@-person	-person=78
@holy_trinity@-location	-location=27
@my_so-called_life@-broadcast_program	-broadcast_program=149
@bazas@-location	-location=21
@mpumalanga@-location	-location=676
@pyrenean@-living_thing	-living_thing=1
@turner_broadcasting_system@-broadcast_program	-broadcast_program=2
@st_georges@-location	-location=7
@viva_las_vegas@-art	-art=131
@south_cerney@-location	-location=24
@murs@-person	-person=185
@path@-organization	-organization=12
@gonja@-people-ethnicity	-people-ethnicity=15
@mvp@-event	-event=3
@sahara@-organization	-organization=3
@pacific_northwest_association_of_independent_schools@-organization	-organization=22
@evangelical@-event	-event=2
@rowland_rivron@-person	-person=51
@wasp@-person	-person=4
@bruce_peninsula@-location	-location=78
@st_helens_and_runcorn_gap_railway@-organization	-organization=21
@blue_cross_blue_shield_association@-organization	-organization=30
@13@-art	-art=105
@king_missile@-person	-person=63
@jorge_montt@-person	-person=43
@dominator@-location	-location=10
@little_eva@-art	-art=1
@abducted@-art	-art=6
@yaqui@-location	-location=5
@raoul_trujillo@-person	-person=38
@francisco_balagtas@-person	-person=30
@james_ruse_agricultural_high_school@-organization	-organization=20
@johnny_mandel@-person	-person=256
@jérôme_choquette@-person	-person=20
@coast@-location	-location=61
@theatre_royal,_newcastle@-location	-location=21
@lemmy@-person	-person=305
@ginchy@-location	-location=13
@hallelujah!@-art	-art=10
@cima@-location	-location=2
@caspian@-location	-location=171
@dmz@-art	-art=13
@owen_carron@-person	-person=24
@cancún@-location	-location=406
@high_level_bridge@-location	-location=52
@burton_cummings@-person	-person=163
@hartley@-person	-person=14
@kalaleh_county@-location	-location=125
@rumer_willis@-person	-person=41
@caffeine@-chemistry	-chemistry=62
@rodolfo@-person	-person=26
@barbershop@-art	-art=46
@orlando_figes@-person	-person=31
@treichville@-location	-location=36
@anthony_fauci@-person	-person=25
@providence_reds@-organization	-organization=151
@richard_chancellor@-person	-person=29
@kazan@-person	-person=10
@1984_summer_paralympics@-event	-event=97
@ruby@-visual_art-color	-visual_art-color=3
@blood_wedding@-person	-person=1
@national_velvet@-person	-person=6
@all_england_lawn_tennis_and_croquet_club@-location	-location=226
@goal.com@-internet-website	-internet-website=57
@poll@-event	-event=1
@love_is_all_around@-art	-art=62
@tonghua@-location	-location=40
@pca@-location	-location=1
@nathaniel_p._tallmadge@-person	-person=26
@gustave_eiffel@-organization	-organization=1
@parornix_carpinella@-living_thing	-living_thing=23
@los_angeles_free_press@-art	-art=56
@parker@-organization	-organization=10
@soundtrack@-product	-product=1
@carl_landry@-person	-person=37
@eighth_united_states_army@-organization	-organization=91
@wilhelm_wundt@-person	-person=142
@carl_nielsen@-person	-person=252
@latin_kings@-organization	-organization=45
@s55@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=34
@the_boss@-art	-art=27
@coma@-title	-title=4
@equestrian@-living_thing	-living_thing=4
@puck_of_pook's_hill@-art	-art=41
@captain_newman,_m.d.@-art	-art=22
@governor_of_the_falkland_islands@-title	-title=101
@maryland_deathfest@-event	-event=31
@clock_tower@-location	-location=27
@brian_howe@-person	-person=61
@peter_dean@-person	-person=57
@vittorio_emanuele,_prince_of_naples@-person	-person=25
@louis_xiv@-person	-person=1251
@western_australia@-location	-location=10003
@doctor_of_medicine@-title	-title=1
@jawbox@-person	-person=79
@a57@-location	-location=74
@e_j-yong@-person	-person=23
@mondragón@-person	-person=2
@2007–08_season@-person	-person=2
@plaque@-location	-location=1
@dodge@-product	-product=10
@judith_thompson@-person	-person=44
@niobrara_river@-location	-location=65
@danforth@-location	-location=15
@aba@-title	-title=1
@arnulf_øverland@-person	-person=45
@holly_willoughby@-person	-person=135
@kessler@-location	-location=1
@met@-broadcast_network	-broadcast_network=1
@writer@-language	-language=1
@national_archives@-organization	-organization=156
@emperors@-living_thing	-living_thing=6
@lazar_branković@-person	-person=26
@eshkol@-person	-person=11
@keller@-location	-location=29
@edusat@-product	-product=15
@timmins@-person	-person=10
@shuswap@-people-ethnicity	-people-ethnicity=18
@circus_maximus@-product	-product=1
@sportscentury@-broadcast_program	-broadcast_program=26
@tommy_tucker@-person	-person=26
@carter@-person	-person=65
@oudenaarde@-location	-location=137
@hi-5@-person	-person=62
@bidayuh@-people-ethnicity	-people-ethnicity=43
@saint_joseph@-art	-art=1
@john_ii_casimir_vasa@-person	-person=61
@king_baudouin_stadium@-location	-location=47
@loudoun@-person	-person=1
@shaft@-body_part	-body_part=2
@vikings@-organization	-organization=53
@lustenau@-organization	-organization=1
@harcuvar_mountains@-location	-location=22
@because@-organization	-organization=1
@kinross@-person	-person=1
@mqabba@-organization	-organization=20
@crackdown@-organization	-organization=1
@ian_paice@-person	-person=184
@predator@-art	-art=183
@kiato@-location	-location=27
@supreme_soviet@-person	-person=206
@petit@-person	-person=25
@coast_guard@-location	-location=1
@highfield_road@-location	-location=97
@manfred_mann@-art	-art=1
@john_michael_hayes@-person	-person=27
@veritas@-god	-god=21
@action_française@-organization	-organization=163
@nancy_cartwright@-person	-person=206
@brecon_jazz_festival@-event	-event=27
@marston@-location	-location=28
@randy_west@-person	-person=37
@salem@-location	-location=1623
@cardiff_bay@-organization	-organization=1
@dieric_bouts@-person	-person=34
@agusta@-product	-product=1
@controller@-art	-art=5
@cannae@-event	-event=53
@theosophical_society@-organization	-organization=312
@magnitogorsk@-location	-location=96
@american_heritage@-organization	-organization=1
@ottaviano@-location	-location=21
@pat_o'hara_wood@-person	-person=29
@fast_forward@-art	-art=12
@married_life@-art	-art=10
@ivan_chernyakhovsky@-person	-person=34
@colonial_cousins@-person	-person=24
@alfred_pleasonton@-person	-person=79
@slovenian_league@-event	-event=1
@constantia@-living_thing	-living_thing=3
@wild_card@-organization	-organization=2
@stampede@-art	-art=15
@bells@-product	-product=178
@maubeuge@-event	-event=2
@j._i._packer@-person	-person=38
@2012_nba_draft@-event	-event=72
@tasso@-location	-location=1
@_@-event	-event=20
@bodo@-language	-language=34
@tayside@-organization	-organization=1
@massa@-language	-language=1
@andres_levin@-person	-person=23
@57@-art	-art=5
@fellowships@-education-educational_degree	-education-educational_degree=15
@lms@-product	-product=2
@bachelor_of_business_administration@-education-educational_degree	-education-educational_degree=347
@cottonwood@-location	-location=99
@guns_n'_roses@-event	-event=23
@fricourt@-event	-event=1
@ettore_manni@-person	-person=43
@genie_in_the_house@-broadcast_program	-broadcast_program=33
@os@-location	-location=75
@brookwood_high_school@-organization	-organization=23
@callaway@-location	-location=14
@iv@-product	-product=10
@estée_lauder@-organization	-organization=90
@steeplechase_records@-organization	-organization=26
@tornado_class@-product	-product=15
@forty-niners@-organization	-organization=1
@leamington@-product	-product=3
@manitoba_legislative_building@-location	-location=35
@empididae@-living_thing	-living_thing=54
@edward_somerset,_4th_earl_of_worcester@-person	-person=29
@black_oak_arkansas@-person	-person=91
@skids@-person	-person=23
@police_academy@-organization	-organization=23
@southern_district@-title	-title=2
@xpath@-computer-programming_language	-computer-programming_language=111
@florida_state_university_college_of_law@-organization	-organization=57
@twin_ring_motegi@-location	-location=104
@the_face@-broadcast_program	-broadcast_program=7
@western_suburbs@-location	-location=32
@western_front@-event	-event=2364
@2nd@-person	-person=5
@roadmaster@-art	-art=6
@union_of_south_africa@-location	-location=618
@bose@-organization	-organization=107
@long_island@-organization	-organization=11
@safari@-person	-person=19
@allard@-organization	-organization=30
@guntur@-location	-location=447
@simon_kinberg@-person	-person=33
@karbala@-location	-location=367
@1969@-organization	-organization=1
@dick_ebersol@-person	-person=79
@mongodb@-organization	-organization=1
@bang_on_a_can@-person	-person=72
@groton@-event	-event=1
@barchester_towers@-art	-art=30
@nobody's_angel@-person	-person=19
@shooting_stars@-living_thing	-living_thing=2
@underground_resistance@-person	-person=38
@adam_hall@-person	-person=28
@barnes@-location	-location=202
@akkalkot@-location	-location=55
@rezek@-person	-person=22
@cagliari@-title	-title=1
@lady@-title	-title=1
@peace@-event	-event=3
@pen@-art	-art=2
@his@-title	-title=1
@delvin@-organization	-organization=1
@la_paz@-location	-location=888
@chemlab@-person	-person=48
@line_5@-location	-location=12
@battle_of_jarnac@-event	-event=20
@record_collection@-organization	-organization=39
@sterling_price@-event	-event=1
@work@-title	-title=2
@errinundra_national_park@-location	-location=27
@wdr@-broadcast_network	-broadcast_network=179
@ntr@-broadcast_network	-broadcast_network=1
@in_which_we_serve@-art	-art=67
@aquinas@-organization	-organization=4
@pontypool_and_blaenavon_railway@-location	-location=25
@lausanne@-event	-event=1
@alexander_scourby@-person	-person=59
@little_house_on_the_prairie@-broadcast_program	-broadcast_program=422
@modern_english@-person	-person=48
@channel_islands@-organization	-organization=7
@discovery@-broadcast_network	-broadcast_network=3
@tyseley@-location	-location=35
@bond_street@-location	-location=157
@xiaolin_showdown@-product	-product=1
@universal_music_latino@-organization	-organization=22
@peacock@-organization	-organization=8
@bonjour@-art	-art=1
@chasing_vermeer@-art	-art=22
@the_mask_of_zorro@-art	-art=107
@hefei@-event	-event=1
@john_hendrie@-person	-person=35
@sebastien_grainger@-person	-person=41
@rebel@-location	-location=6
@bill_gullickson@-person	-person=55
@evangelical_church@-religion-religion	-religion-religion=20
@p._d._q._bach@-person	-person=71
@north_island@-organization	-organization=4
@cpu@-product	-product=538
@mahanoy_city@-location	-location=28
@carlyle@-location	-location=28
@duke_of_leeds@-title	-title=31
@newberry@-location	-location=132
@milnrow@-location	-location=50
@lincolnshire_wolds@-location	-location=131
@sin_city@-art	-art=272
@earl@-event	-event=2
@office_open_xml@-computer-programming_language	-computer-programming_language=101
@ljuba_tadić@-person	-person=24
@salt_lake_city,_utah@-organization	-organization=1
@henry_clay@-organization	-organization=1
@westchester_county_center@-location	-location=34
@the_chase@-person	-person=2
@aranda@-living_thing	-living_thing=1
@monterey_county@-location	-location=240
@barrier_reef@-location	-location=12
@hà_nam_province@-location	-location=20
@pearson@-organization	-organization=79
@innocenti@-organization	-organization=46
@malazan_book_of_the_fallen@-art	-art=51
@new_york_film_critics_circle@-event	-event=1
@universal@-broadcast-tv_channel	-broadcast-tv_channel=1
@surrender@-art	-art=106
@ottawa@-transit	-transit=1
@san_juan_de_ulúa@-event	-event=2
@teräsbetoni@-person	-person=26
@hervé_guibert@-person	-person=20
@huai@-person	-person=3
@panay@-location	-location=314
@ye@-location	-location=79
@eli_whitney@-location	-location=2
@skedsmo@-organization	-organization=6
@asobi_seksu@-art	-art=2
@mer@-event	-event=8
@fender@-organization	-organization=588
@clyde@-art	-art=4
@baroque@-location	-location=5
@allen_lane@-location	-location=2
@40@-organization	-organization=5
@edward_lippincott_tilton@-person	-person=23
@cracked@-art	-art=71
@pagani@-organization	-organization=28
@james_stewart,_1st_earl_of_moray@-person	-person=47
@gstaad@-location	-location=161
@branch_line@-organization	-organization=3
@jerry_garcia_band@-person	-person=99
@gad@-person	-person=25
@black_scorpion@-living_thing	-living_thing=1
@fuddy_meers@-art	-art=21
@baylor@-person	-person=1
@spokane@-people-ethnicity	-people-ethnicity=16
@cock_sparrer@-art	-art=1
@mother_goose_stakes@-event	-event=50
@csn@-organization	-organization=12
@castaway@-location	-location=1
@llama@-organization	-organization=3
@mtr@-organization	-organization=16
@athens_tram@-transit	-transit=24
@tommy_bolt@-person	-person=27
@thatcher@-person	-person=159
@gla@-biology	-biology=2
@pequeño_black_warrior@-person	-person=48
@hugo_black@-person	-person=242
@mink@-location	-location=1
@buccaneer@-broadcast_program	-broadcast_program=7
@asi@-broadcast_program	-broadcast_program=6
@ramada@-organization	-organization=61
@forever_young@-broadcast_program	-broadcast_program=9
@howard_moscoe@-person	-person=37
@stockholm,_sweden@-event	-event=1
@traun@-location	-location=29
@moby@-art	-art=1
@astrid@-person	-person=32
@wentworth@-location	-location=200
@einherjer@-person	-person=29
@peter_doig@-person	-person=45
@athena@-product	-product=14
@northern_thailand@-people-ethnicity	-people-ethnicity=1
@the_power_of_myth@-broadcast_program	-broadcast_program=29
@mastertronic@-person	-person=137
@josh_freese@-person	-person=220
@florida@-location	-location=24124
@burton's_gentleman's_magazine@-art	-art=32
@heavy@-product	-product=1
@us_22@-location	-location=109
@minorca@-location	-location=476
@luna@-product	-product=1
@black_saddle@-broadcast_program	-broadcast_program=33
@kc@-title	-title=126
@night_stalker@-broadcast_program	-broadcast_program=27
@offenbach@-location	-location=127
@gholam-ali_haddad-adel@-person	-person=20
@spain@-title	-title=3
@passy@-location	-location=139
@war@-language	-language=2
@aa@-product	-product=2
@selden@-organization	-organization=2
@wewak@-event	-event=2
@american_society_for_cell_biology@-organization	-organization=48
@lúcio@-person	-person=42
@new_mills@-location	-location=103
@d@-medicine-medical_treatment	-medicine-medical_treatment=9
@oblique@-art	-art=3
@black_label_society@-person	-person=267
@weatherford@-person	-person=1
@zarjaz@-art	-art=21
@1980@-broadcast_program	-broadcast_program=5
@albert_i,_duke_of_bavaria@-person	-person=23
@regensburg@-product	-product=1
@ed@-organization	-organization=2
@saxon@-product	-product=8
@sean_reinert@-person	-person=44
@gary_janetti@-person	-person=20
@siwan@-location	-location=29
@tmc@-broadcast-tv_channel	-broadcast-tv_channel=9
@chan@-religion-religion	-religion-religion=77
@third_season@-event	-event=28
@wings@-product	-product=3
@women_on_the_verge_of_a_nervous_breakdown@-art	-art=72
@gaines@-product	-product=3
@mycobacterium_smegmatis@-living_thing	-living_thing=21
@hans_jonas@-person	-person=54
@aranda@-location	-location=12
@eponymous@-broadcast_program	-broadcast_program=1
@linda_schuyler@-person	-person=21
@donahue@-location	-location=6
@in_loving_memory@-art	-art=3
@bi@-chemistry	-chemistry=17
@summer_breeze@-broadcast_program	-broadcast_program=2
@richard_fletcher@-person	-person=20
@worcestershire@-organization	-organization=1321
@ace@-person	-person=39
@dob@-organization	-organization=11
@1+1@-broadcast-tv_channel	-broadcast-tv_channel=37
@writer@-person	-person=3
@tv9@-organization	-organization=1
@dundurn_castle@-location	-location=48
@dopamine@-art	-art=1
@plas_newydd@-location	-location=41
@kaskaskia@-location	-location=83
@a._j._foyt@-organization	-organization=3
@george_grey_barnard@-person	-person=33
@rhodes@-person	-person=25
@rebel@-art	-art=18
@prince_louis_ferdinand_of_prussia@-person	-person=25
@javelin@-organization	-organization=2
@bhanu_athaiya@-person	-person=22
@buckskin@-location	-location=1
@kapingamarangi@-location	-location=14
@luna@-god	-god=5
@ray_ferraro@-person	-person=47
@cs_moulien@-organization	-organization=31
@blount@-organization	-organization=1
@kilmacduagh@-location	-location=39
@fillmore@-location	-location=128
@external_links@-organization	-organization=5
@the_anniversary@-art	-art=13
@dubrovnik_airport@-location	-location=50
@wilfred_owen@-person	-person=270
@beer@-organization	-organization=2
@phillips-matz,_mary_jane@-person	-person=42
@charles_l._robinson@-person	-person=27
@sydenham_hill@-location	-location=33
@the_new_york_review_of_science_fiction@-art	-art=44
@doraemon@-broadcast_program	-broadcast_program=15
@president_of_the_senate@-title	-title=104
@nymphalis_antiopa@-living_thing	-living_thing=51
@isabel_martínez_de_perón@-person	-person=45
@graves@-location	-location=9
@kidnapped@-art	-art=118
@bengal@-location	-location=2786
@southern_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@szymon_winawer@-person	-person=36
@tone@-body_part	-body_part=5
@20th_century_limited@-product	-product=59
@sheila_fraser@-person	-person=32
@venom@-art	-art=17
@over_my_dead_body@-person	-person=11
@hm@-person	-person=1
@division_two@-organization	-organization=116
@monte_albán@-location	-location=65
@image@-organization	-organization=96
@kamionka@-location	-location=46
@tamara@-person	-person=6
@cape_guardafui@-location	-location=29
@moondog@-person	-person=60
@dick_morrissey@-person	-person=187
@presbyterians@-organization	-organization=2
@gaspar_noé@-person	-person=66
@nick_mccarthy@-person	-person=28
@the_simpsons@-product	-product=1
@institute@-person	-person=13
@hull@-person	-person=7
@kawkab_marrakech@-organization	-organization=29
@drama_queen@-disease	-disease=1
@bolinao@-location	-location=28
@saw_iii@-art	-art=82
@greg_mottola@-person	-person=41
@cassandra@-location	-location=3
@cacao@-living_thing	-living_thing=80
@manus@-person	-person=4
@strong_man@-person	-person=20
@vale_of_leven@-organization	-organization=95
@mycale@-event	-event=8
@verbena@-location	-location=2
@john_murray,_1st_duke_of_atholl@-person	-person=21
@anti-waste_league@-organization	-organization=20
@leo_i@-person	-person=67
@wolfson_foundation@-organization	-organization=35
@united_reformed_church@-organization	-organization=1
@franca_rame@-person	-person=27
@va_shiva_ayyadurai@-person	-person=20
@junín@-location	-location=100
@camilla@-person	-person=6
@january_14@-time	-time=273
@daniel_drake@-person	-person=23
@brand@-location	-location=26
@castellón@-event	-event=1
@ati@-organization	-organization=158
@the_asian_awards@-award	-award=24
@united_states_mint@-location	-location=4
@giorgione@-person	-person=188
@brookside@-broadcast_program	-broadcast_program=422
@hélène@-person	-person=5
@auraria@-location	-location=24
@g@-art	-art=28
@peterson@-location	-location=10
@nea_salamis_famagusta_fc@-organization	-organization=57
@blue_monday@-art	-art=107
@rebel@-event	-event=5
@amenhotep_iii@-location	-location=1
@braddon@-location	-location=82
@ai_kayano@-person	-person=20
@blue_nile@-location	-location=21
@cowdenbeath@-location	-location=77
@hms_tartar@-product	-product=21
@john_mccabe@-person	-person=57
@terry_lewis@-person	-person=74
@ix@-art	-art=4
@rosemount@-organization	-organization=9
@poa@-location	-location=4
@attorneys@-title	-title=182
@piazza_della_signoria@-location	-location=55
@prime_minister_of_malaysia@-title	-title=260
@the_brave_little_toaster@-broadcast_program	-broadcast_program=50
@sestao@-location	-location=28
@daylight@-person	-person=1
@strange_fruit@-art	-art=82
@walsall_f.c.@-location	-location=1
@klaus@-event	-event=3
@the_silence_of_the_lambs@-art	-art=387
@tasmania@-people-ethnicity	-people-ethnicity=1
@a_mighty_wind@-art	-art=94
@ivy@-organization	-organization=4
@save_tonight@-art	-art=25
@more@-organization	-organization=3
@state_highway_75@-location	-location=26
@the_crucifixion@-art	-art=20
@breed_77@-person	-person=41
@dani@-event	-event=1
@benjamin_foulois@-person	-person=39
@shibusawa_eiichi@-person	-person=23
@newport_county@-organization	-organization=757
@helix@-body_part	-body_part=7
@meet_the_parents@-broadcast_program	-broadcast_program=4
@tom_werman@-person	-person=38
@sir_lord_baltimore@-art	-art=5
@tifton@-location	-location=39
@hortense@-person	-person=33
@route_17@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@ontario_north@-location	-location=35
@university_at_albany@-organization	-organization=27
@50th_street@-location	-location=33
@bauan@-language	-language=1
@johann_georg_pisendel@-person	-person=25
@lucifer@-god	-god=381
@nasm@-organization	-organization=15
@floriana@-location	-location=102
@pee_wee_russell@-person	-person=108
@essendon@-organization	-organization=1232
@banbury_road@-location	-location=57
@mahajanga_province@-location	-location=21
@alfred_hertz@-person	-person=20
@maurice_leblanc@-person	-person=82
@alan_lloyd_hodgkin@-person	-person=23
@rey_county@-location	-location=129
@malaysia@-location	-location=18919
@the_honolulu_advertiser@-art	-art=28
@f._w._s._craig@-person	-person=198
@daniel_radcliffe@-person	-person=311
@sugar_minott@-person	-person=83
@the_hit@-art	-art=20
@dolores@-art	-art=4
@the_chase@-location	-location=1
@mario@-art	-art=13
@aei@-location	-location=2
@ati_technologies@-organization	-organization=89
@pistoia@-organization	-organization=3
@taras@-art	-art=2
@danish_superliga@-organization	-organization=948
@rammstein@-art	-art=4
@châtelet@-location	-location=108
@service_electric@-organization	-organization=22
@chemin_des_dames@-event	-event=2
@rcd_mallorca@-organization	-organization=603
@channel_10@-art	-art=6
@freiberg@-location	-location=52
@9th@-person	-person=1
@cat_stevens@-person	-person=541
@the_kinks@-person	-person=1048
@sangro@-location	-location=23
@arsi@-people-ethnicity	-people-ethnicity=1
@buddy_cannon@-person	-person=74
@franz_von_papen@-person	-person=177
@journey_to_the_west@-broadcast_program	-broadcast_program=29
@one_more_time@-art	-art=45
@johann_jakob_froberger@-person	-person=57
@house_of_heroes@-art	-art=6
@ntr@-organization	-organization=19
@cro-magnon@-living_thing	-living_thing=138
@federal_democratic_union_of_switzerland_(edu)@-organization	-organization=34
@sphl@-organization	-organization=35
@the_phoenix@-broadcast_program	-broadcast_program=5
@king_cobra@-person	-person=1
@stockbridge@-person	-person=1
@asea@-location	-location=11
@south_korean@-finance-currency	-finance-currency=1
@alfred_p._sloan@-award	-award=2
@rocco_baldelli@-person	-person=47
@interstate_275@-location	-location=82
@john_of_the_cross@-person	-person=112
@wellington's@-organization	-organization=1
@valaam_monastery@-location	-location=48
@mukden@-event	-event=2
@hoddesdon@-location	-location=119
@jack_carter@-person	-person=73
@nesle@-location	-location=23
@charenton-le-pont@-location	-location=35
@eastern_europe@-title	-title=1
@jane_oineza@-person	-person=26
@greenland@-location	-location=3918
@barcelona@-event	-event=76
@melaleuca@-living_thing	-living_thing=3
@herodias@-person	-person=84
@brechin@-location	-location=166
@philadelphia@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@rna_polymerase_ii@-biology	-biology=112
@2000_sydney_olympic_games@-event	-event=23
@alberta@-location	-location=11531
@society_of_authors@-organization	-organization=136
@monroe_community_college@-organization	-organization=49
@pas_giannina@-organization	-organization=94
@the_babys@-art	-art=1
@latin_lover@-art	-art=1
@south_western_railway@-location	-location=18
@the_district@-broadcast_program	-broadcast_program=158
@mastodon@-person	-person=294
@bad_english@-art	-art=3
@total_war@-product	-product=25
@beam_suntory@-organization	-organization=32
@anthony_pilkington@-person	-person=23
@who_wants_to_be_a_millionaire@-art	-art=2
@stock@-product	-product=1
@southern_football_association@-organization	-organization=28
@joe_poplawski@-person	-person=29
@weser@-location	-location=478
@riva@-location	-location=10
@gaslight@-art	-art=71
@wild_roses@-broadcast_program	-broadcast_program=19
@eruption@-person	-person=30
@brands_hatch@-location	-location=787
@the_famous_five@-art	-art=45
@garney_henley@-person	-person=39
@fifth_dimension@-person	-person=7
@rwanda@-location	-location=3500
@earl_grey@-food	-food=4
@henry_jackman@-person	-person=24
@dave_peverett@-person	-person=37
@samal@-people-ethnicity	-people-ethnicity=15
@koreans@-organization	-organization=1
@frederick_william_vanderbilt@-location	-location=1
@huntingdonshire@-organization	-organization=90
@the_virgin_mary@-location	-location=2
@nintoku@-location	-location=2
@the_return_of_the_space_cowboy@-art	-art=24
@western_michigan@-location	-location=5
@levuka@-location	-location=62
@beatrice_hawley_award@-award	-award=21
@rachid_bouchareb@-person	-person=33
@anne_of_gloucester@-person	-person=36
@2008_beijing_games@-event	-event=75
@j._tichá@-person	-person=66
@birdsong@-broadcast_program	-broadcast_program=4
@ashton@-location	-location=90
@jean_fautrier@-person	-person=26
@ban@-event	-event=1
@pericles@-art	-art=54
@carlstadt@-location	-location=45
@navy@-title	-title=10
@the_settlers@-person	-person=8
@końskie@-location	-location=254
@kawaiisu@-people-ethnicity	-people-ethnicity=31
@amsterdam@-finance-stock_exchange	-finance-stock_exchange=2
@francis_granger@-person	-person=40
@british_fashion_council@-organization	-organization=43
@the_deluge@-event	-event=54
@nagin@-god	-god=1
@annabel@-art	-art=14
@2003@-organization	-organization=9
@pump_it_up@-broadcast_program	-broadcast_program=1
@blood@-food	-food=58
@sonny_simmons@-person	-person=49
@crystal_waters@-person	-person=89
@pwllheli@-organization	-organization=14
@louis_botha@-person	-person=148
@new_south_wales_rugby_league_team@-organization	-organization=26
@hartert@-person	-person=21
@the_power_of_myth@-person	-person=1
@polo@-location	-location=22
@glory_days@-broadcast_program	-broadcast_program=14
@northcote@-art	-art=1
@karbi@-location	-location=6
@saint_augustine@-location	-location=22
@teshkan_rural_district@-location	-location=51
@matthew@-living_thing	-living_thing=2
@esp@-person	-person=2
@inspector_gadget@-broadcast_program	-broadcast_program=196
@bill_cowher@-person	-person=130
@english@-language	-language=22839
@frisian@-location	-location=32
@li@-organization	-organization=111
@holy_roman_emperor@-title	-title=1764
@bertone@-person	-person=2
@tripolitania@-location	-location=338
@d.@-finance-currency	-finance-currency=3
@montecchio_maggiore@-location	-location=23
@control@-living_thing	-living_thing=1
@jose_pablo_cantillo@-person	-person=33
@philomena@-art	-art=34
@adam_oates@-person	-person=89
@kalamata@-organization	-organization=37
@ovation@-broadcast-tv_channel	-broadcast-tv_channel=1
@135@-location	-location=4
@amira_hass@-person	-person=28
@portage,_wisconsin@-location	-location=68
@hu@-location	-location=12
@waldkirch@-location	-location=40
@dangerfield@-person	-person=5
@caribbean@-people-ethnicity	-people-ethnicity=9
@faringdon@-location	-location=120
@gollancz@-organization	-organization=223
@pickle@-product	-product=6
@kirsten_moore-towers@-person	-person=27
@ruma@-language	-language=1
@essaouira_province@-location	-location=57
@tarzan_and_his_mate@-art	-art=20
@edge_of_sanity@-person	-person=58
@e15@-location	-location=23
@northrop_grumman@-organization	-organization=506
@desecration@-person	-person=20
@landau@-location	-location=194
@turkish@-living_thing	-living_thing=1
@vicky_pryce@-person	-person=21
@faridpur@-location	-location=96
@mazatec@-people-ethnicity	-people-ethnicity=33
@liber@-god	-god=50
@shirley@-art	-art=39
@amelia_atwater-rhodes@-person	-person=29
@nakhon_sawan@-organization	-organization=6
@walt_disney_records@-person	-person=2
@women's_murder_club@-person	-person=1
@curling@-product	-product=1
@ferney-voltaire@-location	-location=21
@gamaliel@-location	-location=3
@estonia@-title	-title=3
@beethoven@-person	-person=1473
@satan@-god	-god=1226
@adelaide@-event	-event=31
@fair@-person	-person=1
@olivia_cole@-person	-person=20
@arroyo@-person	-person=24
@organist@-title	-title=55
@wiltshire@-title	-title=5
@elstree@-location	-location=154
@bima@-language	-language=4
@dike@-location	-location=1
@marijuana@-medicine-drug	-medicine-drug=231
@hartford_county@-location	-location=87
@flash_and_the_pan@-person	-person=38
@cars@-art	-art=375
@lee_weeks@-person	-person=30
@medina@-person	-person=67
@tivoli_gardens@-location	-location=114
@matthew@-event	-event=2
@belconnen@-organization	-organization=3
@asa@-person	-person=32
@castilian@-people-ethnicity	-people-ethnicity=39
@teliasonera@-organization	-organization=128
@pirates_of_the_mississippi@-person	-person=38
@cana@-organization	-organization=3
@fortress@-living_thing	-living_thing=5
@ukrainians@-location	-location=28
@atlantis@-location	-location=21
@the_master@-art	-art=194
@greg_gagne@-person	-person=79
@rock_in_rio@-event	-event=145
@yellowman@-person	-person=91
@department_of_interior@-organization	-organization=22
@cedar_hill,_texas@-location	-location=36
@suphanburi@-organization	-organization=30
@fred_raynham@-person	-person=21
@walter_parratt@-person	-person=30
@pattaya@-event	-event=7
@schmalkaldic_war@-event	-event=102
@loch_ness@-art	-art=6
@15@-transit	-transit=1
@antiviral@-art	-art=10
@wieland@-person	-person=27
@joanna_i_of_naples@-person	-person=34
@army@-location	-location=3
@the_reckoning@-art	-art=34
@caracara@-living_thing	-living_thing=21
@emanuel_swedenborg@-person	-person=235
@order@-title	-title=5
@beatles@-art	-art=7
@melitina_staniouta@-person	-person=34
@services@-organization	-organization=36
@günther_oettinger@-person	-person=37
@nu@-finance-currency	-finance-currency=10
@white_bird@-location	-location=6
@disney@-location	-location=9
@precious@-art	-art=116
@dizzy@-broadcast_program	-broadcast_program=1
@dutch_singles_chart@-organization	-organization=5
@manx@-finance-currency	-finance-currency=1
@the_somme@-event	-event=25
@the_man_in_grey@-art	-art=21
@decade@-event	-event=2
@emirati@-location	-location=77
@sem@-product	-product=1
@apache@-art	-art=59
@battlefield_4@-product	-product=38
@goa@-organization	-organization=20
@mohan_sithara@-person	-person=37
@renzo_arbore@-person	-person=35
@bhusawal@-location	-location=78
@maine_maritime_academy@-organization	-organization=50
@nordreisa@-organization	-organization=6
@mu@-person	-person=61
@great_hall@-location	-location=34
@old_main@-location	-location=41
@legislative_assembly_of_manitoba@-organization	-organization=739
@ursus@-location	-location=14
@terrassa@-organization	-organization=16
@aperture@-organization	-organization=9
@magnus@-person	-person=137
@rock_hard@-art	-art=272
@konaseema@-location	-location=22
@historical_society_of_pennsylvania@-organization	-organization=206
@crossfade@-person	-person=47
@soyuz_26@-event	-event=24
@stalag_17@-person	-person=1
@ty_dillon@-person	-person=30
@john_kemp@-person	-person=31
@ganale_dorya_river@-location	-location=20
@oberhausen@-organization	-organization=3
@castilla@-living_thing	-living_thing=6
@hardwell@-person	-person=87
@canterbury@-organization	-organization=698
@phillies@-organization	-organization=161
@krakatoa@-location	-location=122
@groupe_bull@-organization	-organization=60
@bird_island@-location	-location=63
@monongahela@-art	-art=4
@walsingham@-location	-location=81
@pbr@-food	-food=2
@bach@-location	-location=13
@national_track_and_field_hall_of_fame@-location	-location=81
@nemesis@-broadcast_program	-broadcast_program=1
@sungard@-organization	-organization=48
@katu@-language	-language=1
@little_league_world_series@-event	-event=324
@brooks_field@-location	-location=43
@tl@-chemistry	-chemistry=11
@primera_b_nacional@-event	-event=7
@soviet_union_national_football_team@-organization	-organization=27
@u.s._bancorp@-organization	-organization=56
@tortosa@-event	-event=2
@tony_harrison@-person	-person=120
@the_explorers_club@-person	-person=1
@tv_3@-person	-person=2
@harriman@-person	-person=1
@james_calado@-person	-person=27
@childress@-location	-location=38
@athena@-event	-event=1
@jeff_hardy@-person	-person=280
@obras_sanitarias@-location	-location=3
@brink@-broadcast_program	-broadcast_program=9
@frank_jacobs@-person	-person=24
@yukon@-organization	-organization=4
@miliyah_kato@-person	-person=55
@lory_meagher@-person	-person=26
@bluebells@-person	-person=2
@football_league@-organization	-organization=1213
@behind_enemy_lines@-person	-person=12
@mudvayne@-art	-art=1
@bonar_bridge@-location	-location=26
@route_66@-art	-art=57
@bello@-location	-location=25
@counterparts@-person	-person=12
@buell_neidlinger@-person	-person=35
@saxe-weimar@-location	-location=106
@stewart_stevenson@-broadcast_program	-broadcast_program=1
@201@-organization	-organization=5
@cathedral_city@-organization	-organization=2
@dfcu_bank@-organization	-organization=25
@verdun@-organization	-organization=1
@paternoster_square@-location	-location=27
@solano@-location	-location=58
@rcn@-broadcast_network	-broadcast_network=29
@new_bridge_landing@-location	-location=26
@russ_meyer@-person	-person=195
@external_links@-event	-event=1
@mike_leavitt@-person	-person=38
@lipa@-organization	-organization=18
@bon_voyage@-broadcast_program	-broadcast_program=1
@bliżyn@-location	-location=32
@québécois@-event	-event=1
@po@-chemistry	-chemistry=3
@bangalore@-organization	-organization=3
@huddersfield_narrow_canal@-location	-location=66
@sigtrygg_silkbeard@-person	-person=32
@prince_william@-person	-person=204
@falkirk_west@-location	-location=29
@hokkaido@-living_thing	-living_thing=2
@dick_the_bruiser@-person	-person=37
@iain_duncan_smith@-person	-person=217
@woodrow@-person	-person=2
@pkp_group@-organization	-organization=22
@samad_nikkhah_bahrami@-person	-person=23
@onalaska@-location	-location=27
@thunder_road@-art	-art=60
@kool_savas@-person	-person=37
@singer@-person	-person=57
@the_marvelettes@-person	-person=148
@all_star@-event	-event=15
@assassins@-event	-event=1
@second_chance@-broadcast_program	-broadcast_program=12
@third_round@-event	-event=38
@strange@-art	-art=13
@forza_motorsport_3@-product	-product=37
@cpc@-product	-product=10
@storm_of_the_century@-broadcast_program	-broadcast_program=36
@wendake@-location	-location=20
@material_girl@-broadcast_program	-broadcast_program=11
@hamilton@-event	-event=2
@bengal@-product	-product=1
@george_fox@-person	-person=249
@neck@-body_part	-body_part=11
@eshkol@-organization	-organization=9
@division_ii_(ncaa)@-organization	-organization=21
@geddes@-person	-person=1
@ayala_avenue@-location	-location=52
@diane@-art	-art=24
@earl_of_eglinton@-title	-title=68
@here@-god	-god=1
@north_sea@-event	-event=2
@anjou@-person	-person=2
@athletic_park@-location	-location=32
@halden@-location	-location=219
@evangelical@-location	-location=3
@city_hall@-location	-location=474
@gateway_mall@-location	-location=25
@minister_of_industry@-organization	-organization=8
@colonies@-location	-location=64
@the_red_tent@-art	-art=24
@moonlight@-art	-art=20
@joe_kapp@-person	-person=71
@national@-broadcast_network	-broadcast_network=6
@wildside@-organization	-organization=4
@extra@-organization	-organization=13
@parliamentary_constituency@-location	-location=547
@ami@-organization	-organization=10
@ophidian@-person	-person=43
@cienfuegos@-organization	-organization=17
@gimpo@-person	-person=3
@kavieng@-location	-location=172
@jack_sikma@-person	-person=32
@varsity_line@-location	-location=91
@niagara_falls@-event	-event=1
@sonia_dresdel@-person	-person=29
@sam's_town@-location	-location=5
@frankia@-location	-location=3
@e1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@bodo@-people-ethnicity	-people-ethnicity=38
@tribe_8@-product	-product=2
@central_scotland@-location	-location=44
@camel@-visual_art-color	-visual_art-color=1
@dingo@-living_thing	-living_thing=52
@telugu@-people-ethnicity	-people-ethnicity=233
@vágner_love@-person	-person=33
@frank_warren@-person	-person=78
@huelva@-event	-event=1
@north_woolwich@-location	-location=59
@simon_špilak@-person	-person=27
@sinclair@-person	-person=11
@abigail@-broadcast_program	-broadcast_program=8
@coaching@-title	-title=41
@cowbell@-art	-art=2
@bullfrog@-person	-person=15
@ron_sparks@-person	-person=45
@gray@-location	-location=59
@hunted@-title	-title=1
@british_south_american_airways@-organization	-organization=43
@robert@-award	-award=14
@b._ser._cyrtostylis@-living_thing	-living_thing=21
@ami@-location	-location=2
@stoned@-art	-art=26
@jacques_hébert@-person	-person=63
@kytv@-broadcast_program	-broadcast_program=25
@nzl@-organization	-organization=2
@squidbillies@-broadcast_program	-broadcast_program=71
@eleftheria_arvanitaki@-person	-person=54
@dextromethorphan@-medicine-medical_treatment	-medicine-medical_treatment=1
@mary_of_scotland@-art	-art=32
@match@-art	-art=5
@west_oxfordshire@-location	-location=72
@hospitality@-organization	-organization=1
@matrix@-location	-location=1
@tango@-god	-god=1
@jim_broadbent@-person	-person=323
@shreveport@-organization	-organization=4
@2008–09@-organization	-organization=26
@backlash@-event	-event=96
@kool_g_rap@-person	-person=249
@cn@-chemistry	-chemistry=9
@chapel_hill@-location	-location=369
@broncos@-event	-event=14
@day_one@-organization	-organization=1
@verulam@-organization	-organization=1
@cameri@-location	-location=25
@apache@-location	-location=7
@teatro_colón@-location	-location=373
@freelance@-art	-art=1
@frankish_empire@-people-ethnicity	-people-ethnicity=3
@aizkraukle@-location	-location=21
@abc_kids@-broadcast_program	-broadcast_program=56
@u.s.@-broadcast_program	-broadcast_program=1
@hermagor@-location	-location=21
@umbilicus@-body_part	-body_part=58
@bug@-location	-location=83
@kalverstraat@-location	-location=27
@gloster@-location	-location=6
@gmina_sitno@-location	-location=21
@tapeworm@-person	-person=9
@heinkel@-product	-product=3
@chitradurga_district@-location	-location=35
@berthold_lubetkin@-person	-person=40
@john_the_baptist@-time	-time=1
@rosa@-person	-person=10
@brothers@-god	-god=1
@rosita@-art	-art=7
@versace@-person	-person=5
@university_of_minnesota@-organization	-organization=4191
@woolwich@-location	-location=1037
@march_on_washington@-organization	-organization=1
@key@-location	-location=2
@fenwick@-location	-location=15
@venu@-product	-product=9
@hyper@-disease	-disease=1
@pepto-bismol@-medicine-drug	-medicine-drug=2
@sudan@-art	-art=1
@iron_horse@-organization	-organization=2
@synesthesia@-art	-art=4
@joann_sfar@-person	-person=86
@national_institute_of_education@-organization	-organization=45
@john_hawkshaw@-person	-person=35
@phyllonorycter_populifoliella@-living_thing	-living_thing=28
@hindustani@-people-ethnicity	-people-ethnicity=2
@marathon@-event	-event=183
@surbiton@-organization	-organization=3
@tjeldsundet@-location	-location=22
@thistle@-living_thing	-living_thing=1
@abydos@-location	-location=236
@prefect@-product	-product=3
@keszthely@-location	-location=93
@springfield,_new_jersey@-location	-location=24
@pope_leo_iv@-person	-person=67
@accuweather@-organization	-organization=76
@renault_5_turbo@-product	-product=22
@alfred_giles@-person	-person=38
@manteca@-art	-art=26
@italian_supercup@-event	-event=16
@nowhere_man@-art	-art=51
@yorba_linda@-organization	-organization=1
@utah@-person	-person=1
@swedes@-person	-person=1
@gidget_goes_to_rome@-art	-art=22
@boris_trajkovski@-person	-person=65
@cadwallader_colden@-person	-person=25
@parnaíba@-product	-product=1
@j._skelly_wright@-person	-person=23
@persians@-art	-art=3
@arrows@-broadcast_program	-broadcast_program=5
@mladá_boleslav@-location	-location=129
@vatican@-organization	-organization=1346
@matt_besser@-person	-person=75
@if_not_for_you@-broadcast_program	-broadcast_program=2
@return_to_treasure_island@-art	-art=8
@city_creek_center@-location	-location=30
@wild_rose@-location	-location=9
@the_flintstones@-broadcast_program	-broadcast_program=498
@army_of_the_gulf@-organization	-organization=31
@women's_tournament@-organization	-organization=1
@irt@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@zig_zag@-art	-art=9
@brady_clark@-person	-person=23
@clara@-organization	-organization=6
@george_foster_peabody@-person	-person=29
@polwarth@-location	-location=31
@geneseo@-organization	-organization=3
@vivekachudamani@-art	-art=20
@côte_d'ivoire@-location	-location=23
@sailor@-title	-title=37
@the_wind_cries_mary@-art	-art=24
@rob_roy@-food	-food=2
@dunkirk@-organization	-organization=8
@man_about_dog@-art	-art=24
@covilhã@-organization	-organization=5
@action@-transit	-transit=43
@green_door@-art	-art=24
@orthodox@-religion-religion	-religion-religion=1632
@incumbent@-person	-person=1
@the_korgis@-art	-art=1
@josé@-person	-person=33
@route_77@-location	-location=41
@rise@-person	-person=2
@ystalyfera@-organization	-organization=10
@carnival_of_venice@-event	-event=26
@zarafa@-art	-art=4
@premier_league_darts@-organization	-organization=1
@ace_frehley@-person	-person=339
@motor@-body_part	-body_part=7
@glipa@-living_thing	-living_thing=115
@clutch@-living_thing	-living_thing=71
@good@-art	-art=21
@cingulopsidae@-living_thing	-living_thing=26
@shyne@-person	-person=83
@fosters@-location	-location=11
@ruby@-broadcast_program	-broadcast_program=1
@mogilev@-location	-location=230
@medicine@-title	-title=6
@eddie_robinson@-person	-person=35
@stormont_castle@-location	-location=21
@arcades@-product	-product=45
@metis@-product	-product=3
@no_angels@-broadcast_program	-broadcast_program=33
@_@-art	-art=43
@thurrock@-location	-location=181
@yoshitsune@-broadcast_program	-broadcast_program=7
@solano@-organization	-organization=1
@earl_of_lancaster@-person	-person=19
@the_orchard@-organization	-organization=30
@economist@-art	-art=24
@conan@-person	-person=12
@zangger_committee@-organization	-organization=24
@insane@-disease	-disease=29
@archbishop_of_southwark@-organization	-organization=1
@forest_of_dean@-location	-location=446
@8th_district@-location	-location=103
@avissawella@-location	-location=35
@do@-education-educational_degree	-education-educational_degree=45
@bay_city_blues@-broadcast_program	-broadcast_program=24
@antioquia@-location	-location=194
@malayali@-language	-language=3
@2012–13@-event	-event=712
@family_jewels@-broadcast_program	-broadcast_program=1
@redfield@-location	-location=29
@democratic_party_(united_states)@-organization	-organization=42
@pata@-organization	-organization=5
@world@-location	-location=106
@eleventh@-biology	-biology=1
@sakarya_river@-location	-location=42
@yummy_fur@-art	-art=22
@time_of_your_life@-art	-art=17
@joyce_godenzi@-person	-person=21
@major@-art	-art=8
@bedlno@-location	-location=40
@mordecai_brown@-person	-person=43
@east_bay@-location	-location=247
@susanna@-living_thing	-living_thing=1
@praying_mantis@-event	-event=1
@logic@-organization	-organization=1
@cowper@-person	-person=16
@idea@-organization	-organization=29
@ruse@-art	-art=16
@the_house_of_the_dead@-art	-art=8
@ludwig_von_bertalanffy@-person	-person=50
@suzhou@-location	-location=848
@katherine@-person	-person=43
@oxenholme@-location	-location=23
@marty_booker@-person	-person=43
@por@-location	-location=1
@blackstone@-organization	-organization=3
@tony_hatch@-person	-person=153
@marcela@-location	-location=1
@the_suspicions_of_mr_whicher@-broadcast_program	-broadcast_program=20
@southside_festival@-event	-event=20
@ibc@-disease	-disease=1
@287@-location	-location=18
@ap@-god	-god=3
@angiras@-person	-person=24
@maximilian_schell@-person	-person=234
@albatross@-living_thing	-living_thing=44
@prospect_park@-location	-location=213
@burlesque@-person	-person=2
@taurus@-organization	-organization=25
@kathy_troccoli@-person	-person=47
@true_lies@-product	-product=2
@home_grown@-person	-person=40
@nit@-event	-event=422
@rocky_marciano@-art	-art=3
@the_pas@-location	-location=106
@marina_klimova@-person	-person=21
@hondo@-location	-location=42
@evelyn@-broadcast_program	-broadcast_program=3
@stc@-transit	-transit=1
@aurora,_indiana@-location	-location=25
@papal_states@-location	-location=1478
@michail_elgin@-person	-person=61
@dioryctria_abietella@-living_thing	-living_thing=35
@society@-people-ethnicity	-people-ethnicity=2
@sakura@-location	-location=44
@stephen_trask@-person	-person=41
@jeju@-language	-language=1
@matera@-organization	-organization=1
@overdrive@-person	-person=4
@lord_high_treasurer@-person	-person=1
@metis@-location	-location=18
@isobel@-art	-art=12
@leicester_house@-location	-location=27
@miss_venezuela@-organization	-organization=185
@route_66@-broadcast_program	-broadcast_program=228
@4th@-law	-law=2
@manuel_ferrara@-person	-person=55
@noir@-art	-art=10
@love_records@-organization	-organization=20
@the_seeds@-person	-person=67
@chad_little@-person	-person=63
@pelican@-organization	-organization=6
@melora_walters@-person	-person=51
@i_do@-person	-person=2
@french_international@-organization	-organization=82
@stewart@-product	-product=3
@tamalpais_union_high_school_district@-organization	-organization=21
@sodium@-food	-food=1
@richard_o'brien@-event	-event=1
@legion@-organization	-organization=18
@cumbernauld@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@ernie_fields@-person	-person=27
@age@-organization	-organization=1
@north_palatine_uplands@-location	-location=77
@brown_county@-organization	-organization=2
@lore@-product	-product=1
@desmond_rebellions@-event	-event=83
@ludlow@-location	-location=578
@otto_von_habsburg@-person	-person=113
@gang_of_four@-art	-art=2
@catherine_labouré@-person	-person=21
@granit_mikashevichi@-organization	-organization=23
@dhool_ka_phool@-art	-art=23
@piti@-location	-location=19
@horseshoe@-living_thing	-living_thing=1
@esa@-event	-event=1
@reading_express@-organization	-organization=34
@cr_528@-location	-location=27
@trimurti@-god	-god=95
@s._k._pottekkatt@-person	-person=25
@beltline@-location	-location=21
@african_american@-visual_art-color	-visual_art-color=2
@iarc@-organization	-organization=45
@eurotunnel@-organization	-organization=106
@la_pléiade@-person	-person=49
@outlander@-product	-product=1
@papua_new_guinea@-event	-event=1
@santarém@-event	-event=1
@the_white_stripes@-art	-art=13
@northern_mariana_islands@-location	-location=691
@nikolai_berzarin@-person	-person=21
@zaynab@-art	-art=7
@palatinate@-location	-location=568
@10cc@-art	-art=9
@frogs@-person	-person=1
@cladoniaceae@-living_thing	-living_thing=26
@betelgeuse@-event	-event=2
@sap@-product	-product=45
@hop@-living_thing	-living_thing=9
@history_of_science_society@-organization	-organization=96
@america's_got_talent@-art	-art=468
@chūō_line@-location	-location=27
@kerron_clement@-person	-person=37
@city_of_new_orleans@-location	-location=5
@stord@-location	-location=124
@clea@-art	-art=4
@årdal@-location	-location=67
@hangu@-location	-location=23
@massey@-organization	-organization=2
@planned_parenthood_v._casey@-event	-event=52
@li_fuchun@-person	-person=19
@bucks_county_community_college@-organization	-organization=25
@stonehenge@-location	-location=698
@eos@-organization	-organization=1
@mariposa@-art	-art=1
@k2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@kevin_talley@-person	-person=35
@david_o'connor@-person	-person=25
@weird_science@-person	-person=5
@malaysia@-people-ethnicity	-people-ethnicity=2
@barnard_castle_school@-organization	-organization=35
@stoned@-medicine-drug	-medicine-drug=3
@western_washington@-organization	-organization=7
@duke_of_athens@-person	-person=2
@don_ross@-person	-person=41
@black_hawk@-location	-location=32
@college_of_mount_saint_vincent@-organization	-organization=37
@litoměřice@-location	-location=190
@marquess_of_sligo@-title	-title=30
@net@-organization	-organization=6
@east_texas_baptist_university@-organization	-organization=40
@evelyn@-art	-art=15
@berane@-location	-location=112
@lear@-art	-art=19
@bacchus_marsh@-organization	-organization=4
@benedict_of_aniane@-person	-person=29
@ferdinand_marcos,_jr.@-person	-person=27
@new_paltz@-location	-location=69
@texas_john_slaughter@-broadcast_program	-broadcast_program=21
@loch_fyne@-organization	-organization=3
@thomas_more@-person	-person=453
@kosmos@-organization	-organization=15
@aarón_díaz@-person	-person=26
@world_championship_wrestling@-organization	-organization=1515
@river_ridge@-location	-location=16
@interstate_78@-location	-location=190
@queen_mother@-god	-god=1
@dutch_east_indies@-event	-event=13
@the_leader@-person	-person=3
@gibbon@-living_thing	-living_thing=26
@western@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@mestre@-organization	-organization=6
@glabella@-living_thing	-living_thing=44
@decipher@-organization	-organization=18
@spread@-location	-location=1
@astitva...ek_prem_kahani@-broadcast_program	-broadcast_program=22
@one_false_move@-art	-art=25
@regis@-location	-location=1
@mick_taylor@-art	-art=3
@københavn@-organization	-organization=13
@thucydides@-person	-person=588
@santa_coloma@-organization	-organization=11
@clark@-location	-location=257
@eden@-art	-art=33
@amhara@-language	-language=5
@the_news_tribune@-art	-art=33
@all_around_the_world@-art	-art=41
@lindsey@-person	-person=3
@narcissus@-living_thing	-living_thing=46
@indus_river@-event	-event=1
@rouge@-person	-person=22
@galena@-person	-person=1
@1975@-organization	-organization=2
@1992@-art	-art=3
@miss_usa_2011@-event	-event=34
@ashe@-location	-location=29
@american_gladiators@-product	-product=2
@haddock@-living_thing	-living_thing=12
@gustav_von_seyffertitz@-person	-person=71
@akc@-broadcast_program	-broadcast_program=12
@far@-person	-person=68
@the_nice@-art	-art=1
@operation_enduring_freedom@-location	-location=1
@huracán_ramírez@-art	-art=8
@cresswell@-location	-location=18
@iberian@-event	-event=1
@milk_race@-product	-product=2
@george_of_the_jungle@-broadcast_program	-broadcast_program=113
@matt_prater@-person	-person=133
@deister@-person	-person=2
@shihan@-title	-title=25
@north_florida@-organization	-organization=6
@305@-organization	-organization=1
@journeyman@-broadcast_program	-broadcast_program=46
@a428@-location	-location=34
@arjun@-living_thing	-living_thing=5
@kota@-location	-location=169
@randy_rogers_band@-person	-person=26
@wakarusa@-location	-location=15
@can't_stop@-art	-art=14
@today@-person	-person=1
@street_sweeper_social_club@-person	-person=48
@wichita@-organization	-organization=41
@come_dancing@-broadcast_program	-broadcast_program=115
@kate@-broadcast_program	-broadcast_program=8
@ramblers@-product	-product=1
@karl_landsteiner@-person	-person=83
@george_wigram_allen@-person	-person=24
@amboyna@-living_thing	-living_thing=2
@jalandhar_district@-location	-location=54
@kocaeli@-location	-location=98
@potawatomi@-language	-language=30
@la_pléiade@-organization	-organization=2
@arm@-location	-location=1
@sophie@-art	-art=14
@mabel@-location	-location=14
@gmb@-organization	-organization=39
@jack_the_ripper@-product	-product=2
@david_mackenzie@-person	-person=46
@giant_robo@-broadcast_program	-broadcast_program=8
@ian@-person	-person=93
@shiraz@-location	-location=684
@winterthur@-location	-location=489
@montrose@-organization	-organization=263
@la_porte@-organization	-organization=1
@ussr@-location	-location=936
@türkmenabat@-location	-location=23
@chintamani@-art	-art=3
@unión@-organization	-organization=53
@athenaeus@-person	-person=317
@nick_auf_der_maur@-person	-person=29
@the_last_dance@-person	-person=8
@john_york@-person	-person=20
@seta@-language	-language=1
@loch_earn@-location	-location=27
@kc@-person	-person=5
@fermi_national_accelerator_laboratory@-location	-location=22
@protestant@-religion-religion	-religion-religion=341
@samurai@-product	-product=3
@united_reformed@-organization	-organization=1
@osie_johnson@-person	-person=36
@chris_snyder@-person	-person=24
@queensland@-location	-location=12921
@rajat_gupta@-person	-person=36
@orthodox_celts@-art	-art=1
@fernley@-location	-location=30
@ray_charles@-art	-art=4
@deerfield@-location	-location=222
@3com@-organization	-organization=123
@falcon@-living_thing	-living_thing=112
@easy_money@-product	-product=2
@museum_of_art_fort_lauderdale@-location	-location=22
@ran@-broadcast_program	-broadcast_program=5
@public_prosecutor@-broadcast_program	-broadcast_program=14
@true_lies@-art	-art=130
@alfred_hitchcock_presents@-broadcast_program	-broadcast_program=589
@charley_steiner@-person	-person=42
@nin@-person	-person=20
@wise_blood@-art	-art=30
@nottingham_canal@-location	-location=26
@center@-location	-location=106
@affinity@-person	-person=11
@aag@-art	-art=24
@ministry_of_transportation@-organization	-organization=19
@staffordshire@-title	-title=2
@paul_robeson@-person	-person=578
@mountbatten@-person	-person=18
@salisbury@-organization	-organization=26
@takeda_katsuyori@-person	-person=70
@k-15@-broadcast_program	-broadcast_program=4
@jamini_roy@-person	-person=38
@brit_award@-award	-award=43
@reeves@-title	-title=4
@foveaux_strait@-location	-location=76
@the_forever_war@-person	-person=1
@national_defence@-organization	-organization=27
@samuel_annesley@-person	-person=20
@snoopy_vs._the_red_baron@-art	-art=18
@altoona@-location	-location=274
@story@-person	-person=6
@adonis@-person	-person=7
@colmenar_viejo@-organization	-organization=2
@flagship@-person	-person=12
@levantine@-location	-location=10
@unicef_uk@-organization	-organization=20
@head_of_state@-title	-title=17
@rammelsbach@-location	-location=27
@manilyn_reynes@-person	-person=60
@cross@-location	-location=13
@swannington@-location	-location=23
@kingfisher@-food	-food=13
@galloway@-title	-title=1
@hampshire@-title	-title=1
@soul@-organization	-organization=2
@loreen@-art	-art=2
@derek_lowe@-person	-person=109
@bill_wennington@-person	-person=34
@fefe_dobson@-art	-art=3
@bishop@-person	-person=23
@guildford@-location	-location=1
@alt@-location	-location=10
@vedanta@-organization	-organization=1
@2006–07@-award	-award=1
@bull@-person	-person=2
@schubert@-person	-person=553
@ball@-event	-event=1
@liver@-art	-art=2
@bunting@-location	-location=2
@national_lampoon@-organization	-organization=18
@the_players_club@-art	-art=29
@witches_of_east_end@-art	-art=9
@ubuntu@-product	-product=637
@birmingham@-event	-event=15
@franz_josef@-person	-person=36
@coral@-location	-location=3
@bursa@-location	-location=509
@peru@-title	-title=4
@tanganyika@-art	-art=1
@the_score@-organization	-organization=1
@spessart@-location	-location=131
@lieutenant_governor_of_the_isle_of_man@-title	-title=122
@argon@-organization	-organization=3
@hst@-product	-product=24
@luke_bryan@-person	-person=187
@dem_franchize_boyz@-art	-art=3
@the_majestic@-location	-location=2
@55@-organization	-organization=15
@giorgione@-organization	-organization=2
@1902@-event	-event=68
@wynken,_blynken,_and_nod@-art	-art=21
@berthoud@-person	-person=1
@hooley@-person	-person=4
@ancient_roman@-religion-religion	-religion-religion=1
@ass@-art	-art=6
@martini_racing@-organization	-organization=40
@ricardo_fuller@-person	-person=41
@gmina_witonia@-location	-location=27
@henry_iv_of_england@-person	-person=191
@das_reich@-organization	-organization=32
@blackstar@-broadcast_program	-broadcast_program=10
@australasian_antarctic_expedition@-event	-event=166
@schott@-organization	-organization=12
@taupo@-location	-location=223
@great_barrington,_massachusetts@-location	-location=126
@moulsford@-location	-location=22
@qurbani@-art	-art=36
@texas@-person	-person=200
@duel@-event	-event=1
@polo_grounds@-location	-location=565
@mgb@-product	-product=41
@pelotas@-organization	-organization=25
@sea_point@-art	-art=1
@miss_california@-art	-art=2
@wasp@-organization	-organization=9
@partick@-organization	-organization=3
@mac_wellman@-person	-person=36
@river_otter@-living_thing	-living_thing=31
@launches@-product	-product=52
@leeds_city_council@-organization	-organization=171
@gecko@-organization	-organization=1
@crawford@-location	-location=260
@la_romana_international_airport@-location	-location=24
@ahmedabad@-location	-location=34
@juan_de_mariana@-person	-person=39
@national_museum_of_natural_history@-location	-location=441
@west_nile@-living_thing	-living_thing=11
@mingus_big_band@-person	-person=44
@ilford@-organization	-organization=72
@j.p.@-title	-title=24
@lübeck@-location	-location=1402
@matteo_ferrari@-person	-person=30
@jamie_walters@-art	-art=3
@nahum@-person	-person=34
@pierre_renoir@-person	-person=37
@zion@-art	-art=3
@charterhouse@-location	-location=71
@dragon_boat@-product	-product=26
@editing@-product	-product=1
@the_others@-location	-location=1
@medan@-location	-location=528
@hms_attentive@-product	-product=26
@erewash_valley_line@-location	-location=39
@xiv@-organization	-organization=5
@side_a@-organization	-organization=1
@lester_b._pearson@-location	-location=2
@the_move@-event	-event=2
@ardent@-person	-person=1
@port_of_buenos_aires@-location	-location=20
@budry@-location	-location=25
@whispering_jack@-art	-art=32
@dissection@-person	-person=99
@george_johnson@-art	-art=1
@dennis_deyoung@-person	-person=174
@czarna_białostocka@-location	-location=32
@plains_apache@-people-ethnicity	-people-ethnicity=28
@the_candidate@-art	-art=58
@philip_anglim@-person	-person=23
@yokohama_landmark_tower@-location	-location=20
@tsn@-broadcast_program	-broadcast_program=26
@the_mar-keys@-person	-person=27
@easy_to_love@-art	-art=43
@foxy_brown@-person	-person=254
@thirlestane_castle@-location	-location=29
@robson@-person	-person=14
@dfw@-product	-product=3
@mario_mandžukić@-person	-person=68
@transport_minister@-organization	-organization=7
@the_rugrats_movie@-product	-product=1
@underground_press_syndicate@-art	-art=42
@maserati@-person	-person=26
@primrose@-person	-person=3
@lawrence_welk@-person	-person=282
@hepatitis_b@-disease	-disease=141
@the_hole@-location	-location=8
@kraut@-person	-person=34
@ferris_bueller@-broadcast_program	-broadcast_program=22
@warner_classics@-organization	-organization=36
@saint_lucy@-person	-person=87
@harv_schmidt@-person	-person=21
@mugen@-organization	-organization=31
@taxi@-art	-art=32
@sunfish@-product	-product=20
@earl_of_rothes@-person	-person=10
@postcard_records@-organization	-organization=26
@little_monsters@-broadcast_program	-broadcast_program=1
@trail@-organization	-organization=1
@trans-mongolian_railway@-location	-location=32
@cagliari@-organization	-organization=433
@david_frankel@-person	-person=53
@magical_shopping_arcade_abenobashi@-broadcast_program	-broadcast_program=47
@me@-organization	-organization=3
@hawaii@-broadcast_program	-broadcast_program=19
@c-usa@-organization	-organization=57
@scribner's_monthly@-organization	-organization=1
@crynant@-organization	-organization=1
@pompeii@-location	-location=678
@middlesex_university@-organization	-organization=346
@chicosci@-person	-person=33
@viy@-art	-art=14
@alamogordo@-location	-location=60
@ramsbottom@-organization	-organization=9
@l3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=57
@special@-broadcast_program	-broadcast_program=33
@guard@-product	-product=4
@neil_henry@-person	-person=26
@commandos@-art	-art=3
@fluminense@-organization	-organization=43
@gaza@-event	-event=36
@counterparts@-art	-art=19
@seabird@-organization	-organization=1
@utah_senate@-organization	-organization=26
@abraham-louis_breguet@-person	-person=23
@denver_mint@-location	-location=33
@ups@-art	-art=1
@dub@-location	-location=3
@seven_days@-broadcast_program	-broadcast_program=76
@the_national@-organization	-organization=2
@lucerne@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@mr._serv-on@-person	-person=40
@invictus@-art	-art=133
@silvana_mangano@-person	-person=102
@willys@-product	-product=1
@karl_hanke@-person	-person=24
@arkansas_tech_university@-organization	-organization=81
@buje@-location	-location=23
@case_keenum@-person	-person=46
@jewish@-location	-location=3
@general_election@-event	-event=877
@the_immortal@-broadcast_program	-broadcast_program=22
@white_lightning@-food	-food=1
@giulio_cesare@-product	-product=9
@willow_creek@-art	-art=5
@dodgeball@-internet-website	-internet-website=4
@milwaukee@-product	-product=8
@peppers@-living_thing	-living_thing=4
@figaro@-person	-person=3
@mimmo_calopresti@-person	-person=25
@space_cowboy@-art	-art=14
@2006_atp_tour@-event	-event=42
@opportunity@-product	-product=29
@ivy_mike@-location	-location=51
@magny-cours@-location	-location=38
@sandia@-organization	-organization=11
@carl_zeiss_jena@-organization	-organization=20
@pes@-person	-person=8
@billy_butlin@-person	-person=44
@french_president@-title	-title=111
@spencer@-title	-title=4
@rie_mastenbroek@-person	-person=20
@liam_gillick@-person	-person=64
@sean_john@-person	-person=1
@aurelia@-product	-product=6
@donald_de_lue@-person	-person=35
@ntpc@-product	-product=1
@mother@-art	-art=64
@rajputana_agency@-organization	-organization=35
@kamo@-location	-location=58
@daniel_templon@-person	-person=25
@fidelity@-location	-location=2
@the_rose@-location	-location=1
@avellaneda@-location	-location=162
@the_loco-motion@-art	-art=56
@az_yet@-person	-person=35
@agno_river@-location	-location=23
@montmirail@-location	-location=12
@pope_callixtus_i@-person	-person=31
@wyndham_halswelle@-person	-person=27
@mckean_county@-location	-location=92
@angela_winbush@-person	-person=73
@ses@-organization	-organization=177
@bonnie_hayes@-person	-person=25
@konstantinos_tsatsos@-person	-person=23
@san_pedro@-product	-product=5
@carroll,_r._l.@-person	-person=21
@mary@-art	-art=48
@tswana@-language	-language=115
@goma@-person	-person=4
@priscilla@-product	-product=6
@shute@-location	-location=27
@sunn@-living_thing	-living_thing=1
@the_lord_of_the_rings_trilogy@-art	-art=21
@prime_computer@-organization	-organization=46
@comet@-organization	-organization=26
@industry_standard@-art	-art=13
@masala@-location	-location=5
@neuhausen@-location	-location=25
@pica@-medicine-symptom	-medicine-symptom=30
@french_flemish@-language	-language=21
@pera@-living_thing	-living_thing=4
@amazed@-art	-art=30
@benelux@-location	-location=628
@sibuyan_sea@-event	-event=1
@southern_steel@-organization	-organization=97
@globes@-art	-art=36
@the_snakes@-art	-art=1
@born_rich@-broadcast_program	-broadcast_program=11
@brimstone@-broadcast_program	-broadcast_program=25
@al-waleed_bin_talal@-person	-person=43
@central_district@-location	-location=9400
@green@-food	-food=6
@the_seven-per-cent_solution@-art	-art=28
@franklin_institute@-organization	-organization=1
@f._b._zoltowski@-person	-person=201
@the_castle@-product	-product=1
@jean_crotti@-person	-person=21
@sound@-person	-person=4
@james_buchanan@-person	-person=645
@günther_von_schwarzburg@-person	-person=13
@sandy@-event	-event=15
@vagabond@-product	-product=5
@nanao@-organization	-organization=7
@canvas@-event	-event=1
@lac@-living_thing	-living_thing=10
@22@-location	-location=20
@allies@-art	-art=4
@wiggins@-location	-location=34
@vietnam@-language	-language=2
@fly@-event	-event=1
@black_issues_book_review@-art	-art=24
@notre_dame@-broadcast_program	-broadcast_program=6
@glendalough@-title	-title=2
@anne_keothavong@-person	-person=112
@jimmy_smith@-person	-person=365
@manorhamilton@-location	-location=54
@the_kingdom@-art	-art=22
@knights_templar@-organization	-organization=57
@adventism@-religion-religion	-religion-religion=20
@tommy_allsup@-person	-person=41
@largo@-art	-art=9
@rudy_nebres@-person	-person=24
@kytv@-location	-location=14
@bermuda@-location	-location=4093
@puchon_international_fantastic_film_festival@-event	-event=80
@tvs@-broadcast_network	-broadcast_network=146
@larry_fessenden@-person	-person=53
@susan_faludi@-person	-person=32
@corby@-person	-person=1
@stafford@-product	-product=5
@mauro_forghieri@-person	-person=30
@journal_of_experimental_social_psychology@-art	-art=20
@kaluga@-organization	-organization=2
@idea@-product	-product=6
@ben_phillips@-person	-person=35
@be_here_now@-art	-art=65
@deptford@-location	-location=646
@arbutus@-product	-product=1
@tocantins@-broadcast_program	-broadcast_program=1
@rear_admiral_(lower_half)@-title	-title=22
@herbert_i@-person	-person=21
@2000@-broadcast_program	-broadcast_program=6
@gorgeous_george@-art	-art=4
@walther@-person	-person=5
@the_four_musketeers@-art	-art=39
@western_australia@-title	-title=2
@schleswig@-event	-event=1
@antholz@-event	-event=1
@delaware_valley_college@-organization	-organization=32
@nicola@-art	-art=4
@walnut_grove@-location	-location=67
@new_avengers@-broadcast_program	-broadcast_program=1
@2012@-title	-title=1
@john_sebastian@-person	-person=322
@valmiki@-religion-religion	-religion-religion=3
@bryher@-location	-location=11
@university_of_nebraska_medical_center@-organization	-organization=55
@crude_oil@-art	-art=1
@bibb_graves@-person	-person=25
@fifteen@-product	-product=1
@martin@-living_thing	-living_thing=1
@prague@-transit	-transit=4
@miyazaki@-location	-location=114
@settat@-location	-location=20
@hornet@-living_thing	-living_thing=47
@florida_panther@-organization	-organization=2
@buxtehude@-location	-location=77
@american_zoetrope@-organization	-organization=53
@domodedovo_international_airport@-location	-location=131
@gregorio_del_pilar@-person	-person=50
@caledonian@-organization	-organization=37
@pacific_coast@-event	-event=1
@monkey@-broadcast_program	-broadcast_program=34
@haku@-location	-location=2
@the_listening@-person	-person=3
@macomb@-person	-person=1
@red_hat@-organization	-organization=415
@debussy@-art	-art=2
@esperanza_high_school@-organization	-organization=20
@jonathan_leavitt@-person	-person=20
@provisional_government@-event	-event=2
@misfits@-organization	-organization=3
@yuri_shaporin@-person	-person=29
@suphanburi@-location	-location=5
@upa@-organization	-organization=150
@portsmouth_abbey_school@-organization	-organization=36
@hilo@-location	-location=140
@alexander_garden@-person	-person=6
@rutledge@-location	-location=30
@irish@-title	-title=2
@22@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@ossory@-title	-title=8
@scribner's@-organization	-organization=27
@skins@-art	-art=9
@dååth@-person	-person=34
@sandwell@-location	-location=151
@thelonious_monk@-person	-person=984
@bluebell@-organization	-organization=1
@kelly_carlson@-person	-person=26
@alex_theatre@-location	-location=23
@margaret_dumont@-person	-person=69
@riverstone@-organization	-organization=3
@jack_in_the_box@-location	-location=52
@gomer@-person	-person=28
@cydia_strobilella@-living_thing	-living_thing=30
@sitka@-event	-event=2
@nippon_yusen@-organization	-organization=24
@tim_bishop@-person	-person=24
@tyrconnell@-person	-person=59
@clio@-location	-location=21
@blueberry_hill@-location	-location=10
@volos@-god	-god=2
@la_razón@-art	-art=28
@summerland@-art	-art=11
@eduardo_frei@-person	-person=19
@metapán@-location	-location=16
@eliel_saarinen@-person	-person=117
@oberlin_conservatory_of_music@-organization	-organization=133
@yuzu@-person	-person=16
@dutch@-broadcast_program	-broadcast_program=1
@wilhelm_leibl@-person	-person=25
@servicemen@-title	-title=28
@national_book_award_history@-award	-award=34
@kinsey@-art	-art=90
@at@-product	-product=10
@edition@-event	-event=4
@conference@-organization	-organization=31
@sony_reader@-product	-product=24
@william_morris@-location	-location=3
@earl_of_lancaster@-title	-title=27
@bebek@-location	-location=31
@corpus_christi@-person	-person=7
@fashion@-person	-person=17
@roanoke@-people-ethnicity	-people-ethnicity=4
@qualify@-event	-event=34
@national@-art	-art=1
@macleod@-location	-location=75
@akosombo@-location	-location=22
@sibley's@-organization	-organization=26
@debbie_harry@-person	-person=332
@shogun@-person	-person=1
@too_busy_thinking_about_my_baby@-art	-art=28
@monga@-art	-art=19
@jedi_master@-religion-religion	-religion-religion=32
@endromis_versicolora@-living_thing	-living_thing=35
@schalk_burger@-person	-person=34
@springwood@-location	-location=62
@port_gibson@-location	-location=33
@christ's_hospital@-location	-location=4
@tie_domi@-person	-person=53
@jason_suecof@-person	-person=81
@colonization@-product	-product=3
@icl@-chemistry	-chemistry=1
@norwegian@-language	-language=1594
@thomas_lurz@-person	-person=30
@fried@-art	-art=10
@shonen_knife@-person	-person=111
@uhuru@-organization	-organization=1
@the_jane_austen_book_club@-art	-art=36
@swe@-language	-language=2
@tree@-location	-location=1
@watergate@-location	-location=19
@costa@-living_thing	-living_thing=1
@metal_mickey@-broadcast_program	-broadcast_program=29
@division_1@-event	-event=13
@galder@-person	-person=29
@robert_hass@-person	-person=73
@m._jeff_thompson@-person	-person=31
@31@-organization	-organization=7
@slade@-person	-person=398
@governorate@-location	-location=46
@non-profit@-organization	-organization=86
@manipal@-location	-location=77
@susie_ibarra@-person	-person=46
@kensington_market@-location	-location=147
@paul_landowski@-person	-person=24
@marilyn_monroe@-person	-person=1523
@yarralumla@-living_thing	-living_thing=1
@ag@-location	-location=1
@blanka_vlašić@-person	-person=49
@e6@-location	-location=17
@shoaib_akhtar@-person	-person=135
@nicholas_turturro@-person	-person=40
@nivkh@-language	-language=28
@tears_on_my_pillow@-art	-art=33
@lafayette@-organization	-organization=47
@chehalis@-location	-location=66
@alice_ghostley@-person	-person=74
@bačka@-location	-location=327
@marty_feldman@-person	-person=126
@dann_florek@-person	-person=41
@american_flagg!@-art	-art=29
@kayah@-location	-location=5
@james_t._farrell@-person	-person=59
@n17@-person	-person=4
@golden_west_books@-organization	-organization=21
@tennessee_titans@-event	-event=48
@rio_claro@-location	-location=41
@new_york_state_of_mind@-art	-art=34
@haywire@-art	-art=33
@bint_jbeil@-location	-location=38
@john@-location	-location=5
@rupert@-broadcast_program	-broadcast_program=40
@compulsion@-art	-art=21
@warsaw,_illinois@-location	-location=22
@new_world@-organization	-organization=47
@francesco_maria_veracini@-person	-person=33
@robert_de_beaumont,_2nd_earl_of_leicester@-person	-person=32
@u.s.a.@-art	-art=5
@district_10@-location	-location=20
@justin_rose@-person	-person=130
@seddon@-person	-person=10
@korba@-location	-location=40
@oryzomys_couesi@-living_thing	-living_thing=22
@kyrgyzstan@-organization	-organization=60
@doulting@-location	-location=25
@ytmnd@-internet-website	-internet-website=25
@dubingiai@-event	-event=2
@patriarch_of_constantinople@-organization	-organization=1
@mambo@-organization	-organization=7
@addictive@-disease	-disease=27
@turkic@-organization	-organization=1
@luna@-organization	-organization=1
@fred_barron@-person	-person=23
@magma@-art	-art=5
@onaje_allan_gumbs@-person	-person=41
@folie_à_deux@-art	-art=34
@puerto_rico_trench@-location	-location=22
@1990s@-organization	-organization=1
@duntroon@-location	-location=51
@route_96@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@the_black_watch_(royal_highland_regiment)_of_canada@-organization	-organization=44
@sudirman@-person	-person=49
@cressy@-product	-product=16
@rahsaan_patterson@-person	-person=67
@1975–76@-organization	-organization=4
@temptation@-art	-art=94
@tottenham@-location	-location=479
@murray_perahia@-person	-person=82
@a_date_with_judy@-broadcast_program	-broadcast_program=15
@the_second_world_war@-art	-art=14
@british_institution@-organization	-organization=237
@1987@-award	-award=1
@joseph_spencer@-person	-person=21
@howard_county,_missouri@-location	-location=29
@chiefs@-title	-title=76
@gordonia@-organization	-organization=10
@natural_selection@-person	-person=2
@natshinnaung@-person	-person=21
@znamensky_district@-location	-location=20
@mackay@-organization	-organization=1
@suicide@-location	-location=1
@while_you_were_sleeping@-art	-art=52
@tomahawk@-person	-person=58
@xuzhou@-location	-location=342
@great_crosby@-location	-location=29
@jon_farriss@-person	-person=35
@divine@-god	-god=5
@almagro@-location	-location=45
@lockheed@-organization	-organization=529
@daemon_tools@-product	-product=21
@long_wharf@-location	-location=36
@yury_luzhkov@-person	-person=47
@coonoor@-location	-location=103
@hugh_mcfadyen@-person	-person=28
@brody@-person	-person=4
@minamoto_no_yoshiie@-person	-person=31
@palencia@-organization	-organization=14
@québécois@-location	-location=101
@kid@-living_thing	-living_thing=6
@kristin_cavallari@-person	-person=69
@sawyer_brown@-person	-person=130
@andalusia@-location	-location=50
@kent@-art	-art=1
@maurice_cowling@-person	-person=29
@oxytocin@-medicine-drug	-medicine-drug=30
@tardebigge@-location	-location=42
@luxembourg@-person	-person=12
@the_great_locomotive_chase@-event	-event=2
@division_iii@-organization	-organization=900
@2012_local_council_elections@-event	-event=36
@llangennech@-location	-location=24
@maarten_van_heemskerck@-person	-person=54
@augusta@-product	-product=12
@shah_alam@-person	-person=4
@plon@-location	-location=1
@brunel@-organization	-organization=4
@lalibela@-location	-location=66
@unitarian_universalist@-religion-religion	-religion-religion=59
@oak@-location	-location=5
@dean_stockwell@-person	-person=231
@liars@-person	-person=116
@pollock@-art	-art=43
@nereid@-location	-location=26
@christopher_bland@-person	-person=20
@edward_natapei@-person	-person=47
@zorro@-person	-person=3
@absalon@-person	-person=89
@joey_bishop@-broadcast_program	-broadcast_program=2
@postgraduate_education@-education-educational_degree	-education-educational_degree=23
@néstor_almendros@-person	-person=32
@apocalypse@-art	-art=48
@u.s._census_bureau@-event	-event=2
@scott_field@-location	-location=45
@troika@-person	-person=2
@katherine@-art	-art=10
@johor@-location	-location=1219
@lloyd_in_space@-broadcast_program	-broadcast_program=35
@ray_manzarek@-person	-person=277
@francisco_serrão@-person	-person=23
@sophie@-person	-person=82
@white_city@-location	-location=188
@lindsey_vonn@-person	-person=198
@onew@-person	-person=26
@3do@-person	-person=54
@steinfort@-location	-location=17
@haverfordwest@-location	-location=296
@pan@-living_thing	-living_thing=10
@sika@-living_thing	-living_thing=7
@mahler@-person	-person=383
@u.s.a.@-location	-location=199
@academy_award@-event	-event=82
@executive@-title	-title=69
@museum_of_natural_history@-organization	-organization=1
@creative_review@-art	-art=43
@iris@-event	-event=7
@royal_regiment_of_scotland@-organization	-organization=136
@reinhold_messner@-person	-person=108
@haddington@-event	-event=13
@the_first_lady@-broadcast_program	-broadcast_program=10
@npo@-organization	-organization=11
@checkers@-art	-art=1
@453@-art	-art=29
@beatty@-location	-location=44
@arlene_phillips@-person	-person=90
@kill_bill_volume_2@-art	-art=20
@hirsau@-person	-person=2
@cara_sucia@-location	-location=7
@petersburg,_virginia@-event	-event=1
@governing_body@-title	-title=44
@katori@-product	-product=11
@east_midlands@-organization	-organization=1
@governors-general@-organization	-organization=2
@bonnie_tyler@-person	-person=486
@toshiko_akiyoshi_–_lew_tabackin_big_band@-person	-person=33
@iraq@-organization	-organization=358
@caterpillar@-art	-art=6
@doordarshan@-organization	-organization=697
@chickasaw_nation@-people-ethnicity	-people-ethnicity=117
@empty_nest@-art	-art=1
@george_robinson@-person	-person=20
@sbn@-product	-product=3
@noemi@-art	-art=5
@flying_cloud@-product	-product=20
@willy_de_clercq@-person	-person=20
@koror@-location	-location=122
@meet_john_doe@-art	-art=34
@andravida@-location	-location=32
@57th@-location	-location=8
@abbey@-art	-art=1
@bob_jones@-organization	-organization=1
@stephanie_march@-person	-person=36
@house_of_councillors@-organization	-organization=483
@deep_impact@-product	-product=54
@dirty_harry@-art	-art=251
@claudine@-art	-art=21
@motor@-product	-product=2
@phantom_planet@-person	-person=155
@giz@-organization	-organization=29
@line_6@-organization	-organization=74
@malays@-people-ethnicity	-people-ethnicity=84
@too_pure@-organization	-organization=95
@dallas_stars@-organization	-organization=1268
@aspasia@-living_thing	-living_thing=3
@s._r._ranganathan@-person	-person=26
@russian_premier_league@-event	-event=14
@dick_latvala@-person	-person=30
@kelsey_serwa@-person	-person=29
@calcutta@-location	-location=374
@circuit@-location	-location=4
@marquam_bridge@-location	-location=29
@los_padres_national_forest@-location	-location=139
@nobel_foundation@-organization	-organization=91
@chaldea@-location	-location=201
@musical_film@-art	-art=3
@bonython@-location	-location=21
@seattle@-transit	-transit=3
@159@-location	-location=3
@ordinary@-title	-title=371
@wilhelm_marstrand@-person	-person=37
@b1@-product	-product=6
@canadian@-food	-food=3
@malibu@-broadcast_program	-broadcast_program=11
@earth_crisis@-art	-art=2
@diamanda_galás@-person	-person=92
@cerberus_capital_management@-organization	-organization=123
@brothers@-person	-person=12
@cowboy@-art	-art=21
@diplomatic_academy_of_vienna@-organization	-organization=24
@united_states_australian_football_league@-organization	-organization=37
@lajkovac@-location	-location=30
@royalty@-art	-art=3
@2006_asian_games@-event	-event=195
@erina_ikuta@-person	-person=32
@n'dolo_airport@-location	-location=21
@revelation@-art	-art=271
@loggerheads@-art	-art=8
@sakha@-location	-location=50
@othyus_jeffers@-person	-person=23
@u.s._congressman@-organization	-organization=354
@bangalore@-location	-location=4633
@gary_coleman@-person	-person=157
@flames@-person	-person=1
@stratego@-product	-product=27
@phosphorus@-god	-god=1
@alloa@-location	-location=168
@portadown@-organization	-organization=206
@anne_sofie_von_otter@-person	-person=148
@shanghainese@-language	-language=122
@gambela@-location	-location=39
@eglinton@-title	-title=5
@yang_di-pertuan_agong_of_malaysia@-title	-title=63
@panda_bear@-art	-art=3
@ottawa@-people-ethnicity	-people-ethnicity=4
@hms_bellerophon@-product	-product=26
@arcadius@-person	-person=165
@2007–08_season@-event	-event=485
@suspicion@-art	-art=62
@czechoslovak@-location	-location=837
@403@-art	-art=1
@gmina_radoszyce@-location	-location=35
@second_thoughts@-art	-art=16
@sol@-art	-art=4
@hadfield@-organization	-organization=1
@blue_devils@-living_thing	-living_thing=1
@1925_general_election@-event	-event=69
@jhelum@-organization	-organization=2
@silver_king@-organization	-organization=2
@rm@-product	-product=9
@the_shining@-broadcast_program	-broadcast_program=20
@shekhawati@-language	-language=4
@new_georgia@-event	-event=4
@vertex@-art	-art=4
@lord_lyttelton@-title	-title=1
@north@-broadcast_program	-broadcast_program=6
@pi_kappa_lambda@-organization	-organization=30
@polemon_i@-person	-person=48
@blackthorn@-living_thing	-living_thing=19
@giro_del_piemonte@-event	-event=40
@ed_belfour@-person	-person=125
@swindon@-location	-location=965
@sowme'eh_sara_county@-location	-location=162
@bellaghy@-location	-location=32
@lasalle@-location	-location=159
@nemophora_minimella@-living_thing	-living_thing=27
@horrible_histories@-broadcast_program	-broadcast_program=61
@nevermore@-art	-art=6
@wampanoag@-people-ethnicity	-people-ethnicity=186
@stones_river@-location	-location=27
@euphoria@-medicine-symptom	-medicine-symptom=22
@kapfenberg@-location	-location=57
@electronics@-product	-product=299
@john_the_fearless@-art	-art=1
@natacha_régnier@-person	-person=21
@susanne_marsee@-person	-person=26
@indiana@-event	-event=25
@istrian_democratic_assembly@-organization	-organization=31
@nestlé@-person	-person=1
@fire@-location	-location=4
@vallenar@-location	-location=28
@shake_shack@-location	-location=24
@1942@-event	-event=177
@the_legend_of_the_condor_heroes@-broadcast_program	-broadcast_program=20
@college_basketball_on_espn@-broadcast_program	-broadcast_program=28
@druid_hill_park@-location	-location=43
@vu@-person	-person=2
@republic_of_cyprus@-location	-location=55
@kirkland@-product	-product=4
@what's_new,_scooby-doo?@-broadcast_program	-broadcast_program=104
@penrith,_new_south_wales@-location	-location=88
@world_silver_medalist@-event	-event=27
@42nd_street@-location	-location=195
@white_heat@-art	-art=66
@kevin_myers@-person	-person=41
@the_sound_of_music@-broadcast_program	-broadcast_program=1
@soviet_union@-event	-event=9
@happy_ever_after@-broadcast_program	-broadcast_program=22
@orpheus@-location	-location=1
@cydia@-living_thing	-living_thing=9
@sørlandet@-location	-location=34
@kings_and_queens@-art	-art=27
@foyle@-person	-person=3
@ossetians@-people-ethnicity	-people-ethnicity=96
@etruscan@-language	-language=162
@bliss@-art	-art=74
@clermont_county@-location	-location=96
@dandelion@-organization	-organization=8
@midnight_blue@-person	-person=1
@robert_z._leonard@-person	-person=94
@roselle@-location	-location=62
@sunflower@-food	-food=1
@zhao_yunlei@-person	-person=154
@john_smith's@-person	-person=3
@darley@-person	-person=5
@kings_of_leon@-person	-person=491
@dalmatia@-location	-location=1992
@pacific_islanders@-organization	-organization=66
@robbie_robertson@-art	-art=13
@stan_gelbaugh@-person	-person=21
@marrero@-person	-person=5
@roxbury@-art	-art=1
@european_parliament@-event	-event=8
@gitane@-art	-art=3
@general_secretary_of_the_communist_party@-organization	-organization=1
@patala@-location	-location=23
@if_i_ruled_the_world@-art	-art=14
@grimes@-person	-person=56
@colonial_era@-location	-location=21
@best_denki@-organization	-organization=22
@bronco@-organization	-organization=1
@murchison_falls_national_park@-location	-location=30
@ike_diogu@-person	-person=39
@lester_b._pearson@-organization	-organization=1
@teddy_hart@-person	-person=61
@teachers_college@-organization	-organization=66
@stranraer@-organization	-organization=301
@fl@-organization	-organization=4
@eleventh_battle_of_the_isonzo@-event	-event=26
@houston_colt_.45's@-organization	-organization=24
@charley_boorman@-person	-person=59
@sauchie@-organization	-organization=13
@thunder_bay@-art	-art=5
@agency_for_cultural_affairs@-organization	-organization=111
@sultan_kudarat@-location	-location=101
@venturi@-person	-person=7
@levi@-person	-person=11
@keila@-event	-event=1
@hullabaloo@-art	-art=8
@chontal_maya@-people-ethnicity	-people-ethnicity=19
@bouillon@-food	-food=22
@viterbo@-location	-location=436
@pancho_barnes@-broadcast_program	-broadcast_program=3
@wiradjuri@-language	-language=15
@cars@-event	-event=1
@union_of_armed_struggle@-organization	-organization=28
@mary_delany@-person	-person=27
@ezio@-person	-person=22
@rentarō_mikuni@-person	-person=46
@todd_susman@-person	-person=21
@fundação_getúlio_vargas@-organization	-organization=45
@easton@-location	-location=417
@organisation_for_economic_co-operation_and_development@-organization	-organization=567
@geologist@-title	-title=71
@patrick_chamoiseau@-person	-person=23
@sundsvall@-organization	-organization=2
@fountain@-location	-location=55
@palo_verde@-location	-location=12
@del@-location	-location=2
@vietnam@-person	-person=2
@deering@-location	-location=31
@faculty_of_humanities_and_social_sciences,_university_of_zagreb@-organization	-organization=22
@alton@-location	-location=1
@flex_alexander@-person	-person=37
@matagorda@-location	-location=51
@alès@-organization	-organization=7
@papua@-people-ethnicity	-people-ethnicity=1
@peabo_bryson@-person	-person=224
@new_adventures@-organization	-organization=22
@centre_point@-location	-location=30
@kurt_hahn@-person	-person=60
@country@-art	-art=68
@fala@-art	-art=2
@flaine@-location	-location=30
@roget's_thesaurus@-art	-art=24
@uci_protour@-event	-event=11
@cwmafan@-location	-location=22
@bujar_nishani@-person	-person=23
@breakthrough@-medicine-symptom	-medicine-symptom=1
@reuben@-food	-food=4
@the_smothers_brothers_comedy_hour@-broadcast_program	-broadcast_program=88
@goo@-internet-website	-internet-website=1
@haarlem@-organization	-organization=26
@royal_infirmary_of_edinburgh@-location	-location=58
@queen_mary@-product	-product=108
@baran@-person	-person=4
@kingpin@-broadcast_program	-broadcast_program=23
@franz_joseph_i_of_austria@-person	-person=289
@heroic_age@-art	-art=61
@leviticus@-person	-person=6
@namsos@-event	-event=11
@over_my_dead_body@-art	-art=16
@floris@-organization	-organization=1
@nájera@-event	-event=3
@assistant_secretary_of_state_for_east_asian_and_pacific_affairs@-title	-title=38
@rhys_fulber@-person	-person=89
@hoopoe@-living_thing	-living_thing=56
@sinaia@-location	-location=88
@if_i_were_king@-person	-person=1
@z-cars@-broadcast_program	-broadcast_program=506
@the_amazing_spider-man@-art	-art=669
@dark_funeral@-art	-art=5
@tapeworm@-living_thing	-living_thing=12
@oronsay@-product	-product=3
@sultanate_of_egypt@-title	-title=1
@champagne@-person	-person=1
@moundsville@-location	-location=34
@the_boys_of_the_lough@-art	-art=2
@fred_rodriguez@-person	-person=25
@love_you@-broadcast_program	-broadcast_program=6
@salem,_new_hampshire@-location	-location=88
@integral_coach_factory@-organization	-organization=26
@ireland@-broadcast_program	-broadcast_program=8
@more@-people-ethnicity	-people-ethnicity=1
@trustee@-organization	-organization=2
@janus@-person	-person=44
@william_dugdale@-person	-person=114
@birmingham_new_street@-location	-location=84
@mixed_doubles@-art	-art=2
@_@-education-educational_degree	-education-educational_degree=2
@peter_gifford@-person	-person=23
@split@-broadcast_program	-broadcast_program=14
@lillie@-broadcast_program	-broadcast_program=30
@firefly@-organization	-organization=24
@quad_city@-location	-location=10
@synesthesia@-disease	-disease=16
@passion@-art	-art=141
@kellie_pickler@-person	-person=127
@xuzhou@-product	-product=1
@german@-people-ethnicity	-people-ethnicity=5001
@ceratopsidae@-living_thing	-living_thing=20
@eponymous@-location	-location=5
@operation_anaconda@-event	-event=99
@stenhousemuir@-location	-location=27
@obras_sanitarias@-organization	-organization=28
@carpiquet@-location	-location=26
@new_spain@-event	-event=1
@francisco_franco@-person	-person=1355
@cecilia@-location	-location=18
@virgin_atlantic@-organization	-organization=128
@nava@-person	-person=1
@mongoose@-organization	-organization=2
@tony_joe_white@-art	-art=4
@patricia_neal@-person	-person=211
@sir_eric_willis@-person	-person=25
@medicine@-location	-location=1
@the_country@-location	-location=43
@chances@-broadcast_program	-broadcast_program=20
@if_i_ruled_the_world@-broadcast_program	-broadcast_program=16
@pilot@-product	-product=15
@cava@-location	-location=25
@pericles,_prince_of_tyre@-broadcast_program	-broadcast_program=1
@annie_oakley@-person	-person=167
@william_annand@-person	-person=26
@ocd@-organization	-organization=21
@salem@-person	-person=19
@democracy@-product	-product=3
@illinois_route_116@-location	-location=32
@christopher_love@-person	-person=20
@monarchy@-person	-person=17
@macromedia@-product	-product=1
@spilosoma_lubricipeda@-living_thing	-living_thing=39
@bardu@-person	-person=1
@garrison@-person	-person=16
@conyers@-location	-location=38
@mate_pavić@-person	-person=43
@the_terror@-event	-event=49
@rotherhithe@-location	-location=331
@arby's@-location	-location=87
@thanatos@-god	-god=82
@cirrus_airlines@-organization	-organization=26
@hong_kong_sports_institute@-location	-location=24
@ourthe@-location	-location=42
@connie_fisher@-person	-person=48
@the_forum_of_fargo-moorhead@-art	-art=22
@billy_al_bengston@-person	-person=20
@ie@-language	-language=1
@isabel@-location	-location=12
@twyford@-location	-location=78
@polish_armed_forces_in_the_west@-organization	-organization=104
@ap@-art	-art=484
@greaves@-person	-person=39
@wallingford@-location	-location=400
@beatrix_potter@-person	-person=276
@aboomoslem@-organization	-organization=59
@gerald_finley@-person	-person=38
@issaquah_school_district@-location	-location=24
@arabic@-language	-language=5835
@theatre_of_hate@-person	-person=43
@natives@-people-ethnicity	-people-ethnicity=85
@cao_xueqin@-person	-person=62
@lismore@-organization	-organization=17
@montagnana@-location	-location=34
@soccer@-organization	-organization=8
@marlin@-organization	-organization=16
@sri_lankans@-people-ethnicity	-people-ethnicity=2
@mfi@-organization	-organization=18
@millie_jackson@-art	-art=1
@eric_clapton@-product	-product=3
@flanders@-event	-event=7
@mayfield@-location	-location=130
@wolf_hall@-broadcast_program	-broadcast_program=7
@ahab@-person	-person=119
@seven_pines@-event	-event=28
@ku-ring-gai@-location	-location=24
@connemara@-organization	-organization=9
@chloe@-person	-person=19
@percy_scott@-person	-person=27
@van_der_valk@-broadcast_program	-broadcast_program=78
@chad_pennington@-person	-person=175
@harmon_drew,_jr.@-person	-person=20
@andrea_del_sarto@-person	-person=131
@fala@-organization	-organization=1
@anthony_callea@-person	-person=91
@marshall_county,_mississippi@-location	-location=26
@lansdown@-location	-location=18
@rose_tattoo@-art	-art=8
@nesna@-organization	-organization=1
@kbs2@-broadcast_network	-broadcast_network=326
@festival_dei_due_mondi@-event	-event=73
@claire_messud@-person	-person=23
@rashidun@-title	-title=97
@elliott_brood@-person	-person=32
@grand_rapids@-location	-location=656
@fuse@-art	-art=21
@snowy_mountains_highway@-location	-location=32
@sag@-disease	-disease=2
@la_jana@-person	-person=18
@albania@-language	-language=2
@pine_ridge,_south_dakota@-event	-event=1
@pan-african_parliament@-organization	-organization=208
@attorney_general_of_india@-title	-title=20
@culture@-location	-location=11
@kamień@-location	-location=48
@class@-internet-website	-internet-website=1
@ford_fiesta@-product	-product=250
@chonburi@-organization	-organization=69
@green_cargo@-organization	-organization=22
@high_hopes@-broadcast_program	-broadcast_program=18
@amanikhatashan@-person	-person=25
@treat_her_right@-person	-person=20
@sydney_college_of_the_arts@-organization	-organization=35
@nuremberg@-event	-event=8
@ar@-location	-location=14
@torrington@-organization	-organization=17
@spanish_conquest@-title	-title=1
@gimme_gimme_gimme@-broadcast_program	-broadcast_program=62
@ussr@-organization	-organization=62
@brazil@-language	-language=5
@artis@-location	-location=24
@international_bank_for_reconstruction_and_development@-organization	-organization=298
@assumption@-internet-website	-internet-website=1
@james_vanderbilt@-person	-person=23
@melissa@-person	-person=24
@yukon@-product	-product=3
@geoffrey_clifton-brown@-person	-person=27
@beau_geste@-art	-art=75
@ryutaro_hashimoto@-person	-person=69
@1993@-organization	-organization=7
@the_mutton_birds@-person	-person=59
@james_freud@-person	-person=29
@serov@-location	-location=17
@tim_lambesis@-person	-person=57
@perak@-title	-title=1
@pewaukee@-location	-location=30
@c-team@-organization	-organization=35
@clementine@-art	-art=3
@fiske_kimball@-person	-person=28
@gadget_and_the_gadgetinis@-broadcast_program	-broadcast_program=40
@designing_women@-broadcast_program	-broadcast_program=232
@entrapment@-art	-art=57
@title_fight@-broadcast_program	-broadcast_program=1
@sita@-organization	-organization=37
@prince_fielder@-person	-person=165
@brooklyn@-art	-art=15
@henry_viii@-broadcast_program	-broadcast_program=19
@gramado@-location	-location=31
@argyresthia_brockeella@-living_thing	-living_thing=28
@disco_2000@-person	-person=11
@philadelphia@-product	-product=6
@fulton@-person	-person=15
@laurence_decore@-person	-person=26
@jon_secada@-art	-art=5
@liptovský_mikuláš@-organization	-organization=3
@achinsk@-location	-location=27
@i-10@-location	-location=158
@thane_creek@-location	-location=22
@2008–09_campaign@-event	-event=90
@interstate_5@-art	-art=1
@llewellyn@-person	-person=9
@shackleton@-person	-person=42
@rhynie@-location	-location=21
@aura@-medicine-symptom	-medicine-symptom=21
@figuig@-location	-location=24
@breakfast@-broadcast_program	-broadcast_program=77
@thiene@-location	-location=26
@portland@-event	-event=11
@cerro_largo@-location	-location=30
@berthier@-location	-location=59
@graduate@-person	-person=10
@variety@-organization	-organization=1
@l@-computer-programming_language	-computer-programming_language=1
@eora@-people-ethnicity	-people-ethnicity=67
@esoteric@-title	-title=54
@a_christmas_carol@-art	-art=803
@channel_one@-person	-person=6
@the_heaven_sword_and_dragon_saber@-art	-art=37
@farrukhsiyar@-person	-person=91
@1936@-event	-event=517
@serpentine@-living_thing	-living_thing=2
@royal_navy_dockyard@-organization	-organization=19
@college_of_medicine@-organization	-organization=33
@80@-transit	-transit=1
@spokane@-art	-art=1
@grizzlies@-living_thing	-living_thing=3
@chosen@-event	-event=13
@john_pitt,_2nd_earl_of_chatham@-person	-person=20
@panther@-product	-product=32
@vestiges_of_the_natural_history_of_creation@-art	-art=50
@reus@-location	-location=148
@rts@-product	-product=18
@sleepers@-product	-product=1
@mayor_of_los_angeles@-event	-event=1
@roulette@-organization	-organization=45
@vancouver_island_ranges@-location	-location=61
@benaroya_hall@-location	-location=44
@runavík@-organization	-organization=1
@brighton_rock@-food	-food=1
@himalayan@-location	-location=262
@peter_wheeler@-person	-person=30
@the_contenders@-person	-person=2
@gangster@-title	-title=16
@the_real_mccoy@-broadcast_program	-broadcast_program=16
@michael_collins@-art	-art=89
@playhouse@-broadcast_program	-broadcast_program=1
@katrina_kaif@-person	-person=241
@european_champions@-event	-event=25
@columbine_high_school@-event	-event=4
@ibadan@-organization	-organization=4
@as_i_lay_dying@-art	-art=37
@dick@-title	-title=1
@we_came_as_romans@-person	-person=67
@gawler@-product	-product=1
@pies_descalzos@-art	-art=30
@kaskaskia@-organization	-organization=2
@bugs@-broadcast_program	-broadcast_program=44
@new_york_world@-art	-art=348
@hiawatha@-location	-location=17
@tony_southgate@-person	-person=30
@kanchana@-person	-person=36
@shield@-location	-location=2
@giant_magellan_telescope@-location	-location=22
@ponce_de_leon@-location	-location=7
@interstate_27@-location	-location=21
@duke_of_spoleto@-person	-person=1
@queen_adelaide@-person	-person=98
@spruce@-living_thing	-living_thing=97
@marshals@-title	-title=28
@medina-sidonia@-location	-location=28
@mr._lucky@-person	-person=1
@the_sparrow@-art	-art=17
@swabian@-people-ethnicity	-people-ethnicity=5
@wells_coates@-person	-person=43
@barnsley_central@-location	-location=21
@yokosuka_d4y@-product	-product=45
@reith_lectures@-event	-event=39
@jaci_velasquez@-person	-person=117
@stepping_out@-broadcast_program	-broadcast_program=16
@t@-body_part	-body_part=3
@queen_anne@-person	-person=819
@bang@-art	-art=15
@franklins@-organization	-organization=30
@montivilliers@-location	-location=25
@the_bitter_end@-art	-art=12
@clodius@-person	-person=21
@desportivo_brasil@-organization	-organization=48
@marvel_super_heroes@-product	-product=18
@heartbreakers@-art	-art=44
@metropolitan@-organization	-organization=8
@new_zealand@-product	-product=6
@pennyroyal@-living_thing	-living_thing=44
@barreiros@-location	-location=16
@pupil@-title	-title=3
@nh_16@-location	-location=22
@milwaukee@-organization	-organization=164
@draper@-person	-person=5
@kathleen_horvath@-person	-person=27
@wet@-title	-title=1
@australia@-language	-language=13
@ealing@-location	-location=548
@conan@-broadcast_program	-broadcast_program=300
@jurist@-internet-website	-internet-website=30
@giant_steps@-art	-art=73
@a_league_of_their_own@-art	-art=202
@mascot@-event	-event=2
@the_spoiler@-art	-art=5
@headquarters@-location	-location=44
@highway_59@-location	-location=31
@cairo@-person	-person=1
@time_of_my_life@-art	-art=16
@organizações_globo@-broadcast_network	-broadcast_network=2
@genoa@-language	-language=1
@washita_river@-event	-event=2
@south_hackney@-location	-location=26
@thomas_luckmann@-person	-person=33
@mildura@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@frankfurt@-transit	-transit=1
@edwardsville@-location	-location=83
@palmers_green@-location	-location=83
@magdeburg@-art	-art=1
@renegade@-location	-location=1
@cyclops@-location	-location=2
@s7@-product	-product=5
@reagan@-organization	-organization=1
@seoul_music_awards@-award	-award=29
@bachrach,_bernard_s.@-person	-person=28
@zen@-art	-art=4
@gamespy@-product	-product=2
@lega_pro_seconda_divisione@-organization	-organization=554
@ballymaguigan@-organization	-organization=12
@mchale's_navy@-art	-art=12
@stakhanov@-location	-location=16
@mago@-art	-art=2
@north_channel@-location	-location=119
@candy@-broadcast_program	-broadcast_program=1
@the_wombats@-person	-person=139
@corky_siegel@-person	-person=41
@the_thinker@-living_thing	-living_thing=2
@waukesha@-location	-location=119
@ancient_egyptian@-location	-location=35
@awa@-living_thing	-living_thing=1
@north_coast_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=29
@oklahoma_tech_prep@-organization	-organization=23
@south_side@-location	-location=167
@electric_dreams@-art	-art=43
@the_chain@-person	-person=1
@donny_mccaslin@-person	-person=32
@giant_mine@-broadcast_program	-broadcast_program=4
@ken_ludwig@-person	-person=56
@congress@-product	-product=27
@chipmunk@-living_thing	-living_thing=15
@diploma@-organization	-organization=1
@spanish_conquest@-event	-event=49
@1349@-person	-person=41
@accolade@-event	-event=1
@aladdin@-organization	-organization=79
@csx@-organization	-organization=5
@zionsville@-organization	-organization=1
@murphy@-art	-art=15
@1936@-art	-art=13
@future_shock@-art	-art=76
@charles_ehresmann@-person	-person=22
@cleopatra@-art	-art=212
@spaniard@-people-ethnicity	-people-ethnicity=55
@twenty_twelve@-broadcast_program	-broadcast_program=42
@pretenders@-person	-person=18
@ince@-person	-person=5
@opposition@-title	-title=1
@verbascum_thapsus@-living_thing	-living_thing=27
@weather_report@-person	-person=298
@calogero@-person	-person=67
@córdoba@-person	-person=4
@encore@-art	-art=68
@rockwell_international@-person	-person=1
@newgrange@-location	-location=111
@lenca@-organization	-organization=2
@queensway@-location	-location=52
@allende@-person	-person=26
@mandaue@-location	-location=50
@anthony_howard@-person	-person=31
@west_melbourne@-location	-location=44
@sofia@-art	-art=1
@seo_taiji@-person	-person=49
@popular@-broadcast_program	-broadcast_program=82
@city_of_westminster@-location	-location=512
@rembrandt@-art	-art=11
@tony_joe_white@-person	-person=158
@leopards@-living_thing	-living_thing=11
@billerica@-organization	-organization=2
@vivien_thomas@-person	-person=27
@bone@-person	-person=5
@charleston@-location	-location=1895
@hakka@-person	-person=4
@hawaiʻi@-organization	-organization=2
@jim_irsay@-person	-person=26
@shahaji@-person	-person=34
@david_robertson@-title	-title=2
@so@-art	-art=50
@tonic@-medicine-medical_treatment	-medicine-medical_treatment=16
@brighton_high_school@-organization	-organization=31
@walton@-product	-product=2
@primate@-product	-product=1
@pirates_of_the_caribbean@-product	-product=1
@taishanese@-language	-language=45
@patti_labelle@-person	-person=511
@augusta@-location	-location=428
@zouk@-organization	-organization=18
@45@-body_part	-body_part=2
@croft@-person	-person=1
@arabs@-title	-title=1
@mother's_finest@-art	-art=2
@pawtucket@-location	-location=138
@osteoporosis@-disease	-disease=28
@spie@-organization	-organization=83
@mills@-person	-person=67
@dan_roundfield@-person	-person=21
@charles_wells@-person	-person=7
@dcu@-organization	-organization=49
@bertha@-person	-person=58
@dart@-person	-person=5
@fannin@-person	-person=1
@watauga@-organization	-organization=4
@paddy@-art	-art=1
@julien_leparoux@-person	-person=32
@us_441@-location	-location=77
@st._lawrence@-person	-person=12
@ferdinand_lassalle@-person	-person=75
@anime@-art	-art=2
@the_clinic@-broadcast_program	-broadcast_program=72
@nozomu_sasaki@-person	-person=26
@bill_bailey@-person	-person=230
@october_6@-event	-event=1
@arabella@-art	-art=133
@berlin_brigade@-organization	-organization=30
@ancienne_belgique@-location	-location=38
@agua_dulce@-event	-event=1
@baran@-location	-location=26
@anne_smith@-person	-person=71
@communist_party_of_great_britain@-organization	-organization=420
@inter_milan@-organization	-organization=441
@buddyhead_records@-organization	-organization=21
@foreign_affairs@-title	-title=12
@a_61@-location	-location=117
@hamlet@-living_thing	-living_thing=6
@sahara_india_pariwar@-organization	-organization=35
@den_bosch@-location	-location=12
@star_trek_generations@-art	-art=127
@parthia@-language	-language=1
@john_salako@-person	-person=21
@andrew_sarris@-person	-person=142
@juvenile@-art	-art=6
@joe_klecko@-person	-person=28
@water@-event	-event=1
@monterey_peninsula_college@-location	-location=1
@hobsonville@-location	-location=24
@solitaire@-person	-person=3
@galax@-living_thing	-living_thing=3
@webster@-organization	-organization=2
@laurel_hill@-location	-location=31
@one_nation@-organization	-organization=150
@hisaichi_terauchi@-person	-person=42
@miss_earth@-event	-event=2
@vikings@-event	-event=26
@bill_kenny@-person	-person=38
@the_silence@-art	-art=19
@leo_burnett@-person	-person=72
@risotto@-art	-art=5
@gori@-location	-location=126
@tulare,_california@-location	-location=61
@earl_of_march@-person	-person=10
@pigeon@-food	-food=2
@siegburg@-location	-location=91
@brentford@-organization	-organization=1618
@gąsawa@-location	-location=43
@tungsten@-location	-location=7
@pasewalk@-location	-location=64
@rwanda@-event	-event=18
@stjepan_radić@-person	-person=85
@tru@-location	-location=5
@tripoli@-event	-event=5
@o'neill@-location	-location=14
@pool@-location	-location=44
@hale@-art	-art=1
@judges@-event	-event=1
@gwendoline@-product	-product=10
@mikasa@-organization	-organization=3
@hertford@-location	-location=76
@new_york_city's@-location	-location=72
@george_rapp@-person	-person=23
@movie@-product	-product=1
@nelson's@-person	-person=21
@viviane_reding@-person	-person=48
@met@-chemistry	-chemistry=23
@deinonychus@-living_thing	-living_thing=103
@beth@-person	-person=7
@oktoberfest@-event	-event=14
@jeanette@-product	-product=3
@william@-art	-art=5
@fxx@-product	-product=3
@t@-title	-title=2
@australian_greens@-organization	-organization=285
@theodore_roosevelt@-product	-product=9
@mỹ_tho@-location	-location=67
@colin_ward@-person	-person=42
@developer@-art	-art=2
@firefly@-person	-person=1
@harlow_town@-organization	-organization=62
@doseone@-person	-person=61
@ba@-education-educational_degree	-education-educational_degree=2366
@ask@-location	-location=4
@dispatch@-award	-award=2
@apress@-organization	-organization=20
@ov7@-person	-person=28
@boston_reds@-organization	-organization=22
@boulevard_du_temple@-location	-location=30
@white_people@-art	-art=6
@keyboardist@-title	-title=33
@b_class@-product	-product=33
@fatehgarh@-location	-location=46
@tuluá@-organization	-organization=2
@cumbria@-title	-title=1
@freddy_vs._jason@-art	-art=92
@sherborne@-person	-person=3
@grass@-person	-person=3
@de_soto_national_forest@-location	-location=22
@ivo_andrić@-person	-person=111
@killeagh@-location	-location=11
@saint_joseph@-person	-person=403
@fringe@-broadcast_program	-broadcast_program=625
@video@-product	-product=46
@22nd@-organization	-organization=43
@jews@-people-ethnicity	-people-ethnicity=2871
@university_of_toronto_faculty_of_medicine@-organization	-organization=22
@golden_gate@-organization	-organization=2
@fahraj_rural_district@-location	-location=27
@the_helix@-art	-art=2
@zuzana_ondrášková@-person	-person=21
@american_paint_horse_association@-organization	-organization=20
@methye_portage@-location	-location=35
@jeff_pinkner@-person	-person=108
@rabbi@-art	-art=5
@cyan_worlds@-person	-person=27
@arabic@-broadcast_network	-broadcast_network=1
@marina_baura@-person	-person=21
@clonmacnoise@-title	-title=3
@earl_of_surrey@-title	-title=64
@ua@-location	-location=2
@mr._scruff@-person	-person=53
@fiasco@-art	-art=14
@boys_don't_cry@-person	-person=5
@sila@-broadcast_program	-broadcast_program=1
@aker@-organization	-organization=19
@lowell_high_school@-organization	-organization=80
@dione@-location	-location=45
@master_of_theology@-education-educational_degree	-education-educational_degree=123
@paramount_stations_group@-organization	-organization=56
@asia@-location	-location=226
@washington_capitals@-organization	-organization=1823
@harry_hill's_tv_burp@-broadcast_program	-broadcast_program=87
@j._c._penney@-organization	-organization=371
@panic@-person	-person=8
@pursuit_to_messina@-event	-event=34
@maurice_blackburn@-organization	-organization=3
@rté_one@-organization	-organization=3
@hillsdale_college@-organization	-organization=183
@peter_balakian@-person	-person=21
@gene_littler@-person	-person=48
@burnt_toast_vinyl@-organization	-organization=36
@outside_providence@-art	-art=27
@racine@-location	-location=250
@north_river_(hudson_river)@-location	-location=34
@267@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@rer@-location	-location=1
@split@-art	-art=6
@golden_retriever@-living_thing	-living_thing=122
@cheadle_hulme@-location	-location=73
@fourth_piano_concerto@-art	-art=21
@spinal@-body_part	-body_part=33
@survivor@-person	-person=200
@xi_shi@-person	-person=25
@white_house@-title	-title=2
@odsal@-location	-location=91
@kreuzspiel@-art	-art=23
@hair@-living_thing	-living_thing=1
@eisenhower@-organization	-organization=3
@transport@-organization	-organization=35
@steamboy@-art	-art=44
@games@-art	-art=70
@north_country@-location	-location=22
@siva@-location	-location=1
@tacitus@-person	-person=1136
@chester@-location	-location=1
@university_of_denver@-organization	-organization=910
@clapton@-organization	-organization=58
@laon@-event	-event=8
@bamboo@-product	-product=6
@gal@-language	-language=2
@47th@-location	-location=14
@crown_princess@-product	-product=9
@germans@-event	-event=3
@rudra@-living_thing	-living_thing=3
@technique@-art	-art=17
@illinois@-person	-person=9
@philips@-person	-person=2
@up_all_night@-art	-art=92
@national_student_association@-organization	-organization=31
@12th@-event	-event=12
@wa@-product	-product=2
@114@-chemistry	-chemistry=1
@hms_prince_of_wales@-product	-product=71
@guatemala@-title	-title=1
@getting_better@-art	-art=25
@atropine@-medicine-drug	-medicine-drug=29
@sidney_olcott@-person	-person=61
@mackinac@-location	-location=36
@barrie@-organization	-organization=2
@arnold@-art	-art=4
@portsdown_hill@-location	-location=32
@wami@-award	-award=50
@maps@-organization	-organization=14
@new_boston@-organization	-organization=1
@atum@-god	-god=81
@the_uninvited@-art	-art=42
@john_lewis@-person	-person=301
@danville@-location	-location=234
@quincy@-broadcast_program	-broadcast_program=21
@galwegians@-organization	-organization=92
@misfits@-person	-person=300
@pine@-art	-art=2
@limetree@-living_thing	-living_thing=21
@tang@-language	-language=1
@joseph_wolf@-person	-person=31
@united_states_secretary_of_war@-title	-title=187
@m-5@-product	-product=2
@stuart,_florida@-location	-location=92
@villarrobledo@-organization	-organization=3
@judge@-person	-person=30
@mets@-location	-location=1
@hefei@-location	-location=391
@minister_president@-location	-location=1
@geophysical_institute@-location	-location=32
@karl_ravech@-person	-person=26
@san_lorenzo@-organization	-organization=213
@nothingface@-person	-person=43
@metis@-person	-person=1
@linda_stirling@-person	-person=28
@martin_bisi@-person	-person=94
@wishart_island@-location	-location=21
@yonge@-person	-person=2
@ransom@-person	-person=3
@mario@-broadcast_program	-broadcast_program=1
@macanese@-people-ethnicity	-people-ethnicity=36
@slovak_radio_symphony_orchestra@-person	-person=21
@aomori@-location	-location=7
@tadpole@-living_thing	-living_thing=88
@john_william_polidori@-person	-person=38
@maidstone@-product	-product=3
@york@-event	-event=7
@gallery_fake@-broadcast_program	-broadcast_program=26
@eli_cohen@-person	-person=46
@ambrosius_ehinger@-person	-person=23
@302@-art	-art=1
@wral@-organization	-organization=3
@teplice@-organization	-organization=34
@grant_hill@-location	-location=8
@devin_thomas@-person	-person=22
@tombstone@-location	-location=141
@lawton@-person	-person=10
@isle_of_the_dead@-product	-product=1
@blighty@-location	-location=4
@endurance@-broadcast_program	-broadcast_program=29
@west_midlands@-organization	-organization=11
@john_bainbridge@-person	-person=30
@moscow,_russia@-location	-location=23
@alice_prin@-person	-person=23
@oakwood@-location	-location=93
@greater_boston@-location	-location=207
@gmina_mirosławiec@-location	-location=23
@birr@-location	-location=186
@farina@-food	-food=14
@moraine_valley_community_college@-organization	-organization=27
@veldenz@-title	-title=41
@klausewitz@-person	-person=38
@simplicius@-art	-art=6
@arikara@-product	-product=1
@dahlgren@-person	-person=8
@agitation@-medicine-symptom	-medicine-symptom=36
@hypothermia@-medicine-symptom	-medicine-symptom=33
@ruma_guha_thakurta@-person	-person=29
@cross_canadian_ragweed@-person	-person=68
@fairbanks_daily_news-miner@-art	-art=34
@yonge-dundas_square@-location	-location=50
@eos@-product	-product=77
@khartoum@-product	-product=1
@sivamani@-person	-person=37
@elitsa_todorova@-person	-person=23
@braddon@-person	-person=1
@emperors@-title	-title=42
@battle_of_bear_paw@-event	-event=30
@diego_columbus@-person	-person=21
@university_of_urbino@-organization	-organization=36
@bloomfield@-art	-art=6
@luca_pacioli@-person	-person=65
@sauda@-art	-art=1
@rain_or_shine_elasto_painters@-organization	-organization=144
@jamie_soward@-person	-person=30
@rupee@-person	-person=13
@jafarbay-ye_jonubi_rural_district@-location	-location=23
@randy@-person	-person=84
@mn_169@-location	-location=26
@yakama@-location	-location=1
@erika@-person	-person=14
@gielgud@-person	-person=13
@komi@-people-ethnicity	-people-ethnicity=24
@kilrea@-location	-location=28
@taiwan@-event	-event=1
@dave_gallaher@-person	-person=32
@duke_of_connaught@-person	-person=44
@north_pacific@-product	-product=3
@scary_movie_3@-art	-art=61
@gradačac@-location	-location=76
@kleerup@-person	-person=40
@29@-product	-product=1
@rooks@-living_thing	-living_thing=17
@berbice@-location	-location=139
@san_telmo@-location	-location=4
@dolores@-location	-location=80
@anchor@-product	-product=1
@american_league@-organization	-organization=4381
@juke@-art	-art=10
@united_dairies@-organization	-organization=28
@abbess@-title	-title=152
@gruffydd_ap_rhydderch@-person	-person=44
@the_sensual_world@-art	-art=25
@studio_museum_in_harlem@-location	-location=68
@a_view_to_a_kill@-product	-product=2
@the_salvation_army@-art	-art=1
@minister_for_education_and_science@-organization	-organization=2
@kabyle@-people-ethnicity	-people-ethnicity=77
@high_island@-location	-location=30
@midland_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@philadelphia_experiment@-art	-art=1
@cape_flattery@-location	-location=37
@asian_television_award@-award	-award=26
@motoi_sakuraba@-person	-person=35
@michel_portal@-person	-person=63
@chickasaw@-people-ethnicity	-people-ethnicity=419
@nass_river@-location	-location=78
@fifa@-product	-product=23
@the_wallflowers@-person	-person=160
@chart_show_tv@-broadcast_network	-broadcast_network=30
@sud_américa@-organization	-organization=49
@finborough_theatre@-location	-location=159
@dorians@-people-ethnicity	-people-ethnicity=131
@sunn@-organization	-organization=21
@francisco_lópez@-person	-person=46
@species_plantarum@-art	-art=153
@springsteen@-person	-person=26
@riflemen's_association@-organization	-organization=24
@bodzentyn@-location	-location=49
@scullin@-location	-location=12
@mann@-organization	-organization=2
@francis@-product	-product=9
@garland@-product	-product=1
@stolberg@-broadcast_program	-broadcast_program=1
@don_juan@-location	-location=1
@gmina_terespol@-location	-location=27
@medford@-organization	-organization=4
@world_socialist_web_site@-internet-website	-internet-website=92
@jerome@-person	-person=703
@a52_road@-location	-location=27
@classics_iv@-person	-person=39
@walter_stewart@-person	-person=35
@quentin_letts@-person	-person=24
@russian@-product	-product=2
@pan_tadeusz@-art	-art=75
@bryan_berard@-person	-person=45
@hermippus@-person	-person=21
@trustee@-title	-title=172
@girl_6@-art	-art=21
@dmax@-broadcast-tv_channel	-broadcast-tv_channel=29
@the_resistance@-organization	-organization=3
@amc@-broadcast_program	-broadcast_program=2
@song@-organization	-organization=87
@mansun@-person	-person=88
@oporto@-location	-location=26
@manolete@-person	-person=29
@vivek@-person	-person=142
@p@-title	-title=32
@christian@-people-ethnicity	-people-ethnicity=1
@barnes@-event	-event=2
@common_sense_media@-organization	-organization=145
@westonbirt_school@-organization	-organization=20
@el@-product	-product=2
@irt@-organization	-organization=111
@garoua@-organization	-organization=1
@the_rock@-person	-person=1
@oshtorinan_district@-location	-location=47
@kenmare@-title	-title=1
@st._george's@-location	-location=135
@brown_brigade@-person	-person=39
@douglas_tbd_devastator@-product	-product=26
@slide_guitar@-product	-product=36
@weston-on-the-green@-location	-location=20
@langen@-location	-location=28
@brentwood,_essex@-location	-location=57
@peterborough_lakers@-organization	-organization=21
@whirlpool@-internet-website	-internet-website=6
@noma@-product	-product=2
@argentines@-people-ethnicity	-people-ethnicity=1
@nassau@-art	-art=2
@legendary@-art	-art=8
@mandrake@-art	-art=9
@pesos@-finance-currency	-finance-currency=223
@beans@-living_thing	-living_thing=4
@bob_houghton@-person	-person=31
@bee@-education-educational_degree	-education-educational_degree=2
@phoenix,_arizona@-organization	-organization=1
@sims@-product	-product=11
@lucifer's_friend@-person	-person=37
@212@-product	-product=5
@mullet@-location	-location=6
@amnesty_international@-award	-award=1
@woodes_rogers@-person	-person=53
@hot_springs,_arkansas@-location	-location=325
@assassin@-product	-product=2
@1930@-event	-event=510
@sunstorm@-person	-person=11
@quarterflash@-person	-person=31
@impetigo@-person	-person=12
@the_four_just_men@-art	-art=7
@94@-event	-event=5
@below@-food	-food=1
@ogawa@-location	-location=25
@w._m._keck_foundation@-organization	-organization=24
@2010–11_season@-event	-event=281
@thanh_hóa_province@-location	-location=118
@nukufetau@-organization	-organization=1
@chalon-sur-saône@-location	-location=162
@department_of_health@-organization	-organization=342
@wolverine–hoosier_athletic_conference@-organization	-organization=21
@picard@-language	-language=4
@wisconsin@-location	-location=12547
@argyll@-location	-location=537
@kevin_jones@-person	-person=49
@mbb@-organization	-organization=39
@united_states_district_judge@-title	-title=191
@lewis_county,_west_virginia@-location	-location=22
@welshpool@-organization	-organization=3
@harris_jayaraj@-person	-person=193
@thomas_noguchi@-person	-person=21
@amc@-location	-location=3
@gilmer@-location	-location=25
@astley@-location	-location=28
@sara@-organization	-organization=3
@sucker_punch@-person	-person=4
@webster@-broadcast_program	-broadcast_program=86
@365@-art	-art=31
@black_warrior@-person	-person=108
@aumale@-person	-person=1
@remy_ma@-person	-person=84
@boulonnais@-location	-location=26
@xo@-disease	-disease=1
@tit@-location	-location=1
@hargeisa@-location	-location=142
@uri@-broadcast_network	-broadcast_network=2
@bluenose_ii@-product	-product=23
@people@-language	-language=1
@thomas_holcroft@-person	-person=52
@scream@-broadcast_network	-broadcast_network=1
@regis@-organization	-organization=9
@nizhny_tagil@-location	-location=89
@lance_berkman@-person	-person=133
@westminster@-location	-location=2445
@marianne@-person	-person=14
@center_for_a_new_american_security@-organization	-organization=31
@slaughterhouse@-art	-art=3
@west@-broadcast_program	-broadcast_program=2
@trás-os-montes@-location	-location=57
@international_communist_current@-organization	-organization=25
@foxy_brown@-art	-art=30
@william_borlase@-person	-person=55
@daedalus@-art	-art=17
@image@-art	-art=4
@yak@-god	-god=1
@onion_news_network@-broadcast_program	-broadcast_program=20
@slovan@-organization	-organization=21
@duke_of_buckingham@-title	-title=74
@hebrews@-art	-art=103
@aves@-living_thing	-living_thing=6
@chandni@-art	-art=50
@coburg@-person	-person=4
@asheville,_north_carolina@-location	-location=684
@martin_castrogiovanni@-person	-person=26
@harding@-organization	-organization=6
@east@-art	-art=41
@heathen@-art	-art=2
@thomas_newman@-person	-person=175
@dance_revolution@-broadcast_program	-broadcast_program=21
@gaudo_airfield@-location	-location=20
@mars@-product	-product=14
@augusta,_sicily@-location	-location=36
@apple@-product	-product=6
@starbuck@-location	-location=24
@george_cross@-award	-award=522
@musashi@-product	-product=32
@thousand_island_dressing@-food	-food=22
@stafford@-event	-event=2
@dagon@-god	-god=77
@ida_waterman@-person	-person=21
@beng@-education-educational_degree	-education-educational_degree=19
@mylo_xyloto_tour@-event	-event=29
@gallo_record_company@-organization	-organization=22
@bleu@-person	-person=24
@anura@-person	-person=3
@bob_dylan@-person	-person=5243
@christopher@-person	-person=143
@school_of_medicine@-location	-location=3
@crossfade@-art	-art=7
@merdeka_palace@-location	-location=26
@monti_lepini@-location	-location=23
@no._73@-broadcast_program	-broadcast_program=24
@alternative_press@-art	-art=567
@24@-product	-product=8
@easy@-event	-event=5
@khe_sanh@-art	-art=9
@drafted@-organization	-organization=1
@azerbaijan@-event	-event=2
@allende@-location	-location=10
@its@-event	-event=1
@wake@-event	-event=1
@ecw@-broadcast_program	-broadcast_program=166
@lakehead_university@-organization	-organization=148
@sean_cavanagh@-person	-person=24
@astoria@-location	-location=150
@greg_howe@-person	-person=62
@en.@-language	-language=159
@you_make_me_feel_so_young@-art	-art=33
@smithy@-art	-art=15
@borrowdale@-product	-product=6
@annihilator@-art	-art=3
@friesian@-location	-location=2
@coonskin@-art	-art=27
@french_horn@-product	-product=142
@voyager@-person	-person=3
@screen@-location	-location=1
@phetchaburi@-location	-location=69
@crosley_broadcasting_corporation@-organization	-organization=25
@massacred@-event	-event=30
@alberta@-art	-art=2
@siena@-product	-product=10
@the_circle@-art	-art=46
@scotland_yard@-location	-location=829
@spine@-body_part	-body_part=204
@puebla@-event	-event=3
@sopot_ice_piedmont@-location	-location=26
@al-hakim@-person	-person=29
@presidential_candidate@-event	-event=43
@transport@-title	-title=8
@darwinia@-art	-art=11
@cass@-location	-location=123
@world@-event	-event=134
@fejér_county@-location	-location=29
@the_perils_of_pauline@-art	-art=57
@cadbury@-organization	-organization=171
@avignon@-event	-event=3
@queen_anne@-location	-location=35
@png@-organization	-organization=17
@xxii@-event	-event=40
@rab@-person	-person=13
@tribune@-organization	-organization=21
@unbreakable@-art	-art=126
@barbadian@-location	-location=180
@ec_comics@-organization	-organization=249
@party@-location	-location=1
@dave_meros@-person	-person=36
@victory@-broadcast_program	-broadcast_program=1
@wallaby@-living_thing	-living_thing=1
@sony_music@-organization	-organization=247
@breeders'_cup@-event	-event=302
@jack_harris@-event	-event=1
@bardejov@-organization	-organization=1
@jermaine_o'neal@-person	-person=149
@matabele@-people-ethnicity	-people-ethnicity=52
@individual@-event	-event=159
@abc@-broadcast_network	-broadcast_network=14478
@flipper@-art	-art=44
@safari@-art	-art=10
@the_prince@-art	-art=159
@playboy_jazz_festival@-event	-event=24
@south_east_asia@-event	-event=4
@moxie@-organization	-organization=1
@the_green_mile@-art	-art=118
@lucile@-person	-person=13
@wes@-person	-person=17
@john_murrell@-person	-person=32
@eleventh_hour@-art	-art=2
@maroantsetra@-living_thing	-living_thing=1
@children_of_god@-organization	-organization=19
@nuestra_belleza_mundo_méxico@-organization	-organization=58
@city_of_whitehorse@-location	-location=34
@assembly@-art	-art=4
@igor_antón@-person	-person=50
@belgrave@-location	-location=107
@the_strip@-broadcast_program	-broadcast_program=49
@azeri@-people-ethnicity	-people-ethnicity=75
@christian_kracht@-person	-person=35
@php@-organization	-organization=1
@barbara_frum@-person	-person=44
@equatorial_guinea@-organization	-organization=31
@jános_kádár@-person	-person=151
@carsten_borchgrevink@-person	-person=36
@blaise@-location	-location=34
@relax@-medicine-medical_treatment	-medicine-medical_treatment=2
@gabriella_fagundez@-person	-person=32
@smack@-medicine-drug	-medicine-drug=1
@super_mario_bros._2@-product	-product=84
@new_adventures_in_hi-fi@-art	-art=27
@le_blanc-mesnil@-location	-location=26
@bally@-person	-person=56
@former_president@-location	-location=1
@damaged@-person	-person=16
@zeppelin@-art	-art=14
@commonwealth_secretariat@-organization	-organization=91
@ascension@-location	-location=54
@montmorency@-art	-art=1
@southern_district@-organization	-organization=21
@simon_emmerson@-person	-person=23
@christian_gobrecht@-person	-person=26
@lilac@-living_thing	-living_thing=12
@scholastic@-organization	-organization=241
@sam_levene@-person	-person=44
@wilkes-barre@-organization	-organization=338
@henry_bonilla@-person	-person=37
@ge@-language	-language=1
@james_may@-person	-person=224
@kavala@-organization	-organization=50
@mompha_raschkiella@-living_thing	-living_thing=27
@tim@-organization	-organization=24
@chicago_public_schools@-organization	-organization=237
@joe_mchugh@-person	-person=23
@claudia_jordan@-person	-person=29
@hitchcock@-location	-location=16
@the_firm@-person	-person=92
@country_music_association_awards@-award	-award=103
@madeleine@-art	-art=19
@cab@-location	-location=1
@chandralekha@-art	-art=34
@quzhou@-location	-location=59
@city_of_los_angeles@-product	-product=27
@masonic@-organization	-organization=247
@sauda@-location	-location=62
@warszawa@-art	-art=11
@mel@-product	-product=1
@humble_high_school@-location	-location=1
@eurydice@-product	-product=5
@jaz_coleman@-person	-person=85
@toshiko_akiyoshi@-person	-person=253
@earl_of_warwick@-title	-title=147
@baha'_al-dawla@-person	-person=20
@blue_ash@-living_thing	-living_thing=1
@mickey_daniels@-person	-person=39
@caged@-art	-art=19
@yazoo@-event	-event=1
@infusion@-person	-person=21
@fukushima@-location	-location=117
@cesar_chavez@-person	-person=142
@rosetta@-location	-location=6
@scott_jacoby@-person	-person=26
@greek_orthodox_church@-organization	-organization=29
@economic_and_social_council@-event	-event=2
@chris_mills@-person	-person=38
@mcmurdo_sound@-location	-location=270
@lewes@-organization	-organization=133
@exchange@-product	-product=27
@kalki@-art	-art=15
@sheffield@-person	-person=5
@edwards@-person	-person=62
@pharmaceuticals@-medicine-medical_treatment	-medicine-medical_treatment=21
@blender_magazine@-art	-art=22
@women@-person	-person=16
@marisol@-broadcast_program	-broadcast_program=32
@united_states_naval_observatory@-location	-location=140
@whites@-food	-food=2
@manny_trillo@-person	-person=61
@2@-broadcast_network	-broadcast_network=6
@ronald_allen@-person	-person=22
@chacarita@-organization	-organization=4
@iucn_species_survival_commission@-location	-location=24
@hms_london@-product	-product=50
@entrepreneur@-art	-art=35
@ruby@-organization	-organization=3
@abkhazia@-organization	-organization=1
@prince_of_wales@-organization	-organization=1
@wooster@-organization	-organization=13
@thomas_colepeper,_2nd_baron_colepeper@-person	-person=21
@revolutionary@-art	-art=2
@glyndebourne@-location	-location=136
@baba@-person	-person=19
@mark_stimson@-person	-person=40
@james_bowman@-person	-person=49
@stephen_fabian@-person	-person=34
@ayrarat@-location	-location=25
@sick@-organization	-organization=1
@clarence_clemons@-person	-person=229
@cummins@-organization	-organization=334
@steens_mountain@-location	-location=53
@elevator@-person	-person=11
@i-kiribati@-language	-language=18
@caitlin_moran@-person	-person=40
@noble_township@-location	-location=21
@alfa_records@-organization	-organization=29
@journey_to_the_center_of_the_earth@-art	-art=145
@besançon@-organization	-organization=6
@sonny_bill_williams@-person	-person=117
@lingala@-language	-language=74
@burleigh@-title	-title=1
@marilyn_milian@-person	-person=25
@kernersville@-location	-location=27
@mexicali_blues@-art	-art=24
@incident@-product	-product=3
@john_smith@-person	-person=527
@darius_ii@-person	-person=30
@153@-product	-product=26
@case_western_reserve_university@-organization	-organization=772
@cayuga@-food	-food=1
@east_croydon_station@-location	-location=28
@millstatt@-location	-location=21
@iapetus@-location	-location=57
@mca@-chemistry	-chemistry=1
@dante@-art	-art=5
@battle_of_actium@-event	-event=175
@no._1_squadron@-organization	-organization=73
@burgos@-person	-person=1
@crown_of_thorns@-living_thing	-living_thing=3
@rms_queen_elizabeth@-product	-product=72
@cossacks@-location	-location=4
@outsourced@-broadcast_program	-broadcast_program=73
@merck@-organization	-organization=30
@exmouth@-product	-product=13
@newry_town@-art	-art=1
@home_and_away@-art	-art=8
@gustave_eiffel@-person	-person=187
@micronesia@-organization	-organization=1
@fair_warning@-art	-art=18
@felt@-art	-art=6
@prague@-finance-stock_exchange	-finance-stock_exchange=2
@think@-person	-person=7
@blondie@-art	-art=39
@edwardsville@-organization	-organization=2
@viseu@-title	-title=1
@european_cup_final@-organization	-organization=5
@takaya_kuroda@-person	-person=23
@noma@-organization	-organization=2
@oxygen@-person	-person=1
@treasurer@-event	-event=1
@born_free@-art	-art=116
@hunter_college@-organization	-organization=758
@scream@-award	-award=2
@catholic@-location	-location=3
@rosa_bonheur@-person	-person=62
@himalayas@-location	-location=2122
@all_for_you@-art	-art=56
@arbois@-location	-location=20
@malay_peninsula@-location	-location=621
@sutton_coldfield@-location	-location=450
@oklahoma_historical_society@-organization	-organization=60
@port_sudan@-location	-location=152
@isadora@-art	-art=22
@ethelbert@-location	-location=16
@tutti_frutti@-broadcast_program	-broadcast_program=17
@tyson@-art	-art=9
@elizabeth_george@-person	-person=47
@roy_wegerle@-person	-person=25
@ace@-biology	-biology=5
@konqueror@-product	-product=85
@lech@-location	-location=74
@henri_colpi@-person	-person=22
@maya_kopitseva@-person	-person=304
@skytrain@-transit	-transit=179
@bobby_whitlock@-art	-art=5
@the_monroes@-person	-person=6
@clearwater@-organization	-organization=4
@nivkh@-people-ethnicity	-people-ethnicity=15
@belgian_revolution@-event	-event=231
@valiant_air_command_warbird_museum@-location	-location=24
@leslie_ward@-person	-person=21
@barney_barnato@-person	-person=32
@west_trenton_line@-location	-location=51
@david_denton@-person	-person=24
@russian_wikipedia@-internet-website	-internet-website=36
@holiday@-broadcast_program	-broadcast_program=35
@rock_star_supernova@-art	-art=4
@anacreon@-person	-person=80
@bill_nye_the_science_guy@-broadcast_program	-broadcast_program=92
@come_together@-event	-event=5
@kevin_weisman@-person	-person=43
@61@-event	-event=1
@graves_county@-location	-location=41
@mirko_jozić@-person	-person=22
@noise@-medicine-symptom	-medicine-symptom=1
@abuse@-person	-person=1
@n._t._rama_rao@-person	-person=222
@stargate_sg-1@-art	-art=900
@david_sullivan@-person	-person=57
@royalty@-food	-food=4
@st._vincent_and_the_grenadines@-location	-location=21
@faetano@-organization	-organization=11
@the_boys_of_the_lough@-person	-person=42
@martha_wainwright@-art	-art=6
@visage@-person	-person=132
@brintesia_circe@-living_thing	-living_thing=24
@the_rock@-organization	-organization=9
@bored_to_death@-broadcast_program	-broadcast_program=96
@semiramide@-person	-person=1
@westminster_choir_college@-organization	-organization=111
@arbroath@-location	-location=304
@f4@-person	-person=67
@reserve@-organization	-organization=111
@william_lilly@-person	-person=52
@soulcalibur@-product	-product=69
@sweden@-art	-art=3
@war_office@-organization	-organization=1300
@bally_total_fitness@-organization	-organization=35
@mendip@-product	-product=1
@accuweather@-broadcast_network	-broadcast_network=1
@central_of_georgia_railway@-organization	-organization=77
@rajputana_agency@-location	-location=1
@glasgow@-transit	-transit=1
@chalk@-chemistry	-chemistry=2
@greek_orthodox@-religion-religion	-religion-religion=365
@ullern@-location	-location=61
@jefferson@-location	-location=882
@flying_fish@-organization	-organization=30
@leucoptera_spartifoliella@-living_thing	-living_thing=26
@ivan_abramson@-person	-person=22
@wilno@-location	-location=78
@the_citadel,_the_military_college_of_south_carolina@-organization	-organization=136
@panthay_rebellion@-event	-event=32
@montmorency@-location	-location=102
@the_phantom_of_the_opera@-broadcast_program	-broadcast_program=3
@central_government@-location	-location=2
@graham_price@-person	-person=24
@national_geographic_explorer@-location	-location=2
@54th@-event	-event=6
@felixstowe@-location	-location=351
@biko@-person	-person=3
@mordialloc@-location	-location=53
@eric_singer@-person	-person=113
@sr_43@-location	-location=35
@morningside@-broadcast_program	-broadcast_program=43
@opel@-art	-art=13
@porter@-organization	-organization=11
@kiwi@-people-ethnicity	-people-ethnicity=39
@blackstone_valley@-location	-location=57
@surendra_pal@-person	-person=28


==> dataset/word-sense/train.txt <==
@avis@-title	-title=1
@mumbai_f.c.@-organization	-organization=103
@south_devon@-location	-location=48
@great_fire@-event	-event=91
@fca@-organization	-organization=49
@destroyer@-art	-art=61
@elmer_gantry@-person	-person=8
@clement_haynsworth@-person	-person=30
@grebo@-language	-language=5
@platinum@-broadcast_program	-broadcast_program=14
@piano@-art	-art=7
@great_smoky_mountains_railroad@-location	-location=28
@u._s.@-location	-location=53
@chata@-person	-person=29
@seattle_children's@-location	-location=23
@dead_moon@-person	-person=42
@forlimpopoli@-location	-location=33
@essex@-location	-location=6681
@kaumuali_i@-person	-person=23
@juliaca@-location	-location=26
@the_big_four@-art	-art=17
@boe@-art	-art=11
@14th_pan_american_games@-event	-event=35
@bridport@-organization	-organization=10
@corina@-art	-art=4
@jacob_israël_de_haan@-person	-person=25
@rock_island,_illinois@-location	-location=298
@cardiac_arrest@-art	-art=8
@house_of_representatives@-title	-title=1
@margot_fonteyn@-person	-person=177
@vermillion@-organization	-organization=1
@inabe@-location	-location=28
@the_verge@-art	-art=1
@los_angeles@-product	-product=6
@clerks@-title	-title=5
@oliver_napier@-person	-person=24
@peta@-organization	-organization=232
@auch@-organization	-organization=15
@macgregor@-location	-location=16
@ho-chunk@-language	-language=4
@first_season@-broadcast_program	-broadcast_program=25
@handsworth@-location	-location=239
@south_west_norfolk@-location	-location=42
@hans_sachs@-person	-person=63
@northern_thai@-location	-location=8
@i_mother_earth@-person	-person=60
@kodiak@-broadcast_program	-broadcast_program=4
@count_basie@-art	-art=6
@congo@-person	-person=3
@gilgamesh@-broadcast_program	-broadcast_program=9
@swallow@-organization	-organization=2
@viacom@-organization	-organization=778
@dosh@-person	-person=39
@peter_d._mitchell@-person	-person=22
@galion@-location	-location=28
@borsalino@-art	-art=11
@700@-event	-event=1
@boilermakers@-food	-food=1
@maria_stuarda@-art	-art=101
@celebrity_squares@-broadcast_program	-broadcast_program=29
@palm@-organization	-organization=108
@rob_minkoff@-person	-person=36
@the_stone@-location	-location=19
@lalo@-location	-location=13
@snake@-god	-god=5
@carlo_bergonzi@-person	-person=68
@milos@-location	-location=121
@gaz@-location	-location=2
@wilhelm_kube@-person	-person=36
@timber_timbre@-person	-person=26
@woodend@-organization	-organization=4
@storage_networking_industry_association@-organization	-organization=28
@sierra@-art	-art=10
@s@-person	-person=75
@conover,_north_carolina@-location	-location=22
@2013_election@-organization	-organization=1
@def_jam@-product	-product=1
@european_parliament_election,_2014@-event	-event=31
@sun_fo@-person	-person=22
@holton@-person	-person=1
@shigeru_nakahara@-person	-person=21
@xenia@-person	-person=15
@laconia@-product	-product=9
@bredon@-person	-person=2
@earl_kim@-person	-person=22
@japan@-people-ethnicity	-people-ethnicity=10
@emergency!@-art	-art=7
@boxer@-person	-person=26
@metro@-organization	-organization=195
@golders_green@-location	-location=212
@ancient_egypt@-language	-language=1
@kyo@-art	-art=2
@elba@-location	-location=478
@hum_dil_de_chuke_sanam@-art	-art=79
@british_american@-people-ethnicity	-people-ethnicity=26
@linz@-event	-event=2
@haakon_v_of_norway@-person	-person=54
@matt_mays@-person	-person=33
@fairchild@-organization	-organization=66
@meu@-location	-location=22
@reba@-broadcast_program	-broadcast_program=127
@sun_sports@-organization	-organization=1
@triana@-location	-location=29
@dan_hedaya@-person	-person=99
@egyptian_revolution_of_2011@-event	-event=133
@michigan_state_university@-organization	-organization=2607
@mausoleum_records@-organization	-organization=27
@laetare_sunday@-time	-time=28
@publius_licinius_crassus@-person	-person=26
@date@-person	-person=2
@gmina_szczuczyn@-location	-location=35
@suwon@-location	-location=276
@representative@-location	-location=7
@free_willy@-broadcast_program	-broadcast_program=20
@philco@-organization	-organization=99
@wellwater_conspiracy@-art	-art=3
@françoise_hardy@-art	-art=2
@wrocław@-organization	-organization=3
@devil's_playground@-art	-art=13
@victor_eftimiu@-person	-person=54
@high_peak@-location	-location=97
@mary_coustas@-person	-person=22
@jeri_ryan@-person	-person=81
@lynchburg@-organization	-organization=13
@dance_magazine@-art	-art=112
@aichach-friedberg@-location	-location=42
@jimmy_kimmel_live!@-broadcast_program	-broadcast_program=681
@el_zorro@-art	-art=1
@banyan@-person	-person=19
@arif_lohar@-person	-person=26
@kagoshima@-art	-art=71
@eagle_rock@-location	-location=12
@repo_man@-person	-person=8
@gate@-location	-location=21
@carmarthenshire@-title	-title=1
@filippo_inzaghi@-person	-person=126
@ipoh@-event	-event=1
@the_legend_of_bagger_vance@-art	-art=50
@ahmed_aboul_gheit@-person	-person=24
@oral@-disease	-disease=4
@shinya_yamanaka@-person	-person=51
@1994_nfl_season@-event	-event=24
@new_moon@-time	-time=5
@wicked@-location	-location=2
@radzyń_podlaski@-location	-location=110
@tayibe@-location	-location=26
@bobby_fuller@-person	-person=53
@sheba@-location	-location=79
@atlanta@-broadcast_program	-broadcast_program=6
@hamilton,_ontario@-organization	-organization=1
@nama@-language	-language=18
@natural_history@-location	-location=6
@västerbotten@-organization	-organization=2
@cincinnati@-location	-location=128
@regina_coeli@-art	-art=19
@king_george_v_school@-location	-location=4
@linda@-location	-location=8
@kalamazoo_college@-organization	-organization=154
@randy_rhoads@-product	-product=3
@his_country@-location	-location=8
@farmhouse@-location	-location=2
@noah@-food	-food=6
@temple_israel@-location	-location=26
@plumstead@-organization	-organization=1
@jessicah_schipper@-person	-person=38
@vallentuna@-location	-location=32
@chahar_people's_anti-japanese_army@-organization	-organization=23
@clancy_of_the_overflow@-art	-art=36
@boys_like_girls@-art	-art=5
@university_of_north_texas@-organization	-organization=736
@aqueduct@-person	-person=18
@bond@-person	-person=77
@gaudy_night@-art	-art=34
@mine_safety_and_health_administration@-organization	-organization=55
@the_tempest@-art	-art=925
@edinburgh@-product	-product=12
@mizuno@-person	-person=6
@fana@-organization	-organization=11
@the_13th_floor_elevators@-person	-person=37
@the_children's_hour@-broadcast_program	-broadcast_program=3
@peter_carew@-person	-person=27
@garry_marsh@-person	-person=92
@cystiscidae@-living_thing	-living_thing=231
@the_economic_journal@-art	-art=34
@suffolk_county_air_force_base@-location	-location=23
@home_affairs@-organization	-organization=34
@cush@-person	-person=14
@james_noble@-person	-person=32
@kerry_blue_terrier@-living_thing	-living_thing=26
@kinzig@-location	-location=46
@baa@-organization	-organization=68
@the_collection@-location	-location=11
@coshocton,_ohio@-location	-location=57
@16_blocks@-art	-art=21
@st_petersburg@-organization	-organization=1
@durham@-location	-location=2341
@98@-art	-art=4
@fukuoka@-art	-art=163
@alexandra@-product	-product=7
@95@-art	-art=9
@woh_lamhe@-art	-art=22
@the_great_divide@-person	-person=10
@showdown@-art	-art=21
@santa_lucia@-event	-event=6
@les_gets@-location	-location=24
@monday@-location	-location=3
@sambre@-location	-location=106
@side_effect@-disease	-disease=8
@kungursky_district@-location	-location=25
@acanthus@-living_thing	-living_thing=19
@smithfield@-organization	-organization=1
@1up.com@-internet-website	-internet-website=532
@franc@-person	-person=1
@grants_pass@-location	-location=84
@quintus_servilius_caepio@-person	-person=31
@rotherham_town@-organization	-organization=82
@vii@-chemistry	-chemistry=2
@ian_brooker@-person	-person=28
@daugava@-art	-art=1
@p-40@-product	-product=22
@borgward@-organization	-organization=46
@dynamo_kiev@-organization	-organization=23
@little,_brown_and_company@-organization	-organization=268
@git@-product	-product=187
@irma@-person	-person=4
@rbd@-chemistry	-chemistry=1
@moving_on@-art	-art=15
@unaligned@-organization	-organization=38
@rappahannock_county@-organization	-organization=1
@matthew_collings@-person	-person=27
@lesser@-location	-location=10
@jeremi_wiśniowiecki@-person	-person=42
@gideon@-broadcast_program	-broadcast_program=2
@the_playhouse@-art	-art=12
@pirates@-art	-art=48
@i'm_ready@-art	-art=33
@john_dickinson@-person	-person=27
@america@-location	-location=3444
@naro@-language	-language=27
@marty@-broadcast_program	-broadcast_program=24
@rated_r@-organization	-organization=3
@vanity@-person	-person=52
@bird@-location	-location=2
@9_de_julio_avenue@-location	-location=21
@nieuwpoort@-location	-location=101
@the_jewel_in_the_crown@-broadcast_program	-broadcast_program=100
@inkigayo@-art	-art=1
@living_things@-art	-art=40
@academy_of_sciences@-location	-location=31
@cook@-organization	-organization=1
@rafer_alston@-person	-person=66
@the_dark_knight@-product	-product=1
@king_edward's_school,_witley@-organization	-organization=26
@23@-product	-product=3
@danny_k._davis@-person	-person=42
@bertie@-title	-title=1
@terra_nova@-event	-event=3
@battle_of_uhud@-event	-event=77
@eastern_front@-product	-product=1
@the_gazette@-person	-person=47
@saeed_hajjarian@-person	-person=26
@hard_knocks@-art	-art=1
@richard_o'sullivan@-person	-person=63
@tyrnavos@-location	-location=28
@ema@-location	-location=1
@madras_presidency@-location	-location=594
@morel@-location	-location=5
@eagles@-living_thing	-living_thing=2
@babe_ruth@-person	-person=1332
@leandro_n._alem@-location	-location=5
@worcester@-event	-event=1
@lucius_aemilius_paullus_macedonicus@-person	-person=30
@sub@-product	-product=1
@satisfaction@-broadcast_program	-broadcast_program=4
@rising_sun@-location	-location=48
@a._m._homes@-person	-person=30
@coleman@-person	-person=28
@pony_express@-organization	-organization=306
@syzran@-location	-location=30
@the_cheetah_girls@-art	-art=56
@niger@-location	-location=2590
@nena@-person	-person=195
@murray_hill@-location	-location=87
@matsuyama@-person	-person=3
@osprey@-living_thing	-living_thing=359
@c._torres@-person	-person=41
@calypso@-product	-product=4
@whiplash@-art	-art=32
@minister_for_home_affairs@-organization	-organization=2
@the_pick_of_destiny@-art	-art=24
@mynetworktv@-broadcast_network	-broadcast_network=1059
@st._laurent@-person	-person=4
@derry@-event	-event=3
@samobor@-location	-location=94
@morton@-person	-person=30
@creighton_hale@-person	-person=47
@samurai_warriors@-product	-product=118
@seed@-food	-food=60
@tv5@-broadcast_network	-broadcast_network=292
@ml@-location	-location=1
@lard@-food	-food=12
@clemson_university@-organization	-organization=1023
@soviet@-location	-location=10564
@university_college_galway@-organization	-organization=30
@whitfield@-organization	-organization=1
@emesa@-location	-location=28
@bracebridge@-location	-location=69
@gmina_krośniewice@-location	-location=46
@the_mclaughlin_group@-broadcast_program	-broadcast_program=66
@palm@-food	-food=1
@coalition@-person	-person=7
@johnny@-person	-person=94
@waitakere_city@-organization	-organization=14
@love@-organization	-organization=1
@anthony_mcgrath@-person	-person=58
@claudio_ranieri@-person	-person=141
@stuart_margolin@-person	-person=64
@sigismund_of_luxembourg@-title	-title=1
@inside_out@-broadcast_program	-broadcast_program=5
@egbert_van_alstyne@-person	-person=43
@mr._president@-broadcast_program	-broadcast_program=10
@73@-event	-event=1
@jim_blinn@-person	-person=22
@liam_fox@-person	-person=98
@picquigny@-location	-location=21
@boone_county@-organization	-organization=2
@kim@-art	-art=80
@thurgoland@-location	-location=20
@costa_rica@-organization	-organization=545
@altamont@-location	-location=58
@brazzaville@-person	-person=16
@all_black@-organization	-organization=40
@renaud@-location	-location=1
@dinamo@-location	-location=3
@joanne@-event	-event=1
@prime_minister's@-person	-person=4
@kansas_city_art_institute@-location	-location=1
@chelsea's@-person	-person=1
@futures_collegiate_baseball_league@-organization	-organization=45
@only_one@-art	-art=27
@cornerstone@-art	-art=33
@six@-art	-art=9
@donald_gramm@-person	-person=26
@moultrie@-location	-location=46
@telma_hopkins@-person	-person=70
@charles_cros@-person	-person=35
@mieszkowice@-location	-location=39
@jetix@-broadcast-tv_channel	-broadcast-tv_channel=2
@buddy_knox@-person	-person=44
@huron_county,_ohio@-location	-location=26
@mar_del_plata@-organization	-organization=2
@conflict@-art	-art=15
@gto@-organization	-organization=11
@taro@-location	-location=3
@ashland@-event	-event=1
@dupage@-product	-product=1
@king_of_prussia@-location	-location=66
@moss_point,_mississippi@-location	-location=32
@plaquemines@-location	-location=40
@the_wall@-person	-person=22
@kentish@-location	-location=15
@tatiana_volosozhar@-person	-person=69
@peloponnesian_war@-art	-art=3
@william_paulet,_1st_marquess_of_winchester@-person	-person=33
@paul_hartman@-person	-person=31
@push@-organization	-organization=6
@žižkov@-location	-location=41
@high_bridge@-location	-location=79
@kahaani_ghar_ghar_kii@-broadcast_program	-broadcast_program=71
@iuka,_mississippi@-location	-location=24
@nationals@-product	-product=1
@frida@-person	-person=3
@cobden@-location	-location=32
@pop_idol@-title	-title=2
@degerfors@-organization	-organization=10
@dominion@-person	-person=6
@chantal_strand@-person	-person=31
@wasted_youth@-person	-person=37
@coin@-event	-event=8
@hawking@-person	-person=11
@somerset_coal_canal@-location	-location=49
@msci@-organization	-organization=21
@jack_ruby@-person	-person=164
@flathead_river@-location	-location=48
@friendship@-location	-location=99
@gode@-location	-location=26
@vendée@-location	-location=663
@roger_mobley@-person	-person=24
@moore@-person	-person=460
@kung_fu@-organization	-organization=4
@line_1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=396
@cynthia_ann_parker@-person	-person=45
@the_gift@-art	-art=114
@shuttleworth_foundation@-organization	-organization=20
@third_division_south@-event	-event=2
@swan_island@-person	-person=2
@ambush@-person	-person=2
@jamuna_bridge@-location	-location=21
@royal_canadian_air_force@-title	-title=1
@bowling_green@-organization	-organization=150
@quabbin_reservoir@-location	-location=116
@civic@-organization	-organization=9
@gods@-product	-product=6
@monroe_county,_west_virginia@-location	-location=44
@chili@-food	-food=120
@aja@-language	-language=3
@further_seems_forever@-person	-person=70
@13th@-location	-location=18
@crestwood@-organization	-organization=5
@grp@-organization	-organization=36
@domenico_valentino@-person	-person=24
@parkside@-location	-location=40
@joe_loss@-person	-person=69
@higashi@-food	-food=3
@beylerbeyi@-location	-location=21
@samba@-product	-product=73
@dean_deleo@-person	-person=45
@mci@-disease	-disease=1
@the_best_man@-person	-person=2
@estrella_tv@-broadcast_network	-broadcast_network=69
@ron_hauge@-person	-person=23
@bruny_island@-location	-location=64
@sand@-location	-location=16
@holy_family@-art	-art=185
@angus@-person	-person=24
@szeto_wah@-person	-person=33
@huacho@-location	-location=25
@spencerville@-location	-location=30
@sal_abruscato@-person	-person=22
@mole@-living_thing	-living_thing=191
@sligo@-location	-location=712
@herrick@-event	-event=3
@buccaneers@-event	-event=1
@samson@-art	-art=41
@carnaval@-event	-event=2
@málaga@-product	-product=5
@black_isle@-organization	-organization=1
@paba@-chemistry	-chemistry=10
@mims@-event	-event=1
@salta@-location	-location=406
@farringdon_road@-location	-location=35
@justus_lipsius@-location	-location=2
@the_wiz@-art	-art=267
@beos@-product	-product=184
@visigothic@-people-ethnicity	-people-ethnicity=185
@sible_hedingham@-location	-location=22
@dactylis_glomerata@-art	-art=6
@sierra@-broadcast_program	-broadcast_program=14
@birds_of_prey@-broadcast_program	-broadcast_program=77
@chris_ellison@-person	-person=34
@gordon_goodwin's_big_phat_band@-person	-person=26
@jalsaghar@-art	-art=21
@showboat@-art	-art=2
@gordon@-location	-location=184
@adler_mannheim@-organization	-organization=180
@apache_indian@-people-ethnicity	-people-ethnicity=2
@portland_public_schools@-organization	-organization=35
@leyburn@-person	-person=2
@orania@-art	-art=1
@cincinnatus@-person	-person=49
@norfolk_and_norwich_university_hospital@-location	-location=31
@41st@-location	-location=7
@earl_of_essex@-person	-person=119
@109@-organization	-organization=5
@le'ron_mcclain@-person	-person=43
@portage,_indiana@-location	-location=24
@cochise@-art	-art=18
@pacers–pistons_brawl@-event	-event=37
@august@-organization	-organization=12
@outside_edge@-art	-art=24
@west_indian_girl@-art	-art=2
@waterfall@-location	-location=39
@carolyn_leigh@-person	-person=122
@kudos@-art	-art=2
@bayard@-person	-person=11
@zhang_zhongjing@-person	-person=27
@they@-art	-art=28
@delta@-art	-art=11
@charles_goodnight@-person	-person=73
@hazelnut@-food	-food=23
@kenneth_clarke@-person	-person=203
@mikhail_yangel@-person	-person=20
@reverend_bizarre@-person	-person=38
@saint-tite@-location	-location=128
@british_columbia_coast@-location	-location=80
@100@-chemistry	-chemistry=1
@zeeland@-location	-location=54
@neith@-god	-god=74
@batasuna@-organization	-organization=62
@terry_woods@-person	-person=39
@arctic@-product	-product=8
@military@-person	-person=4
@league_cups@-organization	-organization=26
@tver@-location	-location=370
@polynesian@-people-ethnicity	-people-ethnicity=139
@zap@-art	-art=6
@bardot@-art	-art=10
@150@-location	-location=8
@zvartnots_international_airport@-location	-location=73
@marcello_viotti@-person	-person=32
@march_1@-time	-time=354
@austrian_open@-event	-event=21
@salgueiro@-location	-location=22
@annette_island@-location	-location=45
@earshot@-art	-art=2
@los_angeles_times_magazine@-art	-art=26
@dictatorship@-person	-person=2
@selznick_international_pictures@-organization	-organization=41
@m6@-broadcast_network	-broadcast_network=168
@providence_high_school@-organization	-organization=33
@okinawa_islands@-location	-location=21
@new_jersey's_2nd_congressional_district@-location	-location=42
@glassboro@-organization	-organization=1
@conway,_new_hampshire@-location	-location=29
@messiah@-art	-art=459
@brandenburg@-location	-location=2600
@the_network@-organization	-organization=1
@reggio@-location	-location=91
@colombo@-organization	-organization=28
@dabie_mountains@-location	-location=33
@seeta_aur_geeta@-art	-art=34
@viadana@-organization	-organization=34
@world_championship@-organization	-organization=1
@38th@-location	-location=5
@wonder@-location	-location=3
@santa_cruz_de_tenerife@-location	-location=330
@maumee@-event	-event=1
@marc_benno@-person	-person=37
@leslie_ash@-person	-person=42
@western_line@-location	-location=28
@dostoyevsky@-person	-person=55
@pugwash@-person	-person=18
@pat_barker@-person	-person=79
@akita@-art	-art=101
@eminem@-person	-person=2250
@nagorno-karabakh@-organization	-organization=2
@the_wilds@-location	-location=12
@sphinx@-art	-art=13
@gidget@-broadcast_program	-broadcast_program=64
@poole@-person	-person=7
@maker_studios@-organization	-organization=31
@yahoo!_music@-organization	-organization=9
@james_young@-organization	-organization=16
@richard_goodwin_keats@-person	-person=26
@stroud@-organization	-organization=3
@queen_of_hearts@-art	-art=26
@snow_hill_island@-location	-location=31
@rodney_heath@-person	-person=26
@flagler@-location	-location=36
@stag@-broadcast_program	-broadcast_program=4
@ella@-product	-product=1
@école_polytechnique@-event	-event=1
@swiss_italian@-location	-location=3
@nyc@-organization	-organization=10
@v-day@-organization	-organization=24
@catholics@-event	-event=1
@mute@-art	-art=3
@göppingen@-organization	-organization=2
@shaun_marcum@-person	-person=37
@saint_lucia@-person	-person=3
@federal@-art	-art=8
@bogotazo@-event	-event=26
@philippine_government@-organization	-organization=17
@phoebe@-god	-god=32
@providence@-god	-god=1
@el_cerrito@-organization	-organization=1
@poetry@-art	-art=183
@robin_tunney@-person	-person=95
@layla@-art	-art=79
@elise_estrada@-person	-person=24
@siamun@-person	-person=25
@jeffrey@-person	-person=16
@high_speed_2@-location	-location=96
@w-league@-event	-event=1
@blueberries@-living_thing	-living_thing=4
@rubén_darío@-person	-person=133
@ascorbic_acid@-medicine-medical_treatment	-medicine-medical_treatment=1
@mclaughlin@-organization	-organization=6
@gunung_mulu_national_park@-location	-location=57
@charles_shyer@-person	-person=21
@saint-domingue@-location	-location=365
@unearth@-art	-art=1
@galileo@-organization	-organization=13
@slovenj_gradec@-location	-location=82
@dollhouse@-broadcast_program	-broadcast_program=193
@muslim@-person	-person=7
@criswell_college@-organization	-organization=29
@windham@-location	-location=155
@intelligence@-broadcast_program	-broadcast_program=81
@women's_marathon@-event	-event=39
@new_musik@-person	-person=23
@wil_myers@-person	-person=29
@monarchs@-living_thing	-living_thing=2
@bobino@-location	-location=23
@secret_war@-event	-event=21
@sea@-god	-god=1
@steps@-broadcast_program	-broadcast_program=3
@doreen_cronin@-person	-person=20
@niger@-product	-product=2
@usuki@-location	-location=20
@collins_street,_melbourne@-location	-location=22
@owls@-art	-art=1
@ace_inhibitor@-medicine-drug	-medicine-drug=109
@rome@-location	-location=22422
@tsurumi-ku,_yokohama@-location	-location=20
@tequila@-food	-food=41
@national_revolution@-location	-location=1
@high_school!_kimengumi@-art	-art=56
@argentina@-living_thing	-living_thing=5
@christ@-art	-art=1
@index_ventures@-organization	-organization=87
@nahua@-people-ethnicity	-people-ethnicity=153
@bremer_county@-location	-location=48
@melvin_gibbs@-person	-person=30
@robert_shaw_chorale@-person	-person=36
@north_central@-organization	-organization=14
@hendon@-location	-location=469
@topo_gigio@-broadcast_program	-broadcast_program=2
@culver@-organization	-organization=5
@colin_higgins@-person	-person=25
@205@-product	-product=2
@andy_biersack@-person	-person=29
@chaotic@-broadcast_program	-broadcast_program=23
@union_movement@-organization	-organization=61
@the_rising_tour@-event	-event=25
@rosemont@-location	-location=144
@kataragama@-location	-location=39
@málaga@-location	-location=968
@gal_mekel@-person	-person=21
@sue_grafton@-person	-person=88
@cardinal@-living_thing	-living_thing=67
@unorthodox@-art	-art=14
@george_grant@-person	-person=42
@sushma_swaraj@-person	-person=56
@bobby_fischer@-person	-person=427
@the_great_escape@-broadcast_program	-broadcast_program=9
@allegheny@-organization	-organization=34
@sony's@-person	-person=5
@georgina@-person	-person=12
@erica@-living_thing	-living_thing=12
@suva@-organization	-organization=10
@nagano@-art	-art=134
@three_seasons@-organization	-organization=1
@denham@-person	-person=4
@donald_cook@-person	-person=48
@dura@-language	-language=1
@nostrand_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@al-qa'im@-location	-location=10
@bermuda_triangle@-product	-product=1
@lowry_air_force_base@-location	-location=64
@sports_stadium@-location	-location=2
@dupage_river@-location	-location=22
@buffalo@-person	-person=36
@bonnechere_river@-location	-location=20
@spanish@-living_thing	-living_thing=3
@bollinger@-organization	-organization=15
@zebra@-living_thing	-living_thing=4
@belize@-organization	-organization=15
@diplomat@-organization	-organization=4
@family_ties@-broadcast_program	-broadcast_program=308
@the_crying_of_lot_49@-art	-art=61
@ci@-art	-art=1
@pneumonia@-event	-event=1
@grasse_river@-location	-location=23
@craig_doerge@-person	-person=58
@chronicle@-organization	-organization=2
@luka_modrić@-person	-person=66
@true_north_records@-organization	-organization=57
@rhône-alpes_isère_tour@-event	-event=62
@george_harrison@-art	-art=15
@thorne@-person	-person=27
@hal_holbrook@-person	-person=251
@rideau_hall@-location	-location=172
@arezzo@-location	-location=454
@youngblood_hawke@-person	-person=10
@three_brothers@-broadcast_program	-broadcast_program=13
@north_dakota@-art	-art=1
@monsters_of_rock@-art	-art=2
@r101@-product	-product=85
@daman@-event	-event=2
@spanky@-person	-person=33
@immaculate_conception_seminary@-organization	-organization=19
@grace_abbott@-person	-person=21
@gedeo@-language	-language=18
@a_taste_of_honey@-art	-art=148
@mohammed_v@-location	-location=2
@2011@-event	-event=2092
@gunma@-location	-location=12
@beverly@-product	-product=1
@oscar@-location	-location=1
@figueres@-organization	-organization=6
@south_atlantic@-organization	-organization=3
@ate@-location	-location=19
@wootton@-person	-person=2
@robert_e._lee@-product	-product=7
@keni_burke@-person	-person=38
@john_leyton@-person	-person=50
@el_periódico_de_catalunya@-art	-art=25
@walter@-person	-person=124
@tinie_tempah@-person	-person=360
@board_of_control@-organization	-organization=11
@william_henry_harvey@-person	-person=43
@creedence_clearwater_revival@-person	-person=529
@martyr@-god	-god=1
@nicole@-event	-event=2
@dalrymple@-location	-location=15
@kotzebue@-person	-person=10
@controversy@-location	-location=4
@state_of_california@-organization	-organization=1
@brong-ahafo_region@-location	-location=55
@napoleon@-broadcast_program	-broadcast_program=2
@euroleague@-organization	-organization=26
@white_house_military_office@-title	-title=27
@rudyard_kipling@-person	-person=1317
@old_dutch@-language	-language=63
@graham_central_station@-person	-person=68
@gaur@-living_thing	-living_thing=117
@thornycroft@-person	-person=1
@grégory_lemarchal@-person	-person=38
@wagon_train@-broadcast_program	-broadcast_program=414
@agricola@-organization	-organization=3
@cold_sweat@-person	-person=3
@sayed_darwish@-person	-person=25
@bonanza@-organization	-organization=1
@witter_bynner@-person	-person=69
@jim_baxter@-person	-person=34
@irish_language@-language	-language=920
@all_that@-art	-art=4
@fr.@-location	-location=2
@solex@-person	-person=10
@lang@-location	-location=22
@revolutions@-event	-event=10
@freak_show@-broadcast_program	-broadcast_program=14
@fight_of_the_century@-event	-event=23
@bismarck@-location	-location=266
@parola@-person	-person=3
@mn_19@-location	-location=21
@how_to_destroy_angels@-art	-art=8
@doctor_who_and_the_curse_of_fatal_death@-art	-art=29
@escapade@-product	-product=4
@warrington@-location	-location=1072
@traian_vuia@-location	-location=2
@ron_ely@-person	-person=46
@welshman@-organization	-organization=1
@veracruz@-organization	-organization=126
@1974@-event	-event=930
@terra_firma@-art	-art=7
@a_prophet@-art	-art=56
@ovid@-organization	-organization=4
@huguenot@-people-ethnicity	-people-ethnicity=1
@southern_indiana@-organization	-organization=7
@the_movie_of_the_same_name@-art	-art=31
@orthodox_jews@-religion-religion	-religion-religion=87
@the_country_club@-art	-art=8
@awards@-broadcast_program	-broadcast_program=1
@ola@-art	-art=3
@head@-art	-art=7
@commissioners@-title	-title=20
@james_d'arcy@-person	-person=61
@alkmaar@-location	-location=440
@rea@-god	-god=1
@presidency@-location	-location=11
@etv_kannada@-organization	-organization=25
@1832_united_states_presidential_election@-event	-event=24
@wisconsin_evangelical_lutheran_synod@-religion-religion	-religion-religion=118
@norrbotten@-organization	-organization=2
@big_flame@-person	-person=15
@ain't_that_a_shame@-art	-art=35
@american_samoa_house_of_representatives@-organization	-organization=20
@south-east_asia@-location	-location=17
@keating@-location	-location=8
@darrin_jackson@-person	-person=29
@morning_star@-god	-god=1
@wiggle@-organization	-organization=4
@bad@-event	-event=17
@ms._dynamite@-person	-person=93
@paul_agnew@-person	-person=81
@deep_blue@-person	-person=4
@jimeoin@-person	-person=35
@citizen@-organization	-organization=188
@sic@-location	-location=1
@troina@-event	-event=1
@horace_greeley@-organization	-organization=1
@ramapo_mountains@-location	-location=61
@pistacia_terebinthus@-living_thing	-living_thing=20
@united_principalities@-location	-location=39
@sherlock@-art	-art=18
@great_central_main_line@-organization	-organization=1
@primer@-art	-art=33
@nick_cannon@-person	-person=250
@fuel@-person	-person=184
@credit_union_national_association@-organization	-organization=41
@marines@-person	-person=1
@hungarian_coalition@-organization	-organization=32
@hanuman@-god	-god=733
@radha@-art	-art=1
@democratic@-organization	-organization=12072
@albert_payson_terhune@-person	-person=27
@new_york@-location	-location=7481
@edmund_randolph@-person	-person=91
@pontian@-people-ethnicity	-people-ethnicity=4
@wigmore@-organization	-organization=1
@north_dakota@-event	-event=43
@buddy_holly@-art	-art=39
@aerials@-event	-event=26
@the_minutemen@-person	-person=27
@nina_sky@-person	-person=118
@nichols@-person	-person=140
@se@-product	-product=12
@norfolk@-title	-title=1
@friendship@-product	-product=10
@kim_yong-nam@-person	-person=50
@dabangg_2@-art	-art=45
@kate_capshaw@-person	-person=68
@rosalie@-location	-location=10
@anglicans@-location	-location=1
@bishopsgate@-location	-location=181
@rook@-living_thing	-living_thing=126
@drum@-living_thing	-living_thing=8
@vanessa_paradis@-person	-person=173
@history@-award	-award=1
@sealand@-organization	-organization=2
@larch@-computer-programming_language	-computer-programming_language=3
@bruno_bartoletti@-person	-person=20
@beverly_hills_teens@-broadcast_program	-broadcast_program=26
@the_ward@-broadcast_program	-broadcast_program=1
@otis@-person	-person=6
@athletes_in_action@-organization	-organization=46
@thomas_swann@-person	-person=24
@bandar_bin_sultan@-person	-person=31
@frankie@-person	-person=16
@@-internet-website	-internet-website=15
@uktv@-organization	-organization=140
@halberstadt_d.ii@-product	-product=31
@flies@-art	-art=2
@günther_von_kluge@-person	-person=81
@classical_greek@-location	-location=17
@fort_stevens@-location	-location=57
@shu@-location	-location=79
@avifauna@-location	-location=1
@saint_john_the_evangelist@-art	-art=4
@wonthaggi@-location	-location=29
@shaftesbury@-person	-person=22
@stockholm_marathon@-art	-art=4
@java@-language	-language=2
@fuel@-product	-product=1
@western_national@-organization	-organization=34
@baitadi_district@-location	-location=75
@deep@-art	-art=10
@loko@-language	-language=3
@wasco_county,_oregon@-location	-location=20
@mpt@-location	-location=1
@kim@-product	-product=1
@jerry_codiñera@-person	-person=58
@breitling@-location	-location=3
@john_gustafson@-person	-person=38
@mahogany@-living_thing	-living_thing=15
@iran@-art	-art=8
@double_helix_games@-person	-person=23
@animal@-location	-location=1
@44th@-art	-art=2
@consul@-event	-event=2
@skjern@-organization	-organization=2
@mayor_of_new_york_city@-person	-person=1
@president@-person	-person=47
@hedeby@-location	-location=78
@suez@-location	-location=540
@duke_of_braganza@-person	-person=4
@nationalist@-people-ethnicity	-people-ethnicity=14
@nestor@-living_thing	-living_thing=5
@palmetto@-location	-location=52
@samoan@-location	-location=14
@stephanie@-person	-person=37
@ectoedemia_argyropeza@-living_thing	-living_thing=32
@philip_v_of_macedon@-person	-person=169
@caesars@-title	-title=22
@the_losers@-person	-person=2
@black_warrior_river@-location	-location=77
@breaux_bridge,_louisiana@-location	-location=23
@jerry_mumphrey@-person	-person=21
@the_weinstein_company@-organization	-organization=334
@impossible@-art	-art=39
@46@-body_part	-body_part=6
@dwight_f._davis@-person	-person=50
@continental@-organization	-organization=167
@midwest@-organization	-organization=11
@archdiocese@-organization	-organization=5
@dj_marky@-person	-person=38
@atropates@-person	-person=21
@nautilus@-living_thing	-living_thing=103
@marianna@-location	-location=48
@washakie_county@-location	-location=25
@bristol_beaufighter@-product	-product=271
@columbia_scholastic_press_association@-organization	-organization=97
@annascaul@-organization	-organization=18
@ælfric@-person	-person=21
@south_african@-event	-event=7
@the_invisible@-person	-person=24
@saint_george@-product	-product=1
@pickup@-art	-art=3
@david_shiner@-person	-person=31
@eds@-organization	-organization=77
@robert_pollard@-person	-person=165
@john_wayne@-person	-person=1736
@justin_vivian_bond@-person	-person=20
@julie@-person	-person=24
@lympne@-location	-location=30
@sadhana@-person	-person=45
@alicia_vikander@-person	-person=36
@wish@-product	-product=3
@seven_seas_entertainment@-organization	-organization=115
@celts@-people-ethnicity	-people-ethnicity=638
@jenifer@-art	-art=6
@natalia@-art	-art=2
@camphor@-art	-art=2
@herbert_robbins@-person	-person=24
@greenbelt@-event	-event=9
@shipley@-location	-location=197
@earl_of_caithness@-title	-title=52
@hawking@-title	-title=5
@posht_rud_rural_district@-location	-location=42
@sensitive_skin@-broadcast_program	-broadcast_program=26
@giuseppe_valadier@-person	-person=34
@symphony_center@-location	-location=36
@gambell@-location	-location=20
@neda@-location	-location=17
@rodeo_drive@-broadcast_program	-broadcast_program=5
@bob's_big_boy@-location	-location=21
@sorry@-time	-time=2
@garryowen@-person	-person=1
@april@-event	-event=6
@raccoon@-location	-location=2
@monzón@-location	-location=77
@183_club@-person	-person=28
@scoop@-art	-art=33
@fk_javor_ivanjica@-organization	-organization=64
@licentiate_of_canon_law@-education-educational_degree	-education-educational_degree=54
@china_clipper@-art	-art=3
@chan_chan@-location	-location=37
@bruno@-location	-location=19
@rifle@-organization	-organization=2
@battle_of_vuelta_de_obligado@-event	-event=25
@st_johns@-organization	-organization=1
@the_wings_of_the_dove@-art	-art=87
@bern@-location	-location=2439
@east_frisia@-location	-location=338
@valdivia@-person	-person=1
@kursk@-product	-product=5
@st_mary@-person	-person=40
@argentina@-language	-language=1
@spring@-person	-person=2
@roosevelt,_utah@-location	-location=21
@sweet_sixteen@-broadcast_program	-broadcast_program=5
@simeon_saxe-coburg-gotha@-person	-person=39
@fram@-organization	-organization=84
@doctor_x@-person	-person=32
@gloucester@-organization	-organization=334
@getz_ice_shelf@-location	-location=35
@watchdog@-title	-title=1
@9th_reconnaissance_wing@-organization	-organization=25
@jacobite@-person	-person=5
@laz@-location	-location=1
@proof@-broadcast_program	-broadcast_program=12
@styx@-location	-location=15
@jimmie_vaughan@-person	-person=137
@franz_ferdinand@-art	-art=22
@târgu_mureș@-organization	-organization=2
@riley@-organization	-organization=48
@british_soldiers@-location	-location=1
@iguanodon@-living_thing	-living_thing=165
@usher@-biology	-biology=2
@68@-location	-location=17
@parsons@-person	-person=39
@spawn@-body_part	-body_part=1
@something_so_right@-art	-art=5
@the_abbott_and_costello_show@-person	-person=4
@bridgewater@-location	-location=284
@đỗ_mười@-person	-person=36
@yahoo!@-product	-product=9
@aguilar_de_campoo@-location	-location=31
@tim_delaughter@-person	-person=24
@monaghan@-location	-location=318
@stickney@-person	-person=1
@hi@-title	-title=1
@yemen@-language	-language=1
@tandem@-event	-event=6
@cro@-organization	-organization=1
@bat_masterson@-broadcast_program	-broadcast_program=94
@primula@-living_thing	-living_thing=60
@bishop_of_manchester@-title	-title=68
@great_australian_bight@-location	-location=137
@la_tribune@-art	-art=28
@j._r._monterose@-person	-person=15
@united_states_court_of_appeals_for_the_first_circuit@-organization	-organization=162
@william_kristol@-person	-person=61
@richard_court@-person	-person=59
@church_of_pakistan@-religion-religion	-religion-religion=34
@settle@-art	-art=13
@siri_fort_sports_complex@-location	-location=23
@maxime_teixeira@-person	-person=28
@sambucus@-person	-person=1
@dumouriez@-person	-person=31
@cry@-organization	-organization=5
@city_of_liverpool@-organization	-organization=3
@miyankuh-e_sharqi_rural_district@-location	-location=45
@jack_ryan@-person	-person=20
@chesterfield_county@-location	-location=183
@prophecies_of_nostradamus@-art	-art=20
@aruba@-organization	-organization=27
@job@-art	-art=160
@cerro_gordo@-event	-event=36
@the_rocketeer@-product	-product=1
@radicals@-organization	-organization=67
@baby_won't_you_please_come_home@-art	-art=25
@ingres@-art	-art=1
@boyle_county@-organization	-organization=1
@standards@-art	-art=12
@macedonian@-people-ethnicity	-people-ethnicity=372
@pururavas@-god	-god=26
@he@-chemistry	-chemistry=16
@man_overboard@-art	-art=25
@p-model@-art	-art=5
@kashif@-person	-person=41
@françois_rebel@-person	-person=23
@orange@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=41
@peter_wright@-person	-person=118
@the_shrike@-art	-art=23
@zulia@-location	-location=128
@humsafar@-broadcast_program	-broadcast_program=31
@bihać@-location	-location=265
@denis_papin@-person	-person=40
@los_baños,_laguna@-location	-location=61
@roost@-organization	-organization=27
@big_12@-organization	-organization=322
@droid@-person	-person=13
@tank@-organization	-organization=6
@igf@-organization	-organization=30
@truckee@-organization	-organization=1
@brandon@-organization	-organization=6
@director_of_policy_planning@-title	-title=34
@lafayette_county,_wisconsin@-location	-location=34
@chase@-organization	-organization=82
@pikmin_2@-product	-product=20
@sagar@-person	-person=4
@cosmos@-location	-location=7
@anthony_seldon@-person	-person=23
@suvorov@-art	-art=4
@thomas_bracken@-person	-person=20
@milan@-person	-person=13
@unification@-art	-art=9
@li_peng@-person	-person=134
@bret_harte@-location	-location=1
@peace_bridge@-art	-art=5
@host@-organization	-organization=1
@southern_manifesto@-art	-art=46
@parkin_archeological_state_park@-location	-location=20
@njcaa@-organization	-organization=98
@fc_bihor_oradea@-organization	-organization=25
@la_perla@-art	-art=15
@deadwood,_south_dakota@-location	-location=96
@rita_wilson@-person	-person=77
@hearts_of_oak@-art	-art=10
@wilfred_lucas@-person	-person=107
@valdosta@-location	-location=110
@richard_meinertzhagen@-person	-person=42
@new_york_titans@-event	-event=3
@mendota@-location	-location=78
@dick_smith@-person	-person=97
@james_jones@-broadcast_program	-broadcast_program=1
@musa_aman@-person	-person=20
@marquesan@-location	-location=5
@mike_stewart@-person	-person=26
@mt@-art	-art=2
@babyface@-person	-person=294
@demián_bichir@-person	-person=35
@sven_nykvist@-person	-person=58
@luther_grosvenor@-person	-person=37
@auburn,_indiana@-location	-location=57
@rattle@-living_thing	-living_thing=1
@overland_trail@-location	-location=49
@slavonic@-people-ethnicity	-people-ethnicity=2
@steven_taylor@-person	-person=26
@drowned@-disease	-disease=14
@funny_farm@-broadcast_program	-broadcast_program=6
@wishing_on_a_star@-art	-art=27
@malakoff@-event	-event=3
@beatrice_of_portugal@-person	-person=31
@miracles@-person	-person=27
@ohio_river_valley@-location	-location=22
@chucky_thompson@-person	-person=50
@clackamas@-location	-location=103
@216@-location	-location=12
@broome_county@-location	-location=143
@northamptonshire@-location	-location=2460
@cheney@-location	-location=43
@calvisano@-location	-location=10
@basquiat@-art	-art=32
@yehudit_ravitz@-person	-person=21
@mujeres_engañadas@-broadcast_program	-broadcast_program=21
@pungeleria_capreolaria@-living_thing	-living_thing=24
@don_lake@-person	-person=22
@bugsy@-art	-art=78
@theodore_unit@-person	-person=19
@malcolm_iv_of_scotland@-person	-person=45
@little_man@-location	-location=2
@pearl_jam@-person	-person=1389
@lacrosse@-person	-person=3
@laa@-organization	-organization=20
@pc_world@-organization	-organization=51
@richard_sardinha@-person	-person=23
@horn@-art	-art=2
@yokohama@-organization	-organization=2
@cannibal_corpse@-person	-person=338
@cederberg@-person	-person=1
@2012_juno_awards@-event	-event=25
@the_vault@-broadcast_program	-broadcast_program=8
@tamarac@-location	-location=20
@the_streets@-location	-location=1
@laz@-people-ethnicity	-people-ethnicity=39
@ambo@-location	-location=31
@crow@-living_thing	-living_thing=84
@eupithecia_tripunctaria@-living_thing	-living_thing=40
@maizuru@-location	-location=45
@western_pomerania_lagoon_area_national_park@-location	-location=34
@bridgewater@-product	-product=1
@scott_free_productions@-person	-person=1
@striped_bass@-food	-food=1
@sundance@-person	-person=2
@scribe@-person	-person=86
@the_winstons@-person	-person=35
@whistler@-location	-location=251
@rushville@-organization	-organization=2
@panjshir@-location	-location=25
@libera@-person	-person=2
@mega@-broadcast_network	-broadcast_network=34
@ferdinand_magellan@-location	-location=4
@cheney@-person	-person=34
@nick@-broadcast_network	-broadcast_network=4
@boccaccio@-person	-person=141
@zhengzhou_university@-organization	-organization=23
@new_haven_elm_citys@-organization	-organization=32
@heather@-living_thing	-living_thing=277
@lead@-title	-title=1
@crampton's_gap@-location	-location=16
@his_majesty@-title	-title=2
@vincent@-broadcast_program	-broadcast_program=16
@john_bigelow@-person	-person=33
@buna@-event	-event=3
@tiger@-broadcast_program	-broadcast_program=1
@breaux_bridge@-location	-location=24
@lomo@-food	-food=2
@johnson@-art	-art=1
@carrot_top@-person	-person=50
@duarte@-person	-person=20
@camden@-product	-product=4
@era@-art	-art=9
@rudolph_the_red-nosed_reindeer@-broadcast_program	-broadcast_program=60
@italo-turkish_war@-event	-event=241
@lusitania@-location	-location=258
@joseph_sullivan@-person	-person=23
@camelot@-title	-title=1
@elisabeth_bergner@-person	-person=57
@hope@-computer-programming_language	-computer-programming_language=4
@indecent_proposal@-art	-art=68
@autograph@-organization	-organization=2
@alice_adams@-art	-art=26
@madison,_wisconsin@-location	-location=1768
@the_taming_of_the_shrew@-art	-art=575
@patna@-location	-location=1301
@ernest_renan@-product	-product=4
@checkmate@-broadcast_program	-broadcast_program=60
@richard_montague@-person	-person=31
@frederick_ranalow@-person	-person=20
@third@-event	-event=58
@portlandia@-art	-art=13
@thailand@-event	-event=5
@kumar_gaurav@-person	-person=49
@sfr@-person	-person=1
@sonic_youth@-person	-person=1246
@armada@-product	-product=6
@batman_and_robin@-broadcast_program	-broadcast_program=2
@enrique_morente@-person	-person=40
@metamorphosis@-broadcast_program	-broadcast_program=9
@munro@-location	-location=7
@doug@-person	-person=41
@muse@-organization	-organization=3
@best_actress@-event	-event=4
@broken_english@-art	-art=20
@brooks@-person	-person=37
@amala@-food	-food=3
@john_anderson@-art	-art=4
@tennessee@-product	-product=64
@hamm@-person	-person=3
@rrs_discovery@-location	-location=45
@mna@-location	-location=3
@phil_coke@-person	-person=33
@bidston_hill@-location	-location=20
@cancún_international_airport@-location	-location=73
@egypt@-location	-location=20144
@powderfinger@-art	-art=3
@giorgio_armani@-person	-person=282
@keith@-event	-event=4
@union_station@-art	-art=7
@dwight@-person	-person=10
@jacobs@-person	-person=10
@united_labour_party@-organization	-organization=27
@universal_channel@-broadcast-tv_channel	-broadcast-tv_channel=64
@thymus@-living_thing	-living_thing=14
@54-40@-person	-person=77
@montfaucon@-location	-location=43
@constantin_mille@-person	-person=25
@bloodline@-person	-person=6
@franklin_college@-location	-location=10
@rear_window@-broadcast_program	-broadcast_program=10
@usa_hockey_national_team_development_program@-organization	-organization=56
@georges_leygues@-product	-product=2
@keppel@-product	-product=1
@free_voters@-organization	-organization=42
@nadezhda_mandelstam@-person	-person=20
@wycombe@-organization	-organization=34
@sisters_of_mercy@-art	-art=1
@gießen@-location	-location=34
@bat_out_of_hell@-broadcast_program	-broadcast_program=1
@airport_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=32
@alec_stewart@-person	-person=95
@union_of_democratic_forces@-organization	-organization=79
@wiesław_jaguś@-person	-person=31
@ammon@-person	-person=6
@pre@-event	-event=1
@the_tams@-person	-person=33
@itagüí@-organization	-organization=5
@narrative@-art	-art=2
@odin@-art	-art=1
@frankston_station@-location	-location=23
@thunderbolt@-art	-art=26
@bobino@-broadcast_program	-broadcast_program=2
@cabot@-product	-product=7
@william_louis_dickinson@-person	-person=21
@minnesota@-organization	-organization=720
@muscles@-art	-art=9
@she's_gotta_have_it@-art	-art=39
@nz@-location	-location=294
@dena'ina@-language	-language=21
@south_africa's@-organization	-organization=6
@san_francisco@-title	-title=1
@west_chester@-organization	-organization=11
@wibf@-organization	-organization=41
@skip_barber@-organization	-organization=3
@fog@-art	-art=3
@ocala_stampede@-organization	-organization=22
@beauvais@-organization	-organization=18
@cranium@-person	-person=2
@chain@-product	-product=16
@leonardo_nam@-person	-person=20
@bellbird@-broadcast_program	-broadcast_program=56
@richland_high_school@-organization	-organization=35
@knowlton@-location	-location=30
@united_synagogue_of_conservative_judaism@-organization	-organization=84
@shu_qi@-person	-person=83
@queen_of_the_south@-person	-person=1
@the_other@-person	-person=6
@unforgiven@-art	-art=9
@monastery@-location	-location=44
@triglav@-product	-product=2
@coleophora_milvipennis@-living_thing	-living_thing=27
@lunar@-event	-event=10
@notre_dame_fighting_irish@-organization	-organization=148
@chocolate@-art	-art=44
@springdale@-organization	-organization=33
@sihor@-location	-location=20
@rifle@-event	-event=6
@pittsburgh,_pennsylvania@-location	-location=160
@earache@-organization	-organization=29
@pricewaterhousecoopers@-organization	-organization=448
@imperial_cricket_conference@-organization	-organization=27
@sv_werder_bremen@-organization	-organization=365
@komura_jutarō@-person	-person=20
@scar_tissue@-body_part	-body_part=13
@my_bed@-art	-art=20
@albert_productions@-organization	-organization=68
@guinness_brewery@-organization	-organization=22
@john_templeton@-person	-person=27
@scott_eyre@-person	-person=20
@mongolian@-person	-person=1
@novi@-event	-event=12
@frsc@-title	-title=26
@best@-event	-event=1
@sctv@-broadcast_program	-broadcast_program=214
@starfire@-product	-product=7
@yakubik@-person	-person=24
@mount_pleasant,_iowa@-organization	-organization=1
@danmark@-product	-product=4
@lord_derby@-person	-person=96
@alamo@-location	-location=123
@adam_lindsay_gordon@-person	-person=67
@the_graduate@-art	-art=277
@bruins@-organization	-organization=77
@national_bank_of_new_zealand@-organization	-organization=21
@gabriel@-art	-art=11
@sheep@-title	-title=1
@sullivan@-product	-product=1
@antanas_sniečkus@-person	-person=23
@the_boy_does_nothing@-art	-art=26
@ermelo@-location	-location=81
@battle_off_samar@-event	-event=117
@common_ground@-art	-art=18
@luster@-art	-art=10
@1924–25@-event	-event=75
@gmina_somianka@-location	-location=31
@christian_brothers_high_school@-organization	-organization=38
@tauber@-location	-location=35
@hook@-person	-person=4
@the_cure@-person	-person=1246
@ingolstadt@-organization	-organization=17
@aubigny@-location	-location=23
@murray_valley_highway@-location	-location=34
@santa_teresa@-location	-location=32
@romanche@-location	-location=20
@devil's_playground@-broadcast_program	-broadcast_program=8
@redwood@-living_thing	-living_thing=121
@nipissing@-people-ethnicity	-people-ethnicity=21
@don_michael_perez@-broadcast_program	-broadcast_program=2
@cúcuta@-location	-location=156
@oliver_chris@-person	-person=21
@north_atlantic@-organization	-organization=1
@kalama@-location	-location=16
@vltava@-art	-art=7
@ticehurst@-location	-location=23
@nuffield_college,_oxford@-organization	-organization=123
@holiness@-title	-title=1
@karel_doorman@-person	-person=36
@komodo@-living_thing	-living_thing=3
@loudoun_county_public_schools@-location	-location=27
@galician@-language	-language=464
@esteban_moctezuma@-person	-person=54
@donegal_county_council@-organization	-organization=55
@jerry_rice@-person	-person=327
@castel_dell'ovo@-location	-location=37
@lloyd@-location	-location=17
@rhino_bucket@-person	-person=25
@aida@-event	-event=5
@hey!_hey!_hey!_music_champ@-broadcast_program	-broadcast_program=51
@2005_european_championship@-organization	-organization=1
@selene@-god	-god=103
@city_beach@-organization	-organization=2
@red_pine@-person	-person=8
@kaleidoscope@-broadcast_program	-broadcast_program=17
@extended_play@-art	-art=22
@invasion@-broadcast_program	-broadcast_program=66
@mia@-person	-person=10
@sherry_middaugh@-person	-person=46
@lesser@-person	-person=12
@a_new_way_to_pay_old_debts@-art	-art=22
@kilmore@-organization	-organization=3
@aristeas@-art	-art=1
@patpong@-location	-location=23
@sfr_yugoslavia@-event	-event=2
@trocadero@-organization	-organization=5
@barrie_robran@-person	-person=25
@paramount_theatre@-location	-location=122
@catalans@-people-ethnicity	-people-ethnicity=1
@leo_kottke@-art	-art=1
@strings@-person	-person=272
@san_joaquin_county@-location	-location=97
@villa_medici@-organization	-organization=1
@post_mortem@-art	-art=18
@sławno@-location	-location=243
@suzzara@-location	-location=18
@ncaa_division_i@-organization	-organization=431
@blackwood@-organization	-organization=2
@sevens@-organization	-organization=12
@o'higgins@-product	-product=1
@vestavia_hills@-organization	-organization=1
@stop@-location	-location=18
@2003_fiesta_bowl@-event	-event=24
@brasil@-organization	-organization=10
@the_hunger@-person	-person=3
@region_of_southern_denmark@-location	-location=144
@panthers@-organization	-organization=51
@wahpeton@-people-ethnicity	-people-ethnicity=4
@treasury@-title	-title=10
@birkbeck@-location	-location=5
@novel_of_the_same_name@-person	-person=3
@roman_god@-religion-religion	-religion-religion=22
@second_sudanese_civil_war@-event	-event=228
@all_souls_church,_langham_place@-location	-location=30
@allan_ramsay@-person	-person=160
@alvin_and_the_chipmunks@-product	-product=28
@tim_brooke-taylor@-person	-person=135
@bacteria@-living_thing	-living_thing=323
@chip_foose@-person	-person=25
@wesley@-religion-religion	-religion-religion=1
@killingholme@-location	-location=23
@baker_beach@-location	-location=20
@retief_goosen@-person	-person=147
@shoeless_joe@-art	-art=26
@john_c._stennis@-person	-person=76
@nos@-person	-person=1
@rad@-organization	-organization=6
@edmond_hogan@-person	-person=21
@adra@-location	-location=23
@james_ridgeway@-person	-person=21
@valerie@-broadcast_program	-broadcast_program=10
@pavlova@-person	-person=2
@nicholas_county,_west_virginia@-location	-location=21
@sokolac@-location	-location=110
@dave_sheridan@-person	-person=29
@lisbon@-event	-event=3
@isetan@-organization	-organization=62
@roland_burris@-person	-person=59
@pigs@-art	-art=3
@kennedy_mckinney@-person	-person=24
@big_four@-product	-product=3
@amber_smith@-art	-art=3
@carnation@-broadcast_program	-broadcast_program=9
@western_alps@-location	-location=99
@queen's_counsel@-title	-title=1188
@arch@-person	-person=4
@presidential@-award	-award=1
@select@-art	-art=99
@x@-product	-product=71
@the_witcher@-product	-product=21
@drug_abuse@-organization	-organization=1
@south_shetland_islands@-location	-location=1614
@french_revolutionary@-organization	-organization=1
@surge@-event	-event=16
@jung_yoo-mi@-person	-person=23
@capital_city_trail@-location	-location=36
@lower@-language	-language=1
@john_laing@-person	-person=16
@equinox@-organization	-organization=6
@grass_roots@-art	-art=3
@biscay@-location	-location=767
@beaufort@-art	-art=22
@portland_storm@-organization	-organization=30
@fijian@-location	-location=4
@viktor_ruban@-person	-person=21
@monterey_pop@-location	-location=4
@borland@-person	-person=3
@be_your_own_pet@-art	-art=3
@elías_sosa@-person	-person=23
@athlone@-location	-location=37
@world_cup_qualifier@-event	-event=155
@206@-organization	-organization=6
@forestdale@-location	-location=20
@io@-person	-person=2
@the_united_states@-event	-event=2
@nurse@-body_part	-body_part=1
@republican_national_convention@-event	-event=876
@wild@-art	-art=10
@lionel@-person	-person=60
@die_ärzte@-person	-person=195
@jennifer_paige@-art	-art=5
@2000_elections@-event	-event=49
@trolley@-location	-location=5
@twinkie@-person	-person=2
@1985–86@-organization	-organization=2
@bosworth@-event	-event=30
@gombak_united_fc@-organization	-organization=23
@qantas@-organization	-organization=657
@théâtre_du_vieux-colombier@-location	-location=24
@sierra@-location	-location=44
@aragon@-location	-location=320
@battle_of_maldon@-event	-event=47
@palmer@-location	-location=144
@hms_beagle@-event	-event=1
@gabriele_münter@-person	-person=35
@akaroa@-location	-location=98
@madison_avenue@-art	-art=1
@pankow@-person	-person=8
@the_hits@-broadcast_network	-broadcast_network=26
@l'aiglon@-organization	-organization=1
@bannack,_montana@-location	-location=25
@léon_bollée@-person	-person=22
@42nd@-location	-location=13
@ksh@-organization	-organization=1
@nikopol@-location	-location=104
@iq@-person	-person=62
@fantasy@-person	-person=31
@arbëresh@-people-ethnicity	-people-ethnicity=9
@ncaa_men's_basketball_tournament@-broadcast_program	-broadcast_program=3
@fredis_refunjol@-person	-person=20
@ghetto@-location	-location=22
@batu@-person	-person=32
@post_mortem@-person	-person=5
@tim_curry@-person	-person=406
@uup@-organization	-organization=24
@seaweed@-living_thing	-living_thing=1
@british_north_america@-location	-location=1338
@trillium@-living_thing	-living_thing=41
@spanish_army@-organization	-organization=234
@radziłów@-location	-location=38
@homberg@-person	-person=1
@kells,_county_meath@-location	-location=27
@amazon@-organization	-organization=5
@california_energy_commission@-organization	-organization=65
@jaffa@-food	-food=1
@(_)@-art	-art=21
@cbs_evening_news@-broadcast_program	-broadcast_program=407
@hugh_iv_of_cyprus@-person	-person=23
@yuri@-broadcast_program	-broadcast_program=2
@1@-event	-event=5
@tube@-transit	-transit=64
@ancient_greek@-person	-person=1
@sano@-location	-location=19
@el_alamein@-event	-event=84
@a1(m)@-location	-location=82
@douglas@-art	-art=30
@j._rosamond_johnson@-person	-person=27
@collapse_of_the_soviet_union@-event	-event=20
@azra@-art	-art=2
@liga_de_escritores_y_artistas_revolucionarios@-organization	-organization=25
@julius_vogel@-person	-person=116
@jason_beghe@-person	-person=31
@jeremy_roenick@-person	-person=104
@smash_records@-organization	-organization=58
@de_pere@-organization	-organization=1
@colin_edwin@-person	-person=44
@southerners@-people-ethnicity	-people-ethnicity=1
@white@-organization	-organization=84
@pei@-location	-location=32
@savo_island@-location	-location=83
@asta@-person	-person=10
@mongolian@-language	-language=3
@ramon_iglesias_i_navarri@-person	-person=27
@elijah_kelley@-person	-person=20
@the_lion,_the_witch_and_the_wardrobe@-art	-art=152
@dunbar@-event	-event=20
@waukesha,_wisconsin@-location	-location=171
@adam_again@-art	-art=1
@suede@-person	-person=333
@ias@-title	-title=109
@shh@-biology	-biology=37
@the_little_mermaid@-art	-art=387
@lower_fort_garry@-location	-location=22
@470@-event	-event=1
@oxford@-title	-title=5
@mol@-location	-location=55
@tanner_foust@-person	-person=48
@blade@-organization	-organization=2
@gyula_breyer@-person	-person=21
@child@-disease	-disease=1
@board_of_immigration_appeals@-organization	-organization=39
@director_general@-person	-person=1
@social_forces@-art	-art=22
@ryn@-person	-person=1
@mongol@-language	-language=1
@maz@-location	-location=1
@england_team@-product	-product=3
@zeitgeist@-organization	-organization=4
@torpedo_nizhny_novgorod@-organization	-organization=92
@community_chest@-organization	-organization=47
@ranjit_singh@-person	-person=334
@commissioners@-person	-person=1
@joanne@-art	-art=9
@fillet@-food	-food=24
@everyman@-location	-location=4
@richie_kotzen@-art	-art=3
@tihany@-location	-location=30
@ligny@-event	-event=34
@rivers@-person	-person=12
@justified@-art	-art=51
@plateau@-art	-art=3
@izmirspor@-organization	-organization=22
@evening_star@-location	-location=16
@trains@-transit	-transit=1
@barton@-organization	-organization=11
@mahican@-people-ethnicity	-people-ethnicity=91
@grand_duke_of_tuscany@-person	-person=13
@cryptosporidium@-disease	-disease=1
@ottawa,_arnprior_and_parry_sound_railway@-organization	-organization=30
@andy_connell@-person	-person=28
@cooke@-organization	-organization=7
@anhanguera@-living_thing	-living_thing=22
@ghulam@-art	-art=32
@virago@-organization	-organization=23
@irides@-living_thing	-living_thing=1
@berta@-location	-location=1
@queen_esther@-person	-person=26
@wh_smith_literary_award@-award	-award=34
@halle@-organization	-organization=14
@raymond,_alberta@-location	-location=25
@coup_attempt@-person	-person=1
@nan@-food	-food=3
@trace@-person	-person=8
@boston,_massachusetts@-location	-location=212
@pierre_cot@-person	-person=32
@buru@-people-ethnicity	-people-ethnicity=3
@christopher_mcculloch@-person	-person=24
@thalia@-product	-product=2
@ekatarina_velika@-person	-person=104
@sangeet_natak_akademi@-award	-award=1
@st._patrick@-person	-person=25
@denain@-location	-location=32
@erin@-person	-person=11
@salomé@-person	-person=39
@shoreditch@-location	-location=417
@commodores@-organization	-organization=13
@sdl@-computer-programming_language	-computer-programming_language=11
@las_vegas@-art	-art=7
@lombardic@-people-ethnicity	-people-ethnicity=15
@elena_vesnina@-person	-person=321
@phoebe@-art	-art=5
@meliolaceae@-living_thing	-living_thing=24
@duke_of_bedford@-person	-person=96
@aegon_international@-event	-event=38
@diddy@-person	-person=355
@engelberg@-person	-person=1
@turbo@-broadcast_program	-broadcast_program=2
@rainbow_bar_and_grill@-location	-location=20
@idle@-person	-person=1
@parappa_the_rapper@-product	-product=35
@cypriots@-language	-language=1
@jimmy_douglass@-person	-person=55
@netto@-art	-art=3
@misano@-event	-event=1
@argentina@-product	-product=4
@gaea_japan@-organization	-organization=25
@rajputana@-location	-location=206
@pong@-product	-product=191
@ankara@-event	-event=3
@i_left_my_heart_in_san_francisco@-art	-art=70
@luis_buñuel@-person	-person=529
@kinston@-organization	-organization=13
@john_patitucci@-person	-person=158
@ruth_vincent@-person	-person=23
@david_r._godine@-person	-person=24
@mirage@-person	-person=11
@honolulu@-art	-art=5
@tribes@-art	-art=14
@t.d.@-title	-title=27
@haida@-people-ethnicity	-people-ethnicity=247
@i'll_never_fall_in_love_again@-art	-art=46
@carl_ritter@-person	-person=34
@tvo@-organization	-organization=6
@romanian_television@-broadcast_network	-broadcast_network=45
@terra_nova@-person	-person=3
@tine@-art	-art=1
@90°e@-location	-location=39
@portofino@-location	-location=79
@needles,_california@-location	-location=106
@waterford_harbour@-location	-location=22
@god_of_thunder@-art	-art=31
@nehru@-location	-location=1
@dominican_friar@-person	-person=1
@eastern_michigan_university@-organization	-organization=571
@shogakukan@-award	-award=1
@goldsboro@-person	-person=1
@molesey@-location	-location=44
@hosur_taluk@-location	-location=82
@new_mexico@-product	-product=11
@earl_of_chester@-title	-title=124
@neu-isenburg@-location	-location=30
@bernardo_buontalenti@-person	-person=47
@clarissa@-art	-art=46
@diego_garcia@-location	-location=333
@crack@-chemistry	-chemistry=4
@fierce_creatures@-art	-art=35
@shelburne_county@-location	-location=77
@cyphellaceae@-living_thing	-living_thing=22
@mushroomhead@-art	-art=4
@al-jazira@-location	-location=22
@martha_and_the_vandellas@-person	-person=197
@north_atlantic@-location	-location=105
@dinnington@-organization	-organization=1
@operator@-title	-title=25
@nilgiri_mountain_railway@-location	-location=45
@safed@-event	-event=2
@junkanoo@-location	-location=30
@salonika@-event	-event=25
@the_mercury@-art	-art=59
@plant_system@-organization	-organization=33
@the_jets@-person	-person=83
@mount_vernon,_washington@-location	-location=52
@ok@-organization	-organization=5
@genocide@-art	-art=4
@bad@-location	-location=6
@riksdag@-organization	-organization=266
@fully_loaded@-art	-art=5
@thorax@-body_part	-body_part=2
@borgen@-broadcast_program	-broadcast_program=25
@calendar@-product	-product=7
@johnston_atoll@-location	-location=145
@the_citizen@-art	-art=31
@grottaferrata@-location	-location=81
@matapédia_river@-location	-location=22
@sokoban@-product	-product=30
@trophy@-art	-art=4
@substitute@-title	-title=2
@japanese_conquest_of_burma@-event	-event=25
@st_osyth@-location	-location=30
@lycoming_o-320@-product	-product=92
@imperial_period@-location	-location=49
@carabanchel@-location	-location=36
@caldwell@-organization	-organization=3
@hoy@-product	-product=28
@serb_people's_party@-organization	-organization=28
@vimy_ridge@-event	-event=22
@maccabees@-organization	-organization=147
@walter_trampler@-person	-person=27
@avnet@-location	-location=1
@murray@-product	-product=4
@sinai@-location	-location=204
@odeon@-location	-location=18
@jinju@-location	-location=112
@charleroi@-location	-location=541
@street_fighter@-broadcast_program	-broadcast_program=39
@miss_black_america@-event	-event=12
@the_sea-wolf@-art	-art=29
@ivan_kramskoi@-person	-person=37
@centaur@-organization	-organization=9
@vitamin_c@-art	-art=5
@army_medical_school@-location	-location=38
@broken_bones@-art	-art=3
@sweetwater@-person	-person=15
@collingwood@-location	-location=290
@hcl@-chemistry	-chemistry=33
@billy_andrade@-person	-person=27
@tours@-location	-location=2
@sphinx@-god	-god=1
@ebbsfleet@-location	-location=30
@lights_out@-art	-art=28
@john_f._kennedy_stadium@-location	-location=33
@goldcrest@-living_thing	-living_thing=105
@palisades@-person	-person=8
@brewster@-location	-location=130
@d.c._cab@-art	-art=25
@banglapedia@-art	-art=36
@lough_melvin@-location	-location=24
@goddard@-organization	-organization=8
@liquorice@-food	-food=21
@wish_you_were_here@-broadcast_program	-broadcast_program=4
@croydon_high_school@-organization	-organization=25
@2004@-product	-product=2
@parrot@-organization	-organization=29
@secretariat_of_state@-organization	-organization=39
@king_george@-living_thing	-living_thing=1
@split_second@-broadcast_program	-broadcast_program=32
@108@-organization	-organization=1
@alfred_gilbert@-person	-person=34
@frenchmen@-organization	-organization=1
@university_of_north_dakota@-organization	-organization=599
@robinson@-organization	-organization=22
@yahoo!@-organization	-organization=1245
@friendly_fires@-person	-person=114
@bahrain@-event	-event=52
@cissus@-living_thing	-living_thing=38
@diane_schuur@-person	-person=100
@reghin@-location	-location=34
@border_campaign@-event	-event=28
@luis_césar_amadori@-person	-person=36
@madureira@-person	-person=1
@toni_wine@-person	-person=38
@nyangatom@-language	-language=6
@evergreen_terrace@-person	-person=32
@willesden@-location	-location=230
@pages@-location	-location=2
@indonesia@-art	-art=4
@german_submarine@-product	-product=25
@monk@-title	-title=86
@kahn@-person	-person=27
@the_gallifrey_chronicles@-art	-art=47
@ben_nicholson@-person	-person=132
@babe_ruth@-organization	-organization=1
@hammett@-person	-person=9
@chang@-product	-product=3
@iona@-person	-person=56
@ubc@-location	-location=1
@kemp@-art	-art=6
@frøya@-god	-god=1
@nicolay@-person	-person=23
@furness_line@-location	-location=51
@elephant@-living_thing	-living_thing=227
@wftu@-organization	-organization=54
@theater_am_schiffbauerdamm@-location	-location=35
@sandy_alomar,_jr.@-person	-person=78
@blaze@-organization	-organization=8
@wild_kingdom@-broadcast_program	-broadcast_program=39
@robert_mccrum@-person	-person=33
@sigmund_zois@-person	-person=22
@robert_merle@-person	-person=36
@muskegon@-location	-location=164
@whitaker's_almanack@-organization	-organization=32
@bishop_of_norwich@-location	-location=12
@proteus@-living_thing	-living_thing=26
@towson@-location	-location=120
@matt_hyde@-person	-person=31
@evacuation@-broadcast_program	-broadcast_program=4
@quest_for_fire@-art	-art=30
@willie_garson@-person	-person=61
@namaqua@-people-ethnicity	-people-ethnicity=21
@welsh@-event	-event=2
@roman_mythology@-religion-religion	-religion-religion=377
@boris_shakhlin@-person	-person=32
@the_paper_chase@-art	-art=42
@aris@-location	-location=2
@porter_wagoner@-person	-person=222
@chicagoland_speedway@-location	-location=228
@chris_thompson@-person	-person=141
@manuel_montt@-person	-person=50
@june_9@-time	-time=261
@teen_angel@-art	-art=1
@aus@-event	-event=7
@denmark_strait@-location	-location=105
@rise_up@-event	-event=1
@huesca@-location	-location=329
@gloria@-art	-art=195
@viral@-disease	-disease=6
@st._louis@-location	-location=2337
@ca@-location	-location=466
@1981@-event	-event=1104
@valerie_carter@-person	-person=61
@planet_heights@-location	-location=21
@the_storm@-event	-event=1
@ace_attorney@-art	-art=2
@thomas_francis,_prince_of_carignano@-person	-person=25
@renaissance_society@-location	-location=31
@district_13@-art	-art=17
@liberty_bowl@-location	-location=5
@michael_bisping@-person	-person=97
@longstreet@-art	-art=1
@san_clemente@-organization	-organization=1
@georgiana@-location	-location=14
@mickey@-art	-art=56
@narasimha@-art	-art=7
@il_turco_in_italia@-art	-art=48
@vanilla_ninja@-person	-person=55
@spey@-product	-product=11
@cocoon@-product	-product=5
@dhofar@-organization	-organization=15
@carolinian@-language	-language=11
@tule_lake@-location	-location=49
@dorylaeum@-location	-location=20
@vada@-location	-location=5
@cushing@-product	-product=5
@southern_league_cup@-event	-event=9
@hemlock_grove@-art	-art=8
@mandela@-broadcast_program	-broadcast_program=2
@plano,_illinois@-location	-location=39
@earl_ferrers@-title	-title=20
@north_adelaide@-organization	-organization=140
@2000_atp_tour@-event	-event=31
@monterrey@-organization	-organization=216
@daisy_donovan@-person	-person=21
@lyell@-person	-person=12
@north_west@-location	-location=388
@medusa@-event	-event=1
@july_4@-art	-art=4
@clearchus@-person	-person=26
@indy@-people-ethnicity	-people-ethnicity=1
@elyria@-location	-location=79
@kenny_battle@-person	-person=23
@bishop_of_ross@-title	-title=88
@clipper@-event	-event=1
@albion@-event	-event=2
@the_seasons@-broadcast_program	-broadcast_program=4
@turner_prize@-award	-award=449
@hannu_mikkola@-person	-person=67
@cows@-organization	-organization=1
@batavia@-location	-location=551
@temptations@-art	-art=4
@carp@-living_thing	-living_thing=72
@playback@-title	-title=5
@pyramid_of_the_sun@-art	-art=1
@anthem@-location	-location=6
@dis@-art	-art=7
@mbc_1@-broadcast-tv_channel	-broadcast-tv_channel=2
@treaty@-event	-event=12
@s._rajaratnam@-person	-person=25
@fifth@-law	-law=56
@communist_party_of_brazil@-organization	-organization=47
@panini@-food	-food=6
@kalevi_sorsa@-person	-person=40
@organ@-organization	-organization=1
@ion_idriess@-person	-person=24
@eagle_eye@-art	-art=52
@tabasco@-event	-event=1
@people's_national_assembly@-event	-event=2
@fujiwara_no_kamatari@-person	-person=28
@malaysia_vasudevan@-person	-person=55
@western_carolina_university@-organization	-organization=221
@revenge@-art	-art=69
@united_nations_economic_and_social_council@-organization	-organization=229
@lyon@-person	-person=1
@rezin@-person	-person=20
@gradisca@-location	-location=20
@orange@-event	-event=22
@college_football@-broadcast_program	-broadcast_program=7
@quantock_hills@-location	-location=90
@petermann_island@-location	-location=25
@temuan@-language	-language=3
@tewfik_pasha@-person	-person=35
@j._neely_johnson@-person	-person=21
@census@-location	-location=4
@catalan@-organization	-organization=7
@the_real_mccoys@-broadcast_program	-broadcast_program=156
@wisconsin_badgers@-location	-location=1
@the_mount@-location	-location=18
@mandalay@-event	-event=6
@r1@-product	-product=2
@emmanuelle@-person	-person=3
@mrs._brown,_you've_got_a_lovely_daughter@-art	-art=30
@lotus_sutra@-art	-art=219
@raab@-event	-event=6
@flashpoint@-art	-art=354
@eighth@-art	-art=24
@u-t_san_diego@-art	-art=26
@chris_leslie@-person	-person=61
@nuhu_ribadu@-person	-person=32
@duchess@-event	-event=1
@triptolemus@-god	-god=32
@match_game@-broadcast_program	-broadcast_program=314
@55_degrees_north@-broadcast_program	-broadcast_program=29
@lahti@-location	-location=583
@otago@-organization	-organization=166
@funtime@-art	-art=10
@indonesian@-broadcast_program	-broadcast_program=2
@2008_provincial_election@-event	-event=110
@ten@-product	-product=5
@brutus@-organization	-organization=2
@the_bishop's_heir@-art	-art=21
@hamish_stuart@-person	-person=77
@conquest@-event	-event=144
@satyamev_jayate@-broadcast_program	-broadcast_program=14
@peabody@-person	-person=9
@shabak@-people-ethnicity	-people-ethnicity=8
@paris@-product	-product=7
@joe_diffie@-person	-person=129
@new_flyer@-organization	-organization=38
@goya_awards@-award	-award=179
@thiệu_trị@-person	-person=25
@toulouse_fc@-organization	-organization=189
@fanaa@-art	-art=52
@antipater_the_idumaean@-person	-person=23
@stone@-broadcast_program	-broadcast_program=2
@ota@-organization	-organization=2
@beringen@-organization	-organization=2
@ronald@-person	-person=37
@uyghur@-language	-language=180
@tine@-organization	-organization=27
@american_council_of_the_blind@-organization	-organization=21
@sandon@-person	-person=2
@fort_carillon@-location	-location=32
@sprout@-food	-food=2
@moto@-organization	-organization=49
@phaltan@-location	-location=40
@ll@-title	-title=5
@game_of_thrones@-product	-product=1
@sherlock@-person	-person=2
@primer@-person	-person=1
@kangaroo_jack@-art	-art=32
@hall_of_fame@-person	-person=4
@216@-organization	-organization=4
@soča@-location	-location=111
@artur_dmitriev@-person	-person=36
@the_rats@-person	-person=14
@john_prine@-art	-art=4
@lindsay_crouse@-person	-person=77
@gbm@-body_part	-body_part=1
@saltfleet@-location	-location=33
@governor_of_victoria@-person	-person=1
@woolston@-location	-location=73
@tim_mcgraw@-art	-art=13
@navigator@-organization	-organization=2
@christopher_kane@-person	-person=39
@sheffield_scientific_school@-location	-location=127
@pimlico_special@-event	-event=60
@velasco@-product	-product=4
@crashed@-location	-location=2
@murray@-organization	-organization=16
@yahya_ayyash@-person	-person=27
@@-title	-title=10
@dulcimer@-product	-product=236
@john_hewson@-person	-person=81
@curitiba@-organization	-organization=8
@rome's@-location	-location=22
@molière@-award	-award=1
@spirogyra@-living_thing	-living_thing=28
@schönenberg-kübelberg@-location	-location=31
@sam_mcmurray@-person	-person=56
@thule@-location	-location=103
@pyuthan@-location	-location=55
@dominican_friar@-organization	-organization=19
@britannia@-broadcast_program	-broadcast_program=1
@rpg@-organization	-organization=3
@taken@-art	-art=59
@edmond@-art	-art=21
@nenagh@-location	-location=204
@nok@-finance-currency	-finance-currency=253
@maples_pavilion@-location	-location=26
@pablo_de_sarasate@-person	-person=98
@don_mckay@-person	-person=25
@alquerque@-product	-product=51
@96@-event	-event=2
@ha@-art	-art=8
@ville_haute@-location	-location=30
@berlin@-person	-person=173
@mdr@-organization	-organization=43
@dia@-organization	-organization=26
@enterprise@-organization	-organization=19
@fleischmann@-organization	-organization=14
@her_majesty's_coastguard@-organization	-organization=34
@champions@-organization	-organization=4
@salad_days@-art	-art=56
@bravo@-product	-product=13
@middlebury@-location	-location=96
@cheema@-people-ethnicity	-people-ethnicity=26
@x@-event	-event=39
@diver@-art	-art=5
@hiroshima@-organization	-organization=2
@nanban@-event	-event=6
@manic_depression@-art	-art=17
@chad_national_football_team@-organization	-organization=75
@wanganui@-location	-location=61
@23@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@brewster@-organization	-organization=12
@bonin@-location	-location=28
@sony@-organization	-organization=3738
@crane@-organization	-organization=4
@constantine@-location	-location=26
@kirby@-person	-person=22
@city_hunter@-broadcast_program	-broadcast_program=34
@dinnington@-location	-location=55
@o'donnell@-person	-person=92
@gujarati@-people-ethnicity	-people-ethnicity=221
@świdnik_county@-location	-location=99
@malaga@-event	-event=4
@marysville@-location	-location=285
@1997_world_championships@-event	-event=185
@2003_atp_tour@-event	-event=66
@adriana_calcanhotto@-person	-person=22
@royal_canadian_air_cadets@-organization	-organization=87
@bishop_of_liverpool@-person	-person=1
@coco@-food	-food=2
@aberdeen@-person	-person=10
@finch_college@-organization	-organization=30
@patrice_leconte@-person	-person=144
@allen_varney@-person	-person=22
@james_gordon@-person	-person=27
@limerick@-person	-person=1
@gryphon@-person	-person=42
@secret_garden@-event	-event=1
@australasian@-living_thing	-living_thing=4
@al_oerter@-person	-person=32
@philharmonic_society@-organization	-organization=32
@gueugnon@-organization	-organization=45
@slalom@-product	-product=4
@indrajith@-person	-person=107
@euroleague@-event	-event=4
@dyslexic@-disease	-disease=21
@skymark_airlines@-organization	-organization=20
@chita_rivera@-person	-person=152
@carlos_quentin@-person	-person=53
@lush_life@-art	-art=98
@shazam@-organization	-organization=1
@sr_25@-location	-location=42
@new_era@-art	-art=40
@hms_surprise@-art	-art=4
@packard@-person	-person=2
@south_melbourne@-organization	-organization=933
@pimlico@-location	-location=295
@mincio@-location	-location=53
@president_john_f._kennedy@-person	-person=23
@marching_band@-person	-person=19
@japan@-time	-time=1
@tverskoy_boulevard@-location	-location=21
@carbon_monoxide@-art	-art=3
@chris_webby@-person	-person=25
@harry_carney@-person	-person=141
@earl_burtnett@-person	-person=22
@dala@-location	-location=4
@west_london_railway@-location	-location=3
@lothair@-art	-art=8
@mongrel@-art	-art=5
@ponthieu@-title	-title=2
@wild_wild_west@-broadcast_program	-broadcast_program=2
@moneyball@-art	-art=183
@cumberland@-food	-food=3
@francestown@-location	-location=21
@eros@-product	-product=1
@rue@-living_thing	-living_thing=1
@passi@-location	-location=4
@the_brian_setzer_orchestra@-person	-person=62
@collins@-art	-art=2
@omc@-person	-person=35
@brisbane@-product	-product=7
@rajat_kapoor@-person	-person=63
@television_series@-art	-art=2
@ernie_digregorio@-person	-person=24
@arlington,_texas@-location	-location=511
@australia_men's_national_field_hockey_team@-organization	-organization=29
@worlds_apart@-person	-person=6
@bridport@-product	-product=1
@chairman@-title	-title=1417
@polvo@-person	-person=47
@specials@-art	-art=6
@money_magazine@-art	-art=27
@batman@-broadcast_program	-broadcast_program=507
@mtv@-organization	-organization=2
@intercity@-transit	-transit=263
@alan@-person	-person=168
@grambling@-location	-location=34
@tom_sawyer@-art	-art=104
@steel_magnolias@-art	-art=139
@dublin@-location	-location=501
@anacostia@-organization	-organization=3
@orchestral_manoeuvres_in_the_dark@-person	-person=264
@msi@-organization	-organization=49
@classical@-event	-event=4
@phoebe@-location	-location=53
@davide_rigon@-person	-person=39
@oakley@-organization	-organization=63
@zigzag@-living_thing	-living_thing=1
@horst_frank@-person	-person=23
@sirius@-product	-product=115
@published@-art	-art=1
@lower_sackville@-location	-location=54
@cheshire@-food	-food=9
@lockdown@-event	-event=170
@zaltbommel@-location	-location=69
@the_yards@-location	-location=1
@atria@-location	-location=2
@epe@-organization	-organization=1
@hey_arnold!@-broadcast_program	-broadcast_program=193
@true@-location	-location=1
@cuauhtémoc_blanco@-person	-person=61
@id@-organization	-organization=15
@november_3@-time	-time=268
@75@-event	-event=2
@university_of_iowa@-organization	-organization=2663
@chelsea_peretti@-person	-person=31
@arkona@-location	-location=45
@burgundian@-title	-title=6
@clayton_eshleman@-person	-person=25
@seattle_center_monorail@-transit	-transit=25
@maastricht@-event	-event=4
@ted_nugent@-art	-art=9
@luverne@-organization	-organization=4
@harald_schmidt@-person	-person=39
@charles_river@-location	-location=437
@tonopah,_nevada@-location	-location=71
@yvon_petra@-person	-person=24
@california's@-organization	-organization=4
@colbert@-location	-location=27
@american_president@-title	-title=51
@peterhouse@-location	-location=3
@u@-organization	-organization=31
@nehbandan_county@-location	-location=376
@suzuka@-art	-art=25
@governor_general's_award@-event	-event=3
@namsan@-location	-location=34
@white_noise@-art	-art=49
@woodwind@-product	-product=81
@ivy_league_records@-organization	-organization=41
@south_carolina@-organization	-organization=474
@henderson_forsythe@-person	-person=27
@ojai,_california@-location	-location=143
@douro@-location	-location=224
@chilcotin@-language	-language=16
@regina@-title	-title=7
@sogamoso@-location	-location=32
@pnr@-location	-location=1
@jolene@-art	-art=51
@blaze@-person	-person=28
@žepa@-location	-location=31
@fired_up@-art	-art=13
@thame@-location	-location=200
@jaén@-location	-location=280
@stepnica@-location	-location=24
@tia@-person	-person=29
@gordon_clark@-organization	-organization=1
@agordo@-location	-location=22
@kyle@-organization	-organization=1
@shimmer@-organization	-organization=19
@jaka_lakovič@-person	-person=28
@crazy_love@-art	-art=93
@naum_gabo@-person	-person=64
@john_wesley@-person	-person=879
@edinburgh_airport@-location	-location=134
@wrigley_building@-location	-location=48
@pioneers@-organization	-organization=13
@axum@-product	-product=3
@hobson@-location	-location=30
@accra_sports_stadium@-location	-location=19
@unitarian_universalism@-organization	-organization=2
@vineyard_haven,_massachusetts@-location	-location=20
@elliot_perry@-person	-person=20
@celtic_football_club@-organization	-organization=26
@horace_parlan@-person	-person=101
@templar@-broadcast_program	-broadcast_program=1
@gardening@-art	-art=1
@worth_school@-location	-location=1
@masterplan@-person	-person=80
@the_same_name@-food	-food=1
@bougie@-location	-location=55
@paul_cohen@-person	-person=55
@ama@-event	-event=1
@orton@-location	-location=18
@herzberg@-location	-location=22
@klondike@-product	-product=25
@batasang_pambansa@-location	-location=2
@stratford@-organization	-organization=4
@fidel_edwards@-person	-person=42
@lake_erie_islands@-location	-location=20
@limburgish@-location	-location=3
@carlton_fisk@-person	-person=196
@katanning@-location	-location=62
@talavera@-organization	-organization=2
@county_wexford@-location	-location=748
@calgary@-location	-location=136
@western_canada@-organization	-organization=1
@powerhouse@-person	-person=5
@blue_bloods@-art	-art=10
@bad_waldsee@-location	-location=23
@papa_westray@-location	-location=40
@michigan_bucks@-organization	-organization=120
@hartford_civic_center@-location	-location=31
@zhu_mei@-person	-person=34
@duke_of_naples@-title	-title=31
@delhi_belly@-art	-art=47
@wyrd_sisters@-art	-art=32
@miami-dade@-location	-location=78
@ducktales@-broadcast_program	-broadcast_program=210
@38th@-organization	-organization=15
@osgi@-product	-product=65
@lung@-medicine-symptom	-medicine-symptom=1
@pain@-location	-location=1
@court@-organization	-organization=18
@dresdner_kreuzchor@-person	-person=49
@persia@-event	-event=13
@malayalam@-language	-language=2925
@village@-location	-location=71
@republic_of_vietnam@-event	-event=2
@rubinstein@-person	-person=35
@energy_52@-person	-person=20
@selkirk@-location	-location=216
@drug_war@-event	-event=19
@narni@-location	-location=76
@it@-organization	-organization=3
@ryue_nishizawa@-person	-person=26
@vojtech_tuka@-person	-person=28
@walt_disney@-person	-person=2116
@overkill@-art	-art=58
@leonard_w._murray@-person	-person=28
@paul_ehrlich_and_ludwig_darmstaedter_prize@-award	-award=22
@mandingo@-people-ethnicity	-people-ethnicity=55
@love_takes_time@-art	-art=23
@cajun@-location	-location=1
@bad_brains@-art	-art=9
@katanga_province@-location	-location=144
@united_states_colored_troops@-organization	-organization=142
@october_22@-art	-art=1
@nathan_haines@-person	-person=20
@garman@-person	-person=206
@eugénie_grandet@-art	-art=22
@pathfinder@-person	-person=3
@shore_regional_high_school@-organization	-organization=29
@illingworth@-location	-location=10
@sainte-anne_river@-location	-location=34
@robinson@-broadcast_program	-broadcast_program=4
@greg_kotis@-person	-person=20
@vanidades@-art	-art=22
@legislative_council_of_newfoundland@-organization	-organization=25
@deep@-organization	-organization=221
@polish@-people-ethnicity	-people-ethnicity=1833
@gapyeong_county@-location	-location=23
@lg@-title	-title=6
@mythos@-art	-art=4
@california@-location	-location=53102
@93@-art	-art=12
@united_kingdom@-location	-location=43663
@makin@-person	-person=3
@caribou@-organization	-organization=3
@anna_and_the_king_of_siam@-art	-art=43
@military@-event	-event=2
@italian_north_africa@-location	-location=34
@prelude@-person	-person=11
@tikamgarh@-location	-location=29
@1st@-title	-title=1
@ex_machina@-art	-art=29
@east_high_school@-location	-location=2
@gruffydd_ap_rhys@-person	-person=46
@u.s._department_of_state@-organization	-organization=97
@toney_douglas@-person	-person=48
@diva@-organization	-organization=7
@santa_maria@-person	-person=5
@british_fleet@-organization	-organization=21
@count_of_champagne@-title	-title=32
@jan_kasprowicz@-person	-person=27
@panama_national_football_team@-organization	-organization=50
@amores@-art	-art=26
@lake@-person	-person=35
@merry_christmas@-art	-art=36
@dave@-art	-art=62
@better_man@-broadcast_program	-broadcast_program=4
@con@-title	-title=15
@xvii@-organization	-organization=5
@the_dark_side_of_the_sun@-art	-art=22
@green_line@-organization	-organization=34
@allison_v-1710@-product	-product=52
@barabbas@-art	-art=30
@batman_begins@-product	-product=15
@winner@-location	-location=16
@power@-art	-art=61
@normandie@-art	-art=1
@alabama_shakes@-person	-person=46
@sobibór_extermination_camp@-location	-location=26
@sambre@-event	-event=17
@high_energy@-art	-art=18
@ihop@-organization	-organization=40
@andersonville@-art	-art=13
@jape@-person	-person=43
@acoustic_guitars@-product	-product=20
@pipe@-product	-product=21
@2001@-event	-event=2389
@tata@-location	-location=67
@gambir@-location	-location=39
@league@-art	-art=2
@the_king_of_fighters_2002@-product	-product=28
@lysander@-location	-location=20
@jade_dernbach@-person	-person=22
@callan@-art	-art=4
@penrith@-event	-event=1
@gary_barlow@-person	-person=374
@jewish_renewal@-religion-religion	-religion-religion=62
@specialist@-education-educational_degree	-education-educational_degree=19
@return_to_eden@-art	-art=3
@grebo@-people-ethnicity	-people-ethnicity=21
@43rd_berlin_international_film_festival@-event	-event=54
@cheshire_county@-location	-location=79
@danube_banovina@-location	-location=94
@telford@-organization	-organization=7
@yakutat@-location	-location=24
@jab_we_met@-art	-art=68
@royal_marines@-person	-person=1
@human_drama@-person	-person=45
@circle_ii_circle@-person	-person=34
@adler's_appetite@-person	-person=30
@aldan_river@-location	-location=34
@igualada@-location	-location=57
@haileybury@-location	-location=4
@_]_and_@-art	-art=1
@daedelus@-art	-art=1
@sm@-person	-person=4
@the_national_bank@-person	-person=19
@edison@-award	-award=3
@cypriot@-people-ethnicity	-people-ethnicity=10
@tullibody@-location	-location=37
@anzia_yezierska@-person	-person=21
@paranoia@-product	-product=34
@jay_dardenne@-person	-person=55
@waipahu@-organization	-organization=3
@john_ross@-person	-person=189
@seventh_season@-event	-event=2
@christian_broadcasting_network@-broadcast_network	-broadcast_network=189
@muntenia@-location	-location=121
@jelle_klaasen@-person	-person=110
@blue_ribbon@-title	-title=1
@exsultate,_jubilate@-art	-art=20
@david_garrick@-person	-person=5
@aja@-organization	-organization=1
@slovenian@-organization	-organization=6
@gm@-award	-award=1
@postcards@-organization	-organization=3
@al_purdy@-person	-person=50
@spin@-person	-person=3
@kelvin_hopkins@-person	-person=29
@archbishop_of_quebec@-person	-person=1
@microsoft@-product	-product=1
@argentina@-people-ethnicity	-people-ethnicity=9
@burmese@-people-ethnicity	-people-ethnicity=16
@magnolia@-location	-location=149
@cormorant@-living_thing	-living_thing=83
@abkhaz@-language	-language=86
@lammas@-time	-time=45
@peter_laird@-person	-person=75
@gediminas@-person	-person=166
@cromemco@-organization	-organization=37
@forest@-organization	-organization=29
@ship_of_fools@-art	-art=59
@hermano@-person	-person=16
@golden_league@-event	-event=29
@cecina@-location	-location=29
@good_life@-organization	-organization=2
@death_race@-art	-art=33
@sarnia@-people-ethnicity	-people-ethnicity=2
@elephant_pass@-location	-location=48
@mufti@-title	-title=174
@saint-martin@-location	-location=25
@luis_salazar@-person	-person=29
@barney_wilen@-person	-person=47
@the_hamsters@-person	-person=24
@family_dog@-person	-person=2
@chifley@-person	-person=32
@jubilee@-organization	-organization=16
@josé_zorrilla@-person	-person=23
@flatbush@-location	-location=191
@american_journal@-organization	-organization=1
@pittsburgh@-event	-event=31
@nab@-event	-event=5
@moonchild@-art	-art=19
@bleeding_through@-art	-art=3
@castres_olympique@-organization	-organization=128
@fedje@-location	-location=34
@tippett@-person	-person=39
@dean_ween@-person	-person=49
@works@-product	-product=2
@south-western_sydney@-location	-location=31
@pylon@-person	-person=55
@university_school_of_milwaukee@-organization	-organization=23
@sameer@-organization	-organization=1
@instow@-location	-location=42
@reims@-location	-location=1088
@barlowgirl@-art	-art=3
@popov@-location	-location=3
@mv_agusta@-organization	-organization=108
@bailter_space@-art	-art=1
@ralf_schumann@-person	-person=26
@st._augustine@-person	-person=221
@court_of_king's_bench@-location	-location=2
@litchfield@-location	-location=199
@berbers@-language	-language=1
@arlon@-event	-event=1
@domenico_zipoli@-person	-person=26
@1984@-event	-event=1610
@murray_halberg@-person	-person=32
@gideon_emery@-person	-person=41
@the_shawshank_redemption@-art	-art=226
@the_athenaeum@-art	-art=42
@saskatchewan@-organization	-organization=68
@re@-art	-art=4
@duke_of_marlborough@-title	-title=25
@the_wall@-art	-art=234
@deranged@-person	-person=7
@rondebosch@-location	-location=83
@theodorus@-person	-person=23
@jean@-person	-person=113
@roger_dodsworth@-person	-person=20
@holly_golightly@-person	-person=55
@mullinahone@-location	-location=21
@budrus@-location	-location=12
@the_same_name@-product	-product=9
@borama@-language	-language=4
@spicks_and_specks@-art	-art=30
@elderslie@-location	-location=45
@donkey_kong_barrel_blast@-product	-product=32
@george_wallace@-person	-person=506
@carlo_levi@-person	-person=45
@etv_kannada@-broadcast_network	-broadcast_network=1
@coleophora_gallipennella@-living_thing	-living_thing=20
@chesapeake@-art	-art=17
@leo_sayer@-person	-person=264
@dirty_little_rabbits@-person	-person=19
@pontic_greeks@-people-ethnicity	-people-ethnicity=89
@colwyn_bay@-location	-location=193
@the_animal@-living_thing	-living_thing=2
@matthew_nastuk@-person	-person=24
@enschede@-location	-location=350
@bushrod_washington@-person	-person=35
@pohang_university_of_science_and_technology@-organization	-organization=20
@hazleton_area_school_district@-location	-location=21
@carnivore@-living_thing	-living_thing=12
@todd@-location	-location=38
@laleh@-art	-art=2
@backyard_babies@-art	-art=4
@williams@-organization	-organization=81
@archery@-event	-event=58
@francis_of_assisi@-art	-art=10
@united_nations_mission_in_sudan@-organization	-organization=52
@ash'ari@-religion-religion	-religion-religion=79
@bolingbroke@-product	-product=1
@charlene_gonzales@-person	-person=28
@spanish@-organization	-organization=62
@wicked@-art	-art=573
@st._andrew@-person	-person=3
@tundra@-organization	-organization=7
@the_city_of_greyhawk@-art	-art=30
@waynesville@-organization	-organization=2
@vitebsk@-location	-location=460
@martin_pakula@-person	-person=24
@kellogg@-location	-location=33
@french_championships@-event	-event=139
@big_b@-art	-art=13
@roswell@-broadcast_program	-broadcast_program=205
@quicklime@-chemistry	-chemistry=29
@bonin@-person	-person=1
@metaponto@-location	-location=25
@greyhound@-art	-art=3
@vayalar@-location	-location=25
@knox_martin@-person	-person=36
@brownies@-food	-food=13
@kecskemét@-location	-location=199
@sanctum@-art	-art=17
@ceva@-location	-location=53
@the_academy@-art	-art=2
@xfl@-broadcast_program	-broadcast_program=359
@deanna_nolan@-person	-person=40
@mammoth@-art	-art=13
@eduardo_frei_ruiz-tagle@-person	-person=106
@lucy_dawidowicz@-person	-person=33
@bolton@-event	-event=2
@territorial_legislature@-organization	-organization=21
@john_rennie@-organization	-organization=1
@miro@-organization	-organization=4
@virginia_zeani@-person	-person=33
@congressional_budget_office@-organization	-organization=562
@gazelle@-living_thing	-living_thing=32
@beauvoir@-person	-person=2
@frederick_delius@-person	-person=245
@guillemots@-person	-person=57
@jean-étienne_liotard@-person	-person=32
@marquis_james@-person	-person=21
@redland@-organization	-organization=8
@republika_srpska@-organization	-organization=1
@ellistown@-organization	-organization=11
@talkie@-art	-art=2
@1962–63@-product	-product=3
@east_tsim_sha_tsui_station@-location	-location=36
@cook@-person	-person=72
@purple_rain@-art	-art=214
@heves@-location	-location=29
@1968_polish_political_crisis@-event	-event=37
@charlie_barnet@-person	-person=162
@glengarry@-organization	-organization=4
@deep_blue_something@-person	-person=28
@harding_university@-organization	-organization=72
@don't_speak@-art	-art=69
@olds@-person	-person=1
@modoc@-people-ethnicity	-people-ethnicity=78
@collège_saint-raphaël@-organization	-organization=21
@lemko@-language	-language=2
@2009_baseball_world_cup@-event	-event=58
@fran_allison@-person	-person=21
@aus@-location	-location=19
@achaean@-location	-location=12
@mctv@-broadcast_network	-broadcast_network=8
@veterans_memorial_bridge@-location	-location=22
@horse_guards_parade@-location	-location=75
@pando@-location	-location=76
@savannah@-organization	-organization=4
@banjar@-language	-language=5
@2013_summer_universiade@-event	-event=186
@gregg_berger@-person	-person=89
@hibiscus@-organization	-organization=5
@eureka@-event	-event=1
@jaco_van_dormael@-person	-person=46
@fort_wayne@-location	-location=406
@archie_norman@-person	-person=24
@alessandro_del_piero@-person	-person=224
@ron_barassi@-person	-person=106
@sainte-thérèse@-location	-location=20
@terry's@-person	-person=4
@the_south@-art	-art=8
@baker@-organization	-organization=25
@asa_hall_of_fame_stadium@-location	-location=28
@spiders@-art	-art=13
@perugia@-event	-event=1
@uptown@-person	-person=1
@campbell_college@-organization	-organization=91
@stuntman@-product	-product=7
@maastricht@-location	-location=1066
@cumberland_gap@-art	-art=9
@joe_goode@-person	-person=25
@university_of_texas–pan_american@-organization	-organization=45
@go@-broadcast_program	-broadcast_program=12
@ione@-location	-location=35
@chaim_ozer_grodzinski@-person	-person=24
@akola@-location	-location=91
@brome@-person	-person=2
@gyeon_hwon@-person	-person=69
@pavel_sudoplatov@-person	-person=35
@santana_moss@-person	-person=108
@bishop_of_elphin@-title	-title=56
@speedway@-art	-art=3
@munster_senior_league@-organization	-organization=30
@regional_league_division_2@-organization	-organization=134
@cannonball@-art	-art=64
@birinci_lig@-organization	-organization=29
@club@-location	-location=1
@panama@-person	-person=2
@undertow@-art	-art=66
@sugar@-event	-event=23
@calvin_trillin@-person	-person=61
@oeste@-organization	-organization=38
@baguirmi@-location	-location=112
@henry_cowell@-location	-location=1
@sick_of_it_all@-art	-art=2
@ktm@-title	-title=1
@moroto@-location	-location=36
@omc@-organization	-organization=3
@bani@-location	-location=16
@golden_years@-art	-art=21
@red_bull@-person	-person=476
@vickers_warwick@-product	-product=35
@shadia@-person	-person=25
@leonardo_boff@-person	-person=28
@charlotte_sometimes@-person	-person=27
@xavier_marshall@-person	-person=20
@zacapa@-organization	-organization=5
@wang_chung@-person	-person=93
@buckingham@-title	-title=2
@amdo@-language	-language=1
@dare_you_to_move@-art	-art=20
@louisiana_state_museum@-location	-location=36
@the_mansion@-art	-art=5
@madden@-product	-product=13
@new_york@-person	-person=20
@the_swingers@-person	-person=40
@nine_west@-organization	-organization=49
@i._van_houten-groeneveld@-person	-person=302
@shanks@-person	-person=3
@major_lazer@-person	-person=145
@burgenland@-location	-location=493
@route_13@-location	-location=40
@embarcadero@-location	-location=42
@division_3@-event	-event=3
@woodcock@-product	-product=1
@kill@-art	-art=9
@danmark@-location	-location=16
@yazd_county@-location	-location=63
@1928@-person	-person=1
@jeeva@-art	-art=6
@barneveld@-location	-location=85
@cascade@-location	-location=89
@the_man_from_snowy_river@-broadcast_program	-broadcast_program=24
@azaz@-event	-event=1
@elector@-person	-person=9
@tumen@-location	-location=13
@alberto_de_mendoza@-person	-person=34
@ama@-language	-language=1
@star_of_bethlehem@-location	-location=76
@edward_small@-person	-person=62
@orašje@-organization	-organization=6
@zadar@-location	-location=687
@music_for_the_masses@-art	-art=25
@amber_smith@-person	-person=29
@bernie_federko@-person	-person=29
@akhurian_river@-location	-location=24
@newman@-person	-person=38
@star_class@-product	-product=96
@rice@-organization	-organization=175
@commandant@-organization	-organization=1
@north_yorkshire_county_council@-location	-location=1
@256@-art	-art=16
@the_rogues@-person	-person=1
@luce@-product	-product=12
@chester_conn@-person	-person=26
@nighthawks@-person	-person=2
@boma@-event	-event=3
@search@-title	-title=1
@detroit_tigers@-event	-event=38
@the_showdown@-person	-person=31
@ikhwan@-people-ethnicity	-people-ethnicity=64
@eudora@-product	-product=4
@diamond@-art	-art=13
@mesopotamia@-event	-event=41
@ndr@-organization	-organization=164
@paul_bley@-person	-person=210
@rebels@-art	-art=17
@brother@-organization	-organization=24
@dengeki_playstation@-art	-art=19
@edirne@-location	-location=496
@mr@-location	-location=15
@hoverla@-location	-location=20
@darin_erstad@-person	-person=60
@jermaine_johnson@-person	-person=48
@wilgartswiesen@-location	-location=21
@kaduna_united@-organization	-organization=25
@humphrey@-person	-person=63
@1929_election@-event	-event=63
@ålgård@-location	-location=21
@sedna@-person	-person=1
@morrisons@-person	-person=3
@świnoujście@-location	-location=136
@robie_house@-location	-location=32
@ruble@-finance-currency	-finance-currency=72
@agnes_baltsa@-person	-person=34
@douglas@-person	-person=111
@arauca@-people-ethnicity	-people-ethnicity=1
@astraea@-god	-god=20
@tiéfora_department@-location	-location=30
@almaguin_highlands@-location	-location=38
@p4@-organization	-organization=11
@uckermark@-product	-product=2
@phelps_county,_missouri@-location	-location=20
@ricky_nelson@-person	-person=453
@brett_eldredge@-person	-person=21
@venture@-organization	-organization=24
@susan_mckeown@-person	-person=27
@mons@-people-ethnicity	-people-ethnicity=18
@matador@-art	-art=27
@stone@-organization	-organization=1
@juan_carlos_calderón@-person	-person=26
@allegheny@-art	-art=1
@you_rock_my_world@-art	-art=21
@john_lamb@-person	-person=38
@china_youth_daily@-art	-art=28
@alphabasic@-computer-programming_language	-computer-programming_language=3
@rad@-art	-art=14
@ave_maria@-art	-art=26
@lapland@-art	-art=1
@kipps@-art	-art=31
@woodsville@-organization	-organization=2
@2002_nba_finals@-event	-event=20
@16th_(irish)_division@-organization	-organization=57
@wafangdian@-location	-location=20
@max_steel@-broadcast_program	-broadcast_program=35
@grey@-organization	-organization=9
@caprice@-product	-product=22
@pony@-location	-location=2
@department_of_natural_resources@-organization	-organization=25
@mala@-language	-language=2
@bob_einstein@-person	-person=33
@1965–66_season@-event	-event=23
@oscar@-person	-person=39
@mel_kiper,_jr.@-person	-person=27
@a_perfect_spy@-art	-art=20
@espers@-art	-art=5
@bennington@-location	-location=153
@ellery_queen@-person	-person=5
@southeast@-location	-location=362
@schreiber@-person	-person=2
@richard_riehle@-person	-person=88
@d.i.@-person	-person=60
@flag@-event	-event=1
@locomotive_breath@-art	-art=23
@mike_murphy@-person	-person=81
@lucian_blaga@-person	-person=80
@orthrelm@-person	-person=22
@lambeth@-organization	-organization=1
@ilium@-location	-location=18
@candida@-art	-art=102
@reverb@-broadcast_program	-broadcast_program=13
@southport@-organization	-organization=712
@tea@-person	-person=11
@trent@-product	-product=16
@foreign_policy@-art	-art=116
@the_guard@-broadcast_program	-broadcast_program=6
@1993_alberta_general_election@-event	-event=58
@the_incredible_shrinking_woman@-art	-art=43
@exile@-art	-art=23
@bedouin@-location	-location=1
@kydonia@-location	-location=46
@st._john's_university@-organization	-organization=181
@maio@-location	-location=61
@military_officer@-organization	-organization=1
@sterling@-location	-location=212
@dunkerton@-location	-location=21
@the_shadow_line@-art	-art=17
@berwick_and_east_lothian@-location	-location=18
@aghili_district@-location	-location=25
@martin_chuzzlewit@-broadcast_program	-broadcast_program=16
@quechua@-location	-location=3
@ionikos_f.c.@-organization	-organization=40
@bridge_city@-location	-location=22
@dorian_gregory@-person	-person=26
@cool@-location	-location=5
@teamster@-title	-title=21
@perfect_strangers@-art	-art=75
@seven@-broadcast_program	-broadcast_program=4
@revolutionary_war@-event	-event=1190
@hellcat@-organization	-organization=5
@fairford@-location	-location=59
@almeida@-title	-title=1
@plaza@-organization	-organization=1
@eustis@-organization	-organization=1
@linn_boyd@-person	-person=22
@mallard@-location	-location=1
@timofey_mozgov@-person	-person=23
@colorado@-event	-event=27
@sampler@-product	-product=289
@deepwater_horizon@-product	-product=72
@william_of_champeaux@-person	-person=21
@the_crossing@-product	-product=2
@geelong@-location	-location=868
@reptile@-art	-art=14
@fowler@-art	-art=3
@river_tame@-location	-location=121
@poulton@-location	-location=27
@vandals@-people-ethnicity	-people-ethnicity=702
@mulholland_dr.@-art	-art=36
@rage@-organization	-organization=2
@gabriele_salvatores@-person	-person=79
@barbara_leigh-hunt@-person	-person=23
@springhill@-location	-location=123
@coleman@-organization	-organization=24
@corvus@-living_thing	-living_thing=1
@brian_geraghty@-person	-person=35
@lampedusa@-location	-location=110
@vines@-organization	-organization=1
@cygnus@-location	-location=225
@ronald_sanders@-person	-person=22
@royal_yeomanry@-organization	-organization=36
@gryphon@-art	-art=5
@churu@-location	-location=131
@frankish@-people-ethnicity	-people-ethnicity=953
@waldo_frank@-person	-person=26
@tower@-person	-person=5
@sole@-art	-art=1
@picturehouse@-person	-person=7
@russell_henley@-person	-person=33
@god_hand@-product	-product=26
@defending_champion@-organization	-organization=1
@luck@-location	-location=6
@fm@-location	-location=4
@infinity@-location	-location=3
@helena_rojo@-person	-person=44
@dahlia@-living_thing	-living_thing=49
@kreuzlingen@-location	-location=95
@cape_town@-organization	-organization=11
@telegraph_avenue@-art	-art=2
@bara@-person	-person=1
@sergey_ilyushin@-person	-person=28
@nt@-organization	-organization=13
@evansville@-location	-location=29
@pachychilidae@-living_thing	-living_thing=38
@richard_wollheim@-person	-person=36
@the_pale_king@-art	-art=23
@steve_beresford@-person	-person=53
@gheorghe_lazăr@-location	-location=1
@paul_morgan@-person	-person=24
@graduate_studies@-organization	-organization=3
@fleet_center@-location	-location=20
@necochea@-location	-location=38
@saint_quentin@-person	-person=50
@lutheran@-art	-art=1
@constantine_phaulkon@-person	-person=21
@california_golden_bears_football@-organization	-organization=35
@poitiers@-organization	-organization=7
@23rd@-organization	-organization=23
@yugoslavia@-title	-title=2
@hawarden_castle@-location	-location=34
@william_elliott_whitmore@-person	-person=27
@djamolidine_abdoujaparov@-person	-person=30
@vito_scotti@-person	-person=41
@old_main_line_subdivision@-organization	-organization=22
@italy@-people-ethnicity	-people-ethnicity=9
@disco@-person	-person=1
@abha@-location	-location=51
@dalhousie_university@-organization	-organization=902
@carlo_marochetti@-person	-person=41
@ciudad_guayana@-location	-location=54
@ub40@-person	-person=363
@ellsworth_vines@-person	-person=76
@centuria_insectorum@-art	-art=23
@proof_of_life@-broadcast_program	-broadcast_program=1
@milkweed_editions@-organization	-organization=30
@henry_the_fowler@-art	-art=1
@nunavut@-location	-location=2325
@canute@-location	-location=1
@grand_duchy_of_berg@-location	-location=39
@east_africa@-organization	-organization=30
@aberdeenshire@-location	-location=1665
@whiplash@-broadcast_program	-broadcast_program=17
@col@-organization	-organization=17
@caprice@-person	-person=13
@hino@-location	-location=12
@kid_nichols@-person	-person=33
@portmarnock@-organization	-organization=3
@gamer@-art	-art=32
@gmina_sosnowica@-location	-location=20
@il@-location	-location=200
@orchestral_manoeuvres_in_the_dark@-art	-art=6
@northern_america@-location	-location=44
@blitz@-art	-art=13
@the_monkees@-broadcast_program	-broadcast_program=194
@richard_cohen@-person	-person=21
@great_fire_of_rome@-event	-event=66
@italy_national_baseball_team@-organization	-organization=26
@tigrayan@-people-ethnicity	-people-ethnicity=66
@finals@-art	-art=1
@karin_månsdotter@-person	-person=38
@babbitt@-person	-person=7
@aristotle@-organization	-organization=1
@eskimo@-person	-person=1
@antidote@-medicine-medical_treatment	-medicine-medical_treatment=9
@elverum@-organization	-organization=30
@land@-art	-art=14
@kaz@-person	-person=12
@dick's_sporting_goods_park@-location	-location=61
@arizona_court_of_appeals@-organization	-organization=28
@falling_in_love@-broadcast_program	-broadcast_program=1
@silicon_valley@-location	-location=1413
@scott_olsen@-event	-event=2
@lupin@-living_thing	-living_thing=5
@paratrooper@-title	-title=32
@tavistock@-organization	-organization=3
@kalkara@-location	-location=37
@ncaa_division_i_field_hockey_championship@-event	-event=35
@eternal@-person	-person=159
@gödel@-person	-person=30
@baxter@-location	-location=62
@limehouse@-location	-location=231
@radcliffe@-person	-person=102
@glen_campbell@-location	-location=3
@andrew_cuomo@-person	-person=331
@lord_high_admiral@-organization	-organization=73
@akino@-person	-person=40
@imagine@-broadcast_program	-broadcast_program=20
@ticket_to_ride@-art	-art=81
@bonaventure@-person	-person=142
@combined_statistical_area@-organization	-organization=64
@rai@-location	-location=3
@ancient_rome@-event	-event=1
@newfoundland@-living_thing	-living_thing=62
@borehamwood@-organization	-organization=1
@nelson_peltz@-person	-person=33
@polytechnique@-organization	-organization=8
@1982@-product	-product=2
@bowdoin@-product	-product=7
@forum@-art	-art=5
@87th_precinct@-art	-art=33
@sainte-anne@-location	-location=21
@tullow@-location	-location=53
@kankan@-location	-location=63
@5th@-art	-art=11
@lake_mills@-location	-location=20
@upper_james_street@-location	-location=26
@presidency@-person	-person=1
@polytechnique@-event	-event=2
@kato@-people-ethnicity	-people-ethnicity=4
@vincent_spano@-person	-person=52
@steinkjer@-organization	-organization=10
@anderson@-product	-product=1
@william_cecil@-person	-person=167
@cazin@-location	-location=97
@lake_pontchartrain_causeway@-location	-location=39
@grybów@-location	-location=41
@menzoberranzan@-location	-location=38
@1984_season@-organization	-organization=1
@höhr-grenzhausen@-location	-location=21
@iss@-location	-location=2
@donald_trump@-person	-person=733
@journal@-organization	-organization=1
@tom_sutton@-person	-person=70
@16th@-organization	-organization=51
@another@-event	-event=4
@philadelphia,_wilmington_and_baltimore_railroad@-organization	-organization=64
@evidence@-person	-person=52
@yuhua@-organization	-organization=1
@port_of_tilbury@-location	-location=25
@tampa@-product	-product=3
@st_denys@-person	-person=7
@fernando_de_la_mora@-location	-location=9
@canton,_mississippi@-location	-location=51
@jacques_santini@-person	-person=37
@mr._big_stuff@-art	-art=20
@william_g._batchelder@-person	-person=31
@albrecht_von_graefe@-person	-person=42
@wyeth@-person	-person=1
@armando_diaz@-person	-person=36
@howard_shelley@-person	-person=23
@grange_hill@-location	-location=7
@john_neumann@-person	-person=34
@two@-title	-title=1
@tomoe_gozen@-art	-art=3
@ancylis_tineana@-living_thing	-living_thing=25
@warner@-location	-location=42
@alonso_mudarra@-person	-person=21
@taipei@-organization	-organization=5
@margaret_singer@-person	-person=27
@wadsworth@-organization	-organization=4
@big_love@-art	-art=16
@the_box@-broadcast_network	-broadcast_network=32
@gangwon@-location	-location=33
@michael_torke@-person	-person=54
@ho@-language	-language=16
@shneur_zalman_of_liadi@-person	-person=85
@hakuba@-person	-person=4
@woody_johnson@-person	-person=20
@lyctus@-location	-location=12
@seagate@-organization	-organization=91
@geauga@-location	-location=31
@barry_evans@-person	-person=24
@roti@-food	-food=57
@player_piano@-art	-art=19
@traffic_cops@-broadcast_program	-broadcast_program=28
@erebus@-god	-god=56
@flying_lotus@-person	-person=133
@ray@-product	-product=2
@molotov@-person	-person=181
@spanish_american@-location	-location=6
@second_desmond_rebellion@-event	-event=56
@rebels@-event	-event=5
@massimo_savić@-person	-person=27
@sellin@-person	-person=2
@govan@-location	-location=474
@st._ignatius_high_school@-location	-location=1
@touch@-product	-product=1
@cornell@-location	-location=29
@hooper@-art	-art=25
@john_curtis@-person	-person=30
@sleeping_satellite@-art	-art=21
@rankin_county@-location	-location=40
@shrek@-art	-art=357
@national_university_of_ireland@-organization	-organization=276
@ma@-location	-location=10
@colorado@-location	-location=137
@duck_lake@-location	-location=36
@buzz@-person	-person=16
@keizō_obuchi@-person	-person=47
@okhotsk_subprefecture@-location	-location=35
@razor@-person	-person=17
@talk@-product	-product=4
@rural_dean@-title	-title=406
@snodgrass@-person	-person=25
@title@-event	-event=13
@the_getaway@-art	-art=59
@charley_taylor@-person	-person=31
@salem_abbey@-location	-location=21
@gbe@-language	-language=7
@duke_of_abercorn@-title	-title=32
@charles_cecil@-person	-person=21
@sylvia_earle@-person	-person=50
@royal_flying_doctor_service_of_australia@-organization	-organization=68
@jules_simon@-person	-person=44
@augustów@-location	-location=265
@haven@-person	-person=19
@adair@-location	-location=57
@outlaw@-broadcast_program	-broadcast_program=23
@bill_macy@-person	-person=43
@royal_perth_hospital@-location	-location=50
@mike_montgomery@-person	-person=52
@silao@-location	-location=29
@the_bar@-broadcast_program	-broadcast_program=28
@pottsville,_pennsylvania@-location	-location=134
@axiom@-product	-product=11
@nit_season_tip-off@-event	-event=23
@miss_international@-organization	-organization=448
@lonsdale@-location	-location=53
@joseph_dalton_hooker@-person	-person=228
@lake_hamilton@-organization	-organization=4
@st._george@-location	-location=349
@ali_sabieh@-location	-location=31
@indonesian_idol@-broadcast_program	-broadcast_program=62
@sham_shui_po@-location	-location=133
@special_ed@-person	-person=40
@dubbo@-location	-location=25
@icon@-event	-event=1
@ontario@-location	-location=26313
@pizza@-computer-programming_language	-computer-programming_language=1
@hyrum_smith@-person	-person=149
@troy_miller@-person	-person=21
@brown_derby@-location	-location=36
@drug@-organization	-organization=1
@asian@-location	-location=17
@awards@-organization	-organization=1
@vukovar@-event	-event=4
@nlaka'pamux@-people-ethnicity	-people-ethnicity=124
@duras@-person	-person=27
@alfonso@-location	-location=15
@merchiston_castle_school@-organization	-organization=97
@bellamy@-location	-location=4
@culver@-person	-person=1
@paul_dana@-person	-person=39
@joyce@-event	-event=2
@hornsey@-location	-location=37
@cabinteely@-organization	-organization=1
@norton@-food	-food=10
@accidentally_on_purpose@-art	-art=4
@neil_woods@-person	-person=49
@gilberto_gil@-art	-art=4
@qaleh-ye_khvajeh_rural_district@-location	-location=99
@romeo_and_juliet@-art	-art=1938
@paradesi@-art	-art=21
@imagine@-product	-product=2
@central_saint_martins@-organization	-organization=75
@orthodox_christian@-organization	-organization=12
@pretty_poison@-art	-art=14
@rhescuporis_ii@-person	-person=24
@afl_championship@-event	-event=2
@kalamazoo@-organization	-organization=37
@st._francis@-organization	-organization=8
@spakenburg@-organization	-organization=12
@binyavanga_wainaina@-person	-person=21
@presidential_campaign@-event	-event=81
@temperance@-event	-event=322
@sony_tv@-broadcast_network	-broadcast_network=111
@northwest_passage@-location	-location=482
@emotions@-art	-art=66
@castleknock@-location	-location=90
@public_affairs@-organization	-organization=18
@cheddar@-food	-food=86
@pennsylvania_railroad@-location	-location=1
@christoph_probst@-person	-person=28
@the_americas@-location	-location=22
@boomerang@-broadcast-tv_channel	-broadcast-tv_channel=205
@são_januário@-location	-location=20
@2010_iaaf_world_cross_country_championships@-event	-event=68
@hidden@-broadcast_program	-broadcast_program=13
@st._johns_culture@-location	-location=20
@psara@-product	-product=1
@idf@-product	-product=1
@universidad_autónoma_de_nuevo_león@-organization	-organization=48
@byron_bay@-location	-location=76
@comic@-product	-product=19
@frontier@-product	-product=1
@rifle_brigade_(prince_consort's_own)@-organization	-organization=27
@human_highway@-art	-art=17
@stendhal@-organization	-organization=2
@tom_collins@-person	-person=17
@arevaci@-people-ethnicity	-people-ethnicity=24
@angelo_bertelli@-person	-person=24
@battle_of_komaki_and_nagakute@-event	-event=35
@woolston,_southampton@-location	-location=20
@southern_illinois@-location	-location=104
@love_is_a_many_splendored_thing@-art	-art=21
@tourism@-art	-art=16
@layla@-person	-person=71
@robert_hutton@-person	-person=46
@belinda@-art	-art=30
@lithuanian@-language	-language=679
@rosemary@-living_thing	-living_thing=1
@lamb@-food	-food=200
@jesse_stuart@-person	-person=32
@poissy@-location	-location=127
@george_challenor@-person	-person=20
@port_hudson@-location	-location=25
@matthew_saad_muhammad@-person	-person=37
@iucn@-location	-location=3
@chevalier@-person	-person=2
@stanley_houghton@-person	-person=22
@charity@-art	-art=25
@thomas_hyde@-person	-person=26
@nové_zámky@-location	-location=72
@government_of_ireland@-organization	-organization=209
@norrbro@-location	-location=20
@the_wilkinsons@-broadcast_program	-broadcast_program=2
@thorp@-person	-person=4
@root_sports@-broadcast_network	-broadcast_network=35
@pseudomonas@-living_thing	-living_thing=166
@university_of_missouri–kansas_city@-organization	-organization=125
@the_dude@-art	-art=20
@bogota@-location	-location=53
@fleet_foxes@-person	-person=151
@gmina_dobrzyca@-location	-location=21
@mythos@-person	-person=6
@the_hand_that_rocks_the_cradle@-art	-art=53
@roger_e._mosley@-person	-person=25
@dsm@-art	-art=56
@urban_legend@-organization	-organization=1
@sbs@-broadcast_network	-broadcast_network=1531
@sisters@-title	-title=25
@bram@-person	-person=5
@virginia_peninsula@-event	-event=2
@fifa_beach_soccer_world_cup@-event	-event=81
@robert_lee@-location	-location=8
@kansas_court_of_appeals@-location	-location=30
@benedict_calvert,_4th_baron_baltimore@-person	-person=22
@m._raja@-person	-person=25
@laureate@-award	-award=1
@delaware@-location	-location=496
@meir_sheetrit@-person	-person=22
@estádio_do_restelo@-location	-location=24
@archaeology@-location	-location=3
@robert_guéï@-person	-person=28
@paul_hackett@-person	-person=53
@loyola_academy@-organization	-organization=63
@yonezawa_domain@-location	-location=22
@frosty's_winter_wonderland@-broadcast_program	-broadcast_program=28
@sentences@-art	-art=60
@brahman@-people-ethnicity	-people-ethnicity=10
@thrasher@-organization	-organization=1
@debbie_halvorson@-person	-person=21
@old_dominion@-organization	-organization=64
@sambar@-product	-product=11
@bethel_high_school@-organization	-organization=20
@matsue,_shimane@-location	-location=20
@17@-product	-product=6
@colombians@-person	-person=3
@arthur_greiser@-person	-person=43
@mötley_crüe@-person	-person=985
@treasure_hunt@-title	-title=3
@duke_of_atholl@-title	-title=58
@loch_shiel@-location	-location=28
@boomerang@-broadcast_network	-broadcast_network=9
@kono@-people-ethnicity	-people-ethnicity=23
@palmetto,_florida@-location	-location=25
@pink_tv@-organization	-organization=2
@top_shelf@-organization	-organization=20
@värnamo@-location	-location=29
@argus@-event	-event=7
@2003_formula_one_season@-event	-event=26
@falklands@-event	-event=19
@dust@-person	-person=8
@dornier@-organization	-organization=89
@university_of_glamorgan@-organization	-organization=123
@heather@-product	-product=1
@doretta_morrow@-person	-person=27
@mangalore@-organization	-organization=2
@lightning@-art	-art=11
@s.league@-organization	-organization=568
@buck_rogers@-broadcast_program	-broadcast_program=6
@gymnasium@-education-educational_degree	-education-educational_degree=1
@table_talk@-art	-art=22
@quebec_conservative_party@-organization	-organization=56
@poggibonsi@-location	-location=42
@morazán@-person	-person=1
@back@-body_part	-body_part=1
@london@-location	-location=1413
@milenio@-art	-art=24
@hemispheres@-broadcast_program	-broadcast_program=3
@nucleus@-art	-art=4
@arthur_blythe@-person	-person=107
@1981@-organization	-organization=4
@the_king_of_comedy@-art	-art=68
@apple_store@-internet-website	-internet-website=7
@teachers_college,_columbia_university@-organization	-organization=174
@united_states_of_america@-people-ethnicity	-people-ethnicity=2
@two_years_before_the_mast@-art	-art=77
@eric_wright@-person	-person=21
@united_states_virgin_islands@-organization	-organization=10
@cabinet@-title	-title=1115
@keb'_mo'@-art	-art=6
@eider@-product	-product=1
@play-offs@-organization	-organization=97
@encarnación@-art	-art=2
@antares@-art	-art=5
@scott_base@-location	-location=110
@c_more_entertainment@-broadcast_network	-broadcast_network=28
@anthony_lemke@-person	-person=29
@ralphs@-person	-person=3
@michael_grandage@-person	-person=101
@linda_cristal@-person	-person=32
@cod@-product	-product=2
@antigua@-organization	-organization=4
@soul_man@-art	-art=48
@harlem@-art	-art=1
@chelsea@-location	-location=1336
@savoy@-art	-art=1
@lleida@-organization	-organization=22
@gummy@-food	-food=2
@sarpsborg@-location	-location=259
@bag_of_bones@-art	-art=21
@rugby_world@-art	-art=23
@musa_çelebi@-person	-person=31
@ben_kasica@-person	-person=28
@thrush@-living_thing	-living_thing=107
@sava_river@-location	-location=129
@sti@-organization	-organization=14
@grand_slam@-art	-art=24
@australia's_got_talent@-broadcast_program	-broadcast_program=99
@elbow@-person	-person=230
@gmina_warta@-location	-location=58
@vanilla_ninja@-art	-art=5
@the_format@-art	-art=2
@aalten@-location	-location=31
@supreme@-event	-event=1
@the_hockey_news@-art	-art=179
@mozilla@-person	-person=22
@ležáky@-location	-location=28
@executive_power@-organization	-organization=39
@camden,_new_south_wales@-location	-location=34
@john_jay@-organization	-organization=4
@rio_grande_valley_killer_bees@-organization	-organization=32
@cloud_9@-art	-art=25
@transamerica@-organization	-organization=21
@roger_of_wendover@-person	-person=75
@kingston@-location	-location=2816
@equinox@-location	-location=1
@lake_forest_high_school@-organization	-organization=26
@big_sky@-broadcast_program	-broadcast_program=28
@billie_jean_king@-person	-person=409
@nutley@-location	-location=61
@new_york_giants@-organization	-organization=6962
@aragon@-product	-product=1
@beavercreek@-organization	-organization=1
@2007@-product	-product=5
@election_day@-organization	-organization=1
@san_diego@-organization	-organization=150
@central@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@jackass@-person	-person=231
@timi_yuro@-person	-person=36
@ardagh@-location	-location=28
@killed@-person	-person=1
@hero@-god	-god=1
@lufthansa_regional@-organization	-organization=23
@jezzine@-event	-event=5
@commander@-location	-location=3
@sos@-organization	-organization=2
@jimmy_james@-art	-art=3
@midyat@-location	-location=50
@stump@-product	-product=1
@michel_martelly@-person	-person=47
@general_washington@-person	-person=43
@amerika@-art	-art=26
@jerri_manthey@-person	-person=26
@częstochowa@-art	-art=1
@muse@-god	-god=262
@marc_albrighton@-person	-person=21
@sierra_sur_region@-location	-location=74
@myles_brand@-person	-person=24
@jennette_mccurdy@-art	-art=1
@the_general@-broadcast_program	-broadcast_program=1
@borgosesia@-organization	-organization=4
@la_mama@-location	-location=43
@osama_bin_laden@-event	-event=2
@the_south@-organization	-organization=3
@ray@-broadcast_program	-broadcast_program=2
@lullabies_to_paralyze@-art	-art=43
@orthonama_obstipata@-living_thing	-living_thing=22
@verdal@-organization	-organization=13
@julio_iglesias@-person	-person=436
@oroville@-organization	-organization=1
@penstemon@-living_thing	-living_thing=34
@bette_midler@-person	-person=918
@rat@-art	-art=14
@norseman@-product	-product=3
@swimming@-event	-event=2052
@mantovani@-broadcast_program	-broadcast_program=1
@spanish@-event	-event=28
@sonia_manzano@-person	-person=35
@daman@-location	-location=53
@supermodel@-art	-art=15
@ray_walker@-person	-person=24
@box@-location	-location=33
@the_free_design@-person	-person=28
@lantern_festival@-time	-time=55
@revolution@-art	-art=93
@london@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@fred_harvey@-organization	-organization=4
@lanvin@-organization	-organization=126
@the_cult@-broadcast_program	-broadcast_program=22
@palanca@-location	-location=3
@lake_county@-location	-location=873
@gtr@-person	-person=32
@crown_estate@-product	-product=2
@french_indochina@-event	-event=2
@zest@-product	-product=1
@awards@-event	-event=2
@hull_stingrays@-organization	-organization=60
@rosenborg@-organization	-organization=549
@maghull@-organization	-organization=2
@liberation@-time	-time=5
@wilma@-location	-location=2
@bang_bang@-person	-person=1
@warta_poznań@-organization	-organization=115
@state_of_oregon@-location	-location=10
@ivan_the_terrible@-art	-art=35
@ta_kung_pao@-art	-art=35
@accord@-product	-product=51
@nola@-location	-location=158
@altamonte_springs@-location	-location=45
@nzérékoré_region@-location	-location=89
@secret_invasion@-event	-event=1
@havrincourt@-location	-location=14
@lou_ye@-person	-person=41
@carreño@-location	-location=23
@adam_godley@-person	-person=41
@countdown@-broadcast_program	-broadcast_program=378
@craigie@-location	-location=20
@cross_of_merit@-title	-title=3
@aleutian_islands_campaign@-event	-event=77
@two_worlds@-product	-product=14
@cash_cash@-person	-person=43
@national_bureau_of_investigation@-organization	-organization=62
@lrt@-organization	-organization=1
@beulah@-organization	-organization=1
@black_sunday@-event	-event=6
@209@-art	-art=13
@@-broadcast_program	-broadcast_program=8
@vampire_weekend@-person	-person=306
@kuki@-person	-person=2
@zou@-people-ethnicity	-people-ethnicity=4
@southeast_texas@-location	-location=62
@winged_victory@-god	-god=10
@moxy_früvous@-art	-art=2
@rise_up@-art	-art=33
@michael_barbiero@-person	-person=70
@henry_b._anthony@-person	-person=39
@alveston@-organization	-organization=1
@status_quo@-person	-person=593
@singapore_airlines_flight_117@-event	-event=21
@chitty_chitty_bang_bang@-art	-art=211
@143@-art	-art=5
@czar@-person	-person=3
@platinum@-product	-product=15
@perspective@-organization	-organization=1
@steamer@-product	-product=210
@caiaphas@-person	-person=124
@abbot_of_glastonbury@-location	-location=2
@laško@-organization	-organization=3
@proctor@-location	-location=38
@ensa@-organization	-organization=40
@gtp@-chemistry	-chemistry=87
@chilean@-location	-location=74
@trainer@-broadcast_program	-broadcast_program=16
@göttingen@-event	-event=1
@mohawk_college@-organization	-organization=60
@bab_ballads@-art	-art=24
@zuzana_licko@-person	-person=24
@the_onset@-art	-art=3
@higher@-living_thing	-living_thing=1
@devonshire@-location	-location=17
@white@-location	-location=173
@alpina@-organization	-organization=29
@gac@-organization	-organization=5
@mudcrutch@-person	-person=39
@u.s._military@-location	-location=1
@the_united_states_of_america@-person	-person=19
@equinox@-broadcast_program	-broadcast_program=8
@prescott@-location	-location=1013
@shell@-event	-event=1
@44th@-event	-event=2
@samuel_von_pufendorf@-person	-person=27
@space_shuttle_columbia@-product	-product=200
@bangor_city@-organization	-organization=266
@macaria_wauaria@-living_thing	-living_thing=32
@diderot@-product	-product=2
@apollodorus_of_athens@-person	-person=32
@texas_motor_speedway@-location	-location=438
@howling_bells@-person	-person=38
@as@-location	-location=6
@demetrias@-person	-person=6
@prince_henry@-person	-person=122
@sharon_maughan@-person	-person=28
@cadet@-location	-location=5
@christina@-art	-art=1
@instituto_nacional_de_antropología_e_historia@-location	-location=55
@46@-art	-art=4
@stormy_weather@-art	-art=132
@ahlen@-location	-location=37
@renaissance@-art	-art=45
@alter_ego@-art	-art=33
@martika@-art	-art=1
@grin@-art	-art=5
@venice@-location	-location=8011
@hell's_angels@-art	-art=73
@limache@-location	-location=20
@i'll_fly_away@-broadcast_program	-broadcast_program=78
@austrian_empire@-location	-location=1464
@franconian_saale@-location	-location=30
@jesu,_joy_of_man's_desiring@-art	-art=43
@.@-living_thing	-living_thing=1
@gyles_brandreth@-person	-person=82
@adil_shamasdin@-person	-person=84
@nubra_valley@-location	-location=21
@open@-food	-food=1
@st_francis@-person	-person=25
@lam.@-person	-person=57
@qareh_chay_district@-location	-location=47
@knud_heglund@-person	-person=20
@miramar@-art	-art=5
@dean_of_exeter@-title	-title=85
@vuelta@-event	-event=15
@ra@-product	-product=8
@linda_womack@-person	-person=22
@two_tribes@-person	-person=1
@qashqai@-product	-product=10
@kaya@-location	-location=26
@a_touch_of_frost@-art	-art=2
@escobar@-person	-person=13
@riot@-event	-event=34
@papaver@-living_thing	-living_thing=20
@tim_erixon@-person	-person=21
@lead@-chemistry	-chemistry=142
@leader@-organization	-organization=4
@castelo_branco@-food	-food=1
@broken_social_scene@-person	-person=331
@hanko_peninsula@-location	-location=26
@giant_sequoia@-living_thing	-living_thing=61
@hela@-living_thing	-living_thing=100
@miracles@-art	-art=40
@alfredo_escalera@-person	-person=24
@pinus_taeda@-living_thing	-living_thing=31
@mayo_north@-location	-location=31
@marco_antonio_campos@-person	-person=28
@athlone@-person	-person=1
@fireworks@-event	-event=1
@la_harpe@-location	-location=13
@aglia_tau@-living_thing	-living_thing=34
@tweeddale@-location	-location=36
@robert_beatson@-person	-person=45
@carnegie@-product	-product=5
@wired_magazine@-art	-art=73
@williamson@-location	-location=125
@rowntree@-organization	-organization=8
@ann_arbor@-organization	-organization=1
@quirino@-person	-person=11
@rodger_corser@-person	-person=34
@kazincbarcika@-organization	-organization=1
@rajendra_gupta@-person	-person=43
@lae@-event	-event=6
@won@-finance-currency	-finance-currency=190
@the_minus_5@-art	-art=1
@1982@-person	-person=4
@tarragona@-organization	-organization=3
@order_of_merit@-award	-award=1
@hidaka_subprefecture@-location	-location=27
@charles_hazlewood@-person	-person=20
@hilversum@-person	-person=1
@pina@-food	-food=1
@satyagraha@-person	-person=1
@operation_ivory_coast@-event	-event=33
@augustana@-person	-person=69
@sliema@-organization	-organization=5
@serotonin@-chemistry	-chemistry=39
@rhinelander@-organization	-organization=2
@sino_land@-organization	-organization=24
@procellariidae@-living_thing	-living_thing=100
@pavlov@-person	-person=29
@dour_festival@-event	-event=26
@the_naked_truth@-broadcast_program	-broadcast_program=43
@cucumber@-food	-food=29
@chronos@-god	-god=52
@endotricha_flammealis@-living_thing	-living_thing=33
@fifa_world_player_of_the_year@-event	-event=1
@nathan_jones@-person	-person=41
@non@-person	-person=17
@roadrunners@-living_thing	-living_thing=22
@enemy@-art	-art=15
@jenkins@-location	-location=26
@ambassador@-title	-title=1238
@god_is_an_astronaut@-art	-art=2
@benigno_aquino_iii@-person	-person=332
@prime_minister_of_australia@-title	-title=891
@barkat_gourad_hamadou@-person	-person=27
@our_man_higgins@-broadcast_program	-broadcast_program=24
@ananda_mahidol@-person	-person=83
@requena@-location	-location=31
@coventry_blaze@-organization	-organization=154
@lincoln_castle@-location	-location=58
@red@-art	-art=208
@grand_hotel@-location	-location=104
@nismo@-organization	-organization=74
@collins@-person	-person=78
@median@-people-ethnicity	-people-ethnicity=74
@thea@-organization	-organization=3
@snøhetta@-organization	-organization=21
@ayer@-art	-art=3
@gmina_police@-location	-location=31
@landskrona@-event	-event=1
@raúl_esparza@-person	-person=44
@robby_krieger@-person	-person=228
@mandingo@-person	-person=3
@vega@-person	-person=20
@cyprus@-organization	-organization=332
@european@-location	-location=394
@cook@-title	-title=65
@ivan_goncharov@-person	-person=71
@wax_tailor@-person	-person=25
@henry_vi@-art	-art=1
@stanhope@-organization	-organization=3
@ingres@-person	-person=3
@guatemalan@-people-ethnicity	-people-ethnicity=29
@mengen@-language	-language=1
@boat@-person	-person=7
@15th@-title	-title=2
@morocco@-title	-title=1
@united_red_army@-organization	-organization=17
@duke_of_northumberland@-person	-person=58
@earl_of_buckingham@-title	-title=19
@out_run@-product	-product=39
@northumberland_park@-location	-location=28
@diamond_rock@-location	-location=33
@negros_occidental@-location	-location=339
@attock@-event	-event=1
@ballinamore@-location	-location=45
@bosniaks@-language	-language=1
@kosovar@-location	-location=76
@play@-broadcast_program	-broadcast_program=1
@deranged@-disease	-disease=1
@catholics@-religion-religion	-religion-religion=11
@alpha_centauri@-location	-location=206
@university_of_north_texas@-person	-person=1
@triumph_2000@-product	-product=34
@cenotaph@-person	-person=2
@kumagaya@-location	-location=22
@trincomalee@-event	-event=8
@ashanti@-art	-art=12
@st_george's_hospital@-organization	-organization=1
@heversham@-location	-location=22
@wasco@-location	-location=69
@seventh_avenue@-location	-location=141
@calabria@-event	-event=6
@the_greatest@-broadcast_program	-broadcast_program=6
@coloma@-organization	-organization=1
@katrina_devine@-person	-person=39
@sable@-person	-person=16
@pando@-person	-person=7
@wally_dallenbach,_jr.@-person	-person=103
@gordon_hodgson@-person	-person=59
@marquess_of_lansdowne@-person	-person=12
@10th_royal_hussars@-organization	-organization=41
@buryat@-language	-language=41
@rome@-art	-art=12
@chamber_of_deputies@-organization	-organization=941
@the_osterman_weekend@-art	-art=31
@knight@-title	-title=55
@de_smet@-person	-person=4
@hennessy_gold_cup@-event	-event=39
@polish@-event	-event=8
@fargo@-person	-person=1
@bandai_visual@-organization	-organization=169
@supreme_court_of_the_philippines@-organization	-organization=330
@scientific_skepticism@-religion-religion	-religion-religion=26
@fifteenth@-art	-art=2
@virtuoso@-art	-art=3
@monteiro_lobato@-location	-location=1
@crips@-person	-person=4
@graduate_school@-organization	-organization=15
@palisades_park@-art	-art=20
@unfabulous@-broadcast_program	-broadcast_program=80
@vita@-organization	-organization=2
@letoya@-person	-person=13
@williamsport@-location	-location=365
@fulnek@-organization	-organization=1
@lanús@-location	-location=75
@stanisławów@-location	-location=116
@espn2@-broadcast_network	-broadcast_network=796
@fendalton@-location	-location=22
@italian_army@-organization	-organization=401
@nehardea@-location	-location=47
@kyoto@-location	-location=9
@kill@-event	-event=12
@fifth_avenue@-product	-product=6
@wes_newton@-person	-person=100
@carlton_club@-event	-event=1
@pick-up@-art	-art=3
@lyndhurst@-person	-person=3
@novel@-person	-person=11
@miyako@-person	-person=1
@hotham@-location	-location=29
@archer@-broadcast_program	-broadcast_program=148
@pras@-organization	-organization=1
@the_last_remnant@-product	-product=25
@tfc@-broadcast_network	-broadcast_network=31
@communist_party_of_albania@-organization	-organization=28
@boomerang@-art	-art=102
@marchena@-living_thing	-living_thing=14
@bình_xuyên@-person	-person=36
@dover,_new_jersey@-location	-location=70
@physics@-art	-art=72
@quiberon@-location	-location=91
@e@-broadcast_network	-broadcast_network=2
@living_legends@-art	-art=1
@baby_love@-art	-art=58
@andrew_gilligan@-person	-person=51
@the_messiah@-person	-person=1
@stoke_mandeville_hospital@-location	-location=64
@michael_faraday@-person	-person=374
@louth@-location	-location=482
@garo@-broadcast_program	-broadcast_program=15
@soongsil_university@-organization	-organization=30
@plantain@-living_thing	-living_thing=21
@sibelius@-art	-art=15
@the_lost_world@-location	-location=3
@jitem@-organization	-organization=27
@pusan@-event	-event=1
@sukumar_ray@-person	-person=59
@bellefontaine,_ohio@-location	-location=55
@killer_instinct@-art	-art=7
@princeton_tigers@-location	-location=1
@hunstanton@-location	-location=115
@ali_akbar_salehi@-person	-person=43
@bromus@-living_thing	-living_thing=32
@bayi_football_team@-organization	-organization=39
@big@-person	-person=5
@emperor_xuan_of_han@-person	-person=24
@osterøy@-organization	-organization=1
@camelot@-broadcast_program	-broadcast_program=48
@chief_justice_of_western_australia@-title	-title=21
@xenia@-living_thing	-living_thing=10
@haxtur_award@-award	-award=32
@identity@-art	-art=14
@fitzgerald@-title	-title=1
@flathead_county@-location	-location=37
@tapir@-living_thing	-living_thing=32
@papago@-language	-language=1
@blackberry@-organization	-organization=5
@serenity@-person	-person=67
@dame@-art	-art=5
@quezon_city@-location	-location=1484
@m3@-location	-location=104
@dietrich_fischer-dieskau@-person	-person=287
@pembroke,_ontario@-location	-location=95
@highlands@-art	-art=1
@jarnac@-location	-location=26
@blossom@-location	-location=2
@patras@-location	-location=907
@cross_of_merit@-award	-award=62
@international_cometary_explorer@-product	-product=24
@red@-event	-event=2
@british_psychological_society@-organization	-organization=169
@martin_heinrich@-person	-person=36
@vitesse@-product	-product=7
@hammett@-location	-location=2
@sonqor_county@-location	-location=225
@forester@-person	-person=2
@smouha@-organization	-organization=21
@viscera@-art	-art=1
@camorra@-organization	-organization=236
@kozloduy@-location	-location=25
@balboa@-finance-currency	-finance-currency=7
@northern_alliance@-organization	-organization=147
@jamestown@-product	-product=8
@barueri@-location	-location=71
@koryak@-language	-language=15
@saint_nicholas@-location	-location=1
@king's_college@-organization	-organization=368
@the_first@-product	-product=4
@murder_by_death@-person	-person=25
@horn@-product	-product=433
@coleophora_siccifolia@-living_thing	-living_thing=22
@cherbourg@-location	-location=113
@vanilla@-food	-food=29
@roland_hayes@-person	-person=26
@laconia@-location	-location=395
@tony_sales@-person	-person=43
@western_region@-organization	-organization=84
@fruit@-living_thing	-living_thing=5
@no_more_heroes@-art	-art=20
@merkel_cell@-body_part	-body_part=20
@moksha@-language	-language=26
@t._rex@-person	-person=295
@girls@-event	-event=1
@evans@-person	-person=57
@fernando_de_la_mora@-organization	-organization=25
@jerusalem_symphony_orchestra@-person	-person=45
@arcana@-product	-product=3
@blandford@-living_thing	-living_thing=1
@johann_hari@-person	-person=38
@hougoumont@-location	-location=16
@science@-art	-art=811
@sweet_dreams@-person	-person=26
@natal_sharks@-person	-person=1
@battle_of_isandlwana@-event	-event=96
@harry_elmer_barnes@-person	-person=39
@iban@-language	-language=20
@glc@-person	-person=41
@blackboard@-organization	-organization=25
@blues@-organization	-organization=166
@indiana_jones_and_the_temple_of_doom@-product	-product=3
@taliban@-organization	-organization=2290
@jack_trudeau@-person	-person=29
@dayton_art_institute@-location	-location=55
@munster@-food	-food=2
@edelman@-person	-person=2
@spider-man_2@-art	-art=248
@turobin@-location	-location=26
@pandit@-person	-person=1
@ernest_bevin@-organization	-organization=1
@moreland@-location	-location=21
@keokuk@-product	-product=2
@almaty@-organization	-organization=2
@idris@-product	-product=7
@the_lion,_the_witch_and_the_wardrobe@-broadcast_program	-broadcast_program=3
@northwest_florida_regional_airport@-location	-location=28
@decca@-organization	-organization=1081
@western_region@-location	-location=136
@globo@-organization	-organization=10
@mission_san_luis_rey_de_francia@-location	-location=36
@victoria_station@-location	-location=103
@patterdale@-location	-location=50
@mohsen_makhmalbaf@-person	-person=98
@wye_college@-organization	-organization=52
@western_infirmary@-location	-location=35
@as@-art	-art=35
@pac-12@-organization	-organization=136
@freaks@-person	-person=6
@episcopalians@-organization	-organization=44
@51@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@franciszek_kleeberg@-person	-person=23
@the_limey@-art	-art=52
@arduin@-person	-person=14
@charles_brasch@-person	-person=28
@matthew_hale@-person	-person=43
@s._v._venkatraman@-person	-person=28
@bandini@-art	-art=16
@see-saw@-person	-person=27
@harris_county_public_library@-location	-location=36
@bourne@-organization	-organization=5
@published@-title	-title=75
@ibaraki@-art	-art=99
@fuqua_school_of_business@-organization	-organization=77
@les_misérables@-art	-art=1201
@ned_hanlon@-person	-person=79
@yale_political_union@-organization	-organization=44
@rfk@-art	-art=8
@scott_weinger@-person	-person=33
@marc_gunn@-person	-person=25
@jumong@-broadcast_program	-broadcast_program=38
@french_occupation@-event	-event=14
@caucasia@-art	-art=3
@dennis_miller@-person	-person=309
@british_parliament@-person	-person=1
@1916@-product	-product=1
@maggie@-art	-art=4
@dender@-organization	-organization=2
@royal_commission_on_environmental_pollution@-organization	-organization=31
@chattanooga@-art	-art=1
@the_seaforth_highlanders_of_canada@-organization	-organization=23
@lyra@-location	-location=80
@france@-event	-event=271
@hollywood_palladium@-location	-location=100
@beautiful_people@-broadcast_program	-broadcast_program=43
@gujarati_language@-language	-language=80
@miami_tropics@-organization	-organization=20
@george_fox_university@-organization	-organization=65
@berlin@-event	-event=67
@apurímac@-location	-location=42
@david_mckay@-person	-person=37
@bikini_atoll@-event	-event=1
@option@-art	-art=37
@michael_wilding@-person	-person=131
@sheridan@-organization	-organization=6
@chestnut@-visual_art-color	-visual_art-color=20
@madder@-living_thing	-living_thing=41
@be@-language	-language=9
@san_nicolas@-product	-product=3
@the_republic@-art	-art=81
@officer@-title	-title=822
@dj_olive@-person	-person=27
@lapwing@-product	-product=1
@aqua@-visual_art-color	-visual_art-color=7
@windward_islands@-organization	-organization=85
@abner@-person	-person=32
@bodrum@-location	-location=223
@london_colney@-organization	-organization=5
@charisma@-art	-art=9
@portland_building@-location	-location=20
@air_france@-person	-person=3
@destroyer@-product	-product=83
@kay_panabaker@-person	-person=61
@ast@-biology	-biology=16
@spaced_out@-art	-art=1
@susquehanna@-product	-product=8
@1989@-organization	-organization=4
@bs@-location	-location=5
@camphor@-living_thing	-living_thing=6
@mun2@-broadcast_network	-broadcast_network=25
@aja@-people-ethnicity	-people-ethnicity=8
@maria_christina_of_the_two_sicilies@-person	-person=43
@dalgety@-organization	-organization=3
@stella_damasus-aboderin@-person	-person=20
@colossus@-art	-art=11
@dungeness@-location	-location=216
@holiday_inn@-art	-art=55
@ncis@-broadcast_program	-broadcast_program=877
@riccardo_paletti@-person	-person=20
@peñón_de_vélez_de_la_gomera@-location	-location=32
@vito@-person	-person=18
@a_town_called_panic@-broadcast_program	-broadcast_program=14
@1983_season@-event	-event=27
@greve_in_chianti@-location	-location=26
@harris@-location	-location=113
@montgomery,_west_virginia@-location	-location=47
@samara@-location	-location=446
@cw@-art	-art=1
@spring_street_financial_district@-location	-location=21
@nowy_dwór@-location	-location=36
@the_invasion@-art	-art=33
@the_same_name@-event	-event=2
@adam-ondi-ahman@-location	-location=39
@manheim@-location	-location=33
@galician@-organization	-organization=1
@csepel@-location	-location=29
@sisimiut@-location	-location=54
@vasari@-person	-person=87
@quapaw@-location	-location=10
@heb.@-art	-art=2
@bronte@-location	-location=42
@udham_singh_nagar_district@-location	-location=29
@university_college,_oxford@-organization	-organization=572
@abbotsford@-organization	-organization=3
@northern_railway@-location	-location=2
@promotion@-product	-product=4
@arghandab_river@-location	-location=28
@maggie_thompson@-person	-person=20
@2011_cricket_world_cup@-event	-event=200
@pelham@-location	-location=127
@peter_donohoe@-person	-person=38
@lovell_coleman@-person	-person=21
@beaumont@-location	-location=143
@hergé's_adventures_of_tintin@-broadcast_program	-broadcast_program=24
@caliente@-art	-art=8
@austria@-title	-title=5
@moldova@-event	-event=1
@clerk@-art	-art=3
@windows_nt_4.0@-product	-product=126
@morning_star@-location	-location=32
@marvin@-art	-art=2
@oasis@-person	-person=1353
@canine_teeth@-body_part	-body_part=29
@târgu_mureș@-location	-location=90
@sama@-award	-award=18
@akihito@-living_thing	-living_thing=1
@cave_creek@-location	-location=22
@dierdorf@-location	-location=38
@tempo@-location	-location=14
@forrest@-product	-product=2
@geleen@-person	-person=1
@department@-art	-art=15
@eve@-person	-person=651
@pulphouse_publishing@-organization	-organization=21
@wooden@-person	-person=1
@douglas_kenney@-person	-person=25
@waynesboro@-event	-event=7
@terry_carter@-person	-person=23
@14@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@canons@-location	-location=1
@doc_holliday@-person	-person=209
@bonanza@-location	-location=20
@germany's_next_topmodel@-event	-event=1
@lerkendal_stadion@-location	-location=20
@ryazan@-organization	-organization=1
@prešeren_foundation_award@-award	-award=41
@89@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@paul_dietzel@-person	-person=41
@maida_vale@-art	-art=2
@warrington@-event	-event=2
@ramon_sessions@-person	-person=197
@new@-product	-product=2
@irene_tedrow@-person	-person=24
@aoa@-organization	-organization=13
@north_african@-location	-location=13
@melvyn_hayes@-person	-person=48
@bedrock@-broadcast_program	-broadcast_program=1
@baro@-person	-person=7
@university_of_pittsburgh_at_greensburg@-organization	-organization=21
@ridgefield@-organization	-organization=1
@conmebol@-event	-event=9
@dream@-person	-person=43
@dragon's_lair@-product	-product=81
@first_division_league@-organization	-organization=43
@peter_kelamis@-person	-person=41
@the_temple@-location	-location=22
@palm_beach_opera@-organization	-organization=29
@deep_purple@-art	-art=51
@merseyside@-location	-location=1645
@charles_darwin@-person	-person=2240
@westwood@-organization	-organization=3
@chase_budinger@-person	-person=41
@wilkes_expedition@-person	-person=2
@job@-title	-title=1
@rich_hill@-location	-location=6
@amadora@-location	-location=60
@coenwulf@-person	-person=27
@ghost_rider@-art	-art=106
@austin@-location	-location=203
@miranda_house@-organization	-organization=44
@indian@-event	-event=4
@kańczuga@-location	-location=26
@l.a.@-location	-location=86
@new_york@-body_part	-body_part=1
@kathryn_harrold@-person	-person=43
@white_river@-location	-location=490
@destin@-art	-art=1
@id@-art	-art=15
@argonauts@-product	-product=3
@little_feat@-art	-art=7
@vinton@-location	-location=59
@the_reporter@-broadcast_program	-broadcast_program=26
@larrikin_love@-person	-person=27
@netherlands@-event	-event=29
@basque_roads@-event	-event=1
@royal_shakespeare_theatre@-organization	-organization=1
@producing@-chemistry	-chemistry=1
@king_salmon@-location	-location=20
@wellington@-person	-person=209
@dvd@-organization	-organization=3
@tits@-body_part	-body_part=5
@łukta@-location	-location=41
@terek@-event	-event=1
@argentine_national_anthem@-art	-art=28
@touch@-location	-location=4
@elizabeth@-art	-art=8
@avio@-location	-location=6
@tower@-location	-location=232
@1989@-location	-location=1
@ensiferum@-person	-person=129
@andrew_jackson@-person	-person=1926
@richard_cox@-person	-person=56
@anthony_davis@-person	-person=89
@assistant_secretary_of_state_for_international_organization_affairs@-title	-title=40
@greenwood@-person	-person=4
@savage_garden@-art	-art=21
@miller_county,_arkansas@-location	-location=23
@@-organization	-organization=82
@big_scoob@-person	-person=19
@running_scared@-broadcast_program	-broadcast_program=3
@bowhead_whale@-living_thing	-living_thing=31
@mantis@-product	-product=4
@mulga@-living_thing	-living_thing=67
@emmy_awards@-award	-award=27
@falmouth@-title	-title=1
@point_of_entry@-art	-art=19
@interplay@-person	-person=121
@araxá@-location	-location=38
@lee_atwater@-person	-person=58
@mickey_tucker@-person	-person=22
@group_d@-event	-event=48
@great_central@-organization	-organization=35
@curt_smith@-person	-person=93
@chi@-organization	-organization=18
@umpire@-title	-title=302
@rutherford@-person	-person=26
@villa_clara@-organization	-organization=4
@cafayate@-location	-location=27
@yakov_sverdlov@-product	-product=5
@route_53@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@basirhat@-location	-location=44
@jessie@-broadcast_program	-broadcast_program=104
@herb_sendek@-person	-person=37
@20th@-organization	-organization=25
@aws@-internet-website	-internet-website=16
@devil's_island@-art	-art=7
@bromsgrove@-organization	-organization=3
@depressed@-medicine-symptom	-medicine-symptom=40
@siege_of_baler@-event	-event=21
@almyros@-location	-location=31
@sargent@-person	-person=9
@francesco_foscari@-person	-person=43
@welsh_football_league_division_three@-organization	-organization=35
@st_machar's_cathedral@-location	-location=30
@sri_lankan_moors@-people-ethnicity	-people-ethnicity=30
@scum_of_the_earth@-art	-art=5
@england@-people-ethnicity	-people-ethnicity=3
@cornhuskers@-title	-title=1
@hiv@-organization	-organization=4
@the_four_seasons@-person	-person=143
@jackie_brown@-person	-person=8
@elin_pelin@-person	-person=14
@line@-organization	-organization=8
@austin_powers@-art	-art=110
@bill_james@-person	-person=267
@loving@-person	-person=2
@bayview@-location	-location=41
@raffaellino_del_garbo@-person	-person=24
@st._joseph's@-location	-location=14
@pokémon_stadium_2@-product	-product=20
@jerome_harrison@-person	-person=23
@afghan_war@-location	-location=1
@dead_letter_circus@-person	-person=32
@fleury@-location	-location=29
@melodifestivalen_2005@-event	-event=26
@north_quay@-location	-location=25
@afc@-broadcast_network	-broadcast_network=2
@kashi@-broadcast_program	-broadcast_program=2
@serbs_of_croatia@-people-ethnicity	-people-ethnicity=28
@north_park@-organization	-organization=19
@evros@-location	-location=63
@llano_de_chajnantor_observatory@-location	-location=27
@the_spectacular_spider-man@-broadcast_program	-broadcast_program=161
@kenny_wheeler@-person	-person=270
@traktor@-product	-product=22
@laban@-person	-person=61
@catawba@-location	-location=76
@ganges@-broadcast_program	-broadcast_program=1
@guggenheim_fellow@-award	-award=77
@vittoria_della_rovere@-person	-person=31
@animistic@-religion-religion	-religion-religion=33
@100@-location	-location=24
@battle_of_the_golden_spurs@-event	-event=108
@coliseum@-organization	-organization=7
@fujimi_shobo@-organization	-organization=90
@cardiac_arrest@-broadcast_program	-broadcast_program=29
@raynes_park@-location	-location=35
@oudenarde@-location	-location=2
@magnetic_man@-person	-person=34
@allied_command_transformation@-organization	-organization=33
@history@-people-ethnicity	-people-ethnicity=4
@miguel_antonio_caro@-person	-person=37
@prime_minister's_department@-title	-title=1
@exxon_valdez@-event	-event=5
@columns@-title	-title=4
@lamb@-person	-person=12
@the_invasion@-event	-event=12
@lynda_haverstock@-person	-person=33
@côte-des-neiges–notre-dame-de-grâce@-location	-location=61
@nancy_gates@-person	-person=22
@promise@-organization	-organization=1
@samudragupta@-person	-person=122
@all_kinds_of_everything@-art	-art=31
@the_spectrum@-location	-location=136
@suvla@-location	-location=44
@johnny@-food	-food=1
@rio_conchos@-art	-art=2
@seal@-location	-location=10
@b*witched@-person	-person=139
@countryside_commission@-organization	-organization=50
@knights_of_the_round_table@-art	-art=38
@godavari@-location	-location=90
@the_blasters@-person	-person=108
@helena_mattsson@-person	-person=20
@gmina_książ_wielki@-location	-location=24
@california_electricity_crisis@-organization	-organization=1
@sephardi@-people-ethnicity	-people-ethnicity=132
@los_tres@-person	-person=47
@cynthia@-person	-person=26
@wakayama@-art	-art=52
@albert_portas@-person	-person=46
@irish_college_in_paris@-organization	-organization=26
@lisa_brokop@-person	-person=50
@arthur_malet@-person	-person=20
@the_age@-product	-product=1
@walter_hasenclever@-person	-person=22
@sapri@-organization	-organization=6
@omar_khayyám@-art	-art=3
@zones@-person	-person=10
@america@-person	-person=263
@prospect@-organization	-organization=6
@supercell@-person	-person=34
@philistines@-people-ethnicity	-people-ethnicity=213
@i_could_go_on_singing@-art	-art=21
@nabataean@-language	-language=6
@a_portrait_of_the_artist_as_a_young_man@-art	-art=123
@lucy@-art	-art=15
@the_sound@-location	-location=11
@týr@-product	-product=1
@english_civil_war@-art	-art=14
@lily@-broadcast_program	-broadcast_program=6
@pnl@-organization	-organization=38
@ottoman_rule@-location	-location=79
@mahanadi@-location	-location=48
@tap@-organization	-organization=11
@black_prince@-organization	-organization=2
@meena@-person	-person=62
@diabetes@-art	-art=2
@imo@-product	-product=2
@morton@-organization	-organization=190
@mumbai_police@-organization	-organization=74
@parineeta@-art	-art=108
@pepsi_arena@-location	-location=23
@brooke_d'orsay@-person	-person=25
@mayday_parade@-art	-art=3
@thornycroft@-organization	-organization=62
@litton@-location	-location=16
@trenton_speedway@-location	-location=27
@betsy_ross@-location	-location=1
@elizabeth_carter@-person	-person=45
@cy_denneny@-person	-person=54
@1868@-law	-law=1
@holding_out_for_a_hero@-art	-art=48
@center_of_the_universe@-broadcast_program	-broadcast_program=21
@resurrection@-time	-time=1
@stone_bridge@-location	-location=38
@balika_vadhu@-broadcast_program	-broadcast_program=97
@lomax@-person	-person=18
@gmina_halinów@-location	-location=23
@gargrave@-location	-location=31
@fig@-living_thing	-living_thing=64
@iowa_city@-location	-location=221
@cannabis@-medicine-drug	-medicine-drug=278
@peak_forest@-location	-location=27
@sense@-organization	-organization=7
@bandsports@-broadcast_network	-broadcast_network=20
@lozère@-location	-location=337
@taranto@-organization	-organization=5
@west_nile_virus@-living_thing	-living_thing=138
@cool_world@-product	-product=1
@models@-title	-title=16
@perfect_world@-person	-person=9
@j_church@-person	-person=23
@signs_of_life@-art	-art=37
@jerry_coyne@-person	-person=36
@go!@-art	-art=19
@great_wall_of_china@-location	-location=351
@nagasaki@-event	-event=15
@warner@-organization	-organization=267
@gish@-art	-art=33
@american_journal_of_archaeology@-art	-art=42
@cherie@-person	-person=19
@lidsville@-broadcast_program	-broadcast_program=25
@mahjong@-product	-product=94
@anak@-location	-location=1
@governor_of_california@-event	-event=1
@gmina_zielona_góra@-location	-location=22
@n@-product	-product=17
@angband@-product	-product=16
@census_2001@-event	-event=28
@kepler@-person	-person=82
@zhukovsky@-person	-person=15
@the_player@-person	-person=1
@conflict@-broadcast_program	-broadcast_program=13
@tome@-location	-location=24
@commodore_64@-organization	-organization=2
@digitivalva_pulicariae@-living_thing	-living_thing=25
@inglewood@-location	-location=353
@stan_jones@-person	-person=69
@peoria@-organization	-organization=8
@esher@-person	-person=12
@st._peter@-location	-location=98
@priory_records@-organization	-organization=26
@four_corners@-organization	-organization=1
@north_lakhimpur@-location	-location=24
@pcp@-organization	-organization=8
@lethal_weapon@-art	-art=171
@les_blank@-person	-person=52
@magnetic_man@-art	-art=6
@synths@-title	-title=1
@shoot_to_kill@-broadcast_program	-broadcast_program=15
@the_light@-person	-person=4
@north_london_railway@-location	-location=2
@sega_saturn@-product	-product=941
@the_cowboys@-art	-art=35
@white_wizzard@-art	-art=1
@blackburn_olympic@-organization	-organization=45
@sweatshop_union@-person	-person=28
@house_of_love@-person	-person=13
@health@-art	-art=36
@han_dynasty@-event	-event=487
@rambo@-living_thing	-living_thing=1
@abington@-event	-event=3
@the_comedians@-broadcast_program	-broadcast_program=36
@norman_lacy@-person	-person=27
@english_football_league@-organization	-organization=49
@melanie_sykes@-person	-person=41
@yaghnobi@-people-ethnicity	-people-ethnicity=3
@chimborazo@-event	-event=3
@grade@-person	-person=20
@arne_sucksdorff@-person	-person=20
@shane_mcmahon@-person	-person=126
@negeri_sembilan@-organization	-organization=40
@durand_line@-location	-location=99
@mtv_unplugged@-art	-art=81
@emperor_ninken@-person	-person=20
@jimmy_howard@-person	-person=42
@film@-art	-art=842
@the_wash@-art	-art=21
@emperor_xiaoming@-person	-person=45
@sadri@-language	-language=12
@lopez@-organization	-organization=1
@pray@-location	-location=5
@russell_ferrante@-person	-person=67
@belle_epoque@-person	-person=9
@lares@-organization	-organization=13
@emirau@-event	-event=4
@major_league_soccer@-event	-event=25
@overall_standings@-event	-event=54
@richard_taruskin@-person	-person=51
@slovenj_gradec@-organization	-organization=2
@strymon@-living_thing	-living_thing=5
@order_of_the_sacred_treasure@-title	-title=239
@celebrity_duets@-broadcast_program	-broadcast_program=41
@roman_holiday@-broadcast_program	-broadcast_program=6
@langley@-product	-product=12
@karan_johar@-person	-person=211
@chalakudy@-location	-location=78
@rusyn@-language	-language=125
@amado_guevara@-person	-person=41
@the_salon@-broadcast_program	-broadcast_program=20
@new_college,_edinburgh@-location	-location=48
@geoffrey_hutchings@-person	-person=33
@yilan@-organization	-organization=4
@popstars@-person	-person=1
@cesena@-location	-location=241
@i_am_kloot@-person	-person=48
@ilfracombe@-location	-location=209
@king's_cross@-location	-location=159
@mellrichstadt@-location	-location=25
@pope_john_paul_ii@-person	-person=4179
@ravi_k._chandran@-person	-person=33
@ride_the_wild_surf@-art	-art=20
@south_devon@-organization	-organization=1
@pilgrims@-title	-title=43
@original@-broadcast_program	-broadcast_program=12
@skank@-art	-art=1
@british_parliament@-location	-location=1
@walt_weiss@-person	-person=52
@millington,_tennessee@-location	-location=49
@netherlands@-people-ethnicity	-people-ethnicity=3
@homer@-location	-location=203
@islamic@-art	-art=1
@latvia@-organization	-organization=317
@nis@-chemistry	-chemistry=1
@the_gap@-location	-location=41
@bruce_kirby@-person	-person=28
@farmington@-location	-location=344
@south_somerset@-location	-location=265
@kalkar@-location	-location=33
@mecca@-person	-person=1
@ml@-product	-product=1
@kai@-location	-location=37
@julius_ii@-art	-art=2
@stop@-living_thing	-living_thing=2
@selangor@-organization	-organization=81
@john_paddy_carstairs@-person	-person=39
@alto@-organization	-organization=3
@nsa@-title	-title=2
@hashimoto@-person	-person=3
@the_first@-art	-art=25
@summer_solstice@-event	-event=27
@tunnel@-location	-location=36
@otto_erich_deutsch@-person	-person=38
@christian_brothers_college_high_school@-organization	-organization=42
@john_willie@-person	-person=24
@delusion@-medicine-symptom	-medicine-symptom=10
@magill@-art	-art=39
@limousin@-language	-language=3
@government@-event	-event=3
@arch@-product	-product=14
@kermanshah_province@-location	-location=2783
@sam_simmons@-person	-person=23
@bracken@-living_thing	-living_thing=51
@2005_southeast_asian_games@-event	-event=132
@furnas@-location	-location=20
@clarendon@-title	-title=4
@josé_limón@-person	-person=67
@the_boys@-person	-person=34
@morton@-title	-title=1
@thomas_jamison@-person	-person=22
@hippo@-location	-location=19
@fresno_high_school@-organization	-organization=19
@the_peak@-location	-location=34
@termini_station@-location	-location=8
@bet@-broadcast_network	-broadcast_network=63
@alaska@-organization	-organization=90
@the_revolution@-art	-art=8
@travelport@-organization	-organization=32
@flevoland@-location	-location=191
@president_of_the_republic_of_macedonia@-title	-title=44
@sounder@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@idle@-product	-product=2
@magic_dirt@-person	-person=92
@music@-title	-title=13
@64_zoo_lane@-broadcast_program	-broadcast_program=29
@suwannee_river_water_management_district@-organization	-organization=23
@aldershot_district@-location	-location=1
@justice_minister@-title	-title=46
@the_associates@-broadcast_program	-broadcast_program=42
@bipolar@-disease	-disease=40
@piacenza@-location	-location=18
@redhawks@-living_thing	-living_thing=1
@german_troops@-organization	-organization=44
@chiyoda@-organization	-organization=3
@ocaña@-event	-event=3
@idc@-person	-person=1
@alamo@-art	-art=8
@modern_records@-organization	-organization=62
@de_la_salle_collegiate_high_school@-organization	-organization=22
@kom@-organization	-organization=4
@köln@-location	-location=30
@swansea_town@-location	-location=4
@česká_televize@-broadcast_network	-broadcast_network=60
@peugeot@-organization	-organization=37
@latvia@-title	-title=1
@the_transformers@-art	-art=20
@tancredi@-person	-person=3
@stanley_bruce@-person	-person=126
@oviedo@-location	-location=534
@robert_hays@-person	-person=85
@bubble@-art	-art=23
@hank@-broadcast_program	-broadcast_program=8
@greg_daniels@-person	-person=177
@belp@-location	-location=21
@scopula_immorata@-living_thing	-living_thing=38
@the_goonies@-product	-product=1
@murdered@-internet-website	-internet-website=1
@carrickfergus@-art	-art=11
@montclair@-organization	-organization=3
@sartorius@-organization	-organization=1
@joy_division@-person	-person=793
@sotkamo@-location	-location=30
@brainwashed@-organization	-organization=12
@avalokiteśvara@-god	-god=110
@rowan@-organization	-organization=5
@metropolitan_borough_of_dudley@-location	-location=57
@petersfield@-location	-location=194
@reading_abbey@-location	-location=90
@shropshire@-food	-food=1
@engineer@-title	-title=445
@nicolas_roeg@-person	-person=196
@blanton_collier@-person	-person=30
@malta@-person	-person=2
@riviera@-location	-location=42
@safe_house@-art	-art=23
@picasso@-living_thing	-living_thing=1
@philip_phillips@-person	-person=28
@philipp_oswald@-person	-person=79
@soviet_championship@-event	-event=20
@vt@-organization	-organization=6
@19th_arrondissement_of_paris@-location	-location=21
@miriam_lichtheim@-person	-person=20
@duyun@-person	-person=10
@united_states_of_america@-organization	-organization=11
@poma@-organization	-organization=61
@chinese@-people-ethnicity	-people-ethnicity=946
@the_dissociatives@-person	-person=32
@iggy_pop@-art	-art=2
@interwar_period@-event	-event=87
@cali@-organization	-organization=1
@port_authority_bus_terminal@-location	-location=296
@pga@-organization	-organization=37
@congressmen@-title	-title=4
@the_dream@-person	-person=8
@monteverdi@-person	-person=153
@mary_gaudron@-person	-person=22
@april@-organization	-organization=5
@css@-computer-programming_language	-computer-programming_language=242
@glenwood_cemetery@-location	-location=48
@the_prophet@-art	-art=38
@jaguar@-living_thing	-living_thing=252
@republic_of_vietnam@-organization	-organization=1
@mast@-location	-location=17
@katy@-person	-person=3
@mount_scopus@-organization	-organization=2
@o.c.@-person	-person=96
@schiermonnikoog@-location	-location=21
@tomb@-person	-person=3
@laws@-location	-location=1
@tony_bettenhausen,_jr.@-person	-person=20
@northallerton@-location	-location=300
@paul_durand-ruel@-person	-person=32
@robert_adley@-person	-person=26
@the_race@-art	-art=6
@stuart_reardon@-person	-person=26
@łaskarzew@-location	-location=32
@national_academy_of_sciences@-organization	-organization=888
@zigong@-person	-person=1
@harvey_keitel@-person	-person=415
@canada's@-organization	-organization=45
@venezuelan@-location	-location=43
@colonial_period@-location	-location=67
@pratt@-location	-location=44
@royal_montreal_golf_club@-organization	-organization=20
@churchill@-person	-person=232
@carriers@-product	-product=29
@glacier@-product	-product=3
@switzerland@-event	-event=4
@schwetzingen@-location	-location=78
@assault@-art	-art=4
@bushnell@-organization	-organization=8
@continental@-event	-event=17
@charles_edison@-person	-person=30
@paraguay@-location	-location=5689
@the_herd@-location	-location=1
@port_henry@-location	-location=20
@wsu@-organization	-organization=23
@mora@-location	-location=103
@tipping_the_velvet@-art	-art=23
@what_women_want@-art	-art=86
@buried_alive@-person	-person=9
@mun@-organization	-organization=2
@trinity@-location	-location=206
@australia_national_association_football_team@-organization	-organization=41
@clerk@-title	-title=105
@scm@-title	-title=5
@andrew_wyatt@-person	-person=42
@juk@-food	-food=13
@german_invasion_of_france@-event	-event=35
@reliance@-product	-product=14
@etruria@-location	-location=335
@rensselaer@-location	-location=106
@suzdal@-location	-location=152
@rae_parish@-location	-location=39
@sharad_yadav@-person	-person=33
@tudor_vladimirescu@-location	-location=2
@lhasa@-person	-person=12
@starchild@-organization	-organization=15
@boxer@-product	-product=2
@chase_ellison@-person	-person=28
@chickamauga@-location	-location=22
@fonzworth_bentley@-person	-person=34
@pinkerton@-person	-person=3
@gaucho@-art	-art=34
@henri_ii_de_montmorency@-person	-person=21
@elks_club@-location	-location=1
@bobrowniki@-location	-location=46
@sachin@-location	-location=7
@jeth_weinrich@-person	-person=23
@roi-namur@-event	-event=1
@islander@-people-ethnicity	-people-ethnicity=3
@treasure_island_media@-organization	-organization=28
@elias@-person	-person=26
@battle_of_el_caney@-event	-event=26
@huna@-people-ethnicity	-people-ethnicity=19
@article@-language	-language=1
@first_congregational_church@-location	-location=27
@andy@-product	-product=1
@huguenot@-religion-religion	-religion-religion=1575
@bianchi@-person	-person=11
@swede@-organization	-organization=1
@djadochta_formation@-location	-location=21
@calvin@-person	-person=147
@norden@-location	-location=89
@central_middlesex_hospital@-location	-location=25
@nero@-person	-person=81
@porto_dos_milagres@-broadcast_program	-broadcast_program=22
@christen-democratisch_en_vlaams@-organization	-organization=20
@sylvia@-organization	-organization=1
@romans@-location	-location=2560
@tampa_shipbuilding_company@-organization	-organization=24
@nihon_university@-organization	-organization=270
@the_dead_zone@-art	-art=72
@providencia@-living_thing	-living_thing=5
@vegetable@-medicine-drug	-medicine-drug=1
@hanslope@-location	-location=22
@raleigh@-person	-person=13
@world_cup@-organization	-organization=5
@6th_(poona)_division@-organization	-organization=26
@fuenlabrada@-location	-location=40
@rajasthan@-organization	-organization=1
@forfar@-product	-product=1
@des_moines@-location	-location=601
@peter_pan_and_the_pirates@-product	-product=5
@gilles_grangier@-person	-person=61
@saint_mark@-art	-art=1
@sepik@-location	-location=35
@the_broken_ear@-art	-art=51
@1@-finance-currency	-finance-currency=3
@gbc@-broadcast_network	-broadcast_network=2
@love_and_kisses@-art	-art=23
@olmsted@-location	-location=4
@10th_air_division@-organization	-organization=28
@mounds_view@-location	-location=20
@cumberland@-location	-location=2127
@route_27@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@matthew_paris@-person	-person=185
@armada@-location	-location=7
@tom@-computer-programming_language	-computer-programming_language=4
@edward_mendelson@-person	-person=41
@the_little_prince@-art	-art=180
@world_news_tonight@-broadcast_program	-broadcast_program=40
@prussia@-location	-location=6287
@cowpens@-product	-product=3
@bognor@-location	-location=21
@pajusi_parish@-location	-location=23
@ota@-people-ethnicity	-people-ethnicity=1
@iron_cross@-person	-person=15
@hope@-god	-god=1
@afghan@-organization	-organization=4
@miguel_molina@-person	-person=35
@tiga@-broadcast_program	-broadcast_program=2
@henkel@-person	-person=11
@distrito_nacional@-location	-location=226
@constance@-location	-location=26
@heck_thomas@-person	-person=22
@cresson@-location	-location=25
@the_amazing_race_australia@-broadcast_program	-broadcast_program=25
@bura@-location	-location=14
@carib@-people-ethnicity	-people-ethnicity=75
@moksha@-art	-art=6
@gyges@-god	-god=2
@harissa@-location	-location=16
@douma@-person	-person=1
@doyle@-product	-product=1
@monte_cassino@-organization	-organization=1
@macrochilo_cribrumalis@-living_thing	-living_thing=29
@hillside@-organization	-organization=1
@thomas_cromwell@-person	-person=424
@hornsey@-organization	-organization=1
@wellcome@-person	-person=1
@entre_rios@-person	-person=1
@v@-art	-art=148
@the_well@-art	-art=14
@gleason@-person	-person=13
@prefecture@-art	-art=1
@the_lovely_bones@-art	-art=113
@vs@-language	-language=1
@gamer@-person	-person=1
@manresa@-organization	-organization=11
@wolfenstein@-person	-person=1
@alessandro_malaspina@-product	-product=1
@the_family@-organization	-organization=15
@hérouxville@-location	-location=24
@sockeye_salmon@-food	-food=1
@amagasaki_rail_crash@-event	-event=23
@shigesato_itoi@-person	-person=43
@the_clash@-art	-art=33
@anna_mcgarrigle@-person	-person=54
@taking_lives@-art	-art=28
@flute@-product	-product=555
@arlon@-location	-location=152
@antiquity@-location	-location=14
@pendragon@-organization	-organization=5
@cactus@-organization	-organization=4
@tom_thumb@-art	-art=17
@keith@-location	-location=29
@the_colony@-location	-location=26
@reformation@-religion-religion	-religion-religion=2
@furness@-person	-person=1
@lannemezan@-location	-location=32
@vincent@-organization	-organization=13
@valenzuela@-location	-location=50
@east_lancashire_railway@-location	-location=105
@anju_bobby_george@-person	-person=20
@chocolat@-broadcast_program	-broadcast_program=3
@sigma_xi@-organization	-organization=306
@malayan@-organization	-organization=2
@sunny_murray@-person	-person=68
@keni_burke@-art	-art=1
@scythia@-product	-product=1
@mariano_zabaleta@-person	-person=73
@deventer@-location	-location=426
@frontal@-living_thing	-living_thing=1
@on@-broadcast_program	-broadcast_program=1
@themselves@-person	-person=58
@paekakariki@-location	-location=58
@lakselv@-location	-location=37
@how_insensitive@-art	-art=40
@metrostars@-organization	-organization=104
@koshish@-art	-art=23
@beetlejuice@-person	-person=1
@operation_michael@-event	-event=74
@motorcyclist@-art	-art=21
@istanbul@-organization	-organization=11
@uk_government@-organization	-organization=56
@john_morphett@-person	-person=25
@classical@-location	-location=4
@oldman@-person	-person=8
@john_florio@-person	-person=51
@latter-day_saints@-organization	-organization=25
@roy_rogers@-person	-person=38
@convoy@-art	-art=101
@the_moldy_peaches@-person	-person=39
@hawai'i@-location	-location=30
@arendal@-organization	-organization=2
@runaway@-art	-art=182
@super_tuesday@-broadcast_program	-broadcast_program=6
@sugo@-location	-location=17
@sheraton@-location	-location=2
@boulevard_of_broken_dreams@-broadcast_program	-broadcast_program=6
@northern_valley_regional_high_school_district@-location	-location=21
@tom_jackson@-person	-person=86
@columbus_college_of_art_and_design@-organization	-organization=37
@87@-product	-product=2
@n@-chemistry	-chemistry=72
@jennifer_paige@-person	-person=66
@ouran_high_school_host_club@-broadcast_program	-broadcast_program=188
@orchis@-living_thing	-living_thing=28
@gjirokastër_district@-location	-location=33
@moscow_sun_yat-sen_university@-organization	-organization=28
@guerrilla@-art	-art=26
@vh1_storytellers@-art	-art=7
@swiss_national_science_foundation@-organization	-organization=68
@death_and_the_compass@-art	-art=21
@jacob@-person	-person=699
@stephen_f._austin@-organization	-organization=48
@tenedos@-living_thing	-living_thing=1
@1976–77@-event	-event=297
@king_william_county@-location	-location=62
@wayne_bloom@-person	-person=20
@manta@-living_thing	-living_thing=5
@iliad@-organization	-organization=11
@monkey_island@-art	-art=1
@compass_records@-organization	-organization=50
@los_angeles@-award	-award=1
@pornography@-person	-person=2
@faculty_of_science@-organization	-organization=19
@payback@-product	-product=2
@june@-location	-location=1
@a_sound_of_thunder@-art	-art=46
@cowgate@-location	-location=52
@the_plough_and_the_stars@-art	-art=75
@northern_lights@-broadcast_program	-broadcast_program=12
@sleeping_beauty@-art	-art=286
@kaya@-broadcast_program	-broadcast_program=11
@mr._brightside@-art	-art=50
@17th@-location	-location=12
@central_serbia@-location	-location=171
@sl@-finance-currency	-finance-currency=1
@greater_accra@-location	-location=29
@anthropologist@-title	-title=53
@henry_beaufort,_3rd_duke_of_somerset@-person	-person=32
@sif@-organization	-organization=2
@orkla_group@-organization	-organization=58
@world_champion@-person	-person=1
@julia_mckenzie@-person	-person=97
@fc_vityaz_podolsk@-organization	-organization=77
@honduran@-location	-location=655
@winterland@-art	-art=5
@26@-location	-location=25
@anthem@-person	-person=26
@clay_cross@-person	-person=2
@sorbian@-location	-location=1
@international_court_of_justice@-location	-location=1
@borger-odoorn@-location	-location=25
@flock@-person	-person=1
@sergio_ortega@-person	-person=34
@emea@-organization	-organization=17
@seahorse@-living_thing	-living_thing=14
@josh_malihabadi@-person	-person=38
@alison_anderson@-person	-person=23
@il_corsaro@-art	-art=28
@rudi_dutschke@-person	-person=52
@shout@-organization	-organization=2
@carly_simon@-person	-person=604
@rai@-organization	-organization=2
@route_340@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@humber@-product	-product=1
@essex@-event	-event=2
@horse@-living_thing	-living_thing=149
@cnes@-organization	-organization=168
@wolverine@-living_thing	-living_thing=93
@shen_zhou@-person	-person=25
@hillside@-broadcast_program	-broadcast_program=2
@world_water_day@-time	-time=27
@mecklenburg-vorpommern@-organization	-organization=1
@democratic_left@-organization	-organization=147
@woodward's@-person	-person=1
@royal_trux@-art	-art=1
@caterpillar_inc.@-organization	-organization=221
@mythology@-broadcast_program	-broadcast_program=3
@region@-organization	-organization=1
@carnation@-living_thing	-living_thing=11
@kingdom_of_egypt@-title	-title=1
@trastevere@-art	-art=3
@the_barbarians@-organization	-organization=83
@norro_wilson@-person	-person=61
@vinton_county@-location	-location=53
@lord_lansdowne@-organization	-organization=4
@honduran@-people-ethnicity	-people-ethnicity=32
@lebanese@-people-ethnicity	-people-ethnicity=45
@ladybug@-organization	-organization=1
@prestige_oil_spill@-event	-event=26
@wagner@-person	-person=848
@saint_jerome@-art	-art=1
@milken_family_foundation@-organization	-organization=24
@wheelus_air_base@-location	-location=62
@canadian_open@-event	-event=38
@middlesbrough@-event	-event=5
@st_cyprian's_school@-organization	-organization=50
@apollodorus@-person	-person=35
@glipostenoda@-living_thing	-living_thing=53
@84@-location	-location=21
@bolshoi@-organization	-organization=5
@opera_house@-location	-location=85
@holmes@-broadcast_program	-broadcast_program=1
@brumunddal@-organization	-organization=18
@heliopolis@-location	-location=138
@bonded_by_blood@-person	-person=7
@apamea_anceps@-living_thing	-living_thing=34
@impostor@-broadcast_program	-broadcast_program=8
@shinar@-location	-location=30
@wedgwood@-person	-person=1
@kagami@-god	-god=1
@seize_the_day@-person	-person=2
@joe_corrigan@-person	-person=21
@alan_turing@-person	-person=462
@phlomis@-living_thing	-living_thing=21
@gulf_of_ob@-location	-location=25
@caifanes@-person	-person=53
@f@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=72
@masterpiece_theatre@-art	-art=7
@oak_forest@-location	-location=29
@masters_of_the_universe@-art	-art=155
@aquarion_evol@-broadcast_program	-broadcast_program=60
@oromiffa@-language	-language=299
@vladivostok@-location	-location=1085
@stawell@-product	-product=2
@dimitrov@-person	-person=19
@mars_climate_orbiter@-product	-product=34
@shawarma@-food	-food=25
@eight_is_enough@-broadcast_program	-broadcast_program=113
@donna@-broadcast_program	-broadcast_program=1
@cham@-art	-art=2
@chantal_goya@-person	-person=24
@oak_ridge@-person	-person=1
@crete@-event	-event=66
@hussein@-person	-person=88
@san_antonio_riders@-organization	-organization=39
@trio@-art	-art=38
@the_superman_family@-art	-art=23
@go@-location	-location=7
@valero@-organization	-organization=43
@boscawen@-person	-person=11
@bulbul@-living_thing	-living_thing=24
@dys@-location	-location=2
@john_adams@-broadcast_program	-broadcast_program=36
@send@-art	-art=3
@carlos_gracie@-person	-person=38
@a_touch_of_class@-person	-person=6
@fx@-title	-title=6
@pa_63@-location	-location=25
@rottweiler@-art	-art=6
@amer@-location	-location=12
@princes_park@-location	-location=49
@costa_book_awards@-event	-event=13
@homegrown@-organization	-organization=1
@kelvin@-product	-product=3
@bourbonnais@-location	-location=65
@samuel_peter@-person	-person=32
@d2@-event	-event=1
@dames@-title	-title=5
@psicosis@-person	-person=97
@pendleton@-person	-person=4
@officers@-organization	-organization=1
@red_herring@-person	-person=1
@baroness@-person	-person=40
@ahsan_khan@-person	-person=37
@2010_tour_de_france@-event	-event=62
@saltillo@-organization	-organization=1
@blue_jays@-product	-product=1
@palace_of_justice@-organization	-organization=2
@viola@-product	-product=256
@chief_of_staff@-title	-title=187
@talley's_folly@-art	-art=41
@2013_rugby_world_cup_sevens@-event	-event=54
@joanna_johnson@-person	-person=20
@vesuvius@-product	-product=4
@wolverhampton@-location	-location=1
@dionisio_alcalá_galiano@-person	-person=42
@rotem@-organization	-organization=24
@robert_gates@-person	-person=282
@pflp@-organization	-organization=23
@channel_nine@-broadcast_network	-broadcast_network=152
@patricia@-art	-art=8
@private_practice@-art	-art=5
@river_ure@-location	-location=71
@tianjin@-transit	-transit=4
@per_husby@-person	-person=23
@beau_brummell@-person	-person=64
@earl_of_ormonde@-person	-person=13
@europa@-organization	-organization=13
@corsican@-people-ethnicity	-people-ethnicity=45
@melancholic@-medicine-symptom	-medicine-symptom=24
@10th_army@-organization	-organization=33
@police_station@-location	-location=5
@gale@-product	-product=2
@isaak_brodsky@-person	-person=78
@tanzania@-living_thing	-living_thing=3
@causeway@-organization	-organization=17
@pennsylvania@-product	-product=23
@giralda@-location	-location=41
@the_visitor@-person	-person=1
@deng@-education-educational_degree	-education-educational_degree=4
@aly_raisman@-person	-person=39
@indian@-person	-person=1
@ted_taylor@-person	-person=27
@victoria_barracks@-location	-location=40
@french_division_1@-event	-event=8
@robert_k._elder@-person	-person=32
@velocity@-broadcast_program	-broadcast_program=58
@groove@-art	-art=21
@duvall@-person	-person=13
@black_september@-person	-person=1
@cygnet@-living_thing	-living_thing=1
@charlotte_church@-person	-person=259
@lowe's@-person	-person=4
@new_zealand_open@-event	-event=88
@rivas@-location	-location=46
@ollie@-broadcast_program	-broadcast_program=3
@bernardo@-person	-person=26
@papago@-people-ethnicity	-people-ethnicity=19
@digital@-body_part	-body_part=4
@the_grid@-event	-event=1
@déjà_vu@-product	-product=3
@the_good,_the_bad_and_the_ugly@-art	-art=196
@uefa_euro_1992@-event	-event=92
@craig_street@-person	-person=25
@paul_vanden_boeynants@-person	-person=30
@champéry@-location	-location=46
@suri@-location	-location=29
@british_forces@-event	-event=2
@smash_hits@-art	-art=178
@rosalind@-art	-art=1
@doug_jones@-person	-person=100
@dives-sur-mer@-location	-location=28
@b@-disease	-disease=9
@ottauquechee_river@-location	-location=23
@żagań@-location	-location=244
@acerenza@-location	-location=29
@piešťany@-location	-location=106
@ministry_of_supply@-title	-title=4
@bob_mould@-art	-art=1
@choiseul@-location	-location=45
@port_of_brisbane@-location	-location=46
@apex@-product	-product=1
@timeslip@-art	-art=1
@kaleido_star@-broadcast_program	-broadcast_program=94
@81@-product	-product=5
@american@-broadcast_network	-broadcast_network=1
@ozone@-person	-person=3
@balad@-organization	-organization=43
@arques-la-bataille@-location	-location=23
@martin_j._blake@-person	-person=36
@alan_warriner-little@-person	-person=45
@30@-time	-time=13
@lizard@-art	-art=14
@robin_zander@-person	-person=104
@lija@-organization	-organization=3
@brian_redhead@-person	-person=24
@wusa@-organization	-organization=71
@bandırma@-location	-location=69
@kellyville@-location	-location=28
@dupuis@-organization	-organization=233
@mike_england@-person	-person=23
@lonsdale@-organization	-organization=14
@hans_leibelt@-person	-person=31
@blue_jays@-art	-art=18
@linda_eder@-person	-person=66
@whipper_billy_watson@-person	-person=46
@central_america@-event	-event=2
@metropolitan_line@-organization	-organization=1
@canastota@-location	-location=38
@goch@-event	-event=1
@isandlwana@-event	-event=13
@sapporo@-transit	-transit=1
@stanhope@-title	-title=1
@cardinal_stritch_university@-organization	-organization=35
@savannah@-location	-location=74
@mandaic@-language	-language=21
@karl_peter_ulrich@-person	-person=27
@george_victor,_prince_of_waldeck_and_pyrmont@-person	-person=57
@regular_season@-event	-event=63
@con_air@-art	-art=121
@barney_bentall@-person	-person=21
@mitsubishi@-organization	-organization=212
@keith_haring@-person	-person=232
@capriccio@-art	-art=95
@mahadeva@-person	-person=4
@northwich@-location	-location=355
@tokyo_broadcasting_system@-organization	-organization=200
@french@-product	-product=1
@robert_craft@-person	-person=58
@lyn_mcleod@-person	-person=41
@tyrant@-person	-person=1
@larue,_ohio@-location	-location=39
@ken_norton@-person	-person=94
@thomas_wassberg@-person	-person=22
@viper@-living_thing	-living_thing=124
@big_mac@-location	-location=1
@hans_rosbaud@-person	-person=41
@beverly_hills@-location	-location=64
@israeli_league@-organization	-organization=29
@gigi_d'agostino@-person	-person=63
@borgosesia@-location	-location=16
@garcía_ramírez_of_navarre@-person	-person=26
@san@-art	-art=1
@the_obsessed@-art	-art=8
@manhunt_2@-product	-product=29
@joey_lawrence@-art	-art=3
@t._damodaran@-person	-person=23
@ufc_4@-event	-event=20
@bba@-education-educational_degree	-education-educational_degree=62
@maxine_nightingale@-person	-person=35
@beau_brummell@-art	-art=11
@treasure_hunt@-art	-art=2
@alicante@-food	-food=5
@kennedy_school@-organization	-organization=6
@nansemond@-location	-location=9
@mtv_unplugged@-broadcast_program	-broadcast_program=333
@peak@-location	-location=11
@nazca@-broadcast_program	-broadcast_program=7
@alexa@-person	-person=3
@salinas@-location	-location=54
@ministry_of_supply@-organization	-organization=262
@dschinghis_khan@-art	-art=15
@foley@-organization	-organization=1
@vi@-art	-art=7
@front@-event	-event=19
@ludwig_thuille@-person	-person=27
@mineral_county,_west_virginia@-location	-location=32
@japan_business_federation@-organization	-organization=20
@exclaim!@-art	-art=399
@rt-11@-product	-product=42
@filmfare_award@-award	-award=30
@valenciennes_fc@-organization	-organization=88
@grundy_county@-location	-location=138
@bipolar@-art	-art=1
@metro_area@-art	-art=1
@academy_of_music@-person	-person=7
@spitfire@-location	-location=2
@cajun_french@-language	-language=91
@hans_ulrich_von_eggenberg@-person	-person=28
@blanche@-person	-person=63
@kim_jong-il@-event	-event=1
@route_70@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@inara_george@-person	-person=49
@harry_agganis@-person	-person=25
@french@-people-ethnicity	-people-ethnicity=58
@anything_you_can_do@-art	-art=14
@melo@-location	-location=23
@medford_township@-location	-location=22
@lake_maracaibo@-location	-location=136
@legrand@-organization	-organization=15
@pyramiden@-art	-art=4
@the_kitchen@-art	-art=6
@the_greenhornes@-art	-art=4
@hollywood_and_vine@-location	-location=22
@rosa_von_praunheim@-person	-person=49
@cody@-person	-person=14
@port_aransas,_texas@-location	-location=20
@surveyor@-title	-title=310
@james@-product	-product=2
@zagora@-art	-art=1
@north_devon@-organization	-organization=1
@rio_bravo@-art	-art=59
@fort_mchenry@-product	-product=1
@richard_hearne@-person	-person=28
@cuban_x-giants@-organization	-organization=34
@giru@-person	-person=52
@la_marque@-location	-location=23
@chandler@-location	-location=58
@andy_fraser@-person	-person=80
@acc_trophy@-event	-event=77
@buyeo@-location	-location=21
@abc_network@-broadcast_network	-broadcast_network=91
@kandalaksha_gulf@-location	-location=22
@qatar_national_football_team@-organization	-organization=66
@landen@-person	-person=1
@sala@-person	-person=4
@orchid@-art	-art=10
@46@-person	-person=1
@chesapeake@-product	-product=11
@zürich@-organization	-organization=79
@division_ii@-organization	-organization=1214
@horace@-location	-location=5
@stars@-person	-person=149
@royal_frederick_university@-organization	-organization=261
@earl_of_wessex@-person	-person=10
@cantabrian@-location	-location=2
@vic_damone@-person	-person=175
@infinity@-organization	-organization=10
@aveley@-organization	-organization=44
@marian_wright_edelman@-person	-person=50
@lydney@-location	-location=103
@stones@-person	-person=19
@xianyang@-location	-location=279
@white@-food	-food=13
@bromley@-person	-person=1
@canadian_curling_association@-broadcast_program	-broadcast_program=1
@mtv_canada@-broadcast_program	-broadcast_program=1
@finlandia@-organization	-organization=3
@billy_the_kid@-art	-art=40
@rádio_e_televisão_de_portugal@-broadcast_network	-broadcast_network=55
@showboat@-location	-location=3
@harley_street@-broadcast_program	-broadcast_program=17
@goulburn@-location	-location=279
@provo@-organization	-organization=1
@saved_by_the_bell@-broadcast_program	-broadcast_program=225
@cow@-living_thing	-living_thing=47
@chuck_leavell@-person	-person=148
@nicole@-location	-location=2
@san_gregorio@-location	-location=27
@magic_circle@-organization	-organization=31
@usd@-finance-currency	-finance-currency=1039
@alexander_mccall_smith@-person	-person=141
@heartbreak_ridge@-art	-art=42
@keystone@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@black_sea_region@-location	-location=55
@now_it's_overhead@-art	-art=2
@herbert_giles@-person	-person=41
@regina@-person	-person=28
@american_maritime_officers@-organization	-organization=22
@embraer@-product	-product=11
@lord_rothschild@-title	-title=2
@a_bucket_of_blood@-art	-art=29
@wellington_south@-location	-location=40
@battle_creek,_michigan@-location	-location=304
@jerusalem@-location	-location=1
@chandler@-person	-person=41
@oromo@-location	-location=1
@cba@-award	-award=1
@thorn@-product	-product=4
@the_well@-internet-website	-internet-website=32
@hesperus@-location	-location=6
@satellite@-art	-art=54
@vannes@-organization	-organization=44
@deptford_township@-location	-location=63
@lawrence_miles@-person	-person=82
@heritage@-internet-website	-internet-website=2
@in_demand@-art	-art=5
@bullet_for_my_valentine@-person	-person=217
@harford_county,_maryland@-location	-location=108
@earl_of_lauderdale@-title	-title=21
@songhua_river@-location	-location=83
@raf_manston@-location	-location=140
@waxahachie@-location	-location=57
@antonio_sabàto,_jr.@-person	-person=29
@general_patton@-person	-person=20
@central_american@-living_thing	-living_thing=1
@suez@-organization	-organization=62
@abgaal@-people-ethnicity	-people-ethnicity=25
@apollodorus@-art	-art=51
@john_myers_myers@-person	-person=27
@washington_nationals@-organization	-organization=141
@trilogy@-person	-person=1
@tonnerre@-product	-product=6
@horace_greeley@-person	-person=383
@kuril_islands@-location	-location=560
@el_mirador@-location	-location=48
@voice@-broadcast_program	-broadcast_program=3
@battle_of_sharqat@-event	-event=26
@satyamev_jayate@-art	-art=6
@crimes_of_the_heart@-art	-art=91
@dan_ewing@-person	-person=23
@javier@-location	-location=11
@midleton@-location	-location=146
@radiance@-product	-product=8
@broadway_limited@-art	-art=4
@iowa_county,_wisconsin@-location	-location=31
@sainte-geneviève@-location	-location=26
@simyra_nervosa@-living_thing	-living_thing=22
@windsor—walkerville@-location	-location=20
@kato@-person	-person=39
@saratoga_campaign@-event	-event=50
@amiens@-event	-event=123
@communist@-location	-location=7
@barisal@-location	-location=55
@supreme@-organization	-organization=10
@same_difference@-art	-art=2
@33@-art	-art=139
@cortez@-organization	-organization=1
@geoemydidae@-living_thing	-living_thing=66
@argentina@-organization	-organization=404
@patrick_garland@-person	-person=68
@moxley@-location	-location=23
@chiltern@-location	-location=1
@marin@-person	-person=4
@asp@-biology	-biology=24
@the_children's_hour@-art	-art=24
@abyss@-person	-person=111
@tits@-living_thing	-living_thing=16
@jan_vos@-person	-person=21
@party_leader@-title	-title=35
@member_of_the_legislative_assembly@-organization	-organization=59
@drs@-organization	-organization=13
@mb@-organization	-organization=9
@ys@-product	-product=21
@vb@-computer-programming_language	-computer-programming_language=18
@şemdinli@-location	-location=20
@hunt@-product	-product=2
@house_of_representatives@-art	-art=1
@montezuma_county@-location	-location=32
@montijo@-event	-event=1
@jimmy_barnes@-art	-art=1
@krzysztof_wielicki@-person	-person=21
@vermillion,_south_dakota@-location	-location=68
@he@-location	-location=2
@cracking_up@-art	-art=8
@matt_bonner@-person	-person=25
@edward_evans@-person	-person=36
@chrono_trigger@-product	-product=144
@the_messiah@-art	-art=24
@catalan@-people-ethnicity	-people-ethnicity=1
@billy_debeck@-person	-person=21
@stoked@-broadcast_program	-broadcast_program=30
@just_shoot_me!@-broadcast_program	-broadcast_program=184
@stillwater@-person	-person=9
@o'higgins@-location	-location=23
@midwestern_intercollegiate_volleyball_association@-organization	-organization=23
@minnesota_arctic_blast@-organization	-organization=22
@copley@-location	-location=36
@the_astrophysical_journal@-art	-art=45
@watsonia@-living_thing	-living_thing=16
@kelly_brook@-person	-person=92
@novel@-art	-art=470
@skydiggers@-art	-art=1
@universidad_católica@-location	-location=2
@nikola_šubić_zrinski@-art	-art=6
@earl_of_holland@-title	-title=18
@mughal_emperor@-person	-person=1
@combined_universities@-organization	-organization=27
@sail@-event	-event=1
@cactus@-location	-location=3
@reading_rainbow@-broadcast_program	-broadcast_program=96
@infinity@-art	-art=115
@rib@-location	-location=2
@c._d._broad@-person	-person=32
@kuching_division@-location	-location=20
@india's_independence@-time	-time=2
@champions_league_twenty20@-organization	-organization=64
@cyfarthfa_castle@-location	-location=21
@galle@-organization	-organization=3
@karuizawa,_nagano@-location	-location=25
@competition@-person	-person=2
@dufferin_county@-location	-location=24
@norton@-person	-person=16
@sa@-language	-language=6
@hunter_liggett@-person	-person=25
@x-cutioner's_song@-art	-art=26
@charleroi@-organization	-organization=185
@first_lady_of_the_united_states@-person	-person=1
@soo_ae@-person	-person=36
@mona@-product	-product=2
@spartacus@-art	-art=184
@manitoulin_island@-location	-location=168
@gloucester@-food	-food=3
@pontefract_castle@-location	-location=84
@ann_rutherford@-person	-person=100
@blue_whale@-location	-location=1
@mount_blackburn@-location	-location=33
@blandings@-broadcast_program	-broadcast_program=28
@ghantasala@-location	-location=4
@detroit_shock@-organization	-organization=302
@thorpe@-location	-location=37
@allan_langer@-person	-person=103
@hiram_fong@-person	-person=39
@family_circle@-organization	-organization=1
@richard_rush@-person	-person=42
@hughes@-product	-product=2
@cadwallon@-product	-product=1
@wind_mobile@-organization	-organization=37
@comte_de_lautréamont@-person	-person=52
@mark_collie@-art	-art=3
@mayor_of_new_york_city@-title	-title=434
@aberystwyth@-organization	-organization=17
@erasmus_student_network@-organization	-organization=22
@lois_chiles@-person	-person=43
@piacenza@-organization	-organization=4
@military@-art	-art=1
@amp@-award	-award=1
@buckeyes@-living_thing	-living_thing=1
@attorney-general@-organization	-organization=5
@chris_coons@-person	-person=49
@master_of_public_administration@-education-educational_degree	-education-educational_degree=252
@new_kingdom@-event	-event=46
@link@-event	-event=4
@railton@-location	-location=7
@assam@-organization	-organization=75
@gregg_allman@-person	-person=271
@institute_for_social_research@-location	-location=1
@royal_irish_academy@-organization	-organization=442
@alvarado@-location	-location=46
@electrical_engineering@-organization	-organization=185
@drive-thru_records@-organization	-organization=149
@israeli_military@-organization	-organization=29
@limelight@-organization	-organization=35
@albula@-location	-location=9
@max_noether@-person	-person=26
@holding_out_for_a_hero@-broadcast_program	-broadcast_program=4
@sister@-person	-person=32
@gianni_morandi@-person	-person=79
@fisher's_hill@-event	-event=22
@domingo_martínez_de_irala@-person	-person=32
@legislative_assembly@-location	-location=2
@nuffield_trust@-organization	-organization=20
@edison,_new_jersey@-organization	-organization=1
@kristine_kathryn_rusch@-person	-person=64
@kung_fu@-broadcast_program	-broadcast_program=165
@aleksej_aleksandrov@-person	-person=22
@brockton@-organization	-organization=4
@londonderry@-event	-event=1
@bede@-organization	-organization=3
@mercedes-benz_sprinter@-product	-product=68
@fort_lee@-event	-event=17
@days_of_the_new@-art	-art=4
@slick_shoes@-art	-art=1
@strauss@-person	-person=171
@pea@-disease	-disease=3
@brave@-product	-product=7
@gmm_grammy@-person	-person=55
@itv_network@-broadcast_network	-broadcast_network=27
@new_party_sakigake@-organization	-organization=26
@camp_randall_stadium@-location	-location=72
@caguas@-location	-location=120
@heartland@-art	-art=58
@namesake@-god	-god=1
@9@-location	-location=80
@the_american_mercury@-art	-art=77
@timperley@-location	-location=37
@triad@-product	-product=3
@mahoromatic@-broadcast_program	-broadcast_program=50
@puritan@-product	-product=7
@everyman@-organization	-organization=3
@filipino@-broadcast_program	-broadcast_program=14
@alma@-event	-event=52
@mike_mccormick@-person	-person=43
@darbhanga@-person	-person=3
@the_magician@-art	-art=29
@hércules@-organization	-organization=92
@dennis_smith@-person	-person=91
@adelphia@-living_thing	-living_thing=1
@helen@-location	-location=26
@citizens_united@-organization	-organization=10
@christie@-location	-location=1
@delta@-event	-event=3
@they@-event	-event=1
@australian_defence_college@-organization	-organization=31
@republicans@-location	-location=52
@daniel_owen@-person	-person=28
@lion's_head@-location	-location=36
@chapada_diamantina@-location	-location=23
@steel_pier@-location	-location=40
@aboriginal@-language	-language=2
@jim_doyle@-person	-person=111
@gordon@-organization	-organization=7
@librarian@-location	-location=4
@phd@-person	-person=3
@andrew_castle@-person	-person=63
@nba@-organization	-organization=3587
@seleucia@-location	-location=16
@ub40@-art	-art=2
@michigan–ohio_state_football_rivalry@-event	-event=23
@freeway@-art	-art=16
@scenario@-event	-event=1
@bodawpaya@-person	-person=93
@warfield@-person	-person=6
@castlemaine@-location	-location=35
@nine_news_melbourne@-broadcast_network	-broadcast_network=17
@gregory_harrison@-person	-person=77
@rosenheim@-location	-location=222
@1992_winter_olympics@-event	-event=742
@cleveland_metroparks@-location	-location=36
@link_wray@-art	-art=8
@space_and_upper_atmosphere_research_commission@-organization	-organization=28
@north_pole@-product	-product=1
@stars@-title	-title=1
@bad_guy@-broadcast_program	-broadcast_program=16
@picasso@-person	-person=227
@north_african@-event	-event=28
@engine_down@-person	-person=24
@follow_me@-broadcast-tv_channel	-broadcast-tv_channel=1
@route_11@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=22
@ramsay_macdonald@-person	-person=509
@the_battle_of_the_labyrinth@-art	-art=30
@music@-art	-art=147
@nikki_cox@-person	-person=34
@stapenhill@-location	-location=29
@queens_park@-organization	-organization=23
@warner@-broadcast-tv_channel	-broadcast-tv_channel=1
@volterra@-location	-location=148
@slough@-event	-event=12
@definition@-broadcast_program	-broadcast_program=13
@wollaston@-location	-location=71
@dell@-location	-location=9
@main_line@-location	-location=37
@hatfield@-organization	-organization=16
@colonel_sanders@-organization	-organization=1
@a-10@-location	-location=7
@hendon@-product	-product=1
@ancient_rome@-location	-location=618
@lord_palmerston@-person	-person=126
@lovell_telescope@-location	-location=38
@radha@-location	-location=2
@chase@-location	-location=71
@christian_brothers@-organization	-organization=354
@tettenhall_college@-organization	-organization=21
@opa-locka,_florida@-location	-location=48
@professional_bowlers_association@-organization	-organization=109
@pieces_of_a_dream@-art	-art=10
@arak@-food	-food=29
@days_of_our_lives@-art	-art=6
@exile_one@-person	-person=51
@hochschule_für_musik@-organization	-organization=36
@pneumonia@-art	-art=9
@doxa_katokopias_f.c.@-organization	-organization=135
@camelot@-location	-location=3
@club@-organization	-organization=34
@scorpion@-location	-location=1
@sketches_of_spain@-art	-art=56
@cumberland@-title	-title=3
@paulette_dubost@-person	-person=35
@jason_evers@-person	-person=28
@terry_nutkins@-person	-person=22
@10_downing_street@-location	-location=439
@pennington@-location	-location=58
@lodge_kerrigan@-person	-person=27
@the_yorkshire_regiment_(14th@-organization	-organization=23
@iska@-location	-location=1
@huddersfield@-location	-location=4
@end@-title	-title=19
@cr@-location	-location=1
@strike@-event	-event=86
@north_coast@-location	-location=90
@saint-gervais@-location	-location=20
@barnsley_f.c.@-location	-location=2
@fraser's_dolphin@-living_thing	-living_thing=22
@francisco_pinto_balsemão@-person	-person=38
@neumarkt@-location	-location=77
@angus@-location	-location=806
@quills@-art	-art=71
@jan_hus@-art	-art=2
@139@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@the_vandals@-person	-person=164
@jackie_mcdonald@-person	-person=30
@messina@-organization	-organization=5
@conway@-location	-location=404
@yasuhiro_nakasone@-person	-person=100
@ullevi@-location	-location=229
@david_attenborough@-person	-person=332
@united_states_army_europe@-organization	-organization=62
@championship_of_australia@-organization	-organization=1
@eric_hill@-person	-person=20
@am@-location	-location=2
@yap@-location	-location=364
@cadaver@-person	-person=27
@french_guiana@-location	-location=2470
@shatt_al-arab@-location	-location=101
@frank_church@-person	-person=134
@greco@-language	-language=1
@aliağa_petkim@-organization	-organization=31
@aquitaine@-location	-location=2297
@rabeh_al-hussaini@-person	-person=39
@the_queen's_sister@-art	-art=20
@praful_patel@-person	-person=33
@interstate_110@-location	-location=24
@happy_hour@-art	-art=28
@charl_langeveldt@-person	-person=31
@a1@-broadcast-tv_channel	-broadcast-tv_channel=2
@ramón_calderón@-person	-person=24
@annie_potts@-person	-person=98
@south-west@-organization	-organization=3
@north_alabama@-location	-location=55
@duplin@-location	-location=21
@the_bronx_zoo@-broadcast_program	-broadcast_program=26
@duchy_of_gaeta@-location	-location=199
@jaws@-person	-person=1
@psara@-event	-event=2
@shelby_county@-organization	-organization=1
@robert_lepage@-person	-person=119
@violin_concerto_in_d_major@-art	-art=30
@time_crisis_4@-product	-product=20
@geronimo@-product	-product=8
@tre_kronor@-broadcast_program	-broadcast_program=8
@robin_zander@-art	-art=3
@tc@-product	-product=13
@carmine_crocco@-person	-person=29
@169@-location	-location=19
@erik_per_sullivan@-person	-person=35
@charles_r._schwab@-person	-person=25
@nicholas_soames@-person	-person=31
@alfred_vohrer@-person	-person=34
@st._francis_of_assisi@-organization	-organization=1
@gorani@-language	-language=27
@ramus@-person	-person=8
@tunein@-organization	-organization=21
@arian@-person	-person=2
@giants@-living_thing	-living_thing=1
@adb@-living_thing	-living_thing=1
@llano@-location	-location=52
@lakewood@-organization	-organization=14
@enrique_santos_discépolo@-person	-person=34
@highway_101@-person	-person=64
@deathwatch@-living_thing	-living_thing=1
@sugo@-broadcast_program	-broadcast_program=14
@walter_forward@-person	-person=19
@martina@-art	-art=6
@north_america@-people-ethnicity	-people-ethnicity=6
@telos@-location	-location=5
@patrol_boat@-product	-product=2
@alicante@-event	-event=3
@the_potbelleez@-person	-person=40
@deportivo_marquense@-organization	-organization=24
@godfrey@-location	-location=21
@alfred_deller@-person	-person=65
@pedro_aguirre_cerda@-person	-person=56
@narrative_magazine@-art	-art=48
@first_edition@-art	-art=3
@avon_valley_railway@-location	-location=22
@alastair_lynch@-person	-person=32
@gunnison,_colorado@-location	-location=55
@belgian_first_division@-organization	-organization=26
@modern@-language	-language=12
@rock_around_the_clock@-art	-art=170
@voodoo@-person	-person=6
@converge@-location	-location=1
@quchan_county@-location	-location=195
@kottarakkara@-location	-location=55
@são_cristóvão@-organization	-organization=21
@struga@-location	-location=126
@wellsford@-location	-location=28
@rabbit-proof_fence@-art	-art=45
@currituck@-location	-location=39
@de_facto@-art	-art=5
@levitation@-art	-art=24
@anatahan@-art	-art=5
@win@-event	-event=20
@failure@-art	-art=5
@electronic_data_systems@-organization	-organization=101
@2011_elections@-event	-event=39
@robert_hudson@-person	-person=24
@hamptons@-art	-art=7
@charon@-product	-product=4
@bohemian@-people-ethnicity	-people-ethnicity=250
@croatian_championship@-event	-event=1
@carberry@-event	-event=1
@windmill@-location	-location=32
@pierre_leroux@-person	-person=35
@santa_lucia@-location	-location=14
@rakovski@-organization	-organization=9
@riesa@-location	-location=90
@consuelo_vanderbilt@-person	-person=44
@john_marshall_high_school@-location	-location=1
@la_spezia@-location	-location=535
@objectivist@-religion-religion	-religion-religion=40
@göttingen@-organization	-organization=289
@november@-person	-person=6
@franklin_college@-organization	-organization=111
@josé_zorrilla@-location	-location=1
@lua@-people-ethnicity	-people-ethnicity=3
@mountain_view,_california@-location	-location=407
@frome@-person	-person=1
@alcorcón@-organization	-organization=20
@knighted@-title	-title=710
@n._inermis@-living_thing	-living_thing=28
@sint-truiden@-organization	-organization=88
@acerenza@-organization	-organization=1
@kiss@-person	-person=1882
@the_star-spangled_banner@-art	-art=446
@tripod@-person	-person=34
@st_augustine@-organization	-organization=2
@travellers_club@-organization	-organization=23
@uk_government@-person	-person=2
@ayres@-art	-art=1
@hida@-person	-person=2
@leo_esaki@-person	-person=23
@damariscotta@-location	-location=26
@latah_county@-location	-location=37
@surgeon@-medicine-medical_treatment	-medicine-medical_treatment=29
@django@-person	-person=7
@chaos_a.d.@-person	-person=1
@tromsø@-organization	-organization=229
@robert_harbin@-person	-person=22
@barnum_brown@-person	-person=64
@chris_connor@-person	-person=104
@james_howard_kunstler@-person	-person=38
@codeine@-medicine-drug	-medicine-drug=32
@power@-broadcast_program	-broadcast_program=7
@norman_cook@-person	-person=103
@keith@-person	-person=120
@lorrin_a._thurston@-person	-person=38
@isahaya@-location	-location=46
@never_say_die@-art	-art=24
@durga_khote@-person	-person=62
@cotillion_records@-organization	-organization=46
@ca@-art	-art=2
@carroll_shelby@-person	-person=130
@isolde@-art	-art=22
@cascade@-organization	-organization=8
@rosenheim@-organization	-organization=1
@hamamatsu@-organization	-organization=1
@norfolk@-living_thing	-living_thing=1
@rubella@-living_thing	-living_thing=1
@ben_coates@-person	-person=39
@genrikh_yagoda@-person	-person=56
@frans_hals@-person	-person=303
@kelvin@-organization	-organization=6
@totila@-product	-product=2
@anguilla@-location	-location=578
@yamashiro@-product	-product=24
@wango_tango@-event	-event=32
@colourbox@-person	-person=23
@edmonton_bulletin@-art	-art=24
@atlanta_1996@-event	-event=48
@samara@-organization	-organization=3
@boé@-location	-location=25
@men's_team_event@-event	-event=21
@salt@-person	-person=5
@normal@-organization	-organization=12
@dodger@-organization	-organization=10
@haywards@-location	-location=18
@laurentian@-language	-language=12
@brian_thompson@-person	-person=88
@japanese@-religion-religion	-religion-religion=3
@a-train@-person	-person=16
@afanasy_fet@-person	-person=34
@tattler@-living_thing	-living_thing=59
@sail@-organization	-organization=8
@royal_institution_of_cornwall@-organization	-organization=45
@yakovlev@-person	-person=3
@triglav@-organization	-organization=3
@mana@-broadcast_network	-broadcast_network=1
@jeff_nuttall@-person	-person=44
@republic_of_ireland_national_under-19_football_team@-organization	-organization=36
@tak@-product	-product=1
@nero@-location	-location=1
@copeland@-location	-location=28
@kjv@-art	-art=23
@david_cone@-person	-person=135
@committee_on_capital_markets_regulation@-organization	-organization=29
@perrier@-food	-food=69
@burnet@-location	-location=55
@tx-2@-product	-product=21
@camouflage@-person	-person=40
@126@-location	-location=6
@ant@-location	-location=3
@cannabis@-art	-art=2
@french_colonists@-location	-location=9
@teos@-location	-location=60
@pascagoula@-location	-location=140
@déjà_vu@-person	-person=2
@howe@-person	-person=38
@elgar@-person	-person=195
@cyprian@-person	-person=155
@the_golden_shot@-broadcast_program	-broadcast_program=39
@javier@-art	-art=2
@cdu@-organization	-organization=719
@sds@-organization	-organization=31
@west_midlands_passenger_transport_executive@-organization	-organization=48
@bishop_of_chichester@-person	-person=5
@aberlady@-location	-location=32
@the_rookie@-art	-art=81
@dr.@-title	-title=18
@calypso@-broadcast_program	-broadcast_program=3
@lakewood@-location	-location=314
@cessnock@-location	-location=118
@monastery_of_sant_jeroni_de_cotalba@-location	-location=37
@inauguration_of_barack_obama@-event	-event=35
@dhulbahante@-people-ethnicity	-people-ethnicity=23
@classics@-organization	-organization=2
@mohamed_oufkir@-person	-person=20
@elvis_presley@-title	-title=1
@david_besnard@-person	-person=27
@underwood@-person	-person=4
@days_of_our_lives@-broadcast_program	-broadcast_program=509
@wookey@-location	-location=29
@minister_for_agriculture@-title	-title=26
@south_coast_league@-organization	-organization=23
@gas@-product	-product=4
@cd@-organization	-organization=3
@slayer@-art	-art=1
@jeremy_browne@-person	-person=33
@saturday_night_and_sunday_morning@-art	-art=60
@incidents_in_the_life_of_a_slave_girl@-art	-art=24
@regulus@-person	-person=2
@parsons@-organization	-organization=255
@la_mama@-person	-person=22
@podocarpus@-living_thing	-living_thing=62
@lawrence_v._texas@-event	-event=152
@royal_brompton_hospital@-location	-location=42
@about_a_boy@-broadcast_program	-broadcast_program=29
@aprilia@-location	-location=12
@indian_point_energy_center@-location	-location=26
@2004–05@-organization	-organization=2
@ken_block@-person	-person=51
@cannon@-organization	-organization=5
@syracuse@-location	-location=1671
@sorcerer@-product	-product=7
@bourbon@-person	-person=12
@emporia@-organization	-organization=1
@ikoma@-language	-language=1
@viana@-location	-location=34
@isi@-internet-website	-internet-website=19
@hamoaze@-location	-location=55
@northern_europe@-organization	-organization=1
@gjensidige_nor@-organization	-organization=20
@dust_bowl@-event	-event=298
@torpedo@-product	-product=3
@lux@-organization	-organization=14
@continuum@-broadcast_program	-broadcast_program=66
@hedmark@-organization	-organization=1
@life_and_times@-person	-person=2
@navarre@-location	-location=1484
@the_way_i_am@-art	-art=39
@southern_dobruja@-location	-location=107
@liberty_bowl@-event	-event=201
@main_southern_line@-organization	-organization=2
@henry_of_burgundy@-person	-person=25
@java_war@-event	-event=39
@cornhill@-art	-art=8
@game_of_thrones@-art	-art=1
@garden_party@-art	-art=23
@iada_river@-location	-location=21
@lime@-food	-food=269
@nos_journaal@-broadcast_network	-broadcast_network=1
@postosuchus@-living_thing	-living_thing=20
@auckland_city@-organization	-organization=107
@jeremy_fisher@-person	-person=31
@aquila@-organization	-organization=3
@phyllis@-location	-location=1
@1999_election@-event	-event=172
@ocaña@-location	-location=47
@mohawk_valley@-organization	-organization=1
@blind@-art	-art=47
@ss501@-art	-art=4
@saint_vitus@-art	-art=3
@william_moultrie@-person	-person=55
@jang_joon-hwan@-person	-person=20
@big_ben@-event	-event=1
@push@-person	-person=2
@point_break@-art	-art=82
@prs@-title	-title=1
@rafi@-location	-location=1
@saul@-person	-person=214
@don't_pass_me_by@-art	-art=21
@the_man_who_fell_to_earth@-broadcast_program	-broadcast_program=2
@gamlingay@-location	-location=26
@beaver_falls@-location	-location=69
@coryton@-location	-location=20
@volendam@-location	-location=55
@siegfried@-person	-person=22
@the_facts_of_life@-art	-art=25
@worth@-location	-location=55
@international_baccalaureate_diploma_programme@-education-educational_degree	-education-educational_degree=23
@st_albans@-title	-title=6
@greeneville@-location	-location=74
@banbury_united@-organization	-organization=29
@manga@-person	-person=11
@sendai@-living_thing	-living_thing=1
@raigarh@-location	-location=71
@charles_cecil@-organization	-organization=1
@wolseley@-organization	-organization=80
@emerson_string_quartet@-person	-person=70
@brutus@-person	-person=145
@capital_cities@-broadcast_network	-broadcast_network=1
@shinall_mountain@-location	-location=21
@u.s._navy@-title	-title=1
@eurotiomycetes@-living_thing	-living_thing=22
@insanity@-art	-art=8
@dale_mabry_highway@-location	-location=45
@government_of_the_united_kingdom@-organization	-organization=92
@quinoa@-art	-art=1
@it_might_be_you@-art	-art=24
@teresa@-person	-person=14
@ueli_maurer@-person	-person=43
@k-7@-product	-product=9
@world_masterpiece_theater@-broadcast_program	-broadcast_program=57
@whitehawk@-location	-location=18
@nakamichi@-organization	-organization=23
@the_cabinet@-location	-location=1
@starlight@-product	-product=1
@knoxville@-location	-location=850
@casa_rosada@-location	-location=108
@anzac@-event	-event=10
@chaperone@-medicine-drug	-medicine-drug=1
@htm@-organization	-organization=26
@6@-art	-art=49
@frankfurt_lions@-organization	-organization=76
@belle_of_louisville@-location	-location=28
@colmar@-location	-location=358
@alexandre_tansman@-person	-person=44
@beatrix@-art	-art=1
@maminov@-person	-person=91
@tom_allen@-person	-person=50
@rick_overton@-person	-person=47
@jeepers_creepers@-art	-art=57
@doug_bradley@-person	-person=52
@robotech@-broadcast_program	-broadcast_program=284
@shah@-person	-person=70
@janet_jackson@-person	-person=1626
@scott_hatteberg@-person	-person=37
@south_carolina_gamecocks@-organization	-organization=181
@focus@-product	-product=6
@mainz@-product	-product=4
@jack_hedley@-person	-person=36
@53@-product	-product=3
@kazma@-organization	-organization=56
@scots@-finance-currency	-finance-currency=10
@louisbourg@-location	-location=61
@social_media@-title	-title=44
@denderstreek@-location	-location=53
@sierra_nevada@-organization	-organization=9
@the_band@-art	-art=17
@malmaison@-event	-event=2
@controversy@-art	-art=46
@lindenstraße@-broadcast_program	-broadcast_program=25
@rock@-product	-product=3
@kitty@-product	-product=3
@civil_engineering@-organization	-organization=130
@barnum@-location	-location=13
@aftershock@-person	-person=16
@carondelet@-location	-location=18
@christophe_willem@-art	-art=1
@alicante@-location	-location=907
@watchdog@-broadcast_program	-broadcast_program=92
@timberland@-location	-location=7
@woodley@-location	-location=57
@death_sentence@-person	-person=2
@ma'loula@-language	-language=1
@laugh,_laugh@-art	-art=23
@south_asian@-people-ethnicity	-people-ethnicity=15
@tom_tower@-location	-location=24
@muscat@-living_thing	-living_thing=2
@dl@-product	-product=3
@st_osyth@-person	-person=3
@goose_creek@-organization	-organization=1
@salt@-organization	-organization=1
@defenders@-title	-title=1
@penn@-art	-art=7
@president_of_the_republic@-title	-title=273
@memnon@-person	-person=20
@habibul_bashar@-person	-person=72
@joyce@-location	-location=8
@zagreb@-organization	-organization=36
@bruins@-living_thing	-living_thing=2
@orcus@-god	-god=25
@miliana@-location	-location=21
@logo@-computer-programming_language	-computer-programming_language=56
@marnie@-person	-person=1
@carlos_martínez@-person	-person=24
@matt_bronleewe@-person	-person=31
@choros@-people-ethnicity	-people-ethnicity=27
@john_forté@-person	-person=38
@flame@-person	-person=15
@shell@-living_thing	-living_thing=2
@hot_wheels_acceleracers@-broadcast_program	-broadcast_program=33
@british_commonwealth@-location	-location=2
@nut@-product	-product=7
@adra@-organization	-organization=3
@colville@-person	-person=1
@neotelphusa_sequax@-living_thing	-living_thing=21
@trebnje@-location	-location=42
@ncr@-location	-location=4
@jenny@-location	-location=7
@acorn@-location	-location=3
@white's@-living_thing	-living_thing=1
@angela_bassett@-person	-person=251
@thundersley@-location	-location=31
@eastern_province@-location	-location=600
@shakya@-people-ethnicity	-people-ethnicity=39
@blake@-person	-person=61
@huntington,_indiana@-location	-location=69
@kristin_dattilo@-person	-person=21
@ideal@-location	-location=3
@stigmata@-art	-art=24
@george@-art	-art=44
@the_action@-event	-event=1
@badger@-organization	-organization=7
@raymond_chow@-person	-person=31
@second_division@-event	-event=18
@jal@-event	-event=2
@perry@-broadcast_program	-broadcast_program=1
@arnold_jacobs@-person	-person=20
@leven@-person	-person=2
@grand_canyon@-product	-product=1
@apoorva_raagangal@-art	-art=21
@msnbc@-art	-art=1
@java_virtual_machine@-product	-product=96
@gbs@-title	-title=105
@que_sera,_sera@-art	-art=11
@spss@-product	-product=79
@blaina@-location	-location=37
@university_of_detroit_mercy@-organization	-organization=183
@justice_league_heroes@-product	-product=62
@coronation_cup@-event	-event=237
@aan@-art	-art=20
@mike_jackson@-person	-person=59
@a_shot_in_the_dark@-art	-art=52
@turton@-organization	-organization=7
@lesotho_premier_league@-organization	-organization=28
@versus@-organization	-organization=7
@east_african_development_bank@-organization	-organization=26
@imelda_marcos@-person	-person=197
@amit_kumar@-person	-person=87
@mobberley@-location	-location=35
@soria@-person	-person=2
@orphanage@-person	-person=23
@the_journal@-broadcast_program	-broadcast_program=6
@title@-product	-product=1
@robert_emmet@-person	-person=155
@le_devoir@-art	-art=147
@venezuelan@-people-ethnicity	-people-ethnicity=129
@david_mack@-person	-person=54
@child@-art	-art=18
@kenny_irwin,_jr.@-person	-person=40
@köln@-broadcast_program	-broadcast_program=1
@geina_didactyla@-living_thing	-living_thing=25
@kanimozhi@-person	-person=15
@the_cramps@-person	-person=259
@pda@-art	-art=1
@the_swan@-broadcast_program	-broadcast_program=15
@1957@-art	-art=13
@phillip_salvador@-person	-person=73
@mythology@-person	-person=6
@zee_bangla@-person	-person=50
@the_palace@-product	-product=6
@boston_beaneaters@-organization	-organization=281
@liberty_tree@-location	-location=20
@domingo@-person	-person=16
@mac@-event	-event=1
@rosas@-location	-location=15
@r2@-event	-event=16
@law@-person	-person=10
@n7@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@miro@-person	-person=46
@osric@-product	-product=12
@war_and_peace@-location	-location=1
@st_andrews@-person	-person=1
@kanazawa@-location	-location=189
@van_heusen@-person	-person=30
@mariners@-organization	-organization=64
@tv@-broadcast-tv_channel	-broadcast-tv_channel=1
@zafra@-art	-art=2
@players@-broadcast_program	-broadcast_program=15
@s@-organization	-organization=22
@itaewon@-location	-location=32
@taklamakan_desert@-location	-location=82
@roman_holiday@-art	-art=99
@cowpens@-location	-location=12
@warrick@-location	-location=25
@pereira@-organization	-organization=1
@navantia@-organization	-organization=48
@rimbert@-person	-person=33
@westbrook@-location	-location=77
@union_of_christian_and_centre_democrats@-organization	-organization=130
@burial@-person	-person=48
@stelling_van_amsterdam@-location	-location=21
@freudian@-medicine-medical_treatment	-medicine-medical_treatment=4
@ulugh_beg@-person	-person=124
@žďár_nad_sázavou_district@-location	-location=175
@cajun@-language	-language=14
@diva@-person	-person=12
@solicitor-general_for_ireland@-title	-title=105
@modena_city_ramblers@-person	-person=23
@marostica@-location	-location=30
@polynesia@-living_thing	-living_thing=1
@orla@-location	-location=47
@cms@-organization	-organization=44
@joy_division@-art	-art=12
@england@-product	-product=26
@premier_league_cup@-event	-event=21
@karo@-living_thing	-living_thing=1
@scholars_international@-organization	-organization=22
@hmv@-organization	-organization=75
@coverage@-broadcast_program	-broadcast_program=22
@wilbraham,_massachusetts@-location	-location=47
@driftless_area@-location	-location=137
@sts-95@-event	-event=58
@shampoo@-person	-person=26
@carl_r._eklund@-person	-person=23
@captain_blood@-person	-person=2
@nuri_bilge_ceylan@-person	-person=77
@earl_of_granard@-person	-person=4
@danio@-person	-person=1
@windows_nt_3.1@-product	-product=28
@handan@-location	-location=438
@publius_clodius_pulcher@-person	-person=106
@the_church@-religion-religion	-religion-religion=1
@thunderbird@-product	-product=101
@return@-location	-location=1
@richland@-organization	-organization=1
@tamagusuku@-location	-location=7
@pearl_river@-person	-person=20
@okean_elzy@-person	-person=27
@johnny_keane@-person	-person=32
@commander@-product	-product=9
@kafa@-location	-location=1
@coda@-product	-product=6
@giresun_province@-location	-location=56
@catholics@-organization	-organization=185
@central_florida@-location	-location=6
@better_the_devil_you_know@-art	-art=51
@great_northern_railway@-organization	-organization=1095
@laurens_hammond@-person	-person=24
@recorder@-title	-title=334
@straits_settlements@-organization	-organization=43
@aya_ishiguro@-person	-person=24
@farragut@-organization	-organization=2
@banning,_california@-location	-location=45
@lady_in_the_lake@-event	-event=2
@doe@-event	-event=1
@picture_book@-broadcast_program	-broadcast_program=19
@special_agent@-art	-art=5
@johnny_depp@-art	-art=1
@saint_petersburg_university@-organization	-organization=29
@sun_belt_conference@-organization	-organization=611
@ocean_park@-location	-location=27
@shadows@-art	-art=34
@bedouin@-product	-product=3
@allkpop@-internet-website	-internet-website=21
@meta@-living_thing	-living_thing=2
@broken_english@-language	-language=2
@prince-elector@-location	-location=2
@ballard@-location	-location=41
@bishop_of_woolwich@-title	-title=39
@barisal@-event	-event=3
@edward_ii@-art	-art=96
@mo_ibrahim_foundation@-organization	-organization=21
@setar@-product	-product=36
@beverley_mitchell@-person	-person=51
@the_meaning_of_life@-art	-art=24
@tuen_mun@-organization	-organization=62
@yugoslavs@-location	-location=11
@tnt@-broadcast_network	-broadcast_network=582
@jack_hoxie@-person	-person=31
@british_troops@-organization	-organization=48
@shiloh_national_military_park@-location	-location=30
@full_circle@-broadcast_program	-broadcast_program=9
@horsa@-person	-person=2
@gurukiran@-person	-person=90
@poales@-living_thing	-living_thing=45
@keresley@-location	-location=20
@will_wright@-person	-person=166
@günter_schulz@-person	-person=34
@alison@-organization	-organization=4
@prince_richard,_duke_of_gloucester@-person	-person=56
@hesbaye@-location	-location=38
@dfb-pokal@-event	-event=23
@supernova@-product	-product=3
@lucia_rijker@-person	-person=22
@general_surgery@-medicine-medical_treatment	-medicine-medical_treatment=1
@herrera@-person	-person=10
@young_justice@-broadcast_program	-broadcast_program=336
@kevin_hatcher@-person	-person=22
@blood_meridian@-person	-person=6
@allison@-organization	-organization=96
@flynn@-location	-location=17
@alan_ayckbourn@-person	-person=346
@our_sunday_visitor@-organization	-organization=38
@ronald_stevenson@-person	-person=43
@harry_grindell_matthews@-person	-person=21
@swimming@-art	-art=2
@jason_king@-person	-person=50
@h2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@matt_taibbi@-person	-person=54
@nippy_noya@-person	-person=21
@real_life@-broadcast_program	-broadcast_program=11
@rudolf@-person	-person=55
@nba@-broadcast_network	-broadcast_network=1
@school_of_engineering@-organization	-organization=19
@giovanni_baglione@-person	-person=61
@rummy@-product	-product=29
@mint@-product	-product=4
@póvoa_de_varzim@-location	-location=258
@ppd@-organization	-organization=278
@thoothukudi@-location	-location=102
@vistula@-organization	-organization=1
@danny_mann@-person	-person=49
@royal_green_jackets_museum@-location	-location=35
@maia@-art	-art=7
@leader@-art	-art=38
@rich_boy@-person	-person=72
@gabriel@-person	-person=83
@higher@-location	-location=1
@slash@-living_thing	-living_thing=5
@s._m._stirling@-person	-person=131
@veles@-god	-god=40
@incan@-people-ethnicity	-people-ethnicity=1
@dustin@-location	-location=4
@hawthorne@-event	-event=1
@gort@-person	-person=1
@derwent@-person	-person=1
@colon@-location	-location=31
@písek@-organization	-organization=1
@international_powerlifting_federation@-organization	-organization=25
@shoeburyness@-location	-location=83
@william_robert_ware@-person	-person=22
@oppdal@-location	-location=101
@big_house@-art	-art=5
@winchester@-art	-art=1
@frank_walker@-organization	-organization=2
@ephedra@-living_thing	-living_thing=44
@hibbing@-location	-location=84
@north_shore@-organization	-organization=9
@nicolas_oudinot@-person	-person=45
@coronel@-location	-location=26
@visayan@-location	-location=26
@cynthia_cooper@-person	-person=52
@kevin_garnett@-person	-person=330
@la_ink@-organization	-organization=1
@when@-person	-person=5
@senator@-organization	-organization=1371
@ankara@-religion-religion	-religion-religion=1
@dynamo@-organization	-organization=30
@daniel@-organization	-organization=1
@jane_cowl@-person	-person=40
@ana_carolina@-person	-person=33
@western_air_defense_sector@-organization	-organization=36
@mancunian@-language	-language=5
@vietnam_war@-event	-event=9986
@peter@-person	-person=418
@zou@-location	-location=77
@51@-product	-product=3
@eastern_theater@-event	-event=126
@a380@-location	-location=11
@hooker@-location	-location=17
@hollis@-location	-location=75
@elements@-location	-location=11
@haryana@-language	-language=2
@dartford_grammar_school@-organization	-organization=26
@earl_of_ulster@-title	-title=69
@nbn_television@-broadcast_network	-broadcast_network=56
@reversi@-product	-product=48
@soyuzmultfilm@-organization	-organization=110
@burnsville@-location	-location=106
@rodney_morris@-person	-person=27
@tijuana@-location	-location=913
@meath@-event	-event=1
@london,_chatham_and_dover_railway@-organization	-organization=186
@finland_swedish@-people-ethnicity	-people-ethnicity=1
@general@-person	-person=4
@sexually_transmitted_infections@-disease	-disease=24
@drive@-event	-event=1
@hollywood_boulevard@-art	-art=5
@kare@-location	-location=1
@balestier_khalsa_fc@-organization	-organization=24
@the_11th_hour@-product	-product=4
@harry_and_the_hendersons@-broadcast_program	-broadcast_program=36
@state_of_the_union@-broadcast_program	-broadcast_program=5
@pig@-product	-product=1
@royal_canadian_sea_cadets@-organization	-organization=57
@dalahu_county@-location	-location=160
@pembroke@-title	-title=12
@ant@-person	-person=51
@football_association_of_ireland@-organization	-organization=188
@nils_rosén@-person	-person=25
@montreal_star@-art	-art=66
@percy@-person	-person=43
@narita@-art	-art=4
@metro@-product	-product=24
@nanzhao@-location	-location=60
@vandalic_war@-event	-event=43
@sti@-disease	-disease=13
@rudolph_the_red-nosed_reindeer@-art	-art=34
@planet@-product	-product=2
@dominion@-art	-art=30
@rebels@-organization	-organization=36
@lorelei@-location	-location=2
@euclid@-person	-person=414
@yad_mordechai@-event	-event=2
@the_hawaiians@-organization	-organization=31
@fountains_of_wayne@-art	-art=5
@krasnaya_zvezda@-organization	-organization=1
@gujrat@-event	-event=1
@ninja_high_school@-person	-person=5
@swynnerton@-person	-person=2
@moldovan_national_division@-organization	-organization=207
@1957@-organization	-organization=1
@family_affair@-art	-art=33
@symphony@-person	-person=1
@aachen@-organization	-organization=3
@newport_news@-organization	-organization=2
@green,_ohio@-location	-location=20
@brendan_howlin@-person	-person=20
@walthamstow_west@-location	-location=22
@sanya@-broadcast_program	-broadcast_program=1
@73@-person	-person=2
@andré@-person	-person=36
@saint_john_the_evangelist@-person	-person=19
@solent@-product	-product=1
@spanish_first_division@-organization	-organization=29
@dauphin@-product	-product=3
@ryder@-organization	-organization=27
@ostrogoth@-people-ethnicity	-people-ethnicity=25
@gambell@-person	-person=1
@ronnie_scott@-person	-person=202
@simon_preston@-person	-person=40
@heaven@-art	-art=181
@103@-location	-location=13
@irt_lenox_avenue_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=36
@bonneville@-art	-art=8
@moy@-location	-location=34
@bhagavan@-god	-god=46
@lutheran_church@-religion-religion	-religion-religion=76
@rummy@-art	-art=1
@bullock@-person	-person=9
@david_clarke@-person	-person=28
@fredropol@-location	-location=30
@ota@-location	-location=29
@orange_s.a.@-organization	-organization=74
@deranged@-art	-art=21
@albert_cheng@-person	-person=20
@spitfire@-art	-art=28
@the_stalin@-person	-person=32
@99@-organization	-organization=7
@elastica@-art	-art=10
@saco@-location	-location=107
@pétain@-location	-location=1
@manufacturer@-organization	-organization=2
@alamo@-event	-event=26
@washington_monument@-art	-art=2
@ingram@-location	-location=21
@lothar-günther_buchheim@-person	-person=23
@lye@-location	-location=26
@bromsgrove@-location	-location=291
@be_your_own_pet@-person	-person=35
@jon_avnet@-person	-person=44
@dark_days@-art	-art=23
@spa_24_hours@-event	-event=22
@dayle_haddon@-person	-person=20
@chieri@-organization	-organization=3
@zschopau@-location	-location=39
@malawi_congress_party@-organization	-organization=71
@band@-location	-location=2
@focal@-disease	-disease=2
@paba@-organization	-organization=12
@parish@-location	-location=154
@porto_torres@-location	-location=76
@elizabeth_castle@-location	-location=24
@charles_sumner@-person	-person=273
@for_your_eyes_only@-art	-art=23
@clare@-location	-location=242
@koli@-language	-language=5
@tonhalle@-person	-person=1
@antarctic@-location	-location=1038
@stern@-art	-art=181
@chan_centre_for_the_performing_arts@-organization	-organization=1
@zhang_hao@-person	-person=73
@collapse@-event	-event=19
@east_coker@-location	-location=23
@quality@-location	-location=1
@phantom_2040@-product	-product=3
@guggenheim_museum@-organization	-organization=6
@oliver@-location	-location=55
@natasha_st-pier@-person	-person=66
@brendan_cowell@-person	-person=56
@theory_of_a_deadman@-person	-person=165
@line_b@-location	-location=2
@opera@-location	-location=9
@hwange@-location	-location=53
@tolosa@-location	-location=80
@nicholas_guest@-person	-person=45
@the_walking_dead@-art	-art=75
@blois@-title	-title=2
@granton@-location	-location=81
@senai@-organization	-organization=11
@hoboken@-location	-location=478
@artsakh@-location	-location=86
@tuchomie@-location	-location=25
@preet_bharara@-person	-person=38
@hipparchus@-art	-art=5
@granger@-art	-art=1
@the_magic_numbers@-person	-person=99
@debut@-event	-event=4
@puttenham@-person	-person=2
@squirrel@-product	-product=7
@colchester_united's@-organization	-organization=77
@viv_anderson@-person	-person=42
@romany@-art	-art=4
@mura@-people-ethnicity	-people-ethnicity=3
@staatsoper@-organization	-organization=17
@canberra_grammar_school@-organization	-organization=29
@adam_garcia@-person	-person=66
@taro@-organization	-organization=1
@tokio@-art	-art=2
@i-678@-location	-location=22
@shin-keisei_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=58
@the_alchemist@-art	-art=137
@rossville@-location	-location=42
@pennsylvania@-event	-event=44
@habilitation@-education-educational_degree	-education-educational_degree=340
@51st@-event	-event=5
@the_outlaws@-organization	-organization=1
@alia_bhatt@-person	-person=44
@stevie_shears@-person	-person=27
@hitra@-location	-location=98
@naro@-location	-location=9
@jacks@-person	-person=1
@ninón_sevilla@-person	-person=23
@transformer@-art	-art=30
@hindu@-art	-art=2
@tendai@-person	-person=4
@belton@-location	-location=119
@zumbi@-art	-art=1
@battle_of_mouquet_farm@-event	-event=20
@middle_park@-location	-location=47
@butch_jones@-person	-person=33
@natalia_livingston@-person	-person=28
@swithun@-person	-person=26
@n@-title	-title=2
@david_baird@-person	-person=24
@elena_glinskaya@-person	-person=21
@moskva@-organization	-organization=1
@uttarakhand@-location	-location=1446
@seleucia@-living_thing	-living_thing=1
@louis_xiv_of_france@-person	-person=760
@close_to_you@-person	-person=1
@sunshine_coast,_queensland@-location	-location=49
@amnesia@-product	-product=5
@everything@-person	-person=7
@bridgit_mendler@-person	-person=121
@reflex@-organization	-organization=14
@au@-organization	-organization=37
@pallars@-location	-location=34
@177@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@chinese@-internet-website	-internet-website=1
@cali@-person	-person=19
@bang!@-person	-person=3
@francesca_da_rimini@-art	-art=58
@crow@-person	-person=15
@danube@-event	-event=1
@rebirth@-title	-title=1
@baugh@-person	-person=26
@sc_wiedenbrück_2000@-organization	-organization=20
@millennium@-organization	-organization=8
@cyan@-art	-art=2
@bambi@-person	-person=21
@rs@-organization	-organization=6
@uxbridge@-organization	-organization=42
@regina_coeli@-location	-location=1
@bucktown@-art	-art=7
@buses_in_melbourne@-organization	-organization=46
@trondheim@-organization	-organization=3
@lithoglyphidae@-living_thing	-living_thing=29
@her_father@-person	-person=19
@chuck-will's-widow@-living_thing	-living_thing=60
@thrilla_in_manila@-event	-event=44
@controversy@-person	-person=12
@santiago_de_cuba@-location	-location=561
@teenbeat_records@-organization	-organization=40
@alaska_maritime_national_wildlife_refuge@-location	-location=57
@antoine_perrenot_de_granvelle@-person	-person=34
@143@-organization	-organization=10
@bryant_and_may@-event	-event=1
@hawaii_opera_theatre@-organization	-organization=23
@halle@-location	-location=215
@cb4@-art	-art=36
@khaybar@-location	-location=60
@gardner@-person	-person=45
@king_of_spain@-art	-art=1
@balwyn@-location	-location=31
@bill_kelly@-person	-person=21
@fremantle@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@stoney@-person	-person=7
@american_nurses_association@-organization	-organization=72
@frsc@-organization	-organization=160
@emperor_horikawa@-person	-person=50
@luton_north@-location	-location=33
@hebron@-person	-person=1
@mexico's@-location	-location=22
@roswell@-art	-art=6
@hatteras@-product	-product=3
@sreenath@-person	-person=26
@john_bradley@-person	-person=29
@cairo_international_film_festival@-event	-event=131
@juan_gualberto_gómez_airport@-location	-location=25
@tennyson@-location	-location=23
@catholicos@-organization	-organization=2
@convoy@-location	-location=10
@weott@-location	-location=22
@the_machine@-product	-product=1
@arosa@-product	-product=2
@sopwith_camel@-product	-product=432
@wake_county@-location	-location=144
@hoedspruit@-location	-location=26
@series@-organization	-organization=2
@stormont@-organization	-organization=47
@syfy@-person	-person=3
@puneeth_rajkumar@-person	-person=63
@ground@-organization	-organization=3
@zvolen@-location	-location=120
@earl_of_rosebery@-title	-title=28
@coadjutor_bishop@-title	-title=59
@milarepa@-art	-art=1
@organized_konfusion@-person	-person=60
@bs@-finance-currency	-finance-currency=2
@samuel_johnson@-person	-person=1002
@tim_mcgraw@-person	-person=629
@jill_clayburgh@-person	-person=166
@kangerlussuaq@-location	-location=64
@legislative_assembly@-organization	-organization=1826
@kom@-people-ethnicity	-people-ethnicity=3
@ice-t@-person	-person=484
@prometheus@-product	-product=3
@jim_jones@-person	-person=477
@nautical_almanac@-person	-person=10
@dahanu@-location	-location=29
@bhawanipatna@-location	-location=66
@gloucester,_massachusetts@-location	-location=313
@lady_lever_art_gallery@-location	-location=63
@reload@-person	-person=3
@richmond@-product	-product=25
@tethys@-location	-location=68
@department_of_education@-location	-location=2
@western_design_center@-organization	-organization=24
@sire_records@-organization	-organization=468
@norman@-language	-language=6
@millburn_high_school@-organization	-organization=27
@caldas@-organization	-organization=7
@battle_of_aughrim@-event	-event=77
@arbella@-product	-product=25
@infiniti@-person	-person=3
@mclaren_f1@-product	-product=88
@earl_of_bristol@-title	-title=22
@hockley@-location	-location=55
@dassault_rafale@-product	-product=94
@jersey_evening_post@-art	-art=21
@pat_metheny_group@-art	-art=7
@st._jerome@-location	-location=2
@mayer_amschel_rothschild@-person	-person=53
@manujan_county@-location	-location=156
@bambi@-award	-award=5
@generation_of_'27@-organization	-organization=63
@lord_david_cecil@-person	-person=34
@barito_putera@-organization	-organization=47
@continental_army@-event	-event=1
@asap@-broadcast_program	-broadcast_program=79
@brainwashed@-art	-art=32
@the_charge_of_the_light_brigade@-event	-event=2
@chaul@-event	-event=1
@cruzeiro@-location	-location=11
@axiom@-art	-art=2
@rookie_of_the_year@-person	-person=25
@degerfors@-location	-location=23
@angelo_peruzzi@-person	-person=29
@gold_medal@-organization	-organization=20
@prisoners_of_the_sun@-art	-art=50
@hovet@-location	-location=19
@western_administrative_okrug@-location	-location=33
@welsh_language@-language	-language=926
@destrehan@-organization	-organization=1
@elias_nelson_conway@-person	-person=21
@saint_quentin@-location	-location=12
@ralph_metzner@-person	-person=30
@kevin_moore@-person	-person=21
@clinton_town@-location	-location=25
@baku@-event	-event=1
@saka@-location	-location=7
@kato@-location	-location=1
@canyon@-location	-location=84
@motilal_banarsidass@-organization	-organization=39
@white_horse@-location	-location=19
@newington@-organization	-organization=5
@dogger_bank@-location	-location=110
@the_song_of_hiawatha@-art	-art=116
@simon_donaldson@-person	-person=35
@bang_bang@-art	-art=28
@sukhothai_province@-location	-location=35
@neighborhoods@-art	-art=19
@holcomb@-location	-location=24
@jing@-people-ethnicity	-people-ethnicity=3
@box_car_racer@-person	-person=49
@lapland@-location	-location=353
@jack_brisco@-person	-person=56
@ambrose_light@-location	-location=23
@lancastrian@-product	-product=11
@newcastle's@-person	-person=1
@venetic@-language	-language=25
@jla@-art	-art=212
@xiii@-art	-art=31
@chandos@-title	-title=1
@goth@-language	-language=2
@miyuki_nakajima@-person	-person=75
@woman's_world@-broadcast_program	-broadcast_program=1
@salts@-food	-food=59
@nice@-food	-food=3
@abercorn@-location	-location=48
@eglantyne_jebb@-person	-person=23
@united_arab_republic@-organization	-organization=11
@crescent_city,_california@-location	-location=57
@st._george's_cathedral,_jerusalem@-location	-location=20
@the_lost_world@-broadcast_program	-broadcast_program=20
@quentin@-person	-person=24
@guggenheim@-award	-award=73
@lord_derby@-title	-title=2
@columbia@-event	-event=4
@taps@-art	-art=119
@john_cage@-art	-art=1
@it's_my_turn@-art	-art=29
@dark_days@-event	-event=1
@british_army@-location	-location=3
@piave@-person	-person=2
@german_football_league@-organization	-organization=89
@flaming_youth@-art	-art=17
@earl_of_orkney@-person	-person=1
@tabasaran@-language	-language=24
@michael_tucker@-person	-person=48
@haitian@-event	-event=3
@bío_bío@-location	-location=38
@doctor_who@-broadcast_program	-broadcast_program=6108
@la_weekly@-award	-award=6
@river_foss@-location	-location=32
@new_england_metal_and_hardcore_festival@-event	-event=26
@nylon@-art	-art=99
@yeah_yeah_yeahs@-person	-person=353
@the_take@-art	-art=13
@bo@-language	-language=3
@1977@-art	-art=7
@bor@-god	-god=2
@ninet_tayeb@-person	-person=20
@bloom@-location	-location=7
@the_treasury@-organization	-organization=32
@tucker,_georgia@-location	-location=31
@estonian@-location	-location=62
@pearls_before_swine@-person	-person=51
@caps@-medicine-medical_treatment	-medicine-medical_treatment=1
@oregon_country@-location	-location=411
@penguin_cafe_orchestra@-art	-art=2
@wäinö_aaltonen@-person	-person=22
@agatha_christie's_marple@-broadcast_program	-broadcast_program=101
@pro@-biology	-biology=13
@boeing_767@-product	-product=284
@earthscan@-organization	-organization=46
@b@-event	-event=1
@medford_high_school@-organization	-organization=23
@intelligence@-organization	-organization=6
@marika_gombitová@-person	-person=108
@populus@-organization	-organization=10
@martins@-organization	-organization=2
@mesa@-product	-product=14
@isle_of_man@-event	-event=4
@attila@-living_thing	-living_thing=1
@samuel_chase@-product	-product=1
@moonalice@-art	-art=2
@film@-person	-person=43
@willem_mengelberg@-person	-person=93
@mencius@-person	-person=170
@i-25@-product	-product=13
@emil_theodor_kocher@-person	-person=22
@elite@-product	-product=88
@burbank@-organization	-organization=2
@phil@-organization	-organization=18
@matthew_gray_gubler@-person	-person=53
@ann_little@-person	-person=23
@elegy@-person	-person=5
@language@-art	-art=35
@abbotsford@-location	-location=291
@tomb_raider@-art	-art=16
@winchburgh@-event	-event=1
@nautical_almanac@-art	-art=9
@françoise_hardy@-person	-person=180
@liberation_music_orchestra@-art	-art=16
@gola@-location	-location=23
@edmund_breon@-person	-person=41
@back@-person	-person=2
@ripon@-organization	-organization=2
@ottawa_citizen@-art	-art=292
@pukar@-art	-art=34
@david_gergen@-person	-person=66
@rico_maierhofer@-person	-person=25
@cacti@-living_thing	-living_thing=57
@ewen_mckenzie@-person	-person=29
@alenia@-organization	-organization=28
@neo@-product	-product=1
@kay@-organization	-organization=9
@woodlark@-location	-location=9
@fiel_a_la_vega@-art	-art=1
@luca_giordano@-person	-person=176
@hybrid@-broadcast_program	-broadcast_program=2
@eddie_money@-art	-art=8
@communist_regime@-location	-location=21
@joint_security_area@-location	-location=31
@trinity_county,_texas@-location	-location=25
@treasure_hunt@-event	-event=1
@rebound@-broadcast_program	-broadcast_program=4
@northumberland@-location	-location=163
@carlsberg@-organization	-organization=244
@rambo_iii@-product	-product=2
@national_vanguard@-art	-art=4
@laibach@-location	-location=32
@kanada@-location	-location=4
@mccandless@-person	-person=1
@parchman_farm@-location	-location=6
@lika@-location	-location=293
@2004_republican_national_convention@-event	-event=96
@gyula@-person	-person=19
@wes_studi@-person	-person=71
@the_times-picayune@-art	-art=101
@azeris@-people-ethnicity	-people-ethnicity=32
@tullio_serafin@-person	-person=97
@family@-organization	-organization=13
@emacs@-product	-product=241
@ann_demeulemeester@-person	-person=22
@new_zealand_2000_guineas@-event	-event=28
@douglas@-location	-location=939
@saurabh_shukla@-person	-person=90
@volpi_cup@-award	-award=83
@black_friday@-person	-person=1
@the_big_easy@-broadcast_program	-broadcast_program=8
@wangaratta@-organization	-organization=17
@nana_patekar@-person	-person=192
@level_3_communications@-organization	-organization=74
@arcana@-art	-art=1
@renens@-location	-location=28
@sunday@-organization	-organization=11
@rayong@-location	-location=43
@hedmark@-location	-location=451
@joakim_soria@-person	-person=24
@bala_cynwyd,_pennsylvania@-location	-location=64
@police_and_thieves@-art	-art=23
@lennox@-person	-person=7
@black_coffee@-food	-food=4
@sweet_leaf@-art	-art=22
@carmania@-product	-product=3
@the_mexican@-art	-art=35
@heineken@-person	-person=2
@billy_de_wolfe@-person	-person=34
@the_rubinoos@-person	-person=30
@shawnee_hills@-location	-location=29
@kelly_lebrock@-person	-person=33
@ny_16@-location	-location=47
@transformers@-product	-product=18
@william_brown@-person	-person=88
@branka_katić@-person	-person=20
@map@-product	-product=1
@braxton_county@-location	-location=72
@pehr_kalm@-person	-person=31
@second_epistle_to_the_corinthians@-art	-art=38
@marquess_of_bute@-person	-person=20
@international_stakes@-event	-event=112
@pidgin@-language	-language=40
@japanese_military@-location	-location=2
@zulus@-location	-location=27
@jamaica@-language	-language=1
@audio-visual_preservation_trust_of_canada@-organization	-organization=28
@house_party@-broadcast_program	-broadcast_program=13
@k@-biology	-biology=2
@kiveton_park@-organization	-organization=9
@general_vallejo@-person	-person=21
@john_simpson@-person	-person=111
@amnesia@-medicine-symptom	-medicine-symptom=31
@high_places@-art	-art=1
@leven@-product	-product=2
@westside_express_service@-location	-location=25
@turkey@-location	-location=28939
@police_officer@-organization	-organization=16
@downtown_kansas_city@-location	-location=39
@cakewalk@-organization	-organization=16
@cobb@-location	-location=56
@6@-person	-person=1
@july_7@-time	-time=265
@rita_award@-organization	-organization=2
@tfl@-body_part	-body_part=1
@38@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@pitfall@-broadcast_program	-broadcast_program=2
@fitchburg_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=80
@przasnysz_county@-location	-location=280
@one_way_out@-broadcast_program	-broadcast_program=5
@565@-person	-person=1
@beta@-organization	-organization=4
@bucks@-organization	-organization=23
@kassel@-location	-location=1355
@jon_christensen@-person	-person=146
@carnegie_institute@-organization	-organization=26
@keeneland_race_course@-location	-location=41
@redskins@-people-ethnicity	-people-ethnicity=1
@manchester_grammar_school@-organization	-organization=291
@kenya@-location	-location=14038
@vittorio_sgarbi@-person	-person=36
@risso's_dolphin@-living_thing	-living_thing=49
@dorsey_burnette@-person	-person=78
@tethys@-god	-god=98
@spyridon_gianniotis@-person	-person=21
@paoli@-location	-location=94
@chris_farlowe@-person	-person=124
@quentin_crisp@-person	-person=113
@grenville@-person	-person=10
@nfl_on_fox@-broadcast_program	-broadcast_program=88
@the_buckinghams@-person	-person=66
@ras@-person	-person=6
@fellow@-organization	-organization=10
@budjak@-location	-location=117
@konya@-location	-location=459
@evangelos_averoff@-person	-person=20
@cholmondeley_award@-award	-award=115
@the_dish@-food	-food=1
@teddy_thompson@-person	-person=82
@nts@-broadcast-tv_channel	-broadcast-tv_channel=8
@acetone@-chemistry	-chemistry=23
@cannon@-living_thing	-living_thing=1
@delmar@-location	-location=62
@eugene_melnyk@-person	-person=31
@baker_island@-location	-location=104
@kerrang!_tv@-broadcast_network	-broadcast_network=30
@nuffield_college@-organization	-organization=43
@orange_county@-location	-location=2018
@sarıkamış@-location	-location=21
@pirmin_zurbriggen@-person	-person=42
@the_pyramid@-broadcast_program	-broadcast_program=8
@united_nations@-location	-location=5
@lucinda_childs@-person	-person=40
@mg@-organization	-organization=134
@monk@-person	-person=88
@gary_sweet@-person	-person=72
@peter_the_fuller@-person	-person=28
@love_is_colder_than_death@-art	-art=10
@bezprym@-person	-person=21
@eagle_rock@-organization	-organization=6
@hype@-art	-art=5
@infinite_crisis@-product	-product=25
@puebla,_puebla@-location	-location=70
@freestyle_skiing@-event	-event=42
@yilan@-location	-location=51
@sterling@-title	-title=1
@spartacus@-broadcast_program	-broadcast_program=19
@sarasota@-organization	-organization=1
@sonora@-location	-location=1636
@pisco@-food	-food=50
@shona@-language	-language=154
@the_machine@-organization	-organization=12
@utne@-location	-location=19
@48@-location	-location=7
@reims_cathedral@-location	-location=50
@roi-namur@-location	-location=37
@opal@-event	-event=14
@bill_singer@-person	-person=24
@rockaway_beach@-art	-art=10
@bartholomew@-person	-person=13
@unknown@-location	-location=3
@isl@-organization	-organization=20
@sauerland@-person	-person=3
@don@-art	-art=24
@japanese@-broadcast_program	-broadcast_program=1
@fayetteville_high_school@-organization	-organization=21
@santos@-location	-location=204
@council_of_state@-event	-event=3
@kasugano_stable@-organization	-organization=33
@newswatch@-broadcast_network	-broadcast_network=1
@carmona@-person	-person=2
@providence@-broadcast_program	-broadcast_program=150
@pugwash@-location	-location=23
@stelvio_massi@-person	-person=28
@the_sun@-god	-god=1
@bubble@-living_thing	-living_thing=1
@colbert@-product	-product=18
@amos_alonzo_stagg@-person	-person=180
@tidewater@-organization	-organization=13
@north_side@-location	-location=69
@dirty_work@-broadcast_program	-broadcast_program=4
@margate@-organization	-organization=220
@cobb@-art	-art=16
@tiraspol@-organization	-organization=9
@tompkins@-location	-location=128
@japanese_national@-event	-event=18
@latvia@-event	-event=10
@unit_trust_of_india@-organization	-organization=21
@bellini@-location	-location=1
@box_hill@-location	-location=200
@hanover_street@-art	-art=21
@bobby_scott@-person	-person=83
@tycho_brahe@-person	-person=346
@ringer@-art	-art=1
@halicarnassus@-event	-event=1
@modesto,_california@-organization	-organization=1
@gavril_radomir@-person	-person=22
@stan_musial@-person	-person=310
@shout@-art	-art=22
@aymara@-language	-language=570
@gerald@-location	-location=4
@tim_harries@-person	-person=40
@divorce_court@-broadcast_program	-broadcast_program=86
@diourbel@-location	-location=27
@max_morrow@-person	-person=23
@vandalia@-people-ethnicity	-people-ethnicity=1
@beta@-food	-food=5
@devotion@-broadcast_program	-broadcast_program=11
@roeselare@-location	-location=118
@gareth_gates@-person	-person=182
@united_kingdom@-broadcast_network	-broadcast_network=1
@confederate_congress@-organization	-organization=35
@hitler@-person	-person=735
@bishop_of_lincoln@-title	-title=321
@jean_cassou@-person	-person=38
@route_207@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@babil_governorate@-location	-location=25
@nerva@-person	-person=156
@north_west_frontier@-event	-event=1
@gulf_of_mexico@-event	-event=1
@d.c.l.@-education-educational_degree	-education-educational_degree=31
@sumy@-location	-location=127
@putnam@-event	-event=4
@real_people@-broadcast_program	-broadcast_program=53
@two_worlds@-art	-art=16
@enna@-location	-location=110
@federico_peña@-person	-person=34
@ho@-person	-person=1
@brookline,_massachusetts@-location	-location=582
@argonne@-location	-location=53
@king_william@-location	-location=24
@day_of_judgment@-art	-art=21
@product@-art	-art=8
@judy_at_carnegie_hall@-art	-art=34
@x-men@-product	-product=4
@norge@-product	-product=42
@browns@-location	-location=8
@persia@-product	-product=6
@suez@-art	-art=13
@so_cassis_carnoux@-organization	-organization=21
@kuka@-location	-location=8
@lilia_kopylova@-person	-person=22
@river_city_ransom@-product	-product=29
@percy@-location	-location=3
@music_man@-organization	-organization=53
@gordy@-art	-art=18
@rollo@-location	-location=1
@władysław_bartoszewski@-person	-person=52
@indian_institute_of_technology_madras@-organization	-organization=55
@barbara_ferris@-person	-person=20
@sagina@-living_thing	-living_thing=9
@607@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@mickey@-location	-location=1
@rs@-person	-person=1
@bisley@-location	-location=62
@american_fork@-organization	-organization=2
@soldotna,_alaska@-location	-location=27
@primrose_hill@-location	-location=112
@colombia@-location	-location=7
@bingham@-person	-person=8
@lufkin@-organization	-organization=1
@provincial_league@-organization	-organization=41
@catalans@-organization	-organization=12
@richard_swinburne@-person	-person=60
@the_blood-horse@-organization	-organization=1
@2009_world_series@-event	-event=79
@geographia@-person	-person=7
@hepburn@-person	-person=24
@juan@-location	-location=1
@dolomite@-location	-location=14
@49@-event	-event=2
@wilmington@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=47
@mantua@-event	-event=1
@hartwell@-location	-location=57
@michael_everson@-person	-person=26
@veteran@-art	-art=6
@north_mountain@-location	-location=59
@bright_lights@-art	-art=23
@oberto@-person	-person=2
@el_greco@-art	-art=20
@lingua_franca@-art	-art=31
@the_way@-religion-religion	-religion-religion=2
@episcopal_diocese_of_south_carolina@-location	-location=23
@the_empire_strikes_back@-person	-person=1
@papillion@-art	-art=1
@mount_vernon,_illinois@-location	-location=61
@southern_chile@-location	-location=31
@lynx@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@keppel@-organization	-organization=3
@blackboard_jungle@-art	-art=67
@general@-education-educational_degree	-education-educational_degree=5
@steve_sidwell@-person	-person=85
@zachary_taylor@-person	-person=698
@pollok@-location	-location=48
@marguerite_yourcenar@-person	-person=95
@hms_shannon@-product	-product=20
@lucy_lawless@-person	-person=134
@nobel@-person	-person=15
@baptria_tibiale@-living_thing	-living_thing=22
@nysa@-location	-location=246
@payette@-organization	-organization=1
@battle_of_nashville@-event	-event=150
@kan-etsu_expressway@-location	-location=20
@rings@-product	-product=7
@madison_square_garden@-location	-location=2971
@east_windsor,_connecticut@-location	-location=28
@end@-event	-event=9
@san_francisco@-transit	-transit=7
@mount_wilson_observatory@-location	-location=141
@paradise_alley@-art	-art=23
@@-location	-location=109
@bindi_irwin@-person	-person=33
@first_secretary_of_the_communist_party_of_cuba@-organization	-organization=51
@groombridge@-location	-location=42
@ncaa_basketball_tournament@-broadcast_program	-broadcast_program=1
@queen_elizabeth@-organization	-organization=1
@wilbur@-person	-person=1
@singapore@-religion-religion	-religion-religion=1
@madame_du_barry@-art	-art=14
@libéral@-organization	-organization=31
@satyrium_spini@-living_thing	-living_thing=26
@wide_bay@-location	-location=47
@kansas_state@-organization	-organization=341
@amnesiac@-medicine-symptom	-medicine-symptom=2
@central_american@-people-ethnicity	-people-ethnicity=1
@iuka,_mississippi@-event	-event=2
@blackbeard's_ghost@-art	-art=24
@agincourt@-product	-product=5
@kanuri@-people-ethnicity	-people-ethnicity=78
@his_house@-title	-title=1
@pipa@-product	-product=19
@the_chosen_few@-art	-art=17
@tanner@-person	-person=15
@bob_seger@-person	-person=483
@teresa@-location	-location=15
@india@-organization	-organization=328
@ivar_of_limerick@-person	-person=26
@ajay_jadeja@-person	-person=34
@seth@-god	-god=27
@castle@-location	-location=381
@derrell_mitchell@-person	-person=38
@ottawa_gee-gees@-organization	-organization=72
@alexis_dziena@-person	-person=24
@adamski@-person	-person=47
@jean_de_villiers@-person	-person=26
@ardent_studios@-organization	-organization=72
@managua@-location	-location=592
@shwebo@-event	-event=5
@epinotia_ramella@-living_thing	-living_thing=30
@marlow@-location	-location=2
@olympics@-event	-event=740
@heworth@-organization	-organization=5
@sorry@-art	-art=56
@self-titled_album@-person	-person=2
@f@-chemistry	-chemistry=30
@grazia@-location	-location=1
@nelson@-product	-product=13
@adobe@-organization	-organization=285
@maker@-title	-title=2
@katrina@-person	-person=3
@london_bombings@-event	-event=22
@gori,_georgia@-location	-location=23
@bundoora@-organization	-organization=5
@amnesiac@-art	-art=23
@merkinė@-location	-location=28
@keelung@-event	-event=3
@prefecture@-title	-title=3
@arthur_c._clarke@-award	-award=3
@ohrbach's@-organization	-organization=24
@andrew_ellicott@-person	-person=46
@fantastic_beasts_and_where_to_find_them@-art	-art=26
@minster@-title	-title=2
@the_daily_californian@-art	-art=42
@volterra@-person	-person=2
@lupus@-person	-person=12
@henry_rich,_1st_earl_of_holland@-person	-person=44
@diaguita@-people-ethnicity	-people-ethnicity=51
@lisdoonvarna@-location	-location=44
@costello@-location	-location=8
@phil_hellmuth@-person	-person=86
@the_diary_of_anne_frank@-person	-person=1
@bol@-location	-location=35
@julianne_phillips@-person	-person=21
@hoshyar_zebari@-person	-person=34
@irapuato@-location	-location=12
@japan@-event	-event=99
@guadalupe_victoria@-person	-person=105
@pumas@-product	-product=1
@casey@-art	-art=1
@the_brave_fighter_of_legend_da-garn@-organization	-organization=1
@alexander_the_great@-art	-art=30
@general@-product	-product=16
@ilija_najdoski@-person	-person=20
@allied_occupation@-organization	-organization=1
@oakham_school@-organization	-organization=97
@robert_rodi@-person	-person=27
@1904–05@-event	-event=43
@třinec@-organization	-organization=4
@sanger@-location	-location=30
@dragon's_lair@-broadcast_program	-broadcast_program=9
@play_dead@-person	-person=30
@pangasinense@-people-ethnicity	-people-ethnicity=8
@kitchener@-location	-location=503
@guaranteed@-organization	-organization=1
@travis@-broadcast_program	-broadcast_program=1
@no_regrets@-art	-art=40
@planxty@-art	-art=5
@minister_for_justice_and_equality@-title	-title=28
@portales@-person	-person=1
@dallas_county,_alabama@-location	-location=36
@kung_fu@-person	-person=7
@shirley_bassey@-art	-art=7
@maine@-location	-location=7554
@fairmont@-location	-location=131
@mughal_emperor@-event	-event=18
@vincennes@-location	-location=366
@history@-medicine-drug	-medicine-drug=2
@fairhaven@-location	-location=76
@adairsville@-event	-event=4
@jay@-person	-person=53
@paw_paw@-food	-food=1
@res_gestae_divi_augusti@-art	-art=37
@monroe_county,_wisconsin@-location	-location=29
@amarante@-organization	-organization=2
@canadian_football_league@-organization	-organization=4539
@kingdom_of_egypt@-location	-location=49
@santa_monica_mountains_conservancy@-organization	-organization=31
@delitzsch@-person	-person=11
@secretary_of_state_of_maine@-title	-title=24
@conference_south@-organization	-organization=929
@.@-organization	-organization=5
@mopani_district_municipality@-location	-location=31
@colbert_county,_alabama@-location	-location=20
@wolfsberg@-location	-location=33
@phoebe@-product	-product=11
@zarafshan@-location	-location=26
@caesars_palace@-product	-product=2
@campos_basin@-location	-location=22
@heather_graham@-person	-person=131
@adela@-living_thing	-living_thing=2
@celia@-person	-person=9
@nightmare@-person	-person=30
@walk_on_the_wild_side@-broadcast_program	-broadcast_program=8
@nivelle@-location	-location=7
@catskill_formation@-location	-location=36
@buzz@-art	-art=9
@sandankyō_station@-location	-location=24
@coleraine@-organization	-organization=170
@laurie@-organization	-organization=11
@antony_cotton@-person	-person=56
@iloilo@-location	-location=439
@98@-location	-location=30
@city_of_paris@-organization	-organization=2
@dale@-art	-art=4
@mice@-organization	-organization=19
@yarra@-location	-location=43
@emilia_plater@-person	-person=24
@saanich@-person	-person=1
@kentish@-organization	-organization=1
@gordon_lee@-organization	-organization=1
@switchback@-event	-event=1
@rafael_advanced_defense_systems@-organization	-organization=47
@marmora@-location	-location=21
@leinster@-location	-location=1102
@richard_ii@-art	-art=382
@salonika@-organization	-organization=1
@colombia@-person	-person=1
@christian_borle@-person	-person=95
@msa@-product	-product=2
@apollo_13@-event	-event=254
@jean_baudrillard@-person	-person=159
@karin_månsdotter@-art	-art=1
@jim_dawson@-person	-person=26
@telephone@-person	-person=1
@roger_boyle,_1st_earl_of_orrery@-person	-person=57
@waldoboro,_maine@-location	-location=22
@international@-location	-location=7
@ranger@-art	-art=6
@cecina@-organization	-organization=1
@john_leech@-person	-person=75
@st._mary's_academy@-organization	-organization=18
@dunboyne@-location	-location=79
@portia@-living_thing	-living_thing=19
@novelty_press@-organization	-organization=29
@seti_ii@-person	-person=44
@vennila_kabadi_kuzhu@-art	-art=20
@ciechanów_county@-location	-location=325
@murten@-location	-location=66
@gobowen@-location	-location=26
@st._petersburg@-organization	-organization=5
@bootylicious@-art	-art=44
@chapman@-product	-product=1
@waterplace_park@-location	-location=20
@oxford@-product	-product=19
@songwriter@-title	-title=96
@renard@-location	-location=5
@hermitage@-location	-location=238
@bagnères-de-luchon@-location	-location=59
@the_matches@-person	-person=76
@diana@-product	-product=13
@inside_out@-art	-art=60
@us_open@-broadcast_program	-broadcast_program=1
@gulliver's_travels@-art	-art=429
@highway_69@-location	-location=58
@fishers@-organization	-organization=1
@country_club_hills@-location	-location=24
@tishomingo@-person	-person=3
@gomorrah@-art	-art=34
@bade_miyan_chote_miyan@-art	-art=25
@leaf@-person	-person=8
@tupolev@-person	-person=3
@john_michell@-person	-person=76
@against_the_wind@-broadcast_program	-broadcast_program=35
@west_ryde@-location	-location=26
@sub_pop_records@-organization	-organization=24
@leonard_darwin@-person	-person=25
@joel_stransky@-person	-person=36
@blazin'_squad@-person	-person=53
@irvine@-person	-person=11
@scott_mcneil@-person	-person=166
@wild@-living_thing	-living_thing=3
@dg@-title	-title=3
@trincomalee@-location	-location=534
@jacob_van_heemskerk@-product	-product=1
@mallorca@-location	-location=31
@chiodos@-person	-person=146
@robbie_lawler@-person	-person=51
@vines@-food	-food=2
@errol@-art	-art=7
@yemen_arab_republic@-location	-location=101
@ramsbottom_united@-organization	-organization=22
@caudal_deportivo@-organization	-organization=21
@cue@-organization	-organization=2
@mitzi_gaynor@-person	-person=126
@harry@-art	-art=7
@behnamvasat-e_jonubi_rural_district@-location	-location=23
@philippi@-event	-event=9
@crusaders@-event	-event=228
@o.f.m.@-organization	-organization=47
@arpa@-product	-product=2
@1914@-art	-art=3
@gravity_kills@-person	-person=47
@atwood@-location	-location=34
@gardening@-title	-title=23
@deutscher_filmpreis@-award	-award=107
@2011@-broadcast_program	-broadcast_program=5
@how_to_destroy_angels@-person	-person=33
@south_carolina@-event	-event=68
@colima@-living_thing	-living_thing=2
@asteria@-person	-person=4
@march_25@-time	-time=299
@old_etonians@-organization	-organization=110
@italy's@-location	-location=18
@peter_symonds_college@-location	-location=28
@route_82@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@harpalus@-living_thing	-living_thing=2
@jupiter@-location	-location=2164
@the_sniper@-title	-title=1
@wadsworth@-person	-person=1
@antonio_palocci@-person	-person=20
@anar_county@-location	-location=54
@hamilton_high_school@-organization	-organization=58
@magnum@-person	-person=129
@niní_marshall@-person	-person=28
@haiti@-title	-title=1
@loudon,_new_hampshire@-location	-location=55
@super_bowl_xxii@-event	-event=104
@astronomy@-title	-title=1
@dragi_jelić@-person	-person=25
@attack@-organization	-organization=24
@samburu@-location	-location=12
@assyria@-location	-location=1685
@tarom@-organization	-organization=47
@grange_hill@-product	-product=1
@mateh_asher_regional_council@-organization	-organization=27
@chaparral@-organization	-organization=28
@backstage@-broadcast_program	-broadcast_program=2
@the_tech@-art	-art=31
@ganassi@-person	-person=1
@doctor_of_osteopathic_medicine@-organization	-organization=1
@farrer@-person	-person=3
@friedrich_albert_lange@-person	-person=22
@huh_young-man@-person	-person=21
@chris_ledoux@-person	-person=81
@mtn@-broadcast_network	-broadcast_network=2
@lymington@-organization	-organization=1
@rælingen@-organization	-organization=3
@nalanda@-location	-location=11
@andal@-person	-person=67
@edinburgh,_scotland@-organization	-organization=1
@holy_cross@-organization	-organization=163
@marine_corps@-organization	-organization=28
@airspeed_horsa@-product	-product=60
@cecil@-organization	-organization=1
@gmina_olszewo-borki@-location	-location=38
@bishop_of_aberdeen@-title	-title=123
@heretic@-person	-person=9
@patrick_reed@-person	-person=21
@waffen-ss@-organization	-organization=1055
@almirante_brown@-location	-location=8
@republika_srpska@-location	-location=1218
@sac@-people-ethnicity	-people-ethnicity=1
@atlantic_coast_hockey_league@-organization	-organization=66
@currency@-language	-language=2
@briance@-location	-location=22
@bryan_white@-art	-art=3
@gallatin@-location	-location=120
@cook@-art	-art=1
@italy@-title	-title=12
@koli@-people-ethnicity	-people-ethnicity=22
@hi-five@-art	-art=1
@rey_pagtakhan@-person	-person=24
@touch@-organization	-organization=43
@roe@-event	-event=6
@kingston_park@-location	-location=34
@kem@-person	-person=19
@puru@-people-ethnicity	-people-ethnicity=1
@1997@-event	-event=2245
@the_chronicles_of_narnia@-art	-art=268
@healy_park@-location	-location=20
@new_orleans_city_council@-organization	-organization=21
@metz@-event	-event=6
@am_rothenbaum@-location	-location=37
@dairy_queen@-location	-location=164
@envisat@-product	-product=50
@shifty@-person	-person=2
@south_mountain@-event	-event=66
@peterhouse@-organization	-organization=82
@tappan@-location	-location=40
@daunte_culpepper@-person	-person=178
@secretary_of_transportation@-title	-title=60
@greece@-people-ethnicity	-people-ethnicity=3
@oceania@-language	-language=1
@medical_center@-broadcast_program	-broadcast_program=105
@ballymote@-location	-location=48
@knaresborough@-location	-location=278
@farmington,_utah@-location	-location=49
@samuel_alito@-person	-person=273
@milan@-finance-stock_exchange	-finance-stock_exchange=3
@robby_albarado@-person	-person=38
@1970_general_election@-event	-event=247
@daughters@-art	-art=26
@governor_of_the_bank_of_canada@-title	-title=43
@montreal@-product	-product=2
@black_rose@-art	-art=4
@white_christmas@-broadcast_program	-broadcast_program=13
@berkeley@-title	-title=2
@military_academy@-location	-location=1
@land_rover_defender@-product	-product=86
@common_pleas@-organization	-organization=46
@capricorn@-location	-location=24
@spider-man_3@-product	-product=44
@sally@-person	-person=13
@brandon—souris@-location	-location=49
@moldavian@-location	-location=19
@ii@-organization	-organization=102
@diamante@-location	-location=18
@budd_root@-person	-person=20
@amarante@-living_thing	-living_thing=1
@giovanni_trapattoni@-person	-person=167
@yemen@-organization	-organization=3
@parents@-broadcast_program	-broadcast_program=7
@nîmes@-location	-location=575
@dagmar@-person	-person=30
@buchanan@-person	-person=54
@caradon@-location	-location=24
@mona_passage@-location	-location=66
@kiss@-broadcast_network	-broadcast_network=6
@taff's_well@-location	-location=34
@freddie@-broadcast_program	-broadcast_program=29
@the_riddle@-art	-art=25
@dundela@-organization	-organization=26
@rhopobota_ustomaculana@-living_thing	-living_thing=24
@saudi_arabia@-title	-title=3
@andrew_ure@-person	-person=21
@the_immortals@-person	-person=7
@kerry_group@-organization	-organization=32
@coleophora_zelleriella@-living_thing	-living_thing=23
@nsa@-organization	-organization=198
@ballyfermot@-location	-location=63
@coat_of_arms@-person	-person=1
@scars@-medicine-symptom	-medicine-symptom=1
@pakistani@-location	-location=59
@henry_moore_foundation@-person	-person=1
@brown_on_resolution@-art	-art=22
@avvakum@-person	-person=31
@boiler_room@-art	-art=49
@michael_b._coleman@-person	-person=28
@stanisław_mikołajczyk@-person	-person=47
@television_critics_association_awards@-organization	-organization=3
@interstate_93@-location	-location=209
@bates@-person	-person=12
@broccoli@-person	-person=35
@belize@-language	-language=1
@syriac_orthodox_church@-organization	-organization=273
@western_christianity@-religion-religion	-religion-religion=198
@organ@-person	-person=1
@dolyna@-location	-location=23
@marvin@-person	-person=23
@montauk,_new_york@-location	-location=68
@david_carradine@-person	-person=372
@victoria_cross@-person	-person=1
@marine_le_pen@-person	-person=85
@forrest_tucker@-person	-person=138
@friedrich_list@-person	-person=60
@marks@-location	-location=23
@chicago_board_of_trade@-location	-location=1
@northumberland_east@-location	-location=22
@holden@-product	-product=4
@duchy@-title	-title=7
@ted_koppel@-person	-person=138
@denbigh@-organization	-organization=1
@1996-97@-event	-event=21
@wallflowers@-living_thing	-living_thing=1
@1928@-art	-art=3
@cresson@-person	-person=1
@lockhart_stadium@-location	-location=45
@john_w._snow@-person	-person=37
@first_time@-person	-person=1
@mumford@-art	-art=19
@deinze@-location	-location=54
@tinos@-location	-location=104
@the_worst_witch@-art	-art=54
@league_championship@-award	-award=1
@vicksburg@-location	-location=15
@robin_hood@-location	-location=7
@+@-living_thing	-living_thing=1
@olin@-organization	-organization=16
@balti@-food	-food=13
@premiers@-product	-product=1
@phenomenon@-person	-person=1
@thule@-people-ethnicity	-people-ethnicity=28
@nick_barker@-person	-person=28
@baton_rouge@-event	-event=7
@palm_trees@-living_thing	-living_thing=55
@century_media_records@-organization	-organization=338
@kroner@-finance-currency	-finance-currency=44
@wedding_peach@-art	-art=53
@the_rolling_stones@-art	-art=48
@jacob_van_lennep@-person	-person=20
@e._alyn_warren@-person	-person=26
@squizzy_taylor@-person	-person=25
@john_of_saxony@-person	-person=24
@restless@-organization	-organization=22
@lemming@-art	-art=6
@hurricane,_utah@-location	-location=25
@music_for_pleasure@-art	-art=12
@bryotropha_affinis@-living_thing	-living_thing=29
@pop@-computer-programming_language	-computer-programming_language=1
@cayman@-product	-product=17
@carpark_north@-art	-art=2
@steve_almond@-person	-person=45
@fences@-person	-person=3
@constellation_brands@-organization	-organization=49
@the_competition@-organization	-organization=12
@barlow@-person	-person=43
@gail@-organization	-organization=43
@royals@-organization	-organization=73
@killzone@-product	-product=20
@1981@-award	-award=1
@berne@-location	-location=56
@romani@-person	-person=5
@blue_stahli@-person	-person=20
@loudoun_valley@-organization	-organization=3
@gustavo_borges@-person	-person=56
@qrendi@-location	-location=33
@focus...@-person	-person=23
@original@-organization	-organization=1
@carbon@-location	-location=77
@jardine@-location	-location=2
@burial@-event	-event=2
@poland@-broadcast_program	-broadcast_program=1
@guayana@-location	-location=26
@tenafly@-location	-location=48
@hernando@-person	-person=7
@bret_hart@-person	-person=392
@azione_cattolica@-location	-location=35
@émilie_simon@-person	-person=29
@disney_comics@-organization	-organization=49
@pomeranians@-living_thing	-living_thing=7
@anne_tyler@-person	-person=83
@bcs_national_championship_game@-event	-event=230
@stockton_heath@-organization	-organization=3
@dante_alighieri@-product	-product=9
@stairway_to_heaven@-broadcast_program	-broadcast_program=40
@baltimore_colts@-organization	-organization=474
@juan_williams_rebolledo@-person	-person=24
@october_20@-event	-event=1
@singapore@-finance-currency	-finance-currency=2
@chartered_accountant@-organization	-organization=4
@ma@-medicine-drug	-medicine-drug=1
@walloon@-language	-language=134
@the_lion_king@-art	-art=820
@2011_stanley_cup_finals@-event	-event=47
@antjie_krog@-person	-person=36
@law@-language	-language=1
@pasanga@-art	-art=35
@final_exit@-person	-person=9
@bletchley_park@-organization	-organization=2
@jean_rostand@-location	-location=5
@allenwood@-organization	-organization=3
@2001@-organization	-organization=8
@chepauk@-location	-location=61
@david_production@-organization	-organization=22
@bourne_end@-event	-event=1
@zephaniah@-person	-person=28
@delco@-organization	-organization=37
@italian_air_force@-organization	-organization=202
@kami_district@-location	-location=29
@diss@-location	-location=164
@white_wizzard@-person	-person=20
@john_watson_gordon@-person	-person=20
@new_river@-location	-location=376
@zaragoza@-organization	-organization=6
@indie@-title	-title=44
@the_standard@-person	-person=3
@john_ingle@-person	-person=31
@mandan@-language	-language=5
@bourda@-location	-location=66
@faith,_hope_and_charity@-product	-product=1
@euclid@-computer-programming_language	-computer-programming_language=4
@tarapacá@-event	-event=3
@surge@-food	-food=6
@didyma@-location	-location=40
@orlando,_florida@-organization	-organization=4
@dubno@-event	-event=1
@warren,_michigan@-location	-location=131
@lidice@-location	-location=85
@government_of_the_united_kingdom@-location	-location=1
@jimmy_kimmel_live!@-person	-person=2
@peggy_cummins@-person	-person=61
@meadville@-organization	-organization=2
@the_second@-person	-person=2
@arnoldo_alemán@-person	-person=44
@sarika@-person	-person=66
@w@-organization	-organization=16
@leonardtown,_maryland@-location	-location=25
@his_mother@-god	-god=3
@pops_fernandez@-person	-person=46
@state_of_michigan@-organization	-organization=2
@elite@-event	-event=1
@muddy_river@-location	-location=30
@the_rubinoos@-art	-art=1
@historical_association@-organization	-organization=29
@morning_star@-art	-art=18
@eastern_suburbs@-organization	-organization=796
@voždovac@-location	-location=63
@raven@-location	-location=6
@36@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@earl_marischal@-title	-title=39
@militant@-organization	-organization=35
@the_musical_times@-art	-art=143
@françois_tourte@-person	-person=28
@barisal@-organization	-organization=3
@pembroke@-product	-product=12
@peugeot_905@-organization	-organization=1
@miami_dolphins@-event	-event=133
@rookie_of_the_year@-art	-art=36
@al-qa'im@-person	-person=52
@portugal@-broadcast_program	-broadcast_program=1
@green_spring@-event	-event=5
@charles_fisher@-organization	-organization=1
@mike_renzi@-person	-person=29
@gmina_dębe_wielkie@-location	-location=27
@frank_fontaine@-person	-person=26
@roger_mcguinn@-person	-person=330
@catholic_church@-location	-location=4
@chris_nicholl@-person	-person=33
@r1@-organization	-organization=5
@lake_mweru@-location	-location=65
@josé_josé@-person	-person=158
@branson@-person	-person=2
@flex@-organization	-organization=1
@spartak_subotica@-organization	-organization=28
@1938@-organization	-organization=1
@john_rabe@-art	-art=14
@kenn@-person	-person=23
@throckmorton@-person	-person=1
@ti_lung@-person	-person=82
@hiten_tejwani@-person	-person=47
@65@-location	-location=31
@diethard_hellmann@-person	-person=32
@croatian@-people-ethnicity	-people-ethnicity=990
@smith_sound@-location	-location=43
@energy@-art	-art=26
@renard@-art	-art=24
@meadville@-location	-location=101
@hong_kong_stock_exchange@-organization	-organization=2
@moville@-location	-location=40
@ncaa_men's_basketball_tournament@-event	-event=42
@2001_cannes_film_festival@-event	-event=83
@leopold@-person	-person=148
@papineau@-person	-person=7
@alfonso@-person	-person=98
@killed@-event	-event=44
@scandinavian@-language	-language=3
@tuncel_kurtiz@-person	-person=26
@aaron_carter@-person	-person=179
@metal_storm@-internet-website	-internet-website=32
@smile@-product	-product=3
@portrait@-person	-person=12
@avitus@-person	-person=89
@canadore_college@-organization	-organization=24
@ian_pooley@-person	-person=20
@alma_college@-organization	-organization=105
@rishon_lezion@-organization	-organization=1
@mangualde@-person	-person=1
@london_bus@-transit	-transit=23
@grand_canyon_railway@-location	-location=43
@alberta_brianti@-person	-person=79
@molde_airport,_årø@-location	-location=24
@torben_grael@-person	-person=26
@pembroke_lumber_kings@-organization	-organization=137
@cobra_verde@-person	-person=23
@baton_rouge@-location	-location=1045
@tokai@-organization	-organization=6
@moon_over_miami@-art	-art=22
@west_somerset@-location	-location=122
@columbia@-organization	-organization=2142
@musquodoboit_valley@-location	-location=43
@hedwig_village@-location	-location=21
@revolver@-broadcast_program	-broadcast_program=5
@kamikaze@-art	-art=21
@cass_elliot@-person	-person=128
@gnt@-broadcast-tv_channel	-broadcast-tv_channel=29
@latgalian@-people-ethnicity	-people-ethnicity=19
@choctaw@-product	-product=5
@keith_baker@-person	-person=38
@hyde_park@-event	-event=1
@boom_crash_opera@-person	-person=40
@national_film_award@-event	-event=4
@earl_of_ormonde@-title	-title=15
@thalia@-god	-god=9
@geri@-person	-person=75
@the_fabulous_sports_babe@-person	-person=24
@east_15_acting_school@-organization	-organization=67
@edinburgh,_scotland@-location	-location=23
@lombardo@-language	-language=2
@gan@-person	-person=4
@cabinet_of_south_africa@-organization	-organization=21
@presidential_campaign@-person	-person=1
@preakness@-event	-event=96
@charaxes_varanes_vologeses@-living_thing	-living_thing=23
@vancouver_expedition@-product	-product=60
@the_government@-organization	-organization=20
@amen_corner@-person	-person=52
@los_angeles_times_book_prize@-art	-art=2
@manila_lrt@-transit	-transit=29
@sleeping_giant@-location	-location=21
@1926@-organization	-organization=1
@buckingham_township@-location	-location=37
@vaudreuil@-location	-location=75
@nakuru@-organization	-organization=2
@edward_lloyd@-person	-person=52
@rosario@-broadcast_program	-broadcast_program=2
@lupin@-broadcast_program	-broadcast_program=16
@andrea_doria@-organization	-organization=2
@torre@-location	-location=28
@hovhannes_tumanyan@-person	-person=53
@motley@-location	-location=22
@samuel_gurney@-person	-person=31
@single@-art	-art=57
@chairman@-organization	-organization=9
@gulf_of_cádiz@-location	-location=20
@mickey's_house_of_villains@-art	-art=50
@best_of_the_best@-art	-art=16
@konkan@-language	-language=1
@lar@-god	-god=9
@bali@-location	-location=1995
@daphne@-person	-person=4
@rudy_may@-person	-person=34
@piedmont,_california@-location	-location=59
@scarlet_fever@-person	-person=13
@alison_krauss_&_union_station@-person	-person=43
@ifc_center@-location	-location=49
@excalibur@-location	-location=19
@ulrik_munther@-person	-person=20
@the_glebe@-location	-location=36
@sail@-product	-product=3
@touch@-broadcast_program	-broadcast_program=44
@albert_claude@-person	-person=25
@leif_tronstad@-person	-person=23
@british_colony@-location	-location=51
@diogo_rodrigues@-person	-person=24
@maz@-organization	-organization=21
@antiochus_ii_theos@-person	-person=39
@lynden_pindling@-person	-person=54
@her@-organization	-organization=2
@new_radiant_sc@-organization	-organization=94
@dickens@-location	-location=25
@uf@-religion-religion	-religion-religion=1
@rotherham@-organization	-organization=39
@traders@-title	-title=80
@abbot_of_glastonbury@-title	-title=18
@sitting_pretty@-art	-art=24
@esteban_echeverría@-person	-person=34
@teresa@-broadcast_program	-broadcast_program=31
@canadian_league_of_composers@-organization	-organization=36
@bavarian_state_library@-location	-location=103
@nadia@-art	-art=3
@crowley@-location	-location=121
@andrew_wyatt@-title	-title=1
@armitage@-person	-person=2
@saint-lô@-organization	-organization=1
@xm@-organization	-organization=73
@1926@-event	-event=233
@pierre_augereau@-person	-person=91
@voice@-god	-god=1
@coktel_vision@-person	-person=30
@alfaro@-location	-location=18
@revolution_studios@-organization	-organization=67
@channel_2@-organization	-organization=1
@australasian@-organization	-organization=4
@looper@-art	-art=67
@milkweed@-art	-art=4
@yat-kha@-person	-person=20
@badisches_staatstheater_karlsruhe@-location	-location=26
@biosphere@-person	-person=57
@rainbow_bridge@-location	-location=97
@bani@-finance-currency	-finance-currency=11
@hilton_edwards@-person	-person=35
@antares@-location	-location=107
@pressure@-person	-person=5
@helena@-art	-art=12
@original_series@-broadcast_program	-broadcast_program=26
@abenaki@-people-ethnicity	-people-ethnicity=322
@new_zealand_order_of_merit@-title	-title=276
@agnes_baden-powell@-person	-person=26
@trialeti@-location	-location=25
@frenchkiss_records@-organization	-organization=51
@louis_agassiz@-person	-person=258
@napoleon@-organization	-organization=7
@prix_aurora_awards@-award	-award=27
@head@-person	-person=25
@wren@-living_thing	-living_thing=46
@red_deer@-location	-location=289
@sigismondo_d'india@-person	-person=26
@commerce@-organization	-organization=36
@diaptomidae@-living_thing	-living_thing=47
@snapper@-organization	-organization=14
@bermuda_triangle@-location	-location=207
@american_diabetes_association@-organization	-organization=166
@hida@-location	-location=38
@bridge_of_sighs@-location	-location=35
@sharonville,_ohio@-location	-location=28
@thomas_wydler@-person	-person=35
@indian_coffee_house@-location	-location=25
@classic@-broadcast_program	-broadcast_program=1
@buôn_ma_thuột@-location	-location=31
@windom@-location	-location=39
@concepción_province@-location	-location=23
@osceola@-location	-location=102
@the_dish@-broadcast_program	-broadcast_program=4
@magdalen_bridge@-location	-location=26
@waisale_serevi@-person	-person=36
@globus@-organization	-organization=5
@route_73@-location	-location=82
@laurence_naismith@-person	-person=92
@quiapo@-location	-location=104
@weed@-organization	-organization=1
@tlatelolco@-location	-location=45
@kaz@-broadcast_program	-broadcast_program=7
@tin_man@-broadcast_program	-broadcast_program=46
@bitter_sweet@-art	-art=80
@channel_9@-organization	-organization=3
@tush@-art	-art=34
@seelow_heights@-location	-location=19
@jna@-product	-product=1
@san_antonio@-product	-product=11
@iran@-person	-person=1
@passenger@-product	-product=8
@north_shore@-location	-location=566
@los_angeles@-title	-title=1
@chin@-body_part	-body_part=22
@jane_freilicher@-person	-person=20
@virgil@-art	-art=4
@willis@-location	-location=19
@panmure@-location	-location=35
@sic@-organization	-organization=49
@ashokan@-person	-person=65
@mesopotamia@-organization	-organization=2
@chuck_mccann@-person	-person=103
@mahesh_thakur@-person	-person=22
@la_renga@-person	-person=30
@the_smell@-location	-location=28
@tin_pan_alley@-art	-art=10
@cdb@-organization	-organization=17
@sangha@-location	-location=7
@hallstatt_culture@-location	-location=163
@st._mark@-person	-person=15
@bombay@-art	-art=65
@french_empire@-event	-event=1
@channel_9@-location	-location=2
@sassari@-organization	-organization=8
@tommy_miller@-person	-person=20
@hampshire_football_association@-organization	-organization=35
@göppingen@-location	-location=36
@quentin@-product	-product=2
@siskiyou_trail@-location	-location=50
@clive_mantle@-person	-person=56
@frenchman's_creek@-event	-event=4
@guarani@-language	-language=64
@500_miles@-event	-event=2
@zelman_v._simmons-harris@-event	-event=25
@lira@-product	-product=8
@tender@-art	-art=28
@medusa@-product	-product=7
@valley_of_the_queens@-location	-location=40
@the_bar@-location	-location=1
@big_four@-organization	-organization=13
@boise_state_broncos@-organization	-organization=35
@native_son@-art	-art=72
@fermoy@-location	-location=186
@mel_sheppard@-person	-person=28
@orchis@-product	-product=1
@emory_university@-organization	-organization=1366
@the@-broadcast_program	-broadcast_program=2
@bbn@-organization	-organization=42
@sacramento@-location	-location=1321
@mestizo@-people-ethnicity	-people-ethnicity=175
@blue@-art	-art=151
@helena_guergis@-person	-person=21
@bombshell@-broadcast_program	-broadcast_program=7
@hell's_kitchen@-art	-art=11
@jane_wagner@-person	-person=25
@erie_county,_new_york@-location	-location=304
@streator@-location	-location=78
@fort_berthold_indian_reservation@-location	-location=22
@professional_bull_riders@-organization	-organization=89
@history_of_song@-art	-art=39
@riffian@-location	-location=8
@wetumpka@-location	-location=39
@jackal@-living_thing	-living_thing=60
@gera@-language	-language=1
@ado@-person	-person=5
@montezuma@-art	-art=10
@gubernatorial_election@-title	-title=2
@corey_glover@-person	-person=27
@bofors@-organization	-organization=159
@thais@-language	-language=1
@south_yarra@-location	-location=119
@ruth_sawyer@-person	-person=20
@walpole@-title	-title=1
@british_open@-product	-product=1
@charles_fort@-person	-person=83
@david_gill@-person	-person=63
@jennifer_dunning@-person	-person=23
@associated_electrical_industries@-organization	-organization=60
@lily@-living_thing	-living_thing=9
@apicius@-person	-person=4
@via_tiburtina@-location	-location=23
@sole@-person	-person=9
@lao@-location	-location=59
@jack@-event	-event=1
@cumberland@-product	-product=39
@frederick_fennell@-person	-person=47
@coronet@-organization	-organization=7
@cougar@-person	-person=4
@1900@-event	-event=274
@gräfenberg@-person	-person=2
@alemdar_mustafa_pasha@-person	-person=20
@taru@-person	-person=29
@gudgeon@-product	-product=3
@goleta@-location	-location=53
@nicole@-art	-art=2
@queen_elizabeth@-location	-location=9
@hecuba@-art	-art=29
@society_of_genealogists@-organization	-organization=29
@louis_zamperini@-person	-person=37
@auray@-event	-event=3
@connaught@-location	-location=129
@dejan_tomašević@-person	-person=53
@max_planck@-person	-person=258
@stour_valley_line@-location	-location=4
@moma@-language	-language=1
@caporetto@-event	-event=21
@donna_air@-person	-person=24
@alan_young@-person	-person=94
@st._teresa@-location	-location=6
@mustang@-product	-product=27
@bram_stoker's_dracula@-product	-product=5
@hi-tek@-person	-person=90
@sacs@-organization	-organization=76
@monaghan@-product	-product=7
@prohibition@-law	-law=6
@norman_johnson@-person	-person=159
@indian_rupee@-finance-currency	-finance-currency=110
@hughes@-art	-art=11
@flood@-event	-event=18
@minute_maid_park@-location	-location=183
@botanical_garden@-organization	-organization=1
@brooklyn_dreams@-person	-person=16
@munich_radio_orchestra@-person	-person=20
@aldgate@-location	-location=206
@gaia@-person	-person=2
@phorcys@-god	-god=40
@gambier@-location	-location=34
@range_rover_sport@-product	-product=36
@chapecoense@-organization	-organization=39
@july_27@-time	-time=240
@rochester@-organization	-organization=101
@luas@-transit	-transit=142
@john_stallworth@-person	-person=64
@rockingham_park@-location	-location=27
@clear@-location	-location=6
@the_prince_of_tides@-art	-art=65
@oldenburg@-product	-product=3
@pacific_palisades@-broadcast_program	-broadcast_program=24
@wolf@-broadcast_program	-broadcast_program=3
@blakely@-event	-event=1
@moncton@-organization	-organization=2
@mia_and_me@-broadcast_program	-broadcast_program=23
@kingdom_of_italy@-event	-event=12
@middlesex_school@-organization	-organization=56
@rue@-broadcast_program	-broadcast_program=1
@john_wood@-person	-person=206
@sakya@-people-ethnicity	-people-ethnicity=3
@gheorghe_asachi@-person	-person=38
@london_arena@-location	-location=42
@moldova@-location	-location=4315
@deepa_mehta@-person	-person=150
@vénus@-product	-product=31
@spanair@-organization	-organization=28
@sullivan@-person	-person=87
@edward_teller@-person	-person=265
@nicole_gibbs@-person	-person=28
@gto@-product	-product=23
@la_masia@-location	-location=54
@sherlock@-location	-location=3
@mangas_coloradas@-person	-person=41
@last_man_standing@-broadcast_program	-broadcast_program=109
@smoky_mountains@-location	-location=42
@sounds_true@-organization	-organization=49
@flemish@-language	-language=406
@oakley@-location	-location=132
@the_jewel_in_the_crown@-art	-art=16
@aether@-god	-god=25
@biscay@-event	-event=2
@lou_monte@-person	-person=23
@national_republican_convention@-organization	-organization=47
@littleborough@-location	-location=76
@sword_stained_with_royal_blood@-broadcast_program	-broadcast_program=9
@bolsover@-location	-location=131
@sorsogon@-location	-location=130
@hiro@-person	-person=18
@columella@-living_thing	-living_thing=3
@stardust@-person	-person=45
@faculty_of_engineering@-organization	-organization=22
@marshal_ney@-product	-product=1
@radio_one@-art	-art=3
@admiral@-product	-product=6
@pigasus_award@-award	-award=20
@pitchfork@-event	-event=5
@barnwood@-location	-location=23
@roman_empire@-location	-location=4543
@escape_from_the_planet_of_the_apes@-art	-art=57
@united_states_court_of_appeals_for_the_sixth_circuit@-organization	-organization=248
@argentinian@-organization	-organization=1
@bombay@-organization	-organization=5
@democratic_republic_of_the_congo@-location	-location=5119
@japelaq-e_sharqi_rural_district@-location	-location=21
@mcmillan@-location	-location=21
@soyo@-organization	-organization=2
@crime_story@-art	-art=18
@joyce_meadows@-person	-person=20
@atkins_v._virginia@-event	-event=36
@preservation_virginia@-organization	-organization=60
@ric_wake@-person	-person=72
@libau@-location	-location=102
@saugerties@-location	-location=20
@alexander@-location	-location=71
@hell's_kitchen@-location	-location=197
@dissolution@-art	-art=4
@campobasso@-location	-location=210
@congress_working_committee@-organization	-organization=71
@shepherd's_bush_market@-location	-location=20
@vice_president@-person	-person=4
@dell@-person	-person=72
@frank_buck@-person	-person=138
@sabarmati_ashram@-location	-location=45
@simon_magus@-art	-art=3
@east_liberty@-art	-art=1
@here_comes_peter_cottontail@-art	-art=3
@wiseguy@-broadcast_program	-broadcast_program=133
@ukrainian_greek_catholic_church@-location	-location=2
@meredith@-location	-location=26
@sheldon_whitehouse@-person	-person=85
@nore@-location	-location=137
@barlowgirl@-person	-person=66
@mount_forest@-location	-location=27
@real_madrid_c.f.@-organization	-organization=138
@troina@-location	-location=23
@urawa@-organization	-organization=3
@confédération_des_syndicats_nationaux@-organization	-organization=25
@nguyễn_văn_linh@-person	-person=29
@john_simon_guggenheim_memorial_foundation@-organization	-organization=223
@lenine@-person	-person=35
@wellington@-food	-food=1
@baby_blues@-art	-art=7
@hurlford@-organization	-organization=1
@god_save_the_queen@-person	-person=1
@sir_john_murray@-person	-person=20
@holloway@-location	-location=100
@raymond_asquith@-person	-person=23
@akrotiri_and_dhekelia@-location	-location=92
@eric_andersen@-person	-person=112
@hochfilzen@-location	-location=101
@torquato_tasso@-person	-person=267
@rove@-person	-person=4
@duke_energy@-organization	-organization=185
@terry_hands@-person	-person=50
@st_kilda@-location	-location=477
@holy_sepulchre@-location	-location=37
@bethel@-location	-location=336
@scooby-doo@-location	-location=1
@suvorov@-person	-person=31
@atholl@-location	-location=72
@manic_depression@-disease	-disease=14
@chattanooga_times_free_press@-art	-art=33
@jes@-person	-person=56
@jubilee@-event	-event=7
@providence@-organization	-organization=138
@classic_stage_company@-organization	-organization=44
@gcte@-title	-title=30
@4th_armored_division@-organization	-organization=58
@siegfried@-art	-art=4
@green_bank,_west_virginia@-location	-location=20
@nakuru@-location	-location=168
@seabus@-organization	-organization=4
@szeged@-location	-location=642
@keyboards@-title	-title=36
@chilton_county@-location	-location=23
@columbia_city@-organization	-organization=2
@justin_gage@-person	-person=33
@reggie_sanders@-person	-person=63
@magersfontein@-event	-event=23
@blow_by_blow@-art	-art=21
@tenasserim@-location	-location=74
@d.c.@-broadcast_program	-broadcast_program=9
@clive@-person	-person=23
@clement_comer_clay@-person	-person=20
@blue_moon@-art	-art=35
@the_same_name@-chemistry	-chemistry=1
@elizabeth@-product	-product=6
@coconut_grove@-art	-art=1
@alexandru_averescu@-person	-person=86
@madison_hubbell@-person	-person=31
@st._paul,_minnesota@-location	-location=58
@orangemen@-organization	-organization=37
@sophisticated_lady@-art	-art=80
@phoebus@-person	-person=79
@underworld@-person	-person=263
@tienen@-location	-location=79
@cathy_berberian@-person	-person=43
@garifuna_people@-people-ethnicity	-people-ethnicity=22
@argentan@-location	-location=88
@soviet_government@-location	-location=11
@capital_district_transportation_authority@-organization	-organization=22
@long_beach_state@-organization	-organization=93
@norwood@-medicine-medical_treatment	-medicine-medical_treatment=1
@fano@-event	-event=1
@mule@-living_thing	-living_thing=35
@dafne@-art	-art=44
@dura@-body_part	-body_part=6
@tarakan@-event	-event=32
@torbay@-product	-product=3
@washington_dc@-organization	-organization=1
@court@-title	-title=2
@taliban_government@-organization	-organization=3
@3d@-location	-location=1
@castlereagh@-person	-person=25
@uc@-organization	-organization=32
@normandy@-event	-event=94
@battle_of_okinawa@-event	-event=492
@bridgehampton@-location	-location=35
@independent@-event	-event=8
@milk_cup@-organization	-organization=27
@great_war@-art	-art=19
@roberto_iniesta@-person	-person=22
@manichaean@-person	-person=1
@tyrese@-person	-person=36
@tom_wills@-person	-person=58
@lucrezia_borgia@-art	-art=106
@hackley_school@-organization	-organization=28
@gilles_vigneault@-person	-person=59
@weiss@-organization	-organization=8
@erebus@-living_thing	-living_thing=2
@sporting_clube_de_bissau@-organization	-organization=23
@robotics_institute@-organization	-organization=38
@holmes@-person	-person=37
@savage@-person	-person=86
@southall@-person	-person=1
@black_cat@-organization	-organization=1
@carpinus_caroliniana@-living_thing	-living_thing=62
@booths@-person	-person=1
@baugé@-location	-location=24
@grand_prix_circuit@-organization	-organization=16
@manzini@-location	-location=55
@rainforest@-art	-art=3
@redwood@-organization	-organization=1
@arrowsmith@-location	-location=5
@test_for_echo@-event	-event=1
@siebengebirge@-location	-location=39
@sounds@-art	-art=265
@unnatural_history@-broadcast_program	-broadcast_program=21
@croatian@-event	-event=4
@catherine_asaro@-person	-person=76
@cyrano_de_bergerac@-person	-person=58
@spa@-person	-person=3
@tournament@-event	-event=116
@czar@-title	-title=18
@first_film@-art	-art=79
@maxis@-organization	-organization=19
@haywood_county,_north_carolina@-location	-location=38
@maldives@-organization	-organization=95
@barber_conable@-person	-person=22
@vostok_1@-event	-event=87
@single@-person	-person=1
@airport_link@-location	-location=18
@chipping_campden@-location	-location=107
@open@-organization	-organization=1
@lincoln_center_for_the_performing_arts@-location	-location=229
@mt@-location	-location=19
@santa_tecla@-person	-person=1
@ibm_big_blue@-organization	-organization=21
@super_league@-organization	-organization=334
@reality@-art	-art=49
@santa_fe@-event	-event=1
@nadzab_airfield@-location	-location=20
@ogden@-broadcast_program	-broadcast_program=1
@john_lane@-person	-person=59
@westwood@-person	-person=10
@beatrix@-person	-person=109
@shannyn_sossamon@-person	-person=81
@yenicami_ağdelen@-organization	-organization=22
@portuguese@-people-ethnicity	-people-ethnicity=1669
@ogden@-person	-person=7
@penny_lane@-art	-art=85
@llangollen@-location	-location=3
@n._gymnamphora@-living_thing	-living_thing=47
@carnaval@-art	-art=35
@wu@-location	-location=316
@cbc_sports@-broadcast_network	-broadcast_network=4
@hybrid@-living_thing	-living_thing=2
@golden_league@-organization	-organization=6
@kukrit_pramoj@-person	-person=47
@virtual_console@-product	-product=717
@mark_duper@-person	-person=28
@eusebio_di_francesco@-person	-person=23
@jimmy_mack@-art	-art=24
@goddess_of_marriage@-broadcast_program	-broadcast_program=21
@360@-product	-product=16
@slough@-organization	-organization=2
@helen_boaden@-person	-person=20
@bill_wilson@-organization	-organization=1
@alain_menu@-person	-person=159
@santa_barbara_high_school@-organization	-organization=26
@macdowell@-person	-person=5
@winston_field@-person	-person=22
@ligonier,_pennsylvania@-location	-location=41
@warrington@-product	-product=4
@beaver_falls@-broadcast_program	-broadcast_program=19
@tallahassee@-organization	-organization=4
@new_providence@-location	-location=211
@federal@-location	-location=48
@ronnie_milsap@-art	-art=1
@satyagraha@-art	-art=29
@legends@-art	-art=53
@north_carolina_tar_heels@-organization	-organization=96
@circus@-product	-product=5
@title_song@-art	-art=81
@mci@-location	-location=4
@star_magic@-organization	-organization=172
@harry_potter_and_the_deathly_hallows_–_part_2@-product	-product=4
@south_west_africa@-location	-location=308
@john_fahey@-person	-person=275
@mistress@-title	-title=5
@porlezza@-location	-location=20
@alexander_hall@-person	-person=34
@bears@-location	-location=3
@the_ancestor_cell@-art	-art=27
@velocity@-product	-product=13
@kurds@-people-ethnicity	-people-ethnicity=461
@professional_wrestler@-product	-product=1206
@bishop_of_derby@-person	-person=1
@castile@-person	-person=1
@cyril_ornadel@-person	-person=32
@falla@-person	-person=26
@rome@-religion-religion	-religion-religion=3
@akira_kushida@-person	-person=26
@.@-broadcast_network	-broadcast_network=1
@london@-organization	-organization=172
@medea@-product	-product=3
@herre@-person	-person=151
@parliamentarians_for_global_action@-organization	-organization=21
@bye_bye_birdie@-art	-art=248
@otterburn@-person	-person=1
@zande@-language	-language=12
@northern_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@א@-art	-art=32
@calumet_city,_illinois@-location	-location=28
@britomart@-art	-art=1
@heshmatabad_rural_district@-location	-location=24
@dravinja@-organization	-organization=10
@sparkle@-person	-person=18
@syed_kirmani@-person	-person=30
@whistler@-person	-person=9
@wei_zhaodu@-person	-person=31
@santiago_de_cuba@-organization	-organization=10
@marc_broussard@-person	-person=66
@jimmy_cliff@-person	-person=320
@pacific_theater_of_operations@-event	-event=310
@a6@-product	-product=16
@enigma@-location	-location=1
@hillsborough_township,_new_jersey@-location	-location=21
@henry_vi_the_good@-person	-person=20
@downhill@-location	-location=11
@daniel_webster@-product	-product=1
@zürich@-event	-event=3
@tradition@-time	-time=1
@cham@-language	-language=1
@soap@-broadcast_program	-broadcast_program=158
@uea@-organization	-organization=18
@garmkhan_rural_district@-location	-location=38
@misterton@-location	-location=23
@ibiza@-organization	-organization=2
@mapuche@-people-ethnicity	-people-ethnicity=538
@loco@-product	-product=2
@epic_soundtracks@-person	-person=28
@houston_rockets@-organization	-organization=1597
@eupen@-location	-location=112
@saarland@-event	-event=3
@county_wicklow@-organization	-organization=1
@dublin_city@-location	-location=55
@ogden_avenue@-location	-location=20
@ranulf_flambard@-person	-person=43
@2009–10_serie_b@-event	-event=45
@ilie_năstase@-person	-person=253
@the_message@-art	-art=122
@atlantic_avenue@-location	-location=100
@selwyn@-person	-person=18
@candidates_tournament@-event	-event=124
@leonard_compagno@-person	-person=40
@university_medical_center@-organization	-organization=1
@sarum@-art	-art=11
@laboratory_of_molecular_biology@-organization	-organization=57
@douglas@-broadcast_program	-broadcast_program=1
@michael_lang@-person	-person=37
@george_p._bush@-person	-person=20
@battle_of_winceby@-location	-location=1
@harden@-location	-location=25
@finger_lakes_community_college@-organization	-organization=23
@diwali@-art	-art=2
@durrus@-food	-food=1
@csi@-organization	-organization=12
@august_hlond@-person	-person=48
@keith_burkinshaw@-person	-person=31
@factotum@-title	-title=2
@toomevara@-location	-location=28
@rust@-organization	-organization=2
@rosendale@-location	-location=40
@pepsi_center@-location	-location=179
@59@-organization	-organization=4
@two_hours_traffic@-person	-person=34
@kentucky@-organization	-organization=430
@gretna_green@-art	-art=1
@chanticleer@-product	-product=5
@south_mountain@-person	-person=1
@church_of_england@-organization	-organization=6590
@pat_robertson@-organization	-organization=2
@in_deep@-art	-art=23
@west_virginia_route_29@-location	-location=23
@townsend_coleman@-person	-person=56
@louis_i@-person	-person=174
@nubia@-location	-location=613
@1@-organization	-organization=106
@duke_of_fife@-title	-title=26
@accused@-event	-event=2
@plasencia@-organization	-organization=5
@oshawa@-location	-location=377
@miguel@-person	-person=195
@bestival@-event	-event=145
@spice@-art	-art=43
@census@-event	-event=96
@journal_of_geophysical_research@-art	-art=58
@theodor_w._adorno@-person	-person=140
@comte@-person	-person=28
@simcoe,_ontario@-location	-location=39
@greyhound_australia@-organization	-organization=28
@southerners@-location	-location=57
@friesian_horse@-living_thing	-living_thing=27
@secondary@-education-educational_degree	-education-educational_degree=218
@secretary_of_housing_and_urban_development@-title	-title=41
@signature_theatre@-organization	-organization=35
@memphis@-organization	-organization=375
@bishop_of_killaloe@-location	-location=3
@máximo_gómez@-person	-person=35
@nemophora_fasciella@-living_thing	-living_thing=22
@tungurahua_province@-location	-location=26
@matthew_selt@-person	-person=31
@nainital_district@-location	-location=43
@privilege@-art	-art=24
@force@-product	-product=1
@nankai_main_line@-location	-location=35
@on_the_media@-broadcast_program	-broadcast_program=34
@u.s._route_78@-location	-location=40
@peter_withe@-person	-person=48
@duke_of_buccleuch@-person	-person=19
@tandem@-product	-product=2
@arsenal@-location	-location=22
@indonesia@-language	-language=26
@lauch_faircloth@-person	-person=30
@day_of_the_dead@-art	-art=74
@green_bay_packers@-organization	-organization=5284
@panipat@-event	-event=2
@lafayette_escadrille@-art	-art=7
@national_museum_of_american_history@-location	-location=333
@fc_andorra@-organization	-organization=39
@cp@-organization	-organization=66
@gigi@-person	-person=31
@tyne@-product	-product=5
@brandon_call@-person	-person=23
@nissan@-organization	-organization=7
@mungo_martin@-person	-person=34
@ind@-organization	-organization=23
@straw_dogs@-person	-person=1
@indios_de_mayagüez@-organization	-organization=87
@tlön,_uqbar,_orbis_tertius@-art	-art=37
@cherie@-art	-art=2
@abdoulaye_wade@-person	-person=148
@manchester@-product	-product=10
@south-west@-location	-location=65
@carondelet@-product	-product=7
@south_gippsland@-location	-location=105
@university_of_prishtina@-organization	-organization=22
@walser@-language	-language=5
@chief@-person	-person=3
@beas_river@-location	-location=66
@metro_express@-transit	-transit=32
@ken_saro-wiwa@-person	-person=82
@chris_abani@-person	-person=24
@frenchman@-location	-location=167
@kolar_district@-location	-location=87
@tartar@-chemistry	-chemistry=1
@anna_sewell@-person	-person=58
@my_own_worst_enemy@-art	-art=5
@manuel@-art	-art=1
@christchurch@-title	-title=2
@basil_blackwell@-person	-person=20
@aquila@-broadcast_program	-broadcast_program=5
@ned_martin@-person	-person=21
@assistant_secretary_of_state_for_oceans_and_international_environmental_and_scientific_affairs@-organization	-organization=1
@calgary@-event	-event=1
@underworld@-location	-location=2
@atlantic@-art	-art=19
@glamp@-event	-event=1
@blue_sky@-food	-food=2
@bautzen@-organization	-organization=1
@xing@-organization	-organization=28
@royal_academy_of_music@-award	-award=2
@scamander@-location	-location=7
@mongrel@-person	-person=10
@john_mann@-person	-person=61
@mission_santa_barbara@-location	-location=54
@player_of_the_year@-award	-award=44
@atlanta@-living_thing	-living_thing=1
@nogales@-event	-event=1
@częstochowa@-location	-location=700
@chris_daggett@-person	-person=505
@nana@-chemistry	-chemistry=1
@trevor's_world_of_sport@-broadcast_program	-broadcast_program=21
@vanilla_sky@-person	-person=9
@byzantine@-location	-location=1985
@earl_of_menteith@-person	-person=1
@another_state_of_mind@-art	-art=25
@sinister@-person	-person=25
@tricolor@-location	-location=1
@mike_richter@-person	-person=65
@limestone_county,_alabama@-location	-location=41
@plumbago@-living_thing	-living_thing=18
@ferranti@-organization	-organization=143
@send@-location	-location=19
@yane_sandanski@-person	-person=30
@hadleigh_farm@-location	-location=55
@cary@-location	-location=118
@14@-product	-product=7
@the_dukes@-art	-art=2
@road_runners_club_of_america@-organization	-organization=24
@fort_myers@-organization	-organization=2
@ski_cross@-event	-event=28
@coalbrookdale@-location	-location=141
@earl_of_ulster@-person	-person=9
@irt_lenox_avenue_line@-location	-location=1
@mandi@-location	-location=51
@hadley@-person	-person=14
@palmeiras@-location	-location=2
@spartacus_league@-organization	-organization=40
@apparitions@-art	-art=8
@emilia@-location	-location=123
@mcmillan@-person	-person=4
@charmides@-person	-person=8
@lleida@-event	-event=2
@babylon@-event	-event=5
@jim_west@-person	-person=26
@producers_guild_of_america@-event	-event=1
@guernsey@-organization	-organization=30
@mcfarland@-person	-person=1
@mitch@-person	-person=17
@main_line@-organization	-organization=37
@scottsdale@-organization	-organization=26
@state_college_spikes@-organization	-organization=53
@outside@-organization	-organization=1
@motya@-event	-event=1
@couronne@-product	-product=23
@southie@-location	-location=8
@packard@-location	-location=3
@tumba@-location	-location=27
@sunkist@-food	-food=15
@road_runner@-organization	-organization=1
@mania@-location	-location=3
@brazil,_indiana@-location	-location=34
@kaunas_county@-location	-location=142
@peruvian@-living_thing	-living_thing=2
@world's_fair@-event	-event=64
@bass@-food	-food=184
@breakfast_club@-person	-person=15
@l._a._lakers@-organization	-organization=130
@gus@-art	-art=18
@finale@-location	-location=7
@planet_waves@-art	-art=26
@sugar@-person	-person=50
@hiro@-organization	-organization=4
@petersburg,_alaska@-location	-location=20
@elfin@-organization	-organization=15
@molten@-organization	-organization=20
@international_professional_hockey_league@-organization	-organization=53
@naked_city@-art	-art=1
@house_party@-art	-art=63
@wyrd_sisters@-broadcast_program	-broadcast_program=14
@hooghly@-location	-location=104
@roosevelt_road@-location	-location=54
@dillinger@-person	-person=1
@josephine@-person	-person=82
@toyopet_store@-organization	-organization=24
@d._l._hughley@-person	-person=48
@limbu@-language	-language=23
@february_13@-event	-event=2
@blue_train@-location	-location=1
@n8@-location	-location=29
@vimy@-event	-event=8
@kites@-art	-art=27
@high_bridge@-event	-event=3
@chrome@-product	-product=92
@rodez@-organization	-organization=21
@jiangsu@-organization	-organization=4
@tancredo_neves@-person	-person=61
@maze@-person	-person=40
@western_illinois@-organization	-organization=43
@msc@-title	-title=1
@lawyers'_committee_for_civil_rights_under_law@-organization	-organization=27
@puyallup@-location	-location=62
@regan@-person	-person=517
@françois_louis,_prince_of_conti@-person	-person=30
@turenne@-location	-location=9
@shake_it_up@-broadcast_program	-broadcast_program=167
@suzuka@-event	-event=22
@palestine_police_force@-organization	-organization=28
@pinkerton@-organization	-organization=12
@united@-broadcast_program	-broadcast_program=10
@trading_places@-art	-art=108
@mvc@-computer-programming_language	-computer-programming_language=1
@meissen@-organization	-organization=26
@budrus@-art	-art=10
@tales_of_terror@-person	-person=13
@brandon_peterson@-person	-person=40
@chiswick@-location	-location=17
@chahar@-location	-location=39
@swynnerton@-location	-location=18
@guy_whittingham@-person	-person=45
@jean-féry_rebel@-person	-person=23
@jennings@-organization	-organization=6
@evening_standard_british_film_awards@-award	-award=59
@forbes@-person	-person=22
@denver@-person	-person=1
@sydney_football_stadium@-location	-location=290
@st._albans@-location	-location=110
@university_of_maine_school_of_law@-organization	-organization=33
@the_junction@-person	-person=4
@state_council@-title	-title=2
@dagmar@-location	-location=2
@omer@-person	-person=5
@orchid@-living_thing	-living_thing=124
@jonathan_torrens@-person	-person=27
@the_red_hot_chili_peppers@-person	-person=17
@baldwin_park@-location	-location=48
@bishop_of_quebec@-person	-person=1
@tullamore@-organization	-organization=2
@jens_stoltenberg@-person	-person=197
@viceroy_of_peru@-person	-person=2
@martha_wash@-art	-art=2
@tiger@-event	-event=1
@north_coast@-organization	-organization=1
@pau@-location	-location=535
@sapphire@-person	-person=21
@second_battle_of_bapaume@-event	-event=37
@tur@-person	-person=2
@i_was_made_for_lovin'_you@-art	-art=37
@commandant_of_the_marine_corps@-title	-title=286
@hall@-product	-product=2
@virago@-product	-product=3
@g-force@-art	-art=31
@javi_martínez@-person	-person=31
@sue_lloyd@-person	-person=29
@vanity@-organization	-organization=3
@colts@-organization	-organization=111
@frank_eyton@-person	-person=114
@adelphi@-art	-art=4
@scotsman@-organization	-organization=2
@crestwood@-location	-location=58
@competition@-event	-event=21
@henri_bergson@-person	-person=248
@mackenzie_king@-location	-location=4
@mustang@-location	-location=16
@victor_indrizzo@-person	-person=42
@glu@-chemistry	-chemistry=1
@newt_gingrich@-person	-person=653
@chris_clarke@-person	-person=25
@the_siege@-event	-event=20
@mississippi_state@-organization	-organization=316
@chris_fehn@-person	-person=41
@hanging_rock@-location	-location=45
@army_of_lovers@-person	-person=64
@pasadena_roof_orchestra@-person	-person=24
@pirin_gotse_delchev@-organization	-organization=49
@série_d@-organization	-organization=59
@r101@-location	-location=12
@iii@-product	-product=19
@batangas@-language	-language=1
@sonoma@-organization	-organization=2
@tennessee@-person	-person=1
@stars_on_45@-person	-person=51
@st._vincent@-product	-product=4
@sorted@-art	-art=7
@glanmire@-location	-location=47
@polish_land_forces@-organization	-organization=42
@ninja_high_school@-art	-art=29
@jewelled@-product	-product=39
@bunker_hill@-location	-location=65
@punica@-art	-art=12
@paris_opera@-organization	-organization=420
@horseshoe_canyon_formation@-location	-location=43
@randall_davidson@-person	-person=27
@ant@-product	-product=34
@brevard_county@-location	-location=174
@aeronautics@-organization	-organization=77
@central@-product	-product=1
@alkmaar@-event	-event=4
@maryland@-broadcast_network	-broadcast_network=1
@darkest_hour@-art	-art=2
@wayne_kirkpatrick@-person	-person=83
@40th_regiment_of_foot@-organization	-organization=32
@chicago_cubs@-event	-event=1
@gol@-title	-title=8
@katihar_district@-location	-location=22
@xiang_yu@-person	-person=173
@gmina_orońsko@-location	-location=21
@tippeligaen@-organization	-organization=694
@laxey@-location	-location=60
@peel_session@-art	-art=1
@sting@-person	-person=258
@sony@-art	-art=1
@eye@-body_part	-body_part=127
@wroughton@-person	-person=3
@jomari_yllana@-person	-person=40
@skylark@-art	-art=63
@quebec@-broadcast_program	-broadcast_program=1
@elkader@-location	-location=20
@huston_street@-person	-person=64
@werther@-art	-art=247
@fort_stevens@-event	-event=49
@tang_enbo@-person	-person=26
@andrew@-location	-location=30
@northern_irish@-organization	-organization=26
@tourville@-location	-location=1
@nutbush@-art	-art=1
@othello@-location	-location=27
@brazilian_série_a@-organization	-organization=118
@eich@-location	-location=20
@southampton_f.c.@-organization	-organization=145
@kashiwa@-location	-location=56
@trinidadian@-people-ethnicity	-people-ethnicity=2
@basilica_di_santa_maria_maggiore@-location	-location=121
@tangerine_bowl@-location	-location=1
@salvator_rosa@-person	-person=142
@samuel_prout@-person	-person=32
@steve_harris@-person	-person=227
@bela_b.@-person	-person=55
@basquiat@-person	-person=8
@eran_riklis@-person	-person=25
@troops@-title	-title=5
@marka@-people-ethnicity	-people-ethnicity=8
@tanzania@-event	-event=1
@mtv_roadies@-broadcast_program	-broadcast_program=35
@vice_squad@-art	-art=13
@seijuu_sentai_gingaman@-broadcast_program	-broadcast_program=76
@new_mexico@-location	-location=8643
@amarillo@-art	-art=3
@billy_preston@-person	-person=608
@arcola@-organization	-organization=1
@alligator@-art	-art=27
@lantana@-organization	-organization=3
@cerruti@-person	-person=5
@kate_santley@-person	-person=31
@traveller@-art	-art=31
@d._b._sweeney@-person	-person=77
@solar_television_network,_inc.@-broadcast_network	-broadcast_network=21
@the_black_donnellys@-broadcast_program	-broadcast_program=65
@cavan@-person	-person=5
@atlanta_botanical_garden@-organization	-organization=20
@lisbon@-organization	-organization=11
@gauda@-location	-location=21
@casarano@-location	-location=14
@gracias@-location	-location=31
@retta@-person	-person=32
@galatians@-location	-location=2
@clonakilty@-organization	-organization=21
@ljubljanica_river@-location	-location=21
@ics@-title	-title=1
@blue@-chemistry	-chemistry=1
@ramires@-person	-person=38
@poser@-product	-product=29
@2011_census@-event	-event=375
@the_saints@-person	-person=7
@shlomi@-location	-location=20
@amphetamine_reptile_records@-organization	-organization=95
@king_of_prussia@-person	-person=26
@rat@-living_thing	-living_thing=96
@wizkid@-person	-person=69
@lambeth@-education-educational_degree	-education-educational_degree=7
@sukhumi@-location	-location=296
@rude_awakening@-broadcast_program	-broadcast_program=35
@royal_albert@-product	-product=3
@kateryna_bondarenko@-person	-person=145
@zadar@-organization	-organization=104
@heir_apparent@-title	-title=22
@pyotr_klimuk@-person	-person=20
@churches@-religion-religion	-religion-religion=1
@boston_americans@-organization	-organization=109
@s15@-product	-product=3
@bert_hinkler@-person	-person=51
@keith_smith@-person	-person=34
@cpl@-person	-person=16
@national_museum_of_the_american_indian@-location	-location=245
@workers'_party@-organization	-organization=380
@bruce_paltrow@-person	-person=31
@south_carolina@-location	-location=8574
@chief@-location	-location=1
@suva@-location	-location=734
@nimitz@-person	-person=11
@asuka@-location	-location=41
@elks@-organization	-organization=96
@rick_ferrell@-person	-person=33
@s3@-product	-product=2
@marc_emery@-person	-person=42
@brad_banks@-person	-person=25
@prestonpans@-event	-event=5
@rnc@-organization	-organization=20
@eternal@-art	-art=11
@bean@-organization	-organization=4
@studio@-location	-location=6
@joe@-broadcast_program	-broadcast_program=1
@five_forks@-event	-event=25
@ambassadors@-broadcast_program	-broadcast_program=17
@episcopal_church@-organization	-organization=681
@walking_tall@-broadcast_program	-broadcast_program=2
@aus@-art	-art=1
@ballarat_red_devils@-organization	-organization=20
@the_magician@-person	-person=1
@twins@-broadcast_program	-broadcast_program=18
@chatswood@-organization	-organization=1
@lạng_sơn@-location	-location=47
@caf@-event	-event=1
@sd@-organization	-organization=185
@hayes@-organization	-organization=137
@airport@-location	-location=3
@katy_trail_state_park@-location	-location=20
@192@-location	-location=2
@incantation@-person	-person=53
@series@-food	-food=1
@311@-person	-person=248
@molesey@-organization	-organization=17
@wax@-person	-person=35
@bettina@-location	-location=12
@thiotricha_subocellea@-living_thing	-living_thing=26
@rota@-location	-location=196
@municipal_waste@-person	-person=54
@ordos_city@-location	-location=40
@henley-on-thames@-location	-location=405
@odo_i,_count_of_blois@-person	-person=20
@burlington,_massachusetts@-location	-location=85
@major_nelson@-person	-person=24
@calumet@-organization	-organization=1
@bossuet@-person	-person=77
@south_lanarkshire@-location	-location=445
@kwak_kyung-taek@-person	-person=21
@talcott_parsons@-person	-person=142
@rocky_lockridge@-person	-person=21
@sarnoff_corporation@-organization	-organization=20
@rick_mahorn@-person	-person=37
@energy@-organization	-organization=31
@industrial_areas_foundation@-person	-person=1
@new_politics@-art	-art=32
@mr._hobbs_takes_a_vacation@-art	-art=21
@concordia_university_wisconsin@-organization	-organization=42
@jiangxi@-location	-location=1313
@xerxes@-organization	-organization=27
@kranjska_gora@-location	-location=98
@pas@-location	-location=1
@1984_election@-event	-event=237
@bomarzo@-art	-art=13
@stephen_sommers@-person	-person=68
@beulah@-person	-person=1
@nizlopi@-person	-person=34
@uefa_cup_final@-organization	-organization=1
@gretchen_peters@-person	-person=62
@tropicana@-organization	-organization=8
@the_quare_fellow@-art	-art=23
@carlos_antonio_carrillo@-person	-person=24
@dictatorship@-event	-event=3
@parnassus@-location	-location=37
@brahmana@-art	-art=99
@daily_kos@-internet-website	-internet-website=140
@paul_bunyan@-location	-location=2
@pontifical_gregorian_university@-organization	-organization=567
@legion_of_the_damned@-person	-person=27
@weslaco,_texas@-location	-location=21
@maynard_ferguson@-person	-person=359
@hydrogen@-product	-product=5
@mayagüez,_puerto_rico@-location	-location=164
@kassel@-organization	-organization=5
@san_sebastian@-person	-person=8
@lord_high_chancellor@-title	-title=9
@freddy_weller@-person	-person=26
@the_choice@-broadcast_program	-broadcast_program=21
@graciano@-person	-person=1
@nba_finals@-event	-event=683
@beddau@-organization	-organization=4
@alfresco@-organization	-organization=23
@adventures_of_superman@-broadcast_program	-broadcast_program=216
@patra@-food	-food=4
@guinea@-organization	-organization=120
@petra@-person	-person=167
@edmund_ironside@-art	-art=8
@skank@-person	-person=76
@just_like_a_woman@-broadcast_program	-broadcast_program=3
@exit_wounds@-art	-art=38
@manises@-location	-location=25
@hot_house@-location	-location=1
@portishead@-art	-art=8
@elizabethtown@-event	-event=1
@tu@-art	-art=1
@san_martín@-product	-product=1
@lady_in_the_dark@-art	-art=77
@lord_nelson@-product	-product=19
@matewan@-location	-location=14
@218@-location	-location=10
@hello!_project_kids@-person	-person=36
@the_captain@-art	-art=16
@marquess_of_waterford@-title	-title=27
@mark_twain_house@-location	-location=24
@herald@-person	-person=2
@29th@-organization	-organization=28
@border_campaign@-organization	-organization=2
@big_syke@-person	-person=40
@dr.@-education-educational_degree	-education-educational_degree=24
@käthe_kollwitz@-person	-person=106
@lan_kwai_fong@-art	-art=3
@beetlejuice@-art	-art=158
@when_in_rome@-person	-person=23
@uefa_champions_league@-broadcast_program	-broadcast_program=1
@wallenstein@-art	-art=24
@doug_somers@-person	-person=20
@moreno@-person	-person=13
@paschal_beverly_randolph@-person	-person=23
@mayhem@-art	-art=14
@waterfront@-location	-location=26
@najd@-location	-location=191
@cousins@-person	-person=24
@g4@-location	-location=1
@turkey@-food	-food=4
@oshun@-god	-god=22
@climatic_research_unit@-organization	-organization=34
@jayson_nix@-person	-person=29
@19@-location	-location=30
@scotts@-person	-person=4
@mars_3@-product	-product=25
@california_polytechnic_state_university@-organization	-organization=238
@buck@-art	-art=11
@band@-broadcast_network	-broadcast_network=24
@tour_de_l'avenir@-event	-event=161
@limerick@-organization	-organization=113
@façade@-art	-art=22
@chopper@-person	-person=3
@cleo@-broadcast_program	-broadcast_program=1
@corbeil@-location	-location=30
@extreme_championship_wrestling@-organization	-organization=668
@austria@-person	-person=1
@martial_law@-location	-location=1
@taking_back_sunday@-art	-art=4
@eyüp@-location	-location=55
@laws@-event	-event=37
@siegen@-location	-location=355
@hg@-chemistry	-chemistry=22
@carmania@-location	-location=30
@vella@-location	-location=19
@hmas_cerberus@-product	-product=1
@utne_reader@-art	-art=146
@widukind@-person	-person=127
@jesper_kyd@-person	-person=30
@western_division@-organization	-organization=68
@arc_music@-organization	-organization=47
@hines@-location	-location=11
@red_skelton@-person	-person=316
@murmur@-person	-person=2
@marianka@-location	-location=24
@neustadt_am_rübenberge@-location	-location=43
@platinum@-chemistry	-chemistry=174
@viceroy@-product	-product=6
@stauffenberg@-broadcast_program	-broadcast_program=28
@production@-organization	-organization=2
@privy_counsellors@-organization	-organization=29
@ulrika_jonsson@-person	-person=97
@mahlon_hamilton@-person	-person=33
@madison@-organization	-organization=19
@layton@-person	-person=4
@divinyls@-person	-person=169
@the_color_of_money@-art	-art=87
@geoffrey_wilkinson@-person	-person=36
@armitage@-organization	-organization=3
@ca@-biology	-biology=1
@williamston,_north_carolina@-location	-location=26
@central_highlands@-location	-location=212
@apex@-organization	-organization=24
@turk@-location	-location=40
@soltaniyeh_district@-location	-location=51
@eec@-location	-location=5
@phantasialand@-location	-location=25
@ryan@-broadcast_program	-broadcast_program=14
@macedonian_front@-event	-event=22
@college_of_physicians@-location	-location=53
@renault@-location	-location=1
@american_version@-broadcast_program	-broadcast_program=40
@close_up@-broadcast_program	-broadcast_program=40
@the_first@-location	-location=6
@africans@-people-ethnicity	-people-ethnicity=138
@morning_star@-broadcast_program	-broadcast_program=12
@command@-title	-title=9
@fred_applegate@-person	-person=20
@andruw_jones@-person	-person=132
@jon_ritman@-person	-person=22
@web@-title	-title=1
@gm@-organization	-organization=8
@lac-édouard@-location	-location=21
@the_incredible_hulk@-art	-art=125
@wild@-person	-person=11
@amba_alagi@-event	-event=1
@kennington@-location	-location=70
@ingrid_caven@-art	-art=1
@tom_mclaury@-event	-event=1
@asante@-language	-language=4
@starlord@-product	-product=1
@national_football_league_division_1@-event	-event=27
@donna_karan@-person	-person=185
@greenwich_village_townhouse_explosion@-event	-event=27
@neil_young@-art	-art=17
@judy_morris@-person	-person=40
@leopoldville@-location	-location=53
@escort@-person	-person=4
@nbc-tv@-broadcast_program	-broadcast_program=5
@shenandoah@-organization	-organization=3
@carrot@-living_thing	-living_thing=1
@bdp@-person	-person=3
@babylon_a.d.@-person	-person=6
@starkville@-location	-location=112
@rhubarb@-person	-person=1
@dillingen@-location	-location=113
@kolín@-event	-event=1
@åtvidaberg@-organization	-organization=23
@dunbarton@-organization	-organization=1
@banka@-person	-person=2
@scars@-person	-person=23
@national_liberation_movement@-event	-event=30
@sister@-broadcast_program	-broadcast_program=2
@gilchrist_county@-location	-location=31
@ernst_merck_halle@-person	-person=23
@builders@-location	-location=2
@american_renaissance@-art	-art=24
@virtua_fighter@-broadcast_program	-broadcast_program=19
@invasion@-event	-event=159
@key_porter_books@-organization	-organization=37
@ann@-product	-product=1
@mónica_naranjo@-person	-person=50
@van_zandt@-person	-person=6
@peel_session@-person	-person=35
@family_dog@-broadcast_program	-broadcast_program=25
@mahon@-event	-event=2
@clairton_city_school_district@-location	-location=45
@volvo_buses@-organization	-organization=23
@chayanne@-person	-person=186
@president_of_ireland@-person	-person=3
@rod_laver_arena@-location	-location=149
@israel's@-location	-location=23
@cecil_balmond@-person	-person=25
@mini_cooper@-organization	-organization=7
@unbelievable_truth@-person	-person=31
@the_restaurant_at_the_end_of_the_universe@-art	-art=43
@highlands@-broadcast_program	-broadcast_program=3
@fredrik_ljungberg@-person	-person=72
@matt_pike@-person	-person=29
@tenth@-organization	-organization=8
@fiat@-location	-location=1
@lexington,_missouri@-event	-event=1
@knowle@-person	-person=6
@hot_snakes@-person	-person=54
@john_curtis@-organization	-organization=2
@naacp@-organization	-organization=187
@bebe@-language	-language=2
@measure_for_measure@-broadcast_program	-broadcast_program=1
@lindisfarne@-organization	-organization=2
@medal_of_honor@-award	-award=7
@the_peak@-broadcast_program	-broadcast_program=1
@pavlova@-food	-food=23
@assault@-disease	-disease=2
@ostrobothnia@-location	-location=182
@latoya_london@-person	-person=27
@next_of_kin@-broadcast_program	-broadcast_program=15
@nativity_of_mary@-time	-time=69
@karnataka_state@-location	-location=18
@temples@-location	-location=13
@cracker@-broadcast_program	-broadcast_program=132
@state_house@-organization	-organization=93
@lloyd_lamble@-person	-person=43
@crown_of_creation@-person	-person=7
@soviet_navy@-organization	-organization=736
@kastro@-location	-location=5
@goiânia_microregion@-location	-location=26
@world_expo_88@-event	-event=36
@ashley_crow@-person	-person=29
@maloyaroslavets@-location	-location=33
@maruschka_detmers@-person	-person=22
@kirov@-product	-product=10
@havana@-art	-art=29
@tuscarora@-people-ethnicity	-people-ethnicity=67
@brooklyn_botanic_garden@-location	-location=79
@maki_horikita@-person	-person=42
@portage@-location	-location=234
@gillette@-location	-location=60
@jasmine@-living_thing	-living_thing=45
@marble_arch@-organization	-organization=2
@stranger@-art	-art=17
@moab,_utah@-location	-location=101
@158@-location	-location=4
@1928@-event	-event=349
@battle_of_sluys@-event	-event=43
@10th@-title	-title=1
@timken@-organization	-organization=27
@black_flame@-art	-art=1
@gonda@-person	-person=1
@municipal_waste@-art	-art=2
@vimmerby@-location	-location=27
@đồng_hới@-location	-location=43
@bertie_county@-location	-location=40
@126@-product	-product=9
@miranda@-product	-product=5
@michel_ney@-person	-person=189
@woodlawn@-location	-location=166
@idf@-event	-event=6
@holt@-location	-location=333
@kenedy@-person	-person=1
@lamy@-person	-person=3
@cesare@-person	-person=29
@schiphol_airport@-location	-location=20
@cornet@-location	-location=2
@swaffham_prior@-location	-location=24
@huron@-language	-language=8
@tullamore@-location	-location=204
@magnolia@-living_thing	-living_thing=5
@javier_lópez@-person	-person=39
@g4tv@-broadcast_network	-broadcast_network=28
@treme@-location	-location=4
@colorado@-product	-product=13
@harold_coyle@-person	-person=29
@rosa_parks@-art	-art=5
@rome@-broadcast_program	-broadcast_program=255
@tihamah@-location	-location=91
@santurtzi@-organization	-organization=1
@radio_mindanao_network@-organization	-organization=70
@islamic@-religion-religion	-religion-religion=40
@eastland@-person	-person=2
@paxman@-person	-person=1
@wbez@-organization	-organization=59
@ragusa@-organization	-organization=1
@new_zealand_māori@-organization	-organization=227
@felicity@-location	-location=12
@azure@-product	-product=3
@palm_trees@-location	-location=1
@lord_gort@-person	-person=20
@buenos_aires@-organization	-organization=10
@elvis@-broadcast_program	-broadcast_program=5
@slidell@-person	-person=1
@old_royal_naval_college@-organization	-organization=5
@carolyn@-art	-art=5
@adamstown@-organization	-organization=1
@banksia@-location	-location=7
@hockey@-broadcast_program	-broadcast_program=4
@billboard_music_award@-award	-award=138
@dot@-person	-person=4
@judy_tegart@-person	-person=28
@iris_murdoch@-person	-person=202
@frobisher_bay@-art	-art=2
@morning@-product	-product=12
@sportsman@-art	-art=1
@darkness@-event	-event=1
@charlie_simpson@-person	-person=80
@boise@-location	-location=527
@california@-organization	-organization=444
@merrimac@-product	-product=7
@pistons@-organization	-organization=27
@virgil@-event	-event=2
@alger_county@-location	-location=62
@the_bund@-broadcast_program	-broadcast_program=20
@osilnica@-location	-location=26
@norton_fitzwarren@-location	-location=41
@vanilla_sky@-art	-art=134
@james_island@-event	-event=2
@stephens@-person	-person=16
@toyota_supra@-product	-product=100
@danny@-art	-art=5
@williamina_fleming@-person	-person=23
@justice_department@-organization	-organization=358
@cameron_mackintosh@-person	-person=200
@coll@-location	-location=94
@william_davis@-person	-person=65
@ricardo_antonio_chavira@-person	-person=48
@the_sun_always_shines_on_t.v.@-art	-art=27
@lake_superior@-organization	-organization=2
@shape@-organization	-organization=96
@red_dog@-person	-person=1
@quentin_jammer@-person	-person=23
@w@-person	-person=19
@tanzania@-organization	-organization=98
@descartes@-person	-person=118
@buckcherry@-person	-person=222
@cornelio_saavedra@-location	-location=1
@maniraptora@-living_thing	-living_thing=33
@jesu@-person	-person=18
@mathilda_may@-person	-person=32
@kalem_company@-organization	-organization=40
@bancroft@-product	-product=2
@front_royal@-event	-event=8
@new_york_film_festival@-event	-event=285
@messina@-location	-location=931
@jeffersonville,_indiana@-location	-location=196
@exxon@-event	-event=1
@philip_abelson@-person	-person=28
@andrews@-person	-person=30
@dead_silence@-broadcast_program	-broadcast_program=4
@province_of_brescia@-location	-location=56
@paita@-location	-location=45
@lehman_township@-location	-location=21
@anders_bagge@-person	-person=65
@bobby_blotzer@-person	-person=34
@tom_davis@-person	-person=78
@chris_finlayson@-person	-person=20
@diya_aur_baati_hum@-broadcast_program	-broadcast_program=36
@willy_deville@-person	-person=147
@with_you@-person	-person=1
@secret_police@-title	-title=7
@cell@-living_thing	-living_thing=2
@aria_music_awards@-award	-award=194
@robert_berry@-person	-person=27
@the_aquabats!_super_show!@-broadcast_program	-broadcast_program=70
@wembley_stadium@-art	-art=1
@roseville@-organization	-organization=5
@krystal_reyes@-person	-person=28
@amina@-person	-person=25
@dialog@-organization	-organization=26
@zimbabwe_national_football_team@-organization	-organization=37
@rambler_classic@-product	-product=23
@dubrovsky@-art	-art=21
@lisa_murkowski@-person	-person=106
@battle_of_port_royal@-event	-event=35
@zeebrugge@-event	-event=5
@malayan@-event	-event=2
@war_in_abkhazia@-event	-event=34
@serra@-location	-location=9
@nore@-person	-person=1
@marco_tullio_giordana@-person	-person=50
@la_dolce_vita@-broadcast_program	-broadcast_program=13
@daimaru@-organization	-organization=31
@the_fall@-person	-person=465
@celeste@-art	-art=2
@brooke@-person	-person=29
@super@-product	-product=13
@charles_henderson@-organization	-organization=1
@george_dunning@-person	-person=20
@the_lizard@-event	-event=1
@denmark@-event	-event=24
@larousse_gastronomique@-art	-art=36
@bream@-product	-product=1
@robert_stewart,_1st_earl_of_orkney@-person	-person=23
@pablo@-person	-person=21
@geoffrey_howe@-person	-person=92
@pavel_kohout@-person	-person=31
@francisco_tárrega@-person	-person=91
@git@-organization	-organization=1
@bodyguard@-broadcast_program	-broadcast_program=11
@tracy_lawrence@-person	-person=134
@blue_ribbon@-person	-person=31
@crawford,_texas@-location	-location=44
@byzantine_army@-location	-location=1
@aviator_glacier@-location	-location=22
@girl_talk@-art	-art=13
@marion_county,_west_virginia@-location	-location=32
@jean_eugène_robert-houdin@-person	-person=24
@midnight_sun@-art	-art=43
@westmeath@-organization	-organization=323
@ossa@-organization	-organization=10
@george_b._mcclellan@-person	-person=536
@băile_herculane@-location	-location=27
@françois_dupeyron@-person	-person=29
@tommy_johnson@-person	-person=64
@negro@-person	-person=2
@tusk@-product	-product=1
@blitz@-product	-product=12
@gulag@-location	-location=555
@ellerslie_racecourse@-location	-location=40
@argyresthia_fundella@-living_thing	-living_thing=20
@fatah_al-islam@-organization	-organization=47
@two@-broadcast_network	-broadcast_network=12
@chiba,_japan@-location	-location=17
@tambov@-event	-event=1
@1971@-event	-event=616
@nvidia@-organization	-organization=359
@super_8@-art	-art=87
@do_knot_disturb@-art	-art=21
@minister_without_portfolio@-title	-title=85
@parkstone@-location	-location=54
@a15@-location	-location=63
@timperley@-person	-person=1
@monday_night_baseball@-broadcast_program	-broadcast_program=71
@beautiful_world@-art	-art=28
@2002-03@-event	-event=24
@san_joaquin@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=19
@publisher@-title	-title=137
@chase@-person	-person=43
@ray_conniff@-person	-person=159
@gong@-product	-product=77
@bob_de_jong@-person	-person=43
@kato@-organization	-organization=9
@the_echo@-art	-art=9
@calvin@-religion-religion	-religion-religion=1
@alex_comfort@-person	-person=51
@hovhannes_shiraz@-person	-person=33
@gulfstream_iii@-product	-product=25
@select@-organization	-organization=3
@narrows@-location	-location=11
@ksenia_stolbova@-person	-person=49
@pollentia@-location	-location=15
@wide_awake@-art	-art=60
@university_of_kansas@-location	-location=1
@young_knives@-person	-person=38
@and@-event	-event=1
@danielson@-location	-location=18
@poland@-art	-art=14
@ms@-disease	-disease=18
@assumption_university@-organization	-organization=42
@scorton@-organization	-organization=1
@dichrorampha_acuminatana@-living_thing	-living_thing=29
@bill_keller@-broadcast_program	-broadcast_program=1
@cassie@-living_thing	-living_thing=2
@tank@-location	-location=22
@palisades@-location	-location=47
@bexleyheath@-organization	-organization=1
@as_time_goes_by@-art	-art=104
@painkiller@-food	-food=2
@neferirkare_kakai@-location	-location=1
@usl@-event	-event=1
@neuve_chapelle@-event	-event=40
@alan@-people-ethnicity	-people-ethnicity=54
@drug_abuse_resistance_education@-organization	-organization=26
@ångermanland@-location	-location=77
@brantwood@-location	-location=23
@president_of_the_council@-title	-title=85
@bantam@-organization	-organization=137
@the_united_states_of_america@-location	-location=13
@roll_bounce@-art	-art=38
@willie_montañez@-person	-person=47
@maud_gonne@-person	-person=77
@murder_one@-broadcast_program	-broadcast_program=96
@lions@-art	-art=7
@gr@-language	-language=24
@david_denman@-person	-person=54
@province_of_york@-title	-title=1
@social@-disease	-disease=1
@infected@-art	-art=26
@purusha@-god	-god=82
@old_town@-location	-location=220
@w-league@-organization	-organization=783
@mega_man@-broadcast_program	-broadcast_program=20
@portmarnock@-location	-location=48
@pitsj@-art	-art=5
@homegrown@-art	-art=34
@syd_saylor@-person	-person=30
@pippa_passes@-art	-art=16
@true_believers@-person	-person=1
@st._vincent's@-organization	-organization=22
@westover@-organization	-organization=1
@in_the_zone@-art	-art=71
@dafne@-god	-god=1
@tunisia@-organization	-organization=319
@one_day_as_a_lion@-art	-art=1
@gang@-art	-art=4
@rubicon@-person	-person=15
@james_mcdaniel@-person	-person=33
@ac-cent-tchu-ate_the_positive@-art	-art=24
@acrobasis_suavella@-living_thing	-living_thing=25
@jessica_andersson@-person	-person=21
@tinted_windows@-art	-art=1
@rpa@-broadcast_program	-broadcast_program=19
@prince_pedro_henrique_of_orléans-braganza@-person	-person=20
@foreign_affairs_minister@-title	-title=18
@emporia@-event	-event=1
@ascension_day@-time	-time=4
@canopus@-location	-location=91
@oise@-location	-location=1019
@zalmoxis@-god	-god=42
@king_kong@-broadcast_program	-broadcast_program=1
@iron_man_2@-art	-art=236
@manila_bay@-event	-event=5
@st._nicholas'_church@-location	-location=23
@president_of_azerbaijan@-title	-title=124
@fishing_creek@-location	-location=57
@thorvaldsen@-person	-person=24
@antonio_segura@-person	-person=20
@all_creatures_great_and_small@-person	-person=1
@naval_war_college@-location	-location=1
@northern_europe@-event	-event=1
@yash_chopra@-person	-person=259
@corona@-body_part	-body_part=5
@gale@-location	-location=4
@cinemax@-broadcast_network	-broadcast_network=257
@san_francisco_international_airport@-location	-location=284
@collie_buddz@-art	-art=1
@muskingum@-location	-location=71
@bureau@-location	-location=21
@michael_fenton_stevens@-person	-person=29
@aces@-title	-title=23
@cfo@-title	-title=44
@2006_fifa_beach_soccer_world_cup@-event	-event=22
@cops@-title	-title=9
@sea@-organization	-organization=31
@zhu_yougui@-person	-person=35
@tom_bell@-person	-person=68
@hero@-art	-art=265
@2008_uefa_cup_final@-event	-event=27
@north_american_3_hockey_league@-organization	-organization=24
@border@-organization	-organization=91
@earl_of_salisbury@-person	-person=42
@trenton@-event	-event=83
@zhongshan@-person	-person=1
@legislator@-organization	-organization=10
@foster_city,_california@-location	-location=45
@orne@-person	-person=1
@steinkjer@-location	-location=246
@frederick_iii,_elector_of_saxony@-person	-person=32
@tredegar@-organization	-organization=5
@come_see_the_paradise@-art	-art=20
@assistant_secretary_of_state@-title	-title=41
@choking_victim@-person	-person=26
@members@-product	-product=1
@lund@-person	-person=3
@the_wedding@-art	-art=54
@l4@-product	-product=14
@delray_beach@-event	-event=12
@pierce_county,_washington@-location	-location=108
@tsukushi@-location	-location=3
@gogaji@-god	-god=27
@lennox@-title	-title=7
@earl_st_vincent@-person	-person=16
@alastair_clarkson@-person	-person=20
@i_look_to_you@-art	-art=36
@genocide@-location	-location=1
@morphine@-medicine-drug	-medicine-drug=63
@geological_survey_of_canada@-organization	-organization=221
@michelotti@-person	-person=26
@gail_borden@-person	-person=33
@+@-person	-person=26
@grodzisk@-organization	-organization=1
@iowa's_3rd_congressional_district@-location	-location=69
@amnesia@-disease	-disease=3
@resaca@-location	-location=14
@baker@-event	-event=6
@peter_baldwin@-person	-person=47
@yes,_prime_minister@-broadcast_program	-broadcast_program=37
@american_eagle_flight_4184@-event	-event=23
@mzilikazi@-person	-person=58
@european_financial_stability_facility@-organization	-organization=52
@exodus@-product	-product=1
@market_theatre@-location	-location=23
@black_flag@-art	-art=11
@hillsborough,_north_carolina@-location	-location=81
@gmina_goleniów@-location	-location=63
@buenaventura@-organization	-organization=2
@south_shore@-organization	-organization=1
@adrian_mutu@-person	-person=85
@river_heights@-art	-art=5
@muscles@-body_part	-body_part=3
@melechesh@-person	-person=38
@v@-biology	-biology=2
@s_club@-person	-person=68
@newlabour_party@-organization	-organization=28
@feast_of_saints_peter_and_paul@-time	-time=41
@beavers@-body_part	-body_part=1
@dom_kennedy@-person	-person=55
@sarah_churchill@-person	-person=26
@sabato's_crystal_ball@-art	-art=29
@new_aspiration_party@-organization	-organization=22
@armalite@-organization	-organization=39
@menteith@-location	-location=33
@colditz@-art	-art=4
@surgical@-education-educational_degree	-education-educational_degree=2
@leadenhall_street@-location	-location=82
@u.s._169@-location	-location=22
@lawless@-broadcast_program	-broadcast_program=4
@alexander_nevsky_lavra@-location	-location=81
@ware@-person	-person=7
@marry_me@-art	-art=22
@cascadia@-product	-product=1
@russian_roulette@-art	-art=28
@gigolo_aunts@-person	-person=50
@ynysybwl@-organization	-organization=1
@skorpios@-location	-location=21
@final_fantasy_x-2@-product	-product=115
@indie_recordings@-organization	-organization=55
@thrush@-disease	-disease=12
@benešov@-organization	-organization=1
@beau_mirchoff@-person	-person=26
@z._z._hill@-person	-person=21
@lescar@-location	-location=28
@haven@-organization	-organization=4
@colonial_secretary@-title	-title=173
@french@-location	-location=26780
@gironde@-location	-location=1228
@solsona@-location	-location=33
@cottonwood_falls@-location	-location=35
@jaws@-art	-art=494
@lars_onsager@-person	-person=59
@clusiaceae@-living_thing	-living_thing=105
@album@-art	-art=193
@the_everly_brothers@-person	-person=381
@fantasy_island@-broadcast_program	-broadcast_program=391
@bel-air@-location	-location=25
@john_morrison@-person	-person=131
@kim_appleby@-person	-person=23
@barbara_forrest@-person	-person=30
@the_best_little_whorehouse_in_texas@-art	-art=149
@horace_mann@-person	-person=124
@yuba_county,_california@-location	-location=30
@opole_lubelskie_county@-location	-location=215
@gorky@-person	-person=51
@macarthur@-person	-person=50
@bluegrass@-location	-location=12
@securicor@-organization	-organization=27
@south_wales@-organization	-organization=9
@market_square@-location	-location=84
@ravensbrück@-location	-location=69
@doro_pesch@-person	-person=88
@waters@-person	-person=32
@clone@-broadcast_program	-broadcast_program=12
@walter_mildmay@-person	-person=24
@oyonnax@-location	-location=38
@2010_united_kingdom_general_election@-event	-event=55
@brother@-title	-title=6
@knight@-organization	-organization=1
@saagar@-art	-art=26
@2007@-art	-art=11
@epiphany@-time	-time=268
@ia@-title	-title=1
@international_court_of_justice@-organization	-organization=1091
@orange_juice@-person	-person=98
@lubbock_avalanche-journal@-art	-art=62
@manchester_gorton@-location	-location=32
@hometown@-art	-art=7
@free_willy@-art	-art=97
@kaya@-art	-art=14
@kauhajoki@-event	-event=1
@evergreen@-organization	-organization=7
@shanghai@-location	-location=7532
@eulalio_gonzález@-person	-person=26
@louise_michel@-person	-person=63
@natalia@-location	-location=17
@colonial@-title	-title=1
@roman_occupation@-location	-location=31
@shima@-person	-person=1
@wayne_counties@-location	-location=37
@pedro_salinas@-person	-person=36
@santa_barbara@-person	-person=11
@assab@-event	-event=1
@centro@-organization	-organization=60
@for_all_we_know@-art	-art=36
@saturn@-product	-product=95
@arauca_department@-location	-location=21
@abba_kovner@-person	-person=31
@city@-organization	-organization=56
@67@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@busted@-person	-person=185
@hypatia@-person	-person=59
@metropolitan_police@-location	-location=2
@barawa@-location	-location=46
@full_moon_fever@-art	-art=31
@loris@-living_thing	-living_thing=7
@terminal_tower@-art	-art=3
@san_luis_obispo@-event	-event=1
@katharine_mcphee@-art	-art=6
@another_day@-art	-art=27
@beyond_reality@-broadcast_program	-broadcast_program=24
@nyangatom@-location	-location=4
@hebe@-god	-god=71
@tudor@-organization	-organization=63
@electric_feel@-art	-art=28
@mcarthur@-person	-person=2
@flashback@-product	-product=16
@henry_irving@-person	-person=256
@forrest_taylor@-person	-person=83
@sheffield_city_council@-location	-location=1
@university_of_lausanne@-organization	-organization=276
@monogram_pictures@-organization	-organization=218
@josephine_tey@-art	-art=1
@x@-broadcast_program	-broadcast_program=49
@upstream@-art	-art=5
@modern@-location	-location=3
@cadjehoun_airport@-location	-location=31
@wcf@-organization	-organization=2
@earl_of_bridgewater@-person	-person=7
@iraq_petroleum_company@-organization	-organization=77
@fort_langley@-location	-location=72
@kidderminster@-location	-location=433
@worcester_park@-organization	-organization=4
@newgate_prison@-location	-location=294
@jailbreak@-art	-art=51
@xx@-art	-art=17
@alpine_shire@-location	-location=24
@saint-amand-montrond@-location	-location=27
@the_domain@-location	-location=30
@ice@-food	-food=45
@hopewell_township@-location	-location=183
@proof@-art	-art=111
@lund@-event	-event=1
@john_hardy@-person	-person=11
@monck@-location	-location=13
@golden@-living_thing	-living_thing=7
@north_little_rock@-organization	-organization=25
@uyghur@-location	-location=11
@the_junction@-art	-art=1
@central_american@-location	-location=1
@knights_of_malta@-title	-title=26
@poole@-organization	-organization=22
@battle_of_belmont@-event	-event=41
@dragon@-living_thing	-living_thing=2
@russian_national_team@-organization	-organization=99
@san_martín@-person	-person=27
@tweeddale@-person	-person=1
@bloomfield_college@-organization	-organization=38
@alice@-person	-person=129
@thailand@-finance-stock_exchange	-finance-stock_exchange=1
@yubileyny_sports_palace@-location	-location=35
@gotham@-location	-location=16
@black_prince@-living_thing	-living_thing=5
@dane@-person	-person=6
@jimmy_wayne@-art	-art=2
@case_blue@-event	-event=39
@grooveshark@-internet-website	-internet-website=21
@49th_parallel@-art	-art=30
@firebird@-art	-art=8
@van_diemen's_land@-location	-location=466
@watervliet,_new_york@-location	-location=36
@east_slavs@-location	-location=1
@francisco_garcia@-person	-person=25
@red@-body_part	-body_part=1
@michaels@-person	-person=159
@solution@-product	-product=1
@renoir@-location	-location=1
@leconfield@-organization	-organization=1
@santiago_casares_quiroga@-person	-person=21
@1977_general_election@-event	-event=215
@russellville,_arkansas@-organization	-organization=1
@elmwood_park@-location	-location=48
@the_taming_of_the_shrew@-broadcast_program	-broadcast_program=2
@yarraville@-organization	-organization=99
@marine_corps@-title	-title=3
@norwegians@-people-ethnicity	-people-ethnicity=120
@scullion@-person	-person=19
@tochigi@-art	-art=84
@the_strand@-location	-location=154
@valley_of_the_queens@-art	-art=1
@telephone@-product	-product=4
@gamescom@-event	-event=78
@colac@-location	-location=83
@emma@-event	-event=1
@the_methadones@-person	-person=33
@supreme_hockey_league@-organization	-organization=20
@maria_ozawa@-person	-person=46
@edward_b._lewis@-person	-person=36
@richard_devos@-person	-person=30
@zhu_rongji@-person	-person=129
@san_vicente@-location	-location=94
@tea@-location	-location=6
@fletcher@-product	-product=8
@teaching@-religion-religion	-religion-religion=4
@st_helens@-organization	-organization=528
@rosemary@-location	-location=5
@geoffrey_keynes@-person	-person=46
@joseph_kent@-person	-person=22
@meteor@-product	-product=56
@drop_dead_gorgeous@-broadcast_program	-broadcast_program=24
@shalrie_joseph@-person	-person=31
@slackers@-art	-art=20
@quintet@-product	-product=1
@okonek@-location	-location=31
@quorn@-location	-location=54
@citytv@-broadcast_network	-broadcast_network=60
@akkadian@-location	-location=1
@jacqueline_wilson@-person	-person=156
@playful_kiss@-broadcast_program	-broadcast_program=22
@sheung_wan@-location	-location=107
@laid@-location	-location=3
@lavoir@-location	-location=35
@ali_sami_yen@-location	-location=1
@wasatch@-location	-location=27
@classic@-art	-art=30
@oberon@-product	-product=5
@islamic_jihad_organization@-organization	-organization=20
@chicago_history_museum@-organization	-organization=65
@helen_of_troy@-art	-art=22
@camaiore@-location	-location=24
@serbia@-people-ethnicity	-people-ethnicity=10
@frank_strozier@-person	-person=37
@ferdinando_bertoni@-person	-person=25
@the_falls@-event	-event=1
@dunnet_head@-location	-location=24
@cossack@-product	-product=7
@george@-product	-product=1
@hms_bounty@-product	-product=73
@olympic_trials@-event	-event=83
@catwoman@-product	-product=3
@adp@-organization	-organization=23
@amp@-product	-product=1
@volunteer@-organization	-organization=23
@sporus@-person	-person=21
@pontic@-people-ethnicity	-people-ethnicity=9
@sessions@-person	-person=20
@domain@-location	-location=28
@wagram@-event	-event=53
@panday@-art	-art=1
@josé_félix_ribas@-person	-person=22
@geffen@-location	-location=1
@16th@-title	-title=1
@1991–92@-event	-event=404
@roscommon_county@-organization	-organization=1
@marino_faliero@-person	-person=19
@film_adaptation@-event	-event=1
@philosophical_transactions_of_the_royal_society@-organization	-organization=1
@madame_pompadour@-art	-art=23
@dia@-location	-location=7
@natural_history@-organization	-organization=1
@howard_redekopp@-person	-person=34
@dave_berg@-person	-person=67
@nottingham@-product	-product=8
@llywelyn_ap_seisyll@-person	-person=36
@teeth@-body_part	-body_part=4
@pisagua@-location	-location=29
@james_b._longacre@-person	-person=27
@appalachian@-location	-location=142
@tule_river@-location	-location=21
@swedish-speaking@-people-ethnicity	-people-ethnicity=2
@clair_de_lune@-person	-person=1
@john_andrew_shulze@-person	-person=20
@portuguese@-person	-person=5
@spain's@-location	-location=19
@french_government@-organization	-organization=99
@fort_bridger@-location	-location=94
@lake_fryxell@-location	-location=26
@evagrius_scholasticus@-person	-person=55
@republicans@-event	-event=2
@the_commonwealth@-location	-location=13
@highlands@-living_thing	-living_thing=1
@shaolin_temple@-art	-art=25
@harry_von_zell@-person	-person=27
@date@-product	-product=1
@canyon@-organization	-organization=3
@crime_patrol@-broadcast_program	-broadcast_program=24
@deadliest_catch@-broadcast_program	-broadcast_program=111
@fountain_square@-location	-location=34
@henry_alford@-person	-person=20
@comacchio@-location	-location=62
@milk_river@-location	-location=49
@stuart_price@-person	-person=113
@giraffe@-living_thing	-living_thing=123
@east_london@-location	-location=3
@rick_adelman@-person	-person=51
@scarecrow@-art	-art=59
@great_central_main_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=111
@pistacia@-living_thing	-living_thing=25
@bayonne_bridge@-location	-location=60
@satsuma@-product	-product=4
@hendrix@-organization	-organization=4
@helena_vondráčková@-person	-person=40
@djibouti@-location	-location=1277
@blakely@-location	-location=32
@2nd_ii_none@-person	-person=51
@west_memphis@-location	-location=60
@trevor_huddleston@-person	-person=55
@aryan@-art	-art=7
@ronin@-art	-art=15
@owl@-organization	-organization=6
@posušje@-location	-location=43
@havelock_ellis@-person	-person=110
@agents@-person	-person=6
@northeastern@-location	-location=358
@montreat_college@-organization	-organization=29
@ben_daglish@-person	-person=58
@scale@-product	-product=1
@mcdonnell@-organization	-organization=23
@forcalquier@-location	-location=60
@cola@-living_thing	-living_thing=7
@national_association_football_league@-event	-event=1
@people's_crusade@-event	-event=22
@paw@-art	-art=4
@harry_ricardo@-person	-person=37
@spartak_nalchik@-organization	-organization=32
@tahiti@-organization	-organization=110
@meadowlands@-broadcast_program	-broadcast_program=1
@magic_circle@-art	-art=1
@dorchester@-person	-person=3
@indian_creek@-organization	-organization=2
@saul_williams@-art	-art=7
@tibetans@-location	-location=2
@pag@-location	-location=64
@ammonite@-living_thing	-living_thing=99
@xplosion@-organization	-organization=1
@aventura@-person	-person=165
@stonewall_brigade@-organization	-organization=60
@pleasantville@-art	-art=95
@viktor_ullmann@-person	-person=64
@82@-location	-location=18
@juicy@-food	-food=1
@mallard@-event	-event=1
@playback@-art	-art=33
@landgraviate_of_hesse@-location	-location=75
@ben_mankiewicz@-person	-person=31
@noriko_ohara@-person	-person=21
@five_star@-art	-art=8
@subulinidae@-living_thing	-living_thing=60
@franck@-art	-art=2
@chaplain@-religion-religion	-religion-religion=1
@khair@-location	-location=18
@pitsj@-person	-person=17
@elks_lodge@-location	-location=1
@stockton_south@-location	-location=21
@canada_goose@-organization	-organization=5
@gamay@-location	-location=4
@simon_dubnow@-person	-person=29
@mancunian@-location	-location=39
@ndp@-organization	-organization=297
@bar_hebraeus@-person	-person=57
@kamal_shalorus@-person	-person=22
@rigas_feraios@-location	-location=7
@khmu@-people-ethnicity	-people-ethnicity=17
@ibibio@-language	-language=15
@burford@-product	-product=7
@arawn@-god	-god=41
@cell@-title	-title=3
@germaine_greer@-person	-person=239
@carolyn@-person	-person=18
@zanabazar@-living_thing	-living_thing=3
@nanto@-location	-location=31
@bury_st_edmunds@-organization	-organization=1
@you're_sixteen@-art	-art=37
@burnsville@-organization	-organization=1
@goyder@-person	-person=2
@osborn@-person	-person=7
@chestnut@-location	-location=8
@kšyštof_lavrinovič@-person	-person=34
@expo_2005@-event	-event=67
@mount_pisgah@-location	-location=27
@paraguay@-organization	-organization=619
@secession@-person	-person=1
@monitor@-product	-product=206
@john_barron@-person	-person=25
@linda_bengtzing@-person	-person=23
@jefferson_high_school@-location	-location=1
@mystery@-title	-title=1
@templar@-title	-title=59
@hydrangea@-living_thing	-living_thing=78
@baker_hughes@-organization	-organization=49
@nu_shooz@-person	-person=31
@viola@-person	-person=13
@the_plimsouls@-person	-person=42
@egyptian@-event	-event=6
@omv@-organization	-organization=82
@3d@-product	-product=1
@new_york_wrestling_connection@-organization	-organization=44
@vc@-location	-location=4
@central@-event	-event=2
@beach_road@-location	-location=44
@city_of_industry@-location	-location=46
@gunsmith_cats@-art	-art=33
@airman@-title	-title=20
@jamaica@-location	-location=7982
@city_council_of_tehran@-organization	-organization=26
@bonner_county@-location	-location=36
@stromberg@-organization	-organization=2
@redskins@-event	-event=63
@megumi_ogata@-person	-person=38
@emerald@-product	-product=3
@ground@-food	-food=6
@god_forgives,_i_don't@-art	-art=26
@george_wallace@-art	-art=28
@edinburgh@-location	-location=10255
@gmina_puck@-location	-location=50
@punta_gorda@-location	-location=114
@kendrick_lamar@-art	-art=1
@bdp@-organization	-organization=68
@cloyne@-location	-location=93
@scientist@-organization	-organization=1
@dvd@-art	-art=19
@kuria@-people-ethnicity	-people-ethnicity=1
@dorothy_cumming@-person	-person=27
@bruce_smith@-person	-person=134
@winnie_the_pooh_and_the_honey_tree@-art	-art=60
@piazza_venezia@-location	-location=45
@skinner@-person	-person=34
@gmina_herby@-location	-location=27
@the_cabinet@-person	-person=3
@étienne_méhul@-person	-person=58
@steve_pearce@-person	-person=61
@osuna@-location	-location=36
@would_you_believe@-art	-art=5
@euleia@-living_thing	-living_thing=23
@the_union@-product	-product=1
@archdiocese@-location	-location=13
@criterion@-organization	-organization=24
@cross-country_skiing@-event	-event=97
@andrews@-organization	-organization=1
@choreography@-art	-art=2
@coral_sea@-product	-product=9
@first_among_equals@-broadcast_program	-broadcast_program=11
@rooster@-organization	-organization=1
@king_of_spain@-person	-person=38
@khan@-title	-title=1
@lilys@-product	-product=1
@rock,_paper,_shotgun@-internet-website	-internet-website=79
@alabama_sports_hall_of_fame@-location	-location=66
@you'll_never_get_rich@-art	-art=31
@fet@-person	-person=3
@yorkton@-location	-location=158
@serrano@-food	-food=4
@vulgar@-language	-language=7
@polaris@-organization	-organization=22
@gloriana@-art	-art=86
@cyprus@-title	-title=1
@cobden@-organization	-organization=1
@metropolitan_magazine@-art	-art=22
@big_sky@-organization	-organization=96
@lrt-1@-transit	-transit=1
@chocolate_city@-organization	-organization=25
@king's_college_london@-location	-location=1
@lord_cochrane@-person	-person=102
@magnesium@-chemistry	-chemistry=109
@telluride@-location	-location=101
@whiz_kids@-broadcast_program	-broadcast_program=23
@india@-event	-event=24
@merv_griffin@-person	-person=251
@running@-art	-art=33
@mohamed_farrah_aidid@-person	-person=49
@mfsb@-art	-art=1
@world_championship@-event	-event=559
@gmina_drużbice@-location	-location=48
@adagio_for_strings@-art	-art=64
@skull@-body_part	-body_part=138
@player@-event	-event=1
@syria@-title	-title=4
@suriname@-organization	-organization=40
@the_edge@-broadcast_program	-broadcast_program=9
@aga@-organization	-organization=21
@stone_of_destiny@-art	-art=19
@aghora@-person	-person=19
@camillo_pilotto@-person	-person=38
@roche_abbey@-location	-location=28
@gma_news_and_public_affairs@-person	-person=81
@atikamekw@-language	-language=5
@screen_actors_guild@-event	-event=2
@tug_of_war@-event	-event=5
@newcastle-under-lyme@-location	-location=369
@fédération_internationale_de_philatélie@-organization	-organization=30
@stark@-art	-art=5
@cecil@-art	-art=1
@canada@-language	-language=15
@john_reppion@-person	-person=41
@as_you_like_it@-broadcast_program	-broadcast_program=2
@squamish@-location	-location=162
@inaccessible_island@-location	-location=64
@son_of_the_morning_star@-art	-art=29
@conistra_vaccinii@-living_thing	-living_thing=38
@dace@-living_thing	-living_thing=32
@out_of_the_blue@-broadcast_program	-broadcast_program=28
@st_albans@-location	-location=903
@the_saturdays@-person	-person=334
@earthworm@-living_thing	-living_thing=26
@derek_sanderson@-person	-person=55
@xscape@-person	-person=30
@the_big_show@-art	-art=4
@hans-ulrich_wehler@-person	-person=38
@argentinian@-event	-event=1
@mid_sussex@-organization	-organization=1
@battle,_east_sussex@-location	-location=29
@johannes_larsen@-person	-person=23
@helena@-location	-location=341
@tdc@-location	-location=1
@palace@-location	-location=101
@wing@-organization	-organization=8
@kairouan@-location	-location=261
@lorena@-art	-art=1
@chennai@-location	-location=5403
@billy_sharp@-person	-person=39
@tour_de_taiwan@-event	-event=70
@alo@-person	-person=19
@mimosa@-living_thing	-living_thing=55
@venezuelan@-organization	-organization=2
@gilligan's_island@-location	-location=1
@the_walking_dead@-product	-product=19
@the_white_house@-location	-location=19
@burleson@-person	-person=1
@vince_phillips@-person	-person=20
@kura@-art	-art=3
@st._pancras@-location	-location=50
@rose_garden@-art	-art=1
@river_bollin@-location	-location=30
@witi@-organization	-organization=46
@c._fred_bergsten@-person	-person=23
@john_adams@-product	-product=15
@stumbleupon@-organization	-organization=31
@vernonia@-living_thing	-living_thing=31
@orange_county_choppers@-organization	-organization=59
@transocean@-organization	-organization=57
@roodepoort@-location	-location=54
@church@-product	-product=2
@quintessence@-person	-person=35
@tunnel@-organization	-organization=9
@abkhaz@-location	-location=13
@jackson_county,_iowa@-location	-location=25
@professor_layton_and_the_last_specter@-product	-product=20
@earl_of_powis@-person	-person=1
@castlebar@-location	-location=226
@tower_colliery@-location	-location=41
@nautilus@-person	-person=1
@roy_mccurdy@-person	-person=41
@prs@-organization	-organization=20
@conquest@-product	-product=1
@crocker@-location	-location=37
@mike_park@-person	-person=37
@hustler_magazine_v._falwell@-event	-event=24
@richmond_college@-location	-location=16
@rivals@-organization	-organization=1
@first_daughter@-person	-person=1
@salme_parish@-location	-location=29
@democratic_republic_of_the_congo@-organization	-organization=5
@illusions@-product	-product=1
@shirley_clamp@-person	-person=39
@elkins@-person	-person=3
@opata@-language	-language=6
@bishop_of_chichester@-title	-title=248
@red_one@-organization	-organization=24
@manhattan@-food	-food=16
@lecce@-location	-location=341
@olmsted@-organization	-organization=5
@49ers@-event	-event=67
@buna@-living_thing	-living_thing=2
@drysdale@-person	-person=1
@26th@-event	-event=4
@sweet_surrender@-art	-art=23
@uno@-location	-location=6
@cobham@-person	-person=4
@juan_martín_de_pueyrredón@-person	-person=58
@devonshire@-organization	-organization=3
@pavlovsk_palace@-location	-location=27
@sovereign@-title	-title=183
@totma@-location	-location=29
@buka_island@-location	-location=46
@verbier_festival@-event	-event=42
@jim_thorpe@-person	-person=361
@baden-powell@-person	-person=66
@agostino_gemelli@-person	-person=31
@stones@-product	-product=1
@świdnica_county@-location	-location=151
@the_little_mermaid@-product	-product=2
@wnbl@-organization	-organization=75
@henry_timberlake@-person	-person=28
@bohemian@-language	-language=2
@arroyo_grande@-location	-location=28
@daytona_500@-event	-event=788
@fort_meade@-location	-location=44
@changing_rooms@-broadcast_program	-broadcast_program=32
@carlos_mérida@-person	-person=37
@roberta_flack@-art	-art=1
@nationwide@-organization	-organization=17
@hudson@-person	-person=28
@priory_estate@-location	-location=22
@first_presbyterian_church@-religion-religion	-religion-religion=1
@the_baron@-art	-art=2
@clarion,_pennsylvania@-location	-location=23
@pan-starrs@-location	-location=35
@can@-art	-art=14
@maritime@-title	-title=1
@thailand@-time	-time=1
@uranium@-chemistry	-chemistry=130
@john_kemble@-person	-person=26
@cardington,_bedfordshire@-location	-location=23
@labyrinth@-living_thing	-living_thing=2
@curran_theatre@-location	-location=22
@pp@-organization	-organization=68
@celia_johnson@-person	-person=108
@urchin@-living_thing	-living_thing=9
@university_of_wales,_trinity_saint_david@-organization	-organization=41
@dare_to_dream@-product	-product=7
@dukes_of_hamilton@-title	-title=24
@sockeye_salmon@-living_thing	-living_thing=25
@lord_cornwallis@-person	-person=120
@colby@-location	-location=56
@grand_tour@-art	-art=12
@andy_moog@-person	-person=37
@wsmv-tv@-person	-person=26
@lo@-location	-location=12
@m@-organization	-organization=75
@ross_edwards@-person	-person=68
@macgregor@-organization	-organization=1
@king_kong@-art	-art=480
@anita_skorgan@-person	-person=40
@damo@-broadcast_program	-broadcast_program=16
@british_school@-organization	-organization=24
@marquess_of_dorset@-person	-person=12
@arantxa_sánchez_vicario@-person	-person=396
@uruguayan_league@-organization	-organization=25
@sctv@-broadcast_network	-broadcast_network=97
@rita@-person	-person=50
@u.s._route_27@-location	-location=101
@the_co-operative_food@-organization	-organization=27
@alejandro@-art	-art=46
@45th_parallel_north@-location	-location=27
@yesterdays@-art	-art=107
@john_wright@-person	-person=85
@bonaire@-location	-location=352
@tafalla@-location	-location=28
@finance@-organization	-organization=31
@asfyj_district@-location	-location=25
@schaumburg@-location	-location=91
@bertrand@-location	-location=22
@william_redfield@-person	-person=30
@nuapada@-location	-location=24
@tammi_terrell@-person	-person=181
@cpl@-event	-event=1
@seminara@-location	-location=22
@bez@-location	-location=2
@östergötland@-location	-location=349
@hudson@-organization	-organization=76
@tarakan_island@-location	-location=42
@observer@-title	-title=4
@bishop_of_aberdeen@-location	-location=1
@port@-location	-location=59
@1892_general_election@-location	-location=1
@southampton@-title	-title=2
@lanfranc@-person	-person=119
@king_of_sicily@-person	-person=2
@hog's_back@-location	-location=34
@sd@-person	-person=1
@coup_d'état@-location	-location=3
@stina_nordenstam@-person	-person=39
@mission@-organization	-organization=8
@anacostia@-location	-location=86
@whatcom_county@-location	-location=46
@harukanaru_toki_no_naka_de@-product	-product=33
@ivanhoe@-art	-art=301
@etna@-organization	-organization=1
@steve_martland@-person	-person=27
@plane_stupid@-organization	-organization=27
@khabarovsk@-location	-location=431
@voice_of_peace@-organization	-organization=21
@abdullah@-art	-art=4
@acme@-art	-art=4
@garo@-location	-location=9
@silvio_micali@-person	-person=26
@x@-organization	-organization=40
@earl_of_arundel@-title	-title=75
@latin_grammy_award@-award	-award=228
@messiah@-product	-product=10
@japanese_yen@-finance-currency	-finance-currency=124
@golden_eagle@-living_thing	-living_thing=56
@twelfth_night_theatre@-location	-location=24
@galleria_nazionale_d'arte_moderna@-location	-location=59
@england_cricket_team@-organization	-organization=183
@cyanide@-chemistry	-chemistry=38
@kidnapping,_caucasian_style@-art	-art=22
@bamyan_province@-location	-location=203
@sepia@-food	-food=2
@dutch_west_india_company@-location	-location=2
@kildare_county@-location	-location=10
@eugen_lovinescu@-person	-person=97
@messiah@-organization	-organization=3
@anton_oliver@-person	-person=25
@seth_putnam@-person	-person=31
@leghorn@-event	-event=1
@newcastle's@-location	-location=18
@calgary_tigers@-organization	-organization=75
@phillip@-person	-person=40
@molière@-art	-art=12
@ghost_story@-art	-art=57
@wimborne_town@-organization	-organization=29
@oxbow@-organization	-organization=1
@bloodworms@-living_thing	-living_thing=21
@lobo@-broadcast_program	-broadcast_program=25
@seaweed@-food	-food=26
@the_knight_in_the_panther's_skin@-art	-art=47
@pete_yorn@-person	-person=144
@phoebus@-organization	-organization=1
@kamen_rider_gaim@-broadcast_program	-broadcast_program=51
@hora@-art	-art=6
@mardi_gras@-event	-event=4
@plane_crazy@-art	-art=27
@tunnels@-art	-art=15
@taking_chance@-broadcast_program	-broadcast_program=34
@hellinsia_inulae@-living_thing	-living_thing=20
@patrick@-location	-location=26
@same_difference@-person	-person=38
@chicago_cardinals@-organization	-organization=289
@alex@-organization	-organization=2
@leonora@-location	-location=70
@arc_de_triomphe@-art	-art=1
@dunfermline@-title	-title=1
@western_university@-organization	-organization=48
@garches@-location	-location=27
@hainault@-title	-title=4
@amy_mathews@-person	-person=31
@horace_mann@-organization	-organization=7
@toulouse@-transit	-transit=2
@skellefteå@-organization	-organization=4
@andrea_doria@-person	-person=143
@city_beach@-art	-art=5
@leilek_district@-location	-location=23
@coronation@-event	-event=170
@raška@-person	-person=5
@nikita@-art	-art=64
@the_cruel_sea@-art	-art=68
@junkers@-organization	-organization=132
@hurricane_bob@-event	-event=33
@isi@-art	-art=1
@the_betrothed@-broadcast_program	-broadcast_program=4
@battle_of_chickamauga@-event	-event=325
@gdańsk@-location	-location=4770
@california_department_of_public_health@-organization	-organization=30
@indo@-location	-location=36
@banjar@-location	-location=19
@xavier_dolan@-person	-person=50
@engineers@-title	-title=22
@ee@-organization	-organization=93
@better_homes_and_gardens@-art	-art=80
@dinka@-people-ethnicity	-people-ethnicity=72
@debi_derryberry@-person	-person=69
@hellyeah@-art	-art=3
@grupo_bryndis@-person	-person=21
@bacon@-title	-title=1
@lad@-location	-location=1
@munro@-person	-person=17
@jing@-location	-location=4
@district_of_alaska@-location	-location=41
@oliver_wendell_holmes@-organization	-organization=1
@phantoms@-organization	-organization=2
@army_of_republika_srpska@-organization	-organization=110
@mark_renshaw@-person	-person=56
@scipio_aemilianus@-person	-person=79
@exile@-broadcast_program	-broadcast_program=18
@humber@-person	-person=5
@château_gaillard@-location	-location=41
@macgregor@-person	-person=2
@salvadoran@-organization	-organization=3
@ceilândia@-organization	-organization=10
@north_vietnam@-organization	-organization=1
@roseanna_cunningham@-person	-person=22
@tom_vilsack@-event	-event=1
@sts-123@-event	-event=62
@the_futureheads@-person	-person=158
@fireworks@-art	-art=33
@kashima@-product	-product=3
@riot@-art	-art=20
@snowtown@-person	-person=1
@sumo@-person	-person=27
@craig_street@-location	-location=1
@devonport@-organization	-organization=50
@el_chicano@-person	-person=34
@bangla_congress@-organization	-organization=53
@iggy_pop@-person	-person=1023
@henry_v@-art	-art=617
@hemorrhage@-disease	-disease=2
@meister_eckhart@-person	-person=115
@michael_nyqvist@-person	-person=55
@mellieħa@-location	-location=68
@georgiana@-person	-person=6
@benny_begin@-person	-person=23
@mongol@-event	-event=2
@daevid_allen@-person	-person=114
@crystal@-location	-location=16
@bo_gu@-person	-person=36
@angra@-location	-location=3
@sana@-person	-person=8
@1991_local_elections@-event	-event=21
@m-55@-location	-location=34
@miridae@-living_thing	-living_thing=174
@l.a.p.d.@-person	-person=13
@madame_sans-gêne@-art	-art=27
@mike_ross@-person	-person=33
@demyansk@-location	-location=32
@new_york_state_department_of_health@-organization	-organization=43
@portuguese_wikipedia@-internet-website	-internet-website=29
@acer@-living_thing	-living_thing=1
@monte_cassino@-location	-location=325
@john_d._rockefeller@-person	-person=463
@hippo@-living_thing	-living_thing=36
@delta@-broadcast_program	-broadcast_program=16
@maritime@-location	-location=6
@paul_manship@-person	-person=66
@kamakhya@-god	-god=41
@financial_times@-art	-art=1842
@jupiter@-event	-event=4
@derry@-title	-title=10
@michael_dwyer@-person	-person=32
@the@-location	-location=3
@lama@-title	-title=103
@amidar@-organization	-organization=6
@euxton@-location	-location=28
@valencian@-location	-location=128
@igatpuri@-location	-location=34
@eve@-product	-product=5
@endgame@-art	-art=170
@chronic_future@-person	-person=20
@bansuri@-product	-product=26
@o'donnell@-location	-location=12
@rachael_lampa@-art	-art=2
@george_s._clinton@-person	-person=27
@big_south_fork_national_river_and_recreation_area@-location	-location=22
@phil_campbell@-location	-location=11
@briançon@-organization	-organization=1
@tōhoku_expressway@-location	-location=57
@pea@-food	-food=22
@everett@-location	-location=319
@wooden@-product	-product=1
@gloria@-person	-person=18
@west_coast@-location	-location=13
@denmark@-organization	-organization=1312
@sulur@-location	-location=23
@emo@-location	-location=19
@park_ridge@-location	-location=39
@dong@-art	-art=10
@balti@-language	-language=40
@antwerp@-organization	-organization=33
@ramón_del_valle-inclán@-person	-person=35
@216@-product	-product=5
@arauca@-product	-product=2
@nelson_city_council@-location	-location=2
@bushenyi@-location	-location=27
@griquas@-people-ethnicity	-people-ethnicity=3
@stephen_davis@-person	-person=48
@university_of_douai@-organization	-organization=64
@kevin_craft@-person	-person=22
@james_strong@-person	-person=24
@stone_cold@-person	-person=3
@kongo@-location	-location=46
@ii@-event	-event=123
@wanderungen_durch_die_mark_brandenburg@-art	-art=23
@prime_minister_of_italy@-title	-title=262
@sport@-broadcast_program	-broadcast_program=1
@chai@-food	-food=34
@salyersville@-location	-location=27
@khon_kaen@-organization	-organization=2
@åsane@-organization	-organization=27
@kru@-person	-person=12
@battle_of_monte_cassino@-event	-event=194
@cartier@-location	-location=38
@antiochus_i_theos_of_commagene@-person	-person=43
@ronkonkoma@-location	-location=53
@survivors@-art	-art=5
@wally_moses@-person	-person=26
@smyth@-location	-location=15
@kiss_kiss_bang_bang@-art	-art=73
@new_jersey's@-organization	-organization=1
@disqualified@-person	-person=1
@aol@-internet-website	-internet-website=1
@ruth@-product	-product=1
@sub@-art	-art=6
@greenfield@-event	-event=2
@pátzcuaro@-location	-location=53
@chaka_khan@-person	-person=815
@st._ignatius@-person	-person=46
@inman_park@-location	-location=88
@worried_life_blues@-art	-art=24
@karl_weierstrass@-person	-person=87
@screamers@-person	-person=4
@execution@-event	-event=8
@john_biffen@-person	-person=44
@operation_alphabet@-event	-event=19
@anette_norberg@-person	-person=44
@nrl@-event	-event=1
@boilermakers@-organization	-organization=49
@fresh@-art	-art=46
@fars@-location	-location=311
@breton@-person	-person=3
@massachusetts@-event	-event=58
@actra@-organization	-organization=72
@mizar@-person	-person=21
@nacogdoches@-art	-art=1
@serenity@-art	-art=189
@tenedos@-location	-location=113
@ice-t@-product	-product=1
@great_falls_voyagers@-organization	-organization=34
@millennium@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@the_hills@-art	-art=2
@jackson@-art	-art=42
@breakfast_club@-art	-art=9
@ssd@-location	-location=16
@dreaming_of_you@-art	-art=50
@roskilde_cathedral@-location	-location=118
@chamonix@-organization	-organization=1
@villeneuve-sur-lot@-organization	-organization=1
@talespin@-broadcast_program	-broadcast_program=117
@hockey@-event	-event=6
@tv@-broadcast_program	-broadcast_program=5
@legacy@-location	-location=1
@poplar_grove@-event	-event=3
@the_audition@-art	-art=1
@limousine@-product	-product=48
@canadian_professional_hockey_league@-organization	-organization=34
@pomerania@-event	-event=3
@derek@-person	-person=32
@pat_garrett@-person	-person=122
@taste_of_cherry@-art	-art=22
@piran@-person	-person=7
@leningrad@-location	-location=662
@rich_mountain@-location	-location=6
@chandler@-product	-product=1
@elis@-person	-person=12
@som@-language	-language=1
@touch_of_evil@-art	-art=91
@japan@-broadcast_network	-broadcast_network=9
@dial_award@-award	-award=19
@steve-o@-person	-person=94
@go@-computer-programming_language	-computer-programming_language=94
@salmon@-living_thing	-living_thing=58
@angers@-organization	-organization=89
@trinity@-god	-god=3
@point_pleasant_beach@-organization	-organization=1
@southern_maine_community_college@-organization	-organization=20
@nakajima@-location	-location=12
@bethlehem@-person	-person=4
@11th@-organization	-organization=65
@brainiac@-person	-person=39
@owner_of_a_lonely_heart@-art	-art=56
@mughal_emperors@-event	-event=28
@nitrogen@-organization	-organization=1
@president_washington@-person	-person=23
@london_olympics@-organization	-organization=1
@belly@-person	-person=98
@h@-product	-product=8
@aces@-art	-art=1
@yes@-organization	-organization=2
@jefferson_park@-location	-location=66
@tadahito_iguchi@-person	-person=37
@dc-3@-event	-event=1
@queer_as_folk@-broadcast_program	-broadcast_program=69
@ansted@-location	-location=29
@the_beat@-person	-person=166
@44@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@snakes_on_a_plane@-art	-art=97
@pittsburgh@-organization	-organization=406
@steve_harris@-art	-art=1
@manchester@-person	-person=4
@new_yorker@-location	-location=42
@manhattan_institute_for_policy_research@-organization	-organization=30
@fe@-chemistry	-chemistry=63
@galaxias@-organization	-organization=1
@james_rouse@-person	-person=28
@what_women_want@-broadcast_program	-broadcast_program=1
@councillor@-organization	-organization=7
@upton@-organization	-organization=1
@shake@-product	-product=20
@terence_young@-person	-person=133
@marvell@-person	-person=11
@monotheist@-religion-religion	-religion-religion=8
@still@-person	-person=2
@porsche_carrera_gt@-product	-product=27
@young_turks@-organization	-organization=226
@mdr@-location	-location=1
@masada@-location	-location=179
@freedom_party_of_ontario@-organization	-organization=21
@robert_harron@-person	-person=98
@ushl@-organization	-organization=96
@his_second@-event	-event=27
@route_37@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@carlos_cavazo@-person	-person=56
@jena@-product	-product=6
@in_our_lifetime@-art	-art=24
@olympic_club@-location	-location=72
@northern_pacific@-organization	-organization=36
@georg@-person	-person=27
@isa@-location	-location=2
@once_upon_a_time@-art	-art=67
@hepatitis_a@-medicine-drug	-medicine-drug=2
@earl_of_sandwich@-location	-location=4
@the_circus@-location	-location=2
@kalamata_f.c.@-organization	-organization=31
@liberté@-product	-product=22
@chapel_of_the_chimes@-art	-art=4
@playing_with_fire@-broadcast_program	-broadcast_program=1
@lower_silesian@-location	-location=24
@i_spy@-broadcast_program	-broadcast_program=10
@cissus@-location	-location=4
@pdvsa@-organization	-organization=76
@doubleday_canada@-organization	-organization=27
@comanche@-language	-language=12
@frederick_i,_holy_roman_emperor@-person	-person=78
@keystone@-person	-person=1
@sarum@-location	-location=11
@duderstadt@-person	-person=1
@eisenstadt_v._baird@-event	-event=31
@calf@-living_thing	-living_thing=1
@duane_allman@-person	-person=197
@dallas_sidekicks@-organization	-organization=30
@the_addams_family@-product	-product=6
@chernobyl_exclusion_zone@-location	-location=27
@gothic@-living_thing	-living_thing=1
@son@-god	-god=16
@carterton@-organization	-organization=3
@boxtel@-event	-event=3
@2013–14_season@-event	-event=39
@spakenburg@-location	-location=9
@billy_idol@-person	-person=561
@azure@-living_thing	-living_thing=1
@seanbaby@-person	-person=29
@monitor@-art	-art=18
@sundar_c.@-person	-person=43
@wbc@-event	-event=1
@vice_chancellor@-organization	-organization=1
@ángel_azteca@-person	-person=20
@rugby_league_international_federation@-organization	-organization=105
@west_high_school@-organization	-organization=69
@death@-art	-art=5
@samir_nasri@-person	-person=59
@next_of_kin@-art	-art=21
@viper@-location	-location=17
@the_marriage_of_figaro@-art	-art=642
@daphnis_et_chloé@-art	-art=74
@league@-organization	-organization=1032
@trick_or_treat@-person	-person=4
@joel_lamangan@-broadcast_program	-broadcast_program=3
@keokuk@-location	-location=84
@oh_boy!@-art	-art=11
@cecil@-computer-programming_language	-computer-programming_language=4
@jude@-person	-person=18
@commonwealth@-language	-language=2
@rafael@-art	-art=1
@tcs@-art	-art=1
@the_games@-broadcast_program	-broadcast_program=38
@delaware@-living_thing	-living_thing=1
@royal_albert@-location	-location=9
@w@-people-ethnicity	-people-ethnicity=1
@fc_vaslui@-organization	-organization=231
@harlequin_enterprises@-organization	-organization=46
@the_abba_generation@-art	-art=24
@steve_ritchie@-person	-person=35
@islwyn@-person	-person=1
@psilocybin@-medicine-drug	-medicine-drug=21
@dilys_laye@-person	-person=34
@caldera@-organization	-organization=1
@choiseul@-person	-person=3
@fred@-event	-event=1
@leyte@-location	-location=1018
@s-bahn@-transit	-transit=307
@kottarakkara@-person	-person=2
@los_angeles_film_critics_association@-organization	-organization=144
@ontario_hockey_association@-organization	-organization=109
@shin_bet@-organization	-organization=216
@cannonball@-organization	-organization=1
@butler@-title	-title=45
@ford_courier@-product	-product=21
@outdoor_recreation@-organization	-organization=24
@yokohama_city_university@-organization	-organization=25
@christ@-title	-title=5
@ignaz_von_seyfried@-person	-person=21
@cookie@-person	-person=1
@afghan@-event	-event=3
@cavan@-organization	-organization=267
@spider@-medicine-symptom	-medicine-symptom=1
@tales@-art	-art=6
@anonymous@-person	-person=23
@vc@-title	-title=1
@dumbo@-location	-location=18
@chahar@-event	-event=2
@us_virgin_islands@-location	-location=20
@hobart@-person	-person=3
@bar_mitzvah_boy@-broadcast_program	-broadcast_program=14
@nanni_loy@-person	-person=68
@fc_energiya_volzhsky@-organization	-organization=98
@zoo@-art	-art=18
@the_hobbit@-product	-product=25
@düsseldorf_airport@-location	-location=45
@mwc@-organization	-organization=35
@dukes_of_hamilton@-organization	-organization=20
@rogers@-event	-event=1
@apeldoorn@-location	-location=347
@free_ride@-art	-art=30
@it@-art	-art=135
@rajasthan_technical_university@-organization	-organization=23
@nandi@-person	-person=3
@joan@-location	-location=1
@canadian_national@-organization	-organization=84
@lenin_komsomol_prize@-award	-award=36
@party_of_progress_and_socialism@-organization	-organization=31
@monte_cassino@-event	-event=43
@tychy@-location	-location=97
@san_francisco_demons@-organization	-organization=25
@north_fork_feather_river@-location	-location=24
@carpathia@-location	-location=8
@challenge_cup@-organization	-organization=1
@cyberathlete_professional_league@-person	-person=43
@series@-person	-person=2
@mezzocorona@-organization	-organization=19
@coram_boy@-art	-art=30
@proteus@-person	-person=4
@mauritania@-location	-location=2158
@homer@-person	-person=2258
@summit@-art	-art=1
@department_for_constitutional_affairs@-organization	-organization=60
@leslie_ann_jones@-person	-person=29
@oliver_hazard_perry@-product	-product=1
@kuala_lumpur@-organization	-organization=30
@avalon_high@-broadcast_program	-broadcast_program=16
@stephentown@-location	-location=20
@granger@-location	-location=38
@charles_fefferman@-person	-person=22
@all_souls@-broadcast_program	-broadcast_program=12
@lenny@-person	-person=4
@boeing_767-300@-product	-product=22
@bambi@-art	-art=220
@the_english_patient@-art	-art=259
@coleophora_lutipennella@-living_thing	-living_thing=29
@erica_arborea@-living_thing	-living_thing=23
@inzell@-location	-location=80
@tow_law@-location	-location=27
@rubén_olivares@-person	-person=28
@sandwich@-organization	-organization=3
@ping@-product	-product=84
@saint_boniface@-person	-person=175
@sheldon@-organization	-organization=2
@herald@-title	-title=29
@the_exes@-broadcast_program	-broadcast_program=29
@the_united_states@-organization	-organization=17
@mikhail_kalinin@-person	-person=134
@brian_huskey@-person	-person=24
@bramber@-location	-location=120
@no_rest_for_the_wicked@-art	-art=21
@28_days@-person	-person=50
@ministry_for_foreign_affairs@-organization	-organization=42
@milwaukee_public_schools@-location	-location=53
@pathfinder@-organization	-organization=41
@resen@-location	-location=65
@beijing@-location	-location=1
@salvadoran@-location	-location=228
@rose@-person	-person=128
@zest@-food	-food=24
@denmark@-person	-person=1
@moody_air_force_base@-location	-location=96
@mystery@-person	-person=21
@michael_bolton@-art	-art=3
@alexia@-disease	-disease=6
@alma_award@-award	-award=92
@soul_sacrifice@-product	-product=12
@jack_endino@-person	-person=124
@peggy_mount@-person	-person=42
@ist@-person	-person=5
@market_bosworth@-location	-location=77
@dervorguilla_of_galloway@-person	-person=20
@cheltenham_town@-organization	-organization=792
@igloolik@-location	-location=37
@american_correctional_association@-organization	-organization=33
@passengers@-art	-art=17
@christer_wallin@-person	-person=23
@tre_kronor@-organization	-organization=8
@eddie_daniels@-person	-person=82
@atlanta_international_raceway@-location	-location=20
@alien@-product	-product=6
@west_coast@-broadcast_program	-broadcast_program=1
@schwetzingen@-event	-event=4
@avon@-title	-title=1
@commander@-person	-person=4
@orange_bowl@-location	-location=98
@delano@-location	-location=60
@dartington@-location	-location=51
@roots@-person	-person=10
@visigothic@-location	-location=8
@champions@-art	-art=41
@seven@-person	-person=8
@rambler@-organization	-organization=50
@dausa@-person	-person=1
@republic@-event	-event=1
@minas@-person	-person=1
@goldenrod@-living_thing	-living_thing=19
@british_airways@-location	-location=1
@hugh_macdonald@-person	-person=23
@lloyd@-person	-person=216
@fandango@-art	-art=1
@lokomotiv@-organization	-organization=50
@vinnie_ream@-person	-person=22
@white_city,_london@-location	-location=25
@jammu_tawi@-location	-location=76
@nic_pothas@-person	-person=58
@24_hours@-event	-event=1
@salvation_army@-organization	-organization=45
@alma_award@-event	-event=1
@the_homecoming@-broadcast_program	-broadcast_program=4
@jean-luc_dehaene@-person	-person=63
@brett_anderson@-person	-person=150
@gwynedd@-location	-location=1285
@murmur@-art	-art=35
@municipality_of_šmarješke_toplice@-location	-location=23
@hedwig@-person	-person=40
@frozen@-internet-website	-internet-website=199
@bethune@-location	-location=20
@capella_university@-organization	-organization=35
@olympique_noisy-le-sec@-organization	-organization=21
@smithsonian_magazine@-art	-art=20
@mangualde@-location	-location=28
@seamen@-organization	-organization=3
@chillicothe@-location	-location=209
@bsa@-product	-product=1
@in_the_flesh@-art	-art=21
@prison@-product	-product=1
@league_championship@-organization	-organization=116
@robert_francis@-person	-person=33
@roca@-person	-person=7
@pro_tools@-product	-product=411
@manu@-art	-art=7
@erymanthos@-location	-location=34
@brian_lenihan@-person	-person=101
@seclin@-location	-location=26
@rappahannock_county@-location	-location=59
@ligonier@-person	-person=3
@fred_sherry@-person	-person=39
@bukit_jalil@-location	-location=52
@james_dobson@-person	-person=125
@chilcotin@-product	-product=2
@karnataka_state_film_awards@-award	-award=69
@alcoa_theatre@-broadcast_program	-broadcast_program=24
@alexander_hacke@-person	-person=58
@oecophorinae@-living_thing	-living_thing=41
@chief_minister@-title	-title=236
@weissenburg@-location	-location=15
@ladybug@-art	-art=4
@tobruk@-art	-art=30
@1989@-art	-art=8
@waterlooville@-location	-location=55
@gavin_smith@-person	-person=25
@milford_graves@-person	-person=38
@braga@-event	-event=1
@aspremont@-art	-art=8
@topic@-person	-person=2
@torneo_de_clausura@-event	-event=1
@portland_pride@-organization	-organization=22
@venice@-person	-person=14
@ó_corráin,_donnchadh@-person	-person=20
@leopold@-product	-product=1
@united_national_independence_party@-organization	-organization=56
@rimini@-event	-event=2
@regent@-organization	-organization=10
@princeton,_west_virginia@-location	-location=39
@crane_fly@-living_thing	-living_thing=155
@midwest_city,_oklahoma@-location	-location=29
@boaz@-person	-person=45
@carl@-broadcast_program	-broadcast_program=1
@breakout@-broadcast_program	-broadcast_program=30
@pokrzywnica@-location	-location=35
@thomas_sydenham@-person	-person=56
@robert_bateman@-person	-person=28
@the_sugarhill_gang@-person	-person=79
@visions_of_johanna@-art	-art=25
@lexington,_north_carolina@-location	-location=88
@magic_tour@-art	-art=1
@brittonic@-location	-location=1
@mount_albert@-organization	-organization=1
@niccolò_circignani@-person	-person=28
@n'djamena_international_airport@-location	-location=27
@mjøndalen@-location	-location=16
@shane_battier@-person	-person=111
@princess_of_condé@-title	-title=17
@arctic@-living_thing	-living_thing=4
@artisan@-art	-art=1
@the_sound@-art	-art=11
@grandview@-organization	-organization=1
@isaac_d'israeli@-person	-person=39
@thérèse@-location	-location=3
@diana@-organization	-organization=2
@billy_griggs@-person	-person=22
@tochigi@-location	-location=36
@balmorhea@-person	-person=9
@the_vault@-internet-website	-internet-website=8
@adler's_appetite@-art	-art=2
@cripple_creek@-location	-location=68
@eastern_washington@-organization	-organization=26
@14@-art	-art=10
@salatut_elämät@-broadcast_program	-broadcast_program=54
@felix_adler@-person	-person=28
@good_news@-broadcast_program	-broadcast_program=9
@trick@-broadcast_program	-broadcast_program=11
@38@-organization	-organization=4
@be@-title	-title=1
@fiesole@-location	-location=160
@jones_lang_lasalle@-organization	-organization=87
@bergen_tech_campus_in_teterboro@-organization	-organization=69
@john_panozzo@-person	-person=41
@juan_aldama@-person	-person=23
@jackie_smith@-person	-person=23
@tully@-art	-art=6
@bundamba@-event	-event=1
@eudendriidae@-living_thing	-living_thing=76
@jacques-édouard_alexis@-person	-person=22
@liv@-art	-art=2
@r.u.r.@-art	-art=27
@bear@-location	-location=30
@masquerade@-art	-art=53
@russell_county,_alabama@-location	-location=21
@scandinavian@-broadcast_network	-broadcast_network=1
@urban@-person	-person=21
@london_2012@-event	-event=120
@shasta@-people-ethnicity	-people-ethnicity=10
@trash@-art	-art=26
@bank@-law	-law=1
@vic@-location	-location=204
@friulian@-language	-language=81
@nordholz@-location	-location=20
@professor@-art	-art=23
@iago_ab_idwal_ap_meurig@-person	-person=24
@kristen_french@-person	-person=20
@world_scientific@-organization	-organization=143
@threshold@-art	-art=24
@allan_houser@-person	-person=38
@inner@-body_part	-body_part=1
@jarnac@-event	-event=4
@st._petersburg@-location	-location=1074
@robert_holmes_à_court@-person	-person=34
@franchise@-organization	-organization=46
@ike_taylor@-person	-person=28
@descartes@-organization	-organization=1
@princeton_university_press@-organization	-organization=681
@el_escorial@-location	-location=218
@ampleforth_college@-organization	-organization=178
@southie@-art	-art=19
@soto@-food	-food=26
@huff@-broadcast_program	-broadcast_program=67
@ooh,_yes_i_do@-art	-art=34
@châteauroux@-organization	-organization=98
@workington_comets@-organization	-organization=44
@authority_zero@-person	-person=42
@mauritian@-finance-currency	-finance-currency=1
@african@-event	-event=6
@epsom_college@-organization	-organization=103
@neil_simon@-person	-person=583
@brough@-person	-person=5
@jim_field_smith@-person	-person=21
@gasherbrum_ii@-location	-location=84
@he_knew_he_was_right@-art	-art=9
@armitage@-art	-art=2
@309@-art	-art=2
@circus@-art	-art=97
@mara@-location	-location=14
@new_order@-event	-event=1
@li_jiang@-location	-location=1
@michelle_gayle@-person	-person=73
@bolivar_county,_mississippi@-location	-location=32
@west_delhi@-location	-location=55
@the_waltons@-broadcast_program	-broadcast_program=373
@digitech@-organization	-organization=23
@consuls@-title	-title=105
@carol_vadnais@-person	-person=22
@nordkapp@-product	-product=2
@waldsassen@-location	-location=21
@saint_anthony@-title	-title=1
@susanna_foster@-person	-person=24
@nereus@-god	-god=69
@pillsbury@-person	-person=2
@los_angeles_county_board_of_supervisors@-location	-location=1
@saudi_arabia@-event	-event=1
@route_27@-location	-location=111
@pinky_tomlin@-person	-person=20
@monster_allergy@-broadcast_program	-broadcast_program=20
@blackout@-event	-event=10
@ogre@-location	-location=22
@argonne@-product	-product=1
@aviva_stadium@-location	-location=180
@close_up@-organization	-organization=2
@mesoligia_furuncula@-living_thing	-living_thing=39
@shostakovich@-art	-art=3
@british_forces@-organization	-organization=44
@mayan@-religion-religion	-religion-religion=13
@stars@-product	-product=3
@dc-3@-product	-product=79
@pitié-salpêtrière_hospital@-location	-location=48
@peter_godfrey@-person	-person=26
@screw@-product	-product=2
@petro_kalnyshevsky@-person	-person=20
@winter_haven@-location	-location=126
@sharni_vinson@-person	-person=39
@south_african@-finance-currency	-finance-currency=1
@brampton@-person	-person=2
@moulton@-location	-location=76
@pope_innocent_xii@-person	-person=101
@head@-body_part	-body_part=9
@kinglake@-person	-person=2
@the_deep@-art	-art=56
@callao@-location	-location=573
@zone@-broadcast_program	-broadcast_program=1
@henrietta_swan_leavitt@-person	-person=30
@yana@-people-ethnicity	-people-ethnicity=15
@medicines_and_healthcare_products_regulatory_agency@-organization	-organization=23
@william_brown@-product	-product=4
@yes@-broadcast_network	-broadcast_network=41
@anat@-god	-god=31
@earl_of_minto@-title	-title=9
@mechanical@-organization	-organization=99
@dennis_russell_davies@-person	-person=93
@sesia@-location	-location=28
@eric_schneiderman@-person	-person=36
@sophia@-art	-art=9
@socrates@-person	-person=939
@muscadelle@-food	-food=51
@moritz,_landgrave_of_hesse@-person	-person=20
@line_b@-transit	-transit=1
@hr@-art	-art=5
@briançon@-location	-location=152
@farm@-location	-location=43
@winnebago@-organization	-organization=49
@california_condor@-living_thing	-living_thing=37
@edinburgh_festival@-location	-location=2
@ida@-living_thing	-living_thing=1
@hollis@-organization	-organization=12
@new_jersey_transit@-transit	-transit=1179
@santa_monica@-art	-art=18
@huron@-person	-person=3
@clare_hall@-location	-location=1
@hillman@-organization	-organization=62
@amaya@-person	-person=1
@silla@-location	-location=1483
@tigers@-living_thing	-living_thing=26
@judith_furse@-person	-person=27
@la_louvière@-location	-location=74
@lenton@-person	-person=1
@charulata@-art	-art=37
@josephine_tey@-person	-person=55
@air_force_armament_museum@-location	-location=47
@argentine_grand_prix@-event	-event=45
@ice_hockey@-event	-event=85
@ruins@-location	-location=3
@ozyorsky_district@-location	-location=30
@elephant_pass@-event	-event=2
@prospect@-person	-person=4
@kecskemét@-organization	-organization=34
@abaco@-product	-product=2
@willie@-person	-person=56
@erik_eriksen@-person	-person=22
@lives@-product	-product=8
@order_of_carol_i@-title	-title=24
@the_wizard_of_oz@-broadcast_program	-broadcast_program=25
@hahn@-person	-person=24
@saunders_island@-location	-location=26
@scottish_first_division@-event	-event=1
@kunal_kohli@-person	-person=38
@marc_zuber@-person	-person=22
@alma_cogan@-person	-person=125
@dong@-people-ethnicity	-people-ethnicity=36
@pennsylvania_house_of_representatives@-organization	-organization=1601
@olympic_stadium@-location	-location=260
@next_of_kin@-person	-person=5
@red_flag@-person	-person=32
@sudden_death@-organization	-organization=1
@millhouses@-location	-location=24
@łukasz_kubot@-person	-person=149
@richardson_highway@-location	-location=61
@princess_sarah@-person	-person=5
@ambush@-organization	-organization=1
@real_avilés@-organization	-organization=32
@dunwoody@-organization	-organization=1
@gambier@-living_thing	-living_thing=13
@crush_40@-art	-art=1
@the_wanderers@-organization	-organization=16
@beothuk@-people-ethnicity	-people-ethnicity=84
@manresa@-location	-location=122
@tancredo_neves@-location	-location=3
@leicestershire@-location	-location=2562
@hasso_plattner_institute@-organization	-organization=21
@rom@-organization	-organization=2
@park_hee-soon@-person	-person=35
@grand_duchy_of_luxembourg@-title	-title=1
@red_harvest@-art	-art=35
@lozi@-location	-location=1
@jean-michel_aulas@-organization	-organization=1
@chris_burden@-person	-person=75
@strong_enough@-art	-art=34
@the_dove@-product	-product=2
@sts-56@-event	-event=29
@gill@-event	-event=1
@john_mica@-person	-person=29
@lawless@-art	-art=26
@president_of_chile@-event	-event=1
@northern_patagonian_ice_field@-location	-location=30
@norman@-art	-art=12
@the_who@-art	-art=2
@model@-broadcast_program	-broadcast_program=9
@eutelsat@-organization	-organization=147
@albinegros_de_orizaba@-organization	-organization=27
@jason_t._smith@-person	-person=38
@baird@-event	-event=1
@germania@-chemistry	-chemistry=1
@504@-location	-location=2
@aki@-product	-product=3
@cold_chillin'@-art	-art=3
@sac@-computer-programming_language	-computer-programming_language=4
@expo@-event	-event=5
@nobody's_perfect@-broadcast_program	-broadcast_program=8
@sean_callery@-person	-person=32
@hum_awards@-award	-award=34
@infantry@-location	-location=2
@ferrara@-organization	-organization=8
@candia@-location	-location=82
@marino@-organization	-organization=5
@iskra@-location	-location=3
@noise_records@-organization	-organization=48
@austria@-organization	-organization=915
@bertram@-person	-person=6
@electric_circus@-organization	-organization=14
@ermanaric@-person	-person=42
@order_of_merit@-organization	-organization=6
@sts-67@-event	-event=36
@apex@-location	-location=62
@żoliborz@-location	-location=44
@living_legends@-award	-award=2
@tracy_lawrence@-art	-art=2
@89@-organization	-organization=1
@lydian@-language	-language=32
@peter_handke@-person	-person=136
@nhl_all-star@-event	-event=20
@kenny_loggins@-person	-person=484
@ocean_avenue@-art	-art=44
@bob_jane@-person	-person=71
@fina_world_aquatics_championships@-event	-event=58
@onega_bay@-location	-location=22
@pen-ek_ratanaruang@-person	-person=49
@elias@-art	-art=10
@grant_fox@-person	-person=25
@tv@-location	-location=9
@johannes_thiele@-person	-person=25
@yugoslavia@-organization	-organization=668
@bing@-food	-food=1
@interior@-title	-title=8
@sam_ash@-organization	-organization=15
@paul_j._medford@-person	-person=25
@glenn_richards@-person	-person=23
@lê_đức_anh@-person	-person=26
@player@-title	-title=533
@attack_on_pearl_harbor@-location	-location=2
@brother@-person	-person=55
@marine_aircraft_group_26@-organization	-organization=24
@meade@-person	-person=16
@sting@-disease	-disease=2
@the_river@-location	-location=25
@memphis,_tennessee@-organization	-organization=1
@ince-in-makerfield@-location	-location=28
@les_patineurs@-art	-art=21
@bernie_casey@-person	-person=68
@photograph@-title	-title=1
@yuval_steinitz@-person	-person=29
@île-à-la-crosse@-location	-location=22
@kagoshima_airport@-location	-location=26
@diego_garcia@-person	-person=3
@helmut_koester@-person	-person=21
@adi@-title	-title=65
@sixth_circuit@-organization	-organization=23
@mutiny@-product	-product=1
@penticton@-location	-location=185
@high_voltage@-art	-art=45
@american_flyer@-organization	-organization=27
@kalkara@-organization	-organization=1
@masonic_lodge@-location	-location=1
@mansfeld@-person	-person=12
@karabakh@-living_thing	-living_thing=2
@john_rennie@-person	-person=121
@kaupanger@-organization	-organization=11
@titus_andronicus@-broadcast_program	-broadcast_program=1
@silicon_valley@-organization	-organization=1
@the_prime_minister@-art	-art=20
@talgarth@-location	-location=67
@judith_hoag@-person	-person=25
@joust@-product	-product=27
@international_emmy_award@-award	-award=17
@the_eleventh_hour@-art	-art=19
@san_jacinto@-event	-event=27
@temryuk@-location	-location=20
@folsom_field@-location	-location=43
@hagerstown,_maryland@-location	-location=308
@st._luke@-location	-location=8
@central_television@-organization	-organization=115
@jorginho@-person	-person=38
@thorpe,_benjamin@-person	-person=66
@paignton@-location	-location=181
@stuka,_jr.@-person	-person=85
@love_and_money@-art	-art=9
@spad@-product	-product=4
@sugar@-product	-product=2
@lesser@-living_thing	-living_thing=7
@sevojno@-location	-location=7
@nyala@-organization	-organization=1
@cms@-art	-art=1
@6@-time	-time=19
@brooklyn_south@-broadcast_program	-broadcast_program=81
@thomas_bouch@-person	-person=47
@constitutional_democratic_party@-organization	-organization=62
@nizhny_novgorod@-location	-location=732
@ahmad_shah_massoud@-person	-person=125
@franchise@-event	-event=1
@battlelore@-product	-product=1
@roadhouse@-art	-art=5
@ministry_of_defense@-location	-location=1
@jk_sillamäe_kalev@-organization	-organization=22
@st_thomas@-location	-location=42
@bryant@-person	-person=59
@moose@-art	-art=1
@jill_abramson@-person	-person=20
@michael_diamond@-person	-person=23
@the_old_man_and_the_sea@-art	-art=147
@atlantic_city@-art	-art=71
@union_station@-organization	-organization=1
@buffalo@-art	-art=9
@disintegration@-art	-art=58
@diwan@-organization	-organization=18
@tallahassee,_florida@-organization	-organization=1
@dive@-person	-person=5
@the_leaf_label@-organization	-organization=57
@cato@-art	-art=5
@kazimieras_būga@-person	-person=24
@morel@-person	-person=10
@palos_verdes_peninsula_high_school@-organization	-organization=29
@benjamin_graham@-person	-person=53
@new_world_records@-organization	-organization=75
@glasgow,_barrhead_and_kilmarnock_joint_railway@-organization	-organization=37
@canada@-people-ethnicity	-people-ethnicity=25
@sugar@-organization	-organization=1
@kiss_of_death@-art	-art=74
@spad@-organization	-organization=125
@roschdy_zem@-person	-person=49
@911@-art	-art=1
@casbah@-location	-location=5
@lone_star@-art	-art=41
@jared_lee_loughner@-person	-person=26
@goldeneye@-art	-art=251
@safety_not_guaranteed@-art	-art=30
@mckinney's_cotton_pickers@-person	-person=48
@lina_romay@-person	-person=21
@cranes@-person	-person=23
@raj@-person	-person=3
@get_smart@-art	-art=50
@fc_aktobe@-organization	-organization=56
@inland_empire@-location	-location=6
@century@-location	-location=13
@alan_douglas@-person	-person=39
@ulysses@-person	-person=8
@revco@-person	-person=2
@theosophical_society_adyar@-location	-location=37
@philetus_sawyer@-person	-person=23
@hanns_zischler@-person	-person=38
@trelleborg@-location	-location=136
@brewster@-person	-person=19
@leamouth@-organization	-organization=1
@colombia@-event	-event=1
@rossendale@-location	-location=32
@bedford_school@-organization	-organization=343
@ash@-art	-art=11
@bunker_hill@-person	-person=1
@2007–08@-award	-award=1
@edinburgh,_scotland@-event	-event=1
@cortina@-product	-product=46
@motorpsycho@-art	-art=5
@cyprus@-location	-location=7352
@angoulême_international_comics_festival@-award	-award=1
@josé_de_san_martín@-location	-location=3
@rook@-art	-art=3
@ryan@-organization	-organization=6
@payette@-location	-location=39
@envy@-person	-person=5
@58@-location	-location=16
@szidi_tobias@-person	-person=26
@ceres@-event	-event=1
@jose_cuervo@-art	-art=1
@walt_disney_studios@-location	-location=3
@shasu@-people-ethnicity	-people-ethnicity=23
@utp@-person	-person=12
@ian_wilmut@-person	-person=34
@overland@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=13
@garageband@-internet-website	-internet-website=2
@st._helens@-location	-location=187
@brooke@-location	-location=26
@timothy_eaton@-person	-person=45
@keren@-event	-event=7
@pye@-person	-person=6
@silverstone@-location	-location=793
@n2@-biology	-biology=2
@bacchides@-art	-art=4
@pc@-art	-art=9
@doubles@-event	-event=176
@fully_loaded@-event	-event=17
@bruce_murray@-person	-person=23
@tim_walz@-person	-person=205
@pisa@-language	-language=1
@slik@-person	-person=30
@our_lady_peace@-person	-person=301
@afghans@-living_thing	-living_thing=2
@love_thy_neighbour@-art	-art=6
@2009_general_election@-event	-event=159
@quezon@-location	-location=284
@wende@-person	-person=4
@juice@-art	-art=67
@downton@-location	-location=99
@chongchon_river@-event	-event=1
@ingush@-location	-location=9
@drottningholm@-product	-product=1
@mike_macdonald@-person	-person=26
@pharsalia@-art	-art=69
@roberto_lavagna@-person	-person=38
@terrible_things@-art	-art=3
@pathfinders@-broadcast_program	-broadcast_program=7
@camden_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=23
@bowen@-person	-person=6
@ansonia@-organization	-organization=2
@ss501@-person	-person=133
@william_curtis@-person	-person=33
@county_armagh@-location	-location=928
@beijing_national_aquatics_center@-location	-location=206
@north_auckland@-organization	-organization=19
@final_cut_pro@-product	-product=136
@monitor@-location	-location=10
@un_gars,_une_fille@-broadcast_program	-broadcast_program=24
@samo@-person	-person=79
@cardiff@-location	-location=222
@curran@-person	-person=125
@scarecrow@-location	-location=2
@propaganda@-organization	-organization=15
@north_dakota@-title	-title=1
@the_book@-person	-person=1
@u3@-transit	-transit=3
@atomic_kitten@-person	-person=315
@rafaela@-location	-location=67
@spring_hill,_tennessee@-location	-location=35
@lincolnshire_county_council@-organization	-organization=53
@single@-religion-religion	-religion-religion=2
@sports@-product	-product=8
@princess_ida@-art	-art=182
@i'll_be_seeing_you@-art	-art=75
@the_dragon@-person	-person=1
@port_melbourne_football_club@-organization	-organization=62
@mike_veitch@-person	-person=24
@will@-person	-person=73
@aas@-education-educational_degree	-education-educational_degree=1
@lord_of_the_isles@-title	-title=141
@jönköping@-location	-location=291
@pete_brown@-person	-person=130
@hornby@-location	-location=31
@provincial_government@-person	-person=1
@lombard_street@-location	-location=99
@the_thin_blue_line@-art	-art=31
@rostov@-organization	-organization=37
@sanctum@-product	-product=4
@rowntree@-person	-person=15
@present@-art	-art=10
@silence@-broadcast_program	-broadcast_program=4
@the_north@-language	-language=6
@my_babysitter's_a_vampire@-broadcast_program	-broadcast_program=37
@grand_valley_state@-organization	-organization=34
@foyn_coast@-person	-person=1
@tom_green@-person	-person=172
@harrods@-organization	-organization=388
@babylon@-religion-religion	-religion-religion=2
@cockroach@-art	-art=8
@orf@-disease	-disease=6
@review_and_herald@-organization	-organization=22
@provident_label_group@-organization	-organization=23
@tarnów@-organization	-organization=1
@barnabites@-organization	-organization=39
@tony_jay@-person	-person=103
@v@-product	-product=19
@football_stadium@-location	-location=23
@supreme_court_of_appeal@-organization	-organization=71
@in_this_moment@-person	-person=77
@yuchi@-language	-language=5
@a._vincent@-person	-person=31
@miranda@-computer-programming_language	-computer-programming_language=16
@living_proof@-broadcast_program	-broadcast_program=17
@stagecoach_west@-organization	-organization=12
@f@-finance-currency	-finance-currency=5
@k@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@commissioner_of_yukon@-title	-title=100
@monteiro_lobato@-person	-person=49
@denzil_holles@-person	-person=39
@fc_baltika_kaliningrad@-organization	-organization=90
@am@-education-educational_degree	-education-educational_degree=6
@negasso_gidada@-person	-person=22
@cahuilla@-language	-language=20
@television_series@-person	-person=3
@theodosia@-art	-art=1
@redemption@-art	-art=24
@reggio_emilia@-event	-event=14
@genghis_khan@-art	-art=17
@steven_strait@-person	-person=26
@melville@-person	-person=77
@port_melbourne@-organization	-organization=278
@vancouver_island@-organization	-organization=1
@united_kingdom@-language	-language=2
@sail@-computer-programming_language	-computer-programming_language=1
@first_avenue@-location	-location=168
@21_jump_street@-broadcast_program	-broadcast_program=284
@barron's@-art	-art=72
@98@-person	-person=20
@pugwash@-event	-event=14
@sound_horizon@-person	-person=26
@man_overboard@-person	-person=25
@alma@-art	-art=14
@sister@-title	-title=16
@helichrysum@-living_thing	-living_thing=39
@nfc_championship_game@-organization	-organization=1
@ue_sant_julià@-organization	-organization=58
@mcbride@-person	-person=17
@centro@-product	-product=3
@palembang@-language	-language=1
@the_adventurer@-broadcast_program	-broadcast_program=18
@péter_nádas@-person	-person=20
@pebble_beach@-location	-location=34
@humber@-organization	-organization=65
@long_pond,_pennsylvania@-location	-location=41
@walnut_ridge@-organization	-organization=1
@alba_county@-location	-location=278
@west_jefferson@-location	-location=36
@countdown@-broadcast-tv_channel	-broadcast-tv_channel=1
@kashmir_railway@-location	-location=25
@suffolk@-language	-language=1
@vijay_awards@-award	-award=57
@sk@-location	-location=12
@the_jetsons_meet_the_flintstones@-art	-art=24
@59th@-organization	-organization=15
@michael_joyce@-person	-person=32
@jewish_sabbath@-time	-time=27
@hang_tuah@-product	-product=1
@necaxa@-location	-location=3
@who_says_you_can't_go_home@-art	-art=30
@duck_amuck@-art	-art=21
@city_of_omaha@-location	-location=2
@mount_lindesay_highway@-location	-location=23
@blink@-product	-product=21
@nigeria@-product	-product=4
@hearts@-organization	-organization=875
@siren@-product	-product=17
@december_25@-location	-location=1
@chorus@-organization	-organization=3
@sava@-organization	-organization=3
@colne_valley@-location	-location=85
@mutah_university@-organization	-organization=21
@malaco_records@-organization	-organization=50
@a_whiter_shade_of_pale@-art	-art=101
@sena@-art	-art=4
@racing@-product	-product=1
@great_national_assembly@-organization	-organization=55
@boys@-organization	-organization=2
@fort_henry@-location	-location=70
@klimov@-product	-product=1
@kit_hesketh-harvey@-person	-person=20
@kaya@-organization	-organization=20
@mazar@-person	-person=2
@the_church@-location	-location=9
@gargrave@-person	-person=1
@cabinda@-location	-location=59
@jonny_greenwood@-person	-person=205
@aksyontv@-broadcast_program	-broadcast_program=1
@crimean_tatar@-people-ethnicity	-people-ethnicity=119
@police_federation@-organization	-organization=25
@assumpta_serna@-person	-person=32
@ramsay@-product	-product=2
@tukaram@-person	-person=80
@dissent@-event	-event=1
@the_aquabats@-person	-person=154
@la_roux@-art	-art=11
@detective_conan@-art	-art=71
@maia@-god	-god=1
@inked@-title	-title=6
@silence@-organization	-organization=2
@case@-product	-product=2
@soyuz_t-10@-event	-event=20
@tbn@-broadcast_network	-broadcast_network=216
@rothschild@-organization	-organization=2
@touch_and_go@-art	-art=18
@out_of_jimmy's_head@-broadcast_program	-broadcast_program=42
@alpilles@-location	-location=22
@you_am_i@-art	-art=3
@midway@-person	-person=194
@amp@-art	-art=2
@burr@-location	-location=2
@ccm@-organization	-organization=254
@birs@-location	-location=43
@jean-paul_belmondo@-person	-person=229
@first_scotrail@-transit	-transit=1
@sharmell@-person	-person=27
@towyn@-location	-location=25
@isabelle@-person	-person=20
@girl_on_fire@-art	-art=54
@protector_somerset@-person	-person=26
@parish_councils@-location	-location=30
@peggy_cass@-person	-person=49
@nbcnews.com@-person	-person=1
@all-4-one@-art	-art=2
@interstate_787@-location	-location=42
@clermont-ferrand@-organization	-organization=6
@georgia_general_assembly@-organization	-organization=285
@hum@-location	-location=20
@trollhättan@-organization	-organization=3
@song_of_norway@-art	-art=57
@brian_lee@-person	-person=49
@inner@-location	-location=30
@metro_2033@-product	-product=20
@ping@-person	-person=7
@pat_hingle@-person	-person=140
@mud@-product	-product=4
@united_methodist_church@-religion-religion	-religion-religion=1049
@aberdeenshire@-organization	-organization=1
@scandinavian_touring_car_championship@-event	-event=36
@forum@-location	-location=117
@mutant_chronicles@-art	-art=7
@alamein@-location	-location=28
@jewish_national_fund@-people-ethnicity	-people-ethnicity=1
@the_collective@-organization	-organization=1
@burke@-person	-person=157
@1960@-art	-art=6
@church@-religion-religion	-religion-religion=35
@westinghouse@-product	-product=1
@rebecca@-event	-event=1
@laing_art_gallery@-location	-location=50
@silvanus@-person	-person=11
@new_jersey's@-location	-location=35
@ernest_tidyman@-person	-person=23
@over_the_edge@-event	-event=3
@lead@-person	-person=4
@bye_bye@-broadcast_program	-broadcast_program=7
@queen_emma@-product	-product=1
@southern_maryland_blue_crabs@-organization	-organization=56
@route_107@-location	-location=20
@city_of_industry@-art	-art=9
@under-secretary-general_of_the_united_nations@-title	-title=44
@speculum_humanae_salvationis@-art	-art=20
@towson@-organization	-organization=26
@speakerboxxx@-art	-art=58
@petra_kelly@-person	-person=39
@detroit_lions@-organization	-organization=4100
@galt@-product	-product=2
@beijing_jiaotong_university@-location	-location=1
@911@-product	-product=1
@ben_hutton@-person	-person=29
@ferranti@-person	-person=1
@rob_riggle@-person	-person=85
@carnivore@-art	-art=3
@filmed@-art	-art=26
@cabin_fever@-art	-art=56
@birch@-location	-location=6
@loyola_meralco_sparks@-organization	-organization=29
@everton_football_club@-organization	-organization=29
@herentals@-location	-location=56
@espn.com@-art	-art=390
@estonian_national_opera@-location	-location=1
@dimitrov@-location	-location=2
@spider@-person	-person=18
@paprika@-food	-food=12
@inga@-living_thing	-living_thing=31
@mistress@-art	-art=13
@emile@-art	-art=10
@burbank@-person	-person=2
@kansas_city@-broadcast-tv_channel	-broadcast-tv_channel=2
@the_rumour@-art	-art=6
@darjeeling@-food	-food=9
@shibata@-location	-location=41
@the_singing_nun@-person	-person=29
@trinity_catholic_high_school@-organization	-organization=36
@romário@-person	-person=112
@norton_fitzwarren@-event	-event=3
@shine@-art	-art=308
@atn@-organization	-organization=1
@forst@-location	-location=53
@los_angeles_country_club@-location	-location=27
@charlie_peacock@-person	-person=94
@kristi_harrower@-person	-person=21
@galle@-location	-location=397
@sovremennik@-art	-art=72
@harmonia@-art	-art=4
@fugazi@-art	-art=26
@chad_varah@-person	-person=33
@tirana_international_airport_nënë_tereza@-location	-location=21
@lost@-event	-event=19
@leipsic@-organization	-organization=2
@m-15@-product	-product=1
@edison@-organization	-organization=81
@antonio_da_sangallo_the_elder@-person	-person=21
@western_area@-location	-location=36
@paintsville@-organization	-organization=1
@meiji@-organization	-organization=22
@mere@-location	-location=67
@château-thierry@-location	-location=88
@about_a_boy@-art	-art=45
@lent@-event	-event=878
@paranoid@-art	-art=126
@chiloé@-location	-location=70
@fifth@-product	-product=2
@shatin@-organization	-organization=29
@haven@-broadcast_program	-broadcast_program=160
@the_cat_who_walks_through_walls@-art	-art=70
@robert_de_niro,_sr.@-person	-person=30
@little_wolf@-location	-location=5
@gigi_d'agostino@-art	-art=1
@urbandale@-location	-location=27
@dresden@-event	-event=49
@albanian@-people-ethnicity	-people-ethnicity=1105
@kp@-organization	-organization=3
@lake_macquarie@-organization	-organization=1
@kofu@-organization	-organization=21
@madder@-visual_art-color	-visual_art-color=35
@issaquah@-location	-location=72
@gmina_debrzno@-location	-location=36
@lomax@-product	-product=1
@agadir@-event	-event=2
@jacobite@-event	-event=6
@touch_me@-product	-product=3
@2006_general_election@-event	-event=212
@border@-person	-person=1
@interscope@-person	-person=190
@presbyter@-religion-religion	-religion-religion=1
@samut_sakhon@-organization	-organization=8
@juk@-language	-language=2
@peenemünde@-location	-location=202
@adapazarı@-location	-location=95
@menzoberranzan@-product	-product=3
@lauder@-location	-location=78
@technical_university@-organization	-organization=30
@milanese@-location	-location=18
@nss@-organization	-organization=15
@edward_chichester,_1st_viscount_chichester@-person	-person=23
@cotroceni@-location	-location=30
@churchill@-organization	-organization=19
@comparison_of_integrated_development_environments@-product	-product=32
@aix-en-provence@-organization	-organization=4
@hereford,_ross_and_gloucester_railway@-location	-location=22
@y.m.c.a.@-art	-art=41
@arthur_murray@-person	-person=56
@rhinoplasty@-art	-art=10
@buenos_aires@-location	-location=9868
@moorish@-people-ethnicity	-people-ethnicity=1
@weapon_of_choice@-person	-person=19
@heraklion@-event	-event=1
@20th@-product	-product=1
@eye@-disease	-disease=1
@english_language@-art	-art=2
@patria@-organization	-organization=42
@istván_kertész@-person	-person=35
@andrew_kevin_walker@-person	-person=28
@mondo_rock@-person	-person=55
@viking@-organization	-organization=381
@stingers@-broadcast_program	-broadcast_program=176
@2009@-product	-product=2
@renoise@-product	-product=23
@ox@-location	-location=1
@cape@-living_thing	-living_thing=2
@nasa_tv@-broadcast_network	-broadcast_network=50
@middletown@-location	-location=648
@impulse@-organization	-organization=13
@leigh_whannell@-person	-person=49
@bali@-event	-event=5
@giorgio_di_centa@-person	-person=25
@chicago@-art	-art=291
@margaret_of_savoy@-person	-person=20
@capitol@-product	-product=1
@lake_brantley_high_school@-organization	-organization=22
@arsenal@-person	-person=18
@columns@-product	-product=31
@sambal@-food	-food=19
@the_war_of_the_worlds@-product	-product=1
@cursed@-art	-art=42
@valentino@-person	-person=86
@ring_2@-location	-location=4
@country_music_association@-organization	-organization=473
@central_michigan@-organization	-organization=118
@aller@-organization	-organization=1
@pietro_scalia@-person	-person=31
@tellabs@-organization	-organization=23
@stan_javier@-person	-person=26
@charleston,_south_carolina@-location	-location=3255
@tattnall_county@-location	-location=21
@rockford@-location	-location=352
@dodger@-location	-location=2
@grand_prix@-award	-award=5
@country_house@-art	-art=19
@daniel_johnson,_sr.@-person	-person=46
@barnton@-organization	-organization=7
@john_nettleton@-person	-person=24
@joe_corvo@-person	-person=24
@jeonju@-location	-location=163
@prometric@-organization	-organization=37
@chatham@-living_thing	-living_thing=1
@liberté@-location	-location=1
@yim_ho@-person	-person=20
@misrata@-location	-location=163
@tom_hawkins@-person	-person=24
@yazdegerd_i@-person	-person=34
@georgian@-location	-location=32
@marc_trestman@-person	-person=55
@école_militaire@-organization	-organization=1
@vlado_ilievski@-person	-person=20
@whistler@-broadcast_program	-broadcast_program=54
@jia_xiuquan@-person	-person=21
@jon_m._huntsman_center@-location	-location=39
@1796@-event	-event=23
@block_mccloud@-person	-person=24
@eric_turner@-person	-person=40
@all_saints@-organization	-organization=1
@gitega@-location	-location=28
@henry_mayr-harting@-person	-person=21
@lanzarote@-art	-art=2
@stanley_tucci@-person	-person=274
@vincent_canby@-person	-person=472
@ingliston@-location	-location=22
@abingdon@-organization	-organization=3
@carpenters@-title	-title=16
@chris_jackson@-person	-person=24
@legacy@-broadcast_program	-broadcast_program=29
@jallianwala_bagh@-location	-location=23
@tapir@-product	-product=2
@brattle_street_church@-location	-location=20
@minneapolis_city_hall@-location	-location=25
@frank_wilcox@-person	-person=43
@brock_university@-organization	-organization=190
@modern@-organization	-organization=17
@tippecanoe@-product	-product=3
@french@-broadcast_program	-broadcast_program=2
@rebelde@-broadcast_program	-broadcast_program=129
@josh_peck@-person	-person=88
@eiffel_65@-person	-person=85
@arundel_castle@-product	-product=1
@bosch@-person	-person=37
@time@-event	-event=3
@gaia@-organization	-organization=2
@exposé@-art	-art=14
@camembert@-food	-food=21
@bangor@-title	-title=7
@elst@-person	-person=1
@jugantar@-organization	-organization=87
@flax@-food	-food=38
@coverage@-art	-art=21
@beccles@-location	-location=185
@butler@-location	-location=342
@dean_lister@-person	-person=29
@fifth_season@-event	-event=20
@province_of_belluno@-location	-location=90
@fc_nosta_novotroitsk@-organization	-organization=102
@guna@-location	-location=18
@pete_carroll@-person	-person=230
@andy@-art	-art=4
@pope_leo_viii@-person	-person=25
@yuri@-event	-event=1
@buck@-location	-location=3
@delmar@-person	-person=5
@louisiana_state_senate@-organization	-organization=407
@stourton@-location	-location=41
@pleurota_aristella@-living_thing	-living_thing=21
@maurice_stokes@-person	-person=35
@the_great_raid@-art	-art=42
@stormont@-location	-location=35
@musidora_stakes@-event	-event=25
@golders_green@-organization	-organization=1
@postojna@-location	-location=103
@public@-organization	-organization=17
@durham_city@-location	-location=26
@on@-art	-art=20
@pr@-art	-art=1
@java_virtual_machine@-computer-programming_language	-computer-programming_language=1
@sr_93@-location	-location=22
@the_hanging_tree@-art	-art=23
@cape_town@-location	-location=5247
@asta@-organization	-organization=22
@maria_miller@-person	-person=47
@tom_horn@-person	-person=37
@furman@-location	-location=6
@psycho_clown@-person	-person=44
@the_emperor's_new_groove@-art	-art=107
@friedland@-product	-product=7
@las_vegas@-organization	-organization=49
@southfield@-location	-location=136
@canada@-living_thing	-living_thing=3
@convoy@-person	-person=2
@256@-location	-location=5
@wellington@-organization	-organization=533
@akira_ifukube@-person	-person=61
@intel@-product	-product=2
@fran_dunphy@-person	-person=33
@after_7@-art	-art=1
@james_b._stewart@-person	-person=32
@lolium_perenne@-living_thing	-living_thing=22
@partisans@-event	-event=2
@whodini@-person	-person=97
@jimmy@-art	-art=11
@crave_entertainment@-person	-person=51
@state_of_washington@-product	-product=5
@crow_wing_river@-location	-location=35
@rialto@-person	-person=10
@robert_morris@-person	-person=246
@cardwell@-person	-person=1
@dallas_theological_seminary@-organization	-organization=138
@freelancer@-product	-product=33
@the_colony@-product	-product=3
@fugazi@-person	-person=301
@melt-banana@-person	-person=61
@1910@-person	-person=1
@egyptian@-product	-product=1
@john_halifax,_gentleman@-art	-art=20
@eboli@-location	-location=46
@ho@-chemistry	-chemistry=2
@mary_de_bohun@-person	-person=53
@daf@-person	-person=26
@hell's_angels@-organization	-organization=7
@some_girls@-broadcast_program	-broadcast_program=12
@pisa@-organization	-organization=20
@buses@-transit	-transit=14
@havana@-event	-event=1
@san_antonio@-location	-location=2300
@national_holiday@-event	-event=26
@apple_macintosh@-organization	-organization=3
@sangrur_district@-location	-location=33
@xiang@-location	-location=9
@crashed@-art	-art=3
@summit@-organization	-organization=12
@spotsylvania@-event	-event=42
@television_series_of_the_same_name@-broadcast_program	-broadcast_program=69
@robert_gordon@-person	-person=86
@pam_tillis@-person	-person=173
@bauhinia@-location	-location=4
@lobos@-location	-location=31
@karviná@-location	-location=78
@chidambaram@-location	-location=185
@wallaroo@-location	-location=61
@brockville@-location	-location=158
@staines@-location	-location=18
@pj@-person	-person=4
@nizami@-person	-person=60
@new_kids_on_the_block@-person	-person=326
@lạng_sơn@-event	-event=1
@phil_lewis@-person	-person=75
@police_woman@-broadcast_program	-broadcast_program=145
@malice@-person	-person=41
@the_captain@-title	-title=1
@sea_island@-living_thing	-living_thing=1
@stretch@-person	-person=30
@yahoo!_movies@-organization	-organization=1
@gama@-person	-person=1
@kemp@-person	-person=7
@autobiography@-art	-art=77
@58@-event	-event=1
@north_star@-art	-art=6
@the_sound@-person	-person=52
@geoffrey_keating@-person	-person=224
@joey_ryan@-person	-person=77
@acs@-organization	-organization=42
@i_turn_to_you@-art	-art=35
@strathearn@-title	-title=4
@lauder@-person	-person=1
@presenter@-title	-title=21
@evel_knievel@-person	-person=151
@scarpe@-event	-event=5
@catherine_the_great@-art	-art=3
@bank_of_america@-location	-location=4
@facebook@-internet-website	-internet-website=5969
@1st_unofficial_chess_olympiad@-event	-event=32
@district_of_würzburg@-location	-location=28
@st_stephen@-person	-person=9
@wildwood@-art	-art=8
@jared_s._gilmore@-person	-person=59
@gainsborough@-product	-product=1
@nobel_laureate@-person	-person=2
@lucio_dalla@-person	-person=114
@downtown@-art	-art=90
@geoffrey_perkins@-person	-person=48
@lycia@-location	-location=331
@ituri@-organization	-organization=24
@flare@-person	-person=9
@absent_friends@-person	-person=32
@mathematics@-art	-art=7
@clock_dva@-person	-person=44
@chartered_bank_of_india,_australia_and_china@-organization	-organization=37
@a26@-product	-product=3
@independent_record_label@-organization	-organization=35
@sleeping_giant@-art	-art=1
@jim_davis@-person	-person=280
@washington_crossing_historic_park@-location	-location=21
@bode@-location	-location=36
@bellinzona@-organization	-organization=47
@cherwell@-location	-location=19
@cheraghabad_rural_district@-location	-location=24
@monmouth@-event	-event=85
@they@-product	-product=1
@delta@-product	-product=11
@the_flying_doctors@-organization	-organization=1
@richard_j._leon@-person	-person=24
@pezinok@-organization	-organization=1
@caroline@-product	-product=11
@sm@-product	-product=9
@osborne@-product	-product=3
@malta@-product	-product=3
@bosa@-location	-location=28
@quinoa@-food	-food=21
@huizhou@-language	-language=8
@raymond_scott@-person	-person=157
@english-speaking@-language	-language=102
@mud@-organization	-organization=1
@taron@-location	-location=45
@kuressaare@-organization	-organization=20
@mountains@-location	-location=33
@lapérouse@-product	-product=7
@divers@-person	-person=2
@tatars@-people-ethnicity	-people-ethnicity=632
@smith_county@-location	-location=91
@helix_pomatia@-living_thing	-living_thing=31
@satellite_party@-organization	-organization=1
@haigh@-person	-person=4
@wolcott@-location	-location=50
@bruce_turgon@-person	-person=22
@rousseau@-location	-location=1
@natalya_gorbanevskaya@-person	-person=26
@mathis@-location	-location=9
@sd40-2@-product	-product=29
@south_vietnam@-organization	-organization=15
@cheraman_perumal@-location	-location=1
@richard_bach@-person	-person=64
@cincinnati_redlegs@-organization	-organization=94
@donaldson@-location	-location=11
@the_grid@-product	-product=1
@elemental@-art	-art=18
@charles_ii@-person	-person=2341
@the_lost_continent@-art	-art=21
@mustang@-living_thing	-living_thing=12
@blessid_union_of_souls@-person	-person=41
@allen_jenkins@-person	-person=72
@pusan@-location	-location=50
@buxus@-living_thing	-living_thing=27
@populus@-living_thing	-living_thing=200
@abdul_salam_arif@-person	-person=63
@coonamble@-location	-location=30
@marianas_trench@-person	-person=62
@lyubimets@-location	-location=22
@springettsbury_township@-location	-location=21
@jamba_juice@-organization	-organization=37
@roberts@-organization	-organization=4
@dyce@-location	-location=39
@wwe@-person	-person=1572
@patra@-location	-location=5
@television_series@-broadcast_program	-broadcast_program=206
@armide@-product	-product=16
@fort_william@-organization	-organization=59
@crips@-organization	-organization=165
@sunbury@-location	-location=143
@gmina_ustka@-location	-location=54
@second_link_expressway@-location	-location=25
@gornja_radgona@-location	-location=39
@bretton_hall@-organization	-organization=2
@2009@-location	-location=1
@ralph_m._steinman@-person	-person=27
@pennsylvania_dutch@-people-ethnicity	-people-ethnicity=1
@india@-title	-title=6
@brockport@-location	-location=46
@mo@-religion-religion	-religion-religion=1
@family_circle@-art	-art=98
@e18@-product	-product=1
@albert_heijn@-organization	-organization=39
@guitar_world@-art	-art=326
@raf@-location	-location=3
@agen@-organization	-organization=76
@newsboys@-person	-person=192
@värnamo@-organization	-organization=7
@earl_of_argyll@-person	-person=44
@dublin_south@-location	-location=90
@union_station@-person	-person=4
@cherry_creek@-location	-location=73
@santa_ana_freeway@-location	-location=55
@shenandoah,_iowa@-location	-location=27
@dudley,_massachusetts@-location	-location=32
@angaur@-location	-location=94
@akhisar@-location	-location=22
@clerks@-art	-art=156
@algerian@-organization	-organization=14
@chatham_cup@-event	-event=119
@boris@-art	-art=4
@operation_praying_mantis@-event	-event=74
@white_house_correspondents'_association@-organization	-organization=40
@lord@-person	-person=69
@vaillant@-art	-art=5
@hooper@-location	-location=19
@sullivan@-event	-event=1
@zeus@-location	-location=1
@mayan@-people-ethnicity	-people-ethnicity=91
@jack_hanna@-person	-person=56
@district_of_nazilli@-location	-location=61
@rif_war@-location	-location=1
@blue_bayou@-location	-location=1
@madhu_balakrishnan@-person	-person=30
@topper@-art	-art=43
@military@-award	-award=3
@real_sociedad@-organization	-organization=904
@the_day_of_the_triffids@-broadcast_program	-broadcast_program=29
@grammodes_bifasciata@-living_thing	-living_thing=23
@elisabeth_röhm@-person	-person=39
@pray@-people-ethnicity	-people-ethnicity=1
@chorus@-person	-person=5
@26@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@jenny_jones@-person	-person=62
@funtime@-organization	-organization=10
@beats@-organization	-organization=23
@central_sulawesi@-location	-location=142
@puri@-person	-person=2
@bolnisi@-location	-location=25
@ussuri_river@-event	-event=1
@mormons@-living_thing	-living_thing=2
@mount_snow@-location	-location=27
@limo@-product	-product=12
@swaraj_party@-organization	-organization=49
@evil_dead@-person	-person=5
@whistle_while_you_work@-art	-art=23
@anhanguera@-organization	-organization=1
@charisma@-person	-person=4
@eamonn_mccann@-person	-person=32
@gimme_all_your_lovin'@-art	-art=31
@wolf@-organization	-organization=2
@shibuya_public_hall@-location	-location=23
@binghamton_mets@-organization	-organization=133
@employment@-art	-art=19
@aranjuez@-location	-location=113
@mista@-person	-person=24
@kg@-title	-title=579
@carnegie_corporation_of_new_york@-organization	-organization=167
@la_haine@-art	-art=59
@physical@-medicine-medical_treatment	-medicine-medical_treatment=12
@ian_gillan_band@-person	-person=34
@oxbow@-person	-person=32
@independent@-art	-art=105
@merv_griffin@-broadcast_program	-broadcast_program=6
@genesis_of_aquarion@-broadcast_program	-broadcast_program=54
@eb@-art	-art=1
@mimic@-art	-art=28
@romanian-language@-language	-language=30
@albion_park@-location	-location=24
@cruise@-transit	-transit=10
@alamo@-organization	-organization=6
@and_god_created_woman@-art	-art=41
@nationalist@-person	-person=8
@mod@-broadcast_program	-broadcast_program=1
@1997@-award	-award=1
@olivia@-art	-art=20
@a500@-location	-location=21
@chicago_cubs@-organization	-organization=5575
@niki@-product	-product=2
@buldhana@-location	-location=39
@hénin-beaumont@-organization	-organization=10
@palo_alto@-art	-art=5
@duck@-food	-food=32
@daytona@-organization	-organization=6
@lari@-living_thing	-living_thing=16
@moonalice@-person	-person=23
@hakodate@-location	-location=46
@sirius_xm_canada@-organization	-organization=21
@actors_theatre_of_louisville@-location	-location=98
@cassell@-person	-person=7
@irwindale,_california@-location	-location=26
@bitam@-location	-location=20
@united_kingdom@-broadcast_program	-broadcast_program=5
@dami_im@-person	-person=33
@route_35@-location	-location=120
@scadta@-organization	-organization=32
@unity@-art	-art=25
@gardner@-organization	-organization=4
@daniel_pinkwater@-person	-person=30
@francisco_canaro@-person	-person=31
@rampur@-living_thing	-living_thing=1
@enoch@-person	-person=127
@calvinist@-person	-person=4
@alphonso_johnson@-person	-person=86
@dax@-organization	-organization=56
@fc_basel@-organization	-organization=544
@shenton_way@-location	-location=35
@energy@-product	-product=26
@corsican@-organization	-organization=1
@say_it_isn't_so@-art	-art=43
@hostage@-broadcast_program	-broadcast_program=1
@flashback@-medicine-symptom	-medicine-symptom=12
@the_client@-broadcast_program	-broadcast_program=22
@legaspi@-location	-location=27
@chaffee_county,_colorado@-location	-location=26
@gladys_brockwell@-person	-person=34
@record@-title	-title=5
@kuba_wojewódzki@-person	-person=31
@los_angeles_sharks@-organization	-organization=74
@meddle@-art	-art=44
@the_globe@-art	-art=37
@first@-art	-art=102
@taken@-broadcast_program	-broadcast_program=73
@haggard@-broadcast_program	-broadcast_program=10
@nino_niederreiter@-person	-person=20
@altan@-art	-art=1
@russian_federation@-organization	-organization=2
@colac@-product	-product=2
@woomera@-event	-event=1
@133@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@south_vietnam@-event	-event=5
@hisashi_owada@-person	-person=23
@amar_singh@-person	-person=40
@loch_lomond@-person	-person=2
@concacaf@-organization	-organization=724
@passenger@-person	-person=51
@melbourne_underground_film_festival@-event	-event=51
@sunset@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@general_dynamics@-product	-product=4
@saint-sulpice@-location	-location=30
@reno_county@-location	-location=39
@ma@-people-ethnicity	-people-ethnicity=1
@porcelain@-art	-art=15
@annabella@-location	-location=1
@mighty_ducks@-broadcast_program	-broadcast_program=26
@spanky@-art	-art=4
@maybe_this_time@-broadcast_program	-broadcast_program=26
@paratrooper@-organization	-organization=8
@women's_basketball@-event	-event=9
@keith_urban@-person	-person=508
@buckwheat_family@-living_thing	-living_thing=45
@divinity_school@-location	-location=8
@objectivist@-organization	-organization=2
@jedburgh_abbey@-location	-location=28
@eugène_sue@-broadcast_program	-broadcast_program=1
@lobo@-people-ethnicity	-people-ethnicity=2
@battle_arena_toshinden@-product	-product=33
@misiones_province@-location	-location=181
@bristol_temple_meads@-location	-location=61
@black_watch@-art	-art=27
@dionysos@-person	-person=28
@diss@-organization	-organization=1
@dowlais@-organization	-organization=3
@torquato_tasso@-art	-art=11
@epp@-person	-person=3
@babylon_a.d.@-art	-art=27
@millfield@-location	-location=3
@guilford_county,_north_carolina@-location	-location=59
@the_silent_service@-art	-art=16
@bolívar@-finance-currency	-finance-currency=8
@eszterháza@-location	-location=40
@het_loo_palace@-location	-location=24
@stock_exchange@-art	-art=1
@kalama,_washington@-location	-location=27
@beyond@-person	-person=48
@tsutomu_seki@-person	-person=41
@fairmount@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@terminal_island@-art	-art=3
@david_neitz@-person	-person=26
@n7@-location	-location=81
@clerk_of_the_closet@-title	-title=30
@west_anglia_great_northern@-organization	-organization=27
@rotuman@-people-ethnicity	-people-ethnicity=17
@shane_cortese@-person	-person=33
@smålands_fotbollförbund@-organization	-organization=37
@duwamish@-people-ethnicity	-people-ethnicity=33
@the_bund@-location	-location=51
@sky_sports@-organization	-organization=2
@jerry_yang@-person	-person=56
@pakistan@-finance-currency	-finance-currency=2
@curtain@-product	-product=4
@viii@-medicine-drug	-medicine-drug=4
@arsenal_of_democracy@-product	-product=3
@american_horse@-living_thing	-living_thing=1
@west_end@-event	-event=1
@sparrow_records@-organization	-organization=263
@tuam@-title	-title=5
@gazelle@-product	-product=60
@nigeria@-organization	-organization=794
@virginia@-living_thing	-living_thing=4
@department_of_social_welfare_and_development@-organization	-organization=23
@barrayar@-art	-art=39
@stanley_coren@-person	-person=33
@indians@-event	-event=2
@romeo_muller@-person	-person=26
@indian_independence@-event	-event=39
@let's_go_to_bed@-art	-art=26
@mint@-living_thing	-living_thing=22
@grand_national_assembly@-religion-religion	-religion-religion=37
@diderot@-person	-person=79
@st._pölten@-location	-location=11
@sopot@-event	-event=1
@emmons_county@-location	-location=31
@jonas_gwangwa@-person	-person=20
@peter_rice@-person	-person=26
@the_revolution@-person	-person=96
@craig_morgan@-person	-person=50
@e._l._doctorow@-person	-person=92
@julian_opie@-person	-person=31
@highway_111@-location	-location=31
@seon@-religion-religion	-religion-religion=37
@canova@-location	-location=4
@longchamp@-organization	-organization=21
@1856@-event	-event=33
@superior_township@-location	-location=23
@skydiggers@-person	-person=52
@holt@-person	-person=21
@vt@-disease	-disease=1
@barque@-product	-product=40
@tamworth@-person	-person=1
@chateaubriand@-food	-food=3
@wawona@-product	-product=7
@elish_angiolini@-person	-person=26
@garm@-location	-location=1
@bertel_thorvaldsen@-person	-person=216
@indo@-people-ethnicity	-people-ethnicity=124
@keren_ann@-art	-art=2
@undine@-product	-product=4
@prussian@-location	-location=836
@maritime_new_zealand@-organization	-organization=22
@frederik's_church@-location	-location=24
@banka@-location	-location=38
@juliana_hatfield@-person	-person=156
@pippa_scott@-person	-person=31
@hanau@-event	-event=16
@alumni@-organization	-organization=25
@james_island@-location	-location=60
@british_colonies@-event	-event=8
@philadelphia_police_department@-organization	-organization=85
@drum@-organization	-organization=8
@italian_co-belligerent_air_force@-organization	-organization=68
@dave_tough@-person	-person=22
@four_horsemen_of_the_apocalypse@-product	-product=1
@film@-broadcast_program	-broadcast_program=6
@bannock@-location	-location=11
@battle_of_blore_heath@-event	-event=37
@adelphi@-person	-person=3
@the_lost_world@-art	-art=134
@north_shore_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@sweat@-art	-art=44
@mexborough@-title	-title=1
@atlantic@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@sister_kate@-art	-art=4
@portofino@-art	-art=5
@ricardo@-person	-person=94
@quezon@-person	-person=5
@bagdad@-location	-location=40
@nad@-organization	-organization=2
@saint_roch@-person	-person=107
@rodrigues@-location	-location=156
@roger_schank@-person	-person=29
@saint_lawrence@-person	-person=82
@a_hawk_and_a_hacksaw@-person	-person=30
@leo_minor@-location	-location=21
@cosmonaut@-title	-title=30
@braunschweig@-organization	-organization=4
@pacemaker@-medicine-medical_treatment	-medicine-medical_treatment=7
@penguins@-organization	-organization=34
@clare@-organization	-organization=837
@guelph@-location	-location=675
@route_4@-location	-location=127
@advocate@-title	-title=117
@harve_presnell@-person	-person=73
@welsh_football_league_division_one@-organization	-organization=53
@marius_barbeau@-person	-person=48
@council_of_ten@-organization	-organization=62
@st_ives@-art	-art=2
@morse@-product	-product=1
@ape@-living_thing	-living_thing=24
@charlie_peacock@-art	-art=1
@di@-product	-product=3
@roman_empire@-event	-event=2
@jackson_c._frank@-person	-person=47
@quo_vadis@-location	-location=5
@sri_lankan_president@-title	-title=20
@winger@-art	-art=16
@amaranthe@-art	-art=6
@british_forces@-location	-location=7
@bearsden@-location	-location=89
@sellafield@-event	-event=1
@jimmy_barnes@-person	-person=324
@star_tv@-broadcast_program	-broadcast_program=2
@hornby@-organization	-organization=79
@dijle@-location	-location=36
@khoms@-location	-location=37
@tlemcen@-location	-location=250
@kirklees@-location	-location=184
@bartlesville@-location	-location=46
@restoration@-broadcast_program	-broadcast_program=48
@mickey_rooney@-person	-person=795
@rosewood@-living_thing	-living_thing=6
@honorary@-education-educational_degree	-education-educational_degree=191
@cato@-organization	-organization=3
@nation@-art	-art=26
@gary_graver@-person	-person=30
@everyman_theatre@-location	-location=65
@battle_of_crete@-event	-event=249
@jesús@-person	-person=26
@henry_hudson_kitson@-person	-person=22
@recife@-location	-location=877
@jerez@-organization	-organization=1
@musselburgh@-organization	-organization=1
@allegro@-art	-art=37
@irma@-location	-location=10
@fk_bokelj@-organization	-organization=24
@takeshi_kitano@-person	-person=216
@fort_anne@-event	-event=3
@the_chief@-god	-god=1
@jane_siberry@-art	-art=1
@bantam@-product	-product=7
@the_australian_ballet@-organization	-organization=103
@spiderbait@-art	-art=2
@scott_free_productions@-organization	-organization=23
@calendar@-internet-website	-internet-website=6
@ripley@-product	-product=2
@canadian_senate@-organization	-organization=41
@lithosia_quadra@-living_thing	-living_thing=41
@celeste@-product	-product=100
@georges_leygues@-person	-person=38
@marvin_gaye@-art	-art=1
@leixões_sc@-organization	-organization=49
@brush@-person	-person=2
@dixie_dean@-person	-person=117
@afar_people@-people-ethnicity	-people-ethnicity=23
@lofa_tatupu@-person	-person=49
@2009@-broadcast_program	-broadcast_program=17
@jackyl@-person	-person=67
@screenwriter@-title	-title=42
@all_good_things_(come_to_an_end)@-art	-art=23
@zorba_the_greek@-art	-art=100
@australia_women's_national_softball_team@-organization	-organization=44
@rip_it_up@-art	-art=60
@the_grove@-location	-location=48
@skeena@-location	-location=87
@blackbeard@-art	-art=1
@zoltán_ribli@-person	-person=26
@stingray@-living_thing	-living_thing=77
@samoans@-people-ethnicity	-people-ethnicity=28
@mclennan@-person	-person=1
@jal@-living_thing	-living_thing=3
@barbara_kruger@-person	-person=90
@american_academy@-organization	-organization=22
@quicksilver@-product	-product=15
@fairfax_county@-product	-product=1
@comstock_prize_in_physics@-award	-award=22
@93@-location	-location=23
@tolentino@-organization	-organization=8
@charlie_keller@-person	-person=29
@ignacy_jan_paderewski@-person	-person=143
@nuffield_college,_oxford@-location	-location=2
@august_neander@-person	-person=22
@poppies@-food	-food=21
@trust_territory_of_the_pacific_islands@-location	-location=209
@foxton_locks@-location	-location=23
@corona@-person	-person=22
@ceva@-event	-event=5
@vice-chancellor@-organization	-organization=1
@ava@-location	-location=132
@saku@-art	-art=1
@max_collins@-person	-person=30
@james_hinchcliffe@-person	-person=83
@acme@-organization	-organization=31
@alceste@-product	-product=24
@national_book_critics_circle_award@-organization	-organization=9
@infantry@-product	-product=1
@blender@-product	-product=126
@moksha@-people-ethnicity	-people-ethnicity=6
@reno_county,_kansas@-location	-location=24
@javier_bardem@-person	-person=251
@tan_wee_kiong@-person	-person=23
@800_metres@-event	-event=65
@american_indian@-organization	-organization=2
@mulberry_island@-location	-location=28
@rooney@-person	-person=90
@natalia_republic@-location	-location=24
@puma_se@-organization	-organization=21
@a_thousand_plateaus@-art	-art=37
@isle_of_man_government@-organization	-organization=77
@home_of_peace_cemetery@-location	-location=23
@pillow_talk@-broadcast_program	-broadcast_program=4
@aps@-location	-location=6
@wadsworth@-product	-product=2
@3.0@-art	-art=10
@h2@-broadcast_network	-broadcast_network=3
@eunice@-person	-person=5
@2_tuff_tony@-person	-person=29
@king_edward_vi@-organization	-organization=1
@gulf_of_mannar@-location	-location=63
@ansbach@-person	-person=1
@apparatjik@-person	-person=24
@duchy_of_amalfi@-location	-location=79
@templin@-person	-person=1
@southern_tang@-event	-event=1
@2009_juno_awards@-event	-event=20
@funai@-location	-location=5
@earl_of_arundel@-person	-person=16
@jonatha_brooke@-person	-person=58
@albino@-disease	-disease=36
@lord_mayor@-title	-title=419
@w._c._madden@-person	-person=24
@ryne_duren@-person	-person=23
@fifa_club_world_cup@-event	-event=581
@kevin_miller@-person	-person=27
@aiken@-person	-person=3
@andrew_vanwyngarden@-person	-person=38
@colchester@-location	-location=1375
@fountains_of_wayne@-person	-person=194
@a_new_life@-art	-art=13
@alliance_for_workers'_liberty@-organization	-organization=34
@sixth@-event	-event=16
@sutherland,_new_south_wales@-location	-location=21
@bugulma@-location	-location=22
@oslo_philharmonic@-person	-person=61
@directing@-title	-title=61
@kifisia@-location	-location=28
@palomares@-product	-product=1
@bnei_yehuda@-location	-location=1
@lloyd_noble_center@-location	-location=40
@abhijeet@-person	-person=44
@vauban@-location	-location=16
@lute@-location	-location=1
@saho@-people-ethnicity	-people-ethnicity=14
@first@-law	-law=70
@king_arthur@-product	-product=5
@fanny_hill@-broadcast_program	-broadcast_program=10
@paul_reed_smith@-product	-product=7
@new_mexico@-event	-event=29
@sheppey@-location	-location=18
@shropshire@-title	-title=4
@danse_macabre@-art	-art=32
@friday@-art	-art=137
@late_period@-event	-event=39
@national_socialists@-location	-location=3
@rosario@-organization	-organization=2
@saline@-location	-location=89
@bhupinder_singh@-person	-person=28
@peter_cincotti@-art	-art=1
@red_earth@-person	-person=5
@phelps@-person	-person=5
@mana@-art	-art=2
@christopher_gorham@-person	-person=77
@republic_of_ireland@-broadcast_network	-broadcast_network=1
@danny_bergara@-person	-person=21
@natural@-computer-programming_language	-computer-programming_language=7
@emperor_of_china@-person	-person=8
@intolerable_cruelty@-art	-art=41
@lerner@-person	-person=23
@hazard@-art	-art=2
@kathleen@-location	-location=4
@clinch@-location	-location=27
@moorpark@-location	-location=32
@watford@-location	-location=781
@war_and_peace@-art	-art=449
@waltham_forest@-location	-location=42
@duval@-organization	-organization=1
@elizabeth@-broadcast_program	-broadcast_program=3
@anna_may_wong@-person	-person=159
@abbott@-organization	-organization=42
@mount_moran@-location	-location=21
@mlada@-art	-art=21
@115@-organization	-organization=3
@frank@-event	-event=1
@women's_world_cup@-organization	-organization=1
@scott_sharp@-person	-person=81
@mathis@-organization	-organization=15
@caxton@-location	-location=12
@indian@-organization	-organization=80
@nus@-organization	-organization=75
@ora@-location	-location=9
@paan_singh_tomar@-person	-person=23
@australasian@-location	-location=43
@ender_in_exile@-art	-art=25
@francisco_vallejo_pons@-person	-person=36
@new_era@-product	-product=1
@bodiam@-location	-location=44
@council_of_state@-location	-location=2
@goldstein@-art	-art=7
@lynmouth@-location	-location=80
@palm_springs@-location	-location=383
@chevrolet@-product	-product=8
@farnham_royal@-location	-location=30
@unbroken@-person	-person=21
@cell_phone@-event	-event=52
@mpc@-organization	-organization=18
@drowned@-person	-person=1
@diocese_of_southwark@-organization	-organization=7
@aerosmith@-event	-event=5
@monterey_pop@-art	-art=31
@rhode_island@-event	-event=52
@supernaut@-art	-art=7
@mark_martin@-person	-person=386
@vodka@-food	-food=87
@caroline_chisholm@-person	-person=48
@george_wythe@-person	-person=80
@egyptian@-religion-religion	-religion-religion=61
@samba@-person	-person=1
@lori_mckenna@-person	-person=28
@sunkist@-organization	-organization=25
@lilly@-location	-location=7
@venice_film_festival@-award	-award=3
@sweet_16@-event	-event=37
@calvinistic@-religion-religion	-religion-religion=101
@a320@-product	-product=44
@lady_bird@-art	-art=25
@peterhead@-location	-location=315
@shanti_bhushan@-person	-person=22
@love@-person	-person=242
@viola_davis@-person	-person=165
@mir@-location	-location=16
@metacomet@-location	-location=4
@redwood@-person	-person=2
@home@-location	-location=172
@rory_calhoun@-person	-person=182
@kate_ritchie@-person	-person=119
@live_8@-event	-event=7
@colomiers@-location	-location=21
@kampinos_forest@-location	-location=27
@henry_moore_foundation@-location	-location=51
@dene@-people-ethnicity	-people-ethnicity=156
@queen_maud@-person	-person=20
@desmond@-art	-art=5
@tengku_razaleigh_hamzah@-person	-person=30
@general_douglas_macarthur@-organization	-organization=1
@lone_star@-product	-product=1
@tourniquet@-person	-person=43
@encinitas@-location	-location=50
@sos@-location	-location=3
@lodger@-person	-person=1
@boundary_waters@-location	-location=37
@izium@-location	-location=26
@st_dunstan-in-the-west@-location	-location=29
@american_association_of_university_women@-organization	-organization=157
@jerry_claiborne@-person	-person=41
@xv@-art	-art=2
@nora_roberts@-person	-person=85
@sandinista@-person	-person=4
@fort_abraham_lincoln@-location	-location=43
@francisco_varallo@-person	-person=20
@rizzoli@-person	-person=5
@carmarthenshire@-organization	-organization=17
@o'higgins@-person	-person=1
@27th@-organization	-organization=39
@camp@-broadcast_program	-broadcast_program=9
@ground@-location	-location=16
@nps@-title	-title=1
@leonard_adleman@-person	-person=32
@viii@-location	-location=5
@plitvice_lakes_national_park@-location	-location=25
@sirens@-broadcast_program	-broadcast_program=54
@ani@-living_thing	-living_thing=1
@lord_of_the_isles@-product	-product=1
@aria_awards@-organization	-organization=3
@legionowo@-location	-location=107
@gainesville@-event	-event=2
@paw@-organization	-organization=3
@oxnard,_california@-location	-location=232
@gosford@-location	-location=141
@southern_states@-location	-location=152
@lcms@-organization	-organization=17
@universal_studios_florida@-location	-location=192
@project_runway@-broadcast_program	-broadcast_program=314
@kansai@-location	-location=52
@mactridae@-living_thing	-living_thing=28
@krazy@-art	-art=9
@hayling_island@-location	-location=118
@luigi_nono@-person	-person=34
@oriya@-location	-location=2
@david_garrick@-art	-art=15
@seti@-art	-art=2
@n@-organization	-organization=24
@makhaya_ntini@-person	-person=90
@holi@-art	-art=5
@adelphia@-organization	-organization=55
@konings@-person	-person=46
@east_germany@-organization	-organization=185
@balearic@-living_thing	-living_thing=1
@mona@-person	-person=25
@corps@-location	-location=5
@criminal_minds@-broadcast_program	-broadcast_program=828
@job@-location	-location=1
@jerusalem@-event	-event=52
@maker@-event	-event=1
@zaandam@-product	-product=5
@westlake@-location	-location=84
@route_25@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@xinjiang_flying_tigers@-organization	-organization=31
@bundamba@-location	-location=22
@ctv@-living_thing	-living_thing=2
@you_enjoy_myself@-art	-art=28
@chang@-organization	-organization=30
@the_salon@-art	-art=1
@€@-finance-currency	-finance-currency=1542
@german_championships@-organization	-organization=3
@i'm_with_stupid@-broadcast_program	-broadcast_program=7
@camelot@-person	-person=10
@peter_knight@-person	-person=107
@pp@-chemistry	-chemistry=13
@south_africa@-title	-title=9
@upstairs_and_downstairs@-broadcast_program	-broadcast_program=1
@pj@-product	-product=1
@kißlegg@-location	-location=25
@ed_sullivan@-person	-person=250
@vertical@-person	-person=1
@dot@-art	-art=1
@gołymin-ośrodek@-location	-location=27
@point_of_rocks@-location	-location=40
@black_tiger@-art	-art=2
@tim_vine@-person	-person=54
@impact@-broadcast_program	-broadcast_program=5
@fascist_italy@-location	-location=65
@sam_benedict@-broadcast_program	-broadcast_program=40
@palić@-organization	-organization=2
@michael_kidd@-person	-person=74
@dca@-person	-person=26
@clontarf@-organization	-organization=3
@dominic_grieve@-title	-title=1
@tottori@-art	-art=62
@waterloo@-product	-product=2
@indiana_state@-location	-location=1
@onyx@-product	-product=2
@m._chinnaswamy_stadium@-location	-location=41
@fairbanks@-person	-person=3
@los_angeles_sparks@-organization	-organization=377
@haimen@-location	-location=29
@drs@-person	-person=1
@margie@-art	-art=23
@conrad_veidt@-person	-person=205
@mariners@-title	-title=10
@england_team@-organization	-organization=92
@manchester_piccadilly@-location	-location=93
@after_earth@-art	-art=34
@lwt@-broadcast_program	-broadcast_program=1
@orkhon_river@-location	-location=23
@yabby_you@-person	-person=30
@oss@-title	-title=2
@proteus@-art	-art=13
@swedish_open@-event	-event=66
@empire_b_junior_c_hockey_league@-organization	-organization=22
@anaximenes@-person	-person=42
@will@-art	-art=10
@university_district@-location	-location=34
@black_caesar@-person	-person=9
@bernard_mandeville@-person	-person=26
@hall_of_fame@-organization	-organization=128
@herrnhut@-location	-location=101
@columbo@-location	-location=1
@aether@-art	-art=2
@ny@-location	-location=16
@gma@-person	-person=1
@the_queen_of_versailles@-art	-art=23
@aprilia@-organization	-organization=252
@yakima_reds@-organization	-organization=28
@brampton_transit@-organization	-organization=51
@pennisetum_clandestinum@-living_thing	-living_thing=35
@noah@-product	-product=3
@first_secretary_of_the_communist_party_of_cuba@-title	-title=1
@el_camino_real@-location	-location=163
@the_cry_of_love@-person	-person=1
@lyons@-location	-location=140
@heather_o'reilly@-person	-person=32
@cavalier@-organization	-organization=4
@last_mountain@-location	-location=22
@dinar@-finance-currency	-finance-currency=30
@october_22@-time	-time=249
@chris_squire@-person	-person=248
@raoul_cauvin@-person	-person=32
@american_dreamz@-art	-art=33
@fort_garland@-location	-location=20
@cougar@-food	-food=1
@serb_volunteer_guard@-organization	-organization=22
@icm@-event	-event=20
@hot_house@-person	-person=3
@u.s._route_136@-location	-location=50
@reservoir@-art	-art=4
@bachelors@-education-educational_degree	-education-educational_degree=20
@queenie_smith@-person	-person=25
@jack_finney@-person	-person=61
@oyster@-food	-food=1
@vudu@-organization	-organization=26
@albuquerque_international_sunport@-location	-location=64
@sensation@-event	-event=19
@xxiv@-law	-law=1
@bolton@-organization	-organization=155
@saint-cyr@-location	-location=15
@castle@-art	-art=7
@obilić@-location	-location=31
@tia@-organization	-organization=27
@alberto@-person	-person=26
@dirty_pretty_things@-art	-art=52
@occidental@-location	-location=13
@301@-product	-product=1
@jeff_maggert@-person	-person=22
@american_society_of_interior_designers@-organization	-organization=32
@druids@-organization	-organization=45
@liang_yusheng@-person	-person=45
@john_torrey@-person	-person=31
@grand_duchy_of_posen@-location	-location=109
@driffield@-person	-person=1
@rockdale_county@-location	-location=22
@sirius_canada@-product	-product=1
@gola@-people-ethnicity	-people-ethnicity=8
@flash_gordon@-art	-art=131
@visa@-organization	-organization=247
@skidoo@-organization	-organization=6
@psp@-organization	-organization=59
@inland_empire@-organization	-organization=4
@leaf@-organization	-organization=21
@soviet_forces@-location	-location=3
@pittsburgh@-location	-location=5313
@banat@-organization	-organization=5
@thanjavur@-location	-location=495
@cd@-broadcast_program	-broadcast_program=1
@lenape@-language	-language=34
@2015_rugby_world_cup@-event	-event=103
@polly@-broadcast_program	-broadcast_program=1
@freedom_fighters@-organization	-organization=5
@billy_talent@-art	-art=12
@the_burning@-art	-art=33
@winston-salem@-location	-location=21
@m_people@-person	-person=173
@buckie_thistle@-organization	-organization=40
@john_cleese@-person	-person=648
@constitutional_court@-organization	-organization=263
@french_toast@-food	-food=41
@kerala_state_film_award@-event	-event=1
@william_bonville,_1st_baron_bonville@-person	-person=25
@bad_kösen@-location	-location=21
@bely@-location	-location=17
@jackson_county,_mississippi@-location	-location=24
@blue_mountain@-art	-art=4
@elizabethtown@-organization	-organization=2
@terriers@-organization	-organization=29
@cone@-living_thing	-living_thing=13
@mary_harney@-person	-person=84
@diederick_santer@-person	-person=72
@wangerooge@-location	-location=1
@dryad@-location	-location=3
@franklin_county,_indiana@-location	-location=32
@woreda@-location	-location=655
@keren_ann@-person	-person=48
@giancarlo_esposito@-person	-person=164
@lyngen@-organization	-organization=19
@gujarati@-location	-location=1
@timo_hildebrand@-person	-person=28
@parliamentary_election@-event	-event=243
@face@-body_part	-body_part=2
@2006_elections@-event	-event=295
@delaware@-language	-language=1
@abadeh_county@-location	-location=53
@wroxeter@-location	-location=107
@american@-person	-person=1
@the_beatles@-person	-person=6017
@transformers@-broadcast_program	-broadcast_program=55
@bàsquet_manresa@-organization	-organization=24
@dk@-person	-person=4
@khmer@-location	-location=96
@almaty@-location	-location=907
@malin@-product	-product=2
@50@-art	-art=58
@the_edge@-art	-art=33
@redcar_bears@-organization	-organization=33
@kay@-person	-person=23
@sabine@-location	-location=43
@sl@-product	-product=7
@hum_kisise_kum_naheen@-art	-art=27
@bosham@-organization	-organization=2
@jimmy_ienner@-person	-person=24
@irish_daily_star@-art	-art=22
@gevgelija@-location	-location=73
@universidad_católica@-organization	-organization=474
@harar@-organization	-organization=1
@mb@-person	-person=1
@kasuga@-product	-product=21
@harry_winston@-organization	-organization=3
@hotel_california@-art	-art=78
@saint_george@-art	-art=1
@almendra@-person	-person=23
@vidalia@-art	-art=4
@othello@-art	-art=1020
@oklahoma_city@-location	-location=1719
@radon@-chemistry	-chemistry=30
@baton_rouge@-person	-person=10
@mps@-organization	-organization=73
@shasta@-location	-location=57
@feast@-time	-time=1
@patria@-event	-event=3
@mecklenburg_lake_district@-location	-location=45
@suzy_kolber@-person	-person=53
@sheep@-art	-art=28
@vi@-event	-event=28
@punic_wars@-event	-event=171
@pottawatomie@-location	-location=28
@boss@-person	-person=13
@team_tvis_holstebro@-organization	-organization=20
@leslie@-event	-event=3
@amharic_language@-language	-language=22
@scipione@-person	-person=10
@espoo@-organization	-organization=1
@nurse@-broadcast_program	-broadcast_program=6
@steamhammer@-person	-person=24
@hoyts@-location	-location=1
@acanthus@-location	-location=3
@minx@-broadcast_network	-broadcast_network=2
@omnibus@-broadcast_program	-broadcast_program=89
@shadowland@-person	-person=4
@freak_kitchen@-person	-person=33
@divinity_school@-organization	-organization=30
@duke_nukem_forever@-product	-product=59
@pedro_aguirre_cerda@-location	-location=6
@whitecross@-art	-art=2
@abbotsford,_british_columbia@-location	-location=173
@thor_harris@-person	-person=23
@the_bloody_red_baron@-art	-art=32
@indian_ocean@-event	-event=14
@clayton_county,_georgia@-location	-location=29
@can@-language	-language=1
@allentown@-location	-location=493
@language@-location	-location=1
@23rd@-event	-event=3
@port_royal@-art	-art=2
@mandurah@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@matt@-broadcast_program	-broadcast_program=1
@london_buses@-transit	-transit=510
@highwayman@-location	-location=2
@mjøndalen@-organization	-organization=93
@puma@-location	-location=1
@rene_gagnon@-person	-person=27
@granada_cf@-organization	-organization=278
@secretary_of_education@-title	-title=41
@stabbing_westward@-person	-person=87
@cemetery_junction@-location	-location=10
@dive@-title	-title=4
@google@-location	-location=3829
@kairouan@-event	-event=1
@whitby@-organization	-organization=3
@sallust@-person	-person=181
@scout@-product	-product=6
@booneville@-organization	-organization=1
@red_sox@-event	-event=43
@the_gold_coast@-art	-art=9
@radwan@-person	-person=26
@box@-organization	-organization=11
@huichol@-language	-language=15
@eita@-person	-person=50
@glasnost@-event	-event=128
@cobra@-art	-art=9
@dennis_dominator@-product	-product=22
@crusaders@-organization	-organization=374
@lussier@-person	-person=36
@state_attorney_general@-title	-title=68
@oliver_hazard_perry@-person	-person=204
@cornerstone@-organization	-organization=6
@december_15@-event	-event=3
@liam_miller@-organization	-organization=1
@spooner@-person	-person=14
@grade@-organization	-organization=1
@karo@-people-ethnicity	-people-ethnicity=11
@lorrha@-organization	-organization=3
@harry_a._gampel_pavilion@-location	-location=29
@dream_street@-person	-person=38
@arctic_national_wildlife_refuge@-location	-location=155
@diyala@-event	-event=3
@série_a@-organization	-organization=284
@stars@-art	-art=55
@montenegrins@-location	-location=9
@lincolnshire@-title	-title=1
@sorry!@-art	-art=1
@the_music_machine@-person	-person=30
@western_express_highway@-location	-location=30
@around_the_fur@-art	-art=25
@herkimer@-location	-location=169
@redondo_beach@-location	-location=141
@pennant@-product	-product=1
@bland@-location	-location=24
@harvard_board_of_overseers@-organization	-organization=33
@telex@-person	-person=43
@cork_hibernians@-organization	-organization=27
@1978_fifa_world_cup_qualification@-event	-event=20
@norrbotten@-location	-location=142
@four_brothers@-art	-art=50
@mimosa@-art	-art=11
@galician@-people-ethnicity	-people-ethnicity=1
@28th_infantry_division@-organization	-organization=104
@qingdao@-location	-location=656
@robert_mccloskey@-person	-person=38
@new@-art	-art=59
@carpenter@-title	-title=50
@torch_lake@-location	-location=21
@sebastes@-living_thing	-living_thing=20
@cyril_suk@-person	-person=209
@chemnitz@-location	-location=610
@m@-person	-person=55
@evile@-person	-person=71
@tannhäuser@-art	-art=1
@curtain@-art	-art=18
@c.i.d.@-art	-art=30
@multnomah@-location	-location=56
@25th_infantry_division@-organization	-organization=266
@president_of_uganda@-person	-person=3
@kola@-language	-language=2
@federal_court_of_canada@-organization	-organization=148
@nsw_premiership@-organization	-organization=22
@dunya_news@-broadcast-tv_channel	-broadcast-tv_channel=24
@portugal@-event	-event=55
@carey@-location	-location=34
@angela@-location	-location=1
@alcatraz@-location	-location=25
@encyclopædia_britannica@-art	-art=1257
@gerry_hambling@-person	-person=24
@48@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@tomáš_rosický@-person	-person=57
@malcolm_hebden@-person	-person=53
@weinan@-location	-location=193
@dresden@-broadcast_program	-broadcast_program=6
@fowler@-location	-location=50
@12_stones@-art	-art=2
@paris_bourse@-location	-location=48
@the_abbott_and_costello_show@-broadcast_program	-broadcast_program=54
@monte_ceneri_pass@-location	-location=21
@puerto_rican_nationalist_party@-organization	-organization=136
@cooper@-organization	-organization=270
@sun_sports@-broadcast_network	-broadcast_network=64
@moto@-location	-location=4
@low_rider@-person	-person=1
@veracruz@-product	-product=5
@indian_summer@-person	-person=1
@coop@-organization	-organization=24
@nebraska@-event	-event=19
@sisters_of_mercy@-person	-person=14
@sir_john_thynne@-person	-person=23
@bayonne@-food	-food=1
@palestinians@-location	-location=16
@banja_luka@-organization	-organization=2
@objetivo_fama@-broadcast_program	-broadcast_program=65
@matching_mole@-person	-person=39
@billy_vaughn@-person	-person=47
@capitol@-organization	-organization=586
@jagged_edge@-art	-art=35
@gandhari@-location	-location=6
@high_times@-broadcast_program	-broadcast_program=13
@constellation@-person	-person=1
@nordre_aker@-location	-location=37
@vishvamitra@-person	-person=50
@lord_howe@-person	-person=93
@joe_dipietro@-person	-person=38
@william_shenstone@-person	-person=72
@hmas_cerberus@-location	-location=23
@katonah@-person	-person=2
@bmx_bandits@-person	-person=45
@glamorgan_county_cricket_club@-organization	-organization=83
@pansy_wong@-person	-person=20
@wajir@-location	-location=29
@veracruz@-event	-event=8
@jekyll@-art	-art=1
@southland@-organization	-organization=91
@santa_barbara@-organization	-organization=2
@the_revolution@-broadcast_program	-broadcast_program=1
@the_mountaintop@-art	-art=25
@scioto_river@-location	-location=148
@columbia_university@-event	-event=1
@bannockburn@-location	-location=96
@vonda_n._mcintyre@-person	-person=38
@css@-broadcast_network	-broadcast_network=6
@iglesias@-person	-person=4
@fernanda_montenegro@-person	-person=59
@ludwig_mies_van_der_rohe@-person	-person=276
@i_ss_panzer_corps@-organization	-organization=27
@pm@-chemistry	-chemistry=1
@two@-product	-product=1
@ballingry@-location	-location=24
@ruairi_quinn@-person	-person=59
@honolulu_city_council@-organization	-organization=36
@paulo_coelho@-person	-person=158
@adam@-organization	-organization=3
@company@-organization	-organization=27
@stanisław_żółkiewski@-person	-person=76
@grimme-preis@-award	-award=21
@german_revolution_of_1918–19@-event	-event=58
@order_of_st_john@-organization	-organization=1
@orne@-event	-event=1
@2008-09@-organization	-organization=6
@pennies_from_heaven@-broadcast_program	-broadcast_program=39
@grand_junction@-location	-location=2
@trix@-product	-product=2
@bodies@-art	-art=34
@r.i.p.@-art	-art=23
@1977@-location	-location=1
@aiton@-location	-location=14
@teleoptik@-organization	-organization=34
@bounty_killer@-art	-art=3
@87@-location	-location=14
@downtown@-organization	-organization=11
@naxi@-language	-language=8
@kaiser_shipyards@-organization	-organization=53
@ivanhoe@-broadcast_program	-broadcast_program=27
@lefty_williams@-person	-person=24
@butt@-body_part	-body_part=5
@sadri@-location	-location=24
@londonderry@-product	-product=2
@baguirmi@-language	-language=1
@penrith@-organization	-organization=144
@duke_of_buccleuch@-title	-title=73
@stepanakert@-location	-location=129
@corvus@-location	-location=25
@brahmana@-people-ethnicity	-people-ethnicity=7
@necropolis@-art	-art=8
@eulima@-living_thing	-living_thing=185
@spa@-medicine-medical_treatment	-medicine-medical_treatment=2
@no_limit@-art	-art=28
@overland_trail@-broadcast_program	-broadcast_program=50
@knight's_armament_company@-organization	-organization=28
@kimberley@-event	-event=12
@if_god_will_send_his_angels@-art	-art=20
@carlton_football_club@-organization	-organization=455
@holy_spirit@-organization	-organization=1
@madison@-location	-location=1845
@fratton@-location	-location=24
@singapore@-broadcast_program	-broadcast_program=2
@flax@-living_thing	-living_thing=27
@dome_of_the_rock@-location	-location=216
@howrah-chennai_main_line@-location	-location=40
@pinklon_thomas@-person	-person=27
@platinum_equity@-organization	-organization=32
@iron@-chemistry	-chemistry=239
@leeds_city_centre@-location	-location=130
@plymouth@-product	-product=19
@franck@-organization	-organization=4
@royal_holloway@-organization	-organization=27
@alexander_ostrovsky@-person	-person=124
@choiseul_island@-location	-location=28
@japan's@-organization	-organization=4
@stax_records@-organization	-organization=264
@bari@-location	-location=1141
@the_producers@-art	-art=358
@e3@-biology	-biology=2
@speedy@-person	-person=9
@arques@-event	-event=5
@ashford@-location	-location=509
@m-15@-location	-location=27
@gulliver's_travels@-broadcast_program	-broadcast_program=2
@raisin@-food	-food=12
@holy_sepulchre@-title	-title=1
@205@-location	-location=9
@herman_wildenvey@-person	-person=21
@compass@-broadcast_program	-broadcast_program=6
@joey_tempest@-art	-art=3
@kongo@-art	-art=1
@united_states_post_office@-organization	-organization=16
@quebec@-product	-product=4
@shareef_abdur-rahim@-person	-person=56
@they_shoot_horses,_don't_they?@-art	-art=101
@spring_hill,_tennessee@-event	-event=1
@lake_success@-location	-location=44
@members@-person	-person=7
@cod@-chemistry	-chemistry=1
@oman@-event	-event=3
@constance_binney@-person	-person=23
@university_of_maine_at_presque_isle@-organization	-organization=26
@robert_d._webb@-person	-person=20
@sonthi_boonyaratglin@-person	-person=41
@lothian@-location	-location=487
@grasse@-person	-person=2
@vanilla@-person	-person=4
@farringdon_without@-location	-location=32
@christchurch_harbour@-location	-location=23
@doctor_at_large@-art	-art=14
@chris_hemsworth@-person	-person=98
@snæfellsjökull@-location	-location=24
@club@-person	-person=1
@ron_lewis@-person	-person=24
@atmosphere@-organization	-organization=1
@nick_cardy@-person	-person=53
@kostas_karamanlis@-person	-person=99
@bai@-language	-language=23
@saint_john_shipbuilding@-organization	-organization=22
@freeport@-organization	-organization=8
@jean_ping@-person	-person=46
@her@-location	-location=3
@confusion@-event	-event=1
@el_paso_high_school@-location	-location=1
@lindau@-location	-location=215
@martin_van_jaarsveld@-person	-person=36
@bureau_of_diplomatic_security@-organization	-organization=33
@mount_scopus@-location	-location=112
@rings@-organization	-organization=66
@cape_town@-title	-title=2
@king_of_nanhai@-location	-location=20
@theatre@-person	-person=2
@winter_solstice@-person	-person=6
@mitsubishi@-product	-product=1
@vermilion_county@-location	-location=76
@martinus_nijhoff@-person	-person=28
@nakamura@-person	-person=7
@lonesome_dove@-art	-art=84
@tnt@-art	-art=11
@rupert_of_hentzau@-art	-art=21
@savage@-location	-location=17
@corvus@-organization	-organization=1
@andrew@-broadcast_program	-broadcast_program=2
@temple_grandin@-art	-art=36
@maverick@-art	-art=402
@ian_mackaye@-person	-person=157
@vs.@-product	-product=5
@shola_ama@-person	-person=41
@marty_paich@-person	-person=146
@amy_adams@-person	-person=253
@campaigns@-title	-title=2
@pea@-organization	-organization=1
@vcl@-product	-product=19
@moca@-organization	-organization=7
@rossendale_united@-organization	-organization=68
@argentinos_juniors@-organization	-organization=487
@big_wolf_on_campus@-broadcast_program	-broadcast_program=47
@walter_tevis@-person	-person=30
@sant'agata_de'_goti@-location	-location=20
@jesse_colin_young@-person	-person=62
@american_society_of_nephrology@-organization	-organization=24
@saint_joseph's@-location	-location=1
@clement_of_ohrid@-person	-person=43
@empire_theatre@-location	-location=57
@tom_daschle@-person	-person=198
@harrison_lake@-location	-location=49
@gorzów_wielkopolski@-location	-location=552
@international_reading_association@-organization	-organization=121
@2008–09_season@-event	-event=495
@ichthyosaur@-living_thing	-living_thing=30
@guilty@-art	-art=82
@m1@-organization	-organization=23
@poule_d'essai_des_poulains@-event	-event=133
@big_time_rush@-broadcast_program	-broadcast_program=251
@cal_jones@-person	-person=23
@jaye_jacobs@-person	-person=23
@nazis@-organization	-organization=135
@allison@-person	-person=23
@protour@-event	-event=3
@humboldt@-product	-product=1
@mór@-location	-location=20
@macará@-organization	-organization=51
@eye_for_an_eye@-person	-person=5
@axel_heiberg@-location	-location=4
@kendallville@-organization	-organization=1
@kirko_bangz@-person	-person=54
@gern_blandsten_records@-organization	-organization=21
@alive_ii@-art	-art=29
@apostle_islands@-location	-location=71
@north_branch@-location	-location=76
@kemp@-location	-location=7
@são_luís@-location	-location=87
@kansai@-event	-event=1
@manchild@-art	-art=4
@rifle@-location	-location=23
@konrad_von_preysing@-person	-person=24
@irish_travellers@-people-ethnicity	-people-ethnicity=39
@billinge@-location	-location=22
@queen's@-person	-person=65
@jay_stewart@-person	-person=29
@mount_clemens@-organization	-organization=1
@robert_stewart,_duke_of_albany@-person	-person=56
@featherstone@-organization	-organization=34
@piran@-location	-location=114
@pac-man@-broadcast_program	-broadcast_program=26
@district_2@-organization	-organization=3
@thanom_kittikachorn@-person	-person=75
@peso@-art	-art=3
@america@-broadcast_program	-broadcast_program=2
@terrible_things@-person	-person=19
@alpha_centauri@-art	-art=2
@wise@-product	-product=20
@attack@-disease	-disease=1
@national_geographic@-location	-location=592
@skeleton@-disease	-disease=1
@sneeze@-art	-art=1
@catholics@-art	-art=4
@movie_of_the_same_name@-broadcast_program	-broadcast_program=1
@signature_theatre@-location	-location=19
@independence_war@-product	-product=2
@caliph@-person	-person=1
@tunisian@-event	-event=4
@margate@-location	-location=594
@live_it_up!@-art	-art=16
@lance_gross@-person	-person=38
@new_mexico_legislature@-organization	-organization=92
@grand_prix_circuit@-product	-product=2
@alvin_davis@-person	-person=30
@stara_wieś@-location	-location=28
@nelson's_column@-location	-location=86
@raleigh@-location	-location=1130
@15th@-location	-location=14
@alkaline_trio@-person	-person=292
@county_ground@-location	-location=79
@raven@-living_thing	-living_thing=88
@cbc@-broadcast_program	-broadcast_program=82
@hayate_the_combat_butler@-art	-art=74
@sully@-event	-event=1
@assistant_secretary_of_state_for_oceans_and_international_environmental_and_scientific_affairs@-title	-title=24
@the_box@-person	-person=13
@sela_ward@-person	-person=100
@elmhurst@-location	-location=90
@buckingham@-person	-person=29
@codford@-location	-location=27
@judy_collins@-art	-art=1
@soda@-living_thing	-living_thing=1
@ralph_byrd@-person	-person=62
@indo_people@-people-ethnicity	-people-ethnicity=22
@john_pople@-person	-person=48
@jeopardy@-art	-art=24
@british_lions@-organization	-organization=321
@perlo_group@-person	-person=1
@tom_perrotta@-person	-person=50
@walter@-art	-art=2
@harris@-organization	-organization=46
@jaejoong@-person	-person=21
@nola_confusalis@-living_thing	-living_thing=35
@bs@-organization	-organization=12
@motu@-location	-location=3
@turkey@-people-ethnicity	-people-ethnicity=13
@townshend@-title	-title=1
@real_life@-person	-person=32
@morphine@-person	-person=84
@compact@-art	-art=1
@the_adventures_of_sinbad@-broadcast_program	-broadcast_program=36
@invasion_of_okinawa@-product	-product=1
@mathematician@-person	-person=2
@la_perla@-location	-location=12
@cbc@-person	-person=42
@trans@-location	-location=6
@travers@-person	-person=3
@p4@-art	-art=1
@zeca_pagodinho@-person	-person=38
@kainan@-person	-person=1
@coastal_carolina@-organization	-organization=61
@polk@-event	-event=1
@howmeh-ye_gharbi_rural_district@-location	-location=103
@cobra@-living_thing	-living_thing=12
@arak@-location	-location=89
@soccer_am@-broadcast_program	-broadcast_program=166
@waśniów@-location	-location=40
@naked_city@-person	-person=56
@national_center_for_biotechnology_information@-organization	-organization=270
@federal@-law	-law=1
@long_island_rail_road@-transit	-transit=861
@aryabhata@-product	-product=10
@daniel_deronda@-broadcast_program	-broadcast_program=7
@post-crisis@-art	-art=33
@nefertiti@-person	-person=183
@jaguar@-person	-person=15
@paradise_valley@-art	-art=7
@canfield@-location	-location=18
@the_odd_couple@-art	-art=220
@garfield_high_school@-location	-location=1
@visby@-location	-location=214
@munda@-location	-location=4
@temporal@-product	-product=1
@18_to_life@-broadcast_program	-broadcast_program=28
@murphysboro,_illinois@-location	-location=22
@charles_e._leiserson@-person	-person=57
@laura_secord@-organization	-organization=5
@braunschweig@-location	-location=826
@missionary@-religion-religion	-religion-religion=1
@yakovlev@-organization	-organization=87
@xolotl@-god	-god=26
@wallerant_vaillant@-person	-person=20
@teton@-language	-language=1
@river_vale@-location	-location=31
@gary_bell@-person	-person=22
@red_one@-broadcast_program	-broadcast_program=1
@gemini_award@-award	-award=23
@richard_lestock@-person	-person=26
@manchester_city@-organization	-organization=3399
@iberville_parish@-location	-location=49
@sti@-person	-person=1
@giuseppe@-person	-person=23
@homeworld@-product	-product=62
@rosemary@-food	-food=27
@klarjeti@-location	-location=125
@grand_bodø@-organization	-organization=22
@prairie_grove@-location	-location=26
@saint-germain@-person	-person=7
@dera@-language	-language=1
@unearth@-person	-person=141
@talysh@-language	-language=23
@steve_prefontaine@-person	-person=64
@hoover's@-person	-person=1
@rajgród@-location	-location=39
@aix-en-provence@-event	-event=15
@the_black_donnellys@-person	-person=2
@fc_tucson@-organization	-organization=24
@soviet_top_league@-organization	-organization=826
@tribeca@-event	-event=19
@earl_of_dalhousie@-title	-title=20
@fámjin@-location	-location=21
@hainaut@-title	-title=6
@camus@-organization	-organization=1
@rawlings@-location	-location=4
@bayreuth_festival@-event	-event=387
@northeast_louisiana_university@-organization	-organization=27
@aster@-organization	-organization=4
@mildenhall@-organization	-organization=2
@tattnall@-location	-location=20
@alexander_petrov@-person	-person=22
@north_dallas_forty@-art	-art=26
@dirty_dozen_brass_band@-person	-person=83
@toys_for_tots@-organization	-organization=81
@kilmainham_gaol@-location	-location=72
@army_medical_school@-organization	-organization=1
@bridport@-location	-location=263
@lake@-location	-location=390
@h@-chemistry	-chemistry=162
@friedrichstraße@-location	-location=54
@wolford@-location	-location=3
@avis@-location	-location=15
@gander@-living_thing	-living_thing=1
@cliffside_park@-location	-location=24
@february_26@-event	-event=1
@cornish@-location	-location=412
@ctv@-broadcast_network	-broadcast_network=1172
@sorry!@-product	-product=17
@kırklareli_province@-location	-location=36
@steps_ahead@-art	-art=2
@pacer@-product	-product=24
@landfall@-location	-location=5
@manganese@-location	-location=1
@jean_geissinger@-person	-person=31
@robert_joffrey@-person	-person=38
@baa@-location	-location=1
@greyhound@-title	-title=12
@thomas_holcomb@-organization	-organization=1
@j._alexander@-person	-person=44
@colchester@-organization	-organization=38
@enrique_vila-matas@-person	-person=22
@oberon@-location	-location=91
@cyhi_the_prynce@-person	-person=20
@web@-product	-product=505
@black_rose@-person	-person=3
@kalimantan@-location	-location=462
@gore_vidal@-person	-person=543
@butterflies@-art	-art=22
@bow@-organization	-organization=3
@u.s._route_219@-location	-location=88
@wendy_doniger@-person	-person=29
@john_carroll@-organization	-organization=1
@gorch_fock@-product	-product=18
@laestadianism@-organization	-organization=22
@orry-kelly@-person	-person=30
@cherry_valley@-event	-event=5
@the_chief@-art	-art=4
@welsh@-location	-location=4034
@churnet_valley_railway@-product	-product=37
@bernardo@-location	-location=8
@clayton@-organization	-organization=3
@yuri@-person	-person=244
@lily@-art	-art=9
@information_society@-person	-person=97
@stardust@-award	-award=3
@jinx@-broadcast_program	-broadcast_program=5
@nhk@-person	-person=1
@vicar@-person	-person=6
@richard_ii_of_england@-person	-person=213
@the_door@-location	-location=1
@stratford-on-avon@-location	-location=28
@grand_hotel@-art	-art=87
@zaka@-organization	-organization=21
@william_douglas@-person	-person=40
@soman@-chemistry	-chemistry=14
@100%@-organization	-organization=1
@mana_motuhake@-organization	-organization=24
@force@-location	-location=3
@palitoy@-organization	-organization=38
@madureira@-location	-location=2
@u.s._solicitor_general@-title	-title=21
@nightshade@-living_thing	-living_thing=48
@dzongkha@-language	-language=466
@laibach@-person	-person=165
@m.o.d.@-organization	-organization=3
@hampshire_county,_massachusetts@-location	-location=40
@the_obsessed@-person	-person=78
@richard_the_lionheart@-person	-person=117
@westgate@-location	-location=31
@baden-powell@-art	-art=2
@"nature_boy"_buddy_rogers@-person	-person=21
@ed_gilbert@-person	-person=44
@cerritos,_california@-location	-location=89
@frederic_clements@-person	-person=24
@ruskin@-organization	-organization=2
@themis@-location	-location=4
@moss_rose@-location	-location=59
@synanthedon_myopaeformis@-living_thing	-living_thing=39
@mark_lewis@-person	-person=53
@names_project_aids_memorial_quilt@-organization	-organization=23
@silla@-person	-person=3
@ash@-product	-product=4
@troy_mclawhorn@-person	-person=33
@destination_tokyo@-art	-art=24
@alice_barlow@-person	-person=22
@gina_pareño@-person	-person=37
@merian@-person	-person=32
@mačva@-location	-location=90
@torosaurus@-living_thing	-living_thing=32
@d-day@-event	-event=150
@mieścisko@-location	-location=21
@belvedere@-product	-product=5
@seal@-internet-website	-internet-website=1
@lyndon_b._johnson_space_center@-organization	-organization=115
@panda@-product	-product=6
@gustave_doré@-person	-person=159
@century_city@-organization	-organization=3
@dpp@-title	-title=11
@tnt@-person	-person=134
@ashburn,_virginia@-location	-location=55
@cornstalk@-food	-food=1
@kheda_district@-location	-location=26
@raf@-person	-person=3
@toyota_fj_cruiser@-product	-product=20
@medal_of_honor@-person	-person=1
@marianna@-event	-event=1
@points_of_view@-art	-art=3
@crush@-food	-food=8
@kp@-person	-person=1
@bluefield@-location	-location=113
@hokuriku@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@illinois_appellate_court@-organization	-organization=46
@laburnum_anagyroides@-living_thing	-living_thing=23
@september@-time	-time=1
@good_samaritan@-location	-location=2
@mayday_parade@-time	-time=1
@sandwich@-food	-food=73
@blackburne@-organization	-organization=20
@southwest@-broadcast-tv_channel	-broadcast-tv_channel=2
@american_postal_workers_union@-organization	-organization=26
@superior,_arizona@-location	-location=21
@varennes@-location	-location=50
@47@-event	-event=1
@andrea_tafi@-person	-person=28
@les_lilas@-organization	-organization=2
@grantham@-organization	-organization=34
@brian_moorman@-person	-person=34
@the_land_before_time@-art	-art=138
@reconnaissance@-title	-title=100
@salomon_de_brosse@-person	-person=29
@downtown_houston@-location	-location=198
@disques_dreyfus@-organization	-organization=23
@jerome_kersey@-person	-person=21
@hellbillies@-person	-person=24
@splinter_cell@-product	-product=23
@a-40@-location	-location=18
@every_little_thing@-art	-art=14
@resistance@-organization	-organization=24
@don_paterson@-person	-person=49
@paradesi@-people-ethnicity	-people-ethnicity=2
@tamla@-organization	-organization=22
@rutherford@-location	-location=61
@south_london@-organization	-organization=2
@the_reporter@-organization	-organization=1
@eric_snow@-person	-person=32
@it_might_be_you@-broadcast_program	-broadcast_program=9
@tandem@-organization	-organization=12
@gherardo_silvani@-person	-person=21
@avenue@-art	-art=5
@waiuku@-location	-location=39
@jelgava@-location	-location=207
@yoshiwara@-location	-location=68
@saunders@-location	-location=11
@girl_trouble@-art	-art=2
@encyclopedia_of_china@-art	-art=161
@ralph_firman@-person	-person=38
@ideal@-broadcast_program	-broadcast_program=55
@the_palace@-location	-location=31
@median@-location	-location=1
@tuam@-location	-location=354
@cadillac_ranch@-location	-location=22
@carmagnola@-location	-location=42
@mojave@-language	-language=14
@iona@-art	-art=3
@inform@-title	-title=1
@westport,_massachusetts@-location	-location=34
@lebanon@-title	-title=4
@miss_italia@-event	-event=54
@korean@-event	-event=90
@alpheus@-location	-location=9
@dhs@-organization	-organization=18
@ituri@-event	-event=2
@oceanic_time_warner_cable@-organization	-organization=33
@ben_johnson@-person	-person=233
@daisy@-organization	-organization=1
@christian_winther@-person	-person=22
@angles@-art	-art=10
@white_cube@-location	-location=89
@rowan@-living_thing	-living_thing=45
@gorillaz@-person	-person=564
@dinar@-person	-person=1
@massachusetts@-art	-art=14
@sydney_girls_high_school@-organization	-organization=51
@barefoot_gen@-art	-art=41
@nehemiah@-art	-art=67
@nell_gwyn@-person	-person=73
@rozhen_peninsula@-location	-location=24
@western_union@-organization	-organization=444
@bonneville_county,_idaho@-location	-location=24
@national_association_of_schools_of_art_and_design@-organization	-organization=60
@chieri@-location	-location=66
@supriya_pilgaonkar@-person	-person=26
@rabun@-location	-location=20
@missionary_society_of_st._columban@-organization	-organization=23
@st._louis_eagles@-organization	-organization=70
@ingrid_caven@-person	-person=23
@red_wing@-art	-art=8
@skandagupta@-person	-person=22
@zephaniah@-art	-art=26
@bardi@-language	-language=4
@novo_nordisk@-organization	-organization=88
@surf's_up@-product	-product=2
@jenkins@-product	-product=1
@dk@-location	-location=15
@katla@-art	-art=4
@kitakami@-product	-product=7
@f@-computer-programming_language	-computer-programming_language=49
@pipers@-living_thing	-living_thing=1
@eastern_armenian@-language	-language=56
@molina@-living_thing	-living_thing=1
@1958–59@-product	-product=1
@swedish_confederation_of_professional_employees@-organization	-organization=21
@47@-organization	-organization=5
@cervera@-product	-product=1
@hovet@-person	-person=4
@domenichino@-person	-person=156
@vincent@-location	-location=18
@ambika@-god	-god=4
@reddish@-visual_art-color	-visual_art-color=2
@eleven@-art	-art=13
@hamlin@-location	-location=61
@switchback@-art	-art=9
@coronel@-event	-event=7
@draft@-event	-event=83
@leonardo_dicaprio@-person	-person=706
@107@-product	-product=1
@the_goodies@-person	-person=206
@blaze_ya_dead_homie@-person	-person=51
@world_environment_day@-time	-time=72
@centre-du-québec@-location	-location=140
@zhu_youqian@-person	-person=24
@the_ghost@-art	-art=22
@rakovica@-location	-location=50
@oriana@-art	-art=7
@cavaliers@-person	-person=6
@woodpecker@-living_thing	-living_thing=69
@manche@-product	-product=14
@his_house@-location	-location=19
@marius@-art	-art=20
@baron@-title	-title=26
@beaufort@-product	-product=36
@state_assembly@-location	-location=2
@wall_of_voodoo@-person	-person=99
@kristofferson@-art	-art=15
@clive_evatt@-person	-person=23
@terre_des_hommes@-organization	-organization=22
@bryant@-product	-product=2
@his_excellency@-art	-art=28
@seaweed@-chemistry	-chemistry=1
@canadian_major_indoor_soccer_league@-organization	-organization=24
@the_jack_benny_program@-broadcast_program	-broadcast_program=196
@great_alpine_road@-location	-location=35
@wejherowo@-location	-location=337
@big_east@-event	-event=10
@ganja_karuppu@-person	-person=54
@scars@-art	-art=29
@váh@-location	-location=117
@florida_panhandle@-location	-location=326
@atr_42@-product	-product=110
@narodnaya_volya@-art	-art=1
@alien@-organization	-organization=1
@adolescents@-person	-person=18
@partition@-location	-location=1
@mari_kiviniemi@-person	-person=24
@changi_airport@-location	-location=26
@londonderry@-person	-person=1
@eugen_burg@-person	-person=21
@bedwas@-organization	-organization=5
@olive@-food	-food=4
@nikola_ćirić@-person	-person=28
@bielsk_county@-location	-location=283
@alexander_h._smith@-person	-person=122
@mining_village@-location	-location=35
@salish_sea@-location	-location=27
@friðrik_ólafsson@-person	-person=20
@abercarn@-location	-location=47
@natural@-person	-person=37
@state_road_26@-location	-location=29
@środa_śląska@-location	-location=122
@footloose@-art	-art=284
@the_cascades@-location	-location=3
@mario_lavista@-person	-person=27
@kelsterbach@-location	-location=23
@fortune_teller@-art	-art=22
@light@-person	-person=6
@new_rochelle_high_school@-organization	-organization=49
@cassidy@-location	-location=2
@george_v@-person	-person=590
@dina@-product	-product=2
@target@-organization	-organization=1240
@live_at_the_apollo@-art	-art=34
@annesley@-location	-location=45
@zap@-person	-person=1
@travers@-product	-product=1
@purple@-art	-art=27
@huon_peninsula@-event	-event=15
@st_helens_rlfc@-organization	-organization=378
@walkerville@-organization	-organization=1
@königsberg@-location	-location=1329
@david_cox@-person	-person=73
@western_airlines@-organization	-organization=72
@the_great_escape@-event	-event=30
@the_specials@-person	-person=380
@valerie_taylor@-person	-person=21
@1@-person	-person=13
@relentless@-person	-person=2
@global_language_monitor@-organization	-organization=42
@thor@-location	-location=1
@nothofagus_antarctica@-living_thing	-living_thing=20
@white_teeth@-art	-art=41
@western_hemisphere_institute_for_security_cooperation@-location	-location=25
@rossington@-location	-location=32
@stapenhill@-organization	-organization=12
@choi_won-young@-person	-person=22
@k-1@-organization	-organization=746
@paul_quarrington@-person	-person=58
@rachmaninoff@-person	-person=255
@robert_anderson@-person	-person=88
@e@-person	-person=40
@homenetmen_beirut@-organization	-organization=29
@asturian@-location	-location=85
@sundance@-product	-product=1
@coronel@-title	-title=1
@john_armstrong@-art	-art=1
@elks_club@-organization	-organization=32
@samuel_lount@-person	-person=39
@sandhurst@-location	-location=22
@cults@-person	-person=28
@further@-art	-art=19
@norwegian_medical_association@-organization	-organization=21
@tottenham_hotspur@-organization	-organization=3231
@homer_bailey@-person	-person=42
@christian_bautista@-person	-person=117
@millwall@-location	-location=97
@greece@-broadcast_program	-broadcast_program=1
@the_mighty_boosh@-art	-art=5
@churchgate@-location	-location=45
@nylon@-person	-person=5
@ron_sexsmith@-art	-art=3
@piotr_jaroszewicz@-person	-person=32
@strait@-person	-person=1
@barrow_hill@-product	-product=1
@assen@-location	-location=359
@daddy's_girls@-art	-art=1
@pine_bluff@-organization	-organization=7
@new_scotland_yard@-broadcast_program	-broadcast_program=15
@peter_and_paul_fortress@-location	-location=136
@opal@-person	-person=20
@3@-event	-event=17
@ciudad_rodrigo@-event	-event=34
@cracker@-person	-person=130
@sneferu@-person	-person=86
@advertisements@-title	-title=49
@populus@-location	-location=1
@sarreguemines@-location	-location=97
@katy@-location	-location=77
@modbury@-location	-location=88
@dickens@-broadcast_program	-broadcast_program=2
@godolphin@-person	-person=20
@kb@-title	-title=9
@farnborough@-organization	-organization=116
@ottoman_government@-location	-location=25
@dong_yi@-broadcast_program	-broadcast_program=42
@language@-computer-programming_language	-computer-programming_language=1
@p.s.s.@-organization	-organization=21
@yan_zi@-art	-art=1
@st._peter's_college@-organization	-organization=24
@lord_chancellor's_department@-organization	-organization=48
@execution@-person	-person=7
@barcelona_sporting_club@-organization	-organization=91
@the_glass_house@-broadcast_program	-broadcast_program=48
@ib@-organization	-organization=120
@odin@-living_thing	-living_thing=1
@macedonia_national_handball_team@-organization	-organization=23
@stark@-person	-person=6
@28@-transit	-transit=1
@christoph_daum@-person	-person=45
@portuguese@-product	-product=1
@the_ruby_suns@-person	-person=27
@leicester_city_council@-organization	-organization=63
@strong_heart@-art	-art=7
@phil_stacey@-person	-person=29
@accord@-location	-location=2
@tabasco@-organization	-organization=20
@northwest_coast@-location	-location=27
@musicians_institute@-organization	-organization=101
@adam_smith@-person	-person=843
@trimble@-location	-location=20
@american_party@-organization	-organization=37
@major_league_soccer@-broadcast_program	-broadcast_program=2
@belle_de_jour@-art	-art=29
@minister_for_labour@-title	-title=31
@guatemalan@-organization	-organization=1
@mayakovsky@-location	-location=1
@thoroughfare_gap@-art	-art=8
@ustrzyki_dolne@-location	-location=106
@marquess_of_bute@-title	-title=55
@iskra@-art	-art=59
@nam@-event	-event=6
@oidaematophorus_lithodactyla@-living_thing	-living_thing=30
@finland@-art	-art=4
@1@-title	-title=1
@contest@-event	-event=23
@john_milner@-person	-person=80
@sepp_maier@-person	-person=59
@ftc@-organization	-organization=70
@ipcc@-art	-art=1
@firelands@-organization	-organization=2
@amateur@-organization	-organization=6
@sainte-thérèse@-person	-person=1
@philander_c._knox@-person	-person=69
@temperance@-person	-person=10
@art_pepper@-person	-person=253
@now_hear_this@-organization	-organization=2
@scm@-organization	-organization=11
@university_of_chicago_law_school@-organization	-organization=309
@lilies@-broadcast_program	-broadcast_program=16
@red_sea@-art	-art=1
@1956@-art	-art=17
@johan_elmander@-person	-person=55
@monica@-person	-person=163
@hindmarsh@-location	-location=69
@peter_faber@-person	-person=35
@flushing@-organization	-organization=1
@west_springfield@-location	-location=59
@himalaya@-organization	-organization=1
@soledad@-person	-person=2
@balsa@-living_thing	-living_thing=19
@james_a._garfield@-person	-person=367
@285@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@george_mudie@-person	-person=24
@consett@-organization	-organization=22
@mccook,_nebraska@-location	-location=32
@john_ross_bowie@-person	-person=23
@wars@-art	-art=2
@cypress_county@-location	-location=26
@science@-broadcast_network	-broadcast_network=4
@rawtenstall@-location	-location=127
@dick_turpin@-art	-art=1
@brazos@-location	-location=51
@deniliquin@-location	-location=46
@canada@-broadcast_program	-broadcast_program=4
@jackie_brown@-art	-art=96
@geelong@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@nehru@-person	-person=49
@rob@-person	-person=48
@kathy_liebert@-person	-person=20
@force@-organization	-organization=21
@wrangler@-broadcast_program	-broadcast_program=4
@romanos_iii_argyros@-person	-person=36
@vanilla_fudge@-art	-art=6
@belleau_wood@-location	-location=3
@british_humanist_association@-organization	-organization=198
@mahjong@-art	-art=6
@earl_of_leven@-person	-person=12
@n-gage@-product	-product=109
@land@-living_thing	-living_thing=1
@mata-utu@-location	-location=26
@esmeralda@-product	-product=34
@north_end@-person	-person=1
@crush@-person	-person=62
@kittie@-person	-person=129
@swede@-people-ethnicity	-people-ethnicity=1
@bogota@-event	-event=1
@lucilla@-person	-person=42
@650@-product	-product=5
@whitby@-title	-title=4
@1956_games@-event	-event=25
@private's_progress@-art	-art=27
@going_my_way@-broadcast_program	-broadcast_program=68
@starks@-person	-person=87
@syd_eru@-person	-person=30
@stoke_mandeville@-event	-event=2
@peel_regional_police@-organization	-organization=32
@mumps@-product	-product=2
@third_anglo-maratha_war@-event	-event=116
@only@-location	-location=3
@airplay@-product	-product=29
@fontanelle@-location	-location=15
@crimson_and_clover@-art	-art=34
@the_square@-person	-person=2
@trinity_college,_dublin@-location	-location=1
@genghis_khan@-broadcast_program	-broadcast_program=7
@pidgin@-product	-product=67
@shayne_burgess@-person	-person=31
@claudio_scimone@-person	-person=38
@sword_stained_with_royal_blood@-art	-art=17
@daphne_maxwell_reid@-person	-person=20
@hoegaarden@-location	-location=16
@celestial@-art	-art=21
@louis_banks@-person	-person=29
@ashley_beedle@-person	-person=26
@piet_hein@-product	-product=3
@ganges@-location	-location=18
@the_greyboy_allstars@-person	-person=20
@carmelita@-organization	-organization=19
@pleasant_grove@-organization	-organization=3
@erkki-sven_tüür@-person	-person=33
@mescaline@-medicine-drug	-medicine-drug=26
@karmin@-person	-person=61
@john_adams@-art	-art=12
@seijo_university@-organization	-organization=20
@sprint@-organization	-organization=70
@ebs@-broadcast_network	-broadcast_network=40
@33rd@-organization	-organization=24
@pomeranians@-location	-location=1
@tatar@-location	-location=18
@1969–70@-organization	-organization=7
@iii_liga@-organization	-organization=22
@doug_aldrich@-person	-person=80
@senusret_ii@-person	-person=29
@red@-people-ethnicity	-people-ethnicity=2
@carl_fischer@-person	-person=16
@covington@-location	-location=372
@st_augustine@-person	-person=61
@munro@-product	-product=1
@findlay@-location	-location=2
@schreiber@-location	-location=24
@tommy_joe_coffey@-person	-person=30
@univision_music_group@-broadcast_network	-broadcast_network=2
@phoenix_mercury@-organization	-organization=351
@dungog@-location	-location=64
@lake_elsinore@-organization	-organization=8
@trauma@-disease	-disease=6
@kijūrō_shidehara@-person	-person=28
@zbąszynek@-location	-location=22
@makira@-location	-location=47
@mulhouse@-event	-event=1
@san_rosendo@-person	-person=2
@cervia@-product	-product=1
@warrenton@-location	-location=132
@darren_appleton@-person	-person=25
@mythology@-religion-religion	-religion-religion=15
@pécs@-location	-location=443
@u.s._armed_forces@-organization	-organization=44
@metropolitan_area@-location	-location=114
@ogdensburg@-event	-event=2
@alianza@-organization	-organization=123
@flag@-person	-person=1
@raymond_a._palmer@-person	-person=28
@thrum_hall@-organization	-organization=1
@kings_norton@-location	-location=112
@valley_forge@-art	-art=5
@del_mar@-organization	-organization=1
@sibley@-person	-person=29
@emir_rodríguez_monegal@-person	-person=28
@japanese_national@-people-ethnicity	-people-ethnicity=1
@congregational_church@-organization	-organization=2
@rhod_gilbert@-person	-person=36
@randstad@-organization	-organization=6
@ecton@-location	-location=29
@aceh@-people-ethnicity	-people-ethnicity=1
@magpie@-product	-product=2
@staunton@-location	-location=191
@paniliakos_f.c.@-organization	-organization=43
@john_suchet@-person	-person=24
@sir_david_attenborough@-person	-person=65
@praja_socialist_party@-organization	-organization=119
@civic@-title	-title=1
@norfolk@-location	-location=1348
@merton_park@-organization	-organization=1
@world_bank_group@-organization	-organization=154
@matthew_king@-person	-person=28
@osman_iii@-person	-person=46
@me_and_bobby_mcgee@-art	-art=71
@paul_bogart@-person	-person=42
@ubon_royal_thai_air_force_base@-location	-location=53
@alcoa@-location	-location=28
@eastern_rite@-organization	-organization=34
@vista@-organization	-organization=17
@the_haunted@-broadcast_program	-broadcast_program=3
@wattle@-living_thing	-living_thing=45
@the_darkness@-person	-person=281
@spar@-art	-art=2
@drohobych@-location	-location=94
@llandudno_junction@-organization	-organization=10
@marchena@-person	-person=2
@ka@-organization	-organization=30
@creed_bratton@-person	-person=57
@bacon@-product	-product=1
@screen_actors_guild@-organization	-organization=706
@indians@-location	-location=9
@silang@-location	-location=43
@cosby@-location	-location=31
@solferino@-location	-location=37
@hong_kong_tramways@-transit	-transit=37
@saint_hill_manor@-location	-location=22
@neptune_township,_new_jersey@-location	-location=21
@rt@-transit	-transit=1
@fuck_you@-art	-art=40
@decathlon@-event	-event=95
@currituck@-product	-product=3
@aktv@-broadcast_program	-broadcast_program=33
@south_vietnam@-title	-title=1
@luke_durbridge@-person	-person=36
@strathspey_railway@-location	-location=23
@fc_luch-energiya_vladivostok@-organization	-organization=118
@the_lost_colony@-location	-location=3
@twilight_zone@-art	-art=50
@again@-person	-person=1
@shabazz_muhammad@-person	-person=26
@pioneer@-living_thing	-living_thing=1
@bizani@-event	-event=2
@1937@-organization	-organization=1
@central_jersey@-location	-location=56
@ponte_san_pietro@-location	-location=23
@kyle@-person	-person=36
@oscar_mathisen@-person	-person=46
@norges_statsbaner@-organization	-organization=89
@wcf@-product	-product=19
@black_river@-person	-person=5
@dorylaeum@-event	-event=5
@andreas_achenbach@-person	-person=21
@southern_california_seahorses@-organization	-organization=65
@miss_international_2013@-organization	-organization=1
@cluedo@-broadcast_program	-broadcast_program=17
@henry_reed@-person	-person=35
@denmark_vesey@-person	-person=35
@perry_christie@-person	-person=32
@time_gentlemen,_please!@-product	-product=3
@1999@-organization	-organization=6
@cecil_bridgewater@-person	-person=55
@david_packard@-person	-person=67
@bachelor_girl@-art	-art=2
@oasis@-broadcast_program	-broadcast_program=2
@sonni_ali@-person	-person=40
@dolphins@-product	-product=2
@dk@-organization	-organization=12
@director-general@-location	-location=1
@melville@-organization	-organization=3
@duchy_of_athens@-location	-location=117
@flare@-organization	-organization=1
@dragon_kid@-person	-person=51
@jonathan_powell@-person	-person=38
@38_special@-person	-person=118
@valdemar_i@-person	-person=43
@bernie@-location	-location=1
@sergei_prokofiev@-person	-person=658
@aiko@-person	-person=21
@victoria_cross@-award	-award=4227
@nlaka'pamux@-language	-language=3
@sirens@-organization	-organization=9
@moravians@-people-ethnicity	-people-ethnicity=36
@psychotic@-disease	-disease=34
@gordon_b._hinckley@-person	-person=361
@order_of_merit_of_the_grand_duchy_of_luxembourg@-title	-title=32
@discipline@-art	-art=71
@sam_adams@-organization	-organization=4
@florentine@-language	-language=2
@wanlockhead@-location	-location=21
@art_institute@-organization	-organization=7
@guillaumin@-person	-person=29
@imperial_valley@-organization	-organization=1
@oliver_ellsworth@-product	-product=1
@dawson@-location	-location=145
@joint_security_area@-art	-art=31
@mcpherson_county,_kansas@-location	-location=20
@drive@-product	-product=3
@all_things_digital@-internet-website	-internet-website=24
@trophy_wife@-broadcast_program	-broadcast_program=20
@perry_benson@-person	-person=31
@michael_gilbert@-event	-event=1
@youth_academy@-location	-location=4
@under_secretary_of_the_navy@-title	-title=68
@dunwich@-title	-title=8
@zveno@-person	-person=1
@valentin_glushko@-person	-person=40
@java@-computer-programming_language	-computer-programming_language=2835
@operator@-art	-art=3
@glassnote_records@-organization	-organization=46
@winesburg,_ohio@-location	-location=12
@1956_republican_national_convention@-event	-event=31
@cabot@-location	-location=47
@sc_07_bad_neuenahr@-organization	-organization=27
@magic_kingdom@-location	-location=360
@spalding_gray@-person	-person=113
@roger_nash_baldwin@-person	-person=30
@minister_of_public_works@-organization	-organization=9
@earl_of_buckingham@-person	-person=3
@gush_etzion_regional_council@-organization	-organization=25
@iditarod@-location	-location=14
@recover@-person	-person=15
@airbus_a320@-product	-product=121
@rodgers@-person	-person=21
@20th_century_boys@-art	-art=37
@barbados@-finance-currency	-finance-currency=2
@bah,_humduck!_a_looney_tunes_christmas@-art	-art=37
@nine@-organization	-organization=1
@enemy@-location	-location=3
@davidson,_north_carolina@-location	-location=61
@royal_belgian_institute_of_natural_sciences@-location	-location=35
@pavitra_rishta@-broadcast_program	-broadcast_program=76
@åmot@-location	-location=39
@almazbek_atambayev@-person	-person=32
@kentwood@-location	-location=42
@1959–60@-event	-event=147
@enterprise_football_league@-organization	-organization=26
@the_head_and_the_heart@-person	-person=43
@comte@-title	-title=6
@isy_suttie@-person	-person=36
@eurovision_song_contest_1964@-event	-event=31
@xv@-person	-person=25
@sevier@-person	-person=2
@coco@-product	-product=7
@lambeth_bridge@-location	-location=40
@one_true_thing@-art	-art=17
@raptor@-location	-location=9
@spt@-organization	-organization=25
@chironominae@-living_thing	-living_thing=64
@la_finta_giardiniera@-art	-art=55
@hornsby@-location	-location=130
@jane_horrocks@-person	-person=151
@giulianova@-location	-location=52
@richard_the_lionheart@-broadcast_program	-broadcast_program=9
@blue_stahli@-art	-art=5
@chief_executive@-art	-art=11
@argus@-location	-location=5
@colonial_period@-event	-event=20
@markham@-person	-person=7
@terry_bowden@-person	-person=63
@dunwoody@-location	-location=46
@boy_meets_world@-broadcast_program	-broadcast_program=327
@cartoon_network@-organization	-organization=1
@thakur_deshraj@-person	-person=48
@himalaya@-location	-location=20
@gol@-location	-location=37
@trio@-event	-event=1
@belk@-organization	-organization=325
@nyc@-location	-location=107
@live_at_the_apollo@-broadcast_program	-broadcast_program=45
@reginald_tate@-person	-person=32
@damia@-location	-location=1
@art_of_noise@-person	-person=158
@josé_de_san_martín@-person	-person=452
@ncaa_tournaments@-organization	-organization=1
@amazon@-broadcast_program	-broadcast_program=20
@january_1910_election@-event	-event=25
@shimizu-ku@-location	-location=30
@wolverine@-location	-location=9
@burma@-organization	-organization=20
@sanford_i._weill@-person	-person=30
@3rd_rock_from_the_sun@-broadcast_program	-broadcast_program=326
@geoffrey_holder@-person	-person=61
@trs-80@-person	-person=2
@alexander_macfarlane@-person	-person=23
@peanut@-person	-person=2
@riffian@-people-ethnicity	-people-ethnicity=12
@reforma@-organization	-organization=12
@xiii@-product	-product=15
@joan_of_arc@-art	-art=104
@public_affairs@-title	-title=16
@roberts@-person	-person=79
@cædwalla@-person	-person=21
@jon_heder@-person	-person=98
@merchant@-person	-person=17
@the_expert@-art	-art=6
@county_of_oxford@-location	-location=20
@pig@-art	-art=5
@mohammed_v@-organization	-organization=1
@the_format@-person	-person=73
@kevin_tapani@-person	-person=44
@in_the_beginning@-broadcast_program	-broadcast_program=5
@royal_medical_society@-organization	-organization=33
@st_alban's_head@-location	-location=20
@punjabi@-product	-product=1
@kebnekaise@-location	-location=38
@you_are_there@-art	-art=2
@mick_mills@-person	-person=58
@palomares@-location	-location=26
@kevin_roche@-person	-person=53
@owl@-person	-person=1
@mnemosyne@-product	-product=4
@by_the_sword_divided@-broadcast_program	-broadcast_program=27
@earthbound@-product	-product=13
@acme@-location	-location=12
@operator@-product	-product=8
@the_fall_and_rise_of_reginald_perrin@-broadcast_program	-broadcast_program=87
@deltora_quest@-art	-art=17
@lord_bolingbroke@-title	-title=1
@shotgun_messiah@-art	-art=4
@the_wonderful_adventures_of_nils@-art	-art=34
@louisiana_purchase@-art	-art=24
@yokosuka@-location	-location=168
@jang_sung-taek@-person	-person=22
@stepney@-location	-location=355
@box_elder_county,_utah@-location	-location=28
@red_pine@-living_thing	-living_thing=15
@emmy@-organization	-organization=3
@new_statesman@-art	-art=895
@tay_rail_bridge@-event	-event=2
@boe@-person	-person=2
@goths@-location	-location=1
@pac-man@-product	-product=425
@chaka_khan@-art	-art=1
@bears@-event	-event=16
@daiei@-organization	-organization=47
@sbtrkt@-person	-person=40
@almost_human@-broadcast_program	-broadcast_program=36
@serfoji_ii@-person	-person=24
@attic_records@-organization	-organization=33
@pope_sixtus_ii@-person	-person=30
@misty_in_roots@-person	-person=20
@hold_your_fire@-art	-art=33
@yellow@-living_thing	-living_thing=3
@core@-art	-art=28
@ethel@-location	-location=8
@outlook@-internet-website	-internet-website=1
@pittsburgh@-transit	-transit=1
@sistar@-person	-person=118
@spaceport_america@-location	-location=39
@fred_astaire@-person	-person=964
@mercury@-god	-god=387
@dutch_reformed@-location	-location=1
@bulgarian_agrarian_national_union@-organization	-organization=39
@missionary@-title	-title=280
@ogle@-location	-location=26
@juan_josé_castelli@-person	-person=58
@clarín@-art	-art=125
@alfred_mcalpine@-person	-person=1
@raymond_moody@-person	-person=31
@academy_of_sciences@-organization	-organization=117
@spice_girls@-art	-art=1
@fight_club@-broadcast_program	-broadcast_program=3
@merriweather_post_pavilion@-art	-art=22
@drottningholm@-location	-location=47
@tomb_of_jahangir@-location	-location=21
@science_magazine@-art	-art=14
@byron_kelleher@-person	-person=21
@bessemer@-person	-person=2
@the_way@-organization	-organization=1
@christy_brown@-person	-person=36
@hathras@-location	-location=35
@alfonso_iv@-person	-person=39
@voyage@-product	-product=2
@men_of_war@-product	-product=28
@guam@-product	-product=2
@bath@-location	-location=2640
@marville@-location	-location=22
@san_salvador_f.c.@-organization	-organization=66
@friedrich_robert_faehlmann@-person	-person=22
@norfolk@-organization	-organization=381
@police@-organization	-organization=381
@agira@-event	-event=4
@benjamin_rush@-person	-person=199
@wes_westrum@-person	-person=22
@nivelles@-event	-event=2
@canadian_broadcasting_corporation@-person	-person=2
@ceremony@-event	-event=3
@lisa_whelchel@-person	-person=37
@"rowdy"_roddy_piper@-person	-person=35
@ray_gordy@-person	-person=20
@genovese@-location	-location=30
@valley_view@-organization	-organization=4
@emba@-location	-location=8
@newtoniellidae@-living_thing	-living_thing=28
@say@-art	-art=9
@belgian@-people-ethnicity	-people-ethnicity=101
@blackout@-art	-art=158
@sunnyside@-organization	-organization=21
@dunkerton@-organization	-organization=1
@kom@-language	-language=11
@calliteara_pudibunda@-living_thing	-living_thing=36
@hudson_motor_car_company@-organization	-organization=62
@peter_tabuns@-person	-person=20
@santa@-location	-location=49
@changsha@-location	-location=660
@john_brahm@-person	-person=35
@lucia@-time	-time=4
@fracture@-disease	-disease=40
@independent_democratic_union@-organization	-organization=33
@jeff_dujon@-person	-person=24
@asia_carrera@-person	-person=32
@full_throttle@-product	-product=35
@mont_blanc@-organization	-organization=1
@henri_christophe@-person	-person=91
@llanwern@-location	-location=54
@corinthia@-location	-location=132
@alexander_dargomyzhsky@-person	-person=62
@hackney_south_and_shoreditch@-location	-location=25
@colonial_national_historical_park@-location	-location=35
@brookwood@-organization	-organization=1
@howard_mcgillin@-person	-person=29
@1@-location	-location=90
@fakhr-al-din_ii@-person	-person=27
@montereau@-event	-event=4
@swallow_the_sun@-person	-person=39
@duke_blue_devils@-organization	-organization=60
@the_american_prospect@-art	-art=137
@narona@-living_thing	-living_thing=1
@michigan's@-organization	-organization=8
@david_stove@-person	-person=26
@charles_valentine_riley@-person	-person=20
@burgundian@-event	-event=2
@poland@-person	-person=3
@1990@-award	-award=1
@tejas@-art	-art=11
@austrian@-location	-location=661
@god,_the_devil_and_bob@-broadcast_program	-broadcast_program=25
@côte-d'or@-location	-location=1004
@naacp@-award	-award=2
@college_of_american_pathologists@-organization	-organization=28
@nipissing@-organization	-organization=2
@dare_to_dream@-art	-art=15
@marshall_manesh@-person	-person=28
@hector@-broadcast_program	-broadcast_program=1
@alan_cooper@-person	-person=25
@yaksha@-god	-god=86
@pedagogy_of_the_oppressed@-art	-art=30
@spiders@-organization	-organization=13
@odm@-organization	-organization=152
@sexton@-title	-title=75
@lord_howe@-title	-title=1
@modus@-person	-person=25
@bristol_castle@-location	-location=46
@vance_law@-person	-person=25
@attrition@-person	-person=30
@herb@-person	-person=11
@southeastern@-location	-location=123
@manchester_central@-location	-location=44
@surf's_up@-art	-art=42
@providence@-broadcast_network	-broadcast_network=1
@mark_cardona@-person	-person=55
@m.i.a.@-education-educational_degree	-education-educational_degree=1
@star_factory@-broadcast_program	-broadcast_program=31
@alfio@-person	-person=12
@pipers@-art	-art=1
@tvo@-broadcast_network	-broadcast_network=44
@denman@-person	-person=3
@now_it's_overhead@-person	-person=26
@ipoh@-location	-location=411
@tewkesbury@-title	-title=4
@golden_ring@-art	-art=5
@this_old_heart_of_mine_(is_weak_for_you)@-art	-art=25
@city@-product	-product=9
@mogwai@-person	-person=350
@wizardry@-person	-person=2
@robert_a._heinlein@-person	-person=982
@royal_botanic_garden@-location	-location=9
@the_books@-person	-person=44
@state_road_a1a@-location	-location=61
@tom_rush@-person	-person=117
@arnhem@-event	-event=34
@aspe@-organization	-organization=4
@adair@-person	-person=20
@college_bowl@-event	-event=1
@berlioz@-art	-art=3
@riptide@-person	-person=2
@saudi_arabia@-language	-language=1
@ilo@-organization	-organization=146
@seregno@-location	-location=39
@suri@-person	-person=1
@balearic@-location	-location=55
@dervla_murphy@-person	-person=22
@eniac@-product	-product=222
@ambo@-people-ethnicity	-people-ethnicity=3
@cobra@-event	-event=4
@moulin_rouge@-art	-art=66
@campobasso@-organization	-organization=2
@sybil@-art	-art=68
@reunion@-location	-location=10
@breadalbane@-location	-location=25
@belley@-location	-location=39
@gian_giorgio_trissino@-person	-person=31
@prodigy@-organization	-organization=41
@dark_castle@-organization	-organization=1
@shaftesbury@-title	-title=1
@leandro_n._alem@-person	-person=8
@fort_montgomery@-location	-location=38
@rado@-organization	-organization=8
@robin_stjernberg@-person	-person=27
@kingston@-organization	-organization=11
@goiânia@-location	-location=765
@25th_moscow_international_film_festival@-event	-event=37
@patrice_de_mac-mahon,_duke_of_magenta@-person	-person=25
@roman_catholicism@-organization	-organization=89
@fungal@-disease	-disease=3
@remy_hamilton@-person	-person=71
@kindu@-location	-location=54
@vayu@-god	-god=95
@ralph_tresvant@-person	-person=94
@ten_little_indians@-art	-art=56
@vince_hill@-person	-person=37
@turkey@-religion-religion	-religion-religion=3
@isle_de_france@-product	-product=1
@american_bank_center@-location	-location=24
@francis_lewis@-location	-location=1
@inca@-people-ethnicity	-people-ethnicity=1
@fabiola@-person	-person=6
@walhalla@-person	-person=1
@barry_goldwater,_jr.@-person	-person=26
@flo@-location	-location=9
@pipers@-organization	-organization=4
@rich@-person	-person=22
@víctor_jara@-person	-person=101
@palomar@-location	-location=8140
@lotta_schelin@-person	-person=21
@canberra@-product	-product=111
@loews@-location	-location=1
@kirsten_flipkens@-person	-person=135
@mahogany@-visual_art-color	-visual_art-color=1
@surgical@-medicine-medical_treatment	-medicine-medical_treatment=58
@chronicle_of_the_kings_of_alba@-art	-art=54
@dorando_pietri@-organization	-organization=1
@kaya@-living_thing	-living_thing=6
@bede_griffiths@-person	-person=29
@hemel_hempstead@-organization	-organization=5
@u.s._house_of_representatives@-event	-event=2
@common_pleas@-location	-location=6
@denis@-person	-person=195
@impact@-organization	-organization=11
@princess_royal@-title	-title=84
@cured@-title	-title=80
@napa@-location	-location=196
@don_maynard@-person	-person=29
@fc_spartak_trnava@-organization	-organization=158
@one_in_a_million@-person	-person=6
@totley@-location	-location=25
@hex@-product	-product=22
@statistics_iceland@-organization	-organization=20
@medieval_period@-language	-language=1
@enzo_francesconi@-person	-person=26
@deer@-art	-art=1
@nws@-organization	-organization=9
@cumberland_gap@-location	-location=181
@azuma@-product	-product=9
@oxon@-organization	-organization=26
@tim_yeo@-person	-person=32
@netapp@-organization	-organization=90
@jubal@-person	-person=15
@speedway@-location	-location=55
@golden_time@-art	-art=13
@franc@-finance-currency	-finance-currency=106
@the_government@-location	-location=1
@fishing_creek@-event	-event=5
@sts-119@-event	-event=61
@cradley_heath@-organization	-organization=27
@england's@-organization	-organization=65
@scottish_people@-people-ethnicity	-people-ethnicity=22
@isabelle_fuhrman@-person	-person=40
@chinese-language@-language	-language=30
@atropa_belladonna@-living_thing	-living_thing=30
@rocky_anderson@-person	-person=37
@petah_tikva@-organization	-organization=3
@hur_jun@-broadcast_program	-broadcast_program=26
@milton_kibbee@-person	-person=34
@velocity@-body_part	-body_part=1
@archdeacon_of_chester@-location	-location=2
@jupiter@-product	-product=24
@gun@-language	-language=1
@st._patrick@-organization	-organization=6
@territory@-organization	-organization=2
@force@-person	-person=1
@culross@-location	-location=69
@santa_maria@-art	-art=2
@cruise@-art	-art=35
@gareth_emery@-person	-person=65
@independence@-product	-product=46
@richard_a._clarke@-person	-person=37
@dany_laferrière@-person	-person=29
@saalbach@-location	-location=24
@sorrento@-location	-location=298
@esk_valley_line@-location	-location=51
@battle_of_clontarf@-event	-event=109
@tobruk@-location	-location=525
@dangerous_visions@-art	-art=64
@peter_matz@-person	-person=62
@his_master's_voice@-organization	-organization=274
@treatment@-event	-event=1
@landscape@-location	-location=1
@juneteenth@-art	-art=6
@vee-jay_records@-organization	-organization=120
@co-producer@-title	-title=29
@muar@-location	-location=33
@celtic_polytheism@-religion-religion	-religion-religion=51
@kootenay@-people-ethnicity	-people-ethnicity=3
@cambodian@-people-ethnicity	-people-ethnicity=38
@a_1@-location	-location=77
@christine_collister@-person	-person=42
@the_hill@-art	-art=197
@koli@-location	-location=4
@hot_chocolate@-person	-person=136
@mayakovsky@-product	-product=1
@lay_lady_lay@-art	-art=45
@millsboro@-location	-location=49
@yucatec_maya@-religion-religion	-religion-religion=1
@article@-location	-location=3
@brett_anderson@-art	-art=3
@mci@-organization	-organization=202
@mast@-food	-food=11
@strength_in_numbers@-person	-person=10
@mladenovac@-organization	-organization=5
@sujatha@-art	-art=5
@königsberg@-product	-product=21
@el_greco@-person	-person=393
@paul_vi@-organization	-organization=1
@breeders'_cup_juvenile_turf@-event	-event=34
@ice_hockey@-organization	-organization=24
@literati@-title	-title=22
@brantôme@-person	-person=18
@croatian_democratic_union_of_bosnia_and_herzegovina@-organization	-organization=37
@angolan@-location	-location=29
@mustang@-organization	-organization=1
@larry_pressler@-person	-person=42
@dirty_little_rabbits@-art	-art=2
@series@-broadcast_program	-broadcast_program=27
@parlamentet@-broadcast_program	-broadcast_program=24
@cabinet@-organization	-organization=702
@exposé@-person	-person=59
@iphigenia_in_tauris@-art	-art=37
@killer_whale@-living_thing	-living_thing=44
@gemini_ganesan@-person	-person=170
@juazeiro@-organization	-organization=2
@history@-living_thing	-living_thing=1
@annual@-event	-event=1
@ron_blomberg@-person	-person=32
@glenn_medeiros@-art	-art=1
@national_stadium@-location	-location=169
@inland_empire@-art	-art=55
@kansa@-people-ethnicity	-people-ethnicity=12
@frank_filchock@-person	-person=34
@mein_teil@-art	-art=22
@westgate@-organization	-organization=3
@jim_telfer@-person	-person=43
@re@-organization	-organization=116
@southern@-event	-event=3
@laughing_boy@-person	-person=2
@trieste@-organization	-organization=1
@paint.net@-product	-product=21
@route_5@-location	-location=78
@sète@-organization	-organization=1
@brick_house@-location	-location=8
@civita@-organization	-organization=17
@nc_state@-location	-location=1
@chailey@-location	-location=30
@häcken@-organization	-organization=44
@amy_frazier@-person	-person=99
@jewellery@-product	-product=19
@afghan_president@-title	-title=44
@stellan_skarsgård@-person	-person=212
@lahore_university_of_management_sciences@-person	-person=1
@kites@-title	-title=1
@omri@-person	-person=23
@tony_blair@-person	-person=2565
@vision@-art	-art=2
@he_said,_she_said@-art	-art=13
@1972@-organization	-organization=1
@limousin@-location	-location=62
@council_of_state@-organization	-organization=290
@gondwana@-art	-art=1
@atari_800@-product	-product=26
@trivium@-person	-person=239
@shi'ite@-religion-religion	-religion-religion=31
@street_dogs@-person	-person=67
@masumi_asano@-person	-person=41
@interior@-location	-location=70
@howe@-product	-product=2
@singapore@-art	-art=5
@new_talent_singing_awards_vancouver_audition@-event	-event=21
@nhl@-broadcast_program	-broadcast_program=19
@west_chicago@-organization	-organization=1
@braves@-organization	-organization=144
@tono@-organization	-organization=23
@purple@-visual_art-color	-visual_art-color=46
@hickory@-organization	-organization=4
@folly_theatre@-location	-location=21
@hickam_field@-location	-location=104
@catherine_parr@-person	-person=287
@gero@-person	-person=78
@january_19@-time	-time=281
@248@-organization	-organization=7
@congressional_districts@-location	-location=9
@dodge_city@-art	-art=22
@fulk_iii@-person	-person=43
@vichy_regime@-location	-location=106
@este@-location	-location=28
@trinidadian@-organization	-organization=4
@new_orleans_east@-location	-location=20
@harmonium@-product	-product=615
@forest_service@-organization	-organization=178
@monkstown@-location	-location=70
@henri_michaux@-person	-person=95
@survivors@-product	-product=1
@moy@-organization	-organization=1
@bumbershoot@-event	-event=101
@luke_haines@-person	-person=59
@lootpack@-person	-person=24
@sultan_ibrahim@-person	-person=24
@parthenon@-art	-art=2
@lake_erie@-location	-location=1428
@new_holland@-location	-location=119
@denain@-event	-event=7
@first_national_bank@-location	-location=6
@ali_sami_yen@-person	-person=29
@reconquista@-location	-location=26
@@-body_part	-body_part=2
@shawano@-people-ethnicity	-people-ethnicity=3
@gnt@-location	-location=1
@mori@-person	-person=8
@the_big_show@-person	-person=13
@mizo@-organization	-organization=1
@tex@-person	-person=1
@wanda@-person	-person=6
@decoy@-art	-art=7
@the_rink@-art	-art=30
@yankee_stadium@-event	-event=2
@jamie@-person	-person=37
@osier@-living_thing	-living_thing=23
@sagaing@-location	-location=95
@west_ham@-organization	-organization=368
@orient@-art	-art=2
@rowan@-location	-location=56
@avenue@-location	-location=7
@nad_al_sheba_racecourse@-location	-location=65
@michael_codron@-person	-person=28
@eloise_jarvis_mcgraw@-person	-person=23
@spitz@-person	-person=20
@san_carlos_apache_indian_reservation@-location	-location=41
@madhyamaka@-religion-religion	-religion-religion=110
@davenport@-title	-title=1
@american_indian@-location	-location=1
@new_look@-organization	-organization=35
@juan_morel_campos@-person	-person=37
@kichwa@-people-ethnicity	-people-ethnicity=3
@chara@-location	-location=6
@barranquitas@-location	-location=23
@enoch@-people-ethnicity	-people-ethnicity=3
@homotherium@-living_thing	-living_thing=28
@smap×smap@-broadcast_program	-broadcast_program=19
@sillamäe@-location	-location=35
@rico@-location	-location=8
@cdb@-art	-art=1
@naan@-art	-art=8
@frey@-person	-person=80
@encarta@-product	-product=62
@austin_city_limits@-broadcast_program	-broadcast_program=238
@ebs@-organization	-organization=8
@earl_manvers@-person	-person=2
@thanh_hóa@-organization	-organization=4
@fc_shurtan_guzar@-organization	-organization=24
@blackmore@-person	-person=24
@sport_in_cardiff@-organization	-organization=24
@marshfield@-organization	-organization=1
@yugoslavia@-event	-event=40
@gerard_jones@-person	-person=59
@suhl@-location	-location=116
@pacific@-location	-location=1447
@heartbreak_hotel@-broadcast_program	-broadcast_program=2
@sunbeam_alpine@-product	-product=27
@university_of_bristol@-organization	-organization=1134
@wendell@-organization	-organization=2
@rockbank@-organization	-organization=1
@terrorizer@-person	-person=48
@central_córdoba@-organization	-organization=47
@robbie_koenig@-person	-person=41
@jamestown_ferry@-location	-location=23
@wickard_v._filburn@-event	-event=21
@alice@-computer-programming_language	-computer-programming_language=6
@jens_mouris@-person	-person=21
@mixmaster_morris@-person	-person=35
@luther@-person	-person=246
@ttc@-transit	-transit=86
@primorje@-organization	-organization=30
@jean_pascal@-person	-person=41
@andros@-person	-person=1
@rosevelt_colvin@-person	-person=32
@f.e.a.r.@-art	-art=3
@bolaños@-location	-location=18
@caledon_river@-location	-location=35
@everything@-art	-art=64
@jenny@-product	-product=1
@princess_beatrix@-product	-product=1
@wes_covington@-person	-person=36
@some_velvet_morning@-person	-person=2
@cowlitz_river@-location	-location=63
@demolition@-broadcast_program	-broadcast_program=7
@leech@-living_thing	-living_thing=22
@code_red@-product	-product=7
@kashmiri@-people-ethnicity	-people-ethnicity=147
@blind_illusion@-person	-person=21
@aba_journal@-art	-art=28
@casula@-location	-location=20
@dyula@-language	-language=8
@north_frisian_islands@-location	-location=33
@deep_blue@-broadcast_program	-broadcast_program=4
@ettlingen@-event	-event=5
@william_b._bankhead@-person	-person=39
@oedipus@-person	-person=4
@david_peace@-person	-person=35
@rock@-person	-person=41
@opera_mini@-product	-product=42
@ilium@-person	-person=6
@polecat@-living_thing	-living_thing=19
@michael_lind@-person	-person=36
@cebu_city@-location	-location=679
@kolding@-location	-location=154
@mississippi_queen@-art	-art=29
@tuscumbia@-product	-product=2
@r.e.m.@-person	-person=1342
@the_baby-sitters_club@-art	-art=19
@55_degrees_north@-location	-location=1
@sam_lakeman@-person	-person=27
@thamarai@-person	-person=64
@back_to_the_future_part_iii@-art	-art=115
@spin@-organization	-organization=1
@leahy@-product	-product=2
@guggenheim@-location	-location=63
@more_songs_about_buildings_and_food@-art	-art=20
@polish_aero_club@-organization	-organization=22
@swallow@-product	-product=12
@stephens@-organization	-organization=5
@modum@-organization	-organization=1
@claro@-location	-location=12
@francis_chichester@-person	-person=44
@people's_republic_of_china@-location	-location=308
@stony_point@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@jingnan@-location	-location=112
@parkside@-organization	-organization=2
@hamptons@-location	-location=13
@estonian_top_division@-organization	-organization=37
@london_extension@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=18
@beringen@-location	-location=32
@french_colonization_of_the_americas@-event	-event=65
@banmei_takahashi@-person	-person=21
@hans@-person	-person=93
@rajiv_gandhi@-person	-person=528
@bunun@-person	-person=20
@south_china_morning_post@-art	-art=244
@escape@-title	-title=3
@nakul@-person	-person=23
@french_government@-person	-person=1
@lehi@-organization	-organization=211
@vistula@-location	-location=794
@zhou@-person	-person=10
@south_hobart@-location	-location=10
@henry_hitchcock@-person	-person=20
@brick@-location	-location=14
@auburn_tigers@-organization	-organization=91
@perl@-computer-programming_language	-computer-programming_language=1129
@90@-organization	-organization=1
@fakhr_al-dawla@-person	-person=20
@mark_howard@-person	-person=24
@strathnaver@-location	-location=35
@30@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=31
@onslaught@-product	-product=3
@ghantasala@-person	-person=131
@lea_michele@-person	-person=336
@keiko_terada@-person	-person=22
@the_sniper@-art	-art=20
@mush@-location	-location=32
@south_melbourne@-location	-location=12
@mccook@-product	-product=1
@dominion@-location	-location=26
@sparta@-art	-art=2
@the_adventures_of_tom_sawyer@-art	-art=64
@paradise_hotel@-location	-location=1
@viii@-organization	-organization=7
@yasumi_matsuno@-person	-person=24
@mount_olympus@-location	-location=308
@goodyear@-organization	-organization=373
@national_democratic_party_of_germany@-organization	-organization=101
@saguenay–lac-saint-jean@-location	-location=81
@rideau_canal@-location	-location=304
@military@-title	-title=3
@daniel_farson@-person	-person=21
@fort_benjamin_harrison@-location	-location=50
@moulins@-location	-location=126
@oromo@-language	-language=88
@henri_chopin@-person	-person=26
@51st@-location	-location=6
@xanthi@-location	-location=145
@suffield@-organization	-organization=1
@dma@-education-educational_degree	-education-educational_degree=16
@elsa_martinelli@-person	-person=64
@south@-people-ethnicity	-people-ethnicity=5
@tor_johnson@-person	-person=47
@the_big_o@-broadcast_program	-broadcast_program=89
@california_secretary_of_state@-title	-title=26
@peter_gunn@-person	-person=7
@manhattan@-product	-product=1
@pilgrims@-event	-event=1
@afghan@-location	-location=645
@grunts@-title	-title=4
@baker@-location	-location=186
@order_of_the_southern_cross@-title	-title=112
@ufc@-broadcast_program	-broadcast_program=2
@blackberries@-living_thing	-living_thing=7
@stv@-broadcast-tv_channel	-broadcast-tv_channel=1
@iaaf@-organization	-organization=116
@salesian_sisters_of_don_bosco@-organization	-organization=23
@quo_vadis@-product	-product=1
@ralph_giordano@-person	-person=21
@2002@-person	-person=3
@vega@-location	-location=40
@wheatfield@-location	-location=56
@rankin@-product	-product=1
@engine@-art	-art=4
@alan_kendall@-person	-person=46
@v._sundramoorthy@-person	-person=23
@mormons@-organization	-organization=26
@sisters@-person	-person=1
@oonopidae@-living_thing	-living_thing=21
@mep@-organization	-organization=22
@encino@-location	-location=87
@allergic@-disease	-disease=22
@ube@-organization	-organization=1
@rage@-event	-event=1
@edna@-person	-person=5
@chiprovtsi@-location	-location=29
@calvary@-event	-event=1
@dyce@-person	-person=3
@emmerdale@-art	-art=6
@shap@-organization	-organization=1
@newell@-person	-person=14
@taiji_tonoyama@-person	-person=34
@pitbull@-living_thing	-living_thing=5
@milk@-person	-person=1
@people's_liberation_army_ground_force@-organization	-organization=36
@santee@-art	-art=3
@m-1@-location	-location=19
@céline@-person	-person=25
@malayan@-living_thing	-living_thing=6
@koa@-organization	-organization=6
@chhetri@-people-ethnicity	-people-ethnicity=40
@sentinel@-location	-location=2
@nasser@-person	-person=110
@dutch_leonard@-person	-person=53
@tom@-broadcast_program	-broadcast_program=7
@painkiller@-product	-product=23
@tokyo_blade@-person	-person=21
@s-bahn@-location	-location=3
@east_humboldt_range@-location	-location=20
@logo@-organization	-organization=3
@north_korean@-location	-location=40
@bettendorf@-location	-location=52
@peel_thunder@-organization	-organization=33
@winnie_the_pooh_and_tigger_too@-art	-art=21
@john_betjeman@-person	-person=469
@fredrikstad@-location	-location=412
@great_lakes@-location	-location=2475
@lidia_bastianich@-person	-person=29
@meno@-art	-art=53
@william_hicks@-person	-person=21
@streets@-art	-art=1
@lusitania@-people-ethnicity	-people-ethnicity=1
@waterhouse_f.c.@-organization	-organization=29
@painkiller_jane@-broadcast_program	-broadcast_program=32
@paul_vogt@-person	-person=25
@massachusetts@-title	-title=1
@allstate@-product	-product=8
@16th@-art	-art=1
@north_dakota_senate@-organization	-organization=86
@brian_macdevitt@-person	-person=26
@hall-of-famer@-organization	-organization=9
@jamaica@-people-ethnicity	-people-ethnicity=3
@kieran_gibbs@-person	-person=28
@new_york_giants@-event	-event=324
@holland_with_boston@-event	-event=2
@fairlawn@-organization	-organization=2
@nhl@-organization	-organization=3304
@summer_solstice@-art	-art=3
@galveston,_texas@-location	-location=855
@ucla_bruins@-location	-location=1
@serious_organised_crime_agency@-organization	-organization=103
@watchespn@-broadcast_network	-broadcast_network=1
@argentinian@-broadcast_program	-broadcast_program=1
@real_to_reel@-art	-art=20
@edmond@-person	-person=28
@constitutional_convention@-event	-event=10
@make@-title	-title=1
@bookends@-art	-art=34
@cashmere@-person	-person=1
@bds@-product	-product=2
@fundulidae@-living_thing	-living_thing=21
@alasdair_roberts@-person	-person=43
@trollhättan@-location	-location=124
@millionaire@-art	-art=10
@lyell@-award	-award=2
@berea@-organization	-organization=4
@formaldehyde@-art	-art=3
@san_francisco_international_airport@-broadcast_program	-broadcast_program=13
@committee_to_protect_journalists@-organization	-organization=401
@crewkerne@-location	-location=106
@victor_gollancz@-organization	-organization=15
@yeungnam_university@-organization	-organization=36
@spar@-organization	-organization=67
@robert_thompson@-location	-location=2
@patras@-organization	-organization=2
@atlantic_city@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@henna@-location	-location=3
@i.sat@-broadcast-tv_channel	-broadcast-tv_channel=21
@west_haven@-location	-location=59
@napoleonic_france@-event	-event=1
@blue_river@-art	-art=5
@trio@-broadcast_program	-broadcast_program=1
@ichiban_records@-organization	-organization=39
@general_patton@-art	-art=1
@john_swinney@-person	-person=55
@podgorica@-location	-location=782
@kuki@-location	-location=15
@chris_cairns@-person	-person=72
@portneuf—jacques-cartier@-location	-location=25
@swazi@-location	-location=59
@atlantic_coast@-location	-location=178
@christmas@-person	-person=3
@dragon_dynasty@-organization	-organization=35
@mighty_ducks@-organization	-organization=3
@macedonians@-people-ethnicity	-people-ethnicity=193
@mun@-person	-person=57
@anuradhapura_kingdom@-location	-location=27
@two_years_later@-event	-event=30
@anthony_jenkinson@-person	-person=23
@mulholland_drive@-art	-art=116
@ottoman@-person	-person=2
@thomas_sankara@-person	-person=70
@rachel_crow@-art	-art=1
@milwaukee_chicks@-organization	-organization=41
@pan-african@-location	-location=1
@united_states_federal_judge@-title	-title=2068
@bella@-art	-art=33
@yone_noguchi@-person	-person=44
@aryabhata@-person	-person=107
@world_health_organization@-organization	-organization=2824
@whaddon@-location	-location=22
@revolution@-organization	-organization=16
@pandora@-art	-art=10
@mark_of_the_vampire@-art	-art=23
@valentín_gómez_farías@-person	-person=44
@carlin@-location	-location=23
@grant_county@-location	-location=542
@ia@-organization	-organization=2
@rogue@-location	-location=3
@pipa@-location	-location=1
@them_crooked_vultures@-art	-art=7
@samantha@-person	-person=19
@gamma@-person	-person=10
@justin_chancellor@-person	-person=62
@c-130@-product	-product=39
@alison_hinds@-person	-person=21
@fort_saint_elmo@-location	-location=20
@senate_house@-organization	-organization=4
@green_island@-event	-event=2
@horst_wessel@-person	-person=42
@cbs_evening_news@-person	-person=2
@iotapa@-person	-person=29
@maximus@-person	-person=41
@another@-person	-person=3
@deauville@-event	-event=4
@u.s._secretary_of_labor@-title	-title=20
@miranda@-event	-event=7
@bunker_hill@-organization	-organization=1
@topic_records@-organization	-organization=58
@hawthorne@-person	-person=31
@fernando_san_emeterio@-person	-person=28
@old_course_at_st_andrews@-location	-location=97
@sahagún@-event	-event=8
@fabriano@-organization	-organization=1
@ross@-art	-art=21
@a_prayer_for_owen_meany@-art	-art=23
@napoleon@-art	-art=34
@esprit@-product	-product=7
@gmina_miejska_górka@-location	-location=23
@carnegie@-location	-location=82
@upper_sorbian@-language	-language=28
@bike@-product	-product=5
@the_last_place_on_earth@-broadcast_program	-broadcast_program=22
@holy_land@-location	-location=1222
@denbigh@-location	-location=262
@humaitá@-organization	-organization=2
@gloucester@-location	-location=1
@caixa_econômica_federal@-organization	-organization=31
@karnataka_state_road_transport_corporation@-organization	-organization=57
@code_red@-art	-art=5
@viva_films@-person	-person=1
@issoudun@-location	-location=65
@post@-title	-title=2
@first_niagara_bank@-organization	-organization=26
@caliban@-art	-art=5
@hell_on_earth@-person	-person=4
@class_20@-product	-product=22
@ananda_marga@-religion-religion	-religion-religion=46
@timothy_eaton@-location	-location=1
@mac@-person	-person=53
@loving@-location	-location=12
@east_village@-location	-location=529
@anywhere@-art	-art=17
@german_championships@-event	-event=19
@handley_page@-organization	-organization=121
@amis@-language	-language=17
@appliances@-person	-person=1
@cypriot@-location	-location=720
@anthony_grafton@-person	-person=25
@kovel@-person	-person=4
@whatsapp@-product	-product=43
@joan_mccracken@-person	-person=23
@cambrai@-event	-event=52
@walsh_cup@-event	-event=35
@mackenzie@-organization	-organization=3
@louis_jourdan@-person	-person=168
@thorndon@-location	-location=45
@rt@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@north_launceston@-location	-location=7
@u3@-organization	-organization=14
@54th_street@-location	-location=51
@your_choice_records@-art	-art=1
@dustin@-person	-person=18
@slug@-person	-person=76
@vernon_county@-location	-location=124
@median@-language	-language=13
@supernaut@-person	-person=31
@audio@-title	-title=129
@badhan@-person	-person=5
@apollos@-event	-event=1
@striped_bass@-living_thing	-living_thing=21
@thomas_howard,_2nd_duke_of_norfolk@-person	-person=61
@leverkusen@-organization	-organization=14
@wadena@-location	-location=54
@lokomotiv_mezdra@-organization	-organization=67
@amores@-god	-god=1
@tacubaya@-location	-location=69
@monck@-person	-person=10
@physics@-organization	-organization=3
@jaguar@-organization	-organization=280
@gil_de_albornoz@-person	-person=25
@opposition_leader@-title	-title=124
@virunga_national_park@-location	-location=90
@potosi,_missouri@-location	-location=28
@norco@-medicine-drug	-medicine-drug=1
@ephesus@-organization	-organization=1
@edda_moser@-person	-person=22
@new_jerusalem_monastery@-location	-location=21
@cambridge_university@-organization	-organization=803
@dfg@-person	-person=34
@national_academy_of_sciences@-location	-location=1
@the_age@-art	-art=1100
@eclipse_award@-award	-award=338
@christiaan_barnard@-person	-person=74
@sancho_iv@-person	-person=71
@n._kawasato@-person	-person=98
@joan_ii_of_navarre@-person	-person=43
@fifa_world_cup@-event	-event=2430
@cecina@-food	-food=10
@zimbabwe_premier_soccer_league@-organization	-organization=58
@antonio_lotti@-person	-person=45
@coral_browne@-person	-person=67
@1990@-location	-location=1
@princess_louise@-location	-location=1
@indianapolis@-person	-person=11
@humboldt@-person	-person=59
@caproni@-product	-product=2
@mick_cronin@-person	-person=42
@indica_gallery@-location	-location=23
@crazy@-event	-event=1
@brahui@-language	-language=46
@jim_bryson@-person	-person=43
@member_of_provincial_parliament@-title	-title=267
@canaan@-location	-location=832
@the_passionate_eye@-broadcast_program	-broadcast_program=38
@st._peter's@-organization	-organization=1
@bentley@-person	-person=34
@v.league@-organization	-organization=39
@sutjeska@-organization	-organization=21
@western_apache@-people-ethnicity	-people-ethnicity=46
@kangaroo_tour@-event	-event=90
@frank_hagney@-person	-person=24
@professional_wrestler@-person	-person=2
@calvisano@-organization	-organization=47
@warwick@-person	-person=44
@dream_a_little_dream_of_me@-art	-art=26
@exodus@-organization	-organization=5
@brampton@-organization	-organization=2
@yugoslav_national_team@-organization	-organization=86
@wychwood@-location	-location=25
@national_united_party@-organization	-organization=25
@pendleton@-organization	-organization=4
@gabriel_aghion@-person	-person=24
@south_pacific@-broadcast_program	-broadcast_program=8
@fénix@-organization	-organization=55
@heartbeat@-broadcast_program	-broadcast_program=522
@cybele@-god	-god=268
@imotski@-organization	-organization=11
@in_my_eyes@-person	-person=15
@barry_devlin@-person	-person=20
@shoutcast@-product	-product=62
@abc_tv@-organization	-organization=7
@wembley_stadium@-location	-location=3365
@langley@-person	-person=6
@juan_alderete@-person	-person=49
@chatham,_kent@-location	-location=104
@a36@-location	-location=24
@foundation_imaging@-organization	-organization=20
@public_health@-education-educational_degree	-education-educational_degree=4
@henry_scott_tuke@-person	-person=32
@rizzoli@-organization	-organization=74
@robbin'_the_hood@-art	-art=20
@italian_social_republic@-location	-location=285
@eskimo@-organization	-organization=1
@a_song_to_remember@-broadcast_program	-broadcast_program=16
@o'higgins@-organization	-organization=66
@santurce@-location	-location=133
@mughalsarai@-location	-location=79
@miron_bleiberg@-person	-person=28
@gallus@-location	-location=6
@joe_craven@-person	-person=28
@whitehaven@-organization	-organization=208
@farnborough@-event	-event=10
@the_zombies@-art	-art=7
@pico_iyer@-person	-person=44
@steve_gunderson@-person	-person=25
@braves@-people-ethnicity	-people-ethnicity=1
@the_spirit_of_christmas@-art	-art=23
@greve_fodbold@-organization	-organization=20
@zhou_long@-person	-person=22
@sergei_tretyakov@-person	-person=32
@university_of_buenos_aires@-organization	-organization=534
@pas@-organization	-organization=78
@central_norte@-organization	-organization=27
@commune@-person	-person=1
@sandwich@-medicine-drug	-medicine-drug=1
@sidney_r._yates@-person	-person=30
@arc_de_triomphe@-location	-location=380
@larry_jordan@-person	-person=20
@william_j._jefferson@-person	-person=78
@cromer@-organization	-organization=2
@dreamhack@-event	-event=27
@bill_frieder@-person	-person=30
@mary_ann_kennedy@-person	-person=58
@fray@-product	-product=1
@battle_of_muar@-event	-event=22
@battle_of_nájera@-event	-event=32
@keys@-organization	-organization=1
@the_mote_in_god's_eye@-art	-art=26
@abkhaz@-people-ethnicity	-people-ethnicity=91
@hereti@-location	-location=29
@glen_rock@-location	-location=38
@emperor_of_austria@-location	-location=3
@chiba@-art	-art=207
@marquess_of_salisbury@-title	-title=29
@steam_locomotive@-organization	-organization=1
@north_little_rock@-location	-location=2
@lua@-product	-product=1
@fitchburg_line@-organization	-organization=3
@valley_metro@-location	-location=1
@paleolithic_continuity_theory@-art	-art=22
@antoine@-organization	-organization=1
@ticonderoga@-location	-location=12
@3_doors_down@-person	-person=271
@chief_executive@-organization	-organization=4
@can@-person	-person=339
@shapeshifter@-art	-art=12
@the_book@-art	-art=49
@longview@-location	-location=200
@satoru_iwata@-person	-person=82
@volturnus@-god	-god=18
@tyrannosaur@-living_thing	-living_thing=3
@armide@-art	-art=80
@bern@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@big_city@-art	-art=23
@walla_walla@-organization	-organization=7
@growl@-art	-art=4
@oblivion@-person	-person=8
@denny@-location	-location=51
@mulan@-person	-person=4
@bashkir@-people-ethnicity	-people-ethnicity=42
@assault@-event	-event=22
@trophy@-organization	-organization=1
@cheb_mami@-person	-person=56
@gabriel@-location	-location=1
@jetix@-broadcast_network	-broadcast_network=211
@final_fantasy_iv@-art	-art=1
@ward_and_hughes@-organization	-organization=25
@abhimanyu_singh@-person	-person=26
@hogarth@-organization	-organization=4
@sheryl_underwood@-person	-person=25
@red_baron@-product	-product=9
@york_university@-organization	-organization=1438
@south_africa@-organization	-organization=1907
@international_association_of_mathematical_physics@-organization	-organization=21
@north_hollywood@-location	-location=77
@brick@-organization	-organization=1
@wave-gotik-treffen@-event	-event=87
@wynnum@-organization	-organization=1
@dominican@-people-ethnicity	-people-ethnicity=27
@news_of_the_world@-art	-art=725
@gymnotiformes@-living_thing	-living_thing=30
@kurt_schaffenberger@-person	-person=33
@nrk@-broadcast-tv_channel	-broadcast-tv_channel=18
@cultural_revolution@-event	-event=1728
@miles_kane@-person	-person=107
@multnomah@-product	-product=9
@digital@-broadcast_network	-broadcast_network=1
@crying@-medicine-symptom	-medicine-symptom=6
@supreme_court_building@-organization	-organization=9
@priest@-title	-title=846
@eel@-living_thing	-living_thing=74
@frank@-people-ethnicity	-people-ethnicity=80
@canajoharie@-location	-location=41
@walter_west@-person	-person=34
@edguy@-person	-person=143
@the_national_theatre@-organization	-organization=52
@cayman@-location	-location=11
@clarinda,_iowa@-location	-location=31
@trumpeter@-living_thing	-living_thing=7
@oasis@-art	-art=37
@ee@-person	-person=3
@trillium@-art	-art=2
@john_baskerville@-person	-person=57
@the_cat_in_the_hat@-broadcast_program	-broadcast_program=13
@songbird@-art	-art=50
@spring_branch@-location	-location=36
@jena@-location	-location=55
@russell@-title	-title=2
@thief@-product	-product=26
@babes_in_toyland@-person	-person=115
@stow@-location	-location=117
@sonar@-organization	-organization=1
@watkins_glen@-event	-event=14
@amazon@-art	-art=5
@count_five@-person	-person=20
@muchmusic_video_awards@-event	-event=2
@about_face@-art	-art=27
@walter_lantz_productions@-organization	-organization=158
@new_orleans_saints@-event	-event=83
@northern_lights@-art	-art=69
@frontier@-location	-location=23
@helium@-chemistry	-chemistry=82
@roundhead@-living_thing	-living_thing=1
@valparaiso@-location	-location=106
@ronda@-product	-product=3
@philippi@-location	-location=164
@east_coast@-location	-location=13
@red_hot_organization@-organization	-organization=276
@labrador@-living_thing	-living_thing=28
@hearne@-location	-location=14
@dan_bus_company@-organization	-organization=26
@jefferson_avenue@-location	-location=31
@hobart@-event	-event=11
@bassetlaw@-location	-location=130
@hultsfred@-event	-event=3
@nobatia@-location	-location=31
@hussein_dey@-location	-location=14
@berta@-living_thing	-living_thing=1
@theaetetus@-art	-art=53
@los_angeles_raiders@-event	-event=27
@dimitrov@-organization	-organization=3
@dubuque,_iowa@-location	-location=516
@nihoa@-location	-location=41
@gelderland@-location	-location=874
@william_m._colmer@-person	-person=25
@sac@-organization	-organization=28
@oysterhead@-person	-person=21
@kuria@-location	-location=14
@proof@-person	-person=99
@channing_pollock@-person	-person=41
@erato@-person	-person=29
@gargoyles@-art	-art=3
@northern_new_jersey_interscholastic_league@-organization	-organization=25
@jamaica@-art	-art=24
@penetration@-person	-person=37
@david_masson@-person	-person=34
@yuriko_yamamoto@-person	-person=22
@johan_van_der_keuken@-person	-person=21
@jämsä@-person	-person=2
@mała_wieś@-location	-location=24
@taiko@-product	-product=54
@battle_of_the_somme@-event	-event=716
@s3@-internet-website	-internet-website=6
@vic@-organization	-organization=9
@all_i_want_for_christmas@-art	-art=26
@bristow@-organization	-organization=1
@earl_of_clancarty@-title	-title=18
@candidate@-event	-event=27
@lobo@-living_thing	-living_thing=1
@william_marshal,_1st_earl_of_pembroke@-person	-person=75
@francis_beaufort@-person	-person=58
@amplifier@-art	-art=5
@white_nights@-event	-event=1
@battles@-organization	-organization=3
@centre_georges_pompidou@-location	-location=384
@harrow@-organization	-organization=479
@missing_you@-broadcast_program	-broadcast_program=38
@darrell_scott@-person	-person=106
@dw@-organization	-organization=69
@maccabi_netanya@-organization	-organization=138
@camp@-location	-location=17
@merchant_navy@-organization	-organization=66
@soman@-person	-person=22
@basra@-location	-location=1100
@nielsen@-person	-person=54
@meat_puppets@-art	-art=4
@phil_de_glanville@-person	-person=20
@project_gutenberg@-organization	-organization=1142
@dogger_bank@-event	-event=2
@the_temple@-title	-title=1
@danilo@-person	-person=23
@blitz@-person	-person=20
@floyd_abrams@-person	-person=28
@regina@-living_thing	-living_thing=2
@peter_moylan@-person	-person=29
@trey_azagthoth@-person	-person=32
@e3@-product	-product=2
@betim@-location	-location=29
@dartmouth,_nova_scotia@-location	-location=155
@southampton_solent_university@-organization	-organization=79
@enhanced_remake@-organization	-organization=19
@gaur@-location	-location=9
@marc_w._buie@-person	-person=23
@goldfields@-living_thing	-living_thing=3
@haydn@-person	-person=395
@52nd_street@-location	-location=66
@giuseppe_verdi@-art	-art=3
@suresh_oberoi@-person	-person=120
@liquorice@-art	-art=1
@the_woman_in_white@-broadcast_program	-broadcast_program=4
@memphis@-living_thing	-living_thing=4
@carpaccio@-food	-food=13
@winnebago@-event	-event=2
@genoveva@-person	-person=2
@birds_of_prey@-living_thing	-living_thing=2
@madame_du_barry@-person	-person=80
@semarang@-location	-location=446
@fortune_and_men's_eyes@-art	-art=21
@cory_in_the_house@-broadcast_program	-broadcast_program=114
@thomas_morgan@-person	-person=52
@keisuke_kuwata@-person	-person=36
@earl_of_chester@-person	-person=2
@mousehole@-location	-location=77
@chad_henne@-person	-person=136
@caguas@-organization	-organization=2
@chartres@-location	-location=448
@dundee@-organization	-organization=1195
@the_apostles@-person	-person=23
@ninth@-body_part	-body_part=1
@zealandia@-organization	-organization=1
@all_creatures_great_and_small@-art	-art=17
@hamilton,_ohio@-location	-location=257
@edgerton@-person	-person=1
@bar@-product	-product=1
@american_folk_art_museum@-location	-location=80
@associate@-education-educational_degree	-education-educational_degree=16
@henning@-person	-person=9
@route_54@-location	-location=23
@atomic_bombing@-event	-event=21
@albemarle@-person	-person=1
@same_title@-art	-art=84
@milk@-organization	-organization=1
@the_search@-broadcast_program	-broadcast_program=2
@theosophical_society_adyar@-organization	-organization=1
@concacaf_champions'_cup@-organization	-organization=25
@xscape@-location	-location=21
@zoological_society_of_london@-organization	-organization=290
@san_francisco_board_of_supervisors@-organization	-organization=172
@avi_lerner@-person	-person=20
@phyllis_hyman@-person	-person=113
@kaakha_kaakha@-art	-art=27
@feradach_finnfechtnach@-person	-person=29
@moorabbin@-location	-location=40
@the_sun@-art	-art=141
@gillam@-location	-location=23
@rust@-visual_art-color	-visual_art-color=4
@ostprignitz-ruppin@-location	-location=42
@luzern@-organization	-organization=27
@fossil@-art	-art=3
@bibb@-person	-person=1
@madagascar@-art	-art=143
@chris_kelly@-person	-person=48
@soul_sacrifice@-art	-art=15
@dixie_county@-location	-location=24
@beulah@-event	-event=2
@james_starks@-person	-person=35
@boom@-location	-location=51
@prison@-art	-art=11
@congressman@-title	-title=35
@zigzag@-location	-location=15
@sinus@-person	-person=1
@skarszewy@-location	-location=56
@middle_eastern@-location	-location=16
@naab@-location	-location=39
@violet@-location	-location=12
@konstanz@-organization	-organization=8
@dalhousie@-organization	-organization=24
@topeka@-location	-location=277
@baccalaureate@-organization	-organization=2
@creed@-organization	-organization=2
@plateau@-location	-location=59
@cockfosters@-location	-location=63
@oliver_hartmann@-person	-person=40
@central_anatolia_region@-location	-location=22
@tokushima@-art	-art=45
@andy_whitfield@-person	-person=28
@meath@-organization	-organization=532
@waltershausen@-person	-person=1
@rogers@-organization	-organization=33
@guale@-product	-product=1
@burnham-on-sea@-location	-location=94
@nonthaburi@-organization	-organization=5
@lydian@-location	-location=2
@confessions_of_an_english_opium-eater@-art	-art=33
@ferguson@-location	-location=16
@merced@-organization	-organization=1
@imortal@-organization	-organization=4
@kaplan,_inc.@-person	-person=45
@school_of_the_art_institute_of_chicago@-location	-location=3
@alexander_herzen@-person	-person=120
@osasuna@-organization	-organization=185
@musical@-location	-location=1
@arado@-location	-location=1
@south_region@-location	-location=238
@nina_simone@-person	-person=634
@battle_of_barnet@-event	-event=84
@1876@-art	-art=6
@quintana_roo@-location	-location=468
@tom_bergeron@-person	-person=95
@oliver_cromwell@-person	-person=2060
@leahy@-art	-art=2
@theodore_gill@-person	-person=25
@barr@-location	-location=20
@ibi@-person	-person=2
@ibn_arabi@-person	-person=119
@stratonice@-art	-art=19
@los_angeles@-transit	-transit=1
@separation@-person	-person=7
@chatham@-person	-person=8
@johnnie_johnson@-person	-person=68
@103@-organization	-organization=2
@china's@-organization	-organization=11
@giulio_caccini@-person	-person=83
@9@-person	-person=203
@sandy_springs,_georgia@-location	-location=47
@shasta_county@-location	-location=79
@6@-chemistry	-chemistry=1
@plan_b@-medicine-drug	-medicine-drug=4
@hythe@-location	-location=328
@duke_of_abercorn@-person	-person=11
@hardy_krüger@-person	-person=53
@hardcore_superstar@-art	-art=1
@arcana@-title	-title=1
@chippewa_county,_wisconsin@-location	-location=20
@midlake@-person	-person=50
@the_dream_academy@-person	-person=60
@catie_curtis@-person	-person=38
@mako@-art	-art=1
@will_clark@-person	-person=69
@sherri_stoner@-person	-person=29
@desdemona@-location	-location=22
@william_mckell@-person	-person=102
@women's_individual_sabre@-event	-event=26
@malice_aforethought@-art	-art=19
@merlin@-broadcast_program	-broadcast_program=182
@dishonored@-product	-product=35
@pharsalia@-location	-location=6
@mercedes@-organization	-organization=598
@the_second@-organization	-organization=8
@the_beach_boys@-art	-art=14
@united_states_life-saving_service@-organization	-organization=75
@eugène_sue@-person	-person=55
@harley_flanagan@-person	-person=20
@cyprian@-location	-location=4
@first_edition@-broadcast_network	-broadcast_network=2
@santa_cruz_de_tenerife@-event	-event=1
@harman@-location	-location=10
@château_gaillard@-event	-event=1
@hm_the_queen@-title	-title=2
@hurricane_emily@-event	-event=29
@stardust@-broadcast_program	-broadcast_program=16
@sibelius@-product	-product=23
@whitefish_bay,_wisconsin@-location	-location=34
@netapp@-product	-product=1
@spanish_harlem@-location	-location=7
@axiom@-person	-person=20
@pablo_morales@-person	-person=22
@an_ideal_husband@-art	-art=144
@passchendaele@-event	-event=220
@devotion@-location	-location=1
@meretz@-location	-location=1
@moe@-organization	-organization=15
@yancy_de_ocampo@-person	-person=27
@hillsong_church@-location	-location=138
@president_of_the_european_commission@-organization	-organization=1
@bears@-living_thing	-living_thing=8
@lesbians_on_ecstasy@-person	-person=17
@zebra@-organization	-organization=5
@brunswick@-person	-person=27
@st._augustine@-location	-location=456
@paul_lawrie@-person	-person=62
@koog_aan_de_zaan@-location	-location=20
@floyd@-person	-person=24
@roger_penske@-person	-person=178
@justus_von_liebig@-person	-person=169
@stinger@-living_thing	-living_thing=1
@ebers_papyrus@-art	-art=45
@grub@-living_thing	-living_thing=1
@bar-sur-aube@-location	-location=47
@jilib@-event	-event=1
@la_honda@-location	-location=20
@minister_of_national_revenue@-title	-title=45
@timbuktu@-person	-person=4
@steven_lo@-person	-person=34
@herb_pennock@-person	-person=40
@husband@-art	-art=1
@montserrat@-art	-art=2
@sudbury_basin@-location	-location=40
@rosslyn@-location	-location=56
@xavier_giannoli@-person	-person=28
@charity_shield@-event	-event=133
@robert_hugh_benson@-person	-person=31
@circle_in_the_square_theatre@-location	-location=98
@empress_myeongseong@-person	-person=54
@american_girl@-art	-art=41
@d._o._lee_peak@-location	-location=21
@brock@-organization	-organization=3
@trent_river@-location	-location=61
@prime_minister's_department@-organization	-organization=32
@eugen_fischer@-person	-person=41
@marco_rubio@-person	-person=116
@tom_hopper@-person	-person=22
@bruce_a._young@-person	-person=27
@ha@-person	-person=1
@nimitz@-product	-product=13
@jack_abramoff@-event	-event=2
@kamloops@-location	-location=429
@cuauhtémoc_borough@-location	-location=32
@ararat@-location	-location=213
@cookie@-product	-product=3
@tabasco@-location	-location=499
@purfleet@-organization	-organization=7
@nebraska@-product	-product=2
@buskerud@-organization	-organization=1
@wulgrin_i@-person	-person=21
@dave@-broadcast_network	-broadcast_network=131
@joe_fleming@-person	-person=21
@indian_ocean@-art	-art=2
@united_arab_emirates@-location	-location=4756
@united_states@-finance-currency	-finance-currency=4
@i_love_you@-product	-product=1
@lens@-event	-event=3
@spaceman@-person	-person=1
@hainaut@-location	-location=189
@freedom_fighters@-product	-product=17
@sylvia@-art	-art=68
@cw@-location	-location=1
@lone_wolf@-art	-art=66
@c-2@-product	-product=6
@kensington_gore@-location	-location=28
@rosalie@-person	-person=4
@pakistan@-broadcast_network	-broadcast_network=1
@josh_gracin@-person	-person=60
@yap@-person	-person=2
@ikoma@-location	-location=31
@grand_mosque@-event	-event=1
@holi@-time	-time=387
@indiana_jones_and_the_last_crusade@-art	-art=295
@lord_howard_of_effingham@-person	-person=22
@ironton@-organization	-organization=2
@picea_rubens@-living_thing	-living_thing=28
@uss_constellation_(cv-64)@-product	-product=32
@casey_james@-art	-art=1
@kildare@-location	-location=446
@lilac_time@-art	-art=28
@spirulina@-living_thing	-living_thing=43
@blah_blah_blah@-broadcast_program	-broadcast_program=8
@peace_bridge@-location	-location=70
@poland@-people-ethnicity	-people-ethnicity=5
@stairway_to_heaven@-art	-art=202
@tough_guys@-art	-art=28
@seti@-language	-language=1
@nightwatch@-art	-art=22
@jason_byrne@-person	-person=26
@corey_parker_robinson@-person	-person=24
@bulgaria@-location	-location=16388
@cramlington@-location	-location=72
@carteret@-person	-person=13
@moana@-broadcast_program	-broadcast_program=1
@larry_keating@-person	-person=42
@edinburgh@-art	-art=3
@martins@-person	-person=19
@power_stone@-broadcast_program	-broadcast_program=5
@college_of_the_pacific@-location	-location=2
@lakers@-location	-location=2
@aandhi@-broadcast_program	-broadcast_program=2
@brisbane@-broadcast_network	-broadcast_network=2
@2001@-award	-award=2
@santiago_cabrera@-person	-person=38
@norman_macmillan@-person	-person=24
@william_h.g._fitzgerald_tennis_center@-location	-location=20
@grey_river@-location	-location=23
@concord@-food	-food=32
@haitian@-people-ethnicity	-people-ethnicity=8
@warri@-location	-location=122
@olacaceae@-living_thing	-living_thing=38
@lockheed_martin_space_systems@-organization	-organization=29
@hearst@-person	-person=45
@christians@-person	-person=2
@cat's_eyes@-person	-person=18
@nine_princes_in_amber@-product	-product=1
@cyclone_nargis@-event	-event=107
@tenth@-law	-law=8
@rias@-person	-person=1
@central_africa@-location	-location=597
@constellation@-location	-location=10
@piano_concerto_no._2@-art	-art=86
@dev@-person	-person=155
@george_ellis@-person	-person=22
@tverrelvdalen@-location	-location=3
@tender@-medicine-symptom	-medicine-symptom=3
@bailleul@-location	-location=49
@lorenzo_thomas@-person	-person=30
@devonport,_tasmania@-location	-location=50
@police_squad!@-broadcast_program	-broadcast_program=59
@patrimony@-location	-location=30
@junior_senior@-art	-art=5
@blüthner@-organization	-organization=22
@cows@-person	-person=14
@echo_park@-art	-art=29
@rocks@-product	-product=1
@just_like_a_woman@-art	-art=23
@overthrow@-event	-event=27
@icíar_bollaín@-person	-person=33
@true@-event	-event=18
@gehenna@-person	-person=19
@balto@-person	-person=38
@barker@-location	-location=40
@nikola_altomanović@-person	-person=26
@wangan_midnight@-art	-art=75
@deepti_naval@-person	-person=100
@where's_wally?@-art	-art=23
@alpine_journal@-art	-art=37
@az@-location	-location=70
@harvest@-product	-product=3
@pretty_polly@-art	-art=31
@ernesto@-event	-event=2
@harlem_globetrotters@-organization	-organization=472
@encino@-living_thing	-living_thing=1
@queens_of_the_stone_age@-person	-person=713
@voice_of_america@-organization	-organization=768
@nampa@-organization	-organization=2
@gem@-location	-location=17
@omid@-person	-person=19
@arya_babbar@-person	-person=38
@orbit@-body_part	-body_part=50
@south_carolina_department_of_natural_resources@-organization	-organization=24
@morpeth,_northumberland@-location	-location=34
@artek@-location	-location=23
@rosalie@-art	-art=32
@iranian@-language	-language=1
@science_fiction_poetry_association@-organization	-organization=21
@tilbury@-location	-location=77
@lord's@-person	-person=1
@blind@-location	-location=2
@manufactured@-organization	-organization=1
@card-pitt@-organization	-organization=44
@lavochkin@-product	-product=1
@maverick@-person	-person=4
@squirrel@-living_thing	-living_thing=71
@portarlington@-location	-location=85
@glengarry@-location	-location=55
@josh_gracin@-art	-art=3
@dora@-event	-event=5
@french_community_of_belgium@-organization	-organization=1
@presbyter@-title	-title=30
@treaty@-art	-art=12
@skeleton@-event	-event=23
@lion@-location	-location=12
@brome@-living_thing	-living_thing=3
@penn@-product	-product=3
@città_di_castello@-organization	-organization=1
@big_sky@-person	-person=3
@black_river@-art	-art=2
@backstreet_boys@-person	-person=943
@cg@-computer-programming_language	-computer-programming_language=17
@zárate@-location	-location=31
@bluefields@-organization	-organization=1
@świdnica@-location	-location=26
@aud@-organization	-organization=1
@public@-art	-art=4
@buses@-product	-product=7
@gmina_prusice@-location	-location=29
@sylvia@-person	-person=52
@passione@-art	-art=9
@high_voltage@-person	-person=2
@william_brown@-art	-art=1
@satellite@-person	-person=1
@tel_hashomer@-location	-location=22
@convoy@-broadcast_program	-broadcast_program=8
@britannia@-product	-product=99
@spiegel_online@-internet-website	-internet-website=59
@debre_tabor@-location	-location=28
@uto@-location	-location=18
@mary_king@-person	-person=22
@edward_iii's@-person	-person=22
@tuskegee@-location	-location=59
@470_class@-event	-event=6
@beloit@-organization	-organization=9
@alsager@-location	-location=51
@neil_hubbard@-person	-person=40
@evangelical_lutheran@-religion-religion	-religion-religion=27
@dunbeath@-location	-location=26
@cheek_to_cheek@-art	-art=50
@felling@-event	-event=1
@attack@-art	-art=15
@johnny_appleseed@-person	-person=86
@robert_bradley's_blackwater_surprise@-person	-person=24
@senatorial@-event	-event=18
@brittany@-organization	-organization=7
@river_oaks@-organization	-organization=2
@cushing@-location	-location=51
@johanna_nichols@-person	-person=28
@aryeh_eldad@-person	-person=23
@carbon_monoxide@-chemistry	-chemistry=43
@wisconsin_range@-location	-location=37
@andrew_lamb@-person	-person=41
@shenandoah@-product	-product=11
@bind@-product	-product=57
@red_road@-art	-art=35
@fascist_italy@-organization	-organization=2
@elizabeth_garrett_anderson@-location	-location=1
@curious_george@-broadcast_program	-broadcast_program=53
@irwin@-person	-person=15
@bleiburg@-event	-event=2
@africville@-location	-location=33
@6@-body_part	-body_part=1
@707@-location	-location=60
@dukes_of_burgundy@-location	-location=1
@apc@-disease	-disease=11
@sarab_county@-location	-location=183
@beijing@-language	-language=2
@acorus_calamus@-living_thing	-living_thing=27
@hastings@-art	-art=1
@matt_thompson@-person	-person=22
@heredia@-organization	-organization=8
@gillingham_f.c.@-organization	-organization=48
@e._b._white@-person	-person=113
@trans-mississippi@-event	-event=5
@karlskoga@-organization	-organization=1
@skin_yard@-person	-person=66
@chester,_illinois@-location	-location=38
@rich@-location	-location=4
@first_hawaiian_bank@-organization	-organization=30
@battle_of_cambrai_(1917)@-event	-event=28
@darren_young@-person	-person=25
@edgar_dearing@-person	-person=20
@marianas_trench@-location	-location=1
@reform_movement@-organization	-organization=12
@arrowsmith@-organization	-organization=5
@the_paul_daniels_magic_show@-person	-person=3
@liacouras_center@-location	-location=37
@american_film_institute@-event	-event=3
@craig_cash@-person	-person=37
@devlet_i_giray@-person	-person=28
@the_alfred_hitchcock_hour@-broadcast_program	-broadcast_program=20
@arthur@-product	-product=4
@the_book_of_the_dead@-art	-art=21
@dayflower_family@-living_thing	-living_thing=38
@grammar_school@-organization	-organization=26
@steve_ovett@-person	-person=43
@biddeford@-location	-location=167
@memphis_blues@-art	-art=16
@harvey_clark@-person	-person=32
@dooradoyle@-location	-location=23
@trap_door_spiders@-organization	-organization=29
@free_inquiry@-art	-art=37
@gary_clark@-person	-person=67
@james_young@-person	-person=68
@ferdinando_fuga@-person	-person=35
@macon@-location	-location=546
@patos_de_minas@-location	-location=63
@anitta@-person	-person=37
@once_upon_a_time_in_the_midlands@-art	-art=20
@bell@-organization	-organization=116
@indian@-religion-religion	-religion-religion=3
@the_mysterious_cities_of_gold@-broadcast_program	-broadcast_program=64
@mahabad_county@-location	-location=208
@grey_wolves@-living_thing	-living_thing=2
@barcelona,_spain@-location	-location=73
@haparanda@-location	-location=82
@glossop@-location	-location=2
@scream_2@-art	-art=84
@choctaw@-location	-location=42
@french_indochina@-location	-location=878
@diekirch@-location	-location=81
@maude@-event	-event=1
@westminster_bridge@-art	-art=1
@tura@-location	-location=41
@1936–37@-event	-event=45
@the_campbells@-broadcast_program	-broadcast_program=25
@badger@-location	-location=24
@lucan@-person	-person=86
@playing_with_fire@-art	-art=19
@observer@-art	-art=113
@fever@-medicine-symptom	-medicine-symptom=45
@toccoa_falls_college@-organization	-organization=22
@jump5@-art	-art=2
@inca@-finance-currency	-finance-currency=1
@those_were_the_days@-art	-art=69
@will@-location	-location=65
@vaduz@-location	-location=189
@vaterländischer_künstlerverein@-art	-art=28
@pascal_collasse@-person	-person=28
@roscommon_county@-location	-location=64
@firehouse_tales@-broadcast_program	-broadcast_program=21
@georgian@-people-ethnicity	-people-ethnicity=354
@trogir@-organization	-organization=3
@odder@-location	-location=24
@large_professor@-person	-person=123
@mongolian@-location	-location=32
@ace_attorney@-product	-product=44
@miami_springs@-location	-location=25
@chillicothe@-product	-product=1
@fina@-event	-event=1
@gola@-food	-food=1
@time_warp@-broadcast_program	-broadcast_program=16
@the_spongebob_squarepants_movie@-art	-art=101
@definition@-art	-art=7
@minturno@-location	-location=29
@blind_willie_mctell@-person	-person=92
@western_hills@-organization	-organization=1
@oundle@-location	-location=118
@durazno@-organization	-organization=1
@the_merchant_of_venice@-broadcast_program	-broadcast_program=1
@fowler@-person	-person=480
@bancroft@-person	-person=6
@svetozar_gligorić@-person	-person=112
@gabrik_rural_district@-location	-location=41
@transportation_bureau_city_of_nagoya@-organization	-organization=29
@gimpo_international_airport@-location	-location=54
@duke_of_orléans@-person	-person=45
@lee_roy_jordan@-person	-person=47
@antoine_vitez@-person	-person=26
@atkinson@-organization	-organization=3
@hummel@-person	-person=45
@nankai_main_line@-organization	-organization=1
@underdog@-person	-person=1
@tame@-organization	-organization=32
@filth@-person	-person=15
@paul_the_apostle@-person	-person=254
@bibbiena@-location	-location=19
@lemko@-people-ethnicity	-people-ethnicity=17
@grand@-organization	-organization=3
@blue_bayou@-art	-art=31
@chris_penn@-person	-person=119
@strathearn@-location	-location=83
@cryptomeria@-living_thing	-living_thing=37
@antony_and_cleopatra@-art	-art=414
@starman@-broadcast_program	-broadcast_program=18
@market@-location	-location=20
@karasuma_line@-location	-location=44
@stafford_repp@-person	-person=25
@mutant_chronicles@-product	-product=21
@girl_authority@-art	-art=1
@mint_condition@-person	-person=28
@godiva's@-broadcast_program	-broadcast_program=22
@unconditional_love@-broadcast_program	-broadcast_program=1
@tampa_bay_buccaneers@-organization	-organization=3141
@gmc@-organization	-organization=25
@ae@-language	-language=7
@gallagher@-location	-location=2
@cali@-location	-location=693
@thames@-event	-event=2
@oriana@-product	-product=14
@george_hamilton_iv@-person	-person=81
@audley_harrison@-person	-person=67
@red_ruffing@-person	-person=65
@the_lloyd_bridges_show@-person	-person=1
@brian_cook@-person	-person=59
@polish_army_museum@-location	-location=31
@newton_county,_missouri@-location	-location=24
@miller_brewing_company@-organization	-organization=100
@2009_world_junior_championships@-event	-event=41
@civil_courage_prize@-award	-award=30
@west_st._paul@-location	-location=20
@narus@-location	-location=14
@thomas@-person	-person=832
@lil'_chris@-art	-art=3
@rudolf_ii,_holy_roman_emperor@-person	-person=87
@44th@-location	-location=6
@jaundice@-disease	-disease=2
@alfred_thayer_mahan@-person	-person=123
@united_states@-event	-event=43
@girlfriend@-person	-person=16
@boomerang@-person	-person=4
@harlem@-event	-event=5
@darwin@-product	-product=87
@livingston_range@-location	-location=34
@chance_the_rapper@-person	-person=25
@caledon,_ontario@-location	-location=41
@mark_prior@-person	-person=54
@st._francis_county@-location	-location=41
@being_and_nothingness@-art	-art=49
@mcarthur@-product	-product=1
@red_deer@-living_thing	-living_thing=55
@brigitte_fontaine@-person	-person=58
@jerzy_maksymiuk@-person	-person=20
@leu@-biology	-biology=19
@carter_family@-person	-person=174
@paços_de_ferreira@-organization	-organization=125
@counties@-organization	-organization=13
@team_menard@-organization	-organization=39
@echo_park@-location	-location=94
@jacqueline@-person	-person=105
@rac@-location	-location=1
@ballard@-person	-person=9
@spoleto@-event	-event=3
@rookie_of_the_year@-event	-event=1
@salt@-chemistry	-chemistry=27
@eden_prairie@-organization	-organization=3
@dead_winter_dead@-art	-art=21
@peter_i@-person	-person=253
@roti@-art	-art=7
@bacău@-location	-location=187
@the_first_game@-product	-product=21
@realnetworks@-organization	-organization=175
@east_india_squadron@-organization	-organization=60
@islamic_salvation_front@-organization	-organization=74
@diamond_eyes@-art	-art=32
@alfred_sutro@-person	-person=20
@chinese_american@-food	-food=4
@mary_treen@-person	-person=31
@india@-finance-currency	-finance-currency=1
@yellow@-people-ethnicity	-people-ethnicity=1
@don_matteo@-broadcast_program	-broadcast_program=26
@septinsular_republic@-location	-location=51
@barber@-person	-person=6
@arista@-location	-location=1
@united_states_marine_band@-art	-art=2
@walla_walla@-location	-location=153
@captain@-person	-person=18
@helen_terry@-person	-person=34
@steve_kroft@-person	-person=45
@tolosa@-organization	-organization=2
@ann_sothern@-person	-person=202
@the_dead@-art	-art=76
@pepe@-person	-person=22
@thomas_southwood_smith@-person	-person=21
@fascination@-organization	-organization=10
@glenn_gregory@-person	-person=43
@stranglehold@-art	-art=19
@vhs@-product	-product=2876
@basques@-location	-location=3
@lehár@-person	-person=40
@thurles@-location	-location=355
@the_first@-organization	-organization=6
@bloomsbury@-location	-location=550
@mark_clapham@-person	-person=29
@ja_rule@-person	-person=463
@demer@-location	-location=23
@maryland@-title	-title=2
@wilkes_county,_georgia@-location	-location=38
@sherman_fairchild@-person	-person=31
@chicago@-event	-event=26
@all_along_the_watchtower@-broadcast_program	-broadcast_program=9
@trouble@-person	-person=105
@parley_baer@-person	-person=81
@sydney,_australia@-location	-location=60
@walrus@-product	-product=21
@ware_river@-location	-location=29
@angers@-location	-location=625
@british_troops@-event	-event=1
@the_lighthouse@-art	-art=23
@james_bourne@-person	-person=79
@orbit@-person	-person=12
@songbird@-organization	-organization=35
@patna@-organization	-organization=4
@orwell@-person	-person=37
@nevaeh@-art	-art=3
@world's_strongest_man@-title	-title=1
@cottesmore@-location	-location=18
@palo_alto@-location	-location=15
@vesa@-person	-person=59
@hara_takashi@-person	-person=56
@silver@-visual_art-color	-visual_art-color=59
@buffalo@-location	-location=2064
@david_mazzucchelli@-person	-person=54
@hcl_technologies@-organization	-organization=42
@limerick_city@-organization	-organization=8
@mount_pinatubo@-location	-location=173
@wood_buffalo_national_park@-location	-location=60
@the_underneath@-art	-art=14
@academic_degree@-education-educational_degree	-education-educational_degree=42
@lucknow_nr@-location	-location=21
@nicolai_ouroussoff@-person	-person=22
@bob_regan@-person	-person=68
@coffey_county@-location	-location=30
@the_magic_roundabout@-location	-location=3
@stinger@-food	-food=3
@private_practice@-broadcast_program	-broadcast_program=375
@plan_9@-art	-art=1
@wolverine@-person	-person=4
@girls@-art	-art=29
@vremya@-broadcast_program	-broadcast_program=21
@bastille_day@-art	-art=7
@salmo@-location	-location=21
@wightwick_manor@-location	-location=25
@nucleus@-person	-person=49
@the_network@-art	-art=2
@ollie_walsh@-person	-person=36
@farouk_i@-person	-person=31
@diplomat@-title	-title=58
@zombie_nation@-person	-person=37
@lapland@-organization	-organization=1
@profit@-title	-title=1
@malvasia@-person	-person=3
@arthur_capell@-person	-person=20
@kinsale@-event	-event=2
@keel@-product	-product=3
@rudolf@-art	-art=9
@freedom_party@-organization	-organization=63
@jackal@-product	-product=6
@velocity@-art	-art=7
@uno@-person	-person=1
@idrees_sulieman@-person	-person=49
@midori_days@-broadcast_program	-broadcast_program=48
@group_3@-event	-event=194
@dorado@-person	-person=1
@campanula_rotundifolia@-living_thing	-living_thing=31
@ruf_automobile@-organization	-organization=20
@french_consulate@-organization	-organization=1
@xiang@-person	-person=2
@northwood_high_school@-location	-location=2
@ontario@-organization	-organization=23
@reunion@-product	-product=2
@falkland@-person	-person=1
@hamilcar@-person	-person=16
@gilberto_gil@-person	-person=307
@meung-sur-loire@-event	-event=2
@hot_eyes@-person	-person=22
@rode@-location	-location=9
@watford_junction@-event	-event=40
@warri@-organization	-organization=2
@dasari_narayana_rao@-person	-person=107
@sony@-person	-person=113
@bilberry@-living_thing	-living_thing=52
@in_the_time_of_the_butterflies@-art	-art=31
@leviathan@-product	-product=12
@ayer@-person	-person=1
@edmund@-person	-person=115
@laurent_schwartz@-person	-person=46
@sandra_day_o'connor@-person	-person=403
@pure_love@-broadcast_program	-broadcast_program=2
@belly@-location	-location=6
@matt@-person	-person=120
@studio@-organization	-organization=4
@richard_s._ewell@-person	-person=149
@sighișoara@-location	-location=26
@refused@-organization	-organization=1
@effingham@-person	-person=1
@ernst-hugo_järegård@-person	-person=30
@crackerjack@-art	-art=27
@lux@-location	-location=2
@qasim_khanate@-location	-location=45
@edgar_selwyn@-person	-person=34
@sphinx@-organization	-organization=1
@royal_society_of_canada@-organization	-organization=806
@nora_brockstedt@-person	-person=29
@chesapeake@-person	-person=9
@michelangelo@-product	-product=1
@darwin_day@-person	-person=1
@vibes@-product	-product=70
@capel@-location	-location=35
@wasted_youth@-art	-art=11
@north_alabama@-organization	-organization=17
@van_heusen@-organization	-organization=1
@american@-living_thing	-living_thing=11
@lom@-people-ethnicity	-people-ethnicity=4
@rottweiler@-living_thing	-living_thing=113
@cirencester_town@-location	-location=1
@cpr@-organization	-organization=162
@amharic@-people-ethnicity	-people-ethnicity=3
@smiles_of_a_summer_night@-art	-art=59
@nc_state@-organization	-organization=76
@chailey@-organization	-organization=1
@red_jacket@-art	-art=2
@argumental@-broadcast_program	-broadcast_program=20
@duane@-location	-location=8
@tay_ping_hui@-person	-person=111
@sub@-broadcast-tv_channel	-broadcast-tv_channel=28
@golden_years@-organization	-organization=1
@tennyson@-organization	-organization=1
@sethu_lakshmi_bayi@-person	-person=26
@hawthorne@-living_thing	-living_thing=1
@ascoli@-location	-location=7
@francis_biddle@-person	-person=51
@joe_e._lewis@-person	-person=33
@nyamwezi@-people-ethnicity	-people-ethnicity=20
@wwe_raw@-broadcast_program	-broadcast_program=276
@inaccessible_island@-living_thing	-living_thing=1
@hazelnut@-living_thing	-living_thing=6
@paredes@-organization	-organization=4
@slidell@-organization	-organization=1
@the_lloyd_bridges_show@-broadcast_program	-broadcast_program=47
@wrocław@-location	-location=3827
@manfred_eicher@-person	-person=62
@mersin@-location	-location=929
@catherine_howard@-person	-person=203
@indonesia@-location	-location=4
@genus@-art	-art=2
@kavalan@-person	-person=16
@atri@-location	-location=6
@anton@-person	-person=40
@the_rogues@-broadcast_program	-broadcast_program=38
@denver@-event	-event=18
@dark_shadows@-broadcast_program	-broadcast_program=374
@johan_rudolph_thorbecke@-person	-person=25
@o.f.m._cap.@-organization	-organization=33
@brookeborough@-location	-location=35
@elco@-person	-person=1
@the_inquirer@-art	-art=1
@parkway_drive@-person	-person=135
@jan_van_eyck@-art	-art=1
@university_of_notre_dame_australia@-organization	-organization=35
@merril_bainbridge@-person	-person=44
@trastevere@-location	-location=153
@dionne_farris@-person	-person=34
@ace_hardware@-organization	-organization=65
@expo@-location	-location=16
@aldebaran@-product	-product=1
@jaundice@-medicine-symptom	-medicine-symptom=22
@sant'antioco@-location	-location=24
@hoechst@-organization	-organization=50
@1979_general_election@-event	-event=293
@the_toxic_avenger@-art	-art=68
@frederick_james_furnivall@-person	-person=31
@lobau@-person	-person=3
@užice_municipality@-location	-location=35
@diabetes@-disease	-disease=21
@moon@-product	-product=2
@anatole_france@-location	-location=2
@deer@-product	-product=1
@oakland_invaders@-organization	-organization=77
@frankton@-location	-location=38
@zande@-location	-location=1
@topper@-organization	-organization=10
@alexis@-people-ethnicity	-people-ethnicity=1
@aberdyfi@-location	-location=48
@brook@-location	-location=28
@mompha_ochraceella@-living_thing	-living_thing=24
@laurie_johnson@-person	-person=57
@fool's_gold@-art	-art=30
@rampage@-art	-art=10
@dáibhí_ó_cróinín@-person	-person=25
@s._p._b._charan@-person	-person=20
@tasman@-product	-product=3
@chang'an@-organization	-organization=3
@tappan_zee_bridge@-location	-location=79
@bismarck@-product	-product=154
@was@-people-ethnicity	-people-ethnicity=2
@alderman@-person	-person=1
@nipissing_district@-location	-location=91
@superbus@-organization	-organization=15
@tim_pawlenty@-event	-event=3
@united_nations@-event	-event=1
@rainbow_warrior@-person	-person=1
@edmund_anscombe@-person	-person=27
@j._j._yeley@-person	-person=87
@stokke@-organization	-organization=5
@nubian@-language	-language=2
@rzhev@-event	-event=2
@merkel_cell@-disease	-disease=1
@michael_bennett@-person	-person=173
@barnstaple_town@-location	-location=7
@a_man_called_horse@-art	-art=24
@fifth_avenue@-location	-location=598
@forever_the_sickest_kids@-person	-person=67
@kargil@-event	-event=13
@david_zindell@-person	-person=20
@westinghouse@-organization	-organization=458
@st_george's_hospital@-location	-location=152
@premiership@-person	-person=5
@fort_mchenry@-location	-location=230
@spoleto@-organization	-organization=1
@stars_on_45@-art	-art=7
@lifeboat@-product	-product=1
@promised_land@-broadcast_program	-broadcast_program=46
@504@-product	-product=23
@jackie_mclean@-person	-person=341
@marks@-finance-currency	-finance-currency=129
@doyle@-location	-location=16
@congo@-language	-language=1
@asclepiadoideae@-living_thing	-living_thing=20
@royal_children's_hospital@-location	-location=38
@paris,_france@-event	-event=1
@dream_street@-broadcast_program	-broadcast_program=11
@viking@-art	-art=10
@yuri@-location	-location=13
@kedron@-organization	-organization=5
@dara@-location	-location=63
@dga@-award	-award=2
@chic@-organization	-organization=6
@geoffrey_scott@-person	-person=20
@rogers@-person	-person=37
@meteora@-art	-art=62
@elgin@-person	-person=2
@turkish_delight@-food	-food=26
@liberator@-product	-product=26
@mam@-language	-language=27
@singapore@-transit	-transit=2
@mcrae@-person	-person=8
@mingus@-person	-person=17
@battle_picture_weekly@-art	-art=34
@46@-product	-product=4
@yiewsley@-location	-location=21
@pathfinder@-art	-art=27
@saint-pierre@-person	-person=1
@lanark@-location	-location=335
@ethmia_dodecea@-living_thing	-living_thing=22
@arcana@-event	-event=2
@waalwijk@-organization	-organization=1
@laubach@-person	-person=1
@macedonia@-location	-location=3575
@eccles@-event	-event=2
@order_of_augustinian_recollects@-organization	-organization=31
@patrol_boat@-broadcast_program	-broadcast_program=19
@on_the_road_again@-art	-art=73
@economy_and_society@-art	-art=25
@sonija_kwok@-person	-person=46
@borax@-organization	-organization=1
@ace_hood@-person	-person=216
@acme@-product	-product=1
@samuel_greig@-person	-person=23
@the_three_tenors@-person	-person=41
@1966@-art	-art=4
@bikfaya@-location	-location=38
@westminster_city_council@-organization	-organization=146
@aleksis_kivi@-person	-person=48
@napoleon's@-person	-person=32
@linn_records@-organization	-organization=51
@phantasmagoria@-person	-person=10
@nationals@-event	-event=5
@donisthorpe@-person	-person=16
@no._9_squadron_raf@-organization	-organization=24
@ryan_toby@-person	-person=27
@monitor@-broadcast_program	-broadcast_program=59
@roaches@-living_thing	-living_thing=20
@salmon@-product	-product=3
@newington@-location	-location=130
@madame_sans-gêne@-person	-person=2
@topper@-product	-product=12
@indian_wells,_california@-event	-event=1
@waste@-product	-product=11
@downside_school@-organization	-organization=138
@oriel_park@-location	-location=70
@moore@-location	-location=129
@wild_cherry@-food	-food=1
@suwon_fc@-organization	-organization=43
@matangi@-product	-product=5
@heeley@-person	-person=1
@the_assassination@-event	-event=24
@cos@-organization	-organization=1
@two_tribes@-art	-art=57
@brook@-person	-person=7
@yesterday@-broadcast_network	-broadcast_network=39
@kyle_busch@-person	-person=820
@hendaye@-location	-location=96
@manila_galleon@-product	-product=59
@teton@-people-ethnicity	-people-ethnicity=5
@jarome_iginla@-person	-person=158
@tim_belcher@-person	-person=53
@maximus@-organization	-organization=3
@studio@-product	-product=1
@cal@-organization	-organization=102
@maas@-location	-location=65
@rick_hawn@-person	-person=20
@cineaste@-title	-title=1
@mathematical_reviews@-art	-art=142
@manila@-location	-location=5649
@leonese@-language	-language=6
@julius@-person	-person=37
@grip@-title	-title=22
@duke_of_roxburghe@-person	-person=10
@solomon_islands@-location	-location=3408
@system_shock@-product	-product=58
@visco@-person	-person=17
@brough@-location	-location=43
@irving@-person	-person=40
@galleon@-product	-product=22
@catawba@-language	-language=2
@enid_bennett@-person	-person=47
@holy_mountain@-location	-location=21
@hitman@-art	-art=43
@carmine@-visual_art-color	-visual_art-color=5
@deborah_rush@-person	-person=30
@paul_vautin@-person	-person=54
@thessaloniki@-event	-event=2
@de_soto@-location	-location=50
@tricolor@-product	-product=2
@minister_of_foreign_affairs@-title	-title=255
@deep_blue@-location	-location=2
@ava@-organization	-organization=2
@chet_powers@-person	-person=26
@minister_of_labour@-title	-title=86
@absent_friends@-art	-art=19
@turkey@-living_thing	-living_thing=180
@robbie_farah@-person	-person=48
@iran_pro_league@-organization	-organization=796
@java@-location	-location=3122
@the_herd@-person	-person=119
@mudhoney@-art	-art=9
@manhunt@-event	-event=1
@paul_pena@-art	-art=4
@father's_day@-art	-art=16
@barry_manilow@-person	-person=747
@black_lagoon@-broadcast_program	-broadcast_program=125
@laconia@-event	-event=2
@harry_van_meter@-person	-person=36
@goldeneye@-product	-product=7
@southern_connecticut_state_university@-organization	-organization=148
@virginia_bruce@-person	-person=93
@thomas_osborne,_1st_duke_of_leeds@-person	-person=29
@john_vane@-person	-person=21
@kh@-living_thing	-living_thing=1
@again@-broadcast_program	-broadcast_program=1
@the_one_and_only@-art	-art=45
@europa@-internet-website	-internet-website=2
@rahman@-person	-person=111
@evelyn_ashford@-person	-person=40
@kathleen_sebelius@-person	-person=196
@max_webster@-person	-person=56
@james_lawrence@-organization	-organization=1
@india@-language	-language=1
@university_of_dublin@-organization	-organization=281
@sex_and_the_single_girl@-art	-art=36
@grand_prix_d'ouverture_la_marseillaise@-event	-event=78
@brooklyn,_michigan@-location	-location=58
@it's_showtime@-broadcast_program	-broadcast_program=35
@ukrainian_second_league@-event	-event=1
@sennen@-person	-person=4
@george_pilkington@-person	-person=22
@bbc_america@-organization	-organization=1
@animal_crackers@-broadcast_program	-broadcast_program=38
@court_of_king's_bench@-organization	-organization=18
@jack_benny@-person	-person=517
@loch_oich@-location	-location=22
@waste@-art	-art=23
@nasal@-body_part	-body_part=17
@g-unit@-person	-person=261
@the_naked_brothers_band@-art	-art=5
@manufacturing@-title	-title=115
@dcup@-person	-person=23
@concacaf@-event	-event=1
@the_citizen@-organization	-organization=1
@boonville@-event	-event=7
@ucla@-organization	-organization=1658
@salmaan_taseer@-person	-person=23
@nena@-art	-art=7
@natural_history@-art	-art=52
@hot_house@-organization	-organization=1
@erica_leerhsen@-person	-person=27
@fc_stal_alchevsk@-organization	-organization=66
@threshold@-product	-product=1
@chief_of_defence_staff@-title	-title=19
@sunday_independent@-art	-art=180
@kasparov@-person	-person=37
@aniplex@-person	-person=154
@sleeping_sickness@-art	-art=4
@casey_jones@-art	-art=33
@gabriel_heinze@-person	-person=52
@the_pretender@-person	-person=9
@new_york_city@-person	-person=12
@bobby_flay@-person	-person=142
@longman@-person	-person=2
@davenport@-organization	-organization=15
@milton-freewater@-location	-location=21
@national_cadet_corps@-organization	-organization=82
@corinth,_mississippi@-location	-location=155
@highway_101@-location	-location=88
@suba@-location	-location=19
@cato_institute@-organization	-organization=441
@mena@-art	-art=1
@rockies@-organization	-organization=30
@ccf@-product	-product=1
@sr.@-person	-person=1
@petropavlovsk@-location	-location=53
@denby@-organization	-organization=2
@southern_states@-event	-event=2
@october_11@-time	-time=209
@rocky_mount@-location	-location=138
@royal_oak,_michigan@-location	-location=174
@yad_mordechai@-location	-location=32
@dry_creek@-location	-location=65
@beyond@-product	-product=1
@corsican@-language	-language=92
@kobe@-food	-food=1
@whopper@-food	-food=34
@marc_leishman@-person	-person=24
@sugar_hill@-location	-location=37
@legislative_assembly_of_ontario@-organization	-organization=1824
@we@-person	-person=5
@gabriel_hogan@-person	-person=34
@all_creatures_great_and_small@-broadcast_program	-broadcast_program=169
@california_theatre@-location	-location=22
@roy_romer@-person	-person=55
@thule@-organization	-organization=1
@ci@-product	-product=1
@days_of_thunder@-product	-product=4
@oscar_ii_coast@-location	-location=234
@dodge_city@-location	-location=142
@mitre@-person	-person=7
@even_worse@-art	-art=16
@la_salle@-person	-person=34
@the_shadows@-person	-person=632
@conservatori_superior_de_música_del_liceu@-organization	-organization=25
@lacerta@-living_thing	-living_thing=1
@minister_of_internal_affairs@-title	-title=27
@forrest@-person	-person=40
@caucasians@-location	-location=3
@monthly_shōnen_jump@-art	-art=42
@hms_newcastle@-product	-product=22
@core@-organization	-organization=61
@planet@-organization	-organization=10
@akiko_yosano@-person	-person=20
@denniz_pop@-person	-person=39
@red_auerbach@-person	-person=169
@gmina_obryte@-location	-location=25
@st._joseph's_college@-organization	-organization=121
@kappa@-organization	-organization=48
@aiton@-person	-person=24
@mondrian@-location	-location=1
@stony_point@-location	-location=9
@tea@-living_thing	-living_thing=15
@werner_von_siemens@-person	-person=55
@bayda@-location	-location=95
@prehistoric@-location	-location=4
@ps3@-product	-product=140
@rockford@-broadcast_program	-broadcast_program=1
@23@-organization	-organization=8
@st._thomas,_ontario@-person	-person=1
@modesto,_california@-location	-location=262
@alberto_callaspo@-person	-person=30
@tunstall@-location	-location=92
@the_netherlands@-event	-event=31
@maghera@-location	-location=108
@psalm_2@-art	-art=20
@salur@-location	-location=34
@simple_plan@-person	-person=378
@hudson@-location	-location=580
@tamura@-location	-location=23
@telemaco_signorini@-person	-person=27
@channel_9@-broadcast_network	-broadcast_network=137
@prussian@-event	-event=2
@scouting@-art	-art=7
@icehouse@-product	-product=9
@van@-product	-product=39
@c.m.f.@-organization	-organization=32
@eloise@-event	-event=7
@mamedov@-person	-person=37
@kenedy@-location	-location=33
@blackberry@-living_thing	-living_thing=6
@emba@-organization	-organization=1
@frankenstein@-product	-product=3
@dasarath_rangasala_stadium@-location	-location=26
@il@-organization	-organization=4
@the_holocaust@-art	-art=2
@missouri_university_of_science_and_technology@-organization	-organization=110
@pontic@-medicine-medical_treatment	-medicine-medical_treatment=1
@taiji@-location	-location=14
@maxwell@-location	-location=16
@we_are_the_champions@-broadcast_program	-broadcast_program=17
@kongo@-language	-language=33
@bristow@-location	-location=27
@special_forces@-organization	-organization=119
@troubles@-event	-event=69
@south_central@-organization	-organization=8
@nis@-organization	-organization=6
@metuchen_high_school@-organization	-organization=26
@whitbread@-organization	-organization=98
@deutsche_tourenwagen_meisterschaft@-organization	-organization=67
@tom_whitlock@-person	-person=22
@chrysler_cordoba@-product	-product=24
@incantation@-product	-product=1
@sel@-organization	-organization=27
@rumney@-person	-person=1
@sugar_bowl@-location	-location=6
@storrs@-location	-location=55
@3d@-organization	-organization=5
@spin-off@-art	-art=4
@quebec_bar@-organization	-organization=43
@polkowice@-location	-location=84
@huesca@-event	-event=7
@norwegians@-location	-location=40
@spawn@-broadcast_program	-broadcast_program=6
@taiwanese@-location	-location=39
@shire_river@-location	-location=69
@us@-people-ethnicity	-people-ethnicity=4
@84@-organization	-organization=3
@aster@-living_thing	-living_thing=128
@rn@-chemistry	-chemistry=3
@vision@-organization	-organization=3
@alatriste@-art	-art=30
@zenobia@-art	-art=11
@ngoni@-language	-language=1
@liverpool_fc@-location	-location=2
@simon_magus@-person	-person=84
@muslim_quarter@-location	-location=28
@sleuth@-title	-title=5
@chiapas@-organization	-organization=161
@varsity@-organization	-organization=4
@damien_high_school@-organization	-organization=29
@ashmont@-location	-location=34
@neretva@-organization	-organization=2
@the_heights@-organization	-organization=1
@kathmandu@-organization	-organization=5
@bob_watson@-person	-person=75
@duchy_of_savoy@-location	-location=244
@vespasian@-location	-location=1
@canis_major@-location	-location=110
@world's_strongest_man@-event	-event=31
@braddock@-person	-person=4
@charlotte_d'amboise@-person	-person=20
@district_of_alaska@-organization	-organization=2
@i_am_sam@-art	-art=78
@brocklesby@-product	-product=1
@foreign_ministry@-organization	-organization=69
@american_chemical_society@-organization	-organization=863
@plumbaginaceae@-living_thing	-living_thing=38
@nicaea@-location	-location=88
@caucasians@-language	-language=1
@hometown@-person	-person=2
@angleton@-location	-location=33
@trust@-location	-location=9
@yuliya_yefimova@-person	-person=22
@duarte@-location	-location=79
@economic_crisis@-person	-person=1
@mel_bridgman@-person	-person=26
@division_three@-organization	-organization=399
@sputnik@-person	-person=5
@old_town_chinatown@-location	-location=29
@slovenian_championship@-event	-event=2
@caxton@-person	-person=27
@rig_rural_district@-location	-location=24
@central_luzon@-location	-location=159
@calf_of_man@-location	-location=47
@north_cape@-art	-art=1
@saint_michael@-title	-title=1
@little_compton@-location	-location=29
@christian_panucci@-person	-person=41
@university_of_electro-communications@-organization	-organization=22
@the_critics'_circle@-organization	-organization=32
@june_peppas@-person	-person=31
@deva@-person	-person=322
@castlehaven@-location	-location=28
@gubin@-location	-location=70
@strife@-person	-person=21
@hightstown@-location	-location=27
@governor_of_victoria@-title	-title=268
@ernest_rhys@-person	-person=34
@mushroomhead@-person	-person=123
@zwiefalten@-location	-location=31
@sarcopterygii@-living_thing	-living_thing=23
@amity@-location	-location=37
@spiderbait@-person	-person=145
@jimmie_lee_jackson@-person	-person=23
@embraer@-organization	-organization=182
@artillery@-person	-person=23
@corey_hart@-person	-person=130
@2006_european_championships@-event	-event=81
@indiana_jones_and_the_temple_of_doom@-art	-art=238
@kickstarter@-internet-website	-internet-website=1060
@cool@-person	-person=6
@vico_equense@-organization	-organization=1
@easy_street@-art	-art=13
@pobol_y_cwm@-broadcast_program	-broadcast_program=84
@premier_league_of_bosnia_and_herzegovina@-event	-event=1
@milazzo@-person	-person=1
@rocky@-product	-product=7
@desmond_morton@-person	-person=24
@the_roaring_twenties@-art	-art=37
@cirrus_sr22@-product	-product=27
@george_hawi@-person	-person=26
@3d@-art	-art=18
@2011–12_nhl_season@-event	-event=63
@three_on_a_match@-broadcast_program	-broadcast_program=21
@aristotelianism@-art	-art=90
@victoria@-god	-god=52
@world_wrestling_all-stars@-organization	-organization=64
@o'brien_county@-location	-location=43
@waterloo@-food	-food=1
@jupiter@-person	-person=13
@the_pleasure_seekers@-person	-person=18
@shang@-event	-event=65
@mill_hill@-location	-location=151
@bacup@-organization	-organization=12
@gorton@-organization	-organization=2
@mianrud_rural_district@-location	-location=43
@soldier_of_fortune,_inc.@-broadcast_program	-broadcast_program=22
@melanesia@-location	-location=553
@sound_editor@-title	-title=92
@urmila_matondkar@-person	-person=207
@hidden_hills@-location	-location=21
@sano@-organization	-organization=1
@holland@-organization	-organization=92
@paraguay_national_team@-organization	-organization=34
@emil_du_bois-reymond@-person	-person=41
@colleen@-location	-location=1
@ray_lyman_wilbur@-person	-person=28
@tony_barber@-person	-person=44
@kaysville@-location	-location=29
@seminary@-location	-location=7
@timpani@-organization	-organization=1
@cordilleran_ice_sheet@-location	-location=32
@coolmore_stud@-organization	-organization=121
@montreal@-person	-person=8
@bourne@-location	-location=228
@rib@-food	-food=1
@city_council@-organization	-organization=230
@enschede@-event	-event=2
@dominic_littlewood@-person	-person=20
@downton@-organization	-organization=7
@saho@-language	-language=17
@space@-broadcast_program	-broadcast_program=2
@b@-location	-location=24
@louisiana_bayou_beast@-organization	-organization=43
@the_essence_of_christianity@-art	-art=25
@svea_court_of_appeal@-organization	-organization=27
@44@-body_part	-body_part=2
@thomas_blount@-person	-person=21
@lorenzo_lotto@-person	-person=123
@the_mission@-art	-art=131
@rafael_dos_anjos@-person	-person=28
@polyarny@-organization	-organization=5
@steps@-art	-art=1
@crosby@-organization	-organization=2
@social@-art	-art=1
@cavan@-title	-title=2
@ac@-organization	-organization=22
@hygiene@-location	-location=4
@senderk_rural_district@-location	-location=32
@u2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@ark_royal@-product	-product=28
@irwin@-living_thing	-living_thing=7
@electra@-art	-art=101
@adrian_zmed@-person	-person=32
@tna@-broadcast_program	-broadcast_program=2
@d.gray-man@-art	-art=94
@hem@-person	-person=22
@sylvia@-location	-location=2
@junagadh@-location	-location=214
@summerside@-product	-product=2
@beausoleil@-person	-person=34
@port_road@-location	-location=35
@devonport@-location	-location=795
@protestants@-organization	-organization=1
@aberystwyth_university@-organization	-organization=217
@cannon@-product	-product=2
@terminator_salvation@-person	-person=1
@baku@-living_thing	-living_thing=1
@duane@-product	-product=1
@the_bells_of_st._mary's@-art	-art=48
@heatwave@-event	-event=12
@msa@-education-educational_degree	-education-educational_degree=2
@annaghdown@-title	-title=1
@pomegranate@-event	-event=1
@j._r._monterose@-art	-art=7
@the_killing_of_sister_george@-art	-art=62
@communist_party_of_bolivia@-organization	-organization=30
@kyoto@-organization	-organization=10
@grey@-title	-title=3
@babol_county@-location	-location=563
@josé_gálvez_fbc@-organization	-organization=58
@heart_of_midlothian@-art	-art=5
@ita@-organization	-organization=31
@tv_one@-broadcast_network	-broadcast_network=122
@fort_henry@-event	-event=51
@volgograd_oblast@-location	-location=337
@ares@-product	-product=6
@hall_of_fame@-location	-location=612
@court_of_common_pleas@-organization	-organization=311
@havrincourt@-event	-event=9
@xu_huang@-person	-person=70
@cosa@-location	-location=27
@western_india@-location	-location=58
@the_tower_of_druaga@-broadcast_program	-broadcast_program=41
@better@-art	-art=12
@unite_the_union@-organization	-organization=34
@william_h._danforth@-person	-person=20
@socialist_party_usa@-organization	-organization=112
@thule_people@-people-ethnicity	-people-ethnicity=29
@msc@-location	-location=2
@s.e.s.@-person	-person=49
@provincial_government@-title	-title=1
@set@-medicine-medical_treatment	-medicine-medical_treatment=1
@yu@-event	-event=1
@the_return_of_sherlock_holmes@-art	-art=56
@waterloo@-person	-person=1
@expressen@-art	-art=162
@lady_day@-person	-person=5
@blackpool@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@that's_so_raven@-art	-art=2
@paul_hamilton@-person	-person=27
@set@-finance-stock_exchange	-finance-stock_exchange=13
@jill_sobule@-art	-art=3
@south-east_asia@-event	-event=5
@cormorant@-product	-product=7
@bed@-product	-product=2
@alaska@-location	-location=35
@guildford_grammar_school@-organization	-organization=58
@huron@-organization	-organization=3
@dornier@-product	-product=4
@pécs@-organization	-organization=25
@dan_pardus@-person	-person=30
@ninety-nines@-organization	-organization=35
@cow@-broadcast_program	-broadcast_program=1
@elliott_sadler@-person	-person=225
@tyrian@-location	-location=17
@västra_götaland_county@-location	-location=523
@earl_of_salisbury@-title	-title=53
@saint_anthony@-location	-location=2
@tbs@-chemistry	-chemistry=1
@minsara_kanavu@-art	-art=26
@zhongshan@-product	-product=1
@john_tesh@-person	-person=182
@concord@-event	-event=8
@fernando_lugo@-person	-person=84
@world_events_productions@-organization	-organization=20
@scientific@-event	-event=2
@slow_burn@-broadcast_program	-broadcast_program=6
@welcome_to_mooseport@-art	-art=21
@vermonter@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=70
@revolver@-person	-person=10
@ministry_of_transport@-organization	-organization=142
@blue_dragon@-organization	-organization=1
@footscray_football_club@-organization	-organization=23
@rubella@-art	-art=2
@hemingford_grey@-location	-location=20
@sun_devil_stadium@-location	-location=150
@miracle_mile@-event	-event=16
@eastern_division@-organization	-organization=30
@light_rail@-organization	-organization=1
@falco@-person	-person=138
@harold_mcnair@-person	-person=37
@defenders@-event	-event=1
@kit_carson@-person	-person=254
@swat@-event	-event=5
@matsusaka@-location	-location=58
@loyola@-organization	-organization=77
@ségou_region@-location	-location=155
@scots@-location	-location=144
@veronica_mars@-broadcast_program	-broadcast_program=458
@gold_medal@-award	-award=39
@southern_highlands@-event	-event=4
@gamasutra@-internet-website	-internet-website=168
@stonewall@-event	-event=38
@rsa@-person	-person=1
@diamond@-event	-event=1
@eureka_springs,_arkansas@-location	-location=63
@era@-law	-law=6
@trois-rivières_draveurs@-organization	-organization=44
@amanda_knox@-event	-event=1
@moro@-event	-event=4
@robyn@-person	-person=347
@port@-organization	-organization=4
@vs@-art	-art=12
@secretary_of_commerce@-title	-title=116
@lautoka@-organization	-organization=13
@laurent_garnier@-person	-person=90
@massimo_d'azeglio@-person	-person=23
@guaraní@-people-ethnicity	-people-ethnicity=40
@dry_your_eyes@-broadcast_program	-broadcast_program=11
@the_wall@-broadcast_program	-broadcast_program=6
@santa_tecla@-location	-location=31
@vanguard_press@-organization	-organization=65
@caesar@-person	-person=356
@international@-title	-title=3
@secondary@-chemistry	-chemistry=1
@murray_lerner@-person	-person=23
@tablet@-art	-art=8
@greece@-event	-event=81
@north_miami@-organization	-organization=1
@college_of_engineering@-location	-location=1
@gigi_ballista@-person	-person=24
@evangelical_lutheran@-organization	-organization=1
@eisleben@-location	-location=93
@submission@-product	-product=44
@toller_cranston@-person	-person=27
@fight_of_the_century@-person	-person=1
@head@-title	-title=93
@lefteris_papadopoulos@-person	-person=63
@mr._collipark@-person	-person=41
@sati@-art	-art=3
@the_matrix_reloaded@-art	-art=206
@people's_choice_award@-award	-award=35
@shelter@-organization	-organization=86
@albany_records@-organization	-organization=91
@peramelidae@-living_thing	-living_thing=20
@caliente@-location	-location=29
@wcco@-location	-location=63
@bill_campbell@-person	-person=44
@tipping_the_velvet@-broadcast_program	-broadcast_program=9
@muzharul_islam@-person	-person=21
@pāṇini@-person	-person=176
@stoker@-art	-art=18
@veteran@-person	-person=1
@fab@-person	-person=1
@taman@-person	-person=1
@spring@-broadcast_program	-broadcast_program=4
@rosemead@-location	-location=43
@avifauna@-living_thing	-living_thing=60
@raglan@-product	-product=1
@laureate@-title	-title=27
@dennis_the_menace@-product	-product=3
@leon_fleisher@-person	-person=105
@european@-people-ethnicity	-people-ethnicity=124
@hasidic_jews@-religion-religion	-religion-religion=27
@the_outhere_brothers@-person	-person=24
@tundra@-location	-location=1
@madhouse@-art	-art=28
@bilborough@-organization	-organization=1
@alma-ata@-location	-location=34
@liffey_valley_shopping_centre@-location	-location=20
@bella_akhmadulina@-person	-person=44
@thomas_de_waal@-person	-person=31
@diageo@-person	-person=1
@dina@-location	-location=21
@pz@-chemistry	-chemistry=1
@duck_dodgers_in_the_24½th_century@-broadcast_program	-broadcast_program=2
@elin_pelin@-location	-location=13
@uncle_dave_macon@-person	-person=53
@white@-visual_art-color	-visual_art-color=1
@guardian@-broadcast_program	-broadcast_program=1
@south_africa@-location	-location=32215
@mae@-product	-product=1
@governor_of_queensland@-title	-title=255
@aida@-product	-product=4
@barsuk_records@-organization	-organization=97
@soviet_top_league@-event	-event=6
@regional@-event	-event=7
@africa_cup_of_nations@-event	-event=360
@addis_ababa_university@-organization	-organization=105
@west_australian@-organization	-organization=3
@crowbar@-art	-art=4
@dami_im@-art	-art=7
@jil_sander@-person	-person=105
@kanika@-person	-person=21
@driven@-title	-title=1
@palliser@-location	-location=35
@the_dangerous_summer@-art	-art=22
@michigan_opera_theatre@-organization	-organization=55
@brownie@-person	-person=1
@haskell@-person	-person=1
@agnes_chan@-person	-person=25
@corbett@-person	-person=7
@carmarthen@-location	-location=676
@supreme_court_of_victoria@-organization	-organization=268
@grand_canyon@-organization	-organization=8
@great_illyrian_revolt@-event	-event=29
@plants_vs._zombies@-product	-product=24
@sofia_rotaru@-person	-person=107
@x._j._kennedy@-person	-person=30
@cartoon_network@-broadcast-tv_channel	-broadcast-tv_channel=42
@cranbrook@-location	-location=90
@costume@-title	-title=10
@watchespn@-internet-website	-internet-website=19
@miyoshi_district@-location	-location=31
@1966@-location	-location=1
@helen_shapiro@-person	-person=72
@pietro_da_cortona@-person	-person=222
@soup@-art	-art=20
@howard_stern@-person	-person=640
@nightshade@-art	-art=5
@smiths@-organization	-organization=5
@close_to_home@-art	-art=4
@tunnel@-product	-product=1
@david_wu@-person	-person=73
@tibidabo@-location	-location=24
@libera@-living_thing	-living_thing=1
@pariah@-people-ethnicity	-people-ethnicity=13
@uss_essex@-product	-product=64
@ambergate@-location	-location=47
@admiral_freebee@-art	-art=2
@el_alamein@-location	-location=191
@samara@-product	-product=10
@santa_lucia@-organization	-organization=8
@province_of_verbano-cusio-ossola@-location	-location=86
@tourville@-person	-person=19
@navajo@-event	-event=2
@whisky@-art	-art=11
@stroud@-person	-person=2
@jackie_jackson@-art	-art=2
@kayak@-person	-person=44
@down_to_the_bone@-art	-art=17
@candida@-living_thing	-living_thing=31
@olympias@-person	-person=130
@manly@-transit	-transit=1
@die!_die!_die!@-person	-person=21
@nick_folk@-person	-person=138
@longridge@-location	-location=60
@badminton@-event	-event=37
@golden_delicious@-art	-art=3
@brigade@-person	-person=7
@150@-product	-product=12
@stefano_delle_chiaie@-person	-person=42
@steelheart@-person	-person=35
@platonov@-art	-art=24
@little_belt@-location	-location=69
@greenbrier@-location	-location=64
@lord_balfour_of_burleigh@-person	-person=13
@jane_velez-mitchell@-person	-person=18
@kinston@-location	-location=78
@studebaker@-organization	-organization=340
@ministry_of_tourism@-organization	-organization=28
@nicolas_rossolimo@-person	-person=26
@tongeren@-location	-location=159
@105@-event	-event=6
@sierra_maestra@-location	-location=92
@won@-event	-event=31
@rip_it_up@-person	-person=1
@main_article@-broadcast_program	-broadcast_program=1
@jimmie_dodd@-person	-person=41
@charles_gore@-person	-person=47
@the_office@-broadcast_program	-broadcast_program=1060
@luis_donaldo_colosio@-person	-person=51
@antoninus@-person	-person=22
@anglo@-people-ethnicity	-people-ethnicity=9
@television@-art	-art=12
@sulci@-body_part	-body_part=16
@dan_gilbert@-person	-person=40
@sierakowice@-location	-location=84
@syed_ahmad_khan@-person	-person=22
@fox_news@-broadcast_network	-broadcast_network=201
@kumanovo@-event	-event=4
@argos@-product	-product=1
@chestnut@-living_thing	-living_thing=58
@killing_fields@-location	-location=25
@clontarf@-event	-event=7
@french_colonies@-location	-location=22
@marinus_anton_donk@-person	-person=21
@macon@-product	-product=9
@irb@-product	-product=3
@107@-organization	-organization=3
@first_macedonian_football_league@-organization	-organization=100
@sage@-location	-location=3
@109@-art	-art=5
@damien_broderick@-person	-person=70
@ministry_of_the_interior@-title	-title=36
@cyan@-person	-person=7
@whitewater_township@-location	-location=30
@santee,_california@-location	-location=27
@mission_control@-location	-location=16
@hagar@-organization	-organization=5
@sylvia_massy@-person	-person=54
@östersund@-organization	-organization=17
@corvus@-product	-product=1
@grunts@-art	-art=4
@soviet_team@-organization	-organization=19
@radegast@-location	-location=11
@bound_for_glory@-broadcast_program	-broadcast_program=1
@catalan@-internet-website	-internet-website=2
@serono@-organization	-organization=23
@folklore@-god	-god=2
@provence@-language	-language=1
@john_frazier@-person	-person=21
@iran@-location	-location=82403
@county@-product	-product=4
@laban@-organization	-organization=7
@vhong_navarro@-person	-person=79
@warren@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@drifters@-title	-title=1
@burgundy@-event	-event=1
@tau_kappa_epsilon@-organization	-organization=241
@nankana_sahib@-location	-location=75
@trent@-organization	-organization=14
@craig_morton@-person	-person=56
@cowlitz@-language	-language=5
@los_angeles@-location	-location=29029
@stand_up_for_the_week@-broadcast_program	-broadcast_program=20
@federal_legislative_council@-organization	-organization=22
@because_music@-organization	-organization=41
@tom_phillips@-organization	-organization=1
@citizen@-people-ethnicity	-people-ethnicity=1
@athlone@-organization	-organization=6
@the_hunter_gets_captured_by_the_game@-art	-art=23
@marrakesh@-organization	-organization=1
@film_of_the_same_title@-art	-art=128
@king_john@-person	-person=152
@daphne@-living_thing	-living_thing=15
@optometry@-title	-title=41
@equilibrium@-person	-person=15
@judith_butler@-person	-person=181
@172nd_infantry_brigade@-organization	-organization=29
@stump@-person	-person=18
@recorder@-product	-product=345
@neith@-person	-person=5
@chinese@-time	-time=2
@essex@-organization	-organization=1322
@assyrians@-organization	-organization=1
@litton@-organization	-organization=14
@jacques_offenbach@-person	-person=528
@prototype@-person	-person=11
@northern_line@-organization	-organization=7
@lalah_hathaway@-person	-person=96
@fantasy@-art	-art=75
@goodman@-organization	-organization=7
@n2@-location	-location=111
@southern_river@-organization	-organization=1
@first@-event	-event=337
@lumumba@-person	-person=1
@trust@-person	-person=8
@cts@-product	-product=13
@croisière_du_grand_hiver@-event	-event=34
@evidence@-art	-art=9
@challenge@-organization	-organization=4
@edwardsville,_illinois@-location	-location=92
@köln@-product	-product=25
@new_york_state_route_78@-location	-location=26
@sugar@-art	-art=76
@clarence_williams_iii@-person	-person=59
@cedar@-location	-location=38
@mariehamn@-organization	-organization=3
@tanju_çolak@-person	-person=20
@ossetian@-language	-language=37
@public_culture@-art	-art=44
@han@-people-ethnicity	-people-ethnicity=374
@hanna@-person	-person=10
@1908@-person	-person=1
@silvio_soldini@-person	-person=36
@st._vincent@-person	-person=125
@anywhere@-person	-person=7
@anne_shirley@-person	-person=70
@islamic@-event	-event=8
@iron_river@-location	-location=41
@paste@-art	-art=444
@marsh@-location	-location=8
@gang@-organization	-organization=1
@gatab_district@-location	-location=53
@pj@-organization	-organization=130
@milton@-location	-location=627
@inge_the_elder@-person	-person=42
@cinque_ports@-location	-location=162
@creature_comforts@-art	-art=2
@isaacs@-location	-location=24
@matt_cavanaugh@-person	-person=23
@a10@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@magnano@-location	-location=13
@aiesec@-organization	-organization=88
@stock_exchange@-finance-stock_exchange	-finance-stock_exchange=21
@military_sealift_command@-organization	-organization=402
@swaminarayan_sampraday@-organization	-organization=86
@main_article@-art	-art=5
@london_2012@-product	-product=2
@sand@-product	-product=1
@currie@-organization	-organization=5
@aspropyrgos@-location	-location=22
@the_gateway@-art	-art=18
@michael_milton@-person	-person=25
@toyota_atlantic_championship@-event	-event=1
@lin@-art	-art=1
@wilson_phillips@-art	-art=13
@chaos_a.d.@-art	-art=41
@pat_dye@-person	-person=62
@oswestry@-organization	-organization=4
@boccaccio@-art	-art=18
@german_bowl@-organization	-organization=43
@strict_machine@-art	-art=23
@cathcart@-person	-person=5
@taddeo_gaddi@-person	-person=53
@marconi@-location	-location=1
@lizmark@-person	-person=25
@wisłok@-location	-location=31
@karabakh@-organization	-organization=2
@family@-broadcast_network	-broadcast_network=23
@alliance@-person	-person=6
@roberts@-product	-product=5
@cleo@-event	-event=4
@ponta_delgada_s.c.@-organization	-organization=21
@claymore@-event	-event=2
@121@-location	-location=9
@sultana@-food	-food=26
@león@-person	-person=4
@unreal_tournament@-product	-product=120
@minturno@-event	-event=1
@newman@-location	-location=76
@mountaineers@-organization	-organization=66
@vertigo@-organization	-organization=384
@puffing_billy@-product	-product=25
@hurricane_season@-event	-event=29
@fred_noonan@-person	-person=23
@brighton_and_hove@-location	-location=341
@hirado@-product	-product=4
@northern_expeditions@-event	-event=36
@wide_bay@-event	-event=1
@britannic@-product	-product=24
@hermann_lotze@-person	-person=37
@the_raven@-location	-location=4
@bono@-person	-person=951
@29th@-location	-location=12
@duffy@-art	-art=1
@st_antony's_college@-organization	-organization=29
@pakistan@-broadcast_program	-broadcast_program=1
@gmina_dobrzyń_nad_wisłą@-location	-location=25
@waynesburg@-location	-location=28
@yoshiyuki_sadamoto@-person	-person=37
@lithuanian@-event	-event=2
@dante_alighieri@-person	-person=587
@thomas_aquinas_college@-organization	-organization=31
@bahamian@-location	-location=87
@l.@-person	-person=396
@groove_theory@-art	-art=3
@george_w._getty@-person	-person=25
@daniel_j._bernstein@-person	-person=50
@big_lake@-broadcast_program	-broadcast_program=13
@island_caribs@-people-ethnicity	-people-ethnicity=25
@bourbon_restoration@-location	-location=1
@ivrea@-organization	-organization=1
@seo@-product	-product=31
@earl_of_abingdon@-person	-person=6
@hoyts@-organization	-organization=106
@tarvisio@-event	-event=1
@audioslave@-person	-person=247
@warwick@-event	-event=2
@aix@-organization	-organization=2
@2009_ncaa_men's_division_i_basketball_tournament@-event	-event=50
@bonanno_crime_family@-organization	-organization=193
@reggio_emilia@-location	-location=483
@ormiston@-person	-person=1
@swat@-art	-art=1
@english_studies@-title	-title=74
@the_battle@-art	-art=9
@cavan@-location	-location=343
@guildhall@-organization	-organization=8
@dunlap@-person	-person=5
@randy_thomas@-person	-person=22
@sloth@-art	-art=1
@ottoman@-organization	-organization=6
@ganzourgou_province@-location	-location=210
@dixon@-person	-person=105
@allison@-product	-product=10
@monzón@-person	-person=1
@texas_association_of_regional_councils@-organization	-organization=24
@my_babysitter's_a_vampire@-art	-art=24
@earl_of_shaftesbury@-title	-title=25
@the_atlantic@-location	-location=4
@tankaman_district@-location	-location=33
@abelardo_l._rodríguez@-person	-person=28
@trumpeter@-product	-product=10
@post@-event	-event=1
@swanage_railway@-location	-location=54
@sal_bando@-person	-person=64
@riverside_church@-location	-location=93
@arena@-organization	-organization=33
@muse@-art	-art=61
@lanzarote@-organization	-organization=4
@buckingham@-product	-product=5
@aemilianus@-person	-person=25
@coria@-organization	-organization=3
@dhaka_gladiators@-organization	-organization=42
@mahan@-location	-location=19
@donisthorpe@-location	-location=19
@henry_vi@-person	-person=680
@brandon@-person	-person=34
@gilgandra@-location	-location=27
@independence@-art	-art=9
@radikal@-art	-art=56
@mikhail_natarevich@-person	-person=263
@community@-title	-title=3
@walpola_rahula@-person	-person=33
@sultan_sebuktegin@-person	-person=77
@jack_ryan@-art	-art=1
@honours_degree@-education-educational_degree	-education-educational_degree=48
@tustin,_california@-location	-location=74
@emley@-location	-location=15
@ruth_bradley@-person	-person=24
@graham@-living_thing	-living_thing=2
@the_destroyer@-person	-person=25
@lime_street@-broadcast_program	-broadcast_program=14
@bikaner@-location	-location=370
@henderson@-location	-location=429
@manasquan@-location	-location=42
@macaé@-organization	-organization=22
@k.a.s._eupen@-organization	-organization=35
@woodley@-broadcast_program	-broadcast_program=3
@maia@-organization	-organization=5
@bacchylides@-person	-person=62
@lampang@-location	-location=113
@fuse_odg@-person	-person=29
@the_movies@-product	-product=25
@houston@-location	-location=4980
@15th@-organization	-organization=100
@sandy_bay@-organization	-organization=63
@donald_barthelme@-person	-person=89
@roc@-art	-art=6
@roma_maffia@-person	-person=28
@newfield@-location	-location=71
@terra_mariana@-location	-location=22
@john_gregory@-art	-art=2
@merlin@-person	-person=4
@montclair@-location	-location=174
@morning_call@-broadcast_program	-broadcast_program=17
@newfoundland_and_labrador@-organization	-organization=3
@napoleonic_era@-person	-person=3
@lumaco@-location	-location=25
@apex@-art	-art=1
@skylon@-location	-location=13
@national_center_for_state_courts@-organization	-organization=23
@university_of_minnesota_medical_school@-organization	-organization=39
@stockholm@-location	-location=10496
@benedict_swingate_calvert@-person	-person=24
@miracles@-broadcast_program	-broadcast_program=42
@monaco@-organization	-organization=229
@schelle@-location	-location=10
@division_four@-event	-event=16
@marc-kevin_goellner@-person	-person=62
@nba_shootaround@-broadcast_program	-broadcast_program=21
@skellefteå@-location	-location=150
@shan@-person	-person=1
@ashover@-location	-location=28
@castile_and_león@-organization	-organization=1
@peabody_museum@-person	-person=1
@son@-art	-art=2
@engaged@-art	-art=23
@m.e.@-religion-religion	-religion-religion=9
@komatsu@-location	-location=38
@james_d._norris@-person	-person=28
@prix_vermeille@-event	-event=99
@hastings@-location	-location=1
@serge_vohor@-person	-person=46
@big_bad_wolf@-location	-location=8
@insanity@-disease	-disease=11
@cranford@-broadcast_program	-broadcast_program=62
@steel_pier@-art	-art=27
@mauritania@-organization	-organization=40
@andes@-person	-person=2
@28@-time	-time=20
@nicki_french@-person	-person=41
@chief_minister_of_delhi@-title	-title=26
@perfect_strangers@-broadcast_program	-broadcast_program=51
@colt@-living_thing	-living_thing=200
@gasoline@-person	-person=3
@king_edward@-person	-person=67
@san_jose_state_spartans@-organization	-organization=49
@valerie@-art	-art=15
@kelvindale@-location	-location=21
@the_milky_way@-location	-location=2
@abe_ruef@-person	-person=25
@nihon_keizai_shimbun@-organization	-organization=58
@hotel_nacional@-location	-location=14
@east_indiaman@-organization	-organization=4
@tony_butler@-person	-person=50
@serra@-living_thing	-living_thing=1
@delmarva_peninsula@-location	-location=218
@battle_of_muret@-event	-event=28
@attic@-person	-person=1
@mitsou@-person	-person=26
@mawson@-location	-location=24
@gypsy@-people-ethnicity	-people-ethnicity=457
@graffiti@-product	-product=1
@gorillaz@-art	-art=25
@california's_49th_congressional_district@-location	-location=29
@hotwired@-art	-art=4
@niceville,_florida@-location	-location=35
@51st@-organization	-organization=10
@roger_désormière@-person	-person=39
@mariko_yoshida@-person	-person=34
@bhadra@-art	-art=13
@deer_lake@-location	-location=58
@156@-product	-product=41
@mtl@-finance-currency	-finance-currency=1
@digit@-art	-art=8
@wildebeest@-organization	-organization=1
@the_barbra_streisand_album@-art	-art=23
@matewan@-art	-art=47
@cabinet_minister@-organization	-organization=63
@by-election@-event	-event=436
@majority@-title	-title=3
@mandela@-person	-person=37
@brod-posavina_county@-location	-location=50
@greece@-location	-location=19639
@ra@-art	-art=3
@vamps@-person	-person=38
@juno@-product	-product=47
@sony_computer_entertainment@-person	-person=484
@greenbank@-location	-location=18
@united_states_national_museum@-organization	-organization=20
@michael_v.@-person	-person=44
@una@-location	-location=127
@four_rooms@-broadcast_program	-broadcast_program=4
@holy_land@-art	-art=5
@löbau@-location	-location=51
@ball_corporation@-organization	-organization=25
@lorenz_von_bibra@-person	-person=39
@zone_4@-organization	-organization=19
@proto-celtic@-language	-language=39
@salmon_arm@-organization	-organization=1
@general_staff@-title	-title=49
@highway_69@-event	-event=1
@25@-location	-location=53
@ancient_greek@-religion-religion	-religion-religion=1
@lallans@-person	-person=30
@miracle_girls@-broadcast_program	-broadcast_program=32
@grosvenor@-location	-location=2
@karlos_dansby@-person	-person=20
@tim_hortons@-organization	-organization=180
@los_angeles_film_critics_association@-event	-event=2
@ylitornio@-location	-location=26
@nasa@-person	-person=7673
@ecuador@-art	-art=9
@rishikesh@-organization	-organization=1
@bob_mould@-person	-person=178
@nugan_hand_bank@-organization	-organization=20
@club_nouveau@-person	-person=48
@king_jungjong@-person	-person=22
@charles_de_gaulle@-location	-location=5
@ozone@-product	-product=5
@jamie_xx@-person	-person=34
@college_of_physicians@-organization	-organization=2
@expedition@-organization	-organization=1
@la_sylphide@-art	-art=100
@birdman@-organization	-organization=10
@joe_kernan@-person	-person=25
@mary_lyon@-person	-person=35
@hutt_valley@-location	-location=119
@straight_up@-broadcast_program	-broadcast_program=11
@ruan@-product	-product=8
@the_king_of_fighters_'94@-product	-product=24
@1911@-event	-event=195
@capital_cities@-person	-person=43
@santa_ana,_el_salvador@-location	-location=21
@all-star_game@-location	-location=2
@barrow_hill@-location	-location=22
@paraguayan@-organization	-organization=7
@cadence_design_systems@-organization	-organization=102
@left_4_dead@-product	-product=98
@mcpherson@-location	-location=114
@young_bond@-art	-art=29
@bob_barr@-event	-event=1
@curtis_stigers@-art	-art=3
@arnett_gardens_f.c.@-organization	-organization=22
@romans@-organization	-organization=7
@frank@-organization	-organization=3
@livingston,_alabama@-location	-location=23
@designer@-person	-person=2
@finger_lakes@-location	-location=358
@marneuli@-location	-location=36
@the_offspring@-art	-art=1
@pau@-organization	-organization=17
@wolfpack@-organization	-organization=28
@unleashed@-art	-art=40
@beyond@-art	-art=17
@communications@-organization	-organization=3
@belmonte@-location	-location=35
@plus@-finance-stock_exchange	-finance-stock_exchange=1
@sigurd@-location	-location=4
@fort_brooke@-event	-event=1
@montserrat@-organization	-organization=49
@skills_funding_agency@-organization	-organization=24
@stornoway@-location	-location=258
@instinct@-broadcast_program	-broadcast_program=8
@producers_guild_of_america@-organization	-organization=169
@corps_of_engineers@-art	-art=2
@southern_illinois@-organization	-organization=87
@dust_bowl@-art	-art=5
@website@-internet-website	-internet-website=4
@the_bouncing_souls@-art	-art=2
@del_amitri@-person	-person=93
@tervuren@-location	-location=85
@pat_harder@-person	-person=22
@comprehensive_nuclear-test-ban_treaty_organization@-organization	-organization=21
@john_tuzo_wilson@-person	-person=27
@malcolm_ii@-person	-person=47
@jackie_wilson@-person	-person=270
@lydia@-location	-location=526
@barbara_dickson@-person	-person=147
@civic@-location	-location=16
@balaghat@-location	-location=53
@orchomenus@-event	-event=2
@william_ii_of_england@-person	-person=86
@victorians@-event	-event=26
@congressmen@-organization	-organization=40
@group_a@-organization	-organization=1
@stronger@-art	-art=137
@government_of_rajasthan@-organization	-organization=75
@bijou_theatre@-location	-location=38
@westminster_theological_journal@-art	-art=24
@fréhel@-location	-location=6
@grass_roots@-person	-person=4
@university_of_illinois@-organization	-organization=186
@revel@-person	-person=5
@habar_gidir@-people-ethnicity	-people-ethnicity=23
@gabrielle_miller@-person	-person=21
@frank_r._strayer@-person	-person=32
@belle_starr@-art	-art=3
@neil_genzlinger@-person	-person=31
@caitlin's_way@-broadcast_program	-broadcast_program=28
@lek@-finance-currency	-finance-currency=16
@benny_hill@-person	-person=204
@raj@-location	-location=56
@yoweri_museveni@-person	-person=301
@s@-body_part	-body_part=1
@jacks@-organization	-organization=1
@colony_of_virginia@-location	-location=267
@escanaba@-product	-product=1
@the_herald@-art	-art=235
@hiv@-disease	-disease=1015
@beylerbeyi@-organization	-organization=7
@the_other_sister@-person	-person=1
@government_minister@-organization	-organization=2
@dystopia@-person	-person=23
@unconditional_love@-art	-art=23
@nazareth@-event	-event=4
@rachel_boston@-person	-person=33
@anshan@-location	-location=72
@go_figure@-person	-person=1
@john_pinette@-person	-person=21
@walk_of_life@-art	-art=30
@santa_barbara@-event	-event=2
@mercer_county_community_college@-organization	-organization=48
@ostia@-location	-location=147
@ferdinand_freiligrath@-person	-person=35
@ligdan_khan@-person	-person=27
@harland_williams@-person	-person=100
@rakhine@-people-ethnicity	-people-ethnicity=54
@sandwich@-art	-art=12
@grand_national_assembly_of_turkey@-religion-religion	-religion-religion=235
@mulgrave@-location	-location=80
@george_washington@-event	-event=1
@hertford_north@-location	-location=1
@dalmatian@-language	-language=27
@supreme_council@-person	-person=5
@dogstar@-location	-location=1
@miss_usa_2008@-event	-event=45
@nl_west@-organization	-organization=31
@espargos@-location	-location=21
@oghuz@-language	-language=29
@ypsilanti@-location	-location=115
@vaginal_davis@-person	-person=47
@chinese@-person	-person=2
@brazzaville@-location	-location=585
@royal_aircraft_factory_b.e.2@-product	-product=83
@stauffenberg@-person	-person=1
@flex@-computer-programming_language	-computer-programming_language=1
@fort_independence@-location	-location=28
@singur@-location	-location=38
@williamsport@-organization	-organization=6
@richard_ney@-person	-person=22
@a_town_like_alice@-art	-art=11
@italy@-broadcast_program	-broadcast_program=1
@paris,_france@-location	-location=96
@ha@-god	-god=1
@prince_of_asturias@-title	-title=86
@stanisław_barańczak@-person	-person=31
@sarsaparilla@-food	-food=20
@united_states_naval_ship@-product	-product=36
@henry_wilson@-organization	-organization=1
@neo@-art	-art=3
@diver@-title	-title=37
@suburban_noize_records@-organization	-organization=69
@same_title@-broadcast_program	-broadcast_program=12
@marquess_of_salisbury@-person	-person=12
@moguls@-title	-title=1
@san_marco@-location	-location=95
@calendar@-art	-art=6
@devil@-art	-art=26
@subkowy@-location	-location=22
@hunayn_ibn_ishaq@-person	-person=45
@grimms@-person	-person=24
@haverhill,_new_hampshire@-location	-location=31
@lisa_stansfield@-person	-person=277
@saint_michael@-location	-location=115
@men's_team_pursuit@-event	-event=45
@bachmann@-art	-art=1
@blue_ribbon@-art	-art=3
@ylöjärvi@-location	-location=26
@excelsior@-location	-location=42
@another_world@-art	-art=31
@pacifism@-title	-title=20
@kristian_schmid@-person	-person=39
@trucks@-art	-art=6
@telstar@-product	-product=77
@freak_out!@-art	-art=75
@bathurst,_new_south_wales@-location	-location=148
@the_fall@-art	-art=69
@nimitz_high_school@-organization	-organization=24
@taipei@-transit	-transit=2
@cg@-organization	-organization=4
@moray@-person	-person=1
@j._a._happ@-person	-person=38
@state_fair@-art	-art=94
@the_predator@-art	-art=25
@bird@-living_thing	-living_thing=128
@al-azhar_mosque@-organization	-organization=1
@cerebus@-art	-art=40
@casablanca_records@-organization	-organization=222
@wielkie_oczy@-location	-location=26
@potsdamer_platz@-location	-location=167
@mla@-location	-location=4
@hugo_tocalli@-person	-person=23
@the_blue_knight@-art	-art=6
@spooner@-location	-location=24
@veal@-person	-person=10
@hms_endeavour@-product	-product=45
@opposition_leader@-organization	-organization=3
@callopistria_latreillei@-living_thing	-living_thing=36
@selby@-title	-title=1
@libertas@-organization	-organization=29
@fairfax_county@-location	-location=409
@fm@-chemistry	-chemistry=1
@stony_brook_university@-organization	-organization=520
@fitzwilliam@-location	-location=39
@fc_kaluga@-organization	-organization=62
@palpita_vitrealis@-living_thing	-living_thing=34
@ra@-title	-title=8
@bad_religion@-art	-art=10
@division_i_football_championship_subdivision@-organization	-organization=43
@om@-title	-title=187
@dominican_liberation_party@-organization	-organization=52
@pattingham@-location	-location=20
@cheers@-art	-art=9
@nhk@-broadcast_network	-broadcast_network=1295
@emmanuelle@-art	-art=35
@director_of_the_central_intelligence_agency@-organization	-organization=1
@philadelphia_university@-organization	-organization=69
@abierto_mexicano_telcel@-event	-event=26
@hemorrhage@-medicine-symptom	-medicine-symptom=16
@terrebonne@-location	-location=172
@black_robe@-art	-art=46
@border@-broadcast_network	-broadcast_network=14
@golan@-location	-location=29
@excalibur@-organization	-organization=7
@captained@-title	-title=206
@beck@-person	-person=997
@127@-product	-product=8
@st._pölten@-organization	-organization=9
@fbs@-organization	-organization=63
@love_generation@-event	-event=1
@grodno@-event	-event=1
@st_asaph@-location	-location=148
@jack_mulhall@-person	-person=123
@morpheus@-god	-god=30
@wheatland@-location	-location=127
@dara@-organization	-organization=6
@long_island_rail_road@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@alfonso_xiii@-product	-product=8
@lung@-location	-location=2
@dinamo_bucurești@-organization	-organization=160
@giacinto_brandi@-person	-person=29
@tendai@-location	-location=1
@cavalier@-person	-person=1
@auray@-location	-location=52
@biloxi_blues@-art	-art=81
@lawlor_events_center@-location	-location=20
@spear_of_destiny@-person	-person=54
@the_demon_headmaster@-art	-art=11
@wigan_borough@-organization	-organization=117
@yoshiki@-location	-location=2
@haste_the_day@-person	-person=54
@fallen_angel@-god	-god=1
@atwater@-person	-person=2
@nordic_games@-event	-event=16
@sunset_boulevard@-art	-art=223
@charity@-religion-religion	-religion-religion=1
@tatars@-location	-location=8
@blue_dragon@-product	-product=51
@planet_waves@-organization	-organization=1
@yoon_sang-hyun@-person	-person=28
@chevrolet@-person	-person=1
@darryl_hunt@-person	-person=28
@graciano@-food	-food=29
@winona@-location	-location=168
@men@-broadcast_program	-broadcast_program=1
@happiness@-broadcast_program	-broadcast_program=11
@grosvenor@-person	-person=3
@lisa_gormley@-person	-person=28
@chris_christie@-person	-person=805
@pleasant_ridge@-location	-location=21
@xvii@-broadcast_program	-broadcast_program=1
@sa@-art	-art=1
@pop@-food	-food=2
@god_is_my_co-pilot@-person	-person=20
@city_of_paris@-product	-product=10
@dorrigo@-location	-location=45
@hybris@-art	-art=2
@alicia_alonzo@-person	-person=22
@niki@-disease	-disease=1
@townsville@-location	-location=912
@kilmoyley@-location	-location=2
@n24@-broadcast-tv_channel	-broadcast-tv_channel=26
@kepler@-location	-location=1
@moon_martin@-person	-person=25
@history@-event	-event=2
@guernésiais@-language	-language=47
@polly@-art	-art=25
@salta_province@-location	-location=280
@itäkeskus@-location	-location=20
@liniers@-location	-location=21
@grand_forks@-art	-art=2
@battle_of_kosovo@-art	-art=1
@deca@-organization	-organization=170
@keele@-location	-location=51
@jeff_fenech@-person	-person=62
@beachwood_sparks@-person	-person=43
@white_noise@-person	-person=17
@beverley@-person	-person=5
@salvadoran@-finance-currency	-finance-currency=2
@b.f._goodrich@-organization	-organization=36
@matthew_kilgallon@-person	-person=24
@the_barkleys_of_broadway@-art	-art=47
@love_my_way@-art	-art=15
@watsonia@-location	-location=22
@i._k._gujral@-person	-person=36
@chattanooga,_tennessee@-location	-location=922
@true@-living_thing	-living_thing=1
@ismail@-location	-location=20
@102@-location	-location=20
@zafra@-location	-location=29
@president_of_the_confederate_states_of_america@-title	-title=42
@nick_payne@-person	-person=20
@choptank_river@-location	-location=45
@thomas_crerar@-person	-person=20
@barbara_hershey@-person	-person=232
@alex_chilton@-person	-person=178
@cinema@-person	-person=12
@paw@-person	-person=17
@cegléd@-location	-location=43
@tron@-art	-art=267
@lammas@-organization	-organization=1
@ruth@-art	-art=77
@orange@-living_thing	-living_thing=1
@anthony_roux@-person	-person=26
@only_the_lonely@-art	-art=51
@holland@-product	-product=1
@beverly_hills@-art	-art=19
@tony_ayres@-person	-person=35
@rom@-language	-language=9
@knight@-art	-art=4
@first_division_league@-event	-event=1
@konak@-location	-location=34
@national_liberation_army@-organization	-organization=57
@cloyne@-organization	-organization=26
@the_last_confession_of_alexander_pearce@-art	-art=22
@raspail@-location	-location=16
@mumps@-computer-programming_language	-computer-programming_language=59
@the_flash@-broadcast_program	-broadcast_program=65
@play@-person	-person=51
@rpr@-person	-person=1
@giants@-person	-person=2
@may_bukas_pa@-broadcast_program	-broadcast_program=47
@livingston,_new_jersey@-location	-location=141
@source@-event	-event=3
@us_11@-location	-location=203
@mijares@-location	-location=13
@espn.com@-broadcast_network	-broadcast_network=18
@murder_one@-organization	-organization=2
@boombastic@-art	-art=23
@fergus@-location	-location=60
@slough@-art	-art=6
@rugby_union@-organization	-organization=40
@sanders@-organization	-organization=1
@almeida@-person	-person=4
@good_shepherd@-art	-art=76
@cornstalk@-person	-person=41
@the_rake's_progress@-person	-person=1
@ga@-person	-person=1
@castle_rock@-location	-location=116
@beat_happening@-art	-art=7
@breakaway@-art	-art=132
@zucc.@-person	-person=28
@scout@-organization	-organization=69
@halifax@-location	-location=728
@south_pacific_area@-organization	-organization=38
@dixon@-organization	-organization=2
@coloma@-location	-location=48
@pressure@-art	-art=28
@highway_1@-location	-location=242
@keswick@-location	-location=284
@steinberg@-organization	-organization=72
@ubc@-organization	-organization=85
@men's_basketball@-event	-event=12
@10th@-organization	-organization=56
@the_magicians@-art	-art=16
@málaga@-food	-food=1
@copacabana@-art	-art=91
@blue_island@-location	-location=51
@swindon_town_f.c.@-organization	-organization=47
@tradition@-religion-religion	-religion-religion=2
@american_indian@-people-ethnicity	-people-ethnicity=702
@jimmy_vasser@-person	-person=105
@catarhoe_rubidata@-living_thing	-living_thing=35
@pacific_sun@-organization	-organization=14
@phenomenon@-art	-art=71
@kohler@-location	-location=25
@moonglow@-art	-art=31
@lietuvos_rytas@-organization	-organization=33
@the_diary_of_anne_frank@-art	-art=116
@patrick_depailler@-person	-person=103
@atlanta@-broadcast_network	-broadcast_network=4
@lo@-person	-person=1
@brigham_young@-organization	-organization=51
@john_sanderson@-person	-person=25
@alfaro@-organization	-organization=3
@d.o.a.@-art	-art=23
@rapp_and_rapp@-organization	-organization=41
@mary_boyce@-person	-person=23
@ibm_websphere_application_server@-product	-product=21
@akhil_kumar@-person	-person=32
@general@-organization	-organization=8
@usac@-event	-event=2
@great_stour@-location	-location=24
@tumbledown@-art	-art=24
@darwin@-broadcast_network	-broadcast_network=1
@jacksonville_coliseum@-location	-location=20
@national_book_critics_circle@-organization	-organization=116
@jama@-art	-art=21
@cabazon,_california@-location	-location=24
@risky_business@-art	-art=120
@thomas_wriothesley@-person	-person=44
@cro@-location	-location=6
@speedy@-art	-art=13
@santa@-person	-person=1
@old_man's_war@-art	-art=22
@ann@-person	-person=78
@st._john@-organization	-organization=9
@tom_hayden@-person	-person=95
@xenon@-organization	-organization=6
@the_great_race@-art	-art=83
@maersk_line@-organization	-organization=32
@jars_of_clay@-person	-person=296
@kieron_richardson@-person	-person=56
@foundations@-art	-art=22
@mark_waters@-person	-person=27
@united_states_district_court_for_the_eastern_district_of_kentucky@-organization	-organization=37
@windmill@-broadcast_program	-broadcast_program=1
@queen_christina@-person	-person=18
@foundation@-art	-art=89
@u3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@acoustic_guitar@-person	-person=2
@nick_valensi@-person	-person=39
@sun_belt@-organization	-organization=79
@volunteer@-title	-title=19
@fifteenth@-law	-law=21
@andros@-location	-location=171
@welcome@-art	-art=32
@leo_baekeland@-person	-person=35
@haruo_nakajima@-person	-person=35
@jah_shaka@-person	-person=29
@raised_fist@-person	-person=26
@jaina@-religion-religion	-religion-religion=48
@lubbock_county@-location	-location=46
@trump@-product	-product=1
@rowan@-art	-art=1
@united_states_district_court_for_the_district_of_new_mexico@-organization	-organization=27
@(you_drive_me)_crazy@-art	-art=38
@guernica@-art	-art=112
@budgie@-art	-art=2
@e3@-art	-art=1
@the_stills@-person	-person=86
@félix@-location	-location=1
@damien_bodie@-person	-person=34
@gordy@-person	-person=13
@districts@-organization	-organization=4
@national_zoological_park@-location	-location=32
@mallam_aminu_kano_international_airport@-location	-location=33
@farnborough@-location	-location=296
@woodpecker@-product	-product=2
@bongo@-organization	-organization=3
@effingham@-product	-product=3
@rhapsody@-person	-person=1
@alice_brady@-person	-person=71
@folke_bernadotte@-person	-person=74
@soma@-medicine-drug	-medicine-drug=5
@county_of_vermandois@-location	-location=76
@supermarine_seagull@-product	-product=19
@33@-product	-product=11
@financial_times_deutschland@-art	-art=25
@arias@-person	-person=18
@georgian@-event	-event=171
@her_majesty's_inspectorate_of_constabulary@-organization	-organization=38
@carl_zeiss@-organization	-organization=62
@acceptance@-person	-person=24
@janina@-person	-person=8
@rover@-living_thing	-living_thing=3
@cos@-event	-event=1
@roadrunner_records@-organization	-organization=732
@bluff_city@-location	-location=30
@the_ghoul@-broadcast_program	-broadcast_program=2
@real_estate@-organization	-organization=1
@han_sui@-person	-person=44
@breguet@-product	-product=2
@ntsb@-organization	-organization=53
@crh@-organization	-organization=2
@libertyville_high_school@-location	-location=2
@broad_run@-location	-location=15
@capital_cities@-organization	-organization=34
@dee@-location	-location=23
@nine@-event	-event=4
@33@-location	-location=30
@dawn@-god	-god=3
@virginia@-organization	-organization=462
@ray_austin@-person	-person=30
@williamson@-organization	-organization=2
@putnam_county,_indiana@-location	-location=29
@minneapolis_millerettes@-organization	-organization=36
@harland_and_wolff@-organization	-organization=346
@hibernians@-organization	-organization=145
@tobu_isesaki_line@-organization	-organization=1
@filippo_juvarra@-person	-person=67
@aranjuez@-art	-art=2
@jacobs@-location	-location=5
@gedeo@-location	-location=1
@2002@-broadcast_program	-broadcast_program=6
@cardiff@-organization	-organization=625
@as@-product	-product=10
@love_and_kisses@-broadcast_program	-broadcast_program=5
@14@-event	-event=22
@romanian@-language	-language=1689
@alan_opie@-person	-person=24
@buried_alive@-broadcast_program	-broadcast_program=8
@wittiza@-person	-person=37
@berea@-location	-location=84
@do_or_die@-art	-art=37
@pauls_valley,_oklahoma@-location	-location=31
@germantown@-organization	-organization=1
@lingua_franca@-language	-language=5
@confession@-art	-art=14
@haden@-person	-person=2
@officer_of_the_order_of_the_british_empire@-title	-title=184
@jack_haig@-person	-person=22
@knox@-person	-person=44
@susquehanna@-location	-location=111
@rouben_mamoulian@-person	-person=86
@delhi_belly@-disease	-disease=1
@polar_bear@-person	-person=10
@scholes@-location	-location=20
@blackwall@-product	-product=1
@baby_face@-art	-art=30
@transformer@-location	-location=2
@alder@-person	-person=1
@tongeren@-organization	-organization=9
@wheatfield@-event	-event=31
@501st_legion@-organization	-organization=22
@cornishman@-people-ethnicity	-people-ethnicity=13
@louis-hippolyte_lafontaine@-person	-person=63
@evacuation@-event	-event=31
@bismarck@-broadcast_program	-broadcast_program=1
@sweet_honey_in_the_rock@-person	-person=66
@carl@-person	-person=69
@sugar@-chemistry	-chemistry=7
@fandango@-broadcast_program	-broadcast_program=2
@samaria@-person	-person=1
@tlaxcala@-people-ethnicity	-people-ethnicity=1
@southern_cross@-product	-product=39
@mason_jennings@-person	-person=49
@eastern_professional_basketball_league@-organization	-organization=24
@fatikchhari_upazila@-location	-location=20
@canterbury_cathedral@-location	-location=549
@first_intermediate_period@-event	-event=22
@romper_room@-broadcast_program	-broadcast_program=119
@miracle@-organization	-organization=3
@dessau@-person	-person=1
@kobe_electric_railway@-organization	-organization=66
@fc_rànger's@-organization	-organization=21
@mozarabic@-language	-language=26
@radioshack@-organization	-organization=128
@lee@-location	-location=316
@david_soul@-person	-person=133
@sung_si-kyung@-person	-person=35
@route_8@-location	-location=105
@seth@-art	-art=1
@ebbsfleet@-organization	-organization=8
@curtis_turner@-person	-person=54
@vasco_da_gama@-person	-person=482
@haven@-art	-art=22
@the_civil_war@-person	-person=1
@hoover@-organization	-organization=60
@tench@-art	-art=3
@niagara_university@-organization	-organization=227
@mosta@-location	-location=69
@poland@-organization	-organization=1029
@chris_cross@-person	-person=52
@godspeed@-person	-person=18
@unlimited@-organization	-organization=4
@charlie@-event	-event=1
@2010_haiti_earthquake@-event	-event=515
@ojibwe@-language	-language=151
@gish@-person	-person=1
@auckland_city_council@-location	-location=5
@nbc_universal@-broadcast_program	-broadcast_program=1
@state_street@-location	-location=176
@surge@-art	-art=1
@night_of_the_long_knives@-event	-event=217
@british_crown@-location	-location=5
@ryan_dunn@-person	-person=59
@tokhtamysh@-person	-person=103
@psn@-product	-product=63
@saban@-organization	-organization=24
@quilpué@-location	-location=25
@carousel@-location	-location=2
@storm_bay@-location	-location=42
@jan_kleyna@-person	-person=25
@loco@-disease	-disease=1
@chelsea@-organization	-organization=4354
@alfred_einstein@-person	-person=84
@ecolab@-organization	-organization=33
@walter_schellenberg@-person	-person=69
@reunited@-location	-location=1
@hadley@-location	-location=26
@montebello@-event	-event=13
@constantinople@-event	-event=27
@wadena,_minnesota@-location	-location=25
@robert_foxworth@-person	-person=75
@commonwealth_bank@-location	-location=1
@viola@-art	-art=7
@aalesunds@-organization	-organization=59
@punjab@-people-ethnicity	-people-ethnicity=1
@gambier@-person	-person=5
@dark_shadows@-art	-art=58
@obi@-location	-location=16
@golden_square@-event	-event=1
@connacht@-language	-language=2
@salvia@-organization	-organization=2
@richmond@-location	-location=3561
@anania_crocealis@-living_thing	-living_thing=31
@shima@-location	-location=58
@cev@-art	-art=3
@defiance@-organization	-organization=2
@harry_danning@-person	-person=21
@general@-religion-religion	-religion-religion=1
@wilkes_expedition@-event	-event=39
@farley_mowat@-person	-person=132
@capsaicin@-medicine-drug	-medicine-drug=32
@rathmore@-organization	-organization=1
@roeselare@-organization	-organization=100
@no._54_squadron_raf@-organization	-organization=22
@north-west@-location	-location=82
@xanthus@-location	-location=11
@clonmel@-event	-event=1
@jerry_jones@-person	-person=124
@bruce_hornsby@-person	-person=258
@the_golden_girls@-broadcast_program	-broadcast_program=541
@crvenka@-organization	-organization=7
@agonopterix_arenella@-living_thing	-living_thing=32
@antonio_macrì@-person	-person=25
@county_kerry@-location	-location=1194
@louis_rosier@-person	-person=43
@reggie_watts@-person	-person=92
@nagasaki@-art	-art=78
@eleven@-event	-event=4
@24th@-organization	-organization=31
@cornell_big_red@-organization	-organization=68
@tula@-location	-location=417
@east_branch@-organization	-organization=1
@pan_pacific_swimming_championships@-event	-event=50
@tomboy@-art	-art=20
@the_jungle_book@-art	-art=429
@manufacturer@-title	-title=46
@black_river_entertainment@-organization	-organization=20
@songs_of_faith_and_devotion@-art	-art=40
@malvern@-product	-product=2
@roland_gift@-person	-person=41
@ivan_neville@-person	-person=102
@search@-broadcast_program	-broadcast_program=20
@henry_newbolt@-person	-person=52
@tom@-organization	-organization=9
@sean_o'connor@-person	-person=30
@the_hunted@-broadcast_program	-broadcast_program=3
@erebus@-product	-product=18
@cheers@-broadcast_program	-broadcast_program=727
@run_for_your_life@-broadcast_program	-broadcast_program=58
@100%@-broadcast_program	-broadcast_program=10
@gilbert@-person	-person=167
@granary_burying_ground@-location	-location=38
@award@-award	-award=30
@they_might_be_giants@-art	-art=26
@barry_sullivan@-person	-person=191
@augustinus@-person	-person=3
@mineral_wells@-location	-location=50
@chithurst_buddhist_monastery@-location	-location=21
@waco@-event	-event=4
@president_of_brazil@-person	-person=1
@euthyphro@-person	-person=4
@bosworth@-product	-product=3
@state_department@-organization	-organization=444
@african_development_bank@-organization	-organization=250
@the_united_kingdom@-organization	-organization=2
@spanish_government@-organization	-organization=20
@walsall_north@-location	-location=21
@hms_surprise@-product	-product=20
@admont@-location	-location=27
@baro@-location	-location=14
@ronda@-location	-location=173
@george_brent@-person	-person=183
@tyszowce@-location	-location=25
@legends@-person	-person=1
@champaign@-location	-location=206
@big_boy@-product	-product=8
@french_franc@-finance-currency	-finance-currency=203
@ibn_yunus@-person	-person=21
@zone_4@-location	-location=1
@tage_danielsson@-person	-person=63
@nanny_and_the_professor@-broadcast_program	-broadcast_program=64
@i'm_still_standing@-art	-art=28
@air_force@-person	-person=1
@azam_ali@-person	-person=35
@pluto@-person	-person=17
@the_spirit@-art	-art=37
@phalaris@-person	-person=30
@folgefonna@-location	-location=30
@train_48@-transit	-transit=1
@tung_chee_hwa@-person	-person=83
@century_city@-broadcast_program	-broadcast_program=14
@loyola_university_maryland@-organization	-organization=130
@bobby_bradford@-person	-person=44
@mercury@-location	-location=1007
@melbourne_storm@-location	-location=1
@spartak_trnava@-organization	-organization=142
@nigeria@-broadcast_program	-broadcast_program=1
@fred_meyer@-person	-person=2
@snowtown@-location	-location=14
@escape_the_fate@-person	-person=123
@the_other@-art	-art=21
@national_institute_on_drug_abuse@-organization	-organization=102
@demetrius_andrade@-person	-person=26
@comptroller_general@-event	-event=1
@killers@-art	-art=76
@debbie_rochon@-person	-person=77
@veterans_administration@-location	-location=2
@romania_men's_national_ice_hockey_team@-organization	-organization=26
@duke_of_wellington@-person	-person=594
@2006_winter_olympics@-event	-event=1625
@battle_of_fort_pulaski@-event	-event=30
@west_branch@-location	-location=111
@shakespeare@-organization	-organization=2
@lincoln_memorial@-organization	-organization=4
@u.s._president@-person	-person=1
@the_university_of_michigan@-person	-person=1
@enoch@-location	-location=7
@wapakoneta,_ohio@-location	-location=39
@tourism@-organization	-organization=4
@12_play@-art	-art=23
@public_citizen@-organization	-organization=119
@mobile_riverine_force@-organization	-organization=41
@shafi_inamdar@-person	-person=53
@lionel_blair@-person	-person=59
@nitro@-chemistry	-chemistry=16
@shakaya@-person	-person=27
@police@-location	-location=129
@shape@-body_part	-body_part=1
@sion@-person	-person=1
@kotoko@-person	-person=77
@chinese@-location	-location=4501
@robert_jones@-person	-person=61
@ballingry@-organization	-organization=1
@townshend@-person	-person=28
@monticello,_georgia@-location	-location=24
@braun_racing@-organization	-organization=62
@captain_america@-broadcast_program	-broadcast_program=5
@native_american@-location	-location=1
@chocolat@-art	-art=117
@chavín_de_huantar@-location	-location=25
@ledbury@-product	-product=4
@i_muvrini@-person	-person=24
@joaquín_suárez@-person	-person=21
@warthog@-person	-person=4
@once_upon_a_time_in_mexico@-art	-art=79
@analytical_review@-art	-art=28
@1935_alberta_general_election@-event	-event=75
@xcel_energy_center@-location	-location=117
@tor.com@-organization	-organization=44
@gadebusch@-event	-event=2
@fc_metalurh_zaporizhya@-organization	-organization=145
@pyramid_arena@-location	-location=36
@madness@-disease	-disease=41
@nahant@-product	-product=3
@illingworth@-organization	-organization=4
@this_heat@-art	-art=2
@the_case-book_of_sherlock_holmes@-art	-art=18
@john_meldrum@-person	-person=23
@under-19@-person	-person=1
@burr@-god	-god=1
@london_stone@-location	-location=22
@enanitos_verdes@-person	-person=29
@bahawalpur@-organization	-organization=14
@pakistan@-organization	-organization=255
@anglo-irish@-people-ethnicity	-people-ethnicity=28
@ramnagar@-location	-location=58
@slobodna_dalmacija@-organization	-organization=2
@u.s._route_66@-location	-location=22
@blue_ribbon@-food	-food=1
@fox_star_studios@-organization	-organization=31
@trainer@-art	-art=3
@rank@-organization	-organization=32
@green_island@-location	-location=127
@honam@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@the_underneath@-person	-person=10
@maría_zambrano@-person	-person=20
@bishop_of_portsmouth@-title	-title=41
@filipino@-location	-location=1291
@azio_corghi@-person	-person=22
@augustinus@-art	-art=17
@world_champion@-organization	-organization=2
@coho@-living_thing	-living_thing=49
@bernie@-art	-art=40
@blood_music@-art	-art=35
@sancho_ramírez@-person	-person=47
@soma@-body_part	-body_part=3
@wendi_peters@-person	-person=40
@saint-quentin@-location	-location=212
@central_american_and_caribbean_championships@-event	-event=45
@confusion@-art	-art=25
@ivo_robić@-person	-person=23
@lyttelton@-person	-person=6
@salvatierra@-location	-location=30
@cubs@-product	-product=1
@nordic_games@-person	-person=2
@renée_geyer@-person	-person=106
@wendy's@-organization	-organization=3
@lafayette_parish@-location	-location=35
@newham@-location	-location=147
@chelsea_bridge@-art	-art=20
@bloom@-art	-art=25
@bush_war@-event	-event=39
@battle_of_st._quentin@-event	-event=51
@khartoum_north@-location	-location=22
@the_salmon_of_doubt@-art	-art=20
@borsalino@-organization	-organization=10
@dieppe@-location	-location=52
@vic_dickenson@-person	-person=61
@beau_jack@-person	-person=26
@wbu@-broadcast-tv_channel	-broadcast-tv_channel=2
@tavistock@-location	-location=118
@shamita_shetty@-person	-person=33
@herbert_mundin@-person	-person=33
@socialist_party_of_galicia@-organization	-organization=20
@st._george@-title	-title=3
@hassan_mustafa_osama_nasr@-person	-person=21
@slovene@-language	-language=799
@rocks@-art	-art=18
@anglican@-organization	-organization=691
@aaron_kwok@-person	-person=133
@filmfare_awards@-event	-event=2
@united_states@-title	-title=3
@ascoli@-organization	-organization=298
@real_love@-art	-art=88
@charles_saatchi@-person	-person=126
@lutsk@-location	-location=263
@bana@-person	-person=9
@iron@-location	-location=59
@singapore@-person	-person=1
@pierre_menard@-person	-person=16
@sham_shui_po@-organization	-organization=49
@euthyphro@-art	-art=28
@badlands@-person	-person=45
@magoo@-person	-person=24
@finlandia@-award	-award=1
@trinity@-person	-person=24
@who_do_you_think_you_are@-art	-art=45
@front@-location	-location=7
@the_archies@-broadcast_program	-broadcast_program=1
@northgate@-location	-location=52
@bemidji_state_university@-organization	-organization=95
@da@-education-educational_degree	-education-educational_degree=5
@bass@-product	-product=6613
@top_trumps@-broadcast_program	-broadcast_program=1
@king_george_v_school@-organization	-organization=26
@kipps@-person	-person=1
@aris_leeuwarden@-organization	-organization=30
@good_shepherd@-time	-time=1
@bendlerblock@-location	-location=41
@perfect_blue@-art	-art=40
@evidence@-living_thing	-living_thing=1
@governor_of_the_british_virgin_islands@-title	-title=81
@expelled@-location	-location=1
@soviet@-person	-person=1
@thunderbird@-art	-art=5
@foolish_heart@-broadcast_program	-broadcast_program=12
@guardian@-person	-person=27
@metro_toronto_convention_centre@-location	-location=84
@battle_of_the_wilderness@-event	-event=275
@whiston@-person	-person=3
@vannes@-location	-location=216
@provence@-location	-location=1261
@one_for_the_money@-art	-art=37
@the_losers@-art	-art=43
@mallard@-living_thing	-living_thing=408
@hanmer_springs@-location	-location=40
@round_mountain@-event	-event=6
@richard_hawes@-person	-person=24
@hope_valley@-location	-location=2
@adam_levine@-person	-person=281
@yves_saint_laurent@-organization	-organization=220
@karo@-language	-language=7
@the_toxic_avenger@-person	-person=2
@runaway_horses@-art	-art=29
@tune@-art	-art=3
@mgmt@-art	-art=1
@painter@-title	-title=27
@porcupine@-location	-location=13
@robertson_county@-location	-location=83
@martina@-person	-person=27
@royal_canadian_corps_of_signals@-organization	-organization=31
@ivie@-person	-person=26
@atari_800@-person	-person=1
@queensrÿche@-person	-person=406
@vladimir_kryuchkov@-person	-person=33
@egyptian_arabic@-language	-language=168
@sikkim@-organization	-organization=4
@louis_diémer@-person	-person=33
@lake_oahe@-location	-location=21
@argent@-art	-art=2
@hong_kong_park@-location	-location=27
@rcd_espanyol_b@-organization	-organization=32
@shi_jingtang@-person	-person=98
@rajshahi@-organization	-organization=2
@wadebridge@-organization	-organization=1
@mounds_view@-organization	-organization=1
@anne@-product	-product=2
@g.b.h.@-person	-person=12
@french_canadian@-people-ethnicity	-people-ethnicity=846
@badhan@-location	-location=21
@stag@-living_thing	-living_thing=16
@say_anything@-art	-art=15
@vc@-award	-award=1764
@nswrl@-organization	-organization=86
@the_plague@-disease	-disease=1
@japan's@-person	-person=1
@der_kommissar@-broadcast_program	-broadcast_program=35
@uno@-product	-product=70
@miki_fujimoto@-person	-person=73
@icc_intercontinental_cup@-organization	-organization=134
@carondelet@-person	-person=1
@katie_douglas@-person	-person=47
@mo@-chemistry	-chemistry=1
@county_carlow@-location	-location=292
@daulatabad@-location	-location=79
@dtm@-organization	-organization=45
@moscow_conservatory@-organization	-organization=647
@jimmy_breslin@-person	-person=64
@argentina@-broadcast_program	-broadcast_program=1
@1988_writers_guild_of_america_strike@-event	-event=38
@white@-body_part	-body_part=1
@gargoyles@-product	-product=4
@portal@-organization	-organization=1
@fargo@-organization	-organization=1
@haxby@-location	-location=20
@traverse_city,_michigan@-location	-location=174
@bud_gaugh@-person	-person=36
@toad@-location	-location=5
@o_canada@-art	-art=151
@bobcaygeon@-art	-art=8
@madina@-art	-art=1
@agents@-title	-title=54
@tunja@-location	-location=141
@full_circle@-art	-art=96
@1st@-event	-event=8
@freeway@-location	-location=13
@alex_mack@-broadcast_program	-broadcast_program=1
@all_that_remains@-person	-person=163
@united_states_air_force@-title	-title=1
@koji_uehara@-person	-person=60
@american_beauty@-art	-art=352
@ingrian_finns@-people-ethnicity	-people-ethnicity=25
@tobias_wolff@-person	-person=76
@retta@-language	-language=2
@värmland@-organization	-organization=2
@saint_mary_the_virgin@-location	-location=3
@tracy@-person	-person=57
@redcar@-organization	-organization=6
@george_iv@-person	-person=477
@otmar_hasler@-person	-person=21
@bobby_mcferrin@-person	-person=315
@jim_kouf@-person	-person=31
@nez_perce@-people-ethnicity	-people-ethnicity=78
@cook_islands@-location	-location=1201
@bitlis@-event	-event=1
@ghostbusters@-art	-art=421
@faculty_of_arts@-location	-location=2
@matt_"guitar"_murphy@-person	-person=22
@the_conversation@-art	-art=91
@goddard@-product	-product=2
@beckham@-location	-location=9
@dan_luger@-person	-person=23
@nui@-location	-location=41
@adwa@-event	-event=10
@20th_century_boy@-art	-art=47
@hennessy@-person	-person=4
@manu@-location	-location=8
@earl_of_bath@-title	-title=33
@livingston@-person	-person=92
@st_martin@-person	-person=32
@australians_for_constitutional_monarchy@-organization	-organization=43
@konkan@-location	-location=333
@la_orotava@-location	-location=39
@deerfield,_massachusetts@-event	-event=1
@dogtown@-art	-art=7
@jacques_cartier@-person	-person=246
@poul_jensen@-person	-person=21
@homoeosoma_nimbella@-living_thing	-living_thing=33
@sportsman_of_the_year@-award	-award=82
@okehampton@-location	-location=204
@earl_of_huntingdon@-person	-person=14
@bakersfield@-art	-art=2
@night_ranger@-person	-person=178
@highway_13@-location	-location=100
@the_greatest_show_on_earth@-broadcast_program	-broadcast_program=38
@arius@-person	-person=128
@cardinal@-location	-location=2
@pina@-person	-person=1
@liège@-organization	-organization=12
@morgan@-organization	-organization=3
@united_states_soccer_federation@-organization	-organization=254
@stephen_pearson@-person	-person=22
@60_minutes@-broadcast_program	-broadcast_program=169
@tunstall@-person	-person=5
@district_of_sason@-location	-location=48
@aram_i@-person	-person=26
@the_right_stuff@-art	-art=215
@bond@-organization	-organization=3
@box_office_mojo@-internet-website	-internet-website=168
@augustana_college@-organization	-organization=85
@state_of_mind@-art	-art=13
@third_eye_blind@-person	-person=270
@scientific_linux@-product	-product=20
@battle_of_mohács@-event	-event=240
@dean_mcdermott@-person	-person=44
@auchinleck@-organization	-organization=2
@götaland@-location	-location=187
@the_light@-location	-location=9
@threshold@-broadcast_program	-broadcast_program=44
@freddie@-person	-person=21
@octet@-person	-person=26
@muiredach_mac_murchado@-person	-person=26
@helen_ware@-person	-person=30
@libertine@-person	-person=5
@phil_mahre@-person	-person=32
@nancy_richey@-person	-person=55
@nadja@-art	-art=15
@playoff@-organization	-organization=17
@al-mu'tamid@-person	-person=22
@gävleborg_county@-location	-location=166
@orangemen@-person	-person=1
@deva_victrix@-location	-location=47
@mariana_islands@-location	-location=740
@toronto_st._patricks@-organization	-organization=75
@rossall@-location	-location=11
@victorians@-location	-location=6
@indianapolis@-location	-location=3137
@ashe_county@-location	-location=37
@food@-art	-art=6
@langkloof@-location	-location=3
@crispus_attucks@-organization	-organization=1
@one_love@-art	-art=108
@giessen@-organization	-organization=53
@infante@-title	-title=141
@namesake@-food	-food=1
@apac@-location	-location=24
@freddie_freeman@-person	-person=30
@amba@-organization	-organization=69
@rex_reed@-person	-person=107
@perry_como@-art	-art=1
@mulholland_drive@-location	-location=95
@tara_palmer-tomkinson@-person	-person=51
@upton@-location	-location=167
@giovanni_battista_guadagnini@-person	-person=24
@motel_6@-organization	-organization=40
@fort_albany@-location	-location=39
@sandro_gamba@-person	-person=22
@mauritius@-finance-currency	-finance-currency=2
@british_open@-event	-event=344
@ind.@-location	-location=9
@koźle@-location	-location=56
@prism@-art	-art=45
@stein@-person	-person=61
@1966@-event	-event=916
@new_amsterdam@-organization	-organization=3
@wickes@-location	-location=1
@william_v,_duke_of_bavaria@-person	-person=33
@wonder@-organization	-organization=1
@nabeul_governorate@-location	-location=25
@oviedo@-organization	-organization=29
@anzio@-art	-art=19
@comcast_sportsnet_mid-atlantic@-broadcast-tv_channel	-broadcast-tv_channel=27
@alex_shelley@-person	-person=183
@vic@-person	-person=13
@eme_15@-person	-person=22
@changchun@-event	-event=2
@neman@-organization	-organization=1
@backbone@-art	-art=2
@tommy_haas@-person	-person=361
@good_life@-person	-person=3
@hawke_government@-person	-person=32
@cosmos@-living_thing	-living_thing=11
@frederick_william@-person	-person=119
@pr@-organization	-organization=25
@opava@-organization	-organization=7
@terror@-medicine-symptom	-medicine-symptom=4
@piet_de_jong@-person	-person=22
@goizueta_business_school@-organization	-organization=39
@because_i_said_so@-art	-art=27
@marmara@-art	-art=5
@cullen_bunn@-art	-art=1
@carterton@-location	-location=23
@debut_album@-art	-art=521
@u.s._secretary_of_state@-location	-location=1
@godfried_bomans@-person	-person=23
@sora@-art	-art=1
@rosemary@-person	-person=11
@fab@-art	-art=10
@sierra_leone's_refugee_all_stars@-art	-art=5
@afghans@-location	-location=53
@sakata@-person	-person=1
@buzi_rural_district@-location	-location=44
@kashiwa@-living_thing	-living_thing=1
@lehigh@-location	-location=77
@crazy@-location	-location=3
@buna@-language	-language=1
@yo_yo_honey_singh@-person	-person=27
@blake@-organization	-organization=1
@jna@-organization	-organization=57
@vila_velha@-event	-event=1
@saint-priest@-location	-location=25
@guang'an@-location	-location=20
@holon@-location	-location=150
@mr._president@-art	-art=14
@dope@-medicine-drug	-medicine-drug=10
@carr@-location	-location=3
@outlook@-product	-product=59
@mark_pellegrino@-person	-person=85
@banu_qasi@-location	-location=65
@clear_fork@-organization	-organization=1
@purdue_university_press@-organization	-organization=20
@christians@-organization	-organization=3
@richard_caldicot@-person	-person=24
@dot@-organization	-organization=55
@gillian_slovo@-person	-person=25
@tahiti@-product	-product=3
@baxter@-person	-person=21
@northborough@-location	-location=38
@philippi@-person	-person=2
@el_pantera@-broadcast_program	-broadcast_program=17
@encarnación@-location	-location=76
@cold_blood@-broadcast_program	-broadcast_program=8
@the_hour@-art	-art=10
@rolling_stones@-organization	-organization=1
@colonia@-person	-person=14
@los_angeles@-organization	-organization=344
@rappahannock@-location	-location=55
@reggio_emilia@-organization	-organization=6
@tak@-organization	-organization=4
@higglytown_heroes@-broadcast_program	-broadcast_program=40
@u@-person	-person=15
@prairie_du_chien@-event	-event=1
@under_the_bridge@-location	-location=1
@pocheon@-location	-location=36
@botanical_garden@-location	-location=42
@95th_street@-location	-location=29
@vega@-art	-art=1
@dallas_drake@-person	-person=25
@the_man@-art	-art=25
@egyptian@-people-ethnicity	-people-ethnicity=632
@history@-title	-title=1
@tune@-location	-location=40
@tattershall@-location	-location=44
@oryza_sativa@-living_thing	-living_thing=128
@marcus_camby@-person	-person=106
@the_fast_and_the_furious@-art	-art=122
@shammond_williams@-person	-person=33
@madurai@-location	-location=1158
@thomas_cole@-location	-location=1
@lau_lauritzen,_jr.@-person	-person=54
@dungeon_family@-person	-person=45
@cbc_sports@-organization	-organization=91
@nan@-person	-person=2
@daisy@-product	-product=1
@howlin'_wolf@-person	-person=370
@bede@-person	-person=761
@pablo@-organization	-organization=63
@dreyfus@-person	-person=18
@celaeno@-god	-god=20
@anthony_rapp@-person	-person=70
@racing@-art	-art=1
@center_stage@-art	-art=58
@yang@-location	-location=6
@mahinda_rajapaksa@-person	-person=256
@antitrust@-art	-art=19
@skidoo@-art	-art=19
@zambia@-organization	-organization=215
@dortmund@-location	-location=1281
@daugava@-location	-location=139
@milazzo@-location	-location=55
@reds@-organization	-organization=103
@kingsley_amis@-person	-person=328
@titus_burckhardt@-person	-person=27
@all_saints@-time	-time=179
@staunton,_virginia@-location	-location=279
@rogue@-organization	-organization=1
@lehi@-location	-location=8
@baa@-event	-event=4
@mikheil_chiaureli@-person	-person=21
@distributed_art_publishers@-organization	-organization=29
@invasion_of_italy@-people-ethnicity	-people-ethnicity=1
@italian_argentine@-people-ethnicity	-people-ethnicity=83
@bilthoven@-location	-location=60
@banjar@-people-ethnicity	-people-ethnicity=14
@linfield@-organization	-organization=617
@hummel@-organization	-organization=23
@richland@-location	-location=335
@lakeside@-event	-event=1
@golden@-event	-event=2
@seoul,_south_korea@-location	-location=32
@queens_boulevard@-location	-location=89
@hollywood_roosevelt_hotel@-location	-location=48
@santa_maria@-event	-event=4
@coyote@-art	-art=32
@öhringen@-location	-location=50
@southdown@-organization	-organization=9
@left@-body_part	-body_part=1
@the_times_of_india@-organization	-organization=1
@conan_iii@-person	-person=25
@pictou_academy@-organization	-organization=50
@women's_professional_soccer@-organization	-organization=373
@milford_haven@-location	-location=471
@sarpsborg@-organization	-organization=46
@bird@-art	-art=33
@otley@-art	-art=11
@pipers@-product	-product=26
@cebu@-art	-art=4
@xviii@-organization	-organization=25
@haystak@-person	-person=28
@elephant@-product	-product=6
@william_strachey@-person	-person=49
@marguerite_de_la_motte@-person	-person=30
@sirindhorn@-person	-person=31
@plymouth_rock@-event	-event=1
@ipcc@-organization	-organization=117
@harstad@-location	-location=367
@royal_naval_college@-organization	-organization=84
@albert_campbell@-person	-person=20
@league_one@-event	-event=17
@hank_edwards@-person	-person=20
@imaginasian@-broadcast_network	-broadcast_network=22
@hk@-organization	-organization=24
@2001@-product	-product=3
@ozymandias@-art	-art=45
@1910@-art	-art=5
@riba@-person	-person=1
@irish_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=67
@ana_carolina@-art	-art=2
@seleucia@-organization	-organization=3
@pride_fighting_championships@-organization	-organization=206
@moss_rose@-art	-art=3
@blue@-living_thing	-living_thing=16
@franchise@-broadcast_program	-broadcast_program=2
@western_pacific@-organization	-organization=36
@whiplash@-disease	-disease=39
@saint-priest@-organization	-organization=6
@ivor@-person	-person=16
@jack_abramoff@-person	-person=209
@christopher_cain@-person	-person=23
@italo_svevo@-person	-person=43
@secretary_of_state_for_the_environment@-organization	-organization=1
@carl_zeiss@-person	-person=93
@tyrone_wells@-person	-person=26
@new_orleans_saints@-organization	-organization=3409
@birmingham_erdington@-location	-location=25
@yokohama_fc@-organization	-organization=65
@thai@-language	-language=801
@goldsborough@-person	-person=1
@tsonga@-people-ethnicity	-people-ethnicity=33
@staunton@-person	-person=8
@campeonato_brasileiro@-organization	-organization=318
@central_park_summerstage@-location	-location=27
@st_quentin_canal@-event	-event=26
@icm@-organization	-organization=24
@iii@-location	-location=9
@king_john_ii@-person	-person=23
@high_school_musical_2@-art	-art=5
@fremont_union_high_school_district@-location	-location=25
@eastern_kentucky@-location	-location=7
@internet_explorer_9@-product	-product=40
@dewsbury_celtic@-organization	-organization=35
@demak@-location	-location=27
@chamberlain@-title	-title=346
@grub@-internet-website	-internet-website=3
@old_dogs@-person	-person=12
@max_ernst@-person	-person=367
@biker_boyz@-art	-art=25
@earl_of_douglas@-title	-title=45
@pondicherry@-location	-location=258
@ahmadu_bello@-person	-person=47
@pakistan's@-organization	-organization=2
@tarakan@-product	-product=1
@loko@-people-ethnicity	-people-ethnicity=22
@military@-organization	-organization=108
@bodyguard@-art	-art=22
@thumb@-location	-location=10
@maurice_river_township@-location	-location=60
@award@-person	-person=3
@cercle_of_koutiala@-location	-location=55
@japanese_invasion@-location	-location=1
@new_city@-location	-location=51
@cornish@-people-ethnicity	-people-ethnicity=381
@chippenham@-location	-location=236
@black_cherry@-living_thing	-living_thing=40
@stomiidae@-living_thing	-living_thing=23
@nepal@-organization	-organization=187
@waynesboro@-location	-location=81
@kharkiv@-location	-location=1165
@juno@-event	-event=6
@miss_rhode_island_usa@-event	-event=27
@anna_maria_jopek@-person	-person=44
@friday@-broadcast_program	-broadcast_program=1
@giants@-people-ethnicity	-people-ethnicity=1
@catharine_parr_traill@-person	-person=29
@western_illinois@-location	-location=1
@taveta@-people-ethnicity	-people-ethnicity=3
@stade_toulousain@-organization	-organization=190
@george_washington_university_hospital@-location	-location=60
@lithuanian_litas@-finance-currency	-finance-currency=24
@the_lyon's_den@-broadcast_program	-broadcast_program=26
@association_for_women_in_science@-organization	-organization=25
@annika_sörenstam@-person	-person=241
@cetra@-product	-product=18
@damien_dempsey@-person	-person=93
@finland@-people-ethnicity	-people-ethnicity=1
@nicaragua@-people-ethnicity	-people-ethnicity=1
@demon_hunter@-art	-art=2
@ibi@-people-ethnicity	-people-ethnicity=6
@tony_cragg@-person	-person=71
@perry@-food	-food=14
@city_councillor@-title	-title=3
@expelled@-event	-event=21
@lawndale@-person	-person=4
@andrew@-product	-product=4
@lord_chatham@-person	-person=19
@emi_studios@-organization	-organization=2
@polish@-location	-location=9795
@linz@-organization	-organization=2
@claude_debussy@-person	-person=823
@vorwärts@-organization	-organization=3
@painkiller@-art	-art=43
@newton@-person	-person=21
@naniwa@-product	-product=14
@raindance@-event	-event=18
@austria@-event	-event=67
@dunham@-person	-person=1
@bmw_m@-organization	-organization=21
@the_machine@-broadcast_program	-broadcast_program=1
@finlay@-person	-person=121
@love_is@-organization	-organization=2
@los_angeles_county_fire_department@-organization	-organization=106
@center_for_global_development@-organization	-organization=69
@bureau_of_industry_and_security@-organization	-organization=36
@bobby_brown@-person	-person=365
@lover@-person	-person=2
@blood_money@-broadcast_program	-broadcast_program=3
@burgoyne@-person	-person=29
@huang_sui@-person	-person=34
@bombshell@-art	-art=61
@1920_summer_olympics@-event	-event=1870
@indians@-art	-art=19
@the_party@-organization	-organization=12
@dave_bliss@-person	-person=21
@drifters@-product	-product=14
@calder@-person	-person=26
@de_telegraaf@-art	-art=123
@127@-art	-art=6
@modus@-product	-product=4
@mchale's_navy_joins_the_air_force@-broadcast_program	-broadcast_program=1
@cold_chillin'@-organization	-organization=22
@kuril_islands@-event	-event=1
@sony_imagesoft@-person	-person=22
@lapeer_county@-location	-location=122
@mercenary@-product	-product=2
@demonte@-location	-location=24
@illuminati@-organization	-organization=187
@sv_waldhof_mannheim@-organization	-organization=129
@babbitt@-location	-location=19
@dizzy_reece@-person	-person=55
@renzo_rossellini@-person	-person=20
@alan_hopgood@-person	-person=21
@boston_pops_orchestra@-person	-person=191
@george_lowe@-person	-person=46
@mayor@-organization	-organization=9
@yucatec_maya@-language	-language=20
@confidence@-product	-product=1
@portishead@-location	-location=114
@cedarville@-product	-product=1
@japan_open@-event	-event=4
@utagawa_kuniyoshi@-person	-person=37
@saffron_walden@-location	-location=219
@rosh_hashanah@-location	-location=2
@president_of_poland@-title	-title=262
@de_grasse@-product	-product=4
@chester,_west_virginia@-location	-location=40
@leroy_loggins@-person	-person=22
@wanda@-people-ethnicity	-people-ethnicity=2
@rachael_lampa@-person	-person=52
@yuri_andropov@-person	-person=240
@rev@-art	-art=7
@xx@-event	-event=12
@don_watson@-person	-person=21
@the_union@-art	-art=20
@1925@-location	-location=1
@peter_w._chiarelli@-person	-person=20
@march@-art	-art=18
@justice_league@-person	-person=4
@mythos@-organization	-organization=5
@gothic@-location	-location=1
@picasso@-art	-art=3
@plainfield@-location	-location=202
@fort_belknap_indian_reservation@-location	-location=23
@louisville_and_portland_canal@-location	-location=1
@love_inc.@-person	-person=29
@thomas_h._ince@-person	-person=101
@indianola@-art	-art=3
@leucoptera_malifoliella@-living_thing	-living_thing=35
@vallelunga@-location	-location=74
@duchy_of_opole_and_racibórz@-location	-location=29
@ted_hankey@-person	-person=110
@white's@-organization	-organization=45
@indonesia@-event	-event=4
@castro_county@-location	-location=22
@ncaa_men's_division_i_basketball_tournament@-event	-event=35
@concord@-location	-location=960
@bobby_valentine@-person	-person=148
@the_bridge@-broadcast_program	-broadcast_program=84
@sarah_fielding@-person	-person=48
@xuxa@-person	-person=70
@harold_williams@-person	-person=32
@keravnos@-product	-product=1
@whitney_young@-location	-location=1
@boston_braves@-event	-event=18
@warren@-art	-art=3
@jeff_carson@-person	-person=32
@santa_barbara_county,_california@-location	-location=129
@graffiti@-art	-art=24
@george_h._w._bush@-person	-person=2480
@big_in_japan@-art	-art=22
@sambucus@-living_thing	-living_thing=25
@clint_mansell@-person	-person=109
@television@-title	-title=41
@depression@-art	-art=1
@lenard_lakofka@-person	-person=29
@the_pyramid@-location	-location=14
@devils@-art	-art=5
@burmese@-language	-language=319
@propaganda@-person	-person=59
@jaffa@-art	-art=2
@qld@-organization	-organization=2
@charles_heath@-person	-person=42
@metropolitan_transportation_authority@-transit	-transit=231
@tejas@-god	-god=1
@hospital_central@-broadcast_program	-broadcast_program=42
@short@-organization	-organization=18
@geoff@-person	-person=24
@dafne@-location	-location=3
@the_assembly@-organization	-organization=3
@elector_of_saxony@-title	-title=1
@strand@-art	-art=2
@football@-organization	-organization=658
@thomas_bain@-person	-person=20
@cardiac@-medicine-medical_treatment	-medicine-medical_treatment=1
@manolo_cardona@-person	-person=28
@mia@-education-educational_degree	-education-educational_degree=1
@beccles@-organization	-organization=2
@benson@-broadcast_program	-broadcast_program=125
@ashland,_pennsylvania@-location	-location=21
@hallelujah@-art	-art=183
@heian@-event	-event=116
@cyme@-location	-location=31
@hasselt@-location	-location=301
@sion,_switzerland@-location	-location=26
@bn@-art	-art=1
@zhangzhou@-language	-language=2
@ken_campbell@-person	-person=76
@admiral@-person	-person=7
@le_puy@-organization	-organization=1
@darryl_kile@-person	-person=67
@afro_samurai@-broadcast_program	-broadcast_program=44
@nick_o'malley@-person	-person=29
@eliminator@-person	-person=1
@ledo@-location	-location=21
@portugal@-location	-location=14710
@when@-broadcast_network	-broadcast_network=1
@scott_nearing@-person	-person=58
@citadel_of_damascus@-location	-location=20
@robert_thompson@-person	-person=39
@andreas_klöden@-person	-person=110
@dreams@-person	-person=12
@tonnerre@-organization	-organization=4
@the_day_of_the_triffids@-art	-art=78
@2004_european_election@-event	-event=55
@tokko@-broadcast_program	-broadcast_program=22
@barber@-title	-title=23
@cw@-broadcast_network	-broadcast_network=395
@jimmy@-person	-person=89
@grimms@-art	-art=3
@robin's_nest@-broadcast_program	-broadcast_program=41
@liberation@-organization	-organization=8
@cardiff_high_school@-organization	-organization=29
@qazvin_province@-location	-location=1009
@jaguar@-product	-product=88
@prince_of_wales_hospital@-location	-location=59
@bathurst@-event	-event=17
@willacy@-location	-location=20
@honda_integra@-product	-product=47
@randal_kleiser@-person	-person=56
@dalian_atkinson@-person	-person=22
@steve_christian@-person	-person=36
@the_pledge@-art	-art=30
@wayne's_world@-product	-product=1
@true_crime@-product	-product=2
@wellesley_high_school@-organization	-organization=20
@woolworth's@-location	-location=1
@pisa@-location	-location=1566
@duke_of_manchester@-person	-person=10
@weka@-living_thing	-living_thing=23
@rochester,_indiana@-location	-location=23
@28@-event	-event=6
@mézières@-location	-location=36
@crystallography@-art	-art=2
@maine@-food	-food=1
@fort_lauderdale_strikers@-organization	-organization=200
@juice@-person	-person=12
@all_stars@-person	-person=4
@copenhagen_suborbitals@-organization	-organization=21
@middle@-title	-title=1
@strathfield@-organization	-organization=1
@louis_buchalter@-person	-person=28
@earl_of_bristol@-person	-person=6
@film@-title	-title=100
@government_of_punjab@-organization	-organization=23
@the_thin_man@-broadcast_program	-broadcast_program=32
@new_washington@-location	-location=22
@josé_josé@-art	-art=1
@suman@-food	-food=13
@veterans_day@-time	-time=156
@györgy_kolonics@-person	-person=22
@eastwick@-location	-location=3
@matt@-location	-location=7
@kibworth@-location	-location=34
@rogue@-living_thing	-living_thing=1
@pagsanjan@-location	-location=28
@castanets@-person	-person=13
@oxford_dictionary_of_byzantium@-art	-art=114
@karamojong@-people-ethnicity	-people-ethnicity=11
@critique_of_dialectical_reason@-art	-art=25
@san_buenaventura@-person	-person=2
@bristol_siddeley@-organization	-organization=53
@shore_conference@-organization	-organization=49
@fernando_meirelles@-person	-person=93
@west_bengal_council_of_higher_secondary_education@-organization	-organization=86
@koto@-organization	-organization=2
@builders@-title	-title=21
@the_palm_beach_post@-art	-art=82
@jordanstown@-organization	-organization=13
@95@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@benson@-location	-location=116
@svilengrad@-location	-location=83
@ae@-location	-location=6
@prairie_village,_kansas@-location	-location=44
@the_stooges@-art	-art=12
@nyc@-person	-person=16
@mystery@-location	-location=1
@peggy_sue@-art	-art=49
@lieutenant_governor_of_oklahoma@-title	-title=65
@rachael_ray@-broadcast_program	-broadcast_program=93
@chidambaram@-person	-person=1
@pakistani@-people-ethnicity	-people-ethnicity=38
@@-education-educational_degree	-education-educational_degree=1
@proud_mary@-art	-art=104
@worcester_sharks@-organization	-organization=177
@bates@-product	-product=1
@lupus@-disease	-disease=114
@2011@-award	-award=18
@direct-to-dvd@-product	-product=1
@france@-people-ethnicity	-people-ethnicity=7
@vreme@-art	-art=23
@nash_edgerton@-person	-person=24
@catalina@-organization	-organization=2894
@pong@-location	-location=4
@speaker_of_the_house@-person	-person=1
@gaelic_storm@-art	-art=1
@kindia@-location	-location=36
@cineworld@-location	-location=3
@macedonian@-event	-event=1
@deinze@-organization	-organization=12
@the_bachelor_and_the_bobby-soxer@-art	-art=40
@bram_stoker's_dracula@-art	-art=69
@golden@-person	-person=7
@national_tennis_centre@-location	-location=48
@terror@-product	-product=30
@core@-product	-product=2
@ricardo@-broadcast_program	-broadcast_program=5
@rasta@-art	-art=1
@crows@-organization	-organization=3
@bbs@-product	-product=154
@bill@-art	-art=19
@scorpion@-person	-person=1
@george_nichols@-person	-person=59
@the_united_states@-people-ethnicity	-people-ethnicity=1
@the_virgin_queen@-broadcast_program	-broadcast_program=38
@lipnik@-location	-location=43
@socialist_party_of_indonesia@-organization	-organization=26
@kismayo@-event	-event=3
@robin_hood@-art	-art=234
@redlands@-location	-location=17
@marines@-organization	-organization=114
@tekezé_river@-location	-location=42
@cp@-biology	-biology=2
@sports@-medicine-medical_treatment	-medicine-medical_treatment=1
@solution@-art	-art=5
@tomato@-living_thing	-living_thing=2
@alfonso_ribeiro@-person	-person=69
@yumi_matsutoya@-person	-person=48
@tnt@-chemistry	-chemistry=278
@humphrey_moseley@-person	-person=59
@ice_age@-event	-event=92
@wake_up_and_dream@-art	-art=21
@no_name@-art	-art=11
@padova@-organization	-organization=244
@maria_holic@-broadcast_program	-broadcast_program=39
@murut@-people-ethnicity	-people-ethnicity=27
@don't_stop_believin'@-art	-art=110
@roman_emperor@-title	-title=7
@nederland@-location	-location=21
@lecco@-organization	-organization=92
@mimosa@-organization	-organization=1
@andrei_sakharov@-person	-person=226
@bermondsey@-location	-location=325
@love_and_death@-art	-art=43
@na@-location	-location=71
@ni-vanuatu@-people-ethnicity	-people-ethnicity=10
@cruiser@-product	-product=53
@jpn@-event	-event=2
@kings_canyon@-location	-location=36
@anjelika_krylova@-person	-person=44
@mie@-location	-location=3
@ox@-art	-art=1
@mark_seymour@-person	-person=98
@john_barclay@-person	-person=42
@reading_rockets@-organization	-organization=22
@ms@-person	-person=10
@byron_kilbourn@-person	-person=28
@ibo@-organization	-organization=158
@m1@-location	-location=70
@mcdonnell@-person	-person=9
@united_nations_human_rights_committee@-organization	-organization=81
@alvin@-product	-product=23
@ucc@-organization	-organization=135
@saint-quentin@-event	-event=4
@bristol_centaurus@-product	-product=30
@chains@-product	-product=2
@bundesliga@-event	-event=63
@espers@-person	-person=27
@14@-location	-location=52
@pablo_alborán@-art	-art=3
@lyons@-person	-person=2
@line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=54
@sprout@-broadcast_network	-broadcast_network=35
@marne@-event	-event=16
@bayern@-location	-location=7
@michael_carter-williams@-person	-person=91
@1991@-location	-location=1
@quezon_city@-organization	-organization=1
@coquille@-location	-location=26
@destroy_all_monsters@-art	-art=53
@cai@-location	-location=11
@groove_theory@-person	-person=33
@o'hare@-person	-person=1
@sir_john_murray@-organization	-organization=1
@bus_rapid_transit@-transit	-transit=34
@teófilo_otoni@-location	-location=39
@simon_stadler@-person	-person=75
@jilib@-location	-location=23
@french_louisiana@-location	-location=52
@the_first_church_of_christ,_scientist@-religion-religion	-religion-religion=1
@tombstone_territory@-broadcast_program	-broadcast_program=88
@fidenza@-location	-location=33
@spiller@-location	-location=2
@currants@-living_thing	-living_thing=27
@university_of_sydney@-organization	-organization=2388
@monte_cristo@-location	-location=18
@banquet@-organization	-organization=9
@burson-marsteller@-organization	-organization=64
@farrukh_dustov@-person	-person=31
@fraser_forster@-person	-person=28
@transamerica@-product	-product=7
@perry@-location	-location=379
@anan@-location	-location=23
@mandi@-person	-person=1
@gorgo@-art	-art=19
@michel@-person	-person=59
@qashqai@-people-ethnicity	-people-ethnicity=33
@commissioner_of_police@-person	-person=1
@breakaway@-broadcast_program	-broadcast_program=3
@nfl@-broadcast_program	-broadcast_program=65
@777@-art	-art=5
@pozezdrze@-location	-location=23
@gmina_korczew@-location	-location=23
@bluegrass@-living_thing	-living_thing=17
@kazuo_koike@-person	-person=59
@mary_stewart@-person	-person=97
@michael_mansfield@-person	-person=32
@alde@-organization	-organization=49
@del_mar@-event	-event=1
@festubert@-event	-event=18
@juan_josé_castelli@-location	-location=1
@maroubra@-location	-location=61
@i_am_woman@-art	-art=39
@segre@-location	-location=26
@zionist_organization_of_america@-organization	-organization=76
@the_fantasticks@-art	-art=178
@henry_rolle@-person	-person=21
@theodor_philipsen@-person	-person=21
@delft@-organization	-organization=3
@broxbourne@-location	-location=112
@slovenia@-event	-event=1
@hex@-broadcast_program	-broadcast_program=40
@andrew@-title	-title=1
@custom_house@-person	-person=1
@arbroath_abbey@-location	-location=57
@mimasaka_province@-location	-location=20
@sochi@-event	-event=15
@ithaca@-location	-location=648
@house_of_assembly@-organization	-organization=534
@nobel@-organization	-organization=6
@leicestershire@-organization	-organization=1317
@michael_dobbs@-person	-person=53
@vt_100@-location	-location=22
@viking@-product	-product=31
@houston_texans@-event	-event=19
@peshawar@-location	-location=10
@fredric_jameson@-person	-person=96
@john_heckewelder@-person	-person=20
@barney_martin@-person	-person=27
@argentine_national_gendarmerie@-organization	-organization=24
@neiman_marcus@-organization	-organization=434
@collide@-event	-event=6
@saturnia_pyri@-living_thing	-living_thing=24
@canisius@-person	-person=1
@n._rajah@-living_thing	-living_thing=46
@mercedes@-location	-location=79
@hurley@-location	-location=77
@strength_in_numbers@-art	-art=10
@margie@-broadcast_program	-broadcast_program=13
@bulgaria@-finance-currency	-finance-currency=1
@thomas_eakins@-person	-person=280
@roman_scandals@-art	-art=21
@clitheroe@-location	-location=103
@keith_hudson@-person	-person=29
@laurens_county,_south_carolina@-location	-location=54
@miranda@-organization	-organization=15
@gouvy@-person	-person=1
@the_getaway@-product	-product=21
@pers.@-language	-language=1
@purdue_university@-person	-person=2
@abc_news@-organization	-organization=2
@a_touch_of_frost@-broadcast_program	-broadcast_program=126
@25@-art	-art=18
@eagles@-event	-event=55
@tugan_sokhiev@-person	-person=22
@crazy_horse@-organization	-organization=14
@after_school@-broadcast_program	-broadcast_program=3
@traveller@-people-ethnicity	-people-ethnicity=7
@murchison@-organization	-organization=4
@enchantment@-person	-person=18
@red@-location	-location=1
@premiere@-event	-event=1
@peter_lougheed@-person	-person=181
@the_dam_busters@-art	-art=94
@burr@-art	-art=18
@the_trews@-person	-person=96
@yuko_nakazawa@-person	-person=48
@bishop_of_waterford_and_lismore@-title	-title=43
@woolly_mammoth@-organization	-organization=3
@cardiac_arrest@-person	-person=1
@pinnacle_entertainment@-organization	-organization=31
@bayonne@-organization	-organization=95
@mordvins@-people-ethnicity	-people-ethnicity=56
@stonehaven@-organization	-organization=1
@wasteland@-location	-location=2
@white_sox@-event	-event=1
@gustav_klimt@-person	-person=272
@women's@-event	-event=44
@huastec@-location	-location=2
@heneage_finch@-person	-person=31
@table_tennis_programme@-event	-event=21
@fahrenheit@-location	-location=5
@neaera@-living_thing	-living_thing=3
@irt_broadway_–_seventh_avenue_line@-location	-location=3
@li_zhi@-person	-person=53
@johns_hopkins@-organization	-organization=74
@grip@-disease	-disease=1
@avnet@-organization	-organization=20
@mudhoney@-person	-person=218
@case@-person	-person=57
@fisk@-organization	-organization=15
@brian@-person	-person=153
@war_memorial_opera_house@-location	-location=45
@burgundy@-living_thing	-living_thing=3
@state@-location	-location=3306
@ton@-location	-location=23
@leonardtown@-organization	-organization=1
@walhalla@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@sulaymaniyah@-location	-location=124
@britannia_royal_naval_college@-organization	-organization=179
@seb@-organization	-organization=39
@sooner_or_later@-person	-person=1
@odo_ii,_count_of_blois@-person	-person=20
@bergen@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@summerside@-organization	-organization=3
@limpopo@-location	-location=527
@tokke@-location	-location=38
@shenzhou_9@-event	-event=47
@hamlin@-person	-person=5
@sable@-visual_art-color	-visual_art-color=69
@walking_with_dinosaurs@-broadcast_program	-broadcast_program=132
@nasa@-organization	-organization=13
@new_jersey@-product	-product=12
@henry_cowell@-person	-person=198
@talavera_de_la_reina@-location	-location=105
@the_karate_kid@-broadcast_program	-broadcast_program=10
@vålerenga@-location	-location=14
@the_general@-product	-product=21
@burke's_backyard@-broadcast_program	-broadcast_program=37
@wakhi@-language	-language=48
@ruhuna@-organization	-organization=14
@candan_erçetin@-person	-person=31
@jonah@-location	-location=1
@33rd@-person	-person=1
@47@-body_part	-body_part=4
@berlin@-location	-location=350
@john_hancock@-event	-event=1
@money_(that's_what_i_want)@-art	-art=87
@lime@-location	-location=4
@emirates@-organization	-organization=172
@royal_conservatory_of_brussels@-organization	-organization=74
@august_rei@-person	-person=20
@bobby_smith_trophy@-award	-award=38
@atlanta@-transit	-transit=1
@prince_leopold@-person	-person=51
@tooele_county,_utah@-location	-location=34
@the_pentagon@-location	-location=652
@fc_unirea_urziceni@-organization	-organization=32
@coulommiers@-location	-location=35
@augsburger_panther@-organization	-organization=100
@the_band_perry@-person	-person=125
@kayak@-organization	-organization=3
@irishman@-people-ethnicity	-people-ethnicity=28
@eu@-location	-location=2160
@under-19@-event	-event=5
@bat_masterson@-person	-person=149
@performance@-art	-art=79
@belle_époque@-art	-art=14
@spanish_guitar@-art	-art=6
@ben@-person	-person=91
@pain@-disease	-disease=2
@pure_love@-art	-art=14
@drobeta-turnu_severin@-organization	-organization=2
@steve_rickard@-person	-person=35
@milton_s._eisenhower@-person	-person=23
@1952@-event	-event=564
@9@-time	-time=23
@41st_air_division@-organization	-organization=40
@warp@-organization	-organization=36
@the_11th_hour@-broadcast_program	-broadcast_program=1
@binaural@-art	-art=20
@tim_cook@-person	-person=39
@pete_dawkins@-person	-person=34
@tom_and_huck@-art	-art=27
@joyce@-organization	-organization=4
@toyah@-person	-person=71
@padma_river@-location	-location=48
@barron's@-organization	-organization=4
@vso@-person	-person=1
@karen@-people-ethnicity	-people-ethnicity=164
@zanjoe_marudo@-person	-person=57
@white_eyes@-person	-person=20
@chris_wondolowski@-person	-person=35
@övp@-organization	-organization=37
@mutual_broadcasting_system@-broadcast_program	-broadcast_program=3
@swat@-broadcast_program	-broadcast_program=1
@women's@-title	-title=1
@department_of_veterans_affairs@-organization	-organization=193
@british_raj@-location	-location=1733
@montfort@-person	-person=11
@victorian_government@-location	-location=2
@duke_of_savoy@-person	-person=42
@new_kids_on_the_block@-broadcast_program	-broadcast_program=13
@scott_tolzien@-person	-person=29
@borland@-organization	-organization=189
@mablethorpe@-location	-location=66
@santa_claus@-event	-event=1
@i._bernard_cohen@-person	-person=21
@henderson_álvarez@-person	-person=20
@waco@-organization	-organization=39
@earle@-product	-product=1
@swiss@-food	-food=13
@visayas@-event	-event=1
@mike_willesee@-person	-person=26
@straight_talk@-organization	-organization=1
@art_monk@-person	-person=73
@stolen@-art	-art=32
@mouscron@-location	-location=1
@cleveland@-person	-person=38
@oranges_are_not_the_only_fruit@-art	-art=24
@aiko_nakamura@-person	-person=43
@st._jerome@-art	-art=1
@mwc@-event	-event=4
@philip_herbert,_4th_earl_of_pembroke@-title	-title=1
@the_press@-event	-event=1
@nigeria@-art	-art=3
@lancelot,_the_knight_of_the_cart@-art	-art=23
@urban_legend@-art	-art=66
@cl@-body_part	-body_part=1
@noah's_ark@-broadcast_program	-broadcast_program=18
@ypsolopha_persicella@-living_thing	-living_thing=24
@cascais@-location	-location=203
@george_washington@-broadcast_program	-broadcast_program=3
@lindsay_gaze@-person	-person=21
@paradise@-person	-person=2
@the_peak@-art	-art=2
@monsters_unleashed@-art	-art=29
@aston_hall@-location	-location=44
@vt@-product	-product=3
@heinz@-person	-person=29
@stargazer@-art	-art=20
@fantastic_voyage@-art	-art=113
@finale@-art	-art=7
@sweethearts@-broadcast_program	-broadcast_program=2
@ange-félix_patassé@-person	-person=60
@american_sportscasters_association@-organization	-organization=30
@luftschiffbau_zeppelin@-organization	-organization=32
@downeaster@-organization	-organization=1
@battlefield_earth@-art	-art=76
@maybole@-organization	-organization=14
@mara@-person	-person=10
@eric_montross@-person	-person=27
@airport_line@-location	-location=4
@madre_de_dios@-art	-art=1
@eden_prairie@-location	-location=65
@buka@-person	-person=2
@rubin@-organization	-organization=14
@tonbridge_angels@-organization	-organization=62
@chatrichalerm_yukol@-person	-person=35
@ken_akamatsu@-person	-person=51
@zoo@-organization	-organization=7
@fergus@-person	-person=23
@south_auckland@-location	-location=64
@kellogg@-organization	-organization=15
@archbishop_of_chicago@-location	-location=25
@158@-product	-product=20
@world_trade_center@-event	-event=5
@art_of_dying@-art	-art=1
@the_beach_boys@-person	-person=1456
@melita@-art	-art=1
@leningrad@-product	-product=4
@don_blackman@-person	-person=20
@patrick_harvie@-person	-person=28
@robert_james@-person	-person=26
@earl_of_mar@-person	-person=28
@dovercourt@-location	-location=35
@aboriginal_australians@-people-ethnicity	-people-ethnicity=87
@airco_dh.9@-product	-product=80
@saint_luke@-person	-person=19
@arpa@-person	-person=1
@keflavík@-location	-location=87
@secession@-event	-event=10
@upper_peru@-location	-location=123
@roswell@-location	-location=126
@2009@-art	-art=15
@man_of_the_world@-art	-art=19
@garcia@-person	-person=62
@substance_abuse@-person	-person=1
@p.y.t._(pretty_young_thing)@-art	-art=22
@cody@-location	-location=87
@canada_goose@-living_thing	-living_thing=51
@waco@-art	-art=3
@molly_crabapple@-person	-person=22
@jacobs@-organization	-organization=17
@mps@-title	-title=10
@kenny_g@-person	-person=265
@wasatch_front@-location	-location=135
@midea@-organization	-organization=9
@attic@-organization	-organization=16
@metz@-person	-person=12
@tandy@-person	-person=2
@korean@-location	-location=284
@captain@-title	-title=5466
@céline@-organization	-organization=15
@boz_scaggs@-person	-person=312
@olympians@-event	-event=42
@city_of_new_york@-organization	-organization=5
@saudi_arabia@-location	-location=1
@vale_of_pickering@-location	-location=42
@ma@-art	-art=3
@science@-organization	-organization=12
@beggars_banquet@-organization	-organization=116
@balochistan@-event	-event=2
@šibenik-knin_county@-location	-location=58
@show@-person	-person=3
@mahon@-person	-person=5
@ottoman_rule@-event	-event=1
@ca@-title	-title=14
@ella@-art	-art=6
@slazenger@-organization	-organization=35
@grünwald@-location	-location=22
@half_moon_bay@-art	-art=2
@josé_de_espronceda@-person	-person=35
@wiltz@-organization	-organization=3
@skylark@-person	-person=21
@blu-ray_disc@-product	-product=1032
@max_wagner@-person	-person=21
@1979–80@-organization	-organization=2
@northumberland@-title	-title=2
@neues_deutschland@-art	-art=52
@peenemünde@-event	-event=3
@jennifer_rubin@-person	-person=42
@worcester_city@-location	-location=2
@cq@-title	-title=53
@caroline_county@-location	-location=259
@lachine@-event	-event=1
@gniezno_county@-location	-location=272
@harold_alexander@-person	-person=44
@ultravox!@-art	-art=14
@black_box@-organization	-organization=1
@strange_fruit_records@-organization	-organization=24
@scottish_parliament@-organization	-organization=41
@lompoc@-location	-location=68
@david_warshofsky@-person	-person=23
@stephen_allen_davis@-person	-person=20
@loughborough@-organization	-organization=80
@southgate@-location	-location=170
@pichichi@-award	-award=22
@pride_and_prejudice@-broadcast_program	-broadcast_program=37
@légion_d'honneur@-title	-title=50
@anet@-location	-location=21
@november_9@-time	-time=246
@president_of_brazil@-title	-title=314
@sherbrooke_castors@-organization	-organization=50
@west_branch@-organization	-organization=2
@indiana_county@-location	-location=122
@charles_iii,_duke_of_lorraine@-person	-person=40
@tikhon_khrennikov@-person	-person=50
@hurrian@-location	-location=35
@tono@-location	-location=2
@kawachi@-location	-location=26
@iodine@-art	-art=1
@ulysses@-art	-art=54
@souk_ahras@-location	-location=43
@eunice@-product	-product=2
@the_oaks@-location	-location=19
@marcel_mauss@-person	-person=97
@evil_empire@-event	-event=4
@kimito@-location	-location=23
@kofu@-location	-location=2
@he@-art	-art=17
@per_magnusson@-person	-person=43
@ritz@-organization	-organization=1
@jerusalem@-product	-product=1
@south_kerry@-organization	-organization=45
@lisa_stansfield@-art	-art=15
@andrei_gromyko@-person	-person=138
@lord_lansdowne@-person	-person=47
@garry_o'connor@-person	-person=31
@southall@-location	-location=193
@food@-person	-person=8
@msnbc_live@-broadcast_program	-broadcast_program=31
@department@-location	-location=809
@sns@-organization	-organization=20
@caldas@-location	-location=105
@ann_savoy@-person	-person=20
@evgeny_chuprun@-person	-person=78
@the_truman_show@-art	-art=153
@spencer_gordon_bennet@-person	-person=52
@college_of_marin@-organization	-organization=45
@kasi@-location	-location=20
@beachwood@-location	-location=53
@sic@-broadcast_network	-broadcast_network=118
@dave_fanning@-person	-person=48
@hoklo@-language	-language=4
@rsa@-event	-event=9
@trim@-location	-location=119
@university_of_tokyo@-organization	-organization=1019
@the_view@-art	-art=2
@amazon@-location	-location=355
@prime_minister_of_australia@-person	-person=1
@bing@-organization	-organization=10
@businessman@-title	-title=136
@bubble@-event	-event=1
@1921_general_election@-event	-event=78
@san_antonio@-event	-event=2
@yin_chengzong@-person	-person=20
@louise_lovely@-person	-person=35
@sierra@-organization	-organization=9
@anuvahood@-art	-art=21
@la_basoche@-art	-art=34
@grangeville@-organization	-organization=2
@tennessee@-title	-title=2
@south@-art	-art=9
@duchess@-person	-person=28
@crow@-location	-location=9
@mainz@-organization	-organization=55
@china_development_bank@-organization	-organization=37
@yvonne_romain@-person	-person=20
@james_burton@-product	-product=1
@headmaster@-broadcast_program	-broadcast_program=2
@william_cushing@-person	-person=34
@tehuelche@-language	-language=12
@lobophora_halterata@-living_thing	-living_thing=36
@the_golden_girls@-art	-art=3
@heworth@-location	-location=38
@kerala_state@-location	-location=26
@bengal_tiger@-living_thing	-living_thing=175
@mogilno@-location	-location=142
@david_lloyd@-person	-person=211
@natalie_williams@-person	-person=21
@negro@-people-ethnicity	-people-ethnicity=9
@tynwald@-product	-product=4
@sugar@-medicine-medical_treatment	-medicine-medical_treatment=1
@pentagram@-product	-product=9
@mexborough@-location	-location=122
@gothic@-people-ethnicity	-people-ethnicity=216
@camberwell@-location	-location=489
@fourth_album@-art	-art=30
@nordland@-organization	-organization=1
@nyse@-organization	-organization=1
@promoter@-title	-title=80
@iranian_azerbaijan@-location	-location=27
@nos@-broadcast_network	-broadcast_network=116
@violet_vanbrugh@-person	-person=21
@kurt_braunohler@-person	-person=29
@black_saturday@-time	-time=26
@axum@-computer-programming_language	-computer-programming_language=3
@karmenu_mifsud_bonnici@-person	-person=20
@thomas_kuhn@-person	-person=158
@meppel@-location	-location=70
@baldwin@-person	-person=106
@wadebridge@-location	-location=121
@goldsmith@-location	-location=3
@earl_of_morton@-title	-title=32
@jebel_barkal@-location	-location=24
@eric_overmyer@-person	-person=27
@spyros_kyprianou@-person	-person=46
@caps@-location	-location=2
@paul_burke@-person	-person=47
@monte_carlo@-event	-event=65
@mara@-living_thing	-living_thing=15
@corona@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@da@-product	-product=15
@fang_lizhi@-person	-person=30
@son@-religion-religion	-religion-religion=1
@murali_kartik@-person	-person=40
@tundra@-language	-language=2
@chicago_bulls@-organization	-organization=2145
@a_shot_in_the_dark@-person	-person=1
@napoleon_at_saint_helena@-location	-location=1
@maria@-product	-product=6
@jerome_williams@-person	-person=20
@danity_kane@-art	-art=14
@vladimir@-title	-title=1
@az@-person	-person=1
@partnership@-organization	-organization=1
@middle@-body_part	-body_part=8
@svt@-broadcast_network	-broadcast_network=315
@jim_bunning@-person	-person=189
@columbine@-organization	-organization=2
@uc_berkeley@-location	-location=1
@university_of_palermo@-organization	-organization=112
@yorkshire_county_xiii@-organization	-organization=22
@15th_infantry_division_(ready_reserve)@-organization	-organization=22
@jack_rhodes@-person	-person=45
@kay@-location	-location=15
@william_wotton@-person	-person=31
@akora_khattak@-location	-location=20
@sportpaleis@-location	-location=34
@mojave@-location	-location=171
@vi@-location	-location=9
@mount_carmel_high_school@-location	-location=1
@armadillo_world_headquarters@-organization	-organization=43
@resurrection@-person	-person=3
@cincinnatus@-location	-location=9
@chuck_thompson@-person	-person=44
@robinson_crusoé@-art	-art=20
@anarchy@-event	-event=7
@dick_sprang@-person	-person=29
@gunfight_at_the_o.k._corral@-art	-art=61
@the_demon_headmaster@-broadcast_program	-broadcast_program=28
@urban@-organization	-organization=2
@vinod_mehra@-person	-person=139
@chicago_cardinals@-event	-event=23
@dan_black@-person	-person=30
@grip@-organization	-organization=4
@ghost_ship@-art	-art=29
@tobias@-person	-person=21
@the_modern_lovers@-person	-person=58
@assyria@-people-ethnicity	-people-ethnicity=1
@nothing_sacred@-art	-art=40
@five_star@-organization	-organization=5
@third@-title	-title=2
@leinster@-event	-event=189
@ascot@-event	-event=2
@gang@-person	-person=14
@alpha@-event	-event=4
@sidestrand@-location	-location=16
@alachua@-location	-location=79
@nfl@-broadcast_network	-broadcast_network=1
@chennai@-transit	-transit=2
@santa_barbara@-broadcast_program	-broadcast_program=384
@the_cut@-location	-location=3
@glory_of_love@-art	-art=27
@flushing@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@wyndham_worldwide@-organization	-organization=43
@franz_vranitzky@-person	-person=46
@the_wilds@-organization	-organization=9
@pendennis_castle@-location	-location=49
@k@-finance-currency	-finance-currency=3
@caprice@-location	-location=4
@protestants@-religion-religion	-religion-religion=236
@biograph@-organization	-organization=17
@it's_a_beautiful_day@-art	-art=17
@conjure_one@-person	-person=45
@oracle_arena@-location	-location=105
@spanish_harlem@-art	-art=51
@malpas@-location	-location=56
@anglo-french@-event	-event=3
@paul_bunyan@-art	-art=23
@punch_broadbent@-person	-person=28
@chris_hughton@-person	-person=69
@canaan@-religion-religion	-religion-religion=3
@hohenheim@-location	-location=22
@frederick_cavendish_ponsonby@-person	-person=21
@operation_thunderbolt@-art	-art=8
@vianden@-location	-location=65
@apple_iie@-product	-product=79
@wing@-broadcast_program	-broadcast_program=1
@canadian_national_vimy_memorial@-location	-location=44
@south_district@-organization	-organization=1
@mahanadi@-art	-art=4
@boxtel@-location	-location=51
@rudolf_martin@-person	-person=20
@lobau@-location	-location=20
@idc@-organization	-organization=52
@suvorov@-product	-product=1
@eighth@-title	-title=1
@saint-lambert@-location	-location=86
@the_farmer's_daughter@-art	-art=22
@aquila@-living_thing	-living_thing=29
@beckham@-person	-person=15
@duke_of_savoy@-location	-location=10
@desperado@-art	-art=148
@samut_sakhon@-location	-location=42
@essington@-broadcast_program	-broadcast_program=1
@ics@-organization	-organization=69
@rio_branco@-person	-person=1
@hermitage@-food	-food=1
@hdl@-chemistry	-chemistry=35
@francis_i_of_austria@-person	-person=23
@treasure_hunt@-broadcast_program	-broadcast_program=35
@bancroft@-organization	-organization=1
@us_open@-organization	-organization=4
@bless_this_house@-art	-art=9
@topasses@-people-ethnicity	-people-ethnicity=21
@butlins@-location	-location=2
@mcgill@-location	-location=19
@earl_haig@-title	-title=12
@hans_küng@-person	-person=84
@idoma@-people-ethnicity	-people-ethnicity=22
@george_russell@-person	-person=190
@alive@-product	-product=1
@peak@-organization	-organization=4
@cbs@-broadcast_program	-broadcast_program=368
@earl_of_westmorland@-title	-title=39
@germanic_peoples@-people-ethnicity	-people-ethnicity=244
@association_of_american_railroads@-organization	-organization=77
@juan_larrea@-person	-person=20
@ginetta_g50@-organization	-organization=9
@timberland@-organization	-organization=53
@virginijus_praškevičius@-person	-person=21
@kubrat@-location	-location=5
@medway@-product	-product=9
@shockwave@-organization	-organization=1
@dance_tonight@-art	-art=22
@tipton@-location	-location=250
@ez_streets@-broadcast_program	-broadcast_program=26
@helsinki@-location	-location=5899
@køge@-location	-location=109
@corinne_bailey_rae@-art	-art=11
@three_brothers@-location	-location=11
@clear_creek_township@-location	-location=21
@alan_reid@-person	-person=31
@al_anbar_governorate@-location	-location=35
@david_eldridge@-person	-person=27
@theodosia@-location	-location=11
@the_crimson_petal_and_the_white@-art	-art=16
@firuraq_rural_district@-location	-location=20
@the_platinum_collection@-art	-art=24
@renoir@-person	-person=122
@george_tiller@-person	-person=52
@interpreter@-title	-title=140
@people's_movement_against_the_eu@-organization	-organization=31
@spicks_and_specks@-broadcast_program	-broadcast_program=139
@rediff.com@-organization	-organization=266
@south_hobart@-organization	-organization=12
@fürstenfeldbruck_air_base@-location	-location=46
@king's_college,_aberdeen@-organization	-organization=115
@camelot@-product	-product=4
@beck@-art	-art=1
@cusseta@-location	-location=20
@molly_johnson@-person	-person=52
@aris@-organization	-organization=106
@havana@-location	-location=3649
@107@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@saginaw@-organization	-organization=7
@2012_nba_all-star_game@-event	-event=27
@don't_go@-art	-art=34
@bevis_marks_synagogue@-location	-location=31
@chum@-location	-location=2
@hittites@-location	-location=372
@valley_forge@-living_thing	-living_thing=1
@wall_to_wall@-organization	-organization=26
@pather_panchali@-art	-art=59
@dead_space@-product	-product=95
@hells_angels@-organization	-organization=273
@naomi@-art	-art=2
@ddp@-organization	-organization=40
@uci_cyclo-cross_world_championships@-event	-event=71
@just_the_two_of_us@-art	-art=36
@martial_law@-organization	-organization=1
@algemeen_handelsblad@-art	-art=22
@taos@-organization	-organization=1
@denny@-person	-person=12
@hattiesburg,_mississippi@-location	-location=237
@furman@-organization	-organization=72
@lajjun@-location	-location=24
@jakarta@-location	-location=3394
@grown_ups@-art	-art=56
@ryde@-product	-product=1
@savanna@-product	-product=2
@first_austrian_republic@-location	-location=58
@for_your_pleasure@-art	-art=21
@penn_state@-organization	-organization=609
@australian_maritime_college@-organization	-organization=36
@search_engine_optimization@-product	-product=21
@ernest_douwes_dekker@-person	-person=25
@confederate_forces@-organization	-organization=17
@joão_pessoa@-location	-location=138
@roberta_maxwell@-person	-person=28
@rodeo@-art	-art=3
@cfo@-art	-art=1
@tommy_chong@-person	-person=139
@taylor_high_school@-location	-location=1
@magdalena_bay@-location	-location=64
@donizetti@-product	-product=1
@lincoln_ls@-product	-product=33
@zacatecas@-location	-location=593
@life@-product	-product=5
@all_angels@-person	-person=25
@gronowo_elbląskie@-location	-location=23
@jessica_steele@-person	-person=22
@nation@-organization	-organization=17
@voodoo@-art	-art=62
@keller_williams@-organization	-organization=1
@nos_journaal@-person	-person=20
@the_academy@-person	-person=1
@frenkie@-person	-person=24
@sint_maarten@-location	-location=358
@aeropuertos_y_servicios_auxiliares@-organization	-organization=24
@pons@-body_part	-body_part=11
@peking@-organization	-organization=3
@million_dollar_quartet@-person	-person=51
@master_of_puppets@-person	-person=1
@nathan_buckley@-person	-person=89
@marin_sorescu@-person	-person=36
@crime_mob@-person	-person=26
@the_potbelleez@-art	-art=3
@gerald_albright@-person	-person=107
@moose@-product	-product=2
@hindu@-people-ethnicity	-people-ethnicity=6440
@football_championship_subdivision@-organization	-organization=91
@riot@-person	-person=103
@college_of_southern_idaho@-organization	-organization=46
@barbara_bosson@-person	-person=25
@the_curse@-art	-art=35
@ministry_of_the_interior@-person	-person=4
@the_dark_knight@-art	-art=587
@terrell_suggs@-person	-person=74
@richard_ellmann@-person	-person=44
@capo_d'orlando@-organization	-organization=5
@irb@-organization	-organization=22
@mullingar@-organization	-organization=1
@césar_award@-award	-award=313
@gardiner@-person	-person=33
@fireworks@-person	-person=19
@archie@-broadcast_program	-broadcast_program=4
@blanco@-person	-person=18
@riff_raff@-person	-person=42
@kennedy@-person	-person=290
@the_dissociatives@-art	-art=8
@mack_sennett@-person	-person=421
@son@-location	-location=32
@neo@-person	-person=15
@descartes@-location	-location=4
@michael_russell@-person	-person=108
@jacques_lecoq@-person	-person=38
@amplifier@-organization	-organization=1
@marshall_chess@-person	-person=32
@halifax@-person	-person=44
@borborud-e_sharqi_rural_district@-location	-location=21
@great_northern_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@no_name@-person	-person=19
@roundhead@-location	-location=7
@unc_asheville@-organization	-organization=21
@sterling@-person	-person=15
@victorian-era@-event	-event=35
@trash@-person	-person=5
@jeff_jarvis@-person	-person=35
@the_early_show@-art	-art=3
@egret@-living_thing	-living_thing=36
@lunar_and_planetary_institute@-organization	-organization=44
@independencia@-product	-product=7
@wow!@-broadcast_program	-broadcast_program=3
@bataclan@-location	-location=31
@derwentside@-location	-location=22
@aprilia@-product	-product=4
@mayan@-person	-person=13
@shanks@-organization	-organization=1
@bes@-organization	-organization=2
@dainik_jagran@-art	-art=51
@england_and_wales_cricket_board@-organization	-organization=149
@sweet_dreams@-art	-art=68
@skippy@-living_thing	-living_thing=1
@burgundian@-food	-food=9
@south_zone@-organization	-organization=33
@nyangatom@-people-ethnicity	-people-ethnicity=19
@conquest@-person	-person=1
@the_messiah@-product	-product=1
@shameless@-broadcast_program	-broadcast_program=428
@route_133@-location	-location=34
@lord@-organization	-organization=3
@channel_7@-broadcast_program	-broadcast_program=8
@pontedera@-organization	-organization=3
@rump_shaker@-art	-art=28
@hammerstein@-location	-location=16
@green_party_of_ontario@-organization	-organization=83
@jacob_riis@-location	-location=1
@barley@-food	-food=81
@l.@-finance-currency	-finance-currency=3
@gonzales,_texas@-location	-location=38
@early_whale@-living_thing	-living_thing=22
@craigieburn@-organization	-organization=3
@texel@-location	-location=341
@kathua@-location	-location=19
@wesley@-organization	-organization=2
@olaf_hytten@-person	-person=41
@bella_vista@-organization	-organization=4
@john_fairfax@-person	-person=38
@tejano_music_awards@-award	-award=35
@endgame@-product	-product=1
@the_last_boy_scout@-art	-art=52
@lat@-person	-person=17
@william_craig@-person	-person=64
@ukrainian_championship@-organization	-organization=14
@klemzig@-location	-location=28
@bulgarian_national_television@-broadcast_network	-broadcast_network=81
@mccook@-location	-location=37
@king_henry_iv@-person	-person=97
@computer_scientist@-organization	-organization=38
@eleven@-product	-product=1
@november_22@-event	-event=1
@tynset@-location	-location=62
@laurie@-person	-person=12
@victoria@-person	-person=186
@camden,_new_jersey@-location	-location=728
@sant'eustachio@-location	-location=37
@gaius_cassius_longinus@-person	-person=101
@interstate_68@-location	-location=63
@battle_of_britain@-event	-event=1375
@now_hear_this@-person	-person=3
@shefali_shah@-person	-person=27
@oss@-organization	-organization=198
@north_korea@-organization	-organization=183
@united_states_men's_national_ice_hockey_team@-organization	-organization=28
@san_francisco@-event	-event=54
@louisiana_(new_france)@-location	-location=20
@+@-art	-art=20
@carrigaline@-location	-location=47
@jameson@-person	-person=14
@chain@-organization	-organization=71
@refused@-person	-person=130
@nordjyske_jernbaner@-organization	-organization=39
@kamiina_district@-location	-location=38
@lone_star@-broadcast_program	-broadcast_program=29
@lock_up@-art	-art=27
@broadwood@-organization	-organization=5
@bacon@-location	-location=14
@k-1@-location	-location=1
@the_age_of_stupid@-art	-art=28
@charles_h._roe@-organization	-organization=21
@embsay_and_bolton_abbey_steam_railway@-product	-product=25
@the_athenaeum@-organization	-organization=1
@west_jefferson@-organization	-organization=1
@daniel_butterfield@-person	-person=46
@bombay@-product	-product=6
@prussian_army@-organization	-organization=313
@winnebago@-language	-language=5
@morges_district@-location	-location=36
@david_benson-pope@-person	-person=21
@alan_parker@-broadcast_program	-broadcast_program=1
@heartbeat@-art	-art=49
@alenia@-product	-product=1
@chautauqua_county@-location	-location=202
@iwan_roberts@-person	-person=27
@carrollton@-organization	-organization=2
@hungarian_first_division@-organization	-organization=19
@burlington_heights@-location	-location=22
@spice_1@-person	-person=156
@mixed@-people-ethnicity	-people-ethnicity=25
@western_division@-event	-event=4
@sovereign@-organization	-organization=3
@argos@-broadcast_network	-broadcast_network=4
@2005_parliamentary_election@-event	-event=46
@second_corps@-organization	-organization=49
@rose_garden@-location	-location=37
@fallout@-art	-art=11
@mercedes-benz_o305@-product	-product=23
@freedomland@-art	-art=19
@castricum@-location	-location=35
@analysis@-art	-art=13
@kruger_national_park@-location	-location=226
@arabian_gulf@-organization	-organization=24
@prince_regent@-title	-title=4
@all_you_need_is_love@-art	-art=150
@adnan_darwiche@-person	-person=35
@tiruvannamalai_district@-location	-location=49
@kenilworth_castle@-product	-product=3
@james_douglas@-person	-person=141
@amy@-organization	-organization=6
@montreal,_quebec,_canada@-location	-location=22
@lew_tabackin@-person	-person=96
@gb@-chemistry	-chemistry=7
@ronald_coase@-person	-person=93
@granite@-organization	-organization=1
@pacific_life@-organization	-organization=25
@mary_brunton@-person	-person=20
@vis@-location	-location=110
@colville@-location	-location=37
@sirius_canada@-organization	-organization=55
@marika_kotopouli@-person	-person=31
@loon_lake@-location	-location=21
@gräfenberg@-location	-location=21
@far_east@-event	-event=6
@cartagena@-product	-product=2
@india@-person	-person=22
@atn_bangla@-broadcast_network	-broadcast_network=2
@normandie@-location	-location=37
@marine_academy_of_science_and_technology@-organization	-organization=31
@the_scarlet_letter@-broadcast_program	-broadcast_program=6
@person@-event	-event=1
@bridge@-medicine-medical_treatment	-medicine-medical_treatment=3
@xacml@-computer-programming_language	-computer-programming_language=33
@gerald@-person	-person=38
@gleason@-location	-location=6
@route_14@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@mark_thompson@-person	-person=46
@east-west@-event	-event=1
@harbor@-location	-location=22
@breton@-title	-title=1
@wellington,_somerset@-location	-location=37
@conjunto_primavera@-person	-person=42
@law_degree@-organization	-organization=3
@masvingo@-organization	-organization=3
@1918@-art	-art=4
@bergen@-person	-person=5
@royals@-title	-title=6
@columella@-body_part	-body_part=1
@gerald_mohr@-person	-person=71
@eldorado@-broadcast_program	-broadcast_program=30
@the_black_angels@-person	-person=55
@swannanoa@-location	-location=23
@st._charles_borromeo_seminary@-organization	-organization=90
@u-571@-product	-product=5
@hispaniola@-location	-location=1077
@due_date@-art	-art=33
@connections@-broadcast_program	-broadcast_program=23
@devil's_dyke@-location	-location=32
@boyd@-product	-product=1
@isabelle@-living_thing	-living_thing=1
@brother_cane@-art	-art=1
@tyler@-product	-product=3
@ana_gasteyer@-person	-person=117
@quentin_richardson@-person	-person=70
@brandenburg@-person	-person=1
@june_26@-time	-time=252
@government@-person	-person=30
@mauritius@-person	-person=1
@black_coffee@-art	-art=54
@denison,_iowa@-location	-location=34
@cholesterol@-disease	-disease=1
@mackenzie's_raiders@-broadcast_program	-broadcast_program=23
@mega@-event	-event=1
@cannon_river@-location	-location=34
@britton@-location	-location=9
@par@-location	-location=82
@cory_conacher@-person	-person=20
@candy_pangilinan@-person	-person=31
@kliper@-product	-product=23
@bill@-person	-person=201
@bmt_myrtle_avenue_line@-location	-location=1
@rich_clarke@-person	-person=21
@cabinet@-art	-art=16
@japan@-art	-art=4
@the_grouch@-art	-art=1
@sora@-location	-location=39
@rev@-organization	-organization=1
@danville_braves@-organization	-organization=54
@bedouin@-people-ethnicity	-people-ethnicity=881
@preakness@-location	-location=5
@patty_smyth@-person	-person=69
@walcheren@-location	-location=147
@dehpir_rural_district@-location	-location=25
@selagia_argyrella@-living_thing	-living_thing=28
@l1@-location	-location=2
@jamaica@-product	-product=15
@little_sister@-art	-art=20
@stay_with_me@-art	-art=60
@gloucester@-title	-title=2
@eat_the_rich@-art	-art=39
@coat_of_arms@-location	-location=5
@burano@-location	-location=32
@ott@-location	-location=1
@strider@-art	-art=1
@park_avenue@-location	-location=156
@horace@-broadcast_program	-broadcast_program=1
@kosovo@-title	-title=1
@small_heath@-location	-location=95
@sinop@-event	-event=4
@hatteras@-event	-event=4
@vogtlandbahn@-organization	-organization=32
@cinema@-location	-location=1
@out_of_control@-art	-art=48
@nts@-art	-art=2
@roslin@-person	-person=7
@catherine_parr@-art	-art=1
@kaleidoscope@-person	-person=10
@west_coast_hockey_league@-organization	-organization=89
@circe@-god	-god=199
@ed_chynoweth_trophy@-event	-event=32
@cajun@-people-ethnicity	-people-ethnicity=476
@philip_ii_of_spain@-person	-person=1071
@sigurd@-art	-art=17
@the_fillmore@-location	-location=93
@st._petersburg_pelicans@-organization	-organization=26
@2001_general_election@-event	-event=474
@raw_deal@-art	-art=29
@moralia@-person	-person=49
@family_affair@-broadcast_program	-broadcast_program=169
@565@-art	-art=53
@meta@-person	-person=1
@snow_queen@-art	-art=12
@stamford_bridge@-location	-location=613
@finno-ugric@-people-ethnicity	-people-ethnicity=27
@nelson@-person	-person=298
@as@-education-educational_degree	-education-educational_degree=15
@roubaix@-organization	-organization=1
@chancellor_of_the_exchequer@-title	-title=1310
@paluxy_river@-location	-location=21
@resident_evil@-art	-art=67
@netto@-person	-person=2
@ann_jillian@-broadcast_program	-broadcast_program=7
@karakul@-living_thing	-living_thing=17
@bryn_mawr@-organization	-organization=4
@supernova@-art	-art=48
@mahomet@-person	-person=10
@the_party@-person	-person=12
@the_dance@-event	-event=1
@goulburn_valley@-location	-location=66
@passione@-broadcast_program	-broadcast_program=10
@markus_grosskopf@-person	-person=72
@enlightened@-art	-art=1
@loudness@-art	-art=1
@expo@-broadcast_network	-broadcast_network=5
@ypsilanti@-organization	-organization=3
@tei@-person	-person=18
@katz_v._united_states@-event	-event=30
@carlisle_united_f.c.@-organization	-organization=25
@seizure@-art	-art=7
@connections@-location	-location=3
@westland_lysander@-product	-product=128
@pol-e_doab_rural_district@-location	-location=36
@spanish@-product	-product=2
@criminal@-person	-person=14
@rokeby@-art	-art=9
@the_square@-location	-location=7
@rado@-person	-person=12
@uefa_champions_league@-event	-event=255
@weed@-location	-location=2
@gianni_rivera@-person	-person=41
@benedetto_varchi@-person	-person=22
@social@-event	-event=2
@james_o'neill@-person	-person=31
@freddie@-organization	-organization=1
@travers@-event	-event=4
@currency@-art	-art=1
@vice_president_of_uruguay@-title	-title=62
@natural_resources_conservation_service@-organization	-organization=113
@zebra@-product	-product=18
@barstow@-organization	-organization=1
@ronald_binge@-person	-person=20
@vatroslav_lisinski_concert_hall@-location	-location=22
@colts@-living_thing	-living_thing=116
@sherwood@-organization	-organization=4
@emily_barclay@-person	-person=21
@john_malalas@-person	-person=93
@harstad@-organization	-organization=21
@kaarlo_juho_ståhlberg@-person	-person=42
@third_eye_blind@-art	-art=7
@royal_canadian_air_farce@-person	-person=133
@royal_naval_college@-location	-location=22
@tatiana_nikolayeva@-person	-person=32
@wwf@-person	-person=159
@oslo_metro@-transit	-transit=214
@gagra@-location	-location=62
@lari@-location	-location=14
@bund@-organization	-organization=81
@megumi_hayashibara@-person	-person=111
@dénia@-location	-location=47
@century@-organization	-organization=21
@revolution@-broadcast_program	-broadcast_program=107
@desborough@-person	-person=1
@joe_theismann@-person	-person=170
@espn's@-broadcast_program	-broadcast_program=1
@ne_me_quitte_pas@-art	-art=25
@mi_fang@-person	-person=21
@black_river@-broadcast_program	-broadcast_program=2
@the_secret_garden@-art	-art=224
@underground_atlanta@-location	-location=42
@perisher@-location	-location=20
@honda_indy_toronto@-event	-event=24
@broadford@-location	-location=61
@morphou@-location	-location=62
@spooky@-art	-art=11
@barnala@-person	-person=1
@bats@-finance-stock_exchange	-finance-stock_exchange=3
@armada@-event	-event=44
@paul_marco@-person	-person=20
@rubicon@-art	-art=5
@southminster@-location	-location=1
@carrie's_war@-art	-art=24
@engine@-product	-product=5
@resident_evil@-product	-product=262
@alejandro@-person	-person=14
@commonwealth@-organization	-organization=2901
@broadcast@-person	-person=75
@cubs@-organization	-organization=157
@engaged@-person	-person=1
@mastermind@-person	-person=2
@monahans@-location	-location=35
@condé_nast@-art	-art=1
@hindus@-organization	-organization=63
@luçon@-organization	-organization=2
@november_16@-time	-time=256
@uss_cole@-event	-event=8
@kappa@-art	-art=1
@sunday_nfl_countdown@-broadcast_program	-broadcast_program=54
@1999_northwest_territories_general_election@-event	-event=21
@an_giang_province@-location	-location=130
@allbritton_communications_company@-organization	-organization=44
@pontedera@-location	-location=64
@kodava@-people-ethnicity	-people-ethnicity=42
@chris_kaman@-person	-person=33
@holme@-person	-person=1
@tsar@-art	-art=4
@agostino_carracci@-person	-person=61
@american_gothic@-art	-art=85
@the_key@-art	-art=47
@de_smet@-location	-location=26
@uia@-location	-location=2
@anna_manahan@-person	-person=21
@swan@-product	-product=4
@give_my_regards_to_broad_street@-art	-art=49
@susan_b._anthony_list@-organization	-organization=41
@julian_orchard@-person	-person=26
@richmond_flying_squirrels@-organization	-organization=42
@americana@-broadcast_program	-broadcast_program=3
@chaplain@-organization	-organization=13
@confederate_army@-event	-event=1
@combined_cadet_force@-organization	-organization=199
@tut_taylor@-person	-person=28
@ash_wednesday@-art	-art=28
@montreal_junior_canadiens@-organization	-organization=79
@fátima@-location	-location=33
@king_tubby@-person	-person=103
@miramonte_high_school@-organization	-organization=27
@hunter@-location	-location=142
@east_lancs@-organization	-organization=29
@dynamite@-art	-art=78
@shawty_redd@-person	-person=34
@let_there_be_love@-broadcast_program	-broadcast_program=2
@agricola@-product	-product=13
@the_pagemaster@-product	-product=2
@lobos@-person	-person=2
@the_corner@-broadcast_program	-broadcast_program=57
@king_roger@-person	-person=1
@annandale@-location	-location=213
@ciudad_obregón@-location	-location=81
@marmora@-product	-product=1
@xx@-organization	-organization=7
@jester@-title	-title=30
@amerika@-product	-product=2
@buganda@-title	-title=1
@17th_arrondissement@-location	-location=23
@mescalero@-art	-art=9
@warlord_era@-event	-event=63
@lion_music@-organization	-organization=46
@tyrrhenian_coast@-location	-location=28
@boys_like_girls@-person	-person=132
@melodeon@-product	-product=44
@the_cleaner@-broadcast_program	-broadcast_program=48
@planet@-location	-location=10
@portia@-location	-location=15
@paulton@-organization	-organization=1
@john_watson_(film_producer)@-person	-person=40
@grand@-title	-title=1
@north_cape@-location	-location=156
@downtown_baltimore@-location	-location=57
@us@-finance-currency	-finance-currency=210
@tony_modra@-person	-person=35
@japanese_national@-organization	-organization=1
@amenia@-location	-location=27
@nanking@-event	-event=2
@james_burton@-person	-person=198
@nurse@-organization	-organization=1
@nathaniel_lee@-person	-person=61
@opera_comique@-location	-location=109
@hardanger_sunnhordlandske_dampskipsselskap@-organization	-organization=22
@gun@-product	-product=33
@charles_brooke@-person	-person=20
@apollo_9@-event	-event=81
@constantine_koukias@-person	-person=38
@marat@-product	-product=5
@poti@-event	-event=1
@great_eastern@-location	-location=4
@3d_air_division@-organization	-organization=54
@al_christie@-person	-person=46
@presidential_elections@-title	-title=3
@epiphany@-organization	-organization=1
@deng@-person	-person=26
@wanganui@-organization	-organization=28
@ziyang@-location	-location=28
@brawley@-person	-person=1
@james_piers_st_aubyn@-person	-person=30
@emma@-art	-art=82
@korsholm@-location	-location=43
@hobart@-art	-art=1
@seatrain@-art	-art=4
@thespis@-art	-art=38
@drifter@-product	-product=31
@bay_of_pigs@-event	-event=25
@hope@-location	-location=211
@quad_cities@-organization	-organization=2
@carey_bell@-person	-person=47
@grumpier_old_men@-art	-art=30
@ard@-broadcast_network	-broadcast_network=551
@portland,_oregon@-location	-location=5568
@brzesko_county@-location	-location=98
@illusion@-art	-art=9
@midnight_sun@-event	-event=2
@grand_hotel@-person	-person=1
@fran_kranz@-person	-person=36
@basil_hall_chamberlain@-person	-person=25
@society_of_broadcast_engineers@-organization	-organization=30
@president@-broadcast_program	-broadcast_program=3
@kangaroo_tour@-organization	-organization=3
@danse_avec_les_stars@-broadcast_program	-broadcast_program=20
@the_vampire_diaries@-art	-art=11
@tralee@-location	-location=485
@rapides_parish@-location	-location=154
@the_sports_network@-organization	-organization=24
@djavan@-person	-person=92
@ape@-organization	-organization=1
@kerry_washington@-person	-person=175
@attack_of_the_killer_tomatoes@-broadcast_program	-broadcast_program=5
@chaparral@-living_thing	-living_thing=2
@lagonda@-product	-product=2
@james_coleman@-person	-person=32
@the_dove@-location	-location=2
@gloucestershire@-organization	-organization=1488
@iotapa@-location	-location=1
@g-unit@-organization	-organization=26
@tusculum@-organization	-organization=9
@biwa@-product	-product=18
@tamarac@-living_thing	-living_thing=14
@us_40@-location	-location=164
@westpac@-organization	-organization=141
@redditch@-location	-location=347
@billy_roberts@-person	-person=55
@gentle_giant@-person	-person=167
@flxible@-organization	-organization=29
@harry_neale@-person	-person=63
@luang_prabang@-art	-art=3
@lamborghini@-product	-product=1
@haworth@-organization	-organization=10
@the_hitchhiker's_guide_to_the_galaxy@-product	-product=10
@defiance@-person	-person=14
@andré_chénier@-person	-person=44
@johnson@-body_part	-body_part=1
@echigo@-location	-location=27
@albacore@-living_thing	-living_thing=11
@barkston_ash@-location	-location=28
@supergirl@-art	-art=81
@abenaki@-language	-language=13
@swiss@-event	-event=3
@blue_springs@-event	-event=3
@mark_hambourg@-person	-person=20
@yoshino@-person	-person=1
@silhouette@-location	-location=23
@māori@-people-ethnicity	-people-ethnicity=2150
@palo_alto@-organization	-organization=9
@agnew@-person	-person=19
@on_the_waterfront@-art	-art=186
@visigoths@-location	-location=11
@the_gambler@-art	-art=117
@britton@-person	-person=74
@beau_brady@-person	-person=34
@con_air@-organization	-organization=1
@clown@-title	-title=39
@pilkington@-organization	-organization=63
@groove_is_in_the_heart@-art	-art=30
@dip@-body_part	-body_part=1
@sony's@-organization	-organization=16
@catherine_tyldesley@-person	-person=39
@defiance@-location	-location=73
@bada@-person	-person=20
@hebe@-living_thing	-living_thing=7
@malachi@-art	-art=35
@robert_graves@-person	-person=606
@petar_stoychev@-person	-person=28
@leyden@-person	-person=1
@johann_georg_hamann@-person	-person=50
@asp@-living_thing	-living_thing=8
@muscat@-location	-location=562
@sinaloa@-location	-location=870
@corona@-product	-product=36
@cricket_club_of_india@-organization	-organization=35
@southfield@-product	-product=3
@nevada@-person	-person=5
@you_give_love_a_bad_name@-art	-art=51
@reboot@-product	-product=1
@liberty_professionals@-organization	-organization=24
@bellini@-food	-food=7
@glen_davis@-person	-person=32
@moore@-art	-art=2
@schweinfurt@-location	-location=308
@wuhan@-location	-location=946
@stand_up!_records@-organization	-organization=25
@buna@-chemistry	-chemistry=1
@boxing@-art	-art=2
@william_o'brien@-location	-location=1
@april@-person	-person=6
@epimenides@-person	-person=28
@cunninghame@-title	-title=1
@battle_of_new_orleans@-event	-event=268
@françoise_prévost@-person	-person=23
@roland_bautista@-person	-person=25
@monte_verde@-location	-location=57
@the_chipmunks@-person	-person=30
@colombo@-event	-event=3
@little_dorrit@-art	-art=139
@edgware@-location	-location=259
@veterans_affairs@-organization	-organization=59
@mendocino@-location	-location=55
@regina_hall@-person	-person=47
@revolutionary_road@-art	-art=111
@cherry_hill_mall@-location	-location=25
@evan_williams@-person	-person=36
@the_wizard_of_oz@-product	-product=1
@nature@-broadcast_program	-broadcast_program=51
@father_damien@-art	-art=1
@noble@-art	-art=6
@emotions@-person	-person=1
@knebworth@-location	-location=110
@tuber@-location	-location=1
@nhl@-product	-product=1
@santiago@-title	-title=18
@shona_language@-language	-language=33
@wiggle@-person	-person=2
@david_roe@-person	-person=21
@wyrley_and_essington_canal@-location	-location=36
@leader_of_the_opposition@-organization	-organization=1
@great_hungarian_plain@-location	-location=106
@duchy@-location	-location=50
@cymbeline@-art	-art=248
@maka_kotto@-person	-person=21
@j._eddie_peck@-person	-person=27
@bastrop@-location	-location=142
@trafford_park@-location	-location=147
@river_bann@-location	-location=103
@restless@-broadcast_program	-broadcast_program=9
@90125@-art	-art=48
@katherine_routledge@-person	-person=21
@henze@-person	-person=24
@mighty_joe_young@-person	-person=13
@campaign@-title	-title=3
@celtic_woman@-person	-person=125
@dore_schary@-person	-person=83
@bba@-organization	-organization=1
@the_a_team@-art	-art=28
@billy_griffin@-person	-person=41
@october_revolution@-title	-title=1
@pig@-location	-location=2
@onslaught@-event	-event=2
@sakya@-religion-religion	-religion-religion=180
@khezel-e_gharbi_rural_district@-location	-location=25
@blackburn_cirrus_major@-product	-product=24
@wessex@-product	-product=1
@eloise@-person	-person=2
@st_mirren@-person	-person=1
@sv_austria_salzburg@-organization	-organization=49
@ray_wilkins@-art	-art=1
@aqaba@-event	-event=2
@aria_awards@-award	-award=37
@natchez@-product	-product=1
@quarterback@-person	-person=1
@asterion@-body_part	-body_part=2
@thurso@-organization	-organization=2
@u.s._route_1@-location	-location=647
@dreyfus@-art	-art=12
@ichirou_mizuki@-person	-person=52
@kite@-living_thing	-living_thing=43
@v2@-product	-product=7
@cerebus@-person	-person=2
@larry_parrish@-person	-person=36
@what_now@-art	-art=3
@casimir_ii@-person	-person=23
@eagles@-art	-art=20
@suffolk@-organization	-organization=7
@301@-art	-art=11
@harper's_ferry@-location	-location=22
@acorn@-food	-food=19
@msi@-person	-person=1
@despot@-person	-person=7
@william_cartwright@-person	-person=20
@kuki@-organization	-organization=18
@epiphany@-art	-art=10
@family@-location	-location=1
@pennies_from_heaven@-art	-art=116
@enchantment@-art	-art=7
@yaghnobi@-language	-language=50
@41st@-art	-art=1
@gorleston@-organization	-organization=28
@highland@-location	-location=1008
@stourton@-title	-title=1
@sher_bahadur_deuba@-person	-person=62
@rwandan_civil_war@-event	-event=78
@main_line@-transit	-transit=6
@selah_sue@-art	-art=4
@wildcats@-living_thing	-living_thing=4
@little_brown_jug@-event	-event=65
@jawaharlal_nehru@-organization	-organization=1
@yanks_air_museum@-location	-location=43
@order_of_merit@-title	-title=236
@william_douglas,_1st_duke_of_queensberry@-person	-person=23
@aulendorf@-location	-location=38
@nikiphoros_lytras@-person	-person=23
@kiowa@-location	-location=45
@jennifer_rush@-person	-person=98
@domestic_cup@-event	-event=13
@second_district@-location	-location=27
@mi'kmaq@-people-ethnicity	-people-ethnicity=43
@omineca_country@-location	-location=37
@hcl@-organization	-organization=31
@san_antonio@-organization	-organization=339
@starfire@-art	-art=14
@government_of_ireland@-location	-location=1
@humboldt@-location	-location=188
@unlimited@-art	-art=18
@bully@-art	-art=38
@lee_township@-location	-location=33
@poznań@-event	-event=1
@margarita@-art	-art=1
@maharana_pratap@-broadcast_program	-broadcast_program=2
@terra_firma@-organization	-organization=19
@marquess_of_exeter@-title	-title=23
@kharkov@-transit	-transit=2
@glenroy@-organization	-organization=1
@apicius@-art	-art=60
@thurgau@-location	-location=266
@u.s._army@-organization	-organization=1586
@xewkija_tigers@-organization	-organization=29
@satchel_paige@-person	-person=221
@tonkawa,_oklahoma@-people-ethnicity	-people-ethnicity=1
@christina_aguilera@-person	-person=1738
@chris_waters@-person	-person=115
@cabarrus_county@-location	-location=35
@sin@-art	-art=8
@toronto_harbour@-location	-location=59
@miss_great_britain@-organization	-organization=1
@inari@-location	-location=88
@sugamo_prison@-location	-location=62
@lolo_pass@-location	-location=21
@penang@-organization	-organization=19
@haitian_american@-location	-location=3
@unicorns@-organization	-organization=39
@richard_savage@-person	-person=60
@najran_sc@-organization	-organization=25
@in_my_eyes@-art	-art=9
@séamus_brennan@-person	-person=28
@donaueschingen@-location	-location=145
@wolfgang_loitzl@-person	-person=61
@sas@-broadcast_network	-broadcast_network=6
@harper's@-art	-art=117
@maharashtra_legislative_council@-organization	-organization=26
@bay@-location	-location=162
@state_of_são_paulo@-location	-location=71
@pate@-product	-product=1
@pushkin@-person	-person=88
@nice@-product	-product=1
@holly_dunn@-art	-art=1
@hamanumida_daedalus@-living_thing	-living_thing=23
@dunmore@-organization	-organization=1
@portland_international_jetport@-location	-location=50
@robin@-living_thing	-living_thing=15
@victory_aircraft@-organization	-organization=21
@whitfield_county@-location	-location=23
@cristofano_allori@-person	-person=26
@swede@-food	-food=17
@restoration@-religion-religion	-religion-religion=3
@logo@-internet-website	-internet-website=33
@casuarina@-location	-location=1
@holiday_inn@-location	-location=1
@les_disques_du_crépuscule@-organization	-organization=33
@bacchides@-person	-person=16
@laura_sandys@-person	-person=21
@sunndal@-location	-location=34
@charles_dibdin@-person	-person=80
@thea_gill@-person	-person=21
@billy_baxter@-person	-person=22
@berlioz@-person	-person=338
@memphis,_tennessee@-transit	-transit=1
@chris_renaud@-person	-person=30
@new@-broadcast_program	-broadcast_program=1
@family@-title	-title=3
@go!@-person	-person=15
@beachwood_sparks@-art	-art=2
@eanred@-person	-person=40
@wrens@-organization	-organization=15
@peć@-location	-location=204
@axel@-location	-location=4
@c.h.u.d.@-art	-art=26
@avenel@-location	-location=26
@prince_john@-art	-art=2
@the_novel_of_the_same_name@-art	-art=75
@tush@-location	-location=1
@philippe_druillet@-person	-person=20
@equinox@-art	-art=44
@prism@-broadcast_network	-broadcast_network=16
@ogonna_nnamani@-person	-person=28
@kingston@-art	-art=1
@klondike@-person	-person=2
@nana@-art	-art=126
@huron@-people-ethnicity	-people-ethnicity=239
@the_seafarer@-art	-art=41
@cospaia@-location	-location=45
@martinique@-event	-event=10
@national_centre_of_independents_and_peasants@-organization	-organization=40
@colonia@-art	-art=7
@brahma_sutras@-art	-art=68
@judah@-location	-location=269
@phoenix@-food	-food=2
@desert_hearts@-art	-art=22
@namesake@-event	-event=1
@leif_garrett@-art	-art=1
@loonatics_unleashed@-broadcast_program	-broadcast_program=59
@fiat_128@-product	-product=43
@burke@-location	-location=110
@lines_of_torres_vedras@-location	-location=67
@mini@-organization	-organization=76
@samburu@-language	-language=7
@cobham,_surrey@-location	-location=44
@arda@-location	-location=26
@andorra@-art	-art=20
@john_riggins@-person	-person=78
@castle@-product	-product=9
@high_school@-art	-art=15
@aaron_carter@-art	-art=3
@hughes@-location	-location=58
@goldsmith's@-person	-person=5
@paczków@-location	-location=30
@llano_county@-location	-location=40
@presidential_inauguration@-event	-event=10
@bahamas@-language	-language=1
@jubilee@-art	-art=41
@angel_dust@-art	-art=9
@māyā@-god	-god=16
@żelechów@-location	-location=55
@ollie@-person	-person=12
@38@-event	-event=1
@battle_of_franklin@-event	-event=32
@warpaint@-art	-art=12
@billy_horschel@-person	-person=21
@stolpen@-location	-location=22
@opportunity_knocks@-broadcast_program	-broadcast_program=134
@gypsy@-language	-language=1
@bol@-organization	-organization=8
@miyako@-language	-language=6
@lucilla@-art	-art=1
@tucano@-people-ethnicity	-people-ethnicity=6
@campagnolo@-organization	-organization=68
@vanity@-product	-product=1
@mythology@-art	-art=20
@kolkata@-organization	-organization=5
@2013_election@-event	-event=69
@phoebus@-location	-location=26
@france_joli@-person	-person=24
@pit@-title	-title=1
@leiria@-location	-location=218
@camden_line@-transit	-transit=2
@reims_management_school@-organization	-organization=23
@steady_mobb'n@-person	-person=27
@the_cider_house_rules@-art	-art=109
@reformation@-art	-art=1
@the_young_doctors@-broadcast_program	-broadcast_program=150
@chaumont@-organization	-organization=3
@crescent_street@-location	-location=23
@yekusiel_yehudah_halberstam@-person	-person=21
@twenty_questions@-broadcast_program	-broadcast_program=3
@moody@-art	-art=3
@grand_duchy_of_luxembourg@-location	-location=65
@hitman@-product	-product=17
@john_wood@-location	-location=1
@mae_hong_son@-location	-location=57
@philadelphus@-person	-person=3
@2008_olympics@-event	-event=222
@minister_of_defense@-title	-title=29
@president_of_turkey@-title	-title=116
@la_silla_observatory@-location	-location=768
@living_in_a_box@-person	-person=27
@entebbe@-event	-event=4
@s3@-computer-programming_language	-computer-programming_language=5
@albert_lasker@-award	-award=1
@piave@-event	-event=17
@province_of_pavia@-location	-location=216
@david_j._howe@-person	-person=69
@magallanes_y_la_antártica_chilena_region@-location	-location=24
@sheen@-art	-art=1
@cue@-location	-location=55
@journal_of_symbolic_logic@-art	-art=26
@arakawa@-location	-location=36
@no@-person	-person=14
@city_hospital@-location	-location=24
@tihkal@-art	-art=48
@babylon_5@-product	-product=1
@charles_cros@-organization	-organization=1
@montreal@-transit	-transit=2
@honda@-person	-person=1
@south_portland@-location	-location=173
@arundhati@-art	-art=27
@donizetti@-person	-person=300
@harriet_lane@-person	-person=24
@samoans@-organization	-organization=2
@the_beat@-broadcast_program	-broadcast_program=20
@elliott_smith@-person	-person=398
@space_race@-product	-product=1
@taru@-art	-art=1
@rocket_girl@-organization	-organization=38
@thunder@-organization	-organization=20
@saint_ursula@-person	-person=84
@girl@-art	-art=55
@present@-event	-event=6
@bmg@-event	-event=1
@oberon@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@black_caesar@-art	-art=25
@plastic_beach@-art	-art=50
@74@-organization	-organization=1
@gyllene_tider@-art	-art=6
@princess_sarah@-broadcast_program	-broadcast_program=31
@arthur@-title	-title=2
@alexander@-person	-person=10329
@cyclone_yasi@-event	-event=35
@uji@-event	-event=1
@storrs@-person	-person=1
@the_libertine@-art	-art=31
@hybris@-organization	-organization=13
@ulster_scots@-people-ethnicity	-people-ethnicity=65
@1981@-art	-art=11
@neca@-organization	-organization=51
@leeds_general_infirmary@-location	-location=54
@president_of_the_ministry_of_portugal@-title	-title=50
@l7@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=23
@tilt@-person	-person=59
@ccs@-person	-person=8
@bc@-organization	-organization=16
@monterroso@-person	-person=1
@cashel@-title	-title=11
@the_goonies@-art	-art=153
@the_people's_choice@-art	-art=2
@mizo_national_front@-organization	-organization=52
@david_johansen@-art	-art=4
@claus_sluter@-person	-person=40
@dmitrov@-location	-location=76
@georgetown_university@-location	-location=1
@national_museum@-location	-location=216
@aaron_ramsey@-person	-person=68
@sunday@-broadcast_program	-broadcast_program=46
@pedernales_river@-location	-location=35
@north_berks_football_league@-organization	-organization=26
@sephardi@-religion-religion	-religion-religion=1
@lewis_and_clark@-location	-location=16
@46@-location	-location=16
@the_stone@-art	-art=12
@2001_state_election@-event	-event=35
@tu_bishvat@-time	-time=34
@crestview@-location	-location=52
@wembley@-location	-location=1371
@king_of_france@-location	-location=5
@octane@-chemistry	-chemistry=8
@voices@-product	-product=4
@wapello@-person	-person=10
@blood_clot@-disease	-disease=24
@hind@-person	-person=15
@operation_plunder@-event	-event=60
@cornerstone@-event	-event=18
@ballston_spa,_new_york@-location	-location=45
@mathematician@-title	-title=53
@buncombe_county,_north_carolina@-location	-location=51
@candies@-food	-food=29
@tain@-location	-location=122
@deportes_ovalle@-organization	-organization=23
@anabaena@-living_thing	-living_thing=24
@circleville@-location	-location=54
@taylorsville@-location	-location=96
@vadim_repin@-person	-person=38
@espn's@-broadcast_network	-broadcast_network=38
@stephenson_county@-location	-location=72
@svetovid@-god	-god=25
@proud_mary@-person	-person=12
@anne_whitney@-person	-person=21
@haworth@-location	-location=133
@alfred_smoczyk_stadium@-location	-location=40
@sagan@-location	-location=52
@battered@-person	-person=4
@t._seki@-person	-person=217
@carlos_chagas@-person	-person=32
@thomas_sprat@-person	-person=36
@robert_glasper@-person	-person=69
@747@-art	-art=3
@david_burke@-person	-person=51
@money@-broadcast_program	-broadcast_program=5
@carson_kressley@-person	-person=57
@georgiana@-product	-product=5
@o'brien@-product	-product=4
@argosy@-product	-product=7
@cromdale@-location	-location=17
@skelmersdale_united@-location	-location=1
@dunboyne@-title	-title=1
@mit_sloan_management_review@-art	-art=24
@west_bromwich@-organization	-organization=18
@ashanti@-organization	-organization=1
@the_big_bang@-art	-art=28
@gulzar@-person	-person=259
@alfred_the_great@-art	-art=11
@gasherbrum@-location	-location=20
@calamity_jane@-person	-person=7
@el_porvenir@-organization	-organization=49
@deputy_president_of_south_africa@-title	-title=23
@koch_industries@-person	-person=1
@shem@-location	-location=1
@penshurst@-location	-location=36
@nova_scotia_agricultural_college@-location	-location=21
@pima@-people-ethnicity	-people-ethnicity=101
@french@-finance-currency	-finance-currency=3
@mark_kermode@-person	-person=159
@tales_of_terror@-art	-art=24
@mayo@-person	-person=2
@nelson@-organization	-organization=303
@farman@-art	-art=1
@out_of_the_blue@-art	-art=56
@saint-cyr@-art	-art=5
@connaught@-organization	-organization=2
@seventh_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@nanhai_district@-location	-location=23
@labi_siffre@-person	-person=60
@roh@-chemistry	-chemistry=1
@oliver_cromwell@-art	-art=1
@edgerton@-location	-location=25
@walk_on@-person	-person=2
@secondary@-medicine-drug	-medicine-drug=1
@mpv@-product	-product=43
@mellotron@-product	-product=474
@scuttling_of_the_german_fleet_in_scapa_flow@-event	-event=88
@tompkins_county,_new_york@-location	-location=101
@alessandro_costacurta@-person	-person=39
@frontiers@-organization	-organization=17
@jorge_calderón@-person	-person=39
@breckenridge@-person	-person=1
@dear_america@-art	-art=22
@over_my_head_(cable_car)@-art	-art=27
@highway_patrol@-organization	-organization=5
@valentine@-location	-location=48
@102@-organization	-organization=2
@bourne@-product	-product=1
@subiaco@-organization	-organization=139
@pea@-living_thing	-living_thing=2
@soldiers@-organization	-organization=35
@caroline@-location	-location=117
@mandan@-location	-location=58
@milner@-person	-person=14
@agamemnon@-person	-person=1
@alewife@-living_thing	-living_thing=13
@2011_uk_census@-event	-event=215
@elwood@-location	-location=86
@interpreter@-art	-art=4
@donita_sparks@-person	-person=30
@member_of_provincial_parliament@-organization	-organization=2
@goddard@-location	-location=1
@nepal@-event	-event=1
@love_thy_neighbor@-art	-art=10
@charlaine_harris@-person	-person=116
@woodrow_wilson@-organization	-organization=3
@belinda@-person	-person=25
@bhopal@-organization	-organization=2
@basques@-people-ethnicity	-people-ethnicity=107
@dna@-art	-art=57
@louisville@-organization	-organization=569
@dobro@-location	-location=1
@city_of_yarra@-location	-location=44
@gotti@-person	-person=2
@central@-language	-language=3
@seal@-living_thing	-living_thing=296
@king_george@-product	-product=11
@margaux@-location	-location=47
@peter_schneider@-person	-person=25
@california@-people-ethnicity	-people-ethnicity=1
@roland_beamont@-person	-person=24
@wellsville,_ohio@-location	-location=26
@russian_championship@-event	-event=7
@aspe@-location	-location=20
@los_angeles,_california@-event	-event=4
@hursley@-location	-location=34
@league_one@-organization	-organization=41
@lionel_rogosin@-person	-person=29
@punjabi@-location	-location=31
@robert_hersant@-person	-person=20
@walt_disney_studios@-organization	-organization=243
@tsunami@-art	-art=12
@u.s._steel_tower@-location	-location=24
@resurrection_band@-person	-person=59
@barbour@-person	-person=65
@antonis_remos@-art	-art=1
@jaime_alguersuari@-person	-person=119
@menomena@-person	-person=55
@war_on_terror@-product	-product=2
@krasnodar_krai@-location	-location=578
@maisonneuve@-location	-location=38
@shockwave@-art	-art=2
@j_church@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=46
@valencia@-organization	-organization=37
@route_33@-location	-location=76
@petén_department@-location	-location=75
@giovanni_andrea_doria@-person	-person=22
@gallium@-chemistry	-chemistry=27
@bowen@-location	-location=121
@lötschberg_base_tunnel@-location	-location=34
@marcinelle@-organization	-organization=2
@taki@-location	-location=29
@south_gippsland@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@an_lushan@-person	-person=150
@juno_awards@-award	-award=10
@navalcarnero@-location	-location=18
@chrysalis@-art	-art=5
@den_haag@-organization	-organization=7
@kool_moe_dee@-art	-art=1
@william_marsh_rice@-person	-person=29
@jean_lannes@-person	-person=119
@beni@-event	-event=3
@largo,_maryland@-location	-location=21
@center_stage@-location	-location=44
@m6@-location	-location=269
@sikh@-location	-location=80
@kolo_touré@-person	-person=71
@infinite_crisis@-art	-art=669
@helen_walker@-person	-person=23
@criminal@-art	-art=63
@monolith_productions@-person	-person=74
@erta_ale@-location	-location=21
@leonardo_sciascia@-person	-person=62
@un_security_council@-organization	-organization=137
@getaway@-art	-art=16
@baby_ranks@-person	-person=53
@northern_michigan@-location	-location=149
@sergio_franchi@-person	-person=185
@batman@-art	-art=417
@broadway@-location	-location=8654
@carreño@-person	-person=2
@delitzsch@-location	-location=42
@wappingers_falls,_new_york@-location	-location=20
@carson_city@-location	-location=208
@saint_kitts_and_nevis@-organization	-organization=46
@2004_provincial_election@-event	-event=32
@elisa@-organization	-organization=6
@dave_clark@-person	-person=83
@chimaira@-person	-person=150
@northern_lights@-person	-person=34
@earl_of_egremont@-title	-title=17
@sargent@-location	-location=13
@the_association@-person	-person=130
@taos@-event	-event=1
@earl_of_desmond@-person	-person=9
@revolutionary_france@-event	-event=44
@shehnai@-person	-person=1
@press@-law	-law=1
@new_london_county,_connecticut@-location	-location=37
@casbah@-art	-art=17
@cercle_of_mopti@-location	-location=20
@thales@-organization	-organization=124
@telugu_desam_party@-organization	-organization=273
@1943@-event	-event=195
@470@-art	-art=13
@perfect_blue@-broadcast_program	-broadcast_program=1
@big_fun@-art	-art=22
@siboney@-people-ethnicity	-people-ethnicity=2
@napier@-person	-person=16
@marburg@-living_thing	-living_thing=5
@zhukov@-location	-location=1
@st_patrick's_athletic@-organization	-organization=303
@busta_rhymes@-person	-person=1148
@the_paper@-art	-art=25
@lopez@-location	-location=16
@the_ant_bully@-art	-art=43
@belarus@-art	-art=1
@1937@-art	-art=9
@keystone@-location	-location=42
@ukrainian_basketball_superleague@-organization	-organization=24
@alice@-event	-event=1
@fox_lake@-people-ethnicity	-people-ethnicity=1
@abney_park@-person	-person=29
@bubble_boy@-disease	-disease=1
@tokyu_corporation@-organization	-organization=127
@phil@-location	-location=1
@the_north@-location	-location=44
@rankin@-organization	-organization=18
@pichilemu@-location	-location=202
@anne-marie_david@-person	-person=27
@leslie_stuart@-person	-person=47
@joinville@-person	-person=5
@ncaa_women's_division_i_basketball_championship@-event	-event=123
@donatello@-person	-person=266
@ludwig_maximilian_university_of_munich@-organization	-organization=267
@heaven@-god	-god=5
@savio_vega@-person	-person=80
@nene_valley_railway@-location	-location=68
@moana_carcasses_kalosil@-person	-person=27
@bank_of_italy@-organization	-organization=69
@bithynia@-location	-location=461
@california_dreams@-broadcast_program	-broadcast_program=75
@dorothy_patrick@-person	-person=23
@qld@-location	-location=44
@peggy_sue@-person	-person=27
@darul_uloom_deoband@-organization	-organization=116
@intel's@-organization	-organization=20
@ice_cream@-organization	-organization=1
@bettye_lavette@-person	-person=64
@lutheran@-religion-religion	-religion-religion=1363
@damian_mori@-person	-person=27
@prosser@-person	-person=2
@chimborazo@-location	-location=17
@stepney@-title	-title=1
@sybil@-person	-person=18
@maximilian_i_of_mexico@-person	-person=135
@college_basketball_on_cbs@-broadcast_program	-broadcast_program=31
@stuntman@-title	-title=38
@elementary@-art	-art=1
@middle_kingdom@-organization	-organization=1
@dana_perino@-person	-person=48
@fitzroy_river@-location	-location=50
@radio_ga_ga@-art	-art=48
@president_of_vietnam@-title	-title=58
@boat@-event	-event=1
@lockhart@-location	-location=57
@love_live!@-broadcast_program	-broadcast_program=22
@western_hockey_league@-event	-event=1
@river_line@-location	-location=2
@rothrock_state_forest@-location	-location=23
@assam@-event	-event=1
@jaffa_road@-location	-location=70
@commando@-event	-event=2
@barueri@-organization	-organization=3
@beroea@-location	-location=29
@romeo@-person	-person=33
@james_grant@-person	-person=62
@bengali@-event	-event=2
@legrand@-person	-person=12
@asante@-art	-art=3
@lead@-organization	-organization=1
@vs.@-art	-art=43
@betim@-organization	-organization=3
@balanchine@-person	-person=68
@edward_randolph@-person	-person=20
@1982@-art	-art=5
@josé_maria_neves@-person	-person=22
@saint-pierre@-organization	-organization=1
@regen@-location	-location=51
@avalon@-person	-person=73
@fort_anderson@-event	-event=5
@kelso_abbey@-location	-location=52
@morgan@-person	-person=105
@sphinx@-living_thing	-living_thing=2
@william_mackenzie@-person	-person=30
@consolidated@-location	-location=2
@changchun@-organization	-organization=1
@urgell@-title	-title=3
@saved_by_the_bell@-art	-art=9
@bartlett@-organization	-organization=2
@alsatians@-living_thing	-living_thing=1
@amphotericin_b@-medicine-drug	-medicine-drug=23
@ipl@-computer-programming_language	-computer-programming_language=5
@bank@-art	-art=2
@commodores@-product	-product=8
@javon_walker@-person	-person=67
@ling@-person	-person=26
@big_east@-organization	-organization=622
@highland@-living_thing	-living_thing=4
@the_johnny_cash_show@-art	-art=3
@lisunov_li-2@-product	-product=87
@bertie_mee@-person	-person=49
@afl_championship@-organization	-organization=28
@blak_twang@-person	-person=20
@ranulf_i@-person	-person=29
@apogonidae@-living_thing	-living_thing=22
@cambodian@-location	-location=19
@fc_oss@-organization	-organization=78
@honda_sports_award@-award	-award=56
@sebastián_rulli@-person	-person=32
@kootenay@-location	-location=63
@issus@-living_thing	-living_thing=1
@west_brom@-location	-location=1
@le_havre@-location	-location=19
@warrior@-people-ethnicity	-people-ethnicity=3
@carney_lansford@-person	-person=48
@thalassa@-location	-location=9
@north_yorkshire_county_council@-organization	-organization=33
@aurangzeb@-art	-art=8
@mary_jane_girls@-person	-person=57
@cleve@-location	-location=21
@fournier@-person	-person=25
@cantonese@-location	-location=9
@meuse@-location	-location=1048
@earthworks@-art	-art=7
@concentration@-broadcast_program	-broadcast_program=67
@eldership@-title	-title=1
@swatow@-language	-language=1
@reba@-art	-art=7
@ninth@-event	-event=8
@the_gateway@-organization	-organization=1
@fitch@-organization	-organization=33
@skuse@-person	-person=23
@68@-art	-art=7
@manly@-location	-location=282
@danish_meteorological_institute@-organization	-organization=29
@west_seattle@-product	-product=4
@great_north_run@-event	-event=114
@ny_207@-location	-location=23
@energy@-title	-title=3
@firewater@-food	-food=1
@northwest@-language	-language=1
@ystradgynlais@-organization	-organization=6
@peter_lind_hayes@-person	-person=34
@saipan@-event	-event=92
@veghel@-location	-location=62
@athy@-organization	-organization=2
@capitol@-art	-art=13
@north_pacific_ocean@-location	-location=25
@thorn@-living_thing	-living_thing=5
@heaven@-person	-person=22
@dream@-organization	-organization=253
@nicole@-person	-person=90
@st._charles_parish@-location	-location=72
@madhouse@-broadcast_program	-broadcast_program=2
@aas@-art	-art=2
@periyar@-person	-person=18
@grangers@-organization	-organization=25
@allan_moffat@-person	-person=134
@irish_coffee@-food	-food=22
@samuel_hartlib@-person	-person=74
@memorial@-product	-product=2
@1980_summer_paralympics@-event	-event=56
@highway_61@-art	-art=20
@thailand@-location	-location=16614
@timeslip@-broadcast_program	-broadcast_program=28
@vaya_con_dios@-art	-art=3
@rtm@-organization	-organization=50
@bankstown@-location	-location=55
@camus@-location	-location=2
@m1@-broadcast_network	-broadcast_network=5
@cults@-art	-art=2
@raffles@-location	-location=6
@meuse@-product	-product=1
@deven_verma@-person	-person=118
@williamson@-person	-person=22
@made@-location	-location=2
@william_welsh@-person	-person=22
@tram@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@dsc@-organization	-organization=1
@lamprey@-location	-location=5
@elf@-product	-product=4
@hamburg_sea_devils@-organization	-organization=81
@cap_bon@-location	-location=40
@charles_trowbridge@-person	-person=55
@the_expendables@-art	-art=100
@josh_dugan@-person	-person=21
@reprieve@-art	-art=1
@matt_lanter@-person	-person=42
@lahti@-organization	-organization=13
@capital_beltway@-location	-location=148
@regen@-art	-art=2
@laagi_tujhse_lagan@-broadcast_program	-broadcast_program=22
@prievidza@-location	-location=45
@salomon_jadassohn@-person	-person=42
@alur@-people-ethnicity	-people-ethnicity=20
@tony_blair@-title	-title=1
@richard_branson@-person	-person=543
@locket_chatterjee@-person	-person=24
@governor_of_virginia@-title	-title=454
@south_atlantic@-event	-event=2
@ps.@-language	-language=3
@halford@-person	-person=70
@jean_rostand@-person	-person=18
@the_meaning_of_life@-broadcast_program	-broadcast_program=4
@the_sisters@-location	-location=3
@elders@-title	-title=46
@san_luis_obispo_county,_california@-location	-location=107
@sherlock@-product	-product=10
@picture_book@-art	-art=30
@atlético_goianiense@-organization	-organization=68
@_]_and_@-person	-person=18
@university_of_cambridge@-location	-location=3
@cebu@-people-ethnicity	-people-ethnicity=1
@japan@-title	-title=8
@koa@-living_thing	-living_thing=23
@pierre_menard@-art	-art=4
@writ@-art	-art=3
@hustler@-product	-product=2
@the_assembly@-person	-person=24
@sylvia@-product	-product=1
@cartagena@-organization	-organization=22
@west_orange,_new_jersey@-location	-location=195
@st._francis@-product	-product=2
@central_cheetahs@-organization	-organization=37
@mongol@-location	-location=173
@probe@-organization	-organization=2
@qara_yusuf@-person	-person=46
@group_1@-organization	-organization=1
@san_francisco_giants@-organization	-organization=3576
@maxine_brown@-person	-person=31
@cinnamon_gardens@-location	-location=30
@hispano-suiza@-product	-product=3
@all_saints@-location	-location=41
@schleiz@-location	-location=48
@little_johnny_jones@-person	-person=6
@erin_brockovich@-art	-art=135
@manichaean@-religion-religion	-religion-religion=30
@alexandrovsk@-location	-location=29
@egerton@-organization	-organization=1
@budgie@-broadcast_program	-broadcast_program=22
@katherine_lanasa@-person	-person=23
@specialist@-organization	-organization=1
@baltimore_canaries@-organization	-organization=36
@charles_hudson@-person	-person=20
@spiller@-person	-person=36
@s._p._pillai@-person	-person=25
@richard_howe,_1st_earl_howe@-person	-person=24
@tomatito@-person	-person=49
@teennick@-broadcast_network	-broadcast_network=172
@fh@-product	-product=1
@st._moritz@-event	-event=1
@alex_tudor@-person	-person=20
@uefa_euro_2012@-event	-event=548
@kanimozhi@-art	-art=8
@king_javan's_year@-art	-art=25
@arabesque@-person	-person=12
@selwyn@-location	-location=22
@ferny_grove@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=13
@que_sera,_sera@-broadcast_program	-broadcast_program=10
@blackstreet@-art	-art=7
@bright_lights@-person	-person=4
@alexander_semin@-person	-person=29
@11@-body_part	-body_part=4
@mud@-medicine-medical_treatment	-medicine-medical_treatment=1
@minnesota_territory@-location	-location=133
@sheraton@-organization	-organization=139
@a6@-location	-location=159
@corneille@-person	-person=176
@willesden@-title	-title=2
@saint-dizier@-event	-event=2
@ny@-organization	-organization=10
@sequoyah@-person	-person=95
@ten@-organization	-organization=3
@john_hardy@-art	-art=16
@puerto_escondido@-location	-location=30
@khan@-location	-location=2
@oshkosh@-location	-location=12
@bel_air@-art	-art=9
@paul_ricard@-location	-location=60
@dhubri_district@-location	-location=24
@narwhal@-product	-product=4
@martin_gould@-person	-person=80
@winnie_the_pooh_and_a_day_for_eeyore@-art	-art=33
@victory_gardens@-location	-location=10
@jan_pieterszoon_coen@-person	-person=46
@sydney@-product	-product=5
@tsar@-title	-title=1040
@admiralty_islands@-event	-event=3
@yawata@-location	-location=18
@defense_criminal_investigative_service@-organization	-organization=22
@debub@-location	-location=24
@the_grove@-organization	-organization=5
@veteran@-organization	-organization=1
@pete_st._john@-person	-person=21
@dublin@-title	-title=3
@no@-chemistry	-chemistry=16
@baccalaureate@-education-educational_degree	-education-educational_degree=117
@isla_de_la_juventud@-location	-location=103
@waltershausen@-location	-location=32
@traction_avant@-product	-product=28
@chief@-people-ethnicity	-people-ethnicity=1
@alto@-product	-product=24
@bona@-location	-location=11
@talavera@-location	-location=41
@bernadette@-person	-person=23
@sta._lucia_realtors@-organization	-organization=115
@constellation@-organization	-organization=14
@confusion@-medicine-symptom	-medicine-symptom=10
@kor_royal_cup@-event	-event=102
@bifidobacterium@-living_thing	-living_thing=21
@isla_de_la_juventud@-organization	-organization=3
@golden_boy@-organization	-organization=2
@gale@-person	-person=4
@time_gentlemen_please@-art	-art=1
@al-arabi@-organization	-organization=132
@cow@-art	-art=7
@lili@-event	-event=3
@minnehaha@-product	-product=3
@humble@-organization	-organization=3
@atchison,_topeka_and_santa_fe_railway@-organization	-organization=760
@partnership@-title	-title=19
@blake_and_mortimer@-art	-art=65
@milan_šufflay@-person	-person=24
@melksham@-location	-location=115
@the_vampire_diaries@-broadcast_program	-broadcast_program=596
@alison_limerick@-person	-person=22
@the_secret_service@-broadcast_program	-broadcast_program=46
@fadden@-person	-person=11
@old_catholic_church@-organization	-organization=125
@john_polkinghorne@-person	-person=60
@rayners_lane@-organization	-organization=4
@crvenka@-location	-location=17
@agassiz@-person	-person=106
@coagh@-location	-location=26
@derg@-location	-location=314
@mount_whitney@-product	-product=1
@yellowknife@-location	-location=300
@submit@-art	-art=1
@donkey_kong_jr.@-product	-product=43
@intercourse@-location	-location=18
@stretch@-product	-product=8
@26th@-organization	-organization=38
@when_the_sun_goes_down@-art	-art=32
@mademoiselle@-person	-person=1
@bob_martin@-person	-person=60
@grant_county,_new_mexico@-location	-location=33
@the_brood@-person	-person=9
@hayter@-product	-product=2
@glockenspiel@-product	-product=81
@pelham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@martin-baker@-organization	-organization=56
@carolingian_empire@-person	-person=1
@olga_kaniskina@-person	-person=21
@willard@-person	-person=12
@ice_age@-person	-person=2
@sultanate_of_sulu@-location	-location=95
@isla_mujeres@-location	-location=39
@amvets@-organization	-organization=36
@harry_potter_and_the_goblet_of_fire@-art	-art=176
@warner_robins@-location	-location=42
@general_conferences@-event	-event=24
@something_good@-person	-person=1
@206@-chemistry	-chemistry=1
@villemomble@-organization	-organization=5
@party_rock_anthem@-art	-art=114
@goliad@-location	-location=71
@maría_la_del_barrio@-art	-art=1
@aed@-medicine-medical_treatment	-medicine-medical_treatment=1
@jersey_city@-event	-event=2
@kovel@-location	-location=76
@hud@-art	-art=75
@bunt@-person	-person=1
@admiral_hipper@-person	-person=6
@pfannenstiel@-location	-location=26
@málaga@-organization	-organization=179
@american_girl@-organization	-organization=3
@academy_of_contemporary_music@-organization	-organization=27
@gerd_müller@-person	-person=187
@the_perks_of_being_a_wallflower@-art	-art=43
@mauthausen-gusen_concentration_camp@-location	-location=133
@dolls@-art	-art=30
@rust@-person	-person=2
@le_téléjournal@-broadcast_program	-broadcast_program=37
@wellingborough@-organization	-organization=10
@moscow_international_film_festival@-event	-event=168
@lie_to_me@-broadcast_program	-broadcast_program=160
@paganini@-event	-event=2
@rfk@-organization	-organization=38
@zalaegerszeg@-location	-location=124
@emerald_city@-organization	-organization=1
@acrobat@-art	-art=2
@bothwell_castle@-location	-location=37
@demon_days@-art	-art=61
@baa@-education-educational_degree	-education-educational_degree=1
@smurfit_kappa_group@-organization	-organization=20
@cordarrelle_patterson@-person	-person=24
@wbc_continental_americas@-organization	-organization=33
@america@-art	-art=155
@7th_armoured_division@-organization	-organization=102
@gough@-location	-location=15
@caxias@-location	-location=9
@goring@-person	-person=7
@isi@-person	-person=6
@bag_raiders@-person	-person=19
@uk@-title	-title=1
@monkey_business@-broadcast_program	-broadcast_program=8
@aporia_crataegi@-living_thing	-living_thing=39
@great_yarmouth@-location	-location=1109
@nürnberg@-organization	-organization=19
@alex_lowe@-person	-person=38
@wissembourg@-location	-location=127
@necaxa@-organization	-organization=148
@priest@-location	-location=2
@kaiser_shipyards@-location	-location=1
@lucania@-product	-product=10
@raza_murad@-person	-person=101
@cowley@-location	-location=75
@the_great_muppet_caper@-art	-art=98
@kita@-organization	-organization=1
@breisach@-location	-location=65
@dorchester@-event	-event=2
@canna@-location	-location=55
@eye_in_the_sky@-art	-art=42
@buenos_aires@-event	-event=56
@nsw_premiership@-event	-event=2
@kaolack@-location	-location=70
@say@-location	-location=17
@imortal@-broadcast_program	-broadcast_program=30
@growing_up@-broadcast_program	-broadcast_program=24
@talkie@-title	-title=28
@1926@-art	-art=5
@fano@-organization	-organization=25
@cervera@-location	-location=46
@belknap@-organization	-organization=1
@heir_apparent@-person	-person=5
@ariane@-person	-person=3
@blue_sky@-organization	-organization=4
@archdiocese_of_los_angeles@-organization	-organization=52
@united_states_department_of_labor@-organization	-organization=301
@ammonite@-people-ethnicity	-people-ethnicity=3
@truly@-person	-person=23
@ror@-location	-location=1
@terry_klassen@-person	-person=61
@child's_play@-broadcast_program	-broadcast_program=25
@sirius@-person	-person=1
@chinese_taipei@-location	-location=5
@chaos@-art	-art=16
@addison_timlin@-person	-person=21
@23andme@-organization	-organization=32
@thomas_howard,_4th_duke_of_norfolk@-person	-person=109
@duma@-language	-language=2
@san_joaquin@-location	-location=110
@yate@-location	-location=75
@la_masia@-organization	-organization=1
@aleksandrów_county@-location	-location=156
@imbabura@-organization	-organization=20
@xolotl@-person	-person=2
@all_souls@-location	-location=2
@the_hours@-art	-art=157
@wilson@-location	-location=253
@gun@-organization	-organization=1
@butler@-event	-event=1
@china_pr@-organization	-organization=33
@the_playhouse@-person	-person=11
@ss@-organization	-organization=31
@robert_a._w._lowndes@-person	-person=29
@rainbow_six@-art	-art=20
@maynila@-broadcast_program	-broadcast_program=17
@bream@-living_thing	-living_thing=27
@walt_flanagan@-person	-person=25
@finlay@-location	-location=11
@haiku@-location	-location=7
@ox@-person	-person=15
@dream@-broadcast_program	-broadcast_program=7
@t2@-person	-person=24
@johnny@-art	-art=5
@battle_of_xuzhou@-event	-event=43
@teutonic_order@-title	-title=57
@jack_keane@-person	-person=16
@bakr_sidqi@-person	-person=22
@johanna_wokalek@-person	-person=22
@leningrad@-event	-event=19
@zhou_mi@-person	-person=23
@arsenal_of_democracy@-art	-art=20
@pb@-chemistry	-chemistry=43
@ena@-person	-person=2
@naenae@-living_thing	-living_thing=1
@laura_dern@-person	-person=216
@hendry@-location	-location=35
@confederated_tribes_of_the_umatilla_indian_reservation@-location	-location=23
@victoria_college@-location	-location=17
@chapel_hill,_north_carolina@-organization	-organization=1
@s3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=19
@united_states_of_america@-event	-event=2
@runaway@-broadcast_program	-broadcast_program=29
@2011_atp_challenger_tour@-event	-event=152
@yellow@-location	-location=34
@pate@-person	-person=2
@northern_irish@-location	-location=800
@ross@-location	-location=271
@guangzhou@-organization	-organization=3
@paul@-art	-art=70
@winter_olympics@-event	-event=291
@private@-art	-art=14
@troy_hill@-location	-location=21
@leah@-person	-person=116
@the_vatican@-location	-location=37
@battle_of_corunna@-event	-event=90
@felix_jones@-person	-person=63
@robert_of_torigni@-person	-person=28
@pouteria@-living_thing	-living_thing=21
@chris@-art	-art=1
@oryzomyini@-living_thing	-living_thing=70
@fitzwilliam@-title	-title=4
@taman_peninsula@-event	-event=1
@prestonpans@-location	-location=96
@jeffrey@-living_thing	-living_thing=1
@church_college_of_new_zealand@-organization	-organization=20
@mandinka@-people-ethnicity	-people-ethnicity=143
@officer@-organization	-organization=3
@thrace@-people-ethnicity	-people-ethnicity=1
@indro_montanelli@-person	-person=55
@rotterdam_marathon@-event	-event=135
@doylestown@-location	-location=100
@mitch@-event	-event=11
@jourdan_dunn@-person	-person=36
@inchcape@-organization	-organization=4
@sokol@-person	-person=1
@thalia@-living_thing	-living_thing=3
@european@-event	-event=156
@controversy@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@saint-paul@-location	-location=44
@bear_lake@-location	-location=48
@spiro@-person	-person=2
@trisul@-location	-location=24
@harney_basin@-location	-location=30
@who_i_am@-art	-art=35
@fallen_angels@-art	-art=59
@illapel@-location	-location=26
@center_for_responsive_politics@-organization	-organization=82
@larrea_tridentata@-living_thing	-living_thing=37
@pope_urban_ii@-person	-person=207
@hacker@-title	-title=13
@charles_martel@-product	-product=10
@norwich@-product	-product=8
@the_varsity@-art	-art=11
@mildenhall@-location	-location=77
@south_african@-people-ethnicity	-people-ethnicity=3
@euclid@-organization	-organization=5
@backyard_babies@-person	-person=106
@lex_barker@-person	-person=111
@academia_brasileira_de_letras@-organization	-organization=47
@koleje_mazowieckie@-organization	-organization=88
@marina_del_rey@-location	-location=44
@white_light@-art	-art=40
@baneh@-location	-location=19
@charles_becker@-person	-person=36
@skokie@-location	-location=105
@1896_summer_olympics@-event	-event=284
@skidoo@-location	-location=2
@c.i.d.@-organization	-organization=12
@simon_says@-broadcast_program	-broadcast_program=1
@comanche@-art	-art=4
@big_life@-art	-art=3
@german_troops@-location	-location=18
@thanh_hóa@-event	-event=1
@a+@-computer-programming_language	-computer-programming_language=5
@mary_magdalene@-person	-person=699
@moriarty@-person	-person=8
@santa_claus@-location	-location=19
@can@-organization	-organization=12
@azaz@-location	-location=30
@mark_rae@-person	-person=51
@iac@-organization	-organization=56
@sydney_city@-organization	-organization=23
@kazma@-location	-location=1
@giuseppe_de_santis@-person	-person=51
@columbus@-event	-event=3
@united_states'@-location	-location=20
@panthers@-person	-person=13
@salangen@-organization	-organization=6
@108@-person	-person=31
@tanya_roberts@-person	-person=69
@solicitor_general@-title	-title=310
@appomattox_court_house@-event	-event=43
@dennis_the_menace@-art	-art=38
@universidad_católica@-broadcast_network	-broadcast_network=1
@swiss@-language	-language=1
@prestwich@-location	-location=166
@clive@-location	-location=26
@torstenson_war@-event	-event=52
@ann_summers@-organization	-organization=31
@dodge_stratus@-product	-product=25
@as_vita_club@-organization	-organization=87
@lord_mountbatten@-title	-title=1
@41st@-event	-event=3
@dakar@-art	-art=1
@radioactive@-art	-art=63
@st._thomas_aquinas_high_school@-organization	-organization=51
@salome@-art	-art=387
@frank_fontaine@-product	-product=1
@roses@-location	-location=37
@metropolitan_railway@-product	-product=1
@future@-person	-person=191
@damour@-event	-event=10
@gallia_aquitania@-location	-location=48
@waller@-person	-person=15
@mira_calix@-person	-person=28
@division_three@-event	-event=49
@ida@-event	-event=1
@calum_malcolm@-person	-person=34
@finlandia@-product	-product=1
@bangarra_dance_theatre@-organization	-organization=30
@tucson@-product	-product=4
@fuengirola@-location	-location=65
@salamaua@-event	-event=2
@winnebago@-product	-product=3
@dean@-organization	-organization=22
@seneca_county@-location	-location=186
@montreux@-person	-person=6
@loudoun_county@-organization	-organization=2
@hebraist@-title	-title=54
@the_tournament@-art	-art=22
@garfield_high_school@-organization	-organization=64
@bananas_in_pyjamas@-broadcast_program	-broadcast_program=51
@winton_motor_raceway@-location	-location=41
@hampstead@-location	-location=1209
@northland@-art	-art=1
@mesa@-organization	-organization=22
@calvinism@-religion-religion	-religion-religion=669
@studio_4°c@-organization	-organization=55
@mayor_of_kiev@-title	-title=22
@tettigoniidae@-living_thing	-living_thing=106
@heartbeat@-organization	-organization=49
@john_johnston@-person	-person=25
@persia@-language	-language=1
@australian_parliament@-organization	-organization=49
@dights_falls@-location	-location=22
@cock_robin@-person	-person=27
@sydney_ferries@-transit	-transit=1
@eva_tanguay@-person	-person=33
@waterfront@-broadcast_program	-broadcast_program=8
@danny_castillo@-person	-person=29
@over@-art	-art=23
@capo_d'orlando@-location	-location=22
@aberdeen@-organization	-organization=1540
@lymm@-location	-location=1
@cameron@-location	-location=193
@loch_lomond@-organization	-organization=2
@fleetwood@-art	-art=2
@shark_tank@-location	-location=1
@henry_savile@-person	-person=22
@turin_metro@-transit	-transit=31
@the_way@-person	-person=8
@mirage@-art	-art=74
@neuwied@-event	-event=3
@tiananmen_square@-event	-event=25
@crab_orchard@-location	-location=26
@indianapolis@-product	-product=13
@ismail@-person	-person=53
@kościelec@-location	-location=34
@minette_walters@-person	-person=45
@ford_ranges@-location	-location=119
@manassas@-location	-location=140
@wilford@-person	-person=1
@keith_windschuttle@-person	-person=35
@waverly@-organization	-organization=1
@germanium@-chemistry	-chemistry=28
@marie_stopes_international@-organization	-organization=31
@safed@-location	-location=458
@chronicles_of_chaos@-internet-website	-internet-website=33
@leka@-person	-person=8
@mit@-organization	-organization=1055
@faber@-person	-person=2
@virgin_mary@-person	-person=287
@torah_bright@-person	-person=23
@foundation@-organization	-organization=40
@void@-art	-art=2
@gothic@-event	-event=5
@45th@-organization	-organization=13
@root@-broadcast-tv_channel	-broadcast-tv_channel=1
@erlangen@-organization	-organization=27
@kumbharia@-location	-location=37
@aacta_awards@-event	-event=1
@kobe_bryant@-person	-person=738
@cell@-location	-location=1
@andrew_younghusband@-person	-person=21
@love_is_the_drug@-art	-art=34
@george_calombaris@-person	-person=20
@psyche@-title	-title=1
@chinese@-event	-event=9
@henry_rohlman@-person	-person=26
@the_infernal_devices@-art	-art=24
@bob_welch@-art	-art=2
@sainte-anne@-organization	-organization=2
@white_russian@-organization	-organization=116
@sirius@-organization	-organization=26
@charlie_and_the_chocolate_factory@-art	-art=325
@litton_entertainment@-organization	-organization=39
@infantry@-organization	-organization=14
@osprey@-organization	-organization=4
@apollonia_6@-person	-person=29
@graham@-location	-location=110
@salmonella_dub@-person	-person=67
@vii@-art	-art=3
@joe_simitian@-person	-person=27
@new_yorker@-art	-art=291
@federated_malay_states@-location	-location=178
@bonkers@-broadcast_program	-broadcast_program=94
@the_box@-location	-location=1
@hippo@-event	-event=2
@baluch@-language	-language=3
@full_throttle@-art	-art=6
@victorian@-location	-location=411
@grau@-person	-person=4
@snapper@-product	-product=7
@restoration_of_the_monarchy@-person	-person=1
@virgin_records@-organization	-organization=1631
@orophia_sordidella@-living_thing	-living_thing=23
@walt_whitman@-location	-location=1
@st_albans@-organization	-organization=14
@first@-transit	-transit=1
@under-19@-organization	-organization=256
@e@-computer-programming_language	-computer-programming_language=11
@osei_kofi_tutu_i@-person	-person=26
@operation_iraqi_freedom@-event	-event=180
@rover@-organization	-organization=166
@aden_emergency@-event	-event=67
@psilocybe@-living_thing	-living_thing=53
@hk@-location	-location=19
@toms_river,_new_jersey@-location	-location=92
@reliance@-location	-location=15
@kirby's_adventure@-product	-product=39
@the_ritz@-broadcast_program	-broadcast_program=3
@granada@-product	-product=24
@derwentwater@-person	-person=1
@oakdale@-organization	-organization=3
@james_leasor@-person	-person=25
@bežanija@-organization	-organization=20
@eusebius@-person	-person=457
@central@-location	-location=1575
@seveso@-location	-location=31
@chris_mooney@-person	-person=52
@percy@-title	-title=2
@theatre@-organization	-organization=5
@afterlife@-religion-religion	-religion-religion=2
@love_is_a_many_splendored_thing@-broadcast_program	-broadcast_program=30
@jacob@-living_thing	-living_thing=4
@seminary@-organization	-organization=27
@baveno@-location	-location=22
@george_mason@-organization	-organization=79
@mattoon@-location	-location=65
@john_finn@-person	-person=38
@steinberger@-organization	-organization=47
@nikita@-person	-person=13
@tennessee_river@-art	-art=16
@today_is_the_day@-person	-person=32
@the_sign_of_four@-broadcast_program	-broadcast_program=17
@andrzej_seweryn@-person	-person=48
@xibe@-people-ethnicity	-people-ethnicity=27
@beta_israel@-people-ethnicity	-people-ethnicity=111
@emerald@-location	-location=47
@torture_garden@-art	-art=31
@shaun_edwards@-person	-person=52
@fabiola@-living_thing	-living_thing=1
@carlstrom_field@-location	-location=21
@chandragupta_ii@-person	-person=112
@ukhrul@-location	-location=24
@koto@-person	-person=15
@dev@-god	-god=3
@painkiller@-person	-person=21
@rso@-title	-title=3
@el_porvenir@-location	-location=12
@leerdam@-person	-person=2
@duck@-broadcast_program	-broadcast_program=1
@big_east_conference@-organization	-organization=884
@géza_maróczy@-person	-person=74
@peter_higgs@-person	-person=72
@kingston_voyageurs@-organization	-organization=72
@jose_cuervo@-food	-food=26
@sandiacre@-location	-location=33
@loch_shiel@-product	-product=3
@stoker@-person	-person=3
@rac@-person	-person=13
@rodgers@-organization	-organization=11
@counts_of_holland@-title	-title=22
@independent_commission_against_corruption@-organization	-organization=125
@east_hills@-location	-location=58
@lake_placid@-event	-event=8
@arlington_national_cemetery@-location	-location=1964
@adelaide_film_festival@-event	-event=36
@smokie_norful@-person	-person=59
@marriott_hotel@-location	-location=1
@john_garrett@-person	-person=24
@blake_mcgrath@-person	-person=42
@hong_kong_zoological_and_botanical_gardens@-location	-location=20
@umpqua@-product	-product=2
@calumet@-location	-location=118
@presidential@-art	-art=2
@waterfront@-art	-art=12
@vandalia@-location	-location=73
@death_row@-organization	-organization=24
@north_perth@-location	-location=32
@danny_boy@-art	-art=147
@fdr@-person	-person=27
@svan@-location	-location=2
@cl@-location	-location=5
@beaufort@-title	-title=1
@35@-event	-event=7
@ibibio@-people-ethnicity	-people-ethnicity=61
@the_bells@-person	-person=9
@acadians@-people-ethnicity	-people-ethnicity=234
@united_states_house_of_representatives@-title	-title=1
@maurice_pialat@-person	-person=71
@deimos@-god	-god=22
@william_michael_rossetti@-person	-person=53
@circus@-person	-person=26
@rainforest@-location	-location=24
@kampot@-food	-food=1
@allen_johnson@-person	-person=24
@minto@-organization	-organization=5
@coin@-location	-location=2
@alta_gracia@-location	-location=24
@ramus@-body_part	-body_part=12
@blackout!@-organization	-organization=4
@montfort@-location	-location=20
@alistair_darling@-person	-person=176
@duke_of_hamilton@-person	-person=53
@capel@-person	-person=6
@rashomon@-art	-art=38
@gilbert_n._lewis@-person	-person=86
@colin_calderwood@-person	-person=100
@allan_cuthbertson@-person	-person=47
@fife@-organization	-organization=1
@lyttelton_times@-art	-art=25
@liverpool_blue_coat_school@-organization	-organization=20
@look_north@-broadcast_program	-broadcast_program=43
@mitsubishi_ki-67@-product	-product=20
@lara@-organization	-organization=1
@physical@-disease	-disease=9
@bastrop@-organization	-organization=3
@bad_bergzabern@-location	-location=41
@julesburg@-location	-location=26
@cotter_smith@-person	-person=26
@ccm@-art	-art=7
@machen@-location	-location=39
@vision_airlines@-organization	-organization=21
@albert_fert@-person	-person=21
@daisy@-event	-event=2
@quebec@-language	-language=3
@herrick@-location	-location=3
@ruble@-product	-product=1
@charlie@-location	-location=1
@days@-location	-location=2
@paul_wayland_bartlett@-person	-person=26
@day_of_the_dead@-time	-time=210
@philemon_wright@-location	-location=1
@peter_pan_and_the_pirates@-broadcast_program	-broadcast_program=52
@starting_over@-art	-art=33
@clarissa@-broadcast_program	-broadcast_program=6
@all_shook_up@-art	-art=88
@yol@-location	-location=4
@misaki_ohata@-person	-person=42
@lu@-person	-person=8
@green_line@-transit	-transit=1
@rocha@-person	-person=3
@pitkin@-person	-person=1
@new_taiwan_dollar@-finance-currency	-finance-currency=36
@w@-location	-location=9
@banks@-person	-person=71
@yuan@-finance-currency	-finance-currency=324
@rampart@-location	-location=125
@49ers@-organization	-organization=91
@restoration@-medicine-medical_treatment	-medicine-medical_treatment=1
@soo_line_railroad@-organization	-organization=173
@white_night@-art	-art=27
@goosnargh@-location	-location=28
@colgate@-organization	-organization=119
@nintendo@-person	-person=2766
@2009–10@-event	-event=1659
@supermarine_seagull@-organization	-organization=1
@line_12@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=69
@dnipropetrovsk@-location	-location=541
@katla@-location	-location=20
@catholicos@-title	-title=21
@dennis_spooner@-person	-person=36
@lillian_faderman@-person	-person=22
@route_73@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@colma,_california@-location	-location=95
@windham@-person	-person=1
@mother_and_son@-broadcast_program	-broadcast_program=50
@qiang@-language	-language=1
@terra_nova@-location	-location=8
@prairie@-product	-product=9
@sennen@-location	-location=40
@college_football@-event	-event=2
@new_territories@-event	-event=1
@cults@-religion-religion	-religion-religion=1
@võru@-location	-location=83
@repulse@-product	-product=31
@diana,_princess_of_wales@-event	-event=4
@jessica_pegula@-person	-person=31
@south_kordofan_state@-location	-location=20
@rainier@-person	-person=47
@defensor_sporting@-organization	-organization=220
@jeffrey@-art	-art=12
@lemonade@-art	-art=11
@santa_fe@-person	-person=5
@reform_movement@-event	-event=1
@red_earth@-art	-art=7
@columbia_records@-organization	-organization=4503
@eldon@-person	-person=5
@larry_carlton@-person	-person=215
@qarah_su_rural_district@-location	-location=73
@opiate@-medicine-medical_treatment	-medicine-medical_treatment=15
@luweero@-location	-location=27
@lemko@-location	-location=3
@takhli_royal_thai_air_force_base@-location	-location=49
@pennsylvania_railroad@-organization	-organization=1917
@british_lions@-person	-person=2
@suzuki@-person	-person=14
@humacao@-location	-location=49
@space_ghost_coast_to_coast@-art	-art=1
@sheila_kelley@-person	-person=40
@nemea@-event	-event=4
@pmc-sierra@-organization	-organization=51
@bill_mitchell@-person	-person=34
@day_watch@-product	-product=3
@350@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@oldenburg@-living_thing	-living_thing=4
@sereď@-organization	-organization=6
@lost_river@-art	-art=8
@cuautitlán_izcalli@-location	-location=24
@ammon@-god	-god=14
@mic_christopher@-person	-person=20
@charles_spencer@-person	-person=63
@afterlife@-person	-person=17
@sfr_yugoslavia@-location	-location=379
@cantor@-person	-person=32
@monterroso@-location	-location=21
@cold_blood@-person	-person=29
@caragh@-location	-location=22
@cleveland_gladiators@-organization	-organization=186
@bedford_county,_tennessee@-location	-location=24
@world_trade_center@-art	-art=75
@nancy_leigh_demoss@-person	-person=55
@yana@-location	-location=33
@brock@-person	-person=13
@raid_on_entebbe@-broadcast_program	-broadcast_program=29
@binfield@-location	-location=36
@samuel_johnson_prize@-award	-award=91
@abscess@-disease	-disease=5
@ricardo_alegría@-person	-person=21
@henry_cromwell@-person	-person=67
@girvan@-location	-location=97
@kosovo@-art	-art=5
@widnes@-organization	-organization=1
@annabelle_gurwitch@-person	-person=35
@jake_epp@-person	-person=26
@obojeni_program@-person	-person=41
@go!@-broadcast_program	-broadcast_program=3
@sydney_teachers_college@-organization	-organization=38
@johanna@-location	-location=6
@royal_shakespeare_theatre@-location	-location=83
@wallachia@-people-ethnicity	-people-ethnicity=2
@disorder@-person	-person=14
@anju@-person	-person=12
@single@-product	-product=6
@pacific_theater@-event	-event=604
@manuel@-person	-person=76
@bargoed@-organization	-organization=2
@la_martiniere_college@-organization	-organization=2
@nick_gilder@-art	-art=2
@rachel_corrie@-product	-product=4
@mandela@-location	-location=1
@mr._district_attorney@-broadcast_program	-broadcast_program=33
@stardust@-product	-product=58
@fujioka@-location	-location=28
@nella_walker@-person	-person=50
@war_and_peace@-broadcast_program	-broadcast_program=28
@max_payne@-product	-product=111
@fletcher@-art	-art=1
@by_jeeves@-art	-art=23
@coffeyville@-organization	-organization=2
@rose_art_museum@-location	-location=35
@gudgeon@-living_thing	-living_thing=38
@jp@-organization	-organization=102
@the_slits@-person	-person=149
@stans@-location	-location=44
@south_china_morning_post@-organization	-organization=1
@wesley_gonzales@-person	-person=20
@uss_arizona@-location	-location=2
@marthanda_varma@-art	-art=2
@september_18@-time	-time=247
@harriet@-location	-location=3
@fort_stanwix@-event	-event=2
@boxing@-broadcast_program	-broadcast_program=5
@the_party@-art	-art=49
@alt_empordà@-location	-location=105
@lost@-broadcast_program	-broadcast_program=1405
@black_hundreds@-organization	-organization=43
@nick_minchin@-person	-person=44
@veysian_rural_district@-location	-location=33
@observer@-broadcast_program	-broadcast_program=1
@singapore_government@-location	-location=1
@black_british@-people-ethnicity	-people-ethnicity=78
@bet@-location	-location=1
@little_birdy@-person	-person=101
@jim_hall@-person	-person=221
@billionaire_boys_club@-art	-art=1
@g._edward_griffin@-person	-person=20
@shine@-organization	-organization=4
@the_world's_greatest_athlete@-art	-art=28
@sweet_revenge@-art	-art=31
@japan_foundation@-organization	-organization=93
@stockholm@-art	-art=2
@calvert_vaux@-person	-person=145
@pocahontas@-person	-person=294
@manuela@-person	-person=15
@byzantine@-person	-person=20
@adam_smith_institute@-organization	-organization=52
@s_8@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@csl@-organization	-organization=29
@brabham@-organization	-organization=497
@vigra@-location	-location=22
@the_pit@-art	-art=15
@campus@-location	-location=13
@council_of_british_international_schools@-organization	-organization=20
@totila@-person	-person=148
@aberdeen@-art	-art=6
@brentwood,_california@-location	-location=46
@oyster@-art	-art=16
@portland_bill@-location	-location=119
@transcendence@-person	-person=4
@tuckerton,_new_jersey@-location	-location=22
@valley_forge@-location	-location=40
@scoop@-person	-person=3
@aliya_mustafina@-person	-person=50
@kariwa_district@-location	-location=25
@boxer@-living_thing	-living_thing=71
@cremona@-person	-person=2
@gadsden@-location	-location=165
@hello@-organization	-organization=5
@serbia_and_montenegro@-location	-location=859
@heron@-location	-location=5
@northam@-organization	-organization=2
@san_juan_capistrano,_california@-location	-location=41
@north_dakota@-organization	-organization=70
@porcelain@-organization	-organization=4
@bracken@-broadcast_program	-broadcast_program=15
@club_atlético_lanús@-organization	-organization=91
@macedonia@-food	-food=1
@meon_valley_railway@-location	-location=21
@jagodina@-location	-location=144
@eric_simonson@-person	-person=22
@zetland@-person	-person=3
@wnba@-broadcast_program	-broadcast_program=2
@osceola_national_forest@-location	-location=20
@vasco_da_gama@-art	-art=1
@andromeda_polifolia@-living_thing	-living_thing=22
@tracy@-location	-location=100
@rockford_rampage@-organization	-organization=22
@meiko@-art	-art=1
@mercedes_benz@-product	-product=2
@the_hairy_ape@-person	-person=1
@414th_fighter_group@-organization	-organization=26
@winchelsea@-location	-location=206
@skeptic@-religion-religion	-religion-religion=11
@dougie_brown@-person	-person=57
@volvo_c30@-product	-product=28
@janet_jackson@-art	-art=1
@charles_lewis@-event	-event=1
@alexander_mronz@-person	-person=20
@mark_ellis@-person	-person=42
@bassano@-person	-person=21
@anápolis@-organization	-organization=7
@carl_sandburg@-location	-location=4
@b._reeves_eason@-person	-person=93
@television_series_of_the_same_name@-art	-art=4
@chennai@-event	-event=23
@strauss@-art	-art=1
@the_dakotas@-broadcast_program	-broadcast_program=44
@national_park@-organization	-organization=16
@dhalgren@-art	-art=25
@highlands@-location	-location=621
@glenn_robert_davis@-person	-person=20
@fight_club@-art	-art=59
@rochester_zeniths@-organization	-organization=20
@we_are_the_champions@-art	-art=123
@italy's@-organization	-organization=5
@melbourne_theatre_company@-organization	-organization=166
@antioch@-event	-event=2
@grampian@-organization	-organization=1
@magersfontein@-location	-location=7
@jim_stynes@-person	-person=79
@the_field_mice@-person	-person=43
@british_crown@-person	-person=1
@scorpion@-event	-event=1
@kansas_city_art_institute@-organization	-organization=127
@massacre_of_the_innocents@-event	-event=78
@maroon_5@-person	-person=846
@lydia@-art	-art=16
@lebanese@-organization	-organization=7
@trieste@-product	-product=29
@$@-location	-location=6
@francis_lewis@-person	-person=31
@roch_voisine@-art	-art=1
@main_article@-event	-event=1
@internal_revenue_service@-organization	-organization=1150
@sandwich@-location	-location=181
@domestic_cup@-organization	-organization=17
@sun_studio@-organization	-organization=4
@montreal@-location	-location=15517
@mallard@-person	-person=11
@fletcher@-organization	-organization=1
@nusa_dua@-location	-location=30
@roger_wolcott@-person	-person=28
@biloxi@-product	-product=1
@friedberg@-event	-event=1
@roberto_bolaño@-person	-person=127
@moma_ps1@-location	-location=97
@promise@-person	-person=18
@hockenheim@-location	-location=61
@lifford@-location	-location=94
@nashville_kats@-organization	-organization=138
@made_of_honor@-art	-art=31
@singapore_sling@-art	-art=6
@gwennap@-location	-location=43
@józef_haller@-person	-person=34
@dominic_agostino@-person	-person=23
@san_carlos@-organization	-organization=12
@zigong@-location	-location=63
@tholera_cespitis@-living_thing	-living_thing=36
@ministry_of_public_security@-title	-title=1
@elbląg@-organization	-organization=2
@moscow_mathematical_society@-organization	-organization=21
@the_tournament@-event	-event=23
@sheridan_county,_montana@-location	-location=25
@jean-paul_rouve@-person	-person=26
@americans@-food	-food=1
@tristania@-person	-person=57
@to@-organization	-organization=1
@kashmiri@-language	-language=181
@what_is_and_what_should_never_be@-art	-art=25
@waite@-person	-person=60
@slamannan_railway@-organization	-organization=22
@manganese@-disease	-disease=1
@shehnai@-product	-product=21
@ice@-broadcast_program	-broadcast_program=1
@lost_valentinos@-person	-person=23
@manchester_guardian@-art	-art=64
@mary_jo_white@-person	-person=28
@floyd_casey_stadium@-location	-location=39
@san_francisco@-location	-location=15743
@associated_british_foods@-organization	-organization=72
@linz@-location	-location=1054
@princess_royal@-product	-product=31
@mickey_cochrane@-person	-person=140
@silly@-location	-location=3
@aviatik@-organization	-organization=37
@soviet_championship@-organization	-organization=19
@albert_montañés@-person	-person=161
@shwebo@-location	-location=43
@moonchild@-person	-person=1
@drive@-art	-art=221
@vita@-person	-person=1
@doe_river@-location	-location=22
@braunfels@-person	-person=3
@brave_eagle@-broadcast_program	-broadcast_program=28
@rory_mccann@-person	-person=30
@scientific@-organization	-organization=2
@giants@-broadcast_program	-broadcast_program=1
@brenda_hampton@-person	-person=23
@minna@-person	-person=1
@voices@-title	-title=4
@hans_brausewetter@-person	-person=40
@anson@-title	-title=1
@mosta@-organization	-organization=32
@sinop@-organization	-organization=5
@phoenix@-location	-location=2274
@xia@-product	-product=2
@vt@-event	-event=1
@kurdish@-people-ethnicity	-people-ethnicity=97
@erzhu_shilong@-person	-person=21
@amy@-product	-product=3
@kvirike_i@-person	-person=27
@ramsgate@-location	-location=553
@the_beat@-art	-art=4
@the_citadel@-organization	-organization=215
@bobby_eli@-person	-person=52
@fresh_meadows@-location	-location=20
@cartier@-organization	-organization=60
@chechen_republic@-location	-location=25
@mamou@-location	-location=44
@karl_philipp_von_wrede@-person	-person=37
@model@-title	-title=50
@ford_aerostar@-product	-product=22
@o-zone@-person	-person=59
@soap@-location	-location=1
@nansemond@-people-ethnicity	-people-ethnicity=26
@adrano@-location	-location=20
@trebbiano@-food	-food=87
@westview_press@-organization	-organization=70
@jackson_beck@-person	-person=49
@pittsburgh@-art	-art=9
@danny_chan@-person	-person=29
@times_of_grace@-person	-person=15
@clean_monday@-time	-time=28
@taipei@-product	-product=2
@scurvy@-disease	-disease=25
@minna@-location	-location=49
@jean-pierre_léaud@-person	-person=100
@men_on_a_mission@-person	-person=34
@bobsleigh@-event	-event=35
@big_house@-location	-location=6
@unforgiven@-event	-event=82
@eddi_reader@-art	-art=1
@johnnie_morton@-person	-person=24
@the_concretes@-person	-person=49
@kaboom@-food	-food=2
@pasco_county,_florida@-location	-location=47
@11@-biology	-biology=1
@golden_legend@-art	-art=144
@pacajes_province@-location	-location=23
@schaller@-organization	-organization=16
@casey_coleman@-person	-person=22
@yamada@-person	-person=4
@steve_inskeep@-person	-person=20
@north_river@-location	-location=117
@us@-broadcast_program	-broadcast_program=3
@john_wesley_harding@-person	-person=53
@bakersfield@-location	-location=490
@the_jacobin@-art	-art=21
@pierre_menard,_author_of_the_quixote@-art	-art=20
@jurong@-location	-location=95
@cromer@-location	-location=499
@catalan@-person	-person=5
@national_youth_jazz_orchestra@-person	-person=48
@fuenlabrada@-organization	-organization=13
@brownie@-food	-food=9
@international@-product	-product=2
@trouble@-art	-art=163
@nebraska@-art	-art=64
@the_first_game@-art	-art=2
@wagner@-broadcast_program	-broadcast_program=20
@saginaw@-location	-location=12
@soyo@-location	-location=35
@helena_blavatsky@-person	-person=123
@clayton@-location	-location=348
@neil_marshall@-person	-person=70
@raoul_barré@-organization	-organization=1
@alder@-living_thing	-living_thing=140
@ab_groupe@-organization	-organization=49
@terror_squad@-art	-art=4
@elton@-award	-award=1
@central_america@-organization	-organization=4491
@alfred_sharpe@-person	-person=20
@corunna@-product	-product=2
@lev_kopelev@-person	-person=23
@filoli@-location	-location=28
@odeon@-organization	-organization=150
@eaton_county@-location	-location=96
@b.j._wilson@-person	-person=24
@frcp@-organization	-organization=3
@halo@-art	-art=21
@hud@-organization	-organization=67
@the_maccabees@-person	-person=96
@carnival_of_souls@-person	-person=1
@james_foster@-organization	-organization=1
@buskerud@-location	-location=529
@poser@-person	-person=1
@church@-title	-title=1
@kerrang!_tv@-art	-art=1
@voltaire@-product	-product=1
@spitfire@-person	-person=15
@folklore@-religion-religion	-religion-religion=2
@shanghai_university@-organization	-organization=89
@aethes_rutilana@-living_thing	-living_thing=27
@new_jersey@-transit	-transit=2
@london_extension@-organization	-organization=6
@eugene_chadbourne@-person	-person=264
@william_frawley@-person	-person=147
@samuel_page@-person	-person=24
@blues_traveler@-art	-art=2
@wiyot@-language	-language=16
@qiang@-people-ethnicity	-people-ethnicity=131
@fifa_14@-product	-product=58
@bsc@-education-educational_degree	-education-educational_degree=2
@shōnan@-location	-location=27
@16th_chess_olympiad@-event	-event=20
@ramkhamhaeng_university@-organization	-organization=40
@no._263_squadron_raf@-organization	-organization=27
@vajrasattva@-god	-god=27
@rokeby@-location	-location=26
@synaphe_punctalis@-living_thing	-living_thing=36
@singapore@-location	-location=16637
@ancash_region@-location	-location=225
@uji@-product	-product=1
@buckenham@-person	-person=2
@clarinet_concerto@-art	-art=50
@me_and_you@-person	-person=1
@tcg@-art	-art=9
@the_mill@-organization	-organization=45
@steven_t._murray@-person	-person=20
@ugarit@-location	-location=232
@photo_finish_records@-organization	-organization=27
@john_walker@-person	-person=135
@waseca_county@-location	-location=35
@fort_lafayette@-location	-location=38
@evanescence@-art	-art=18
@playboy_club@-location	-location=2
@bruce_lee@-art	-art=1
@if_i_can_dream@-art	-art=32
@kaizer_motaung@-person	-person=26
@manor_house@-location	-location=40
@jovian@-god	-god=3
@valencia@-food	-food=6
@karlskoga@-location	-location=67
@jim_thorpe@-location	-location=44
@camp_ramah@-location	-location=2
@paneer@-food	-food=20
@history@-chemistry	-chemistry=1
@commonwealth_nations@-organization	-organization=32
@sputnik@-product	-product=15
@william_o._douglas@-person	-person=275
@pirin_blagoevgrad@-organization	-organization=40
@ta@-organization	-organization=2
@roxy_theater@-location	-location=28
@jeremy_renner@-person	-person=161
@rusty@-person	-person=18
@women's_auxiliary_air_force@-organization	-organization=122
@driffield@-location	-location=151
@dos@-product	-product=1642
@mexico_national_football_team@-organization	-organization=122
@13th_general_election@-event	-event=24
@general_belgrano@-product	-product=18
@adolescents@-art	-art=3
@m3@-disease	-disease=1
@tomah,_wisconsin@-location	-location=33
@chronicle_of_the_morea@-art	-art=40
@moonshine@-food	-food=22
@hawaii_five-o@-broadcast_program	-broadcast_program=513
@royal_thai_police@-organization	-organization=53
@iii@-person	-person=17
@gbm@-award	-award=43
@suchitepéquez@-location	-location=24
@june_squibb@-person	-person=32
@resistance@-event	-event=52
@montgomery_improvement_association@-organization	-organization=33
@lindsey_haun@-person	-person=24
@brasil@-person	-person=1
@orwell@-award	-award=1
@olszanka@-location	-location=40
@qvc@-broadcast_network	-broadcast_network=256
@england@-art	-art=1
@kaduthuruthy@-location	-location=36
@royal_rangers@-organization	-organization=20
@chroma_key@-location	-location=22
@pacifica,_california@-location	-location=44
@fun_house@-art	-art=25
@george_burley@-person	-person=155
@state_of_michigan@-location	-location=22
@the_impressions@-person	-person=128
@open_championship@-event	-event=71
@charles_iii@-art	-art=3
@2112@-art	-art=66
@todd_county,_kentucky@-location	-location=26
@rhode_island@-person	-person=1
@stereos@-art	-art=5
@imperial_oil_trophy@-organization	-organization=38
@granma@-art	-art=46
@battle_of_spotsylvania_court_house@-event	-event=139
@pennsylvania@-person	-person=1
@john_toland@-person	-person=108
@chongqing_university@-organization	-organization=23
@jack_davis@-person	-person=143
@garden_party@-event	-event=4
@rum@-person	-person=1
@concussion@-disease	-disease=10
@winteraceae@-living_thing	-living_thing=36
@wareru@-person	-person=27
@li_yinzhu@-person	-person=28
@ponte_san_pietro@-organization	-organization=1
@torquay@-product	-product=1
@hit_parade@-broadcast_program	-broadcast_program=13
@alexander_lubimov@-person	-person=56
@yves_saint_laurent@-art	-art=3
@chairman_of_the_board@-title	-title=32
@republic_of_ireland@-location	-location=3156
@jerry_morales@-person	-person=21
@happy_hour@-broadcast_program	-broadcast_program=17
@everything_you_always_wanted_to_know_about_sex*_(*but_were_afraid_to_ask)@-art	-art=26
@danish_taimoor@-person	-person=20
@i'm_with_stupid@-art	-art=35
@tiffany_thornton@-person	-person=37
@seal@-chemistry	-chemistry=1
@cucumber@-broadcast_program	-broadcast_program=3
@don_kent@-person	-person=27
@cherub@-product	-product=4
@red@-organization	-organization=56
@clojure@-computer-programming_language	-computer-programming_language=99
@medieval_islamic_world@-event	-event=67
@sordello@-person	-person=37
@mariano_matamoros@-person	-person=17
@scamander@-god	-god=29
@david_calderhead@-person	-person=21
@inkerman@-location	-location=10
@jason_king@-broadcast_program	-broadcast_program=65
@chilton_county@-organization	-organization=1
@phoenix@-finance-currency	-finance-currency=1
@massachusetts_senate@-organization	-organization=436
@bastogne@-location	-location=235
@burne_hogarth@-person	-person=50
@canova@-person	-person=29
@valdez,_alaska@-location	-location=41
@chas_cronk@-person	-person=67
@john_paul_stevens@-person	-person=290
@haida@-product	-product=3
@jennings@-person	-person=25
@delaware_county_community_college@-organization	-organization=20
@chinese@-medicine-medical_treatment	-medicine-medical_treatment=4
@mirai_sentai_timeranger@-broadcast_program	-broadcast_program=59
@hecatera_dysodea@-living_thing	-living_thing=34
@stir_crazy@-broadcast_program	-broadcast_program=7
@united_kingdom_parliament@-organization	-organization=50
@cape_breton_county@-location	-location=35
@the_gateway@-location	-location=6
@kanchanaburi_province@-location	-location=72
@uxbridge@-location	-location=488
@gifu@-location	-location=237
@fiji_airways@-organization	-organization=20
@hakim_ali_zardari@-person	-person=22
@the_sentinel@-broadcast_program	-broadcast_program=63
@steps@-event	-event=1
@musketeer@-art	-art=3
@terminal@-product	-product=6
@bessemer@-organization	-organization=2
@cf_badalona@-organization	-organization=43
@institute_for_creation_research@-organization	-organization=85
@roy_roundtree@-person	-person=21
@queens,_new_york@-location	-location=46
@route_79@-location	-location=23
@serbia@-location	-location=18924
@whistleblower@-title	-title=22
@crash_b-daman@-art	-art=20
@nightingales@-broadcast_program	-broadcast_program=19
@jérusalem@-location	-location=1
@craigieburn@-location	-location=77
@doc@-person	-person=16
@the_guild@-broadcast_program	-broadcast_program=71
@st._nicholas@-location	-location=12
@generation_kill@-person	-person=1
@mike_farrell@-person	-person=79
@dluthach_mac_fithcheallach@-person	-person=35
@glassboro@-location	-location=58
@blackstreet@-person	-person=145
@lick_observatory@-location	-location=192
@district_of_rotenburg@-location	-location=61
@no._5_squadron@-organization	-organization=28
@tramway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@stronghold@-location	-location=4
@labaya@-person	-person=23
@vlach@-person	-person=1
@sorrento@-organization	-organization=70
@britney_jean@-art	-art=29
@edson@-location	-location=62
@john_earl_haynes@-person	-person=63
@viii@-art	-art=2
@alfonso_bedoya@-person	-person=20
@santa_fe_railroad@-product	-product=1
@américa@-broadcast_program	-broadcast_program=4
@washington_heights@-art	-art=5
@hajnówka_county@-location	-location=274
@sloboda_užice@-organization	-organization=47
@muir@-location	-location=6
@adi@-language	-language=7
@beyond_the_mat@-art	-art=30
@christian_bautista@-art	-art=1
@monte_cristo@-art	-art=11
@joe_l._kincheloe@-person	-person=37
@operation_herrick@-location	-location=1
@gillis_van_coninxloo@-person	-person=29
@infante@-person	-person=3
@rabat@-organization	-organization=3
@luka@-person	-person=6
@fish@-person	-person=166
@enrico_caruso@-person	-person=409
@select@-broadcast_program	-broadcast_program=1
@the_mission@-person	-person=110
@green_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=380
@virgil@-location	-location=15
@facedown_records@-organization	-organization=94
@you_and_me@-broadcast_program	-broadcast_program=10
@david_talbot@-person	-person=19
@the_viper_room@-location	-location=53
@pedro_mariño_de_lobera@-person	-person=25
@robert_devereux,_2nd_earl_of_essex@-event	-event=1
@lake@-organization	-organization=4
@grave@-location	-location=50
@jennette_mccurdy@-person	-person=124
@health@-food	-food=1
@ned_hanlan@-product	-product=4
@tandy@-product	-product=3
@twin_peaks@-broadcast_program	-broadcast_program=548
@kunoichi@-broadcast_program	-broadcast_program=20
@gdańsk_pomerania@-location	-location=54
@nts@-organization	-organization=8
@colomiers@-organization	-organization=22
@urbania@-art	-art=6
@nat_gonella@-person	-person=33
@stanford@-location	-location=99
@mike_fratello@-person	-person=54
@willie_yeadon@-person	-person=22
@double_trouble@-art	-art=44
@john_johnson@-location	-location=1
@nanban@-art	-art=38
@palić@-location	-location=24
@stendhal@-person	-person=249
@san_antonio_stars@-organization	-organization=21
@aquila@-location	-location=186
@mormons@-person	-person=1
@president_of_burma@-title	-title=59
@little_guido@-person	-person=43
@kentucky_governor@-title	-title=36
@seoul,_south_korea@-event	-event=9
@loch_awe@-location	-location=68
@3rd_earl@-person	-person=22
@belfast@-language	-language=1
@nema@-person	-person=4
@rana_daggubati@-person	-person=55
@volver@-person	-person=1
@assistant_secretary_of_state_for_legislative_affairs@-organization	-organization=1
@leahy@-person	-person=23
@conway@-person	-person=50
@navigator@-title	-title=23
@number_one_observatory_circle@-location	-location=20
@coimbra@-title	-title=1
@max_mok@-person	-person=31
@ireland_women's_cricket_team@-organization	-organization=29
@trahaearn_ap_caradog@-person	-person=30
@hyatt@-person	-person=3
@james_ii_of_majorca@-person	-person=33
@all_souls@-organization	-organization=71
@tundra@-product	-product=13
@guinea-bissau@-location	-location=1388
@lamas@-living_thing	-living_thing=1
@el_dorado,_kansas@-location	-location=44
@drakkar_productions@-organization	-organization=26
@iesi@-location	-location=25
@algerian@-location	-location=42
@wars@-product	-product=10
@mythology@-god	-god=8
@msc@-organization	-organization=26
@king_edward_vi@-person	-person=121
@naia@-event	-event=2
@strasbourg@-product	-product=19
@norman_o._brown@-person	-person=39
@the_psychedelic_furs@-person	-person=181
@frank_lane@-person	-person=44
@jennifer_darling@-person	-person=49
@miss_america_2011@-event	-event=28
@genevieve_nnaji@-person	-person=45
@eastern_washington@-location	-location=83
@blue_ridge@-location	-location=113
@eros@-art	-art=7
@patanjali@-person	-person=146
@waldorf@-location	-location=44
@battle_for_the_sun@-art	-art=21
@rooney@-art	-art=5
@16th_army@-organization	-organization=20
@nathan_jones@-art	-art=43
@mark_hatfield@-person	-person=129
@ryukyuan@-people-ethnicity	-people-ethnicity=23
@route_13@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=16
@barton@-product	-product=1
@patras@-event	-event=1
@sir_seretse_khama_international_airport@-location	-location=21
@planet_x@-broadcast_program	-broadcast_program=2
@letterkenny@-organization	-organization=1
@ken_lane@-person	-person=20
@vénus@-god	-god=1
@s4@-location	-location=6
@route_30@-location	-location=35
@western_hills@-location	-location=19
@julie_doiron@-person	-person=86
@galen@-organization	-organization=1
@williams_syndrome@-disease	-disease=42
@inked@-art	-art=4
@stoughton@-person	-person=2
@cervo@-product	-product=5
@ellen_albertini_dow@-person	-person=30
@empire_awards@-award	-award=24
@brantôme@-location	-location=23
@st._cloud_state_university@-organization	-organization=172
@fortunes_of_war@-broadcast_program	-broadcast_program=19
@san_donato_milanese@-location	-location=24
@korea@-art	-art=1
@bad_radkersburg@-location	-location=23
@connie@-broadcast_program	-broadcast_program=9
@tonnerre@-location	-location=49
@pierre-henri_teitgen@-person	-person=24
@alderman@-title	-title=519
@huizhou@-location	-location=138
@cho_oyu@-location	-location=166
@coeur_d'alene@-language	-language=3
@pacific_sun@-art	-art=14
@cabaret@-art	-art=588
@thank_you@-art	-art=166
@bez@-person	-person=42
@alsatians@-location	-location=22
@paxman@-organization	-organization=41
@the_man_from_snowy_river_ii@-art	-art=27
@joseph-alfred_mousseau@-person	-person=29
@chevrolet_monza@-product	-product=39
@omnibus@-product	-product=34
@heritage_high_school@-organization	-organization=71
@hadleigh@-location	-location=69
@english-speaking_quebecer@-people-ethnicity	-people-ethnicity=21
@caproni@-organization	-organization=76
@i'll_fly_away@-art	-art=38
@little_river_band@-person	-person=244
@pat_robertson@-person	-person=270
@thea@-person	-person=1
@clear@-organization	-organization=4
@newman@-product	-product=1
@some_velvet_morning@-art	-art=25
@wherever_you_will_go@-art	-art=33
@hotwired@-internet-website	-internet-website=35
@princess_amelia@-product	-product=7
@karen_valentine@-person	-person=43
@jeremiah_wright@-event	-event=1
@pacific@-finance-stock_exchange	-finance-stock_exchange=1
@congregationalists@-religion-religion	-religion-religion=55
@stilo@-location	-location=25
@ats@-organization	-organization=95
@figueres@-location	-location=149
@botoșani@-organization	-organization=12
@hamilton_harbour@-location	-location=46
@longmire@-broadcast_program	-broadcast_program=36
@herbert_hoover_high_school@-organization	-organization=25
@baster@-people-ethnicity	-people-ethnicity=28
@degree@-education-educational_degree	-education-educational_degree=435
@sporting@-organization	-organization=28
@incubus@-person	-person=435
@fargo@-art	-art=167
@over_the_hills_and_far_away@-art	-art=50
@citizen@-art	-art=9
@the_dark_side_of_the_moon@-event	-event=1
@waynesville@-location	-location=159
@albright_college@-organization	-organization=86
@the_bowery@-location	-location=2
@south_east_dorset_conurbation@-location	-location=26
@monk@-location	-location=4
@belk@-event	-event=1
@luck@-person	-person=1
@rionegro@-location	-location=36
@nils_lofgren@-art	-art=4
@parliamentarian@-title	-title=21
@110@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@tadeusz_gajl@-person	-person=30
@punggol@-location	-location=62
@datu_sikatuna@-person	-person=25
@netherlandish@-location	-location=24
@58th@-location	-location=3
@austrian@-organization	-organization=31
@archdiocese_of_new_orleans@-location	-location=33
@hawk@-organization	-organization=10
@passalidae@-living_thing	-living_thing=50
@northern_ireland_assembly@-event	-event=3
@kōtoku@-location	-location=2
@oakland@-organization	-organization=188
@shirley_bassey@-person	-person=623
@tour_de_france@-product	-product=1
@pavlo_lazarenko@-person	-person=24
@burslem_port_vale@-organization	-organization=373
@masta_ace@-person	-person=152
@gto@-art	-art=14
@samlesbury@-location	-location=31
@beatus_of_liébana@-person	-person=26
@the_count_of_monte_cristo@-broadcast_program	-broadcast_program=7
@digicel@-product	-product=1
@the_king@-art	-art=21
@salo@-art	-art=1
@yvette_clarke@-person	-person=30
@midland_international_airport@-location	-location=31
@diocese_of_chelmsford@-location	-location=48
@allsvenskan@-event	-event=7
@primavera@-location	-location=10
@george_bradshaw@-person	-person=32
@beckley@-person	-person=1
@nonsuch@-product	-product=19
@lalo@-person	-person=30
@nagano@-location	-location=151
@umberto_maglioli@-person	-person=31
@mohan_joshi@-person	-person=48
@alemannic@-language	-language=73
@dear_john@-broadcast_program	-broadcast_program=52
@the_blue_knight@-broadcast_program	-broadcast_program=33
@huna@-location	-location=3
@abhi_bhattacharya@-person	-person=45
@volvo_trucks@-product	-product=1
@casimir@-person	-person=39
@republic_of_mordovia@-location	-location=51
@elizabeth@-person	-person=421
@iu@-organization	-organization=20
@eridge@-product	-product=1
@daniel_lysons@-person	-person=31
@nebraska@-living_thing	-living_thing=1
@lenine@-location	-location=5
@democratic-republican@-organization	-organization=955
@billa@-art	-art=61
@burscough@-location	-location=45
@clinton@-event	-event=2
@over_the_edge@-organization	-organization=4
@jack@-art	-art=65
@kung_tayo'y_magkakalayo@-broadcast_program	-broadcast_program=23
@severna_park@-organization	-organization=1
@stephen_r._lawhead@-person	-person=29
@vince@-event	-event=1
@vicky_cristina_barcelona@-art	-art=81
@ingersoll,_ontario@-location	-location=37
@carnegie@-organization	-organization=19
@2005–06@-award	-award=2
@meiringen@-location	-location=69
@cyrus@-product	-product=2
@mala@-location	-location=3
@bely@-person	-person=3
@ud_almería_b@-organization	-organization=23
@needham@-organization	-organization=2
@lares@-god	-god=83
@the_supernaturals@-person	-person=32
@mena@-person	-person=1
@rivers_of_america@-location	-location=28
@sir_walter_scott@-person	-person=108
@secretary_of_education@-organization	-organization=14
@joseph_laniel@-person	-person=25
@prisoners@-art	-art=19
@mizuho_corporate_bank@-organization	-organization=33
@vince_taylor@-person	-person=34
@european_youth_forum@-organization	-organization=45
@la_düsseldorf@-art	-art=5
@james_hamilton@-person	-person=63
@piekoszów@-location	-location=29
@hrh_the_princess_royal@-person	-person=21
@the_birmingham_news@-art	-art=75
@ghost_in_the_shell@-art	-art=219
@rugby_pro_d2@-organization	-organization=101
@the_gauntlet@-art	-art=28
@darren_naish@-person	-person=46
@24_hours@-art	-art=20
@socialist_labour_party@-organization	-organization=97
@boryspil_international_airport@-location	-location=65
@yugoslavia@-location	-location=7014
@a_voyage_round_my_father@-art	-art=39
@rome@-event	-event=53
@goodreads@-art	-art=64
@brad_thor@-person	-person=25
@central_norte@-location	-location=1
@dante_basco@-person	-person=57
@welshpool_and_llanfair_light_railway@-location	-location=38
@northeast_passage@-location	-location=26
@sabotage@-art	-art=76
@the_distillers@-art	-art=3
@sacramento_surge@-organization	-organization=59
@bredevoort@-event	-event=4
@warwick@-product	-product=9
@san_francisco@-broadcast_network	-broadcast_network=3
@short_stories@-product	-product=1
@kazakh@-language	-language=249
@graduate_studies@-education-educational_degree	-education-educational_degree=39
@bangladesh_army@-organization	-organization=178
@covenant_house@-organization	-organization=45
@lomax@-location	-location=2
@hastings@-title	-title=2
@orange_blossom_special@-art	-art=53
@achi@-people-ethnicity	-people-ethnicity=4
@one_step_closer@-art	-art=46
@sirocco@-location	-location=2
@pascoe_vale@-location	-location=21
@arginine@-biology	-biology=24
@brave@-person	-person=1
@weston@-location	-location=360
@finch@-product	-product=4
@edinburgh_north@-event	-event=1
@bruges@-organization	-organization=1
@annie@-art	-art=465
@juliette@-event	-event=1
@lewiston@-organization	-organization=7
@karlskrona_municipality@-location	-location=65
@f._holland_day@-person	-person=29
@walter_farley@-person	-person=25
@kawal_wildlife_sanctuary@-location	-location=36
@camille_paglia@-person	-person=141
@buddy_bolden@-person	-person=83
@thyreophora@-living_thing	-living_thing=21
@national_trails@-organization	-organization=26
@mary_nash@-person	-person=26
@tanana@-language	-language=1
@premiership@-title	-title=26
@ternate@-language	-language=5
@duplex@-location	-location=3
@sigmund_freud@-person	-person=1513
@domodossola@-location	-location=98
@lord@-location	-location=5
@cocoa_beach@-organization	-organization=1
@tiradentes@-person	-person=36
@the_jean_genie@-art	-art=23
@tribes@-people-ethnicity	-people-ethnicity=13
@renegades@-art	-art=51
@lawndale@-location	-location=55
@atwood@-person	-person=3
@strike@-disease	-disease=1
@frank_randle@-person	-person=31
@abba@-person	-person=1237
@sr_80@-location	-location=28
@acu@-person	-person=15
@tommy_holmes@-person	-person=25
@emerald@-person	-person=1
@jurchen@-event	-event=3
@wusa@-person	-person=57
@theaudience@-person	-person=20
@william_d._ford@-person	-person=21
@lindisfarne@-location	-location=350
@wicked@-organization	-organization=2
@district_of_sinanpaşa@-location	-location=34
@ewald_christian_von_kleist@-person	-person=25
@bauhaus@-person	-person=255
@anton_pieck@-person	-person=24
@nb@-broadcast_network	-broadcast_network=1
@harrier@-product	-product=50
@maverick_county@-location	-location=30
@raytown,_missouri@-location	-location=25
@polish_council_of_state@-organization	-organization=35
@joel_chandler_harris@-person	-person=87
@tony_mamaluke@-person	-person=47
@andy_morrell@-person	-person=21
@périgueux@-title	-title=1
@andalusian@-location	-location=67
@rms_titanic@-location	-location=1
@iona@-organization	-organization=25
@seaman@-person	-person=3
@summerslam@-event	-event=129
@apeldoorn@-event	-event=4
@danish_1st_division@-organization	-organization=69
@cyrano@-person	-person=1
@west_hills@-location	-location=37
@zealandia@-location	-location=47
@henry_roth@-broadcast_program	-broadcast_program=1
@black_madonna@-art	-art=68
@kineshma@-location	-location=24
@randers_fc@-organization	-organization=172
@border@-broadcast_program	-broadcast_program=1
@university_of_hohenheim@-organization	-organization=49
@tapa@-food	-food=13
@the_cisco_kid@-broadcast_program	-broadcast_program=138
@qualifying@-event	-event=77
@miracles@-event	-event=14
@galore@-art	-art=22
@medical_center@-organization	-organization=6
@erskine@-organization	-organization=8
@women_make_movies@-organization	-organization=20
@soviet@-event	-event=5
@st._paul's_bay@-location	-location=23
@tervuren@-living_thing	-living_thing=3
@malik_kafur@-person	-person=58
@sukeban_deka@-art	-art=44
@alert@-location	-location=30
@cædmon@-person	-person=21
@parrot@-living_thing	-living_thing=191
@barry@-event	-event=1
@lubiszyn@-location	-location=28
@u.s._department_of_homeland_security@-location	-location=1
@darwin_day@-time	-time=22
@treharris@-location	-location=28
@nd@-location	-location=113
@programmed@-product	-product=19
@achyuta_deva_raya@-person	-person=31
@mimic@-computer-programming_language	-computer-programming_language=2
@a.b.@-title	-title=2
@lynnwood,_washington@-location	-location=48
@branson@-organization	-organization=1
@uckermark@-location	-location=155
@36@-location	-location=22
@terminator_salvation@-art	-art=128
@jérusalem@-art	-art=38
@lord_howard_of_effingham@-title	-title=1
@dora@-location	-location=39
@fondi@-organization	-organization=10
@outpunk@-organization	-organization=21
@sessions@-title	-title=2
@john_archibald_campbell@-person	-person=24
@debbie_arnold@-person	-person=22
@2006_european_athletics_championships@-event	-event=236
@dnipropetrovsk@-transit	-transit=2
@heinz_drache@-person	-person=24
@robert_pirès@-person	-person=78
@michael_wooldridge@-person	-person=21
@connex_south_eastern@-organization	-organization=38
@veronica@-broadcast_program	-broadcast_program=1
@east_german@-location	-location=1410
@bilecik_province@-location	-location=272
@hudson_hornet@-organization	-organization=1
@ni@-title	-title=11
@supreme_council@-organization	-organization=28
@k-1@-product	-product=2
@kiev_theological_academy@-organization	-organization=23
@battle_of_fort_donelson@-event	-event=67
@palomino@-food	-food=16
@henry_hopkins_sibley@-person	-person=34
@stornoway@-product	-product=1
@singapore_chinese_orchestra@-person	-person=21
@ilium@-art	-art=9
@kodiak@-living_thing	-living_thing=2
@buckhorn@-location	-location=39
@whitney@-person	-person=39
@ash@-living_thing	-living_thing=274
@south_wigston@-location	-location=27
@crackers@-event	-event=1
@virginia@-location	-location=18350
@ttv@-broadcast_network	-broadcast_network=62
@the_players_championship@-event	-event=130
@martin_pipe@-person	-person=35
@mirassol@-organization	-organization=43
@buddy_defranco@-person	-person=88
@castelo_branco@-person	-person=17
@roses@-living_thing	-living_thing=4
@pastor@-title	-title=317
@lime@-visual_art-color	-visual_art-color=2
@molloy@-broadcast_program	-broadcast_program=5
@daniel_padilla@-art	-art=2
@sydney_ferries@-organization	-organization=68
@guernsey@-location	-location=47
@currency@-finance-currency	-finance-currency=21
@oryol@-product	-product=5
@fruit@-food	-food=118
@ben_hur@-art	-art=18
@sixth_circuit@-location	-location=1
@deep_river@-location	-location=78
@gloucestershire_(uk_parliament_constituency)@-location	-location=30
@march@-title	-title=3
@bulgaria@-people-ethnicity	-people-ethnicity=6
@ed_o'brien@-person	-person=71
@pink_floyd@-person	-person=2897
@mt@-product	-product=3
@attorney@-organization	-organization=1
@football_league_cup@-organization	-organization=1286
@gangster_squad@-organization	-organization=2
@siege_of_rhodes@-event	-event=23
@yayoi@-product	-product=2
@bishop_of_lincoln@-person	-person=9
@renaissance@-person	-person=129
@mississippi_state_bulldogs@-organization	-organization=43
@res@-art	-art=3
@bedrock@-location	-location=4
@heathrow_airtrack@-location	-location=20
@country_road@-art	-art=6
@marriott_theatre@-location	-location=22
@1988_election@-event	-event=178
@shaw@-product	-product=4
@palace_of_justice@-event	-event=2
@chicago,_il@-location	-location=32
@bois-colombes@-location	-location=22
@occupation@-location	-location=20
@monterotondo@-organization	-organization=1
@johnson@-organization	-organization=9
@yankton@-people-ethnicity	-people-ethnicity=8
@grin@-person	-person=16
@alva_myrdal@-person	-person=44
@duplex@-chemistry	-chemistry=2
@cicero@-art	-art=4
@underground@-art	-art=83
@k-7@-location	-location=29
@ribble@-organization	-organization=12
@fairfield@-event	-event=3
@united_states@-time	-time=2
@bomb@-event	-event=6
@the_war_at_home@-broadcast_program	-broadcast_program=62
@starstruck@-broadcast_program	-broadcast_program=95
@power_rangers_wild_force@-broadcast_program	-broadcast_program=86
@belle_de_jour@-person	-person=16
@whisky@-location	-location=2
@intoxicated@-disease	-disease=76
@pilgrims@-religion-religion	-religion-religion=1
@marius@-person	-person=83
@peter_lougheed@-location	-location=1
@dna@-biology	-biology=3
@ray_liotta@-person	-person=325
@titus_labienus@-person	-person=60
@perrin_beatty@-person	-person=30
@flintshire@-organization	-organization=1
@gouvy@-location	-location=23
@josephine@-location	-location=3
@yu@-person	-person=8
@lennox_and_addington_county@-location	-location=23
@con_o'neill@-person	-person=29
@finley@-person	-person=16
@hikari@-organization	-organization=1
@yucaipa@-location	-location=26
@zou@-broadcast_program	-broadcast_program=2
@dolphins@-location	-location=1
@frans_floris@-person	-person=57
@jack_rieley@-person	-person=28
@navy_seals@-organization	-organization=56
@evans@-organization	-organization=27
@dream_street@-art	-art=17
@zwolle@-location	-location=467
@the_triangle@-location	-location=20
@ettlingen@-location	-location=59
@othello@-product	-product=19
@netherlands@-title	-title=5
@dolice@-location	-location=23
@nick@-broadcast_program	-broadcast_program=1
@kite@-art	-art=19
@kawasaki_frontale@-organization	-organization=213
@all_nigeria_peoples_party@-organization	-organization=96
@united_states_court_of_appeals_for_the_armed_forces@-organization	-organization=43
@185@-product	-product=6
@borislav_ivkov@-person	-person=51
@under-21_side@-organization	-organization=21
@doris_day@-art	-art=2
@mr._president@-title	-title=1
@glen_shiel@-location	-location=24
@maykopsky_district@-location	-location=29
@tilbury@-product	-product=4
@atys@-living_thing	-living_thing=2
@the_hit_parade@-person	-person=20
@council@-internet-website	-internet-website=2
@bill_clements@-person	-person=108
@león,_spain@-location	-location=59
@arran@-person	-person=7
@magician@-product	-product=2
@abensberg@-location	-location=46
@christophe_lemaitre@-person	-person=38
@salvia_divinorum@-living_thing	-living_thing=64
@the_incident@-event	-event=9
@sinus@-body_part	-body_part=22
@rover_company@-organization	-organization=39
@bluff@-broadcast_program	-broadcast_program=1
@brandenburg@-event	-event=1
@charlotte_corday@-art	-art=7
@chrome@-art	-art=13
@braintree@-organization	-organization=11
@royston_tan@-person	-person=24
@patrick_heron@-person	-person=48
@flag@-organization	-organization=1
@gmina_babiak@-location	-location=39
@jacob_adriaensz_backer@-person	-person=24
@joe_sacco@-person	-person=87
@the_atlantic@-art	-art=686
@valdivia@-organization	-organization=2
@jim_dale@-person	-person=138
@walter_hilton@-person	-person=26
@nicholas_j._cull@-person	-person=20
@thornhill@-person	-person=1
@martin_luther@-art	-art=14
@canons@-art	-art=6
@southgate,_kentucky@-location	-location=25
@oak_forest@-living_thing	-living_thing=2
@angel_dust@-medicine-drug	-medicine-drug=7
@1929@-art	-art=10
@bs@-education-educational_degree	-education-educational_degree=11
@ormoc_bay@-location	-location=71
@weber_river@-location	-location=43
@derwent_valley_line@-location	-location=4
@kenneth_carpenter@-person	-person=35
@holdsworth@-person	-person=14
@wharfedale_line@-location	-location=24
@the_chronicles_of_narnia@-broadcast_program	-broadcast_program=26
@mary_shelley's_frankenstein@-product	-product=1
@parkhead@-location	-location=125
@strike@-art	-art=22
@townsville@-art	-art=1
@bryan,_texas@-location	-location=118
@ger@-location	-location=1
@warhammer@-product	-product=22
@beverley@-product	-product=7
@abaco@-location	-location=43
@subterranean@-broadcast_program	-broadcast_program=10
@tyrannosaur@-art	-art=29
@gopika@-person	-person=50
@shakaya@-art	-art=4
@rté_television_centre@-location	-location=24
@kenai@-location	-location=58
@kepler@-art	-art=7
@danger@-person	-person=11
@shanghai@-finance-stock_exchange	-finance-stock_exchange=17
@mtwara_region@-location	-location=27
@kingwood@-location	-location=33
@john_crawford@-person	-person=23
@navel@-food	-food=1
@la_düsseldorf@-person	-person=34
@skeleton@-body_part	-body_part=7
@integra@-living_thing	-living_thing=1
@aldershot@-event	-event=1
@holly_golightly@-art	-art=2
@george_will@-person	-person=117
@joshua_fishman@-person	-person=20
@redcar_and_cleveland@-location	-location=168
@jhalak_dikhhla_jaa@-broadcast_program	-broadcast_program=56
@be@-chemistry	-chemistry=14
@göztepe@-location	-location=7
@fort_erie@-location	-location=93
@trophy_wife@-person	-person=2
@atyrau@-location	-location=76
@saint_petersburg@-organization	-organization=7
@ribble@-location	-location=53
@gadebusch@-location	-location=31
@tur@-organization	-organization=1
@catterick@-location	-location=61
@speaker@-person	-person=2
@attila@-person	-person=34
@netsky@-art	-art=2
@mili@-location	-location=22
@melville@-art	-art=7
@the_other_place@-art	-art=2
@cyclone@-event	-event=9
@goodyear@-broadcast_program	-broadcast_program=1
@radiance@-art	-art=12
@tokushima@-location	-location=86
@keane@-person	-person=447
@elector_palatine@-title	-title=1
@earl_of_elgin@-person	-person=8
@andre_miller@-person	-person=95
@emperor_chongzong@-person	-person=52
@hartwell@-product	-product=2
@histon@-organization	-organization=160
@customs_and_excise@-organization	-organization=2
@waite@-location	-location=11
@osorno@-location	-location=144
@friday@-time	-time=107
@madness@-art	-art=13
@kern_river@-art	-art=1
@mostek@-location	-location=2
@eta@-organization	-organization=405
@bari@-product	-product=1
@the_jayhawks@-art	-art=2
@steve_deberg@-person	-person=35
@ion_mihai_pacepa@-person	-person=35
@rmb@-person	-person=1
@malta@-organization	-organization=380
@nikos_kazantzakis@-location	-location=4
@marine@-title	-title=6
@ferrero@-person	-person=3
@gremlin@-art	-art=1
@s4@-product	-product=12
@life_after_people@-broadcast_program	-broadcast_program=42
@david_beatty,_1st_earl_beatty@-person	-person=22
@impostor@-art	-art=28
@laura_linney@-person	-person=255
@seat@-product	-product=6
@cimarron@-location	-location=57
@1955@-event	-event=435
@the_superjesus@-person	-person=33
@portugal@-title	-title=2
@ossipee_river@-location	-location=28
@nikos_kazantzakis@-person	-person=130
@normandy@-location	-location=3705
@house_of_cards@-art	-art=24
@thief@-art	-art=34
@mellrichstadt@-event	-event=2
@operation_focus@-event	-event=23
@île_de_ré@-location	-location=109
@life@-organization	-organization=14
@raptor@-organization	-organization=1
@luton_airport@-location	-location=70
@the_spectrum@-art	-art=6
@matica_hrvatska@-organization	-organization=80
@new_day@-broadcast_program	-broadcast_program=7
@nicola_stephenson@-person	-person=33
@seinfeld@-broadcast_program	-broadcast_program=1672
@john_c._stennis@-product	-product=3
@ziauddin_sardar@-person	-person=41
@2007-08_season@-organization	-organization=1
@oblivion@-art	-art=62
@all_i_ever_need_is_you@-art	-art=21
@tennessee_williams@-event	-event=2
@baron_clinton@-title	-title=25
@nasa@-people-ethnicity	-people-ethnicity=1
@akshay_anand@-person	-person=27
@the_company@-art	-art=15
@i-49@-location	-location=42
@crumb@-person	-person=7
@national_review@-art	-art=782
@in_the_flesh@-broadcast_program	-broadcast_program=17
@meiert_avis@-person	-person=63
@servilia@-art	-art=5
@keighley@-location	-location=431
@anita_garibaldi@-person	-person=27
@nana@-internet-website	-internet-website=1
@ror@-people-ethnicity	-people-ethnicity=19
@datu_sikatuna@-product	-product=1
@rookie_of_the_year@-award	-award=22
@district_of_helmstedt@-location	-location=26
@lorrha@-location	-location=25
@youghal@-location	-location=273
@chang@-language	-language=1
@naja@-organization	-organization=3
@auvergne@-location	-location=1245
@aragonese_party@-organization	-organization=33
@marshall_islands@-location	-location=1640
@soongsil_university@-location	-location=1
@scm@-body_part	-body_part=1
@balaton@-location	-location=28
@virginia@-event	-event=18
@neuchâtel@-organization	-organization=2
@1@-biology	-biology=3
@lusitanian@-people-ethnicity	-people-ethnicity=27
@tumut_river@-location	-location=23
@link@-broadcast_network	-broadcast_network=1
@francis_greenway@-person	-person=55
@chaotic@-art	-art=1
@beany_and_cecil@-broadcast_program	-broadcast_program=41
@ludwig@-art	-art=26
@southern_cross@-broadcast_network	-broadcast_network=6
@opheusden@-location	-location=20
@bawean@-location	-location=28
@protectorate@-location	-location=12
@bauer@-organization	-organization=25
@ashok_gehlot@-person	-person=28
@baščaršija@-location	-location=29
@kyle_field@-person	-person=5
@dean_reed@-person	-person=27
@six@-event	-event=2
@christians@-religion-religion	-religion-religion=395
@john_wood,_the_younger@-person	-person=27
@reichelsheim@-location	-location=26
@sida@-organization	-organization=23
@lae@-location	-location=364
@ila@-location	-location=30
@frankenstein@-broadcast_program	-broadcast_program=16
@channel_orange@-art	-art=46
@pseudosuchia@-living_thing	-living_thing=25
@rubicon@-organization	-organization=1
@marin@-organization	-organization=1
@the_citadel@-broadcast_program	-broadcast_program=15
@arashi@-person	-person=18
@fantastic_plastic_records@-organization	-organization=22
@fort_valley@-organization	-organization=1
@ettington@-location	-location=20
@manuel_estrada_cabrera@-person	-person=39
@merv_griffin's_crosswords@-broadcast_program	-broadcast_program=25
@acca@-organization	-organization=78
@lanzarote@-location	-location=311
@morris_minor@-organization	-organization=5
@jeep_compass@-product	-product=25
@robert_barnes@-person	-person=35
@guisborough@-organization	-organization=1
@łambinowice@-location	-location=29
@american_city_business_journals@-organization	-organization=41
@corgi@-living_thing	-living_thing=20
@making_money@-art	-art=49
@acc@-organization	-organization=745
@august_9@-time	-time=260
@kalpana@-organization	-organization=6
@saco@-organization	-organization=6
@august_28@-time	-time=264
@marx's@-person	-person=28
@w._yvon_dumont@-person	-person=27
@day_of_atonement@-time	-time=42
@a379_road@-location	-location=20
@ilghazi@-person	-person=31
@grumman@-product	-product=1
@stade_bordelais_uc@-organization	-organization=21
@i_touch_myself@-art	-art=42
@tenebrae@-art	-art=2
@motilal_nehru@-person	-person=92
@liberal@-person	-person=1
@traveller@-product	-product=97
@pastrengo@-location	-location=18
@democratic_and_social_centre@-organization	-organization=30
@etgar_keret@-person	-person=42
@oebisfelde@-location	-location=24
@river_queen@-product	-product=9
@cbs_sports@-person	-person=547
@crane@-person	-person=20
@leo_genn@-person	-person=75
@new_order@-organization	-organization=9
@raf_northolt@-location	-location=148
@femme_fatale@-art	-art=87
@ware@-location	-location=201
@z_notation@-computer-programming_language	-computer-programming_language=59
@browning@-location	-location=8
@adolf_bertram@-person	-person=35
@waianae_range@-location	-location=24
@cape@-product	-product=1
@diana_wynne_jones@-person	-person=155
@nive@-location	-location=24
@big_lake@-location	-location=62
@the_brotherhood@-art	-art=19
@church_gresley@-location	-location=28
@ghetto@-art	-art=22
@amy_nuttall@-person	-person=39
@the_pink_panther_theme@-art	-art=30
@john_luke@-person	-person=22
@istanbul,_turkey@-location	-location=19
@team_lotus@-organization	-organization=196
@seligman@-location	-location=24
@harlem@-location	-location=33
@maneka_gandhi@-person	-person=42
@friesland@-location	-location=1699
@david_bamber@-person	-person=27
@jerry_sands@-person	-person=42
@sumatra@-event	-event=4
@lady_elizabeth's_men@-organization	-organization=40
@assaye@-location	-location=10
@hornby@-person	-person=4
@lucho_gonzález@-person	-person=36
@baby_daddy@-broadcast_program	-broadcast_program=36
@continental_airlines_arena@-location	-location=36
@christopher_andrew@-person	-person=47
@longview@-art	-art=22
@daman@-art	-art=2
@woodruff@-person	-person=3
@northeastern_university@-person	-person=1
@james_gibbons@-person	-person=92
@zeus@-god	-god=1877
@zimbabwean@-organization	-organization=15
@peter@-art	-art=8
@justicia@-product	-product=1
@jagdgeschwader_2@-organization	-organization=50
@geraldine_ferraro@-person	-person=178
@barna@-organization	-organization=1
@all_i_wanna_do@-art	-art=43
@kura@-event	-event=4
@2010_census@-event	-event=16544
@blue_jays@-organization	-organization=58
@westport,_connecticut@-location	-location=300
@brembo@-location	-location=3
@ptolemy@-art	-art=5
@biograph@-art	-art=51
@copley@-award	-award=1
@george_herbert@-person	-person=177
@râmnicu_sărat@-organization	-organization=1
@michaels@-organization	-organization=66
@chan_centre_for_the_performing_arts@-location	-location=28
@le_havre@-art	-art=15
@everglades_city@-location	-location=27
@carranza@-person	-person=19
@twin_peaks@-organization	-organization=2
@san_diego@-product	-product=11
@caucasia@-location	-location=54
@mason@-person	-person=52
@aiaw@-organization	-organization=71
@rob_portman@-person	-person=81
@102@-art	-art=9
@torrent@-product	-product=1
@new@-language	-language=1
@eldorado@-product	-product=31
@sarai@-location	-location=54
@lauren_collins@-person	-person=35
@prato@-location	-location=270
@carroll_county,_new_hampshire@-location	-location=26
@dempo@-organization	-organization=126
@paresh_rawal@-person	-person=360
@nedelišće@-location	-location=19
@golden_boy@-art	-art=49
@charles_i._d._looff@-person	-person=24
@earl_ferrers@-person	-person=5
@suzdal@-event	-event=1
@geffen@-organization	-organization=165
@whitfield@-person	-person=7
@2010_24_hours_of_le_mans@-event	-event=32
@sui_dynasty@-event	-event=103
@shutter@-product	-product=20
@juan_pablo_montoya@-person	-person=484
@ju_88@-product	-product=58
@turkana@-people-ethnicity	-people-ethnicity=40
@om_prakash@-person	-person=147
@lacépède@-person	-person=95
@victorio@-person	-person=56
@world_athletics_final@-event	-event=40
@public@-location	-location=7
@m.d@-title	-title=1
@vincent_mceveety@-person	-person=25
@shikoku@-location	-location=649
@supreme@-person	-person=4
@castlereagh@-location	-location=35
@cárdenas@-location	-location=42
@classic@-location	-location=3
@wheat@-person	-person=13
@cosimo@-person	-person=20
@george_w._andrews@-person	-person=21
@farsley@-organization	-organization=11
@first_season@-person	-person=3
@crossover@-person	-person=3
@bpa@-organization	-organization=50
@rambo@-art	-art=134
@patriot@-organization	-organization=10
@lake_travis@-location	-location=38
@axum@-location	-location=168
@dose@-art	-art=26
@g.b.h.@-art	-art=2
@city_college@-location	-location=1
@bofors@-event	-event=1
@halberstadt@-product	-product=4
@leviathan@-art	-art=208
@salomé@-broadcast_program	-broadcast_program=21
@juk@-product	-product=6
@whiteman_park@-location	-location=23
@balti@-location	-location=3
@orange@-location	-location=1339
@e@-broadcast_program	-broadcast_program=33
@gmina_zawidz@-location	-location=53
@wombat@-broadcast_program	-broadcast_program=11
@pride_&_glory@-art	-art=8
@evil_eye@-event	-event=23
@republicans@-organization	-organization=76
@don't_you_worry_child@-art	-art=31
@slavonic@-language	-language=36
@amherst@-person	-person=3
@all_england@-location	-location=1
@maracaibo@-location	-location=493
@the_beachcombers@-broadcast_program	-broadcast_program=73
@erin@-event	-event=7
@face_the_nation@-art	-art=2
@slavuta@-organization	-organization=1
@cyprus@-religion-religion	-religion-religion=1
@hierocles@-person	-person=84
@meherrin@-location	-location=3
@nederrijn@-event	-event=2
@thesmophoriazusae@-art	-art=28
@keep_the_aspidistra_flying@-art	-art=33
@bolsheviks@-organization	-organization=776
@bellini@-person	-person=358
@ashdod@-organization	-organization=7
@gavin_rossdale@-person	-person=141
@bobbi_brown@-person	-person=24
@illusion@-product	-product=3
@logan's_run@-broadcast_program	-broadcast_program=26
@11@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=48
@john_collier@-person	-person=67
@midnight_syndicate@-person	-person=27
@4th_district@-location	-location=130
@outlaws@-product	-product=13
@joseph_l._goldstein@-person	-person=34
@william_collins@-organization	-organization=7
@mahomet@-location	-location=10
@simon@-art	-art=29
@inge_morath@-person	-person=24
@howard_beach@-location	-location=35
@candelaria@-location	-location=47
@josh_lucas@-person	-person=118
@willard_price@-person	-person=30
@third_ear_band@-art	-art=2
@waipahu@-location	-location=26
@outram@-location	-location=31
@united_red_army@-art	-art=9
@ss@-person	-person=2
@hackberry@-location	-location=13
@verín@-location	-location=22
@artois@-organization	-organization=2
@james_craig@-product	-product=8
@route_36@-location	-location=51
@leopoldo_torre_nilsson@-person	-person=55
@illusion@-god	-god=3
@countdown_to_final_crisis@-art	-art=79
@raúl_di_blasio@-person	-person=26
@daiei@-location	-location=6
@kowloon_city_district@-organization	-organization=1
@labi_siffre@-art	-art=1
@seeta_aur_geeta@-broadcast_program	-broadcast_program=1
@silsden@-location	-location=29
@medium_cool@-organization	-organization=3
@united_states_of_america@-location	-location=941
@black_saturday@-event	-event=24
@smiths@-title	-title=11
@lanzarote@-event	-event=1
@zeiss@-person	-person=3
@kansas_city@-organization	-organization=161
@bulls@-event	-event=1
@mythos@-product	-product=14
@indo@-medicine-drug	-medicine-drug=1
@anarquia@-person	-person=23
@buna@-product	-product=1
@bharatiya_lok_dal@-organization	-organization=77
@nicolas_grunitzky@-person	-person=22
@road_race@-event	-event=47
@maury_island@-location	-location=31
@zambian@-organization	-organization=23
@northern_cyprus@-organization	-organization=5
@sacile@-event	-event=2
@kidderpore@-location	-location=29
@east_prussia@-location	-location=4422
@den@-art	-art=5
@alexander_kronlund@-person	-person=22
@zora_neale_hurston@-person	-person=241
@peter_w._rodino@-person	-person=20
@crystal@-organization	-organization=6
@wheatstone@-location	-location=3
@diplomat@-product	-product=5
@nimrod@-art	-art=34
@survivors@-person	-person=1
@avenger@-art	-art=9
@mansfield@-person	-person=17
@loko@-person	-person=1
@cardinal@-food	-food=2
@camille_claudel@-art	-art=32
@evesham@-organization	-organization=1
@grandfather@-person	-person=36
@the_little_ones@-person	-person=13
@nobel_laureate@-event	-event=1
@marc_ryan@-person	-person=21
@flyleaf@-person	-person=133
@kicker@-art	-art=55
@burford@-location	-location=137
@m@-title	-title=1
@the_rose_of_persia@-art	-art=41
@ga@-people-ethnicity	-people-ethnicity=1
@nunavut@-organization	-organization=2
@lobos@-living_thing	-living_thing=1
@richmond@-title	-title=5
@perlo_group@-organization	-organization=22
@olivia_rogowska@-person	-person=68
@kari_väänänen@-person	-person=29
@matador@-organization	-organization=84
@milan@-location	-location=11288
@point_blank@-art	-art=72
@methven@-event	-event=4
@lily_mariye@-person	-person=26
@arundel_castle@-location	-location=123
@la_esmeralda@-art	-art=41
@dictionary_of_greek_and_roman_geography@-art	-art=70
@blandings@-art	-art=1
@2007@-organization	-organization=31
@lucena@-location	-location=68
@virginia_peninsula@-location	-location=247
@babe_parilli@-person	-person=45
@elmira,_ontario@-location	-location=21
@saxifraga@-living_thing	-living_thing=41
@humaitá@-location	-location=26
@gq@-biology	-biology=3
@bushi@-title	-title=15
@loose_cannons@-art	-art=24
@sense@-art	-art=15
@pm@-disease	-disease=1
@dancing_with_myself@-art	-art=21
@david_bradley@-person	-person=30
@virgil@-broadcast_program	-broadcast_program=1
@cordova@-organization	-organization=1
@valentino@-organization	-organization=209
@rengo@-organization	-organization=16
@nottingham@-title	-title=3
@paradox@-location	-location=9
@japanese_occupation@-organization	-organization=1
@montenegrins@-people-ethnicity	-people-ethnicity=40
@athlete@-title	-title=136
@cotton@-location	-location=26
@adam@-art	-art=14
@intercity_football_league@-organization	-organization=24
@cosmos@-art	-art=54
@princess_diana@-person	-person=90
@senufo@-language	-language=20
@sublette_county@-location	-location=35
@blue_mountain@-product	-product=1
@cky@-person	-person=133
@other_people's_money@-art	-art=44
@156@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@e20@-product	-product=2
@chiapas@-event	-event=1
@medina_river@-location	-location=26
@crest@-product	-product=3
@william_shaw@-person	-person=32
@gare_du_nord@-person	-person=1
@marty@-art	-art=71
@ballarat@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@otherworld@-art	-art=3
@sauerland@-location	-location=164
@cybele@-living_thing	-living_thing=1
@daryle_ward@-person	-person=35
@shirley_grey@-person	-person=20
@1987–88@-event	-event=359
@lord_great_chamberlain@-person	-person=1
@royal_canadian_air_farce@-broadcast_program	-broadcast_program=3
@the_click@-person	-person=37
@hipparchus@-person	-person=150
@social_text@-art	-art=29
@florentine@-location	-location=316
@ludmilla_tourischeva@-person	-person=37
@cary_brothers@-person	-person=50
@andré@-product	-product=2
@brønshøj@-location	-location=25
@fort_monmouth@-location	-location=87
@nus@-location	-location=4
@genesee@-product	-product=1
@charlotte_riley@-person	-person=25
@double_take@-person	-person=1
@animal@-organization	-organization=4
@belfast@-organization	-organization=12
@carlo_ginzburg@-person	-person=65
@ray_reardon@-person	-person=97
@heusden-zolder@-location	-location=64
@rattle@-location	-location=1
@attleboro@-event	-event=2
@crocker@-organization	-organization=1
@panama_city@-organization	-organization=1
@queen_elizabeth_grammar_school@-organization	-organization=22
@christchurch_international_airport@-location	-location=50
@black_jack@-art	-art=78
@september@-person	-person=8
@san_felipe@-location	-location=106
@benozzo_gozzoli@-person	-person=67
@concept@-product	-product=18
@charles_vii@-person	-person=272
@scale@-living_thing	-living_thing=4
@crying_in_the_chapel@-art	-art=24
@satsuma@-living_thing	-living_thing=1
@dsc@-education-educational_degree	-education-educational_degree=103
@zebedee@-person	-person=25
@canning_stock_route@-location	-location=36
@roxburgh@-location	-location=164
@bomb@-art	-art=14
@red_square@-art	-art=5
@auxiliary_territorial_service@-organization	-organization=75
@the_dragon@-location	-location=3
@memoirs@-art	-art=17
@diana_zubiri@-person	-person=23
@panini@-living_thing	-living_thing=2
@gary@-person	-person=108
@martini@-organization	-organization=18
@grand_theatre@-location	-location=39
@dictatorship@-title	-title=34
@bramhall@-location	-location=44
@wilson@-event	-event=1
@olan_soule@-person	-person=45
@wolseley@-person	-person=9
@lowndes_county@-location	-location=124
@bill_stevenson@-person	-person=215
@a15@-product	-product=1
@shaw@-location	-location=55
@trichinella_spiralis@-living_thing	-living_thing=20
@prince_of_asturias@-award	-award=3
@königsegg@-person	-person=5
@surveyed@-title	-title=66
@spaceman@-art	-art=40
@above_the_rim@-art	-art=34
@b@-chemistry	-chemistry=26
@manor@-organization	-organization=2
@car_wars@-art	-art=1
@the_chief@-broadcast_program	-broadcast_program=18
@alice@-location	-location=27
@colorado@-title	-title=3
@jim_barnett@-person	-person=49
@kamakhya@-location	-location=11
@åsane@-location	-location=49
@heretic@-art	-art=9
@bishop_of_portsmouth@-person	-person=2
@eryops@-living_thing	-living_thing=25
@leeza@-product	-product=2
@jon_coffelt@-person	-person=38
@russia's@-location	-location=52
@mitch_hedberg@-person	-person=55
@josip_šimunić@-person	-person=29
@gr@-organization	-organization=6
@provisional_irish_republican_army@-organization	-organization=950
@vocalist@-person	-person=2
@star_of_india@-title	-title=4
@the_other@-event	-event=1
@sisters@-location	-location=37
@push@-event	-event=1
@united_states_women's_national_field_hockey_team@-organization	-organization=25
@narodnaya_volya@-organization	-organization=35
@astro_boy@-product	-product=8
@peebles@-person	-person=2
@e-type@-art	-art=1
@humana@-art	-art=1
@peter_wittgenstein@-person	-person=29
@hereward_the_wake@-art	-art=8
@commissioner@-location	-location=1
@chatham-kent@-location	-location=63
@dickey_betts@-person	-person=178
@kimbra@-person	-person=138
@milkweed@-living_thing	-living_thing=26
@duvall@-location	-location=19
@kenyah@-people-ethnicity	-people-ethnicity=28
@light@-location	-location=20
@dupuis@-person	-person=2
@palm_springs@-person	-person=6
@river_queen@-art	-art=20
@kasuga@-location	-location=29
@sukhumvit@-location	-location=20
@bishop_of_lincoln@-location	-location=3
@nighthawks@-product	-product=2
@civic_centre@-location	-location=24
@song_of_norway@-product	-product=1
@nurse@-art	-art=9
@mali@-location	-location=4218
@setanta@-organization	-organization=18
@point_dume@-location	-location=22
@peter_dowding@-person	-person=34
@hines_interests_limited_partnership@-organization	-organization=32
@human_highway@-person	-person=10
@ray_suarez@-person	-person=32
@west_region@-event	-event=2
@collingwood@-product	-product=4
@fandango@-organization	-organization=26
@short_sandringham@-product	-product=37
@warner_robins@-organization	-organization=2
@u.s._secretary_of_labor@-organization	-organization=1
@the_union@-person	-person=14
@lahu@-people-ethnicity	-people-ethnicity=46
@pete_yorn@-art	-art=2
@aymara@-people-ethnicity	-people-ethnicity=242
@kinmen@-location	-location=139
@red@-living_thing	-living_thing=31
@dennis_morgan@-person	-person=83
@bilal@-location	-location=2
@bahia@-location	-location=1650
@home_sweet_home@-broadcast_network	-broadcast_network=1
@i_wanna_be_sedated@-art	-art=43
@canandaigua_academy@-organization	-organization=22
@the_alfred_hitchcock_hour@-person	-person=2
@apalachicola@-location	-location=92
@causeway@-location	-location=28
@tintin_in_tibet@-product	-product=4
@željko_kalac@-person	-person=23
@jim_carroll@-person	-person=104
@ian_murdock@-person	-person=25
@cea@-location	-location=8
@2012-13@-event	-event=22
@surrey_county_council@-location	-location=5
@adrian_aucoin@-person	-person=31
@silver_city@-art	-art=25
@chaco@-organization	-organization=1
@essex@-title	-title=7
@lowestoft@-location	-location=720
@morgan_park@-location	-location=27
@tom_price@-location	-location=43
@1910@-event	-event=119
@barnyard@-art	-art=41
@clark_mills@-person	-person=25
@code_lyoko@-product	-product=2
@frazer_hines@-person	-person=74
@mini_cooper@-product	-product=18
@thecodontosaurus@-living_thing	-living_thing=22
@flann_sinna@-person	-person=113
@new_brunswick_sports_hall_of_fame@-location	-location=21
@2nd_dynasty@-event	-event=20
@italy@-organization	-organization=1064
@district_of_columbia_department_of_transportation@-organization	-organization=25
@union_league@-location	-location=1
@culpeper@-organization	-organization=1
@bramley@-location	-location=78
@ray_comfort@-person	-person=28
@soconusco@-location	-location=54
@piotr_nowak@-person	-person=26
@suzanne_la_follette@-person	-person=20
@moxy_früvous@-person	-person=60
@world_karting_association@-organization	-organization=41
@sam_adams@-person	-person=35
@chadron@-location	-location=29
@iowa_state@-living_thing	-living_thing=1
@exilarch@-person	-person=50
@france@-religion-religion	-religion-religion=1
@earl_of_morton@-person	-person=18
@mina@-product	-product=1
@best@-art	-art=8
@a3@-product	-product=11
@scarface@-art	-art=321
@biel@-organization	-organization=2
@monroe@-location	-location=1173
@godfrey_quigley@-person	-person=23
@ivor_broadis@-person	-person=20
@tab@-art	-art=6
@bob_russell@-person	-person=221
@roberto_clemente_coliseum@-location	-location=58
@ohio@-product	-product=8
@sigismund_of_luxembourg@-person	-person=35
@the_verge@-internet-website	-internet-website=84
@stanley@-art	-art=12
@black_rose@-broadcast_program	-broadcast_program=9
@mont_blanc@-art	-art=9
@the_visit@-art	-art=103
@roger_cook@-person	-person=23
@yamashiro_province@-location	-location=38
@cherwell@-art	-art=41
@hanoverian_southern_railway@-location	-location=29
@hindu@-organization	-organization=1
@shantou@-location	-location=182
@ophelia@-product	-product=1
@ashanti@-location	-location=59
@national_liberation_party@-organization	-organization=51
@knoxville@-event	-event=15
@leixões@-organization	-organization=84
@gampola@-living_thing	-living_thing=1
@pavilion@-location	-location=19
@dorian@-people-ethnicity	-people-ethnicity=90
@the_falls@-art	-art=28
@radomlje@-organization	-organization=14
@brain_powerd@-broadcast_program	-broadcast_program=39
@united_states_district_court_for_the_western_district_of_louisiana@-organization	-organization=50
@university_of_hamburg@-organization	-organization=485
@1876@-event	-event=93
@national_school_boards_association@-organization	-organization=22
@all_things_considered@-art	-art=1
@kono@-location	-location=10
@michael_learns_to_rock@-person	-person=46
@general_medical_council@-organization	-organization=255
@royal_albert_hall@-art	-art=1
@volver@-art	-art=68
@worms@-living_thing	-living_thing=11
@mandalay@-person	-person=11
@the_bouncing_souls@-person	-person=139
@battle_of_kolombangara@-event	-event=42
@better_homes_and_gardens@-broadcast_program	-broadcast_program=54
@hanmer@-location	-location=20
@monaghan@-organization	-organization=214
@charles_stark_draper_laboratory@-organization	-organization=26
@imo@-location	-location=1
@morvan@-location	-location=39
@patchogue@-location	-location=61
@stadium@-location	-location=150
@george_washington_parke_custis@-person	-person=53
@guinea@-living_thing	-living_thing=1
@nové_zámky_district@-location	-location=61
@sir_john_french@-person	-person=42
@squad@-event	-event=5
@john_h._overton@-person	-person=23
@loring_park@-location	-location=25
@memphis_in_may@-event	-event=22
@intel@-person	-person=1
@grandville@-art	-art=8
@yahtzee@-broadcast_program	-broadcast_program=5
@josh_mostel@-person	-person=27
@broward_college@-organization	-organization=50
@orf@-broadcast_network	-broadcast_network=299
@gehenna@-location	-location=64
@south_pacific@-organization	-organization=61
@moksha@-location	-location=6
@kenneth_waltz@-person	-person=49
@gondi@-people-ethnicity	-people-ethnicity=5
@virginia@-title	-title=1
@pernice_brothers@-person	-person=34
@jeff_wayne@-art	-art=2
@great_northern@-location	-location=3
@bobo@-people-ethnicity	-people-ethnicity=10
@webb@-product	-product=2
@the_deep_end@-art	-art=27
@christos_tsiolkas@-person	-person=39
@queensberry@-person	-person=28
@cbs_radio_news@-organization	-organization=37
@bishop_of_elphin@-location	-location=1
@tuvalu_national_football_team@-organization	-organization=31
@leine_uplands@-location	-location=36
@ottoman@-art	-art=1
@nick_knight@-art	-art=8
@trento@-location	-location=19
@benedictines@-art	-art=1
@metrobus@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@newberg@-food	-food=1
@a10@-location	-location=72
@kashmir@-product	-product=4
@cabinteely@-location	-location=25
@barghash_bin_said@-person	-person=23
@federal@-title	-title=1
@worcester@-title	-title=21
@nyanga@-language	-language=3
@the_view@-broadcast_program	-broadcast_program=592
@glen_waverley@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=14
@torrens@-product	-product=2
@cleveland_thunderbolts@-organization	-organization=20
@chara@-living_thing	-living_thing=25
@palomino@-location	-location=1
@monogram@-organization	-organization=39
@seán_mac_eoin@-person	-person=24
@australian_labor_party_(non-communist)@-organization	-organization=20
@oswald_veblen@-person	-person=62
@gun@-person	-person=64
@re-elected@-event	-event=50
@eve@-art	-art=28
@canberra@-person	-person=1
@robert_page@-person	-person=23
@95@-product	-product=36
@yu@-location	-location=10
@kindle@-organization	-organization=1
@2013_u.s._open@-event	-event=20
@personidae@-living_thing	-living_thing=34
@kim_yong-gun@-person	-person=30
@cáceres@-person	-person=2
@céline@-art	-art=3
@high_school@-education-educational_degree	-education-educational_degree=446
@gifu@-person	-person=1
@television@-broadcast_program	-broadcast_program=11
@lala@-person	-person=15
@ashley_ward@-location	-location=2
@bruff@-organization	-organization=2
@kurdish@-location	-location=33
@producers_guild_of_america@-award	-award=2
@unknown_soldier@-location	-location=18
@atomic_kitten@-art	-art=1
@may_31@-location	-location=1
@taj@-location	-location=3
@butterfly@-art	-art=134
@dorud_county@-location	-location=148
@holme@-location	-location=44
@enix@-person	-person=174
@physicians_committee_for_responsible_medicine@-organization	-organization=30
@linda_hunt@-person	-person=83
@derry@-person	-person=1
@vicki_butler-henderson@-person	-person=23
@travis_pastrana@-person	-person=90
@sussex_county_football_league@-organization	-organization=68
@villano_iv@-person	-person=65
@macclesfield@-title	-title=1
@william_aberhart@-person	-person=102
@nikon@-organization	-organization=356
@petersburg@-location	-location=492
@st._petersburg@-event	-event=1
@be@-location	-location=2
@palm@-location	-location=4
@38th@-event	-event=2
@kim_richey@-person	-person=92
@gavin_henson@-person	-person=46
@finnish-language@-language	-language=31
@hermann_graf@-person	-person=20
@florian_cajori@-person	-person=23
@home_counties@-organization	-organization=2
@osibisa@-art	-art=3
@finale@-broadcast_program	-broadcast_program=3
@privy_councillor@-title	-title=12
@lucia@-person	-person=8
@scotland's@-location	-location=16
@miriam_karlin@-person	-person=44
@mihail_kogălniceanu@-location	-location=13
@commissioner@-title	-title=456
@minsk@-event	-event=2
@days_of_thunder@-art	-art=107
@bishops@-location	-location=2
@new_age@-religion-religion	-religion-religion=827
@self_esteem@-art	-art=20
@angelo@-location	-location=2
@federal_administrative_court_of_germany@-organization	-organization=20
@gary_barnett@-person	-person=53
@lucia@-art	-art=25
@marie_antoinette@-person	-person=729
@tianjin_metro@-transit	-transit=101
@a_chump_at_oxford@-art	-art=20
@tredegar@-person	-person=1
@the_new_monthly_magazine@-art	-art=23
@the_seafarer@-person	-person=1
@tigray_region@-location	-location=158
@drava@-organization	-organization=5
@fairbanks@-organization	-organization=7
@blue_scholars@-person	-person=75
@anita_linda@-person	-person=48
@nothing's_gonna_stop_us_now@-art	-art=37
@fearless_records@-organization	-organization=250
@warka@-organization	-organization=1
@cape_province@-organization	-organization=1
@barquq@-person	-person=45
@chattanooga_choo_choo@-art	-art=59
@yangon_united@-organization	-organization=29
@star_time@-broadcast_program	-broadcast_program=7
@scottish-born@-location	-location=20
@halford@-location	-location=4
@american_juniors@-art	-art=4
@french_intervention@-event	-event=20
@bahmai_county@-location	-location=180
@grayson_county@-organization	-organization=2
@grays@-location	-location=117
@dimps@-person	-person=38
@mordecai_gist@-person	-person=20
@northern_counties@-location	-location=4
@spy@-broadcast_program	-broadcast_program=21
@telarah@-location	-location=21
@carquinez_bridge@-location	-location=27
@the_birthday_party@-art	-art=105
@expedition@-person	-person=1
@kivalliq_region@-location	-location=108
@gisborne@-location	-location=380
@art@-organization	-organization=3
@corey_fisher@-person	-person=23
@eastleigh@-organization	-organization=162
@hobart@-product	-product=4
@kohler@-person	-person=4
@asutosh_college@-organization	-organization=24
@route_94@-location	-location=65
@john_michael_montgomery@-person	-person=139
@doughboys@-person	-person=27
@clausewitz@-person	-person=36
@wembley_stadium@-person	-person=1
@coram@-location	-location=19
@borjomi@-location	-location=50
@paul@-location	-location=41
@cenotaph@-location	-location=135
@cúcuta@-organization	-organization=3
@lye@-chemistry	-chemistry=6
@bonkers@-art	-art=30
@50@-food	-food=1
@route_54@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@mandala_stadium@-location	-location=20
@test_for_echo@-art	-art=20
@blakely@-person	-person=6
@bidvest_wits@-organization	-organization=30
@hikari@-person	-person=2
@maloyaroslavets@-event	-event=7
@film_production@-organization	-organization=1
@keith_pollard@-person	-person=25
@rimini@-location	-location=610
@sai_baba@-broadcast_program	-broadcast_program=5
@diderot@-organization	-organization=1
@allegany_state_park@-location	-location=35
@route_207@-location	-location=27
@naqadeh_county@-location	-location=105
@pendleton@-location	-location=315
@k@-organization	-organization=10
@wyandotte_county,_kansas@-location	-location=28
@making_movies@-person	-person=1
@erik_norlander@-person	-person=31
@red_alder@-living_thing	-living_thing=24
@imanol_arias@-person	-person=40
@highgate@-organization	-organization=1
@military_government@-location	-location=2
@the_number_23@-art	-art=44
@fort_eben-emael@-event	-event=4
@victoria_pratt@-person	-person=24
@hindu_love_gods@-person	-person=23
@ram_jam@-art	-art=6
@west_cork@-location	-location=98
@saratoga@-product	-product=42
@george_lam@-person	-person=49
@cameron_highlanders@-organization	-organization=43
@becky_sharp@-art	-art=26
@rei@-product	-product=1
@kansas_city_t-bones@-organization	-organization=57
@david_carter@-person	-person=21
@northern_rhodesia@-title	-title=1
@simon@-person	-person=281
@charlie_brown@-person	-person=21
@melton@-location	-location=134
@16th@-person	-person=2
@plum@-person	-person=2
@gauri@-location	-location=3
@gallaudet_university@-organization	-organization=245
@macs@-product	-product=31
@pietro_bracci@-person	-person=25
@the_wire@-broadcast_program	-broadcast_program=496
@another@-organization	-organization=1
@cross_of_valour@-title	-title=20
@mena@-organization	-organization=7
@largo_winch@-broadcast_program	-broadcast_program=15
@science@-person	-person=1
@dennis_the_menace@-broadcast_program	-broadcast_program=192
@samoan_islands@-location	-location=89
@emi_studios@-location	-location=25
@ferencvárosi_tc@-organization	-organization=313
@heilongjiang@-location	-location=870
@moldova@-people-ethnicity	-people-ethnicity=3
@king_kelly@-art	-art=6
@hispano-suiza@-organization	-organization=187
@right-bank_ukraine@-location	-location=57
@bontoc@-language	-language=1
@first@-broadcast_program	-broadcast_program=2
@you're_not_alone@-art	-art=21
@17@-transit	-transit=1
@gamma@-product	-product=5
@carroll_gibbons@-person	-person=29
@chorley@-organization	-organization=172
@blackburne@-person	-person=12
@blythe_danner@-person	-person=193
@highlands@-event	-event=2
@taste_of_chaos@-event	-event=75
@fürstenberg@-person	-person=1
@fairchild@-event	-event=1
@night_fever@-broadcast_program	-broadcast_program=9
@sint_maarten@-organization	-organization=5
@reece_thompson@-person	-person=23
@poinciana@-location	-location=12
@tirunelveli_district@-location	-location=173
@bugsy@-person	-person=1
@imagine_entertainment@-organization	-organization=103
@lua@-computer-programming_language	-computer-programming_language=234
@cbs_news@-person	-person=1194
@golan_regional_council@-organization	-organization=33
@lexington_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@andrew_o'keefe@-person	-person=41
@bad_boy@-art	-art=30
@zora_neale_hurston@-award	-award=1
@mission,_kansas@-location	-location=41
@scaterd_few@-person	-person=20
@john_k._fairbank@-person	-person=37
@play@-art	-art=343
@sbs@-broadcast_program	-broadcast_program=1
@endangered_species@-art	-art=19
@clare_senior_hurling_championship@-event	-event=44
@kitchener_greenshirts@-organization	-organization=31
@friedrich_wilhelm_iii@-person	-person=41
@jean_leloup@-person	-person=28
@abalone@-living_thing	-living_thing=20
@night@-art	-art=14
@irem@-organization	-organization=2
@fallen_angel@-art	-art=60
@taff_vale_railway@-product	-product=1
@hell_gate_bridge@-location	-location=55
@wilhelm_eduard_weber@-person	-person=34
@gabriel_harvey@-person	-person=63
@red_dog@-location	-location=6
@norman@-organization	-organization=4
@british_troops@-location	-location=2
@needham@-location	-location=91
@giants@-art	-art=10
@carpathia@-product	-product=16
@2011_rugby_world_cup@-event	-event=668
@april_6_youth_movement@-organization	-organization=44
@no._601_squadron_raf@-organization	-organization=21
@bally's_las_vegas@-location	-location=30
@montebello@-location	-location=136
@new_hanover@-location	-location=71
@gloucester_railway_carriage_and_wagon_company@-organization	-organization=25
@da@-title	-title=7
@andhra@-organization	-organization=14
@zanjanrud_district@-location	-location=104
@dev@-art	-art=9
@pakistan_army@-organization	-organization=944
@victoria_salmon_kings@-organization	-organization=88
@royal_philharmonic_orchestra@-person	-person=703
@scandinavian@-location	-location=46
@the_main_ingredient@-art	-art=5
@brynmawr@-organization	-organization=2
@william_labov@-person	-person=68
@oxenhope@-location	-location=25
@marvin_gaye@-person	-person=1599
@san_fernando@-location	-location=533
@andorran_football_federation@-organization	-organization=20
@irene@-person	-person=55
@the_tower@-location	-location=16
@medea@-location	-location=2
@avi_nesher@-person	-person=26
@investiture_controversy@-event	-event=248
@marchena@-location	-location=11
@keyarena@-location	-location=100
@b*witched@-art	-art=5
@enterprise@-title	-title=105
@sunset@-location	-location=43
@junkers@-person	-person=2
@sd_compostela@-organization	-organization=85
@basque_roads@-location	-location=22
@garden_grove@-location	-location=112
@alasdair_mcdonnell@-person	-person=23
@boney@-person	-person=2
@lotte_lehmann@-person	-person=85
@chiquito@-organization	-organization=15
@mexico's@-organization	-organization=5
@there's_a_small_hotel@-art	-art=20
@1841_general_election@-event	-event=34
@tv_land@-broadcast_network	-broadcast_network=371
@how_could_hell_be_any_worse?@-art	-art=34
@cabildo@-location	-location=43
@warrick_county@-location	-location=39
@chico_o'farrill@-person	-person=42
@homer_plessy@-person	-person=23
@van_halen@-person	-person=1071
@marta_domínguez@-person	-person=24
@hans-joachim_stuck@-person	-person=76
@royal_college_of_physicians@-organization	-organization=3
@daisies@-living_thing	-living_thing=37
@ricardo@-organization	-organization=24
@campagnolo@-person	-person=1
@busan@-location	-location=1636
@cap_bon@-event	-event=1
@buffalo@-living_thing	-living_thing=203
@tasmanian_state_league@-event	-event=6
@franchise@-product	-product=16
@apra@-person	-person=2
@west_campus@-location	-location=15
@prince-bishop_of_augsburg@-location	-location=23
@the_trotsky@-art	-art=21
@czechoslovak_national_team@-organization	-organization=28
@basing_house@-event	-event=2
@carpi@-location	-location=53
@attu_island@-location	-location=95
@malice@-location	-location=3
@us$@-location	-location=1
@commander@-art	-art=27
@kevin_hart@-person	-person=74
@chinquapin@-living_thing	-living_thing=13
@magome_togoshi@-person	-person=23
@grande_école@-art	-art=4
@stony_point@-event	-event=11
@out_there@-broadcast_program	-broadcast_program=15
@earl_of_angus@-person	-person=8
@space_shuttle_columbia@-event	-event=3
@león@-event	-event=1
@golden_star@-award	-award=1
@liberal@-religion-religion	-religion-religion=23
@giugliano@-organization	-organization=19
@rock_the_bells@-art	-art=12
@walter_e._washington_convention_center@-location	-location=49
@henry_grey,_1st_duke_of_kent@-person	-person=31
@foreign_affairs_minister@-organization	-organization=12
@paparazzi@-art	-art=61
@henle@-organization	-organization=1
@aja_kong@-person	-person=76
@justin_hinds@-person	-person=23
@ehl@-organization	-organization=45
@hideaway@-art	-art=26
@the_player@-title	-title=1
@ray_fosse@-person	-person=53
@archbishop_of_canterbury@-title	-title=2580
@belfast@-people-ethnicity	-people-ethnicity=1
@dennis_brown@-person	-person=178
@composed@-title	-title=30
@judge_judy@-person	-person=3
@mayor_of_belgrade@-title	-title=21
@childebert_ii@-person	-person=70
@parramatta@-location	-location=323
@black_diamond@-location	-location=27
@whitehaven@-location	-location=525
@tablet@-product	-product=72
@ben_chaplin@-person	-person=73
@worth@-organization	-organization=3
@mapleton@-location	-location=56
@sporting_clube_da_praia@-organization	-organization=44
@tad_williams@-person	-person=72
@marié_digby@-person	-person=32
@nd@-organization	-organization=29
@malheur@-location	-location=33
@konnie_huq@-person	-person=58
@the_three_stooges@-art	-art=28
@benito_cereno@-art	-art=19
@jesse@-location	-location=1
@dandelion_wine@-art	-art=21
@mikko_kokslien@-person	-person=28
@chiniot_district@-location	-location=38
@steam@-art	-art=31
@tokyo_metro_marunouchi_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=55
@bison@-location	-location=2
@burnett@-location	-location=76
@juliet@-art	-art=26
@james_g._march@-person	-person=20
@cleeve_hill@-location	-location=23
@majority@-art	-art=24
@surgeon@-title	-title=63
@ulster-scots@-language	-language=63
@oak_hill,_west_virginia@-location	-location=30
@the_netherlands@-living_thing	-living_thing=1
@jos_verstappen@-location	-location=1
@qufu@-location	-location=82
@gmina_siemień@-location	-location=22
@boston_university_school_of_law@-organization	-organization=170
@the_great_train_robbery@-art	-art=75
@cea@-organization	-organization=32
@x_factor@-broadcast_program	-broadcast_program=52
@scandal@-art	-art=52
@they_say_it's_wonderful@-art	-art=31
@cochin@-event	-event=1
@cypriot@-organization	-organization=7
@antarctic@-living_thing	-living_thing=1
@latin@-location	-location=25
@papanui@-location	-location=28
@cro@-person	-person=18
@cape_york@-location	-location=189
@sons_and_daughters@-broadcast_program	-broadcast_program=197
@gerdau@-organization	-organization=20
@arnold_schoenberg@-person	-person=817
@vermillion@-location	-location=83
@keith_urban@-art	-art=6
@morrison_formation@-location	-location=207
@state_of_victoria@-location	-location=23
@no@-organization	-organization=7
@british_steel@-organization	-organization=154
@bonfire_night@-time	-time=31
@miriam_shor@-person	-person=27
@schleswig-holstein@-event	-event=2
@betawi@-language	-language=10
@setar@-organization	-organization=3
@piniphila_bifasciana@-living_thing	-living_thing=27
@baltimore_clippers@-organization	-organization=71
@industry_canada@-organization	-organization=127
@tetsu_yamauchi@-person	-person=24
@valley_forge@-product	-product=2
@ostia_antica@-location	-location=38
@skeletonwitch@-person	-person=43
@japanese_forces@-organization	-organization=34
@pentraeth@-location	-location=27
@los_angeles@-person	-person=16
@eunhyuk@-person	-person=92
@charlie_brown@-art	-art=17
@jump5@-person	-person=58
@bangles@-person	-person=29
@for_the_masses@-art	-art=20
@kelabit@-language	-language=4
@county_durham@-organization	-organization=1
@cyclone@-product	-product=8
@prairie@-location	-location=43
@ottoman@-language	-language=30
@sean_salisbury@-person	-person=35
@the_end_of_the_affair@-art	-art=81
@miracle@-event	-event=4
@de_pere@-location	-location=26
@gyeongbokgung@-location	-location=43
@vice_president_of_the_united_states@-title	-title=909
@carl_wieman@-person	-person=37
@juan_bautista_de_anza_national_historic_trail@-location	-location=28
@no_one@-art	-art=78
@dougherty@-person	-person=2
@holton@-location	-location=28
@pearl@-art	-art=58
@kwajalein@-location	-location=8
@wwf@-organization	-organization=289
@brighton_dome@-location	-location=40
@europe's@-location	-location=30
@kirk_acevedo@-person	-person=71
@californio@-people-ethnicity	-people-ethnicity=172
@maker@-location	-location=19
@bowmore@-organization	-organization=1
@bentiu@-location	-location=43
@amazon@-broadcast_network	-broadcast_network=820
@zé_ramalho@-art	-art=3
@löwenstein@-location	-location=22
@prince_edward@-location	-location=70
@marty_raybon@-person	-person=41
@north_kivu@-location	-location=117
@a_connecticut_yankee@-art	-art=36
@port_elizabeth@-organization	-organization=1
@tony_sly@-person	-person=49
@silverfish@-living_thing	-living_thing=11
@atta@-art	-art=1
@knoxville@-organization	-organization=4
@krasnaya_zvezda@-art	-art=37
@the_hawaiians@-art	-art=13
@magnesium@-disease	-disease=2
@paredes@-person	-person=7
@gwinnett@-location	-location=48
@birdman_records@-organization	-organization=36
@dakota@-organization	-organization=4
@royals@-art	-art=58
@suwon@-organization	-organization=9
@chandauli@-location	-location=28
@spin-off@-product	-product=1
@world_professional_boxing_federation@-organization	-organization=26
@ceprano@-location	-location=26
@prison_break@-art	-art=1
@lehrte@-location	-location=38
@numb@-art	-art=67
@robert_weinberg@-person	-person=70
@bayonne@-location	-location=741
@otto_weininger@-person	-person=42
@oak_hill@-organization	-organization=2
@elvis_presley@-person	-person=4486
@leandro_n._alem@-organization	-organization=7
@tatar_language@-language	-language=69
@a320@-organization	-organization=1
@iron_man_2@-product	-product=21
@the_good_doctor@-art	-art=26
@lord_claud_hamilton@-organization	-organization=1
@police_officer@-art	-art=2
@pias@-organization	-organization=44
@the_corner@-art	-art=4
@rd_mochtar@-person	-person=20
@elf@-location	-location=2
@ordu@-location	-location=81
@26@-art	-art=1
@alfonso_v@-person	-person=105
@argentina_national_basketball_team@-organization	-organization=27
@queen_victoria_hospital@-location	-location=26
@pashtun@-language	-language=5
@zhang_changzong@-person	-person=47
@dalrymple@-person	-person=4
@sigurd@-person	-person=12
@altdorf@-organization	-organization=11
@makin'_it@-broadcast_program	-broadcast_program=15
@elim@-location	-location=39
@judith@-art	-art=83
@amasis_ii@-person	-person=53
@richard_i,_duke_of_normandy@-person	-person=50
@2009@-event	-event=3622
@the_forum@-organization	-organization=4
@bench@-location	-location=6
@surgeon_general@-organization	-organization=1
@knowing_me,_knowing_you@-art	-art=38
@dawn@-location	-location=7
@otomi@-people-ethnicity	-people-ethnicity=89
@marvin_hamlisch@-person	-person=324
@lute@-product	-product=54
@squizzy_taylor@-art	-art=6
@dissolution@-event	-event=240
@lackawanna@-product	-product=4
@shweta_tiwari@-person	-person=61
@ibarra@-person	-person=2
@hosea@-person	-person=83
@inter-american_development_bank@-organization	-organization=445
@cp@-location	-location=1
@sarah_makem@-person	-person=25
@morehead@-location	-location=32
@mali@-language	-language=2
@high_schools@-art	-art=2
@raisio@-location	-location=36
@betty_field@-person	-person=68
@pątnów@-location	-location=25
@chorus@-art	-art=23
@record@-person	-person=1
@television@-broadcast_network	-broadcast_network=32
@temples@-person	-person=12
@new_year@-location	-location=1
@1977@-organization	-organization=3
@camp_dennison@-location	-location=99
@chofetz_chaim@-art	-art=27
@the_silent_service@-broadcast_program	-broadcast_program=30
@georgia_byng@-person	-person=21
@uni@-god	-god=22
@ski_jumping@-location	-location=1
@the_books@-art	-art=1
@robert_j._schwalb@-person	-person=26
@frank_caliendo@-person	-person=56
@kawit@-person	-person=4
@toray_arrows@-organization	-organization=48
@heckscher_museum_of_art@-location	-location=22
@russo@-person	-person=7
@united_press_international@-organization	-organization=696
@chinese_premier@-title	-title=21
@ride@-organization	-organization=1
@goulburn_valley@-organization	-organization=1
@camberwell,_victoria@-location	-location=21
@knives@-product	-product=27
@cadillac@-organization	-organization=3
@anthony_sharp@-person	-person=24
@electric@-art	-art=33
@shields@-person	-person=6
@tupolev@-organization	-organization=132
@cumberland@-organization	-organization=267
@montee_ball@-person	-person=100
@ha@-living_thing	-living_thing=1
@ross_hutchins@-person	-person=101
@los_angeles,_california@-location	-location=360
@ahmad_shah_qajar@-person	-person=59
@mcminnville,_tennessee@-location	-location=53
@k._s._sethumadhavan@-person	-person=37
@bloomberg_markets@-broadcast_network	-broadcast_network=1
@azure@-location	-location=2
@chris_powell@-person	-person=38
@hampton@-person	-person=13
@vice-president@-organization	-organization=2
@michael_cochrane@-person	-person=46
@jarasandha@-person	-person=80
@wendat@-language	-language=2
@valerian@-living_thing	-living_thing=52
@anatol_rapoport@-person	-person=49
@james_orr@-person	-person=20
@home_affairs@-title	-title=12
@southgate_centre@-location	-location=23
@terry_o'quinn@-person	-person=280
@lock_up@-person	-person=32
@heian_period@-event	-event=870
@maghull@-location	-location=72
@chanticleer@-person	-person=76
@todd@-art	-art=11
@acireale@-organization	-organization=17
@envigado@-organization	-organization=5
@gillespie@-person	-person=56
@salamander@-living_thing	-living_thing=17
@gresty_road@-location	-location=28
@nightwatch@-product	-product=1
@gala_rfc@-organization	-organization=29
@anne_of_denmark@-person	-person=193
@tucker_fredricks@-person	-person=32
@bexleyheath@-location	-location=1
@best_thing_i_never_had@-art	-art=27
@bishop_of_worcester@-location	-location=8
@all_souls@-time	-time=12
@galatea@-broadcast_program	-broadcast_program=2
@flock@-product	-product=32
@fcs@-organization	-organization=48
@csi@-title	-title=129
@tom_shadyac@-person	-person=47
@the_outlaws@-broadcast_program	-broadcast_program=2
@orava_parish@-location	-location=31
@diane_ravitch@-person	-person=30
@boothby_graffoe@-person	-person=19
@great_lake_swimmers@-art	-art=5
@bluenose@-living_thing	-living_thing=2
@borgen@-location	-location=5
@financial_times@-organization	-organization=1
@tonhalle@-location	-location=31
@2008_nrl_season@-organization	-organization=1
@manassas_gap@-event	-event=3
@vedic@-religion-religion	-religion-religion=76
@velež_mostar@-organization	-organization=29
@william_alexander@-person	-person=63
@new_jersey_americans@-organization	-organization=21
@chungnyeol@-person	-person=42
@elkhart@-location	-location=145
@nintendogs@-product	-product=38
@primer@-broadcast_program	-broadcast_program=1
@masterplan@-art	-art=13
@sherlock@-broadcast_program	-broadcast_program=261
@belgrano@-location	-location=75
@saint_lucia@-location	-location=1039
@pueblo@-product	-product=9
@rentaghost@-broadcast_program	-broadcast_program=40
@forbidden_planet@-art	-art=195
@abe_burrows@-person	-person=109
@thrapston@-location	-location=51
@manning@-person	-person=19
@stars_and_stripes@-art	-art=200
@the_minority_report@-art	-art=22
@white@-broadcast_program	-broadcast_program=4
@west_union@-location	-location=37
@polish_champion@-organization	-organization=15
@allentown@-art	-art=11
@author@-person	-person=11
@lorient@-location	-location=578
@vigilante_carlstroem@-person	-person=20
@westwood_studios@-person	-person=97
@scandal@-broadcast_program	-broadcast_program=155
@troubles@-person	-person=4
@kentish_town@-event	-event=1
@tom_phillips@-person	-person=48
@madison_township@-location	-location=195
@dresden@-location	-location=4192
@western_pacific@-event	-event=3
@the_quick_draw_mcgraw_show@-broadcast_program	-broadcast_program=26
@negros_occidental@-organization	-organization=2
@ella@-medicine-drug	-medicine-drug=2
@mariveles@-product	-product=2
@physical@-title	-title=1
@adbusters@-organization	-organization=82
@44@-event	-event=2
@operation_iraqi_freedom@-location	-location=1
@sporting@-location	-location=2
@aslan_duz_rural_district@-location	-location=55
@press_play@-art	-art=36
@shelter@-location	-location=1
@17@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@ronald_goldman@-person	-person=35
@patrick_tambay@-person	-person=103
@superior@-product	-product=2
@navajo@-location	-location=25
@pierre_duchesne@-person	-person=32
@terror@-god	-god=1
@interstate_19@-location	-location=25
@gary_go@-person	-person=35
@lemur@-organization	-organization=3
@wally_schirra@-person	-person=68
@salamaua@-location	-location=99
@mint@-organization	-organization=22
@hudson_hornet@-product	-product=36
@garbiñe_muguruza@-person	-person=46
@michelle_branch@-person	-person=219
@adelaide_avalanche@-organization	-organization=35
@earl_of_lindsey@-title	-title=17
@naupactus@-living_thing	-living_thing=1
@cleveland@-event	-event=17
@works@-art	-art=11
@seti@-person	-person=7
@fab@-internet-website	-internet-website=3
@lillian@-location	-location=6
@immigrants@-event	-event=12
@the_cliks@-person	-person=33
@edward_ii@-person	-person=494
@henri_milne-edwards@-person	-person=52
@alcácer_do_sal@-location	-location=58
@palmeiras@-organization	-organization=546
@silvina_ocampo@-person	-person=20
@mutemath@-person	-person=110
@burchell's_zebra@-living_thing	-living_thing=22
@gcc@-title	-title=43
@khosla_ventures@-person	-person=1
@bc@-product	-product=1
@liga_nacional_de_básquet@-organization	-organization=57
@theropoda@-living_thing	-living_thing=30
@ivar_ballangrud@-person	-person=41
@aza@-organization	-organization=36
@tromelin_island@-location	-location=23
@artillery@-organization	-organization=17
@wharton@-organization	-organization=49
@tanner@-location	-location=9
@basra@-art	-art=7
@whitney_museum_of_american_art@-location	-location=1029
@lokomotiva@-organization	-organization=74
@herb_abramson@-person	-person=28
@dan_patrick@-broadcast_program	-broadcast_program=1
@katsuya_okada@-person	-person=31
@ethel@-person	-person=82
@henri_sauguet@-person	-person=72
@alim_qasimov@-person	-person=22
@east-west@-art	-art=17
@cartel@-organization	-organization=2
@extended_play@-broadcast_program	-broadcast_program=4
@recorders@-title	-title=6
@little_feat@-person	-person=340
@sandford@-person	-person=2
@1979–80@-event	-event=216
@bruce_buffer@-person	-person=26
@amparo_noguera@-person	-person=21
@bear_river@-organization	-organization=1
@western_division@-location	-location=37
@singapore_sling@-food	-food=19
@m1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@mayor@-art	-art=4
@ellis_r._dungan@-person	-person=29
@rieti@-organization	-organization=9
@ulster_scots@-language	-language=79
@the_book_of_the_dead@-person	-person=1
@canadian_football_league@-event	-event=1
@over_the_edge@-product	-product=6
@the_moog_cookbook@-art	-art=2
@traian_vuia@-person	-person=35
@the_race@-person	-person=4
@robinson_crusoe@-art	-art=14
@limerick@-location	-location=1884
@april@-art	-art=3
@player_piano@-product	-product=3
@kenny@-person	-person=51
@brasses@-living_thing	-living_thing=25
@sa@-location	-location=13
@eifel@-product	-product=5
@kentville@-location	-location=25
@johns_hopkins@-location	-location=16
@cocaine@-disease	-disease=1
@vinny_del_negro@-person	-person=37
@pierre-charles_le_sueur@-person	-person=21
@zones@-location	-location=2
@the_road_home@-art	-art=28
@sogndal@-location	-location=104
@king’s_college@-organization	-organization=24
@cedar@-person	-person=6
@santiago@-person	-person=12
@platyptilia_tesseradactyla@-living_thing	-living_thing=28
@lovech@-organization	-organization=3
@the_government_inspector@-art	-art=124
@unitarians@-organization	-organization=3
@st._nicholas@-art	-art=10
@oktobar_1864@-art	-art=1
@yulia_latynina@-person	-person=24
@the_magic_roundabout@-broadcast_program	-broadcast_program=68
@ancona@-location	-location=26
@belle_vue_aces@-organization	-organization=112
@glen_campbell@-person	-person=755
@la_182@-location	-location=28
@58@-organization	-organization=7
@harry_haywood@-person	-person=25
@drew_carey@-broadcast_program	-broadcast_program=1
@joe_volpe@-person	-person=57
@aquarium@-person	-person=35
@vvv@-art	-art=12
@liberal_nationals@-organization	-organization=24
@dinner_for_schmucks@-art	-art=36
@gżira@-location	-location=35
@naval_air_station_lemoore@-location	-location=56
@venus_flytrap@-person	-person=3
@friedrich@-product	-product=2
@joe_public@-organization	-organization=231
@milos@-person	-person=1
@rebecca_gibney@-person	-person=71
@marine_corps_reserve@-organization	-organization=24
@median@-body_part	-body_part=4
@rick_warren@-person	-person=96
@chelsea_bridge@-location	-location=35
@stateline,_nevada@-location	-location=60
@pat_benatar@-art	-art=1
@mark_kozelek@-person	-person=97
@fran_krsto_frankopan@-person	-person=31
@rom@-location	-location=9
@chime@-product	-product=24
@higham@-location	-location=45
@teotitlan@-location	-location=25
@edwin_richfield@-person	-person=40
@bolivar@-finance-currency	-finance-currency=2
@superior@-person	-person=6
@st._ives@-organization	-organization=3
@salvia@-living_thing	-living_thing=99
@monzón@-organization	-organization=2
@laekvere_parish@-location	-location=20
@213@-location	-location=11
@william_m._tweed@-person	-person=37
@led_zeppelin@-art	-art=6
@open_championship@-organization	-organization=11
@matt_hoopes@-person	-person=37
@st._andrew's@-organization	-organization=13
@girl_scout@-art	-art=8
@ms@-location	-location=30
@jack_straw@-art	-art=33
@cayman@-living_thing	-living_thing=2
@uzbek_language@-language	-language=46
@pacific@-title	-title=1
@kazakh@-location	-location=200
@taiwanese@-language	-language=75
@bahrain@-title	-title=2
@pons@-location	-location=10
@österåker_municipality@-location	-location=22
@the_oaks@-person	-person=1
@street_legal@-broadcast_program	-broadcast_program=42
@castor@-god	-god=32
@bury_f.c.@-organization	-organization=50
@vespasian@-person	-person=693
@talleres@-organization	-organization=50
@sudbury@-person	-person=1
@trouble@-broadcast_program	-broadcast_program=1
@media_nusantara_citra@-organization	-organization=26
@sagan@-person	-person=11
@trailways@-organization	-organization=25
@advent@-location	-location=5
@hondurans@-location	-location=15
@the_dream_academy@-art	-art=5
@rota@-person	-person=18
@führer@-title	-title=278
@queen_margaret_college@-organization	-organization=24
@sears_holdings@-organization	-organization=22
@frans_hals@-art	-art=4
@heather_whitestone@-person	-person=22
@the_clouds@-art	-art=69
@lymington@-location	-location=287
@nybergsund@-organization	-organization=19
@vocalist@-product	-product=88
@klamath@-language	-language=5
@jack_cox@-person	-person=22
@marx@-organization	-organization=13
@genovese@-organization	-organization=2
@battle_of_hamel@-event	-event=43
@the_land_before_time@-broadcast_program	-broadcast_program=35
@tucson@-organization	-organization=15
@amores@-broadcast_program	-broadcast_program=1
@tai_dam@-language	-language=9
@screen_actors_guild@-award	-award=9
@awards@-art	-art=5
@64th_air_division@-organization	-organization=37
@homestead_high_school@-organization	-organization=41
@id@-broadcast_network	-broadcast_network=4
@carl_friedrich_gauss@-person	-person=256
@the_big_house@-location	-location=2
@dubois@-person	-person=17
@san_antonio@-art	-art=9
@millennium@-product	-product=1
@wijk_aan_zee@-location	-location=74
@malta@-event	-event=19
@howard_beach,_queens@-location	-location=29
@barbados@-finance-stock_exchange	-finance-stock_exchange=2
@lesbia@-person	-person=24
@sonia@-art	-art=5
@second_spanish_republic@-organization	-organization=1
@mig@-organization	-organization=24
@stepping_stone@-art	-art=30
@cuanza_norte_province@-location	-location=22
@waverly@-art	-art=1
@samuel_french@-person	-person=52
@no@-location	-location=11
@belfort@-event	-event=2
@annaghdown@-location	-location=29
@ola@-location	-location=8
@margam@-location	-location=74
@amarok@-product	-product=38
@chicago's@-location	-location=91
@sudirman_arshad@-person	-person=28
@jens_weißflog@-person	-person=21
@uvedale_price@-person	-person=21
@kriens@-organization	-organization=5
@national_civil_aviation_agency_of_brazil@-organization	-organization=21
@margaret_barry@-person	-person=24
@manurewa@-location	-location=55
@solenn_heussaff@-person	-person=37
@exxon_valdez@-product	-product=83
@v@-chemistry	-chemistry=17
@football_foundation@-organization	-organization=22
@sultana@-location	-location=2
@geos@-organization	-organization=8
@tapa@-art	-art=2
@yambol@-location	-location=114
@texas_tech@-person	-person=1
@danny_dill@-person	-person=42
@budleigh_salterton@-organization	-organization=1
@sean_maguire@-art	-art=1
@hawick@-organization	-organization=68
@solution@-person	-person=15
@saint_oswald@-location	-location=1
@machine@-art	-art=20
@short_cuts@-art	-art=92
@december_25@-time	-time=296
@afrosoricida@-living_thing	-living_thing=40
@agora@-art	-art=27
@fc_augsburg@-organization	-organization=268
@terminus@-god	-god=17
@district_1@-organization	-organization=2
@pasym@-location	-location=27
@2009_contest@-event	-event=40
@pellegrin@-person	-person=220
@touch_and_go@-organization	-organization=44
@rajiv_gandhi@-event	-event=2
@hermione@-product	-product=25
@rose_bowl@-organization	-organization=2
@mukilteo,_washington@-location	-location=28
@the_wildhearts@-art	-art=4
@julia_migenes@-person	-person=36
@annunciation@-art	-art=21
@tokyo_international_anime_fair@-event	-event=41
@the_dirty_dozen@-person	-person=1
@oyo_empire@-location	-location=55
@chrysler_voyager@-product	-product=29
@york_city@-location	-location=1
@torgelow@-location	-location=26
@rheims@-location	-location=21
@51@-art	-art=25
@hino@-organization	-organization=86
@safi@-organization	-organization=1
@morris,_minnesota@-location	-location=23
@jean-daniel_lafond@-person	-person=29
@mother_earth@-person	-person=9
@hms_majestic@-product	-product=21
@fort_george_g._meade@-location	-location=88
@london_aquatics_centre@-location	-location=204
@macarthur@-art	-art=24
@avram_davidson@-person	-person=133
@silver@-person	-person=20
@bourne_end@-location	-location=48
@sidhu@-person	-person=1
@edison@-product	-product=2
@slate@-location	-location=2
@reginald_barlow@-person	-person=21
@grande_comore@-location	-location=192
@naomi@-location	-location=2
@count's_feud@-event	-event=59
@transkei@-location	-location=316
@bayern@-organization	-organization=22
@those_were_the_days@-broadcast_program	-broadcast_program=1
@doors@-product	-product=1
@love_is_a_battlefield@-art	-art=53
@governor_of_maine@-event	-event=1
@ben_miles@-person	-person=32
@judith@-person	-person=62
@solnan@-location	-location=20
@38@-body_part	-body_part=1
@anne_arundel@-location	-location=69
@arctic@-people-ethnicity	-people-ethnicity=2
@apodaca@-location	-location=38
@holding_back_the_years@-art	-art=30
@ivrea@-location	-location=160
@tablet@-food	-food=5
@agf@-person	-person=1
@kwajalein@-event	-event=22
@vatican_secretariat_of_state@-title	-title=1
@david_brian@-person	-person=59
@compile_heart@-person	-person=22
@stigmella_pyri@-living_thing	-living_thing=23
@olive_thomas@-person	-person=44
@meirionnydd@-location	-location=50
@lauderhill@-location	-location=23
@hot_wheels_battle_force_5@-broadcast_program	-broadcast_program=64
@bobbejaanland@-location	-location=22
@sigue_sigue_sputnik@-person	-person=87
@canberra@-location	-location=3689
@rehoboth@-product	-product=1
@abel@-art	-art=3
@rich_kids@-art	-art=5
@bahawalpur@-location	-location=313
@mega_shark_versus_giant_octopus@-art	-art=27
@order_of_the_star_of_karađorđe@-title	-title=23
@kings_norton@-organization	-organization=5
@ardabil@-location	-location=181
@plan_9@-person	-person=1
@severna_park@-location	-location=26
@steve_evetts@-person	-person=51
@john_hunter@-person	-person=171
@florence_reed@-person	-person=23
@close_to_home@-broadcast_program	-broadcast_program=119
@arapawa_island@-location	-location=20
@washington_county,_ohio@-location	-location=27
@clubhouse@-location	-location=2
@promotion@-title	-title=6
@minx@-art	-art=7
@south_coast_rail@-location	-location=23
@direct_subsidy_scheme@-organization	-organization=22
@hoogeveen@-location	-location=118
@zabriskie_point@-art	-art=57
@palm_bay@-location	-location=73
@wharton@-person	-person=6
@della_reese@-person	-person=182
@1856@-person	-person=1
@freedom_fighters@-event	-event=3
@national_convention@-event	-event=17
@pebble_island@-location	-location=23
@dionysos@-location	-location=13
@pantelleria@-location	-location=196
@emerald@-living_thing	-living_thing=1
@liam_donaldson@-person	-person=22
@joan_cross@-person	-person=26
@adrian_leijer@-person	-person=22
@university_of_michigan_press@-organization	-organization=142
@seine_river@-location	-location=30
@warrior@-person	-person=22
@mclaughlin@-location	-location=5
@prema@-person	-person=28
@sigismund@-person	-person=315
@highlands@-organization	-organization=4
@american_association_of_petroleum_geologists@-organization	-organization=70
@duke_of_brabant@-person	-person=3
@malcolm_nash@-person	-person=23
@justice_league@-broadcast_program	-broadcast_program=350
@heywood_hale_broun@-person	-person=20
@victor,_colorado@-location	-location=27
@collingwood@-organization	-organization=1398
@atheist@-person	-person=63
@red_rose_speedway@-art	-art=33
@the_scar@-broadcast_program	-broadcast_program=1
@winston@-person	-person=15
@the_new_masses@-art	-art=48
@the_monkees@-person	-person=686
@1936–37@-product	-product=1
@grand_puba@-person	-person=77
@it's_a_wonderful_world@-product	-product=1
@bontoc@-location	-location=28
@vanessa_marcil@-person	-person=62
@silver_spoon@-organization	-organization=2
@haven_gillespie@-person	-person=172
@81@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@new_river@-art	-art=1
@spanish@-art	-art=1
@council@-location	-location=61
@sk@-language	-language=1
@clanwilliam@-location	-location=47
@fracture@-product	-product=6
@2004_general_elections@-event	-event=47
@sun_tv@-organization	-organization=259
@i_am_kloot@-art	-art=7
@kashtin@-art	-art=1
@ferguson_jenkins@-person	-person=130
@franklin_delano_roosevelt,_jr.@-person	-person=30
@1994_san_marino_grand_prix@-event	-event=51
@the_black_halo@-art	-art=27
@wayne_maunder@-person	-person=39
@tarma@-product	-product=1
@division_one@-event	-event=9
@wild_in_the_country@-art	-art=25
@villa_clara@-location	-location=63
@costello@-person	-person=11
@berkshire@-title	-title=2
@democratic@-location	-location=2
@cocoa_beach,_florida@-location	-location=59
@canadian_broadcasting_corporation@-broadcast_network	-broadcast_network=1353
@33rd@-location	-location=5
@callan@-person	-person=1
@crowley's_ridge@-location	-location=41
@ino@-person	-person=1
@asap_mob@-person	-person=22
@aquileia@-location	-location=295
@bol@-person	-person=6
@billy_idol@-art	-art=6
@rheims@-art	-art=1
@fabrizio_ravanelli@-person	-person=69
@gunboat@-product	-product=23
@makro@-person	-person=1
@21_jump_street@-art	-art=63
@paris_las_vegas@-location	-location=32
@wessex@-location	-location=1
@msx@-product	-product=545
@federation@-organization	-organization=9
@7th_heaven@-broadcast_program	-broadcast_program=470
@ride@-product	-product=4
@aka@-art	-art=8
@jerry@-event	-event=5
@mariano_marcos_state_university@-organization	-organization=20
@jeep_cj@-product	-product=28
@legacy@-organization	-organization=46
@dr_pepper@-food	-food=155
@cr_535@-location	-location=33
@alexander_i_of_macedon@-person	-person=25
@kat_dennings@-person	-person=63
@garfield_and_friends@-broadcast_program	-broadcast_program=169
@manville@-location	-location=27
@lobau@-event	-event=1
@suzanne@-art	-art=45
@quo_vadis@-person	-person=26
@marshfield@-location	-location=99
@rafael_márquez@-person	-person=90
@tuscarora_state_forest@-location	-location=23
@puri@-food	-food=18
@124@-art	-art=10
@rené_lacoste@-person	-person=79
@ema@-award	-award=4
@miss_may_i@-person	-person=43
@wading_river@-location	-location=37
@anzac@-product	-product=3
@unita@-organization	-organization=340
@heslington@-location	-location=20
@ms@-title	-title=1
@lanseria_international_airport@-location	-location=20
@bench@-title	-title=3
@robert_edmond_jones@-person	-person=22
@tawa@-living_thing	-living_thing=6
@estadio_nacional@-location	-location=114
@litchfield@-organization	-organization=1
@2014_fifa_world_cup@-event	-event=1212
@gothic@-language	-language=283
@mermaids@-art	-art=39
@sherry_turkle@-person	-person=29
@sahitya_akademi@-organization	-organization=350
@matangi@-god	-god=14
@seven_hills@-art	-art=2
@fitchburg_longsjo_classic@-event	-event=23
@the_magnificent_seven@-broadcast_program	-broadcast_program=38
@the_redneck_manifesto@-art	-art=3
@enmore@-location	-location=22
@ruben_bemelmans@-person	-person=59
@backgammon@-art	-art=1
@patrick_hadley@-person	-person=20
@knight_templar@-title	-title=38
@starlord@-art	-art=30
@british_commonwealth@-organization	-organization=293
@the_square@-art	-art=16
@tim_gleason@-person	-person=24
@leon_thomas_iii@-person	-person=31
@comedian@-art	-art=9
@deathstars@-person	-person=37
@heartland_f.c.@-organization	-organization=45
@united_states@-person	-person=8
@chessman@-person	-person=96
@state_university_of_new_york_at_purchase@-organization	-organization=110
@executive_suite@-broadcast_program	-broadcast_program=10
@jane_curtin@-person	-person=134
@hybrid_theory@-art	-art=66
@jessen@-person	-person=3
@battle_born@-organization	-organization=1
@library@-location	-location=71
@september@-art	-art=41
@double_trouble@-organization	-organization=3
@aleppo_international_airport@-location	-location=21
@jie@-person	-person=11
@berkovitsa@-location	-location=28
@isonzo@-event	-event=9
@evgeny_donskoy@-person	-person=46
@dengeki_playstation@-person	-person=1
@gil_stratton@-person	-person=33
@rutland_weekend_television@-broadcast_program	-broadcast_program=39
@st._stephen@-person	-person=34
@bradley_joseph@-person	-person=107
@luçon@-location	-location=31
@syracuse_university@-location	-location=1
@roommates@-broadcast_program	-broadcast_program=8
@marquette@-food	-food=4
@broughton@-organization	-organization=20
@11@-person	-person=49
@siouxsie_and_the_banshees@-art	-art=1
@krajina@-organization	-organization=1
@barrage@-location	-location=6
@puerto_rico@-title	-title=3
@independence@-event	-event=178
@zagros@-location	-location=20
@daniel_chan@-person	-person=23
@marrakesh@-location	-location=314
@pandan@-location	-location=21
@hickman@-person	-person=1
@escada@-organization	-organization=104
@laurel_and_hardy@-broadcast_program	-broadcast_program=3
@h@-event	-event=1
@platte_city,_missouri@-location	-location=28
@carson's@-organization	-organization=32
@alison_weir@-person	-person=57
@vicar@-title	-title=1283
@lorin_maazel@-person	-person=331
@gubernatorial_election@-event	-event=31
@siam@-art	-art=2
@spiro@-location	-location=21
@lord@-title	-title=3
@palazzo_braschi@-location	-location=26
@canons@-organization	-organization=12
@singleton,_new_south_wales@-location	-location=32
@communities@-organization	-organization=1
@pet@-product	-product=25
@candelaria@-person	-person=1
@edward_arnold@-person	-person=174
@murong_chong@-person	-person=23
@florida_keys_national_marine_sanctuary@-location	-location=53
@kahina@-person	-person=27
@chocolate_factory@-location	-location=1
@gov't_mule@-art	-art=5
@looper@-person	-person=11
@moore@-organization	-organization=2
@friedrich_de_la_motte_fouqué@-person	-person=59
@lombardo@-person	-person=19
@ara@-living_thing	-living_thing=7
@warriors@-broadcast_program	-broadcast_program=4
@casper@-location	-location=187
@v@-broadcast_program	-broadcast_program=199
@the_colony@-broadcast_program	-broadcast_program=12
@okefenokee_swamp@-location	-location=81
@dragon@-person	-person=109
@combined_statistical_area@-location	-location=191
@port_talbot@-organization	-organization=2
@bob_elson@-person	-person=21
@pagliacci@-art	-art=384
@savinja_statistical_region@-location	-location=233
@insight@-product	-product=25
@belfast@-event	-event=8
@seneca_wallace@-person	-person=68
@olivia_newton-john@-person	-person=915
@kinnick_stadium@-location	-location=68
@egyptian@-location	-location=633
@amis@-organization	-organization=3
@amos_t._akerman@-person	-person=23
@johnsonville@-event	-event=2
@forel@-person	-person=18
@waterman@-organization	-organization=10
@mart_stam@-person	-person=37
@nicolas_baudin@-person	-person=112
@sts-41-b@-event	-event=46
@valerian_kuybyshev@-product	-product=1
@paan_singh_tomar@-art	-art=24
@ilya_muromets@-art	-art=16
@48@-person	-person=2
@racket@-product	-product=2
@ramnagar@-event	-event=3
@charaxes_brutus@-living_thing	-living_thing=24
@lung_cheung_road@-location	-location=25
@embarcadero@-organization	-organization=13
@polykastro@-organization	-organization=3
@the_colbert_report@-broadcast_program	-broadcast_program=656
@you@-person	-person=8
@mineral@-person	-person=17
@alesis@-organization	-organization=43
@netherlands@-location	-location=27404
@kwakwaka'wakw@-people-ethnicity	-people-ethnicity=202
@carl_linnaeus@-person	-person=607
@d-block@-person	-person=26
@1921@-event	-event=211
@meir@-location	-location=24
@dfb-pokal@-organization	-organization=1393
@mammoth@-organization	-organization=5
@hejaz@-location	-location=343
@metropolis@-organization	-organization=24
@enniscorthy@-organization	-organization=1
@sherbrooke@-person	-person=2
@san_luis_obispo@-location	-location=263
@gourmet@-art	-art=87
@torchwood@-living_thing	-living_thing=3
@anak@-art	-art=4
@brisbane@-event	-event=39
@red_army@-organization	-organization=4524
@thornhill@-location	-location=232
@m9@-location	-location=48
@rpm@-organization	-organization=5
@meriwether@-person	-person=3
@phi_beta_kappa_society@-organization	-organization=172
@crossley@-organization	-organization=58
@powell@-person	-person=299
@organ@-product	-product=489
@have_a_nice_day@-art	-art=63
@temporal@-art	-art=4
@arkansas_city,_kansas@-location	-location=65
@matt_morgan@-organization	-organization=1
@camille@-art	-art=84
@martin_baltimore@-product	-product=29
@james_fenton@-organization	-organization=1
@the_miracle_worker@-art	-art=131
@fallout@-broadcast_program	-broadcast_program=9
@chicago_colts@-organization	-organization=103
@king_george_v@-location	-location=2
@lewis_grassic_gibbon@-person	-person=59
@lawrence_durrell@-person	-person=211
@margaret_weis_productions@-organization	-organization=23
@warm_springs@-location	-location=71
@senate_of_pakistan@-organization	-organization=66
@john_mcphee@-person	-person=92
@stoner@-person	-person=9
@kansas_city,_missouri@-organization	-organization=1
@benburb@-organization	-organization=17
@sonny_mayo@-person	-person=23
@u2@-organization	-organization=1
@guardian@-art	-art=423
@german_television_comedy@-broadcast_program	-broadcast_program=20
@devildriver@-art	-art=4
@tv_tokyo@-broadcast_network	-broadcast_network=932
@sør-trøndelag@-location	-location=733
@oceanus@-god	-god=176
@flitwick@-location	-location=39
@rangers_de_talca@-organization	-organization=34
@yemen@-title	-title=1
@eastern_division@-event	-event=5
@candidate@-education-educational_degree	-education-educational_degree=8
@ted_dibiase@-person	-person=280
@ain't_nobody@-art	-art=53
@southern_district_of_new_york@-organization	-organization=57
@periyar@-art	-art=8
@canary_islands@-organization	-organization=1
@lacerta@-location	-location=26
@muhu_parish@-location	-location=45
@zenica@-organization	-organization=2
@temescal_mountains@-location	-location=24
@weston@-organization	-organization=4
@apoptygma_berzerk@-person	-person=105
@palmer@-product	-product=1
@the_humane_society_of_the_united_states@-organization	-organization=48
@out_of_the_blue@-person	-person=3
@bonaparte@-location	-location=6
@sir_edmund_barton@-person	-person=21
@hebron,_connecticut@-location	-location=24
@gary_david_goldberg@-person	-person=43
@shahin@-organization	-organization=28
@grosvenor_grammar_school@-organization	-organization=21
@rothes@-organization	-organization=11
@landshut@-event	-event=16
@john_milner@-art	-art=1
@british_colonies@-location	-location=50
@siboney@-location	-location=26
@dying_fetus@-person	-person=95
@olivia@-location	-location=10
@busways@-organization	-organization=73
@team@-event	-event=48
@melus_of_bari@-person	-person=29
@the_national_trust@-organization	-organization=54
@reformed_church_of_france@-religion-religion	-religion-religion=49
@andretti@-organization	-organization=1
@10th_district@-location	-location=69
@breton@-people-ethnicity	-people-ethnicity=288
@bishop_of_ross@-person	-person=5
@olympia_dukakis@-person	-person=178
@welwyn_garden_city@-organization	-organization=11
@ca@-chemistry	-chemistry=74
@rn@-location	-location=5
@frieze@-event	-event=7
@svetozar_miletić@-person	-person=35
@nro@-art	-art=2
@cornet@-product	-product=49
@princess_of_orange@-person	-person=13
@while_you_were_out@-art	-art=7
@terminal_island@-location	-location=154
@avienus@-person	-person=32
@leader@-location	-location=19
@pathfinder@-location	-location=1
@majorca@-event	-event=1
@south_african_government@-location	-location=1
@m4@-computer-programming_language	-computer-programming_language=11
@band@-person	-person=90
@florida_friebus@-person	-person=20
@hell_on_earth@-art	-art=25
@whitefish@-living_thing	-living_thing=90
@where_the_heart_is@-art	-art=15
@acari@-location	-location=2
@goodyear@-person	-person=2
@to_tell_the_truth@-broadcast_program	-broadcast_program=219
@30_days_of_night@-art	-art=115
@zeus@-living_thing	-living_thing=2
@divers@-title	-title=23
@canadair_cl-215@-product	-product=20
@flores@-location	-location=467
@1921@-art	-art=10
@sea_level@-location	-location=5
@mike_nifong@-person	-person=25
@wilfried_martens@-person	-person=81
@wawer@-location	-location=23
@kingfisher_airlines@-organization	-organization=79
@toad@-person	-person=9
@iberville@-person	-person=10
@nox_arcana@-person	-person=30
@yakut@-people-ethnicity	-people-ethnicity=45
@they_might_be_giants@-person	-person=553
@a16_autoroute@-location	-location=21
@zhaotong@-location	-location=36
@the_adventures_of_sherlock_holmes@-broadcast_program	-broadcast_program=47
@são_paulo@-organization	-organization=317
@uto@-god	-god=1
@annual@-art	-art=36
@the_tom_and_jerry_show@-broadcast_program	-broadcast_program=25
@santa_rita@-person	-person=1
@u.s._route_169@-location	-location=38
@fran@-event	-event=10
@flagler@-organization	-organization=1
@ministry_of_education@-title	-title=63
@lakshmi@-person	-person=148
@pluto@-location	-location=694
@keys@-location	-location=17
@lord_burlington@-person	-person=30
@dia@-product	-product=5
@abe_saffron@-person	-person=30
@s._a._rajkumar@-person	-person=84
@spring@-living_thing	-living_thing=1
@split_second@-art	-art=21
@traumatic_brain_injury@-disease	-disease=21
@yerevan@-organization	-organization=1
@erik_meijer@-person	-person=21
@john_o'connor@-person	-person=25
@ili_rebellion@-event	-event=51
@nitro@-art	-art=9
@howard_johnson@-person	-person=158
@joyce@-computer-programming_language	-computer-programming_language=4
@haruma_miura@-person	-person=21
@bishop_of_knaresborough@-person	-person=2
@ramesses_xi@-person	-person=49
@bayside@-person	-person=89
@northeastern_university@-organization	-organization=754
@guy@-person	-person=80
@shell@-person	-person=3
@jamaal_magloire@-person	-person=36
@the_kinks_are_the_village_green_preservation_society@-art	-art=73
@bn@-chemistry	-chemistry=1
@tyrell_biggs@-person	-person=48
@frank@-language	-language=1
@grassmarket@-location	-location=39
@faculty@-title	-title=149
@juneteenth@-time	-time=60
@kona@-event	-event=1
@ted_nugent@-person	-person=544
@devotion@-organization	-organization=1
@ranieri_de'_calzabigi@-person	-person=20
@brother@-art	-art=64
@greenbelt,_maryland@-organization	-organization=1
@jean-pierre_castaldi@-person	-person=22
@leo_africanus@-person	-person=62
@goldstar@-organization	-organization=21
@the_rockettes@-person	-person=51
@waterloo_county@-location	-location=29
@chelmsley_wood@-location	-location=46
@mausoleum@-person	-person=2
@dave@-person	-person=71
@south_mountain@-organization	-organization=2
@bert_patenaude@-person	-person=24
@tony_greig@-person	-person=137
@ott@-person	-person=32
@glc@-product	-product=1
@jean-philippe_rameau@-person	-person=261
@mason@-organization	-organization=181
@dirty_sanchez@-broadcast_program	-broadcast_program=33
@langford@-location	-location=72
@christian_aid@-organization	-organization=107
@frances_drake@-person	-person=22
@raspberries@-living_thing	-living_thing=1
@northumberland@-person	-person=13
@canadian_bank_of_commerce@-location	-location=3
@monty_python's_flying_circus@-person	-person=1
@cuillin@-location	-location=47
@goodwin_sands@-location	-location=254
@mitridate,_re_di_ponto@-art	-art=36
@pdl@-organization	-organization=100
@netley@-location	-location=79
@danny_kepley@-person	-person=29
@wild_world@-art	-art=31
@john_nelson@-person	-person=70
@christa_campbell@-person	-person=25
@grand_finals@-event	-event=32
@robert_de_boron@-person	-person=38
@scribe@-title	-title=34
@alex@-art	-art=4
@hotham@-person	-person=11
@tapa@-location	-location=43
@ernest_blythe@-person	-person=29
@fad_gadget@-person	-person=53
@diwan@-art	-art=36
@postmaster-general@-title	-title=22
@s15@-location	-location=36
@mineral@-chemistry	-chemistry=1
@wakhi@-people-ethnicity	-people-ethnicity=10
@slovenian@-language	-language=65
@fatherland@-location	-location=2
@don't_worry,_be_happy@-art	-art=41
@pleasant_hill@-organization	-organization=2
@stephen_f._austin_state_university@-organization	-organization=196
@huy@-location	-location=147
@new_zealander@-people-ethnicity	-people-ethnicity=41
@counterstrike@-broadcast_program	-broadcast_program=38
@darkness@-person	-person=3
@benjamin_constant@-location	-location=4
@bowmore@-location	-location=19
@daphne@-art	-art=46
@daniele_manin@-person	-person=23
@suffield_academy@-organization	-organization=25
@frieze@-art	-art=33
@venezuela@-location	-location=14466
@eastern_conference@-event	-event=2
@the_rat_pack@-art	-art=45
@cumming@-location	-location=49
@rome,_georgia@-location	-location=262
@eliza@-art	-art=10
@home@-product	-product=3
@goonhilly_downs@-location	-location=20
@talavera@-product	-product=1
@sibel_edmonds@-person	-person=26
@kadzidło@-location	-location=24
@atlanta_rhythm_section@-art	-art=1
@ganesh@-god	-god=13
@schism@-art	-art=14
@maria_laskarina@-person	-person=29
@celestial@-location	-location=1
@pro@-title	-title=1
@terror_of_mechagodzilla@-art	-art=30
@kichwa@-language	-language=19
@abbotsleigh@-organization	-organization=19
@madame_curie@-art	-art=16
@johann_zarco@-person	-person=26
@greyhound_racing@-title	-title=43
@michael_mørkøv@-person	-person=20
@by_jeeves@-person	-person=1
@dinamo@-organization	-organization=45
@the_ghoul@-art	-art=15
@mps@-location	-location=1
@cauterize@-person	-person=21
@california_electricity_crisis@-event	-event=37
@hops@-living_thing	-living_thing=7
@singaraja@-location	-location=38
@downtown_syracuse@-location	-location=28
@14th_indian_infantry_division@-organization	-organization=22
@la_martiniere_college@-location	-location=18
@kevin_yoder@-person	-person=20
@puppet_on_a_string@-art	-art=44
@the_duhks@-person	-person=46
@simha@-art	-art=20
@monitor@-title	-title=2
@genoa_c.f.c.@-organization	-organization=148
@lord_denning@-person	-person=20
@abner_haynes@-person	-person=31
@ironman_heavymetalweight_championship@-organization	-organization=29
@412@-art	-art=4
@girls@-person	-person=34
@arthur_henderson@-person	-person=108
@macclesfield@-location	-location=471
@quiberon@-event	-event=2
@lootera@-art	-art=30
@osborne@-location	-location=72
@@-person	-person=67
@duchy_of_schleswig@-location	-location=206
@ukrainian_ssr@-location	-location=143
@rabbit_in_the_moon@-person	-person=23
@iii@-body_part	-body_part=4
@mathilde@-art	-art=1
@slapp_happy@-person	-person=74
@william_jackson_palmer@-person	-person=58
@neil_jackson@-person	-person=21
@tab@-organization	-organization=1
@kansas@-people-ethnicity	-people-ethnicity=2
@theaudience@-art	-art=3
@bad_staffelstein@-location	-location=24
@museum_victoria@-location	-location=47
@caxton_hall@-location	-location=36
@santa@-art	-art=13
@quatermass_and_the_pit@-art	-art=35
@jay_pritzker_pavilion@-location	-location=38
@bongos@-person	-person=1
@maracaibo@-organization	-organization=6
@jimmy_wilde@-person	-person=46
@j._edgar_hoover_building@-location	-location=29
@kelly_joe_phelps@-person	-person=40
@la_marque@-organization	-organization=2
@arabic_language@-language	-language=623
@stuck_inside_of_mobile_with_the_memphis_blues_again@-art	-art=34
@phantom_blue@-person	-person=47
@hal_greer@-person	-person=58
@ham@-title	-title=1
@the_futureheads@-art	-art=6
@alur@-person	-person=1
@warriors@-organization	-organization=105
@united@-religion-religion	-religion-religion=20
@eggs_benedict@-food	-food=26
@cos@-broadcast_program	-broadcast_program=8
@thalassa@-broadcast_program	-broadcast_program=8
@friends_university@-organization	-organization=43
@tawa@-god	-god=1
@common@-living_thing	-living_thing=9
@gyptian@-person	-person=45
@shah_jahan@-product	-product=1
@ganassi@-organization	-organization=21
@fort_hood@-event	-event=1
@uta@-event	-event=1
@tepui@-location	-location=20
@tijara@-location	-location=107
@uc@-product	-product=1
@chris_crawford@-person	-person=35
@rouergue@-location	-location=85
@bedrock@-product	-product=2
@the_odd_couple@-broadcast_program	-broadcast_program=176
@alex_sánchez@-person	-person=26
@old_school@-event	-event=3
@cascadia@-location	-location=38
@state_department@-location	-location=2
@hello@-art	-art=119
@wojsławice@-location	-location=34
@estonian@-organization	-organization=6
@african_championships@-event	-event=42
@the_box@-broadcast_program	-broadcast_program=42
@toronto_symphony_orchestra@-person	-person=246
@johns_hopkins@-person	-person=135
@hazard@-location	-location=43
@gypsy@-art	-art=137
@inauguration@-event	-event=38
@skeletons@-art	-art=17
@caroline@-person	-person=96
@bahrain@-organization	-organization=24
@nils_lofgren@-person	-person=201
@rockstar_spud@-person	-person=23
@elders@-organization	-organization=10
@eastman@-person	-person=2
@jack_elway@-person	-person=20
@nepal@-language	-language=1
@senate_president@-title	-title=62
@thx_1138@-art	-art=89
@1992_barcelona_games@-event	-event=42
@life_and_times@-art	-art=7
@bad_brains@-person	-person=373
@kevin_shirley@-person	-person=121
@super_rtl@-broadcast_network	-broadcast_network=60
@montreal,_canada@-location	-location=45
@nema@-location	-location=1
@gmina_skrwilno@-location	-location=23
@boolavogue@-location	-location=13
@moira@-location	-location=73
@reds@-people-ethnicity	-people-ethnicity=1
@shazam@-product	-product=22
@kim_appleby@-art	-art=1
@bermuda_hundred@-location	-location=21
@american@-broadcast_program	-broadcast_program=9
@sardinia@-location	-location=3344
@joshua_leonard@-person	-person=34
@ll@-art	-art=13
@strand@-organization	-organization=5
@savoy@-organization	-organization=95
@lawrence_van_gelder@-person	-person=24
@anton@-location	-location=12
@cadmium@-art	-art=1
@mount_nyiragongo@-location	-location=22
@disco@-art	-art=14
@portales@-location	-location=38
@friedrich_wilhelm_von_steuben@-person	-person=62
@patrick_dewaere@-art	-art=4
@fine_young_cannibals@-art	-art=5
@randolph@-location	-location=251
@chamberlain@-organization	-organization=1
@wolfgang_petersen@-person	-person=110
@cedarville@-organization	-organization=3
@readville@-location	-location=25
@cincinnati@-transit	-transit=1
@rice@-location	-location=38
@kirin@-location	-location=24
@acer@-organization	-organization=129
@sukiyaki_western_django@-art	-art=20
@karen@-person	-person=39
@insight@-broadcast_program	-broadcast_program=16
@br-101@-location	-location=23
@607@-organization	-organization=1
@bergen_big_band@-person	-person=29
@tom_paterson@-person	-person=31
@vishnu@-art	-art=3
@wofoo_tai_po@-organization	-organization=79
@north_brookfield,_massachusetts@-location	-location=27
@pacific_palisades@-art	-art=2
@kalinga_magha@-person	-person=22
@lion_country_safari@-location	-location=24
@independence@-time	-time=33
@silk_road_project@-organization	-organization=31
@viking@-location	-location=16
@maggi_hambling@-person	-person=39
@chronos@-art	-art=11
@abdullah@-person	-person=45
@bessemer@-location	-location=76
@greek_state@-location	-location=33
@arabian_desert@-location	-location=47
@o'connell_bridge@-location	-location=29
@nationwide@-event	-event=1
@oberursel@-location	-location=18
@kruszyna@-location	-location=26
@irene@-god	-god=1
@17@-broadcast_program	-broadcast_program=1
@jake_shimabukuro@-person	-person=72
@greensboro,_north_carolina@-organization	-organization=1
@jaén@-organization	-organization=8
@krone@-finance-currency	-finance-currency=44
@doc@-chemistry	-chemistry=2
@jardine_house@-location	-location=20
@wynyard@-location	-location=93
@kashmir@-person	-person=39
@the_yards@-art	-art=23
@martin_orford@-person	-person=22
@woodrow_wilson@-product	-product=1
@jane@-location	-location=4
@st_patrick@-product	-product=2
@eastern_rite@-religion-religion	-religion-religion=12
@nysa@-person	-person=19
@piarist@-location	-location=1
@strong_heart@-broadcast_program	-broadcast_program=29
@wendy_hiller@-person	-person=151
@ep@-product	-product=1
@irish_immigrants@-people-ethnicity	-people-ethnicity=26
@la_frontera@-location	-location=24
@tere_liye@-broadcast_program	-broadcast_program=23
@superleague_greece@-organization	-organization=426
@pascal_chimbonda@-person	-person=32
@st._louis_soccer_league@-organization	-organization=122
@light@-art	-art=27
@st_petersburg@-transit	-transit=2
@swan@-location	-location=105
@liberty_hall@-location	-location=55
@jinzhou@-location	-location=188
@leonardo@-product	-product=2
@andorra@-organization	-organization=177
@aeg@-organization	-organization=308
@southeast@-organization	-organization=12
@high_school@-organization	-organization=142
@genius@-religion-religion	-religion-religion=1
@three_rivers@-organization	-organization=3
@peter@-broadcast_program	-broadcast_program=1
@sei@-organization	-organization=13
@electric_circus@-art	-art=28
@florida_film_critics_circle@-organization	-organization=33
@los_angeles@-art	-art=19
@chandra@-person	-person=8
@battelle@-location	-location=1
@village@-art	-art=15
@shaun_sipos@-person	-person=31
@van_halen@-art	-art=32
@memphis_blues@-organization	-organization=10
@russians@-organization	-organization=13
@cartel@-art	-art=5
@explorers@-product	-product=1
@naan@-person	-person=1
@austria@-art	-art=1
@primavera@-organization	-organization=10
@amarone@-food	-food=23
@morris,_minnesota@-event	-event=1
@kasımpaşa@-organization	-organization=17
@national_trails@-location	-location=1
@lira@-finance-currency	-finance-currency=96
@gil@-location	-location=7
@rusty@-visual_art-color	-visual_art-color=2
@newmont_mining_corporation@-organization	-organization=42
@camp_beauregard@-location	-location=54
@women's@-product	-product=6
@tiki_gelana@-person	-person=23
@costa_mesa,_california@-location	-location=263
@concrete@-art	-art=55
@jon_lieber@-person	-person=40
@godspeed@-product	-product=28
@brookville@-location	-location=22
@hits@-title	-title=6
@maverick@-product	-product=8
@66@-organization	-organization=3
@black_flag@-location	-location=3
@ambridge@-broadcast_program	-broadcast_program=5
@oxford_university@-organization	-organization=1572
@faithful@-title	-title=2
@daimler@-product	-product=10
@octodontidae@-living_thing	-living_thing=22
@scafati@-location	-location=19
@monterey_pop_festival@-location	-location=168
@san_carlos@-product	-product=1
@coldwater_creek@-location	-location=2
@chevelle@-product	-product=20
@preble@-product	-product=6
@william_patterson@-person	-person=23
@maria_i_francisca@-person	-person=39
@mcadoo@-person	-person=1
@victoria_tower@-location	-location=31
@américa@-location	-location=6
@i_finally_found_someone@-art	-art=22
@mechanicsburg@-organization	-organization=1
@japanese_occupation@-religion-religion	-religion-religion=1
@honolulu,_hawaii@-location	-location=53
@tibetan_people@-people-ethnicity	-people-ethnicity=43
@naval_officer@-person	-person=1
@friend@-organization	-organization=1
@louisville@-product	-product=8
@the_south@-language	-language=1
@tibetan_freedom_concert@-event	-event=29
@drum_barracks@-location	-location=31
@jarkko_ruutu@-person	-person=30
@banquet@-broadcast_program	-broadcast_program=1
@violet@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@raw_deal@-person	-person=1
@inn@-organization	-organization=7
@alfred_hitchcock@-person	-person=1867
@vortex@-event	-event=3
@envigado@-location	-location=54
@koropi@-location	-location=17
@what's_up_doc?@-broadcast_program	-broadcast_program=30
@providencia@-location	-location=47
@mauritian@-location	-location=86
@itata@-product	-product=1
@aitape@-event	-event=4
@uefa@-event	-event=1
@blida@-location	-location=81
@romford@-location	-location=468
@arroz_con_leche@-food	-food=8
@valea_mare@-location	-location=23
@pieniężno@-location	-location=40
@the_outsider@-art	-art=64
@pallas@-god	-god=18
@king_peter_i@-person	-person=20
@tavastia@-location	-location=53
@the_garfield_show@-broadcast_program	-broadcast_program=62
@katatonia@-person	-person=148
@charles_river@-organization	-organization=1
@coo@-title	-title=166
@the_story_of_tracy_beaker@-art	-art=34
@lp@-organization	-organization=59
@sam_huntington@-person	-person=49
@nuevo_laredo@-organization	-organization=1
@honor_society@-person	-person=33
@1934@-event	-event=354
@benzion_netanyahu@-person	-person=28
@blue_öyster_cult@-art	-art=6
@foggy_mountain_breakdown@-art	-art=20
@dunbar@-person	-person=20
@mandy_minella@-person	-person=68
@george_harrison@-person	-person=2229
@cinema@-art	-art=30
@agent_orange@-product	-product=1
@glenbrook@-location	-location=60
@x@-art	-art=129
@westminster_bridge@-location	-location=156
@new_york_international_independent_film_and_video_festival@-event	-event=72
@partizan@-person	-person=3
@savannah@-product	-product=14
@jacqueline,_countess_of_hainaut@-person	-person=28
@gorgo@-person	-person=4
@li_tai@-person	-person=29
@j._f._c._fuller@-person	-person=34
@miljenko_matijevic@-person	-person=21
@marcopolo@-organization	-organization=18
@1964_democratic_national_convention@-event	-event=53
@jessica_watson@-person	-person=20
@gautier@-person	-person=26
@auchinleck@-location	-location=45
@romeo_and_juliet@-broadcast_program	-broadcast_program=2
@gayane@-art	-art=24
@garden_state@-location	-location=1
@41st@-organization	-organization=10
@mcrae@-location	-location=26
@ashland@-product	-product=1
@santa_maria@-product	-product=22
@wilkie@-location	-location=34
@robbie_hummel@-person	-person=48
@han@-organization	-organization=4
@nab@-art	-art=8
@telford_united@-organization	-organization=244
@syria@-people-ethnicity	-people-ethnicity=4
@oswestry_school@-organization	-organization=40
@sebastidae@-living_thing	-living_thing=23
@senate@-title	-title=2
@sr-71@-location	-location=12
@jasmine@-organization	-organization=4
@sweet_lorraine@-art	-art=55
@polygon_wood@-location	-location=7
@harrow@-location	-location=386
@distinguished_service_cross@-person	-person=1
@undeclared@-broadcast_program	-broadcast_program=64
@pacemaker@-product	-product=3
@buck_rogers@-art	-art=32
@fox_sports_north@-broadcast-tv_channel	-broadcast-tv_channel=33
@jodis_putata@-living_thing	-living_thing=27
@the_mansion@-broadcast_program	-broadcast_program=3
@kubota@-location	-location=12
@japanese@-people-ethnicity	-people-ethnicity=5446
@gibbes_museum_of_art@-location	-location=24
@harry_revel@-person	-person=68
@centenary_bank@-organization	-organization=42
@strike@-organization	-organization=8
@tanglewood_music_center@-event	-event=7
@bob@-event	-event=2
@abbeydorney@-location	-location=11
@ron_hagerthy@-person	-person=39
@gary_graff@-person	-person=41
@moulsecoomb@-location	-location=28
@raf_acklington@-location	-location=42
@singled_out@-art	-art=4
@sir_winston_churchill_secondary_school@-organization	-organization=22
@white_pine@-organization	-organization=1
@mannix@-broadcast_program	-broadcast_program=316
@17th@-event	-event=11
@thomas@-art	-art=9
@tyranny@-title	-title=10
@ferdinand_magellan@-person	-person=384
@spl@-organization	-organization=302
@jalapa@-organization	-organization=1
@monarchs@-title	-title=11
@tenth_avenue@-location	-location=39
@croatian@-internet-website	-internet-website=2
@river_irvine@-location	-location=59
@spa@-event	-event=30
@bolshevik_revolution@-organization	-organization=1
@velvet_crush@-person	-person=26
@saguaro@-location	-location=1
@galatea@-location	-location=16
@north_america@-event	-event=2
@james_clark_ross@-product	-product=1
@american@-location	-location=89452
@waterworld@-location	-location=6
@no_regrets@-broadcast_program	-broadcast_program=20
@harman@-person	-person=9
@waste_management,_inc@-organization	-organization=37
@atlético_olanchano@-organization	-organization=39
@jesús_lópez-cobos@-person	-person=51
@south_cambridgeshire_district_council@-organization	-organization=26
@work_it@-broadcast_program	-broadcast_program=11
@face@-person	-person=1
@songs_of_praise@-art	-art=18
@yang@-language	-language=1
@gemma_ward@-person	-person=40
@amiens@-organization	-organization=50
@j._edgar_hoover@-art	-art=2
@theory_of_a_deadman@-art	-art=3
@down_to_the_bone@-person	-person=5
@strabismus@-disease	-disease=21
@the_boston_globe@-art	-art=1493
@michael_hutchence@-person	-person=203
@manor_house@-organization	-organization=1
@lucky_luciano@-art	-art=8
@stillwater@-organization	-organization=1
@aaron_boone@-person	-person=75
@rainier@-product	-product=5
@bridge@-location	-location=95
@windows_defender@-product	-product=31
@moms_mabley@-person	-person=44
@franz_benda@-person	-person=25
@character@-product	-product=3
@caldera@-person	-person=6
@ede@-location	-location=104
@chuck_cannon@-person	-person=56
@juno@-art	-art=232
@haralson_county@-location	-location=20
@achaean@-organization	-organization=11
@1961_season@-event	-event=27
@red_army@-event	-event=1
@little_man@-art	-art=36
@national_speleological_society@-organization	-organization=48
@gwinnett@-organization	-organization=17
@kenward_elmslie@-person	-person=21
@bay_city@-location	-location=263
@turkish_women's_first_football_league@-organization	-organization=68
@kelsang_gyatso@-person	-person=26
@poynter_institute@-organization	-organization=53
@allan_maceachen@-person	-person=23
@uf@-organization	-organization=208
@twente@-organization	-organization=144
@samy_naceri@-person	-person=23
@sa@-product	-product=2
@reunion@-art	-art=30
@mick_napier@-person	-person=21
@uppland@-organization	-organization=2
@the_royal_and_ancient_golf_club_of_st_andrews@-organization	-organization=36
@calvary@-art	-art=12
@adrianople@-location	-location=64
@home@-person	-person=17
@university_of_otago@-organization	-organization=635
@hans_staden@-person	-person=22
@bejoy_nambiar@-person	-person=32
@garstang@-person	-person=1
@pocomoke_river@-location	-location=45
@macedonian_first_league@-event	-event=4
@elco@-product	-product=3
@secret_garden@-person	-person=72
@birds@-person	-person=1
@carteret@-location	-location=39
@king's_hall@-organization	-organization=14
@grandfather_mountain@-location	-location=62
@colt@-product	-product=3
@english_high_school@-organization	-organization=23
@lade@-location	-location=50
@david_dunlap_observatory@-location	-location=29
@quik_is_the_name@-art	-art=22
@maria_fyodorovna@-person	-person=21
@giovanni_baglione@-art	-art=1
@david_johnston@-person	-person=130
@ebrahim_rasool@-person	-person=20
@dead_space@-art	-art=7
@szczutowo@-location	-location=20
@maria@-broadcast_program	-broadcast_program=1
@hellcat_records@-organization	-organization=136
@re@-god	-god=52
@vatican_secretariat_of_state@-organization	-organization=20
@french_west_africa@-location	-location=342
@ringbahn@-location	-location=37
@ciaa@-event	-event=1
@the_insider@-broadcast_program	-broadcast_program=152
@battersea_park@-event	-event=2
@new_york_times_company@-organization	-organization=34
@w@-art	-art=220
@phyllis@-person	-person=9
@col@-title	-title=28
@goldfish@-art	-art=1
@u.s._route_80@-location	-location=61
@erie,_pennsylvania@-location	-location=717
@wellington_railway_station@-location	-location=37
@westland_district@-location	-location=25
@archer@-person	-person=18
@halensee@-location	-location=22
@key_biscayne@-event	-event=18
@neil_simon@-location	-location=2
@charles_piazzi_smyth@-person	-person=35
@state_fair@-organization	-organization=1
@santhià@-location	-location=28
@quispicanchi_province@-location	-location=53
@punchbowl@-event	-event=1
@haha@-people-ethnicity	-people-ethnicity=1
@luce@-person	-person=7
@stonewall@-product	-product=5
@jimmy_castor@-person	-person=24
@lola@-award	-award=6
@bexhill_and_battle@-location	-location=21
@lord_bolingbroke@-person	-person=20
@jean_seberg@-art	-art=7
@matt_lukin@-person	-person=27
@bertie@-location	-location=16
@morris_minor@-product	-product=100
@east_fremantle@-location	-location=32
@department_s@-person	-person=20
@aki@-person	-person=7
@vondie_curtis-hall@-person	-person=51
@you're_only_young_twice@-art	-art=4
@petronius@-person	-person=148
@bob_welch@-person	-person=161
@glossop@-person	-person=1
@united_states_national_rugby_union_team_(sevens)@-organization	-organization=22
@spaceman@-title	-title=5
@duke@-organization	-organization=729
@nicholas_le_prevost@-person	-person=24
@maría_canals_barrera@-person	-person=28
@shapur_iii@-person	-person=27
@noitamina@-person	-person=36
@community@-organization	-organization=7
@the_fresno_bee@-art	-art=32
@robert_duvall@-person	-person=645
@minneapolis@-organization	-organization=29
@riders_of_the_purple_sage@-art	-art=18
@melbourn@-organization	-organization=2
@congratulations@-person	-person=1
@quebec@-art	-art=5
@carlos_checa@-person	-person=64
@miles@-location	-location=25
@university_college_london@-organization	-organization=2485
@shambhala@-organization	-organization=22
@boogie_woogie@-broadcast_program	-broadcast_program=11
@cuba@-product	-product=1
@charles_mckeown@-person	-person=28
@taipei@-location	-location=2598
@new_amsterdam@-broadcast_program	-broadcast_program=51
@brian_kidd@-person	-person=48
@saint_helen's_island@-location	-location=35
@gremlins@-product	-product=2
@gambir@-living_thing	-living_thing=4
@football_league_championship@-event	-event=9
@hollis@-person	-person=10
@evangelists@-title	-title=2
@speak_low@-person	-person=1
@malin@-location	-location=17
@the_time_of_the_cuckoo@-art	-art=25
@the_gap@-organization	-organization=12
@cannon@-event	-event=1
@priya_dutt@-person	-person=24
@symplocaceae@-living_thing	-living_thing=50
@vikram_sarabhai_space_centre@-organization	-organization=32
@artois@-person	-person=2
@c$@-finance-currency	-finance-currency=220
@zhao_gao@-person	-person=32
@fifth_season@-organization	-organization=1
@meds@-art	-art=38
@the_demon@-art	-art=32
@marine@-art	-art=1
@self-titled@-broadcast_program	-broadcast_program=1
@philip_herbert,_4th_earl_of_pembroke@-person	-person=60
@tonino_delli_colli@-person	-person=20
@honeycomb@-food	-food=4
@ernest_bai_koroma@-person	-person=132
@global_radio@-organization	-organization=73
@lavinia_greenlaw@-person	-person=29
@disorder@-art	-art=6
@zomba@-organization	-organization=15
@andre_geim@-person	-person=49
@pns_ghazi@-product	-product=20
@escape@-product	-product=10
@frederick_steele@-person	-person=69
@georges_ernest_boulanger@-person	-person=22
@cortez@-person	-person=20
@camillo_golgi@-person	-person=63
@kanazawa@-organization	-organization=6
@stylist@-title	-title=38
@native_son@-person	-person=1
@central_park,_wigan@-location	-location=22
@amazing@-art	-art=78
@philanthropy_roundtable@-organization	-organization=20
@zetland@-location	-location=26
@pal@-person	-person=16
@spanish_government@-location	-location=24
@sendai@-product	-product=12
@bethel,_alaska@-location	-location=24
@into_the_night@-broadcast_program	-broadcast_program=1
@alma@-location	-location=180
@freshwater@-living_thing	-living_thing=4
@berkeley@-art	-art=3
@yemen@-people-ethnicity	-people-ethnicity=12
@victor_kraatz@-person	-person=24
@nassau_county@-location	-location=730
@the_littles@-broadcast_program	-broadcast_program=15
@nikon@-person	-person=1
@rubén_darío@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@royal_institute_of_navigation@-organization	-organization=21
@the_adventures_of_quentin_durward@-art	-art=27
@ophthalmic@-title	-title=62
@carolyn_mccormick@-person	-person=24
@arc_music@-person	-person=2
@ema@-organization	-organization=19
@sharleen_spiteri@-person	-person=66
@archibald_campbell,_9th_earl_of_argyll@-person	-person=42
@arafat@-person	-person=20
@whitney@-location	-location=31
@culpeper@-person	-person=3
@walt_hazzard@-person	-person=47
@pandora@-location	-location=21
@masada@-broadcast_program	-broadcast_program=30
@meiji_shrine@-location	-location=55
@reborn@-art	-art=24
@lincoln-sudbury_regional_high_school@-organization	-organization=27
@mumford@-location	-location=33
@jane_badler@-person	-person=43
@san_martín@-organization	-organization=10
@the_bbc@-organization	-organization=32
@night@-god	-god=2
@orange_county@-art	-art=40
@ballycastle_railway@-location	-location=26
@gleichen@-location	-location=45
@pearl_river@-location	-location=278
@the_flesh_eaters@-art	-art=6
@château_de_bagatelle@-location	-location=22
@leonard_wood@-product	-product=1
@sony_masterworks@-organization	-organization=47
@jessie_james@-person	-person=39
@cicada@-organization	-organization=1
@matt_cameron@-person	-person=147
@gsn_live@-broadcast_program	-broadcast_program=23
@abdel_halim_hafez@-person	-person=75
@pendine@-location	-location=24
@rai_fiction@-organization	-organization=23
@international_maritime_organization@-organization	-organization=474
@ntc@-organization	-organization=24
@university_of_north_georgia@-organization	-organization=45
@huichol@-people-ethnicity	-people-ethnicity=75
@margaritaville@-art	-art=42
@rakhine@-location	-location=19
@whitby@-location	-location=37
@viktor_troicki@-person	-person=146
@ophiuchus@-location	-location=92
@hawaiian_lobelioid@-living_thing	-living_thing=35
@robert_a._heinlein@-art	-art=2
@psycho+logical-records@-organization	-organization=23
@kilmore_quay@-location	-location=22
@hitchin@-person	-person=1
@soviet_occupation_zone@-location	-location=190
@nhl_all-star@-organization	-organization=3
@nazi_regime@-event	-event=1
@coalbrookdale@-person	-person=2
@u2@-transit	-transit=5
@hellcat@-product	-product=14
@taylorcraft_auster@-organization	-organization=3
@carrick@-title	-title=3
@corvus_corax@-living_thing	-living_thing=1
@timbuktu@-product	-product=2
@new_england_science_fiction_association@-organization	-organization=21
@elevation@-organization	-organization=1
@canterbury_city@-organization	-organization=23
@caldwell@-product	-product=3
@toda@-people-ethnicity	-people-ethnicity=9
@tore_johansen@-person	-person=22
@aleppo@-event	-event=3
@inuit@-language	-language=38
@pärnu_county@-location	-location=402
@scooby-doo@-art	-art=63
@"stone_cold"_steve_austin@-person	-person=20
@camellia_japonica@-living_thing	-living_thing=26
@the_auk@-person	-person=1
@wilson@-person	-person=294
@trouble_in_paradise@-broadcast_program	-broadcast_program=4
@peloponnesian@-organization	-organization=5
@aledo@-location	-location=34
@van_diemen's_land@-art	-art=7
@cactus@-living_thing	-living_thing=47
@bornean@-location	-location=20
@golden_ring@-location	-location=15
@bill_murray@-person	-person=655
@evans_blue@-chemistry	-chemistry=1
@wabasha,_minnesota@-location	-location=22
@orne@-location	-location=726
@murex@-living_thing	-living_thing=24
@madog_ap_maredudd@-person	-person=64
@rajah_humabon@-person	-person=21
@a_question_of_sport@-product	-product=1
@open@-person	-person=1
@north_star@-organization	-organization=6
@jerry_jones@-organization	-organization=1
@vaudreuil@-person	-person=13
@tyr@-product	-product=1
@gerald_dawe@-person	-person=22
@sf@-broadcast_network	-broadcast_network=15
@tewkesbury@-location	-location=273
@lumezzane@-location	-location=13
@marsh@-living_thing	-living_thing=2
@evans@-location	-location=76
@james_fowler@-person	-person=67
@jack_o'halloran@-person	-person=25
@journey@-art	-art=35
@thandwe@-location	-location=23
@first_time@-broadcast_program	-broadcast_program=10
@tatar@-people-ethnicity	-people-ethnicity=189
@muhammad_ali@-person	-person=1065
@south_slavs@-people-ethnicity	-people-ethnicity=151
@sartorius@-body_part	-body_part=29
@jing@-person	-person=9
@glidden@-organization	-organization=13
@two_hours_traffic@-art	-art=1
@firestarter@-art	-art=82
@dark_empire@-art	-art=23
@muchmusic_video_awards@-broadcast_program	-broadcast_program=191
@china_telecom@-organization	-organization=64
@from_here_to_eternity@-art	-art=211
@datsun@-organization	-organization=131
@tbilisi@-transit	-transit=2
@brühl@-organization	-organization=6
@main_article@-location	-location=1
@ddt@-chemistry	-chemistry=398
@sbarro@-location	-location=41
@ojibwa@-people-ethnicity	-people-ethnicity=2
@penrith@-location	-location=613
@iraqi_league@-organization	-organization=30
@bianca@-location	-location=10
@geraldo_rivera@-broadcast_program	-broadcast_program=1
@winchester@-organization	-organization=269
@lyra@-product	-product=16
@singled_out@-broadcast_program	-broadcast_program=33
@concord_monitor@-art	-art=33
@gates_mcfadden@-person	-person=50
@cashel@-organization	-organization=11
@john_jay@-person	-person=359
@sakurai@-person	-person=2
@calophyllum@-living_thing	-living_thing=27
@illinois_route_13@-location	-location=29
@aldermen@-title	-title=48
@wild_cherry@-person	-person=74
@raton,_new_mexico@-location	-location=60
@goodrich@-person	-person=3
@cesc_fàbregas@-person	-person=160
@republic_of_pisa@-location	-location=80
@hor_namhong@-person	-person=25
@united@-art	-art=25
@juneau@-art	-art=2
@east_lindsey@-location	-location=296
@three_days_grace@-person	-person=271
@bret_maverick@-art	-art=14
@mission_valley@-location	-location=20
@robert_kirby@-person	-person=69
@sultana@-person	-person=25
@opera_rara@-organization	-organization=67
@second_spanish_republic@-location	-location=521
@brave@-people-ethnicity	-people-ethnicity=2
@brian_keene@-person	-person=100
@zelenograd@-organization	-organization=1
@1903–04@-organization	-organization=9
@high_schools@-education-educational_degree	-education-educational_degree=44
@1964_alaska_earthquake@-event	-event=47
@robert_o'hara_burke@-person	-person=46
@razor@-organization	-organization=2
@yungas@-language	-language=1
@thomas_corneille@-person	-person=47
@workers_party_of_turkey@-organization	-organization=28
@sherwood@-location	-location=147
@warsaw_ghetto@-event	-event=1
@elverum@-location	-location=143
@athletics_program@-event	-event=54
@stevie_nicks@-art	-art=1
@u.a.e@-location	-location=22
@koczała@-location	-location=37
@thoré@-location	-location=23
@beaumont@-event	-event=17
@gérard_oury@-person	-person=101
@hms_conway@-organization	-organization=26
@prachatice@-organization	-organization=2
@autodesk_inventor@-organization	-organization=1
@willy_deville@-art	-art=1
@montagu@-title	-title=3
@blue_ridge@-art	-art=1
@robert_stephenson_and_company@-person	-person=1
@rufus@-person	-person=154
@wesley@-location	-location=14
@buru@-person	-person=1
@beyoğlu@-location	-location=184
@war_on_terror@-art	-art=1
@andrew_jackson@-location	-location=1
@jagdgeschwader_77@-organization	-organization=46
@los_barrios@-location	-location=25
@sounds@-organization	-organization=2
@olaria@-organization	-organization=29
@carthaginians@-language	-language=7
@best_actor@-event	-event=5
@transcarpathia@-location	-location=59
@fallen_angels@-broadcast_program	-broadcast_program=35
@reforma@-event	-event=1
@hero@-person	-person=16
@parents@-art	-art=41
@robin_antin@-person	-person=50
@wbc@-body_part	-body_part=3
@brett_kearney@-person	-person=40
@john_quinn@-person	-person=26
@baronetcy@-title	-title=103
@griffith_university@-organization	-organization=376
@natchez@-location	-location=271
@secretary_of_the_united_states_senate@-title	-title=35
@greens@-organization	-organization=473
@namakwa_district_municipality@-location	-location=20
@juneau@-product	-product=3
@percy_french@-person	-person=59
@building_429@-person	-person=36
@barletta@-organization	-organization=66
@orania@-living_thing	-living_thing=2
@csi@-chemistry	-chemistry=8
@grozny@-location	-location=425
@haguro@-product	-product=30
@tulsa@-location	-location=526
@world_war_iii@-art	-art=53
@solidago_virgaurea@-living_thing	-living_thing=23
@domesticated_pigeons@-living_thing	-living_thing=52
@robert_bateman@-organization	-organization=1
@i_can't_tell_you_why@-art	-art=21
@creamfields@-event	-event=65
@vaya_con_dios@-person	-person=51
@kate_rogers@-broadcast_program	-broadcast_program=1
@andhra@-location	-location=129
@fort_snelling_national_cemetery@-location	-location=23
@march@-product	-product=1
@asap@-art	-art=11
@tna@-organization	-organization=10
@fiji@-organization	-organization=585
@(they_long_to_be)_close_to_you@-art	-art=72
@off_limits@-broadcast_program	-broadcast_program=8
@boe@-location	-location=7
@françois-andré_danican_philidor@-person	-person=65
@division_ii@-event	-event=33
@princess_karoline_mathilde_of_schleswig-holstein-sonderburg-augustenburg@-person	-person=21
@we_didn't_start_the_fire@-art	-art=46
@canada_cup@-event	-event=54
@coventry_canal@-location	-location=83
@players@-organization	-organization=5
@4th_battle_squadron@-organization	-organization=23
@zia@-people-ethnicity	-people-ethnicity=3
@duchy_of_oels@-location	-location=22
@wareham@-person	-person=2
@assumption_high_school@-organization	-organization=30
@fitzwilliam@-organization	-organization=4
@thorn@-person	-person=8
@wannon@-location	-location=25
@storer_college@-organization	-organization=25
@allan_ramsay@-location	-location=1
@grodno@-location	-location=398
@salinas@-person	-person=3
@all_stars@-award	-award=12
@white@-person	-person=116
@berwick@-product	-product=26
@mccartney@-location	-location=1
@jean_maccurdy@-person	-person=20
@sinop@-location	-location=117
@oscar_chajes@-person	-person=20
@turing@-person	-person=17
@laurent_wolf@-person	-person=20
@carpi@-body_part	-body_part=2
@bosch@-organization	-organization=510
@krško@-organization	-organization=9
@bartonella@-living_thing	-living_thing=60
@padi@-organization	-organization=25
@pax@-organization	-organization=4
@big_horn_county@-location	-location=83
@shakhriyar_mamedyarov@-person	-person=44
@maurice_white@-person	-person=171
@grand_theatre@-organization	-organization=1
@john_fogerty@-person	-person=412
@happy_days@-broadcast_program	-broadcast_program=630
@the_ruins@-location	-location=1
@indian_lake@-location	-location=40
@laughing_boy@-art	-art=19
@northern_irish@-people-ethnicity	-people-ethnicity=2
@great_central@-product	-product=1
@plessur_alps@-location	-location=31
@zeeland@-art	-art=1
@cape_breton@-organization	-organization=2
@festus@-person	-person=100
@battle_of_bristoe_station@-event	-event=26
@holding_the_man@-art	-art=32
@crow@-people-ethnicity	-people-ethnicity=91
@brass_knuckles@-person	-person=1
@přerov@-location	-location=186
@mahela_jayawardene@-person	-person=190
@laid_back@-person	-person=28
@nicotine@-medicine-drug	-medicine-drug=31
@james_smith@-person	-person=100
@mafia@-art	-art=17
@lovebox@-event	-event=11
@friulian_language@-language	-language=21
@marguerite_chapman@-person	-person=31
@kirin@-art	-art=1
@ma@-person	-person=9
@ted_johns@-person	-person=20
@minister_of_internal_affairs@-organization	-organization=21
@university_of_tampere@-organization	-organization=70
@super_bowl_xlii@-event	-event=315
@i-12@-product	-product=3
@dollman_vs._demonic_toys@-art	-art=24
@darlaston@-location	-location=79
@discharge@-medicine-symptom	-medicine-symptom=8
@jeremy_collier@-person	-person=52
@munda@-event	-event=6
@katonah@-location	-location=35
@kosai@-person	-person=10
@barakaldo@-organization	-organization=8
@oskar_nedbal@-person	-person=25
@france's@-location	-location=45
@xanthos@-person	-person=1
@the_time_machine@-art	-art=277
@warwat_bakal@-location	-location=26
@robinson_crusoe@-location	-location=3
@jacob_volkmann@-person	-person=25
@billy_mitchell@-person	-person=170
@johnnie_walker@-organization	-organization=109
@jodhaa_akbar@-broadcast_program	-broadcast_program=1
@principality@-location	-location=23
@java@-event	-event=11
@jeff_carson@-art	-art=3
@aratus@-person	-person=78
@boys_keep_swinging@-art	-art=23
@russell@-art	-art=1
@andrés_d'alessandro@-person	-person=29
@meat@-person	-person=6
@kyle_orton@-person	-person=165
@30_seconds_to_mars@-person	-person=6
@capiz@-location	-location=137
@mincio@-event	-event=2
@belgian@-organization	-organization=18
@council_of_people's_commissars@-person	-person=1
@athletes@-title	-title=180
@mark_tuinei@-person	-person=22
@charles_xi@-person	-person=94
@krishna_janmashtami@-event	-event=45
@israel_railways@-organization	-organization=150
@fauske@-organization	-organization=18
@ur-nammu@-person	-person=45
@royal_indian_engineering_college@-organization	-organization=28
@aquino@-person	-person=19
@savoy_ballroom@-location	-location=64
@stilton@-location	-location=25
@wasteland@-art	-art=17
@fred_freiberger@-person	-person=20
@baugé@-event	-event=1
@sirocco@-art	-art=23
@alfano@-person	-person=10
@caydee_denney@-person	-person=30
@birthday@-person	-person=5
@gone@-person	-person=42
@western_canada_hockey_league@-organization	-organization=196
@last_autumn's_dream@-person	-person=26
@yakut@-location	-location=1
@garcía_íñiguez@-person	-person=39
@sich_riflemen@-organization	-organization=32
@stjepan_bobek@-person	-person=41
@zola@-person	-person=61
@vindolanda@-location	-location=54
@ulverstone@-organization	-organization=8
@110@-event	-event=1
@mijares@-person	-person=48
@third_battle_of_winchester@-event	-event=20
@cape@-organization	-organization=8
@aik_if@-organization	-organization=59
@aaron_rodgers@-person	-person=344
@grey@-living_thing	-living_thing=2
@islandmagee@-organization	-organization=2
@vanier@-event	-event=1
@pide@-organization	-organization=72
@ngaanyatjarra@-people-ethnicity	-people-ethnicity=31
@leningrad@-transit	-transit=3
@cornhill@-location	-location=81
@berta@-language	-language=26
@hi@-organization	-organization=6
@arthur_currie@-person	-person=49
@yes@-art	-art=62
@charles_collingwood@-person	-person=51
@assyriska_föreningen@-organization	-organization=43
@boyle_county@-location	-location=23
@otto_iii@-person	-person=210
@uzhhorod@-location	-location=176
@national_oceanic_and_atmospheric_administration_commissioned_officer_corps@-organization	-organization=27
@the_la's@-art	-art=6
@dictatorship@-location	-location=9
@beaulieu@-person	-person=6
@1996–97@-organization	-organization=1
@radiology@-art	-art=2
@mountrail_county@-location	-location=30
@southern_professional_hockey_league@-organization	-organization=163
@spoleto@-location	-location=47
@kanchanpur_district@-location	-location=30
@nyx@-god	-god=39
@fencing@-title	-title=11
@new_statesman@-broadcast_program	-broadcast_program=3
@kashi@-organization	-organization=3
@kevin_curtis@-person	-person=51
@vakhtang_i@-person	-person=27
@livingston@-award	-award=1
@scorton@-location	-location=29
@three_brothers@-product	-product=1
@come_and_see@-art	-art=25
@dj_maj@-person	-person=21
@palladium@-chemistry	-chemistry=63
@ben_shneiderman@-person	-person=47
@works@-person	-person=10
@bosnian@-people-ethnicity	-people-ethnicity=23
@bibracte@-location	-location=26
@reunited@-event	-event=4
@mercy@-organization	-organization=2
@frank_lacy@-person	-person=24
@the_mysteries@-art	-art=22
@ottobrunn@-location	-location=24
@murray_park@-location	-location=21
@yarmouth@-location	-location=468
@furnas@-organization	-organization=1
@charlie@-person	-person=80
@western_uttar_pradesh@-location	-location=22
@attleboro@-location	-location=85
@gnat@-product	-product=31
@vrij_nederland@-art	-art=65
@carmona@-location	-location=75
@philemon_wright@-person	-person=31
@rooster@-living_thing	-living_thing=49
@technical_university_of_nova_scotia@-organization	-organization=25
@b'nai_brith_canada@-organization	-organization=34
@strong_vincent@-person	-person=26
@neysan_district@-location	-location=33
@opal@-location	-location=9
@columbus_buckeyes@-location	-location=2
@sergio_van_dijk@-person	-person=25
@born_in_the_u.s.a.@-art	-art=150
@short@-location	-location=2
@volta_river@-location	-location=53
@aspern@-location	-location=26
@madden@-person	-person=8
@sara_foster@-person	-person=23
@loos@-person	-person=1
@bray@-location	-location=330
@japan_academy@-award	-award=5
@mini@-person	-person=2
@2.13.61@-organization	-organization=22
@lady_antebellum@-person	-person=314
@cigar@-person	-person=4
@all_stars@-event	-event=1
@chicago_tribune@-organization	-organization=4
@pilate@-location	-location=1
@gilbert_arthur_à_beckett@-person	-person=24
@peter_gunn@-broadcast_program	-broadcast_program=198
@scrobipalpa_acuminatella@-living_thing	-living_thing=33
@lubiewo@-location	-location=21
@natasha_st-pier@-art	-art=1
@panini@-broadcast_program	-broadcast_program=1
@rank@-location	-location=2
@hayabusa@-product	-product=2
@derry@-organization	-organization=418
@china_clipper@-product	-product=22
@buccaneers@-art	-art=1
@syracuse@-event	-event=6
@mgmt@-person	-person=302
@sebastian@-art	-art=11
@oshkosh@-event	-event=7
@mush@-art	-art=2
@sonny_phillips@-person	-person=26
@monte_carlo@-organization	-organization=16
@brooks_atkinson@-person	-person=136
@mark_volman@-person	-person=76
@taufik_batisah@-person	-person=32
@morris_swadesh@-person	-person=49
@1982_season@-event	-event=100
@suchitepéquez@-organization	-organization=6
@city_road@-location	-location=63
@none_but_the_brave@-art	-art=20
@lizzie_borden@-person	-person=116
@nanhai@-location	-location=40
@beitar_illit@-location	-location=34
@doyt_perry_stadium@-location	-location=29
@kinsale@-location	-location=263
@marvin_rainwater@-person	-person=21
@sabotage@-person	-person=1
@postcards_from_buster@-broadcast_program	-broadcast_program=42
@graz@-transit	-transit=1
@winnebago_county@-location	-location=158
@sint-truiden@-location	-location=125
@duchy_of_cleves@-location	-location=86
@egyptian_mythology@-location	-location=1
@cymmer@-location	-location=22
@date@-organization	-organization=3
@agf@-organization	-organization=142
@dixon_county@-location	-location=37
@susanna_hoffs@-person	-person=173
@dragon@-art	-art=1143
@the_making_of_the_english_working_class@-art	-art=22
@biloxi@-language	-language=1
@grazia@-art	-art=87
@dumbarton_f.c.@-organization	-organization=30
@employment@-person	-person=1
@the_straits@-broadcast_program	-broadcast_program=18
@batia_lunaris@-living_thing	-living_thing=22
@inkscape@-product	-product=82
@down_gaa@-location	-location=1
@lacy,_norris_j.@-person	-person=24
@mangbetu@-language	-language=9
@mitch_allan@-person	-person=49
@brockway@-location	-location=19
@member_of_the_european_parliament@-title	-title=1715
@sam_levenson@-person	-person=20
@afghan_president@-person	-person=1
@leverkusen@-location	-location=208
@mr._t@-person	-person=193
@gavin_lyall@-person	-person=23
@xia@-person	-person=3
@einaudi@-organization	-organization=9
@paias_wingti@-person	-person=20
@sally@-location	-location=1
@norman@-location	-location=329
@blender@-art	-art=430
@crohn's_disease@-disease	-disease=361
@rib@-body_part	-body_part=6
@studio_city,_los_angeles@-location	-location=30
@selwyn@-organization	-organization=9
@100th_meridian@-location	-location=22
@pgr@-person	-person=3
@mr._d@-broadcast_program	-broadcast_program=23
@thunder@-art	-art=31
@forgotten_realms_campaign_setting@-art	-art=49
@sasebo@-location	-location=633
@elizabeth_ii@-title	-title=1
@prime_minister@-organization	-organization=4
@george@-person	-person=1015
@chuck@-art	-art=20
@georgians@-people-ethnicity	-people-ethnicity=293
@commune@-event	-event=31
@lil'_romeo@-person	-person=24
@croatian@-location	-location=159
@super_bowl_v@-event	-event=137
@thalassa@-art	-art=2
@nabc@-person	-person=51
@mani@-location	-location=89
@american_royal@-organization	-organization=37
@swain_county,_north_carolina@-location	-location=22
@brand_nubian@-art	-art=2
@portuguese_guinea@-finance-currency	-finance-currency=1
@observer@-organization	-organization=1
@fort_worth_brahmas@-organization	-organization=21
@luga@-food	-food=1
@agamemnon@-art	-art=8
@holden@-person	-person=7
@britz@-broadcast_program	-broadcast_program=17
@hms_chatham@-product	-product=52
@elfin@-person	-person=2
@jerusalem@-living_thing	-living_thing=1
@sleep@-disease	-disease=1
@stittsville@-art	-art=1
@henry_luce@-person	-person=108
@genentech@-organization	-organization=210
@prince-elector@-title	-title=163
@crimea-simeis@-location	-location=110
@booker_t._washington@-organization	-organization=1
@fairfield,_illinois@-location	-location=22
@galliformes@-living_thing	-living_thing=116
@dorothy_kamenshek@-person	-person=28
@spa-francorchamps@-event	-event=7
@morris_fuller_benton@-person	-person=65
@bird@-person	-person=14
@primavera@-art	-art=18
@michael_huffington@-person	-person=37
@autodromo_nazionale_monza@-location	-location=160
@capuchins@-living_thing	-living_thing=4
@kora_kagaz@-art	-art=28
@farquhar@-person	-person=11
@wonderful_world@-art	-art=41
@chronicles_of_chaos@-person	-person=4
@guadalupe@-art	-art=9
@tigers@-art	-art=1
@pope_urban_viii@-person	-person=410
@flashback@-person	-person=1
@karantina@-event	-event=5
@phlox@-living_thing	-living_thing=32
@veronica@-product	-product=5
@the_ark@-person	-person=58
@ranger@-location	-location=49
@haverford@-organization	-organization=19
@timok@-location	-location=23
@asti@-organization	-organization=1
@panday@-broadcast_program	-broadcast_program=19
@gerry_staley@-person	-person=20
@scarborough_centre@-location	-location=41
@tennessee_williams@-person	-person=1169
@loveden@-location	-location=21
@erandio@-organization	-organization=2
@weightlifting@-event	-event=87
@breakout@-event	-event=3
@bo_diddley@-art	-art=34
@national_union@-event	-event=1
@bbc's@-organization	-organization=89
@mandy_moore@-art	-art=9
@northern_premier_league@-organization	-organization=1012
@delta_connection@-organization	-organization=156
@how_green_was_my_valley@-broadcast_program	-broadcast_program=3
@coleophora_violacea@-living_thing	-living_thing=20
@thoreau@-person	-person=39
@ioannis_rallis@-person	-person=34
@masters_degree@-education-educational_degree	-education-educational_degree=26
@badly_drawn_boy@-person	-person=177
@karnataka_state@-award	-award=1
@melkonian_educational_institute@-organization	-organization=36
@mac_os_x@-product	-product=61
@daliang@-location	-location=69
@mindfreedom_international@-organization	-organization=34
@verbandsgemeinde_of_kusel@-location	-location=27
@graham@-person	-person=57
@gnosall@-location	-location=27
@faraday@-person	-person=48
@bec@-education-educational_degree	-education-educational_degree=3
@antonio_"l.a."_reid@-person	-person=24
@roy_mcmillan@-person	-person=34
@umrao_jaan@-art	-art=63
@willie_smith@-person	-person=51
@iss@-product	-product=88
@what's_going_on@-broadcast_program	-broadcast_program=3
@mecha@-organization	-organization=21
@ängelholm@-organization	-organization=11
@ma@-organization	-organization=1
@singapore_open@-organization	-organization=29
@the_distillers@-person	-person=94
@englewood_hospital_and_medical_center@-location	-location=20
@bishop_of_knaresborough@-title	-title=18
@bill_france,_jr.@-person	-person=33
@bridgewater@-person	-person=3
@tugboat@-person	-person=5
@misiones@-organization	-organization=1
@thracian@-product	-product=1
@death_sentence@-event	-event=1
@christie@-person	-person=28
@mako@-organization	-organization=4
@final_fantasy@-product	-product=570
@director-general@-organization	-organization=3
@brain_dead@-disease	-disease=32
@oceanic@-location	-location=39
@bulldog@-organization	-organization=5
@pakrac@-event	-event=4
@château_de_versailles@-location	-location=24
@poznań@-organization	-organization=2
@chapultepec_castle@-location	-location=59
@stephen_geoffreys@-person	-person=21
@the_mother@-art	-art=27
@independent_film@-title	-title=28
@wsm@-location	-location=2
@muriel_gray@-person	-person=29
@classified@-art	-art=4
@duke_of_medina_sidonia@-title	-title=35
@munster@-language	-language=2
@lord's@-location	-location=850
@gmina_międzychód@-location	-location=44
@columbus,_ohio@-organization	-organization=2
@southern_railway@-location	-location=9
@heretic@-religion-religion	-religion-religion=2
@runaway@-person	-person=1
@haisla@-people-ethnicity	-people-ethnicity=31
@rawlings@-organization	-organization=56
@lord_denman@-title	-title=1
@mahendra@-location	-location=1
@heteromyidae@-living_thing	-living_thing=71
@community@-people-ethnicity	-people-ethnicity=1
@saint-laurent,_quebec@-location	-location=20
@terry_yorath@-person	-person=53
@buddha@-art	-art=28
@imre_nagy@-person	-person=150
@audio@-event	-event=1
@bacup@-location	-location=96
@south@-location	-location=1457
@beira@-title	-title=1
@c.m.g.@-title	-title=30
@division_1_féminine@-event	-event=2
@ayer@-organization	-organization=1
@royal_naval_volunteer_reserve@-organization	-organization=38
@everyman_theatre@-organization	-organization=4
@clyde_otis@-person	-person=73
@lokesh@-person	-person=40
@ballon_d'alsace@-location	-location=32
@fitchburg@-location	-location=148
@tela@-person	-person=13
@arkona@-person	-person=31
@old_world_vulture@-living_thing	-living_thing=57
@england's@-location	-location=32
@ps1@-location	-location=17
@lowville,_new_york@-location	-location=22
@pia@-location	-location=3
@eminem@-broadcast_program	-broadcast_program=1
@tego_calderón@-person	-person=175
@bess_lomax_hawes@-person	-person=31
@play_dead@-art	-art=18
@claude-henri_belgrand_de_vaubois@-person	-person=20
@stevan_ridley@-person	-person=23
@mecklenburg-vorpommern@-location	-location=1897
@wisley@-location	-location=73
@caliph@-title	-title=893
@beta@-product	-product=30
@gp@-art	-art=12
@mulund@-location	-location=58
@keifuku_electric_railroad@-organization	-organization=20
@darius@-person	-person=50
@finnish_championship@-organization	-organization=38
@castle@-person	-person=1
@allison@-event	-event=7
@peacocks@-living_thing	-living_thing=18
@empedocles@-person	-person=156
@lin-manuel_miranda@-person	-person=67
@terminal@-event	-event=1
@mims@-person	-person=59
@true_story@-art	-art=25
@rer_line_b@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=35
@programmer@-product	-product=37
@chevy_chase,_maryland@-location	-location=164
@tunisian@-location	-location=31
@taste@-organization	-organization=4
@high_sheriff_of_dorset@-title	-title=44
@john_henry@-art	-art=22
@hanna@-art	-art=46
@january@-event	-event=28
@poco@-art	-art=4
@pierre-auguste_renoir@-person	-person=323
@son_seals@-person	-person=47
@king_of_saudi_arabia@-title	-title=97
@mobsters@-art	-art=31
@ibelin@-location	-location=66
@chenango@-product	-product=2
@republica@-art	-art=2
@love_jones@-person	-person=11
@périgueux@-location	-location=169
@chess_life@-art	-art=58
@our_lady_of_la_salette@-organization	-organization=1
@championnat_national@-event	-event=1
@medulla@-art	-art=1
@the_ides_of_march@-art	-art=42
@roe@-product	-product=1
@2006_parliamentary_elections@-event	-event=34
@the_family@-art	-art=39
@i_let_a_song_go_out_of_my_heart@-art	-art=23
@david_popper@-person	-person=43
@award@-organization	-organization=6
@seven_swords@-art	-art=31
@celta@-product	-product=3
@st_austell@-location	-location=254
@the_accused@-person	-person=2
@mazeppa@-art	-art=65
@kola@-person	-person=2
@metcalfe@-person	-person=2
@phil_campbell@-person	-person=68
@hebron@-location	-location=131
@oslo_city_hall@-location	-location=49
@stay_tuned@-broadcast_program	-broadcast_program=1
@bauhaus@-location	-location=810
@polesie_voivodeship@-location	-location=32
@days_of_the_new@-person	-person=65
@hornsby@-person	-person=2
@don_stanhouse@-person	-person=28
@whampoa@-person	-person=2
@lahu@-language	-language=11
@116@-art	-art=4
@a3@-location	-location=133
@gotham@-organization	-organization=4
@canadian_broadcasting_corporation@-internet-website	-internet-website=1
@elon@-person	-person=2
@the_new_year@-art	-art=4
@the_adventures_of_brisco_county,_jr.@-broadcast_program	-broadcast_program=97
@noranda@-location	-location=7
@miyajima@-event	-event=1
@goldsboro@-event	-event=3
@compton_verney@-location	-location=24
@surf_city@-person	-person=3
@noah's_ark@-art	-art=24
@red_sea@-event	-event=1
@rabies@-disease	-disease=24
@napoleon@-location	-location=65
@harry_lloyd@-person	-person=57
@the_eyes_of_texas@-broadcast_program	-broadcast_program=4
@garbo@-person	-person=23
@mercenary@-title	-title=15
@director_general@-title	-title=24
@fangoria@-art	-art=232
@route_94@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@surat@-person	-person=1
@darius_reynaud@-person	-person=29
@rakovski@-location	-location=15
@pershing_square@-organization	-organization=2
@lakeside,_california@-location	-location=27
@paul@-person	-person=724
@joe_murray@-person	-person=49
@st._john's_church@-location	-location=51
@2007-08_season@-event	-event=22
@new_york_quarterly@-art	-art=21
@toft@-location	-location=25
@helen_of_troy@-organization	-organization=4
@the_jungle_book@-product	-product=4
@chenango@-location	-location=158
@the_scar@-art	-art=29
@christchurch_city_council@-organization	-organization=132
@thallichtenberg@-location	-location=24
@lantapan@-location	-location=20
@the_x-files@-art	-art=48
@somme@-art	-art=1
@inverness@-organization	-organization=52
@union_street@-location	-location=42
@first_presbyterian_church@-location	-location=69
@highlandtown@-location	-location=37
@what_if...?@-art	-art=32
@10_items_or_less@-art	-art=10
@yelena_isinbayeva@-person	-person=95
@howard_dietz@-person	-person=230
@the_bad_beginning@-art	-art=23
@irises@-art	-art=14
@valparaiso@-product	-product=1
@mahón@-food	-food=1
@silvanidae@-living_thing	-living_thing=59
@hatta@-organization	-organization=4
@allen_county,_indiana@-location	-location=41
@rum@-event	-event=1
@pescarolo_sport@-organization	-organization=44
@thaddeus_stevens@-person	-person=130
@joe_zawinul@-person	-person=274
@william_tite@-person	-person=51
@sing_it_loud@-art	-art=5
@seaboard_system_railroad@-organization	-organization=42
@toulon@-organization	-organization=257
@all_nepal_football_association@-organization	-organization=28
@francis_alÿs@-person	-person=23
@glamp@-person	-person=55
@hemu@-person	-person=59
@the_last_man@-art	-art=34
@indian_lake@-art	-art=1
@river_heights@-location	-location=25
@kendra@-person	-person=3
@john_mcmullen@-person	-person=32
@northern_ireland_assembly@-organization	-organization=638
@zoroastrian@-religion-religion	-religion-religion=234
@monticello_high_school@-organization	-organization=28
@south_yorkshire@-location	-location=1677
@rutaceae@-living_thing	-living_thing=400
@canada@-education-educational_degree	-education-educational_degree=1
@coda@-organization	-organization=1
@dawson@-person	-person=59
@the_blitz@-event	-event=276
@phyllonorycter_esperella@-living_thing	-living_thing=27
@barão_vermelho@-person	-person=44
@walker_racing@-organization	-organization=58
@great_lakes@-organization	-organization=13
@patrick_braoudé@-person	-person=22
@reprise@-art	-art=13
@casimir_iv@-person	-person=55
@barack_obama@-person	-person=9551
@jaramogi_oginga_odinga@-person	-person=26
@fifteenth@-event	-event=12
@coleophora_adelogrammella@-living_thing	-living_thing=20
@kaiser_permanente@-organization	-organization=181
@atlanta_braves@-organization	-organization=3449
@juno@-god	-god=304
@léon_gambetta@-person	-person=109
@torrent@-location	-location=24
@madurese@-people-ethnicity	-people-ethnicity=47
@london_victoria_station@-location	-location=34
@ted_ditchburn@-person	-person=20
@frank_slide@-event	-event=24
@joker@-art	-art=14
@supermarine_southampton@-organization	-organization=1
@snake@-location	-location=62
@nfl@-organization	-organization=3637
@derby_line,_vermont@-location	-location=20
@orcus@-location	-location=10
@yilan_city@-location	-location=21
@gol@-product	-product=7
@british_masters@-broadcast_program	-broadcast_program=2
@sergei_zakharov@-person	-person=135
@hradec_králové@-organization	-organization=28
@inazuma_eleven@-art	-art=22
@saint_michael@-art	-art=1
@heavy_metal@-art	-art=298
@christmas_day@-art	-art=1
@dominican_war_of_independence@-event	-event=24
@barak@-person	-person=51
@chicken_soup_for_the_soul@-art	-art=62
@i_hadn't_anyone_till_you@-art	-art=25
@limerick@-event	-event=2
@narvik@-location	-location=596
@la_cruz@-art	-art=2
@uji@-location	-location=78
@barca@-location	-location=35
@photo@-person	-person=2
@lysander@-person	-person=103
@battle_of_the_blades@-event	-event=58
@morning@-broadcast_program	-broadcast_program=2
@fabio_borini@-person	-person=27
@paul_jennings_hill@-person	-person=24
@boston's@-location	-location=22
@mark_hoppus@-person	-person=217
@don_mckinnon@-person	-person=80
@muenster@-location	-location=47
@united_states_marine_band@-person	-person=78
@london_bridge@-art	-art=21
@dope@-living_thing	-living_thing=1
@edinburgh_academy@-organization	-organization=216
@pressure@-event	-event=1
@delphi@-computer-programming_language	-computer-programming_language=28
@jean_alexander@-person	-person=34
@great_war@-event	-event=5
@haha@-person	-person=24
@english_league@-organization	-organization=33
@german_reunification@-location	-location=1
@willie@-body_part	-body_part=1
@heinrich_himmler@-person	-person=1029
@clausewitz@-organization	-organization=1
@pole@-people-ethnicity	-people-ethnicity=53
@glen_mills@-person	-person=16
@wingfield@-person	-person=1
@ineu@-location	-location=21
@the_big_bang@-broadcast_program	-broadcast_program=8
@the_strand@-art	-art=7
@fairchild@-person	-person=1
@jane_by_design@-broadcast_program	-broadcast_program=24
@boss@-location	-location=1
@tortoise@-art	-art=2
@gene_kiniski@-person	-person=72
@meningitis@-disease	-disease=31
@iodine@-chemistry	-chemistry=61
@east_end@-organization	-organization=6
@edward_porter_alexander@-person	-person=38
@jan_janssen@-person	-person=24
@andre_reed@-person	-person=78
@the_four_seasons@-art	-art=92
@lucille_lortel@-person	-person=55
@ascorbic_acid@-chemistry	-chemistry=20
@soraya_arnelas@-person	-person=28
@clermont@-location	-location=238
@470@-product	-product=108
@ampleforth_abbey@-organization	-organization=3
@arthur_mutambara@-person	-person=46
@vittorio_gui@-person	-person=31
@electric_guitars@-product	-product=6
@shenaz_treasurywala@-person	-person=21
@tiga@-person	-person=123
@the_spectacular_spider-man@-art	-art=117
@abington@-organization	-organization=1
@lake_charles,_louisiana@-location	-location=295
@mcg@-location	-location=246
@h._h._holmes@-person	-person=32
@oxford_high_school@-organization	-organization=49
@clone@-art	-art=7
@classical@-art	-art=3
@stevan_jovetić@-person	-person=29
@second_division@-organization	-organization=1466
@haida@-location	-location=3
@the_pretty_things@-art	-art=4
@amaya@-broadcast_program	-broadcast_program=28
@lucia@-location	-location=3
@uss_arizona@-product	-product=51
@kali@-person	-person=6
@martin_tielli@-person	-person=44
@beggars_and_choosers@-broadcast_program	-broadcast_program=32
@blackberry_playbook@-product	-product=44
@uprising@-person	-person=1
@nikkō@-person	-person=11
@carol_stream@-location	-location=25
@nad@-location	-location=1
@shawne_williams@-person	-person=25
@daedelus@-person	-person=77
@canons@-title	-title=212
@leeds_city@-location	-location=7
@napoleon_dynamite@-broadcast_program	-broadcast_program=30
@eichmann@-art	-art=5
@howard_kippenberger@-person	-person=27
@le_mans@-product	-product=2
@cooper@-location	-location=50
@bullock@-living_thing	-living_thing=32
@pravda@-art	-art=32
@southern_mississippi@-location	-location=1
@vantage@-product	-product=13
@midway@-product	-product=13
@governor_of_illinois@-title	-title=345
@lead_belly@-person	-person=373
@juneau@-location	-location=227
@delorean@-product	-product=25
@good_vibrations@-art	-art=173
@coushatta@-event	-event=1
@buddy@-art	-art=17
@donaldson@-product	-product=1
@westend@-location	-location=36
@prince_of_novgorod@-title	-title=65
@box@-broadcast_network	-broadcast_network=1
@shawn_carter@-person	-person=43
@tychy@-organization	-organization=1
@vanderbilt@-location	-location=22
@ahmed_ii@-person	-person=32
@mansfield@-title	-title=2
@napoléon@-art	-art=72
@donald_cook@-product	-product=1
@hawker@-organization	-organization=4
@skyline@-product	-product=40
@lee_byung-hun@-person	-person=104
@sedbergh@-organization	-organization=17
@wcco@-person	-person=18
@manchester_united@-organization	-organization=5824
@oldham_loop_line@-location	-location=31
@imo@-food	-food=1
@river_lambourn@-location	-location=26
@strong@-art	-art=4
@johann_lamont@-person	-person=45
@clanwilliam@-title	-title=1
@blackthorne_publishing@-organization	-organization=36
@ci@-organization	-organization=7
@astro_boy@-broadcast_program	-broadcast_program=73
@university_of_the_cordilleras@-organization	-organization=20
@pain@-person	-person=49
@roti@-location	-location=10
@spotsylvania@-location	-location=33
@90@-product	-product=11
@matt_forté@-person	-person=67
@docks@-living_thing	-living_thing=4
@maidstone_grammar_school@-organization	-organization=38
@ann_major@-person	-person=27
@liniers@-person	-person=4
@queen_emma@-person	-person=56
@s46@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=22
@columns@-person	-person=2
@heaven_shall_burn@-person	-person=56
@tokugawa_ietsuna@-person	-person=65
@council_of_ten@-event	-event=1
@ted_gray@-person	-person=22
@beveridge@-location	-location=15
@acorn@-living_thing	-living_thing=1
@neaera@-person	-person=18
@the_general@-art	-art=42
@cliftonville@-organization	-organization=221
@the_middle_east@-location	-location=41
@amagi@-product	-product=9
@hans_richter@-person	-person=207
@nansemond@-product	-product=2
@beth_israel_hospital@-location	-location=30
@leverett@-person	-person=1
@the_gift@-person	-person=13
@interior@-art	-art=7
@yngling@-product	-product=20
@poulton-le-fylde@-location	-location=85
@jordan_hill@-location	-location=1
@cinema@-title	-title=34
@omega@-location	-location=17
@chicago@-transit	-transit=2
@cross_creek@-art	-art=27
@north_river@-product	-product=1
@rai@-finance-currency	-finance-currency=1
@franco_fantasia@-person	-person=25
@ava_lowle_willing@-person	-person=21
@firewall@-organization	-organization=1
@scott_fitzgerald@-person	-person=33
@ucc@-religion-religion	-religion-religion=10
@dongfeng_motor@-organization	-organization=22
@jordan_gross@-person	-person=24
@diamond_hill@-location	-location=48
@beltane@-event	-event=1
@daniel_kehlmann@-person	-person=26
@neumark@-location	-location=136
@mao_inoue@-person	-person=24
@cartagena@-art	-art=1
@fort_hood@-location	-location=363
@quality@-art	-art=29
@frank_capp@-person	-person=28
@robert_jefferson_breckinridge@-person	-person=20
@halestorm@-person	-person=93
@ohio_penitentiary@-location	-location=40
@howell@-person	-person=6
@kagoshima@-location	-location=294
@the_nativity@-time	-time=1
@sheep@-broadcast_program	-broadcast_program=1
@albert_steinrück@-person	-person=25
@harry_potter_and_the_half-blood_prince@-product	-product=8
@the_weathermen@-person	-person=22
@chariton@-person	-person=18
@michael_beckley@-person	-person=20
@dawn@-broadcast-tv_channel	-broadcast-tv_channel=2
@isis@-broadcast_program	-broadcast_program=60
@rappahannock@-people-ethnicity	-people-ethnicity=7
@oh_yeah!_cartoons@-broadcast_program	-broadcast_program=58
@regino_of_prüm@-person	-person=39
@rappahannock@-product	-product=1
@municipal_limeño@-organization	-organization=37
@boone@-product	-product=1
@sam_ash@-person	-person=5
@montenegro_national_football_team@-organization	-organization=41
@colonial@-organization	-organization=16
@carroll_baker@-person	-person=31
@metal_storm@-product	-product=1
@hamish_hamilton@-organization	-organization=151
@jay_bruce@-person	-person=42
@cowley@-product	-product=1
@amy_rigby@-person	-person=26
@victoria_college@-organization	-organization=112
@jade_macrae@-art	-art=6
@ascot@-organization	-organization=2
@tribes@-product	-product=12
@clermont@-art	-art=9
@england@-location	-location=72970
@ssbn@-product	-product=23
@lower@-body_part	-body_part=2
@manly@-person	-person=1
@winning_streak@-art	-art=2
@tundzha@-location	-location=24
@johnsonville@-location	-location=29
@liberator@-person	-person=3
@ikoma@-product	-product=2
@stryker@-organization	-organization=2
@ice_hockey@-product	-product=6
@26@-organization	-organization=4
@jurchen@-language	-language=21
@zheng_bo@-person	-person=76
@slovenian_prvaliga@-event	-event=1
@babe@-art	-art=151
@rod_jones@-person	-person=38
@manuela@-product	-product=1
@lozi@-people-ethnicity	-people-ethnicity=26
@pokémon_red_and_blue@-product	-product=114
@chinatown@-location	-location=562
@barons@-food	-food=1
@red_bull_gmbh@-person	-person=1
@tron@-product	-product=11
@yao_ming@-person	-person=201
@arms_control_and_disarmament_agency@-organization	-organization=83
@hazaribagh_district@-location	-location=23
@polar_bear@-living_thing	-living_thing=75
@carnivores@-living_thing	-living_thing=18
@earl_of_kingston@-title	-title=18
@sigma_delta_pi@-organization	-organization=24
@tehama_county@-location	-location=48
@new_guard@-organization	-organization=24
@tunisia@-event	-event=39
@laredo_bucks@-organization	-organization=48
@aftra@-organization	-organization=26
@arnold_ruge@-person	-person=38
@kaiser@-art	-art=2
@2009_iranian_presidential_election@-event	-event=25
@atn_bangla@-broadcast-tv_channel	-broadcast-tv_channel=28
@inc@-art	-art=12
@cherrybrook@-location	-location=23
@mountain_view@-location	-location=318
@i-30@-location	-location=20
@vermont_studio_center@-organization	-organization=41
@amerika@-location	-location=1
@sherwood@-art	-art=1
@costa_rican@-organization	-organization=6
@british_far_east_command@-organization	-organization=24
@syd_barrett@-art	-art=5
@new_era@-location	-location=11
@an_essay_on_the_principle_of_population@-art	-art=48
@financial_secretary_to_the_treasury@-title	-title=141
@eris@-god	-god=104
@everard_calthrop@-person	-person=20
@hugh_quarshie@-person	-person=60
@hugh_marsh@-person	-person=29
@southern_railway@-organization	-organization=473
@greek_resistance@-event	-event=85
@epping@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@west_coast_railway_company@-organization	-organization=40
@royal_albert_hall@-location	-location=1811
@stoke_gifford@-location	-location=50
@mano@-person	-person=62
@kokoda@-location	-location=35
@the_empire_strikes_back@-art	-art=161
@douglas_a-20_havoc@-product	-product=65
@nobuo_tobita@-person	-person=36
@korea@-event	-event=351
@paisley@-location	-location=854
@surveyor_general@-title	-title=60
@kim_min-hee@-person	-person=41
@kerala_state@-organization	-organization=1
@alibi@-art	-art=38
@águeda@-organization	-organization=1
@jean_lurçat@-person	-person=26
@vajramuni@-person	-person=27
@sisters_of_loreto@-organization	-organization=46
@dolphins@-organization	-organization=96
@new_zealander@-organization	-organization=9
@veranópolis@-organization	-organization=20
@irish_house_of_commons@-organization	-organization=1111
@danny_kass@-person	-person=20
@council_of_assiniboia@-organization	-organization=22
@branson@-location	-location=107
@sprint@-event	-event=94
@fritz_grünbaum@-person	-person=23
@enix@-location	-location=1
@metro_transit@-location	-location=50
@river_weaver@-location	-location=121
@sedgefield@-event	-event=3
@caliente@-broadcast_program	-broadcast_program=4
@mustafa_iv@-person	-person=48
@lloyd_gough@-person	-person=21
@deep_blue@-product	-product=74
@butler@-organization	-organization=34
@owl@-product	-product=1
@gold@-product	-product=3
@merchiston@-location	-location=39
@corunna@-event	-event=39
@king_biscuit_time@-broadcast_program	-broadcast_program=28
@miyajima@-location	-location=40
@electric_circus@-broadcast_program	-broadcast_program=24
@goldsboro@-location	-location=148
@noah@-location	-location=1
@wilbur@-broadcast_program	-broadcast_program=6
@ac_st._louis@-organization	-organization=72
@austria@-broadcast_program	-broadcast_program=2
@lwówek_śląski@-location	-location=96
@aisne@-location	-location=24
@joseph_breen@-person	-person=41
@q'orianka_kilcher@-person	-person=28
@english_league@-event	-event=4
@arsenal_de_sarandí@-organization	-organization=220
@sophie_solomon@-person	-person=20
@the_tomorrow_people@-broadcast_program	-broadcast_program=27
@fisher-price@-organization	-organization=131
@unification@-organization	-organization=4
@canute@-person	-person=23
@final@-organization	-organization=4
@tac@-organization	-organization=19
@eustache_le_sueur@-person	-person=44
@saturn@-organization	-organization=121
@the_ex@-location	-location=1
@curtin@-organization	-organization=2
@h._jon_benjamin@-person	-person=102
@donna@-location	-location=5
@august_17@-time	-time=251
@cows@-broadcast_program	-broadcast_program=2
@malice_aforethought@-broadcast_program	-broadcast_program=2
@george_clooney@-person	-person=864
@omega@-product	-product=6
@reichenbach@-location	-location=48
@timber_timbre@-art	-art=1
@kolín@-location	-location=88
@fort_keogh@-location	-location=32
@olive@-location	-location=14
@ravensburg@-location	-location=215
@flow@-art	-art=12
@northland@-product	-product=4
@refugee@-people-ethnicity	-people-ethnicity=2
@1980s@-event	-event=27
@petropavlovsk@-product	-product=14
@spice@-broadcast_network	-broadcast_network=1
@nederland@-organization	-organization=2
@downtown_richmond@-location	-location=20
@seat@-title	-title=1
@cape_farewell@-location	-location=102
@lover@-art	-art=52
@yala@-location	-location=71
@crvena_zvezda@-organization	-organization=119
@telfair@-location	-location=27
@tasman@-location	-location=45
@thai_premier_league@-organization	-organization=726
@f.e.a.r.@-product	-product=42
@apache_tomcat@-product	-product=77
@eastern_conference@-organization	-organization=71
@west_australian@-location	-location=22
@seeburg@-location	-location=9
@quinn_martin@-person	-person=58
@character@-person	-person=2
@mirage@-organization	-organization=8
@f@-biology	-biology=3
@world_cups@-event	-event=312
@charlotte@-event	-event=5
@west_feliciana_parish,_louisiana@-location	-location=23
@railway_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=43
@the_voice@-broadcast_program	-broadcast_program=308
@laa@-location	-location=6
@atta@-person	-person=2
@1946@-art	-art=7
@colombo@-location	-location=76
@ernst_nolte@-person	-person=64
@gort@-location	-location=99
@medellín@-event	-event=2
@solomon@-location	-location=48
@north_arcot@-location	-location=33
@cruzeiro@-finance-currency	-finance-currency=15
@banks@-location	-location=56
@firefall@-event	-event=1
@various_artists@-art	-art=1
@ken_dryden@-person	-person=152
@russian_federation@-location	-location=335
@nag@-god	-god=4
@brooke_burke@-person	-person=63
@nahal@-organization	-organization=133
@castile@-location	-location=272
@burgoyne@-art	-art=1
@timor-leste@-location	-location=15
@university_of_dhaka@-organization	-organization=364
@gola@-language	-language=5
@a_hawk_and_a_hacksaw@-art	-art=2
@ede@-product	-product=2
@villaviciosa@-location	-location=36
@christchurch@-event	-event=1
@japan_open@-organization	-organization=30
@buryat@-location	-location=1
@cpan@-internet-website	-internet-website=69
@reserves@-organization	-organization=125
@the_outlaw@-art	-art=56
@tamu@-language	-language=1
@thales_underwater_systems@-organization	-organization=23
@the_fox@-art	-art=49
@nybergsund@-location	-location=12
@richard_osman@-person	-person=23
@mizpah@-product	-product=2
@galesburg@-organization	-organization=1
@ed_mirvish@-person	-person=31
@chaiyaphum@-location	-location=67
@chakwal_district@-location	-location=115
@world_horror_convention@-event	-event=20
@christian_poulsen@-person	-person=47
@decca@-person	-person=1
@manche@-location	-location=866
@brownstown@-location	-location=21
@wolfson_college,_oxford@-organization	-organization=81
@lily@-product	-product=1
@zombie_nation@-product	-product=4
@efe@-art	-art=47
@david_salle@-person	-person=58
@kayin_state@-location	-location=74
@operation_compass@-event	-event=126
@55th_street@-location	-location=34
@tverrelvdalen@-organization	-organization=17
@rogers@-location	-location=162
@paul_hamilton@-product	-product=1
@shifty@-art	-art=20
@rosie_and_jim@-broadcast_program	-broadcast_program=30
@klondike@-organization	-organization=1
@john_stapleton@-person	-person=30
@down_and_out_in_beverly_hills@-art	-art=59
@alberto_ardines@-person	-person=32
@leonard_marshall@-person	-person=25
@visayas@-location	-location=446
@lenny@-event	-event=4
@richemont@-organization	-organization=43
@2012_icc_under-19_cricket_world_cup@-event	-event=25
@mercy@-location	-location=2
@united_states_district_court_for_the_district_of_minnesota@-organization	-organization=52
@united_soccer_association@-organization	-organization=134
@tim_farriss@-person	-person=24
@warm_springs@-broadcast_program	-broadcast_program=36
@colby@-food	-food=11
@casale@-event	-event=1
@aol_radio@-organization	-organization=4
@dispatches@-broadcast_program	-broadcast_program=107
@daf@-organization	-organization=93
@donald_trump@-art	-art=8
@native_american@-people-ethnicity	-people-ethnicity=6071
@airport@-organization	-organization=1
@merthyr_tydfil@-location	-location=49
@robert_tapert@-person	-person=24
@second_circuit@-location	-location=1
@alcalá@-location	-location=41
@the_brightonomicon@-art	-art=24
@deputy_director@-organization	-organization=1
@pope_john_paul_ii@-event	-event=1
@holy_ghost@-location	-location=2
@gong@-organization	-organization=1
@visakhapatnam@-organization	-organization=1
@rho@-location	-location=13
@gumball@-person	-person=35
@société_nationale_de_musique@-organization	-organization=35
@ted_dunbar@-person	-person=38
@surayud_chulanont@-person	-person=72
@young_men_in_spats@-art	-art=25
@the_dating_game@-broadcast_program	-broadcast_program=125
@92nd_infantry_division@-organization	-organization=27
@oakley@-person	-person=2
@the_recruiting_officer@-art	-art=72
@muhlenberg_school_district@-location	-location=336
@3.0@-product	-product=4
@ken_howard@-person	-person=141
@minor_earth_major_sky@-art	-art=20
@the_getaway@-broadcast_program	-broadcast_program=1
@sandon@-location	-location=32
@hells_angels@-art	-art=3
@privy_councillor@-organization	-organization=128
@zinfandel@-location	-location=2
@university_of_padua@-location	-location=1
@hercules_and_love_affair@-person	-person=48
@beta_gamma_sigma@-organization	-organization=101
@leeds_university_union@-organization	-organization=20
@kinver@-location	-location=65
@earl_st_vincent@-product	-product=4
@millbrook@-location	-location=83
@svn@-organization	-organization=1
@cbs_news@-organization	-organization=1
@noel_rosa@-person	-person=35
@fort_wayne@-organization	-organization=11
@hellinsia_didactylites@-living_thing	-living_thing=25
@yankee_stadium@-location	-location=1475
@william_lillywhite@-person	-person=76
@the_barbarians@-art	-art=7
@ardfert@-organization	-organization=14
@duke_of_berwick@-person	-person=26
@brisbane_city@-organization	-organization=13
@newark@-transit	-transit=1
@charon@-living_thing	-living_thing=1
@marsanne@-location	-location=1
@corinne_bailey_rae@-person	-person=157
@shields-watkins_field@-location	-location=40
@girl_next_door@-art	-art=11
@hobart_international_airport@-location	-location=21
@anna_ford@-person	-person=49
@alfred_i._du_pont@-person	-person=39
@game_over@-product	-product=3
@infantry@-title	-title=493
@central_area@-organization	-organization=1
@serbia_and_montenegro@-organization	-organization=84
@mikawa@-location	-location=67
@wivenhoe@-organization	-organization=2
@inverell@-product	-product=2
@ssd@-person	-person=23
@heinie_manush@-person	-person=48
@chapel_of_the_chimes@-location	-location=29
@raf@-organization	-organization=40
@aratus@-living_thing	-living_thing=1
@archbishop_of_armagh@-location	-location=5
@salisbury_cathedral@-art	-art=1
@dark_blue@-broadcast_program	-broadcast_program=39
@1,000_guineas@-event	-event=135
@lisa_fischer@-person	-person=69
@la_florida@-organization	-organization=5
@irish_national_liberation_army@-organization	-organization=216
@kankakee_county@-location	-location=69
@sisak@-event	-event=1
@darius@-art	-art=7
@wright@-product	-product=2
@judith@-location	-location=3
@latin@-people-ethnicity	-people-ethnicity=4
@gerald_fitzgerald,_15th_earl_of_desmond@-person	-person=42
@alba_de_tormes@-location	-location=31
@vb@-organization	-organization=8
@los_angeles_county_board_of_supervisors@-person	-person=135
@herceg_novi@-event	-event=1
@dd_metro@-broadcast-tv_channel	-broadcast-tv_channel=23
@wanderer@-product	-product=6
@sherbrooke@-organization	-organization=3
@cinnamon@-living_thing	-living_thing=5
@conjure_one@-art	-art=3
@belknap_county@-location	-location=60
@ramananda@-person	-person=24
@contiguous_united_states@-location	-location=28
@ji@-location	-location=5
@liberation_music_orchestra@-person	-person=32
@charles_de_gaulle@-person	-person=1482
@d3_publisher_of_america@-person	-person=24
@route_33@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@coco@-location	-location=1
@division_four@-organization	-organization=173
@the_gene_autry_show@-person	-person=6
@pandit@-people-ethnicity	-people-ethnicity=111
@schwetzingen_festival@-event	-event=40
@arrow@-person	-person=26
@lenzie_academy@-organization	-organization=21
@winston@-location	-location=58
@southeastern@-language	-language=1
@gode@-person	-person=1
@sweet@-art	-art=9
@clearview@-location	-location=27
@trevor_brooking@-person	-person=71
@congregational_christian_churches@-religion-religion	-religion-religion=2
@leonardo@-location	-location=14
@pope_liberius@-person	-person=44
@ranfurly@-location	-location=33
@merošina@-location	-location=32
@noblesville,_indiana@-location	-location=66
@eddie_shack@-person	-person=26
@gregory_corso@-person	-person=112
@davie@-location	-location=72
@bactrian@-living_thing	-living_thing=4
@converge@-person	-person=198
@comberton@-location	-location=22
@islamic@-location	-location=1
@puttalam_district@-location	-location=44
@gemini_8@-event	-event=44
@february_27@-event	-event=1
@ach@-organization	-organization=17
@waterman@-art	-art=5
@oktyabrsky_district@-location	-location=61
@portlandia@-location	-location=2
@tochiazuma@-person	-person=26
@ángel_herrera@-person	-person=22
@jeffrey_donovan@-person	-person=52
@drom_hasharon_regional_council@-location	-location=34
@iso@-location	-location=9
@knowing_me,_knowing_you@-broadcast_program	-broadcast_program=5
@korea@-organization	-organization=32
@nematopogon_adansoniella@-living_thing	-living_thing=23
@molotov@-product	-product=5
@trametes_versicolor@-living_thing	-living_thing=21
@maesteg@-location	-location=130
@nakamura@-location	-location=17
@ibrahim@-location	-location=2
@the_great_war@-event	-event=1
@engine@-person	-person=6
@hol@-organization	-organization=6
@millicent_martin@-person	-person=62
@eso@-person	-person=1
@yimpaş_yozgatspor@-organization	-organization=22
@dizzee_rascal@-person	-person=430
@last@-art	-art=5
@collins@-organization	-organization=59
@mo@-person	-person=12
@c._p._ramaswami_iyer@-person	-person=36
@burnt_oak@-location	-location=29
@itv_plc@-organization	-organization=222
@sun_studio@-location	-location=56
@unity@-organization	-organization=32
@honest_jon's@-organization	-organization=22
@inside@-broadcast_program	-broadcast_program=4
@andrew@-event	-event=16
@harris@-title	-title=1
@bougainvillea@-living_thing	-living_thing=53
@reg_grundy@-organization	-organization=1
@ross@-person	-person=180
@i'll_remember_april@-art	-art=74
@john_jones_ross@-person	-person=23
@wadsworth@-location	-location=25
@wingrave@-location	-location=20
@mariotto_albertinelli@-person	-person=23
@victoria_wood@-person	-person=198
@the_wonderful_wizard_of_oz@-art	-art=384
@peenemünde_army_research_center@-location	-location=24
@bradford_city_stadium_fire@-event	-event=59
@saint-étienne@-event	-event=1
@dartington@-organization	-organization=4
@49th_parallel@-location	-location=116
@david_satcher@-person	-person=33
@salt_lake@-event	-event=5
@zwiesel@-location	-location=25
@palace@-art	-art=1
@antanas_mockus@-person	-person=32
@crewe@-person	-person=2
@charles_mathews@-person	-person=43
@one_day_at_a_time@-art	-art=14
@spirited_away@-art	-art=166
@the_legend_of_zelda@-broadcast_program	-broadcast_program=18
@haiku@-product	-product=75
@kay@-product	-product=1
@red_planet@-broadcast_program	-broadcast_program=5
@huntsville,_alabama@-location	-location=781
@tony_hale@-person	-person=64
@zab_judah@-person	-person=86
@scottsdale@-location	-location=318
@fort_portal@-location	-location=90
@dickens_county@-location	-location=22
@cricklewood@-organization	-organization=4
@shanghai_express@-art	-art=22
@m.u.l.e.@-product	-product=22
@the_mailbox@-location	-location=32
@enniskerry@-location	-location=43
@jacksonian@-person	-person=28
@harvest_moon@-art	-art=19
@john_rutledge@-person	-person=81
@venice@-organization	-organization=2
@lost_horizon@-product	-product=1
@roger_hedgecock@-person	-person=34
@sword@-person	-person=11
@almería@-location	-location=27
@lar_corbett@-person	-person=41
@amman@-location	-location=1301
@bellflower@-location	-location=55
@american_derby@-event	-event=63
@joan_of_arc@-person	-person=828
@ton_de_leeuw@-person	-person=30
@teddy_bear@-art	-art=19
@fireball_roberts@-person	-person=76
@kurt_eisner@-person	-person=50
@tva@-organization	-organization=90
@jamaica_inn@-location	-location=20
@samegrelo-zemo_svaneti@-location	-location=50
@pascack_valley_high_school@-organization	-organization=32
@romance_of_the_three_kingdoms@-broadcast_program	-broadcast_program=19
@still_in_love_with_you@-art	-art=28
@imagination_technologies@-organization	-organization=40
@french_community_of_belgium@-location	-location=80
@eel@-product	-product=1
@the_eminem_show@-art	-art=63
@crosby@-location	-location=170
@iranian_reform_movement@-organization	-organization=24
@john_molo@-person	-person=32
@la_pallice@-location	-location=115
@1956@-event	-event=787
@st_asaph@-organization	-organization=2
@takapuna@-location	-location=86
@northcliffe@-location	-location=16
@bad_dog@-art	-art=2
@southampton_central@-location	-location=47
@gmina_srokowo@-location	-location=59
@egyptians@-event	-event=1
@blassreiter@-broadcast_program	-broadcast_program=46
@st_paul's_cathedral,_melbourne@-location	-location=54
@10,000_maniacs@-person	-person=201
@stony_point_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=41
@mclennan@-event	-event=1
@south_american_championship@-event	-event=54
@buddy@-person	-person=40
@melrose_place@-broadcast_program	-broadcast_program=87
@paul_finebaum@-person	-person=30
@askari@-title	-title=38
@bristol,_maine@-location	-location=34
@birkenhead_river@-location	-location=23
@southern_river@-location	-location=24
@l7@-art	-art=1
@robert_rosenblum@-person	-person=25
@crazy_rhythm@-art	-art=21
@discover@-art	-art=103
@auckland_city@-location	-location=153
@department_of_the_interior@-location	-location=1
@romany@-location	-location=3
@alyssa_campanella@-person	-person=31
@charlottenlund@-organization	-organization=6
@associate@-location	-location=2
@kevin_tamati@-person	-person=37
@kyoko_inoue@-person	-person=63
@ceremony@-person	-person=14
@the_queen@-art	-art=19
@department_of_the_environment@-title	-title=71
@bala@-product	-product=3
@jon_scheyer@-person	-person=55
@rhinoplasty@-medicine-medical_treatment	-medicine-medical_treatment=11
@pat_suzuki@-person	-person=21
@elgar@-art	-art=4
@john_simon_guggenheim_memorial_foundation@-award	-award=1
@patrick_dewaere@-person	-person=52
@mtv_video_music_awards@-event	-event=27
@crucifixion@-god	-god=1
@pizza@-broadcast_program	-broadcast_program=51
@sting@-art	-art=2
@robert_mills@-person	-person=93
@shang@-product	-product=1
@tiergarten@-art	-art=6
@metropolis@-art	-art=277
@the_gambia@-title	-title=1
@the_for_carnation@-person	-person=29
@telluride@-chemistry	-chemistry=14
@hall@-organization	-organization=7
@eredivisie@-organization	-organization=31
@askari@-art	-art=1
@carol_sloane@-person	-person=21
@eric@-art	-art=23
@state_coroner@-broadcast_program	-broadcast_program=26
@wisconsin_court_of_appeals@-organization	-organization=112
@robert_graves@-art	-art=1
@centre_national_de_la_recherche_scientifique@-organization	-organization=71
@route_102@-location	-location=36
@april_25@-organization	-organization=2
@koryak@-location	-location=1
@turenne@-person	-person=71
@156@-organization	-organization=2
@trondhjem@-organization	-organization=1
@ani@-location	-location=120
@rogue@-art	-art=294
@four_corners@-art	-art=2
@champions_league_twenty20@-event	-event=1
@grandview@-broadcast_program	-broadcast_program=1
@the_intruders@-person	-person=35
@2004_european_elections@-event	-event=23
@turn_it_up@-art	-art=52
@frenchman@-organization	-organization=2
@central_council_of_jews_in_germany@-organization	-organization=50
@lily@-location	-location=1
@prosecco@-food	-food=30
@chancellor_of_the_exchequer_of_ireland@-title	-title=29
@manzanares@-organization	-organization=1
@guadalupe@-broadcast_program	-broadcast_program=5
@alford@-person	-person=2
@twelfth_night@-art	-art=940
@tarragon_theatre@-location	-location=56
@manchester@-organization	-organization=209
@scottish_premier_league@-organization	-organization=1786
@sonar@-person	-person=16
@big_mac@-product	-product=73
@vidal@-location	-location=6
@old_dominion@-location	-location=2
@berlin_philharmonic_orchestra@-location	-location=1
@u@-chemistry	-chemistry=14
@quebec@-event	-event=13
@handle_with_care@-art	-art=28
@people's_union_for_civil_liberties@-organization	-organization=43
@ballingarry@-location	-location=14
@stanley,_county_durham@-location	-location=20
@barnstable,_massachusetts@-location	-location=155
@lorient@-organization	-organization=160
@idaea_humiliata@-living_thing	-living_thing=34
@enzo_biagi@-person	-person=26
@10_years@-person	-person=89
@pomfret@-living_thing	-living_thing=7
@jan_matulka@-person	-person=22
@accused@-broadcast_program	-broadcast_program=38
@38@-person	-person=1
@sable@-broadcast_program	-broadcast_program=7
@westerlo@-location	-location=17
@unnao@-location	-location=52
@nivelle@-event	-event=32
@levs@-finance-currency	-finance-currency=19
@birds_australia@-organization	-organization=26
@one_in_a_million@-broadcast_program	-broadcast_program=34
@death_cult@-art	-art=2
@international_baccalaureate_diploma_programme@-organization	-organization=3
@george_hall@-art	-art=1
@queen_maud@-location	-location=1
@mercenary@-person	-person=30
@the_undead@-art	-art=4
@atria@-body_part	-body_part=58
@mid@-location	-location=20
@fernando@-art	-art=44
@northern_rivers@-location	-location=118
@comcast_sportsnet@-broadcast_network	-broadcast_network=126
@kashin@-location	-location=29
@clp@-finance-currency	-finance-currency=5
@north_rhine-westphalia@-organization	-organization=1
@port_kembla@-location	-location=184
@fipa@-organization	-organization=18
@sergio_sollima@-person	-person=29
@shelley_craft@-person	-person=24
@gmina_trzemeszno@-location	-location=42
@d-day@-product	-product=4
@lutosławski@-person	-person=25
@nez_perce@-language	-language=24
@american_laundromat_records@-organization	-organization=50
@denise_crosby@-person	-person=73
@brent_haygarth@-person	-person=27
@quillan@-location	-location=24
@black_box@-art	-art=23
@phoenix@-art	-art=60
@christian_mckay@-person	-person=42
@gotland@-organization	-organization=2
@the_first_film@-art	-art=31
@xiii@-event	-event=35
@actinocyclidae@-living_thing	-living_thing=23
@david_burke@-event	-event=1
@pomfret@-location	-location=52
@bucks@-location	-location=97
@phitsanulok@-organization	-organization=9
@hooker@-person	-person=33
@the_bridge@-person	-person=6
@stan_van_gundy@-person	-person=58
@sly_and_robbie@-person	-person=142
@weyburn_red_wings@-organization	-organization=163
@fort_wagner@-event	-event=3
@science_magazine@-broadcast_program	-broadcast_program=29
@the_marriage_of_maria_braun@-art	-art=34
@bob_devaney@-person	-person=65
@george_william@-person	-person=50
@presbyterian_church@-organization	-organization=45
@lee's_ferry@-location	-location=30
@1986_fiba_world_championship@-event	-event=61
@police@-person	-person=26
@record@-event	-event=3
@adrian_henri@-person	-person=67
@brockton@-location	-location=165
@oklahoma_music_hall_of_fame@-location	-location=24
@live_8@-organization	-organization=293
@manic_monday@-art	-art=23
@virgin_group@-person	-person=214
@choreutis_nemorana@-living_thing	-living_thing=22
@anak@-person	-person=19
@digg@-organization	-organization=136
@jacob@-organization	-organization=2
@substance_abuse@-disease	-disease=26
@iranian@-organization	-organization=7
@shaw's@-location	-location=1
@2008_fifa_futsal_world_cup@-event	-event=42
@josef_wagner@-person	-person=20
@short@-person	-person=21
@law_school@-organization	-organization=168
@pixies@-person	-person=540
@murchison@-location	-location=115
@running@-event	-event=3
@metrobus@-organization	-organization=62
@senate@-location	-location=14
@h._l._hunley@-person	-person=1
@president_of_paraguay@-title	-title=155
@palestinians@-people-ethnicity	-people-ethnicity=158
@trinidad_&_tobago@-location	-location=7
@volcano@-art	-art=87
@pitbull@-person	-person=704
@c-47@-product	-product=36
@warpaint@-person	-person=67
@crossover@-art	-art=11
@lookout_mountain@-event	-event=18
@benedetto_aloisi_masella@-person	-person=32
@kumakōgen@-location	-location=29
@chambly@-location	-location=126
@lisu@-language	-language=19
@shutter@-art	-art=33
@melkite@-location	-location=1
@konstantin_simonov@-product	-product=1
@pearl@-broadcast_program	-broadcast_program=6
@la_vanguardia@-art	-art=101
@hill_of_tara@-location	-location=49
@robin_askwith@-person	-person=53
@i-65@-product	-product=1
@latin@-art	-art=2
@madeira_airport@-location	-location=49
@child's_play@-organization	-organization=36
@jeff_beck@-person	-person=855
@bishop_of_derby@-title	-title=21
@tomorrow's_world@-broadcast_program	-broadcast_program=142
@black_box@-broadcast_program	-broadcast_program=16
@office_of_the_comptroller_of_the_currency@-organization	-organization=110
@laika@-art	-art=4
@norman_adrian_wiggins_school_of_law@-organization	-organization=22
@17th_ss_panzergrenadier_division_götz_von_berlichingen@-organization	-organization=24
@batman@-product	-product=11
@ronin@-location	-location=1
@desperado@-organization	-organization=3
@university_of_madrid@-organization	-organization=110
@oakland_city@-location	-location=22
@sealand_road@-location	-location=50
@manchuria@-location	-location=1597
@geraldine_fibbers@-person	-person=23
@gelnica_district@-location	-location=21
@magyar@-language	-language=25
@insanity@-person	-person=1
@whitehawk@-organization	-organization=57
@grey_wolves@-organization	-organization=83
@pavia@-location	-location=1074
@covent_garden@-location	-location=1917
@new_era@-event	-event=2
@steve_harrison@-person	-person=20
@gp@-organization	-organization=3
@geoffrey_dawson@-person	-person=21
@magnetic_fields@-art	-art=6
@eupoecilia_ambiguella@-living_thing	-living_thing=32
@prometheus@-event	-event=1
@comedy_central@-broadcast_network	-broadcast_network=2175
@michael_slater@-person	-person=53
@terrorizer@-art	-art=125
@atsugewi@-language	-language=3
@winston_field@-location	-location=1
@curtin@-person	-person=25
@brooks_adams@-person	-person=22
@four_tet@-person	-person=135
@parasite@-art	-art=17
@arrow@-food	-food=1
@ama@-award	-award=6
@cajun_french@-people-ethnicity	-people-ethnicity=1
@ascension_day@-event	-event=20
@teletoon_retro@-broadcast_network	-broadcast_network=35
@oranges_and_lemons@-art	-art=31
@mercenary@-art	-art=6
@teck@-location	-location=22
@jonkheer@-title	-title=89
@registered_historic_place@-organization	-organization=40
@genocide@-product	-product=1
@amrit@-art	-art=6
@shiri_maimon@-person	-person=38
@colony_of_virginia@-organization	-organization=1
@free_ride@-broadcast_program	-broadcast_program=10
@ards@-organization	-organization=98
@valencia@-person	-person=43
@gainesville@-location	-location=791
@albany@-title	-title=7
@field_of_dreams@-art	-art=156
@harold_huth@-person	-person=45
@triglav@-god	-god=17
@emmanuel_eboué@-person	-person=34
@bourbon@-location	-location=65
@momus@-god	-god=21
@blue@-visual_art-color	-visual_art-color=156
@muqaddimah@-art	-art=49
@steve_wright@-person	-person=111
@virtua_fighter@-product	-product=22
@hradec_králové@-location	-location=291
@option@-organization	-organization=6
@nestorian@-organization	-organization=4
@bray@-organization	-organization=8
@bana@-language	-language=3
@iraqi_airways@-organization	-organization=47
@ed_clancy@-person	-person=27
@villa_medici@-location	-location=145
@peter_smith@-person	-person=64
@the_thorns@-broadcast_program	-broadcast_program=2
@firewater@-art	-art=1
@agent_cody_banks@-art	-art=57
@goethe@-person	-person=449
@jacksonville@-event	-event=2
@swansea_city_a.f.c.@-organization	-organization=57
@granger@-person	-person=5
@asp@-product	-product=92
@mick_channon@-person	-person=64
@purdue_university@-organization	-organization=2271
@autograph@-art	-art=15
@quercus_velutina@-living_thing	-living_thing=45
@vesdre@-location	-location=27
@earl_of_peterborough@-person	-person=12
@mitre@-location	-location=7
@pangasinense@-language	-language=9
@emesa@-living_thing	-living_thing=1
@addicted_to_love@-broadcast_program	-broadcast_program=2
@doctor_in_the_house@-broadcast_program	-broadcast_program=50
@dickinson@-person	-person=12
@national_vanguard@-organization	-organization=19
@tiglath-pileser_iii@-person	-person=102
@trafalgar@-product	-product=5
@siam_paragon@-location	-location=49
@fiesole@-person	-person=1
@adolphus_busch@-person	-person=56
@feckenham@-person	-person=1
@disqualified@-product	-product=64
@singleton@-organization	-organization=1
@olympians@-product	-product=2
@mohit_chauhan@-person	-person=73
@lusitanian@-location	-location=1
@bobby_caldwell@-person	-person=116
@strip@-art	-art=10
@andretti@-person	-person=19
@lt@-title	-title=24
@joseph_p._riley,_jr._park@-location	-location=36
@seal@-organization	-organization=49
@goldenrod@-location	-location=4
@count_theodosius@-person	-person=24
@tokio@-location	-location=1
@uralla@-location	-location=34
@stalinist@-location	-location=12
@serial_killer@-person	-person=3
@ola_håkansson@-person	-person=22
@abraham_darby@-living_thing	-living_thing=1
@robert_gordon@-organization	-organization=7
@freenet@-product	-product=76
@rené_schneider@-person	-person=26
@robert_stayner_holford@-person	-person=21
@sunday@-product	-product=1
@trains@-art	-art=58
@mercy@-product	-product=3
@liz_fielding@-person	-person=20
@binac@-product	-product=24
@richard_stannard@-person	-person=45
@rosalind@-person	-person=3
@killeshandra@-location	-location=34
@egypt@-title	-title=6
@cape_vincent@-location	-location=26
@blue_eyes_crying_in_the_rain@-art	-art=35
@shubert_theatre@-location	-location=40
@bang!@-art	-art=23
@kenyon_college@-organization	-organization=454
@canadian_auto_workers@-organization	-organization=100
@division_i@-product	-product=3
@caravelle@-product	-product=46
@som@-title	-title=20
@suits@-broadcast_program	-broadcast_program=112
@michel@-organization	-organization=1
@baia@-organization	-organization=2
@southwest@-food	-food=2
@g4@-organization	-organization=1
@german_wine_route@-location	-location=62
@greek_cypriot@-location	-location=8
@teutonic@-people-ethnicity	-people-ethnicity=72
@cambridge_bay@-location	-location=54
@ten@-person	-person=56
@south_philadelphia@-location	-location=245
@rt@-broadcast_network	-broadcast_network=123
@cwmbran@-location	-location=168
@critérium_de_saint-cloud@-event	-event=48
@ararat@-organization	-organization=6
@hudson,_new_york@-location	-location=143
@eastbourne_borough@-organization	-organization=167
@the_straight_story@-art	-art=56
@gtr@-art	-art=1
@the_forum@-location	-location=21
@malaya@-organization	-organization=24
@manic_miner@-product	-product=28
@desert_storm@-event	-event=33
@goodbye_cruel_world@-broadcast_program	-broadcast_program=3
@imo@-organization	-organization=119
@52nd_street@-person	-person=7
@buffalo@-product	-product=7
@fairlawn@-location	-location=27
@avre@-location	-location=23
@queen_esther@-art	-art=1
@government_of_queensland@-location	-location=1
@bureau_of_meteorology@-organization	-organization=117
@secaucus@-location	-location=94
@spider@-living_thing	-living_thing=75
@krasiński_palace@-location	-location=24
@erica@-location	-location=14
@são_josé@-location	-location=20
@oliver_hudson@-person	-person=33
@roma_sub_rosa@-art	-art=44
@dino_meneghin@-person	-person=67
@pariah@-art	-art=19
@école_militaire@-location	-location=77
@mattersburg@-location	-location=22
@the_princess_and_the_goblin@-art	-art=33
@nubian@-living_thing	-living_thing=1
@bob_schieffer@-person	-person=81
@billy_bancroft@-person	-person=71
@jerry@-person	-person=51
@leonese@-location	-location=35
@nobel_laureate@-award	-award=61
@roses@-food	-food=4
@orange_river@-location	-location=301
@friend@-computer-programming_language	-computer-programming_language=1
@1966@-broadcast_program	-broadcast_program=3
@jacques_nasser@-person	-person=21
@duran_duran@-person	-person=1263
@jim_baen@-person	-person=40
@sr.@-title	-title=2
@gastón_etlis@-person	-person=71
@floridablanca@-person	-person=2
@kuala_lumpur@-event	-event=4
@st_john's_college,_cambridge@-organization	-organization=1034
@constantine@-person	-person=260
@muskegon_lassies@-organization	-organization=68
@ministry_of_education@-location	-location=3
@beaver_falls@-organization	-organization=1
@lost@-person	-person=1
@scott_joplin@-art	-art=9
@flinders@-living_thing	-living_thing=4
@dance@-organization	-organization=2
@john_yoo@-person	-person=62
@kaz@-organization	-organization=4
@nederrijn@-location	-location=53
@emperor_otto_ii@-person	-person=28
@rosewood@-art	-art=20
@bhutia@-people-ethnicity	-people-ethnicity=66
@wellesley_high_school@-location	-location=1
@csp@-computer-programming_language	-computer-programming_language=22
@brabham@-location	-location=1
@columbia@-product	-product=291
@oto@-people-ethnicity	-people-ethnicity=14
@bluefields@-location	-location=100
@wörthersee@-location	-location=40
@democratic_army_of_greece@-organization	-organization=50
@bertram_brockhouse@-person	-person=28
@divizia_a@-organization	-organization=54
@the_hub@-organization	-organization=2
@kumba@-language	-language=2
@elementary@-location	-location=1
@lyttelton@-location	-location=25
@tynemouth@-organization	-organization=3
@cougar@-organization	-organization=2
@al_young@-person	-person=24
@balance_of_power@-art	-art=1
@waka@-art	-art=19
@archer@-location	-location=41
@radymno@-location	-location=35
@george_wyner@-person	-person=48
@athena_parthenos@-art	-art=37
@manchester@-location	-location=1
@fresno_falcons@-organization	-organization=73
@demons@-organization	-organization=6
@still@-location	-location=8
@sphinx@-location	-location=23
@gary_anderson@-person	-person=320
@venezuela@-language	-language=1
@john_mark_ainsley@-person	-person=29
@brooklands_museum@-location	-location=69
@emmeline@-person	-person=10
@woodward's@-organization	-organization=32
@dead_flowers@-art	-art=25
@eric_turner@-art	-art=1
@hall@-person	-person=91
@nigel_harrison@-person	-person=48
@tahitian@-people-ethnicity	-people-ethnicity=10
@frank_walker@-person	-person=39
@love_generation@-art	-art=17
@aether@-product	-product=5
@racing@-title	-title=2
@worcester_park@-location	-location=54
@jean_de_béthencourt@-person	-person=31
@östergötland@-organization	-organization=2
@ordzhonikidze@-person	-person=2
@npl@-computer-programming_language	-computer-programming_language=1
@jari_litmanen@-person	-person=50
@pa_23@-location	-location=28
@steve_peat@-person	-person=30
@imeon_range@-location	-location=50
@steelheart@-art	-art=3
@bob_montana@-person	-person=34
@gantz@-art	-art=1
@plataea@-location	-location=71
@aj_mccarron@-person	-person=33
@malcolm_edwards@-person	-person=25
@nizami@-art	-art=1
@king_cobb_steelie@-art	-art=1
@beit_lessin_theater@-location	-location=20
@peter_iii@-person	-person=120
@béla_iii_of_hungary@-person	-person=56
@louisa_county@-location	-location=33
@beaulieu@-organization	-organization=7
@duke_of_orleans@-title	-title=1
@vast@-location	-location=1
@haruhiko_kuroda@-person	-person=21
@anchor_bay@-organization	-organization=46
@aligoté@-food	-food=36
@peterborough@-event	-event=1
@two_for_the_money@-broadcast_program	-broadcast_program=13
@shakedown_street@-art	-art=32
@poliedro_de_caracas@-location	-location=29
@marquess_of_londonderry@-title	-title=36
@ahmadi@-location	-location=4
@buckley@-person	-person=10
@molluscs@-living_thing	-living_thing=135
@corin_nemec@-person	-person=73
@ian_graham@-person	-person=25
@alpheus@-person	-person=1
@joan@-event	-event=3
@lozi@-language	-language=18
@joe@-art	-art=35
@boston_red_stockings@-organization	-organization=60
@sec_championship_game@-event	-event=117
@ayvalık@-location	-location=34
@barry_george@-person	-person=22
@man_in_the_iron_mask@-person	-person=45
@west_end@-location	-location=2959
@lukla@-location	-location=22
@the_bionic_woman@-broadcast_program	-broadcast_program=215
@james_bruce,_8th_earl_of_elgin@-person	-person=43
@grand_prix@-organization	-organization=95
@west_malling@-organization	-organization=1
@tulpehocken_creek@-location	-location=27
@hansen@-location	-location=2
@macau@-organization	-organization=43
@museum_of_contemporary_art,_los_angeles@-location	-location=221
@barnum@-person	-person=5
@aristeas@-person	-person=19
@new_york@-finance-stock_exchange	-finance-stock_exchange=11
@guggenheim@-person	-person=5
@markham@-location	-location=342
@malaysian_public_works_department@-organization	-organization=48
@britt_daniel@-person	-person=53
@wodaabe@-people-ethnicity	-people-ethnicity=37
@nocturne@-art	-art=53
@murowana_goślina@-location	-location=34
@tofu@-food	-food=29
@rockstar@-art	-art=91
@city_of_newcastle@-organization	-organization=2
@music_man@-art	-art=6
@molloy@-person	-person=3
@artemio_ricarte@-product	-product=2
@matsumoto@-location	-location=108
@british_ministry_of_defence@-organization	-organization=23
@guinea-bissau@-organization	-organization=23
@elis@-organization	-organization=1
@dong_hyun_kim@-person	-person=34
@karma@-broadcast_program	-broadcast_program=1
@earl_of_fife@-person	-person=5
@ambassador@-product	-product=31
@ridgefield@-event	-event=2
@peter_sarstedt@-person	-person=40
@victoria_west@-location	-location=28
@tanduay@-organization	-organization=33
@mercier@-location	-location=56
@2005–06@-event	-event=1224
@morocco@-event	-event=5
@margarita@-food	-food=35
@the_great_train_robbery@-broadcast_program	-broadcast_program=10
@1896@-person	-person=1
@tufts_university@-organization	-organization=1536
@countryside,_illinois@-location	-location=21
@the_lake@-art	-art=11
@belle_epoque@-event	-event=23
@kyle_calder@-person	-person=21
@clone@-product	-product=1
@city_of_dunedin@-location	-location=21
@centric@-art	-art=1
@djurgårdens_if@-organization	-organization=601
@diablo@-biology	-biology=2
@acari@-living_thing	-living_thing=44
@pennant@-location	-location=4
@my_hero@-art	-art=19
@socon@-organization	-organization=21
@maya_religion@-religion-religion	-religion-religion=27
@extras@-title	-title=12
@amtrak@-organization	-organization=3595
@david_mccallum@-person	-person=182
@royal_oak@-location	-location=140
@ras@-location	-location=116
@grand_prix_circuit@-location	-location=4
@dixie@-product	-product=7
@antiquity@-product	-product=3
@bognor@-broadcast_program	-broadcast_program=3
@scout@-art	-art=5
@sultana@-product	-product=1
@dependence@-medicine-symptom	-medicine-symptom=8
@international_affairs@-organization	-organization=2
@urziceni@-location	-location=28
@charles_kelley@-person	-person=47
@jorge_cadete@-person	-person=20
@gjerpen@-location	-location=45
@forest@-location	-location=156
@sore_throat@-medicine-symptom	-medicine-symptom=2
@grand_central@-art	-art=6
@assistant_at_the_pontifical_throne@-title	-title=69
@papatoetoe@-organization	-organization=1
@garry_unger@-person	-person=30
@canada_deposit_insurance_corporation@-organization	-organization=39
@wissembourg@-event	-event=6
@taiwanese_people@-people-ethnicity	-people-ethnicity=37
@giacomo_furia@-person	-person=31
@gerald_grosvenor,_6th_duke_of_westminster@-person	-person=26
@tia@-god	-god=2
@vara@-organization	-organization=18
@lipka_tatars@-people-ethnicity	-people-ethnicity=42
@helen_broderick@-person	-person=34
@nocturne@-organization	-organization=3
@sbs@-organization	-organization=4
@rickenbacker@-person	-person=3
@der_kommissar@-art	-art=21
@denez_prigent@-person	-person=20
@dante's@-person	-person=39
@toledo_goaldiggers@-organization	-organization=35
@the_streets@-art	-art=1
@arsinoe@-location	-location=22
@ara@-product	-product=1
@muawiyah_i@-person	-person=113
@thirakkatha@-art	-art=33
@wizkid@-product	-product=3
@ústí_nad_labem_region@-location	-location=388
@open_knowledge_initiative@-organization	-organization=24
@dave_levac@-person	-person=22
@boundary_waters_canoe_area_wilderness@-location	-location=96
@gorton@-location	-location=144
@a_man_apart@-art	-art=30
@chausson@-person	-person=32
@great_yarmouth@-organization	-organization=4
@province_of_florence@-location	-location=59
@dimitri_tikovoi@-person	-person=28
@romulus@-location	-location=54
@lillian@-art	-art=2
@mahoning_valley@-location	-location=30
@ninth@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@nightlife@-art	-art=24
@nürnberg@-product	-product=21
@alex@-location	-location=11
@batley@-organization	-organization=184
@continent@-art	-art=2
@president@-organization	-organization=43
@leeds_united@-art	-art=1
@best_friends@-art	-art=23
@tom_and_jerry@-art	-art=3
@ludwig@-broadcast_program	-broadcast_program=5
@barbarella@-location	-location=1
@50@-person	-person=2
@meath_county_council@-organization	-organization=22
@quercus_rubra@-living_thing	-living_thing=91
@strawberry_switchblade@-person	-person=38
@lt@-location	-location=4
@caf@-organization	-organization=466
@humphrey@-location	-location=12
@joe_kelley@-person	-person=47
@chief_of_defence_staff@-organization	-organization=1
@reading_eagle@-art	-art=41
@thai@-location	-location=1059
@tropicana@-food	-food=35
@alegría@-location	-location=2
@michael_hutchence@-art	-art=3
@vast@-person	-person=28
@the_diamond@-location	-location=20
@the_club@-product	-product=12
@george_johnston@-person	-person=48
@cub_foods@-organization	-organization=32
@maputo_province@-location	-location=22
@pdpa@-organization	-organization=33
@violet@-product	-product=10
@wolfsheim@-person	-person=32
@opera@-organization	-organization=8
@defending_champion@-event	-event=54
@horatio_greenough@-person	-person=30
@freshwater@-person	-person=1
@elector_of_saxony@-person	-person=6
@miss_great_britain@-event	-event=32
@latin_american_studies_association@-organization	-organization=33
@arabist@-title	-title=65
@aquarius_records@-organization	-organization=47
@fas@-organization	-organization=160
@las_vegas,_nevada@-location	-location=219
@olympic_boulevard@-location	-location=54
@nag@-chemistry	-chemistry=1
@rapper's_delight@-art	-art=106
@kingston_upon_hull@-event	-event=1
@matt_mays@-art	-art=2
@da@-art	-art=32
@baku@-organization	-organization=1
@david_marquand@-person	-person=28
@north_dorset@-organization	-organization=3
@erskine@-person	-person=14
@linlithgow@-event	-event=1
@gifu@-art	-art=113
@super_écran@-broadcast_network	-broadcast_network=20
@kakatiya_university@-organization	-organization=41
@milwaukee_police_department@-organization	-organization=23
@he@-god	-god=4
@palembang@-location	-location=531
@bertel_haarder@-person	-person=23
@martin_verkerk@-person	-person=55
@interstate_355@-location	-location=30
@mount_maunganui@-location	-location=65
@dunvant@-organization	-organization=2
@pers.@-person	-person=27
@evacuation@-time	-time=2
@up@-product	-product=6
@arauco@-organization	-organization=1
@scott_eastwood@-person	-person=27
@santa_cruz@-location	-location=672
@latin_american_idol@-broadcast_program	-broadcast_program=31
@i.d.@-art	-art=35
@college_of_arts_and_sciences@-organization	-organization=30
@utne@-art	-art=8
@buckwheat@-living_thing	-living_thing=4
@skipper@-living_thing	-living_thing=10
@pat_miletich@-person	-person=52
@leskovac@-location	-location=303
@duchesne@-location	-location=45
@sultan_iskandar@-person	-person=51
@salim_group@-organization	-organization=26
@the_punisher_war_journal@-art	-art=26
@mansfeld@-location	-location=49
@cassel@-location	-location=86
@something_else@-art	-art=32
@in_the_heat_of_the_night@-art	-art=144
@miro@-broadcast_program	-broadcast_program=1
@hybrid@-person	-person=31
@tulip@-organization	-organization=4
@sodom@-location	-location=100
@port_morris@-location	-location=29
@torquay@-location	-location=571
@somerset_county,_pennsylvania@-location	-location=95
@maritime@-person	-person=21
@robert_bruce@-art	-art=10
@the_big_store@-art	-art=24
@offenbach-hundheim@-location	-location=23
@fiskars@-organization	-organization=26
@kaokoveld@-location	-location=20
@nikola_šubić_zrinski@-person	-person=49
@money@-person	-person=2
@fresno@-broadcast_program	-broadcast_program=11
@foundation@-living_thing	-living_thing=1
@parramatta@-organization	-organization=236
@chicago_bears@-organization	-organization=4567
@tanagra@-event	-event=2
@bank_negara_malaysia@-organization	-organization=65
@big_timber_creek@-location	-location=22
@william_stukeley@-person	-person=121
@scythia@-location	-location=283
@kansai_telecasting_corporation@-broadcast_network	-broadcast_network=25
@münster@-organization	-organization=24
@the_downs@-location	-location=127
@jean_sylvain_bailly@-person	-person=29
@belle_epoque@-art	-art=1
@peugeot@-person	-person=1
@manchester_united@-product	-product=3
@chili_pepper@-food	-food=25
@ats@-computer-programming_language	-computer-programming_language=5
@west_seattle@-location	-location=20
@cover_story@-art	-art=25
@scotsman@-product	-product=3
@sleeping_beauty@-product	-product=1
@westover@-location	-location=43
@let's_spend_the_night_together@-art	-art=63
@south_glamorgan@-location	-location=75
@destroyer@-god	-god=1
@lyme_regis@-location	-location=322
@manassas@-event	-event=4
@the_geelong_college@-organization	-organization=28
@tpb@-location	-location=72
@princes_town@-location	-location=38
@2011–12_nba_season@-event	-event=38
@denis@-location	-location=5
@embrace@-art	-art=9
@gulag@-art	-art=2
@mir@-person	-person=3
@tennessee_court_of_appeals@-organization	-organization=20
@naval@-organization	-organization=346
@shu@-product	-product=2
@datamost@-person	-person=25
@arnhem@-organization	-organization=1
@sodom_and_gomorrah@-location	-location=151
@li_hanzhi@-person	-person=20
@bethesda_softworks@-person	-person=168
@dinosaucers@-broadcast_program	-broadcast_program=28
@turk_broda@-person	-person=45
@cromwellian@-person	-person=40
@the_islands@-location	-location=26
@rust@-location	-location=4
@wolf@-art	-art=68
@aquarium@-art	-art=13
@dickens@-person	-person=1
@wayne_grudem@-person	-person=35
@noël_godin@-person	-person=21
@nama@-person	-person=5
@the_glass_house@-person	-person=4
@calgary@-organization	-organization=154
@kansas@-event	-event=37
@s3@-location	-location=21
@earthworm@-art	-art=3
@baranya_county@-location	-location=28
@nuclear_threat_initiative@-organization	-organization=59
@salon_des_refusés@-art	-art=1
@cham@-people-ethnicity	-people-ethnicity=42
@mtv@-broadcast-tv_channel	-broadcast-tv_channel=34
@darayya@-location	-location=29
@calypso@-art	-art=30
@muslim@-religion-religion	-religion-religion=9795
@last_orders@-person	-person=3
@romero@-person	-person=25
@pnr@-organization	-organization=20
@donnington@-location	-location=37
@centro@-location	-location=53
@do_not_disturb@-art	-art=12
@italian_league@-organization	-organization=43
@dwight_yorke@-person	-person=117
@tauro_f.c.@-organization	-organization=27
@abraham_ortelius@-person	-person=104
@mac@-product	-product=397
@teaching@-title	-title=23
@candidate@-title	-title=1
@the_sandpipers@-person	-person=48
@german-born@-location	-location=42
@topic@-event	-event=2
@medley@-person	-person=7
@lightning@-organization	-organization=15
@lake_erie@-event	-event=1
@ben_selvin@-person	-person=42
@fab@-organization	-organization=8
@ukrainian_hockey_championship@-organization	-organization=25
@manheim@-organization	-organization=1
@salvation_army@-person	-person=1
@grand_slam@-broadcast_program	-broadcast_program=4
@ara@-location	-location=74
@phil_simmons@-person	-person=33
@riton@-person	-person=26
@flo@-organization	-organization=3
@the_servant@-person	-person=19
@new_mexico_campaign@-event	-event=52
@true_colors@-art	-art=93
@assyrians@-people-ethnicity	-people-ethnicity=310
@phil_stacey@-art	-art=1
@joseph_mawle@-person	-person=25
@wmyd@-location	-location=36
@ashford@-organization	-organization=2
@sai_baba_of_shirdi@-person	-person=61
@lord_randolph_churchill@-art	-art=1
@azamgarh_district@-location	-location=41
@bye_bye@-art	-art=15
@lewis_lockwood@-person	-person=23
@the_settlers_of_catan@-product	-product=45
@maz@-person	-person=1
@christopher_ondaatje@-person	-person=24
@moscow_–_saint_petersburg_railway@-location	-location=38
@the_music@-person	-person=57
@city_of_sydney@-location	-location=171
@north_ossetia–alania@-location	-location=84
@government_of_japan@-organization	-organization=64
@eustace_mullins@-person	-person=25
@book_of_deer@-art	-art=32
@ōshima@-organization	-organization=1
@astralwerks@-organization	-organization=122
@desert_hearts@-person	-person=1
@out_there@-art	-art=16
@bismarck@-organization	-organization=1
@argyle@-product	-product=1
@birkenhead_park@-location	-location=12
@selangor_fa@-organization	-organization=288
@film_of_the_same_title@-broadcast_program	-broadcast_program=4
@wigan@-organization	-organization=1667
@disney_legends@-award	-award=46
@bailey@-product	-product=3
@heron@-person	-person=9
@rogue@-product	-product=10
@grand_union@-organization	-organization=17
@stirling_university@-organization	-organization=20
@.net@-art	-art=6
@anpanman@-art	-art=45
@oran@-event	-event=1
@holzmaden@-location	-location=21
@serbian_principality@-location	-location=24
@sweet_revenge@-broadcast_program	-broadcast_program=1
@kentucky_county,_virginia@-location	-location=20
@fátima@-organization	-organization=15
@park_jin-young@-person	-person=59
@betty_furness@-person	-person=34
@jonathan_goldstein@-person	-person=26
@blackheath@-organization	-organization=294
@odyssey@-art	-art=1010
@kirby@-location	-location=33
@alan_morse@-person	-person=32
@morse@-person	-person=6
@light_rail@-transit	-transit=129
@kalamazoo@-product	-product=3
@luton_airport@-broadcast_program	-broadcast_program=3
@chorale_roanne_basket@-organization	-organization=34
@aqua@-person	-person=193
@murder_by_death@-art	-art=28
@boland@-location	-location=14
@gladbeck@-location	-location=50
@rum@-food	-food=1
@tony_coton@-person	-person=25
@super_street_fighter_ii@-product	-product=33
@jagdish_bhagwati@-person	-person=42
@rupert_of_hentzau@-broadcast_program	-broadcast_program=4
@student@-art	-art=3
@london@-art	-art=20
@napier@-product	-product=2
@chita@-organization	-organization=7
@spring@-event	-event=4
@bosnia_and_herzegovina@-art	-art=1
@the_dragon@-god	-god=1
@david_dreier@-person	-person=51
@st_kilda@-organization	-organization=8
@the_descent@-product	-product=1
@livius@-person	-person=21
@delmar_loop@-location	-location=32
@velasco@-location	-location=27
@mount_logan@-location	-location=66
@john_edward@-person	-person=36
@matti_breschel@-person	-person=33
@teia@-person	-person=28
@sydney@-broadcast_program	-broadcast_program=10
@on_the_pulse_of_morning@-art	-art=30
@warner@-person	-person=5
@eryx@-living_thing	-living_thing=8
@go@-art	-art=150
@rodney_buford@-person	-person=24
@old_school@-art	-art=107
@vukovar@-location	-location=274
@new_france@-location	-location=1326
@the_jacksons@-person	-person=52
@crisis@-person	-person=9
@billings_bridge@-location	-location=21
@jim@-person	-person=162
@garo@-art	-art=23
@the_super_dimension_fortress_macross@-product	-product=2
@rick_bayless@-person	-person=42
@st._francis@-person	-person=114
@gary_olsen@-person	-person=32
@limahong@-person	-person=27
@royal_air_force@-location	-location=3
@mormonism_unvailed@-art	-art=22
@peoria,_illinois@-location	-location=730
@diy@-person	-person=1
@the_national_team@-organization	-organization=38
@yvette_mimieux@-person	-person=90
@hahn@-organization	-organization=1
@alianza@-person	-person=4
@idan_raichel@-person	-person=30
@billings@-location	-location=15
@navajo_county,_arizona@-location	-location=36
@samardo_samuels@-person	-person=23
@foreign_minister@-title	-title=223
@joan_miró@-person	-person=430
@oak_grove@-organization	-organization=1
@cuzco@-event	-event=1
@prairie_du_chien@-location	-location=73
@sanya@-location	-location=253
@black_watch@-product	-product=3
@talisman@-person	-person=67
@françois_barbé-marbois@-person	-person=20
@liya_kebede@-person	-person=32
@lummi_island@-location	-location=23
@sugar_creek@-art	-art=3
@cavalier@-location	-location=19
@hillside@-event	-event=3
@bazaar@-product	-product=4
@guangzhou@-location	-location=3173
@whodini@-art	-art=2
@breguet@-organization	-organization=48
@battle_cry@-product	-product=5
@bret_maverick@-broadcast_program	-broadcast_program=36
@christ_college,_brecon@-organization	-organization=55
@nhs@-organization	-organization=39
@florencio_varela@-person	-person=9
@alexander_bogdanov@-person	-person=79
@hanging_rocks@-location	-location=24
@duke_of_milan@-person	-person=11
@bacon@-food	-food=27
@panadura@-organization	-organization=6
@linda_purl@-person	-person=64
@starlight@-location	-location=3
@sutlej@-product	-product=1
@natassia_malthe@-person	-person=31
@indian_government@-organization	-organization=112
@finding_forrester@-art	-art=55
@core@-god	-god=1
@cass_elliot@-art	-art=7
@pijnacker@-location	-location=29
@jp@-finance-currency	-finance-currency=1
@san_isidro@-person	-person=1
@melhus@-organization	-organization=2
@sixth@-organization	-organization=16
@uml@-product	-product=5
@stoner@-medicine-medical_treatment	-medicine-medical_treatment=1
@tom_bell@-organization	-organization=1
@parish@-person	-person=25
@adam_smith@-art	-art=1
@bill_wells@-person	-person=21
@dupage@-location	-location=68
@alpha@-living_thing	-living_thing=1
@hennessy@-organization	-organization=44
@yagur@-location	-location=28
@amberg@-location	-location=7
@sixth_united_states_army@-organization	-organization=40
@r.n.@-organization	-organization=40
@lothair@-product	-product=2
@21st_century_fox@-broadcast_network	-broadcast_network=216
@martinique@-location	-location=1914
@john_gardner_wilkinson@-person	-person=22
@cloud@-location	-location=14
@dwight@-broadcast_program	-broadcast_program=1
@mobile_bay@-location	-location=276
@mountain_valley_conference@-organization	-organization=25
@kung_fu@-product	-product=1
@kunoichi@-organization	-organization=4
@stamfordham@-location	-location=15
@monoclonius@-living_thing	-living_thing=23
@sports_stadium@-broadcast_program	-broadcast_program=31
@ivanhoe@-organization	-organization=3
@snk_playmore@-person	-person=111
@zoomermedia@-organization	-organization=27
@amigas_y_rivales@-broadcast_program	-broadcast_program=22
@blood_red_shoes@-person	-person=64
@us_$@-finance-currency	-finance-currency=103
@graham_farmer_freeway@-location	-location=35
@diocese_of_davenport@-location	-location=59
@bennington@-organization	-organization=9
@del_amitri@-art	-art=3
@black_isle@-person	-person=2
@hari_river@-event	-event=2
@mnemic@-person	-person=58
@gene_therapy@-medicine-medical_treatment	-medicine-medical_treatment=54
@bland@-person	-person=1
@the_honeycombs@-person	-person=39
@mountain_jews@-people-ethnicity	-people-ethnicity=54
@dwight@-organization	-organization=3
@enigma@-product	-product=3
@st._patrick@-location	-location=18
@ktm@-transit	-transit=22
@d.i.@-art	-art=1
@town_without_pity@-art	-art=24
@kora_kagaz@-broadcast_program	-broadcast_program=1
@big_chill@-art	-art=4
@marty@-event	-event=2
@df@-chemistry	-chemistry=1
@metro_transit@-transit	-transit=48
@x@-person	-person=176
@union@-event	-event=17
@dragoon@-title	-title=176
@idris@-computer-programming_language	-computer-programming_language=4
@shimabara@-location	-location=41
@emmaus@-organization	-organization=12
@king_edward_vi_five_ways@-organization	-organization=30
@muslim@-language	-language=1
@house_of_lords@-location	-location=5
@farragut@-location	-location=34
@ekaterina_dzehalevich@-person	-person=28
@the_next_season@-event	-event=49
@kerner@-person	-person=2
@suggs@-person	-person=121
@bournemouth_west@-event	-event=19
@roots_hall@-location	-location=97
@vso@-organization	-organization=19
@england_u20@-organization	-organization=30
@the_airborne_toxic_event@-art	-art=2
@cyndi_lauper@-art	-art=1
@fossombrone@-location	-location=43
@symphony@-organization	-organization=3
@samy_vellu@-person	-person=21
@mission@-title	-title=78
@emsland@-location	-location=145
@kota_district@-location	-location=20
@peggy_wood@-person	-person=49
@maude@-person	-person=6
@keighley@-organization	-organization=180
@molière@-person	-person=1121
@ktunaxa@-people-ethnicity	-people-ethnicity=34
@ullevål_university_hospital@-location	-location=44
@kinyarwanda@-language	-language=91
@budapest_university_of_technology_and_economics@-organization	-organization=83
@belisario_porras_barahona@-person	-person=22
@laubach@-location	-location=31
@wickes@-organization	-organization=35
@cebu@-location	-location=1058
@hay_fever@-disease	-disease=4
@2002_state_election@-event	-event=22
@lips@-art	-art=2
@sibelius@-event	-event=1
@ton_scherpenzeel@-person	-person=44
@st._vincent@-event	-event=2
@aleksander_zawadzki@-person	-person=27
@john_sentamu@-person	-person=55
@gau@-organization	-organization=2
@prince_william_county_public_schools@-location	-location=27
@nagasaki@-organization	-organization=1
@european_championship@-event	-event=266
@north_american_t-6_texan@-product	-product=49
@c@-language	-language=2
@malko_tarnovo@-location	-location=29
@crazy_horse@-location	-location=1
@rogue_traders@-person	-person=86
@ontario_and_quebec_railway@-organization	-organization=21
@my_sister_eileen@-art	-art=67
@littlehampton@-organization	-organization=1
@prescott,_wisconsin@-location	-location=22
@chris@-person	-person=150
@laurel@-product	-product=17
@biella@-organization	-organization=7
@demons@-god	-god=1
@fdr@-product	-product=1
@metropolis@-location	-location=36
@university_of_maryland@-organization	-organization=1210
@dungeness_crab@-living_thing	-living_thing=42
@revolution@-computer-programming_language	-computer-programming_language=2
@stuttgart@-organization	-organization=302
@thames@-broadcast_network	-broadcast_network=46
@kittatinny_valley@-location	-location=23
@343_industries@-person	-person=25
@gan@-disease	-disease=1
@kumki@-art	-art=33
@meng@-education-educational_degree	-education-educational_degree=7
@where_the_streets_have_no_name@-art	-art=70
@arctic@-organization	-organization=5
@alvarado@-person	-person=10
@big_sugar@-art	-art=1
@criterion@-person	-person=5
@bolsheviks@-event	-event=1
@dottie_pepper@-person	-person=31
@hermione@-person	-person=3
@puget_sound_navigation_company@-organization	-organization=66
@mike_harrison@-person	-person=32
@sponge@-living_thing	-living_thing=17
@hybris@-product	-product=2
@flemish@-organization	-organization=1
@ojamajo_doremi@-broadcast_program	-broadcast_program=67
@fca@-title	-title=4
@little_brother@-art	-art=5
@lightning@-product	-product=56
@berlin_biennale@-location	-location=1
@eric_reece@-person	-person=52
@cecil@-location	-location=14
@avenue@-organization	-organization=2
@konrad_adenauer@-organization	-organization=1
@bechuanaland_protectorate@-location	-location=100
@earl_of_peterborough@-title	-title=13
@cleopatra_ii@-person	-person=22
@awake@-broadcast_program	-broadcast_program=65
@nawab@-title	-title=438
@adobe_flash@-product	-product=791
@westonzoyland@-location	-location=27
@in_the_year_2525@-art	-art=30
@the_country_club@-location	-location=34
@horus@-person	-person=11
@dean_barrow@-person	-person=70
@crossfire@-broadcast_program	-broadcast_program=113
@slovak_republic@-organization	-organization=3
@alzira@-art	-art=23
@frances_yip@-person	-person=25
@dukla@-location	-location=87
@ercole_consalvi@-person	-person=25
@cry@-art	-art=81
@kindley_air_force_base@-location	-location=29
@tin_pan_alley@-person	-person=375
@robert_white@-person	-person=91
@loup_river@-location	-location=41
@melissa_harris-perry@-broadcast_program	-broadcast_program=1
@auguste@-title	-title=2
@albert_speer@-person	-person=443
@robert_taylor@-person	-person=398
@peppermint@-person	-person=6
@miranda@-location	-location=202
@godspeed@-art	-art=4
@lumezzane@-organization	-organization=92
@james_clark@-person	-person=42
@third_division_north@-organization	-organization=504
@col_du_galibier@-location	-location=49
@vincent_kompany@-person	-person=54
@res@-person	-person=32
@devi@-art	-art=8
@dreamcatcher@-person	-person=1
@badrinath@-art	-art=3
@groove@-product	-product=3
@united@-product	-product=1
@360@-art	-art=13
@robin@-person	-person=125
@tamworth@-location	-location=553
@frans_brüggen@-person	-person=54
@ottoman_wars@-location	-location=4
@neve_tzedek@-location	-location=31
@route_140@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@bernard_edwards@-person	-person=183
@tongue@-body_part	-body_part=15
@express_yourself@-art	-art=75
@legacy@-product	-product=28
@first_scotrail@-organization	-organization=418
@holon@-broadcast_program	-broadcast_program=1
@yellow_river@-art	-art=9
@ice@-product	-product=3
@earl_of_holland@-person	-person=11
@si_spencer@-person	-person=28
@the_same_name@-art	-art=179
@15th@-art	-art=1
@verlaine@-person	-person=49
@zinka_milanov@-person	-person=46
@elena@-location	-location=28
@aiken@-organization	-organization=1
@vi@-body_part	-body_part=5
@deimos@-location	-location=104
@riley@-location	-location=27
@smart_gilas@-organization	-organization=84
@flute@-art	-art=5
@c._h._gilbert@-person	-person=464
@byzantium@-location	-location=773
@digit@-body_part	-body_part=14
@li_huaiguang@-person	-person=35
@outlaws@-broadcast_program	-broadcast_program=45
@ijrud_county@-location	-location=84
@aras@-location	-location=22
@northland@-location	-location=321
@391@-location	-location=1
@königgrätz@-location	-location=2
@headhunterz@-person	-person=31
@n@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@canfield@-product	-product=5
@1re_série@-event	-event=41
@george_washington_university_hospital@-organization	-organization=1
@anglican@-location	-location=4
@ca@-language	-language=1
@baptist@-person	-person=6
@me_and_you@-art	-art=19
@pampas@-location	-location=135
@jude_johnstone@-person	-person=23
@san_diego_hall_of_champions@-organization	-organization=68
@darmstadt@-event	-event=2
@cowley@-person	-person=5
@john_pål_inderberg@-person	-person=35
@the_grid@-person	-person=43
@the_room@-product	-product=3
@amba@-language	-language=1
@president_john_f._kennedy@-event	-event=2
@milton@-product	-product=1
@oxford@-organization	-organization=1759
@northern_territory@-organization	-organization=9
@grub_street@-organization	-organization=1
@mossi@-people-ethnicity	-people-ethnicity=63
@fallout@-product	-product=113
@lily@-event	-event=1
@cbc@-broadcast_network	-broadcast_network=1894
@frank_lowe@-person	-person=44
@st._francis_of_assisi@-person	-person=29
@icehouse@-organization	-organization=1
@ulises_heureaux@-person	-person=23
@leila@-art	-art=10
@moonspell@-person	-person=130
@the_glebe@-art	-art=5
@diospyros@-living_thing	-living_thing=67
@antara@-organization	-organization=19
@galatasaray@-event	-event=1
@scoop@-organization	-organization=3
@secretary_of_labor@-organization	-organization=4
@derrick@-person	-person=7
@joe_roth@-person	-person=66
@mont-de-marsan@-location	-location=117
@potenza@-event	-event=1
@louisiana_baptist_convention@-organization	-organization=24
@antara@-product	-product=1
@dr_pepper@-organization	-organization=17
@atiku_abubakar@-person	-person=44
@bec@-person	-person=2
@medieval_academy_of_america@-organization	-organization=76
@vista_hermosa@-organization	-organization=56
@lorenzo_white@-person	-person=22
@the_briefs@-person	-person=24
@beady_eye@-person	-person=98
@the_son's_room@-art	-art=22
@tigers@-organization	-organization=266
@peg_entwistle@-person	-person=26
@warner_music_finland@-organization	-organization=20
@house_of_lords@-title	-title=1
@bodies@-body_part	-body_part=3
@aryan@-religion-religion	-religion-religion=2
@kingston_upon_hull@-organization	-organization=1
@terry's@-location	-location=1
@british_masters@-event	-event=36
@box_hill@-organization	-organization=32
@bear@-broadcast_program	-broadcast_program=2
@itumbiara@-organization	-organization=28
@melhus@-location	-location=99
@teacher@-title	-title=68
@cedar_grove,_new_jersey@-location	-location=27
@90@-location	-location=37
@algarrobo@-location	-location=26
@james_hamilton,_1st_earl_of_arran@-person	-person=39
@george_best@-person	-person=323
@minneapolis@-person	-person=5
@teenage_mutant_ninja_turtles@-product	-product=21
@island_county,_washington@-location	-location=30
@william_patterson@-organization	-organization=1
@red_jacket@-person	-person=34
@military_academy@-art	-art=3
@hoya@-living_thing	-living_thing=34
@commodores@-art	-art=3
@bricket_wood@-location	-location=39
@malcolm@-product	-product=2
@canberra_stadium@-location	-location=86
@johnathan_joseph@-person	-person=21
@go@-transit	-transit=5
@ricardo_la_volpe@-person	-person=42
@mad_money@-broadcast_program	-broadcast_program=65
@charm_school@-broadcast_program	-broadcast_program=18
@kambar@-person	-person=33
@duke@-person	-person=111
@reef_islands@-location	-location=27
@japanese_archipelago@-location	-location=39
@rita_lee@-person	-person=87
@henry_alford@-event	-event=1
@american_army@-organization	-organization=33
@malaysian_grand_prix@-event	-event=48
@otto_pérez_molina@-person	-person=36
@artie_lange@-person	-person=101
@head@-organization	-organization=1
@28@-person	-person=1
@rusko@-location	-location=24
@ann_jillian@-person	-person=46
@diplomacy@-art	-art=4
@jakalope@-person	-person=28
@colt@-organization	-organization=171
@cpl@-title	-title=10
@governor-general@-person	-person=3
@moonshine@-art	-art=26
@melodifestivalen@-event	-event=10
@fabio_vacchi@-person	-person=29
@dublin_city@-organization	-organization=61
@team@-art	-art=5
@xie_shaoguang@-person	-person=34
@oakleigh@-organization	-organization=97
@speaker_of_the_assembly@-title	-title=31
@st_ives@-location	-location=362
@primal@-food	-food=1
@i_dream_of_jeannie@-broadcast_program	-broadcast_program=359
@barrett@-location	-location=6
@turbo@-art	-art=54
@the_mount@-organization	-organization=2
@michalovce@-location	-location=81
@watt,_d._e._r.@-person	-person=90
@shayne_ward@-art	-art=7
@greeneville@-organization	-organization=1
@family_tree@-art	-art=23
@kaw@-people-ethnicity	-people-ethnicity=22
@lizard@-living_thing	-living_thing=66
@mount_zion@-location	-location=134
@rhode_island@-product	-product=2
@owen_gingerich@-person	-person=28
@greece@-title	-title=5
@carnarvon@-product	-product=1
@testosterone@-chemistry	-chemistry=49
@sterling@-organization	-organization=54
@the_dark_side_of_the_sun@-broadcast_program	-broadcast_program=7
@settsu@-location	-location=28
@julier_pass@-location	-location=23
@dames@-art	-art=22
@oasis@-location	-location=10
@cockroach@-living_thing	-living_thing=27
@2004@-person	-person=2
@prism@-organization	-organization=2
@rudnik@-location	-location=71
@l'assomption@-location	-location=47
@martin_bernal@-person	-person=22
@madame_vestris@-person	-person=26
@guy_lewis@-person	-person=20
@tour_du_limousin@-event	-event=63
@ethel_m._dell@-person	-person=29
@royal_college_of_organists@-organization	-organization=114
@jorasanko@-location	-location=42
@family_matters@-broadcast_program	-broadcast_program=289
@the_regulators@-art	-art=26
@german_cup@-organization	-organization=132
@nugent@-art	-art=4
@game_boy_camera@-product	-product=26
@tyne@-location	-location=261
@black_country@-location	-location=379
@moravians@-location	-location=8
@higher@-education-educational_degree	-education-educational_degree=1
@fingal_county_council@-organization	-organization=69
@athlete@-person	-person=98
@kevin_johnson@-person	-person=210
@chitra@-living_thing	-living_thing=1
@dunwoody@-person	-person=2
@poland_national_football_team@-organization	-organization=241
@15th@-law	-law=4
@bad_rappenau@-location	-location=25
@programmer@-person	-person=1
@nichols@-broadcast_program	-broadcast_program=24
@public_schools@-organization	-organization=3
@salsa@-product	-product=1
@checker@-organization	-organization=47
@kösem_sultan@-person	-person=24
@the_fool@-person	-person=13
@terry_pratchett@-person	-person=727
@dragon@-organization	-organization=10
@amtrak_cascades@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=57
@yahoo!_movies@-internet-website	-internet-website=51
@dublin_university@-location	-location=20
@ramon_magsaysay@-location	-location=4
@e.u.@-location	-location=9
@seizure@-disease	-disease=1
@montfaucon@-person	-person=23
@trumbull@-location	-location=33
@samut_songkhram@-organization	-organization=28
@jars_of_clay@-art	-art=5
@spray@-product	-product=14
@drachenfels@-location	-location=22
@islamabad@-location	-location=1860
@vlach@-language	-language=5
@de_bijenkorf@-location	-location=2
@beyond@-broadcast_program	-broadcast_program=5
@chelsea_bridge@-person	-person=1
@kurtis_blow@-art	-art=3
@corrector_yui@-broadcast_program	-broadcast_program=26
@the_open_door@-art	-art=41
@advertisement@-title	-title=26
@elton@-person	-person=14
@ochsenhausen@-location	-location=27
@space_race@-art	-art=3
@paul_langton@-person	-person=21
@reflections_in_a_golden_eye@-art	-art=29
@furniture@-art	-art=5
@alvin@-location	-location=50
@jakarta_international_film_festival@-event	-event=27
@jack_clement@-person	-person=99
@smak@-location	-location=2
@lega@-organization	-organization=87
@peoria@-language	-language=1
@breeders'_stakes@-event	-event=64
@dowlais@-location	-location=60
@gladys_george@-person	-person=56
@international_journal_of_middle_east_studies@-art	-art=24
@darien_lake@-location	-location=54
@case@-event	-event=7
@oughtibridge@-location	-location=25
@popes_john_paul_i@-person	-person=34
@then_came_bronson@-broadcast_program	-broadcast_program=38
@west_kelowna@-location	-location=36
@state_highway_17@-location	-location=20
@ovid@-person	-person=1312
@rota@-art	-art=10
@blanche@-product	-product=4
@kehl@-location	-location=124
@600@-organization	-organization=1
@peter_katis@-person	-person=47
@dark_justice@-broadcast_program	-broadcast_program=21
@i-95@-location	-location=612
@dubicze_cerkiewne@-location	-location=27
@sidewise_award_for_alternate_history@-award	-award=71
@downhill@-art	-art=15
@portishead@-person	-person=350
@chloroquine@-medicine-drug	-medicine-drug=20
@the_henry_rollins_show@-broadcast_program	-broadcast_program=27
@johnny_miller@-person	-person=105
@mohamed_mounir@-person	-person=40
@route_19@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@kalwaria_zebrzydowska@-location	-location=48
@total_network_solutions@-organization	-organization=27
@maud@-art	-art=5
@eloy_alfaro@-location	-location=2
@baldwin_ii_of_constantinople@-person	-person=26
@mormyridae@-living_thing	-living_thing=31
@gainsborough_trinity@-organization	-organization=456
@hall-of-famer@-location	-location=21
@hartlepool@-location	-location=626
@m@-product	-product=57
@dyula@-people-ethnicity	-people-ethnicity=31
@1st@-art	-art=19
@ellen_fairclough@-person	-person=24
@john_carisi@-person	-person=20
@kenny_cooper@-person	-person=35
@dublin@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@fever@-product	-product=2
@democratic_union@-organization	-organization=63
@duda@-person	-person=13
@dwain_lingenfelter@-person	-person=21
@sheykh_fazlolah-e_nuri_rural_district@-location	-location=20
@assistant_united_states_attorney@-title	-title=19
@13th@-event	-event=14
@morehouse@-location	-location=21
@turk@-person	-person=46
@dimitrovgrad@-organization	-organization=2
@ostrov@-art	-art=1
@iucn@-organization	-organization=158
@route_83@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@monta_ellis@-person	-person=50
@margo@-person	-person=35
@cashel@-location	-location=217
@antoinette@-product	-product=4
@nina_hagen@-art	-art=2
@the_fighting_prince_of_donegal@-art	-art=24
@john_gilmore@-person	-person=91
@wesley@-art	-art=7
@demons@-art	-art=39
@headlong@-organization	-organization=7
@attorney_general@-title	-title=1107
@the_destroyer@-art	-art=17
@university_of_hawaii@-location	-location=1
@jack_russell@-person	-person=66
@ukrainian_orthodox_church@-religion-religion	-religion-religion=2
@babelsberg@-location	-location=43
@oh_boy!@-broadcast_program	-broadcast_program=29
@wapello@-location	-location=11
@financial_services@-organization	-organization=2
@san_angelo,_texas@-location	-location=202
@bogart@-location	-location=13
@screw@-person	-person=4
@moanalua@-location	-location=16
@allenwood@-product	-product=1
@forest_city@-location	-location=41
@hector@-art	-art=3
@county_waterford@-organization	-organization=3
@ex_machina@-product	-product=1
@cape_town_stadium@-location	-location=32
@vermillion@-visual_art-color	-visual_art-color=1
@cheltenham@-location	-location=1391
@french_canadian@-broadcast_program	-broadcast_program=1
@tvg@-broadcast_network	-broadcast_network=5
@june_14@-time	-time=287
@björn_waldegård@-person	-person=44
@siberian_intervention@-event	-event=108
@pravda@-product	-product=6
@babar@-broadcast_program	-broadcast_program=52
@peebles@-organization	-organization=23
@tualatin@-location	-location=63
@albion@-person	-person=4
@diatessaron@-art	-art=69
@jerry_bock@-person	-person=175
@minutemen@-art	-art=22
@catalina@-person	-person=3
@chulalongkorn,_king_rama_v_of_siam@-person	-person=50
@stanford@-person	-person=31
@shanks@-living_thing	-living_thing=204
@barefoot_gen@-broadcast_program	-broadcast_program=2
@megalopolis@-event	-event=2
@atkins@-organization	-organization=35
@kochuveli@-location	-location=35
@la_plata@-organization	-organization=2
@annexed@-event	-event=29
@taft@-location	-location=84
@university_of_south_florida@-organization	-organization=875
@vaux@-location	-location=8
@monte_carlo@-product	-product=21
@harvard@-location	-location=62
@live_oak_county@-location	-location=21
@babel@-location	-location=34
@njoo_cheong_seng@-person	-person=23
@e.u.@-person	-person=7
@knight_templar@-organization	-organization=19
@alan_sparhawk@-person	-person=28
@mill_valley@-location	-location=56
@fr.@-finance-currency	-finance-currency=2
@national_liberation_movement@-organization	-organization=25
@newell@-location	-location=43
@gb@-location	-location=13
@world_cup@-event	-event=3652
@boss@-broadcast_program	-broadcast_program=44
@tangent@-location	-location=5
@david_beatty@-person	-person=90
@ballard@-organization	-organization=6
@j._c._tremblay@-person	-person=26
@ictaluridae@-living_thing	-living_thing=29
@leiden_observatory@-location	-location=32
@slave@-art	-art=137
@secretary_of_homeland_security@-organization	-organization=1
@flight_of_the_conchords@-broadcast_program	-broadcast_program=131
@st._peter's_church@-organization	-organization=1
@in_the_penal_colony@-art	-art=25
@english_literature@-title	-title=4
@noodle@-food	-food=12
@flashback@-organization	-organization=1
@medes@-people-ethnicity	-people-ethnicity=318
@lion@-product	-product=56
@brisbane@-location	-location=7029
@nicholls@-person	-person=9
@prescott_valley,_arizona@-location	-location=25
@indonesia@-people-ethnicity	-people-ethnicity=1
@ryde@-location	-location=402
@jerry_pilato@-person	-person=28
@bernard-pierre_donnadieu@-person	-person=24
@bridgewater_state_university@-organization	-organization=45
@schellenberg@-location	-location=34
@omaha_bee@-art	-art=21
@chippewa_falls,_wisconsin@-location	-location=83
@yuka_iguchi@-person	-person=40
@carnegie_hall@-art	-art=15
@pahang@-location	-location=877
@cts@-organization	-organization=18
@northeastern@-organization	-organization=71
@mallu_magalhães@-person	-person=24
@epiblema_sticticana@-living_thing	-living_thing=31
@wynnum@-location	-location=27
@donkey@-art	-art=6
@eso@-organization	-organization=34
@the_day_after@-broadcast_program	-broadcast_program=91
@third_sacred_war@-event	-event=32
@28@-art	-art=47
@yellowknife@-art	-art=4
@bingham@-organization	-organization=1
@cody@-art	-art=1
@mikawa@-person	-person=1
@dick_turpin@-person	-person=132
@straits_of_tiran@-location	-location=68
@gomal_university@-organization	-organization=24
@meru@-language	-language=8
@barnstaple_town@-organization	-organization=27
@bow@-location	-location=225
@bazaar@-location	-location=3
@take_a_girl_like_you@-art	-art=16
@orihuela@-location	-location=92
@zdeněk_mácal@-person	-person=30
@michael_andrews@-person	-person=72
@electric@-organization	-organization=1
@the_war_of_the_worlds@-broadcast_program	-broadcast_program=1
@unrest@-art	-art=12
@atherstone@-location	-location=108
@first_wave@-broadcast_program	-broadcast_program=51
@south_brisbane@-location	-location=93
@palo_alto_records@-organization	-organization=28
@wolverhampton@-organization	-organization=32
@the_belmonts@-person	-person=20
@barrow_island@-location	-location=45
@planetary@-location	-location=1
@winter_haven@-organization	-organization=1
@fruitvale_station@-art	-art=60
@taff@-location	-location=18
@sileby@-location	-location=26
@trondheim@-location	-location=2448
@rheinsberg@-location	-location=54
@jeroboam_ii@-person	-person=20
@liberal_democratic_party_of_moldova@-organization	-organization=39
@larne_borough_council@-location	-location=30
@museums,_libraries_and_archives_council@-location	-location=55
@hunza@-people-ethnicity	-people-ethnicity=2
@bel@-event	-event=18
@us_258@-location	-location=20
@this_heat@-person	-person=63
@kewanee@-organization	-organization=1
@corby_glen@-location	-location=26
@celebrity_skin@-art	-art=50
@mcg@-organization	-organization=21
@theresa@-location	-location=15
@prussians@-organization	-organization=1
@solid_gold@-person	-person=6
@tom_vilsack@-person	-person=115
@fleurus@-location	-location=39
@itc@-title	-title=1
@circus@-broadcast_program	-broadcast_program=9
@college_of_engineering,_pune@-organization	-organization=24
@saint_cecilia@-person	-person=98
@count@-location	-location=2
@the_owl_service@-art	-art=19
@hay_fever@-art	-art=116
@business_council_of_australia@-organization	-organization=21
@viborg_county@-location	-location=28
@ledisi@-person	-person=71
@christ@-person	-person=8
@cassell@-location	-location=1
@data@-person	-person=3
@frenzy@-product	-product=3
@gazelle@-organization	-organization=14
@xi'an@-organization	-organization=1
@google@-organization	-organization=1
@president@-product	-product=37
@alfonso_herrera@-person	-person=40
@anton_schindler@-person	-person=30
@britney_spears@-event	-event=1
@university_of_colorado_school_of_medicine@-location	-location=1
@circe@-product	-product=10
@camp@-chemistry	-chemistry=112
@pakistan_army@-location	-location=2
@providence@-person	-person=5
@bob@-person	-person=181
@alpheus@-god	-god=11
@saint_blaise@-location	-location=1
@braintree_town@-organization	-organization=146
@resolution@-location	-location=2
@jermyn_street_theatre@-location	-location=61
@na_ying@-person	-person=22
@la_ink@-broadcast_program	-broadcast_program=45
@crooked_fingers@-person	-person=45
@hawaiian_language@-language	-language=301
@jef_united_ichihara_chiba@-organization	-organization=98
@rampart@-product	-product=2
@three_for_the_road@-art	-art=13
@the_dragon@-title	-title=1
@stel_pavlou@-person	-person=20
@chrome@-person	-person=52
@hondō@-location	-location=29
@stephen_strasburg@-person	-person=84
@kuki@-people-ethnicity	-people-ethnicity=37
@tenryū@-product	-product=15
@504@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@scouting@-title	-title=42
@ponthieu@-location	-location=60
@arnie@-product	-product=1
@żabbar@-location	-location=35
@lockhart@-person	-person=4
@tideland@-art	-art=41
@mercedes_benz@-organization	-organization=14
@chick_webb@-person	-person=161
@eastern_region@-organization	-organization=12
@genghis_khan@-person	-person=1045
@muir_mathieson@-person	-person=55
@pembroke@-location	-location=453
@greeneville@-event	-event=1
@elly_jackson@-person	-person=34
@talbots@-living_thing	-living_thing=1
@western_union@-art	-art=5
@moody@-location	-location=14
@tasmanian_state_league@-organization	-organization=36
@prairie_fire@-organization	-organization=4
@mahogany@-art	-art=16
@ilaiyaraaja@-person	-person=665
@ayyavazhi@-art	-art=1
@pietro@-person	-person=20
@châtillon@-person	-person=1
@sheila_on_7@-person	-person=20
@fairhaven@-product	-product=4
@secretary_of_energy@-title	-title=46
@bay_meadows_racetrack@-location	-location=31
@newark@-location	-location=2089
@ceremony@-broadcast_program	-broadcast_program=1
@energy@-person	-person=11
@continent@-medicine-symptom	-medicine-symptom=3
@head_case@-art	-art=7
@french_open@-event	-event=1384
@grave@-organization	-organization=1
@guernsey@-finance-currency	-finance-currency=2
@jackass@-living_thing	-living_thing=7
@pittwater@-location	-location=81
@anton@-art	-art=2
@norfolk@-person	-person=14
@mandalay@-location	-location=5
@jal@-location	-location=1
@french_west_indies@-location	-location=99
@roman_catholic_archdiocese_for_the_military_services,_usa@-organization	-organization=28
@witkowo@-location	-location=37
@laurentian_divide@-location	-location=28
@sparta@-organization	-organization=47
@blood_clot@-medicine-symptom	-medicine-symptom=1
@classic@-organization	-organization=2
@princess_charlotte_of_wales@-person	-person=45
@maia_chiburdanidze@-person	-person=37
@milano@-organization	-organization=16
@collins@-location	-location=53
@through_the_looking-glass@-art	-art=220
@union@-time	-time=1
@geertgen_tot_sint_jans@-person	-person=42
@chitral_district@-location	-location=52
@tyrone@-location	-location=178
@dave_jones@-person	-person=27
@death@-god	-god=5
@attorney@-title	-title=1401
@the_wilkinsons@-person	-person=40
@bethlehem@-art	-art=3
@coors@-organization	-organization=109
@republic_of_the_congo@-location	-location=1669
@the_billboard@-art	-art=20
@bernhard_russi@-person	-person=21
@ben_collins@-person	-person=26
@industrial_design@-art	-art=1
@saiva@-god	-god=1
@roberta_flack@-person	-person=453
@black_sabbath@-art	-art=66
@cascar@-organization	-organization=30
@south_riding@-art	-art=26
@bear_river@-location	-location=124
@ddp@-person	-person=1
@election_day@-time	-time=1
@astron@-organization	-organization=20
@elwood@-person	-person=4
@mesopotamia@-location	-location=2315
@downfall@-person	-person=8
@ohio@-person	-person=1
@susanne_blakeslee@-person	-person=27
@nocturne@-person	-person=6
@ice_age@-art	-art=112
@gmina_nieborów@-location	-location=21
@16@-time	-time=24
@syr_s_@-art	-art=22
@earl_of_lauderdale@-person	-person=7
@oak_grove@-location	-location=88
@scottish_junior_football_association,_west_region@-organization	-organization=54
@art@-location	-location=2
@lamas@-person	-person=1
@goya_foods@-organization	-organization=20
@deerhunter@-art	-art=7
@the_transformers@-broadcast_program	-broadcast_program=161
@house_of_representatives@-location	-location=1
@sama@-location	-location=5
@prince_regent@-location	-location=4
@narona@-location	-location=23
@rear_window@-art	-art=131
@munger@-person	-person=1
@lu@-people-ethnicity	-people-ethnicity=4
@águeda@-location	-location=33
@synanthedon_cephiformis@-living_thing	-living_thing=22
@gmina_nowe_piekuty@-location	-location=37
@falmouth@-location	-location=212
@calverley@-location	-location=33
@hunedoara@-location	-location=99
@częstochowa_county@-location	-location=314
@ventricles@-body_part	-body_part=66
@tvp@-food	-food=3
@birthe_wilke@-person	-person=22
@because_i_said_so@-broadcast_program	-broadcast_program=2
@columbus,_ohio@-location	-location=3173
@icc@-location	-location=8
@spice@-food	-food=26
@the_flame@-art	-art=32
@11@-organization	-organization=12
@simon_aspelin@-person	-person=166
@space@-location	-location=29
@alison_weir@-organization	-organization=1
@imagineer@-person	-person=18
@düsseldorf-derendorf–dortmund_süd_railway@-location	-location=20
@dakota_county@-location	-location=141
@lockdown@-broadcast_program	-broadcast_program=3
@meiko@-person	-person=29
@silent_running@-person	-person=9
@oliver_humperdink@-person	-person=20
@matthew_johns@-person	-person=31
@carmichael@-location	-location=31
@venera_7@-product	-product=23
@stawell@-location	-location=68
@jack_schroer@-person	-person=38
@lucky_luke@-art	-art=179
@marcia@-art	-art=1
@ed_powers@-person	-person=26
@china_pr@-location	-location=1
@franc@-people-ethnicity	-people-ethnicity=1
@blue_whale@-living_thing	-living_thing=47
@barry_conlon@-person	-person=23
@castle_rock@-organization	-organization=12
@covington@-person	-person=1
@jennings@-location	-location=96
@carquefou@-organization	-organization=12
@seacliff@-location	-location=26
@kung_fu_panda@-product	-product=17
@joseph_ritter@-person	-person=20
@george_abbot@-organization	-organization=1
@princess_royal@-location	-location=1
@avus@-location	-location=59
@viana@-living_thing	-living_thing=1
@nevada@-event	-event=22
@martha_munizzi@-person	-person=34
@torch@-art	-art=8
@baptist_church@-location	-location=5
@stourbridge_lion@-product	-product=23
@no._2@-organization	-organization=2
@nakajima_b6n@-product	-product=20
@stephanie@-art	-art=2
@cane@-person	-person=3
@my_name_is_my_name@-art	-art=23
@falco@-living_thing	-living_thing=12
@jordan_knight@-person	-person=110
@appliance@-person	-person=5
@tory_island@-event	-event=1
@drums@-title	-title=86
@meeker@-location	-location=32
@joseph_d._pistone@-person	-person=29
@sheath@-art	-art=1
@catskill@-location	-location=122
@chipotle@-location	-location=13
@crystallography@-title	-title=22
@cantonal@-event	-event=1
@lossiemouth@-location	-location=89
@hardcore_superstar@-person	-person=45
@candlebox@-person	-person=129
@bulgarian@-location	-location=216
@shintō@-religion-religion	-religion-religion=19
@stockholm@-finance-stock_exchange	-finance-stock_exchange=3
@amis@-people-ethnicity	-people-ethnicity=27
@gaius_julius_hyginus@-person	-person=37
@stand_up@-art	-art=44
@miss_universe_2001@-event	-event=46
@nagoya@-finance-stock_exchange	-finance-stock_exchange=1
@john_bromfield@-person	-person=65
@kagoshima@-event	-event=1
@hall@-location	-location=72
@omar_khayyám@-person	-person=139
@trocadero@-person	-person=6
@heinemann@-organization	-organization=98
@anthony_muñoz@-person	-person=36
@maynila@-location	-location=13
@members_of_the_european_parliament@-title	-title=78
@quartermaster_corps@-organization	-organization=42
@hans@-people-ethnicity	-people-ethnicity=12
@vista@-product	-product=138
@demos@-organization	-organization=22
@powell@-location	-location=81
@monterey_pop_festival@-art	-art=1
@buenos_aires_metropolitan_cathedral@-location	-location=25
@great_divide@-location	-location=17
@buyeo@-language	-language=5
@ko@-language	-language=1
@lwt@-broadcast_network	-broadcast_network=126
@church_of_the_gesù@-location	-location=61
@pretty_flamingo@-art	-art=22
@alive@-event	-event=13
@english_literature@-language	-language=1
@jilin@-location	-location=667
@barry_rogers@-person	-person=36
@mansfield@-organization	-organization=131
@holy_ghost@-art	-art=2
@berenstain_bears@-art	-art=32
@msa@-language	-language=2
@antony_starr@-person	-person=22
@charles_de_gaulle@-product	-product=28
@makro@-organization	-organization=55
@polar@-product	-product=3
@aretha@-art	-art=9
@ninth@-art	-art=16
@fresno@-art	-art=2
@the_lost_colony@-art	-art=17
@university_of_east_anglia@-organization	-organization=907
@delaware_county,_ohio@-location	-location=24
@worlds_of_fun@-location	-location=54
@nordic_games@-organization	-organization=11
@coccidioides_immitis@-living_thing	-living_thing=21
@1950–51@-event	-event=47
@dera@-organization	-organization=17
@tuscaloosa@-product	-product=5
@tennessee_volunteers_football@-location	-location=1
@remember_wenn@-broadcast_program	-broadcast_program=27
@firenze@-location	-location=22
@mesa@-computer-programming_language	-computer-programming_language=9
@ann_hamilton@-person	-person=31
@heliotrope@-person	-person=1
@bobby_valentín@-person	-person=29
@tongariro_national_park@-location	-location=54
@teeth@-art	-art=17
@exile@-location	-location=2
@1935_federal_election@-event	-event=102
@westminster_theological_journal@-organization	-organization=1
@melky_cabrera@-person	-person=81
@kool_moe_dee@-person	-person=116
@llanelli@-organization	-organization=428
@willis@-person	-person=9
@sacramento_solons@-organization	-organization=90
@mont_blanc@-food	-food=4
@montreal@-title	-title=1
@nitro@-broadcast-tv_channel	-broadcast-tv_channel=4
@xx@-living_thing	-living_thing=3
@richard_king_mellon@-person	-person=22
@2007@-event	-event=3544
@south_slavs@-location	-location=2
@mitre@-organization	-organization=16
@emi_classics@-organization	-organization=197
@dreamland@-art	-art=67
@doro@-location	-location=1
@black_country@-organization	-organization=1
@camelot@-organization	-organization=5
@124@-event	-event=3
@marcus_wareing@-person	-person=23
@william_bent@-person	-person=25
@abc_news@-broadcast_program	-broadcast_program=2
@the_insider@-organization	-organization=1
@electrical@-title	-title=1
@sampler@-art	-art=4
@imbabura@-location	-location=26
@minority_leader@-title	-title=64
@1971@-award	-award=1
@spray@-location	-location=8
@rankin@-person	-person=6
@burke@-art	-art=3
@indochina@-location	-location=1088
@chamestan_district@-location	-location=86
@this_world_fair@-art	-art=4
@sst@-organization	-organization=66
@astro_ria@-broadcast_network	-broadcast_network=59
@nottoway@-location	-location=18
@carloman@-person	-person=56
@solomon_p._ortiz@-person	-person=26
@this_wheel's_on_fire@-art	-art=33
@limehouse_blues@-location	-location=1
@newsroom_south_east@-broadcast_program	-broadcast_program=24
@new_jersey@-location	-location=18112
@townes_van_zandt@-person	-person=250
@seat_león@-product	-product=103
@sud_aviation@-organization	-organization=54
@aleimma_loeflingiana@-living_thing	-living_thing=37
@maxwell@-broadcast_program	-broadcast_program=9
@robert_b._parker@-person	-person=145
@regia_aeronautica@-organization	-organization=355
@roots@-art	-art=60
@tu@-people-ethnicity	-people-ethnicity=3
@slowhand@-art	-art=25
@kuma_kogen_astronomical_observatory@-location	-location=24
@shepperd_strudwick@-person	-person=60
@swat@-location	-location=52
@excelsior@-product	-product=3
@burleson@-location	-location=41
@nero@-award	-award=1
@fritz_houtermans@-person	-person=26
@novara@-product	-product=8
@housing@-organization	-organization=5
@wheeling_township@-location	-location=21
@veronica@-location	-location=2
@david_letterman@-person	-person=563
@barbarians@-organization	-organization=343
@university_hospital@-broadcast_program	-broadcast_program=2
@lynx@-product	-product=61
@illuminati@-art	-art=2
@bubblegum_crisis_tokyo_2040@-broadcast_program	-broadcast_program=45
@j._f._lawton@-person	-person=21
@lucania@-location	-location=148
@commander_in_chief@-broadcast_program	-broadcast_program=107
@king_kong@-person	-person=18
@14@-time	-time=15
@fritz_weaver@-person	-person=83
@ironwood@-location	-location=37
@april_25@-time	-time=290
@ride@-art	-art=67
@iran_national_football_team@-organization	-organization=294
@the_fugitive@-broadcast_program	-broadcast_program=410
@south_africa@-broadcast_program	-broadcast_program=2
@raymond_francis@-person	-person=22
@bluff@-location	-location=122
@james_city_county@-location	-location=134
@mccarran_international_airport@-location	-location=185
@ifc@-organization	-organization=130
@john_davis@-person	-person=159
@new_hope@-organization	-organization=1
@empress_augusta_bay@-location	-location=65
@niafunké@-art	-art=3
@james_robert_rhind@-person	-person=23
@muse@-person	-person=860
@john_singleton_copley@-person	-person=151
@vijay@-art	-art=10
@taiyo_sentai_sun_vulcan@-broadcast_program	-broadcast_program=24
@kurukshetra@-organization	-organization=4
@doctor_who@-art	-art=14
@swiss@-organization	-organization=47
@mara@-organization	-organization=1
@king_alexander@-person	-person=52
@bredevoort@-location	-location=17
@shadwell@-location	-location=94
@gumbinnen@-event	-event=8
@dumbo@-art	-art=193
@federico_errázuriz_echaurren@-person	-person=41
@visé@-location	-location=38
@once_upon_a_time@-location	-location=1
@vanga@-living_thing	-living_thing=17
@venus_williams@-location	-location=1
@ruslan_salei@-person	-person=23
@foolish_heart@-art	-art=22
@the_vow@-art	-art=43
@leh@-organization	-organization=1
@oldenburg@-organization	-organization=2
@simon_newcomb@-person	-person=84
@rita@-award	-award=5
@trematosauridae@-living_thing	-living_thing=24
@fernhill@-location	-location=8
@st_mirren@-organization	-organization=41
@norman@-person	-person=159
@jijé@-person	-person=58
@lakota_people@-people-ethnicity	-people-ethnicity=56
@hms_warrior@-location	-location=4
@kehl@-person	-person=2
@elliott_bay@-location	-location=124
@tuvalu@-language	-language=1
@coquet_island@-location	-location=31
@clambake@-art	-art=27
@banff@-location	-location=356
@family_affair@-person	-person=2
@dublin_blues@-art	-art=2
@uss_lexington_(cv-2)@-product	-product=20
@the_church@-art	-art=7
@burzenland@-location	-location=35
@2ne1@-person	-person=250
@iskandar_muda@-person	-person=42
@bret_harte@-person	-person=142
@liberty_hall@-art	-art=1
@who_do_you_think_you_are@-broadcast_program	-broadcast_program=6
@berkeley_software_distribution@-product	-product=47
@state_president_of_south_africa@-title	-title=89
@minister_of_state@-title	-title=993
@américa_móvil@-organization	-organization=70
@war_and_peace@-person	-person=1
@zenica@-location	-location=243
@toungoo@-location	-location=26
@lilies@-living_thing	-living_thing=8
@dover@-product	-product=1
@mötley_crüe@-art	-art=11
@redhill_to_tonbridge_line@-location	-location=20
@elspet_gray@-person	-person=29
@vindonissa@-event	-event=1
@the_pretty_things@-person	-person=151
@politburo_standing_committee@-organization	-organization=53
@sf@-product	-product=2
@reunited@-person	-person=1
@puff_daddy@-person	-person=109
@121@-chemistry	-chemistry=1
@abu_daoud@-person	-person=20
@delusion@-art	-art=10
@evermore@-person	-person=121
@bali@-person	-person=26
@national_book_critics_circle_award@-award	-award=477
@salts@-chemistry	-chemistry=1
@bakhtiari@-location	-location=3
@deerfield_township@-location	-location=62
@francesco_totti@-person	-person=173
@cervia@-organization	-organization=7
@sydney_olympic@-event	-event=3
@amidar@-product	-product=15
@finland@-title	-title=3
@carbondale@-location	-location=81
@fifth_season@-art	-art=1
@rakhine_state@-location	-location=162
@san_lorenzo_tenochtitlán@-location	-location=28
@eea@-organization	-organization=126
@bong_revilla@-person	-person=56
@montbéliard@-location	-location=213
@george_dance@-organization	-organization=1
@conesus_lake@-location	-location=20
@cambrai@-organization	-organization=3
@robin_hanson@-person	-person=23
@samokov@-language	-language=5
@chinese@-title	-title=2
@football@-location	-location=1
@sabah@-person	-person=28
@henderson@-organization	-organization=18
@30@-event	-event=9
@silverchair@-art	-art=1
@metropolitan_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@united_states_air_force@-organization	-organization=7848
@marky_ramone@-person	-person=91
@ferenc_puskás@-person	-person=174
@citizens_against_government_waste@-organization	-organization=46
@veronica_guerin@-person	-person=56
@tate_stevens@-person	-person=25
@bedhead@-art	-art=4
@noriko_matsueda@-person	-person=27
@blue_note_records@-organization	-organization=406
@supreme_governor@-title	-title=29
@u.s._house_of_representatives@-organization	-organization=861
@louis_riel@-art	-art=16
@burnet@-living_thing	-living_thing=3
@2001@-art	-art=55
@charles_l._mcnary@-person	-person=66
@rover@-person	-person=1
@central_valley@-organization	-organization=4
@tyler_perry's_house_of_payne@-broadcast_program	-broadcast_program=143
@john_bevan@-person	-person=26
@cell_phone@-art	-art=5
@strategos@-title	-title=28
@paris@-living_thing	-living_thing=3
@ron_perlman@-person	-person=284
@scientologist@-organization	-organization=4
@regent@-title	-title=415
@mysia@-location	-location=146
@holland_with_boston@-location	-location=21
@chicago's@-person	-person=10
@dimitrovgrad@-location	-location=154
@john_dramani_mahama@-person	-person=57
@wake_up@-art	-art=44
@bowling_green@-location	-location=317
@earl_of_minto@-person	-person=11
@fc_bayern_alzenau@-organization	-organization=20
@bad_boy@-organization	-organization=59
@hardanger@-location	-location=99
@sr_70@-location	-location=25
@grand_canyon@-art	-art=4
@president_of_uganda@-title	-title=139
@griffin@-product	-product=12
@tromsø@-location	-location=860
@music_academy@-location	-location=6
@pharos@-art	-art=3
@bachman–turner_overdrive@-person	-person=176
@frozen@-medicine-medical_treatment	-medicine-medical_treatment=9
@wingate_sandstone@-location	-location=21
@stinger@-product	-product=4
@capenhurst@-location	-location=25
@ottomans@-location	-location=540
@eye_for_an_eye@-broadcast_program	-broadcast_program=5
@sky_arts@-broadcast_network	-broadcast_network=96
@mr@-title	-title=16
@turritella@-living_thing	-living_thing=20
@inkpen@-location	-location=21
@ewell@-location	-location=120
@channel_7@-organization	-organization=2
@shannara@-art	-art=52
@the_royal_court@-person	-person=24
@bill_champlin@-person	-person=140
@the_main_event@-broadcast_program	-broadcast_program=28
@iii@-art	-art=69
@province_of_york@-location	-location=98
@wir_sind_helden@-person	-person=48
@rubab@-person	-person=1
@monday_night@-art	-art=1
@sarah_bolger@-person	-person=62
@gheorghe_lazăr@-organization	-organization=1
@ventricular@-medicine-medical_treatment	-medicine-medical_treatment=1
@nicolas_boileau-despréaux@-person	-person=54
@omanthai@-location	-location=20
@girl@-organization	-organization=3
@lynn_bari@-person	-person=71
@uml@-computer-programming_language	-computer-programming_language=221
@ballachulish@-organization	-organization=11
@copper_canyon@-art	-art=2
@arthur_macalister@-person	-person=28
@oh_well@-art	-art=22
@celta@-organization	-organization=42
@whitecross@-person	-person=34
@tomas_brolin@-person	-person=36
@chanute@-person	-person=1
@northern_pacific@-location	-location=35
@smithville@-location	-location=93
@ballingarry@-organization	-organization=7
@camp_butner@-location	-location=25
@sydney@-art	-art=2
@oberammergau@-location	-location=91
@fast_money@-broadcast_program	-broadcast_program=24
@phi_gamma_delta@-organization	-organization=246
@kodo@-product	-product=1
@bohemian@-location	-location=103
@comes_a_time@-art	-art=21
@dystopia@-art	-art=16
@debut@-product	-product=1
@robert_glenister@-person	-person=67
@jubilee@-location	-location=2
@pind_dadan_khan@-location	-location=26
@eelam_war_iv@-event	-event=24
@kokomo_arnold@-person	-person=34
@holcomb@-person	-person=2
@afghan@-people-ethnicity	-people-ethnicity=54
@royal_field_artillery@-organization	-organization=360
@olive@-visual_art-color	-visual_art-color=27
@upper_sandusky,_ohio@-location	-location=26
@orthodox_christian@-religion-religion	-religion-religion=106
@treatise_on_invertebrate_paleontology@-art	-art=258
@steamer@-location	-location=1
@itaipu@-location	-location=21
@redditch@-organization	-organization=8
@bishop_of_coventry@-title	-title=59
@montebelluna@-organization	-organization=12
@league_island@-location	-location=73
@janina_gavankar@-person	-person=37
@alessandro_malaspina@-person	-person=58
@bison@-person	-person=2
@milford_on_sea@-location	-location=34
@ockham@-location	-location=19
@newton_stewart@-organization	-organization=12
@windham@-product	-product=4
@narbonne@-person	-person=2
@negative_burn@-art	-art=53
@eva_marcille@-person	-person=20
@turkana@-location	-location=5
@court@-person	-person=17
@rize@-location	-location=113
@icehouse@-art	-art=10
@the_abbey@-location	-location=20
@antarctic@-event	-event=1
@belmont_abbey@-location	-location=25
@wills@-location	-location=22
@plum@-location	-location=34
@naval@-event	-event=1
@arthur_hailey@-person	-person=71
@frank_jackson@-person	-person=26
@in_2006@-art	-art=1
@the_bold_ones@-broadcast_program	-broadcast_program=24
@galatea@-product	-product=19
@arthur,_prince_of_wales@-person	-person=93
@nell_gwyn@-art	-art=5
@mahavishnu@-god	-god=30
@colossus@-product	-product=13
@sunday_night_theatre@-broadcast_program	-broadcast_program=37
@wilmington@-event	-event=4
@city_of_new_york@-location	-location=81
@nevern@-location	-location=26
@wesley_college@-organization	-organization=100
@classified@-person	-person=72
@yuzhong_district@-location	-location=20
@camouflage@-broadcast_program	-broadcast_program=11
@k_league_classic@-organization	-organization=207
@keys@-person	-person=1
@communist_party_of_new_zealand@-organization	-organization=37
@marc-andré_hamelin@-person	-person=106
@shah@-finance-currency	-finance-currency=3
@samurai_sentai_shinkenger@-broadcast_program	-broadcast_program=113
@swedish_east_india_company@-organization	-organization=38
@talk@-art	-art=46
@salt_lake_tabernacle@-person	-person=1
@pacific_grove@-location	-location=58
@harihara_i@-person	-person=31
@vodka@-art	-art=9
@smithsonian_american_art_museum@-organization	-organization=3
@the_oaks@-event	-event=8
@nfl_street@-product	-product=22
@republic_of_the_congo@-organization	-organization=1
@morse_college@-organization	-organization=20
@barry_williams@-person	-person=68
@maud@-product	-product=15
@michele_alboreto@-person	-person=208
@county@-organization	-organization=33
@felipe_gonzález@-person	-person=138
@naval@-product	-product=2
@osibisa@-person	-person=75
@roman_catholic_church@-location	-location=4
@concrete@-location	-location=11
@greater_buenos_aires@-location	-location=386
@frenchman's_creek@-art	-art=18
@galba@-person	-person=179
@sakurai@-location	-location=28
@goldsborough@-product	-product=3
@parmenides@-person	-person=135
@joe_gibbs@-person	-person=261
@beaufighters@-product	-product=29
@wallkill@-organization	-organization=3
@society_of_petroleum_engineers@-organization	-organization=48
@breeze@-person	-person=37
@cobra@-broadcast_program	-broadcast_program=5
@elena@-art	-art=5
@sogndal@-organization	-organization=216
@guam@-event	-event=54
@canadian_poetry_association@-organization	-organization=24
@redwood@-location	-location=43
@beni@-location	-location=164
@ephesians@-art	-art=36
@noble@-product	-product=2
@gower@-person	-person=20
@smiths@-location	-location=1
@fairfield@-organization	-organization=66
@jeremy_denk@-person	-person=24
@earl_of_northumberland@-title	-title=61
@unseen_academicals@-art	-art=37
@budgie@-living_thing	-living_thing=6
@trilogy@-art	-art=62
@1999–2000@-event	-event=551
@charles_lamb@-person	-person=98
@360@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@mayan@-event	-event=263
@templar@-organization	-organization=4
@earl_of_pembroke@-product	-product=3
@derrick@-broadcast_program	-broadcast_program=489
@the_union@-event	-event=3
@jimmy_cricket@-person	-person=20
@beats@-person	-person=1
@malayalam@-people-ethnicity	-people-ethnicity=1
@red_planet@-art	-art=48
@achilles_tendon@-body_part	-body_part=355
@joseph_mascolo@-person	-person=32
@ee@-location	-location=6
@steve_dahl@-person	-person=66
@miss_international_2011@-organization	-organization=1
@rob_ninkovich@-person	-person=27
@scheumann_stadium@-location	-location=21
@poem_of_the_same_name@-art	-art=24
@nera_river@-location	-location=47
@strathearn@-person	-person=1
@rai@-people-ethnicity	-people-ethnicity=29
@graz@-organization	-organization=33
@brook@-living_thing	-living_thing=23
@kilcoole@-location	-location=20
@da@-chemistry	-chemistry=1
@chartered_accountant@-title	-title=205
@super_12@-event	-event=4
@arch@-body_part	-body_part=5
@depressed@-event	-event=1
@journal@-person	-person=1
@dragonheart@-person	-person=1
@9@-product	-product=2
@upstairs,_downstairs@-broadcast_program	-broadcast_program=307
@new_kent_county@-location	-location=71
@charlie_griffith@-person	-person=40
@thai@-organization	-organization=5
@emily_young@-person	-person=31
@bianchi@-organization	-organization=24
@tarapacá@-location	-location=66
@houseguest@-person	-person=2
@student@-person	-person=3
@scipione@-art	-art=13
@espn_inc.@-broadcast_network	-broadcast_network=4
@viljandi@-organization	-organization=4
@saigon@-event	-event=2
@steptoe_and_son@-art	-art=13
@united_church_of_canada@-religion-religion	-religion-religion=406
@camphor@-chemistry	-chemistry=30
@earl_of_bridgewater@-title	-title=23
@ottoman@-event	-event=5
@americana@-living_thing	-living_thing=2
@chiltern@-person	-person=1
@opelika@-organization	-organization=4
@cenotaph@-organization	-organization=1
@meu@-organization	-organization=3
@henri_dupuy_de_lôme@-person	-person=31
@nothing_but_the_truth@-art	-art=33
@largs@-location	-location=194
@uea@-location	-location=3
@lord_warden_of_the_cinque_ports@-location	-location=110
@nestorian@-religion-religion	-religion-religion=93
@wasteland@-broadcast_program	-broadcast_program=23
@anas@-living_thing	-living_thing=43
@gil_bellows@-person	-person=65
@sis@-organization	-organization=98
@mun@-location	-location=14
@rmb@-finance-currency	-finance-currency=116
@national_weather_association@-organization	-organization=55
@earl_of_crawford@-person	-person=14
@wapping@-event	-event=1
@barley@-living_thing	-living_thing=2
@beacon_island@-location	-location=22
@sivasspor@-organization	-organization=227
@aras@-organization	-organization=1
@sandra_dickinson@-person	-person=46
@campus@-broadcast_program	-broadcast_program=15
@junius@-location	-location=8
@district_attorney@-location	-location=1
@eno@-organization	-organization=26
@grady_county@-location	-location=57
@rosalie@-product	-product=7
@hemnesberget@-location	-location=24
@polaris@-event	-event=1
@hubble@-location	-location=46
@hotham@-organization	-organization=5
@downton@-broadcast_program	-broadcast_program=1
@vamps@-art	-art=16
@devils@-organization	-organization=24
@ron_davis@-person	-person=41
@tula@-person	-person=1
@himalaya@-product	-product=1
@peter_allen@-person	-person=221
@costello@-disease	-disease=1
@lothian@-person	-person=1
@weiss@-person	-person=21
@osama_bin_laden@-person	-person=1126
@rychnov_nad_kněžnou_district@-location	-location=72
@huff@-person	-person=1
@polaris@-location	-location=182
@zebra@-person	-person=30
@giuliano_carnimeo@-person	-person=26
@the_french_laundry@-location	-location=23
@love_is@-art	-art=29
@outokumpu@-location	-location=5
@health@-person	-person=50
@north_carolina_tar_heels@-location	-location=1
@runaway@-title	-title=2
@central_florida@-organization	-organization=70
@byron_haskin@-art	-art=1
@vegas@-location	-location=27
@napoleonic@-location	-location=8
@selangor@-title	-title=1
@simca@-product	-product=4
@chichester@-title	-title=14
@gmina_rymań@-location	-location=29
@szymanowski@-person	-person=26
@richard_alston@-person	-person=39
@libera@-art	-art=8
@catamaran@-location	-location=1
@giancarlo_bigazzi@-person	-person=20
@liv@-people-ethnicity	-people-ethnicity=5
@ashokan_reservoir@-location	-location=70
@revolutionary_wars@-event	-event=22
@ilc_dover@-organization	-organization=24
@clementi@-person	-person=27
@k-7@-person	-person=4
@coop@-art	-art=1
@mil@-finance-currency	-finance-currency=1
@lake_city@-organization	-organization=3
@strata@-art	-art=17
@representative@-title	-title=32
@palmira@-art	-art=1
@south_lebanon@-location	-location=25
@don_marshall@-person	-person=24
@indo-australian_plate@-location	-location=105
@watkins@-person	-person=5
@yoshino@-living_thing	-living_thing=1
@rising@-event	-event=7
@s75@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=28
@shelbourne_hotel@-location	-location=25
@markham@-living_thing	-living_thing=1
@line@-location	-location=25
@slovene@-people-ethnicity	-people-ethnicity=641
@household_cavalry_mounted_regiment@-organization	-organization=25
@shoemaker@-title	-title=35
@ml@-language	-language=11
@budleigh_salterton@-location	-location=78
@royal_society_range@-location	-location=116
@blueboy@-art	-art=3
@albéric_magnard@-person	-person=29
@the_wanderers@-person	-person=1
@grand_cayman@-location	-location=236
@wwf_raw@-broadcast_program	-broadcast_program=13
@marry_me@-broadcast_program	-broadcast_program=2
@wemyss_bay@-location	-location=60
@bonaventure@-location	-location=58
@negombo@-location	-location=132
@milan@-event	-event=18
@totally_wild@-broadcast_program	-broadcast_program=38
@crisis@-location	-location=1
@volcano@-location	-location=15
@gus@-location	-location=1
@central_italy@-event	-event=3
@serbian_railways@-organization	-organization=46
@highway_102@-location	-location=59
@tetanurae@-living_thing	-living_thing=40
@catanzaro@-organization	-organization=17
@prussians@-location	-location=28
@middle_kingdom@-event	-event=243
@sierra_nevada@-location	-location=152
@global_development_network@-organization	-organization=24
@shaan@-person	-person=188
@pocahontas@-product	-product=5
@french_revolution@-location	-location=1
@angola@-finance-currency	-finance-currency=1
@fso@-title	-title=3
@vitamin_c@-person	-person=11
@commonwealth@-art	-art=6
@commissioners@-event	-event=1
@prema@-art	-art=3
@american_statistical_association@-organization	-organization=237
@the_edge@-organization	-organization=1
@chung_ling_high_school@-organization	-organization=25
@city_of_kingston@-location	-location=55
@cedar_rapids_roughriders@-organization	-organization=32
@salmon_arm@-location	-location=54
@rameswaram@-location	-location=165
@independencia@-art	-art=1
@sukhumi@-event	-event=1
@frederick_i,_elector_of_brandenburg@-person	-person=29
@livingston@-location	-location=556
@st_martin@-location	-location=17
@felgueiras@-organization	-organization=4
@eagles@-award	-award=1
@penn@-location	-location=72
@st_patrick@-location	-location=1
@meir@-person	-person=3
@49th_(west_riding)_infantry_division@-organization	-organization=45
@jesu@-god	-god=1
@gabala@-location	-location=13
@again@-art	-art=75
@second_circuit@-organization	-organization=42
@punjab@-language	-language=2
@re@-location	-location=19
@zambia_national_football_team@-organization	-organization=51
@teton@-location	-location=26
@max_planck@-award	-award=1
@avon_and_somerset_constabulary@-organization	-organization=112
@escobar@-location	-location=12
@genoa_c.f.c.@-location	-location=1
@ilog@-location	-location=11
@pont_de_l'alma@-location	-location=21
@tiradentes@-location	-location=8
@turkey@-title	-title=2
@inner_city@-location	-location=22
@the_admirable_crichton@-art	-art=53
@ancient_greek@-language	-language=2137
@eleanor_of_navarre@-person	-person=25
@eric_van_lustbader@-person	-person=40
@buôn_ma_thuột@-event	-event=1
@long_island_rail_road@-location	-location=1
@2004–05@-award	-award=1
@clarín@-organization	-organization=1
@encarta@-art	-art=1
@1916@-event	-event=169
@seal@-title	-title=1
@champions@-award	-award=33
@rosales@-location	-location=2
@aberdeen_f.c.@-organization	-organization=115
@poet@-title	-title=103
@mb@-product	-product=1
@palestinian_national_authority@-location	-location=460
@doubles@-art	-art=1
@brush@-organization	-organization=40
@philip_kwok@-person	-person=21
@lloyd@-art	-art=1
@cuba@-location	-location=57
@kadavu@-art	-art=7
@the_lady_from_the_sea@-art	-art=47
@fra_lippo_lippi@-art	-art=3
@baripada@-location	-location=57
@william_paterson_university@-organization	-organization=159
@the_paper@-broadcast_program	-broadcast_program=3
@money@-art	-art=206
@saratoga@-living_thing	-living_thing=1
@st._louis@-event	-event=12
@ann_shoemaker@-person	-person=22
@hamm@-location	-location=49
@edinboro@-location	-location=18
@250@-art	-art=2
@caporetto@-location	-location=2
@mani@-person	-person=96
@uttara_kannada@-location	-location=146
@karma@-art	-art=54
@arnaud_démare@-person	-person=37
@south_oak_cliff_high_school@-organization	-organization=23
@press@-art	-art=23
@ghanaian@-location	-location=32
@sylhet@-event	-event=1
@uae@-product	-product=6
@reds@-food	-food=1
@hypomecis_punctinalis@-living_thing	-living_thing=37
@priestess@-person	-person=22
@richard_wattis@-person	-person=96
@open_software_foundation@-organization	-organization=31
@altstätten@-location	-location=32
@buck@-organization	-organization=1
@pazardzhik@-location	-location=131
@elsa@-organization	-organization=2
@goatsnake@-person	-person=47
@little_britain@-location	-location=17
@borhidi@-person	-person=115
@banquet@-art	-art=14
@beauharnois@-location	-location=58
@ryazan@-location	-location=286
@hombres_g@-art	-art=4
@the_merry_wives_of_windsor@-art	-art=397
@the_warning@-person	-person=1
@francs@-finance-currency	-finance-currency=148
@fabrizio_miccoli@-person	-person=64
@bret_harte@-organization	-organization=1
@harlem@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@the_cut@-broadcast_program	-broadcast_program=25
@december_6@-art	-art=1
@li'l_abner@-art	-art=25
@gaspar_cassadó@-person	-person=38
@pokémon@-broadcast_program	-broadcast_program=270
@follow_me@-art	-art=52
@kh@-chemistry	-chemistry=2
@lanusei@-location	-location=22
@mary_tamm@-person	-person=37
@tony_robert-fleury@-person	-person=35
@john_langhorne@-person	-person=19
@hillary_clinton@-person	-person=116
@gangwon@-organization	-organization=2
@berengaria@-person	-person=25
@sallust@-location	-location=1
@kidderminster@-organization	-organization=20
@manchester@-title	-title=1
@2007–08@-organization	-organization=8
@detroit_grand_prix@-event	-event=32
@reform_movement@-religion-religion	-religion-religion=20
@kazuhiko_shimamoto@-person	-person=22
@kenneth_cole@-organization	-organization=33
@the_sign_of_four@-art	-art=18
@sida@-art	-art=1
@irish_coffee@-person	-person=2
@sher_singh@-person	-person=28
@rugby@-location	-location=474
@still@-title	-title=3
@moy@-person	-person=7
@france@-art	-art=1
@the_snow_queen@-art	-art=129
@bill_holland@-person	-person=25
@king_of_spain@-location	-location=5
@zhou_dynasty@-event	-event=203
@o.c.@-broadcast_program	-broadcast_program=4
@rome@-transit	-transit=1
@ciney@-location	-location=29
@horizon@-broadcast_program	-broadcast_program=141
@conor_casey@-person	-person=27
@minister_of_transport_and_communications@-title	-title=42
@grant_denyer@-person	-person=47
@burgundy@-title	-title=17
@guisborough@-location	-location=123
@southern@-location	-location=1
@rita_pavone@-person	-person=32
@ballantine@-location	-location=5
@trauma@-broadcast_program	-broadcast_program=43
@fort_erie@-event	-event=16
@wilson@-organization	-organization=55
@māyā@-person	-person=4
@munich_kammerspiele@-location	-location=52
@paul_marion@-person	-person=21
@utne_reader@-location	-location=1
@killdozer@-art	-art=2
@landshut@-organization	-organization=4
@carson@-person	-person=41
@family@-broadcast_program	-broadcast_program=2
@lake_and_peninsula_borough@-location	-location=50
@the_ward@-art	-art=13
@moma@-location	-location=67
@d.c._united@-organization	-organization=1034
@sabah@-art	-art=5
@globalfoundries@-organization	-organization=32
@francesco_loredan@-person	-person=20
@port_elizabeth@-location	-location=1124
@department_of_natural_resources@-location	-location=1
@best_friends@-broadcast_program	-broadcast_program=2
@lionel_chetwynd@-person	-person=26
@lin@-person	-person=1
@cape_torokina@-location	-location=50
@hazrat_nizamuddin@-person	-person=1
@marseilles@-organization	-organization=2
@kohei_sato@-person	-person=27
@republican_party@-organization	-organization=216
@united_states_army_rangers@-organization	-organization=55
@connie@-person	-person=8
@valentín_alsina@-person	-person=23
@furnace@-art	-art=7
@international_committee_of_the_red_cross@-organization	-organization=518
@tetsujin_28-go@-broadcast_program	-broadcast_program=3
@the_romantics@-person	-person=93
@nubian@-product	-product=9
@borough@-organization	-organization=1
@captain_thunderbolt@-person	-person=34
@cathy_dennis@-person	-person=183
@aliona_savchenko@-person	-person=118
@jimmy_dunne@-person	-person=47
@bigfork@-location	-location=25
@restless@-art	-art=77
@donald_sumpter@-person	-person=49
@trans_world_express@-organization	-organization=25
@swiss_alps@-location	-location=343
@government_of_nepal@-location	-location=1
@richard_speck@-person	-person=41
@atlanta_symphony_orchestra_&_chorus@-organization	-organization=29
@dobro@-product	-product=400
@muncy@-location	-location=63
@spider@-product	-product=15
@zeitgeist@-person	-person=2
@tupelo@-living_thing	-living_thing=17
@west_saxon@-location	-location=26
@wharton_school@-organization	-organization=65
@camperdown@-product	-product=3
@kentucky@-event	-event=65
@western_massachusetts@-location	-location=125
@portage@-organization	-organization=3
@gillette@-organization	-organization=168
@kola@-art	-art=3
@nikšić@-organization	-organization=2
@seiko@-person	-person=3
@verne_troyer@-person	-person=68
@carlo_scarpa@-person	-person=57
@strathnaver@-person	-person=1
@notre-dame_de_paris@-art	-art=25
@fritz_reiner@-person	-person=161
@the_good_earth@-location	-location=1
@waverly@-location	-location=166
@h._a._rey@-person	-person=23
@chatham@-product	-product=22
@edgar_prado@-person	-person=67
@mathis@-person	-person=8
@chronicle@-art	-art=73
@edmund_dulac@-person	-person=37
@argonne@-event	-event=9
@big_sky@-location	-location=17
@london_underground@-transit	-transit=1866
@belleville,_illinois@-location	-location=211
@karel_brückner@-person	-person=20
@ewell@-person	-person=2
@my_own_worst_enemy@-broadcast_program	-broadcast_program=43
@kazimierz_kuratowski@-person	-person=41
@dillingen@-organization	-organization=9
@percy@-organization	-organization=2
@rust@-product	-product=3
@frigyes_riesz@-person	-person=32
@shadow_warrior@-product	-product=35
@naval@-location	-location=20
@tony_platt@-person	-person=33
@south_africa's@-location	-location=27
@merlin@-product	-product=29
@gabriel_richard@-person	-person=20
@irt_broadway_–_seventh_avenue_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=204
@brooks@-product	-product=1
@little_big_man@-art	-art=80
@san_diego,_california@-organization	-organization=1
@eglon_van_der_neer@-person	-person=22
@camp_butler@-location	-location=27
@tony_hawk's_american_wasteland@-product	-product=75
@n._faizaliana@-living_thing	-living_thing=21
@points_of_view@-broadcast_program	-broadcast_program=31
@aziz_nesin@-person	-person=40
@red_elvises@-person	-person=38
@pepper_adams@-person	-person=190
@la_felguera@-organization	-organization=1
@puerto_rican@-language	-language=3
@kim_min-jong@-person	-person=35
@towns@-location	-location=124
@nahua@-language	-language=2
@soviets@-event	-event=4
@porcupine@-art	-art=11
@devotion@-religion-religion	-religion-religion=11
@pei@-organization	-organization=1
@würm@-person	-person=8
@irvington@-organization	-organization=3
@juilliard_string_quartet@-person	-person=94
@ibsen@-person	-person=164
@somjit_jongjohor@-person	-person=20
@sunny_hill@-location	-location=3
@cygnet@-location	-location=16
@avigliana@-location	-location=30
@the_moth@-organization	-organization=34
@elf_power@-person	-person=64
@shaw_broadcast_services@-organization	-organization=21
@cold@-event	-event=1
@tudor@-location	-location=1
@in_concert@-art	-art=38
@robert_c._weaver@-person	-person=27
@inga@-art	-art=2
@tai_dam@-people-ethnicity	-people-ethnicity=11
@lonsdale@-product	-product=2
@amoskeag_manufacturing_company@-organization	-organization=25
@tasmanian@-person	-person=2
@photograph@-art	-art=57
@berg@-organization	-organization=4
@loch_lomond@-location	-location=316
@c@-organization	-organization=150
@duchess_of_kent@-title	-title=4
@thailand@-organization	-organization=323
@the_intruders@-art	-art=6
@drunk@-disease	-disease=26
@strawberry@-living_thing	-living_thing=5
@lee_valley_white_water_centre@-location	-location=25
@petar_trifunović@-person	-person=21
@the_following_year@-art	-art=1
@overkill@-product	-product=1
@silhouette@-person	-person=1
@us@-location	-location=3538
@shilluk@-language	-language=5
@american_poultry_association@-organization	-organization=72
@daisy@-art	-art=26
@carney@-art	-art=6
@chirbury@-location	-location=24
@harpers_ferry@-location	-location=133
@eita@-location	-location=4
@the_felice_brothers@-art	-art=2
@new_republic@-art	-art=96
@concorde@-art	-art=2
@i_due_foscari@-art	-art=68
@ted_nolan@-person	-person=44
@canadian_north@-organization	-organization=22
@3@-biology	-biology=1
@all_time_low@-person	-person=278
@nurse@-education-educational_degree	-education-educational_degree=1
@klerksdorp@-location	-location=75
@jervis_bay@-location	-location=163
@ferndale@-organization	-organization=1
@filmed@-product	-product=1
@camden@-person	-person=24
@jester@-organization	-organization=2
@ligny@-location	-location=20
@bond@-location	-location=21
@pembroke@-art	-art=2
@harney@-location	-location=28
@yankee_stadium@-organization	-organization=1
@drama@-broadcast_program	-broadcast_program=4
@punjab_regiment@-organization	-organization=80
@annascaul@-location	-location=11
@rochester@-event	-event=11
@dragonja@-location	-location=26
@pegu@-event	-event=2
@fever@-person	-person=1
@strong@-event	-event=1
@the_oath@-broadcast_program	-broadcast_program=14
@cinemax@-broadcast-tv_channel	-broadcast-tv_channel=2
@billy_branch@-person	-person=28
@rescue_me@-art	-art=60
@no_surrender@-art	-art=7
@au@-chemistry	-chemistry=25
@vallarpadam@-location	-location=20
@2009@-organization	-organization=20
@treat@-art	-art=1
@stephen_ouimette@-person	-person=39
@bryn_merrick@-person	-person=21
@jessica_hausner@-person	-person=22
@jiangxi@-event	-event=1
@limpopo@-art	-art=1
@1900@-location	-location=1
@john_egerton,_2nd_earl_of_bridgewater@-person	-person=24
@major_arena_soccer_league@-organization	-organization=24
@coleophora_trifolii@-living_thing	-living_thing=34
@ncaa_championships@-organization	-organization=2
@tennessee_whiskey@-art	-art=4
@a._raja@-person	-person=25
@sonora@-living_thing	-living_thing=3
@richard_crossman@-person	-person=70
@the_river@-art	-art=142
@billy_cunningham@-person	-person=90
@oise@-organization	-organization=4
@shoeless_joe_jackson@-person	-person=105
@cassino@-event	-event=26
@g._ramanathan@-person	-person=38
@republica@-location	-location=1
@asian@-event	-event=7
@go@-person	-person=40
@alxa_league@-location	-location=20
@cap_corse@-location	-location=36
@carabanchel@-organization	-organization=1
@indian_river@-location	-location=263
@jacksonville@-organization	-organization=103
@cuyahoga_falls@-organization	-organization=1
@netley@-person	-person=1
@gaucho@-title	-title=59
@restrepo@-location	-location=2
@the_long_walk@-art	-art=18
@mareko@-person	-person=20
@raglan@-title	-title=1
@jeff_wayne@-person	-person=78
@voice@-organization	-organization=1
@jean_seberg@-person	-person=92
@france's@-organization	-organization=4
@tia@-location	-location=12
@diy@-event	-event=1
@chicagoland_sports_hall_of_fame@-location	-location=41
@nadine_gordimer@-person	-person=160
@altered_images@-person	-person=68
@lasta@-location	-location=38
@the_colony@-art	-art=2
@muslim@-event	-event=2
@sendai@-transit	-transit=1
@lee@-organization	-organization=19
@rue@-location	-location=16
@pope_sylvester_i@-person	-person=55
@warburg@-organization	-organization=4
@lamb@-organization	-organization=1
@time_inc.@-organization	-organization=214
@spice@-organization	-organization=15
@crush_on_you@-art	-art=26
@zentralbahn@-organization	-organization=39
@mihály_babits@-person	-person=28
@benjamin_tucker@-person	-person=99
@zee_cine_awards@-award	-award=89
@grand_turk@-product	-product=6
@antitrust@-organization	-organization=1
@george_h._w._bush@-event	-event=1
@holy_ghost@-god	-god=23
@astronomy@-art	-art=25
@aisne@-event	-event=17
@great_voltigeur_stakes@-event	-event=60
@whoops_apocalypse@-broadcast_program	-broadcast_program=40
@craig_boyce@-person	-person=26
@tower_heist@-art	-art=25
@bad_aussee@-organization	-organization=1
@sports@-organization	-organization=2
@burgess_company@-organization	-organization=22
@unknown_soldier@-person	-person=1
@cockfield@-location	-location=22
@horace@-person	-person=833
@sprite@-food	-food=158
@mini@-product	-product=330
@john_marius_wilson@-person	-person=57
@san_francisco_museum_of_modern_art@-location	-location=571
@merseburg@-location	-location=273
@battle_of_kumanovo@-event	-event=31
@first_among_equals@-art	-art=32
@venray@-location	-location=58
@ipatinga@-organization	-organization=1
@joab@-person	-person=58
@wake_up@-broadcast_program	-broadcast_program=17
@spines@-living_thing	-living_thing=77
@inc@-organization	-organization=123
@weston_park@-location	-location=53
@virtuoso@-title	-title=18
@art_ensemble_of_chicago@-art	-art=1
@panama@-organization	-organization=349
@fear_and_the_nervous_system@-person	-person=24
@pandan@-living_thing	-living_thing=36
@grants_pass@-organization	-organization=1
@united_kingdom@-person	-person=1
@central_lowlands@-location	-location=45
@cumberland@-person	-person=2
@camp@-art	-art=12
@scullion@-title	-title=12
@eldership@-location	-location=31
@sergio_fantoni@-person	-person=33
@lindsey_mckeon@-person	-person=31
@gotti@-broadcast_program	-broadcast_program=44
@norma_jean@-art	-art=5
@aryan_nations@-organization	-organization=85
@ironman_world_championship@-event	-event=52
@wallkill@-location	-location=59
@paul_king@-person	-person=28
@nut@-food	-food=156
@cbs@-organization	-organization=374
@ticket_to_ride@-product	-product=20
@sonoma_county@-location	-location=193
@houston_baptist_university@-organization	-organization=90
@duncan_edwards@-person	-person=69
@run_for_your_life@-art	-art=32
@debut_album@-person	-person=3
@blaxland@-location	-location=37
@set@-location	-location=1
@urawa_red_diamonds@-organization	-organization=322
@mary_somerville@-person	-person=45
@napoleon@-product	-product=9
@talk_soup@-art	-art=4
@danes@-people-ethnicity	-people-ethnicity=309
@lenape@-location	-location=3
@jenilee_harrison@-person	-person=29
@friedrich_gottlieb_klopstock@-person	-person=78
@minsk@-product	-product=7
@aftershock@-art	-art=25
@antiquity@-art	-art=37
@montabaur@-location	-location=154
@sarayu@-location	-location=31
@mosgiel@-location	-location=68
@cyclophora_linearia@-living_thing	-living_thing=36
@camargue@-location	-location=116
@chattanooga@-location	-location=466
@har_dayal@-person	-person=44
@william_e._fairbairn@-person	-person=32
@eremiaphilidae@-living_thing	-living_thing=49
@tillamook_county@-location	-location=74
@celia@-event	-event=5
@oberon@-art	-art=69
@happy,_texas@-location	-location=8
@western_pennsylvania@-location	-location=333
@point_pelee_national_park@-location	-location=21
@bali@-organization	-organization=4
@somme_offensive@-event	-event=33
@john_wanamaker@-organization	-organization=7
@their_satanic_majesties_request@-art	-art=43
@wolf_parade@-art	-art=4
@chase_utley@-person	-person=143
@1_giant_leap@-person	-person=34
@kashima_soccer_stadium@-location	-location=24
@john_burgess@-person	-person=26
@iloilo@-person	-person=2
@megève@-location	-location=61
@ra@-organization	-organization=50
@david_fincher@-art	-art=1
@vintage_stakes@-event	-event=30
@lizard@-product	-product=1
@public_schools@-location	-location=18
@love_thy_neighbor@-broadcast_program	-broadcast_program=17
@city_of_paris@-location	-location=28
@bill_rancic@-person	-person=47
@you_and_me@-art	-art=37
@sidi_barrani@-location	-location=81
@new_year@-time	-time=394
@band_of_joy@-person	-person=33
@canopus@-organization	-organization=3
@râul_mic@-location	-location=27
@san_clemente@-event	-event=1
@dutchman@-organization	-organization=1
@1924@-art	-art=7
@wanderer@-organization	-organization=32
@wieniawa@-location	-location=31
@genoese@-language	-language=18
@loquat@-living_thing	-living_thing=25
@mutemath@-art	-art=5
@smak@-person	-person=70
@paisley@-organization	-organization=3
@saanich@-language	-language=6
@deepwater_horizon@-event	-event=8
@the_hershey_company@-organization	-organization=142
@kgb@-organization	-organization=1827
@blue_room@-location	-location=29
@shelby_county@-location	-location=564
@a_new_life@-broadcast_program	-broadcast_program=8
@cowpens@-event	-event=26
@moulton@-person	-person=10
@shiromani_akali_dal@-organization	-organization=191
@bebington@-location	-location=106
@violet@-living_thing	-living_thing=65
@kabarole_district@-location	-location=39
@colon@-body_part	-body_part=5
@deane_beman@-person	-person=28
@azuli_records@-organization	-organization=28
@red_state@-location	-location=1
@valley_view@-location	-location=21
@the_incredible_hulk@-product	-product=5
@kristiansund@-organization	-organization=18
@fiba_eurocup@-organization	-organization=27
@eder@-location	-location=72
@brisbane@-organization	-organization=193
@h@-art	-art=27
@mr._smith@-art	-art=19
@john_collier@-organization	-organization=2
@sounder@-art	-art=32
@general_conference@-event	-event=226
@atri@-god	-god=68
@brian_ching@-person	-person=55
@bologna_f.c._1909@-organization	-organization=112
@san_sebastian@-location	-location=114
@michael_bond@-person	-person=33
@worthing@-location	-location=615
@kingdom_of_yugoslavia@-location	-location=1178
@northamptonshire@-title	-title=3
@nevada@-organization	-organization=162
@lest_darkness_fall@-art	-art=29
@varsity@-art	-art=50
@58@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@time_gentlemen_please@-broadcast_program	-broadcast_program=44
@7th_heaven@-art	-art=6
@gas@-medicine-symptom	-medicine-symptom=1
@defoe_shipbuilding_company@-organization	-organization=83
@moratuwa@-organization	-organization=1
@marvin@-location	-location=5
@clarendon@-person	-person=69
@hot_wheels_battle_force_5@-product	-product=2
@udacity@-organization	-organization=20
@the_american_conservative@-art	-art=136
@tea@-event	-event=14
@adam_richman@-person	-person=60
@larry_crowne@-art	-art=25
@pyunik@-location	-location=2
@mirador@-location	-location=7
@lung@-body_part	-body_part=20
@dom@-event	-event=1
@tuckahoe@-location	-location=43
@germany@-organization	-organization=1875
@tourism@-title	-title=3
@eyüp@-organization	-organization=1
@picture@-art	-art=10
@four_corners@-location	-location=42
@new_jersey@-organization	-organization=109
@mikoyan-gurevich_mig-25@-product	-product=23
@bickley@-person	-person=1
@gifhorn@-location	-location=109
@gueugnon@-location	-location=8
@epping_forest@-product	-product=2
@rafi@-person	-person=1
@child@-god	-god=4
@order_of_daedalians@-organization	-organization=22
@the_labyrinth@-event	-event=25
@david_summers@-person	-person=18
@pax@-person	-person=73
@spencer_dryden@-person	-person=93
@scarlet@-visual_art-color	-visual_art-color=71
@gorzów_wielkopolski@-organization	-organization=2
@marilyn_hacker@-person	-person=70
@one_day_in_your_life@-art	-art=30
@south_india@-location	-location=1861
@judge_dredd_megazine@-art	-art=318
@giuseppe_verdi@-person	-person=1267
@can@-chemistry	-chemistry=2
@73@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@lillooet_ranges@-location	-location=37
@mafia@-person	-person=1
@weston_county@-location	-location=21
@regius@-art	-art=27
@bbc_news_24@-organization	-organization=2
@joan_shawlee@-person	-person=24
@backstage@-art	-art=30
@burr@-person	-person=6
@vegas@-person	-person=21
@bellona@-organization	-organization=8
@huayna_capac@-person	-person=98
@offspring@-broadcast_program	-broadcast_program=100
@paul_nitze@-person	-person=51
@gilgamesh@-art	-art=7
@german_occupation@-organization	-organization=2
@wanda@-event	-event=1
@georgia_bulldogs@-organization	-organization=75
@rubicon@-location	-location=103
@swiss_air_force@-organization	-organization=126
@treviso@-organization	-organization=36
@milton_keynes@-location	-location=940
@across_the_universe@-art	-art=212
@pacific@-product	-product=3
@thomas_woolner@-person	-person=53
@sublette@-person	-person=3
@vercors@-location	-location=25
@the_main_ingredient@-person	-person=54
@phoebe_nicholls@-person	-person=39
@cal@-art	-art=13
@ho@-people-ethnicity	-people-ethnicity=7
@richard_keys@-person	-person=39
@frederick_goodall@-person	-person=24
@hoogstraten@-location	-location=44
@northern_premier_league@-event	-event=1
@cassville@-location	-location=38
@rising@-location	-location=1
@yo!_mtv_raps@-broadcast_program	-broadcast_program=64
@pausanias@-person	-person=950
@andrea_barber@-person	-person=21
@darkman@-art	-art=50
@granada@-broadcast_network	-broadcast_network=44
@mecano@-art	-art=1
@empress_cheonchu@-broadcast_program	-broadcast_program=20
@it's_not_unusual@-art	-art=62
@joão_vaz_corte-real@-person	-person=25
@manila@-organization	-organization=7
@mastermind@-broadcast_program	-broadcast_program=134
@machine_gun@-art	-art=24
@ukrainian@-organization	-organization=26
@san_francisco@-organization	-organization=247
@conquest@-location	-location=4
@lieutenant_governor_of_north_carolina@-title	-title=55
@vienne@-location	-location=688
@contra_celsum@-person	-person=1
@arouca@-person	-person=1
@lower@-location	-location=92
@s@-finance-currency	-finance-currency=37
@amplifier@-person	-person=15
@adelboden@-location	-location=62
@guggenheim@-organization	-organization=32
@chillicothe@-organization	-organization=1
@goat@-art	-art=5
@westende@-location	-location=20
@baron_hill@-location	-location=10
@indochina@-person	-person=1
@chapman@-person	-person=38
@yuchi_jiong@-person	-person=31
@lucy_beaumont@-person	-person=24
@american_college_of_cardiology@-organization	-organization=82
@ciudad_guayana@-organization	-organization=1
@jerry_pinkney@-person	-person=23
@langkawi@-location	-location=155
@ramiro_mendoza@-person	-person=21
@jewish_community_center@-organization	-organization=95
@st._francis@-location	-location=64
@tiger_army@-art	-art=6
@valentin_chmerkovskiy@-person	-person=21
@pleasant@-location	-location=22
@khilji@-event	-event=33
@newberry_library@-person	-person=121
@kenny_g@-art	-art=3
@flamingo@-person	-person=1
@nässjö@-location	-location=42
@otis@-location	-location=23
@emil_fuchs@-person	-person=45
@1925_serum_run_to_nome@-event	-event=35
@isi@-location	-location=1
@kestrel@-organization	-organization=2
@howell@-location	-location=69
@james@-location	-location=16
@battle_of_gangut@-event	-event=22
@floyd@-location	-location=87
@bhopal@-event	-event=5
@salmon@-location	-location=37
@championships@-organization	-organization=30
@simon_o'brien@-person	-person=27
@nanyang_girls'_high_school@-organization	-organization=25
@beta@-medicine-medical_treatment	-medicine-medical_treatment=1
@imago@-person	-person=20
@lions@-organization	-organization=337
@highwayman@-person	-person=1
@unwound@-person	-person=67
@north_star@-product	-product=12
@323@-location	-location=44
@anson@-person	-person=16
@tran@-location	-location=28
@lord_auckland@-person	-person=31
@doc@-organization	-organization=21
@butterfly@-product	-product=1
@126@-art	-art=10
@greenbank@-organization	-organization=1
@mahabharat@-broadcast_program	-broadcast_program=46
@james_harlan@-person	-person=46
@lisa_brokop@-art	-art=2
@arias@-location	-location=2
@chief_rabbi@-person	-person=5
@daniela_mercury@-art	-art=1
@parliamentary_under-secretary_of_state@-title	-title=160
@pontiac@-art	-art=1
@jemappes@-location	-location=22
@confederate_army@-organization	-organization=309
@gottfried_kirch@-person	-person=22
@kabutar_khan_rural_district@-location	-location=35
@jane@-art	-art=49
@haigh@-location	-location=31
@clear_and_present_danger@-art	-art=127
@triumph_of_love@-art	-art=21
@1@-art	-art=144
@tiger@-product	-product=12
@commonwealth@-event	-event=41
@sutlej@-location	-location=197
@clinton_high_school@-organization	-organization=26
@richard_montagu@-person	-person=31
@before_the_flood@-art	-art=31
@walla_walla@-people-ethnicity	-people-ethnicity=6
@limpopo@-person	-person=2
@unisonic@-person	-person=34
@bergh@-person	-person=82
@tragus@-location	-location=2
@falmouth@-organization	-organization=16
@conditions@-art	-art=14
@wild_cherry@-living_thing	-living_thing=24
@mint@-location	-location=14
@current_index_to_statistics@-art	-art=24
@veronica@-person	-person=34
@navasota@-living_thing	-living_thing=8
@newlands_cricket_ground@-location	-location=69
@nishi-shinjuku@-location	-location=22
@lar@-organization	-organization=8
@amazing_stories@-art	-art=449
@shōwa@-person	-person=7
@150@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@ola@-person	-person=18
@nyamwezi@-language	-language=4
@hm_frederick_iv@-person	-person=31
@m@-location	-location=3
@spice_1@-art	-art=10
@eddy_county@-location	-location=40
@haruna@-person	-person=1
@lord_denman@-person	-person=23
@one_news@-broadcast_program	-broadcast_program=84
@bowdoin@-location	-location=23
@gerber@-person	-person=2
@tiara_jacquelina@-person	-person=20
@riptide@-broadcast_program	-broadcast_program=95
@ned_bellamy@-person	-person=26
@voc@-person	-person=1
@premiere@-art	-art=130
@john_sarbanes@-person	-person=34
@montmorency_county@-location	-location=47
@bishop_of_singapore@-title	-title=23
@slovenia@-title	-title=1
@carrot_top@-organization	-organization=1
@ozark@-location	-location=38
@padi@-person	-person=9
@the_golden_palace@-broadcast_program	-broadcast_program=57
@osceola@-event	-event=1
@thietmar@-person	-person=27
@jupiter@-award	-award=1
@chad_premier_league@-organization	-organization=27
@stepping_stone@-location	-location=5
@olympic_club@-organization	-organization=1
@execution@-art	-art=11
@malankara_orthodox_syrian_church@-organization	-organization=176
@east_meon@-location	-location=23
@the_heights@-broadcast_program	-broadcast_program=31
@the_spy_with_a_cold_nose@-art	-art=23
@ohio@-art	-art=12
@visco@-location	-location=5
@wolfstone@-person	-person=45
@nss@-product	-product=15
@conan_iv,_duke_of_brittany@-person	-person=23
@razzle@-person	-person=28
@torzhoksky_district@-location	-location=64
@yarmouth@-organization	-organization=1
@leone@-finance-currency	-finance-currency=4
@yaeyama@-language	-language=9
@hollister_co.@-organization	-organization=72
@roll_over_beethoven@-art	-art=90
@the_scots_college@-organization	-organization=83
@willard@-organization	-organization=2
@firefox@-product	-product=470
@it_only_takes_a_minute@-art	-art=34
@station_square@-location	-location=48
@phil_vassar@-person	-person=129
@the_earl_of_derby@-person	-person=26
@walloons@-location	-location=4
@swan@-person	-person=2
@humsafar@-art	-art=2
@pylon@-art	-art=5
@flamurtari_vlorë@-organization	-organization=64
@profil@-art	-art=27
@constance@-art	-art=18
@tobi_vail@-person	-person=37
@android_os@-product	-product=23
@cradley_heath@-location	-location=72
@defence_academy_of_the_united_kingdom@-location	-location=36
@end@-art	-art=1
@snaefell@-location	-location=29
@michael_fassbender@-person	-person=209
@united_states_department_of_war@-organization	-organization=165
@cheshire@-person	-person=2
@virginia_heffernan@-person	-person=23
@pittsburgh_and_lake_erie_railroad@-organization	-organization=94
@wels@-organization	-organization=1
@melina@-location	-location=1
@clear@-art	-art=18
@randolph@-person	-person=31
@nhs_wales@-organization	-organization=24
@bishop_of_woolwich@-person	-person=2
@mielno@-location	-location=24
@casey_powell@-person	-person=27
@saptarishi@-god	-god=43
@12_stones@-person	-person=61
@rom@-art	-art=4
@mahe@-organization	-organization=1
@paulsboro@-organization	-organization=1
@pioneers@-title	-title=57
@cárdenas@-person	-person=9
@black_harbour@-broadcast_program	-broadcast_program=22
@james_langevin@-person	-person=22
@fred_quimby@-person	-person=129
@bear_behaving_badly@-broadcast_program	-broadcast_program=20
@regia@-location	-location=35
@sveriges_riksbank@-organization	-organization=43
@sport_club_corinthians_paulista@-organization	-organization=102
@gent@-event	-event=1
@kentucky@-living_thing	-living_thing=1
@northern_territory@-title	-title=1
@stone_of_destiny@-location	-location=20
@the_double_life_of_véronique@-art	-art=32
@wfa@-organization	-organization=77
@24th@-location	-location=8
@make_a_wish@-organization	-organization=2
@john_scofield@-person	-person=358
@wheeler@-location	-location=75
@iligan@-location	-location=55
@jane_drew@-person	-person=45
@the_rutles@-art	-art=2
@my_world@-person	-person=1
@yitzhar@-location	-location=27
@interior_ministry@-title	-title=21
@vegas@-art	-art=22
@tony_esposito@-person	-person=128
@south_australian_football_league@-organization	-organization=27
@state@-title	-title=14
@bethany_dillon@-art	-art=2
@dc-3@-person	-person=1
@mardy_collins@-person	-person=25
@amala@-location	-location=1
@quesnel@-product	-product=7
@diplomatic_immunity@-broadcast_program	-broadcast_program=1
@ten@-living_thing	-living_thing=1
@jasper@-person	-person=8
@john_mackey_award@-award	-award=78
@navasota@-location	-location=31
@sea@-product	-product=1
@greg_halford@-person	-person=24
@goli_otok@-location	-location=24
@great_shamokin_path@-location	-location=24
@poitiers@-event	-event=3
@normandy@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@foxpro@-computer-programming_language	-computer-programming_language=25
@lipan@-people-ethnicity	-people-ethnicity=21
@connection_machine@-product	-product=36
@prime@-broadcast_network	-broadcast_network=2
@newton_abbot@-organization	-organization=4
@grand_duchess_olga_alexandrovna_of_russia@-person	-person=27
@kyle_whittingham@-person	-person=46
@dakhla@-location	-location=50
@new_territories@-location	-location=751
@minato_mirai_21@-location	-location=25
@makin_island@-location	-location=29
@concorde@-product	-product=595
@porphyra@-living_thing	-living_thing=25
@ali_azmat@-person	-person=83
@rocks@-location	-location=1
@lieuwe_westra@-person	-person=38
@speaker_of_the_house@-title	-title=651
@lorton,_virginia@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@simon_wright@-person	-person=65
@coconut@-art	-art=18
@lardarius_webb@-person	-person=22
@mathematics@-person	-person=26
@ivan_stambolić@-person	-person=33
@the_movies@-person	-person=5
@westland@-location	-location=101
@napoléon@-person	-person=4
@american_indoor_soccer_league@-organization	-organization=42
@john_gorman@-person	-person=65
@numa@-person	-person=25
@anglican@-people-ethnicity	-people-ethnicity=1
@samoan@-language	-language=112
@six@-person	-person=18
@herrick@-person	-person=17
@belsize_park@-location	-location=73
@portuguese@-event	-event=15
@eric_voegelin@-person	-person=57
@south_vietnam@-location	-location=2150
@history@-person	-person=4
@radolfzell@-location	-location=54
@vibes@-art	-art=18
@johnny_orr@-person	-person=43
@attorney_general@-person	-person=3
@chicago_transit_authority@-art	-art=1
@national_farmers_union@-organization	-organization=20
@eurotrash@-broadcast_program	-broadcast_program=32
@alvin_and_the_chipmunks@-art	-art=70
@cydia_cosmophorana@-living_thing	-living_thing=25
@ordinary_decent_criminal@-art	-art=22
@elbing@-product	-product=1
@agincourt@-location	-location=6
@jang_ok-jung,_living_by_love@-broadcast_program	-broadcast_program=22
@welsh@-people-ethnicity	-people-ethnicity=2238
@university_of_leeds@-organization	-organization=1278
@will_success_spoil_rock_hunter?@-art	-art=60
@release@-art	-art=29
@revolutionary_association_of_the_women_of_afghanistan@-organization	-organization=25
@terminal_station@-art	-art=5
@tristeza@-location	-location=1
@misano@-location	-location=20
@night_time@-person	-person=1
@chapel_hill,_north_carolina@-location	-location=436
@jennifer_finnigan@-person	-person=46
@alvin_purple@-art	-art=47
@graham_farmer@-person	-person=28
@central_railway@-location	-location=11
@eve_arden@-person	-person=153
@kharkov@-organization	-organization=1
@sulaymaniyah@-organization	-organization=1
@class_86@-product	-product=50
@liang_chongyi@-person	-person=24
@berenstain_bears@-broadcast_program	-broadcast_program=4
@treharris@-organization	-organization=5
@roberta@-location	-location=7
@granville_county,_north_carolina@-location	-location=36
@visceral_games@-person	-person=35
@code_lyoko@-broadcast_program	-broadcast_program=81
@easy_street@-broadcast_program	-broadcast_program=7
@magnum@-organization	-organization=24
@fleetwood@-person	-person=3
@mac_and_me@-art	-art=31
@porsche@-organization	-organization=1284
@brain_candy@-art	-art=28
@corry@-location	-location=20
@ned_vizzini@-person	-person=30
@kappa@-product	-product=3
@stade_olympique_yves-du-manoir@-location	-location=71
@avalon_airport@-location	-location=35
@francesco_crispi@-person	-person=93
@roundhouse@-broadcast_program	-broadcast_program=22
@kokoda_track@-location	-location=85
@hoogerheide@-location	-location=22
@michael_cuesta@-person	-person=52
@bari@-language	-language=12
@hela@-location	-location=4
@évariste_galois@-person	-person=74
@frank_galati@-person	-person=34
@derek_luke@-person	-person=67
@menace_ii_society@-art	-art=75
@rainier_iii@-person	-person=84
@gene_autry@-person	-person=713
@finspång@-location	-location=42
@southern@-living_thing	-living_thing=2
@sophia@-location	-location=32
@fantasy@-broadcast_program	-broadcast_program=8
@ox@-living_thing	-living_thing=44
@woodcock@-location	-location=1
@garstang@-location	-location=77
@cygnus@-organization	-organization=1
@matt_maiellaro@-person	-person=56
@inca@-organization	-organization=3
@piper@-person	-person=9
@a_midsummer_night's_dream@-art	-art=1377
@melton_mowbray@-location	-location=290
@dale_messick@-person	-person=30
@rufus@-art	-art=2
@davenport@-location	-location=199
@european_bank_for_reconstruction_and_development@-organization	-organization=268
@almost_human@-art	-art=5
@the_great_war@-broadcast_program	-broadcast_program=23
@galician@-product	-product=1
@sam_mitchell@-person	-person=80
@white_teeth@-broadcast_program	-broadcast_program=8
@american_juniors@-broadcast_program	-broadcast_program=58
@drum@-product	-product=340
@pathfinder@-product	-product=27
@sm@-biology	-biology=3
@amen_corner@-location	-location=3
@republic_of_upper_volta@-location	-location=39
@home_movies@-art	-art=2
@karan@-person	-person=35
@telegraph@-organization	-organization=1
@slovenia@-organization	-organization=160
@micropterix_aruncella@-living_thing	-living_thing=32
@john_palmer@-person	-person=92
@travis_hafner@-person	-person=55
@bermuda_sloop@-product	-product=38
@william_crooke@-person	-person=26
@make_your_own_kind_of_music@-art	-art=13
@george_stroumboulopoulos_tonight@-broadcast_program	-broadcast_program=27
@phil_reeves@-person	-person=20
@au@-location	-location=19
@250@-product	-product=5
@savanna@-organization	-organization=1
@hampton_court@-product	-product=7
@micronesian@-language	-language=8
@windham@-organization	-organization=2
@after_dark@-product	-product=13
@murton@-organization	-organization=4
@dongcheon@-person	-person=24
@grand_prix@-art	-art=60
@cabal@-product	-product=13
@joe@-product	-product=3
@hungarian_revolution@-location	-location=5
@czechowice-dziedzice@-location	-location=40
@beautiful_world@-person	-person=1
@ma_zhongying@-person	-person=62
@flag@-people-ethnicity	-people-ethnicity=1
@portland,_oregon@-organization	-organization=4
@dottie_west@-person	-person=232
@evening_star@-god	-god=1
@grace_park@-location	-location=1
@chania@-location	-location=341
@lambton_quay@-location	-location=31
@sr_41@-location	-location=44
@collier@-location	-location=50
@bay@-person	-person=6
@the_cabinet@-organization	-organization=16
@city_pages@-art	-art=91
@fort_anderson@-location	-location=26
@astrud_gilberto@-person	-person=153
@parker_brothers@-person	-person=226
@graham_nash@-art	-art=1
@warrior_soul@-art	-art=5
@john_armstrong@-person	-person=100
@irish_canadian@-people-ethnicity	-people-ethnicity=29
@pick-up@-product	-product=23
@anarchy@-art	-art=18
@new_palace@-location	-location=34
@okanagan@-language	-language=8
@tab@-product	-product=2
@manuel_almunia@-person	-person=53
@malia_hosaka@-person	-person=42
@leuctra@-event	-event=16
@voyage@-art	-art=19
@bathurst@-person	-person=2
@larry_carlton@-art	-art=4
@chevelle@-person	-person=187
@ernest_louis,_grand_duke_of_hesse@-person	-person=33
@alexander_chalmers@-person	-person=27
@pippo_baudo@-person	-person=45
@dhol@-product	-product=24
@rails@-living_thing	-living_thing=46
@slovenian_championship@-organization	-organization=31
@russians@-people-ethnicity	-people-ethnicity=1035
@akwesasne@-location	-location=66
@qi@-person	-person=4
@velebit@-location	-location=82
@keys@-product	-product=114
@san@-organization	-organization=8
@v@-organization	-organization=533
@rocky_balboa@-art	-art=82
@alex_o'loughlin@-person	-person=40
@la_plata@-event	-event=1
@autograph@-person	-person=25
@millersville@-location	-location=43
@seahorse@-product	-product=11
@vector@-person	-person=12
@when@-event	-event=1
@headlights@-person	-person=19
@madhouse@-organization	-organization=195
@st._johns@-organization	-organization=2
@robyn_williams@-person	-person=21
@kinsale@-organization	-organization=3
@austin@-person	-person=79
@lens@-body_part	-body_part=54
@kix@-art	-art=5
@julia_cho@-person	-person=25
@eris@-living_thing	-living_thing=2
@the_spirit_of_christmas@-broadcast_program	-broadcast_program=3
@pawcatuck_river@-location	-location=44
@kosovo_war@-location	-location=1
@pride_&_glory@-person	-person=26
@randy_newman@-art	-art=3
@dyrrhachium@-location	-location=24
@teachers'_day@-person	-person=1
@eric_friedman@-person	-person=21
@the_war_of_the_worlds@-art	-art=356
@reserve_side@-organization	-organization=25
@king’s_college@-location	-location=2
@antoine@-art	-art=4
@anthony_holden@-person	-person=22
@luv@-person	-person=7
@frederick_i,_elector_palatine@-person	-person=23
@caldera@-art	-art=2
@mercan_dede@-person	-person=25
@edmund_p._joyce_center@-location	-location=22
@punjab_national_bank@-organization	-organization=120
@vice-presidential@-organization	-organization=1
@lux@-art	-art=1
@morehouse@-organization	-organization=21
@childline@-organization	-organization=63
@oral_roberts@-person	-person=84
@greece@-food	-food=8
@crockett@-location	-location=86
@cynda_williams@-person	-person=29
@magnet@-product	-product=1
@sam_kieth@-person	-person=68
@passenger@-art	-art=63
@palmyra@-living_thing	-living_thing=9
@skeleton@-living_thing	-living_thing=1
@nakajima@-product	-product=1
@the@-person	-person=1
@raf_bircham_newton@-location	-location=34
@general_growth_properties@-organization	-organization=194
@brownsville@-event	-event=1
@orthonama_vittata@-living_thing	-living_thing=29
@sanctum@-person	-person=4
@esmeralda@-broadcast_program	-broadcast_program=16
@tulum@-product	-product=7
@colleen@-person	-person=21
@highway_1@-organization	-organization=2
@springdale@-location	-location=209
@melba_liston@-person	-person=72
@spice_girls@-person	-person=792
@schoenberg@-art	-art=1
@dour_festival@-location	-location=1
@twins@-person	-person=52
@arabi@-language	-language=1
@the_heights@-person	-person=1
@sovremennik@-organization	-organization=1
@gmina_środa_wielkopolska@-location	-location=62
@nantucket_shoals@-location	-location=22
@dakar@-organization	-organization=2
@ind_eighth_avenue_line@-location	-location=3
@justin_tuck@-person	-person=37
@kawerau@-location	-location=48
@eisbrecher@-art	-art=4
@source_interlink@-organization	-organization=23
@black_dog@-art	-art=86
@olympias@-product	-product=10
@executive_officer@-title	-title=59
@corona@-organization	-organization=3
@udmurt@-people-ethnicity	-people-ethnicity=13
@barnack@-location	-location=37
@alien@-person	-person=5
@eastman@-location	-location=35
@alex@-product	-product=1
@we_are_never_ever_getting_back_together@-art	-art=67
@memphis@-person	-person=1
@governors@-organization	-organization=1
@ramparts@-art	-art=52
@ranger@-organization	-organization=83
@ruby_tuesday@-location	-location=66
@chan_chan@-art	-art=7
@bass@-living_thing	-living_thing=11
@cti@-broadcast_network	-broadcast_network=3
@amara@-living_thing	-living_thing=52
@leo_frobenius@-person	-person=33
@gardner@-location	-location=66
@ulster-scots@-people-ethnicity	-people-ethnicity=13
@regina@-product	-product=4
@1980s@-broadcast_program	-broadcast_program=1
@bioshock_infinite@-art	-art=1
@bandera@-person	-person=8
@ladysmith@-art	-art=2
@terre_des_hommes@-art	-art=1
@carlos_romero_barceló@-person	-person=103
@sable@-product	-product=13
@ribble_valley@-location	-location=144
@anastasia_zuyeva@-person	-person=23
@hakodate@-organization	-organization=1
@bar@-title	-title=12
@adeline_genée@-person	-person=27
@lezhë@-location	-location=85
@eagles@-person	-person=615
@dublin_blues@-organization	-organization=19
@herb_vigran@-person	-person=28
@quo_vadis@-art	-art=148
@ray_stannard_baker@-person	-person=38
@finnish_aviation_museum@-location	-location=20
@the_clash@-event	-event=1
@marston's@-person	-person=7
@casablanca@-art	-art=441
@the_bat@-art	-art=37
@inked@-broadcast_program	-broadcast_program=12
@races_of_stone@-art	-art=21
@philippine_supreme_court@-organization	-organization=24
@quechua@-organization	-organization=3
@poles@-people-ethnicity	-people-ethnicity=810
@piano_quintet@-person	-person=7
@máscara_dorada@-person	-person=128
@county_cork@-organization	-organization=1
@monday_night_football@-broadcast_program	-broadcast_program=1230
@villers-bretonneux@-location	-location=83
@nemours@-organization	-organization=2
@emirau@-location	-location=19
@flaunt@-art	-art=24
@killer_kowalski@-person	-person=81
@rainforests@-location	-location=26
@jesu@-art	-art=1
@seven@-product	-product=6
@richard_lester@-person	-person=201
@facundo@-person	-person=5
@paide@-organization	-organization=1
@noah's_ark@-location	-location=1
@clinton_hill@-person	-person=2
@caroline_era@-event	-event=49
@niceville@-location	-location=26
@rickey_smiley@-person	-person=41
@tanga@-location	-location=126
@danielle_nicolet@-person	-person=29
@french_army@-event	-event=7
@sebastopol@-location	-location=136
@crh@-biology	-biology=7
@thomas_ong@-person	-person=20
@konoshsky_district@-location	-location=28
@badminton@-product	-product=1
@naas@-location	-location=294
@spruce_meadows@-event	-event=2
@where_the_heart_is@-broadcast_program	-broadcast_program=175
@lee@-product	-product=6
@amanda@-person	-person=23
@atherton,_california@-location	-location=67
@asterion@-god	-god=22
@riots@-event	-event=52
@stirling_castle@-product	-product=13
@creighton@-location	-location=11
@man_alive@-art	-art=1
@principia@-location	-location=3
@you_belong_with_me@-art	-art=35
@the_temptations@-broadcast_program	-broadcast_program=23
@step_by_step@-broadcast_program	-broadcast_program=182
@scania_omnicity@-product	-product=48
@jonathan_edwards@-person	-person=266
@wolvercote_cemetery@-location	-location=20
@bailamos@-art	-art=42
@avalon@-location	-location=102
@kheda@-person	-person=2
@1934@-organization	-organization=1
@duke_of_suffolk@-person	-person=13
@glenn_healy@-person	-person=26
@eileen_ivers@-person	-person=37
@so_yi-hyun@-person	-person=29
@duas_caras@-broadcast_program	-broadcast_program=34
@doric@-language	-language=98
@zaka@-location	-location=6
@frenchmen@-location	-location=23
@seven@-broadcast_network	-broadcast_network=79
@nautical_archaeology_society@-organization	-organization=32
@a.c._libertas@-organization	-organization=60
@bowen_island@-location	-location=53
@actra_award@-organization	-organization=1
@yankton@-organization	-organization=1
@big_b@-person	-person=14
@southend_united_f.c.@-organization	-organization=26
@merthyr_tydfil@-organization	-organization=143
@standish@-person	-person=2
@masada@-person	-person=48
@1974_asian_games@-event	-event=79
@aims@-art	-art=2
@hey!_say!_jump@-person	-person=126
@central_illinois@-location	-location=51
@bobby_valentino@-person	-person=17
@nielsen@-organization	-organization=74
@tales@-product	-product=24
@liffey@-location	-location=89
@conway@-organization	-organization=6
@cold@-disease	-disease=32
@agde@-organization	-organization=7
@chicago_bulls@-event	-event=63
@worcester@-person	-person=3
@huszlew@-location	-location=25
@jász-nagykun-szolnok_county@-location	-location=21
@unfp@-organization	-organization=23
@the_man_who_fell_to_earth@-art	-art=73
@imago@-art	-art=4
@door_peninsula@-location	-location=54
@jordanian@-people-ethnicity	-people-ethnicity=2
@roland_green@-person	-person=26
@lakeside@-location	-location=162
@jim_parsons@-person	-person=101
@zanzibar_archipelago@-location	-location=48
@mitsui_fudosan@-organization	-organization=20
@vincennes@-product	-product=27
@st._louis_blues@-organization	-organization=1586
@yootha_joyce@-person	-person=49
@secret_garden@-location	-location=1
@authority@-title	-title=29
@terminus@-art	-art=4
@meek@-person	-person=128
@stateside@-location	-location=10
@richard_petty_motorsports@-organization	-organization=95
@ephesus@-event	-event=1
@anglo-french@-people-ethnicity	-people-ethnicity=3
@cruise@-person	-person=1
@burnett@-person	-person=16
@1956@-organization	-organization=2
@piedmont_college@-organization	-organization=38
@dust@-art	-art=32
@tunnel@-art	-art=2
@colin_jordan@-person	-person=42
@colebrooke@-person	-person=8
@britny_fox@-art	-art=2
@garda@-organization	-organization=192
@supersonic@-broadcast_program	-broadcast_program=7
@conception_bay@-location	-location=108
@swan_island@-location	-location=58
@campaign@-person	-person=5
@rolan_bykov@-person	-person=30
@zoroaster@-art	-art=3
@ravenna@-event	-event=2
@rolleston@-person	-person=4
@jerome_karle@-person	-person=24
@meridian@-product	-product=6
@ping_pong@-art	-art=19
@duala@-people-ethnicity	-people-ethnicity=27
@hatebreed@-art	-art=4
@suburban@-product	-product=28
@loose_tubes@-person	-person=38
@the_hobbit@-location	-location=1
@mvrdv@-organization	-organization=31
@tortoise@-living_thing	-living_thing=92
@canada@-art	-art=29
@1st_arrondissement@-location	-location=42
@the_littles@-art	-art=17
@east_side@-broadcast_program	-broadcast_program=29
@slimbridge@-location	-location=28
@gottschee@-location	-location=20
@sulci@-event	-event=1
@corinthia@-organization	-organization=1
@bebo_norman@-person	-person=55
@cssr@-organization	-organization=16
@east_indians@-people-ethnicity	-people-ethnicity=45
@canal+@-broadcast_network	-broadcast_network=504
@prime_minister_of_northern_ireland@-title	-title=175
@film@-organization	-organization=1
@the_jets@-organization	-organization=1
@monday_mornings@-broadcast_program	-broadcast_program=21
@baster@-person	-person=5
@dionysius_i@-person	-person=26
@liverpool_city@-organization	-organization=27
@albert_samain@-person	-person=26
@roadie@-title	-title=30
@meyrick@-person	-person=23
@ari@-living_thing	-living_thing=2
@pain@-medicine-symptom	-medicine-symptom=45
@lillehammer@-organization	-organization=12
@spider@-art	-art=41
@kendrick_frazier@-person	-person=25
@alfa_romeo_75@-product	-product=20
@scunthorpe@-organization	-organization=54
@finch@-person	-person=41
@ipl@-organization	-organization=72
@boulevard_of_broken_dreams@-art	-art=102
@bob_ezrin@-person	-person=199
@plus@-art	-art=1
@museum_of_contemporary_art,_zagreb@-location	-location=46
@gharb-chrarda-béni_hssen@-location	-location=79
@almirante_brown@-product	-product=2
@96@-art	-art=7
@malbec@-person	-person=3
@le_bourgeois_gentilhomme@-art	-art=40
@e@-art	-art=48
@garfield@-art	-art=12
@orizaba@-location	-location=73
@epirrhoe_rivata@-living_thing	-living_thing=36
@french_league@-organization	-organization=112
@president@-event	-event=124
@the_switch@-organization	-organization=1
@salomé@-art	-art=33
@são_paulo@-product	-product=15
@michael_olowokandi@-person	-person=38
@mutiny@-art	-art=7
@division_i_football_championship_subdivision@-event	-event=1
@lombardo@-location	-location=2
@penny_dreadful@-broadcast_program	-broadcast_program=25
@frank_converse@-person	-person=42
@buddy_holly@-person	-person=790
@palomar@-person	-person=6
@sf@-event	-event=5
@50@-location	-location=25
@uprising@-event	-event=74
@trentino@-event	-event=1
@alsa@-food	-food=1
@division_of_military_aeronautics@-organization	-organization=1
@alytus@-location	-location=104
@malvina_reynolds@-person	-person=62
@judah_folkman@-person	-person=25
@surveyor@-person	-person=1
@gowavar_rural_district@-location	-location=45
@thymus@-food	-food=1
@cottbus@-location	-location=306
@tasman_bay@-location	-location=56
@holly@-living_thing	-living_thing=47
@aldebaran@-location	-location=94
@de_telegraaf@-organization	-organization=1
@cirque_of_the_towers@-location	-location=21
@pmd@-person	-person=18
@the_hollies@-location	-location=1
@new_jersey_motorsports_park@-location	-location=40
@john_stewart,_1st_earl_of_atholl@-person	-person=21
@netherlandish@-people-ethnicity	-people-ethnicity=1
@hendersonville@-location	-location=84
@route_102@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@mb@-education-educational_degree	-education-educational_degree=9
@island_press@-organization	-organization=44
@argonauts@-living_thing	-living_thing=2
@jarlsberg@-location	-location=16
@honorary@-title	-title=2
@elisa_cegani@-person	-person=30
@art_institute@-location	-location=25
@blossom@-person	-person=2
@nco@-title	-title=220
@tsushima@-product	-product=6
@shamarpa@-person	-person=31
@inari@-god	-god=10
@greenbank@-person	-person=1
@herbalife@-organization	-organization=42
@dean_of_worcester@-location	-location=1
@tyr@-organization	-organization=4
@penkridge@-location	-location=79
@george-étienne_cartier@-location	-location=4
@greg_behrendt@-person	-person=33
@ain't_misbehavin'@-broadcast_program	-broadcast_program=6
@selby@-person	-person=5
@quad_cities@-location	-location=265
@cantabrian@-people-ethnicity	-people-ethnicity=1
@george@-location	-location=207
@mildred_pierce@-broadcast_program	-broadcast_program=3
@san_jerónimo@-location	-location=27
@hallmark@-broadcast_program	-broadcast_program=1
@i-25@-location	-location=51
@cicero@-location	-location=129
@monroe@-organization	-organization=9
@bureau@-person	-person=1
@cpl@-computer-programming_language	-computer-programming_language=8
@bexar_county,_texas@-location	-location=51
@hc_fribourg-gottéron@-organization	-organization=59
@dead_or_alive@-art	-art=27
@ironton@-location	-location=71
@vladislav_delay@-person	-person=31
@udonis_haslem@-person	-person=45
@folkston,_georgia@-location	-location=20
@dave_mcclain@-person	-person=27
@south_gate@-location	-location=65
@atlanta@-location	-location=7349
@paavo_järvi@-person	-person=61
@mapúa_institute_of_technology@-organization	-organization=54
@otsego_county,_new_york@-location	-location=148
@friendship@-art	-art=3
@american_school_in_japan@-organization	-organization=26
@england@-person	-person=6
@ralph_truman@-person	-person=41
@fréjus@-location	-location=156
@grifters@-person	-person=16
@victoria@-art	-art=28
@blanche_of_castile@-person	-person=91
@tromsø@-product	-product=2
@wootton@-location	-location=73
@hittite@-location	-location=345
@old_school@-organization	-organization=7
@ahaziah@-person	-person=41
@battle_of_salta@-event	-event=21
@fishers@-living_thing	-living_thing=14
@garibaldi@-organization	-organization=2
@the_big_show@-broadcast_program	-broadcast_program=37
@stolberg-wernigerode@-location	-location=36
@bijeljina@-event	-event=1
@center_for_naval_analyses@-organization	-organization=30
@benton_mackaye_trail@-location	-location=22
@noda@-person	-person=3
@miguel_otero_silva@-person	-person=27
@oyo@-product	-product=1
@envoy_air@-organization	-organization=34
@eixample@-location	-location=110
@igf@-medicine-medical_treatment	-medicine-medical_treatment=4
@hepatitis_a@-disease	-disease=44
@baroness@-title	-title=4
@hubert@-person	-person=51
@rage@-broadcast_program	-broadcast_program=108
@bryce_dewitt@-person	-person=22
@jock_butterfield@-person	-person=43
@lacrosse@-product	-product=8
@blaye@-event	-event=1
@all_things_considered@-broadcast_program	-broadcast_program=569
@craig_ferguson@-person	-person=202
@griquas@-organization	-organization=46
@the_muse@-god	-god=2
@zierikzee@-location	-location=64
@fat@-disease	-disease=9
@new_scotland_yard@-location	-location=15
@istanbul@-event	-event=2
@44th@-time	-time=1
@segunda_división@-event	-event=15
@richard_basehart@-person	-person=161
@tok@-person	-person=1
@pal@-product	-product=2
@mission@-language	-language=1
@kr@-language	-language=8
@mahalapye@-location	-location=44
@james_jones@-person	-person=197
@3@-time	-time=10
@paget's_disease_of_bone@-disease	-disease=26
@haitian_american@-people-ethnicity	-people-ethnicity=23
@david_douglas@-organization	-organization=1
@jordin_sparks@-person	-person=365
@non@-art	-art=1
@heusden-zolder@-organization	-organization=4
@mike_mills@-person	-person=267
@hind@-living_thing	-living_thing=8
@office_of_the_prime_minister@-title	-title=21
@seabrook@-organization	-organization=1
@insulin@-medicine-medical_treatment	-medicine-medical_treatment=2
@furness@-location	-location=134
@home_sweet_home@-art	-art=53
@eagle_rock@-art	-art=27
@public@-product	-product=1
@fudge@-product	-product=11
@settle@-person	-person=3
@aus@-organization	-organization=33
@cleo@-person	-person=8
@imereti@-location	-location=205
@department_of_finance@-organization	-organization=79
@minera@-location	-location=22
@nadzeya_ostapchuk@-person	-person=23
@demetrias@-event	-event=2
@third_ear_band@-person	-person=37
@raiden@-person	-person=4
@spennymoor@-organization	-organization=4
@archdiocese@-title	-title=5
@golden_square@-location	-location=48
@miguel_primo_de_rivera@-person	-person=153
@commander@-living_thing	-living_thing=1
@jämsä@-location	-location=38
@venice_film_festival@-event	-event=1309
@granite@-location	-location=27
@homeland@-location	-location=32
@allegan@-location	-location=57
@artsakh@-art	-art=2
@caesars_palace@-event	-event=2
@circleville@-organization	-organization=1
@taylorsville@-organization	-organization=1
@young_dracula@-art	-art=2
@the_ghan@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=64
@chestnut@-event	-event=1
@lacandon@-language	-language=33
@calvinist@-religion-religion	-religion-religion=573
@santa_rosa@-event	-event=1
@daniel_s._dickinson@-person	-person=51
@swiftsure@-product	-product=38
@hannah@-product	-product=3
@conejos_county,_colorado@-location	-location=28
@red_baron@-broadcast_program	-broadcast_program=10
@hit_parade@-art	-art=7
@gear_fighter_dendoh@-broadcast_program	-broadcast_program=29
@national_convention@-organization	-organization=11
@pumas@-living_thing	-living_thing=36
@takapuna@-organization	-organization=2
@georgia_southwestern_state_university@-organization	-organization=38
@dolph_schayes@-person	-person=75
@crac@-organization	-organization=18
@ancus_marcius@-person	-person=53
@calama@-location	-location=69
@king's_lynn_stars@-organization	-organization=70
@litchfield@-product	-product=2
@allama_prabhu@-person	-person=23
@1812@-art	-art=2
@59@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=38
@the_bad_news_bears@-broadcast_program	-broadcast_program=18
@metropolitan_police@-organization	-organization=346
@tvp@-broadcast_network	-broadcast_network=120
@telegraph@-location	-location=9
@tbs@-broadcast_program	-broadcast_program=102
@heritage@-location	-location=3
@william_cubitt@-person	-person=55
@whately@-location	-location=23
@anne@-person	-person=431
@gap_inc.@-organization	-organization=35
@terror@-person	-person=91
@blekinge@-location	-location=198
@gaius_silius@-person	-person=21
@jeanette_nolan@-person	-person=103
@escambia_county@-location	-location=35
@december_1@-time	-time=260
@torino@-art	-art=4
@peelite@-organization	-organization=46
@žiri@-location	-location=31
@longmire@-location	-location=3
@llanera@-title	-title=5
@carmarthen@-event	-event=1
@bell@-broadcast_network	-broadcast_network=1
@luo_ruiqing@-person	-person=23
@record@-organization	-organization=2
@curse_of_the_bambino@-event	-event=63
@unleashed@-person	-person=47
@bossiney@-location	-location=88
@norman@-product	-product=2
@run–d.m.c.@-person	-person=147
@footprints@-art	-art=32
@raffaele_palladino@-person	-person=22
@george_h._moses@-person	-person=21
@wannabe@-art	-art=107
@ynys_môn@-location	-location=127
@dundee@-product	-product=1
@from_the_earth_to_the_moon@-broadcast_program	-broadcast_program=137
@carr@-person	-person=54
@brandeis_university@-organization	-organization=1209
@roca@-location	-location=3
@stansted@-location	-location=80
@phenomena@-art	-art=19
@kala@-location	-location=1
@hannah@-broadcast_program	-broadcast_program=2
@max_kaminsky@-person	-person=28
@le_bourget@-event	-event=4
@sevojno@-organization	-organization=16
@phoenix_cardinals@-organization	-organization=76
@santa_cruz_river@-location	-location=89
@black_sunday@-art	-art=70
@cardinal@-organization	-organization=18
@saul@-location	-location=12
@keys@-title	-title=2
@birkenhead_park@-organization	-organization=41
@heinz_history_center@-location	-location=32
@ayn_rand@-person	-person=575
@wrens@-living_thing	-living_thing=5
@map@-person	-person=3
@briarcliff_manor@-location	-location=33
@highland_township@-location	-location=42
@batia_lambdella@-living_thing	-living_thing=22
@star_magic@-broadcast_program	-broadcast_program=1
@françois-xavier_garneau@-person	-person=23
@the_wizard@-broadcast_program	-broadcast_program=19
@kalahari_desert@-location	-location=176
@hilary_rhoda@-person	-person=21
@unified_modeling_language@-computer-programming_language	-computer-programming_language=196
@caterham@-location	-location=2
@annick_water@-location	-location=25
@yarnton@-location	-location=30
@white_pass@-location	-location=46
@coeur_d'alene@-event	-event=1
@kit_carson@-location	-location=22
@tondela@-location	-location=18
@hay-on-wye@-event	-event=1
@national_rugby_league@-event	-event=2
@virago_press@-organization	-organization=62
@askia_mohammad_i@-person	-person=36
@ben_marcus@-organization	-organization=1
@taos@-product	-product=2
@swiftsure@-location	-location=9
@physical@-person	-person=4
@primal_fear@-person	-person=86
@the_client@-art	-art=42
@pigeons@-living_thing	-living_thing=23
@tales_of_xillia@-product	-product=36
@majorca@-location	-location=1047
@international@-organization	-organization=274
@shipley@-person	-person=2
@elector@-location	-location=2
@biosphere@-location	-location=1
@kummersdorf@-location	-location=31
@caldwell_county@-location	-location=123
@cossack@-location	-location=22
@eleventh_avenue@-location	-location=23
@karma_kagyu@-religion-religion	-religion-religion=121
@voisin@-organization	-organization=43
@ariane_ascaride@-person	-person=33
@james_michael_curley@-person	-person=75
@sept-îles@-location	-location=84
@elkhorn_slough@-location	-location=23
@jal@-person	-person=31
@nationalist@-organization	-organization=401
@luke_scott@-person	-person=28
@los_angeles_film_festival@-event	-event=183
@vologases_iii@-person	-person=53
@u.s._mint@-location	-location=2
@buster_harding@-person	-person=21
@rhys_williams@-person	-person=103
@mala@-living_thing	-living_thing=6
@david_wills@-person	-person=49
@if_i_had_a_hammer@-art	-art=51
@agincourt@-person	-person=1
@the_thorns@-person	-person=14
@tomáš_verner@-person	-person=23
@high_times@-art	-art=157
@li_sizhao@-person	-person=37
@pulitzer@-person	-person=11
@broadcast@-broadcast_program	-broadcast_program=3
@deauville@-product	-product=4
@surrey_county_cricket_club@-organization	-organization=151
@warner_home_video@-organization	-organization=549
@lorna_simpson@-person	-person=38
@willem_van_hanegem@-person	-person=29
@dong_yi@-person	-person=3
@robert_taylor@-location	-location=1
@bountiful,_utah@-location	-location=57
@shakespeare@-location	-location=11
@viroqua,_wisconsin@-location	-location=41
@phrae@-location	-location=65
@robert_devereux,_2nd_earl_of_essex@-person	-person=212
@cape_cod@-product	-product=1
@bedford_school@-location	-location=1
@national_highway_37@-location	-location=59
@brett_morris@-person	-person=32
@child@-person	-person=20
@joey_marquez@-person	-person=42
@article@-art	-art=73
@cruise@-organization	-organization=13
@kyle_jacobs@-person	-person=20
@gb@-event	-event=2
@renoir@-art	-art=6
@rahul_dev@-person	-person=87
@lens@-person	-person=6
@marcomanni@-people-ethnicity	-people-ethnicity=202
@albatros_d.v@-product	-product=219
@second_city@-location	-location=1
@city_walls@-location	-location=84
@swazi@-language	-language=35
@naval_war_college@-organization	-organization=649
@president_of_turkey@-person	-person=1
@plus_one@-art	-art=1
@sovetskaya_gavan@-location	-location=31
@butch_cassidy@-art	-art=1
@fifth@-broadcast_program	-broadcast_program=1
@saskatchewan@-event	-event=1
@meissen@-language	-language=1
@the_republic@-location	-location=15
@labrum@-body_part	-body_part=66
@depalpur_tehsil@-location	-location=33
@bernadette_devlin_mcaliskey@-person	-person=21
@lydia_davis@-person	-person=46
@the_cave@-broadcast_network	-broadcast_network=1
@trocadero@-event	-event=3
@les_paul@-person	-person=380
@17th@-organization	-organization=76
@george_ducas@-person	-person=40
@billy_corgan@-person	-person=364
@haiti@-organization	-organization=258
@dsc@-product	-product=2
@alliance@-art	-art=1
@93@-event	-event=2
@burma@-finance-currency	-finance-currency=1
@tea@-chemistry	-chemistry=4
@soul_survivor@-organization	-organization=33
@bryn_mawr_school@-organization	-organization=36
@mahe@-location	-location=43
@prince_caspian@-art	-art=79
@lucero@-art	-art=1
@herbert@-art	-art=2
@sodom_and_gomorrah@-art	-art=4
@zimbabwean@-location	-location=15
@texas_tornado@-person	-person=6
@peebles@-location	-location=215
@brazilian_league@-organization	-organization=107
@berlin_secession@-organization	-organization=67
@philo@-location	-location=13
@kate_thompson@-person	-person=35
@stoner@-art	-art=9
@albion@-product	-product=37
@jorge_andrade@-person	-person=22
@moncton@-location	-location=764
@leopold@-title	-title=1
@premiership@-event	-event=24
@the_sharks@-organization	-organization=22
@red_bull@-organization	-organization=34
@bannock@-product	-product=1
@zoé@-person	-person=43
@east_carroll_parish@-location	-location=31
@batman_forever@-product	-product=4
@tom_price@-person	-person=47
@arab_banking_corporation@-organization	-organization=31
@fast_car@-art	-art=57
@sadie@-art	-art=2
@pat_alger@-person	-person=51
@rpm@-broadcast_program	-broadcast_program=8
@big_ten@-organization	-organization=878
@halo@-person	-person=3
@coram@-organization	-organization=4
@pall_mall@-art	-art=1
@brookings@-location	-location=69
@bent@-broadcast_program	-broadcast_program=8
@bertie@-person	-person=5
@bailey@-location	-location=43
@tv@-title	-title=3
@antony_and_the_johnsons@-art	-art=4
@patriot@-location	-location=6
@province_of_campobasso@-location	-location=81
@stalinist@-person	-person=10
@james_lawrence_orr@-person	-person=28
@lenin@-location	-location=2
@bushehr@-event	-event=1
@keb'_mo'@-person	-person=145
@dara@-person	-person=10
@kargil@-location	-location=65
@alex_mack@-person	-person=20
@lin_dan@-person	-person=79
@hostages@-product	-product=6
@ari@-location	-location=2
@stod@-location	-location=30
@willie_bobo@-person	-person=104
@the_big_picture@-broadcast_program	-broadcast_program=11
@on_the_buses@-art	-art=15
@recanati@-location	-location=101
@deer_park@-organization	-organization=2
@command@-computer-programming_language	-computer-programming_language=6
@atys@-god	-god=1
@rhode_island@-organization	-organization=60
@ibo@-location	-location=4
@ladybird@-organization	-organization=12
@all_saints@-broadcast_program	-broadcast_program=459
@loew@-person	-person=652
@the_godfather_part_ii@-art	-art=270
@detroit_red_wings@-event	-event=1
@manabu_soya@-person	-person=25
@galen_hall@-person	-person=81
@puritan@-location	-location=1
@lord_howe@-location	-location=15
@pole@-art	-art=1
@marvin_zindler@-person	-person=21
@warrior@-broadcast_program	-broadcast_program=1
@the_god_delusion@-art	-art=85
@barbara_bush@-person	-person=169
@the_rough_riders@-art	-art=4
@gladewater@-location	-location=22
@coin@-finance-currency	-finance-currency=4
@borgward@-product	-product=1
@jake@-person	-person=23
@cadillac@-location	-location=85
@terri_clark@-art	-art=6
@guaraní@-language	-language=49
@palpa@-language	-language=1
@trim@-person	-person=8
@instructor@-person	-person=1
@blues@-art	-art=17
@his_son@-person	-person=76
@rock_band@-product	-product=463
@slick_shoes@-person	-person=20
@zlatibor@-location	-location=50
@ferryland@-location	-location=34
@queen_anne's_county@-location	-location=92
@ángela_molina@-person	-person=40
@jamey_johnson@-person	-person=99
@battle_of_mantinea@-event	-event=20
@norfolk,_virginia@-location	-location=3284
@power@-organization	-organization=4
@adda@-location	-location=30
@fran@-person	-person=16
@martin_lopez@-person	-person=25
@porfirio_lobo_sosa@-person	-person=39
@duke_of_bedford@-title	-title=121
@51@-organization	-organization=6
@amar@-art	-art=7
@abc_tv@-person	-person=4
@french_invasion@-event	-event=27
@high_court_of_justice_in_ireland@-organization	-organization=28
@coop@-person	-person=8
@depauw@-organization	-organization=21
@pales@-god	-god=19
@hilda@-event	-event=3
@colt@-location	-location=5
@diabolique@-art	-art=14
@sfr@-finance-currency	-finance-currency=9
@heriberto_lazcano_lazcano@-person	-person=30
@alan_mowbray@-person	-person=113
@atys@-person	-person=5
@antonella_lualdi@-person	-person=45
@deinotherium@-living_thing	-living_thing=20
@brookfield@-organization	-organization=2
@ishq@-person	-person=15
@karl_menninger@-person	-person=27
@thomas_sully@-person	-person=82
@charlotte@-person	-person=185
@bondo@-event	-event=1
@california@-product	-product=32
@grant_morrison@-person	-person=751
@ban_zhao@-person	-person=21
@do-re-mi@-person	-person=13
@phoebe_snow@-person	-person=98
@vera_figner@-person	-person=20
@willem_ii@-organization	-organization=303
@tom_green@-location	-location=17
@césar_award@-art	-art=1
@aleko@-location	-location=5
@angel_dust@-person	-person=16
@penshurst@-product	-product=1
@the_undertaker@-person	-person=570
@the_way@-art	-art=53
@gautier@-organization	-organization=1
@amiel@-person	-person=20
@quality@-organization	-organization=12
@kewanee@-location	-location=28
@great_big_sea@-art	-art=6
@erik_gustaf_geijer@-person	-person=31
@the_rubettes@-person	-person=49
@frankie_randall@-person	-person=26
@tits@-person	-person=5
@pakistan@-people-ethnicity	-people-ethnicity=13
@kanshi_ram@-person	-person=32
@aspiration@-medicine-medical_treatment	-medicine-medical_treatment=1
@chris_ofili@-person	-person=79
@ratho@-location	-location=36
@jack_kramer@-person	-person=109
@nikolaas_tinbergen@-person	-person=44
@saint_lucia@-event	-event=1
@miriam_flynn@-person	-person=50
@vauxhall_cavalier@-product	-product=71
@sisters_of_providence_of_saint_mary-of-the-woods@-organization	-organization=63
@lawrence@-product	-product=10
@american_dreams@-broadcast_program	-broadcast_program=189
@duke_of_parma@-location	-location=6
@hall_of_famers@-location	-location=96
@barwon@-location	-location=53
@dame@-person	-person=1
@ferenc_puskás@-location	-location=2
@st._george@-product	-product=2
@scottish-born@-people-ethnicity	-people-ethnicity=1
@men's@-event	-event=60
@spaniards@-title	-title=2
@flo@-broadcast_program	-broadcast_program=25
@d.c._circuit@-person	-person=1
@moga@-person	-person=4
@hungarians@-art	-art=1
@one_in_a_million@-art	-art=66
@jacqueline@-art	-art=3
@aleutian@-product	-product=1
@gondi@-food	-food=1
@hillside_high_school@-organization	-organization=29
@the_same_name@-person	-person=19
@hiroshima_peace_memorial_museum@-location	-location=25
@farsley_celtic@-organization	-organization=67
@nunivak_island@-location	-location=30
@castlecomer@-location	-location=59
@desolation_angels@-art	-art=24
@grand_prix@-event	-event=549
@engineers@-person	-person=24
@1998–99_uefa_champions_league@-event	-event=22
@concentration@-product	-product=16
@csi@-religion-religion	-religion-religion=15
@ling@-living_thing	-living_thing=23
@all-4-one@-person	-person=85
@tracy_byrd@-person	-person=117
@oh_land@-person	-person=29
@french_colonial_empire@-location	-location=88
@tin_man@-art	-art=20
@minister_of_transport_and_communications@-organization	-organization=1
@meredith@-organization	-organization=7
@pinky_bass@-person	-person=20
@saxony@-person	-person=2
@magnus_gabriel_de_la_gardie@-person	-person=46
@humberto_delgado@-person	-person=38
@_]_and_@-chemistry	-chemistry=1
@newfoundland@-product	-product=1
@harbour_view@-organization	-organization=53
@westend@-person	-person=5
@jane@-broadcast_program	-broadcast_program=2
@greater_moncton@-location	-location=35
@national_hockey_stadium@-organization	-organization=1
@bergerac@-event	-event=4
@loma_prieta@-person	-person=6
@balagtas@-person	-person=1
@7_seconds@-person	-person=110
@son_dam-bi@-person	-person=25
@notoungulate@-living_thing	-living_thing=21
@crotone@-organization	-organization=176
@george_mcduffie@-person	-person=28
@sixteenth_amendment_to_the_united_states_constitution@-law	-law=29
@glu@-art	-art=1
@geoffrey_kelly@-person	-person=25
@the_wonderful_wizard_of_oz@-broadcast_program	-broadcast_program=26
@centric@-broadcast_network	-broadcast_network=64
@television_critics_association@-organization	-organization=133
@constituent_assembly_of_pakistan@-organization	-organization=28
@alexander_mcqueen@-person	-person=260
@recess@-location	-location=5
@as_you_like_it@-art	-art=770
@hurricane_cindy@-event	-event=22
@detroit_grand_prix@-location	-location=2
@agawam@-food	-food=1
@lynne_moody@-person	-person=20
@mud@-location	-location=4
@monty_norman@-person	-person=59
@municipality_of_kostanjevica_na_krki@-location	-location=20
@mimi@-person	-person=13
@bands_of_america@-organization	-organization=120
@st._stephen@-time	-time=1
@steven_isserlis@-person	-person=86
@guy@-time	-time=1
@house_minority_leader@-organization	-organization=7
@cr@-transit	-transit=6
@immigrants@-location	-location=1
@barry@-product	-product=1
@kamala@-location	-location=5
@medical_degree@-title	-title=1
@darker_than_black@-art	-art=1
@tea@-art	-art=1
@rice@-art	-art=1
@international_organization_of_supreme_audit_institutions@-organization	-organization=25
@arrival@-time	-time=1
@munjamyeong@-person	-person=30
@the_spiderwick_chronicles@-product	-product=3
@repulse@-event	-event=1
@geraldo@-person	-person=37
@ladybird@-product	-product=7
@7_worlds_collide@-art	-art=3
@schenectady@-event	-event=2
@anthony_braxton@-person	-person=331
@st_andrews@-organization	-organization=5
@haiti@-location	-location=5054
@arrival@-religion-religion	-religion-religion=2
@talladega_county@-location	-location=42
@social@-title	-title=10
@maurice_of_saxony@-person	-person=23
@syfy@-broadcast_network	-broadcast_network=681
@deauville@-location	-location=273
@ben_davis@-organization	-organization=3
@woodmen_of_the_world@-location	-location=1
@todd_carney@-person	-person=63
@hannah@-person	-person=15
@blue_river@-location	-location=81
@communist_party_of_china@-organization	-organization=1392
@master_of_surgery@-education-educational_degree	-education-educational_degree=37
@silesia@-organization	-organization=1
@tuber@-food	-food=1
@pilar@-location	-location=48
@universal_studios_hollywood@-organization	-organization=1
@when_in_rome@-art	-art=49
@lilly@-person	-person=7
@st._elsewhere@-art	-art=28
@buick_riviera@-product	-product=59
@mercedes_benz@-art	-art=17
@fifth@-location	-location=28
@ken_murray@-person	-person=38
@homeland@-broadcast_program	-broadcast_program=242
@byte_magazine@-art	-art=22
@saint-affrique@-location	-location=21
@casualty@-broadcast_program	-broadcast_program=1277
@2003–04@-event	-event=890
@terry_college_of_business@-organization	-organization=27
@first_presbyterian_church@-organization	-organization=9
@malayalam@-art	-art=1
@government_of_gujarat@-location	-location=1
@european_university_association@-organization	-organization=73
@was@-organization	-organization=10
@in_the_city@-art	-art=39
@cbc's@-broadcast_program	-broadcast_program=3
@air_liquide@-organization	-organization=61
@cove@-person	-person=1
@church_history@-art	-art=28
@american_rabbit_breeders_association@-organization	-organization=29
@ncr@-organization	-organization=117
@sambar@-living_thing	-living_thing=8
@ochsenheimeria_taurella@-living_thing	-living_thing=29
@barataria@-product	-product=1
@anaal_nathrakh@-art	-art=1
@egyptian@-organization	-organization=24
@saxe-coburg_and_gotha@-person	-person=1
@heath_bell@-person	-person=49
@neerwinden@-location	-location=7
@university_of_limerick@-organization	-organization=271
@derby_museum@-location	-location=22
@beaux_arts_trio@-person	-person=42
@acorn@-product	-product=1
@amanita@-art	-art=1
@rajah_humabon@-product	-product=1
@koshish@-broadcast_program	-broadcast_program=1
@egaleo_f.c.@-organization	-organization=46
@arius@-religion-religion	-religion-religion=1
@changes@-person	-person=1
@idris@-person	-person=46
@murtala_mohammed@-person	-person=71
@august_1@-organization	-organization=1
@luce@-location	-location=10
@the_adventures_of_huckleberry_finn@-broadcast_program	-broadcast_program=7
@winston@-event	-event=2
@460@-product	-product=3
@the_ruins@-art	-art=21
@terrebonne@-organization	-organization=1
@bratislava@-event	-event=1
@david_albright@-person	-person=21
@frontier@-organization	-organization=30
@yeltsin@-person	-person=32
@chum@-living_thing	-living_thing=23
@superintendent_of_schools@-title	-title=37
@american_greed@-broadcast_program	-broadcast_program=32
@windermere@-location	-location=283
@shaw_and_crompton@-location	-location=56
@royal_canadian_air_force@-organization	-organization=1407
@bruno_paul@-person	-person=24
@roger_penske@-organization	-organization=1
@international_fight_league@-organization	-organization=94
@weekend@-person	-person=14
@delphi@-product	-product=2
@jefferson_county@-organization	-organization=1
@gerrards_cross@-location	-location=89
@u.s._national@-event	-event=42
@royal_air_force_station@-location	-location=55
@the_monitors@-art	-art=4
@leoben@-location	-location=94
@broadbridge_heath@-organization	-organization=2
@battle_cry@-art	-art=32
@fort_brooke@-location	-location=50
@est@-location	-location=5
@denman@-location	-location=21
@chime@-art	-art=6
@saint-lazare@-person	-person=1
@warsaw_ghetto_uprising@-location	-location=1
@mercury@-art	-art=33
@renault@-product	-product=5
@deal_or_no_deal@-art	-art=5
@the_way_we_live_now@-art	-art=33
@championship_of_australia@-event	-event=32
@lotte@-broadcast_program	-broadcast_program=5
@dimension@-organization	-organization=11
@david_dickinson@-person	-person=34
@merchant@-product	-product=6
@melancholic@-disease	-disease=1
@marquess_of_lansdowne@-organization	-organization=40
@gilligan's_planet@-broadcast_program	-broadcast_program=25
@city_theatre@-location	-location=1
@victoria_square@-location	-location=46
@tightrope@-art	-art=44
@hq@-product	-product=9
@frank@-finance-currency	-finance-currency=27
@paul_nurse@-person	-person=44
@south_asian@-language	-language=1
@the_entertainer@-organization	-organization=2
@distant@-person	-person=45
@jacksonian_democracy@-organization	-organization=38
@episcopal_church@-religion-religion	-religion-religion=9
@evening_standard@-art	-art=27
@the_golden_path@-broadcast_program	-broadcast_program=17
@st_david's@-title	-title=4
@marrakesh@-event	-event=1
@calcutta_premier_division@-organization	-organization=20
@pumpkinhead@-person	-person=16
@gérard_darmon@-person	-person=30
@john_michael_montgomery@-art	-art=5
@richard_lloyd@-person	-person=74
@saaransh@-art	-art=30
@mi'kmaq@-language	-language=96
@people's_party@-location	-location=1
@malcolm_young@-person	-person=204
@coronation@-product	-product=1
@armand_van_helden@-person	-person=183
@huddersfield@-event	-event=2
@quorn@-organization	-organization=25
@expedition@-art	-art=5
@bona@-art	-art=9
@jim_bradley@-person	-person=51
@amazon@-internet-website	-internet-website=1
@superstition_mountains@-location	-location=46
@appliance@-product	-product=17
@four_brothers@-person	-person=2
@colebrooke@-location	-location=13
@tonya_pinkins@-person	-person=28
@chinese:@-language	-language=659
@breakfast_with_frost@-person	-person=1
@samantha_maloney@-person	-person=37
@john_m._olin_foundation@-organization	-organization=35
@phelps@-product	-product=1
@sierre@-location	-location=111
@fukui@-location	-location=136
@jos_plateau@-location	-location=45
@victor_crivoi@-person	-person=29
@voice@-product	-product=34
@mumzy_stranger@-person	-person=21
@sjk@-organization	-organization=27
@starman@-organization	-organization=1
@bed@-disease	-disease=2
@dangerously_in_love@-art	-art=55
@dso@-award	-award=2
@lucan@-location	-location=1
@gentoo@-living_thing	-living_thing=3
@wolford@-organization	-organization=22
@ttc@-person	-person=41
@16@-product	-product=10
@kona@-location	-location=82
@united_way@-organization	-organization=526
@australian_academy_of_cinema_and_television_arts@-award	-award=2
@bodies@-broadcast_program	-broadcast_program=39
@nanticoke@-location	-location=63
@steve_harper@-person	-person=25
@john_prine@-person	-person=320
@mariazell@-location	-location=49
@pasteur@-person	-person=37
@izalco@-location	-location=24
@tom_rush@-art	-art=4
@council_of_state@-person	-person=79
@concrete@-product	-product=1
@garner@-location	-location=42
@battle_of_the_canal_du_nord@-event	-event=41
@the_secret_circle@-broadcast_program	-broadcast_program=92
@juan@-person	-person=49
@county_waterford@-location	-location=29
@self-titled@-person	-person=2
@alf_kjellin@-person	-person=23
@eastern_university@-organization	-organization=52
@doncaster@-organization	-organization=191
@queen's_college@-organization	-organization=157
@ogun@-location	-location=25
@demolition@-art	-art=31
@tuscumbia@-location	-location=37
@guggenheim_fellowship@-organization	-organization=2
@radcliffe@-organization	-organization=57
@alice_adams@-person	-person=16
@gegharkunik@-location	-location=26
@the_ruby_suns@-art	-art=1
@vale@-product	-product=7
@victorians@-broadcast_program	-broadcast_program=1
@harar@-location	-location=229
@boxing@-event	-event=134
@wajdi_mouawad@-person	-person=31
@33@-body_part	-body_part=2
@palliser@-product	-product=1
@lincolnshire@-location	-location=4330
@philo@-person	-person=221
@college_of_engineering@-organization	-organization=100
@scottish_borders@-organization	-organization=2
@1990@-art	-art=12
@gene_krupa@-person	-person=306
@abdullah_bin_abdul_kadir@-person	-person=23
@peelite@-person	-person=2
@judy_collins@-person	-person=408
@january@-art	-art=7
@mike_jorgensen@-person	-person=38
@palm@-product	-product=12
@nandi@-location	-location=4
@jerusalem_film_festival@-event	-event=69
@the_winner@-organization	-organization=1
@forest_park@-organization	-organization=2
@peabody@-organization	-organization=7
@amersham@-location	-location=242
@defiance@-product	-product=14
@trolley@-transit	-transit=87
@allerton@-person	-person=3
@calendar@-broadcast_program	-broadcast_program=3
@delusion@-god	-god=2
@the_national_bank@-organization	-organization=1
@perrier@-award	-award=1
@belknap@-location	-location=78
@una@-person	-person=2
@joseph_weigl@-person	-person=23
@preble@-location	-location=31
@akita_prefecture@-art	-art=373
@specialist@-art	-art=3
@mikhail_katkov@-person	-person=29
@hirado@-location	-location=32
@force@-event	-event=3
@leech@-person	-person=7
@deathchain@-person	-person=20
@three_brothers@-art	-art=13
@author@-art	-art=4
@aquarius@-location	-location=259
@binap@-chemistry	-chemistry=28
@rede_manchete@-broadcast_network	-broadcast_network=52
@rowan@-product	-product=1
@macedonian@-language	-language=720
@blood_money@-art	-art=34
@battles@-product	-product=1
@dunbar@-location	-location=289
@ryan_tannehill@-person	-person=37
@pons@-person	-person=35
@son@-broadcast_program	-broadcast_program=2
@the_diplomats@-person	-person=86
@washoe_county@-location	-location=160
@lassus@-person	-person=31
@vortigern@-art	-art=1
@coastal_command@-art	-art=5
@polička@-location	-location=21
@steve_scalise@-person	-person=48
@max_norman@-person	-person=38
@face_the_music@-broadcast_program	-broadcast_program=17
@juicy@-organization	-organization=1
@jorge_wilstermann@-organization	-organization=61
@david_greig@-organization	-organization=2
@accidentally_on_purpose@-broadcast_program	-broadcast_program=52
@crimean_tatars@-people-ethnicity	-people-ethnicity=331
@hephaestus@-location	-location=1
@valley_forge@-event	-event=288
@rheostatics@-person	-person=110
@united_north_of_england_eleven@-organization	-organization=27
@the_miser@-art	-art=77
@hovercraft@-person	-person=20
@fritillaria@-living_thing	-living_thing=37
@uprising@-product	-product=2
@tongue@-art	-art=3
@princess_of_condé@-person	-person=3
@esopus@-people-ethnicity	-people-ethnicity=1
@president_of_uruguay@-title	-title=273
@rhine-ruhr@-organization	-organization=1
@1_canadian_air_division@-organization	-organization=21
@commerce@-education-educational_degree	-education-educational_degree=8
@hervey_allen@-person	-person=26
@italy's@-event	-event=1
@the_wages_of_fear@-art	-art=23
@alfio@-art	-art=9
@turk@-people-ethnicity	-people-ethnicity=46
@denise_levertov@-person	-person=124
@mercedes@-person	-person=16
@nothing_sacred@-person	-person=2
@nugent@-person	-person=22
@jean_bart@-product	-product=24
@ghost_ship@-person	-person=1
@dale@-product	-product=4
@charlie@-product	-product=1
@mayo@-event	-event=2
@galt@-person	-person=3
@la_jolie_fille_de_perth@-art	-art=35
@won@-organization	-organization=6
@ashanti@-product	-product=4
@2013–14_season@-organization	-organization=1
@uefa_cup_final@-event	-event=41
@as@-computer-programming_language	-computer-programming_language=6
@summerhill@-organization	-organization=12
@pomone@-art	-art=10
@ciudad_universitaria@-organization	-organization=1
@revolution@-event	-event=795
@black_christmas@-event	-event=2
@florida_army_national_guard@-organization	-organization=32
@churu_district@-location	-location=48
@tianhe_stadium@-location	-location=23
@almirante_brown@-organization	-organization=46
@kitty@-person	-person=16
@sapporo@-person	-person=1
@vado@-organization	-organization=4
@stryker@-person	-person=12
@glover@-location	-location=9
@woodsville@-location	-location=26
@far_rockaway@-location	-location=63
@dubbed@-title	-title=191
@mississippi_river_delta@-location	-location=61
@route_38@-location	-location=50
@planet_earth@-broadcast_program	-broadcast_program=100
@muryeong@-person	-person=28
@charlie_ward@-person	-person=78
@ancient_rome@-art	-art=1
@soup@-food	-food=3
@teddy_bear@-award	-award=1
@london_mathematical_society@-organization	-organization=223
@umpire@-location	-location=2
@eugène_françois_vidocq@-person	-person=33
@belle_époque@-event	-event=177
@brent_hartinger@-person	-person=21
@orchid@-visual_art-color	-visual_art-color=1
@temple_university@-organization	-organization=24
@camden@-organization	-organization=14
@exhorder@-person	-person=27
@jin@-people-ethnicity	-people-ethnicity=1
@hitomi@-person	-person=48
@a_lie_of_the_mind@-art	-art=30
@call_the_midwife@-art	-art=7
@mind_candy@-organization	-organization=22
@esporte_clube_santo_andré@-organization	-organization=21
@kashiwa@-organization	-organization=1
@2008_state_election@-event	-event=86
@trenchtown@-location	-location=23
@acts@-title	-title=1
@sidestrand@-product	-product=6
@american_communist_party@-organization	-organization=31
@stilluppsteypa@-person	-person=23
@saturn@-location	-location=1311
@james_meadows_rendel@-person	-person=21
@super_paper_mario@-product	-product=36
@yael_naim@-person	-person=20
@camp_nou@-organization	-organization=1
@chinese_checkers@-product	-product=23
@rt@-biology	-biology=1
@sindh@-organization	-organization=4
@lorton,_virginia@-location	-location=36
@mep@-title	-title=669
@battle_of_nedao@-event	-event=27
@dagö@-person	-person=11
@the_four_seasons@-location	-location=3
@murray@-person	-person=74
@chuck_grassley@-person	-person=163
@anglo-french@-organization	-organization=2
@forrest_sherman@-product	-product=1
@mechanics'_institutes@-organization	-organization=21
@david_hutcheson@-person	-person=26
@sukhumvit_road@-location	-location=71
@yatsuka_district@-location	-location=28
@minsk@-transit	-transit=1
@goodhue_county@-location	-location=91
@sabena@-organization	-organization=136
@central_alaskan_yup'ik@-language	-language=66
@ormiston@-organization	-organization=2
@11th@-event	-event=10
@militant@-event	-event=1
@entlebuch@-location	-location=25
@pia@-body_part	-body_part=4
@chevalier@-product	-product=4
@north_gippsland_football_league@-organization	-organization=21
@dead_souls@-art	-art=76
@swedish_society_for_anthropology_and_geography@-organization	-organization=23
@martin_goodman@-person	-person=83
@panic_of_1819@-event	-event=77
@napoleon@-person	-person=3914
@blue_bloods@-broadcast_program	-broadcast_program=171
@earl_of_mar@-title	-title=2
@adrian_brunel@-person	-person=39
@ted_bundy@-art	-art=10
@ma_pau@-organization	-organization=42
@chumphon@-organization	-organization=5
@sol_campbell@-person	-person=126
@western_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@flinders@-organization	-organization=3
@hawk@-art	-art=4
@1966@-product	-product=1
@scooby-doo_and_the_cyber_chase@-product	-product=1
@bbc_radio_1@-organization	-organization=2979
@corbeil@-organization	-organization=2
@3@-broadcast_program	-broadcast_program=1
@ada@-title	-title=8
@filippo_tommaso_marinetti@-person	-person=143
@arab_strap@-person	-person=74
@chin_peng@-person	-person=51
@veneno@-organization	-organization=3
@anglesey@-organization	-organization=1
@drug_abuse@-disease	-disease=20
@kagawa_prefecture@-art	-art=243
@sherwood@-person	-person=22
@european_cup@-organization	-organization=1564
@guru_nanak_dev_university@-organization	-organization=49
@distinguished_service_order@-award	-award=2
@ateneo_blue_eagles@-organization	-organization=126
@285@-art	-art=4
@ambika@-location	-location=1
@caveman@-art	-art=19
@holman@-person	-person=20
@drop_dead_gorgeous@-art	-art=33
@slovenian@-location	-location=43
@lizzie_borden@-art	-art=12
@mediolanum_forum@-location	-location=36
@marc_broussard@-art	-art=2
@beechworth@-organization	-organization=5
@the_need@-person	-person=25
@dessau@-organization	-organization=4
@mulhouse@-location	-location=536
@virginia_museum_of_fine_arts@-location	-location=121
@tejano_music_awards@-event	-event=1
@vice_squad@-person	-person=48
@lesotho_highlands_water_project@-location	-location=27
@allstate@-organization	-organization=125
@bay@-living_thing	-living_thing=1
@george_sotiropoulos@-person	-person=35
@university_of_peradeniya@-organization	-organization=173
@kirkenes@-organization	-organization=6
@lope_de_vega@-person	-person=293
@komodo@-location	-location=46
@greendale@-location	-location=28
@guernica@-person	-person=2
@rüppell@-person	-person=93
@parola@-location	-location=17
@king_edward_i@-person	-person=156
@axim@-location	-location=31
@jetstream@-art	-art=6
@rubus_chamaemorus@-living_thing	-living_thing=25
@obsession@-person	-person=18
@nb@-product	-product=1
@19th_district@-location	-location=36
@the_hollow@-location	-location=1
@waziristan@-event	-event=1
@lao@-people-ethnicity	-people-ethnicity=170
@state_coroner@-location	-location=1
@dighton@-location	-location=42
@eset@-organization	-organization=21
@j.d.s@-education-educational_degree	-education-educational_degree=1
@laurens@-location	-location=115
@thurles@-organization	-organization=8
@lucero@-person	-person=48
@kal_mann@-person	-person=32
@1920_olympic_games@-event	-event=28
@600@-location	-location=1
@dan_gordon@-person	-person=43
@breakout@-art	-art=71
@melbourne_city@-organization	-organization=40
@herbert@-person	-person=114
@saint_mary_the_virgin@-person	-person=35
@yves_saint_laurent@-person	-person=132
@eddington@-location	-location=21
@gcc@-organization	-organization=1
@autographa_jota@-living_thing	-living_thing=40
@bongos@-product	-product=161
@men_of_war@-art	-art=4
@robert_miller@-person	-person=20
@ipl@-medicine-medical_treatment	-medicine-medical_treatment=1
@great_miami_river@-location	-location=151
@harvard@-organization	-organization=226
@amarna@-person	-person=1
@avenida_brasil@-broadcast_program	-broadcast_program=38
@papillion,_nebraska@-location	-location=29
@province_of_carolina@-location	-location=143
@neville@-product	-product=2
@pemberton_valley@-location	-location=21
@joanna@-art	-art=9
@fresno@-living_thing	-living_thing=1
@río_negro@-location	-location=38
@mark_collie@-person	-person=58
@matango@-art	-art=19
@adam's_apple@-art	-art=7
@norfolk@-language	-language=2
@bishop_of_augsburg@-location	-location=9
@novi_ligure@-location	-location=68
@metz@-organization	-organization=193
@independents@-organization	-organization=383
@bloomington@-location	-location=198
@skjervøy@-organization	-organization=5
@shell@-location	-location=20
@clips@-computer-programming_language	-computer-programming_language=21
@nolita@-location	-location=29
@i_believe@-broadcast_program	-broadcast_program=1
@ukrainian@-location	-location=3904
@the_ecologist@-art	-art=47
@irish_georgian_society@-organization	-organization=23
@cbs_radio@-organization	-organization=840
@alison@-person	-person=12
@utsunomiya@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@deportivo_toluca_f.c.@-organization	-organization=47
@evil@-god	-god=2
@highway_14@-location	-location=91
@hans_christian_ørsted@-organization	-organization=1
@pontypridd_rfc@-organization	-organization=128
@sirens@-person	-person=6
@pétange@-location	-location=48
@barham@-location	-location=35
@african@-people-ethnicity	-people-ethnicity=103
@nick_cannon@-art	-art=4
@tahitian@-location	-location=2
@209@-location	-location=66
@thrasher@-person	-person=7
@ruan@-person	-person=3
@afridi@-people-ethnicity	-people-ethnicity=41
@morpho@-living_thing	-living_thing=22
@the_secret@-art	-art=36
@batticaloa_district@-location	-location=93
@koto@-product	-product=27
@atlanta@-product	-product=9
@saeed_mortazavi@-person	-person=20
@zap@-organization	-organization=10
@kiryat_tiv'on@-location	-location=20
@lilys@-person	-person=41
@kedron@-location	-location=29
@electra@-organization	-organization=4
@columbia@-art	-art=2
@alewife@-location	-location=17
@hull_truck_theatre@-location	-location=45
@pacer@-organization	-organization=1
@valencia@-location	-location=2
@k@-person	-person=19
@the_benny_hill_show@-person	-person=8
@pezinok@-location	-location=37
@felling@-location	-location=36
@chivas@-organization	-organization=32
@fitzpatrick_wilderness@-location	-location=22
@bbva_compass_stadium@-location	-location=50
@gmina_dąbrowa_chełmińska@-location	-location=23
@raglan@-person	-person=1
@heppner@-person	-person=3
@creedence_clearwater_revival@-art	-art=10
@quarto@-product	-product=6
@slovenia@-people-ethnicity	-people-ethnicity=2
@guna@-art	-art=6
@maumee@-product	-product=3
@wells@-title	-title=3
@david_de_la_fuente@-person	-person=26
@mark_wallace@-person	-person=32
@suburban@-event	-event=7
@ninth@-location	-location=2
@betawi@-people-ethnicity	-people-ethnicity=58
@qualification@-education-educational_degree	-education-educational_degree=4
@adam_ingram@-person	-person=34
@ferrero@-organization	-organization=17
@abs@-organization	-organization=88
@2008_central_american_and_caribbean_championships@-event	-event=21
@hibiscus@-living_thing	-living_thing=129
@madagascar@-location	-location=8745
@penarth@-organization	-organization=30
@100@-event	-event=9
@dax_shepard@-person	-person=76
@burgundian@-language	-language=1
@crime_patrol@-product	-product=2
@lorena_rojas@-person	-person=23
@bear@-living_thing	-living_thing=176
@french_southern_and_antarctic_lands@-location	-location=64
@steve_williams@-person	-person=70
@the_power_station@-location	-location=25
@s._g._ball_cup@-event	-event=26
@wallace_f._bennett@-person	-person=28
@post_mortem@-product	-product=5
@canaan@-person	-person=9
@the_standard@-location	-location=4
@osn@-organization	-organization=26
@helsinki@-art	-art=2
@dial_award@-art	-art=1
@shingles@-disease	-disease=17
@west_perth_football_club@-organization	-organization=61
@nighthawks@-art	-art=60
@blue_ribbon_award@-award	-award=29
@modena@-location	-location=1060
@devin@-organization	-organization=3
@huaraz@-location	-location=73
@crac@-art	-art=7
@goose@-person	-person=23
@toulouse@-title	-title=7
@rotuman@-language	-language=20
@st._john’s@-organization	-organization=3
@sandoval@-location	-location=21
@wollongong@-location	-location=552
@khrushchev@-person	-person=71
@fred_wedlock@-person	-person=22
@vitamin_b_12_@-medicine-drug	-medicine-drug=1
@władysław@-person	-person=50
@brahui@-people-ethnicity	-people-ethnicity=39
@heino@-location	-location=4
@david_manners@-person	-person=63
@peace_of_amiens@-event	-event=25
@bella@-person	-person=3
@desmond@-location	-location=34
@mountain_city@-location	-location=51
@svetozar_miletić@-location	-location=2
@alex_job_racing@-organization	-organization=31
@prime_minister_of_the_united_kingdom@-event	-event=1
@rochester,_massachusetts@-location	-location=21
@cover_up@-broadcast_program	-broadcast_program=23
@interior@-organization	-organization=29
@reliant@-product	-product=3
@watermark@-organization	-organization=3
@silvio_pettirossi@-person	-person=5
@friend@-art	-art=34
@salmon_p._chase_college_of_law@-organization	-organization=22
@arturo_umberto_illia@-person	-person=20
@93rd_grey_cup@-event	-event=26
@gisors@-event	-event=1
@best_actress@-award	-award=19
@billings@-person	-person=4
@jim_salicrup@-person	-person=23
@namaqua@-location	-location=1
@simon_fraser@-person	-person=118
@hoya@-location	-location=12
@laurasiatheria@-living_thing	-living_thing=41
@nissan@-event	-event=1
@dead_daisy_records@-organization	-organization=20
@cantonese@-broadcast_network	-broadcast_network=1
@trzcianka@-location	-location=57
@sakata@-location	-location=39
@title@-art	-art=8
@graham_central_station@-art	-art=2
@ted_conference@-event	-event=47
@julie@-art	-art=63
@lekë_dukagjini@-person	-person=32
@calicut_international_airport@-location	-location=85
@native_american@-event	-event=1
@moravians@-religion-religion	-religion-religion=72
@oh_boy@-art	-art=23
@carinthian@-location	-location=83
@adam_ferguson@-person	-person=70
@clearview@-organization	-organization=3
@cēsis@-location	-location=91
@kufstein@-location	-location=164
@madang@-location	-location=172
@pitkin@-location	-location=26
@antaeus@-person	-person=23
@hyde_park_corner@-location	-location=140
@scribus@-product	-product=34
@wild_onion@-living_thing	-living_thing=54
@the_broadway_melody@-art	-art=43
@bayside@-location	-location=99
@pirin@-organization	-organization=14
@south_east_england@-location	-location=422
@fifth@-person	-person=4
@brenda_marshall@-person	-person=40
@gerry@-person	-person=55
@the_great_god_pan@-art	-art=24
@social_distortion@-art	-art=9
@vidoja_božinović@-person	-person=49
@darreh_kayad_rural_district@-location	-location=60
@the_jam@-person	-person=455
@williams_arena@-location	-location=48
@st._johns@-location	-location=137
@bergstraße@-location	-location=44
@manchukuo@-organization	-organization=1
@chain@-location	-location=1
@robert_a._lovett@-person	-person=36
@tyler@-person	-person=31
@broadwood@-location	-location=26
@national_philharmonic_orchestra@-person	-person=63
@the_winner@-broadcast_program	-broadcast_program=17
@vines@-person	-person=6
@super@-organization	-organization=5
@william_henry_draper_iii@-person	-person=20
@dead_rabbits@-event	-event=1
@daniel_snyder@-person	-person=62
@evliya_çelebi@-person	-person=149
@david_j._skal@-person	-person=22
@maplewood,_minnesota@-location	-location=48
@simon@-product	-product=34
@louisville_male_high_school@-organization	-organization=36
@alf_prøysen@-person	-person=52
@red_earth@-product	-product=14
@charles_howard,_1st_earl_of_nottingham@-person	-person=58
@ammonite@-language	-language=7
@angelo_bruno@-person	-person=60
@common_rider@-person	-person=24
@dean@-event	-event=10
@thicker_than_water@-broadcast_program	-broadcast_program=5
@reiko_takashima@-person	-person=23
@dietrich@-organization	-organization=2
@san_lorenzo_in_panisperna@-location	-location=23
@latgalian@-language	-language=29
@ray@-location	-location=27
@tauro@-product	-product=1
@wainwright@-location	-location=63
@ideal@-organization	-organization=1
@cba@-organization	-organization=318
@u.s._national@-organization	-organization=2
@meng@-person	-person=63
@santa_cruz@-event	-event=7
@maiduguri@-organization	-organization=1
@elis@-location	-location=475
@ivanhoe@-location	-location=75
@san_francisco_ferry_building@-location	-location=31
@m._ory@-person	-person=33
@ajka@-organization	-organization=5
@mna@-organization	-organization=52
@livermore@-person	-person=2
@clinton@-title	-title=1
@zoroastrian@-person	-person=2
@victims_of_communism_memorial_foundation@-organization	-organization=34
@mixed@-title	-title=8
@battle_of_bladensburg@-event	-event=63
@asian@-person	-person=1
@rio_tinto@-location	-location=35
@sin@-broadcast_network	-broadcast_network=3
@saint_laurent_boulevard@-location	-location=51
@chulachomklao_royal_military_academy@-organization	-organization=41
@ukrainian_galician_army@-organization	-organization=45
@two_weeks@-broadcast_program	-broadcast_program=13
@good_riddance@-art	-art=10
@fujigen@-organization	-organization=22
@sud_aviation@-product	-product=1
@cadaver@-product	-product=1
@yatsushiro@-location	-location=42
@september_12@-art	-art=1
@ogden@-organization	-organization=1
@maurício_rua@-person	-person=32
@gharyan@-location	-location=33
@zaragoza@-event	-event=1
@wombat@-location	-location=3
@alexander@-food	-food=5
@monmouth@-location	-location=1
@brush_traction@-organization	-organization=68
@go!@-broadcast_network	-broadcast_network=88
@west_lake@-location	-location=94
@helsinki@-event	-event=5
@augustana@-organization	-organization=5
@piccadilly@-location	-location=465
@henri_coandă@-person	-person=40
@munster@-event	-event=303
@zaria@-location	-location=220
@come@-art	-art=20
@sidney_gilliat@-person	-person=52
@11@-event	-event=27
@cate_campbell@-person	-person=20
@aspartame@-chemistry	-chemistry=20
@odd_nosdam@-person	-person=71
@formicariidae@-living_thing	-living_thing=29
@c@-finance-currency	-finance-currency=11
@morrison@-event	-event=2
@bill_mason@-person	-person=33
@rock@-chemistry	-chemistry=1
@aspen@-living_thing	-living_thing=18
@ratzeburg@-location	-location=129
@lester@-event	-event=3
@diana@-person	-person=60
@atwater@-location	-location=60
@motogp@-event	-event=77
@touring@-product	-product=3
@shelley_hennig@-person	-person=54
@awa_district@-location	-location=35
@braga@-location	-location=549
@skagit@-language	-language=1
@antoni_radziwiłł@-person	-person=25
@batman@-person	-person=2
@two_weeks@-art	-art=12
@apophis@-person	-person=6
@amii_stewart@-art	-art=1
@ham_fisher@-person	-person=24
@miyako-jima@-location	-location=30
@kanishka@-event	-event=1
@ralph_miliband@-person	-person=51
@vincent_piazza@-person	-person=25
@settle@-location	-location=100
@râmnicu_vâlcea@-location	-location=119
@intracoastal_waterway@-location	-location=345
@order_of_osmanieh@-title	-title=41
@united_kingdom_general_election,_2010@-event	-event=118
@dane_sorensen@-person	-person=20
@consolidated@-person	-person=31
@the_song_is_you@-art	-art=47
@the_naked_truth@-art	-art=26
@eye@-person	-person=3
@griva@-person	-person=15
@johnny_kilbane@-person	-person=40
@fiel_a_la_vega@-person	-person=26
@barbour@-location	-location=15
@masvingo@-location	-location=139
@raptor@-living_thing	-living_thing=8
@ulster_cup@-event	-event=35
@orchestre_révolutionnaire_et_romantique@-person	-person=22
@imperial_roman@-religion-religion	-religion-religion=1
@kaleidoscope@-computer-programming_language	-computer-programming_language=1
@total@-food	-food=3
@constitutional_convention@-organization	-organization=90
@cj@-organization	-organization=5
@aws@-organization	-organization=9
@narada@-person	-person=1
@sidi_ifni@-location	-location=23
@anatole_france@-person	-person=208
@ucla_bruins@-organization	-organization=403
@delarivier_manley@-person	-person=35
@henley-on-thames@-organization	-organization=1
@guna@-people-ethnicity	-people-ethnicity=2
@barrett@-organization	-organization=5
@steinberger@-person	-person=1
@cortez@-location	-location=38
@caprice@-art	-art=14
@yerevan@-location	-location=1770
@earl_of_southampton@-title	-title=24
@192@-organization	-organization=1
@the_ring@-art	-art=331
@huddersfield@-person	-person=1
@nazi_party@-organization	-organization=1789
@1st@-organization	-organization=291
@earl_of_pembroke@-title	-title=116
@three_rivers@-location	-location=93
@laurentian@-art	-art=2
@camp_foster@-location	-location=24
@premier_of_the_state_council_of_china@-title	-title=66
@western_virginia@-organization	-organization=1
@westpac@-location	-location=1
@zac_farro@-person	-person=33
@woman's_world@-art	-art=35
@fcc@-organization	-organization=849
@malvern@-location	-location=203
@pankow@-location	-location=137
@ertebølle_culture@-location	-location=23
@the_last_detective@-art	-art=1
@office_space@-product	-product=1
@earl_of_leven@-title	-title=19
@crest@-person	-person=1
@tram@-transit	-transit=135
@otranto@-product	-product=1
@d.a.n.c.e.@-art	-art=21
@cuero@-location	-location=24
@poti@-location	-location=164
@oku_no_hosomichi@-art	-art=46
@nnamdi_azikiwe_international_airport@-location	-location=44
@brynmawr@-location	-location=58
@steve_czaban@-person	-person=22
@carl@-organization	-organization=2
@lou_correa@-person	-person=21
@the_loved_ones@-art	-art=15
@skf@-organization	-organization=71
@harlem_nights@-art	-art=41
@tampa_bay@-location	-location=41
@uppingham@-organization	-organization=38
@herbert_putnam@-person	-person=24
@tokko@-organization	-organization=8
@143@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@john_dawkins@-person	-person=35
@abraham,_martin_and_john@-art	-art=21
@caesar@-art	-art=15
@st._joe_company@-organization	-organization=21
@pagan@-god	-god=1
@warwick_university@-organization	-organization=20
@steve_johnson@-person	-person=118
@amastridae@-living_thing	-living_thing=50
@maggie_siff@-person	-person=40
@susquehanna@-organization	-organization=4
@minto@-person	-person=2
@poitiers@-title	-title=1
@number_of_the_beast@-art	-art=23
@gerdau@-location	-location=2
@gilbert_of_sempringham@-person	-person=24
@2011@-organization	-organization=15
@stockholm@-organization	-organization=4
@ulricehamn@-location	-location=26
@brian_urlacher@-person	-person=121
@new_york_herald_tribune@-art	-art=492
@the_black_dahlia@-art	-art=70
@letoya@-art	-art=10
@richard_price@-person	-person=190
@rupiah@-finance-currency	-finance-currency=25
@market_harborough@-location	-location=266
@gallaecian@-location	-location=16
@university_of_würzburg@-location	-location=1
@judith_merril@-person	-person=114
@slapstick@-person	-person=19
@double_exposure@-broadcast_program	-broadcast_program=17
@denise@-art	-art=3
@thomas_b._marsh@-person	-person=28
@palace@-product	-product=1
@bison@-organization	-organization=2
@bình_dương@-location	-location=20
@reliance@-organization	-organization=89
@robb_royer@-person	-person=24
@king_william@-person	-person=49
@claremont_school_of_theology@-organization	-organization=53
@mildred_harris@-person	-person=86
@united_states_attorney_for_the_southern_district_of_new_york@-title	-title=59
@duck_and_cover@-person	-person=1
@the_war_at_home@-art	-art=16
@jolene_blalock@-person	-person=33
@eng@-organization	-organization=9
@ham@-person	-person=69
@shimabara@-event	-event=3
@inglis@-location	-location=16
@owen_roberts@-person	-person=41
@immaculate_conception_seminary@-location	-location=3
@h.m._smith@-person	-person=48
@louis_riel@-person	-person=331
@leslie@-person	-person=43
@rotorua@-organization	-organization=5
@volans@-product	-product=1
@déjà_vu@-art	-art=80
@lumban@-location	-location=22
@maria_schneider@-person	-person=81
@trouble@-broadcast_network	-broadcast_network=18
@muddy_river@-art	-art=7
@frøya@-product	-product=1
@national_revolution@-event	-event=31
@reader@-product	-product=1
@avre@-event	-event=5
@sony_creative_software@-organization	-organization=30
@lester@-product	-product=1
@metro@-location	-location=51
@lord_camden@-title	-title=1
@jordan_clarke@-person	-person=25
@jin@-product	-product=1
@ching@-location	-location=1
@the_polar_express@-art	-art=149
@letter_to_loretta@-broadcast_program	-broadcast_program=31
@mort_castle@-person	-person=20
@college_of_the_pacific@-organization	-organization=18
@buchanan@-product	-product=3
@karabakh@-location	-location=174
@academy@-art	-art=2
@jordan_creek@-location	-location=25
@wide_bay@-organization	-organization=2
@m@-people-ethnicity	-people-ethnicity=1
@alcamo@-organization	-organization=5
@jaffa@-event	-event=13
@1@-time	-time=10
@reboot@-art	-art=10
@sami@-language	-language=1
@alfonso@-art	-art=1
@sugarland@-art	-art=6
@bassano@-location	-location=53
@glenferrie_oval@-location	-location=28
@city_lights@-person	-person=2
@northeast_high_school@-organization	-organization=26
@amy_yasbeck@-person	-person=49
@islamabad@-event	-event=1
@division_1_féminine@-organization	-organization=149
@demi-gods_and_semi-devils@-broadcast_program	-broadcast_program=16
@ganesh@-location	-location=3
@baron@-person	-person=7
@jefferson_county@-location	-location=1481
@foreign_objects@-broadcast_program	-broadcast_program=16
@lancastrian@-location	-location=22
@anacostia@-living_thing	-living_thing=1
@panic_in_the_streets@-art	-art=23
@papa_don't_preach@-art	-art=64
@the_chimes@-person	-person=8
@dix@-product	-product=5
@border_patrol@-organization	-organization=51
@william_forgan_smith@-person	-person=43
@ernie@-art	-art=2
@luck@-art	-art=11
@mike_peterson@-person	-person=22
@the_head_on_the_door@-art	-art=46
@josé_luis_perales@-person	-person=25
@wwii@-location	-location=1
@liam_aiken@-person	-person=32
@eich@-person	-person=1
@hals@-person	-person=9
@eudora@-location	-location=31
@barry_university@-organization	-organization=127
@bertram@-location	-location=18
@storsjön@-location	-location=27
@akhisar@-organization	-organization=2
@jackanory@-broadcast_program	-broadcast_program=145
@kxtv@-organization	-organization=50
@ankole_sub-region@-people-ethnicity	-people-ethnicity=2
@crimean_tatars@-location	-location=26
@browns@-event	-event=24
@1974@-organization	-organization=3
@saku@-location	-location=64
@catterick_garrison@-location	-location=69
@xinzhou@-location	-location=28
@boston_beaneaters@-event	-event=20
@handspring@-organization	-organization=23
@made@-art	-art=36
@avram_iancu@-location	-location=11
@kyle@-location	-location=61
@klondike@-broadcast_program	-broadcast_program=21
@macabeo@-food	-food=65
@emma@-person	-person=128
@osaka_university_of_health_and_sport_sciences@-organization	-organization=32
@stephen_the_great@-person	-person=63
@itv_tyne_tees@-organization	-organization=33
@ponta_delgada@-event	-event=1
@continental_army@-organization	-organization=1925
@white_mischief@-food	-food=2
@count@-title	-title=48
@huey_p._long_bridge@-location	-location=37
@ingush@-people-ethnicity	-people-ethnicity=106
@yaxley@-location	-location=31
@shenandoah@-art	-art=122
@gracie_gold@-person	-person=24
@the_fat_boys@-art	-art=1
@ship_of_fools@-internet-website	-internet-website=5
@han@-person	-person=1
@sapper@-title	-title=55
@see_dad_run@-broadcast_program	-broadcast_program=39
@vertigo@-person	-person=1
@the_break-up@-art	-art=49
@wisconsin_badgers@-organization	-organization=311
@elizabeth@-location	-location=172
@maryland_heights,_missouri@-location	-location=38
@watkins_glen@-location	-location=242
@az@-organization	-organization=23
@pr@-chemistry	-chemistry=2
@blanda@-person	-person=21
@chesapeake_bay@-living_thing	-living_thing=1
@albanian@-location	-location=48
@world_series@-event	-event=1393
@cruiser@-living_thing	-living_thing=5
@luga@-location	-location=49
@leskovac@-event	-event=1
@the_terry_fox_story@-art	-art=21
@the_willows,_salford@-location	-location=20
@world_idol@-broadcast_program	-broadcast_program=48
@thief_river_falls@-location	-location=29
@northeastern_state@-organization	-organization=18
@fawcett@-person	-person=3
@2008_uefa_champions_league_final@-event	-event=27
@laurent_boudouani@-person	-person=22
@southern_league_cup@-organization	-organization=11
@bolingbrook@-location	-location=28
@r.n.@-title	-title=6
@latrobe@-location	-location=58
@sedbergh@-location	-location=85
@1992–93@-event	-event=323
@amanda_knox@-person	-person=34
@girl@-person	-person=40
@leicestershire@-title	-title=18
@michele_bachmann@-event	-event=2
@kempton@-location	-location=65
@xxiv@-organization	-organization=2
@gabby_concepcion@-person	-person=85
@american_river_college@-organization	-organization=39
@isis@-god	-god=587
@ash_wednesday@-time	-time=325
@seeburg@-organization	-organization=11
@thorn@-location	-location=87
@vii@-person	-person=1
@east_region@-event	-event=1
@1963@-event	-event=755
@dic@-organization	-organization=3
@florence_stanley@-person	-person=34
@the_incredible_string_band@-person	-person=87
@american_unitarian_association@-organization	-organization=77
@sophia@-organization	-organization=2
@johanna_larsson@-person	-person=90
@kapit@-location	-location=28
@yang@-medicine-medical_treatment	-medicine-medical_treatment=1
@gary_graham@-person	-person=38
@blake@-location	-location=1
@kelvin_grove@-location	-location=30
@licancabur@-location	-location=21
@moguls@-event	-event=21
@australian_board_of_control@-organization	-organization=25
@cádiz@-title	-title=1
@party_general_secretary@-title	-title=23
@judith_malina@-person	-person=44
@archway@-organization	-organization=1
@star_trek@-product	-product=17
@nyssa@-location	-location=22
@stellar_kart@-person	-person=51
@friday_night_dinner@-broadcast_program	-broadcast_program=40
@ferron@-person	-person=22
@norwest@-location	-location=2
@smile@-art	-art=212
@dangaioh@-broadcast_program	-broadcast_program=27
@charles_auguste_de_bériot@-person	-person=20
@korn@-art	-art=13
@great_speckled_bird@-art	-art=14
@motorcyclist@-product	-product=2
@reservoir@-organization	-organization=3
@loughor@-location	-location=69
@2009@-person	-person=1
@winter_olympics@-product	-product=1
@only@-art	-art=24
@limbu@-people-ethnicity	-people-ethnicity=69
@roleystone@-location	-location=22
@norrtälje@-location	-location=54
@dörtyol@-location	-location=22
@the_pains_of_being_pure_at_heart@-art	-art=3
@impact@-art	-art=20
@ray@-person	-person=82
@yang_zi@-person	-person=30
@mersey@-location	-location=111
@kokborok@-language	-language=50
@natural@-product	-product=1
@kiss@-art	-art=40
@james_lick@-person	-person=38
@kai-fu_lee@-person	-person=22
@route_140@-location	-location=38
@francis_arinze@-person	-person=30
@plymouth_colony@-location	-location=412
@thumb@-body_part	-body_part=5
@millennium@-broadcast_program	-broadcast_program=287
@bernardino_poccetti@-person	-person=24
@beardmore@-location	-location=4
@brophy_college_preparatory@-organization	-organization=42
@sharad_pawar@-person	-person=112
@new_klang_valley_expressway@-location	-location=58
@quicksilver@-art	-art=44
@john_o'shanassy@-person	-person=28
@lysander@-product	-product=35
@nanjing_yangtze_river_bridge@-location	-location=24
@mackay_stadium@-location	-location=23
@henry_iv@-art	-art=71
@nie_rongzhen@-person	-person=51
@loco@-location	-location=7
@atv@-location	-location=2
@pirates@-organization	-organization=147
@catholic_church@-organization	-organization=4219
@baron_willoughby_de_eresby@-title	-title=20
@orbit_books@-organization	-organization=105
@carnarvon@-person	-person=3
@ardakan_county@-location	-location=108
@swim@-art	-art=9
@ed_kowalczyk@-person	-person=57
@cumberland@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@brooklyn_college@-organization	-organization=826
@presidential_inauguration@-time	-time=24
@jeff_keith@-person	-person=27
@balbriggan@-location	-location=91
@maricopa@-language	-language=3
@58th_air_division@-organization	-organization=22
@islamic@-person	-person=1
@highwayman@-title	-title=16
@dean@-title	-title=18
@axum@-art	-art=1
@wilshire@-organization	-organization=1
@anderson_university@-organization	-organization=80
@r._s._thomas@-person	-person=82
@vocal@-title	-title=1
@john_bowker@-person	-person=24
@bellflower@-art	-art=10
@shelley@-location	-location=24
@madurese@-location	-location=1
@cyclone@-art	-art=25
@stump@-location	-location=1
@elfin@-product	-product=4
@julius_randle@-person	-person=32
@they're_a_weird_mob@-art	-art=33
@joan_tower@-person	-person=61
@montel_williams@-person	-person=70
@catskill@-product	-product=1
@ramon_magsaysay@-person	-person=173
@club_world_cup@-event	-event=27
@ratisbon@-event	-event=5
@cairo_international_airport@-location	-location=131
@space_battleship_yamato@-art	-art=23
@lord_eldon@-title	-title=1
@richmond@-person	-person=20
@naupactus@-location	-location=90
@national_technological_university@-organization	-organization=20
@metro_area@-person	-person=14
@chulalongkorn@-person	-person=259
@ross@-organization	-organization=10
@alan_bridges@-person	-person=27
@race_to_witch_mountain@-art	-art=47
@norika_fujiwara@-person	-person=25
@sixth@-body_part	-body_part=2
@procyon@-living_thing	-living_thing=5
@british_linen_bank@-organization	-organization=37
@john_i@-art	-art=1
@poe@-location	-location=4
@permanent_secretary@-organization	-organization=2
@eddie_holland@-person	-person=93
@jacob@-broadcast_program	-broadcast_program=4
@este@-person	-person=1
@yakovlev_yak-3@-product	-product=23
@asuka_period@-event	-event=183
@skjervøy@-location	-location=49
@bank_of_new_south_wales@-organization	-organization=110
@beaver@-living_thing	-living_thing=185
@time@-location	-location=35
@moana@-location	-location=11
@willet@-location	-location=6
@ballarat@-product	-product=2
@blackout!@-art	-art=22
@m5_south_western_motorway@-location	-location=45
@new_orleans@-organization	-organization=107
@darshan@-person	-person=70
@i-275@-location	-location=74
@waldo_salt@-person	-person=47
@f@-title	-title=1
@south_pacific@-person	-person=1
@raf_harrington@-location	-location=30
@jawaharlal_nehru@-person	-person=1195
@social_service@-title	-title=22
@caldwell@-person	-person=11
@santos@-organization	-organization=377
@tron@-location	-location=3
@tbs@-person	-person=3
@sanatan_dharma_maha_sabha@-organization	-organization=23
@sabha@-location	-location=91
@downhearted@-art	-art=21
@fc_metallurg-oskol_stary_oskol@-organization	-organization=53
@kamikaze@-organization	-organization=2
@steve_stone@-person	-person=74
@pleasant_valley@-location	-location=50
@the_blackbyrds@-art	-art=1
@dali@-art	-art=2
@first_amendment@-law	-law=1328
@2005–06@-organization	-organization=7
@zachary_taylor@-event	-event=1
@gisors@-location	-location=62
@ludovic_stewart,_2nd_duke_of_lennox@-person	-person=25
@zlatograd@-location	-location=25
@sima_yu@-person	-person=24
@2011–12_season@-organization	-organization=1
@75@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=45
@kazincbarcika@-location	-location=29
@sleater-kinney@-person	-person=227
@treatment@-medicine-medical_treatment	-medicine-medical_treatment=17
@terra_firma@-person	-person=5
@union_of_soviet_socialist_republics@-location	-location=68
@stuart_period@-event	-event=25
@markazi_province@-location	-location=1390
@takasaki@-location	-location=68
@athena_parthenos@-person	-person=1
@matt_wertz@-person	-person=27
@vardar@-location	-location=154
@yuxi@-location	-location=46
@remember@-time	-time=1
@cormons@-location	-location=40
@kerrang!@-broadcast_network	-broadcast_network=14
@health@-medicine-medical_treatment	-medicine-medical_treatment=1
@morpheus@-art	-art=4
@dorian_gray@-person	-person=13
@the_warlords@-event	-event=1
@the_limelight@-location	-location=1
@noble_house@-art	-art=32
@sheen@-person	-person=5
@jeroboam@-person	-person=79
@crack_the_skye@-art	-art=25
@bank_of_queensland@-organization	-organization=20
@blaine@-person	-person=11
@walensee@-location	-location=31
@william_lamb@-person	-person=20
@verdi's@-person	-person=59
@monsieur_beaucaire@-art	-art=57
@automobile_manufacturers_association@-organization	-organization=75
@sd@-education-educational_degree	-education-educational_degree=1
@kay@-event	-event=2
@pharr@-location	-location=24
@the_octagon@-location	-location=30
@garm@-person	-person=20
@unwritten_law@-art	-art=9
@his_majesty@-person	-person=11
@nabataean@-person	-person=31
@cape_cod@-location	-location=1097
@elmwood_park@-organization	-organization=2
@gerald@-product	-product=1
@nairobi@-location	-location=2827
@cartagena@-location	-location=777
@gandhara@-art	-art=2
@encamp@-location	-location=26
@jeff_kent@-person	-person=106
@david_mccomb@-person	-person=94
@wild_cherries@-person	-person=23
@stockland@-location	-location=6
@siggraph@-organization	-organization=2
@kitzbühel@-location	-location=277
@panama_city@-location	-location=1039
@openstack@-product	-product=55
@i2p@-product	-product=60
@johnny_messner@-person	-person=35
@edith@-person	-person=49
@lake_urmia@-location	-location=113
@perth_amboy@-location	-location=133
@tower_of_london@-location	-location=1987
@berwick@-location	-location=317
@fred@-product	-product=3
@sumas_mountain@-location	-location=23
@cobra_verde@-art	-art=26
@national_television_award@-award	-award=22
@viana_do_castelo_district@-location	-location=24
@bobby_durham@-person	-person=21
@runaway@-event	-event=1
@vortigern@-person	-person=127
@fortunes_of_war@-art	-art=7
@sly_fox@-art	-art=20
@clinch@-person	-person=1
@shapeshifter@-product	-product=5
@connection@-internet-website	-internet-website=1
@pearl@-location	-location=18
@elias@-broadcast_program	-broadcast_program=1
@the_jayhawks@-person	-person=96
@skelmorlie@-location	-location=30
@ben_eager@-person	-person=22
@sly_fox@-product	-product=1
@pia@-person	-person=15
@aleksandr_danilovich_menshikov@-person	-person=28
@wels@-religion-religion	-religion-religion=11
@radu_albot@-person	-person=39
@palladium@-art	-art=1
@woolston@-person	-person=1
@camp_nou@-location	-location=286
@internal_revenue_service@-location	-location=1
@canadian_broadcasting_centre@-location	-location=60
@georgians@-event	-event=3
@209@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@chandra@-god	-god=107
@nyse@-finance-stock_exchange	-finance-stock_exchange=83
@mandingo@-art	-art=30
@pampa@-location	-location=62
@vasily_grossman@-person	-person=45
@1976_season@-event	-event=34
@marcos_de_niza@-person	-person=20
@red_army@-art	-art=19
@barbados@-people-ethnicity	-people-ethnicity=1
@fandango@-person	-person=23
@currie@-location	-location=57
@safi@-person	-person=14
@robert_lindstedt@-person	-person=184
@hope@-product	-product=14
@boehringer_ingelheim@-organization	-organization=71
@pele@-person	-person=24
@fat@-organization	-organization=5
@vyšehrad@-location	-location=69
@volunteer@-product	-product=9
@esmeralda@-art	-art=24
@sichuan@-organization	-organization=2
@travis@-person	-person=341
@the_redneck_manifesto@-person	-person=21
@daphnis_and_chloe@-art	-art=54
@church_of_god@-religion-religion	-religion-religion=71
@members_of_provincial_parliament@-title	-title=40
@duyun@-location	-location=11
@nishiki@-location	-location=20
@shaun_suisham@-person	-person=162
@spennymoor@-location	-location=71
@earl_of_chesterfield@-person	-person=13
@1990–91@-organization	-organization=2
@mo@-broadcast_program	-broadcast_program=9
@donavon_frankenreiter@-person	-person=53
@crossley@-person	-person=1
@bode_miller@-person	-person=115
@great_britain_team@-organization	-organization=33
@coalition@-art	-art=1
@gambetta@-person	-person=22
@oak_hill_cemetery@-location	-location=95
@paulo_autuori@-person	-person=30
@bolingbroke@-person	-person=43
@agra@-location	-location=1116
@thomas_adams@-organization	-organization=1
@hoppers_crossing@-organization	-organization=1
@abel_gance@-person	-person=176
@baron_willoughby_de_eresby@-person	-person=1
@subarnarekha@-location	-location=21
@rafael@-organization	-organization=27
@tyeb_mehta@-person	-person=21
@sports_illustrated_swimsuit_issue@-art	-art=157
@clarence_barlow@-person	-person=28
@lin@-event	-event=2
@star_class@-event	-event=2
@leonardo@-person	-person=100
@billy_sherrill@-person	-person=197
@cd@-product	-product=1
@danielle_bradbery@-person	-person=26
@sama@-art	-art=5
@dyrrhachium@-event	-event=9
@entre_ríos@-location	-location=2
@prelinger_archives@-organization	-organization=33
@christoffer_andersson@-person	-person=30
@beachwood@-organization	-organization=1
@juba@-person	-person=20
@homestar_runner@-product	-product=1
@dalrymple@-title	-title=1
@harold_goodwin@-person	-person=75
@new_riders_of_the_purple_sage@-person	-person=179
@epp@-organization	-organization=54
@seb@-person	-person=1
@uzès@-organization	-organization=1
@84@-product	-product=4
@hope@-art	-art=36
@sepiddasht_rural_district@-location	-location=38
@montezuma@-person	-person=2
@stefania_belmondo@-person	-person=25
@lissie@-person	-person=55
@chernobyl@-location	-location=224
@scilla@-location	-location=22
@porsche@-product	-product=4
@dagestan@-event	-event=1
@pozsony_county@-location	-location=69
@otto_ii,_holy_roman_emperor@-person	-person=31
@you're_only_young_twice@-broadcast_program	-broadcast_program=17
@the_great_escape@-location	-location=21
@sunny_side_up@-food	-food=2
@albert_lasker@-person	-person=27
@teen_titans_go!@-broadcast_program	-broadcast_program=68
@greco@-food	-food=14
@luck@-broadcast_program	-broadcast_program=38
@self-titled@-art	-art=282
@st_francis@-location	-location=1
@uranium@-broadcast_program	-broadcast_program=30
@soldiers@-art	-art=6
@tyrone@-broadcast_program	-broadcast_program=1
@st_peter's@-location	-location=52
@elias_murr@-person	-person=24
@oberammergau_passion_play@-art	-art=21
@chhota_rajan@-person	-person=20
@savage@-organization	-organization=12
@berg@-location	-location=212
@congo@-art	-art=55
@2004_atp_tour@-event	-event=51
@smouha@-location	-location=2
@thomas_paine@-art	-art=1
@port-de-bouc@-location	-location=23
@merchiston@-organization	-organization=3
@brownies@-organization	-organization=39
@north_augusta@-location	-location=32
@mons@-location	-location=515
@resurrection@-broadcast_program	-broadcast_program=29
@bradford_park_avenue@-location	-location=1
@johann_heinrich_von_bernstorff@-person	-person=26
@gmina_nowogród_bobrzański@-location	-location=30
@visayan@-people-ethnicity	-people-ethnicity=12
@everlasting_regret@-art	-art=20
@naxi@-people-ethnicity	-people-ethnicity=12
@french_wars_of_religion@-event	-event=420
@mame@-product	-product=81
@leon_wyczółkowski@-person	-person=27
@yokosuka@-organization	-organization=11
@coleophora_alnifoliae@-living_thing	-living_thing=21
@linnean_society_of_new_south_wales@-organization	-organization=34
@ononis@-living_thing	-living_thing=22
@department_of_conservation_and_recreation@-organization	-organization=88
@phil@-person	-person=98
@canary_islands@-location	-location=3279
@rebecca@-person	-person=17
@the_wiz@-organization	-organization=9
@miodrag_belodedici@-person	-person=26
@vico_equense@-location	-location=19
@tsuga@-living_thing	-living_thing=43
@norton@-organization	-organization=5
@clazziquai@-person	-person=26
@philip_webb@-person	-person=85
@sti_college@-organization	-organization=24
@earl_of_dalhousie@-person	-person=7
@samantha_fox@-person	-person=160
@jean@-broadcast_program	-broadcast_program=1
@french@-religion-religion	-religion-religion=2
@aquila@-art	-art=1
@king_cobb_steelie@-person	-person=19
@astara@-location	-location=47
@berg@-art	-art=1
@the_family@-person	-person=5
@facundo@-art	-art=20
@169@-art	-art=3
@wilfred_thesiger@-person	-person=65
@sussex_county@-location	-location=326
@the_barefoot_contessa@-art	-art=36
@egyptian@-person	-person=3
@traffic@-art	-art=235
@yara@-location	-location=7
@acts@-art	-art=291
@23@-body_part	-body_part=3
@dos@-education-educational_degree	-education-educational_degree=7
@london_after_midnight@-art	-art=25
@delta_force@-organization	-organization=238
@kiruna@-location	-location=205
@oklahoma_city@-event	-event=4
@first_monday@-art	-art=22
@2000–01_uefa_champions_league@-event	-event=28
@i_never_liked_you@-art	-art=24
@jade_bight@-location	-location=31
@mr._smith@-person	-person=1
@puerto_rico@-product	-product=11
@express_dairies@-organization	-organization=33
@brazilian_social_democracy_party@-organization	-organization=39
@ncaa_division_iii@-event	-event=12
@boonton,_new_jersey@-location	-location=42
@abraham_lincoln@-art	-art=14
@limehouse_blues@-art	-art=50
@wolf's_lair@-location	-location=81
@thelma_aoyama@-person	-person=39
@taranto@-event	-event=25
@mccook_field@-location	-location=79
@november_9@-event	-event=1
@taos@-location	-location=184
@harmony@-product	-product=9
@human,_all_too_human@-art	-art=22
@christian_brothers@-art	-art=14
@northern_europe@-location	-location=596
@san_diego,_california@-location	-location=118
@good_shepherd@-location	-location=1
@lynval_golding@-person	-person=34
@hamel@-person	-person=1
@triple_h@-person	-person=548
@south_melbourne@-broadcast_network	-broadcast_network=1
@mick_jones@-art	-art=3
@emporia@-location	-location=106
@zapata@-location	-location=37
@karmin@-location	-location=3
@sagamorehill_broadcasting@-organization	-organization=40
@philadelphia_folk_festival@-event	-event=38
@cavour@-location	-location=9
@dominic_messinger@-person	-person=63
@united_states_virgin_islands@-location	-location=804
@tarragona@-event	-event=8
@girls'_generation@-art	-art=25
@cosmos@-person	-person=3
@lakeland@-location	-location=304
@guam@-organization	-organization=93
@213@-art	-art=2
@maniac@-person	-person=7
@the_fall@-event	-event=7
@clyde_wells@-person	-person=62
@flushed_away@-art	-art=79
@dukla@-organization	-organization=1
@joey_barton@-person	-person=70
@let's_call_the_whole_thing_off@-art	-art=28
@darshan@-art	-art=1
@st_martin@-time	-time=1
@36@-broadcast_program	-broadcast_program=2
@john_d._winters@-person	-person=62
@khonj_county@-location	-location=54
@deniliquin@-organization	-organization=5
@the_congo@-event	-event=1
@2011@-art	-art=5
@5th@-product	-product=1
@stromata@-living_thing	-living_thing=1
@association_of_university_teachers@-organization	-organization=32
@lincoln_memorial_university@-organization	-organization=68
@don_wert@-person	-person=20
@teos@-chemistry	-chemistry=1
@tequila_sunrise@-art	-art=40
@h@-medicine-drug	-medicine-drug=1
@x@-biology	-biology=1
@phi@-art	-art=2
@ontario_hydro@-organization	-organization=113
@grand_turk@-person	-person=1
@birkdale@-organization	-organization=1
@andrus_ansip@-person	-person=67
@pacific@-event	-event=250
@bob_geldof@-person	-person=522
@arrowhead@-location	-location=18
@lokomotiv@-location	-location=3
@scott_wilson@-organization	-organization=6
@veneno@-person	-person=42
@helen_clark@-person	-person=378
@rita@-event	-event=110
@magnus_härenstam@-person	-person=29
@glenorchy_district_football_club@-organization	-organization=56
@peter@-title	-title=1
@šaľa@-location	-location=22
@pearl_river_county@-location	-location=29
@jem_mace@-person	-person=34
@eton@-location	-location=1649
@lund@-location	-location=717
@steve_roach@-person	-person=164
@bbs@-location	-location=2
@brookfield@-location	-location=216
@the_adventures_of_sherlock_holmes_and_dr._watson@-broadcast_program	-broadcast_program=17
@ça_ira@-art	-art=14
@peak@-person	-person=1
@hans_sachs@-art	-art=5
@gomes_eanes_de_zurara@-person	-person=30
@houston_rockets@-event	-event=29
@funai@-organization	-organization=20
@uefa_jubilee_awards@-award	-award=25
@ed_macauley@-person	-person=46
@shola@-art	-art=5
@douglas,_south_lanarkshire@-location	-location=20
@crash_kings@-person	-person=23
@javon_ringer@-person	-person=23
@gidget@-art	-art=25
@clackamas@-organization	-organization=1
@nankai_university@-organization	-organization=104
@the_chosen_few@-person	-person=6
@skokie@-art	-art=9
@two_years_before_the_mast@-person	-person=1
@hawnay_troof@-person	-person=20
@urbanus@-living_thing	-living_thing=2
@official@-organization	-organization=1
@46@-organization	-organization=2
@fk_zvezdara@-organization	-organization=27
@miao_people@-people-ethnicity	-people-ethnicity=37
@tobias@-location	-location=3
@south_gate@-organization	-organization=1
@one_day_as_a_lion@-person	-person=21
@tx@-product	-product=1
@augustus@-art	-art=12
@bresle@-location	-location=32
@harvard_university@-location	-location=1
@the_lighthouse@-location	-location=9
@penticton@-organization	-organization=10
@alberta_health_services@-organization	-organization=55
@jawbreaker@-product	-product=1
@diamond_creek@-location	-location=16
@gvb@-organization	-organization=21
@bangladeshis@-organization	-organization=17
@chambers@-body_part	-body_part=1
@ccf@-organization	-organization=108
@invicta@-product	-product=11
@renato_bartolomei@-person	-person=29
@cinderella@-product	-product=1
@nilgiris@-location	-location=29
@medal_of_honor@-product	-product=48
@pablo_flores@-person	-person=28
@fungal@-living_thing	-living_thing=44
@contestado_war@-event	-event=25
@george_ticknor@-person	-person=36
@brocade_communications_systems@-organization	-organization=55
@london_bridge_is_falling_down@-art	-art=22
@sea_otter@-product	-product=6
@the_long_goodbye@-art	-art=83
@vanity@-art	-art=10
@shields@-location	-location=23
@electric_guitars@-person	-person=14
@ibn_saud@-person	-person=127
@along_came_polly@-art	-art=46
@turkey@-organization	-organization=798
@sunnybank@-location	-location=30
@felix_galimir@-person	-person=21
@whalley@-person	-person=4
@east_side_access@-location	-location=41
@the_n@-art	-art=1
@concord@-organization	-organization=64
@world's_fair@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@kix@-person	-person=55
@napoleonic@-person	-person=3
@gideon@-art	-art=14
@beggars_and_choosers@-art	-art=3
@brawley@-location	-location=30
@the_crystals@-location	-location=4
@linfield@-location	-location=2
@boolavogue@-art	-art=11
@ministry_of_public_security@-organization	-organization=28
@the_divine_comedy@-person	-person=160
@vaccaei@-people-ethnicity	-people-ethnicity=32
@corinth,_mississippi@-event	-event=4
@amour@-person	-person=2
@victory_day@-time	-time=43
@k3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@sumter_county,_alabama@-location	-location=29
@jigsaw@-broadcast_program	-broadcast_program=9
@ultimate_power@-art	-art=27
@united_states@-language	-language=7
@roger_mcguinn@-art	-art=5
@halley's_comet@-location	-location=216
@leonardtown@-location	-location=36
@stanley_unwin@-person	-person=37
@vh1's@-broadcast_network	-broadcast_network=26
@john_hancock@-art	-art=1
@allianz@-organization	-organization=139
@my_man_godfrey@-art	-art=63
@coleridge-taylor_perkinson@-person	-person=22
@george_melford@-person	-person=63
@venture@-broadcast_program	-broadcast_program=10
@ma'an@-location	-location=63
@richie_woodhall@-person	-person=24
@george_abraham_grierson@-person	-person=32
@airbus_uk_broughton@-organization	-organization=40
@81@-organization	-organization=12
@kaladan_river@-location	-location=24
@fiji_sugar_corporation@-organization	-organization=21
@jean_marsh@-person	-person=80
@clarissa_explains_it_all@-broadcast_program	-broadcast_program=93
@hohenschönhausen@-location	-location=25
@coda@-person	-person=9
@kathy_najimy@-person	-person=113
@howard_davies@-person	-person=77
@rainbow_brite_and_the_star_stealer@-art	-art=27
@75@-art	-art=6
@central_valley@-location	-location=530
@the_duke_of_marlborough@-title	-title=1
@crime_story@-broadcast_program	-broadcast_program=96
@birds_of_tokyo@-person	-person=65
@thais@-people-ethnicity	-people-ethnicity=29
@copacabana@-location	-location=223
@screen_actors_guild_award@-award	-award=279
@mca_nashville@-organization	-organization=53
@united_arab_emirates@-finance-currency	-finance-currency=1
@port_talbot@-location	-location=327
@zone@-location	-location=11
@son@-person	-person=96
@lord_grey@-person	-person=99
@johnson_city@-organization	-organization=3
@king's_school,_bruton@-organization	-organization=34
@estelle_getty@-person	-person=74
@national_bank_of_belgium@-organization	-organization=86
@1908@-event	-event=449
@secwepemc@-people-ethnicity	-people-ethnicity=95
@saxony@-people-ethnicity	-people-ethnicity=3
@david_mctaggart@-person	-person=22
@zakynthos_international_airport@-location	-location=27
@castor@-location	-location=93
@conservativehome@-internet-website	-internet-website=40
@kham@-language	-language=8
@prometheus_bound@-god	-god=1
@marines@-title	-title=24
@french_frigate_shoals@-location	-location=82
@isis@-organization	-organization=1
@fredensborg@-location	-location=37
@joe_perry@-art	-art=4
@dickies@-person	-person=4
@shorter@-art	-art=7
@r.c._pro-am@-product	-product=20
@danelectro@-organization	-organization=76
@slayer@-person	-person=1082
@the_lady_of_lyons@-art	-art=21
@bassano@-event	-event=6
@botticelli@-product	-product=2
@mako@-person	-person=21
@uvea@-location	-location=9
@carling_cup@-organization	-organization=34
@walbaum@-person	-person=41
@little_mosque_on_the_prairie@-broadcast_program	-broadcast_program=114
@south_india@-religion-religion	-religion-religion=1
@fjarðabyggð@-organization	-organization=11
@prehistory@-location	-location=1
@the_pink_panther@-art	-art=211
@toltec@-location	-location=1
@deer@-location	-location=4
@emi@-organization	-organization=4075
@the_methadones@-art	-art=10
@white_squall@-art	-art=32
@meta@-location	-location=79
@pierre_bayle@-person	-person=120
@edward_sutton,_5th_baron_dudley@-person	-person=20
@music_box@-location	-location=8
@prime_ministers@-event	-event=1
@gamma@-art	-art=1
@sima_qian@-person	-person=317
@som@-location	-location=9
@candace_bushnell@-person	-person=53
@brabant@-living_thing	-living_thing=1
@villaviciosa@-event	-event=3
@quincy_university@-organization	-organization=62
@congregation_for_institutes_of_consecrated_life_and_societies_of_apostolic_life@-organization	-organization=44
@ligue_2@-event	-event=5
@sensitive_skin@-art	-art=1
@royal_marines@-organization	-organization=1313
@2008-09@-event	-event=84
@1977–78_season@-event	-event=34
@troy_matteson@-person	-person=20
@clinton@-location	-location=672
@river_rea@-location	-location=52
@garcia@-art	-art=7
@russia's@-organization	-organization=2
@depression@-event	-event=665
@2007_legislative_election@-event	-event=26
@brussels-capital_region@-title	-title=1
@dong@-person	-person=4
@angela_merici@-person	-person=22
@kismayo@-location	-location=120
@the_gift_of_the_magi@-art	-art=39
@york_city@-organization	-organization=1186
@route_14@-location	-location=36
@duke_of_carinthia@-location	-location=24
@august_1@-time	-time=276
@midi-pyrénées@-location	-location=586
@despot@-title	-title=116
@new_england_conservatory_of_music@-person	-person=1
@article@-person	-person=2
@executive_orders@-organization	-organization=2
@bianca@-person	-person=13
@kim_jong-il@-person	-person=412
@sainte-geneviève@-person	-person=2
@middlesbrough@-organization	-organization=2398
@woodhall@-person	-person=25
@rainer_schüttler@-person	-person=213
@károly_lotz@-person	-person=21
@warren@-person	-person=56
@medway@-organization	-organization=1
@donald_johanson@-person	-person=38
@cardinal@-title	-title=2772
@baptist@-religion-religion	-religion-religion=267
@fiend@-art	-art=3
@juliet@-location	-location=12
@sophia_university@-organization	-organization=141
@las_vegas_boulevard@-location	-location=84
@lovebox@-art	-art=15
@british_hong_kong@-location	-location=72
@opequon_creek@-location	-location=38
@horizon@-organization	-organization=17
@amerigo_vespucci@-product	-product=1
@john_m._parker@-person	-person=31
@hussein_dey@-person	-person=21
@mfsb@-person	-person=115
@special_forces@-product	-product=1
@iwata@-location	-location=29
@fremantle@-person	-person=8
@hibiscus@-location	-location=1
@speedway@-person	-person=14
@san_francisco_maritime_national_historical_park@-location	-location=37
@cary_grant@-person	-person=938
@dalików@-location	-location=27
@uptown@-location	-location=197
@thorp@-location	-location=18
@stratfor@-organization	-organization=73
@south_tampa@-location	-location=29
@elias_canetti@-person	-person=104
@fairchild@-location	-location=12
@royal_academy_of_music@-organization	-organization=1360
@air_liquide@-person	-person=10
@crows@-living_thing	-living_thing=6
@st._john’s@-location	-location=38
@bn@-location	-location=1
@sweeney's_men@-person	-person=33
@don_weller@-person	-person=32
@doxa@-organization	-organization=18
@glass_tiger@-person	-person=76
@caroline_dhavernas@-person	-person=52
@the_lego_movie@-art	-art=92
@ricky_ford@-person	-person=45
@freising@-location	-location=241
@isoko@-location	-location=9
@doctor_of_musical_arts@-education-educational_degree	-education-educational_degree=82
@robert_hamilton@-person	-person=25
@1896@-event	-event=218
@brockway@-organization	-organization=7
@digital_reality@-person	-person=20
@anthony_wayne@-person	-person=273
@inner_city@-person	-person=71
@macleay@-person	-person=10
@beaumont-le-roger@-location	-location=33
@herbert@-location	-location=52
@tory_island@-location	-location=136
@victor_gruen@-person	-person=42
@us_dollars@-finance-currency	-finance-currency=62
@general_franco@-person	-person=59
@lagoa@-organization	-organization=2
@hephaestus@-art	-art=2
@shanghai@-language	-language=3
@ellsworth_mountains@-location	-location=362
@veteran_reserve_corps@-organization	-organization=22
@amadis@-art	-art=21
@joaquín_suárez@-location	-location=5
@suffolk@-product	-product=9
@hugh_nelson@-person	-person=38
@euclid@-location	-location=42
@university_system_of_georgia@-organization	-organization=1
@peter_norvig@-person	-person=39
@muhammad_ali@-art	-art=6
@tompkins@-person	-person=1
@rumble_fish@-art	-art=56
@dishwalla@-person	-person=52
@jubal@-art	-art=6
@vancouver_island@-location	-location=1872
@breisach@-event	-event=1
@bari@-organization	-organization=378
@buganda@-location	-location=311
@full_force@-art	-art=1
@quicksilver@-broadcast_program	-broadcast_program=3
@friedrich@-person	-person=51
@slapp_happy@-art	-art=15
@unconscious@-medicine-symptom	-medicine-symptom=60
@school_of_music@-location	-location=1
@brooklyn_heights@-location	-location=124
@marpa@-organization	-organization=1
@porthcawl@-organization	-organization=1
@duchesne@-organization	-organization=1
@grenoble@-event	-event=2
@mughal@-event	-event=23
@october@-location	-location=1
@english_language@-language	-language=3418
@stockach@-location	-location=29
@puerto_rican@-people-ethnicity	-people-ethnicity=1399
@gem@-organization	-organization=3
@honningsvåg@-location	-location=56
@carl_menger@-person	-person=68
@clair_de_lune@-art	-art=27
@tony_hawk's_pro_skater@-person	-person=3
@outer_hebrides@-location	-location=623
@alexandra@-location	-location=90
@a_haunting@-broadcast_program	-broadcast_program=23
@chuck_bednarik@-person	-person=48
@disney_comics@-art	-art=55
@chino_hills,_california@-location	-location=25
@insight@-organization	-organization=11
@reg_simpson@-person	-person=67
@paul_azinger@-person	-person=54
@vimeo@-internet-website	-internet-website=256
@palazzolo_sull'oglio@-location	-location=23
@sheena@-person	-person=1
@kiveton_park@-location	-location=31
@hans@-art	-art=2
@dikgang_moseneke@-person	-person=22
@beaver@-location	-location=175
@anzac@-location	-location=10
@ga@-art	-art=1
@james_rouse@-organization	-organization=1
@fir@-product	-product=1
@kim@-person	-person=31
@third_day@-person	-person=205
@bavaria@-organization	-organization=30
@governor_general's_awards@-award	-award=44
@sonic_hedgehog@-biology	-biology=42
@crossed_swords@-product	-product=4
@changes@-organization	-organization=1
@atkinson@-person	-person=14
@east_indian_railway_company@-organization	-organization=129
@after_school@-person	-person=149
@drum@-location	-location=19
@1990_cannes_film_festival@-event	-event=64
@sousa@-location	-location=6
@carthaginian@-language	-language=2
@eric_ravilious@-person	-person=51
@rajdhani_express@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=93
@renault_clio@-product	-product=101
@capaccio@-location	-location=25
@hallein@-location	-location=57
@chuska_mountains@-location	-location=34
@fisher_communications@-organization	-organization=43
@glassnote_records@-person	-person=2
@fadd@-location	-location=2
@henri_paul@-person	-person=20
@lithuanian_jewish@-people-ethnicity	-people-ethnicity=57
@northeastern@-language	-language=3
@city_lights@-broadcast_program	-broadcast_program=45
@scotland's@-organization	-organization=19
@iloilo@-organization	-organization=2
@ottoman_turks@-event	-event=5
@a∴a∴@-organization	-organization=37
@ntl@-organization	-organization=89
@peruvian@-event	-event=2
@the_canterbury_tales@-broadcast_program	-broadcast_program=15
@black_diamond@-organization	-organization=7
@holdsworth@-organization	-organization=12
@condon@-person	-person=3
@secretly_canadian@-organization	-organization=180
@bht@-broadcast_network	-broadcast_network=1
@costa_rica@-people-ethnicity	-people-ethnicity=1
@ita@-location	-location=11
@saint-domingue@-event	-event=1
@welsh@-art	-art=5
@wind@-medicine-medical_treatment	-medicine-medical_treatment=1
@robert_louis_stevenson@-person	-person=1116
@office_of_the_prime_minister@-organization	-organization=28
@cales@-location	-location=22
@budapest_honvéd@-organization	-organization=94
@stamfordham@-person	-person=5
@genoese@-location	-location=696
@clifton_forge@-location	-location=39
@cato@-person	-person=60
@flavio@-art	-art=18
@nick_brimble@-person	-person=37
@national_association_of_social_workers@-organization	-organization=61
@faculty_of_arts@-organization	-organization=33
@iran@-religion-religion	-religion-religion=1
@penrith_stadium@-location	-location=22
@jason@-person	-person=115
@henry_de_beaumont@-person	-person=27
@stoney@-people-ethnicity	-people-ethnicity=10
@raleigh_bicycle_company@-organization	-organization=41
@hong_kong_first_division_league@-event	-event=2
@cerne_abbas@-location	-location=20
@palm_springs@-organization	-organization=1
@san_leo@-location	-location=28
@the_pentagon@-organization	-organization=10
@t._mori@-person	-person=29
@heinrich@-person	-person=24
@scarlet@-art	-art=12
@camberwell@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@efrem_zimbalist,_jr.@-person	-person=130
@speedy@-organization	-organization=3
@patrick_doyle@-person	-person=101
@johnson_hagood@-person	-person=20
@sterling@-finance-currency	-finance-currency=147
@harry_storer@-person	-person=36
@xavier_bettel@-person	-person=23
@hadiya@-person	-person=1
@ui@-organization	-organization=15
@wasilla@-location	-location=54
@dreams@-art	-art=81
@gallagher@-person	-person=25
@escape_to_victory@-art	-art=51
@lutheran@-organization	-organization=12
@new_musical_express@-award	-award=1
@state_coroner@-organization	-organization=1
@flatbush@-broadcast_program	-broadcast_program=5
@raimondo_montecuccoli@-product	-product=9
@lethal_weapon@-person	-person=2
@josef_bürckel@-person	-person=25
@flynn@-person	-person=4
@saranya@-person	-person=30
@steve_buckingham@-person	-person=37
@kosovo_war@-event	-event=566
@torbay@-location	-location=279
@orchard_park@-location	-location=59
@no@-people-ethnicity	-people-ethnicity=1
@the_lizard@-location	-location=193
@liberty's_kids@-broadcast_program	-broadcast_program=26
@don@-location	-location=35
@murton@-location	-location=29
@plan_b@-person	-person=173
@hariharalaya@-location	-location=20
@alcázar_of_seville@-location	-location=28
@northern_branch@-location	-location=1
@aruba@-location	-location=1202
@jake_paltrow@-person	-person=24
@george_grove@-person	-person=48
@albany_medical_center@-organization	-organization=1
@scarborough_southwest@-location	-location=38
@pinkerton@-art	-art=60
@hindle_wakes@-art	-art=22
@mercury@-person	-person=6
@southern_cross@-broadcast_program	-broadcast_program=2
@krazy@-person	-person=11
@30_seconds_to_mars@-art	-art=17
@halberstadt@-location	-location=353
@yue_jin@-person	-person=32
@turkish_armed_forces@-organization	-organization=144
@amery_smith@-person	-person=21
@lynn_county@-location	-location=26
@kai@-person	-person=38
@xxiv@-event	-event=33
@nascar@-broadcast_program	-broadcast_program=11
@ripon@-product	-product=5
@daniel_nathans@-person	-person=31
@bravo_otto@-award	-award=20
@bel_air@-location	-location=109
@make@-location	-location=1
@hoegaarden@-organization	-organization=8
@executive_orders@-art	-art=43
@m-1@-product	-product=1
@galilee_earthquake_of_1837@-event	-event=23
@ann_taylor@-person	-person=36
@mello_yello@-food	-food=27
@antoine_gizenga@-person	-person=38
@rockford_forest_citys@-organization	-organization=23
@giulio_carlo_argan@-person	-person=20
@jesus,_take_the_wheel@-art	-art=35
@richard_"biff"_stannard@-person	-person=26
@battle_of_quatre_bras@-event	-event=72
@design_academy_eindhoven@-location	-location=30
@heurelho_gomes@-person	-person=40
@first_wave@-art	-art=11
@sullivan@-location	-location=298
@rockfish@-location	-location=2
@alfred_schnittke@-person	-person=193
@cos@-chemistry	-chemistry=1
@demons_and_wizards@-person	-person=19
@bodyguards_and_assassins@-art	-art=35
@real_life@-art	-art=42
@anthoxanthum_odoratum@-living_thing	-living_thing=26
@special_operations_executive@-organization	-organization=670
@yun_bo-seon@-person	-person=34
@sure@-organization	-organization=3
@apollonius_of_perga@-person	-person=62
@red_wing@-person	-person=4
@arrowhead@-organization	-organization=1
@liberal@-event	-event=6
@fania_all-stars@-organization	-organization=1
@sherman_douglas@-person	-person=28
@star_tribune@-art	-art=230
@türkmenbaşy@-person	-person=1
@michael_nyman@-art	-art=5
@national_lampoon's_christmas_vacation@-art	-art=60
@cyprinodontiformes@-living_thing	-living_thing=31
@this_life@-broadcast_program	-broadcast_program=72
@peter_sellers@-person	-person=761
@route_24@-location	-location=83
@state_of_california@-location	-location=49
@shane_gould@-person	-person=30
@chandler,_david_g.@-person	-person=30
@simcoe@-location	-location=99
@leonora@-art	-art=19
@sausage@-person	-person=8
@glenavon@-organization	-organization=185
@treorchy_rfc@-organization	-organization=20
@ben_nelson@-person	-person=116
@delaware@-organization	-organization=57
@henry_holt@-organization	-organization=49
@canada@-organization	-organization=1449
@parliament_of_egypt@-organization	-organization=22
@kim_nam-joo@-person	-person=27
@crusades@-event	-event=825
@maralinga@-location	-location=27
@amastris@-location	-location=8
@ajo,_arizona@-location	-location=27
@giuseppe_meazza@-person	-person=46
@gippsland_lakes@-location	-location=54
@the_addams_family@-broadcast_program	-broadcast_program=186
@fat@-art	-art=19
@bradford@-product	-product=2
@zernov@-person	-person=22
@bath@-event	-event=2
@galerucinae@-living_thing	-living_thing=48
@arthur@-broadcast_program	-broadcast_program=223
@the_vault@-art	-art=1
@sidhu@-people-ethnicity	-people-ethnicity=19
@saint_blaise@-person	-person=94
@psilocybin@-living_thing	-living_thing=1
@sting@-organization	-organization=1
@bent@-living_thing	-living_thing=1
@60@-art	-art=7
@nez_perce@-event	-event=2
@demetrias@-location	-location=23
@challenger_disaster@-event	-event=60
@episcopal_church@-location	-location=3
@hindus@-people-ethnicity	-people-ethnicity=5
@tetovo@-location	-location=184
@nakhon_si_thammarat_province@-location	-location=80
@terror_squad@-organization	-organization=2
@datarock@-person	-person=46
@rambler@-product	-product=11
@loving@-broadcast_program	-broadcast_program=139
@fritz_kortner@-person	-person=91
@terminus@-location	-location=114
@aberystwyth@-location	-location=755
@the_sweet@-art	-art=3
@maine@-organization	-organization=65
@m.i.c.@-person	-person=17
@maud@-location	-location=24
@fairmont@-organization	-organization=19
@hamilton,_ontario@-location	-location=1734
@bolshevik_revolution@-event	-event=65
@songs_of_praise@-broadcast_program	-broadcast_program=204
@tábor_district@-location	-location=105
@goodman@-location	-location=12
@boston's@-event	-event=1
@cp24@-broadcast_network	-broadcast_network=100
@world_series@-broadcast_program	-broadcast_program=2
@pram@-product	-product=11
@miloš_obrenović_i,_prince_of_serbia@-person	-person=23
@ariane_mnouchkine@-person	-person=46
@sponge_cola@-person	-person=47
@douglas@-event	-event=4
@in_the_mix@-broadcast_program	-broadcast_program=2
@yendi@-art	-art=6
@the_new_mike_hammer@-broadcast_program	-broadcast_program=22
@muslim@-people-ethnicity	-people-ethnicity=36
@bridget_marquardt@-person	-person=36
@solid_gold@-broadcast_program	-broadcast_program=85
@serra@-organization	-organization=10
@vitiges@-person	-person=23
@north_sea_radio_orchestra@-art	-art=4
@starling@-product	-product=10
@republican@-event	-event=20
@richard_williams@-person	-person=232
@alex_delvecchio@-person	-person=49
@charles_darwin@-location	-location=2
@victoria's_secret_fashion_show@-organization	-organization=4
@dc-8@-product	-product=30
@baby_face@-person	-person=1
@earl_manvers@-title	-title=20
@edmondo_de_amicis@-person	-person=33
@micah_richards@-person	-person=45
@kubota@-person	-person=1
@cheaters@-broadcast_program	-broadcast_program=47
@mut@-person	-person=1
@castries@-person	-person=1
@buttermilk@-location	-location=12
@marissa_castelli@-person	-person=20
@tony_macalpine@-person	-person=110
@islamabad@-organization	-organization=10
@aruba@-event	-event=1
@de_bijenkorf@-organization	-organization=18
@ocular@-medicine-medical_treatment	-medicine-medical_treatment=1
@v@-person	-person=34
@wairarapa@-product	-product=6
@cathedral_peak@-location	-location=26
@st._john's_high_school@-organization	-organization=29
@malayan@-language	-language=7
@bfi@-location	-location=2
@pacific_rim@-art	-art=82
@cbgb@-art	-art=11
@dardanus@-art	-art=18
@aerocar@-organization	-organization=7
@mehcad_brooks@-person	-person=36
@martin_smith@-person	-person=43
@rio_bravo@-location	-location=11
@pierre_de_la_rue@-person	-person=27
@rampage@-person	-person=36
@stilton@-food	-food=20
@kenta@-person	-person=81
@donnie_fritts@-person	-person=33
@european_cups@-event	-event=5
@channel_2@-broadcast_network	-broadcast_network=144
@swift_and_shift_couriers@-broadcast_program	-broadcast_program=42
@peacocks@-organization	-organization=23
@noranda@-organization	-organization=13
@seth_thomas@-organization	-organization=1
@big_round_top@-location	-location=23
@overseas_highway@-location	-location=115
@egypt@-organization	-organization=500
@artek@-organization	-organization=17
@andrew_goldberg@-person	-person=31
@clonmel@-location	-location=366
@harvard@-art	-art=1
@alfonso_soriano@-person	-person=134
@queen_mary_stakes@-event	-event=39
@la_usurpadora@-broadcast_program	-broadcast_program=24
@john_rodgers@-person	-person=58
@wu_den-yih@-person	-person=33
@wyeth@-organization	-organization=141
@sadkowice@-location	-location=41
@earl_of_northumberland@-person	-person=26
@disciples@-title	-title=126
@yamato_period@-event	-event=64
@enigma@-organization	-organization=28
@louis_cyr@-person	-person=25
@troup@-location	-location=33
@emilio_jacinto@-person	-person=39
@michael_balint@-person	-person=23
@french_consulate@-event	-event=87
@alvin@-person	-person=11
@j._walter_thompson@-person	-person=2
@coll@-person	-person=1
@minoru_mochizuki@-person	-person=20
@josé_maría_morelos@-location	-location=3
@anthology@-art	-art=67
@guadalupe_victoria@-location	-location=5
@cut_knife@-event	-event=5
@cawnpore@-location	-location=16
@arrival@-art	-art=36
@the_walking_dead@-broadcast_program	-broadcast_program=478
@jost_van_dyke@-location	-location=24
@ian_hunter@-art	-art=4
@trumpeter_swan@-living_thing	-living_thing=21
@queenston_heights@-event	-event=9
@rishikesh@-location	-location=220
@college_of_the_city_of_new_york@-organization	-organization=110
@fredericktown@-organization	-organization=1
@hector@-location	-location=19
@xanthus@-god	-god=3
@thomas_frank@-person	-person=41
@plumstead@-location	-location=19
@factor_5@-art	-art=1
@slovene@-location	-location=91
@mania@-god	-god=6
@klamath@-location	-location=74
@armenian_youth_federation@-organization	-organization=27
@health@-product	-product=6
@oceana@-organization	-organization=32
@mississippi_state@-location	-location=1
@london_buses@-organization	-organization=3
@swedish_championship@-organization	-organization=26
@sovereign@-award	-award=3
@ice@-art	-art=16
@ceratopogonidae@-living_thing	-living_thing=41
@people's_democratic_movement@-organization	-organization=25
@a1@-location	-location=530
@sharon_walsh@-person	-person=44
@belleau_wood@-event	-event=35
@honor_society@-organization	-organization=1
@association_for_computing_machinery@-organization	-organization=653
@the_n@-person	-person=1
@transplants@-art	-art=3
@premier_league_of_bosnia_and_herzegovina@-organization	-organization=224
@lesbian_vampire_killers@-art	-art=28
@grey@-visual_art-color	-visual_art-color=58
@us@-art	-art=19
@yala@-language	-language=1
@assault@-product	-product=2
@ashford@-person	-person=2
@maestrazgo@-location	-location=25
@celtic_park@-organization	-organization=1
@devil@-god	-god=27
@miao@-location	-location=4
@bruce_lee@-product	-product=3
@orthodox_jew@-religion-religion	-religion-religion=46
@underwood@-organization	-organization=12
@recoleta@-location	-location=84
@ed_hall@-person	-person=23
@26_men@-broadcast_program	-broadcast_program=43
@forney@-location	-location=20
@peter_paige@-person	-person=23
@huckleberry_finn@-art	-art=57
@parthenon@-location	-location=399
@bona@-person	-person=4
@close_to_home@-person	-person=18
@vincennes@-organization	-organization=10
@yonfan@-person	-person=20
@bo@-organization	-organization=1
@350@-product	-product=9
@uss_midway@-location	-location=1
@ignacio_ramonet@-person	-person=21
@casey_james@-person	-person=33
@sigismond_thalberg@-person	-person=58
@jacks@-product	-product=1
@saddle_creek@-organization	-organization=51
@st._thomas_aquinas_college@-organization	-organization=41
@kanishka@-person	-person=112
@rodney_hide@-person	-person=41
@still@-food	-food=1
@kashmiri@-person	-person=1
@jessica@-person	-person=75
@maurice_greene@-person	-person=32
@captain@-organization	-organization=4
@food@-organization	-organization=10
@the_adventures_of_tom_sawyer@-product	-product=3
@law_and_order@-organization	-organization=7
@niuatoputapu@-location	-location=35
@edward_lloyd@-location	-location=1
@the_queen's_nose@-broadcast_program	-broadcast_program=2
@bill_taylor@-product	-product=1
@midlothian@-organization	-organization=1
@ada@-biology	-biology=2
@2008_season@-organization	-organization=1
@seafood@-disease	-disease=2
@cure@-person	-person=24
@cromer@-person	-person=4
@sena@-location	-location=9
@67@-product	-product=2
@transcendence@-product	-product=1
@melville@-location	-location=112
@the_wrens@-organization	-organization=1
@elliott_smith@-art	-art=18
@hanya_holm@-person	-person=47
@boonville@-location	-location=106
@sera_monastery@-location	-location=47
@miranda_house@-person	-person=1
@mr._children@-person	-person=109
@blackpool@-location	-location=73
@crisis@-organization	-organization=22
@harro_schulze-boysen@-person	-person=25
@panama_canal@-product	-product=1
@shackleton_ice_shelf@-location	-location=34
@winner@-art	-art=21
@valenciennes@-organization	-organization=167
@san_diego@-event	-event=22
@chandra@-art	-art=3
@united_methodist_church@-location	-location=9
@hatsu_hioki@-person	-person=23
@al_jazeera@-location	-location=1
@canon_eos@-product	-product=34
@hms_dolphin@-location	-location=13
@russian_orthodox_church_outside_russia@-location	-location=1
@charging_bull@-art	-art=19
@republic_of_korea@-location	-location=133
@cranmer@-person	-person=20
@jack_fisher@-person	-person=37
@st_agnes@-location	-location=59
@akha@-people-ethnicity	-people-ethnicity=37
@aida@-art	-art=920
@debut@-art	-art=97
@soldiers@-person	-person=4
@the_showdown@-art	-art=6
@phagwara@-location	-location=87
@nduka_odizor@-person	-person=26
@kanu@-organization	-organization=84
@enigma@-art	-art=66
@lost_horizon@-art	-art=71
@jem@-organization	-organization=2
@pole@-location	-location=44
@xibe@-language	-language=8
@notorious@-art	-art=151
@minnesota@-product	-product=2
@presidency_college@-organization	-organization=60
@hoverla@-organization	-organization=7
@41@-organization	-organization=25
@the_loop@-location	-location=55
@painter@-location	-location=4
@semmering_pass@-location	-location=20
@ideal@-person	-person=18
@laura_veirs@-art	-art=3
@caroline@-art	-art=11
@strensall@-location	-location=30
@u@-art	-art=39
@once_again@-event	-event=1
@gormenghast@-broadcast_program	-broadcast_program=27
@tintin@-broadcast_program	-broadcast_program=1
@cleveland_memorial_shoreway@-location	-location=22
@anglo-american@-language	-language=1
@merlin@-art	-art=39
@take_this_job_and_shove_it@-art	-art=35
@bearcats@-product	-product=1
@united_states_government@-organization	-organization=165
@ching@-product	-product=1
@group_b@-organization	-organization=1
@platform@-organization	-organization=2
@palladium@-person	-person=4
@pac-12@-event	-event=1
@reggie_bush@-person	-person=295
@houston_gamblers@-organization	-organization=51
@david_immerglück@-person	-person=42
@upton@-event	-event=1
@cyanide@-person	-person=2
@brazilian_championship@-event	-event=3
@warp@-art	-art=7
@gopal_ganesh_agarkar@-person	-person=21
@william_robinson@-person	-person=100
@chicago_tribune@-art	-art=2988
@malachi_throne@-person	-person=33
@rajkiran@-person	-person=51
@the_offspring@-person	-person=674
@19@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@queen_mary's@-person	-person=21
@millfield@-organization	-organization=86
@rule_the_world@-art	-art=26
@backtrack@-product	-product=17
@bournemouth_west@-location	-location=10
@lebanese@-location	-location=1364
@william_halsey,_jr.@-person	-person=51
@ananta_samakhom_throne_hall@-location	-location=26
@rachel_ruysch@-person	-person=39
@wolverton@-location	-location=72
@algarrobo@-living_thing	-living_thing=7
@eskimo@-language	-language=1
@westmorland@-location	-location=646
@cotton_bowl@-event	-event=79
@cracker@-art	-art=1
@d2@-product	-product=11
@duval@-location	-location=46
@tarakan@-location	-location=78
@radomlje@-location	-location=8
@american_fork@-location	-location=52
@united_arab_emirates@-organization	-organization=244
@colne_valley@-organization	-organization=1
@u.s._route_34@-location	-location=94
@l'arlésienne@-art	-art=20
@the_heart_is_deceitful_above_all_things@-art	-art=27
@karachi_stock_exchange@-location	-location=1
@paul_le_flem@-person	-person=20
@espanola@-location	-location=69
@rieti@-event	-event=2
@qutuz@-person	-person=35
@bolesław@-person	-person=41
@the_who@-person	-person=2566
@divizia_a@-event	-event=3
@eiken@-location	-location=6
@cornishman@-location	-location=8
@yvon_chouinard@-person	-person=54
@julie_foudy@-person	-person=35
@timrå@-organization	-organization=7
@maynard@-person	-person=8
@daresbury@-location	-location=44
@we@-living_thing	-living_thing=1
@lafayette_county,_missouri@-location	-location=22
@i_married_joan@-broadcast_program	-broadcast_program=34
@frankton@-event	-event=4
@santalum@-living_thing	-living_thing=26
@jacobite@-organization	-organization=860
@io@-computer-programming_language	-computer-programming_language=11
@cougar@-location	-location=8
@campeonato_brasileiro@-event	-event=7
@patrick_moran@-person	-person=22
@bachelor_of_journalism@-education-educational_degree	-education-educational_degree=25
@esterhazy@-location	-location=16
@big_star@-person	-person=115
@times_of_grace@-art	-art=7
@bern@-organization	-organization=3
@benito_cereno@-person	-person=7
@märkischer_kreis@-location	-location=45
@do_not_disturb@-broadcast_program	-broadcast_program=17
@todd_smith@-person	-person=24
@the_college_of_saint_rose@-organization	-organization=29
@pemberton@-person	-person=3
@gma_news_tv@-broadcast_network	-broadcast_network=202
@chattahoochee@-location	-location=59
@john_tsang@-person	-person=33
@jan_bang@-person	-person=24
@galliano@-location	-location=14
@franconian@-people-ethnicity	-people-ethnicity=7
@boots@-person	-person=10
@pine_bluff,_arkansas@-organization	-organization=1
@castlemaine@-organization	-organization=18
@field_mice@-living_thing	-living_thing=22
@karnataka@-organization	-organization=3
@folklore@-location	-location=1
@secondary_education@-education-educational_degree	-education-educational_degree=75
@eustis@-person	-person=2
@luke_richardson@-person	-person=28
@the_beatles@-broadcast_program	-broadcast_program=11
@siam@-people-ethnicity	-people-ethnicity=2
@pisagua@-event	-event=1
@kallithea@-organization	-organization=41
@st._ignace@-location	-location=122
@hatboro@-location	-location=35
@general_association_of_regular_baptist_churches@-organization	-organization=28
@lossiemouth@-organization	-organization=14
@abercarn@-organization	-organization=4
@sbs_two@-broadcast_network	-broadcast_network=68
@south_forty-foot_drain@-location	-location=30
@antoinette@-person	-person=19
@home@-broadcast_network	-broadcast_network=16
@super_girl@-broadcast_program	-broadcast_program=44
@blind_willie_mctell@-art	-art=10
@the_wildhearts@-person	-person=186
@grantham@-location	-location=60
@peoples_temple@-organization	-organization=90
@frankfurt_university@-organization	-organization=29
@polan_district@-location	-location=101
@sacred_seven@-broadcast_program	-broadcast_program=24
@ferdinand_i_of_austria@-person	-person=85
@kit_carson@-organization	-organization=1
@camille@-person	-person=61
@summerhill@-art	-art=2
@university_of_wales@-organization	-organization=541
@suwannee@-art	-art=1
@clackmannan@-organization	-organization=8
@duchess@-location	-location=11
@harlow@-location	-location=353
@san_francisco_49ers@-event	-event=153
@frida@-art	-art=115
@blackwood@-product	-product=4
@trail_of_tears@-art	-art=1
@vii@-product	-product=6
@pelit@-art	-art=22
@lostwithiel@-event	-event=8
@st._george@-person	-person=2
@longwy@-location	-location=75
@anadarko@-location	-location=35
@leo_x@-person	-person=49
@bbc_television_service@-broadcast_network	-broadcast_network=74
@blackburne@-location	-location=3
@koura@-living_thing	-living_thing=3
@astraea@-living_thing	-living_thing=2
@surveying@-title	-title=41
@dakota@-location	-location=104
@walkerville@-location	-location=51
@will_crooks@-person	-person=20
@liz_ellis@-person	-person=25
@the_storm@-person	-person=21
@salthill_devon@-organization	-organization=27
@betty_everett@-person	-person=45
@john_bradley@-organization	-organization=1
@lucy_in_the_sky_with_diamonds@-art	-art=119
@benson@-event	-event=4
@on_fire@-product	-product=1
@i-65@-location	-location=97
@kill@-location	-location=47
@stevo_pearce@-person	-person=20
@june_4@-event	-event=2
@crimes_of_passion@-broadcast_program	-broadcast_program=28
@halestorm@-art	-art=3
@italian_serie_a@-organization	-organization=23
@estevan@-organization	-organization=1
@awash@-event	-event=1
@the_father@-art	-art=33
@guy@-organization	-organization=29
@golden_player@-award	-award=35
@david_bisbal@-person	-person=178
@chiapas@-location	-location=1177
@sonic_and_the_secret_rings@-product	-product=39
@são_paulo@-event	-event=7
@jerry_yester@-person	-person=48
@perry@-person	-person=32
@tejas@-people-ethnicity	-people-ethnicity=2
@stand_by_me@-art	-art=247
@peter_madsen@-person	-person=22
@zanabazar@-person	-person=33
@birkerød@-location	-location=37
@erato@-god	-god=33
@prisoners@-location	-location=1
@david_beatty@-title	-title=2
@pieter_de_villiers@-person	-person=21
@admiralty_islands@-location	-location=435
@county_kerry@-organization	-organization=7
@rings@-event	-event=5
@butt@-art	-art=9
@broadbridge_heath@-location	-location=18
@empire_exhibition@-location	-location=22
@mohan_joshi@-art	-art=1
@đồng_nai_province@-location	-location=59
@ayer@-location	-location=53
@dakota@-product	-product=39
@north_adelaide@-location	-location=122
@republic_of_singapore_navy@-organization	-organization=128
@best_products@-organization	-organization=26
@eldorado@-art	-art=45
@g-force@-broadcast_program	-broadcast_program=1
@zomba@-location	-location=77
@ashbourne@-person	-person=1
@benton_county,_arkansas@-location	-location=49
@kampen@-location	-location=82
@falkland@-location	-location=45
@the_life_and_times_of_vivienne_vyle@-broadcast_program	-broadcast_program=21
@crush@-product	-product=3
@vyšehrad@-event	-event=1
@wish_you_were_here@-art	-art=152
@tolmezzo@-location	-location=46
@paul_lévy@-person	-person=28
@the_hollow_crown@-broadcast_program	-broadcast_program=30
@james_pollock@-person	-person=42
@crimean_tatar@-language	-language=74
@metacomet@-product	-product=2
@route_24@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@kurukshetra@-location	-location=217
@loftus@-location	-location=49
@nbc_universal@-organization	-organization=26
@lares@-product	-product=7
@grundy@-product	-product=1
@zapata@-organization	-organization=1
@boston_redskins@-organization	-organization=75
@challenge@-broadcast_network	-broadcast_network=105
@jamaica@-organization	-organization=551
@the_raven@-art	-art=296
@juice@-product	-product=1
@canisius@-organization	-organization=31
@pneumonia@-disease	-disease=60
@pulaski_county,_arkansas@-location	-location=31
@bruno_mars@-person	-person=671
@sahagún@-location	-location=18
@the_legend_of_zelda@-product	-product=135
@wolfgang_schneiderhan@-person	-person=23
@daimler@-organization	-organization=325
@glenrothes@-organization	-organization=9
@wsm@-organization	-organization=93
@4th_infantry_brigade@-organization	-organization=33
@turbo@-living_thing	-living_thing=2
@intuition@-art	-art=31
@cr@-organization	-organization=16
@grokster@-event	-event=3
@erich_hoepner@-person	-person=35
@daisies@-art	-art=6
@lili_st._cyr@-person	-person=31
@chautauqua@-location	-location=332
@roberto_donadoni@-person	-person=83
@tyler_reks@-person	-person=25
@herceg_novi@-location	-location=213
@shapur_ii@-person	-person=200
@chess_records@-organization	-organization=351
@sheep@-food	-food=1
@william_collins_whitney@-person	-person=49
@max_schmeling@-art	-art=4
@drysdale@-organization	-organization=2
@chesapeake_bay@-event	-event=5
@cobham@-organization	-organization=14
@queen_of_the_united_kingdom@-title	-title=28
@queens_park_rangers_f.c.@-organization	-organization=80
@lord_dartmouth@-person	-person=30
@peso@-finance-currency	-finance-currency=104
@io_interactive@-person	-person=28
@arcana@-person	-person=12
@paul_mitchell@-organization	-organization=11
@paige@-person	-person=27
@kristian_hoffman@-person	-person=29
@saint_giles@-person	-person=107
@fairview@-organization	-organization=4
@lope_de_vega@-location	-location=3
@year_of_the_cat@-art	-art=20
@vice-presidential@-title	-title=57
@sky_eats_airplane@-art	-art=2
@paul_burlison@-person	-person=22
@73@-art	-art=31
@pakefield@-location	-location=40
@badajoz@-event	-event=16
@dutch_national_side@-organization	-organization=38
@west_malling@-location	-location=88
@vijayanagar@-location	-location=19
@port@-food	-food=54
@the_joker@-art	-art=57
@cardinal@-visual_art-color	-visual_art-color=14
@channel_7@-location	-location=1
@the_bat@-location	-location=3
@quadrophenia@-art	-art=200
@milan@-broadcast_program	-broadcast_program=1
@the_conference_board@-organization	-organization=32
@roman_emperor@-person	-person=2
@psp@-disease	-disease=1
@simulink@-computer-programming_language	-computer-programming_language=1
@carson@-organization	-organization=3
@tinsukia_district@-location	-location=24
@tabasaran@-location	-location=4
@exodus@-event	-event=4
@breckinridge@-person	-person=12
@new_morning@-art	-art=31
@kobe@-person	-person=5
@ganesh@-person	-person=56
@adam_again@-person	-person=39
@luigi_capuana@-person	-person=22
@mami_naito@-person	-person=41
@salomon@-person	-person=47
@billy_the_kid@-person	-person=341
@belarus@-people-ethnicity	-people-ethnicity=2
@two@-event	-event=13
@gorontalo@-language	-language=1
@pampa,_texas@-location	-location=39
@1988–89@-organization	-organization=70
@king_edward@-event	-event=1
@digital_mystikz@-person	-person=30
@saint_peter@-person	-person=1
@otranto@-location	-location=161
@gia@-organization	-organization=16
@goshute@-people-ethnicity	-people-ethnicity=23
@connolly@-location	-location=28
@millis@-location	-location=19
@héctor_olivera@-person	-person=35
@the_amazing_race@-broadcast_program	-broadcast_program=150
@glastonbury@-event	-event=251
@aichi@-location	-location=3
@nightshade_family@-living_thing	-living_thing=29
@bergen@-event	-event=4
@the_little_prince@-broadcast_program	-broadcast_program=1
@onkelos@-person	-person=24
@noah_gray-cabey@-person	-person=28
@british_parliament@-organization	-organization=187
@1965@-event	-event=817
@hessian@-language	-language=9
@nightshade@-product	-product=12
@airport@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@lung@-medicine-medical_treatment	-medicine-medical_treatment=1
@togoland@-location	-location=111
@progress_energy@-organization	-organization=35
@the_vanguard_group@-organization	-organization=40
@ernie_merrick@-person	-person=37
@a26@-location	-location=41
@croesus@-person	-person=162
@camille_muffat@-person	-person=24
@dragoon@-event	-event=8
@entamoeba_histolytica@-living_thing	-living_thing=57
@blanco@-location	-location=32
@doc@-broadcast_program	-broadcast_program=59
@etwall@-location	-location=38
@dewey@-person	-person=43
@mesoregion@-location	-location=99
@lee_moon-sik@-person	-person=29
@1980_united_states_presidential_election@-event	-event=20
@dera_ismail_khan_district@-location	-location=62
@dorado@-living_thing	-living_thing=2
@eider@-organization	-organization=1
@law_degree@-education-educational_degree	-education-educational_degree=174
@nothing_sacred@-broadcast_program	-broadcast_program=28
@antoninus@-art	-art=1
@women's_national_team@-event	-event=1
@nationalist@-location	-location=11
@israel_police@-organization	-organization=87
@mandy_moore@-person	-person=11
@ibo@-people-ethnicity	-people-ethnicity=17
@geri@-living_thing	-living_thing=1
@emperor_of_austria@-title	-title=151
@sirens@-art	-art=46
@brain_of_britain@-broadcast_program	-broadcast_program=42
@jimmy_cefalo@-person	-person=35
@thessaloniki@-location	-location=28
@the_civil_war@-broadcast_program	-broadcast_program=45
@gene_bearden@-person	-person=23
@staines@-organization	-organization=2
@solid_state_logic@-organization	-organization=44
@welcome_to_paradise@-art	-art=24
@hot_springs,_south_dakota@-location	-location=35
@clifford@-title	-title=4
@mohan@-person	-person=92
@paris,_france@-art	-art=5
@gilroy@-location	-location=94
@grangeville@-location	-location=54
@czarna_dąbrówka@-location	-location=50
@pakrac@-location	-location=74
@la_malinche@-person	-person=51
@lake@-people-ethnicity	-people-ethnicity=1
@bolzano@-location	-location=617
@pennsauken_township@-location	-location=89
@new_jazz@-organization	-organization=49
@oto@-organization	-organization=14
@roberta@-person	-person=7
@bears@-organization	-organization=94
@warwickshire@-title	-title=5
@katipunan@-location	-location=10
@sister@-art	-art=27
@nobel@-award	-award=199
@queen_elizabeth@-product	-product=65
@novalis@-person	-person=130
@quedgeley@-location	-location=24
@southern_comfort@-person	-person=2
@dayton@-location	-location=849
@gregory_peck@-person	-person=664
@teacher@-god	-god=1
@savo_island@-event	-event=4
@family_business@-broadcast_program	-broadcast_program=11
@eilenburg@-location	-location=54
@tandy@-organization	-organization=53
@john_dalrymple,_2nd_earl_of_stair@-person	-person=25
@shenandoah@-person	-person=103
@stanley_gibbons@-person	-person=1
@big@-title	-title=1
@loeb@-person	-person=17
@woodwind@-title	-title=2
@john_lund@-person	-person=51
@young_at_heart@-art	-art=48
@public_health@-location	-location=50
@westboro@-location	-location=38
@danny_ayalon@-person	-person=24
@was@-event	-event=3
@jhonen_vasquez@-person	-person=55
@fudan_university@-organization	-organization=321
@bhiwani_district@-location	-location=38
@die_prinzen@-person	-person=25
@earl_of_arran@-person	-person=37
@the_billboard@-location	-location=4
@cervo@-location	-location=18
@pyunik@-organization	-organization=35
@mirador@-organization	-organization=52
@our_boys@-organization	-organization=1
@josé_tadeo_monagas@-location	-location=1
@melodifestivalen@-broadcast_program	-broadcast_program=303
@fidel@-art	-art=12
@palpa@-location	-location=30
@zveno@-organization	-organization=24
@yeshivat_har_etzion@-organization	-organization=43
@grand_prix_legends@-product	-product=36
@caruso@-person	-person=41
@bathurst_street@-location	-location=59
@morris@-product	-product=3
@legend_of_the_dragon@-product	-product=3
@vs.@-broadcast_program	-broadcast_program=3
@heartland@-broadcast_network	-broadcast_network=14
@perrysburg@-organization	-organization=1
@kraft_music_hall@-location	-location=57
@bagnan@-location	-location=27
@harold@-person	-person=91
@frankie@-broadcast_program	-broadcast_program=9
@women's_400_metres@-event	-event=23
@king_henry_vii@-person	-person=116
@archie@-person	-person=18
@porto_bello@-event	-event=4
@nova_iguaçu@-location	-location=49
@dry@-art	-art=22
@inverclyde@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@walter_mccarty@-person	-person=25
@fiba_eurocup@-event	-event=19
@william_s._sessions@-person	-person=21
@baltimore_city_council@-organization	-organization=75
@focke-wulf@-product	-product=2
@minister_without_portfolio@-organization	-organization=1
@george_bellamy@-person	-person=33
@bunker_hill@-event	-event=72
@the_cathedral@-art	-art=9
@xx@-person	-person=1
@zulus@-people-ethnicity	-people-ethnicity=46
@barton@-location	-location=181
@grey@-person	-person=20
@goliad@-event	-event=2
@oliver_plunkett@-person	-person=62
@duke@-art	-art=31
@michael_gira@-person	-person=102
@nerva@-location	-location=1
@polylepis@-living_thing	-living_thing=26
@ksh@-product	-product=14
@psara@-location	-location=59
@faith,_hope_and_charity@-person	-person=26
@jean-françois_marmontel@-person	-person=56
@great_fire@-location	-location=1
@indo-iranian@-language	-language=8
@kenny_passarelli@-person	-person=37
@godfrey@-person	-person=51
@romani_people@-people-ethnicity	-people-ethnicity=363
@alphington@-location	-location=49
@isa@-art	-art=4
@rosh_hashanah@-time	-time=341
@cross_keys@-event	-event=18
@yuchi@-location	-location=1
@fk_teleoptik@-organization	-organization=50
@espn_inc.@-organization	-organization=33
@gmina_repki@-location	-location=43
@jats@-art	-art=2
@back@-title	-title=5
@indianapolis@-event	-event=50
@abha@-organization	-organization=9
@grabów_nad_prosną@-location	-location=29
@legends@-religion-religion	-religion-religion=1
@gmina_sławoborze@-location	-location=28
@tianjin@-event	-event=1
@counsellor@-organization	-organization=1
@foreign_policy_research_institute@-organization	-organization=46
@burroughs_corporation@-organization	-organization=71
@steve_howe@-person	-person=44
@frank_bank@-person	-person=20
@ware@-language	-language=2
@cubs@-living_thing	-living_thing=1
@monopis_laevigella@-living_thing	-living_thing=36
@box_hill@-product	-product=1
@angela@-art	-art=3
@kelabit@-people-ethnicity	-people-ethnicity=22
@alcatraz@-art	-art=7
@dragon_moon_press@-organization	-organization=27
@carey@-art	-art=5
@alder@-location	-location=5
@west_australian@-art	-art=20
@united_states_army_infantry_school@-location	-location=68
@the_n@-broadcast_network	-broadcast_network=28
@peruvian@-organization	-organization=4
@somalia@-people-ethnicity	-people-ethnicity=7
@chamorro@-language	-language=71
@board_of_aldermen@-organization	-organization=19
@honeydew@-art	-art=3
@saint-saëns@-person	-person=215
@dom@-organization	-organization=1
@trophy@-event	-event=5
@title@-broadcast_program	-broadcast_program=1
@dr.@-person	-person=1
@snake@-product	-product=27
@dyer@-product	-product=1
@łęczyca_county@-location	-location=269
@hlinka_guard@-organization	-organization=26
@battles@-art	-art=1
@gatineau@-person	-person=3
@miles_copeland_iii@-person	-person=54
@don_c._harvey@-person	-person=20
@paul_hindemith@-person	-person=579
@ovambo@-location	-location=2
@frank_wells@-person	-person=35
@young_finnish_party@-organization	-organization=20
@isle_of_man@-location	-location=1
@walter_gieseking@-person	-person=58
@ranil_wickremasinghe@-person	-person=57
@acu@-organization	-organization=12
@front@-art	-art=27
@kanon@-product	-product=96
@biberach@-location	-location=89
@kiowa@-people-ethnicity	-people-ethnicity=392
@lepidoptera@-art	-art=1
@canada@-broadcast-tv_channel	-broadcast-tv_channel=1
@st._paul's_school@-organization	-organization=203
@armley@-location	-location=80
@west_seattle@-organization	-organization=2
@houseguest@-art	-art=19
@william_palmer@-person	-person=20
@rich_asuncion@-person	-person=22
@emma_pierson@-person	-person=23
@hole@-body_part	-body_part=1
@tom_spurgeon@-person	-person=40
@health@-location	-location=8
@margo@-location	-location=3
@harpalus@-person	-person=24
@assassin's_creed@-product	-product=178
@richard_lee_byers@-person	-person=31
@paula_deanda@-person	-person=32
@diarsia_dahlii@-living_thing	-living_thing=26
@daniel@-art	-art=166
@m1@-person	-person=6
@zeinab_badawi@-person	-person=31
@b._w._stevenson@-person	-person=23
@noordoostpolder@-location	-location=48
@74@-product	-product=4
@american_juniors@-person	-person=5
@1952@-art	-art=9
@target@-broadcast_program	-broadcast_program=4
@ruler_of_palenque@-location	-location=90
@zaragoza@-location	-location=57
@mantovani@-person	-person=90
@1938@-location	-location=1
@deventer@-event	-event=1
@guozijian@-organization	-organization=27
@prince_of_novgorod@-location	-location=1
@peter_hammond@-person	-person=30
@charlotte_corday@-person	-person=82
@john_w._campbell_award_for_best_new_writer@-award	-award=147
@frankenstein@-person	-person=2
@fleischmann@-person	-person=10
@macgyver@-broadcast_program	-broadcast_program=415
@oskemen@-location	-location=44
@magill@-location	-location=37
@gallatin@-product	-product=1
@football_league_first_division@-organization	-organization=1242
@buka@-location	-location=71
@bruce_altman@-person	-person=28
@iskra@-event	-event=1
@harry_mcclintock@-person	-person=21
@westlake@-art	-art=6
@school_district@-organization	-organization=3
@masaharu_satō@-person	-person=28
@chicago@-organization	-organization=484
@octet@-art	-art=14
@vintage@-person	-person=1
@mausoleum@-location	-location=33
@secret_garden@-art	-art=17
@the_dukes@-person	-person=18
@lyndhurst@-location	-location=111
@peel_tower@-location	-location=23
@martinus_nijhoff@-organization	-organization=2
@bala@-art	-art=7
@xxix_tactical_air_command@-organization	-organization=22
@bradford@-person	-person=22
@andy_ward@-person	-person=41
@king_edward_vi@-location	-location=1
@ministry_of_health@-person	-person=4
@stuttgart@-location	-location=4321
@fife@-location	-location=2030
@hc_chemopetrol_litvínov@-organization	-organization=44
@alphabeat@-art	-art=2
@chow_chow@-food	-food=1
@duck_sauce@-person	-person=47
@tattnall@-product	-product=1
@serbia@-broadcast_program	-broadcast_program=1
@tudor@-product	-product=3
@breaker_morant@-person	-person=42
@queen_beatrix@-person	-person=86
@stoat@-living_thing	-living_thing=75
@ponta_delgada@-location	-location=265
@lawrence,_kansas@-location	-location=600
@el_topo@-art	-art=33
@pope_lucius_ii@-person	-person=26
@the_bothy_band@-person	-person=29
@uss_carl_vinson@-product	-product=34
@pfalz@-organization	-organization=11
@frankish@-event	-event=1
@willem_ii@-person	-person=13
@dave_cousins@-person	-person=164
@eighth_avenue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@gama@-art	-art=1
@liv@-broadcast_network	-broadcast_network=3
@century@-person	-person=2
@sierra_boggess@-person	-person=42
@keith_rothfus@-person	-person=26
@bulbul@-art	-art=8
@antonio_pietrangeli@-person	-person=43
@hans_christian_blech@-person	-person=27
@lesley_gore@-person	-person=143
@morehead@-person	-person=3
@raczki@-location	-location=34
@upper_river_division@-location	-location=36
@chika_sakamoto@-person	-person=36
@bayamón@-location	-location=125
@paithan@-location	-location=63
@ha@-language	-language=5
@chapel@-location	-location=34
@karnak@-person	-person=11
@st._helens@-art	-art=5
@the_family_game@-broadcast_program	-broadcast_program=5
@cape_verde_islands@-location	-location=45
@trocadero@-location	-location=9
@kobe@-location	-location=1313
@opencv@-product	-product=25
@amman@-god	-god=1
@mission_control@-art	-art=2
@walt_disney@-organization	-organization=123
@billy_preston@-art	-art=3
@dive@-art	-art=11
@yuan@-art	-art=1
@australasian@-art	-art=2
@planet_mu@-organization	-organization=110
@no._120_squadron_raf@-organization	-organization=28
@mandu@-location	-location=44
@west_kelowna@-organization	-organization=2
@bruno@-person	-person=55
@delaware@-food	-food=4
@arouca@-organization	-organization=24
@roanne@-organization	-organization=12
@erik_kramer@-person	-person=31
@beaufort@-event	-event=3
@middle_kingdom@-location	-location=7
@hela@-language	-language=2
@château_de_chambord@-location	-location=54
@royal_gorge@-location	-location=39
@scott_of_the_antarctic@-art	-art=20
@u.s._route_127@-location	-location=61
@smap@-product	-product=1
@walkerton,_ontario@-location	-location=37
@castor_and_pollux@-god	-god=110
@narrative@-title	-title=19
@cumberland_peninsula@-location	-location=39
@ascension_day@-art	-art=1
@pat_fraley@-person	-person=89
@santa_lucia@-product	-product=2
@police_federation_of_england_and_wales@-organization	-organization=28
@the_dakotas@-location	-location=2
@48@-product	-product=1
@canadian_mining_hall_of_fame@-organization	-organization=37
@animal@-living_thing	-living_thing=6
@perugino@-art	-art=1
@jack_of_all_trades@-art	-art=1
@macs@-organization	-organization=2
@britons@-organization	-organization=1
@juan_de_mena@-person	-person=28
@alamannia@-location	-location=35
@kalama@-person	-person=13
@vortex@-organization	-organization=7
@details@-location	-location=1
@k@-art	-art=21
@sator@-person	-person=18
@rotterdam@-event	-event=29
@rusudan@-person	-person=26
@lost@-chemistry	-chemistry=1
@strata@-location	-location=1
@jacques_françois_dugommier@-person	-person=22
@@-religion-religion	-religion-religion=2
@javier@-event	-event=4
@shawn_crahan@-person	-person=76
@piano@-person	-person=1
@after_dark@-person	-person=4
@xenon@-chemistry	-chemistry=36
@poet@-organization	-organization=5
@jimmy@-product	-product=2
@tropicana@-location	-location=4
@wipo@-organization	-organization=111
@yiewsley@-organization	-organization=4
@pac's_life@-art	-art=20
@mission@-event	-event=8
@prophecies_of_nostradamus@-person	-person=1
@federal@-organization	-organization=577
@miranda@-person	-person=21
@county_fermanagh@-title	-title=1
@bell_206@-product	-product=101
@vijayanagar@-person	-person=1
@doctor_of_physical_therapy@-education-educational_degree	-education-educational_degree=51
@ryūkyūs@-location	-location=66
@tea@-food	-food=133
@todd_smith@-art	-art=16
@north_side@-organization	-organization=3
@brisbane_state_high_school@-organization	-organization=58
@harry_potter_series@-art	-art=26
@cults@-location	-location=6
@england_squad@-organization	-organization=30
@the_killers@-person	-person=835
@yara@-person	-person=16
@breithorn@-location	-location=25
@glee@-broadcast_program	-broadcast_program=1464
@1807@-organization	-organization=1
@marquess_of_northampton@-person	-person=12
@württemberg@-organization	-organization=4
@mute@-disease	-disease=92
@loch_alsh@-location	-location=34
@boots@-product	-product=1
@concept@-art	-art=3
@wabash_and_erie_canal@-location	-location=74
@mercedes-benz_sprinter@-organization	-organization=1
@the_bourne_supremacy@-art	-art=104
@phillip@-location	-location=38
@ind@-transit	-transit=87
@this_mortal_coil@-art	-art=8
@roommates@-art	-art=15
@alfonso_vi@-person	-person=88
@francis_ona@-person	-person=25
@louis_magee@-person	-person=34
@francs@-people-ethnicity	-people-ethnicity=1
@henry_the_fowler@-person	-person=149
@roary_the_racing_car@-broadcast_program	-broadcast_program=45
@e@-disease	-disease=4
@bucktown@-location	-location=21
@lump@-art	-art=20
@willie_banks@-person	-person=26
@hms_foudroyant@-product	-product=23
@east-west@-location	-location=1
@sports@-title	-title=4
@heather@-location	-location=10
@larry_thomas@-person	-person=25
@anan@-person	-person=3
@lobethal@-location	-location=26
@veronicellidae@-living_thing	-living_thing=35
@rewa@-event	-event=1
@goths@-people-ethnicity	-people-ethnicity=719
@ancient_greek@-location	-location=512
@new_york@-art	-art=56
@schiller@-person	-person=247
@chikuzen_province@-location	-location=27
@misery@-art	-art=56
@hospital_broadcasting_association@-organization	-organization=23
@pope_gregory_ix@-person	-person=304
@enzo_ferrari@-product	-product=10
@russ_feingold@-person	-person=144
@fairey_swordfish@-product	-product=313
@pennsylvania@-art	-art=1
@bunclody@-location	-location=20
@cypriot_first_division@-organization	-organization=530
@callovian@-location	-location=108
@steve_grissom@-person	-person=86
@columbine@-art	-art=9
@frankston@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=31
@aleko@-art	-art=8
@alain_silver@-person	-person=22
@record@-art	-art=6
@waterworld@-product	-product=1
@aldansky_district@-location	-location=34
@1@-transit	-transit=3
@mr@-art	-art=2
@umbro@-organization	-organization=193
@iii@-chemistry	-chemistry=1
@fellow@-award	-award=2
@a's@-organization	-organization=22
@okinawa_islands@-art	-art=2
@arran@-organization	-organization=4
@watkins@-organization	-organization=8
@saturn@-award	-award=3
@ogre@-product	-product=40
@judaai@-art	-art=30
@onslow_stevens@-person	-person=56
@gustavo_rojo@-person	-person=20
@châteauroux@-location	-location=126
@new_jersey@-art	-art=36
@port_royal@-event	-event=10
@colossus@-event	-event=4
@author@-organization	-organization=1
@livingston,_new_jersey@-organization	-organization=1
@saint_benedict@-person	-person=80
@christofer_johnsson@-person	-person=55
@jaro@-person	-person=1
@the_other@-location	-location=8
@telefís_éireann@-organization	-organization=6
@karl_kilbom@-person	-person=23
@sing_a_song_of_sixpence@-art	-art=30
@bradford@-organization	-organization=271
@ananda@-person	-person=76
@carlow@-location	-location=348
@cockfosters@-organization	-organization=4
@electra@-product	-product=25
@hayle@-location	-location=142
@tanga@-event	-event=2
@lakota_people@-language	-language=1
@family@-art	-art=18
@engaku-ji@-location	-location=34
@south_african@-organization	-organization=88
@coronation@-location	-location=10
@ramesses@-person	-person=27
@junge_freiheit@-art	-art=21
@montague_island@-location	-location=25
@necropolis@-location	-location=8
@cadillac,_michigan@-location	-location=67
@nobody's_perfect@-person	-person=1
@simon@-organization	-organization=1
@walter_lantz_productions@-person	-person=1
@deerhunter@-person	-person=126
@cam_ranh_bay@-location	-location=144
@brown_trout@-living_thing	-living_thing=107
@the_grouch@-person	-person=51
@the_people's_choice@-broadcast_program	-broadcast_program=47
@marks@-person	-person=3
@butch_cassidy@-person	-person=138
@grouplove@-art	-art=1
@vasilyevsky_island@-location	-location=32
@.@-broadcast_program	-broadcast_program=1
@colin_turkington@-person	-person=66
@ollie@-location	-location=5
@harold_norse@-person	-person=32
@gardasil@-medicine-drug	-medicine-drug=33
@bass@-location	-location=153
@uk@-person	-person=1
@route_67@-location	-location=25
@lepidoptera@-living_thing	-living_thing=1321
@donna@-person	-person=5
@charles_bernstein@-person	-person=90
@bellport,_new_york@-location	-location=25
@pimp_my_ride@-product	-product=5
@city_council@-location	-location=21
@lille_university_of_science_and_technology@-organization	-organization=42
@darling_downs@-location	-location=293
@rivals@-internet-website	-internet-website=40
@middle-earth_role_playing@-product	-product=29
@shippensburg@-organization	-organization=2
@nicolae_bălcescu@-person	-person=66
@munch_museum@-location	-location=33
@crane@-living_thing	-living_thing=134
@the_dish@-art	-art=49
@le_puy@-location	-location=27
@mac_cosmetics@-organization	-organization=39
@palm_springs@-event	-event=2
@newman@-organization	-organization=57
@eduardo_frei_montalva@-person	-person=112
@lara_pulver@-person	-person=34
@367th_fighter_group@-organization	-organization=29
@mick_avory@-person	-person=49
@lebus@-organization	-organization=3
@ko@-person	-person=5
@surgeon_general@-title	-title=146
@río_negro@-art	-art=3
@k._vijaya_bhaskar@-person	-person=23
@coast_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=21
@kansas@-title	-title=1
@mar_saba@-location	-location=57
@drinking@-chemistry	-chemistry=3
@stokesley@-person	-person=1
@tim_samaras@-person	-person=27
@tyagaraja@-person	-person=130
@x-factor@-broadcast_program	-broadcast_program=4
@voices@-person	-person=1
@pr@-title	-title=125
@sadie_benning@-person	-person=32
@the_antiquary@-art	-art=28
@source@-art	-art=14
@rap-up@-art	-art=174
@gualeguaychú@-location	-location=64
@western_hockey_league@-organization	-organization=1266
@abingdon@-title	-title=1
@uia@-organization	-organization=25
@will_power@-broadcast_program	-broadcast_program=2
@rea@-person	-person=5
@clough_williams-ellis@-person	-person=83
@black_prince@-person	-person=43
@the_brotherhood@-organization	-organization=5
@crown_estate@-organization	-organization=158
@braddock@-location	-location=37
@belarus@-organization	-organization=290
@karen_o@-person	-person=107
@the_press@-art	-art=100
@art@-person	-person=22
@babušnica@-location	-location=59
@leyton@-organization	-organization=77
@horizon@-location	-location=6
@the_emperor@-art	-art=3
@works@-organization	-organization=2
@associates@-living_thing	-living_thing=1
@wiyot@-people-ethnicity	-people-ethnicity=14
@can@-event	-event=18
@mio@-location	-location=16
@hayate_the_combat_butler@-broadcast_program	-broadcast_program=3
@john_fowler@-person	-person=56
@gary_gygax@-person	-person=420
@operation_alphabet@-broadcast_program	-broadcast_program=1
@commonwealth_avenue@-location	-location=56
@spaceballs@-art	-art=127
@ferdy_doernberg@-person	-person=21
@alfred_mcalpine@-organization	-organization=40
@charing@-location	-location=36
@bravo_otto@-art	-art=7
@14@-biology	-biology=1
@wilford@-location	-location=32
@fuengirola@-event	-event=2
@the_thorns@-art	-art=5
@bnd@-location	-location=25
@caldwell@-location	-location=260
@battle_of_mons@-location	-location=1
@the_long_goodbye@-person	-person=4
@helvetii@-people-ethnicity	-people-ethnicity=131
@uk@-art	-art=4
@sidney_lanier@-organization	-organization=2
@the_century_of_the_self@-art	-art=23
@faithless@-person	-person=305
@ozark@-product	-product=1
@harry_seidler@-person	-person=76
@germantown@-event	-event=90
@pharsalus@-event	-event=17
@star_tv@-broadcast_network	-broadcast_network=119
@guayas@-location	-location=80
@proteus@-product	-product=10
@george_and_martha@-broadcast_program	-broadcast_program=22
@promenade@-art	-art=9
@constantin_silvestri@-person	-person=27
@south_central@-broadcast_program	-broadcast_program=15
@red_house@-location	-location=44
@new_albany@-organization	-organization=5
@cedrus_libani@-living_thing	-living_thing=27
@ambush@-product	-product=2
@mendota@-product	-product=1
@bayard@-location	-location=15
@katoomba@-location	-location=55
@abbot@-location	-location=10
@the_sorrows_of_young_werther@-art	-art=92
@kern_river@-location	-location=125
@seema@-person	-person=72
@hope_bay@-location	-location=94
@stern_pinball@-person	-person=25
@death_valley@-location	-location=426
@friendly_fires@-art	-art=9
@church_of_england@-religion-religion	-religion-religion=6
@fukui@-art	-art=71
@teen_choice_award@-event	-event=4
@new_south_wales_court_of_appeal@-organization	-organization=26
@flatland@-person	-person=1
@wuhan@-organization	-organization=4
@montella@-person	-person=1
@william_sefton_moorhouse@-person	-person=38
@new_order@-art	-art=1
@commonwealth@-product	-product=6
@bethune@-person	-person=11
@mcleod@-person	-person=4
@tidewater@-location	-location=43
@grand_avenue@-location	-location=48
@king_country@-location	-location=103
@european_science_foundation@-organization	-organization=71
@university_of_trieste@-organization	-organization=77
@mcpherson@-person	-person=17
@paris@-organization	-organization=136
@kenilworth_castle@-location	-location=85
@bryotropha_desertella@-living_thing	-living_thing=34
@i_love_you@-art	-art=127
@auxerre@-organization	-organization=263
@gallia@-art	-art=2
@ruth_stone@-person	-person=20
@dorothy_dandridge@-person	-person=175
@augustus@-person	-person=2114
@jane_grigson@-person	-person=21
@selkirk@-product	-product=3
@graduate_school@-education-educational_degree	-education-educational_degree=15
@anil_kumble@-person	-person=172
@bill_white@-person	-person=110
@matango@-location	-location=1
@angra@-person	-person=159
@battle_of_bizani@-event	-event=23
@the_statesman@-art	-art=137
@route_107@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@san_carlos@-location	-location=200
@leeds_metropolitan_university@-organization	-organization=229
@bruce_barrymore_halpenny@-person	-person=51
@mtv_rocks@-broadcast_network	-broadcast_network=31
@aunt_dan_and_lemon@-art	-art=20
@pele@-location	-location=4
@gaz_metan_mediaș@-organization	-organization=27
@wuthering_heights@-person	-person=15
@starkey@-person	-person=13
@dublin@-organization	-organization=1753
@ilyushin@-organization	-organization=88
@manila_lrt@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@mid_west_rhinos@-organization	-organization=40
@cortes@-person	-person=3
@kirov_oblast@-location	-location=399
@milwaukee_repertory_theater@-organization	-organization=34
@voltaire@-location	-location=2
@metcalfe@-location	-location=23
@amaranthe@-person	-person=43
@sorbus@-living_thing	-living_thing=83
@cultural_revolution@-person	-person=2
@the_saints@-location	-location=15
@belarus@-location	-location=7704
@reginald_fairlie@-person	-person=24
@nicholas_metropolis@-person	-person=27
@robson_valley@-location	-location=20
@iraqi_president@-organization	-organization=1
@stadium@-person	-person=1
@eventide@-organization	-organization=19
@altamira@-location	-location=51
@rapture@-art	-art=57
@the_convent@-art	-art=6
@tianjin@-location	-location=1487
@jason_pominville@-person	-person=40
@flame@-art	-art=15
@gold_beach@-location	-location=34
@44@-location	-location=20
@mordvins@-location	-location=1
@philippe_manoury@-person	-person=24
@revolver@-art	-art=305
@tommy_leach@-person	-person=24
@ithaca@-organization	-organization=21
@bruce_r._mcconkie@-person	-person=66
@smart_araneta_coliseum@-location	-location=222
@bentley_rhythm_ace@-art	-art=1
@carl_sandburg@-person	-person=343
@betty_nguyen@-person	-person=23
@the_assassination_of_richard_nixon@-art	-art=32
@naomi@-person	-person=42
@shaw's@-person	-person=13
@velia@-living_thing	-living_thing=1
@covadonga@-product	-product=2
@droylsden@-organization	-organization=202
@95@-event	-event=3
@wood_green@-location	-location=158
@greater_new_york@-organization	-organization=26
@roots@-broadcast_program	-broadcast_program=170
@cecilia_malmström@-person	-person=20
@loose@-location	-location=10
@roh@-organization	-organization=67
@educational_television@-broadcast_network	-broadcast_network=17
@ari@-organization	-organization=5
@raila_odinga@-person	-person=173
@berkeley_barb@-art	-art=25
@finance@-art	-art=3
@juan@-event	-event=5
@balance_of_power@-product	-product=9
@duke_of_berwick@-title	-title=24
@the_cabinet_of_dr._caligari@-art	-art=126
@united_kingdom@-art	-art=4
@wftu@-broadcast_network	-broadcast_network=1
@selah_sue@-person	-person=37
@cbc_television@-broadcast_program	-broadcast_program=2
@l.a.@-art	-art=2
@alec@-person	-person=28
@google_talk@-product	-product=93
@mariana@-person	-person=10
@terry_molloy@-person	-person=23
@thor@-art	-art=170
@buffalo_philharmonic_orchestra@-person	-person=70
@hurricane_andrew@-event	-event=310
@saidapet@-location	-location=36
@the_duchess_of_cambridge@-person	-person=29
@brendan_rodgers@-person	-person=117
@baron_dacre@-title	-title=28
@woodend@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@big_red@-organization	-organization=21
@naab@-organization	-organization=5
@mount_ephraim@-location	-location=27
@prs@-finance-currency	-finance-currency=1
@candia@-event	-event=3
@ken_wilber@-person	-person=129
@deschutes_county@-location	-location=75
@ballachulish@-location	-location=47
@amrapali@-person	-person=19
@earl_of_cardigan@-person	-person=10
@l'assomption@-living_thing	-living_thing=1
@jan_hus@-person	-person=201
@zagorje@-location	-location=21
@winfield@-location	-location=110
@eddie_izzard@-person	-person=289
@eighth@-body_part	-body_part=1
@alexei_kovalev@-person	-person=65
@leif_garrett@-person	-person=92
@the_nymphs@-art	-art=4
@benin@-location	-location=3031
@saturnin@-person	-person=19
@pittsburgh,_pennsylvania@-event	-event=1
@latin@-organization	-organization=32
@specimen@-person	-person=23
@lord_great_chamberlain@-title	-title=113
@wyatt@-location	-location=3
@breakaway@-person	-person=1
@numbers@-art	-art=217
@shabad@-location	-location=26
@warren_moon@-person	-person=195
@chennai_mathematical_institute@-organization	-organization=20
@samburu@-people-ethnicity	-people-ethnicity=31
@tallahassee@-art	-art=11
@church_of_st_mary_the_virgin@-location	-location=21
@thomas_b._costain@-person	-person=44
@later_shu@-location	-location=101
@marianne_jean-baptiste@-person	-person=53
@rac@-organization	-organization=53
@gran_canaria@-organization	-organization=20
@morogoro@-location	-location=98
@frankston@-location	-location=274
@fox_sports_net@-broadcast-tv_channel	-broadcast-tv_channel=1
@yousry_nasrallah@-person	-person=22
@west_los_angeles_college@-organization	-organization=29
@salvadoran@-people-ethnicity	-people-ethnicity=32
@ladybug@-person	-person=2
@jaguares@-person	-person=15
@the_parent_'hood@-broadcast_program	-broadcast_program=83
@you_spin_me_round_(like_a_record)@-art	-art=50
@breach@-art	-art=23
@renzo_montagnani@-person	-person=41
@prime@-art	-art=20
@larry@-person	-person=46
@roger_mckenzie@-person	-person=25
@music@-person	-person=1
@dialogue_for_hungary@-organization	-organization=20
@russell@-product	-product=21
@merchant_navy@-title	-title=6
@verbier@-event	-event=4
@european_cups@-organization	-organization=48
@air_france@-organization	-organization=768
@glen_mills@-location	-location=11
@bridges@-medicine-medical_treatment	-medicine-medical_treatment=9
@nos@-organization	-organization=3
@choi_kang-hee@-person	-person=42
@phrae@-organization	-organization=1
@quills@-living_thing	-living_thing=1
@bif_naked@-person	-person=96
@fiction_family@-person	-person=19
@monsters_of_folk@-art	-art=3
@georges_braque@-person	-person=363
@birthday@-art	-art=30
@dashiell_hammett@-person	-person=321
@cathal_goulding@-person	-person=39
@claymore@-location	-location=5
@cesare_borgia@-person	-person=227
@alma_cogan@-art	-art=5
@battersea_park@-location	-location=100
@belarusian@-people-ethnicity	-people-ethnicity=176
@biscuits@-art	-art=6
@monmouth@-product	-product=6
@jasmine@-food	-food=3
@the_colour_of_magic@-product	-product=2
@richmond@-organization	-organization=1409
@egyptians@-religion-religion	-religion-religion=4
@bbc's@-broadcast_network	-broadcast_network=2
@shem@-person	-person=126
@jefferson_county,_indiana@-location	-location=21
@canadian_pacific_railway@-organization	-organization=2294
@181@-art	-art=65
@christ_church@-event	-event=1
@fergusson_island@-location	-location=36
@ape@-location	-location=4
@lake_koshkonong@-location	-location=25
@millie@-person	-person=25
@blossom@-product	-product=1
@plum@-organization	-organization=1
@plan_9@-organization	-organization=2
@piotr_włostowic@-person	-person=23
@shoemaker@-art	-art=8
@peoria,_illinois@-organization	-organization=1
@avram_iancu@-person	-person=41
@the_lion_king@-product	-product=9
@garrick@-award	-award=3
@mont_blanc@-product	-product=7
@ripley@-location	-location=291
@matsushima@-product	-product=12
@paykan@-organization	-organization=135
@divinyls@-art	-art=3
@john_brown's_raid_on_harpers_ferry@-person	-person=1
@horse@-person	-person=7
@louis_jolliet@-person	-person=70
@county_louth@-organization	-organization=1
@pal@-language	-language=2
@ponca@-location	-location=12
@crystal@-person	-person=6
@protectorate@-event	-event=40
@respectable@-art	-art=16
@2001_tour_de_france@-event	-event=30
@mersey@-product	-product=5
@constitution@-law	-law=1
@william_sharp@-person	-person=20
@matt@-art	-art=5
@columbine@-event	-event=22
@leone@-product	-product=8
@henry-russell_hitchcock@-person	-person=40
@christchurch@-location	-location=3232
@boeing_314@-product	-product=45
@matt_berry@-location	-location=1
@spanish@-finance-currency	-finance-currency=6
@king's_college@-location	-location=3
@rufus_king@-person	-person=107
@alexandra@-art	-art=4
@maria_curie-skłodowska_university@-organization	-organization=31
@beebe@-location	-location=22
@supercell@-art	-art=5
@1983_northwest_territories_general_election@-event	-event=20
@peter_cetera@-art	-art=3
@american_express@-organization	-organization=854
@joe_profaci@-person	-person=25
@pacer@-art	-art=9
@the_big_o@-art	-art=1
@pro_tools@-organization	-organization=1
@jarrod_saltalamacchia@-person	-person=61
@unfinished_business@-art	-art=29
@westmorland@-person	-person=1
@epic_illustrated@-organization	-organization=1
@sk@-organization	-organization=7
@marquesan@-language	-language=22
@president_of_moldova@-title	-title=54
@colin_thiele@-person	-person=39
@jane_child@-person	-person=24
@boston_patriots@-organization	-organization=107
@die_flippers@-art	-art=1
@shelter@-art	-art=31
@adolfo_alsina@-location	-location=4
@the_last_temptation@-art	-art=32
@saint_george@-broadcast_program	-broadcast_program=5
@lucy@-title	-title=1
@diriangén@-person	-person=1
@holyrood_park@-location	-location=52
@terminal@-art	-art=5
@geffen_records@-person	-person=1
@14th_street_bridge@-location	-location=34
@friend@-location	-location=5
@lega@-location	-location=2
@goiânia@-organization	-organization=7
@bruno_munari@-person	-person=24
@atlantic_station@-location	-location=48
@jetstream@-organization	-organization=5
@msnbc@-broadcast_network	-broadcast_network=1797
@whitegate@-location	-location=26
@neil_ruddock@-person	-person=33
@national_hurling_league_(division_2)@-organization	-organization=23
@daisy@-person	-person=4
@gedeo@-people-ethnicity	-people-ethnicity=16
@matthew_of_ajello@-person	-person=20
@cygnet@-product	-product=4
@taranto@-location	-location=678
@restaurant@-art	-art=32
@opera@-person	-person=4
@edna@-location	-location=23
@aristotle@-art	-art=3
@buddhism@-location	-location=3
@international_wheelchair_basketball_federation@-organization	-organization=38
@seat@-organization	-organization=333
@dulverton@-product	-product=2
@last@-event	-event=35
@total@-organization	-organization=221
@illingworth@-person	-person=10
@vancouver_whitecaps@-organization	-organization=144
@dogwood@-person	-person=16
@department_for_education_and_skills_(dfes)@-organization	-organization=25
@vercelli@-art	-art=1
@cambridge_university_press@-art	-art=1
@pan_arab_games@-event	-event=59
@são_luís_de_montes_belos@-location	-location=32
@oppian@-person	-person=24
@piper@-organization	-organization=70
@god_save_the_queen@-art	-art=277
@singu@-event	-event=1
@kawit@-location	-location=55
@oswald_morris@-person	-person=24
@air_force@-title	-title=43
@cool_world@-art	-art=63
@andrew_lawrence@-person	-person=33
@french_championships@-organization	-organization=3
@stop_the_clocks@-art	-art=32
@locus_award@-art	-art=1
@tlingit@-language	-language=94
@bill_wyman@-person	-person=411
@slovenian_prvaliga@-organization	-organization=381
@70th_academy_awards@-event	-event=41
@wwe_superstars@-broadcast_program	-broadcast_program=49
@coffee@-location	-location=53
@city_of_the_living_dead@-art	-art=26
@frederick_ii,_elector_of_saxony@-person	-person=39
@santa_cruz_beach_boardwalk@-location	-location=42
@berry_sakharof@-person	-person=25
@lanús@-organization	-organization=245
@israel's@-organization	-organization=5
@sinai@-event	-event=1
@queen's_pier@-location	-location=20
@boyd@-location	-location=27
@resident_evil_outbreak@-product	-product=27
@kingdom_of_east_anglia@-location	-location=322
@griffin@-organization	-organization=5
@kentucky_speedway@-location	-location=266
@knowledge_corridor@-location	-location=31
@mg@-location	-location=40
@jerold_hoffberger@-person	-person=20
@josh_reddick@-person	-person=32
@wenatchee@-product	-product=2
@roubaix@-location	-location=216
@lord_lyon_king_of_arms@-title	-title=189
@zambezi_region@-location	-location=30
@black_september@-event	-event=47
@santacruz@-location	-location=25
@gpo@-organization	-organization=93
@melbourne_sports_and_aquatic_centre@-location	-location=35
@30th_division@-organization	-organization=22
@faithless@-art	-art=11
@qc@-title	-title=1466
@hajduk_kula@-organization	-organization=45
@forest_hills_–_71st_avenue@-location	-location=35
@britney_spears@-person	-person=2578
@orania@-location	-location=23
@big_in_japan@-person	-person=40
@declaration_of_the_rights_of_man_and_of_the_citizen@-art	-art=124
@the_white_house@-title	-title=2
@cosmopolitan@-organization	-organization=1
@p._g._viswambharan@-person	-person=22
@wesberry_v._sanders@-event	-event=22
@kawanishi@-location	-location=33
@rose-marie@-art	-art=55
@jim_crace@-person	-person=31
@bec@-location	-location=15
@java@-people-ethnicity	-people-ethnicity=4
@postscript@-computer-programming_language	-computer-programming_language=407
@english_chamber_orchestra@-person	-person=215
@goldfish@-product	-product=6
@soviet_forces@-organization	-organization=25
@lady_in_the_lake@-art	-art=26
@1982@-organization	-organization=2
@marquette@-location	-location=248
@jaffna_kingdom@-location	-location=65
@grand_boulevard@-location	-location=59
@viceroy_of_peru@-location	-location=21
@the_band_perry@-art	-art=3
@saami@-people-ethnicity	-people-ethnicity=24
@paulina@-art	-art=20
@john_j._pershing@-person	-person=370
@median@-person	-person=3
@no_more_heroes@-product	-product=55
@bjørn_alterhaug@-person	-person=41
@bad_boys@-organization	-organization=1
@jurassic_park@-location	-location=1
@bojnice@-location	-location=34
@in_concert@-broadcast_program	-broadcast_program=14
@montserrat@-location	-location=749
@garryowen@-art	-art=1
@melbourne_grand_prix_circuit@-location	-location=35
@secret_love@-art	-art=38
@bing@-living_thing	-living_thing=1
@wendy's@-location	-location=317
@masai@-language	-language=1
@sea_of_okhotsk@-location	-location=425
@barbour@-organization	-organization=3
@1988_tour_de_france@-event	-event=28
@st._andrew@-title	-title=4
@napier@-organization	-organization=2
@the_book_of_the_city_of_ladies@-art	-art=26
@oman@-person	-person=3
@helmut_schmidt_university@-organization	-organization=20
@new_cumberland@-location	-location=27
@state_house@-location	-location=76
@duluth_news_tribune@-art	-art=27
@erato@-living_thing	-living_thing=1
@lionsxii@-organization	-organization=116
@flamingo@-organization	-organization=4
@santa_cruz@-organization	-organization=131
@american_idol@-art	-art=2956
@crook@-art	-art=10
@book_of_amos@-art	-art=34
@diego_suarez@-event	-event=4
@mohsin_khan@-person	-person=30
@mitchell_ryan@-person	-person=51
@the_boys_next_door@-art	-art=22
@states_of_the_united_states_of_america@-location	-location=50
@new_york@-organization	-organization=411
@alicante@-organization	-organization=18
@national_post@-art	-art=602
@jerry_livingston@-person	-person=125
@pennant@-person	-person=9
@jakers!_the_adventures_of_piggley_winks@-broadcast_program	-broadcast_program=53
@madison@-broadcast_program	-broadcast_program=52
@amanda@-product	-product=2
@klimov@-organization	-organization=23
@tn@-location	-location=114
@articles@-language	-language=1
@mac._robertson_land@-location	-location=137
@marconi@-product	-product=1
@lugbara@-people-ethnicity	-people-ethnicity=21
@max_schmeling@-person	-person=127
@alastair_mackenzie@-person	-person=25
@h._w._wilson_company@-organization	-organization=32
@nola@-person	-person=1
@gan@-organization	-organization=2
@asian_chess_championship@-event	-event=22
@mcconnell@-location	-location=2
@ghost_in_the_shell@-product	-product=6
@fatherland@-organization	-organization=4
@the_civilians@-organization	-organization=21
@henry_shefflin@-person	-person=111
@william_graham_sumner@-person	-person=43
@colony_of_brazil@-location	-location=53
@street_fighter@-art	-art=11
@high_sheriff_of_cornwall@-title	-title=107
@lord_wellesley@-person	-person=28
@jakarta@-person	-person=16
@davenport@-person	-person=19
@ping@-art	-art=1
@ny_24@-location	-location=39
@the_yellow_rose@-broadcast_program	-broadcast_program=20
@orion's_belt@-art	-art=15
@nosferatu@-art	-art=5
@hughes@-event	-event=1
@toungoo@-event	-event=2
@black_hat@-event	-event=20
@dark_blue@-visual_art-color	-visual_art-color=2
@bobby_richardson@-person	-person=81
@monsters_of_folk@-person	-person=33
@clubhouse@-broadcast_program	-broadcast_program=20
@rise_and_fall,_rage_and_grace@-art	-art=31
@ridgefield@-location	-location=151
@a_very_brady_sequel@-art	-art=46
@plantation_key@-location	-location=21
@rock_the_bells@-event	-event=42
@k_street@-location	-location=41
@oswald_stoll@-person	-person=29
@st._albert_saints@-organization	-organization=78
@ostend@-event	-event=7
@albany@-product	-product=7
@alabama_hills@-location	-location=35
@dunn@-location	-location=33
@allamakee_county@-location	-location=79
@multan_district@-location	-location=32
@wind@-location	-location=1
@minister_of_social_affairs@-title	-title=20
@host@-person	-person=9
@s_club@-art	-art=12
@tran@-art	-art=1
@christian_brothers_university@-organization	-organization=49
@battleship@-product	-product=72
@al_jawf_governorate@-location	-location=20
@the_abbey@-broadcast_program	-broadcast_program=3
@president_harrison@-person	-person=24
@mayer_brown@-organization	-organization=44
@egyptians@-location	-location=120
@naval_officer@-organization	-organization=27
@odawara,_kanagawa@-location	-location=29
@ufa@-organization	-organization=210
@phillips@-person	-person=29
@kehl@-event	-event=7
@lawrence@-organization	-organization=3
@rat@-person	-person=2
@clive_charles@-person	-person=28
@agent_orange@-chemistry	-chemistry=218
@route_25@-location	-location=53
@simona_de_silvestro@-person	-person=40
@captain@-event	-event=1
@senghenydd_colliery_disaster@-event	-event=20
@silvassa@-location	-location=21
@guyanese@-location	-location=221
@frankie_and_johnny_in_the_clair_de_lune@-art	-art=35
@george_frideric_handel@-person	-person=872
@maurizio_galbaio@-person	-person=30
@thr@-biology	-biology=21
@issus@-event	-event=18
@rank@-art	-art=11
@leagues@-event	-event=1
@american_academy_of_arts_and_sciences@-organization	-organization=2544
@gent@-person	-person=1
@roger_y._tsien@-person	-person=27
@david_lipscomb@-person	-person=35
@law@-organization	-organization=30
@barth@-location	-location=86
@roy_rogers@-location	-location=10
@brachystegia@-living_thing	-living_thing=112
@kurt_masur@-person	-person=191
@anita_garibaldi@-location	-location=1
@new_york_city@-organization	-organization=39
@tong@-location	-location=13
@minnesota@-person	-person=7
@fipa@-event	-event=5
@international@-art	-art=2
@bar-sur-aube@-event	-event=6
@county_wicklow@-location	-location=707
@drenica@-location	-location=44
@cuba@-people-ethnicity	-people-ethnicity=4
@nationalist@-event	-event=2
@phoenicopteriformes@-living_thing	-living_thing=156
@nizwa@-location	-location=47
@kimball@-organization	-organization=7
@crucial_conflict@-person	-person=34
@sergio_batista@-person	-person=44
@rakovski@-person	-person=1
@2007_provincial_election@-event	-event=227
@harry_l._fraser@-person	-person=31
@onyx@-computer-programming_language	-computer-programming_language=1
@chapman@-location	-location=27
@guiseley@-organization	-organization=113
@enterobacteriaceae@-living_thing	-living_thing=90
@sunningdale@-organization	-organization=1
@star_ferry@-location	-location=2
@nicholas_payton@-person	-person=82
@bad@-art	-art=121
@hythe@-product	-product=2
@wind@-art	-art=1
@armando_diaz@-product	-product=2
@white_eyes@-location	-location=1
@são_paulo@-location	-location=7264
@miracle@-person	-person=6
@benoît_sokal@-person	-person=20
@alderney@-location	-location=301
@youth_brigade@-person	-person=55
@penn_state@-location	-location=1
@macdonald_motorsports@-organization	-organization=33
@outside@-event	-event=2
@simon_kuznets@-person	-person=57
@medley@-location	-location=18
@zzap!64@-art	-art=102
@2007_fifa_women's_world_cup@-event	-event=190
@your_hit_parade@-broadcast_program	-broadcast_program=110
@coast_to_coast@-broadcast_program	-broadcast_program=2
@cadmium@-chemistry	-chemistry=51
@national_film_school_in_łódź@-organization	-organization=58
@qadry_ismail@-person	-person=33
@renaud@-art	-art=8
@gamble@-location	-location=3
@hogan's_heroes@-person	-person=51
@the_count_of_monte_cristo@-art	-art=315
@ezeiza@-location	-location=26
@gee@-art	-art=54
@lord_chancellor@-person	-person=9
@satellite@-living_thing	-living_thing=1
@manicaland@-organization	-organization=17
@lakeshore@-organization	-organization=3
@bakhtiari@-people-ethnicity	-people-ethnicity=58
@westinghouse@-person	-person=6
@diy@-internet-website	-internet-website=2
@broughton@-person	-person=4
@carnage@-art	-art=17
@weinan@-event	-event=1
@belarusian@-location	-location=51
@seizures@-art	-art=5
@sebastopol@-event	-event=1
@eléctrico@-organization	-organization=2
@republic@-art	-art=85
@the_professor@-person	-person=2
@bar@-food	-food=3
@pol.@-language	-language=33
@bowie@-location	-location=117
@john_andrews@-person	-person=27
@lakewood,_ohio@-location	-location=129
@mike_jones@-person	-person=154
@písek@-location	-location=154
@lake_quinsigamond@-location	-location=24
@chamorro@-person	-person=25
@classical@-organization	-organization=1
@blossom@-broadcast_program	-broadcast_program=133
@turing@-award	-award=1
@maze@-location	-location=5
@fajr_international_film_festival@-event	-event=84
@folklore@-product	-product=8
@moose@-organization	-organization=3
@the_lieutenant@-broadcast_program	-broadcast_program=41
@parkhead@-organization	-organization=23
@hochspeyer@-location	-location=21
@chaco@-location	-location=225
@da@-location	-location=8
@valle@-location	-location=89
@värmland@-location	-location=305
@eiffel@-computer-programming_language	-computer-programming_language=87
@st._peter's_church@-location	-location=69
@canaan@-broadcast_program	-broadcast_program=21
@coins@-title	-title=6
@mordellidae@-living_thing	-living_thing=2052
@soviet_team@-person	-person=1
@25@-event	-event=3
@faculty_of_science@-location	-location=3
@weed@-living_thing	-living_thing=1
@pilbara@-location	-location=441
@movin'_on@-broadcast_program	-broadcast_program=25
@veruca_salt@-person	-person=23
@laoshan_velodrome@-location	-location=30
@rick_mast@-person	-person=109
@bean@-food	-food=4
@city_journal@-art	-art=67
@expanded_universe@-art	-art=23
@thomas_fortune_ryan@-person	-person=32
@tony_clement@-person	-person=106
@stalag_vii-a@-location	-location=21
@wolverhampton@-event	-event=1
@estelí@-location	-location=68
@jay_lane@-location	-location=1
@1965@-art	-art=11
@dry@-event	-event=1
@mangbetu@-people-ethnicity	-people-ethnicity=12
@berengaria@-product	-product=4
@james_foley@-person	-person=45
@the_gambler@-broadcast_program	-broadcast_program=4
@bethune@-title	-title=1
@himachal_pradesh_university@-organization	-organization=46
@bleach@-product	-product=44
@richmond_heights@-location	-location=40
@alex_lloyd@-art	-art=4
@vindaloo@-art	-art=12
@don't_drink_the_water@-broadcast_program	-broadcast_program=8
@ddt@-person	-person=1
@emsdetten@-location	-location=20
@fools_gold@-art	-art=20
@senate_president@-organization	-organization=39
@1911@-art	-art=18
@grand_prix@-product	-product=17
@antonio_margarito@-person	-person=82
@music_video@-title	-title=6
@ben_stiller@-person	-person=540
@delaware@-product	-product=9
@napier@-location	-location=473
@baroness@-art	-art=5
@bernhard_schlink@-person	-person=34
@dirty_projectors@-person	-person=111
@department_of_foreign_affairs@-title	-title=2
@justice_league_international@-art	-art=146
@bering@-person	-person=4
@replay@-event	-event=3
@mouscron@-organization	-organization=75
@dick_scobee@-person	-person=21
@uk@-product	-product=1
@tours@-organization	-organization=64
@robert_ballard@-person	-person=109
@the_accused@-art	-art=58
@laz@-language	-language=66
@wheatbelt@-location	-location=257
@emmy@-event	-event=4
@kenema@-location	-location=73
@gmina_milejów@-location	-location=25
@la_quinta@-organization	-organization=2
@sardinia@-event	-event=2
@scots@-organization	-organization=11
@solomon_r._guggenheim@-person	-person=29
@canons_regular@-title	-title=2
@song_yingxing@-person	-person=24
@mary-kate_and_ashley_olsen@-person	-person=135
@15th_infantry_regiment@-organization	-organization=56
@walrus@-living_thing	-living_thing=90
@that_season@-event	-event=86
@inchcape@-location	-location=16
@harold_larwood@-person	-person=83
@the_dalles@-organization	-organization=1
@seconds_out@-art	-art=19
@roadrunner@-art	-art=25
@costa_rican@-food	-food=2
@articles@-medicine-medical_treatment	-medicine-medical_treatment=1
@vi@-product	-product=12
@84@-art	-art=8
@miles@-person	-person=38
@jeremy_scahill@-person	-person=26
@laxey@-organization	-organization=1
@meditation@-art	-art=22
@diplurans@-living_thing	-living_thing=72
@southall@-event	-event=4
@wizard_entertainment@-art	-art=1
@denby@-person	-person=1
@roman_dictator@-title	-title=54
@troy@-organization	-organization=95
@steel_azin_f.c.@-organization	-organization=25
@first_wave@-event	-event=1
@prophetstown@-event	-event=1
@ampleforth@-location	-location=33
@margie@-location	-location=2
@m60_motorway@-location	-location=60
@silsden@-organization	-organization=4
@kovtun@-person	-person=68
@woolworth's@-organization	-organization=131
@lembata@-location	-location=31
@emperor_wenxuan_of_northern_qi@-person	-person=24
@i,_claudius@-art	-art=111
@pop@-person	-person=10
@45th_academy_awards@-event	-event=29
@baptist_church@-organization	-organization=2
@lewiston@-location	-location=436
@ravindra_jadeja@-person	-person=31
@warwickshire@-location	-location=2774
@shell@-product	-product=38
@the_boys@-broadcast_program	-broadcast_program=2
@adnan_sami@-person	-person=61
@rita_pavone@-art	-art=1
@operation_castle@-event	-event=42
@medway@-location	-location=348
@morgenstern@-person	-person=21
@ravensburger@-person	-person=51
@saint_luke@-location	-location=4
@bontang@-organization	-organization=3
@rinaldo@-art	-art=129
@odessa,_texas@-location	-location=177
@garcia@-location	-location=4
@lamech@-person	-person=41
@swindon_town@-location	-location=7
@japanese_occupation@-event	-event=129
@odin@-location	-location=1
@tondu@-organization	-organization=2
@elton_brand@-person	-person=101
@polycarp@-person	-person=98
@palanca@-person	-person=1
@vijay@-person	-person=263
@canal_road@-location	-location=8
@onyx@-organization	-organization=1
@stoughton@-location	-location=111
@bill_ward@-person	-person=169
@malheur_county@-location	-location=89
@glastonbury@-organization	-organization=1
@alien_nation@-art	-art=36
@megumi_fujii@-person	-person=31
@quechua@-language	-language=16
@ossa@-location	-location=10
@the_demon@-person	-person=10
@queensland_gallery_of_modern_art@-location	-location=28
@malmaison@-location	-location=21
@new_england_patriots@-organization	-organization=4033
@arne@-person	-person=12
@sigismund,_holy_roman_emperor@-person	-person=87
@steve_jobs@-person	-person=719
@hindus@-religion-religion	-religion-religion=142
@2008_uci_road_world_championships@-event	-event=21
@kung-fu_master@-art	-art=2
@gilead@-organization	-organization=3
@la_plata@-location	-location=584
@al-arabi@-art	-art=5
@my_humps@-art	-art=48
@lawrence_dobkin@-person	-person=52
@blue_line@-organization	-organization=3
@dark_blue@-art	-art=11
@they_shoot_horses,_don't_they?@-person	-person=7
@gary@-product	-product=3
@lime@-art	-art=1
@habeas_corpus@-person	-person=4
@greene_county,_arkansas@-location	-location=28
@jessica_alba@-person	-person=290
@zones@-art	-art=13
@ethiopian_orthodox_tewahedo_church@-religion-religion	-religion-religion=154
@noble@-organization	-organization=6
@havant@-location	-location=172
@etta_james@-art	-art=2
@dunlap@-product	-product=1
@viimsi_parish@-location	-location=34
@mount_kenya@-location	-location=216
@joker@-living_thing	-living_thing=5
@senatorial@-organization	-organization=46
@krościenko_nad_dunajcem@-location	-location=25
@rpm_package_manager@-product	-product=20
@laurus@-living_thing	-living_thing=20
@west_auckland_town@-organization	-organization=21
@5th@-person	-person=5
@mark_dudbridge@-person	-person=71
@sergey_lagutin@-person	-person=22
@the_strand@-organization	-organization=1
@red_square@-person	-person=1
@red_house_records@-organization	-organization=68
@chip_'n_dale_rescue_rangers@-broadcast_program	-broadcast_program=138
@hunter@-organization	-organization=5
@porto_bello@-location	-location=18
@dive@-broadcast_program	-broadcast_program=3
@french_revolution@-event	-event=6145
@capitol_hill@-organization	-organization=6
@company@-product	-product=5
@tokyo_dome@-location	-location=346
@komatsu@-organization	-organization=69
@claridge's@-location	-location=66
@lloyd's_list@-art	-art=41
@london@-person	-person=40
@suzuka@-location	-location=173
@cookie@-art	-art=16
@lawrence@-event	-event=2
@the_chief@-location	-location=1
@william_clowes@-person	-person=19
@electrical@-organization	-organization=71
@mayanist@-event	-event=2
@the_duke_of_york@-person	-person=108
@alphonse_legros@-person	-person=53
@beauregard@-organization	-organization=2
@sorcerer@-title	-title=86
@yakut@-person	-person=6
@bolivar@-organization	-organization=3
@newfoundland@-person	-person=2
@whitfield@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@cambridgeshire_county_council@-location	-location=1
@lexa_doig@-person	-person=42
@true@-person	-person=3
@sindhi_language@-language	-language=61
@legislative_assembly@-title	-title=1
@stabbing_westward@-art	-art=9
@fijian@-people-ethnicity	-people-ethnicity=142
@chase_field@-location	-location=95
@thomas_demand@-person	-person=34
@agudath_israel@-location	-location=1
@dic@-person	-person=24
@trans-mississippi@-location	-location=27
@secret_love@-broadcast_program	-broadcast_program=15
@greater_blue_mountains_area@-location	-location=24
@roger_hargreaves@-person	-person=36
@drugstore_cowboy@-art	-art=51
@candidate@-person	-person=3
@methotrexate@-medicine-drug	-medicine-drug=30
@new_mexico@-organization	-organization=62
@southeastern_film_critics_association@-organization	-organization=37
@buchanan@-location	-location=152
@rock_hill@-location	-location=117
@rhododendron_ponticum@-living_thing	-living_thing=28
@winter_games@-event	-event=19
@priest@-people-ethnicity	-people-ethnicity=1
@parry_sound—muskoka@-location	-location=45
@vlach@-location	-location=1
@gong@-person	-person=187
@reckless@-broadcast_program	-broadcast_program=7
@gwanghwamun@-location	-location=34
@emea@-location	-location=66
@fram@-location	-location=2
@dunbar@-title	-title=7
@alexander_slidell_mackenzie@-person	-person=22
@suffield@-location	-location=67
@metro_station@-location	-location=25
@bourne@-art	-art=7
@accused@-person	-person=3
@guadalupe@-living_thing	-living_thing=1
@pfalz@-product	-product=2
@voyager_1@-art	-art=1
@conker's_bad_fur_day@-product	-product=41
@battle_of_chippawa@-event	-event=35
@homer@-product	-product=3
@mahal@-art	-art=27
@sarah_slean@-person	-person=83
@coleraine@-location	-location=436
@cambridge,_ma@-location	-location=34
@hibbing@-organization	-organization=2
@london_bridge@-location	-location=480
@stanley_kunitz@-person	-person=96
@restoration@-event	-event=420
@shanghai@-art	-art=21
@romance_of_the_three_kingdoms@-art	-art=575
@john_lavarack@-person	-person=28
@ettore_bugatti@-person	-person=68
@strong@-person	-person=27
@foster@-food	-food=1
@oxo@-person	-person=6
@juba@-event	-event=1
@bungeishunjū@-art	-art=4
@@-art	-art=28
@elche@-location	-location=148
@allauddin_khan@-person	-person=36
@lloyd@-product	-product=1
@pius_v@-person	-person=20
@concarneau@-organization	-organization=2
@berry_kroeger@-person	-person=24
@tavistock_abbey@-location	-location=40
@cedar@-living_thing	-living_thing=111
@suzanne@-location	-location=1
@monsanto@-location	-location=5
@martin_johnson@-person	-person=111
@saint-vincent@-location	-location=24
@seaman@-product	-product=10
@the_world@-person	-person=40
@jack_mullaney@-person	-person=25
@nellie_the_elephant@-broadcast_program	-broadcast_program=9
@world_curling_federation@-organization	-organization=54
@sean_s._cunningham@-person	-person=31
@grunts@-food	-food=1
@north_star@-location	-location=30
@leach@-person	-person=19
@kiama@-location	-location=88
@national_championships@-organization	-organization=61
@the_party@-event	-event=16
@summer_jam@-event	-event=21
@oceanus@-person	-person=2
@oriole@-organization	-organization=29
@wolverine@-art	-art=56
@duke_of_wellington@-product	-product=3
@valley_forge@-organization	-organization=3
@1943_election@-event	-event=42
@vitamin_c@-chemistry	-chemistry=1
@butler_township@-location	-location=75
@cyprus@-art	-art=1
@washington_mystics@-organization	-organization=275
@central_pacific@-location	-location=22
@e-type@-person	-person=59
@asian@-broadcast_network	-broadcast_network=1
@nps@-broadcast_network	-broadcast_network=1
@newfoundland@-title	-title=1
@intel@-organization	-organization=2459
@the_adventures_of_huckleberry_finn@-art	-art=38
@cerastium_arvense@-living_thing	-living_thing=20
@tyagaraja@-god	-god=1
@thai@-people-ethnicity	-people-ethnicity=881
@return_to_forever@-person	-person=116
@henry_armetta@-person	-person=36
@team@-location	-location=1
@battle_of_karnal@-event	-event=23
@pro-mark@-organization	-organization=47
@holland_land_company@-organization	-organization=102
@kham@-person	-person=1
@presidential@-event	-event=81
@outlook@-art	-art=99
@36@-product	-product=2
@warren_smith@-event	-event=1
@keane@-organization	-organization=9
@cakewalk@-product	-product=5
@gazelle@-location	-location=1
@robinson@-person	-person=86
@convention@-organization	-organization=161
@the_facts_of_life@-broadcast_program	-broadcast_program=291
@kokoro@-living_thing	-living_thing=3
@412@-product	-product=6
@dawn@-person	-person=24
@sif@-god	-god=48
@john_holdren@-person	-person=30
@william_howard,_1st_viscount_stafford@-person	-person=35
@mimar_sinan@-person	-person=149
@british_computer_society@-organization	-organization=211
@i-4@-location	-location=40
@kalispell,_montana@-location	-location=112
@map@-location	-location=8
@alive@-art	-art=83
@eurostar@-organization	-organization=336
@corona@-event	-event=3
@lillooet@-people-ethnicity	-people-ethnicity=4
@partizan@-organization	-organization=480
@bodil_awards@-award	-award=59
@market_harborough@-organization	-organization=1
@trix@-person	-person=2
@neu!@-person	-person=155
@pilate@-person	-person=43
@trumpeter@-location	-location=1
@steve_avery@-person	-person=44
@67@-organization	-organization=1
@lutsk@-person	-person=1
@thurii@-location	-location=75
@devorn_jorsling@-person	-person=26
@whiz_kids@-person	-person=9
@centennial@-art	-art=14
@bloodline@-art	-art=31
@end@-organization	-organization=7
@warwick@-location	-location=1021
@bill_bryson@-person	-person=152
@ort@-broadcast_network	-broadcast_network=2
@america's@-location	-location=53
@emilia@-living_thing	-living_thing=5
@murcia@-organization	-organization=54
@pre-crisis@-event	-event=1
@moldavian@-people-ethnicity	-people-ethnicity=20
@marty@-location	-location=3
@pillsbury@-organization	-organization=91
@brandon_ash@-person	-person=20
@altenberg@-location	-location=62
@the_voice@-broadcast-tv_channel	-broadcast-tv_channel=1
@xviii@-event	-event=18
@margaretville@-location	-location=23
@fitzwilliam_museum@-location	-location=262
@white_revolution@-event	-event=74
@dayton,_ohio@-location	-location=1837
@pecos,_new_mexico@-location	-location=20
@meat@-food	-food=140
@vincent_voiture@-person	-person=20
@angels_flight@-art	-art=3
@lawrenceville_school@-organization	-organization=126
@shintō@-location	-location=3
@285@-location	-location=10
@okotoks@-location	-location=74
@behind_closed_doors@-broadcast_program	-broadcast_program=28
@tasmanian@-location	-location=7
@eccleshall@-person	-person=1
@silver@-finance-currency	-finance-currency=8
@kedah@-organization	-organization=38
@mcfarland@-organization	-organization=1
@southeast_asia@-event	-event=7
@félix_award@-award	-award=101
@philly@-event	-event=1
@neil_bonnett@-person	-person=156
@black_hat@-person	-person=1
@somers@-person	-person=8
@g._e._moore@-person	-person=105
@örnsköldsvik@-location	-location=169
@yulin@-location	-location=100
@matanikau_river@-event	-event=1
@paintsville@-location	-location=58
@shawano@-location	-location=72
@private_media_group@-organization	-organization=42
@leipsic@-location	-location=43
@monster_allergy@-art	-art=10
@ron_eldard@-person	-person=59
@whitney@-event	-event=1
@garda_síochána@-organization	-organization=472
@alaskan_way_viaduct@-location	-location=35
@gijs_van_lennep@-person	-person=23
@community_high_school@-organization	-organization=27
@macleay@-location	-location=16
@navigator@-product	-product=12
@tristão_da_cunha@-person	-person=49
@jiangsu@-location	-location=2528
@david_murray@-art	-art=5
@louis_moreau_gottschalk@-person	-person=93
@loose_tubes@-art	-art=1
@marieke_hardy@-person	-person=23
@don@-person	-person=51
@def_jam@-organization	-organization=98
@presto@-art	-art=10
@holy_family@-location	-location=3
@sado_island@-location	-location=36
@fidenza@-organization	-organization=1
@ennominae@-living_thing	-living_thing=32
@anthony_watmough@-person	-person=29
@redwood_county@-location	-location=80
@brazilian_championship@-organization	-organization=63
@via_salaria@-location	-location=61
@eryx@-location	-location=16
@44@-product	-product=16
@police_woman@-art	-art=1
@sonny_chiba@-person	-person=125
@irving_layton@-person	-person=120
@dayton@-person	-person=7
@nba@-event	-event=9
@da_vinci's_inquest@-broadcast_program	-broadcast_program=167
@foreign_secretary@-person	-person=1
@dance_dance_revolution_extreme@-product	-product=29
@jenga@-product	-product=30
@r.o.c._de_charleroi-marchienne@-organization	-organization=31
@university_of_liège@-organization	-organization=250
@harrods@-event	-event=1
@lady_antebellum@-art	-art=2
@dinara@-person	-person=3
@the_world_factbook@-art	-art=108
@lumberton,_north_carolina@-location	-location=61
@burgundy@-organization	-organization=2
@blue@-organization	-organization=5
@asturian@-people-ethnicity	-people-ethnicity=17
@malbec@-food	-food=141
@judaea@-location	-location=39
@revolution_of_1905@-event	-event=104
@don_quixote@-organization	-organization=1
@afghans@-person	-person=1
@the_devil's_whore@-broadcast_program	-broadcast_program=23
@frank_m._robinson@-person	-person=39
@alex_jennings@-person	-person=75
@honeymoon_suite@-art	-art=5
@almería@-organization	-organization=64
@isaiah@-organization	-organization=1
@university_of_hong_kong@-organization	-organization=679
@layla@-location	-location=1
@grays@-person	-person=1
@gupta@-location	-location=104
@82@-art	-art=10
@niki@-location	-location=10
@continental@-person	-person=1
@janissaries@-organization	-organization=132
@teen_angel@-broadcast_program	-broadcast_program=25
@dodgers@-event	-event=2
@tamsui@-event	-event=2
@barna@-location	-location=33
@16@-organization	-organization=7
@northwood@-location	-location=85
@gremlin@-product	-product=22
@rocket_88@-product	-product=2
@kyoto@-art	-art=56
@lui@-art	-art=28
@the_commonwealth@-organization	-organization=12
@the_old_rugged_cross@-art	-art=28
@derek_mahon@-person	-person=83
@voxtrot@-art	-art=4
@unitarian_universalism@-religion-religion	-religion-religion=85
@ko_one@-broadcast_program	-broadcast_program=55
@david_cook@-art	-art=12
@bureau_of_labor_statistics@-organization	-organization=551
@goalpara@-location	-location=57
@stroma@-body_part	-body_part=18
@rocket_robin_hood@-broadcast_program	-broadcast_program=37
@brislington@-organization	-organization=8
@before_the_dawn@-art	-art=12
@chief_minister_of_the_turks_and_caicos_islands@-title	-title=34
@nadia@-location	-location=68
@v._dakshinamoorthy@-person	-person=24
@ark@-internet-website	-internet-website=1
@bishop_of_hexham@-title	-title=22
@limerick@-title	-title=5
@107@-chemistry	-chemistry=1
@reconquest@-location	-location=1
@saved@-art	-art=33
@dean_of_worcester@-title	-title=52
@rochester_institute_of_technology@-organization	-organization=440
@barawa@-people-ethnicity	-people-ethnicity=1
@aleko@-product	-product=8
@leann_rimes@-person	-person=476
@arthur_schnitzler@-person	-person=201
@pink_news@-art	-art=20
@romford@-organization	-organization=53
@rothes@-location	-location=22
@commander@-organization	-organization=1
@largs@-event	-event=3
@randaberg@-organization	-organization=30
@shenandoah@-event	-event=2
@public_enemies@-person	-person=2
@screamers@-art	-art=38
@fijian@-language	-language=103
@defenders@-organization	-organization=24
@ktunaxa@-language	-language=65
@the_emperor@-person	-person=28
@karur@-location	-location=140
@chaos@-broadcast_program	-broadcast_program=11
@manzanillo@-location	-location=186
@evergreen@-person	-person=3
@honda_civic@-product	-product=253
@the_incredibles@-art	-art=309
@southsea@-location	-location=276
@yemen@-event	-event=4
@slovenian_national_team@-organization	-organization=25
@frizette_stakes@-event	-event=22
@jayne_eastwood@-person	-person=46
@christmas@-time	-time=4923
@uşak_province@-location	-location=28
@nipissing@-location	-location=96
@shanghai@-transit	-transit=6
@frank_quattrone@-person	-person=20
@see-saw@-art	-art=3
@horn@-living_thing	-living_thing=2
@rhondda@-organization	-organization=7
@2004_super_league_grand_final@-event	-event=35
@i_am..._world_tour@-event	-event=34
@scale@-art	-art=2
@charlie's_angels@-product	-product=2
@oldsmobile_442@-product	-product=23
@mason_jennings@-art	-art=2
@festubert@-location	-location=25
@dan_marino@-person	-person=396
@jeff_bagwell@-person	-person=88
@derick_thomson@-person	-person=23
@tyr@-art	-art=11
@cimarron@-product	-product=5
@swanton@-location	-location=30
@nelson@-location	-location=939
@southeast_region@-location	-location=240
@nepal@-finance-currency	-finance-currency=2
@lou_barletta@-person	-person=26
@martins_ferry@-organization	-organization=2
@laker@-organization	-organization=6
@caesar@-event	-event=1
@black_sea_region@-people-ethnicity	-people-ethnicity=1
@barton_springs@-location	-location=25
@fred_gaisberg@-person	-person=31
@raiden@-art	-art=1
@university_of_puerto_rico_school_of_law@-organization	-organization=26
@music@-organization	-organization=6
@australian_academy_of_cinema_and_television_arts@-organization	-organization=64
@arthur_william_devis@-person	-person=25
@heine@-person	-person=67
@boone_county@-location	-location=384
@benita_ferrero-waldner@-person	-person=44
@the_modern_lovers@-art	-art=11
@atlantic_coast@-organization	-organization=6
@unearthed@-art	-art=31
@vivo@-organization	-organization=12
@insight_meditation_society@-organization	-organization=23
@dutch_tt@-location	-location=40
@justin@-person	-person=166
@continental@-art	-art=2
@hayter@-person	-person=18
@aquarius@-broadcast_program	-broadcast_program=4
@greek_street@-art	-art=3
@glencore@-organization	-organization=67
@viscount_falkland@-title	-title=16
@siegen@-organization	-organization=1
@central_greece@-location	-location=35
@brandon,_mississippi@-location	-location=45
@michael_bentine@-person	-person=65
@arrowsmith@-art	-art=42
@kandahar_province@-location	-location=172
@somalia@-organization	-organization=8
@dinosaur@-living_thing	-living_thing=4
@grand@-product	-product=1
@koihime_musō@-product	-product=20
@og@-person	-person=33
@samla_mammas_manna@-person	-person=27
@nalanda@-organization	-organization=226
@doc_severinsen@-person	-person=173
@chicago@-product	-product=22
@cheyenne_and_arapaho_tribes@-people-ethnicity	-people-ethnicity=20
@series@-art	-art=37
@kellogg@-person	-person=5
@sam_mcbride@-person	-person=30
@millis@-organization	-organization=1
@kay@-art	-art=2
@african@-living_thing	-living_thing=4
@parsons@-location	-location=61
@mutual@-broadcast_program	-broadcast_program=17
@lefty_o'doul@-person	-person=56
@silver@-product	-product=3
@sapphire@-location	-location=9
@montclair@-product	-product=9
@clinton_hill@-location	-location=26
@jawbreaker@-art	-art=37
@no@-art	-art=18
@shoaib_malik@-person	-person=88
@margarita@-person	-person=4
@i'm_so_excited@-art	-art=34
@2nd_arrondissement_of_lyon@-location	-location=30
@dashti_county@-location	-location=109
@joseph_h._ball@-person	-person=21
@dorando_pietri@-person	-person=28
@harman@-organization	-organization=4
@shahdadpur@-location	-location=20
@wendy_james@-person	-person=35
@ilan_ramon@-person	-person=58
@tikader@-person	-person=368
@nemi@-location	-location=31
@independent@-title	-title=211
@hiro@-art	-art=5
@masquerade@-person	-person=1
@omri@-title	-title=8
@piarist@-organization	-organization=28
@scottish_league_cup@-event	-event=937
@richter@-organization	-organization=1
@flintshire@-location	-location=699
@monsters_of_rock@-event	-event=130
@nye@-location	-location=23
@georgios_karaiskakis@-location	-location=6
@central_michigan@-location	-location=37
@tokyo_shimbun@-art	-art=20
@spanish_american@-people-ethnicity	-people-ethnicity=33
@lakota@-person	-person=3
@honda@-organization	-organization=2090
@east_river@-organization	-organization=1
@syria@-location	-location=10670
@lorenzo_snow@-person	-person=105
@dubrovnik@-product	-product=1
@yuan@-person	-person=5
@2006–07_nhl_season@-event	-event=86
@james_bachman@-person	-person=28
@syberia@-location	-location=2
@skylon@-product	-product=15
@gac@-living_thing	-living_thing=4
@nickel@-person	-person=36
@charles_shaughnessy@-person	-person=73
@foundations@-organization	-organization=8
@reich@-person	-person=18
@institute_of_chartered_secretaries_and_administrators@-organization	-organization=21
@stir_crazy@-location	-location=4
@carousel@-art	-art=317
@barrage@-organization	-organization=22
@british_board_of_film_classification@-organization	-organization=206
@glynn@-location	-location=16
@don_carlos@-art	-art=325
@rn@-title	-title=28
@malente@-person	-person=4
@darasuram@-location	-location=31
@rubén_olivera@-person	-person=21
@jim@-broadcast_network	-broadcast_network=21
@benjamin_baker@-person	-person=34
@lord_dartmouth@-title	-title=1
@thomas_charles-edwards@-person	-person=43
@v@-body_part	-body_part=1
@bosham@-location	-location=35
@nuu-chah-nulth@-people-ethnicity	-people-ethnicity=15
@vălenii_de_munte@-location	-location=20
@flatland@-art	-art=45
@mount_gravatt@-location	-location=29
@saint_helena@-person	-person=10
@codices@-art	-art=29
@mongrel@-product	-product=7
@drug_war@-art	-art=5
@grand_mosque@-location	-location=30
@real_estate@-title	-title=2
@brighton@-product	-product=3
@about_face@-broadcast_program	-broadcast_program=6
@ron_foster@-person	-person=23
@ni@-location	-location=1
@operation_thunderbolt@-product	-product=12
@two@-person	-person=5
@strymon@-location	-location=34
@the_prime_minister@-title	-title=5
@frölunda@-organization	-organization=12
@alo@-art	-art=2
@belton@-organization	-organization=1
@haiti@-event	-event=15
@st._laurent@-location	-location=14
@saint_anselm@-organization	-organization=3
@ulm@-location	-location=789
@beausejour@-location	-location=22
@melrose_abbey@-location	-location=114
@lazar_of_serbia@-person	-person=32
@bobby_peel@-person	-person=49
@july_7@-event	-event=1
@bbs@-education-educational_degree	-education-educational_degree=1
@one_night_stand@-broadcast_network	-broadcast_network=1
@kakavand_district@-location	-location=228
@blue_island@-art	-art=3
@bobo@-art	-art=2
@paul_pena@-person	-person=37
@pétange@-organization	-organization=2
@wuthering_heights@-art	-art=361
@shine@-location	-location=2
@telecom_italia@-organization	-organization=183
@mimi@-art	-art=12
@loser@-person	-person=4
@railamerica@-organization	-organization=93
@queen_elizabeth_islands@-location	-location=54
@little_belt@-product	-product=3
@port@-event	-event=1
@the_wonder_years@-broadcast_program	-broadcast_program=384
@vladimir_propp@-person	-person=50
@treacherous_three@-person	-person=31
@point_break@-person	-person=6
@metro@-person	-person=5
@state_legislature@-organization	-organization=1360
@grant_balfour@-person	-person=34
@haywards_heath@-organization	-organization=3
@bor@-organization	-organization=5
@holbrook_blinn@-person	-person=35
@sameer@-person	-person=109
@skull@-person	-person=2
@columbine@-living_thing	-living_thing=57
@coagh@-event	-event=1
@homicide@-art	-art=20
@fred_dixon@-person	-person=32
@howard_eastman@-person	-person=20
@kim_carnes@-person	-person=231
@badger@-product	-product=7
@lycia@-person	-person=26
@frank_kozik@-person	-person=30
@horse@-art	-art=1
@jamie@-organization	-organization=5
@jubilee@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=18
@high_energy@-person	-person=2
@roadrunner_united@-person	-person=45
@shanghai_rolex_masters@-event	-event=23
@ulsteinvik@-location	-location=38
@st._petersburg_governorate@-location	-location=26
@dinah_shore@-broadcast_program	-broadcast_program=2
@first_edition@-person	-person=1
@maurizio_arena@-person	-person=34
@visayan@-language	-language=69
@tim_rogers@-person	-person=113
@fingathing@-person	-person=28
@chris_davies@-person	-person=24
@blake_and_mortimer@-broadcast_program	-broadcast_program=2
@michael_halliday@-person	-person=53
@feargal_sharkey@-person	-person=99
@memorial@-organization	-organization=79
@maumee@-location	-location=46
@konstantin_sergeyev@-person	-person=26
@mclaughlin@-person	-person=9
@havana@-organization	-organization=1
@a_town_called_panic@-art	-art=9
@28@-location	-location=42
@jay_dee@-person	-person=26
@stateside@-art	-art=4
@tusculum@-location	-location=132
@kronos_quartet@-art	-art=2
@zawisza_czarny@-person	-person=26
@animal_crackers@-art	-art=71
@theresa@-person	-person=18
@cl@-computer-programming_language	-computer-programming_language=2
@bubanza_province@-location	-location=57
@ridgeland@-location	-location=58
@william_newell@-person	-person=22
@petersburg@-art	-art=16
@thirlmere@-location	-location=95
@beslan@-event	-event=3
@the_star@-location	-location=7
@potenza@-organization	-organization=1
@kosciusko_county,_indiana@-location	-location=34
@mullins@-location	-location=20
@ani@-person	-person=1
@radney_foster@-person	-person=103
@rolleston@-location	-location=50
@jaws@-organization	-organization=1
@guillaume_tell@-product	-product=10
@chris_kirkpatrick@-person	-person=39
@war_of_the_reunions@-event	-event=25
@gun@-art	-art=1
@épernay@-location	-location=89
@replicas@-product	-product=1
@owen_sheers@-person	-person=39
@only_crime@-person	-person=36
@oranienbaum@-location	-location=49
@jackson@-product	-product=57
@anzio@-location	-location=326
@staszów@-location	-location=39
@sliema@-location	-location=160
@algerian_championnat_national@-organization	-organization=23
@douglas@-organization	-organization=60
@fisk@-location	-location=5
@žamberk@-location	-location=31
@goodnight_sweetheart@-art	-art=7
@down_and_out_in_beverly_hills@-broadcast_program	-broadcast_program=1
@gold_rush@-organization	-organization=1
@mitchell@-product	-product=5
@louisburg@-location	-location=62
@columbia,_mississippi@-location	-location=37
@slapstick@-art	-art=9
@spiritualist@-religion-religion	-religion-religion=77
@mačva@-organization	-organization=3
@parklands@-art	-art=2
@hugh_sanders@-person	-person=22
@mount_whitney@-location	-location=140
@raccoon@-living_thing	-living_thing=147
@congressman@-organization	-organization=754
@saptarishi@-art	-art=1
@mill_hill@-product	-product=1
@governor_of_west_bengal@-title	-title=37
@bharal@-living_thing	-living_thing=21
@the_roaring_twenties@-broadcast_program	-broadcast_program=2
@albany_county,_wyoming@-location	-location=42
@hearts_of_oak@-organization	-organization=91
@sephora@-person	-person=5
@waseca@-location	-location=38
@1978–79@-event	-event=279
@eassie_stone@-location	-location=23
@vallelunga@-product	-product=5
@bath@-organization	-organization=351
@stará_ľubovňa@-location	-location=37
@aborigines@-people-ethnicity	-people-ethnicity=199
@shut_up_and_dance@-art	-art=5
@william_jackson@-person	-person=55
@bretton_woods@-event	-event=2
@song_of_the_south@-art	-art=145
@adrian_rogers@-person	-person=76
@styx@-person	-person=491
@northern_railway@-transit	-transit=49
@apple_store@-food	-food=2
@eyüp@-person	-person=1
@ynysybwl@-location	-location=28
@university_of_liberia@-organization	-organization=65
@tarawa@-product	-product=1
@mary_mccormack@-person	-person=61
@austin@-art	-art=4
@kimberley@-product	-product=5
@whitey_herzog@-person	-person=106
@low_countries@-location	-location=1229
@rango@-broadcast_program	-broadcast_program=14
@pleasantville@-location	-location=109
@property@-art	-art=3
@douglas_sbd_dauntless@-product	-product=57
@kamloops@-organization	-organization=3
@san_francisco_state_university@-organization	-organization=874
@millionaire@-product	-product=3
@quality_control@-art	-art=13
@microvision@-product	-product=23
@pirojpur_district@-location	-location=125
@cajamarca@-event	-event=1
@mir@-product	-product=588
@teos@-person	-person=8
@rogów@-location	-location=28
@katter's_australian_party@-organization	-organization=53
@camp@-person	-person=10
@twisted_nerve@-art	-art=22
@babyface@-art	-art=1
@sunshine@-organization	-organization=36
@it's_not_me,_it's_you@-art	-art=25
@black_combe@-location	-location=21
@planetary@-art	-art=57
@mikhail_kalinin@-product	-product=1
@gyllene_tider@-person	-person=67
@kalidas@-person	-person=22
@yibin@-location	-location=66
@gekko@-living_thing	-living_thing=9
@hiram_walker@-person	-person=54
@huo_yuanjia@-person	-person=36
@akashi@-location	-location=59
@da@-medicine-drug	-medicine-drug=4
@roman_occupation@-event	-event=1
@dragonheart@-art	-art=57
@nayagan@-art	-art=35
@soviets@-location	-location=200
@sicherheitsdienst@-organization	-organization=262
@skat@-organization	-organization=1
@house_of_lords@-art	-art=3
@nilotic@-location	-location=2
@dorado,_puerto_rico@-location	-location=29
@gallus@-person	-person=20
@gerry_collins@-person	-person=31
@nl@-organization	-organization=89
@king_john@-art	-art=49
@chud@-people-ethnicity	-people-ethnicity=25
@argentine_republic@-location	-location=23
@the_woman_in_white@-art	-art=114
@brusque@-location	-location=26
@pb@-product	-product=1
@the_concorde_..._airport_'79@-art	-art=43
@civita@-location	-location=6
@witten@-person	-person=13
@nicolas_devilder@-person	-person=35
@walk@-location	-location=9
@argosy@-art	-art=154
@har_hamenuchot@-location	-location=65
@leo_mccarey@-person	-person=110
@árpád@-person	-person=124
@inc._(magazine)@-art	-art=42
@1984@-art	-art=183
@satya@-art	-art=66
@shakespeare@-art	-art=4
@claude_bowes-lyon,_14th_earl_of_strathmore_and_kinghorne@-person	-person=24
@carly_simon@-art	-art=8
@the_nymphs@-person	-person=18
@st._louis@-organization	-organization=184
@princess_of_orange@-title	-title=10
@133@-organization	-organization=3
@heritage@-art	-art=24
@99@-location	-location=10
@devotion@-art	-art=49
@nba@-art	-art=4
@zacapa@-location	-location=44
@savage_arms@-organization	-organization=25
@tvr@-organization	-organization=98
@call_of_duty@-product	-product=190
@igor_vovchanchyn@-person	-person=33
@matt_di_angelo@-person	-person=60
@christie@-organization	-organization=12
@raufoss@-location	-location=28
@lakota@-location	-location=7
@los_angeles_express@-art	-art=1
@horse_feathers@-person	-person=2
@arsenal@-organization	-organization=4976
@presto@-organization	-organization=15
@st_johns@-location	-location=21
@rover@-event	-event=2
@edward_burne-jones@-person	-person=332
@xenon@-product	-product=21
@john_stark@-person	-person=105
@kindle@-product	-product=132
@partition@-art	-art=21
@gloucester,_massachusetts@-organization	-organization=1
@anil_moonesinghe@-person	-person=26
@boeing_kc-135_stratotanker@-product	-product=141
@lobos@-organization	-organization=10
@saturn@-person	-person=13
@bright_future@-art	-art=15
@qiu_shiliang@-person	-person=26
@amundsen@-person	-person=28
@eihl@-organization	-organization=30
@treasure_hunters@-broadcast_program	-broadcast_program=25
@nancy_banks-smith@-person	-person=34
@hilary_of_poitiers@-person	-person=67
@ultraman_max@-broadcast_program	-broadcast_program=29
@marvin_agustin@-person	-person=73
@alexandra_breckenridge@-person	-person=33
@sacramento_northern_railway@-location	-location=24
@houston@-product	-product=8
@dover-foxcroft@-location	-location=24
@121@-organization	-organization=4
@production_designer@-person	-person=1
@sir_thomas_smith@-person	-person=24
@prometheus@-art	-art=150
@beta@-broadcast_program	-broadcast_program=1
@benghazi@-location	-location=758
@pga@-event	-event=3
@1868@-event	-event=103
@bermuda_militia_artillery@-organization	-organization=30
@dr_congo@-organization	-organization=5
@lusitania@-art	-art=1
@wrens@-location	-location=19
@bill_frindall@-person	-person=152
@middle_river,_maryland@-location	-location=21
@swamp_dogg@-person	-person=20
@badminton@-art	-art=2
@wallsend@-organization	-organization=1
@lie_to_me@-art	-art=5
@guerrilla@-organization	-organization=2
@soledad@-location	-location=45
@lebanon_national_football_team@-location	-location=1
@uss_president@-product	-product=37
@milazzo@-organization	-organization=11
@king_clancy@-person	-person=60
@brooke_astor@-person	-person=56
@giovanni_orecchia@-person	-person=27
@maun@-location	-location=43
@manor@-location	-location=56
@gladman@-person	-person=32
@bomber_command@-organization	-organization=196
@fife@-product	-product=5
@socotra@-location	-location=231
@the_queen's_own_rifles_of_canada@-organization	-organization=91
@madison_avenue@-location	-location=303
@newton@-location	-location=656
@stat3@-biology	-biology=58
@goose_creek@-location	-location=64
@holt@-living_thing	-living_thing=1
@make_a_wish@-broadcast_program	-broadcast_program=8
@ottomans@-language	-language=1
@snakes_on_a_plane@-organization	-organization=1
@be@-education-educational_degree	-education-educational_degree=27
@saori_ishioka@-person	-person=21
@mindscape@-art	-art=9
@mladenovac@-location	-location=50
@international_biathlon_union@-organization	-organization=31
@angelo_debarre@-person	-person=21
@philadelphia_eagles@-event	-event=139
@taman_peninsula@-location	-location=52
@xenia@-location	-location=79
@as@-language	-language=1
@college_of_the_city_of_new_york@-location	-location=2
@maison_radio-canada@-location	-location=23
@israeli_champion@-event	-event=5
@langley@-location	-location=246
@inn@-broadcast_network	-broadcast_network=2
@josé_sarney@-person	-person=77
@valley_metro@-transit	-transit=25
@sts-91@-event	-event=46
@kbo@-organization	-organization=90
@sunset@-organization	-organization=3
@patuxent@-location	-location=18
@puerto_rico@-organization	-organization=125
@jerónimo_lobo@-person	-person=24
@restrepo@-art	-art=31
@ilo@-location	-location=36
@solon_high_school@-organization	-organization=21
@dominion_of_canada@-title	-title=1
@peter_i@-location	-location=2
@barbary_sheep@-art	-art=1
@e@-finance-currency	-finance-currency=1
@french@-art	-art=7
@black_velvet@-art	-art=45
@marigold@-product	-product=2
@zlín@-location	-location=418
@lollipop@-art	-art=76
@cibelle@-person	-person=21
@chris_funk@-person	-person=29
@gilliam@-location	-location=26
@sellafield@-location	-location=194
@brønnøysund@-location	-location=57
@tank@-person	-person=109
@monte_carlo@-location	-location=945
@great_western@-location	-location=6
@brits@-location	-location=34
@don_giovanni@-art	-art=1169
@gukanshō@-art	-art=26
@superga@-location	-location=13
@masonic_temple@-location	-location=28
@carole_bayer_sager@-person	-person=238
@crass_records@-person	-person=2
@cochin@-location	-location=103
@suba@-person	-person=6
@the_kitchen@-location	-location=129
@baiji@-location	-location=13
@reason@-art	-art=184
@promotion@-education-educational_degree	-education-educational_degree=4
@2000_today@-broadcast_program	-broadcast_program=21
@belarusian_premier_league@-event	-event=1
@pierre-hugues_herbert@-person	-person=59
@mercedes-benz_arena@-location	-location=27
@wanda@-art	-art=15
@snowy_hydro@-location	-location=1
@man_alive@-broadcast_program	-broadcast_program=36
@canal+@-organization	-organization=13
@miss_alabama@-event	-event=53
@grandview@-location	-location=57
@aristaeus@-person	-person=1
@top_gear_test_track@-location	-location=20
@sfr@-organization	-organization=60
@wilson_phillips@-person	-person=136
@wilkes-barre_barons@-organization	-organization=62
@william_boyd_dawkins@-person	-person=23
@fast_money@-art	-art=4
@miami_springs@-organization	-organization=1
@beaugency@-location	-location=29
@taipei@-art	-art=2
@roundhouse@-location	-location=1
@michael_jeter@-person	-person=67
@atv@-broadcast_network	-broadcast_network=403
@la_gazza_ladra@-art	-art=50
@soleil_moon_frye@-person	-person=68
@esterhazy@-person	-person=4
@nightlife@-person	-person=1
@pa_230@-location	-location=21
@portuguesa@-location	-location=16
@moultrie@-person	-person=1
@sierra@-product	-product=40
@public@-broadcast_network	-broadcast_network=2
@disturbia@-art	-art=124
@adeaze@-person	-person=23
@maxine_hong_kingston@-person	-person=79
@oliver_cromwell@-event	-event=1
@saigon@-location	-location=4
@rockaway_beach_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=68
@walrus@-art	-art=3
@ronkonkoma@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@head_games@-broadcast_program	-broadcast_program=2
@harper_valley_pta@-art	-art=35
@kven@-language	-language=18
@the_features@-person	-person=35
@supercollider@-computer-programming_language	-computer-programming_language=35
@durango_and_silverton_narrow_gauge_railroad@-location	-location=28
@kirby@-product	-product=32
@eurasian@-people-ethnicity	-people-ethnicity=141
@joe_odagiri@-person	-person=48
@gertrude_stein@-person	-person=525
@robyn_hitchcock@-art	-art=1
@straylight_run@-art	-art=3
@a._sreekar_prasad@-person	-person=40
@brady@-person	-person=23
@balestier_khalsa@-organization	-organization=25
@berkshire@-organization	-organization=430
@zambia@-art	-art=1
@felgueiras@-location	-location=24
@patterdale@-living_thing	-living_thing=1
@100%@-person	-person=14
@the_september_issue@-art	-art=21
@ludwig@-organization	-organization=73
@malcolm_x@-person	-person=676
@linda_howard@-person	-person=33
@assur@-location	-location=121
@adventure_international@-person	-person=49
@mcmillan@-organization	-organization=1
@samuel_kamakau@-person	-person=23
@tangs@-organization	-organization=18
@kaiser@-person	-person=24
@allegheny_county@-location	-location=597
@shark_bay@-broadcast_program	-broadcast_program=1
@kėdainiai@-location	-location=85
@glacier@-location	-location=27
@cranberries@-person	-person=8
@hidden_in_plain_view@-art	-art=4
@japanese@-organization	-organization=247
@helston@-organization	-organization=1
@evidence@-organization	-organization=5
@clarion@-product	-product=8
@hanley,_staffordshire@-location	-location=25
@turton@-person	-person=22
@machine_head@-art	-art=71
@agadir@-location	-location=215
@jay_gibbons@-person	-person=29
@the_new_bill_james_historical_baseball_abstract@-person	-person=1
@vasco@-person	-person=1
@george_williams@-person	-person=42
@nemo@-art	-art=13
@bernie@-person	-person=14
@cardinal@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=55
@dip@-education-educational_degree	-education-educational_degree=1
@simon@-broadcast_program	-broadcast_program=4
@sofia_rotaru@-art	-art=1
@bubble_boy@-art	-art=26
@becky_hammon@-person	-person=51
@health@-disease	-disease=1
@moorpark@-organization	-organization=4
@the_system@-art	-art=10
@robert_blatchford@-person	-person=35
@romeo@-art	-art=24
@estudiantes@-organization	-organization=173
@p-model@-person	-person=47
@laura_benanti@-person	-person=45
@parliamentarian@-organization	-organization=39
@moonwalker@-product	-product=3
@caldecott_tunnel@-location	-location=33
@kellita_smith@-person	-person=21
@morse@-organization	-organization=3
@gorleston@-location	-location=76
@b-side@-organization	-organization=72
@coffee@-food	-food=227
@america@-organization	-organization=27
@greg_gumbel@-person	-person=141
@earls_of_essex@-title	-title=19
@curse@-event	-event=7
@bishop_of_augsburg@-title	-title=35
@kalderash@-people-ethnicity	-people-ethnicity=39
@jacobite_rising@-organization	-organization=1
@historic_royal_palaces@-organization	-organization=30
@erlangen@-location	-location=418
@the_bridge@-location	-location=5
@joel_lamangan@-person	-person=60
@nicolet@-location	-location=50
@the_sandpiper@-art	-art=29
@plagiaulacida@-living_thing	-living_thing=48
@maritime@-organization	-organization=7
@kentucky_thunder@-person	-person=27
@carefree@-art	-art=33
@lancastrian@-person	-person=1
@fred_meyer@-organization	-organization=67
@henry_hallam@-person	-person=38
@north_shore@-art	-art=20
@32nd@-location	-location=7
@pikes_peak@-location	-location=219
@santa_teresa@-person	-person=2
@the_swarm@-location	-location=17
@john_english@-person	-person=54
@fidel@-person	-person=23
@gosport_borough@-organization	-organization=56
@ripley@-person	-person=2
@gao_yuanyuan@-person	-person=42
@chains@-organization	-organization=6
@the_auk@-art	-art=42
@geronimo@-person	-person=291
@general_surgery@-person	-person=12
@ohrdruf@-location	-location=51
@rascal_flatts@-person	-person=410
@valencia@-art	-art=11
@zap2it@-organization	-organization=2
@1837_general_election@-event	-event=25
@jaguars@-product	-product=13
@romeo@-organization	-organization=13
@cold_spring@-location	-location=62
@ullal@-location	-location=27
@randy_forbes@-person	-person=37
@meerkat@-living_thing	-living_thing=48
@super_league_xi@-event	-event=34
@clarion@-art	-art=3
@elmet@-location	-location=79
@lee_terry@-person	-person=35
@austin_ambassador@-product	-product=21
@oberkirch@-location	-location=22
@romanian@-people-ethnicity	-people-ethnicity=625
@bent_pyramid@-location	-location=20
@dee_murray@-person	-person=50
@lit@-event	-event=1
@robert_iii@-person	-person=90
@germaniawerft@-organization	-organization=79
@sole@-food	-food=37
@alceste@-art	-art=83
@brunsbüttel@-location	-location=58
@uganda_investment_authority@-organization	-organization=20
@gare_du_nord@-location	-location=134
@london@-people-ethnicity	-people-ethnicity=2
@407@-product	-product=12
@napoleon@-food	-food=1
@hudson_hawk@-product	-product=3
@genus@-organization	-organization=14
@apollonia_6@-art	-art=5
@ballyduff@-location	-location=22
@seward@-location	-location=136
@neckarsteinach@-location	-location=21
@roy_huskey,_jr.@-person	-person=46
@council_of_state@-title	-title=6
@bbc_world_news@-broadcast_network	-broadcast_network=358
@comes_with_the_fall@-person	-person=23
@athy@-location	-location=167
@shang@-person	-person=3
@gainsborough@-person	-person=81
@félix@-person	-person=4
@drum@-art	-art=22
@bertrand@-person	-person=41
@dubno@-location	-location=85
@comecon@-organization	-organization=139
@duke_of_marlborough@-person	-person=155
@ed_asner@-person	-person=169
@rail_accident_investigation_branch@-organization	-organization=28
@doro@-organization	-organization=2
@airport@-broadcast_program	-broadcast_program=21
@paris_opera@-location	-location=47
@sonoma@-location	-location=258
@poperinge@-location	-location=57
@thor@-person	-person=18
@imperial_valley@-location	-location=95
@lennox@-location	-location=111
@jicarilla_apache@-people-ethnicity	-people-ethnicity=54
@dimitri_tiomkin@-person	-person=197
@fanny_hill@-art	-art=79
@avenger@-broadcast_program	-broadcast_program=17
@antioch@-organization	-organization=11
@trafalgar@-event	-event=116
@proceedings_of_the_national_academy_of_sciences_of_the_united_states_of_america@-art	-art=29
@western_pacific_railroad_museum@-location	-location=54
@oranienbaum@-event	-event=1
@military_academy@-organization	-organization=31
@hoyas@-organization	-organization=20
@david_suzuki@-organization	-organization=1
@tune@-product	-product=4
@série_a@-event	-event=11
@eleanor_of_aquitaine@-person	-person=299
@black_friday@-event	-event=14
@lithophane_ornitopus@-living_thing	-living_thing=35
@dma@-organization	-organization=1
@atlanta_civic_center@-location	-location=28
@south_cambridgeshire_district_council@-location	-location=1
@neon_bible@-art	-art=35
@hickory@-living_thing	-living_thing=33
@wolverine@-organization	-organization=2
@bartolomeo_platina@-person	-person=30
@aja@-person	-person=8
@cambridge_town_club@-organization	-organization=81
@cooperative_research_centre@-organization	-organization=20
@bicholim@-location	-location=22
@garner@-person	-person=22
@bhavani@-location	-location=28
@loredana_bertè@-person	-person=22
@character@-art	-art=12
@division_of_military_aeronautics@-title	-title=19
@churches@-person	-person=1
@kálmán_kandó@-person	-person=30
@nanterre@-location	-location=165
@kyrgyz@-people-ethnicity	-people-ethnicity=252
@shelter@-living_thing	-living_thing=1
@huntly@-location	-location=41
@shankarrao_chavan@-person	-person=23
@julie_andrews@-person	-person=669
@bronco_billy@-art	-art=24
@diego@-person	-person=78
@metro_local@-organization	-organization=1
@staatsoper_hannover@-organization	-organization=38
@united_states_territory@-location	-location=44
@was@-art	-art=9
@chin@-person	-person=4
@sunn_o)))@-person	-person=173
@north_atlantic@-living_thing	-living_thing=1
@forbidden_planet@-organization	-organization=34
@larsen@-person	-person=25
@skeptical_inquirer@-art	-art=129
@tellus@-god	-god=25
@the_alchemist@-person	-person=28
@zooropa@-art	-art=50
@new_city@-art	-art=1
@st._mark@-art	-art=2
@aller@-location	-location=169
@notodonta_tritophus@-living_thing	-living_thing=33
@voyager_1@-product	-product=207
@schützenverein@-organization	-organization=20
@mississippi_queen@-product	-product=6
@black_prince@-location	-location=1
@b.s.c.@-organization	-organization=20
@urusei_yatsura@-person	-person=14
@copland@-person	-person=113
@vada@-food	-food=25
@wild_mountain_thyme@-art	-art=25
@edward_william_lane@-person	-person=24
@bat@-person	-person=3
@mandu@-food	-food=18
@zeiss@-organization	-organization=132
@babaloo_mandel@-person	-person=21
@raven@-broadcast_program	-broadcast_program=17
@the_rats@-art	-art=10
@colt@-broadcast_program	-broadcast_program=2
@primal_scream@-art	-art=4
@king_of_albania@-person	-person=20
@alba@-person	-person=3
@brookhaven@-organization	-organization=13
@ladysmith@-event	-event=33
@prehistoric@-living_thing	-living_thing=1
@b@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=87
@irene@-event	-event=16
@the_clash@-person	-person=1411
@jelgava@-organization	-organization=1
@babbitt@-art	-art=34
@pine_island@-product	-product=1
@lindsay_mcdougall@-person	-person=23
@best_song_ever@-art	-art=25
@zhukov@-person	-person=24
@nena@-location	-location=6
@slimbridge@-organization	-organization=13
@william_croft@-person	-person=41
@k'naan@-person	-person=147
@new_international_encyclopedia@-art	-art=85
@apostles@-title	-title=47
@oru_kal_oru_kannadi@-art	-art=32
@thimphu@-location	-location=244
@leven@-location	-location=64
@henrietta@-person	-person=17
@lew_temple@-person	-person=28
@25@-organization	-organization=75
@barry@-person	-person=150
@libertas@-art	-art=2
@rochambeau@-product	-product=2
@get_rich_or_die_tryin'@-art	-art=116
@uptown@-art	-art=26
@gongola_state@-location	-location=25
@golden_gloves@-art	-art=4
@under_secretary_of_defense_for_intelligence@-title	-title=20
@kington@-location	-location=70
@hermano@-art	-art=4
@waynesburg@-organization	-organization=16
@tcg@-organization	-organization=12
@per-mathias_høgmo@-person	-person=23
@switch@-broadcast_program	-broadcast_program=6
@saxe-gotha-altenburg@-location	-location=67
@ravenous@-art	-art=36
@mexica@-product	-product=6
@waterbury,_vermont@-location	-location=32
@dogstar@-person	-person=15
@zürich@-location	-location=2135
@bloodbath@-person	-person=66
@amherst@-organization	-organization=86
@saïd_taghmaoui@-person	-person=35
@tati@-person	-person=7
@lund@-organization	-organization=25
@lake_travis@-organization	-organization=2
@cape_chelyuskin@-location	-location=29
@miho_miyazaki@-person	-person=26
@street_drum_corps@-person	-person=25
@more_bounce_to_the_ounce@-art	-art=25
@naia@-location	-location=10
@jedburgh@-location	-location=212
@scooters@-product	-product=62
@fradique_de_menezes@-person	-person=53
@dorian_gray@-art	-art=29
@bill@-living_thing	-living_thing=2
@prunus_cerasus@-living_thing	-living_thing=38
@fred_c._newmeyer@-person	-person=30
@first_season@-organization	-organization=2
@the_deep_end@-broadcast_program	-broadcast_program=29
@boonville@-art	-art=4
@juicy@-person	-person=4
@nineteen_eighty-four@-broadcast_program	-broadcast_program=27
@herald@-art	-art=61
@franconian@-person	-person=2
@columbia_city@-location	-location=40
@upper_iowa_river@-location	-location=46
@riverdance@-product	-product=5
@halmstad@-location	-location=229
@longview@-person	-person=10
@reich@-location	-location=22
@north_launceston_football_club@-organization	-organization=31
@wangaratta@-location	-location=85
@nick_simper@-person	-person=56
@truckee@-location	-location=73
@the_hollies@-person	-person=438
@blended@-food	-food=10
@unseen_academicals@-broadcast_program	-broadcast_program=1
@chris_cole@-person	-person=24
@ephraim@-person	-person=93
@harry_potter_and_the_goblet_of_fire@-product	-product=14
@nisyros@-location	-location=32
@asbury@-organization	-organization=3
@pontian@-person	-person=14
@dukes@-person	-person=8
@viking@-people-ethnicity	-people-ethnicity=1
@cq@-art	-art=20
@once_again@-art	-art=27
@barry@-location	-location=366
@monday_night_football@-product	-product=1
@pickering_panthers@-organization	-organization=35
@air_force@-organization	-organization=1449
@al-hilal@-art	-art=2
@toms_river_township@-location	-location=47
@cheat_mountain@-event	-event=14
@alto@-location	-location=27
@amigo@-art	-art=11
@william_pulteney@-person	-person=43
@minucia_lunaris@-living_thing	-living_thing=34
@waterfalls@-art	-art=48
@canonry@-organization	-organization=1
@angeles_national_forest@-location	-location=142
@yerba_buena@-location	-location=89
@provence@-product	-product=24
@roundhead@-person	-person=12
@chinese@-living_thing	-living_thing=2
@lime@-living_thing	-living_thing=68
@id@-person	-person=1
@wodonga@-organization	-organization=1
@david_johansen@-person	-person=175
@melrose_place@-location	-location=2
@st._boniface@-location	-location=30
@johann_hinrich_gossler@-person	-person=27
@dandenong@-organization	-organization=59
@berazategui@-organization	-organization=10
@kenneth@-art	-art=1
@ventricular@-body_part	-body_part=29
@mpt@-organization	-organization=38
@operation_herrick@-event	-event=105
@president_of_the_cabinet_of_ministers@-title	-title=34
@ufc_148@-event	-event=34
@dose@-person	-person=2
@tendai@-religion-religion	-religion-religion=269
@bob_rogers_(designer)@-person	-person=30
@michel_jonasz@-person	-person=22
@landsdowne@-organization	-organization=32
@the_tigers@-organization	-organization=7
@villa_alta@-location	-location=26
@schlumberger@-person	-person=2
@polish_champion@-event	-event=9
@mawson@-person	-person=8
@olney,_illinois@-location	-location=48
@ottoman_government@-organization	-organization=1
@dominican@-person	-person=1
@a.f.c._sudbury@-organization	-organization=27
@wells,_somerset@-location	-location=23
@capercaillie@-person	-person=71
@columbia_encyclopedia@-art	-art=46
@leiden@-organization	-organization=31
@camperdown@-location	-location=53
@hirofumi_nojima@-person	-person=21
@santhià@-organization	-organization=1
@fun_house@-broadcast_program	-broadcast_program=34
@camel_trail@-location	-location=20
@cityrail@-location	-location=1
@strathclyde@-location	-location=213
@bethune@-event	-event=1
@fm@-person	-person=49
@26th@-location	-location=12
@china_national_highway_210@-location	-location=40
@montrichard@-person	-person=1
@macedonia@-art	-art=2
@aichi@-art	-art=126
@controversy@-event	-event=38
@bo@-person	-person=4
@mission_control@-organization	-organization=2
@first_love@-person	-person=1
@channel_9@-person	-person=1
@church@-organization	-organization=282
@deltora_quest@-broadcast_program	-broadcast_program=35
@operation_dominic@-event	-event=22
@metrobus@-transit	-transit=62
@interim_batasang_pambansa@-organization	-organization=94
@mount_olympus@-product	-product=1
@pete_wiggs@-person	-person=24
@spd@-title	-title=1
@reidsville,_north_carolina@-location	-location=49
@reform_judaism@-organization	-organization=1
@herriman@-location	-location=23
@lindsey_nelson@-person	-person=72
@john_surman@-person	-person=191
@stars@-location	-location=8
@bing@-internet-website	-internet-website=1
@key_biscayne@-location	-location=117
@gedo@-location	-location=126
@gilles_ménage@-person	-person=30
@the_last_of_the_mohicans@-broadcast_program	-broadcast_program=7
@big_mama@-art	-art=6
@underworld@-art	-art=187
@lawless@-title	-title=1
@oak_brook@-location	-location=54
@wynyard@-organization	-organization=9
@winning@-event	-event=9
@treme@-broadcast_program	-broadcast_program=161
@herbie_mann@-person	-person=267
@dougherty@-location	-location=19
@buckenham@-location	-location=19
@angoumois@-location	-location=52
@joliet@-organization	-organization=2
@baldwin@-location	-location=136
@dodgers@-organization	-organization=139
@switch@-product	-product=5
@indiana_jones_and_the_last_crusade@-product	-product=1
@organisation_intersex_international_australia@-organization	-organization=23
@norway_national_handball_team@-organization	-organization=20
@kay_tagal_kang_hinintay@-broadcast_program	-broadcast_program=28
@maradi_region@-location	-location=20
@east_region@-location	-location=15
@saleen_s7@-product	-product=35
@tikal@-product	-product=9
@schroders@-organization	-organization=40
@link_wray@-person	-person=165
@joel@-art	-art=31
@zhejiang_university@-organization	-organization=318
@oregon_constitutional_convention@-event	-event=44
@northeastern_university@-location	-location=5
@houston_community_college_system@-organization	-organization=52
@rules_of_engagement@-art	-art=29
@bibb@-product	-product=1
@spitz@-location	-location=3
@communications@-product	-product=43
@pat_harrison@-person	-person=21
@fantasy_island@-location	-location=11
@kingston@-person	-person=19
@equinox@-person	-person=17
@antwone_fisher@-person	-person=21
@topolino@-art	-art=31
@while_you_were_out@-broadcast_program	-broadcast_program=25
@gremlin@-person	-person=14
@nationwide@-broadcast_program	-broadcast_program=27
@united_methodist_church@-organization	-organization=9
@crank@-location	-location=3
@meteora@-location	-location=52
@the_tony_randall_show@-broadcast_program	-broadcast_program=23
@ny_417@-location	-location=23
@rocha@-location	-location=14
@lyell@-location	-location=7
@shemini_atzeret@-time	-time=44
@janów_lubelski@-location	-location=94
@lu@-location	-location=60
@blériot_xi@-product	-product=75
@christophe_honoré@-person	-person=52
@it_takes_a_thief@-art	-art=3
@the_shamen@-art	-art=1
@wwj@-organization	-organization=49
@war_of_the_league_of_cambrai@-event	-event=116
@halfweg@-location	-location=25
@bavaria@-person	-person=1
@americana@-organization	-organization=2
@gm@-art	-art=2
@obsession@-product	-product=1
@fukuoka@-event	-event=4
@gary_go@-art	-art=2
@juarez@-organization	-organization=1
@rhubarb@-food	-food=24
@anything_you_can_do@-broadcast_program	-broadcast_program=9
@rivetina@-living_thing	-living_thing=29
@unity@-location	-location=31
@woodcock@-person	-person=4
@pete_gogolak@-person	-person=21
@déjà_vu@-organization	-organization=2
@ashurst@-person	-person=1
@mehdi_bennani@-person	-person=60
@marianne_elliott@-person	-person=39
@vittorio_cecchi_gori@-person	-person=29
@olympic_stadium@-event	-event=1
@geoff_emerick@-person	-person=164
@atys@-art	-art=31
@monica@-food	-food=2
@the_magistrate@-broadcast_program	-broadcast_program=1
@carlisle_castle@-product	-product=1
@alpheus@-living_thing	-living_thing=5
@college_football@-organization	-organization=185
@ledo@-organization	-organization=3
@eisai@-organization	-organization=11
@yoshino@-product	-product=10
@kalpana@-art	-art=10
@la_luna@-organization	-organization=2
@the_ring@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@catanzaro@-location	-location=315
@brownies@-art	-art=2
@fort_washington@-event	-event=10
@hen_wlad_fy_nhadau@-art	-art=37
@paços_de_ferreira@-location	-location=32
@flackwell_heath@-location	-location=18
@argos@-location	-location=641
@top_trumps@-product	-product=30
@kendrick_perkins@-person	-person=51
@the_early_show@-person	-person=1
@aman@-organization	-organization=16
@scandal@-product	-product=1
@lester@-location	-location=11
@ole_anderson@-person	-person=106
@gilda@-art	-art=70
@tappan@-person	-person=1
@booths@-organization	-organization=20
@klamath@-people-ethnicity	-people-ethnicity=76
@infiniti@-art	-art=5
@the_triangle@-broadcast_program	-broadcast_program=2
@heaven@-location	-location=43
@king_sejong_the_great@-broadcast_program	-broadcast_program=22
@wine@-location	-location=5
@blessid_union_of_souls@-art	-art=2
@oirat@-language	-language=22
@neo@-language	-language=4
@worcester_wolves@-organization	-organization=53
@thomas@-organization	-organization=17
@tiergarten@-location	-location=128
@sultana@-living_thing	-living_thing=1
@tug@-computer-programming_language	-computer-programming_language=1
@close_up@-art	-art=4
@alsatians@-language	-language=1
@mezzocorona@-location	-location=10
@sunshine@-event	-event=1
@guangdong@-location	-location=3089
@wrexham_county_borough@-location	-location=93
@talavera_de_la_reina@-event	-event=6
@rds@-location	-location=61
@ahmad_sanjar@-person	-person=30
@juno@-award	-award=85
@nice@-art	-art=11
@ramayan@-broadcast_program	-broadcast_program=31
@saint-martin@-person	-person=2
@challenge@-event	-event=2
@melbourne_water@-organization	-organization=37
@imanol_harinordoquy@-person	-person=41
@shanghai@-organization	-organization=25
@gentilly@-location	-location=62
@denver_botanic_gardens@-location	-location=27
@duke_of_orléans@-title	-title=61
@royal_canadian_institute@-organization	-organization=24
@embankment@-location	-location=70
@goldsmith@-person	-person=27
@genius@-art	-art=11
@brunswick@-organization	-organization=280
@prisoners_of_the_sun@-product	-product=3
@trepassey@-product	-product=2
@howrah_bridge@-art	-art=15
@walt_terrell@-person	-person=21
@alyssa_reid@-broadcast_program	-broadcast_program=1
@baxter@-organization	-organization=1
@coast_to_coast@-person	-person=5
@hyatt@-location	-location=2
@soundwave@-event	-event=52
@savage@-art	-art=6
@victor_bailey@-person	-person=38
@the_bad_news_bears@-art	-art=50
@lira@-broadcast_program	-broadcast_program=1
@charlotte_church@-art	-art=2
@pages@-product	-product=8
@fernando@-person	-person=52
@stonehaven@-location	-location=245
@h2@-chemistry	-chemistry=1
@san_martín_de_san_juan@-organization	-organization=88
@naniwa@-location	-location=17
@tremé@-broadcast_program	-broadcast_program=7
@legends@-product	-product=1
@horizon@-god	-god=1
@whitsunday_islands@-location	-location=53
@marysville@-organization	-organization=2
@governor_of_california@-title	-title=501
@aol@-product	-product=2
@the_stranglers@-art	-art=1
@zoran_filipović@-person	-person=32
@resaca@-event	-event=33
@tu@-location	-location=4
@citytv@-location	-location=4
@kru@-people-ethnicity	-people-ethnicity=34
@dorian@-organization	-organization=4
@rajasthan@-location	-location=4505
@portugal@-organization	-organization=1471
@fox_news@-broadcast_program	-broadcast_program=2
@king's_hall@-location	-location=20
@vennaskond@-person	-person=20
@latgalian@-location	-location=1
@ways_and_means_committee@-person	-person=46
@american_baptist@-religion-religion	-religion-religion=35
@gordon_hill@-person	-person=20
@skagit@-location	-location=35
@cognac@-food	-food=69
@ishpeming@-location	-location=49
@sts-114@-event	-event=116
@2014@-event	-event=398
@void@-location	-location=1
@colwyn_bay@-organization	-organization=158
@3_doors_down@-art	-art=7
@trio@-person	-person=33
@kelani_river@-location	-location=26
@western_church@-location	-location=1
@rey_valera@-person	-person=36
@khorgam_rural_district@-location	-location=31
@ute_mountain_ute_tribe@-people-ethnicity	-people-ethnicity=28
@peterborough@-location	-location=1831
@kenneth_duremdes@-person	-person=50
@juliette@-person	-person=7
@mayhem@-event	-event=1
@testosterone@-art	-art=4
@duke@-product	-product=5
@ngoni@-product	-product=28
@into_the_night@-art	-art=22
@lux@-product	-product=4
@minneapolis@-product	-product=8
@cry@-medicine-symptom	-medicine-symptom=1
@toronto_varsity_blues@-organization	-organization=52
@toronto_waterfront_marathon@-event	-event=34
@leyton@-location	-location=258
@óscar_r._benavides@-person	-person=25
@banja_luka@-location	-location=654
@the_asia_foundation@-organization	-organization=31
@pickwick@-art	-art=30
@tintin_in_the_congo@-art	-art=46
@subaru_leone@-product	-product=35
@pueblo@-location	-location=211
@invasion_of_italy@-event	-event=25
@lisandro_de_la_torre@-location	-location=3
@saint_anthony@-person	-person=102
@relativity@-broadcast_program	-broadcast_program=24
@mammoth@-living_thing	-living_thing=72
@pašman@-location	-location=20
@it_wasn't_god_who_made_honky_tonk_angels@-art	-art=33
@smithfield@-location	-location=315
@john_lawton@-person	-person=52
@der_fuehrer's_face@-art	-art=31
@gandhi@-art	-art=227
@moldovan_national_division@-event	-event=2
@mohawk_valley@-location	-location=158
@king_stephen@-person	-person=77
@ngaanyatjarra@-language	-language=1
@faber@-location	-location=1
@bala_hissar@-location	-location=24
@sochi@-location	-location=6
@st._regis@-organization	-organization=1
@newcastle_upon_tyne@-organization	-organization=2
@swift_creek@-location	-location=12
@switzerland@-people-ethnicity	-people-ethnicity=1
@jamie_robertson@-person	-person=22
@hello_sailor@-art	-art=6
@paul_kariya@-person	-person=102
@daniel_brands@-person	-person=54
@southern_league_division_one@-organization	-organization=21
@congressional_districts@-organization	-organization=36
@illinois_route_9@-location	-location=30
@wang_film_productions@-organization	-organization=41
@clive_caldwell@-person	-person=23
@mardy_fish@-person	-person=356
@washington_generals@-organization	-organization=36
@darjeeling@-location	-location=581
@total@-person	-person=27
@ibarra@-food	-food=1
@dhaka@-organization	-organization=2
@rajasthani@-location	-location=2
@university_of_lausanne@-location	-location=1
@1994–95_major_league_baseball_strike@-event	-event=34
@holiday_inn@-organization	-organization=388
@jeong_yak-yong@-person	-person=21
@blackfield@-art	-art=5
@janick_gers@-person	-person=90
@bob_christo@-person	-person=26
@yakov_sverdlov@-person	-person=60
@bay@-organization	-organization=17
@alexander_hall@-location	-location=3
@nasa@-location	-location=2
@bob_melvin@-person	-person=58
@britannia@-location	-location=117
@nagorno-karabakh@-event	-event=3
@somme@-event	-event=93
@catherine_hardwicke@-person	-person=69
@59@-art	-art=3
@hawley@-person	-person=1
@konya@-event	-event=1
@berkeley_county,_west_virginia@-location	-location=119
@the_funeral@-event	-event=2
@death@-event	-event=84
@toby_harrah@-person	-person=30
@ross_wilson@-person	-person=99
@terminal_velocity@-art	-art=25
@french_army@-organization	-organization=13
@pendle@-location	-location=118
@czechs@-people-ethnicity	-people-ethnicity=286
@jasmine@-person	-person=8
@annie@-award	-award=9
@viljandi@-location	-location=158
@c@-location	-location=89
@folklore@-living_thing	-living_thing=1
@hepburn@-location	-location=16
@milk_cup@-event	-event=101
@turbo@-person	-person=36
@national_park@-location	-location=91
@phonographic_performance_limited@-organization	-organization=24
@golden_eagle@-organization	-organization=1
@pinar_del_río@-organization	-organization=8
@cochise@-location	-location=21
@sydney_boys_high_school@-organization	-organization=158
@pleasant_grove@-location	-location=28
@fact@-location	-location=1
@transplants@-person	-person=61
@rosario@-art	-art=9
@49er@-organization	-organization=2
@plh@-event	-event=13
@ochiltree@-title	-title=1
@polish@-person	-person=1
@football_team@-event	-event=1
@anshan@-product	-product=1
@suharto@-person	-person=620
@ruston@-organization	-organization=28
@calgary@-transit	-transit=2
@duck@-art	-art=2
@james_hardie@-organization	-organization=23
@provincial_government@-location	-location=11
@suomussalmi@-location	-location=36
@indian_ocean@-location	-location=5211
@93@-product	-product=2
@road_rules@-broadcast_program	-broadcast_program=89
@milan@-art	-art=4
@monoceros@-art	-art=1
@universals@-religion-religion	-religion-religion=20
@1974_cannes_film_festival@-event	-event=41
@jon_english@-person	-person=76
@division_one@-organization	-organization=423
@chilean@-organization	-organization=19
@histon@-location	-location=5
@shikoku@-living_thing	-living_thing=2
@thanksgiving@-event	-event=23
@stable_gallery@-location	-location=37
@alan_minter@-person	-person=47
@royal_naval_dockyard,_bermuda@-location	-location=23
@chemnitz@-organization	-organization=4
@eyvan_county@-location	-location=76
@constitutional_court@-location	-location=2
@guggenheim_fellowship@-award	-award=1173
@huan_yanfan@-person	-person=31
@minera@-organization	-organization=1
@silver_springs@-location	-location=70
@anglezarke@-location	-location=26
@daisy_greville,_countess_of_warwick@-person	-person=21
@stray_cats@-living_thing	-living_thing=2
@samantha_sang@-person	-person=28
@margarita@-location	-location=25
@16@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=25
@strakonice@-location	-location=159
@a_year_without_rain@-art	-art=22
@van@-event	-event=3
@merlin@-organization	-organization=1
@portuguese_guinea@-location	-location=166
@death@-person	-person=344
@wannsee@-location	-location=83
@shahin@-person	-person=9
@democratic_unionist_party@-organization	-organization=654
@that's_my_boy@-broadcast_program	-broadcast_program=8
@quitman@-organization	-organization=1
@visby@-product	-product=1
@pennsylvania_house_of_representatives@-title	-title=1
@mexico_national_football_team@-location	-location=2
@the_list@-broadcast_program	-broadcast_program=1
@qujing@-location	-location=39
@rabat@-location	-location=807
@osborne@-person	-person=16
@charles_sturt_university@-location	-location=1
@rita@-art	-art=6
@tenth@-person	-person=1
@macclesfield@-person	-person=5
@stattena_if@-organization	-organization=26
@betty@-event	-event=1
@salmon@-person	-person=7
@witt@-person	-person=2
@ana@-person	-person=6
@cunninghame@-location	-location=38
@sec_championship_game@-organization	-organization=1
@sheen@-location	-location=20
@marc_anthony@-art	-art=4
@southdown@-location	-location=15
@ruth_st._denis@-person	-person=69
@raleigh@-organization	-organization=48
@henry_aldrich@-broadcast_program	-broadcast_program=5
@havoc@-person	-person=40
@chase@-art	-art=8
@player@-person	-person=3
@eugen_klöpfer@-person	-person=29
@jeffrey_nordling@-person	-person=68
@ramsay@-event	-event=1
@rudaki@-location	-location=2
@amba@-god	-god=7
@67@-art	-art=1
@css_alabama@-product	-product=114
@anat@-person	-person=1
@pacific_theater_of_operations@-location	-location=1
@mcdonald's@-location	-location=1
@asian@-people-ethnicity	-people-ethnicity=708
@koga@-person	-person=2
@polecat@-person	-person=5
@bantu@-organization	-organization=1
@lao@-language	-language=162
@ajax@-product	-product=21
@rize_province@-location	-location=41
@jennifer_hale@-person	-person=161
@john_street@-location	-location=35
@winter_haven,_florida@-location	-location=149
@350@-location	-location=5
@barstow@-person	-person=2
@broadcast_film_critics_association@-event	-event=1
@pantanal@-organization	-organization=1
@martial_law@-title	-title=1
@henryk_jabłoński@-person	-person=23
@international_horn_society@-organization	-organization=21
@pedro_martínez@-person	-person=215
@la_celle-saint-cloud@-location	-location=28
@cyprus_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=21
@white_russians@-organization	-organization=52
@lebanon_township@-location	-location=56
@corio@-location	-location=61
@samut_songkhram@-location	-location=31
@queen's_royal_regiment_(west_surrey)@-organization	-organization=48
@serra@-person	-person=4
@tracie_spencer@-person	-person=46
@mechanicville,_new_york@-location	-location=31
@darwin@-person	-person=342
@flashpoint@-person	-person=1
@angelo@-person	-person=9
@last_kiss@-person	-person=1
@secret_war@-people-ethnicity	-people-ethnicity=1
@tung_chung@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@ernst_rüdiger_starhemberg@-person	-person=20
@the_young_gods@-art	-art=4
@malolos@-organization	-organization=1
@crest@-organization	-organization=3
@iron_monkey@-person	-person=13
@battle_of_the_barracks@-event	-event=25
@xviii@-law	-law=1
@british_monarchy@-location	-location=3
@jesuit@-person	-person=7
@congo@-location	-location=1041
@capital_cities@-location	-location=1
@junkers_jumo_211@-product	-product=24
@thai_curry@-food	-food=25
@the_light_of_the_world@-art	-art=36
@guestward,_ho!@-broadcast_program	-broadcast_program=22
@burleigh_grimes@-person	-person=65
@tim_bresnan@-person	-person=85
@lawson_little@-person	-person=25
@strictly_dance_fever@-broadcast_program	-broadcast_program=20
@wayne_england@-person	-person=53
@selvin_young@-person	-person=23
@dawn_silva@-person	-person=23
@spot@-event	-event=4
@anders_ekborg@-person	-person=21
@habonim@-organization	-organization=27
@pam_arciero@-person	-person=26
@cortez,_colorado@-location	-location=39
@bonnie_owens@-person	-person=63
@melrose_park,_illinois@-location	-location=43
@cosima@-art	-art=6
@dave_keon@-person	-person=41
@bravo@-art	-art=43
@leonard@-person	-person=84
@andrew_prine@-person	-person=63
@the_association@-organization	-organization=4
@middletown_township,_new_jersey@-location	-location=51
@grenland@-location	-location=53
@union_of_the_centre@-organization	-organization=132
@asti@-location	-location=419
@grand_slam@-person	-person=14
@fighting_irish@-people-ethnicity	-people-ethnicity=1
@hood@-organization	-organization=1
@line@-person	-person=1
@vercors@-organization	-organization=1
@leukemia@-living_thing	-living_thing=1
@natal@-location	-location=739
@otomí@-people-ethnicity	-people-ethnicity=17
@london_docks@-location	-location=56
@siemianowice_śląskie@-location	-location=53
@crosses@-person	-person=12
@her@-person	-person=2
@baguley@-organization	-organization=2
@christopher_lloyd@-person	-person=368
@spines@-body_part	-body_part=1
@m81@-location	-location=23
@cataract@-location	-location=22
@clyde_wright@-person	-person=29
@south-west@-event	-event=6
@fiba_europe@-award	-award=1
@spoons@-person	-person=24
@premiers@-organization	-organization=1
@pawhuska@-person	-person=3
@trumbull@-person	-person=5
@rick_and_morty@-broadcast_program	-broadcast_program=33
@shiyan@-location	-location=45
@golden_boy@-location	-location=8
@gold_rush@-location	-location=3
@president_of_bolivia@-title	-title=264
@1923@-art	-art=17
@national_stock_exchange_of_india@-finance-stock_exchange	-finance-stock_exchange=130
@hearts@-art	-art=7
@181@-product	-product=1
@norma@-location	-location=39
@south_australia@-event	-event=1
@gas@-person	-person=13
@landshut@-location	-location=351
@king_philippe@-person	-person=34
@try@-finance-currency	-finance-currency=2
@alma@-organization	-organization=19
@five_points@-organization	-organization=1
@doctor_at_large@-broadcast_program	-broadcast_program=38
@leo_i_the_thracian@-person	-person=30
@josh_billings@-person	-person=20
@ice@-organization	-organization=61
@dashboard_confessional@-person	-person=268
@standard@-product	-product=29
@fox_soccer@-organization	-organization=36
@secretary_of_the_state_of_connecticut@-title	-title=21
@tiananmen_square@-location	-location=252
@del_unser@-person	-person=52
@earlville@-location	-location=20
@swiss@-location	-location=6231
@islwyn_ffowc_elis@-person	-person=36
@romulus@-organization	-organization=20
@last_kiss@-art	-art=42
@uup@-chemistry	-chemistry=1
@boys@-person	-person=1
@farragut@-person	-person=9
@city@-art	-art=28
@a-10@-product	-product=31
@suwa@-organization	-organization=1
@hastings@-event	-event=25
@margam@-art	-art=2
@findlay@-organization	-organization=17
@newcastle-upon-tyne@-organization	-organization=1
@omer@-location	-location=18
@elmina_castle@-location	-location=35
@wild@-organization	-organization=21
@biography@-award	-award=1
@matt_skelton@-person	-person=35
@lee@-event	-event=2
@summit_county@-location	-location=272
@beaver@-product	-product=39
@december_bride@-art	-art=4
@katarzyna_skrzynecka@-person	-person=23
@nightwatch@-person	-person=2
@gainsborough@-location	-location=270
@siriraj_hospital@-location	-location=41
@shasta@-language	-language=3
@henry_louis_vivian_derozio@-person	-person=21
@glutamate@-biology	-biology=20
@republic_of_macedonia@-location	-location=2901
@on_the_buses@-broadcast_program	-broadcast_program=98
@mongolian@-people-ethnicity	-people-ethnicity=137
@winger@-person	-person=135
@lake_elsinore@-location	-location=65
@solomon_r._guggenheim@-organization	-organization=1
@cadogan_hall@-location	-location=69
@manu@-person	-person=125
@bellamy@-art	-art=2
@friends_of_lulu@-organization	-organization=32
@sana@-organization	-organization=1
@ritz@-location	-location=23
@john_dickinson@-organization	-organization=4
@mount_holly@-location	-location=30
@sukhoi@-product	-product=10
@gmünd@-location	-location=25
@$@-art	-art=10
@nottoway@-language	-language=1
@uec@-organization	-organization=33
@parnell@-location	-location=22
@magicians@-title	-title=3
@ministry_of_interior@-organization	-organization=54
@whitefish@-location	-location=35
@gordon_county@-location	-location=34
@slaithwaite@-location	-location=44
@denmark@-location	-location=16048
@5th_avenue_theatre@-location	-location=53
@balagtas@-location	-location=22
@forest_hills@-event	-event=8
@28@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@49er@-product	-product=114
@bernardo_pasquini@-person	-person=38
@arsenal@-art	-art=10
@james_strong@-art	-art=1
@jaro@-location	-location=12
@black_watch@-organization	-organization=334
@jansher_khan@-person	-person=22
@harry_potter_and_the_philosopher's_stone@-product	-product=17
@kola@-food	-food=13
@westland@-organization	-organization=53
@the_bolsheviks@-person	-person=18
@harold_alexander@-title	-title=1
@footfall@-organization	-organization=1
@draft@-broadcast_program	-broadcast_program=4
@good_riddance@-person	-person=92
@imotski@-location	-location=70
@mpt@-broadcast_network	-broadcast_network=1
@the_worst_witch@-broadcast_program	-broadcast_program=32
@barmen@-location	-location=106
@lomas_de_zamora@-location	-location=72
@open_range@-art	-art=29
@national_association_of_theatre_owners@-organization	-organization=24
@richmond@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@tishomingo@-location	-location=32
@burgess@-location	-location=5
@society_for_the_promotion_of_new_music@-organization	-organization=25
@hwa_chong_junior_college@-organization	-organization=38
@state_of_grace@-broadcast_program	-broadcast_program=31
@messy_little_raindrops@-art	-art=25
@stephen_gaskin@-person	-person=27
@woodstock@-art	-art=60
@red_clay_creek@-location	-location=27
@dill@-person	-person=6
@staplehurst@-location	-location=33
@józef_piłsudski@-person	-person=579
@hunter_smith@-person	-person=34
@playhouse_theatre@-location	-location=96
@kgb@-product	-product=1
@portsmouth_harbour@-location	-location=163
@the_angry_beavers@-broadcast_program	-broadcast_program=91
@beaufighter@-product	-product=44
@the_mother@-person	-person=36
@mughal_emperors@-location	-location=10
@1914@-product	-product=1
@up@-organization	-organization=62
@anápolis@-location	-location=111
@sauropoda@-living_thing	-living_thing=22
@rolf_ericson@-person	-person=30
@us_65@-location	-location=24
@luis_sojo@-person	-person=33
@university_stadium@-location	-location=34
@canal@-person	-person=2
@id@-product	-product=1
@sexbomb_girls@-person	-person=29
@equinox@-product	-product=3
@vista@-location	-location=56
@karaganda@-location	-location=169
@moldovan@-people-ethnicity	-people-ethnicity=59
@sabrina_the_teenage_witch@-art	-art=12
@laleham_burway@-location	-location=27
@hyllestad@-location	-location=25
@rialto@-organization	-organization=1
@lemuria@-product	-product=1
@hawick@-location	-location=224
@bloodline@-organization	-organization=1
@georgetown@-product	-product=2
@butlins@-organization	-organization=140
@lee_chang-ho@-person	-person=58
@bill_nershi@-person	-person=25
@the_singles@-art	-art=32
@welton_rovers@-organization	-organization=24
@chubb_rock@-person	-person=91
@will_hay@-person	-person=181
@nottoway@-people-ethnicity	-people-ethnicity=5
@acadian_orogeny@-location	-location=22
@allegheny_front@-location	-location=91
@aquitaine@-title	-title=7
@polish@-language	-language=3000
@bad@-biology	-biology=7
@benin@-organization	-organization=89
@werner_sombart@-person	-person=63
@austrian_empire@-title	-title=1
@dg@-chemistry	-chemistry=1
@surveyor@-art	-art=1
@saint_helier@-location	-location=161
@classic@-language	-language=2
@forteviot@-person	-person=1
@sandwich@-chemistry	-chemistry=2
@total_annihilation@-product	-product=65
@romanian_orthodox@-organization	-organization=167
@estoril@-event	-event=38
@catherine_malfitano@-person	-person=30
@mongfind@-person	-person=21
@detroit_river@-location	-location=383
@in_the_city@-location	-location=1
@jurassic_park@-art	-art=107
@greater_sudbury@-location	-location=207
@elkhart_county,_indiana@-location	-location=39
@johnny_manziel@-person	-person=56
@lochmaben@-event	-event=1
@clapham_sect@-organization	-organization=51
@buckingham_palace@-location	-location=1381
@viceroy@-title	-title=459
@football@-person	-person=1
@bostan_rural_district@-location	-location=21
@beecher@-location	-location=14
@european_elections@-event	-event=33
@perfect@-person	-person=16
@money_magazine@-broadcast_program	-broadcast_program=1
@point_blank@-person	-person=6
@the_curse@-event	-event=1
@birdsongs_of_the_mesozoic@-art	-art=1
@baretta@-broadcast_program	-broadcast_program=138
@minnesota@-event	-event=57
@merina@-people-ethnicity	-people-ethnicity=40
@igor_severyanin@-person	-person=25
@what's_up_doc?@-art	-art=5
@glenwood@-organization	-organization=1
@currie_graham@-person	-person=36
@tottori@-location	-location=98
@desmond_dekker@-person	-person=134
@rpm@-art	-art=1346
@c._a._rosetti@-location	-location=2
@ronnie_brown@-person	-person=111
@greg_kelser@-person	-person=20
@adrian_rollini@-person	-person=40
@menkaure@-location	-location=2
@william_o'brien@-person	-person=137
@chronicle@-broadcast_program	-broadcast_program=13
@nikon_d3@-product	-product=21
@knight@-location	-location=6
@atticus@-person	-person=52
@louis_of_france@-person	-person=20
@rock_and_roll@-person	-person=1
@the_lost_chord@-art	-art=20
@the_regulators@-event	-event=1
@penarth@-location	-location=273
@vista_hermosa@-location	-location=2
@hilton_smith@-person	-person=27
@dee@-person	-person=12
@saint_etienne@-location	-location=1
@navajo@-product	-product=2
@sean_slade@-person	-person=49
@firefall@-art	-art=3
@nobel@-location	-location=10
@hacker@-person	-person=1
@tay_bridge_disaster@-location	-location=2
@starship_titanic@-product	-product=24
@lemon_tree@-food	-food=1
@deutsche_oper@-location	-location=20
@lisbon@-art	-art=10
@st._clair's_defeat@-event	-event=26
@bully@-product	-product=46
@severn_and_wye_railway@-location	-location=39
@adelphi@-organization	-organization=39
@shelter@-broadcast_program	-broadcast_program=1
@the_pumpkin_eater@-art	-art=31
@jima@-person	-person=22
@clarksville@-organization	-organization=1
@baxter@-broadcast_program	-broadcast_program=5
@farman@-person	-person=3
@thibodaux@-location	-location=145
@ferussaciidae@-living_thing	-living_thing=22
@lord_cornwallis@-title	-title=1
@björk@-person	-person=1234
@pleasant_valley@-organization	-organization=1
@bed@-education-educational_degree	-education-educational_degree=38
@wolfpack@-product	-product=2
@fence@-organization	-organization=2
@holi@-person	-person=2
@urawa@-location	-location=30
@vintage@-art	-art=6
@wanda@-living_thing	-living_thing=1
@tube@-organization	-organization=4
@gustavo_díaz_ordaz@-person	-person=67
@white_revolution@-organization	-organization=1
@polaris@-person	-person=7
@li_nanxing@-person	-person=69
@south_morava@-location	-location=49
@amy_brenneman@-person	-person=86
@armdale@-organization	-organization=1
@holmen@-location	-location=54
@maiwand@-event	-event=11
@psychic@-title	-title=29
@beverly_center@-location	-location=21
@san_martín@-location	-location=114
@madison@-art	-art=8
@platte_county@-location	-location=113
@rugby@-organization	-organization=32
@sekani@-language	-language=4
@ron_reed@-person	-person=33
@1998@-product	-product=1
@heinrich_von_vietinghoff@-person	-person=40
@rated_r@-art	-art=107
@barrett@-art	-art=24
@maggie@-broadcast_program	-broadcast_program=10
@southern_accent@-language	-language=63
@hi@-location	-location=21
@etchū_province@-location	-location=20
@paul_crauchet@-person	-person=20
@brooks's@-organization	-organization=49
@isl@-language	-language=1
@m.b.a.@-organization	-organization=1
@geronimo@-location	-location=9
@kramer@-organization	-organization=23
@eskimo@-art	-art=16
@shrivenham@-organization	-organization=2
@femme_fatale@-person	-person=5
@field_mice@-person	-person=2
@sc_fortuna_köln@-organization	-organization=51
@sujatha@-person	-person=76
@uprising@-art	-art=79
@freelancer@-title	-title=18
@simcoe_county@-location	-location=97
@susquehanna_state_park@-location	-location=24
@1929@-event	-event=340
@rebound@-art	-art=17
@lethbridge@-organization	-organization=4
@the_libertine@-person	-person=1
@collie_buddz@-person	-person=48
@schiller@-art	-art=1
@leighton@-organization	-organization=2
@uae_derby@-event	-event=26
@ohio_river_valley@-organization	-organization=1
@st_helens@-person	-person=1
@guillermo_vilas@-person	-person=229
@niv@-art	-art=44
@leighton@-person	-person=12
@farmville@-event	-event=1
@battle_of_lincoln@-event	-event=53
@suffragette_city@-art	-art=28
@len_ashurst@-person	-person=34
@boyle@-person	-person=23
@garibaldi@-location	-location=36
@little_big_star@-broadcast_program	-broadcast_program=28
@aacta_awards@-award	-award=46
@barão_vermelho@-art	-art=1
@duke_of_ormonde@-person	-person=44
@pereira@-location	-location=156
@pilgrims@-organization	-organization=1
@carolingian_empire@-location	-location=239
@la_straniera@-art	-art=25
@ben_and_holly's_little_kingdom@-broadcast_program	-broadcast_program=36
@trujillo@-location	-location=475
@big_red@-art	-art=10
@fort_nelson@-location	-location=98
@robin@-broadcast_program	-broadcast_program=2
@saint-lambert@-person	-person=3
@lenny@-art	-art=68
@sullivan's_island@-location	-location=33
@cloud@-product	-product=9
@numa@-organization	-organization=23
@northwestern@-product	-product=7
@mahayana@-religion-religion	-religion-religion=551
@henry_procter@-person	-person=28
@meriwether@-location	-location=20
@shamshi-adad_i@-person	-person=44
@olivia@-event	-event=2
@rajshahi@-location	-location=364
@paykan@-product	-product=18
@scott_minto@-person	-person=20
@tudor_revival@-organization	-organization=308
@duke_of_beaufort@-person	-person=19
@great_eastern@-person	-person=1
@jami_gertz@-person	-person=81
@tampico@-organization	-organization=19
@volga_federal_district@-location	-location=25
@fortune_teller@-product	-product=1
@cartier@-art	-art=1
@buzz@-organization	-organization=7
@susan@-person	-person=39
@south_arcot@-location	-location=22
@joint_commission@-organization	-organization=134
@gmina_kocierzew_południowy@-location	-location=20
@alpha_group@-organization	-organization=31
@prime_minister_of_portugal@-title	-title=118
@eddi_reader@-person	-person=115
@harry_crews@-person	-person=25
@jordan_valley@-location	-location=255
@1991@-event	-event=1405
@city_slickers@-art	-art=77
@prince_hall@-person	-person=34
@okanagan@-location	-location=192
@line@-art	-art=6
@memorial@-art	-art=12
@tullaroan@-location	-location=21
@beavercreek@-location	-location=49
@folklore@-art	-art=19
@doe@-living_thing	-living_thing=14
@newcastle_eagles@-organization	-organization=141
@catholic_league@-organization	-organization=330
@seth@-person	-person=195
@cadillac@-person	-person=7
@new_york_giants@-location	-location=2
@bishops@-organization	-organization=2
@1._deild@-organization	-organization=67
@mark_sanchez@-person	-person=164
@wulfhere@-person	-person=32
@french_invasion@-location	-location=2
@consuelo_velázquez@-person	-person=51
@schofield_barracks@-location	-location=142
@moreirense_fc@-organization	-organization=33
@.@-god	-god=3
@waking_the_dead@-broadcast_program	-broadcast_program=220
@chairman@-product	-product=3
@general_motors_canada@-organization	-organization=32
@baden@-product	-product=1
@allan_jeayes@-person	-person=45
@count_basie@-person	-person=1121
@lauren_holly@-person	-person=92
@midleton@-organization	-organization=68
@used_cars@-art	-art=31
@perhaps_love@-art	-art=21
@newton@-product	-product=4
@childwall@-location	-location=46
@uk@-broadcast_program	-broadcast_program=2
@sweetener@-food	-food=31
@return@-organization	-organization=1
@1903–04@-event	-event=12
@chambord@-food	-food=6
@yorkshire_terrier@-organization	-organization=7
@u.c._sampdoria@-organization	-organization=227
@philippe_villiers_de_l'isle-adam@-person	-person=22
@tallahassee@-event	-event=2
@rabih_jaber@-person	-person=20
@juan_de_mena@-location	-location=1
@uss_lexington@-product	-product=81
@36@-event	-event=6
@basin_reserve@-location	-location=154
@frédéric_bastiat@-person	-person=53
@the_sugarhill_gang@-art	-art=1
@30_days@-art	-art=12
@narada@-art	-art=1
@tell_it_like_it_is@-art	-art=39
@gia@-broadcast_program	-broadcast_program=47
@dinaburg_fc@-organization	-organization=23
@george_washington_parke_custis@-product	-product=1
@india@-people-ethnicity	-people-ethnicity=19
@bushi@-language	-language=2
@sweetgum@-living_thing	-living_thing=31
@logan_canyon@-location	-location=25
@scottish_women's_premier_league@-organization	-organization=70
@battle_of_the_bulge@-product	-product=1
@2003_world_youth_championships_in_athletics@-event	-event=22
@chimney_rock@-location	-location=28
@braunschweig@-event	-event=3
@men's_tournament@-organization	-organization=1
@legacy@-art	-art=46
@west_perth@-organization	-organization=145
@basel@-event	-event=5
@grameenphone@-organization	-organization=37
@l-dopa@-medicine-drug	-medicine-drug=80
@larry_shaw@-person	-person=53
@fort_sanders@-location	-location=14
@adelaide_bite@-organization	-organization=48
@duffy@-location	-location=12
@g3@-organization	-organization=1
@episcopalianism@-religion-religion	-religion-religion=4
@rooster@-person	-person=20
@trouble_in_paradise@-art	-art=28
@francesco_storace@-person	-person=28
@u.s@-organization	-organization=1
@martha_wash@-person	-person=72
@helen@-art	-art=34
@milhaud@-location	-location=17
@christopher_gore@-person	-person=24
@life@-person	-person=1
@bn@-organization	-organization=90
@estoril@-location	-location=249
@sangh_parivar@-organization	-organization=58
@rock,_rock,_rock@-art	-art=19
@muna@-language	-language=4
@falklands@-location	-location=25
@the_high_road@-art	-art=26
@detroit_red_wings@-organization	-organization=3157
@david_wilkerson@-person	-person=34
@alain_madelin@-person	-person=34
@oregon_inlet@-location	-location=27
@order_of_st_john_of_jerusalem@-title	-title=43
@beta_beta_beta@-organization	-organization=40
@desperate_housewives@-broadcast_program	-broadcast_program=1448
@bike@-person	-person=2
@li_chongjun@-person	-person=23
@telegraph@-art	-art=54
@this_is_the_life@-art	-art=31
@karl_alvarez@-person	-person=46
@nature_conservancy_council@-organization	-organization=69
@matlock_town@-organization	-organization=134
@ephrem_the_syrian@-person	-person=82
@lucas_oil@-organization	-organization=31
@comecon@-person	-person=5
@$@-finance-currency	-finance-currency=2381
@ingolstadt@-location	-location=1
@libra@-art	-art=29
@e@-medicine-drug	-medicine-drug=3
@cheadle@-event	-event=1
@d.o.a.@-person	-person=132
@rochester@-person	-person=3
@expulsion_of_the_acadians@-event	-event=96
@manchester_central@-event	-event=7
@kagoshima_prefecture@-art	-art=415
@keflavík@-organization	-organization=47
@juno@-organization	-organization=9
@primera_divisió@-organization	-organization=52
@methven@-location	-location=45
@once_a_thief@-art	-art=6
@old_testament@-art	-art=2458
@charlie_furbush@-person	-person=22
@centralia@-location	-location=112
@canada_southern_railway@-organization	-organization=50
@nineveh@-event	-event=3
@minneapolis_lakers@-organization	-organization=119
@fossil@-product	-product=8
@grumman_a-6_intruder@-product	-product=30
@provo_river@-location	-location=25
@edinboro@-organization	-organization=9
@saba_hameed@-person	-person=42
@clifford@-location	-location=35
@strawberry@-art	-art=1
@argentino_de_rosario@-organization	-organization=57
@lord_grey@-title	-title=2
@seneca_college@-organization	-organization=122
@dingdong_avanzado@-person	-person=20
@what_is_this?@-art	-art=3
@guilford@-person	-person=2
@abbott@-location	-location=10
@crickets@-art	-art=5
@cherokee_county@-location	-location=381
@susan@-location	-location=3
@wingfield@-location	-location=25
@sheksna_river@-location	-location=42
@michele_ferrari@-person	-person=34
@the_mill@-art	-art=1
@piri_reis@-art	-art=1
@short_story@-art	-art=40
@scorpion@-art	-art=13
@third_division_north@-event	-event=1
@clontarf@-person	-person=1
@finnøy@-location	-location=32
@misato_fukuen@-person	-person=27
@est@-organization	-organization=40
@onex@-organization	-organization=12
@boss@-organization	-organization=9
@mary_elizabeth_braddon@-person	-person=61
@vetch_field@-location	-location=109
@tome@-person	-person=15
@slavuta@-location	-location=20
@republic_of_korea@-organization	-organization=4
@gaetano_latilla@-person	-person=21
@kinkajou@-living_thing	-living_thing=28
@ingham@-product	-product=3
@sevier@-location	-location=54
@johnny_whitworth@-person	-person=26
@worms@-product	-product=25
@charles_e._burchfield@-person	-person=23
@royal_opera_house@-organization	-organization=3
@warhammer_40,000@-person	-person=1
@atropos@-art	-art=8
@emilia-romagna@-location	-location=944
@the_moldy_peaches@-art	-art=4
@solferino@-event	-event=20
@era@-location	-location=17
@roberto_aguirre-sacasa@-person	-person=67
@sam_harris@-person	-person=113
@space@-person	-person=49
@u.s._route_75@-location	-location=77
@raiden@-product	-product=13
@space@-art	-art=29
@mary_stuart@-art	-art=88
@dáil@-organization	-organization=126
@g20@-event	-event=1
@anton_bruckner@-person	-person=370
@granada@-broadcast_program	-broadcast_program=1
@léon_bollée@-organization	-organization=5
@sadha@-person	-person=60
@fritz_wunderlich@-person	-person=50
@ted_lindsay@-person	-person=110
@atc@-person	-person=19
@harvard–smithsonian_center_for_astrophysics@-organization	-organization=31
@memorial@-location	-location=39
@the_light@-art	-art=19
@joão_havelange@-location	-location=1
@australia's_got_talent@-event	-event=3
@arjun_janya@-person	-person=38
@crowley@-person	-person=1
@cowlitz@-location	-location=35
@us@-organization	-organization=29
@rumia@-location	-location=22
@flamingo@-event	-event=1
@deoband@-location	-location=50
@television_critics_association_awards@-award	-award=23
@roman_catholicism@-religion-religion	-religion-religion=1
@the_legend@-art	-art=11
@2002–03@-event	-event=792
@social_weather_stations@-organization	-organization=31
@notre_dame_high_school@-organization	-organization=164
@englefield@-event	-event=2
@legnano@-location	-location=75
@k-1@-event	-event=21
@underdog@-art	-art=42
@origins@-art	-art=2
@netherlands@-organization	-organization=1526
@jules_henri_de_sibour@-person	-person=27
@thessaloniki_regional_unit@-location	-location=60
@braintree,_essex@-location	-location=40
@april_12@-time	-time=288
@brisbane_city@-location	-location=14
@lou_palmer@-person	-person=36
@dragon@-god	-god=1
@bbc_television_shakespeare@-broadcast_program	-broadcast_program=106
@snaefell@-product	-product=1
@indianola@-organization	-organization=5
@archbishop_molloy_high_school@-organization	-organization=42
@samson_agonistes@-art	-art=48
@susan_cooper@-person	-person=87
@heron@-living_thing	-living_thing=86
@to@-location	-location=3
@troy_high_school@-organization	-organization=58
@black_or_african_american@-people-ethnicity	-people-ethnicity=317
@thornton_wilder@-person	-person=368
@rambouillet@-location	-location=118
@baku@-product	-product=4
@archbishops_of_canterbury@-title	-title=30
@coeur_d'alene@-location	-location=130
@newfoundland@-language	-language=3
@damo@-location	-location=7
@eagle_eye@-person	-person=1
@billie's_bounce@-art	-art=29
@artemio_ricarte@-person	-person=29
@rosemary_sutcliff@-person	-person=135
@pablo_alborán@-person	-person=40
@idoma@-language	-language=7
@david_mcmurtrie_gregg@-person	-person=21
@earl_fitzwilliam@-title	-title=26
@stand_up@-organization	-organization=1
@ernesto@-person	-person=20
@the_1975@-person	-person=55
@north_bergen_high_school@-organization	-organization=23
@reme@-organization	-organization=25
@noel_purcell@-person	-person=61
@time_bandits@-person	-person=4
@enterococcus_faecalis@-living_thing	-living_thing=26
@healy@-product	-product=2
@dolsk@-location	-location=39
@saitama@-location	-location=291
@simca@-organization	-organization=156
@keith_giffen@-person	-person=236
@grand_turk_island@-location	-location=46
@land_of_the_lost@-broadcast_program	-broadcast_program=144
@syd_barrett@-person	-person=426
@blues@-living_thing	-living_thing=1
@bat_for_lashes@-person	-person=106
@mexica@-location	-location=1
@wyckoff@-location	-location=70
@kate_spade@-person	-person=48
@jack_oakie@-person	-person=160
@bad_boys@-art	-art=175
@cartilaginous_fish@-living_thing	-living_thing=26
@7th_heaven@-person	-person=9
@hardanger@-product	-product=1
@bbc_symphony_orchestra@-organization	-organization=1
@camber@-person	-person=10
@government_of_gujarat@-organization	-organization=53
@polytechnique@-art	-art=38
@highland@-organization	-organization=16
@justin_moore@-person	-person=36
@pse@-location	-location=35
@arosa@-location	-location=98
@fujimi_shobo@-person	-person=1
@the_globe@-location	-location=3
@ferguson@-organization	-organization=3
@eng@-location	-location=9
@aed@-finance-currency	-finance-currency=45
@wormleighton@-location	-location=26
@something_in_the_air@-broadcast_program	-broadcast_program=59
@madagascar@-product	-product=11
@black_friday@-time	-time=100
@connectu@-organization	-organization=27
@torrens@-location	-location=20
@dsm@-location	-location=1
@charles_calvert@-person	-person=33
@hashimoto's_thyroiditis@-disease	-disease=66
@tenth@-event	-event=3
@lord_fitzwilliam@-person	-person=19
@greenwood_high_school@-organization	-organization=18
@nasinu@-location	-location=23
@hillarys@-location	-location=32
@irvine@-location	-location=628
@marine_corps_air_station_miramar@-location	-location=121
@jim_carter@-person	-person=65
@saving_abel@-person	-person=63
@lynbrook@-organization	-organization=1
@cd@-chemistry	-chemistry=12
@siren@-art	-art=33
@camden@-location	-location=1433
@friedrich_gustav_jakob_henle@-person	-person=26
@art_of_dying@-person	-person=29
@hirshhorn_museum_and_sculpture_garden@-location	-location=391
@robert_nighthawk@-person	-person=38
@ac@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@erzya@-people-ethnicity	-people-ethnicity=3
@recorder@-art	-art=1
@tur@-art	-art=17
@singapore@-product	-product=3
@juan_de_juni@-person	-person=24
@kew@-location	-location=400
@munster@-location	-location=1213
@kings_langley@-organization	-organization=2
@anguilla@-organization	-organization=27
@sandoval@-person	-person=1
@trowbridge@-location	-location=240
@bharatiya_kranti_dal@-organization	-organization=21
@levels@-location	-location=9
@les_boyd@-person	-person=20
@chevrolet_blazer@-product	-product=25
@coalition@-organization	-organization=516
@calf@-body_part	-body_part=32
@eliza@-person	-person=10
@the_incident@-person	-person=1
@allied_occupation@-location	-location=21
@galaxie_500@-person	-person=90
@atlantic_sun_conference@-organization	-organization=248
@boundary_committee_for_england@-organization	-organization=31
@gary_waddock@-person	-person=38
@the_ghoul@-person	-person=4
@carré_otis@-person	-person=21
@saint_nicholas@-person	-person=578
@soviet_people@-location	-location=1
@old_world_vulture@-person	-person=2
@the_divine_comedy@-art	-art=22
@revenge@-product	-product=25
@egerton@-location	-location=20
@gennett@-organization	-organization=32
@frontier_city@-location	-location=20
@amigo@-location	-location=1
@something_else@-broadcast_program	-broadcast_program=2
@holy_saturday@-time	-time=165
@lee_harvey_oswald@-person	-person=446
@miguel_arteta@-person	-person=35
@john_lackey@-person	-person=85
@wise@-location	-location=51
@manchester_central@-organization	-organization=26
@library@-art	-art=11
@cured@-art	-art=3
@7th_army@-organization	-organization=53
@under_the_volcano@-art	-art=70
@jorvorskie_lane@-person	-person=20
@barack_obama@-event	-event=5
@l4@-body_part	-body_part=4
@athabasca_oil_sands@-location	-location=59
@southeast_asia@-location	-location=4957
@aquilegia@-location	-location=1
@santa_anita_derby@-event	-event=207
@mitchell@-person	-person=61
@pakistan@-title	-title=5
@michel_aflaq@-person	-person=87
@jarrah@-organization	-organization=4
@sierra_madre_mountains@-location	-location=29
@space_ace@-product	-product=34
@glittertind@-person	-person=8
@lord_fitzwilliam@-title	-title=1
@free_state_of_brunswick@-location	-location=31
@gmina_chęciny@-location	-location=23
@aep_paphos@-organization	-organization=28
@głubczyce_county@-location	-location=112
@hubbard@-location	-location=38
@fram@-product	-product=108
@xining@-location	-location=179
@humanist_manifesto@-art	-art=55
@halberstadt@-organization	-organization=15
@100@-organization	-organization=2
@westmorland@-product	-product=2
@haxe@-computer-programming_language	-computer-programming_language=24
@fuel@-living_thing	-living_thing=1
@den@-location	-location=13
@borama@-location	-location=25
@faculty_of_engineering@-location	-location=1
@europeans@-location	-location=7
@saskatchewan_river@-location	-location=119
@charge_of_the_light_brigade@-event	-event=192
@blue_line@-location	-location=1
@stronghold@-product	-product=18
@charles_spearman@-person	-person=33
@discworld@-product	-product=11
@wentworthville@-organization	-organization=5
@peter_bowles@-person	-person=86
@neretva@-location	-location=234
@itata@-location	-location=14
@petersburg@-organization	-organization=1
@sulmierzyce@-location	-location=23
@go@-organization	-organization=11
@marine@-living_thing	-living_thing=1
@badger@-living_thing	-living_thing=89
@jats@-people-ethnicity	-people-ethnicity=81
@turing@-computer-programming_language	-computer-programming_language=6
@colin_stetson@-person	-person=43
@tomorrow@-art	-art=68
@elemental@-person	-person=10
@las_cruces@-organization	-organization=4
@luang_prabang@-location	-location=242
@sokol@-location	-location=16
@guysborough@-location	-location=51
@boomer_esiason@-event	-event=1
@pokémon@-product	-product=50
@betty@-broadcast_program	-broadcast_program=1
@gertrude_of_merania@-person	-person=22
@the_cleveland_show@-broadcast_program	-broadcast_program=376
@spriggan@-art	-art=28
@volunteer@-person	-person=2
@gan@-language	-language=36
@the_real_housewives_of_atlanta@-broadcast_program	-broadcast_program=82
@time@-product	-product=1
@amman@-person	-person=1
@telstar@-organization	-organization=40
@serbian_renewal_movement@-organization	-organization=73
@kim@-people-ethnicity	-people-ethnicity=1
@louie_sakoda@-person	-person=24
@heartland@-organization	-organization=42
@codex_argenteus@-art	-art=31
@montreal_machine@-organization	-organization=20
@electric_frankenstein@-person	-person=32
@group_3@-organization	-organization=2
@boost@-product	-product=18
@humphrey_marshall@-person	-person=29
@two@-location	-location=11
@ozone@-art	-art=1
@charity@-location	-location=6
@university_park,_pennsylvania@-location	-location=70
@bebe@-organization	-organization=9
@pensacola_blue_wahoos@-organization	-organization=37
@thomas_cusack@-person	-person=25
@microsoft@-person	-person=6815
@drive@-person	-person=3
@amos@-location	-location=47
@part_ii@-art	-art=20
@casa_grande@-location	-location=56
@computer_engineering@-title	-title=32
@slash@-person	-person=723
@knut_reiersrud@-person	-person=44
@canyon@-art	-art=2
@the_brave_fighter_of_legend_da-garn@-broadcast_program	-broadcast_program=19
@women's_professional_soccer@-event	-event=12
@hughes@-broadcast_program	-broadcast_program=1
@gallipolis@-location	-location=49
@abc2@-organization	-organization=2
@west_end@-person	-person=4
@tura_river@-location	-location=21
@jean_batten@-person	-person=32
@sadinos@-location	-location=23
@lord_erskine@-title	-title=12
@laurie_duggan@-person	-person=24
@lock_haven_university_of_pennsylvania@-organization	-organization=27
@caledon@-person	-person=1
@kassa@-broadcast_program	-broadcast_program=3
@sin@-location	-location=2
@hobson@-product	-product=2
@bloodshot@-medicine-symptom	-medicine-symptom=3
@wall_to_wall@-art	-art=14
@red@-food	-food=4
@västerås@-location	-location=344
@george_axelrod@-person	-person=41
@memorial@-time	-time=2
@pendragon@-product	-product=15
@albanian@-organization	-organization=9
@the_ravens@-person	-person=23
@oakland@-person	-person=4
@a_touch_of_class@-art	-art=41
@mick_mackey@-person	-person=35
@arakkonam@-location	-location=87
@georgian@-language	-language=534
@monmouth_university@-organization	-organization=168
@dnb@-location	-location=1
@great_falls,_montana@-location	-location=281
@wu@-person	-person=21
@beverly_hills@-event	-event=3
@russian_roulette@-person	-person=2
@sant'anastasia@-location	-location=20
@luna_park@-art	-art=4
@hyde_park_corner@-art	-art=4
@reseda@-location	-location=40
@wuppertal-oberbarmen@-location	-location=23
@frøya@-location	-location=62
@peristeri@-organization	-organization=8
@kingfisher_airlines@-living_thing	-living_thing=1
@st._xavier's_college,_mumbai@-organization	-organization=59
@vicious@-person	-person=6
@saanich@-location	-location=77
@bellbird@-living_thing	-living_thing=2
@chicago_slaughter@-organization	-organization=79
@benny_hill@-broadcast_program	-broadcast_program=5
@rosenberg@-person	-person=17
@domitia_longina@-person	-person=22
@iberia@-location	-location=362
@isis@-art	-art=38
@d._h._pennington@-person	-person=40
@jean-paul_salomé@-person	-person=27
@associates@-person	-person=41
@burnet@-person	-person=23
@u-571@-art	-art=48
@national_union@-organization	-organization=144
@nostrand_avenue@-location	-location=43
@maryland@-location	-location=12103
@french_revolutionary@-location	-location=3
@kirkland_lake@-location	-location=129
@i-4@-product	-product=2
@southern_league_division_one@-event	-event=2
@just_for_laughs@-broadcast_program	-broadcast_program=6
@gp@-location	-location=1
@merton_park@-location	-location=23
@kanada@-language	-language=1
@districts@-location	-location=60
@kielce@-location	-location=2546
@as@-chemistry	-chemistry=1
@constantin_titel_petrescu@-person	-person=27
@chad_butler@-person	-person=20
@debut@-organization	-organization=13
@uppingham@-location	-location=3
@pumpkinhead@-art	-art=13
@mute@-product	-product=3
@jamestown@-event	-event=1
@bela@-location	-location=15
@wwe_velocity@-broadcast_program	-broadcast_program=41
@beardmore@-organization	-organization=27
@li_jiawei@-person	-person=49
@cruzeiro_do_sul@-title	-title=1
@penn@-person	-person=21
@oklahoma_memorial_stadium@-location	-location=37
@guangzhou@-transit	-transit=3
@60@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@grenville@-product	-product=2
@fudge@-broadcast_program	-broadcast_program=18
@mark_dacey@-person	-person=32
@tourniquet@-art	-art=5
@speaker@-organization	-organization=7
@siamese@-people-ethnicity	-people-ethnicity=43
@tales_from_the_crypt@-broadcast_program	-broadcast_program=303
@hyde_park@-location	-location=1241
@guillermo_stábile@-person	-person=28
@the_three_hostages@-art	-art=21
@commentaries@-person	-person=2
@carbondale@-organization	-organization=2
@graham_massey@-person	-person=23
@eastern_orthodoxy@-location	-location=1
@kathryn_joosten@-person	-person=71
@interior@-person	-person=1
@academy@-person	-person=2
@nişantaşı@-location	-location=52
@andrea_doria@-product	-product=27
@richard_onslow@-person	-person=23
@helmstedt@-location	-location=154
@11@-time	-time=24
@kecskemét@-event	-event=10
@82@-event	-event=4
@side_effect@-art	-art=1
@lari@-broadcast_program	-broadcast_program=1
@dean_miller@-person	-person=38
@ramah@-location	-location=31
@puffin_books@-person	-person=139
@buck_rodgers@-broadcast_program	-broadcast_program=1
@seventh_amendment@-law	-law=20
@zgorzelec@-location	-location=137
@mile_kitić@-person	-person=20
@lord_steward@-title	-title=41
@hamburg_airport@-location	-location=82
@otherworld@-broadcast_program	-broadcast_program=17
@tsang@-person	-person=1
@david_lodge@-person	-person=218
@villeneuve-sur-lot@-location	-location=40
@global_warming@-art	-art=22
@pennine@-location	-location=58
@the_gift@-broadcast_program	-broadcast_program=13
@mayor@-title	-title=3185
@louis_xii@-person	-person=162
@ratisbon@-location	-location=16
@stagecoach_west@-broadcast_program	-broadcast_program=41
@prussian@-language	-language=4
@little_league@-organization	-organization=48
@megapodagrionidae@-living_thing	-living_thing=23
@riverina@-location	-location=534
@nagashima@-person	-person=1
@khaybar@-event	-event=5
@dresden@-organization	-organization=7
@batu@-language	-language=2
@jordanhill@-organization	-organization=1
@keswick@-organization	-organization=3
@sweden_national_speedway_team@-organization	-organization=24
@carlos_gomes@-person	-person=26
@swanston@-location	-location=27
@eurasian@-location	-location=43
@archbishop_of_canterbury@-education-educational_degree	-education-educational_degree=1
@catrin_finch@-person	-person=32
@commodore_64@-product	-product=2053
@kitty@-organization	-organization=1
@tcl@-organization	-organization=18
@orient@-product	-product=12
@jaffa_road@-person	-person=3
@garching@-location	-location=30
@fort_fisher@-event	-event=19
@young_blood@-art	-art=41
@mike_marshall@-person	-person=109
@john_m._pickard@-person	-person=46
@myrtaceae@-living_thing	-living_thing=729
@hotel_nacional@-art	-art=6
@aka@-language	-language=1
@wagon_train@-event	-event=1
@italian_league@-location	-location=1
@broughton@-location	-location=149
@maría_la_del_barrio@-broadcast_program	-broadcast_program=37
@bickley@-location	-location=57
@dreams@-broadcast_program	-broadcast_program=6
@sfa@-organization	-organization=113
@sullivan@-organization	-organization=2
@town_of_north_hempstead@-location	-location=38
@mcdonnell_douglas_f-15_eagle@-product	-product=64
@great_falls,_montana@-organization	-organization=1
@air_france@-location	-location=1
@barry@-organization	-organization=8
@hakkâri@-location	-location=47
@doc@-event	-event=1
@leee_john@-person	-person=23
@dick_turpin@-broadcast_program	-broadcast_program=22
@eighth@-law	-law=22
@mark_kratzmann@-person	-person=85
@ronin@-person	-person=6
@sanger@-person	-person=4
@liberal-labour@-organization	-organization=45
@commonwealth@-location	-location=355
@teófilo_stevenson@-person	-person=52
@reims@-event	-event=3
@weeping_willows@-person	-person=19
@longchamp@-product	-product=3
@stanley_park@-location	-location=209
@rds@-disease	-disease=1
@james_stephens@-person	-person=100
@mattole@-people-ethnicity	-people-ethnicity=19
@rage@-art	-art=35
@republic_day@-time	-time=74
@gordon_wilson@-person	-person=51
@misalliance@-art	-art=39
@january_27@-time	-time=275
@asterix_and_the_vikings@-art	-art=37
@royal_united_services_institute@-organization	-organization=73
@in_cold_blood@-product	-product=5
@época@-art	-art=22
@north_kensington@-location	-location=59
@tangerine_bowl@-event	-event=78
@starlight@-broadcast_program	-broadcast_program=3
@new_komeito@-organization	-organization=27
@murong_bao@-person	-person=40
@brookwood@-product	-product=3
@gil@-product	-product=1
@oboi@-product	-product=1
@i'm_eighteen@-art	-art=25
@rock_band@-person	-person=1
@joaquin_miller@-person	-person=54
@wisconsin_central@-organization	-organization=41
@bhramaram@-art	-art=22
@commonwealth_nations@-language	-language=2
@odeon@-broadcast_network	-broadcast_network=1
@1990@-event	-event=1605
@bracknell_bees@-organization	-organization=100
@caxias@-organization	-organization=48
@unleashed@-product	-product=1
@usd@-organization	-organization=2
@new_york_knickerbockers@-organization	-organization=45
@omaha_storm_chasers@-organization	-organization=65
@lama@-living_thing	-living_thing=3
@gem@-living_thing	-living_thing=2
@jeff_noon@-person	-person=37
@soria@-location	-location=237
@kyoto_university@-organization	-organization=487
@new_castle,_pennsylvania@-location	-location=119
@nikolai_pozdneev@-person	-person=275
@venice@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@harvest@-organization	-organization=79
@unity@-product	-product=63
@berlin@-broadcast_program	-broadcast_program=1
@madden@-location	-location=9
@secretary_of_energy@-organization	-organization=11
@tuscaloosa,_alabama@-organization	-organization=1
@sparta_praha@-organization	-organization=111
@powerhouse@-broadcast_program	-broadcast_program=8
@stickney@-location	-location=32
@leichhardt@-person	-person=5
@3rd_division@-organization	-organization=192
@the_killers@-art	-art=83
@beaugency@-event	-event=6
@norm_johnson@-person	-person=29
@edgecombe_county@-location	-location=37
@duma@-location	-location=2
@zing!_went_the_strings_of_my_heart@-art	-art=33
@boxing@-time	-time=1
@wende@-location	-location=1
@suomussalmi@-event	-event=2
@amaryllis@-living_thing	-living_thing=30
@glasnost@-art	-art=2
@twiggs@-person	-person=1
@skirgaila@-person	-person=44
@adelaide_hills_council@-location	-location=31
@dinka@-food	-food=1
@peter_beinart@-person	-person=37
@leah_remini@-person	-person=54
@eye@-art	-art=34
@capriccio@-organization	-organization=2
@griva@-art	-art=3
@john_louis@-person	-person=31
@gotham@-art	-art=47
@principia@-organization	-organization=3
@dso@-title	-title=2154
@texas_hill_country@-location	-location=199
@ace_comics@-organization	-organization=14
@danger@-art	-art=12
@the_flying_doctors@-broadcast_program	-broadcast_program=148
@rufa_mae_quinto@-person	-person=72
@deluxe@-person	-person=5
@central@-organization	-organization=878
@aceyalone@-person	-person=90
@surge@-person	-person=2
@gmina_wierzbica@-location	-location=48
@oblivion@-location	-location=18
@wolverine_world_wide@-organization	-organization=25
@norwegian_america_line@-organization	-organization=38
@diablo@-person	-person=17
@state_assembly@-organization	-organization=105
@isle_of_man@-finance-currency	-finance-currency=1
@25@-product	-product=31
@christophe_barratier@-person	-person=31
@forel@-location	-location=1
@military_government@-event	-event=2
@pss@-organization	-organization=14
@the_immortals@-art	-art=35
@king_sejong_the_great@-person	-person=5
@chitral@-location	-location=264
@hungaria@-location	-location=26
@poor_knights_islands@-location	-location=28
@spray@-person	-person=11
@scrabster@-location	-location=42
@gatley@-location	-location=23
@tva@-broadcast_network	-broadcast_network=98
@back_to_the_future@-broadcast_program	-broadcast_program=4
@2014@-product	-product=1
@middle@-organization	-organization=19
@arius@-living_thing	-living_thing=4
@throw_momma_from_the_train@-art	-art=39
@vice-president_of_the_executive_council@-title	-title=74
@kristine_sutherland@-person	-person=35
@dumb_and_dumber@-art	-art=122
@babylon@-art	-art=49
@center_for_american_progress@-organization	-organization=217
@dispatches@-art	-art=20
@friend@-person	-person=7
@brockport@-organization	-organization=2
@kootenay@-language	-language=1
@dominion@-organization	-organization=29
@seema@-living_thing	-living_thing=2
@bullet_joe_bush@-person	-person=22
@businessman@-organization	-organization=1
@eec@-organization	-organization=91
@73rd_academy_awards@-event	-event=54
@brandon_inge@-person	-person=59
@laurent_jalabert@-person	-person=59
@dandenong@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@ohio_state_university@-person	-person=1
@marriott_hotel@-organization	-organization=20
@tantsud_tähtedega@-broadcast_program	-broadcast_program=22
@thoothukudi@-art	-art=1
@c@-computer-programming_language	-computer-programming_language=2956
@ulisse_aldrovandi@-person	-person=55
@paul_rauhihi@-person	-person=30
@hohenzollern@-product	-product=17
@daniel_bomberg@-person	-person=30
@paul_salmon@-person	-person=24
@steve_armstrong@-person	-person=38
@glover@-person	-person=27
@charles_lanyon@-person	-person=51
@walt_whitman@-person	-person=793
@manitou@-location	-location=20
@cartagena_de_indias@-location	-location=34
@ii@-product	-product=13
@cleome@-living_thing	-living_thing=21
@rieti@-location	-location=303
@urbanus@-person	-person=24
@henze@-art	-art=1
@samrat_chakrabarti@-person	-person=21
@mirabeau@-location	-location=4
@i_dream_of_jeannie@-art	-art=1
@goal!@-art	-art=44
@grenada@-location	-location=1579
@freddie_gorman@-person	-person=24
@rick_vito@-person	-person=44
@jack_beresford@-person	-person=35
@duncan_i_of_scotland@-person	-person=23
@tenryū@-location	-location=30
@welcome@-person	-person=1
@julian_koster@-person	-person=27
@continuum@-product	-product=2
@mike_reilly@-person	-person=30
@aut@-location	-location=12
@trafalgar@-location	-location=37
@ort@-organization	-organization=26
@peter_lundgren@-person	-person=44
@marie@-location	-location=7
@please_touch_museum@-location	-location=28
@the_same_name@-organization	-organization=7
@mountain_west@-location	-location=10
@clarendon@-location	-location=127
@bunt@-living_thing	-living_thing=2
@big_ben@-location	-location=202
@maple_ridge@-location	-location=126
@lt@-finance-currency	-finance-currency=6
@sandwich@-event	-event=2
@donaukanal@-location	-location=21
@natalia@-person	-person=39
@chrome@-location	-location=1
@scar_tissue@-art	-art=40
@babes_in_toyland@-art	-art=113
@alvarado@-organization	-organization=2
@jimmy_mcgrory@-person	-person=43
@training_day@-art	-art=120
@the_stooges@-person	-person=472
@linz@-art	-art=3
@sunny_side_up@-art	-art=33
@northern_counties@-organization	-organization=65
@i,_claudius@-broadcast_program	-broadcast_program=128
@vorwärts@-art	-art=44
@boswell@-location	-location=14
@seymour_duncan@-person	-person=1
@melodeon@-location	-location=7
@wroughton@-location	-location=49
@ingham@-location	-location=74
@robin_guthrie@-person	-person=110
@wincanton@-organization	-organization=2
@serbs@-organization	-organization=5
@critias@-art	-art=27
@schweinfurt@-event	-event=2
@nova_iguaçu@-organization	-organization=19
@salo@-food	-food=11
@music@-product	-product=1
@millwall@-organization	-organization=1737
@state_of_mind@-person	-person=12
@bill_henderson@-person	-person=75
@st._mary@-organization	-organization=2
@homer_plessy@-event	-event=1
@poland@-event	-event=26
@john_von_neumann_theory_prize@-award	-award=29
@thanh_hóa@-location	-location=26
@filipino@-organization	-organization=3
@the_archers@-broadcast_program	-broadcast_program=279
@mongol@-people-ethnicity	-people-ethnicity=163
@idaho_city@-location	-location=26
@insead@-organization	-organization=307
@venice@-event	-event=52
@hawk@-broadcast_program	-broadcast_program=8
@asian@-living_thing	-living_thing=8
@house_of_the_people@-organization	-organization=18
@shenley_brook_end@-location	-location=20
@el_obeid@-event	-event=1
@working_men's_college@-organization	-organization=1
@bat@-living_thing	-living_thing=145
@celebrity_bainisteoir@-broadcast_program	-broadcast_program=57
@kobarid@-event	-event=1
@rosenberg@-location	-location=68
@godard@-person	-person=39
@mallala_motor_sport_park@-location	-location=39
@louis_cyr@-art	-art=12
@waushara_county@-location	-location=50
@bbc_entertainment@-organization	-organization=1
@the_main_event@-art	-art=19
@barbate@-location	-location=19
@abdul-qadir_gilani@-person	-person=49
@james_pinckney_henderson@-person	-person=35
@army_of_lovers@-art	-art=3
@crickets@-living_thing	-living_thing=52
@barnard_castle@-location	-location=38
@bass@-title	-title=45
@farnsworth_art_museum@-location	-location=36
@wellingborough@-location	-location=279
@fieseler@-organization	-organization=34
@pentagon@-broadcast_program	-broadcast_program=1
@japan_sumo_association@-organization	-organization=283
@droid@-art	-art=2
@curry@-food	-food=46
@caloptilia_hemidactylella@-living_thing	-living_thing=26
@nikopol@-art	-art=1
@adam_driver@-person	-person=22
@browns@-living_thing	-living_thing=4
@isabelle@-location	-location=2
@arabesque@-art	-art=23
@antaeus@-art	-art=15
@tamra_davis@-person	-person=30
@gerry@-art	-art=1
@wharton@-product	-product=5
@saint_benedict@-location	-location=1
@elfin@-living_thing	-living_thing=1
@pépé_le_moko@-art	-art=21
@jupiter@-god	-god=478
@port_of_paulsboro@-location	-location=20
@wageningen@-organization	-organization=6
@gamma@-event	-event=1
@rambo_iii@-art	-art=56
@augustus_c._dodge@-person	-person=27
@speaker@-title	-title=1128
@icon@-art	-art=34
@newberg@-location	-location=72
@mercury_theatre@-organization	-organization=69
@admiral@-organization	-organization=2
@york_centre@-location	-location=69
@scarlet@-person	-person=18
@foundation@-person	-person=2
@abdurrahman_wahid@-person	-person=137
@relativity@-organization	-organization=21
@merton@-person	-person=6
@biscoe_islands@-location	-location=133
@jânio_quadros@-person	-person=68
@wycombe_railway@-location	-location=1
@carlow@-organization	-organization=202
@selkirk@-organization	-organization=26
@big_in_japan@-broadcast_program	-broadcast_program=2
@papilio_glaucus@-living_thing	-living_thing=21
@dinamic_software@-person	-person=42
@the_ascension@-event	-event=5
@steven_whittaker@-person	-person=23
@the_standard@-broadcast_program	-broadcast_program=9
@quảng_ninh_province@-location	-location=66
@district_of_ahrweiler@-location	-location=74
@national_geographic_society@-art	-art=2
@reds@-art	-art=147
@afc@-organization	-organization=814
@minister_of_state_for_foreign_affairs@-title	-title=37
@perfect_world@-broadcast_program	-broadcast_program=5
@the_incident@-broadcast_program	-broadcast_program=6
@sos@-art	-art=54
@han@-event	-event=89
@cyclone@-location	-location=24
@grampian@-location	-location=20
@grumbach@-location	-location=55
@jimmy_james@-person	-person=29
@martin_delany@-person	-person=33
@suez_canal@-location	-location=1899
@acoustic_bass@-product	-product=105
@thousand_oaks@-organization	-organization=1
@emsdetten@-event	-event=1
@shaftesbury@-organization	-organization=4
@robert_smith_surtees@-person	-person=27
@warrior@-event	-event=2
@the_tale_of_peter_rabbit@-art	-art=54
@tambora@-location	-location=18
@uppland@-location	-location=415
@merlin@-location	-location=6
@kehtna_parish@-location	-location=51
@south_korea@-people-ethnicity	-people-ethnicity=2
@mantis@-art	-art=5
@dušan_vemić@-person	-person=30
@gas@-chemistry	-chemistry=1
@nutan_prasad@-person	-person=23
@olten@-location	-location=23
@columbia_university's@-organization	-organization=30
@united_states'@-organization	-organization=1
@mullion@-location	-location=28
@dengizich@-person	-person=24
@segre@-person	-person=1
@mitsubishi_minicab@-product	-product=21
@homer@-language	-language=1
@eider@-location	-location=5
@kazushige_nojima@-person	-person=34
@bobcaygeon@-location	-location=15
@playboy@-product	-product=1
@balti@-people-ethnicity	-people-ethnicity=17
@fuji_speedway@-event	-event=1
@willet@-living_thing	-living_thing=108
@polish@-internet-website	-internet-website=2
@date@-art	-art=1
@root@-organization	-organization=3
@lionel@-organization	-organization=20
@international_jugglers'_association@-organization	-organization=25
@cornelis_de_witt@-person	-person=41
@languedoc@-product	-product=10
@comic_relief@-organization	-organization=502
@don_michael_perez@-person	-person=23
@norbert_of_xanten@-person	-person=35
@pda@-product	-product=183
@vince_colosimo@-person	-person=58
@journal_communications@-organization	-organization=45
@penguins@-product	-product=1
@james_frey@-person	-person=60
@wexford_county_council@-organization	-organization=21
@principia@-art	-art=44
@shepparton@-product	-product=1
@47@-product	-product=11
@renaissance@-product	-product=2
@hendersonville@-organization	-organization=1
@alter_ego@-product	-product=1
@team_usa@-location	-location=30
@eliot_engel@-person	-person=41
@luciano_odorisio@-person	-person=21
@argentina@-title	-title=7
@world_golf_championships@-event	-event=193
@igor_sijsling@-person	-person=77
@lofoten@-event	-event=1
@pray@-art	-art=45
@e.u.@-broadcast_program	-broadcast_program=8
@scorpia@-art	-art=23
@éamonn_taaffe@-person	-person=21
@boronia@-living_thing	-living_thing=24
@pope_gregory_xv@-person	-person=116
@fuller@-person	-person=42
@occidental@-language	-language=17
@eteobalea_intermediella@-living_thing	-living_thing=22
@samuel_vincent@-person	-person=89
@vineland@-art	-art=20
@atlantic_beach@-location	-location=63
@vestmanna@-location	-location=21
@frankie_vaughan@-person	-person=122
@cocaine@-chemistry	-chemistry=92
@alex_zanardi@-person	-person=115
@joe@-location	-location=1
@notorious@-broadcast_program	-broadcast_program=5
@chiaki_j._konaka@-person	-person=27
@almost_perfect@-broadcast_program	-broadcast_program=26
@gianni_schicchi@-art	-art=194
@all_right_now@-art	-art=78
@travis_county@-location	-location=155
@meteor@-award	-award=1
@feeding_america@-organization	-organization=53
@pcp@-medicine-drug	-medicine-drug=83
@patuxent@-product	-product=1
@needham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@king's_park@-organization	-organization=22
@the_hill@-broadcast_program	-broadcast_program=4
@the_system@-person	-person=51
@premium_blend@-broadcast_program	-broadcast_program=65
@eta@-location	-location=4
@the_messenger@-art	-art=27
@viper@-person	-person=32
@comic@-art	-art=5
@juno@-location	-location=44
@northern_rivers@-organization	-organization=1
@bannockburn@-event	-event=41
@wurlitzer@-organization	-organization=402
@the_chaser@-organization	-organization=85
@diesel_dahl@-person	-person=20
@dale_mccourt@-person	-person=29
@mermaids@-living_thing	-living_thing=1
@japanese_occupation@-location	-location=4
@bolshoi@-location	-location=60
@warren_gatland@-person	-person=56
@tsushima@-location	-location=104
@he@-person	-person=35
@edwin_valero@-person	-person=23
@103@-art	-art=13
@nightingale@-product	-product=5
@fergus_mac_róich@-person	-person=46
@gondwana@-person	-person=3
@obi@-person	-person=2
@ilya@-person	-person=22
@rankin@-art	-art=1
@trujillo@-person	-person=25
@individual_road_race@-event	-event=82
@pharos@-location	-location=49
@liverpool_fc@-organization	-organization=37
@box@-person	-person=1
@chestnut@-person	-person=1
@coyote_ugly@-art	-art=86
@browning@-person	-person=62
@tory@-location	-location=5
@john_c._dvorak@-person	-person=48
@9@-body_part	-body_part=6
@fabriano@-location	-location=67
@marthanda_varma@-person	-person=116
@andalusian@-language	-language=11
@shepparton@-location	-location=10
@norwich_city@-organization	-organization=1924
@tomáš_ujfaluši@-person	-person=25
@walkerville,_ontario@-location	-location=26
@hari@-location	-location=2
@indian_war@-person	-person=1
@summerslam@-art	-art=16
@maurice_duruflé@-person	-person=89
@legion_of_honour@-event	-event=1
@the_hitchhiker's_guide_to_the_galaxy@-art	-art=346
@jerry@-product	-product=3
@carnation@-location	-location=17
@temptations@-person	-person=33
@sport@-title	-title=7
@barnala@-location	-location=48
@perfect@-art	-art=76
@liberté@-art	-art=3
@oxon@-location	-location=4
@layton@-location	-location=21
@graduate_texts_in_mathematics@-art	-art=22
@buddy_roberts@-person	-person=24
@superga@-organization	-organization=2
@quicksilver@-organization	-organization=1
@deltona@-location	-location=25
@national_film_award@-award	-award=61
@50@-organization	-organization=3
@uni@-location	-location=1
@sandy_hill@-location	-location=71
@sandviken@-organization	-organization=31
@confusion@-organization	-organization=1
@break_the_bank@-broadcast_program	-broadcast_program=31
@morgan_phillips@-person	-person=21
@grade_ii*_listed_buildings_in_greater_manchester@-location	-location=67
@priest@-art	-art=42
@no_doubt@-art	-art=18
@the_congo@-location	-location=37
@victor_premasagar@-person	-person=26
@scots-irish@-people-ethnicity	-people-ethnicity=200
@harissa@-food	-food=23
@fraunhofer@-person	-person=9
@royal_swedish_academy_of_music@-organization	-organization=148
@the_star@-art	-art=242
@paul_zindel@-person	-person=65
@finals@-broadcast_program	-broadcast_program=1
@metropolis@-broadcast_program	-broadcast_program=3
@british_columbia@-location	-location=8
@paolo_conte@-person	-person=44
@brady@-location	-location=54
@dominion_of_canada@-location	-location=21
@negro@-location	-location=21
@state_fair@-living_thing	-living_thing=2
@the_cape@-broadcast_program	-broadcast_program=59
@sartorius@-person	-person=1
@kevin_newman@-person	-person=34
@coup_attempt@-location	-location=1
@anuak@-language	-language=18
@abra_moore@-person	-person=26
@rimmel@-organization	-organization=31
@walden_school@-organization	-organization=20
@u.s._marshal@-broadcast_program	-broadcast_program=41
@steve_chabot@-person	-person=52
@drew_university@-organization	-organization=233
@ottoman_turks@-people-ethnicity	-people-ethnicity=1
@fossil@-organization	-organization=7
@medzilaborce_district@-location	-location=25
@telemundo_studios,_miami@-organization	-organization=21
@b@-organization	-organization=33
@bogotá@-location	-location=2298
@ian_hunter@-person	-person=256
@farmville@-product	-product=61
@stephen_dobyns@-person	-person=20
@far_east@-location	-location=46
@north_frisian@-language	-language=70
@san_gabriel_valley@-location	-location=330
@honey_cone@-person	-person=47
@26@-time	-time=16
@real_estate@-art	-art=3
@lace@-organization	-organization=5
@the_king@-title	-title=2
@royal_opera@-location	-location=44
@wagram@-location	-location=9
@paul_pelliot@-person	-person=61
@shannara@-product	-product=3
@springfield,_illinois@-location	-location=835
@brazil_national_football_team@-organization	-organization=264
@patriot@-product	-product=10
@peruvian@-people-ethnicity	-people-ethnicity=278
@the_collector@-art	-art=75
@joe_public@-person	-person=10
@piano@-title	-title=6
@minister_for_health@-organization	-organization=17
@mullingar@-location	-location=301
@george_hill@-location	-location=2
@the_cape@-location	-location=23
@ferdinando_ii_de'_medici@-person	-person=22
@mack_mattingly@-person	-person=21
@commune@-location	-location=3
@chatham@-location	-location=741
@38_special@-art	-art=1
@glen_rock@-organization	-organization=1
@northwestern@-location	-location=207
@bobby_bonds@-person	-person=79
@arnemuiden@-location	-location=25
@sentinel@-organization	-organization=57
@northern_thai@-people-ethnicity	-people-ethnicity=1
@audio@-art	-art=18
@netto@-organization	-organization=51
@managua@-organization	-organization=15
@cenotaph@-art	-art=4
@marlow@-organization	-organization=34
@paul_e._patton@-person	-person=50
@submit@-product	-product=19
@texas_medical_center@-location	-location=178
@comic_book_artist@-art	-art=40
@leonardo@-broadcast_network	-broadcast_network=2
@napo@-location	-location=24
@abdominal@-medicine-symptom	-medicine-symptom=1
@georgetown@-organization	-organization=330
@wakulla@-organization	-organization=1
@kurt_von_tippelskirch@-person	-person=22
@wyoming_county,_west_virginia@-location	-location=26
@in_flames@-person	-person=396
@shen_county@-location	-location=24
@louise_lester@-person	-person=63
@exasperation_inlet@-location	-location=20
@murakami@-location	-location=29
@sarawak_national_party@-organization	-organization=34
@shark_bay@-location	-location=146
@murray@-location	-location=327
@blink@-person	-person=9
@navarrese_people's_union@-organization	-organization=24
@october_24@-time	-time=264
@mr@-organization	-organization=20
@grays@-organization	-organization=6
@the_rolling_stones@-person	-person=3156
@bel_air@-organization	-organization=1
@viola@-location	-location=39
@lu_chuan@-person	-person=28
@cowboy_bebop@-product	-product=3
@squillace@-location	-location=38
@bir@-art	-art=6
@nestor@-person	-person=30
@alba@-location	-location=98
@canadian_curling_association@-organization	-organization=69
@yei@-location	-location=21
@luis_vigoreaux@-person	-person=23
@rose_hobart@-person	-person=43
@shelley@-person	-person=12
@king_jammy@-person	-person=33
@yitzhar@-person	-person=1
@bob_young@-person	-person=32
@epimetheus@-god	-god=33
@tomoe_gozen@-person	-person=17
@cardiothoracic_surgery@-medicine-medical_treatment	-medicine-medical_treatment=27
@the_ultimate_fighter_3@-event	-event=27
@bulgaria@-event	-event=3
@house_of_the_rising_sun@-art	-art=22
@schengen@-organization	-organization=46
@knowsley_road@-location	-location=182
@the_inquirer@-internet-website	-internet-website=42
@nonsuch@-location	-location=6
@pentagram@-person	-person=96
@box_car_racer@-art	-art=12
@timberland@-person	-person=1
@pima@-location	-location=42
@jeong_hyeong-don@-person	-person=25
@route_79@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@inauguration@-time	-time=68
@kane@-person	-person=391
@lamas@-location	-location=29
@betty@-art	-art=14
@silkeborg@-location	-location=133
@tina_križan@-person	-person=42
@eredivisie@-event	-event=10
@woolston@-product	-product=2
@stork@-product	-product=3
@sky_perfectv!@-broadcast_network	-broadcast_network=31
@wildwood@-location	-location=62
@8tv@-broadcast_network	-broadcast_network=115
@veruca_salt@-art	-art=5
@as_time_goes_by@-broadcast_program	-broadcast_program=81
@blaye@-location	-location=60
@general_sherman@-event	-event=1
@copley_medal@-award	-award=296
@19@-time	-time=16
@bishop_of_liverpool@-title	-title=68
@airlangga@-person	-person=48
@gupta@-organization	-organization=2
@noodle@-person	-person=18
@wanda@-organization	-organization=1
@bershka@-organization	-organization=20
@como_cathedral@-location	-location=29
@mondrian@-product	-product=3
@legislative_assembly_of_puerto_rico@-organization	-organization=41
@banyan@-living_thing	-living_thing=64
@pratt@-person	-person=8
@valerie@-person	-person=3
@sejong_the_great@-person	-person=94
@spin_doctors@-title	-title=1
@aoa@-person	-person=15
@archdeacon_of_chester@-title	-title=21
@nordkapp@-location	-location=50
@otsego@-location	-location=209
@balanchine@-location	-location=1
@huia@-location	-location=2
@monday_night@-broadcast_program	-broadcast_program=67
@sam_mendes@-person	-person=258
@viper@-organization	-organization=1
@dharmawangsa@-person	-person=22
@the_vampire_lestat@-art	-art=27
@liberty_lobby@-person	-person=1
@provence@-organization	-organization=2
@latin_union@-organization	-organization=59
@earl_of_essex@-event	-event=1
@home@-title	-title=1
@matthew_henson@-person	-person=41
@charly_garcía@-person	-person=106
@pie_in_the_sky@-art	-art=4
@archbishop_of_canterbury@-person	-person=40
@carl_jaffe@-person	-person=23
@submarine_squadron_14@-organization	-organization=20
@paide@-location	-location=44
@the_warning@-art	-art=27
@leopold_ii,_holy_roman_emperor@-person	-person=60
@heeley@-location	-location=33
@al_schmitt@-person	-person=74
@oyster@-living_thing	-living_thing=48
@babelsberg@-organization	-organization=2
@mania@-art	-art=2
@shin_baek-cheol@-person	-person=38
@united_nations_economic_commission_for_africa@-organization	-organization=60
@tere_mere_sapne@-broadcast_program	-broadcast_program=10
@austin_ventures@-organization	-organization=27
@optical_gravitational_lensing_experiment@-organization	-organization=45
@nigel_adkins@-person	-person=43
@thomas_dufferin_pattullo@-person	-person=37
@sid_caesar@-person	-person=222
@ferdinando_carulli@-person	-person=29
@westlake@-person	-person=4
@region@-food	-food=1
@dies_irae@-art	-art=108
@port_royal@-location	-location=323
@brian@-product	-product=4
@usl@-person	-person=1
@dick_york@-person	-person=56
@caliph@-location	-location=7
@henderson_land_development@-organization	-organization=42
@pułtusk@-event	-event=1
@gotham@-person	-person=2
@irving_gill@-person	-person=50
@dublin_central@-event	-event=3
@lifetime@-broadcast-tv_channel	-broadcast-tv_channel=3
@mir_jumla@-person	-person=25
@nicole_oresme@-person	-person=54
@university_of_california@-person	-person=1
@lone_wolf@-person	-person=14
@llantrisant@-organization	-organization=1
@riots@-location	-location=1
@teimour_radjabov@-person	-person=63
@ankara@-location	-location=2431
@state_house@-title	-title=1
@changes@-location	-location=1
@osborne_house@-location	-location=138
@lakota@-language	-language=154
@godavari@-art	-art=14
@mercedes-benz_slr_mclaren@-product	-product=30
@hilversum@-event	-event=3
@fred@-location	-location=2
@coastal_line@-location	-location=19
@harold_ashby@-person	-person=35
@forest_lawn_cemetery@-location	-location=66
@bedtime_for_bonzo@-art	-art=24
@glu@-person	-person=1
@winchester@-event	-event=8
@new_street_law@-broadcast_program	-broadcast_program=32
@comic_strip_live@-location	-location=23
@prairie_grove@-event	-event=13
@novel_of_the_same_name@-art	-art=1068
@clear@-event	-event=1
@mahendra@-person	-person=38
@mad_season@-art	-art=17
@mitchell_starc@-person	-person=27
@amx@-organization	-organization=8
@woodside_park@-location	-location=27
@daytona_beach@-organization	-organization=1
@heinrich_wölfflin@-person	-person=49
@robert_e._lee@-organization	-organization=2
@london@-broadcast_program	-broadcast_program=4
@lawless@-person	-person=1
@iaaf@-event	-event=2
@lamprey@-living_thing	-living_thing=21
@subterranean@-art	-art=13
@denise@-person	-person=15
@education_city@-location	-location=33
@127@-organization	-organization=2
@liechtenstein@-organization	-organization=224
@downhill@-event	-event=101
@platyptilia_farfarellus@-living_thing	-living_thing=25
@183_series@-location	-location=22
@kerridge@-location	-location=34
@diana@-event	-event=4
@silverado@-location	-location=1
@ludovico@-person	-person=21
@tycho_brahe@-product	-product=1
@malcolm_x@-art	-art=120
@the_amityville_horror@-art	-art=75
@campaigns@-event	-event=20
@helian_bobo@-person	-person=37
@macedonia@-event	-event=5
@neferirkare_kakai@-person	-person=30
@amarillo@-location	-location=381
@trinity@-art	-art=34
@lindores_abbey@-location	-location=23
@the_buried_life@-broadcast_program	-broadcast_program=18
@wells@-person	-person=18
@howlin'_wolf@-art	-art=6
@great_national_assembly@-event	-event=1
@norman_stiles@-person	-person=20
@purple@-organization	-organization=3
@kosovo@-organization	-organization=26
@murten@-event	-event=2
@sozh_river@-location	-location=24
@archimedes@-living_thing	-living_thing=2
@sp@-person	-person=1
@darkness@-art	-art=20
@north_sydney@-location	-location=255
@veteran@-title	-title=63
@bristol_aeroplane_company@-organization	-organization=169
@eclipse_foundation@-organization	-organization=62
@chris_kirk@-person	-person=22
@lois_hole@-person	-person=36
@aman@-god	-god=7
@knighted@-location	-location=1
@the_collection@-art	-art=62
@carole_cook@-person	-person=28
@hawthorne_high_school@-organization	-organization=32
@seesaw@-internet-website	-internet-website=12
@savoy@-location	-location=739
@blackall_range@-location	-location=28
@tamarack@-organization	-organization=1
@thales@-person	-person=207
@die!_die!_die!@-art	-art=2
@university_of_saskatchewan@-organization	-organization=936
@swede@-location	-location=90
@landen@-location	-location=18
@royal_oak@-product	-product=21
@citadel_hill@-location	-location=41
@president_of_afghanistan@-title	-title=119
@rubin@-person	-person=11
@lady_marmalade@-art	-art=195
@butler@-product	-product=2
@redemption@-person	-person=14
@ribnitz-damgarten@-location	-location=28
@pearl@-visual_art-color	-visual_art-color=1
@gradisca@-organization	-organization=1
@firefall@-person	-person=58
@woman@-person	-person=34
@crouching_tiger,_hidden_dragon@-art	-art=238
@tim_landers@-person	-person=37
@decemberadio@-person	-person=15
@turkish_red_crescent@-organization	-organization=23
@thomas_jefferson@-person	-person=2913
@don_quixote@-broadcast_program	-broadcast_program=1
@termini_station@-art	-art=14
@pontifical_council_for_justice_and_peace@-organization	-organization=59
@confessions@-event	-event=2
@henricus@-location	-location=64
@bloomington@-art	-art=1
@asahi@-location	-location=103
@city_lights@-organization	-organization=57
@motu@-organization	-organization=12
@arsenal_kyiv@-organization	-organization=57
@mendocino@-art	-art=3
@n@-person	-person=2
@tv5@-person	-person=2
@chattahoochee@-organization	-organization=1
@urocoptidae@-living_thing	-living_thing=26
@adda@-art	-art=4
@potters_bar@-event	-event=2
@41st@-title	-title=1
@our_mutual_friend@-art	-art=97
@sensation@-product	-product=1
@stephen_baxter@-person	-person=261
@minden-lübbecke@-location	-location=44
@fifa_world_player_of_the_year@-award	-award=181
@59th@-person	-person=1
@sapporo@-organization	-organization=2
@explorers@-event	-event=2
@2008_european_championships@-event	-event=41
@allstar_weekend@-person	-person=63
@seeb@-location	-location=23
@tripod@-internet-website	-internet-website=2
@graeme_hawley@-person	-person=36
@carini@-location	-location=22
@francis_white@-person	-person=24
@fox_sports_net@-broadcast_program	-broadcast_program=1
@eilat@-product	-product=15
@1@-disease	-disease=1
@ryan_international_airlines@-organization	-organization=23
@phyllis_hyman@-art	-art=1
@bolzano@-person	-person=7
@kim_ki-young@-person	-person=56
@chesapeake_bay_retriever@-living_thing	-living_thing=27
@kerrigan_mahan@-person	-person=27
@aristotelian@-person	-person=103
@red_alert@-person	-person=3
@robert_morgan@-person	-person=23
@chieti@-organization	-organization=30
@whitney@-broadcast_program	-broadcast_program=43
@winter_park,_florida@-location	-location=238
@w@-finance-currency	-finance-currency=2
@jigsaw@-person	-person=112
@escambia_county,_alabama@-location	-location=39
@madame_sul-te-wan@-person	-person=24
@south_australia@-title	-title=1
@bowling@-event	-event=17
@alice_deejay@-person	-person=22
@brett_lunger@-person	-person=25
@audre_lorde@-person	-person=88
@kashima@-location	-location=88
@townsend_harris@-person	-person=50
@aceh@-location	-location=585
@the_hobbit@-art	-art=602
@mariana_islands@-event	-event=4
@playing_the_field@-broadcast_program	-broadcast_program=24
@go_transit@-transit	-transit=401
@timothy_taylor@-person	-person=20
@montagu@-product	-product=7
@highway_427@-location	-location=50
@passenger@-transit	-transit=2
@istván_tisza@-person	-person=53
@oshkosh@-person	-person=1
@ohio_state_university@-organization	-organization=3032
@animator@-art	-art=1
@music_box@-broadcast_network	-broadcast_network=21
@austin_city_limits@-event	-event=7
@john_patitucci@-art	-art=2
@takashi_nagasako@-person	-person=23
@william_fox-pitt@-person	-person=47
@luis_buñuel@-art	-art=1
@rhondda@-location	-location=236
@ginetta_g50@-product	-product=29
@cartel@-broadcast_program	-broadcast_program=1
@bala@-location	-location=184
@carrickfergus_borough_council@-location	-location=20
@celaena_haworthii@-living_thing	-living_thing=22
@yugoslavia@-people-ethnicity	-people-ethnicity=1
@silver_springs@-art	-art=6
@rita_award@-award	-award=51
@first_national_bank@-organization	-organization=49
@pathology@-person	-person=12
@bank_of_new_south_wales@-location	-location=1
@frederick_pabst@-person	-person=25
@department_s@-broadcast_program	-broadcast_program=98
@atlanta_public_schools@-location	-location=51
@the_ark@-art	-art=26
@fence@-art	-art=3
@nasa@-living_thing	-living_thing=1
@u.s._route_18@-location	-location=36
@saarland@-organization	-organization=25
@little_big_man@-person	-person=7
@44@-art	-art=14
@moonwalker@-event	-event=1
@rye@-living_thing	-living_thing=77
@west_high_school@-location	-location=4
@won@-location	-location=2
@bishop_of_guildford@-person	-person=1
@martin_luther@-organization	-organization=1
@françois_bayrou@-person	-person=115
@tennessee_river@-location	-location=775
@sarai@-person	-person=18
@pope_gregory_x@-person	-person=91
@thief@-broadcast_program	-broadcast_program=10
@javier_cámara@-person	-person=27
@tucson_citizen@-art	-art=30
@congo@-event	-event=11
@laramide_orogeny@-location	-location=75
@north_central@-location	-location=74
@pre-crisis@-art	-art=45
@brady@-organization	-organization=4
@challenger_disaster@-product	-product=2
@korean_war@-person	-person=1
@2010_nrl_season@-event	-event=78
@nvidia@-product	-product=1
@empire_exhibition@-event	-event=1
@scandal@-person	-person=83
@great_speckled_bird@-person	-person=26
@gilbert_finn@-person	-person=20
@jean_piaget@-person	-person=270
@bats@-people-ethnicity	-people-ethnicity=2
@prosser@-organization	-organization=2
@blanche@-location	-location=6
@the_good_life@-broadcast_program	-broadcast_program=128
@california_democratic_party@-organization	-organization=67
@felix_bloch@-person	-person=55
@ænima@-art	-art=35
@bunker_hill@-art	-art=3
@wheels@-person	-person=2
@bosanska_krajina@-location	-location=63
@mantis@-living_thing	-living_thing=29
@baku@-location	-location=2890
@tomb@-location	-location=51
@eton@-art	-art=2
@capitola,_california@-location	-location=21
@christ_church@-organization	-organization=1
@actinopterygii@-living_thing	-living_thing=42
@prussian_lithuanians@-people-ethnicity	-people-ethnicity=23
@las_vegas@-broadcast_program	-broadcast_program=307
@america_west_express@-organization	-organization=26
@winston-salem@-event	-event=4
@olavarría@-location	-location=37
@liberal@-location	-location=49
@sally_dynevor@-person	-person=52
@geological_survey_of_india@-organization	-organization=105
@ryan_north@-person	-person=35
@patea_river@-location	-location=23
@mike_hendrick@-person	-person=32
@muslim@-location	-location=6
@angel_witch@-person	-person=46
@eider@-living_thing	-living_thing=33
@bettembourg@-location	-location=31
@pz@-location	-location=21
@queen_christina@-art	-art=24
@ajax@-organization	-organization=8
@world's_fair@-location	-location=3
@kite@-location	-location=4
@tube@-body_part	-body_part=2
@warhammer_40,000@-product	-product=331
@taste@-broadcast_program	-broadcast_program=2
@prickly_pear@-living_thing	-living_thing=63
@elsa@-person	-person=12
@british_american@-organization	-organization=2
@imagine@-person	-person=11
@1945_general_election@-event	-event=50
@rossland@-location	-location=54
@unity@-person	-person=7
@lentini@-location	-location=47
@nkumba_university@-organization	-organization=21
@evergreen@-art	-art=36
@tamworth_f.c.@-organization	-organization=20
@jeffersonville@-organization	-organization=2
@diodorus@-person	-person=47
@national_center_for_supercomputing_applications@-person	-person=73
@kalat@-location	-location=45
@kenneth_more@-person	-person=207
@gourmet@-broadcast_program	-broadcast_program=16
@faran_tahir@-person	-person=24
@nehemiah@-person	-person=143
@michael_cartellone@-person	-person=27
@ériu@-art	-art=29
@orsay@-location	-location=86
@harderwijk@-organization	-organization=6
@arthur_korn@-person	-person=24
@harelbeke@-location	-location=39
@jacksonville@-person	-person=2
@batley@-location	-location=125
@the_cat's_meow@-art	-art=28
@takeshi_morishima@-person	-person=56
@flook@-event	-event=4
@gunboat@-event	-event=1
@malice@-art	-art=26
@alessandro_altobelli@-person	-person=42
@view_from_the_top@-art	-art=21
@macedonian@-location	-location=499
@identity_crisis@-art	-art=105
@raleigh,_north_carolina@-organization	-organization=1
@digby@-person	-person=9
@van_gogh_museum@-location	-location=238
@ozark@-organization	-organization=1
@paige@-organization	-organization=3
@midtown_manhattan@-location	-location=685
@iruvar@-art	-art=28
@máximo_gómez@-location	-location=2
@wallsend@-location	-location=325
@commodores@-person	-person=149
@richard_beckinsale@-person	-person=64
@saudi_arabia@-organization	-organization=502
@baldwin@-title	-title=1
@ncbi@-organization	-organization=106
@aragon@-person	-person=13
@assorted_jelly_beans@-person	-person=18
@three_stooges@-person	-person=31
@shannon_tweed@-person	-person=80
@una@-organization	-organization=5
@christine_andreas@-person	-person=22
@walla_walla@-art	-art=1
@ananda@-location	-location=2
@kursk@-organization	-organization=1
@lyonnais@-location	-location=34
@teramo@-organization	-organization=14
@ukrainian_greek_catholic_church@-organization	-organization=271
@a_night_to_remember@-person	-person=1
@silence@-art	-art=50
@yahoo!@-location	-location=1
@hot_house@-art	-art=23
@mandi@-food	-food=11
@paul_radisich@-person	-person=46
@johnsons_dock@-location	-location=20
@anderson@-organization	-organization=6
@st._helens@-organization	-organization=686
@dupont@-location	-location=32
@infinity@-product	-product=2
@east_of_eden@-broadcast_program	-broadcast_program=39
@vermont_mountaineers@-organization	-organization=37
@sagittaria@-living_thing	-living_thing=21
@royal_academy_of_italy@-organization	-organization=22
@information_commissioner's_office@-organization	-organization=68
@casiquiare_canal@-location	-location=28
@guernsey@-product	-product=1
@acc@-chemistry	-chemistry=1
@the_triangle@-art	-art=6
@shurtleff_college@-organization	-organization=25
@giessen@-location	-location=5
@guoyu@-art	-art=34
@national_congress@-location	-location=1
@the_way_we_live_now@-broadcast_program	-broadcast_program=29
@robert_steadman@-person	-person=29
@illustrated_sporting_and_dramatic_news@-art	-art=22
@telex@-organization	-organization=4
@trauma@-art	-art=22
@finnish_national_opera@-organization	-organization=88
@icc@-organization	-organization=328
@richie_kotzen@-person	-person=139
@lyra@-body_part	-body_part=1
@taiwanese_people@-location	-location=1
@killer_whale@-art	-art=1
@third@-product	-product=4
@king_george@-person	-person=64
@jacobs@-living_thing	-living_thing=1
@portuguese@-organization	-organization=48
@busta_rhymes@-broadcast_program	-broadcast_program=1
@luster@-location	-location=77
@cameron_hall@-person	-person=14
@concarneau@-location	-location=63
@much_wenlock@-location	-location=134
@ferrante_gonzaga@-person	-person=29
@eastern_province@-organization	-organization=154
@evangeline@-art	-art=11
@saint-paul@-person	-person=1
@zeca_afonso@-person	-person=33
@plutus@-art	-art=23
@thea@-broadcast_program	-broadcast_program=34
@creamfields@-art	-art=3
@carnarvon@-location	-location=159
@leningrad@-art	-art=4
@stony_brook,_new_york@-location	-location=69
@thomas_müntzer@-art	-art=1
@portlandia@-broadcast_program	-broadcast_program=72
@aina@-person	-person=23
@gustav_rose@-person	-person=24
@pictures_of_you@-art	-art=24
@la_salle@-organization	-organization=59
@the_hub@-location	-location=1
@yang@-person	-person=10
@rathmines@-location	-location=143
@leonardo_mayer@-person	-person=89
@candy_crowley@-person	-person=33
@américa@-art	-art=1
@new_york_city@-language	-language=2
@mark_blundell@-person	-person=98
@alaska@-art	-art=12
@umberto_ii@-person	-person=37
@sex_and_the_city@-broadcast_program	-broadcast_program=867
@badin@-location	-location=64
@highway_36@-location	-location=55
@valerian@-person	-person=175
@val_verde_county,_texas@-location	-location=25
@churches@-organization	-organization=3
@passione@-location	-location=2
@rederiet@-broadcast_program	-broadcast_program=34
@ultimate_spider-man@-product	-product=67
@live_in_japan@-art	-art=55
@webos@-product	-product=30
@parapoynx_stratiotata@-living_thing	-living_thing=31
@nationwide@-location	-location=10
@miro@-living_thing	-living_thing=12
@blaxland@-person	-person=11
@troon@-organization	-organization=8
@paul_cook@-person	-person=160
@chicago_red_stars@-organization	-organization=231
@kathua@-organization	-organization=1
@shell@-organization	-organization=757
@national_history_day@-organization	-organization=46
@cartier@-person	-person=15
@tsu@-living_thing	-living_thing=1
@june_movement@-organization	-organization=26
@larue@-art	-art=1
@mughal@-people-ethnicity	-people-ethnicity=2
@zhu_wen@-person	-person=32
@hind@-product	-product=9
@woodmen_of_the_world@-organization	-organization=73
@soft_tennis_programme@-event	-event=21
@tommy_john@-medicine-medical_treatment	-medicine-medical_treatment=2
@hope@-person	-person=17
@chauvenet_prize@-award	-award=36
@sebago@-organization	-organization=5
@europeans@-people-ethnicity	-people-ethnicity=47
@united_states_district_court_for_the_eastern_district_of_wisconsin@-organization	-organization=30
@ossetian@-people-ethnicity	-people-ethnicity=57
@katy@-organization	-organization=3
@the_band's_visit@-art	-art=25
@surgical@-organization	-organization=1
@working_men's_college@-location	-location=36
@bjarne_stroustrup@-person	-person=79
@the_deviants@-art	-art=3
@barnard's_star@-location	-location=52
@valkyrie_profile@-product	-product=30
@josquin_des_prez@-person	-person=197
@lockwood@-location	-location=19
@eric_rupe@-person	-person=36
@angola@-location	-location=6595
@cardiac_arrest@-disease	-disease=15
@mardi_gras@-time	-time=472
@271@-art	-art=4
@jackson,_louisiana@-location	-location=27
@kyiv@-location	-location=35
@dave_willis@-person	-person=84
@saffron_walden@-organization	-organization=2
@haden@-organization	-organization=1
@levs@-person	-person=1
@ollie_johnston@-person	-person=69
@waldeck@-location	-location=117
@caithness@-location	-location=602
@libertarian@-organization	-organization=53
@john_i@-person	-person=283
@dominican@-location	-location=579
@craig_morgan@-art	-art=1
@susan_eisenberg@-person	-person=21
@the_standard@-organization	-organization=1
@doctor_x@-art	-art=22
@edward_mctiernan@-person	-person=23
@fratton_park@-location	-location=243
@arik_air@-organization	-organization=21
@indian_wells,_california@-location	-location=117
@west_preston@-organization	-organization=6
@gujranwala@-organization	-organization=1
@nollaig_ó_muraíle@-person	-person=133
@lakers@-organization	-organization=104
@vitamin_b12@-chemistry	-chemistry=37
@space_invaders@-product	-product=264
@yendi@-location	-location=32
@syria@-religion-religion	-religion-religion=1
@babel@-product	-product=1
@clark_mills@-location	-location=6
@rené_balcer@-person	-person=24
@montserrat@-event	-event=2
@herb_edelman@-person	-person=31
@beyond@-organization	-organization=1
@ballard@-product	-product=1
@helen_simpson@-person	-person=20
@butterfly@-living_thing	-living_thing=61
@nigel_benn@-person	-person=63
@clare@-person	-person=7
@awb@-art	-art=11
@green_man_festival@-event	-event=45
@lancing@-medicine-medical_treatment	-medicine-medical_treatment=2
@next_stop,_greenwich_village@-art	-art=32
@kr@-organization	-organization=153
@strait_of_magellan@-location	-location=309
@canadian_national@-event	-event=61
@john_leonard@-person	-person=25
@pole@-person	-person=38
@edith_massey@-person	-person=32
@the_nativity@-broadcast_program	-broadcast_program=29
@irides@-body_part	-body_part=21
@detroit_tigers@-organization	-organization=5137
@kurtis_blow@-person	-person=162
@malagueña@-art	-art=28
@miss_international_2011@-event	-event=40
@north-west@-event	-event=8
@st._ignatius@-organization	-organization=10
@changchun@-location	-location=473
@the_last_detective@-broadcast_program	-broadcast_program=49
@korean_war@-organization	-organization=1
@loudoun_valley@-location	-location=50
@shotton@-location	-location=59
@komen@-organization	-organization=1
@julio_romero_de_torres@-person	-person=20
@rambler@-art	-art=2
@sondre_lerche@-person	-person=65
@kubrat@-person	-person=54
@johnny_ringo@-person	-person=1
@tinted_windows@-person	-person=20
@yellow@-visual_art-color	-visual_art-color=74
@ballantine@-person	-person=1
@riba@-organization	-organization=132
@391@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=13
@international_braille_chess_association@-organization	-organization=25
@hooper@-organization	-organization=18
@classical@-religion-religion	-religion-religion=1
@light@-product	-product=4
@couples_retreat@-art	-art=40
@fries@-person	-person=31
@little_league@-event	-event=1
@ilocano@-people-ethnicity	-people-ethnicity=56
@sister,_sister@-broadcast_program	-broadcast_program=194
@james@-person	-person=1051
@king_of_sicily@-location	-location=19
@singur@-event	-event=1
@bourboulenc@-food	-food=23
@league@-event	-event=87
@welsh_national@-event	-event=35
@bandai_visual@-person	-person=2
@john_abernethy@-person	-person=32
@mathematics@-title	-title=16
@kolkata_knight_riders@-organization	-organization=211
@laurence_courtois@-person	-person=53
@akihito@-person	-person=225
@lothian@-organization	-organization=2
@2011_nhl_winter_classic@-event	-event=27
@ehf_champions_league@-event	-event=3
@severina_vučković@-person	-person=27
@roach@-person	-person=9
@redland@-location	-location=42
@central_railway@-organization	-organization=23
@oakland@-event	-event=24
@the_world@-organization	-organization=1
@volkswagen_golf@-product	-product=233
@angel_orsini@-person	-person=20
@barbary_coast@-broadcast_program	-broadcast_program=13
@hybrid@-art	-art=11
@rao_tula_ram@-person	-person=22
@edward_"allegheny"_johnson@-person	-person=33
@attic@-language	-language=99
@harper@-location	-location=52
@wanda@-location	-location=2
@dogtown@-location	-location=13
@mission@-food	-food=7
@annbjørg_lien@-person	-person=47
@blackfriars,_london@-location	-location=37
@overthrow@-location	-location=1
@tomb_of_the_unknown_soldier@-art	-art=6
@president_of_georgia@-title	-title=155
@uta@-person	-person=3
@william_paterson@-organization	-organization=4
@official@-location	-location=1
@paperboy@-person	-person=13
@bangko_sentral_ng_pilipinas@-organization	-organization=121
@qingdao@-organization	-organization=1
@hari_river@-location	-location=29
@walk_on_water@-art	-art=32
@cle_elum@-location	-location=30
@union@-location	-location=2824
@charity@-organization	-organization=2
@norwegian_language@-language	-language=196
@stephen_morris@-person	-person=71
@runrig@-person	-person=154
@o.s.b.@-organization	-organization=60
@anatoli_boukreev@-person	-person=27
@terrence_ross@-person	-person=22
@andrew_byrnes@-person	-person=24
@green_party_in_northern_ireland@-organization	-organization=23
@700@-product	-product=3
@the_narrows@-art	-art=8
@foxy@-person	-person=24
@the_fugitive@-art	-art=23
@taplejung_district@-location	-location=60
@wcml@-location	-location=28
@all_star_united@-art	-art=1
@santa_monica@-event	-event=1
@hebe@-product	-product=4
@dipsacaceae@-living_thing	-living_thing=28
@blackford_county@-location	-location=27
@indian@-people-ethnicity	-people-ethnicity=1608
@conan_the_adventurer@-broadcast_program	-broadcast_program=16
@controversy@-product	-product=2
@dunmore@-location	-location=61
@formaldehyde@-chemistry	-chemistry=26
@barham@-person	-person=1
@u2@-art	-art=11
@fleetwood@-product	-product=21
@robert_byrd@-person	-person=259
@wheatland@-product	-product=1
@catharine_parr_traill@-organization	-organization=1
@outram@-person	-person=1
@night_fever@-art	-art=35
@pima@-language	-language=1
@jedda@-art	-art=34
@kaiser_matanzima@-person	-person=24
@timpani@-product	-product=81
@leiria@-organization	-organization=7
@gaelic_storm@-person	-person=42
@stefano_satta_flores@-person	-person=21
@appledore@-location	-location=36
@aichi@-organization	-organization=18
@2012_stanley_cup_playoffs@-event	-event=27
@fallston@-location	-location=25
@skaraborg_county@-location	-location=29
@ocala,_florida@-location	-location=310
@alexander_farnese,_duke_of_parma@-person	-person=71
@jōetsu_shinkansen@-location	-location=41
@atari_jaguar@-product	-product=137
@karamojong@-language	-language=9
@m.o.d.@-person	-person=46
@charleroi@-event	-event=9
@larissa@-organization	-organization=31
@rosalind_knight@-person	-person=36
@franconia@-location	-location=663
@schweinfurt@-organization	-organization=1
@torquay@-organization	-organization=39
@raffles_hotel@-location	-location=64
@sony@-broadcast_network	-broadcast_network=10
@ontario_professional_hockey_league@-organization	-organization=41
@tasman@-person	-person=3
@mercier@-person	-person=5
@bruno@-art	-art=4
@purdue_university@-location	-location=1
@chinese_language@-language	-language=586
@chandos@-organization	-organization=88
@county_hall@-organization	-organization=1
@safe_house@-location	-location=2
@opium@-medicine-drug	-medicine-drug=64
@lodge@-person	-person=17
@highway_19@-location	-location=26
@havre_de_grace@-event	-event=1
@john_bowes@-person	-person=31
@plan_9_from_outer_space@-art	-art=101
@little_britches@-person	-person=19
@employment_appeal_tribunal@-organization	-organization=46
@james_herriot@-person	-person=81
@ana_belén@-person	-person=55
@fiat_linea@-product	-product=20
@ruskin_college@-organization	-organization=86
@apc@-location	-location=1
@oryol@-location	-location=174
@union_movement@-location	-location=1
@pina@-art	-art=25
@amara@-location	-location=2
@177@-art	-art=10
@norcross_high_school@-organization	-organization=22
@tea@-computer-programming_language	-computer-programming_language=2
@replay@-art	-art=57
@haguro@-location	-location=7
@holy_cross@-location	-location=32
@skat@-product	-product=42
@lord_of_the_rings@-product	-product=6
@confessions_of_a_dangerous_mind@-art	-art=96
@the_captain@-person	-person=4
@313@-art	-art=8
@philipp_kirkorov@-person	-person=50
@victoria@-event	-event=6
@qingyuan@-person	-person=40
@alice_doesn't_live_here_anymore@-art	-art=73
@horsa@-location	-location=1
@emanuel_schikaneder@-person	-person=63
@lempa_river@-location	-location=23
@emanuel_steward@-person	-person=47
@university_of_california@-organization	-organization=2413
@nostromo@-art	-art=23
@bosa@-person	-person=3
@hall_of_famers@-organization	-organization=16
@poldi_kladno@-organization	-organization=24
@don_drysdale@-person	-person=197
@franz_georg_von_schönborn@-person	-person=63
@gondi@-language	-language=24
@msa@-organization	-organization=58
@melina@-person	-person=73
@swing_vote@-art	-art=31
@the_loved_ones@-person	-person=34
@john_mcdowell@-person	-person=64
@robert_morris@-organization	-organization=34
@colombian_liberal_party@-organization	-organization=86
@airco@-organization	-organization=39
@santa_rosa@-product	-product=4
@martinique_aimé_césaire_international_airport@-location	-location=22
@because_you're_mine@-art	-art=23
@melilla@-location	-location=406
@suwon_bluewings@-organization	-organization=26
@sr_37@-location	-location=66
@san_diego_state@-organization	-organization=110
@bill_"bojangles"_robinson@-person	-person=42
@big_boys@-person	-person=30
@grokster@-organization	-organization=20
@corneliu_zelea_codreanu@-person	-person=72
@sixth@-title	-title=1
@wilmerding@-location	-location=20
@tooting@-location	-location=227
@chuka_umunna@-person	-person=36
@cranford@-art	-art=26
@deconstruction@-art	-art=7
@simon_says@-product	-product=17
@tenafly@-broadcast_program	-broadcast_program=6
@colombier@-person	-person=1
@monteverdi_choir@-person	-person=232
@heart_of_stone@-event	-event=1
@broadcast@-art	-art=56
@loen@-organization	-organization=4
@don_bosco@-organization	-organization=14
@gorch_fock@-person	-person=6
@waterville,_maine@-location	-location=159
@montebelluna@-location	-location=42
@mighty_clouds_of_joy@-person	-person=27
@gedo@-person	-person=39
@mecha@-location	-location=5
@bombardier_inc.@-organization	-organization=53
@hokkien@-people-ethnicity	-people-ethnicity=34
@pimlico@-organization	-organization=1
@trauma@-organization	-organization=1
@ricardo_palma@-location	-location=1
@joan@-art	-art=11
@president_of_chile@-person	-person=1
@its_sequel@-art	-art=30
@bill_walker@-person	-person=57
@meade@-product	-product=1
@ultraviolet@-broadcast_program	-broadcast_program=21
@con@-location	-location=1
@south-western@-location	-location=1
@charles_davis@-person	-person=94
@urb.@-person	-person=72
@mo@-product	-product=2
@jupiter@-art	-art=16
@baltimore_colts@-location	-location=1
@chukchi_language@-language	-language=23
@space_academy@-broadcast_program	-broadcast_program=21
@kudos@-product	-product=1
@beverly@-person	-person=5
@monserrate@-location	-location=19
@malaya@-people-ethnicity	-people-ethnicity=2
@bangladesh_bank@-organization	-organization=38
@egypt@-person	-person=4
@touch_of_grey@-art	-art=20
@serbo-bulgarian_war@-event	-event=76
@peugeot_504@-product	-product=39
@olympics@-broadcast_program	-broadcast_program=8
@much_ado_about_nothing@-art	-art=47
@dari@-person	-person=2
@blue_ribbon@-product	-product=1
@october_revolution@-event	-event=1482
@mullinahone@-organization	-organization=19
@absolute_beginners@-person	-person=2
@phobos@-medicine-symptom	-medicine-symptom=2
@vertigo@-event	-event=5
@samson@-organization	-organization=2
@formula_bmw_europe@-event	-event=5
@holy_spirit@-title	-title=2
@north_park@-location	-location=67
@19@-body_part	-body_part=2
@stuttgart@-person	-person=2
@magna_graecia@-location	-location=243
@summers@-event	-event=1
@tamil_nadu@-title	-title=1
@collapse@-product	-product=1
@sharpay's_fabulous_adventure@-art	-art=40
@giorgio_armani@-organization	-organization=12
@kate_beaton@-person	-person=29
@gander@-location	-location=148
@miles_simon@-person	-person=36
@george_p._shultz@-person	-person=93
@ledbury@-location	-location=136
@tnn@-broadcast_network	-broadcast_network=21
@melton@-organization	-organization=1
@james_mcparland@-person	-person=28
@american_beetles@-art	-art=29
@muhammad_tahir-ul-qadri@-person	-person=34
@loyola_university@-organization	-organization=242
@growing_pains@-disease	-disease=1
@lapland@-event	-event=2
@unrest@-person	-person=30
@guttenberg@-location	-location=57
@trabant@-person	-person=3
@king_stephen@-art	-art=1
@ivan_the_terrible@-broadcast_program	-broadcast_program=6
@charles_stewart_parnell@-person	-person=346
@skeletons@-body_part	-body_part=4
@kafa@-language	-language=33
@general_sherman@-product	-product=1
@ski_jumping@-event	-event=30
@time@-broadcast_program	-broadcast_program=1
@durtro@-organization	-organization=25
@royal_victorian_order@-title	-title=490
@robbie_rivera@-person	-person=86
@craig_kieswetter@-person	-person=46
@masonic_lodge@-organization	-organization=36
@south_down@-organization	-organization=10
@lui@-person	-person=1
@kuybyshev@-person	-person=3
@raines@-broadcast_program	-broadcast_program=24
@cleveland@-organization	-organization=278
@carolina_panthers@-organization	-organization=2334
@conflict@-organization	-organization=1
@sarajevo@-location	-location=2862
@alberto_contador@-person	-person=472
@horus@-god	-god=376
@photo@-title	-title=3
@uruguay_national_under-20_football_team@-organization	-organization=33
@boston_doves@-event	-event=1
@vomero@-location	-location=22
@inconceivable@-broadcast_program	-broadcast_program=22
@rea@-organization	-organization=16
@belhaven@-location	-location=23
@a3@-title	-title=2
@toronto,_canada@-location	-location=30
@lato@-person	-person=7
@united_states_house_of_representatives@-event	-event=8
@scum_of_the_earth@-person	-person=21
@tortoise@-person	-person=164
@jesko_von_puttkamer@-person	-person=29
@jamar_fletcher@-person	-person=22
@emir_hadžihafizbegović@-person	-person=30
@john_bull@-art	-art=41
@stonewall@-organization	-organization=60
@julie_wilson@-person	-person=29
@labuan@-location	-location=153
@shah@-product	-product=5
@the_thief@-location	-location=2
@quicksilver@-person	-person=22
@kimberley@-location	-location=460
@the_care_bears_adventure_in_wonderland@-art	-art=29
@tarawa@-location	-location=222
@the@-product	-product=5
@agen@-location	-location=209
@tyumen@-organization	-organization=2
@fra@-location	-location=19
@earl_of_oxford@-title	-title=59
@vitebsk@-organization	-organization=30
@quapaw@-language	-language=4
@qaleh_ganj_rural_district@-location	-location=41
@heritage_usa@-location	-location=32
@sony_tv@-organization	-organization=2
@lafayette,_louisiana@-location	-location=379
@billy_jack_goes_to_washington@-art	-art=22
@ringer@-title	-title=2
@yeast@-living_thing	-living_thing=39
@highland_capital_partners@-organization	-organization=35
@luoyang@-location	-location=1277
@byron_haskin@-person	-person=54
@florianópolis@-event	-event=2
@albion@-location	-location=189
@amandala@-art	-art=31
@super_8@-organization	-organization=4
@solar@-organization	-organization=19
@uci_women's_road_world_cup@-organization	-organization=93
@argent@-broadcast_network	-broadcast_network=2
@bianchi@-location	-location=1
@pichilemu@-art	-art=5
@first_time@-art	-art=7
@fc_koper@-organization	-organization=65
@margarita@-broadcast_program	-broadcast_program=3
@marpa@-person	-person=30
@warren@-location	-location=922
@quirino@-location	-location=60
@kbo@-location	-location=1
@cardiff@-event	-event=3
@postmaster-general@-organization	-organization=5
@the_raincoats@-art	-art=6
@valley_county,_idaho@-location	-location=20
@kabardian@-language	-language=80
@sonny_ramadhin@-person	-person=40
@robert_minor@-person	-person=26
@route_16@-location	-location=61
@robert_mills@-organization	-organization=1
@rowing@-event	-event=112
@zhob@-location	-location=72
@flava@-living_thing	-living_thing=1
@justicialist_party@-organization	-organization=322
@sean_lau@-person	-person=34
@palaiseau@-location	-location=49
@zabriskie_point@-location	-location=15
@claro@-organization	-organization=41
@anand@-art	-art=30
@kenya_african_national_union@-organization	-organization=85
@scullion@-art	-art=2
@tim_alexander@-person	-person=43
@mihail_kogălniceanu@-person	-person=82
@keokuk@-person	-person=8
@michelle_collins@-person	-person=121
@maguindanao@-people-ethnicity	-people-ethnicity=12
@merian@-art	-art=5
@ongole@-location	-location=116
@greenough@-person	-person=1
@biography@-person	-person=4
@ann@-broadcast_network	-broadcast_network=48
@leopold@-location	-location=14
@gayatri_chakravorty_spivak@-person	-person=73
@baldwin@-organization	-organization=154
@diana_l._paxson@-person	-person=60
@fredericksburg_and_spotsylvania_national_military_park@-location	-location=23
@soviet_government@-organization	-organization=2
@drug@-medicine-drug	-medicine-drug=8
@jenkins@-person	-person=22
@from_the_earth_to_the_moon@-art	-art=81
@croatian@-organization	-organization=21
@boronia@-location	-location=29
@killing_joke@-art	-art=11
@class_act@-broadcast_program	-broadcast_program=11
@carmagnola@-person	-person=7
@st_peter's@-organization	-organization=14
@martina@-organization	-organization=10
@flock@-art	-art=11
@gideon's_daughter@-broadcast_program	-broadcast_program=23
@steve_howard@-person	-person=56
@time_gentlemen,_please!@-art	-art=19
@patsy_cline@-person	-person=459
@islay@-person	-person=1
@chumphon@-location	-location=57
@romanche@-language	-language=2
@christians@-product	-product=1
@pigs@-living_thing	-living_thing=25
@gasterra_flames@-organization	-organization=80
@i've_got_a_crush_on_you@-art	-art=56
@disorder@-event	-event=1
@jersey@-organization	-organization=32
@dubrovnik@-event	-event=2
@riverboat@-product	-product=1
@road_runner@-art	-art=29
@leverett@-location	-location=20
@l'aiglon@-art	-art=39
@ross@-product	-product=3
@michael_laws@-person	-person=31
@chiasso@-organization	-organization=34
@waterlooville@-organization	-organization=18
@trent@-location	-location=175
@steyning@-location	-location=165
@niv@-location	-location=2
@malaga@-location	-location=41
@dean_koontz@-person	-person=243
@boyfriend@-art	-art=29
@nutbush_city_limits@-art	-art=37
@emesa@-event	-event=1
@delray_beach@-location	-location=73
@bobby_farrelly@-person	-person=23
@tempo@-art	-art=43
@shaw@-organization	-organization=21
@charlbury@-location	-location=49
@cosmopolitan@-location	-location=4
@captain_blood@-art	-art=85
@county@-title	-title=7
@moroka_swallows@-organization	-organization=27
@marseilles@-location	-location=28
@martin_hollis@-person	-person=22
@taiping@-location	-location=5
@dreamland@-location	-location=13
@dl@-title	-title=6
@amour@-art	-art=89
@cos@-title	-title=1
@nasa@-internet-website	-internet-website=7
@filipino@-title	-title=1
@1st@-location	-location=36
@747@-product	-product=87
@wordplay@-art	-art=8
@la_spezia@-language	-language=1
@ncaa_tournament@-event	-event=1449
@the_magistrate@-art	-art=30
@miami_metropolitan_area@-location	-location=41
@butare@-location	-location=71
@glc@-chemistry	-chemistry=3
@lights_out@-broadcast_program	-broadcast_program=60
@great_bend,_kansas@-location	-location=60
@university_hospital@-organization	-organization=9
@william_cavendish,_5th_duke_of_devonshire@-person	-person=43
@telos@-art	-art=28
@richardson@-organization	-organization=2
@never_say_die@-organization	-organization=1
@george@-title	-title=2
@cossack@-title	-title=112
@durham@-title	-title=21
@president_of_poland@-person	-person=1
@over_the_hedge@-product	-product=5
@chronicle@-event	-event=1
@mulheres_de_areia@-broadcast_program	-broadcast_program=29
@general_post_office@-organization	-organization=239
@opequon_creek@-event	-event=1
@ll.m.@-education-educational_degree	-education-educational_degree=96
@raccoon@-product	-product=1
@henrico_county,_virginia@-location	-location=116
@carrie_preston@-person	-person=64
@k@-chemistry	-chemistry=44
@friedrich_schlegel@-person	-person=54
@our_lady_of_la_salette@-location	-location=39
@strassburg@-location	-location=19
@flava@-broadcast_network	-broadcast_network=15
@walthamstow@-art	-art=6
@tirumala_tirupati_devasthanams@-organization	-organization=43
@platyptilia_calodactyla@-living_thing	-living_thing=31
@aquinas_college@-location	-location=2
@aeronautics@-art	-art=3
@communities@-location	-location=32
@bloom@-organization	-organization=2
@the_room@-art	-art=59
@st._bonaventure@-location	-location=3
@miami-dade_county@-organization	-organization=1
@saint-dizier@-organization	-organization=2
@conflict@-event	-event=66
@ontario@-product	-product=3
@texas_tornado@-art	-art=6
@dodge_street@-location	-location=30
@the_cricketer@-art	-art=47
@justin_i@-person	-person=115
@shadows@-broadcast_program	-broadcast_program=2
@digital@-organization	-organization=31
@24_hours@-location	-location=1
@united_states_air_force_band@-person	-person=20
@guaymas@-location	-location=150
@robert_harley@-person	-person=78
@october_2@-event	-event=1
@scale@-organization	-organization=3
@savannah@-event	-event=15
@dubbo@-product	-product=1
@testosterone@-medicine-drug	-medicine-drug=1
@bridges@-person	-person=10
@sensation@-body_part	-body_part=1
@ratchaburi@-organization	-organization=29
@trillium@-organization	-organization=1
@phi@-organization	-organization=44
@gordy@-organization	-organization=9
@khosla_ventures@-organization	-organization=54
@montgomery_blair@-person	-person=51
@rehabilitation_institute_of_chicago@-location	-location=25
@manchild@-person	-person=20
@mike_ross@-broadcast_program	-broadcast_program=2
@department@-organization	-organization=27
@denis@-art	-art=12
@gb@-organization	-organization=8
@madman@-organization	-organization=4
@county_antrim@-organization	-organization=2
@old_fort@-organization	-organization=3
@lanark@-person	-person=1
@mute@-medicine-symptom	-medicine-symptom=21
@memoirs@-location	-location=1
@atv@-person	-person=1
@moran@-location	-location=29
@hittites@-people-ethnicity	-people-ethnicity=9
@north_harbour@-location	-location=13
@evil_empire@-art	-art=30
@la_gazza_ladra@-person	-person=1
@palmer@-person	-person=27
@gassco@-organization	-organization=28
@diamond@-organization	-organization=20
@städel@-location	-location=63
@lam.@-art	-art=3
@mayberry_r.f.d.@-broadcast_program	-broadcast_program=81
@the_big_easy@-art	-art=32
@mayo@-location	-location=263
@the_station_agent@-art	-art=66
@kalash@-location	-location=1
@john_o'donnell@-person	-person=21
@usher@-title	-title=6
@joshua_redman@-art	-art=2
@angels_advocate_tour@-event	-event=24
@diyala@-location	-location=62
@i_saw_mommy_kissing_santa_claus@-art	-art=52
@baltic_fleet@-organization	-organization=440
@crack_the_sky@-art	-art=3
@second_tier@-event	-event=12
@british_virgin_islands@-location	-location=955
@milestone@-location	-location=19
@darwin@-location	-location=1668
@fairmount@-organization	-organization=3
@jay@-organization	-organization=3
@maniac@-product	-product=1
@carfax@-location	-location=19
@coach_usa@-organization	-organization=83
@themistius@-person	-person=37
@liriodendron@-living_thing	-living_thing=27
@pluto_press@-organization	-organization=66
@men_with_brooms@-art	-art=19
@alaska@-person	-person=31
@b@-medicine-drug	-medicine-drug=1
@10th_moscow_international_film_festival@-event	-event=70
@chiaroscuro@-art	-art=2
@fort_fisher@-location	-location=217
@the_clouds@-person	-person=8
@jarrod_sammut@-person	-person=42
@the_woman_in_black@-art	-art=76
@smyrna@-event	-event=1
@ministry_of_health@-organization	-organization=140
@ivan_kral@-person	-person=58
@focus@-art	-art=100
@kedah@-location	-location=4
@syllabus_of_errors@-art	-art=27
@san@-location	-location=68
@mamoré_river@-location	-location=25
@count_of_tripoli@-title	-title=18
@theodore@-location	-location=40
@saint_mark@-location	-location=1
@milkweed@-organization	-organization=1
@ga@-location	-location=101
@mega@-medicine-medical_treatment	-medicine-medical_treatment=1
@ys@-art	-art=3
@alcantara@-location	-location=19
@213@-product	-product=1
@anju@-food	-food=12
@carey@-organization	-organization=5
@brownwood@-organization	-organization=1
@cecil_h._underwood@-person	-person=22
@danger@-organization	-organization=3
@baglan@-person	-person=3
@upper_sorbian@-people-ethnicity	-people-ethnicity=1
@the_cincinnati_enquirer@-art	-art=172
@president_of_vanuatu@-title	-title=51
@chesapeake@-organization	-organization=6
@anderson_bruford_wakeman_howe@-art	-art=12
@traunviertel@-location	-location=35
@native_american@-art	-art=1
@jason@-organization	-organization=7
@promise@-art	-art=64
@anhanguera@-location	-location=3
@køge@-organization	-organization=2
@crow_river@-location	-location=27
@garibaldi@-art	-art=3
@adventures_of_superman@-art	-art=53
@burnett@-living_thing	-living_thing=1
@county_wexford@-event	-event=1
@broad_run@-organization	-organization=5
@alex_ferguson@-person	-person=524
@anu_malik@-person	-person=250
@central_italy@-location	-location=69
@jerry_kindall@-person	-person=22
@gotha_go_242@-product	-product=20
@undine@-art	-art=42
@the_only_way_is_essex@-broadcast_program	-broadcast_program=99
@omnibus@-art	-art=3
@the_canterbury_tales@-art	-art=290
@wilhelmina_of_the_netherlands@-person	-person=116
@avocet@-art	-art=2
@sullivan's_island@-event	-event=1
@rso@-organization	-organization=25
@war_manpower_commission@-organization	-organization=28
@abercorn@-organization	-organization=34
@wilfred@-person	-person=12
@the_mousetrap@-location	-location=1
@alexander_the_great@-product	-product=4
@dominic_matteo@-person	-person=22
@conmebol@-organization	-organization=565
@kirkbride_plan@-location	-location=41
@otylia_jędrzejczak@-person	-person=36
@debra@-event	-event=1
@workers'_educational_association@-organization	-organization=82
@ride@-event	-event=1
@north_west_frontier@-art	-art=13
@catherine_schell@-person	-person=47
@genghis_khan@-product	-product=1
@pest@-person	-person=14
@kansas@-location	-location=8163
@hannah_storm@-person	-person=67
@in_country@-art	-art=21
@jackie_curtis@-person	-person=36
@han@-language	-language=4
@sami@-person	-person=4
@bayside@-organization	-organization=3
@blois@-location	-location=343
@man-kzin_wars@-art	-art=25
@pollentia@-event	-event=5
@howard_johnson@-organization	-organization=15
@alpha_epsilon_pi@-organization	-organization=127
@david_talbot@-art	-art=1
@dover_college@-organization	-organization=57
@european@-product	-product=2
@erskine@-broadcast_program	-broadcast_program=15
@tejas@-food	-food=4
@hitchin@-organization	-organization=7
@radiology@-title	-title=128
@jacobo_zabludovsky@-person	-person=20
@magnum@-broadcast_program	-broadcast_program=1
@scooby-doo_and_the_cyber_chase@-art	-art=39
@elvis_presley@-art	-art=16
@st._vincent's@-location	-location=3
@arizona_national_guard@-location	-location=20
@agudath_israel@-organization	-organization=48
@württemberg-hohenzollern@-location	-location=40
@sabratha@-location	-location=61
@mayanist@-title	-title=78
@diego_lugano@-person	-person=23
@grub@-location	-location=2
@route_67@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@the_same_name@-location	-location=48
@federal_district@-organization	-organization=3
@itumbiara@-location	-location=37
@julia_smith@-person	-person=87
@jayuya@-location	-location=43
@fiat_ferroviaria@-organization	-organization=26
@zavala@-person	-person=1
@alcamo@-location	-location=33
@brush_traction@-product	-product=1
@the_echo@-location	-location=13
@belle_isle@-location	-location=51
@death_grips@-person	-person=49
@acleris_literana@-living_thing	-living_thing=30
@cabinets@-title	-title=30
@gulfport,_florida@-location	-location=28
@pfp@-art	-art=1
@sierra_madre_occidental@-location	-location=275
@covadonga@-event	-event=4
@novi@-organization	-organization=1
@heaven@-organization	-organization=1
@charlie_and_the_great_glass_elevator@-art	-art=23
@scarlet@-organization	-organization=2
@lewiston_maineiacs@-organization	-organization=45
@malaysian_maritime_enforcement_agency@-organization	-organization=33
@1991@-art	-art=8
@django@-product	-product=75
@yea@-location	-location=32
@new_zealand_open@-organization	-organization=10
@studio@-person	-person=7
@the_playhouse@-location	-location=8
@bay_area_rapid_transit@-transit	-transit=192
@skippy@-person	-person=12
@ind@-event	-event=1
@knives@-art	-art=5
@the_wallflower@-art	-art=3
@kasai_river@-location	-location=48
@e._j._h._corner@-person	-person=24
@david_porter@-person	-person=209
@bill_evans@-art	-art=2
@tunisian@-organization	-organization=16
@state_farm@-organization	-organization=31
@chechen@-location	-location=131
@katō_tomosaburō@-person	-person=27
@kashubian@-language	-language=133
@summers@-location	-location=25
@boa_vista@-location	-location=144
@dall@-living_thing	-living_thing=1
@clement_davies@-person	-person=34
@harry_callahan@-art	-art=1
@nadia@-person	-person=10
@a3@-broadcast_network	-broadcast_network=1
@nutbush@-location	-location=25
@alyce_platt@-person	-person=20
@whitesnake@-art	-art=21
@adi@-organization	-organization=9
@herne_bay@-location	-location=157
@pioneer@-title	-title=179
@pitfall@-art	-art=14
@harlem_globetrotters@-broadcast_program	-broadcast_program=18
@lipik@-location	-location=22
@romulus@-product	-product=7
@photographer@-person	-person=1
@michael_rooker@-person	-person=146
@bondar_rural_district@-location	-location=26
@kurukshetra@-art	-art=16
@constantinople@-location	-location=284
@mudumalai_national_park@-location	-location=24
@whistler@-living_thing	-living_thing=3
@board_of_aldermen@-title	-title=5
@countdown@-organization	-organization=19
@anglo@-organization	-organization=1
@june_brigman@-person	-person=28
@foolish_games@-art	-art=20
@cinderella@-broadcast_program	-broadcast_program=19
@mcgregor@-location	-location=54
@quiroga@-person	-person=6
@llanelli@-location	-location=527
@mead@-location	-location=17
@hunsdon@-title	-title=3
@bad_segeberg@-location	-location=47
@koulikoro_region@-location	-location=149
@bob@-finance-currency	-finance-currency=6
@samoans@-language	-language=1
@ms@-art	-art=16
@mike_mussina@-person	-person=108
@molotov@-location	-location=8
@nannup@-location	-location=27
@kinks@-art	-art=10
@lira@-person	-person=3
@ruokolahti@-location	-location=22
@grand_forks@-location	-location=318
@goose_island@-location	-location=21
@grosvenor@-organization	-organization=9
@state_of_victoria@-organization	-organization=2
@mysterious_island@-broadcast_program	-broadcast_program=18
@rugby@-event	-event=3
@lagardère_group@-organization	-organization=49
@seiko@-organization	-organization=118
@ares@-person	-person=4
@sweetbox@-person	-person=91
@gino_bartali@-person	-person=74
@secret_records@-organization	-organization=33
@zoe_tay@-person	-person=68
@red_sea@-location	-location=2709
@indy@-organization	-organization=4
@rusalka@-product	-product=4
@claydon@-person	-person=1
@the_power_station@-art	-art=8
@s@-transit	-transit=1
@gaia@-broadcast_program	-broadcast_program=1
@oława_county@-location	-location=88
@lampedusa@-living_thing	-living_thing=2
@in_the_heat_of_the_night@-broadcast_program	-broadcast_program=230
@barnsley@-organization	-organization=1734
@stanford_encyclopedia_of_philosophy@-internet-website	-internet-website=271
@somers@-product	-product=4
@springhill@-broadcast_program	-broadcast_program=11
@robert_fuller@-person	-person=138
@the_love_boat@-art	-art=1
@mika_kanai@-person	-person=28
@erich_mielke@-person	-person=64
@antwone_fisher@-art	-art=44
@john_goodmanson@-person	-person=65
@gazelle@-person	-person=1
@the_antioch_review@-art	-art=27
@hugh_tayfield@-person	-person=23
@granma@-organization	-organization=2
@sixpence_none_the_richer@-person	-person=155
@south_west_region@-location	-location=35
@gbe@-title	-title=323
@charles_henderson@-person	-person=28
@charity@-computer-programming_language	-computer-programming_language=3
@navy_seals@-product	-product=3
@hi@-living_thing	-living_thing=1
@cassino@-product	-product=5
@peace_pledge_union@-organization	-organization=65
@earl_of_cardigan@-title	-title=12
@bonner_springs@-location	-location=25
@morgana_lefay@-person	-person=38
@united@-person	-person=3
@nicaragua@-event	-event=17
@greg_lake@-person	-person=208
@ulverstone@-location	-location=28
@kennedy_school@-location	-location=23
@carl_sanders@-person	-person=40
@bridgeport@-organization	-organization=13
@samuel_charles_mazzuchelli@-person	-person=21
@m4@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=16
@james_cook_university@-organization	-organization=188
@clifford_rose@-person	-person=28
@asian@-organization	-organization=42
@shorter@-location	-location=2
@uman@-event	-event=6
@chet_edwards@-person	-person=36
@un@-organization	-organization=772
@randy_rhoads@-person	-person=171
@swedish_national_academy_of_mime_and_acting@-organization	-organization=43
@mughan@-organization	-organization=38
@the_good_earth@-art	-art=40
@pacific@-person	-person=1
@division_i@-event	-event=33
@jesús_maría@-location	-location=41
@saratoga@-organization	-organization=1
@usenix@-organization	-organization=76
@batman@-location	-location=75
@27th@-art	-art=1
@the_players@-art	-art=4
@ministry_for_foreign_affairs@-title	-title=1
@collier@-award	-award=1
@fonzi_thornton@-person	-person=67
@senate@-event	-event=57
@phd@-education-educational_degree	-education-educational_degree=1172
@bartók@-art	-art=1
@prince-bishop_of_augsburg@-title	-title=1
@gene@-art	-art=2
@benalla@-product	-product=1
@maison_radio-canada@-broadcast_network	-broadcast_network=1
@qi@-location	-location=132
@chatham@-organization	-organization=22
@bihać@-organization	-organization=1
@logan's_run@-art	-art=97
@avalon@-organization	-organization=2
@sofia_kovalevskaya@-art	-art=2
@jim_cawley@-person	-person=21
@melita@-product	-product=2
@whitesboro,_new_york@-location	-location=20
@fürst@-title	-title=128
@buried_alive@-art	-art=6
@egerton@-person	-person=4
@harcourt@-person	-person=4
@daisy@-living_thing	-living_thing=70
@edelman@-organization	-organization=26
@samuel_meston@-person	-person=28
@kaykaus_i@-person	-person=23
@sheffield_wednesday_f.c.@-organization	-organization=85
@romanians@-people-ethnicity	-people-ethnicity=845
@mubi@-location	-location=17
@glassjaw@-person	-person=121
@public_enemies@-art	-art=110
@pheosia_tremula@-living_thing	-living_thing=37
@reforma@-art	-art=52
@alexander@-art	-art=112
@coast_line@-location	-location=1
@jonathan_vilma@-person	-person=57
@federal_correctional_institution@-location	-location=21
@tsu@-location	-location=102
@us@-time	-time=1
@howard_blake@-person	-person=37
@são_paulo@-art	-art=2
@special_agent@-title	-title=28
@d.c._circuit@-organization	-organization=30
@still_loving_you@-art	-art=34
@magnuszew@-location	-location=49
@pleasant_hill@-event	-event=18
@danny_boy@-person	-person=31
@itagüí@-location	-location=32
@vienna_basin@-location	-location=36
@gmina_łęczyca@-location	-location=47
@david_sanborn@-person	-person=424
@swimmer@-event	-event=893
@gormenghast@-art	-art=52
@norman_pritchard@-person	-person=22
@eea@-location	-location=1
@michael_lynagh@-person	-person=41
@balclutha@-product	-product=11
@code_red@-broadcast_program	-broadcast_program=17
@gold_line@-location	-location=1
@jefferson_high_school@-organization	-organization=92
@victoria_wood@-broadcast_program	-broadcast_program=9
@saint-cyr@-organization	-organization=15
@rock_sound@-art	-art=243
@mansfield@-location	-location=827
@chayanne@-art	-art=5
@johor_darul_takzim@-organization	-organization=47
@sisters_of_mercy@-organization	-organization=473
@20th@-location	-location=13
@belvedere@-organization	-organization=6
@valls@-location	-location=48
@mentor_graphics@-organization	-organization=82
@r.e._mouscron@-organization	-organization=43
@legend_of_the_dragon@-art	-art=3
@guozijian@-location	-location=5
@1989_election@-event	-event=121
@iba@-location	-location=28
@laurie_fishlock@-person	-person=25
@classified@-food	-food=1
@t.h.u.n.d.e.r._agents@-art	-art=55
@ada@-food	-food=6
@think_about_life@-person	-person=20
@unfinished_business@-person	-person=1
@rockford@-organization	-organization=4
@barfleur@-location	-location=80
@coup_d'état@-person	-person=3
@ministry_of_natural_resources@-title	-title=2
@alexander's@-person	-person=5
@5th@-event	-event=7
@daniel@-person	-person=399
@buffalo_ridge@-location	-location=22
@caesars@-location	-location=10
@shock_records@-organization	-organization=209
@pfc_cska_sofia@-organization	-organization=112
@driven@-time	-time=1
@lewis's@-person	-person=1
@emmanuel_mounier@-person	-person=43
@tikal@-location	-location=372
@vulgar@-art	-art=22
@eileen_farrell@-person	-person=66
@michael_venus@-person	-person=44
@phoebe_snow@-art	-art=4
@rome@-title	-title=3
@wars_of_the_diadochi@-event	-event=26
@lord_chancellor's_department@-title	-title=1
@kostroma@-location	-location=200
@płoty@-location	-location=46
@atar@-person	-person=3
@alexander_gilchrist@-person	-person=24
@loquat@-person	-person=5
@ce_sabadell_fc@-organization	-organization=167
@patricia_tarabini@-person	-person=75
@oghuz@-people-ethnicity	-people-ethnicity=72
@true_stories@-art	-art=45
@bola_tinubu@-person	-person=23
@di@-god	-god=1
@ceilândia@-location	-location=14
@white_rose@-location	-location=1
@lfo@-person	-person=17
@bratislava@-location	-location=2326
@universal_studios_florida@-organization	-organization=1
@the_claim@-person	-person=7
@noël_gallon@-person	-person=22
@in_the_mix@-art	-art=21
@donegal@-product	-product=5
@arthur_c._clarke@-person	-person=880
@göteborg@-organization	-organization=34
@john_webster@-person	-person=241
@milsons_point@-location	-location=44
@thymus@-body_part	-body_part=46
@josh_widdicombe@-person	-person=27
@lê_duẩn@-person	-person=52
@brielle@-location	-location=93
@sbtrkt@-art	-art=3
@original@-product	-product=3
@gödel@-computer-programming_language	-computer-programming_language=2
@haynes@-person	-person=7
@patricia@-location	-location=1
@independence@-organization	-organization=76
@ladislaus_i@-person	-person=30
@all_in@-broadcast_program	-broadcast_program=21
@tito_auger@-person	-person=31
@uk_parliament@-organization	-organization=560
@operation_clambake@-organization	-organization=20
@golden@-organization	-organization=14
@canberra@-organization	-organization=110
@seatrain@-person	-person=24
@wright_aeronautical@-product	-product=1
@chachoengsao@-location	-location=56
@bradford_park_avenue@-organization	-organization=430
@marcus_graham@-person	-person=45
@tom_horn@-art	-art=10
@salman_the_persian@-person	-person=37
@josh_freeman@-person	-person=126
@survivors@-broadcast_program	-broadcast_program=151
@sylhet@-location	-location=436
@bankstown@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@sic@-person	-person=4
@nandi@-language	-language=2
@western_auto@-organization	-organization=36
@piece_of_mind@-art	-art=57
@pioneers@-art	-art=1
@intelligence@-title	-title=2
@bad_habits@-person	-person=1
@saint_petersburg@-location	-location=5595
@esteban_echeverría@-location	-location=5
@neustria@-location	-location=336
@oakleigh@-location	-location=75
@canada@-person	-person=2
@freedom_call@-art	-art=2
@westcott_house@-location	-location=7
@the_three_hostages@-broadcast_program	-broadcast_program=2
@juárez@-location	-location=43
@beyond_borders@-organization	-organization=2
@heal_the_world@-art	-art=34
@nag@-organization	-organization=15
@the_flash@-art	-art=89
@interstate_40@-location	-location=618
@serrano@-person	-person=3
@donovan@-person	-person=666
@franklin_high_school@-organization	-organization=75
@trump@-organization	-organization=1
@boomerang@-computer-programming_language	-computer-programming_language=3
@le_mans@-event	-event=187
@dead_or_alive@-person	-person=135
@overkill@-person	-person=223
@140°w@-location	-location=31
@legislative_assembly_of_quebec@-organization	-organization=695
@december_6@-time	-time=263
@line_9@-organization	-organization=2
@towton@-location	-location=9
@badis_ibn_mansur@-person	-person=27
@government_of_finland@-organization	-organization=29
@cecropia@-living_thing	-living_thing=44
@johnson_county,_missouri@-location	-location=20
@lord_cochrane@-title	-title=2
@sprinter@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@fonterra@-organization	-organization=88
@irfan_habib@-person	-person=34
@gold_medal@-art	-art=3
@jaguar@-art	-art=2
@burmese@-person	-person=1
@sida@-location	-location=1
@juliana_hatfield@-art	-art=2
@gaia@-god	-god=258
@border_union_railway@-organization	-organization=1
@france@-broadcast_program	-broadcast_program=2
@central_pacific@-event	-event=3
@belinda@-location	-location=14
@claude_françois@-person	-person=157
@fushun@-location	-location=113
@brennan@-organization	-organization=1
@euphrosyne@-person	-person=7
@400@-event	-event=3
@dukes@-location	-location=14
@sully@-product	-product=1
@makó@-location	-location=51
@banda@-people-ethnicity	-people-ethnicity=8
@lambeth@-location	-location=712
@classified@-organization	-organization=1
@sátoraljaújhely@-location	-location=49
@polow_da_don@-person	-person=168
@winnebago_county,_illinois@-location	-location=23
@aqua@-art	-art=11
@ōno@-location	-location=57
@mark_harvey@-person	-person=22
@comptroller_general@-organization	-organization=5
@men's_basketball@-organization	-organization=131
@columbus@-location	-location=1607
@the_w's@-person	-person=20
@aurel_vlaicu_international_airport@-location	-location=20
@king_fahd_university_of_petroleum_and_minerals@-organization	-organization=38
@baudouin_of_belgium@-person	-person=40
@bessas@-person	-person=20
@david_r._godine@-organization	-organization=1
@devante_swing@-person	-person=31
@prescott@-person	-person=6
@gent@-art	-art=13
@i_believe@-art	-art=93
@stay_tuned@-art	-art=23
@alice_joyce@-person	-person=71
@týr@-god	-god=57
@billabong@-location	-location=22
@...and_out_come_the_wolves@-art	-art=28
@amaryllis@-art	-art=9
@third@-law	-law=3
@winning_streak@-broadcast_program	-broadcast_program=53
@percheron@-living_thing	-living_thing=83
@little_america@-organization	-organization=2
@vasili_iii@-person	-person=35
@national_academies_press@-organization	-organization=59
@tom@-product	-product=2
@tenth@-product	-product=1
@cincinnati_pops_orchestra@-person	-person=50
@skull@-location	-location=1
@via_nomentana@-location	-location=26
@made@-broadcast_program	-broadcast_program=84
@carmelita@-location	-location=1
@evening_star@-product	-product=9
@the_other@-product	-product=1
@independent@-organization	-organization=3148
@nova_scotia_new_democratic_party@-organization	-organization=64
@the_competition@-art	-art=20
@h2@-product	-product=5
@carl_peters@-art	-art=10
@joseph_pevney@-person	-person=50
@mark_curry@-person	-person=72
@mammoth@-person	-person=2
@106@-art	-art=11
@ontario_court_of_justice@-organization	-organization=34
@raisin@-art	-art=23
@kingsford@-location	-location=55
@gloriana@-person	-person=37
@star_ferry@-transit	-transit=72
@jamal_igle@-person	-person=41
@lord_chancellor_of_ireland@-title	-title=430
@oliver@-art	-art=21
@bradford@-food	-food=1
@são_sebastião@-person	-person=3
@commander_in_chief@-product	-product=1
@syria@-product	-product=1
@tory@-organization	-organization=1045
@1990–91@-event	-event=305
@separation@-event	-event=7
@church_of_god@-organization	-organization=5
@ogma@-god	-god=30
@parliament_building@-location	-location=22
@detroit_express@-organization	-organization=60
@barras@-event	-event=1
@llandudno@-location	-location=391
@lost@-location	-location=2
@almansa@-location	-location=35
@oregon_city@-location	-location=238
@sunbury@-event	-event=1
@school_of_the_art_institute_of_chicago@-organization	-organization=353
@graham_harrell@-person	-person=65
@porpoise@-living_thing	-living_thing=21
@rose_red@-visual_art-color	-visual_art-color=1
@david_spinozza@-person	-person=104
@screeching_weasel@-art	-art=5
@battle_born@-art	-art=32
@drummer@-product	-product=1
@foothills_medical_centre@-location	-location=23
@satellite_award@-award	-award=213
@serbian_radical_party@-organization	-organization=155
@indonesia_super_league@-organization	-organization=689
@alan_kupperberg@-person	-person=24
@claude_vivier@-person	-person=32
@manchester@-event	-event=6
@james_leuluai@-person	-person=42
@national_basketball_association@-organization	-organization=4214
@turkey@-event	-event=11
@traders@-event	-event=1
@alexandra@-person	-person=103
@zac_efron@-person	-person=243
@c3@-organization	-organization=1
@1952-53@-event	-event=35
@germany@-broadcast_program	-broadcast_program=7
@luganda@-language	-language=86
@host@-event	-event=1
@saint-sulpice@-organization	-organization=1
@richard_lawson@-person	-person=29
@jijabai@-person	-person=38
@harvey_fuqua@-person	-person=129
@bill_evans@-person	-person=712
@waddington@-location	-location=54
@takla_lake@-location	-location=26
@original_film@-broadcast_program	-broadcast_program=2
@refugee@-art	-art=54
@naval_air_station_jacksonville@-location	-location=63
@fa_premier_league@-organization	-organization=171
@krotoszyn_county@-location	-location=159
@president_of_uruguay@-person	-person=1
@the_cave@-art	-art=44
@irving@-organization	-organization=8
@würm@-location	-location=28
@zaandam@-location	-location=186
@moon@-god	-god=3
@i_got_you_(i_feel_good)@-art	-art=32
@swervedriver@-person	-person=65
@trouble@-event	-event=1
@gatwick_airport@-location	-location=315
@suzuki@-living_thing	-living_thing=1
@bell_high_school@-organization	-organization=31
@preston_smith@-person	-person=47
@nellie_the_elephant@-art	-art=18
@breeze@-organization	-organization=3
@oyster_bay_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=32
@target@-art	-art=4
@jimmy_cliff@-art	-art=4
@terra_di_lavoro@-location	-location=25
@styx@-product	-product=3
@superfast@-art	-art=159
@land_surveyor@-organization	-organization=1
@handley_page@-product	-product=1
@battle_of_bull_run@-event	-event=20
@latrobe@-organization	-organization=1
@hounsfield@-person	-person=1
@primal@-product	-product=21
@azuma_kagami@-art	-art=28
@rivals@-broadcast_program	-broadcast_program=1
@shake@-art	-art=24
@mudcrutch@-art	-art=4
@less_than_zero@-art	-art=106
@medway@-event	-event=2
@3.0@-person	-person=8
@collegiate_school@-organization	-organization=23
@mauna_kea@-product	-product=1
@the_emperor's_new_groove@-product	-product=1
@northern_michigan@-organization	-organization=33
@agonopterix_capreolella@-living_thing	-living_thing=28
@bram_stoker@-person	-person=569
@henderson,_north_carolina@-location	-location=43
@center_harbor@-location	-location=28
@l.@-location	-location=2
@trs-80@-product	-product=224
@luzon@-product	-product=2
@kootenai@-language	-language=2
@silver-studded_blue@-living_thing	-living_thing=21
@raymond_t._odierno@-person	-person=30
@grégoire_kayibanda@-person	-person=37
@heinrich_gelzer@-person	-person=27
@2003–04@-award	-award=5
@thomas_urquhart@-person	-person=28
@ecopetrol@-organization	-organization=21
@steroid@-medicine-medical_treatment	-medicine-medical_treatment=33
@jefferson_county,_kentucky@-location	-location=80
@odyssey@-person	-person=31
@whole_earth_review@-art	-art=26
@digimon_adventure@-product	-product=2
@garbo@-art	-art=2
@tom_sawyer@-broadcast_program	-broadcast_program=1
@central_queensland_university@-organization	-organization=64
@junkers_ju_86@-product	-product=49
@earl_of_powis@-title	-title=28
@john_hancock@-person	-person=342
@thomas_t._moulton@-person	-person=30
@medes@-language	-language=1
@gwent@-location	-location=200
@tannhäuser@-person	-person=28
@michael_b._jordan@-person	-person=57
@amphipolis@-location	-location=133
@hillman@-person	-person=5
@the_paul_daniels_magic_show@-broadcast_program	-broadcast_program=20
@great_coasters_international@-organization	-organization=23
@dudley_digges@-person	-person=61
@mountain_lakes@-organization	-organization=1
@cocos_islands@-event	-event=2
@antioxidant@-medicine-medical_treatment	-medicine-medical_treatment=32
@friedberg@-location	-location=39
@they@-people-ethnicity	-people-ethnicity=1
@ward_line@-organization	-organization=25
@nagina@-location	-location=24
@thomas_jefferson_rusk@-person	-person=30
@malagasy@-people-ethnicity	-people-ethnicity=110
@doctor_in_the_house@-art	-art=53
@osceola@-person	-person=77
@bryn_haworth@-person	-person=56
@set@-organization	-organization=1
@margaritaville@-location	-location=4
@ruiz@-person	-person=77
@catatonia@-disease	-disease=18
@frederick_carl_frieseke@-person	-person=22
@the_king@-broadcast_program	-broadcast_program=20
@don't_stop_believin'@-broadcast_program	-broadcast_program=16
@rackspace@-organization	-organization=79
@national_geographic_magazine@-location	-location=5
@sheena@-art	-art=20
@men@-person	-person=13
@great_leap_forward@-event	-event=255
@bolivar@-location	-location=81
@the_coral@-person	-person=135
@commissioner@-person	-person=2
@swaziland@-location	-location=1773
@home_sweet_home@-organization	-organization=6
@élan@-organization	-organization=20
@caxton@-organization	-organization=1
@lou_ann_barton@-person	-person=25
@atlantic_basin_iron_works@-organization	-organization=22
@sweet_and_sour@-broadcast_program	-broadcast_program=24
@united_states_national_museum@-location	-location=1
@robert_trujillo@-person	-person=163
@william_m._rainach@-person	-person=31
@danny@-person	-person=68
@juliana@-art	-art=11
@1953_election@-event	-event=111
@erato@-organization	-organization=105
@maiduguri@-location	-location=104
@dime@-art	-art=28
@interview@-person	-person=11
@title@-organization	-organization=1
@commentaries@-art	-art=18
@johnstone@-person	-person=3
@ajka@-location	-location=24
@babel@-art	-art=160
@deep_thought@-product	-product=27
@kodo@-person	-person=32
@kato@-art	-art=1
@biloxi@-people-ethnicity	-people-ethnicity=1
@invasion_of_okinawa@-event	-event=96
@adam@-product	-product=4
@hans_gildemeister@-person	-person=40
@do-re-mi@-art	-art=38
@anthony_hamilton@-person	-person=322
@pinus_elliottii@-living_thing	-living_thing=29
@pinner@-location	-location=123
@dandenong,_victoria@-location	-location=28
@soviet_army@-people-ethnicity	-people-ethnicity=1
@sudden_death@-event	-event=3
@jacques_lecoq@-organization	-organization=1
@st._denis@-person	-person=14
@fishers@-location	-location=27
@grayling@-living_thing	-living_thing=85
@universal_city@-location	-location=79
@mcdonough@-organization	-organization=1
@walpole@-person	-person=43
@thanksgiving@-time	-time=1187
@lincoln_boulevard@-location	-location=20
@los_angeles_express@-organization	-organization=36
@technical_college_system_of_georgia@-organization	-organization=33
@sugar@-living_thing	-living_thing=11
@chocolat@-person	-person=9
@prohibition@-event	-event=637
@gmina_kazimierza_wielka@-location	-location=43
@crab_orchard@-award	-award=1
@irma@-organization	-organization=59
@armdale@-location	-location=25
@robert_watson-watt@-person	-person=64
@i_am@-person	-person=3
@vince@-person	-person=34
@blueberries@-food	-food=37
@moscow_institute_of_physics_and_technology@-organization	-organization=120
@joseph_keilberth@-person	-person=54
@vitamin_b_12_@-chemistry	-chemistry=48
@novara@-event	-event=19
@kitty@-art	-art=17
@the_apartment@-art	-art=116
@shorty_baker@-person	-person=21
@verity@-art	-art=4
@zac_posen@-person	-person=69
@louis_cha@-person	-person=148
@mam@-art	-art=5
@torchwood@-organization	-organization=27
@alexander_mair@-person	-person=35
@rurouni_kenshin@-art	-art=293
@brzeziny_county@-location	-location=139
@forest@-art	-art=3
@rowdy_rathore@-art	-art=42
@heidevolk@-person	-person=28
@rosalind_elias@-person	-person=29
@anna_and_the_king_of_siam@-person	-person=1
@too_much_love_will_kill_you@-art	-art=23
@mazu@-god	-god=44
@anjanette_comer@-person	-person=21
@saskatchewan_highway_55@-location	-location=21
@andre_drummond@-person	-person=37
@warner_bros._pictures@-organization	-organization=87
@touch@-art	-art=64
@gas_powered_games@-person	-person=32
@mirage_studios@-organization	-organization=76
@warrington@-organization	-organization=746
@ida@-organization	-organization=11
@major_nelson@-broadcast_program	-broadcast_program=2
@tenley_albright@-person	-person=25
@hoover@-person	-person=20
@forrest_theatre@-location	-location=21
@mimas@-location	-location=68
@south_manitou_island@-location	-location=30
@jane_tranter@-person	-person=41
@74@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@2013_nba_finals@-event	-event=29
@the_hairy_ape@-art	-art=28
@greenbush@-location	-location=35
@peter_heywood@-person	-person=20
@lakeville@-location	-location=127
@robert_smigel@-person	-person=117
@tuatara@-art	-art=2
@karen_mulder@-person	-person=41
@e3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@jean@-location	-location=20
@kiryat_haim@-location	-location=28
@laker@-person	-person=8
@peter_lines@-person	-person=27
@lobo@-person	-person=17
@ligonier@-location	-location=30
@victorian@-organization	-organization=130
@light@-organization	-organization=6
@fairfax@-organization	-organization=60
@deruta@-organization	-organization=3
@ormus@-location	-location=20
@ozark_air_lines@-organization	-organization=20
@zhu_yuanzhang@-person	-person=24
@oasis@-product	-product=3
@dma@-award	-award=1
@sydney@-transit	-transit=1
@grupo_clarín@-art	-art=2
@joseph_marcell@-person	-person=28
@sumburgh_airport@-location	-location=36
@outlaws@-organization	-organization=11
@giuseppe_garibaldi@-product	-product=16
@1972@-art	-art=12
@pt-109@-art	-art=6
@trick_or_treat@-art	-art=12
@big_four@-person	-person=7
@shanghai_greenland@-organization	-organization=22
@andrew_sachs@-person	-person=138
@ciidae@-living_thing	-living_thing=44
@hugo_boss@-organization	-organization=216
@david_e._finley@-person	-person=23
@the_hunger@-art	-art=52
@portola_valley@-location	-location=23
@duxford@-location	-location=102
@american_crow@-living_thing	-living_thing=26
@trondheim@-person	-person=1
@big_chill@-event	-event=18
@castle_bravo@-location	-location=87
@coho@-product	-product=2
@barry_trotz@-person	-person=29
@isle_of_wight_festival@-event	-event=208
@nsb@-organization	-organization=41
@bishops@-title	-title=72
@dinosaur_island@-art	-art=2
@goth@-people-ethnicity	-people-ethnicity=44
@he@-language	-language=5
@hanung_bramantyo@-person	-person=39
@walcheren@-event	-event=14
@qualifying@-time	-time=1
@larch@-living_thing	-living_thing=37
@promenade@-event	-event=1
@cracking_up@-broadcast_program	-broadcast_program=23
@edge_hill@-organization	-organization=2
@jpn@-art	-art=4
@12_monkeys@-art	-art=81
@bredbury@-location	-location=46
@high_school_musical@-art	-art=39
@the_bank_job@-broadcast_program	-broadcast_program=8
@boston_patriots@-event	-event=5
@dennis_moore@-person	-person=71
@chagatai@-language	-language=43
@galen_gering@-person	-person=35
@university_of_missouri–st._louis@-organization	-organization=92
@rubber_bowl@-location	-location=28
@l.a.@-person	-person=5
@vice-chancellor@-person	-person=2
@dragon@-event	-event=2
@john_de_vere,_15th_earl_of_oxford@-person	-person=29
@gorenje@-organization	-organization=21
@royal_navy@-organization	-organization=18166
@freeman_hospital@-location	-location=22
@lobster@-living_thing	-living_thing=72
@roseville@-location	-location=260
@rodney_hampton@-person	-person=24
@da@-organization	-organization=23
@schuylkill_expressway@-location	-location=65
@jane's@-art	-art=4
@eastern_line@-organization	-organization=5
@the_book_and_the_sword@-broadcast_program	-broadcast_program=3
@committee_on_the_rights_of_the_child@-organization	-organization=38
@lake@-living_thing	-living_thing=4
@lee@-broadcast_program	-broadcast_program=4
@notodden@-location	-location=156
@sports@-person	-person=2
@a_harlot's_progress@-art	-art=32
@sleeping_sickness@-medicine-symptom	-medicine-symptom=1
@hanna@-location	-location=45
@rostov@-location	-location=325
@riff_raff@-art	-art=4
@klondike_highway@-location	-location=44
@corey_hart@-art	-art=2
@king_syze@-person	-person=49
@earl_of_arran@-organization	-organization=2
@india@-transit	-transit=1
@catholicism@-organization	-organization=105
@chicago_transit_authority@-organization	-organization=381
@spoons@-broadcast_program	-broadcast_program=4
@marcus_belgrave@-person	-person=61
@this_is_how_we_do_it@-art	-art=31
@the_ascension@-time	-time=2
@trust@-broadcast_program	-broadcast_program=10
@shelter@-product	-product=2
@2002@-organization	-organization=6
@orbit@-location	-location=2
@the_church@-organization	-organization=11
@prix_goncourt@-award	-award=310
@secretary_of_state_for_the_environment@-title	-title=83
@antonis_remos@-person	-person=60
@south_kerry@-location	-location=8
@nbc_daytime@-broadcast_network	-broadcast_network=1
@133@-product	-product=1
@yellow_springs@-organization	-organization=1
@duras@-location	-location=1
@nogales@-location	-location=86
@boulder_city,_nevada@-location	-location=62
@san_diego@-location	-location=5900
@chicago_bears@-location	-location=1
@uk@-finance-currency	-finance-currency=2
@united_states_collegiate_athletic_association@-organization	-organization=57
@mrn@-organization	-organization=43
@downtown_san_antonio@-location	-location=55
@lake_erie@-organization	-organization=2
@wordplay@-person	-person=1
@spartacus@-organization	-organization=1
@droid@-product	-product=5
@bulgari@-organization	-organization=98
@bully@-location	-location=2
@white_horse@-art	-art=29
@drums@-art	-art=1
@viktor_staal@-person	-person=20
@fez@-location	-location=145
@bike@-art	-art=13
@st._james's_palace_stakes@-event	-event=171
@na@-chemistry	-chemistry=62
@mioveni@-location	-location=21
@peshtigo_fire@-event	-event=36
@cinnamon@-art	-art=1
@baldr@-god	-god=106
@glutamate@-chemistry	-chemistry=1
@dss@-organization	-organization=32
@telos@-organization	-organization=4
@daubenton's_bat@-living_thing	-living_thing=55
@ancient_egypt@-location	-location=1484
@institute_of_technical_education@-organization	-organization=25
@santiago@-art	-art=3
@35@-location	-location=33
@hinchley_wood@-location	-location=23
@the_man_from_snowy_river@-art	-art=116
@diphenhydramine@-medicine-drug	-medicine-drug=23
@gold@-person	-person=10
@congo@-organization	-organization=3
@august@-art	-art=35
@virginia_field@-person	-person=34
@marquette@-person	-person=13
@ainsworth@-location	-location=33
@henjo_richter@-person	-person=39
@borehamwood@-location	-location=174
@first_monday@-broadcast_program	-broadcast_program=27
@ark@-organization	-organization=1
@boggle@-product	-product=32
@reeve@-art	-art=2
@henry_czerny@-person	-person=39
@yuzawa@-location	-location=44
@wormwood@-product	-product=2
@am@-organization	-organization=12
@john_robie@-person	-person=20
@amon@-person	-person=23
@don_bluth@-person	-person=158
@gap@-location	-location=164
@aerial@-event	-event=2
@nubian@-people-ethnicity	-people-ethnicity=77
@two_trains_running@-person	-person=2
@shaker@-product	-product=36
@achille_valenciennes@-person	-person=36
@ceres,_celestial_legend@-broadcast_program	-broadcast_program=37
@fourth_ward@-location	-location=23
@george_gervin@-person	-person=106
@freenet@-organization	-organization=1
@arn_anderson@-person	-person=265
@camperdown@-event	-event=7
@homefront@-broadcast_program	-broadcast_program=30
@lib_dem@-organization	-organization=30
@the_national_theatre@-location	-location=7
@igf@-event	-event=15
@miller_lite@-organization	-organization=1
@james_foster@-person	-person=53
@34th_g8_summit@-event	-event=25
@legnano@-event	-event=2
@stem@-organization	-organization=108
@blackheath@-event	-event=3
@industrial_areas_foundation@-organization	-organization=31
@opportunities_(let's_make_lots_of_money)@-art	-art=20
@kelvin@-location	-location=5
@the_political_graveyard@-internet-website	-internet-website=506
@roskilde@-event	-event=33
@aeg@-person	-person=1
@indonesia_national_football_team@-organization	-organization=120
@biberach@-event	-event=3
@randle_ayrton@-person	-person=34
@operations@-event	-event=20
@longridge@-organization	-organization=1
@chin@-location	-location=216
@english-language@-language	-language=318
@south_africa@-people-ethnicity	-people-ethnicity=8
@michów@-location	-location=21
@archaea@-location	-location=1
@stadium@-event	-event=1
@kristinestad@-location	-location=27
@sheila_on_7@-art	-art=2
@tommy_aldridge@-person	-person=93
@hkamti_district@-location	-location=338
@helmuth_weidling@-person	-person=49
@aleksey_pisemsky@-person	-person=22
@american@-organization	-organization=299
@tyrian@-product	-product=9
@halle@-event	-event=14
@egyptian_revolution@-event	-event=38
@pachrapa_chaichua@-person	-person=27
@1981–82_season@-event	-event=31
@benaki_museum@-location	-location=46
@discworld@-art	-art=434
@zu@-art	-art=2
@cross-city_line@-location	-location=3
@eu@-chemistry	-chemistry=5
@stv@-broadcast_network	-broadcast_network=105
@isoko@-language	-language=6
@o_mio_babbino_caro@-art	-art=39
@fox_television@-broadcast_network	-broadcast_network=28
@catholicos@-location	-location=3
@loreto_college@-location	-location=6
@british_raj@-organization	-organization=1
@peachtree_center@-location	-location=31
@shazam@-art	-art=5
@kevin_haskins@-person	-person=51
@international_university_of_japan@-organization	-organization=26
@sas@-organization	-organization=491
@supreme_soviet_of_the_soviet_union@-organization	-organization=167
@cyrano_agency@-art	-art=20
@you_don't_say!@-broadcast_program	-broadcast_program=20
@silvio_pettirossi@-organization	-organization=23
@gol@-organization	-organization=11
@gloria@-product	-product=18
@the_eternal@-person	-person=17
@karlovy_vary@-organization	-organization=1
@waco@-location	-location=447
@tim_thomas@-person	-person=158
@pyeongchang@-event	-event=2
@juliette@-art	-art=24
@my_brilliant_career@-art	-art=48
@north_west@-award	-award=1
@kingsland@-organization	-organization=1
@kathleen_widdoes@-person	-person=31
@xchange@-art	-art=5
@beothuk@-language	-language=4
@say@-person	-person=83
@crank@-art	-art=51
@lithuanian@-people-ethnicity	-people-ethnicity=174
@potsdam@-event	-event=21
@the_archies@-person	-person=120
@western_approaches@-location	-location=188
@anglican@-title	-title=2
@andy_kirby@-person	-person=26
@west_bromwich_albion_f.c.@-organization	-organization=73
@exposed@-event	-event=3
@maria_hjorth@-person	-person=32
@judy_cheeks@-person	-person=26
@premiere@-organization	-organization=12
@121@-product	-product=5
@district_of_cuxhaven@-location	-location=68
@melbourn@-location	-location=32
@araluen@-location	-location=20
@childers@-location	-location=25
@band_of_gold@-person	-person=2
@segura@-person	-person=6
@tyrone@-title	-title=1
@dryad@-event	-event=1
@cunningham@-broadcast_program	-broadcast_program=1
@casale@-location	-location=48
@liu_hui@-person	-person=22
@jack_buchanan@-person	-person=141
@toda@-language	-language=19
@pershing_square@-location	-location=27
@tachikawa@-location	-location=43
@slash@-art	-art=41
@crimean_tatar@-location	-location=8
@forest_park@-location	-location=155
@46@-event	-event=1
@maxwell@-organization	-organization=26
@1946@-organization	-organization=7
@cottbus@-organization	-organization=1
@hello@-product	-product=1
@kenn@-location	-location=13
@albert_hammond,_jr.@-person	-person=45
@gowrie@-location	-location=41
@the_grange@-location	-location=25
@mark_hofmann@-person	-person=31
@alvechurch@-organization	-organization=38
@taylor_high_school@-organization	-organization=20
@kawanishi@-organization	-organization=15
@odin@-product	-product=11
@city_limits@-art	-art=33
@keith_moseley@-person	-person=23
@everyone_says_i_love_you@-art	-art=67
@mount_hamilton@-location	-location=71
@asprey@-organization	-organization=23
@ripon@-location	-location=509
@south_beach@-organization	-organization=1
@lovelock@-art	-art=1
@leo_burnett_worldwide@-organization	-organization=41
@ogun@-god	-god=19
@premiership@-organization	-organization=416
@casey@-event	-event=2
@the_hermitage@-location	-location=59
@henry_vaughan@-person	-person=98
@chl@-organization	-organization=299
@bengali@-language	-language=2792
@cora_witherspoon@-person	-person=34
@south_portland@-organization	-organization=1
@isl@-location	-location=1
@lord_high_admiral@-person	-person=2
@umayyad_caliphate@-location	-location=284
@understanding_comics@-art	-art=40
@united_overseas_bank@-organization	-organization=46
@city_of_life_and_death@-art	-art=26
@toni_braxton@-person	-person=483
@afrikaner@-people-ethnicity	-people-ethnicity=415
@opera_software@-person	-person=73
@mespilus_germanica@-living_thing	-living_thing=27
@nemours@-location	-location=71
@yamada@-location	-location=25
@surveyor@-location	-location=1
@helsinki@-person	-person=3
@dunkeld@-title	-title=8
@alyque_padamsee@-person	-person=27
@will_vinton@-person	-person=79
@behemoth@-art	-art=5
@hallstatt_era@-location	-location=25
@kiele_sanchez@-person	-person=49
@smalltalk@-product	-product=1
@58@-art	-art=11
@tulip@-living_thing	-living_thing=27
@james_c._auchincloss@-person	-person=23
@boston_bruins@-organization	-organization=3344
@tomé@-location	-location=27
@last@-person	-person=259
@ensign@-product	-product=1
@sana@-event	-event=2
@ignite@-art	-art=6
@super_nes@-product	-product=353
@basement_jaxx@-person	-person=382
@elkmont@-location	-location=23
@exit_through_the_gift_shop@-art	-art=35
@eddie_sawyer@-person	-person=27
@cumberland_county,_new_jersey@-location	-location=29
@rosenborg_bk@-organization	-organization=237
@white_river@-living_thing	-living_thing=1
@157@-art	-art=23
@the_source@-person	-person=23
@green_acres@-location	-location=7
@sky_eats_airplane@-person	-person=36
@edgar_winter@-person	-person=228
@lock,_stock_and_two_smoking_barrels@-art	-art=137
@point_lookout@-location	-location=50
@winsor_mccay@-person	-person=141
@british_fleet@-event	-event=1
@uci_women's_road_world_cup@-event	-event=4
@the_human_centipede_(first_sequence)@-art	-art=25
@south_haven@-location	-location=62
@haynes@-organization	-organization=6
@attorney_general@-organization	-organization=42
@dudley_college@-organization	-organization=27
@the_examiner@-art	-art=47
@the_big_four@-product	-product=4
@cev_champions_league@-event	-event=3
@andechs@-location	-location=36
@vince_harder@-person	-person=20
@sepia@-art	-art=6
@avesta@-location	-location=31
@troup@-person	-person=4
@church_of_scotland@-organization	-organization=1496
@joe@-organization	-organization=1
@gustavo_díaz_ordaz@-location	-location=4
@sepik@-language	-language=12
@lowe's@-organization	-organization=302
@johan_gadolin@-person	-person=26
@phantom_blue@-art	-art=1
@passengers@-location	-location=1
@yara@-organization	-organization=4
@madman@-disease	-disease=3
@ricky_walden@-person	-person=85
@hosta@-location	-location=1
@evil_angel@-art	-art=3
@tracey_ullman@-broadcast_program	-broadcast_program=2
@a_reality_tour@-art	-art=22
@the_reason@-art	-art=31
@dick_jauron@-person	-person=80
@gordon_rennie@-person	-person=165
@the_jungle@-art	-art=120
@talisman@-product	-product=12
@secretary_of_state_for_india@-title	-title=237
@erbil@-organization	-organization=2
@legion_of_honour@-location	-location=1
@black_coffee@-person	-person=1
@milestone@-person	-person=8
@sbt@-broadcast_network	-broadcast_network=235
@sita_sings_the_blues@-art	-art=22
@dagö@-location	-location=18
@symposium@-art	-art=112
@parramatta@-product	-product=3
@the_reindeer_section@-person	-person=26
@plainview,_new_york@-location	-location=35
@madness@-person	-person=538
@uefa_cups@-organization	-organization=22
@northwest_passage@-art	-art=31
@bathinda@-location	-location=143
@hazeltine_corporation@-organization	-organization=20
@office_of_science@-organization	-organization=23
@michigan_central_station@-location	-location=30
@peter_post@-person	-person=59
@prix_marcel_boussac@-event	-event=63
@brooks_atkinson@-location	-location=1
@raptor@-art	-art=4
@matt_reeves@-person	-person=38
@nts@-broadcast_network	-broadcast_network=6
@loggia_dei_lanzi@-location	-location=32
@tsutomu_nihei@-person	-person=24
@rolling_stones@-art	-art=2
@tom_sawyer@-person	-person=7
@worcester@-organization	-organization=52
@keisei_main_line@-transit	-transit=67
@minx@-organization	-organization=15
@vhs@-living_thing	-living_thing=2
@sohail_khan@-person	-person=108
@the_moth@-art	-art=3
@dora@-person	-person=25
@vertical@-art	-art=2
@teaching@-art	-art=2
@felicia_hemans@-person	-person=51
@amity@-product	-product=3
@joanne_linville@-person	-person=22
@cassino@-location	-location=119
@investiture_controversy@-person	-person=1
@magpie@-broadcast_program	-broadcast_program=42
@obadiah@-art	-art=16
@boyle@-location	-location=98
@gorontalo@-location	-location=85
@the_forum@-art	-art=8
@the_counterfeiters@-art	-art=28
@long_way_to_the_top@-art	-art=3
@kali@-location	-location=6
@nilgiris@-food	-food=1
@mathematics@-organization	-organization=9
@seed@-organization	-organization=3
@earthworm_jim@-product	-product=63
@manhattan_municipal_building@-location	-location=30
@2003_summer_universiade@-event	-event=59
@tamu@-location	-location=27
@braidwood@-location	-location=99
@jordanstown@-location	-location=37
@the_bachelor@-art	-art=22
@kotoko@-organization	-organization=1
@blue@-location	-location=14
@sion@-organization	-organization=1
@keravnos@-organization	-organization=21
@jonathan_batty@-person	-person=32
@wola_krzysztoporska@-location	-location=41
@university_of_maryland_center_for_environmental_science@-organization	-organization=21
@henry_hyde,_2nd_earl_of_clarendon@-person	-person=26
@mclennan@-location	-location=31
@orbit@-broadcast_network	-broadcast_network=5
@ist@-product	-product=3
@blackout@-organization	-organization=2
@crafts_council@-organization	-organization=30
@saint_kitts_and_nevis@-location	-location=539
@venus_flytrap@-living_thing	-living_thing=36
@ridgewood@-location	-location=154
@kingman@-person	-person=1
@gangsta_boo@-person	-person=62
@greenup@-location	-location=40
@stereos@-person	-person=32
@june_4@-time	-time=275
@angola@-event	-event=3
@the_best@-art	-art=63
@belfast@-art	-art=8
@television@-organization	-organization=8
@napo_river@-location	-location=39
@indiana_university_south_bend@-organization	-organization=34
@prefecture@-location	-location=60
@roost@-living_thing	-living_thing=17
@kasi@-art	-art=10
@wc@-organization	-organization=2
@gale@-organization	-organization=39
@patrick@-art	-art=13
@johnsonville@-organization	-organization=4
@gnat@-religion-religion	-religion-religion=1
@gertrude_stein@-art	-art=1
@royal_adelaide_hospital@-location	-location=73
@john_shank@-person	-person=22
@european_economic_community@-location	-location=15
@softbank_mobile@-organization	-organization=40
@memphis@-location	-location=2084
@yarra@-product	-product=5
@rogers_tv@-organization	-organization=59
@wien@-location	-location=23
@state_of_emergency@-product	-product=8
@linlithgow@-location	-location=54
@dendrolimus_pini@-living_thing	-living_thing=38
@tamara_toumanova@-person	-person=39
@hans_christian_andersen@-art	-art=42
@kenya@-product	-product=6
@melbourne's@-location	-location=28
@oswald@-broadcast_program	-broadcast_program=21
@society_of_architectural_historians@-organization	-organization=76
@david_silverman@-person	-person=114
@team_katusha@-organization	-organization=32
@woodward@-location	-location=22
@legend_of_the_dragon@-broadcast_program	-broadcast_program=17
@the_distinguished_gentleman@-art	-art=23
@beppe_wolgers@-person	-person=23
@wilson's_creek@-event	-event=25
@victoria_park@-location	-location=429
@the_visit@-broadcast_program	-broadcast_program=9
@frankston@-organization	-organization=48
@preble@-person	-person=3
@di@-title	-title=13
@wolfsbane@-art	-art=5
@delphinium@-living_thing	-living_thing=42
@ruben_zakharian@-person	-person=172
@evan_handler@-person	-person=39
@og@-event	-event=1
@propeller@-person	-person=8
@pascal_bruckner@-person	-person=24
@hooper@-person	-person=12
@howard_jones@-person	-person=81
@powerhouse@-art	-art=8
@snagov@-organization	-organization=1
@jawbreaker@-broadcast_program	-broadcast_program=1
@cádiz@-event	-event=7
@alan_parker@-person	-person=29
@refugee@-event	-event=1
@cinderella@-person	-person=175
@calais,_maine@-location	-location=66
@arthur@-location	-location=48
@united_states_forest_service@-location	-location=1
@sambar@-food	-food=38
@novara@-location	-location=30
@shape@-art	-art=4
@pierre_pithou@-person	-person=24
@carpaccio@-person	-person=12
@wien@-organization	-organization=1
@miriam_makeba@-person	-person=231
@tin_machine@-art	-art=15
@stalin@-person	-person=490
@concussion@-art	-art=11
@laika@-organization	-organization=23
@reunited@-broadcast_program	-broadcast_program=7
@evolution@-art	-art=174
@gamma@-location	-location=5
@309@-location	-location=17
@raymond_boulevard@-location	-location=20
@big_life@-organization	-organization=18
@chiltern@-organization	-organization=5
@tiu_keng_leng@-location	-location=22
@united_states_postal_service@-organization	-organization=1670
@the_wanderers@-art	-art=51
@10th@-event	-event=6
@flcl@-broadcast_program	-broadcast_program=59
@murray_hill@-person	-person=7
@bob_berg@-person	-person=64
@frederick_oakeley@-person	-person=26
@lawrence_hill@-location	-location=16
@catawba@-food	-food=14
@un@-art	-art=3
@benalla@-location	-location=75
@metro@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@ensign@-art	-art=283
@president@-title	-title=15043
@lady_godiva@-person	-person=109
@tartar@-product	-product=7
@lowe's@-location	-location=1
@verlaine@-location	-location=22
@syrian_premier_league@-organization	-organization=119
@jerry_sichting@-person	-person=30
@98@-event	-event=2
@george_gordon,_1st_marquess_of_huntly@-person	-person=43
@guano_apes@-person	-person=64
@henryk_górecki@-person	-person=89
@the_big_fat_quiz_of_the_year@-broadcast_program	-broadcast_program=30
@the_fixer@-broadcast_program	-broadcast_program=21
@actra@-award	-award=2
@vvv@-organization	-organization=22
@battle_of_brandywine@-event	-event=235
@dawson's_creek@-location	-location=1
@earl_of_shaftesbury@-person	-person=31
@fort_pickens@-location	-location=103
@member_of_the_european_parliament@-event	-event=1
@primavera@-product	-product=5
@putney_vale_cemetery@-location	-location=58
@toda@-person	-person=2
@salome@-product	-product=1
@may_day@-art	-art=7
@dennys_reyes@-person	-person=23
@angel_island@-location	-location=62
@dmitry_oboznenko@-person	-person=273
@gregory_horror_show@-product	-product=3
@miss_texas_teen_usa@-event	-event=35
@circuit_court@-organization	-organization=67
@henkel@-organization	-organization=83
@john_paul_hammerschmidt@-person	-person=53
@18th_dynasty@-event	-event=20
@devonshire@-product	-product=17
@pope_john_x@-person	-person=58
@nema@-organization	-organization=18
@taiwan_high_speed_rail@-location	-location=96
@balaton@-product	-product=1
@metal_church@-art	-art=9
@ian_mclagan@-person	-person=162
@white@-people-ethnicity	-people-ethnicity=1486
@shoshoni@-location	-location=17
@agora@-location	-location=23
@north_anna@-event	-event=21
@the_dirty_picture@-art	-art=71
@ernest_bevin@-person	-person=199
@romani@-location	-location=1
@battle_of_edgehill@-event	-event=142
@the_spiders_from_mars@-person	-person=24
@3rd_earl@-title	-title=1
@ted_cassidy@-person	-person=72
@love_inc.@-broadcast_program	-broadcast_program=3
@olympia_brown@-person	-person=29
@graham_bond@-person	-person=68
@waldeck@-person	-person=11
@jack_christiansen@-person	-person=26
@antidote@-person	-person=4
@hal_rogers@-person	-person=34
@tejano@-people-ethnicity	-people-ethnicity=115
@shropshire_union_railways_and_canal_company@-organization	-organization=23
@gresty_road@-organization	-organization=1
@orwell@-location	-location=52
@carnwath@-location	-location=36
@carinthia@-person	-person=2
@roshni_chopra@-person	-person=21
@50@-broadcast_program	-broadcast_program=9
@bruton@-person	-person=3
@lamb@-location	-location=18
@diocese_of_cleveland@-location	-location=36
@slalom@-event	-event=100
@cascade@-art	-art=2
@mudhalvan@-art	-art=21
@croton-on-hudson@-location	-location=36
@guy_standing@-person	-person=25
@danny@-broadcast_program	-broadcast_program=1
@stalin@-broadcast_program	-broadcast_program=29
@ministry_of_education@-organization	-organization=549
@mauretania@-location	-location=257
@ben@-location	-location=2
@joe_public@-art	-art=3
@afi_awards@-award	-award=29
@byzantine@-organization	-organization=8
@hillman@-award	-award=1
@asheville@-location	-location=361
@nick_adams@-person	-person=139
@cannonball@-broadcast_program	-broadcast_program=5
@hornsey@-person	-person=2
@shameless@-art	-art=22
@almansa@-event	-event=6
@hanbali@-religion-religion	-religion-religion=148
@chattanooga_choo_choo@-location	-location=2
@blossom@-art	-art=1
@breckenridge@-location	-location=40
@jaxa@-organization	-organization=129
@mar_del_plata@-location	-location=633
@comic_book@-product	-product=29
@organization_of_chinese_americans@-organization	-organization=23
@bulls@-living_thing	-living_thing=2
@manifesto@-person	-person=2
@shingles@-product	-product=47
@puru@-person	-person=28
@h-blockx@-person	-person=20
@hendersonville,_tennessee@-location	-location=84
@palmyra_atoll@-location	-location=128
@jacques_brel@-art	-art=1
@martin_luther_king@-person	-person=50
@graduate_school@-location	-location=1
@egypt@-religion-religion	-religion-religion=3
@kent_state@-location	-location=1
@x@-chemistry	-chemistry=3
@bonnie_raitt@-art	-art=2
@paul_weller@-person	-person=373
@the_praise_of_folly@-art	-art=21
@marcus_vick@-person	-person=37
@glynn@-person	-person=5
@cl@-chemistry	-chemistry=1
@stuttgart@-event	-event=13
@catamaran@-product	-product=27
@jhansi@-location	-location=345
@ladislaus_iv@-person	-person=35
@spiel@-event	-event=16
@milledgeville@-location	-location=136
@jurassic_park_iii@-product	-product=1
@matthew_werkmeister@-person	-person=49
@bergen@-organization	-organization=15
@acha_division_i@-organization	-organization=22
@baton_rouge@-product	-product=2
@hicham_arazi@-person	-person=45
@sultans@-person	-person=19
@clifford@-art	-art=14
@fm@-organization	-organization=3
@tugboat@-art	-art=3
@netscape@-product	-product=34
@minister_for_defence@-title	-title=95
@gateshead_f.c.@-organization	-organization=28
@monahans@-organization	-organization=1
@diva@-art	-art=124
@one_night_stand@-art	-art=47
@vedic@-event	-event=44
@jessie@-location	-location=1
@reader@-title	-title=282
@ken_burns@-person	-person=347
@former_yugoslavia@-event	-event=4
@cosby@-broadcast_program	-broadcast_program=84
@jason_mcateer@-person	-person=38
@sinop@-product	-product=1
@pender@-location	-location=34
@1997_afl_season@-event	-event=30
@münsterberg@-person	-person=1
@lilyan_tashman@-person	-person=62
@scientific@-product	-product=1
@police_camera_action!@-broadcast_program	-broadcast_program=30
@cheever_racing@-organization	-organization=21
@tristán_suárez@-location	-location=5
@gladiators@-product	-product=7
@canopus@-product	-product=19
@epistle_to_the_laodiceans@-art	-art=26
@pentecostals@-organization	-organization=1
@lewis_and_clark@-event	-event=80
@gastonia@-living_thing	-living_thing=13
@belfast@-location	-location=6585
@javier_culson@-person	-person=25
@eccleshall@-location	-location=56
@iliad@-art	-art=1412
@mondovì@-event	-event=7
@carnation@-food	-food=14
@essex@-language	-language=1
@jackie_collins@-person	-person=83
@ossian@-person	-person=1
@district_1@-location	-location=23
@the_angry_video_game_nerd@-broadcast_program	-broadcast_program=33
@lucjan_żeligowski@-person	-person=52
@antwerp@-location	-location=265
@pierrepoint@-art	-art=24
@carp@-organization	-organization=1
@mansfield,_texas@-location	-location=30
@pony@-organization	-organization=6
@scotts@-organization	-organization=37
@xiang_river@-location	-location=78
@louisville,_georgia@-location	-location=24
@blakely@-organization	-organization=1
@masato_nakamura@-person	-person=23
@locomotiv_gt@-art	-art=2
@eastern_railway@-transit	-transit=43
@app@-biology	-biology=8
@jacks@-living_thing	-living_thing=27
@duane@-person	-person=24
@curtis_bay@-location	-location=27
@michigan_wolverines@-location	-location=1
@greyhound@-organization	-organization=272
@205@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=18
@corps@-organization	-organization=9
@kannathil_muthamittal@-art	-art=56
@james_thornhill@-person	-person=52
@tura@-language	-language=2
@bpa@-chemistry	-chemistry=19
@mali@-person	-person=2
@the_muse@-broadcast_program	-broadcast_program=1
@cyme@-living_thing	-living_thing=1
@jetstream@-broadcast_program	-broadcast_program=4
@kokoda_track@-event	-event=27
@savage_messiah@-person	-person=4
@biogen_idec@-organization	-organization=49
@emo@-organization	-organization=12
@hitachi@-organization	-organization=439
@waddington@-person	-person=2
@ecuador@-people-ethnicity	-people-ethnicity=1
@68@-product	-product=2
@tuatara@-person	-person=19
@father,_dear_father@-art	-art=1
@peter_jackson@-person	-person=875
@american_council_on_science_and_health@-organization	-organization=24
@scott_dixon@-person	-person=294
@sciurus@-living_thing	-living_thing=30
@earl_bathurst@-title	-title=10
@camberwell@-organization	-organization=98
@md@-organization	-organization=2
@georgian@-person	-person=5
@meiko@-organization	-organization=6
@final_fantasy@-person	-person=35
@crisis@-event	-event=20
@summer_jam@-art	-art=10
@teeth@-medicine-medical_treatment	-medicine-medical_treatment=1
@history@-god	-god=2
@c@-medicine-medical_treatment	-medicine-medical_treatment=19
@durham_tees_valley_airport@-location	-location=49
@stanley@-title	-title=8
@glockenspiel@-location	-location=1
@frank_langella@-person	-person=268
@66@-art	-art=3
@brother's_keeper@-broadcast_program	-broadcast_program=28
@haarlemmermeer@-event	-event=1
@the_blackout@-art	-art=7
@salamander@-art	-art=4
@foster's@-organization	-organization=16
@the_second_coming@-broadcast_program	-broadcast_program=14
@sas@-product	-product=27
@phoenix@-living_thing	-living_thing=35
@perrier@-person	-person=1
@baghdad@-art	-art=8
@gmina_łaskarzew@-location	-location=29
@tejas@-location	-location=11
@battle_of_agnadello@-event	-event=28
@freshwater@-art	-art=2
@governor-general@-title	-title=685
@trois-rivières@-location	-location=600
@coral_sea@-person	-person=1
@illustrator@-title	-title=47
@teddy_sheringham@-person	-person=189
@werneth@-organization	-organization=1
@natchez@-language	-language=15
@lawton_chiles@-person	-person=164
@glenn_cornick@-person	-person=33
@drum_programming@-product	-product=30
@pahang@-organization	-organization=53
@family_album@-art	-art=21
@president_of_laos@-title	-title=58
@franche-comté@-location	-location=2236
@western_baseball_league@-organization	-organization=59
@anorexia@-disease	-disease=96
@spy@-location	-location=6
@viscount_lisle@-title	-title=27
@ravenscraig@-location	-location=28
@old_south_meeting_house@-location	-location=29
@carinthia@-location	-location=1001
@the_plague@-person	-person=5
@alden_nowlan@-person	-person=49
@closing_the_ring@-art	-art=25
@bob@-organization	-organization=2
@the_dance@-art	-art=59
@colina@-location	-location=22
@currency@-organization	-organization=2
@hicksville,_new_york@-location	-location=36
@shomu_mukherjee@-person	-person=21
@ice_age@-product	-product=1
@the_playboy_of_the_western_world@-art	-art=116
@guttenberg@-person	-person=1
@george_k._arthur@-person	-person=56
@collier@-person	-person=7
@van@-organization	-organization=6
@freeway@-person	-person=189
@crematory@-art	-art=24
@porcupine@-product	-product=1
@the_crossing@-art	-art=69
@extinct@-event	-event=19
@enemy_mine@-art	-art=44
@muni@-title	-title=1
@pornographic_actress@-title	-title=96
@saint_raphael@-person	-person=13
@oromo@-people-ethnicity	-people-ethnicity=581
@steamboat_willie@-person	-person=2
@orson_pratt@-person	-person=120
@laaga_chunari_mein_daag@-art	-art=21
@william_b._bankhead@-location	-location=4
@william_bushnell_stout@-person	-person=27
@aksyontv@-broadcast_network	-broadcast_network=130
@chinese_fa_cup@-event	-event=110
@luxeuil@-location	-location=26
@hot_in_cleveland@-broadcast_program	-broadcast_program=149
@midland_league@-organization	-organization=300
@college_basketball@-broadcast_program	-broadcast_program=40
@john_levene@-person	-person=36
@st._elsewhere@-broadcast_program	-broadcast_program=364
@keelung@-location	-location=281
@kfar_etzion@-event	-event=1
@blackwater@-location	-location=85
@uf@-location	-location=2
@george_king@-person	-person=76
@national_bank_of_rwanda@-organization	-organization=33
@oakwell@-location	-location=84
@rajiv_maragh@-person	-person=23
@harlem_globetrotters@-product	-product=1
@belenenses@-organization	-organization=171
@michael_dempsey@-person	-person=47
@japanese_rule@-event	-event=36
@bracken@-location	-location=17
@brønshøj@-organization	-organization=3
@corfu@-location	-location=1112
@manuel_i@-person	-person=181
@pathfinder@-living_thing	-living_thing=2
@xi'an@-location	-location=859
@caifanes@-art	-art=1
@pac-10@-event	-event=1
@fish@-food	-food=151
@basil_hume@-person	-person=70
@group_a@-event	-event=46
@university_of_würzburg@-organization	-organization=337
@leslie@-location	-location=41
@beachy_head@-art	-art=1
@arthur@-event	-event=2
@brittany@-location	-location=4039
@herder@-organization	-organization=1
@assorted_jelly_beans@-art	-art=3
@sub-region@-people-ethnicity	-people-ethnicity=2
@jessica_anderson@-person	-person=25
@tajikistan@-organization	-organization=68
@udayarpalayam_taluk@-location	-location=86
@#3_oklahoma@-organization	-organization=38
@oslo_nye_teater@-location	-location=80
@lycurgus@-person	-person=31
@laško@-location	-location=60
@john_george_adair@-person	-person=22
@fergie@-organization	-organization=1
@columbus_day@-time	-time=169
@alona_bondarenko@-person	-person=164
@alvin_and_the_chipmunks@-broadcast_program	-broadcast_program=120
@flushed_away@-product	-product=5
@eléctrico@-person	-person=22
@king_taejo@-person	-person=50
@rollo@-art	-art=1
@morse@-art	-art=1
@crescent@-person	-person=6
@peter_jackson@-organization	-organization=1
@arauco@-location	-location=70
@hong_kong_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=358
@skip_barber@-person	-person=26
@marcopolo@-broadcast_network	-broadcast_network=8
@tuscany@-product	-product=1
@cuban@-event	-event=2
@ontario_general_election,_1990@-event	-event=31
@club_atlético_tigre@-organization	-organization=49
@bd_wong@-person	-person=34
@the_phoenix_foundation@-person	-person=32
@holdfast_bay@-location	-location=32
@nicolae_titulescu@-location	-location=2
@the_blueprint@-person	-person=3
@first_restoration@-location	-location=1
@electrophaes_corylata@-living_thing	-living_thing=34
@iron_mountain@-location	-location=98
@dacia@-location	-location=679
@robert_w._holley@-person	-person=29
@tahitian@-language	-language=95
@philippine_general_election@-event	-event=40
@edinburgh_review@-art	-art=195
@odas@-organization	-organization=602
@australian_transport_safety_bureau@-organization	-organization=56
@xenophon@-person	-person=590
@indian@-art	-art=30
@wind@-god	-god=1
@tampico@-art	-art=7
@north_high_school@-organization	-organization=76
@remedy@-art	-art=48
@frongoch_internment_camp@-location	-location=20
@rock_city@-location	-location=38
@amp@-organization	-organization=29
@isewangan_expressway@-location	-location=20
@the_best_man@-art	-art=71
@filipina@-location	-location=63
@qrendi@-organization	-organization=4
@nz@-language	-language=4
@ethmia_quadrillella@-living_thing	-living_thing=25
@1916@-art	-art=25
@michael_moore@-person	-person=616
@coach_of_the_year@-award	-award=18
@guysborough_county@-location	-location=119
@ralph_klein@-person	-person=284
@issaquah@-product	-product=2
@alciphron@-art	-art=7
@se@-chemistry	-chemistry=16
@eddie_livingstone@-person	-person=39
@nordhausen@-organization	-organization=1
@grand_union@-art	-art=2
@perdue_farms@-organization	-organization=23
@bibbiena@-person	-person=1
@the_police@-person	-person=877
@dax@-location	-location=83
@jpn@-location	-location=13
@abba@-art	-art=19
@sadko@-art	-art=88
@christy@-person	-person=4
@bongwater@-art	-art=4
@jimmy_mcilroy@-person	-person=41
@willis_alan_ramsey@-art	-art=4
@european@-organization	-organization=231
@roque_sáenz_peña@-location	-location=2
@five_forks@-location	-location=5
@malcolm_williamson@-person	-person=118
@turton@-location	-location=15
@america@-product	-product=49
@summit@-location	-location=302
@big_12@-event	-event=12
@cunningham_highway@-location	-location=36
@elon@-organization	-organization=12
@s@-living_thing	-living_thing=1
@les_shannon@-person	-person=24
@ironwood@-organization	-organization=1
@gandhara@-location	-location=439
@alice's_adventures_in_wonderland@-broadcast_program	-broadcast_program=3
@adult_swim@-broadcast_program	-broadcast_program=1
@don_bosco@-person	-person=10
@victor_banerjee@-person	-person=69
@dropkick_murphys@-art	-art=1
@you_may_be_right@-broadcast_program	-broadcast_program=8
@longman@-location	-location=11
@galion@-organization	-organization=2
@hinduism@-people-ethnicity	-people-ethnicity=1
@blaina@-organization	-organization=8
@berwick_and_east_lothian@-event	-event=2
@double_vision@-medicine-symptom	-medicine-symptom=19
@leader@-title	-title=40
@frank_knox@-product	-product=1
@traders@-broadcast_program	-broadcast_program=72
@westcott_house@-organization	-organization=21
@fort_eben-emael@-location	-location=40
@ogma@-product	-product=2
@cooke@-location	-location=26
@gia@-person	-person=2
@jorge_wilstermann@-person	-person=3
@wonder@-art	-art=29
@mtv_europe_music_awards@-event	-event=15
@jordan_knight@-art	-art=6
@kyiv@-organization	-organization=7
@alberico_da_barbiano@-person	-person=22
@drop_dead_gorgeous@-person	-person=2
@adulis@-living_thing	-living_thing=1
@caesar@-product	-product=20
@hangzhou_bay@-location	-location=48
@open_mike_eagle@-person	-person=34
@sam_jaeger@-person	-person=20
@clown@-art	-art=20
@john_ferguson@-person	-person=64
@korg@-organization	-organization=218
@bitton@-location	-location=41
@the_professor@-art	-art=19
@jacques_cartier@-location	-location=29
@manfred_von_ardenne@-person	-person=42
@prince_of_persia@-product	-product=146
@church@-art	-art=1
@second_division@-title	-title=1
@timbisha@-people-ethnicity	-people-ethnicity=21
@tay_bridge_disaster@-event	-event=48
@goat@-person	-person=9
@dumont_network@-broadcast_network	-broadcast_network=24
@pittsfield@-location	-location=248
@a-40@-product	-product=5
@yaadon_ki_baaraat@-art	-art=31
@mickey_factz@-person	-person=22
@chris_cutler@-person	-person=228
@wellcome@-organization	-organization=48
@salome@-location	-location=4
@restoration@-person	-person=2
@jane_cox@-person	-person=24
@mayo@-organization	-organization=3
@china's@-location	-location=30
@southern_california_seahorses@-location	-location=2
@michael_mcmahon@-person	-person=25
@kailua@-organization	-organization=2
@mnemosyne@-living_thing	-living_thing=1
@university_of_sindh@-organization	-organization=81
@ashanti_people@-people-ethnicity	-people-ethnicity=22
@boost@-organization	-organization=1
@australian_first_tactical_air_force@-organization	-organization=43
@juneau@-organization	-organization=1
@minsk@-organization	-organization=45
@mutant_enemy_productions@-organization	-organization=25
@pollyanna@-art	-art=95
@tsar@-location	-location=3
@kuthuparamba@-location	-location=20
@beverly_hills_cop@-product	-product=2
@american_football_coaches_association@-organization	-organization=280
@haskell@-computer-programming_language	-computer-programming_language=351
@b-26@-product	-product=28
@american-born@-people-ethnicity	-people-ethnicity=2
@abet@-organization	-organization=100
@dunbartonshire@-organization	-organization=1
@deer@-food	-food=1
@tobacco_road@-location	-location=2
@efe@-person	-person=3
@gamble@-person	-person=31
@shantou@-event	-event=1
@pinta@-disease	-disease=5
@jordan_valley@-organization	-organization=2
@derek_hagan@-person	-person=25
@divine_intervention@-art	-art=25
@d.c.@-location	-location=44
@phi@-location	-location=1
@foster@-person	-person=61
@emma@-product	-product=1
@dena'ina@-people-ethnicity	-people-ethnicity=2
@ken_maynard@-person	-person=80
@bashley@-location	-location=8
@charito_solis@-person	-person=42
@wayne_cashman@-person	-person=38
@navajo@-art	-art=1
@tashkent@-location	-location=1180
@outward_bound@-art	-art=18
@700@-location	-location=7
@old_fort@-location	-location=23
@china_eastern_airlines@-organization	-organization=119
@populist_party@-organization	-organization=65
@ermine@-living_thing	-living_thing=23
@after_dark@-art	-art=25
@3rd_marine_aircraft_wing@-organization	-organization=130
@pérez_prado@-person	-person=22
@nottoway_county,_virginia@-location	-location=23
@minas@-location	-location=38
@tequila_sunrise@-food	-food=4
@eugene_volokh@-person	-person=34
@gudbrandsdalslågen@-location	-location=38
@rio_branco@-organization	-organization=35
@go_daddy@-organization	-organization=61
@university_press_of_florida@-organization	-organization=35
@mayo@-people-ethnicity	-people-ethnicity=19
@chinese-language@-location	-location=1
@sir_francis_drake@-broadcast_program	-broadcast_program=19
@columbo@-person	-person=3
@yvonne_kenny@-person	-person=51
@peachtree_street@-location	-location=138
@grayson_county@-location	-location=87
@valmont@-art	-art=24
@littlehampton@-location	-location=244
@joyce_hens_green@-person	-person=20
@saint_paul_chamber_orchestra@-person	-person=78
@backgammon@-product	-product=47
@biella@-location	-location=250
@germinal@-art	-art=59
@the_band@-person	-person=743
@norwegian_state_railways@-organization	-organization=339
@southeastern@-organization	-organization=18
@san_francisco@-product	-product=3
@philadelphia_fever@-organization	-organization=51
@charles_barton@-person	-person=25
@pułtusk@-location	-location=192
@lat@-body_part	-body_part=1
@after_the_fall@-person	-person=16
@antoine_arnauld@-person	-person=89
@color_classics@-art	-art=21
@uberlândia@-location	-location=3
@vertical@-organization	-organization=39
@southampton@-product	-product=7
@dorothy_parker@-person	-person=318
@anchors_aweigh@-art	-art=103
@armagnac@-food	-food=20
@newark@-organization	-organization=29
@sundance@-organization	-organization=2
@british_colonial_period@-location	-location=29
@polynesia@-location	-location=930
@werneth@-location	-location=42
@89@-event	-event=5
@letitia_james@-person	-person=25
@eastern_front@-event	-event=1707
@stuart_clark@-person	-person=81
@adolf_i,_prince_of_schaumburg-lippe@-person	-person=37
@south_pacific@-location	-location=640
@oak_park@-organization	-organization=3
@minster@-location	-location=119
@ari@-person	-person=16
@downfall@-event	-event=4
@district_of_saskatchewan@-location	-location=29
@vietnam_veteran@-title	-title=163
@moderat@-person	-person=23
@lime@-chemistry	-chemistry=39
@attrition@-disease	-disease=5
@99@-event	-event=6
@sir_thomas_allen@-title	-title=2
@east_kilbride@-location	-location=332
@sonisphere_festival@-event	-event=100
@bishop_of_norwich@-title	-title=199
@jeremy_stephens@-person	-person=32
@107@-art	-art=1
@united_arab_emirates@-title	-title=1
@caroline_blakiston@-person	-person=30
@bright_sheng@-person	-person=41
@red_wing@-location	-location=81
@abel@-person	-person=24
@são_nicolau@-location	-location=70
@isle_of_man@-organization	-organization=2
@atlantis_paradise_island@-location	-location=58
@st_david's@-location	-location=35
@moscow_institute_of_steel_and_alloys@-organization	-organization=32
@troops@-organization	-organization=11
@jurassic_park_iii@-art	-art=78
@cherokee_county,_georgia@-location	-location=28
@tycoon@-art	-art=4
@frome@-location	-location=352
@sequoyah@-location	-location=24
@kings_point@-location	-location=20
@hobe_sound,_florida@-location	-location=29
@ys@-location	-location=46
@ride@-person	-person=151
@world_press_photo@-organization	-organization=127
@william_beaumont@-person	-person=40
@cell_c@-organization	-organization=37
@1971@-organization	-organization=1
@worthington_cup@-event	-event=1
@1975_pan_american_games@-event	-event=85
@alderney@-living_thing	-living_thing=2
@eadric_streona@-person	-person=34
@nanjing@-event	-event=1
@anker_jørgensen@-person	-person=41
@nuri@-location	-location=25
@laurier@-organization	-organization=1
@makin_island@-product	-product=1
@iditarod@-event	-event=19
@big_basin_redwoods_state_park@-location	-location=34
@ligonier_ministries@-organization	-organization=21
@nicholas_fairbairn@-person	-person=22
@on@-location	-location=46
@drifters@-broadcast_program	-broadcast_program=7
@route_30@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@metz@-product	-product=1
@wilton@-location	-location=295
@nordhausen@-location	-location=197
@pakistan's@-location	-location=19
@dungannon@-location	-location=328
@tyrant@-art	-art=2
@petropavlovsk@-event	-event=3
@ron_rosenbaum@-person	-person=35
@wfil@-broadcast_network	-broadcast_network=1
@fiq@-location	-location=14
@republika@-art	-art=17
@loose_women@-art	-art=1
@ugaritic@-location	-location=1
@customs_and_excise@-person	-person=32
@moray@-location	-location=556
@syed_hamid_albar@-person	-person=27
@bar@-event	-event=1
@boma@-language	-language=1
@glenn_corbett@-person	-person=67
@zhou_xuan@-person	-person=40
@manzanares@-location	-location=19
@cadillac_place@-location	-location=22
@mobsters@-broadcast_network	-broadcast_network=1
@minister_of_culture@-title	-title=59
@cernavodă@-location	-location=61
@narvel_felts@-person	-person=22
@cliff_burton@-person	-person=145
@homeland@-product	-product=1
@malta@-people-ethnicity	-people-ethnicity=1
@pea_ridge,_arkansas@-event	-event=1
@oirat@-people-ethnicity	-people-ethnicity=89
@k3@-person	-person=46
@grown_ups@-broadcast_program	-broadcast_program=16
@dos@-art	-art=8
@the_distance@-person	-person=3
@face_to_face@-art	-art=98
@janis_paige@-person	-person=102
@werewolf@-broadcast_program	-broadcast_program=26
@rafael@-location	-location=1
@austria@-people-ethnicity	-people-ethnicity=9
@lent@-location	-location=3
@london_to_brighton@-art	-art=23
@banagher@-location	-location=83
@red_road@-location	-location=19
@mga@-location	-location=50
@the_legend@-location	-location=3
@a_wilhelm_scream@-art	-art=1
@mother_earth@-art	-art=48
@minnesota@-location	-location=86
@northern_rhodesia@-location	-location=462
@purple@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@first_choice@-organization	-organization=1
@bakersfield@-organization	-organization=20
@cosa@-organization	-organization=1
@raspail@-person	-person=5
@heide@-location	-location=59
@silesia@-event	-event=3
@st_albans@-person	-person=1
@mother_jones@-art	-art=363
@smap×smap@-person	-person=1
@lissie@-location	-location=5
@percee_p@-person	-person=25
@bangkok_glass@-organization	-organization=40
@dorothy@-person	-person=102
@hanif_mohammad@-person	-person=32
@a_german_requiem@-art	-art=46
@wreckless_eric@-person	-person=79
@alan_freeman@-person	-person=76
@main_north_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=48
@wendell@-person	-person=1
@masaryk_university@-organization	-organization=114
@martyr@-art	-art=6
@malagasy@-organization	-organization=2
@montreal,_quebec@-location	-location=93
@trinity@-organization	-organization=104
@drancy_internment_camp@-location	-location=54
@winder@-person	-person=2
@richard_graves@-person	-person=36
@balanites_aegyptiaca@-food	-food=20
@ammon@-location	-location=5
@heart_of_stone@-art	-art=41
@thomas_talbot@-person	-person=29
@members@-organization	-organization=4
@buck_rogers@-person	-person=1
@hillside@-location	-location=90
@waldo@-art	-art=12
@final_cut_pro@-food	-food=1
@emil_theodor_kocher@-location	-location=2
@aspley@-location	-location=21
@houston@-organization	-organization=488
@voice@-person	-person=1
@brno@-event	-event=1
@1984@-broadcast_program	-broadcast_program=6
@no._101_squadron_raf@-organization	-organization=30
@maría_corda@-person	-person=22
@cotton@-living_thing	-living_thing=13
@bbc_radio_2_folk_awards@-award	-award=104
@dinas_powys@-location	-location=49
@wall_township@-location	-location=92
@hutt_valley@-event	-event=2
@cash_box@-art	-art=64
@saugus@-location	-location=79
@miramichi@-location	-location=35
@valencia@-product	-product=6
@tannhäuser@-product	-product=2
@al-hilal@-organization	-organization=134
@kung_fu_panda@-art	-art=173
@fresh_meat@-food	-food=1
@albany@-location	-location=2720
@crane@-product	-product=2
@bengaluru@-location	-location=19
@black_narcissus@-art	-art=60
@leave_(get_out)@-art	-art=26
@athletes_in_action@-award	-award=4
@arash@-person	-person=18
@andrew_grove@-person	-person=26
@ključ@-broadcast_program	-broadcast_program=2
@ça_ira@-product	-product=13
@suzy_delair@-person	-person=21
@pitt_islands@-location	-location=22
@benji_schwimmer@-person	-person=25
@jan_leyers@-person	-person=20
@sp@-location	-location=65
@i_against_i@-person	-person=3
@underground@-broadcast_program	-broadcast_program=1
@tourism@-location	-location=5
@kelly_willis@-art	-art=1
@sakuma_dam@-location	-location=20
@stigmella_tityrella@-living_thing	-living_thing=25
@santa_anita@-location	-location=44
@loose@-art	-art=66
@america@-people-ethnicity	-people-ethnicity=33
@st._andrew@-product	-product=1
@saint_helena@-location	-location=621
@ndr@-broadcast-tv_channel	-broadcast-tv_channel=3
@nelly@-location	-location=1
@aceh@-event	-event=1
@details@-art	-art=158
@the_darkness@-product	-product=36
@tubercle@-body_part	-body_part=21
@blackwood@-living_thing	-living_thing=9
@hotchkiss@-location	-location=7
@sportforum_hohenschönhausen@-location	-location=23
@the_wash@-location	-location=159
@theodore@-person	-person=89
@chicago@-location	-location=1
@john_dighton@-person	-person=21
@finland's@-location	-location=21
@nds@-organization	-organization=1
@oral_fixation_tour@-event	-event=25
@polyarny@-location	-location=23
@baby_animals@-art	-art=7
@lili@-art	-art=46
@carnival_of_souls@-art	-art=42
@michael_o'hare@-person	-person=26
@official@-title	-title=29
@hayes@-location	-location=2
@matautu@-location	-location=25
@chocolate@-product	-product=1
@malmesbury@-location	-location=223
@indianapolis_colts@-organization	-organization=2875
@pope_constantine@-person	-person=31
@sub-saharan@-people-ethnicity	-people-ethnicity=1
@worth_school@-organization	-organization=25
@ramesses_iii@-person	-person=144
@shiny_toy_guns@-person	-person=122
@erzincan@-location	-location=149
@afterlife@-art	-art=22
@willow_springs@-location	-location=44
@prince_edward,_duke_of_york_and_albany@-person	-person=22
@the_philadelphia_experiment@-event	-event=1
@1944@-event	-event=260
@the_wedge@-location	-location=7
@rhymney_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=32
@matt_kenseth@-person	-person=580
@goat@-event	-event=1
@canada@-finance-currency	-finance-currency=5
@mauritian_league@-organization	-organization=53
@grease@-art	-art=913
@walter_j._ong@-person	-person=21
@fred_dryer@-person	-person=65
@edward_evans@-event	-event=1
@carson@-location	-location=162
@el_zorro@-person	-person=47
@quality_control@-title	-title=36
@port@-product	-product=2
@gran_turismo_2@-product	-product=43
@king's_african_rifles@-organization	-organization=163
@sankt_florian@-location	-location=25
@caradon@-organization	-organization=1
@van_horn@-person	-person=1
@josé_félix_ribas@-location	-location=2
@talysh@-people-ethnicity	-people-ethnicity=28
@tettenhall_college@-location	-location=1
@paul_wulff@-person	-person=20
@sense@-living_thing	-living_thing=1
@ron_boswell@-person	-person=21
@selene@-person	-person=1
@taff's_well@-organization	-organization=3
@the_killjoys@-person	-person=32
@vincent_regan@-person	-person=35
@superior@-location	-location=259
@ian_dench@-person	-person=30
@inverell@-location	-location=27
@daphne@-god	-god=66
@loon_lake@-event	-event=2
@charmides@-art	-art=17
@celia@-broadcast_program	-broadcast_program=8
@one_true_voice@-person	-person=36
@snezhinsk@-location	-location=34
@clermont-ferrand_international_short_film_festival@-location	-location=3
@ravi@-person	-person=66
@amitriptyline@-medicine-drug	-medicine-drug=20
@münsterberg@-location	-location=19
@holy_spirit@-location	-location=1
@avengers_assemble@-broadcast_program	-broadcast_program=137
@sainte-foy@-event	-event=4
@frederica_wilson@-person	-person=22
@beverly_washburn@-person	-person=28
@the_diamond@-organization	-organization=2
@roberto_chiacig@-person	-person=27
@mughal_emperor@-location	-location=81
@lisbon@-transit	-transit=1
@zombie@-food	-food=2
@grenada@-organization	-organization=67
@vincent_jay@-person	-person=20
@english_football_league@-event	-event=9
@theatre@-title	-title=14
@i_am@-art	-art=74
@deeg@-location	-location=31
@finale@-event	-event=1
@saguache_county,_colorado@-location	-location=26
@lyra@-art	-art=3
@clear_creek_county,_colorado@-location	-location=22
@porcelain@-person	-person=2
@kali@-living_thing	-living_thing=4
@north_saskatchewan_river@-location	-location=367
@clovis@-location	-location=50
@john_hawkesworth@-person	-person=27
@prospect@-art	-art=106
@bondo@-organization	-organization=2
@farman@-product	-product=4
@hyatt@-organization	-organization=138
@lakeville@-organization	-organization=1
@maxwell@-person	-person=190
@wesley@-person	-person=53
@culver@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@adrenaline@-organization	-organization=1
@pietro_piller_cottrer@-person	-person=22
@spice@-person	-person=2
@abhijñānaśākuntalam@-art	-art=35
@miro@-product	-product=11
@diane_black@-person	-person=21
@the_jones_girls@-person	-person=35
@young,_gifted_and_black@-art	-art=25
@won@-art	-art=1
@407@-location	-location=9
@oh_boy@-broadcast_program	-broadcast_program=4
@u-17@-product	-product=9
@bracken@-person	-person=12
@bacon@-art	-art=1
@chitra@-person	-person=25
@glyncorrwg@-location	-location=25
@new_york_jets@-organization	-organization=3799
@58th@-organization	-organization=19
@prince_george's_county_public_schools@-location	-location=64
@ondo_state@-location	-location=154
@sundance@-location	-location=39
@craig_berube@-person	-person=27
@cyrano@-art	-art=44
@umberto_tozzi@-person	-person=42
@mad_video_music_awards@-event	-event=21
@picasso@-product	-product=1
@papa_charlie_jackson@-person	-person=21
@seaside_heights@-location	-location=59
@flyers@-organization	-organization=60
@goal!@-product	-product=10
@southmead_hospital@-location	-location=22
@the_lost_city@-art	-art=33
@zumbi@-person	-person=31
@beltsville,_maryland@-location	-location=47
@the_meadowlands@-location	-location=50
@silver_lake@-location	-location=199
@the_transformers@-product	-product=1
@flood@-art	-art=54
@icon@-location	-location=1
@b@-language	-language=1
@how_it's_made@-broadcast_program	-broadcast_program=34
@taliban@-event	-event=1
@januária@-location	-location=32
@kingwood@-art	-art=7
@charles_martel@-person	-person=351
@jovian@-location	-location=21
@beijing_jiaotong_university@-organization	-organization=23
@hood@-product	-product=13
@giro@-event	-event=17
@octavian_goga@-person	-person=112
@zande@-people-ethnicity	-people-ethnicity=10
@swimming@-organization	-organization=1
@gillette@-person	-person=11
@vasyl_lomachenko@-person	-person=36
@st._joseph@-location	-location=338
@jack_armstrong@-person	-person=21
@prospect@-location	-location=155
@non@-food	-food=2
@jeannie_longo@-person	-person=20
@psn@-organization	-organization=1
@yuki_uchida@-person	-person=38
@hee_haw@-art	-art=2
@abraham_lincoln@-person	-person=4793
@television@-award	-award=4
@minnesota_air_national_guard@-organization	-organization=40
@flying_colors@-art	-art=20
@reading_and_leeds_festivals@-event	-event=189
@new_people's_party@-organization	-organization=28
@kern@-person	-person=48
@cpa@-title	-title=1
@buckeye,_arizona@-location	-location=26
@fernuniversität_hagen@-organization	-organization=21
@adevărul@-art	-art=104
@street_legal@-art	-art=4
@tomboy@-broadcast_program	-broadcast_program=1
@cheshire_yeomanry@-organization	-organization=26
@metropolitan_transportation_authority@-organization	-organization=7
@blue_diamonds@-person	-person=15
@manfred@-person	-person=15
@confession@-broadcast_program	-broadcast_program=11
@barwick@-person	-person=7
@norwegian_academy_of_science_and_letters@-organization	-organization=500
@fletcher@-location	-location=37
@phish@-art	-art=2
@rei@-broadcast_program	-broadcast_program=1
@aso@-location	-location=8
@breage@-location	-location=25
@randers@-location	-location=204
@kite@-product	-product=2
@holland@-event	-event=10
@howard_beach@-person	-person=2
@dalziel_and_pascoe@-broadcast_program	-broadcast_program=72
@daniel_deronda@-art	-art=28
@crook_county@-location	-location=65
@bredon@-location	-location=22
@ipswich_town_f.c.@-organization	-organization=78
@par@-organization	-organization=11
@rûm@-location	-location=1
@gundula_janowitz@-person	-person=27
@malang@-person	-person=1
@nigel_osborne@-person	-person=30
@gisborne@-event	-event=1
@bafta@-award	-award=70
@holywell_town@-organization	-organization=21
@sid_ryan@-person	-person=24
@christian_science@-religion-religion	-religion-religion=335
@rohini@-location	-location=3
@eddie_hemmings@-person	-person=35
@prairie_dog_town_fork_red_river@-location	-location=22
@tfc@-organization	-organization=3
@rosalyn_fairbank@-person	-person=84
@simon_de_montfort,_5th_earl_of_leicester@-person	-person=30
@vivo@-broadcast_program	-broadcast_program=1
@django@-art	-art=58
@topo_gigio@-person	-person=22
@fuzhou@-people-ethnicity	-people-ethnicity=1
@amg@-person	-person=80
@san_jacinto@-art	-art=1
@northern_kentucky@-location	-location=80
@nottingham@-organization	-organization=86
@marshall_hall@-location	-location=10
@al_lewis@-person	-person=116
@cochrane,_alberta@-location	-location=20
@rauma@-language	-language=1
@vj_day@-time	-time=20
@fremantle@-location	-location=124
@john_list@-person	-person=20
@shōwa@-organization	-organization=1
@mabel_mercer@-person	-person=37
@jack_sheppard@-art	-art=10
@manas@-location	-location=6
@fitzwilliam@-art	-art=2
@empire_awards@-art	-art=1
@senator@-person	-person=8
@duderstadt@-location	-location=46
@celeste@-person	-person=2
@continuum@-art	-art=35
@william_bourchier,_3rd_earl_of_bath@-person	-person=20
@bolney@-location	-location=21
@bishops@-living_thing	-living_thing=3
@aleksandrów_kujawski@-location	-location=130
@boswell@-person	-person=56
@the_sharks@-art	-art=2
@bunbury,_western_australia@-location	-location=47
@rice@-event	-event=10
@plus@-person	-person=2
@the_vault@-broadcast_network	-broadcast_network=9
@darren_manning@-person	-person=53
@howard_dean@-person	-person=451
@steven_adler@-person	-person=100
@bond@-title	-title=1
@bt_digital_music_awards@-organization	-organization=1
@dynamo@-person	-person=17
@queen_of_the_united_kingdom@-person	-person=6
@mark_foster@-broadcast_program	-broadcast_program=1
@rac@-event	-event=1
@44@-organization	-organization=7
@garryowen@-location	-location=3
@guido_basso@-person	-person=21
@newcastle-upon-tyne@-location	-location=44
@raab@-person	-person=4
@oceania_athletics_association@-organization	-organization=96
@pavia@-event	-event=14
@october@-person	-person=1
@jawbreaker@-person	-person=102
@binghamton@-location	-location=9
@arrow@-broadcast_program	-broadcast_program=234
@ehf_champions_league@-organization	-organization=277
@national_champion@-organization	-organization=11
@he_knew_he_was_right@-person	-person=3
@scarborough@-location	-location=1187
@laurel@-living_thing	-living_thing=55
@chinese_buddhist_canon@-art	-art=37
@grady_martin@-art	-art=1
@tenebrae@-time	-time=20
@shikao_suga@-person	-person=22
@kim@-location	-location=7
@christy@-broadcast_program	-broadcast_program=18
@studio@-title	-title=2
@glittertind@-location	-location=13
@brome@-location	-location=35
@lapérouse@-person	-person=17
@the_saturdays@-art	-art=2
@was@-product	-product=1
@pope_julius_i@-person	-person=41
@skyline_drive@-location	-location=64
@vertigo@-medicine-symptom	-medicine-symptom=39
@huguenot@-location	-location=20
@swan@-art	-art=7
@bathurst_1000@-event	-event=333
@delta@-person	-person=77
@sukhumvit@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@broadmeadow@-location	-location=76
@sons_of_liberty@-location	-location=2
@augustine_birrell@-person	-person=49
@saipan@-product	-product=4
@mount_baker-snoqualmie_national_forest@-location	-location=56
@espn_radio@-broadcast_network	-broadcast_network=1
@van@-location	-location=73
@savanna@-location	-location=36
@françois_périer@-person	-person=54
@emma@-broadcast_program	-broadcast_program=15
@circuit_court@-location	-location=9
@cardiac@-body_part	-body_part=20
@forough_farrokhzad@-person	-person=47
@art_directors_guild@-organization	-organization=73
@cádiz@-location	-location=738
@hedwig@-art	-art=4
@ind.@-organization	-organization=75
@battle_of_picacho_pass@-event	-event=21
@gros@-location	-location=1
@boise@-product	-product=5
@caribou@-living_thing	-living_thing=5
@paysandú@-location	-location=108
@sightings@-broadcast_program	-broadcast_program=19
@anthonie_heinsius@-person	-person=47
@sara_berner@-person	-person=27
@saki@-language	-language=1
@charles_h._bell@-person	-person=22
@ron_tyson@-person	-person=21
@paragould@-location	-location=43
@kentfield,_california@-location	-location=22
@sully@-person	-person=6
@moskva@-event	-event=1
@restoration@-art	-art=43
@morten_abel@-person	-person=34
@perry@-product	-product=3
@thalia@-location	-location=5
@nymphula_nitidulata@-living_thing	-living_thing=31
@the_adventures_of_sherlock_holmes_and_dr._watson@-art	-art=3
@austin@-organization	-organization=158
@universal_international@-organization	-organization=69
@pope_alexander_vii@-person	-person=193
@schofield_barracks@-organization	-organization=1
@sant_martí@-location	-location=42
@nicky_hilton@-person	-person=49
@shape_of_things_to_come@-art	-art=20
@rotana@-organization	-organization=65
@northern_broadsides@-organization	-organization=32
@ncaa_tournament@-broadcast_program	-broadcast_program=1
@the_fool@-art	-art=17
@oval@-location	-location=35
@ramona,_california@-location	-location=33
@carriers@-art	-art=10
@cromarty@-location	-location=121
@madalena@-art	-art=6
@big@-broadcast_program	-broadcast_program=12
@new_york,_ny@-location	-location=64
@aboriginals@-people-ethnicity	-people-ethnicity=66
@incarnations_of_immortality@-art	-art=29
@c@-body_part	-body_part=1
@zawisza_czarny@-product	-product=1
@hanwha_eagles@-organization	-organization=85
@atwater@-organization	-organization=1
@the_return_of_sherlock_holmes@-broadcast_program	-broadcast_program=12
@self-titled_album@-art	-art=540
@innodb@-product	-product=21
@piece_of_cake@-broadcast_program	-broadcast_program=14
@twelve_mile_creek@-location	-location=22
@baluchi@-language	-language=26
@port_angeles@-location	-location=91
@pteropodinae@-living_thing	-living_thing=93
@amigaos@-product	-product=243
@judging_amy@-broadcast_program	-broadcast_program=384
@silver_convention@-person	-person=56
@huntly@-person	-person=14
@lunar@-location	-location=824
@itō@-person	-person=7
@bundoora@-location	-location=60
@reese_witherspoon@-person	-person=399
@mohammad_amir@-person	-person=28
@grady_hazlewood@-person	-person=23
@madison,_south_dakota@-location	-location=28
@kentucky@-location	-location=10885
@first_italian_war_of_independence@-event	-event=67
@lexington_avenue@-location	-location=86
@institute_of_management_accountants@-organization	-organization=29
@ena@-organization	-organization=22
@heliotrope@-visual_art-color	-visual_art-color=1
@coastal_line@-product	-product=1
@nisenan@-people-ethnicity	-people-ethnicity=25
@48@-event	-event=2
@darkman@-product	-product=5
@treasury@-organization	-organization=265
@black_water@-art	-art=33
@bijeljina@-location	-location=206
@øyafestivalen@-event	-event=32
@marco@-person	-person=32
@academy_of_music@-location	-location=144
@everything_changes@-art	-art=33
@the_games@-event	-event=2
@atn@-broadcast_network	-broadcast_network=46
@gmina_piątek@-location	-location=41
@misrata@-event	-event=1
@new_orleans@-art	-art=24
@cape_arkona@-location	-location=50
@sorel_etrog@-person	-person=24
@jenny_duncalf@-person	-person=20
@59@-location	-location=22
@french_colonial@-event	-event=3
@brennan@-person	-person=39
@lambroughton@-location	-location=23
@galore@-location	-location=2
@crete@-location	-location=3561
@mcdonald@-person	-person=15
@zinfandel@-food	-food=125
@ama@-organization	-organization=172
@costa_book_awards@-award	-award=47
@robert_w._paul@-person	-person=62
@rumney@-location	-location=49
@suffolk@-title	-title=5
@kainan@-location	-location=20
@united_states@-product	-product=24
@lewis's@-organization	-organization=55
@howard_stern@-broadcast_program	-broadcast_program=5
@hay-on-wye@-location	-location=133
@am@-title	-title=631
@st._boniface@-person	-person=11
@ottoman@-food	-food=3
@route_8@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@david_greenwalt@-person	-person=76
@townsquare_media@-organization	-organization=391
@weyerhaeuser@-organization	-organization=126
@bastam_district@-location	-location=54
@upper_freehold_township@-location	-location=49
@paramount_theatre@-organization	-organization=3
@journal@-art	-art=22
@tampico@-location	-location=287
@delft@-location	-location=798
@revolutionary_france@-location	-location=14
@galveston,_texas@-event	-event=6
@fournier@-organization	-organization=1
@falkland@-event	-event=1
@municipality_of_kobarid@-location	-location=28
@dudley_town@-location	-location=2
@the_metro@-location	-location=15
@duke_of_parma@-person	-person=34
@vi@-organization	-organization=51
@ambassador@-organization	-organization=3
@niccolò_jommelli@-person	-person=85
@higashimuro_district@-location	-location=40
@east_pakistan@-event	-event=1
@lubbock@-organization	-organization=5
@uri_zvi_grinberg@-person	-person=21
@power@-product	-product=1
@the_emotions@-person	-person=106
@checkmate@-art	-art=14
@sts-54@-event	-event=35
@sisters,_servants_of_the_immaculate_heart_of_mary@-organization	-organization=37
@cliffside_park,_new_jersey@-location	-location=33
@poetic_justice@-broadcast_program	-broadcast_program=3
@arthur_quiller-couch@-person	-person=69
@marcus_claudius_marcellus@-person	-person=105
@dames@-person	-person=1
@christina@-location	-location=4
@live_at_leeds@-art	-art=65
@norman_panama@-person	-person=48
@screen_actors_guild_award@-organization	-organization=3
@littleborough@-organization	-organization=1
@disturbed@-person	-person=366
@archer@-product	-product=4
@sweeney's_men@-art	-art=2
@midleton@-person	-person=1
@afrikaner@-living_thing	-living_thing=1
@mickey@-broadcast_program	-broadcast_program=19
@five_points@-location	-location=112
@mordovia@-organization	-organization=13
@the_islands@-art	-art=2
@le_freak@-art	-art=44
@keisuke_honda@-person	-person=27
@adelaide_anne_procter@-person	-person=22
@lacey_township@-location	-location=30
@iu@-person	-person=138
@scott_monument@-location	-location=39
@jew's_harp@-product	-product=60
@supreme_council@-location	-location=1
@super_league@-event	-event=27
@high_tatras@-location	-location=122
@utair_aviation@-organization	-organization=28
@frankenstein_conquers_the_world@-art	-art=37
@1937@-event	-event=267
@tyranny@-art	-art=9
@roman_catholic_diocese_of_trenton@-location	-location=45
@loney,_j._k._(jack_kenneth)@-person	-person=125
@diabelli_variations@-art	-art=51
@federation@-location	-location=12
@djibouti@-organization	-organization=14
@suspension@-art	-art=3
@bahamas@-person	-person=19
@western_canada@-location	-location=599
@somme@-location	-location=1396
@gitano@-art	-art=1
@big_time_rush@-person	-person=65
@lieutenant-governor@-organization	-organization=4
@capua@-location	-location=16
@thurnscoe@-location	-location=28
@victor_schertzinger@-person	-person=159
@louie@-broadcast_program	-broadcast_program=122
@henry_herbert,_2nd_earl_of_pembroke@-person	-person=42
@rogers_stirk_harbour_+_partners@-organization	-organization=28
@henry_iv@-person	-person=804
@data_records@-organization	-organization=29
@faber@-food	-food=1
@hit_the_lights@-art	-art=5
@welsh@-title	-title=5
@elizabethtown@-location	-location=209
@new_york_city@-event	-event=19
@council_grove,_kansas@-location	-location=28
@box@-art	-art=1
@earl_of_athlone@-title	-title=30
@dominion_resources@-organization	-organization=43
@walter_krivitsky@-person	-person=35
@shanks@-location	-location=8
@photedes_captiuncula@-living_thing	-living_thing=27
@gloucestershire_regiment@-organization	-organization=147
@windom@-product	-product=1
@the_ex@-art	-art=3
@gideon@-person	-person=105
@chicken_shack@-person	-person=70
@abraham_lincoln@-location	-location=10
@road_runner@-product	-product=8
@gmina_strzelno@-location	-location=40
@chris_short@-person	-person=26
@brantwood@-organization	-organization=18
@beslan@-location	-location=60
@may_3@-time	-time=282
@senator@-location	-location=1
@centaur@-product	-product=15
@oscar@-event	-event=31
@dynamo@-location	-location=4
@rotax@-organization	-organization=122
@sugarland@-location	-location=1
@legends_of_the_superheroes@-broadcast_program	-broadcast_program=39
@bsn@-organization	-organization=75
@bishop_of_quebec@-location	-location=24
@600@-product	-product=18
@edward_hall@-person	-person=86
@xv@-event	-event=17
@longstreet@-person	-person=19
@rome@-person	-person=13
@erzincan@-event	-event=2
@ralph_manheim@-person	-person=44
@heide_museum_of_modern_art@-location	-location=35
@om@-art	-art=2
@dresden@-product	-product=6
@rocky@-art	-art=320
@canada@-product	-product=4
@aldus_manutius@-organization	-organization=1
@camden_county@-location	-location=463
@great_wakering_rovers@-organization	-organization=24
@barrett@-person	-person=13
@manuel_barrueco@-person	-person=30
@bryan_dobson@-person	-person=20
@colina@-living_thing	-living_thing=1
@motoo_kimura@-person	-person=32
@nerina_pallot@-person	-person=72
@cordova@-location	-location=108
@stockland@-organization	-organization=24
@paw_paw@-organization	-organization=1
@history@-religion-religion	-religion-religion=1
@sony_computer_entertainment@-organization	-organization=4
@native_tongue@-art	-art=32
@herman_wilhelm_bissen@-person	-person=36
@chicoutimi@-product	-product=2
@mcdonough@-person	-person=1
@christine_gregoire@-person	-person=116
@captaincy_general_of_cuba@-location	-location=32
@buckingham@-location	-location=407
@courtney_gains@-person	-person=29
@david_george@-person	-person=25
@discharge@-person	-person=161
@us_virgin_islands@-organization	-organization=7
@frankish@-language	-language=37
@archie@-location	-location=6
@matador@-location	-location=10
@magyar@-location	-location=3
@weston@-person	-person=28
@caulfield@-organization	-organization=34
@about_you_now@-art	-art=57
@art_ensemble_of_chicago@-person	-person=145
@lake_taupo@-location	-location=139
@l.a.p.d.@-organization	-organization=13
@cfa@-title	-title=29
@republica@-person	-person=56
@basil_valdez@-person	-person=37
@araxá@-organization	-organization=17
@devi@-broadcast_program	-broadcast_program=5
@mamta_kulkarni@-person	-person=37
@houston_comets@-organization	-organization=283
@the_cribs@-art	-art=1
@ostrobothnia@-language	-language=1
@sanbu_district@-location	-location=30
@south_central@-art	-art=19
@chai@-art	-art=2
@mute@-organization	-organization=54
@taron@-person	-person=1
@1st_battalion@-organization	-organization=79
@beni@-person	-person=30
@magician@-god	-god=1
@saint_paul_university@-organization	-organization=31
@thibodaux@-organization	-organization=1
@beledweyne@-event	-event=2
@deep_blue@-art	-art=19
@king_edward_vii@-location	-location=1
@rensselaer@-organization	-organization=38
@dutchman@-art	-art=17
@nero@-organization	-organization=7
@ampleforth@-organization	-organization=16
@wilson@-product	-product=1
@consul@-organization	-organization=2
@u3@-chemistry	-chemistry=2
@bob_bergen@-person	-person=62
@spiegel_online@-art	-art=8
@eric_balfour@-person	-person=62
@pete_gillen@-person	-person=27
@lyndon_brook@-person	-person=25
@on@-language	-language=9
@josh_hancock@-person	-person=20
@corio@-organization	-organization=2
@clap_your_hands_say_yeah@-art	-art=4
@melissa_harris-perry@-person	-person=34
@roman_dictator@-location	-location=1
@council_of_india@-organization	-organization=66
@ko@-event	-event=1
@moro@-people-ethnicity	-people-ethnicity=100
@moniteau_county@-location	-location=27
@gnu_project@-person	-person=147
@rhigognostis_annulatella@-living_thing	-living_thing=21
@great_lakes_maritime_academy@-organization	-organization=20
@walter_olkewicz@-person	-person=21
@borac_banja_luka@-organization	-organization=54
@regina_duarte@-person	-person=26
@belize@-finance-currency	-finance-currency=1
@mystery@-art	-art=5
@tesseract@-product	-product=6
@space_ghost_coast_to_coast@-broadcast_program	-broadcast_program=207
@sarcelles@-location	-location=69
@john_5@-person	-person=67
@10_years@-event	-event=3
@rosario@-product	-product=2
@dutch_west_india_company@-organization	-organization=391
@monotheist@-art	-art=13
@elastica@-person	-person=165
@the_secret_circle@-art	-art=26
@sanchuniathon@-person	-person=45
@tampa_bay_buccaneers@-location	-location=1
@são_josé@-person	-person=2
@oxo@-product	-product=18
@shawon_dunston@-person	-person=33
@ligue_1@-event	-event=23
@luss@-location	-location=38
@ron_hynes@-person	-person=28
@hakuhō@-person	-person=30
@josé_saramago@-person	-person=186
@deutsches_institut_für_normung@-organization	-organization=38
@itala@-location	-location=3
@dinamic_software@-organization	-organization=5
@rybka@-product	-product=39
@world_cup_finals@-event	-event=39
@bolingbroke@-location	-location=13
@border@-product	-product=1
@papa_roach@-person	-person=380
@french_conquest_of_algeria@-event	-event=25
@norm_smith_medal@-award	-award=135
@let's_stay_together@-broadcast_program	-broadcast_program=31
@biologist@-title	-title=28
@sala@-location	-location=42
@jeon_hye-bin@-person	-person=34
@burmese@-living_thing	-living_thing=3
@65@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@king's_bench@-organization	-organization=21
@cell@-event	-event=2
@deric_ruttan@-art	-art=1
@1961_elections@-event	-event=46
@kelly_mccarty@-person	-person=20
@royal_aircraft_factory@-organization	-organization=21
@james_lawrence@-person	-person=72
@rabat@-art	-art=2
@grupo_clarín@-organization	-organization=21
@wincanton@-location	-location=113
@persia@-people-ethnicity	-people-ethnicity=3
@orestes@-person	-person=24
@gmina_kruklanki@-location	-location=24
@barbarella@-art	-art=101
@pearls_before_swine@-art	-art=2
@desert_eagle@-location	-location=651
@bartlett's_familiar_quotations@-art	-art=32
@jim_griffiths@-person	-person=34
@separation@-art	-art=13
@penn_state@-event	-event=2
@parchman_farm@-art	-art=21
@gcl@-title	-title=22
@super@-broadcast_program	-broadcast_program=1
@jurassic_park@-product	-product=5
@ind_eighth_avenue_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=146
@beverly@-location	-location=210
@rotherhithe_tunnel@-location	-location=25
@cl@-medicine-drug	-medicine-drug=11
@nicolae_titulescu@-person	-person=48
@nizhny_novgorod@-organization	-organization=17
@walnut_ridge@-location	-location=35
@oklahoma_city_metropolitan_area@-location	-location=49
@lantern_festival@-event	-event=1
@nigel_williams@-person	-person=29
@cryptosporidium@-living_thing	-living_thing=76
@saint-dizier@-location	-location=62
@goodrich@-location	-location=39
@kris_peeters@-person	-person=32
@u.p.@-location	-location=23
@fifteenth_amendment@-law	-law=96
@united_nations_association@-organization	-organization=69
@rhode_island@-location	-location=4234
@16@-location	-location=35
@miles@-title	-title=1
@lithgow@-person	-person=1
@routledge_&_kegan_paul@-organization	-organization=23
@pages@-person	-person=7
@io@-art	-art=3
@midnight_oil@-art	-art=4
@king_edward@-location	-location=7
@rio_branco@-location	-location=91
@abner@-location	-location=1
@arundel_castle@-event	-event=1
@wesleyan_university_press@-organization	-organization=116
@eds@-education-educational_degree	-education-educational_degree=1
@we'll_meet_again@-art	-art=40
@tsukuba_express@-location	-location=42
@adolph_and_esther_gottlieb_foundation@-organization	-organization=20
@destroyer@-person	-person=67
@świdnica@-organization	-organization=246
@u.s._president@-title	-title=947
@landtag@-organization	-organization=116
@rebels@-location	-location=3
@hermitage@-art	-art=1
@road_runner@-living_thing	-living_thing=3
@national_library@-organization	-organization=15
@switzerland@-art	-art=8
@ted_marchibroda@-person	-person=57
@shaftesbury@-location	-location=278
@kisan_mazdoor_praja_party@-organization	-organization=27
@penn_state_nittany_lions@-organization	-organization=57
@hyde_park,_london@-location	-location=153
@bo'ness@-location	-location=141
@marianas@-location	-location=305
@campaign@-event	-event=176
@avi@-organization	-organization=1
@amar_singh_thapa@-person	-person=21
@angel_falls@-broadcast_program	-broadcast_program=2
@cajamarca@-location	-location=199
@vh1_storytellers@-broadcast_program	-broadcast_program=96
@toyotomi_hideyoshi@-person	-person=772
@vallecas@-location	-location=30
@sunset@-art	-art=34
@downpatrick@-organization	-organization=1
@burnham@-location	-location=41
@la_salle@-location	-location=45
@deltron_3030@-art	-art=20
@mitchell_watt@-person	-person=28
@trudeau@-location	-location=2
@part_chimp@-person	-person=29
@michael_attenborough@-person	-person=36
@montlhéry@-location	-location=25
@suri@-living_thing	-living_thing=2
@badrinath@-person	-person=1
@medway@-person	-person=8
@ginny_simms@-person	-person=26
@financial_crisis@-organization	-organization=1
@ravenous@-person	-person=4
@jocko_conlan@-person	-person=25
@dimitrie_cantemir@-person	-person=111
@spain's@-event	-event=1
@benson@-organization	-organization=13
@tia_carrere@-person	-person=130
@sainte-geneviève@-organization	-organization=4
@mechanicsburg@-location	-location=94
@ágnes_szávay@-person	-person=156
@arab_kingdom_of_syria@-location	-location=26
@cinque_ports@-product	-product=7
@muscles@-person	-person=10
@operation_defensive_shield@-event	-event=80
@brasses@-product	-product=2
@justin_long@-person	-person=165
@tucano@-location	-location=1
@abhay_ashtekar@-person	-person=22
@the_chaser@-broadcast_program	-broadcast_program=29
@6@-broadcast_network	-broadcast_network=1
@emerita@-living_thing	-living_thing=4
@2006_fifa_world_cup@-product	-product=16
@three_seasons@-art	-art=25
@diamond_creek@-organization	-organization=10
@n@-finance-currency	-finance-currency=8
@laura_ramsey@-person	-person=26
@the_cavern_club@-location	-location=39
@river_oaks@-location	-location=30
@samuel_dickstein@-person	-person=23
@seibu_lions@-organization	-organization=57
@saint_lawrence@-location	-location=43
@south_shore@-location	-location=176
@girard_college@-organization	-organization=76
@conquest_of_constantinople@-event	-event=33
@k3@-product	-product=1
@jon_stanhope@-person	-person=88
@general_conference@-religion-religion	-religion-religion=1
@ipatinga@-location	-location=40
@darlene_conley@-person	-person=27
@faber_music@-organization	-organization=38
@timken@-location	-location=1
@hataitai@-location	-location=20
@seat@-location	-location=11
@domitien_ndayizeye@-person	-person=23
@sesia@-living_thing	-living_thing=1
@1957_cannes_film_festival@-event	-event=32
@avn@-art	-art=72
@north_american_review@-art	-art=179
@lentini@-event	-event=2
@chick-fil-a@-organization	-organization=108
@pinball_wizard@-art	-art=96
@cell@-art	-art=64
@muskegon@-organization	-organization=2
@skream@-person	-person=93
@clipper@-product	-product=30
@leonia@-location	-location=31
@arman@-location	-location=2
@rebecca@-product	-product=1
@spitfire@-product	-product=416
@josé_luis_clerc@-person	-person=55
@escapade@-computer-programming_language	-computer-programming_language=1
@korean_language@-language	-language=266
@1900@-product	-product=4
@breguet@-person	-person=4
@broken_records@-organization	-organization=15
@jabi@-person	-person=21
@corvus_corax@-person	-person=27
@simha@-person	-person=1
@starship_operators@-broadcast_program	-broadcast_program=41
@enterprise@-product	-product=141
@rko@-person	-person=2
@john_lighton_synge@-person	-person=22
@drobeta-turnu_severin@-location	-location=67
@resolution@-medicine-symptom	-medicine-symptom=1
@wwf@-event	-event=1
@beecher@-person	-person=8
@panipat@-location	-location=146
@vineland@-location	-location=148
@abba@-location	-location=2
@rock_band_unplugged@-product	-product=33
@hummel@-location	-location=1
@stronger@-broadcast_program	-broadcast_program=2
@murmur@-organization	-organization=12
@miss_sweden@-location	-location=1
@geochemical_society@-organization	-organization=26
@gao_xingjian@-person	-person=44
@drums@-product	-product=10
@territory@-product	-product=7
@monday@-art	-art=2
@strasbourg@-event	-event=23
@cabbage@-food	-food=37
@stag@-product	-product=11
@stockach@-event	-event=31
@seven@-location	-location=3
@trump@-person	-person=10
@priority@-art	-art=1
@southern@-person	-person=3
@pedi@-language	-language=5
@valentín_alsina@-location	-location=6
@jack_arnold@-person	-person=65
@augsburg_college@-organization	-organization=119
@yuli_raizman@-person	-person=25
@road_rash@-product	-product=29
@northam@-person	-person=1
@dca@-organization	-organization=1
@wall_of_voodoo@-art	-art=2
@worcester@-location	-location=1
@10th_district@-organization	-organization=1
@super_fly@-person	-person=26
@wonder@-person	-person=24
@north_devon@-living_thing	-living_thing=1
@nissan_pulsar@-product	-product=64
@mill_valley@-organization	-organization=1
@lāna_i@-location	-location=75
@manifesto@-art	-art=54
@gabe_gross@-person	-person=25
@ave_maria@-person	-person=1
@loris@-location	-location=10
@tasman@-title	-title=1
@crows@-location	-location=6
@218@-art	-art=3
@ron_clements@-person	-person=49
@power@-event	-event=1
@morningwood@-person	-person=52
@anglo-french@-language	-language=31
@yamashiro@-person	-person=1
@trevor_rabin@-person	-person=169
@studio_60_on_the_sunset_strip@-broadcast_program	-broadcast_program=195
@mlg@-organization	-organization=99
@carmichael@-person	-person=7
@nels_stewart@-person	-person=40
@university_of_massachusetts_boston@-organization	-organization=202
@sopot@-location	-location=323
@manila_bay@-product	-product=5
@leach@-location	-location=2
@richard_wellesley,_1st_marquess_wellesley@-person	-person=44
@chamarajanagar@-location	-location=56
@round_table@-organization	-organization=25
@alamein@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@hell's_kitchen@-person	-person=4
@colima@-location	-location=357
@asp@-person	-person=16
@dys@-person	-person=20
@11@-location	-location=56
@ivan_wyschnegradsky@-person	-person=20
@third@-disease	-disease=1
@university_of_minnesota_press@-organization	-organization=108
@rockie_fresh@-person	-person=33
@syd_howe@-person	-person=32
@civil_guard@-organization	-organization=84
@siamese@-living_thing	-living_thing=6
@m9@-product	-product=3
@granger@-organization	-organization=3
@tarragona@-location	-location=682
@the_magicians@-broadcast_program	-broadcast_program=26
@eastern_anatolia@-location	-location=21
@lou_martin@-person	-person=22
@northern_illinois@-organization	-organization=108
@e@-organization	-organization=5
@schomberg@-location	-location=23
@banmauk_township@-location	-location=154
@may_31@-time	-time=237
@los_angeles_times_book_prize@-award	-award=140
@washington_huskies@-organization	-organization=126
@la_quinta@-location	-location=28
@thames@-product	-product=7
@lake_mary@-location	-location=26
@180@-organization	-organization=6
@gift@-art	-art=25
@pb@-location	-location=3
@hatfield@-location	-location=324
@condesa@-location	-location=38
@river_tern@-location	-location=26
@marčelo@-person	-person=28
@biblical_archaeology@-location	-location=33
@columbia_county,_new_york@-location	-location=186
@sport@-product	-product=1
@jewell@-location	-location=26
@the_book_and_the_sword@-art	-art=24
@arash@-art	-art=2
@bohemian@-person	-person=1
@stoner@-location	-location=1
@terminalia_chebula@-living_thing	-living_thing=34
@lord_erskine@-person	-person=30
@lom@-location	-location=143
@mother_earth@-god	-god=2
@antipsychotic@-medicine-medical_treatment	-medicine-medical_treatment=28
@cirque_de_gavarnie@-location	-location=20
@blue_lake@-organization	-organization=10
@interstate_90@-location	-location=686
@medulla@-body_part	-body_part=62
@oblivion@-medicine-symptom	-medicine-symptom=1
@newcastle's@-organization	-organization=4
@david_lloyd-jones@-person	-person=33
@kolberg@-location	-location=28
@wardell_gray@-person	-person=67
@aristotle's@-art	-art=2
@hector@-person	-person=30
@nyc@-art	-art=3
@high_places@-person	-person=27
@battle_of_britain@-product	-product=1
@strategikon@-art	-art=26
@eldon@-location	-location=24
@omaha_knights@-organization	-organization=51
@bad_guy@-art	-art=9
@tim_pawlenty@-person	-person=210
@constellation@-art	-art=12
@magnum@-product	-product=9
@third@-art	-art=89
@virginia_satir@-person	-person=35
@united_states_district_court_for_the_district_of_nevada@-organization	-organization=62
@pond@-person	-person=27
@annecy_international_animated_film_festival@-event	-event=136
@rose_bowl@-event	-event=708
@lance_parrish@-person	-person=71
@red_bay@-living_thing	-living_thing=4
@higashiyama@-person	-person=14
@dixy_lee_ray@-person	-person=31
@wicca@-religion-religion	-religion-religion=616
@student@-title	-title=35
@2010_u.s._census@-event	-event=120
@queensland_legislative_council@-organization	-organization=116
@babcock_international@-organization	-organization=26
@josé_maría_paz@-person	-person=74
@diy@-broadcast_network	-broadcast_network=21
@british_government@-location	-location=46
@eros@-location	-location=22
@baluch@-people-ethnicity	-people-ethnicity=27
@rameswaram@-art	-art=1
@the_duke_of_york@-title	-title=1
@sindh@-location	-location=3223
@cmu@-organization	-organization=32
@weezer@-person	-person=779
@new_radicals@-person	-person=66
@national_day_parade@-event	-event=1
@competition@-organization	-organization=8
@the_voice@-event	-event=6
@metropolitan_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=181
@carlos_chagas@-location	-location=2
@throckmorton@-title	-title=1
@chelsea's@-organization	-organization=25
@horse_guards@-location	-location=33
@dollhouse@-art	-art=2
@cal_tjader@-person	-person=157
@m._n._roy@-person	-person=22
@tank@-product	-product=5
@goose@-living_thing	-living_thing=29
@irlam@-organization	-organization=7
@talk_that_talk@-art	-art=20
@primula@-organization	-organization=1
@dialectic_of_enlightenment@-art	-art=35
@pan-african@-organization	-organization=29
@maggie_smith@-person	-person=399
@fred_harvey@-person	-person=30
@corunna@-location	-location=108
@zach_gowen@-person	-person=38
@flying_scotsman@-product	-product=46
@cheap_trick_at_budokan@-art	-art=27
@scout_niblett@-person	-person=49
@1892_general_election@-event	-event=169
@příbram@-organization	-organization=11
@klaus_niedzwiedz@-person	-person=21
@49th_berlin_international_film_festival@-event	-event=52
@amaretto@-food	-food=24
@silver@-organization	-organization=37
@themis@-god	-god=91
@ado@-location	-location=5
@beauregard@-person	-person=8
@monmouth@-person	-person=12
@coningsby@-location	-location=35
@ganges@-god	-god=4
@evan_and_jaron@-person	-person=19
@bismarck@-art	-art=2
@device@-person	-person=19
@finch@-art	-art=3
@kujalleq@-location	-location=47
@living_legends@-person	-person=60
@hi-c@-product	-product=9
@flook@-person	-person=16
@van_zandt_county@-location	-location=33
@power@-location	-location=17
@evil_dead@-product	-product=1
@the_cisco_kid@-art	-art=4
@vashon_high_school@-organization	-organization=20
@mtv@-broadcast_network	-broadcast_network=8418
@godavari_river@-location	-location=145
@lisa_tuttle@-person	-person=40
@girl_next_door@-person	-person=26
@winter_solstice@-art	-art=7
@roy_foster@-person	-person=36
@point_of_entry@-broadcast_program	-broadcast_program=8
@fraunhofer@-organization	-organization=15
@fair_grounds_race_course@-location	-location=94
@dixie@-art	-art=94
@chennai@-organization	-organization=3
@prittlewell@-location	-location=29
@sacha_kljestan@-person	-person=22
@tca_awards@-organization	-organization=4
@jallianwala_bagh@-event	-event=1
@house_minority_leader@-title	-title=18
@swahili@-internet-website	-internet-website=1
@isuzu_motors@-organization	-organization=20
@capua@-living_thing	-living_thing=5
@world_esperanto_association@-organization	-organization=69
@map@-living_thing	-living_thing=8
@nokia_n8@-product	-product=28
@portland_san_antonio@-organization	-organization=28
@whole_earth_catalog@-art	-art=73
@permanent_under-secretary_of_state_for_foreign_affairs@-title	-title=23
@kaya@-food	-food=1
@sst@-product	-product=2
@jefferson_davis@-person	-person=1057
@udgir@-location	-location=26
@1979_alberta_general_election@-event	-event=53
@aria_music_awards@-event	-event=3
@fourmanoir@-person	-person=36
@lithuanian_soviet_socialist_republic@-location	-location=62
@2007_giro_d'italia@-event	-event=31
@benjamin_constant@-person	-person=108
@vickie_winans@-person	-person=44
@mayerling@-location	-location=26
@grenoble@-location	-location=1385
@national_telecommunications_and_information_administration@-organization	-organization=52
@russian_championship@-organization	-organization=15
@rer_line_e@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=23
@mythos@-broadcast_program	-broadcast_program=5
@los_angeles,_california@-organization	-organization=1
@earl_spencer@-title	-title=31
@crewe@-location	-location=667
@commander_in_chief@-title	-title=3
@piper@-location	-location=5
@reichenbach@-person	-person=14
@morning@-location	-location=1
@europa@-location	-location=17
@no._617_squadron@-organization	-organization=29
@oakham@-location	-location=197
@matt_anger@-person	-person=22
@chiplun@-location	-location=50
@yu@-art	-art=1
@greek_resistance@-organization	-organization=1
@libera@-god	-god=23
@noah@-art	-art=37
@jan_patočka@-person	-person=25
@misery@-person	-person=3
@archimedes@-product	-product=23
@wow!@-person	-person=1
@the_english_review@-art	-art=23
@like_a_virgin@-event	-event=1
@lorelei@-person	-person=1
@brooklyn_dreams@-art	-art=6
@vermont_voltage@-organization	-organization=37
@singleton@-person	-person=4
@phantoms@-art	-art=32
@gien@-location	-location=47
@eponymous_debut_album@-person	-person=1
@kassa@-person	-person=3
@victoria@-title	-title=2
@hansen@-person	-person=27
@scott_olsen@-person	-person=32
@defected_records@-organization	-organization=47
@khara-khoto@-location	-location=20
@altdorf@-location	-location=36
@chelsea@-art	-art=14
@ko@-location	-location=8
@weka@-product	-product=28
@advent@-person	-person=15
@world_news_tonight@-broadcast-tv_channel	-broadcast-tv_channel=1
@sand@-person	-person=6
@carpi@-organization	-organization=32
@canonry@-title	-title=20
@attic@-location	-location=176
@mulberry_street@-location	-location=49
@g-force@-product	-product=1
@zoe,_duncan,_jack_and_jane@-broadcast_program	-broadcast_program=23
@syston@-location	-location=56
@drew_doughty@-person	-person=38
@elite@-person	-person=18
@sage@-organization	-organization=18
@haakon_lie@-person	-person=29
@rigaud@-person	-person=20
@robert_lee@-person	-person=34
@juan_guzmán@-person	-person=30
@stettler@-location	-location=45
@cowboy_troy@-person	-person=49
@goodman@-person	-person=12
@mona_singh@-person	-person=43
@hélio_gracie@-person	-person=32
@dec@-location	-location=1
@derek_riggs@-person	-person=59
@amazing_grace@-event	-event=2
@tamanrasset@-location	-location=97
@forbes@-location	-location=98
@zakynthos@-location	-location=272
@eddie_lacy@-person	-person=32
@poetry_book_society@-organization	-organization=51
@2010_season@-event	-event=274
@board_of_control@-title	-title=11
@barry@-art	-art=6
@2d_air_division@-organization	-organization=58
@russulales@-living_thing	-living_thing=74
@a71@-location	-location=35
@2005_kashmir_earthquake@-event	-event=130
@debra@-person	-person=28
@the_chimes@-art	-art=23
@grays@-visual_art-color	-visual_art-color=5
@1950@-art	-art=3
@les_demoiselles_d'avignon@-art	-art=56
@alboran_sea@-location	-location=41
@ij@-location	-location=60
@cartagena@-event	-event=13
@kurdistan@-event	-event=2
@albany@-organization	-organization=76
@kabardian@-people-ethnicity	-people-ethnicity=2
@bench@-language	-language=14
@broadway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@romanian@-person	-person=1
@central_kalimantan@-location	-location=109
@sylvania,_ohio@-location	-location=45
@i_spy@-art	-art=30
@elim@-god	-god=2
@chocolate_factory@-organization	-organization=1
@revista_22@-art	-art=20
@jerry_grote@-person	-person=35
@stanhope@-location	-location=93
@sweet_grass_county,_montana@-location	-location=27
@shasta@-food	-food=13
@grey@-body_part	-body_part=2
@mount's_bay@-organization	-organization=1
@seaman@-title	-title=71
@au@-person	-person=1
@football@-broadcast_program	-broadcast_program=6
@symphony@-location	-location=7
@chevrolet@-art	-art=3
@white@-medicine-symptom	-medicine-symptom=1
@confession@-person	-person=15
@trishul@-art	-art=34
@henry_wilson@-person	-person=139
@harvey_martin@-person	-person=51
@wild_at_heart@-art	-art=103
@sonny@-person	-person=16
@last_man_standing@-art	-art=57
@lockerbie@-event	-event=3
@nigeria@-people-ethnicity	-people-ethnicity=1
@luftwaffe@-organization	-organization=4871
@opiate@-person	-person=6
@carmelites_of_mary_immaculate@-organization	-organization=41
@roe@-person	-person=9
@immaculate_conception_academy@-location	-location=7
@uruguay_national_team@-organization	-organization=45
@charles_city_county@-location	-location=77
@sprint_cup@-event	-event=246
@sweetbox@-art	-art=3
@domenico_contarini,_doge_of_venice@-person	-person=23
@aaron_sprinkle@-person	-person=87
@saint_mary's@-location	-location=7
@landen@-event	-event=7
@isle_de_france@-location	-location=122
@side_by_side_by_sondheim@-art	-art=44
@adrian_vandenberg@-person	-person=52
@m2m@-computer-programming_language	-computer-programming_language=3
@au@-broadcast_program	-broadcast_program=4
@engl.@-person	-person=22
@kevin_blackwell@-person	-person=105
@yakutat_bay@-location	-location=26
@opuntia@-living_thing	-living_thing=132
@north_smithfield@-location	-location=34
@central_committee@-organization	-organization=62
@mistresses@-broadcast_program	-broadcast_program=42
@heparin@-medicine-drug	-medicine-drug=20
@george_hughes@-person	-person=35
@wojciech_gerson@-person	-person=23
@tony_hawk's_pro_skater@-product	-product=48
@romeo@-product	-product=2
@french_occupation@-location	-location=9
@restoration@-product	-product=6
@martial_law@-people-ethnicity	-people-ethnicity=1
@nathan_söderblom@-person	-person=46
@crash_kings@-art	-art=3
@grandson@-event	-event=12
@greek_american@-people-ethnicity	-people-ethnicity=114
@ortona@-location	-location=68
@golan@-person	-person=1
@john_colgan@-person	-person=38
@74@-location	-location=15
@koverninsky_district@-location	-location=25
@coalition_government@-person	-person=25
@brooke@-title	-title=2
@oshkosh@-organization	-organization=12
@the_world_is_yours@-broadcast_program	-broadcast_program=1
@sweet_and_sour@-art	-art=2
@get_cape._wear_cape._fly@-person	-person=61
@kriens@-location	-location=21
@suzanne_de_passe@-person	-person=23
@seventh_season@-art	-art=23
@michael_shepley@-person	-person=43
@the_united_kingdom@-location	-location=60
@ultimate_force@-art	-art=2
@la_araucana@-art	-art=32
@charisma@-organization	-organization=34
@homestead_air_reserve_base@-location	-location=29
@vas@-location	-location=21
@emile@-person	-person=11
@red_herring@-location	-location=1
@vector@-organization	-organization=13
@mongrel@-living_thing	-living_thing=3
@faith_ford@-person	-person=45
@md@-location	-location=128
@sirte@-event	-event=1
@leopold_iii_of_belgium@-person	-person=63
@jacksonian@-organization	-organization=109
@wrestlemania_29@-event	-event=31
@racket@-computer-programming_language	-computer-programming_language=42
@chicago_review@-art	-art=38
@south_atlantic@-location	-location=52
@napoleonic_france@-location	-location=29
@chief_judge@-title	-title=68
@kansas@-organization	-organization=469
@ufa@-location	-location=387
@mura@-location	-location=14
@akaba@-location	-location=3
@india's@-location	-location=71
@xiii@-organization	-organization=12
@jla@-organization	-organization=1
@elva@-art	-art=10
@robert_filmer@-title	-title=1
@britons@-location	-location=37
@kane@-product	-product=3
@the_age_book_of_the_year@-award	-award=73
@epping@-organization	-organization=5
@ramon_magsaysay@-award	-award=3
@betty_carter@-person	-person=204
@pole@-organization	-organization=26
@manfred@-art	-art=53
@brittany@-person	-person=11
@niki_de_saint_phalle@-person	-person=94
@abi_morgan@-person	-person=26
@jim_brewer@-person	-person=44
@all_in@-art	-art=2
@the_sunday_night_project@-broadcast_program	-broadcast_program=23
@april_showers@-art	-art=22
@thrasher@-product	-product=1
@ann_arbor@-location	-location=764
@serhiy_lebid@-person	-person=30
@franklin_counties@-location	-location=31
@ichihara,_chiba@-location	-location=20
@ōyama_iwao@-person	-person=20
@main-kinzig-kreis@-location	-location=25
@ockham@-person	-person=13
@glenville@-organization	-organization=1
@oscar_straus@-person	-person=83
@the_secret_history@-person	-person=4
@asian@-broadcast_program	-broadcast_program=2
@butthole_surfers@-person	-person=278
@greenwood@-organization	-organization=9
@handsworth@-organization	-organization=2
@om@-location	-location=5
@ist@-organization	-organization=7
@abby_wambach@-person	-person=80
@rocky@-location	-location=19
@cahuilla@-location	-location=1
@merton@-location	-location=152
@kołobrzeg@-location	-location=240
@kenneth_bulmer@-person	-person=117
@foundation@-location	-location=1
@mufti@-person	-person=2
@indios_de_ciudad_juárez@-organization	-organization=45
@narayan@-god	-god=19
@vale@-location	-location=46
@kobe@-organization	-organization=4
@buccaneers@-broadcast_program	-broadcast_program=1
@1980_election@-event	-event=155
@south_africa@-event	-event=82
@george_antheil@-person	-person=127
@the_octagon@-organization	-organization=2
@goethe_medal@-award	-award=26
@senate_of_the_philippines@-organization	-organization=134
@hider_in_the_house@-broadcast_program	-broadcast_program=35
@boris_gelfand@-person	-person=96
@shields@-art	-art=8
@some_girls@-art	-art=86
@kollur@-location	-location=39
@brooklyn_heights@-event	-event=1
@mobile_seagulls@-organization	-organization=21
@sacramento_river_cats@-organization	-organization=146
@the_voyage_of_the_beagle@-event	-event=7
@gillespie@-location	-location=5
@middletown,_new_york@-location	-location=85
@various_artists@-organization	-organization=1
@portland_building@-person	-person=1
@incan@-location	-location=20
@jay_taylor@-person	-person=41
@som@-finance-currency	-finance-currency=11
@ansbach@-location	-location=357
@albert_gleizes@-person	-person=178
@spinnin'_records@-organization	-organization=54
@mbe@-title	-title=1718
@slovenia@-language	-language=1
@off_limits@-art	-art=15
@mughan@-location	-location=1
@fawcett@-organization	-organization=19
@james_ross@-person	-person=58
@planet_earth@-art	-art=14
@mark_leckey@-person	-person=21
@space_cases@-broadcast_program	-broadcast_program=34
@legion_of_honor@-location	-location=3
@115@-product	-product=1
@illinois_state_toll_highway_authority@-organization	-organization=30
@university_of_puerto_rico_at_mayagüez@-organization	-organization=89
@hypsopygia_costalis@-living_thing	-living_thing=38
@hood@-person	-person=46
@balochistan@-location	-location=531
@2010-11@-event	-event=24
@bar@-organization	-organization=136
@java@-person	-person=1
@emperor_frederick_iii@-person	-person=69
@central_districts@-location	-location=1
@emaar_properties@-organization	-organization=34
@stryker@-location	-location=6
@council_of_public_liberal_arts_colleges@-organization	-organization=26
@warp@-person	-person=6
@ed_barrow@-person	-person=44
@temple_grandin@-person	-person=78
@fallujah@-event	-event=4
@global_development_network@-event	-event=1
@hotchkiss@-organization	-organization=116
@domažlice@-location	-location=108
@chiquito@-people-ethnicity	-people-ethnicity=3
@dewayne_walker@-person	-person=26
@super_fly@-art	-art=69
@nashville,_chattanooga_and_st._louis_railway@-organization	-organization=49
@jenny@-person	-person=21
@f-35_lightning_ii@-product	-product=22
@pepe_romero@-person	-person=34
@memphis_belle@-art	-art=54
@casting_crowns@-art	-art=9
@plan_b@-event	-event=3
@b@-living_thing	-living_thing=8
@moran@-person	-person=12
@deidesheim@-location	-location=28
@linus_gerdemann@-person	-person=25
@fadden@-location	-location=16
@council_of_twelve_apostles@-organization	-organization=33
@innishannon@-location	-location=25
@rimini@-organization	-organization=45
@requiem@-art	-art=500
@maker_faire@-event	-event=44
@buchenwald_concentration_camp@-location	-location=251
@george_hall@-person	-person=39
@the_michael_j._fox_show@-broadcast_program	-broadcast_program=32
@north_east@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@mercy@-broadcast_program	-broadcast_program=49
@cp@-product	-product=540
@university_of_wisconsin–madison@-organization	-organization=2714
@lipan@-language	-language=2
@crimes_of_passion@-art	-art=21
@rice@-food	-food=2
@gold_marks@-finance-currency	-finance-currency=35
@sandwich@-person	-person=41
@hsieh_cheng-peng@-person	-person=26
@sun_tv@-broadcast_network	-broadcast_network=29
@oliver@-broadcast_program	-broadcast_program=1
@street_fighter@-product	-product=357
@jim@-art	-art=19
@icheon@-location	-location=41
@f@-broadcast_network	-broadcast_network=2
@electric_blue@-art	-art=9
@okanagan@-product	-product=1
@warriors@-art	-art=74
@ice@-medicine-drug	-medicine-drug=1
@julian_marley@-person	-person=24
@apollos@-person	-person=19
@televisa@-location	-location=1109
@bannock@-people-ethnicity	-people-ethnicity=24
@zell@-location	-location=54
@valencian@-people-ethnicity	-people-ethnicity=16
@hendry@-person	-person=1
@thea_vidale@-person	-person=32
@tsar@-person	-person=26
@mike_devereaux@-person	-person=21
@whitby_dunlops@-organization	-organization=43
@eurasian_(mixed_ancestry)@-people-ethnicity	-people-ethnicity=21
@prince_of_asturias@-product	-product=1
@danny_fields@-person	-person=26
@vyborgsky_district@-location	-location=93
@united_states_marshal@-organization	-organization=46
@solomon_volkov@-person	-person=23
@denshi_sentai_denziman@-broadcast_program	-broadcast_program=28
@nimrod@-product	-product=74
@mike_bullen@-person	-person=28
@kathryn_leigh_scott@-person	-person=47
@consuls@-event	-event=4
@daytona_500@-art	-art=2
@king_henry_vi@-person	-person=104
@tony_lash@-person	-person=22
@pallas@-people-ethnicity	-people-ethnicity=1
@nicolas_peifer@-person	-person=30
@thrasher@-living_thing	-living_thing=10
@ione@-event	-event=2
@ellistown@-location	-location=9
@twa@-people-ethnicity	-people-ethnicity=46
@fenerbahçe_ülker@-organization	-organization=51
@estácio_de_sá@-person	-person=29
@sagar@-location	-location=90
@jon_lester@-person	-person=70
@concordia_publishing_house@-organization	-organization=33
@alocasia@-living_thing	-living_thing=20
@quest_for_fire@-person	-person=3
@athole_stewart@-person	-person=41
@admiralties@-language	-language=1
@maple_leafs@-organization	-organization=24
@quarto@-art	-art=1
@methodist@-location	-location=12
@ture_rangström@-person	-person=23
@1997_iaaf_world_indoor_championships@-event	-event=44
@haskell@-event	-event=1
@slidell@-location	-location=110
@kevin_breit@-person	-person=24
@classic@-event	-event=35
@bruckner@-person	-person=112
@llangollen@-organization	-organization=1
@grand_prix_du_roman_de_l'académie_française@-award	-award=64
@rosewood@-location	-location=49
@arleigh_burke@-product	-product=1
@dalhousie@-location	-location=56
@adobe@-location	-location=1
@beausejour@-event	-event=2
@woodley@-person	-person=17
@vaso_čubrilović@-person	-person=22
@orwell@-product	-product=1
@ricky_gervais@-broadcast_program	-broadcast_program=1
@miniseries@-art	-art=4
@kuka@-organization	-organization=38
@crossfire@-art	-art=42
@georgia_state@-location	-location=5
@hostage@-person	-person=1
@roman_god@-god	-god=4
@frankfurt_stock_exchange@-organization	-organization=1
@międzyzdroje@-location	-location=23
@canaanite@-location	-location=15
@secretary_of_state_of_the_maison_du_roi@-title	-title=31
@sinope@-location	-location=79
@nias@-organization	-organization=2
@victoria@-product	-product=35
@younes_el_aynaoui@-person	-person=112
@amoeba_music@-organization	-organization=37
@scottish_aviation_bulldog@-product	-product=23
@bafta@-event	-event=7
@mediterranean_sea@-location	-location=5168
@churchill@-location	-location=197
@sir_robert_mcalpine@-person	-person=3
@jorge_jesus@-person	-person=44
@renée_geyer@-art	-art=1
@henri_coandă@-location	-location=1
@some_girls@-person	-person=47
@danny@-location	-location=2
@eric_gale@-person	-person=115
@nawa@-location	-location=23
@ludwig_kaas@-person	-person=22
@romanian@-finance-currency	-finance-currency=2
@ann_hui@-person	-person=82
@thomas_prince@-person	-person=21
@bench@-organization	-organization=42
@hampstead@-event	-event=1
@dura@-location	-location=24
@bats@-location	-location=1
@tukaram@-art	-art=3
@edinson_cavani@-person	-person=63
@hellzapoppin'@-art	-art=32
@touch_and_go@-person	-person=13
@the_americas@-organization	-organization=1
@disney_xd@-broadcast-tv_channel	-broadcast-tv_channel=5
@third_avenue@-location	-location=77
@delta@-location	-location=315
@romanian_police@-organization	-organization=37
@maritime@-living_thing	-living_thing=1
@players_association@-organization	-organization=13
@sudbury@-title	-title=1
@cindy_robinson@-person	-person=32
@ian_curteis@-person	-person=40
@bag_of_bones@-broadcast_program	-broadcast_program=7
@hanau@-location	-location=411
@maassluis@-location	-location=61
@oscar_mayer@-organization	-organization=68
@bandırma@-product	-product=1
@andes@-location	-location=2802
@scream_awards@-event	-event=2
@godstow@-location	-location=27
@return_to_peyton_place@-art	-art=37
@westbrook@-person	-person=25
@art_attack@-broadcast_program	-broadcast_program=40
@bielany@-location	-location=57
@bela@-person	-person=7
@ostrov@-location	-location=24
@south_down@-location	-location=75
@orange_coast_college@-organization	-organization=96
@deconstruction@-organization	-organization=20
@margot_robbie@-person	-person=78
@oconee@-people-ethnicity	-people-ethnicity=1
@big_bash_league@-event	-event=133
@settat_province@-location	-location=72
@xxiii@-law	-law=1
@fred_vargas@-person	-person=33
@miss_tennessee_usa@-event	-event=49
@suresh@-person	-person=33
@wayback_machine@-organization	-organization=49
@adolphe_muzito@-person	-person=21
@urach@-location	-location=16
@llb@-education-educational_degree	-education-educational_degree=163
@2011_world_cup@-event	-event=172
@dororon_enma-kun@-broadcast_program	-broadcast_program=19
@santa_claus,_indiana@-location	-location=28
@crazy@-disease	-disease=5
@g4@-person	-person=58
@camaiore@-organization	-organization=1
@charles_bradlaugh@-person	-person=106
@cambridgeshire_county_council@-organization	-organization=50
@birmingham_bullets@-organization	-organization=57
@granby_bisons@-organization	-organization=25
@ace_comics@-art	-art=20
@hr@-organization	-organization=15
@sports@-location	-location=3
@beith@-organization	-organization=18
@barth@-person	-person=11
@dalziel_and_pascoe@-art	-art=38
@stingers@-organization	-organization=2
@bob_barber@-person	-person=30
@it@-location	-location=4
@chinnor@-organization	-organization=5
@edison_denisov@-person	-person=77
@hopi_language@-people-ethnicity	-people-ethnicity=1
@îles_saint-marcouf@-location	-location=24
@charan_raj@-person	-person=40
@fx@-broadcast_network	-broadcast_network=711
@expedition@-location	-location=2
@troschel@-person	-person=35
@roger_casement@-person	-person=166
@oskarshamn@-organization	-organization=2
@malaga@-art	-art=2
@highway_star@-art	-art=44
@winning_streak@-person	-person=1
@led_zeppelin@-person	-person=2893
@andrew_rosindell@-person	-person=25
@diego@-broadcast_program	-broadcast_program=1
@jimmy_wayne@-person	-person=44
@holy_diver@-art	-art=43
@enfield_southgate@-location	-location=23
@tarik_o'regan@-person	-person=32
@minneapolis@-event	-event=1
@sliven@-location	-location=153
@richmond_college@-organization	-organization=13
@fipa@-language	-language=4
@john_lightfoot@-person	-person=49
@huntsville,_texas@-location	-location=140
@sydney_mines@-location	-location=20
@attack@-product	-product=5
@archway@-location	-location=43
@west_perth@-location	-location=65
@united_states_post_office@-location	-location=36
@trans@-art	-art=24
@blackwater@-product	-product=1
@dunwich@-organization	-organization=4
@gigi_leung@-person	-person=77
@sullivan_county,_new_hampshire@-location	-location=20
@mania@-person	-person=5
@comet_kohoutek@-location	-location=21
@75@-organization	-organization=18
@colt's_manufacturing_company@-organization	-organization=70
@donnell_rawlings@-person	-person=33
@swen_nater@-person	-person=24
@once_a_thief@-broadcast_program	-broadcast_program=22
@david_gilmour@-person	-person=753
@magician@-art	-art=19
@just_a_little@-art	-art=39
@fortis@-organization	-organization=97
@kingston_upon_hull@-location	-location=38
@stratford@-location	-location=764
@roslin@-event	-event=1
@kentish@-language	-language=7
@i_hate_luv_storys@-art	-art=39
@saigon@-organization	-organization=1
@north_harbour@-organization	-organization=155
@steve_railsback@-person	-person=55
@clipstone@-organization	-organization=1
@royal_naval_college,_greenwich@-organization	-organization=165
@the_hero_with_a_thousand_faces@-art	-art=54
@lee_kong_chian@-person	-person=29
@robert_toombs@-person	-person=49
@maxis@-person	-person=160
@stephens@-location	-location=59
@modum@-location	-location=80
@yakut@-language	-language=9
@tom_wolfe@-person	-person=340
@hôtel-dieu@-location	-location=60
@casca@-art	-art=2
@earlimart@-location	-location=4
@prussia@-organization	-organization=3
@aau@-organization	-organization=376
@panini@-organization	-organization=22
@prince_george_cougars@-organization	-organization=76
@out_for_justice@-art	-art=28
@richardson@-person	-person=63
@mexicans@-location	-location=48
@siege_of_lisbon@-event	-event=37
@eloise@-location	-location=1
@elachista_maculicerusella@-living_thing	-living_thing=24
@kiên_giang_province@-location	-location=41
@source@-location	-location=1
@the_pagemaster@-art	-art=52
@calder@-organization	-organization=3
@kronos_quartet@-person	-person=331
@milk@-food	-food=71
@tommy_banks@-person	-person=28
@greystones@-location	-location=93
@uss_midway_(cv-41)@-product	-product=29
@cleomenes_iii@-person	-person=51
@uetsu_main_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=103
@william_law@-person	-person=85
@the_story_of_tracy_beaker@-broadcast_program	-broadcast_program=44
@joachim@-art	-art=1
@jules_leffland@-person	-person=20
@surry@-location	-location=75
@knitting_factory_records@-organization	-organization=37
@altamira@-organization	-organization=1
@proton@-organization	-organization=97
@our_house@-art	-art=58
@patillas@-location	-location=34
@american_cheese@-art	-art=2
@search@-art	-art=2
@dok2@-person	-person=40
@itata@-event	-event=3
@ahmad@-location	-location=1
@ted_bundy@-person	-person=129
@european_championship@-organization	-organization=4
@928@-product	-product=9
@ayyavazhi@-religion-religion	-religion-religion=171
@newport@-location	-location=1553
@nemours@-person	-person=1
@big_ten_conference_baseball_tournament@-event	-event=41
@girvan@-organization	-organization=24
@something_in_the_air@-art	-art=6
@wigan_borough@-location	-location=1
@the_love_for_three_oranges@-art	-art=81
@la_perouse@-location	-location=52
@san_sebastian@-event	-event=3
@fredonia,_new_york@-location	-location=52
@butterfinger@-food	-food=34
@sado@-location	-location=50
@healing_hands@-broadcast_program	-broadcast_program=17
@palma_il_giovane@-person	-person=53
@lord_chatham@-title	-title=1
@henry_paget,_1st_marquess_of_anglesey@-person	-person=59
@propeller@-art	-art=9
@olga_tokarczuk@-person	-person=20
@nasal@-disease	-disease=4
@eastern_university@-event	-event=1
@radziejów_county@-location	-location=191
@beast@-product	-product=1
@united_religions_initiative@-organization	-organization=21
@transportation_security_administration@-organization	-organization=243
@travancore@-location	-location=975
@jack@-product	-product=1
@tula@-language	-language=2
@constantin_c._giurescu@-person	-person=48
@bo'ness@-organization	-organization=1
@sivakasi@-art	-art=10
@khezrabad_district@-location	-location=53
@lionel@-product	-product=20
@mest@-art	-art=6
@inside_out@-person	-person=12
@martin_wagner@-person	-person=29
@mystery@-broadcast_program	-broadcast_program=1
@the_flash@-product	-product=1
@sl@-organization	-organization=12
@peter_magowan@-person	-person=20
@brice_marden@-person	-person=78
@cbd@-organization	-organization=4
@pope_stephen_ii@-person	-person=75
@felicjan_sławoj_składkowski@-person	-person=20
@nancy_wake@-person	-person=36
@team_usa@-organization	-organization=97
@dark_was_the_night@-art	-art=54
@charlottenborg_palace@-location	-location=33
@the_lake_house@-art	-art=34
@20th@-broadcast_program	-broadcast_program=1
@tsunami@-event	-event=34
@tilt@-broadcast_program	-broadcast_program=20
@the_sun@-person	-person=6
@nhs@-chemistry	-chemistry=1
@the_rake's_progress@-art	-art=164
@michael_deluise@-person	-person=32
@marfa@-language	-language=1
@seed@-product	-product=2
@lydia_davis@-broadcast_program	-broadcast_program=1
@tunch_ilkin@-person	-person=28
@james_hamilton,_1st_lord_hamilton@-person	-person=25
@city_council@-event	-event=1
@kyle_of_sutherland@-location	-location=29
@niagara_county@-location	-location=216
@english_team@-event	-event=1
@witten@-location	-location=117
@victoria@-food	-food=1
@neva@-location	-location=51
@saurashtra@-language	-language=6
@bloodshot@-art	-art=4
@guernsey@-title	-title=1
@philip_foley@-person	-person=22
@lone_star@-person	-person=1
@ncaa_division_i@-event	-event=19
@tampa_bay@-organization	-organization=136
@ranfurly@-title	-title=1
@camrose@-location	-location=20
@marty@-person	-person=15
@xestia_collina@-living_thing	-living_thing=21
@nymphomaniac@-medicine-symptom	-medicine-symptom=5
@barnsley@-location	-location=810
@sheba@-person	-person=3
@mehdi_karroubi@-person	-person=73
@2007–08@-event	-event=1558
@drewry's_bluff@-event	-event=11
@phoenix@-person	-person=218
@nacogdoches@-location	-location=170
@san_marco@-person	-person=2
@o'hare@-location	-location=63
@frankish@-location	-location=77
@focus@-person	-person=3
@robert_b._lewis_stakes@-event	-event=25
@bantu@-people-ethnicity	-people-ethnicity=287
@the_airborne_toxic_event@-person	-person=65
@balakrishna@-person	-person=39
@crack_the_sky@-person	-person=32
@isthmian_league_premier_division@-organization	-organization=24
@nelson_lakes_national_park@-location	-location=25
@nandanam@-art	-art=16
@sanders@-person	-person=21
@the_stone@-disease	-disease=18
@big_star@-art	-art=2
@roger_grimes@-person	-person=31
@tokai@-location	-location=28
@3@-broadcast-tv_channel	-broadcast-tv_channel=1
@columbia@-location	-location=1684
@finished@-title	-title=1
@the_lettermen@-person	-person=118
@bay_of_pigs_invasion@-event	-event=276
@monticello_high_school@-location	-location=1
@henry_butler@-person	-person=26
@european_route_e16@-location	-location=57
@antje_buschschulte@-person	-person=21
@jason@-product	-product=9
@eon@-organization	-organization=12
@moose_jaw_canucks@-organization	-organization=46
@lp@-art	-art=16
@dark_horse@-art	-art=148
@members@-event	-event=1
@brno@-location	-location=2233
@naryn@-location	-location=38
@karl_krumbacher@-person	-person=21
@health_minister@-title	-title=9
@dry_your_eyes@-art	-art=12
@san_diego_magazine@-art	-art=28
@scotch-irish@-location	-location=1
@midlothian@-location	-location=105
@horse_guards@-organization	-organization=5
@penang@-event	-event=2
@sharonville@-location	-location=23
@sylvia_miles@-person	-person=53
@michael_j._doherty@-person	-person=23
@chaminade_university_of_honolulu@-organization	-organization=23
@ben_francisco@-person	-person=40
@space_race@-broadcast_program	-broadcast_program=11
@mark_heard@-person	-person=137
@center_of_the_universe@-art	-art=1
@perizoma_affinitata@-living_thing	-living_thing=32
@themselves@-organization	-organization=1
@portuguese@-art	-art=1
@wviz@-broadcast_network	-broadcast_network=21
@filipino@-language	-language=839
@olivier_charroin@-person	-person=32
@camberley@-location	-location=273
@radnički_kragujevac@-organization	-organization=47
@subway_sect@-person	-person=37
@american_airborne_landings_in_normandy@-event	-event=27
@arab_liberation_army@-organization	-organization=86
@western_ontario@-organization	-organization=23
@terry_tempest_williams@-person	-person=39
@all_alone@-art	-art=24
@hulda_garborg@-person	-person=24
@montagu@-person	-person=162
@preston_school_of_industry@-person	-person=13
@i'm_forever_blowing_bubbles@-art	-art=38
@john_cunningham@-person	-person=55
@seto_inland_sea@-location	-location=122
@john_manalo@-person	-person=21
@kenneth_harlan@-person	-person=67
@bosconian@-product	-product=22
@remedy@-person	-person=13
@northern_union@-organization	-organization=109
@franco_fabrizi@-person	-person=58
@tennyson@-person	-person=58
@klaipėda_university@-organization	-organization=22
@no._3_group@-organization	-organization=24
@simon_hawke@-person	-person=25
@elements@-art	-art=15
@london@-title	-title=25
@greens@-food	-food=26
@acrobat@-title	-title=41
@taj_mahal@-location	-location=503
@rinat_akhmetov@-person	-person=42
@redhawks@-organization	-organization=19
@national_bank@-organization	-organization=42
@belvoir_st_theatre@-location	-location=56
@maria@-language	-language=1
@sacred_heart_college@-organization	-organization=34
@penguin_cafe_orchestra@-person	-person=74
@april@-time	-time=2
@subiaco@-location	-location=179
@little_britches@-art	-art=1
@demeter@-organization	-organization=7
@bouches-du-rhône@-location	-location=583
@kayak@-location	-location=1
@buea@-location	-location=56
@aardvark@-organization	-organization=4
@milarepa@-person	-person=79
@siren@-organization	-organization=2
@northeastern_state_university@-organization	-organization=100
@loew@-organization	-organization=1
@south_eastern_railway@-transit	-transit=35
@kaiserliche_werft@-organization	-organization=78
@czar@-location	-location=1
@sienna@-product	-product=10
@1924_republican_national_convention@-event	-event=27
@the_bar@-title	-title=3
@chino@-location	-location=101
@mulga@-location	-location=4
@brora@-organization	-organization=1
@corps_of_engineers@-organization	-organization=240
@archbishop_of_armagh@-title	-title=282
@rangpur_division@-location	-location=35
@white_pine@-award	-award=2
@phillip_aspinall@-person	-person=28
@lucerne_festival@-person	-person=1
@goldfinger@-art	-art=364
@abs@-person	-person=2
@josé_quintero@-person	-person=40
@atherosclerosis@-disease	-disease=28
@beggars_banquet@-art	-art=49
@billy_gilman@-person	-person=55
@southern_comfort@-art	-art=40
@lola@-organization	-organization=245
@may_uprising_in_dresden@-event	-event=23
@january_15@-time	-time=277
@bc_šiauliai@-organization	-organization=30
@leu@-location	-location=3
@something_so_right@-broadcast_program	-broadcast_program=26
@audubon@-location	-location=39
@sunshine_skyway_bridge@-location	-location=79
@arua@-location	-location=105
@thomas_mcevilley@-person	-person=20
@the_same_name@-god	-god=2
@parikrama@-person	-person=27
@rodney_crowell@-art	-art=2
@interscope@-organization	-organization=1
@nubian@-location	-location=8
@malaga@-organization	-organization=10
@romano_guardini@-person	-person=31
@brady@-broadcast_program	-broadcast_program=1
@amos@-person	-person=80
@carolyn_kizer@-person	-person=48
@resistance@-product	-product=2
@buenos_aires@-finance-stock_exchange	-finance-stock_exchange=1
@madina@-location	-location=24
@viacom@-person	-person=1
@tateyama@-location	-location=39
@mannix@-person	-person=2
@janowo@-location	-location=42
@fort_hall@-location	-location=84
@blackberry@-product	-product=726
@ccp@-product	-product=1
@method_man@-art	-art=10
@seneca_river@-location	-location=68
@hendrik_willem_mesdag@-person	-person=20
@m-1@-organization	-organization=89
@president_of_the_republic@-person	-person=3
@pulmonata@-living_thing	-living_thing=34
@hanuman@-art	-art=2
@silesia@-location	-location=2291
@carol_i@-person	-person=105
@balclutha@-location	-location=88
@fever@-organization	-organization=4
@slaugham@-location	-location=23
@mont_sainte-odile@-location	-location=21
@do_make_say_think@-person	-person=59
@louisville@-location	-location=1491
@hedon@-location	-location=49
@british_soldiers@-organization	-organization=40
@marshallese@-language	-language=84
@turkey's@-location	-location=14
@puma@-organization	-organization=133
@andy@-organization	-organization=1
@north_vietnam@-location	-location=1204
@cev_champions_league@-organization	-organization=162
@jens_peter_jacobsen@-person	-person=23
@william_de_la_pole,_1st_duke_of_suffolk@-person	-person=48
@whisky@-organization	-organization=1
@saint_maurice@-location	-location=3
@kongsvinger_fortress@-location	-location=21
@takaoka_district@-location	-location=60
@eleven@-person	-person=41
@rough_crossings@-art	-art=20
@granada@-location	-location=1425
@igualada@-organization	-organization=2
@battelle@-organization	-organization=25
@portuguese@-language	-language=39
@müller@-organization	-organization=14
@fairhills_high_school@-organization	-organization=21
@nummi@-organization	-organization=41
@blue_jacket@-person	-person=57
@longford_town@-organization	-organization=136
@alessandria@-organization	-organization=122
@travis_zajac@-person	-person=22
@william_paterson@-person	-person=107
@social_media@-product	-product=2
@dino_dvornik@-person	-person=23
@mahmoud_jibril@-person	-person=27
@monsignor_farrell_high_school@-organization	-organization=26
@mod@-event	-event=8
@pro-pain@-person	-person=37
@freak_kitchen@-art	-art=1
@krosno_county@-location	-location=136
@testaccio@-location	-location=24
@northern_territory@-location	-location=3032
@ligeia@-art	-art=31
@visakhapatnam@-location	-location=731
@charlie_girl@-art	-art=24
@thumb@-product	-product=2
@reichstag@-organization	-organization=20
@mohammadabad_rural_district@-location	-location=55
@lab@-location	-location=4
@arden-arcade@-location	-location=44
@tapa@-product	-product=3
@ella@-location	-location=2
@ceyhan_river@-location	-location=24
@the_honeycombs@-art	-art=2
@marblehead@-organization	-organization=1
@kirov@-location	-location=159
@wola_mysłowska@-location	-location=26
@attacker_you!@-broadcast_program	-broadcast_program=20
@indian_war@-event	-event=22
@gradual@-art	-art=50
@john_wayne@-location	-location=3
@bulgarian@-language	-language=3
@i_got_it_bad_(and_that_ain't_good)@-art	-art=52
@royal_strand_theatre@-location	-location=32
@united_nations@-person	-person=13
@tv_one@-person	-person=2
@stockton_heath@-location	-location=27
@louisiana_territory@-location	-location=181
@takushoku_university@-organization	-organization=79
@protectorate_of_south_arabia@-location	-location=26
@brigham_young@-person	-person=943
@alberto_giacometti@-person	-person=216
@pipestone_county@-location	-location=47
@idf@-organization	-organization=811
@16@-art	-art=24
@traralgon@-location	-location=57
@duke_of_alba@-person	-person=52
@turkey@-finance-currency	-finance-currency=1
@axwell@-person	-person=169
@stephanie_mcmahon@-person	-person=140
@amc's@-broadcast_network	-broadcast_network=19
@studio@-art	-art=2
@sergey_volkov@-person	-person=25
@physical@-art	-art=72
@đồng_hới@-event	-event=1
@syria@-event	-event=12
@love_song@-person	-person=20
@margot_frank@-person	-person=24
@lauren_child@-person	-person=37
@animorphs@-art	-art=118
@institute_of_education@-organization	-organization=182
@black_country_communion@-person	-person=36
@fe@-art	-art=2
@veronica_mars@-art	-art=16
@oasis@-organization	-organization=125
@dambusters@-event	-event=15
@ary_scheffer@-person	-person=74
@band_of_joy@-art	-art=11
@darlaston@-organization	-organization=23
@the_tudors@-broadcast_program	-broadcast_program=324
@qvc@-organization	-organization=1
@ni@-organization	-organization=2
@gérard_debreu@-person	-person=40
@cameron_parish@-location	-location=42
@lee_li_lian@-person	-person=23
@oak_ridge@-organization	-organization=2
@miyako@-location	-location=62
@denny@-organization	-organization=10
@steve_jobs@-art	-art=6
@slash@-organization	-organization=15
@mad_money@-art	-art=20
@adb@-art	-art=8
@promenade@-location	-location=14
@viral@-living_thing	-living_thing=42
@government_of_japan@-location	-location=1
@royal_naval_college,_greenwich@-location	-location=6
@ferrari_333_sp@-product	-product=25
@drowned@-art	-art=20
@grossmünster@-location	-location=44
@sam_rayburn@-person	-person=164
@southern@-people-ethnicity	-people-ethnicity=1
@allison@-location	-location=17
@cranberries@-living_thing	-living_thing=1
@motu@-product	-product=1
@frontal@-body_part	-body_part=28
@rheumaptera_subhastata@-living_thing	-living_thing=24
@51@-location	-location=10
@till@-person	-person=4
@gustav_fröhlich@-person	-person=42
@the_switch@-art	-art=19
@périgord@-location	-location=152
@saudi_arabian_army@-organization	-organization=24
@josé_tadeo_monagas@-person	-person=30
@the_academy@-location	-location=24
@a1@-broadcast_network	-broadcast_network=2
@entertainment.ie@-internet-website	-internet-website=36
@performance@-title	-title=2
@john_camden_hotten@-person	-person=34
@project_arms@-broadcast_program	-broadcast_program=35
@swindon_town_f.c.@-location	-location=1
@gmina_olkusz@-location	-location=21
@skip_spence@-person	-person=83
@redeye@-organization	-organization=5
@berry_pomeroy@-location	-location=36
@usher@-art	-art=7
@arsi_zone@-location	-location=86
@buzzard@-product	-product=3
@continental@-product	-product=18
@wootton_wawen@-location	-location=26
@desta_damtew@-person	-person=23
@crack@-medicine-drug	-medicine-drug=48
@cyrus@-person	-person=164
@suntory_hall@-location	-location=71
@jan_garbarek@-person	-person=242
@bartholomew@-organization	-organization=1
@america's@-person	-person=5
@st_merryn@-location	-location=26
@maunder_minimum@-event	-event=23
@barberino_di_mugello@-location	-location=23
@hms_shannon@-event	-event=2
@clipse@-person	-person=174
@aol_radio@-product	-product=125
@caveman@-person	-person=6
@albanian@-event	-event=2
@north_east@-organization	-organization=1
@bishopville@-location	-location=29
@roman_catholic_church@-religion-religion	-religion-religion=3
@portobello_film_festival@-location	-location=1
@colleton_county,_south_carolina@-location	-location=25
@san_carlos@-event	-event=1
@sylva@-location	-location=51
@prime_minister_of_denmark@-title	-title=197
@buzz@-broadcast_program	-broadcast_program=8
@matsushima@-location	-location=32
@jekyll@-location	-location=1
@châtillon@-event	-event=1
@david_brin@-person	-person=219
@staatsoper@-location	-location=3
@deception@-location	-location=2
@pacific_repertory_theatre@-organization	-organization=21
@bbc_news@-organization	-organization=1657
@amman@-organization	-organization=1
@return@-event	-event=11
@longford_town@-location	-location=4
@robbie@-art	-art=11
@hideki_kamiya@-person	-person=33
@rapsody@-person	-person=30
@pyle@-location	-location=28
@crest@-location	-location=14
@vitamin_b12@-disease	-disease=1
@kalush@-location	-location=39
@unknown@-art	-art=138
@nymphomaniac@-art	-art=21
@kewanee@-product	-product=2
@sati@-god	-god=95
@citynightline@-organization	-organization=29
@satellite@-broadcast_network	-broadcast_network=1
@hiro@-location	-location=2
@piave@-location	-location=49
@blue_springs,_missouri@-location	-location=41
@anthony_braxton@-art	-art=3
@josé_rondeau@-person	-person=58
@obilić@-person	-person=1
@sam_aston@-person	-person=41
@andrew_j._offutt@-person	-person=63
@phaedra@-art	-art=59
@mézières@-person	-person=1
@yang@-product	-product=1
@marco@-event	-event=4
@diamante@-person	-person=53
@braindead@-art	-art=35
@operations@-organization	-organization=1
@burgess@-organization	-organization=15
@bridge@-art	-art=10
@xavier@-person	-person=4
@prague_aviation_museum,_kbely@-location	-location=22
@waters@-god	-god=1
@graham_phillips@-person	-person=25
@maldives@-finance-currency	-finance-currency=2
@christmas_eve@-art	-art=41
@wilfred@-broadcast_program	-broadcast_program=81
@north_american_river_otter@-living_thing	-living_thing=49
@honolulu,_hawaii@-person	-person=1
@garibaldi@-product	-product=4
@rainbow_warrior@-organization	-organization=1
@lethe@-god	-god=79
@the_slap@-broadcast_program	-broadcast_program=24
@rajkumar@-art	-art=2
@albanian_cup@-event	-event=132
@allyn_ferguson@-person	-person=25
@lake_illawarra@-location	-location=46
@richard_oswald@-person	-person=114
@red_flag@-art	-art=7
@quentin_roosevelt@-person	-person=30
@united_airlines@-organization	-organization=1021
@big@-location	-location=7
@baldwin@-living_thing	-living_thing=2
@nation@-location	-location=45
@nimrod@-person	-person=98
@signs_of_life@-person	-person=1
@neo@-location	-location=2
@darren_jarman@-person	-person=25
@joel@-person	-person=85
@le_havre@-product	-product=3
@reckitt_benckiser@-organization	-organization=119
@arena@-location	-location=106
@bucks@-living_thing	-living_thing=3
@mistresses@-person	-person=1
@james_maxton@-person	-person=38
@cardinal@-art	-art=1
@snake_river_canyon@-location	-location=34
@plus@-product	-product=24
@macrothylacia_rubi@-living_thing	-living_thing=38
@vesuvius@-location	-location=21
@churchill's_people@-broadcast_program	-broadcast_program=20
@somerfield@-organization	-organization=46
@root@-product	-product=19
@arbëresh@-language	-language=16
@torrent@-broadcast_program	-broadcast_program=3
@optus@-organization	-organization=161
@robert_black@-person	-person=37
@bette_midler@-art	-art=16
@voyage@-event	-event=6
@southern_maryland@-location	-location=64
@pinophyta@-living_thing	-living_thing=29
@with_you@-art	-art=34
@ghostface_killah@-person	-person=470
@caproni@-person	-person=2
@breezewood@-location	-location=24
@donnie_yen@-person	-person=167
@lower@-event	-event=1
@studebaker@-product	-product=4
@jean@-computer-programming_language	-computer-programming_language=2
@paducah@-organization	-organization=1
@ladysmith@-person	-person=1
@cpb@-organization	-organization=23
@cesare@-art	-art=1
@neon_hitch@-person	-person=38
@emerald_point_n.a.s.@-broadcast_program	-broadcast_program=22
@high_school_musical@-broadcast_program	-broadcast_program=385
@prince_hall@-organization	-organization=8
@derwent@-product	-product=12
@elizabeth_de_burgh,_4th_countess_of_ulster@-person	-person=25
@samuel_chase@-person	-person=101
@health_minister@-organization	-organization=13
@dalek_i_love_you@-person	-person=31
@the_canterville_ghost@-art	-art=64
@televisa@-broadcast_network	-broadcast_network=2
@giovanni_sgambati@-person	-person=20
@matthew_brown@-person	-person=19
@kham@-location	-location=232
@stephen_potter@-person	-person=31
@seconds_out@-broadcast_program	-broadcast_program=1
@performance@-product	-product=2
@darwin@-organization	-organization=14
@borage_family@-living_thing	-living_thing=113
@howard_spring@-person	-person=36
@instant_karma!@-art	-art=35
@stanley_medical_college@-organization	-organization=27
@unida@-person	-person=35
@amanda_crew@-person	-person=36
@kim_carnes@-art	-art=1
@passau@-location	-location=2
@rachel_corrie@-person	-person=74
@sir_winston_churchill@-person	-person=167
@legacy_five@-person	-person=38
@porte_de_vincennes@-location	-location=21
@catocala_elocata@-living_thing	-living_thing=35
@lombardic@-location	-location=8
@dg@-product	-product=12
@sandwich@-product	-product=5
@komatsu@-person	-person=1
@john_ridge@-person	-person=26
@smyth@-person	-person=8
@350@-art	-art=2
@emo@-art	-art=6
@the_player@-art	-art=101
@onyx@-location	-location=2
@ankole_sub-region@-location	-location=23
@mingachevir@-location	-location=27
@grand_prix_circuit@-event	-event=6
@u._s.@-title	-title=1
@visayas@-organization	-organization=3
@ilocano@-location	-location=3
@kelvin_grove@-organization	-organization=1
@numbers@-broadcast_program	-broadcast_program=25
@belly@-art	-art=31
@warm_springs,_georgia@-location	-location=65
@lion@-visual_art-color	-visual_art-color=1
@justice_league@-art	-art=624
@ares@-location	-location=5
@overland@-location	-location=11
@the_gold_coast@-organization	-organization=1
@pyramid_of_djoser@-location	-location=20
@pat_coombs@-person	-person=50
@arran@-location	-location=149
@irvington@-location	-location=148
@1938@-art	-art=4
@baltimora@-person	-person=37
@george_washington@-person	-person=4653
@david_troughton@-person	-person=76
@barletta@-location	-location=102
@the_natural@-person	-person=1
@united@-event	-event=2
@bukhara@-location	-location=731
@tyr@-god	-god=2
@blue@-medicine-symptom	-medicine-symptom=2
@nevada@-product	-product=18
@the_laramie_project@-art	-art=91
@chicago_board_of_trade@-organization	-organization=178
@armonk,_new_york@-location	-location=49
@owsley@-art	-art=4
@alemannic@-location	-location=2
@bob_marley@-person	-person=1210
@horn@-person	-person=16
@at_the_movies@-broadcast_program	-broadcast_program=88
@duck@-living_thing	-living_thing=102
@sin@-product	-product=6
@indy@-art	-art=2
@the_manhattan_transfer@-person	-person=227
@balbriggan@-organization	-organization=1
@kasımpaşa@-location	-location=5
@district_courts@-location	-location=4
@oh@-chemistry	-chemistry=3
@lt@-product	-product=5
@perspective@-product	-product=1
@helotiales@-living_thing	-living_thing=99
@natas@-organization	-organization=5
@pekka_rinne@-person	-person=37
@polar@-art	-art=2
@s@-location	-location=55
@a_night_to_remember@-art	-art=47
@triodion@-art	-art=42
@lds_missionary@-title	-title=21
@clown@-person	-person=4
@california_state_senator@-person	-person=1
@chesapeake@-location	-location=101
@cougar@-living_thing	-living_thing=147
@u.s._navy@-organization	-organization=1117
@cotton@-event	-event=13
@aix-en-provence@-location	-location=844
@hubertus@-person	-person=31
@mike_robitaille@-person	-person=20
@scottsdale@-event	-event=6
@ryder@-person	-person=9
@govan@-person	-person=3
@simon_oakland@-person	-person=58
@komodo@-art	-art=6
@koblenz@-organization	-organization=4
@sassari@-location	-location=309
@sportv@-broadcast_network	-broadcast_network=40
@cvs@-organization	-organization=19
@white_christmas@-art	-art=52
@fondi@-location	-location=80
@grifo@-person	-person=25
@yes@-person	-person=1207
@love_unlimited@-art	-art=3
@17@-event	-event=24
@hall_of_fame@-event	-event=1
@socialist_republic_of_bosnia_and_herzegovina@-location	-location=39
@carrier_air_wing_eleven@-organization	-organization=21
@stigmata@-person	-person=13
@léon_blum@-person	-person=211
@stade_charles_de_gaulle@-location	-location=56
@cr_537@-location	-location=78
@butterflies@-product	-product=1
@fangoria@-person	-person=14
@speedy@-product	-product=3
@black_river@-organization	-organization=3
@cawnpore@-event	-event=7
@allergic@-art	-art=1
@rampage@-product	-product=2
@neram@-art	-art=21
@dodge_caravan@-product	-product=82
@venezuela@-time	-time=1
@john_johnson@-person	-person=46
@abba@-organization	-organization=2
@wapping@-location	-location=209
@cyprus_national_football_team@-organization	-organization=59
@sultans@-event	-event=1
@m2m@-person	-person=47
@kashmir@-language	-language=1
@the_used@-art	-art=7
@west_carrollton@-organization	-organization=3
@hill_of_tara@-event	-event=2
@phar_lap@-organization	-organization=11
@cyril_shaps@-person	-person=36
@music_row@-location	-location=71
@montgomery_blair@-organization	-organization=1
@fresno_high_school@-location	-location=1
@love_is_strong@-art	-art=20
@treat@-medicine-medical_treatment	-medicine-medical_treatment=1
@musikhochschule@-organization	-organization=23
@medyka@-location	-location=35
@powderfinger@-person	-person=282
@the_prince_of_wales@-title	-title=10
@dakar@-event	-event=12
@pittwater@-event	-event=4
@full_moon@-person	-person=1
@the_sisters_of_mercy@-person	-person=245
@dubs@-language	-language=1
@leuctra@-location	-location=9
@marco_caneira@-person	-person=23
@kate_spade@-organization	-organization=2
@the_plain@-location	-location=20
@yi_jianlian@-person	-person=46
@jackie@-art	-art=52
@loyola@-location	-location=8
@die_gezeichneten@-art	-art=24
@gmina_krzęcin@-location	-location=33
@didcot@-location	-location=175
@carroll@-location	-location=377
@eastern_division@-location	-location=17
@bob_king@-person	-person=30
@nizhegorodov@-person	-person=36
@gmina_kaźmierz@-location	-location=21
@inuit@-people-ethnicity	-people-ethnicity=1464
@world_champion@-event	-event=440
@rosario@-location	-location=306
@freeborn_county@-location	-location=71
@titus_andronicus@-person	-person=39
@obojeni_program@-art	-art=2
@landrecies@-event	-event=3
@caliban@-person	-person=52
@primetime_emmy_award@-event	-event=3
@53@-event	-event=3
@cold_blood@-broadcast_network	-broadcast_network=1
@shola@-person	-person=2
@35@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@aethes_cnicana@-living_thing	-living_thing=28
@crystal@-award	-award=1
@barrage@-person	-person=4
@making_movies@-art	-art=19
@yamasee_war@-event	-event=58
@the_final_cut@-person	-person=7
@mbala@-location	-location=29
@hippo@-person	-person=1
@tros@-broadcast_network	-broadcast_network=96
@argentina@-location	-location=21341
@nyx@-art	-art=10
@lúnasa@-art	-art=1
@government@-organization	-organization=841
@lakota@-organization	-organization=10
@mahabharat@-art	-art=5
@willem_de_vlamingh@-person	-person=34
@gordon@-food	-food=1
@steps_ahead@-person	-person=45
@justice_minister@-person	-person=1
@composed@-art	-art=1
@coniston@-art	-art=7
@ogre@-person	-person=3
@john_e._fogarty@-person	-person=27
@49@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@in_2006@-event	-event=44
@kielce@-event	-event=1
@barons@-location	-location=2
@british_crown@-title	-title=37
@dubois@-location	-location=24
@wittgenstein@-location	-location=3
@the_right_stuff@-organization	-organization=7
@lieutenant_governor_of_nova_scotia@-title	-title=247
@show@-broadcast_program	-broadcast_program=25
@girl_talk@-person	-person=161
@scottish_parliament@-location	-location=3
@alan_wilder@-person	-person=112
@arthur_wharton@-person	-person=21
@chewa@-language	-language=24
@rum@-location	-location=19
@east_side@-location	-location=96
@étoile_du_congo@-organization	-organization=24
@daiki_nakamura@-person	-person=25
@hms_tamar@-location	-location=24
@serge_moscovici@-person	-person=25
@the_convent@-location	-location=16
@tcs@-organization	-organization=88
@turkana@-language	-language=12
@cutters@-broadcast_program	-broadcast_program=3
@usumacinta_river@-location	-location=54
@meridian@-location	-location=274
@marie_under@-person	-person=20
@oren_ambarchi@-person	-person=48
@pelham@-person	-person=2
@great_lake_swimmers@-person	-person=77
@port_jefferson,_new_york@-location	-location=54
@barbagallo_raceway@-location	-location=34
@abbott@-person	-person=21
@bill_lacey@-person	-person=21
@pringles@-product	-product=73
@ramah@-organization	-organization=4
@wyatt's_rebellion@-person	-person=53
@invasion@-art	-art=54
@charon@-person	-person=33
@fadd@-biology	-biology=19
@robert_dhéry@-person	-person=23
@italy@-location	-location=47941
@pomerania@-location	-location=1180
@the_wisden_cricketer@-art	-art=31
@savages@-person	-person=21
@evgeni_nabokov@-person	-person=84
@digby@-broadcast_program	-broadcast_program=1
@david_gilmour@-art	-art=8
@1st@-law	-law=5
@uberlândia@-organization	-organization=24
@shor_in_the_city@-art	-art=23
@chichester@-organization	-organization=1
@university_of_pretoria@-location	-location=1
@salta@-event	-event=8
@uttoxeter@-organization	-organization=2
@smita_patil@-person	-person=149
@macropod@-living_thing	-living_thing=40
@south_west_france@-location	-location=31
@madison,_wisconsin@-organization	-organization=1
@western_province@-location	-location=434
@sekigahara@-location	-location=13
@photoplay@-art	-art=110
@fargo@-broadcast_program	-broadcast_program=41
@cordell_mosson@-person	-person=23
@waiting_for_god@-broadcast_program	-broadcast_program=30
@jenifer@-person	-person=51
@southern@-religion-religion	-religion-religion=1
@diane_warren@-person	-person=540
@bill_athey@-person	-person=21
@antonín_dvořák@-art	-art=1
@livonia@-location	-location=718
@kbl@-organization	-organization=34
@yungas@-location	-location=74
@oak_ridge@-location	-location=161
@russia's@-event	-event=1
@formula_bmw_europe@-organization	-organization=22
@council_of_people's_commissars@-organization	-organization=132
@yakima_sun_kings@-organization	-organization=41
@musical@-art	-art=74
@gods@-god	-god=9
@bluff@-art	-art=4
@mark_lewin@-person	-person=44
@john_noble@-person	-person=189
@paul_craig_roberts@-person	-person=31
@mush@-food	-food=3
@evesham@-location	-location=319
@todd_sucherman@-person	-person=32
@duke_of_manchester@-title	-title=16
@north_america@-organization	-organization=14
@balboa_stadium@-location	-location=36
@utp@-chemistry	-chemistry=8
@poco@-person	-person=221
@glover@-product	-product=2
@colonial_williamsburg@-location	-location=256
@two_dogmas_of_empiricism@-art	-art=20
@assistant_secretary_of_defense_for_health_affairs@-title	-title=20
@māyā@-location	-location=4
@porters@-food	-food=8
@parmelia@-location	-location=8
@brian_bovell@-person	-person=31
@carbon_disclosure_project@-organization	-organization=21
@coosa_river@-location	-location=110
@itv_news@-broadcast_program	-broadcast_program=213
@the_door@-broadcast_program	-broadcast_program=7
@anna_in_the_tropics@-art	-art=24
@rock_sound@-location	-location=2
@the_yellow_rose@-art	-art=1
@odyssey@-broadcast_network	-broadcast_network=3
@st._mark@-location	-location=7
@reunion@-broadcast_program	-broadcast_program=27
@matangi@-location	-location=1
@cherokee_high_school@-organization	-organization=34
@bletchley_park@-location	-location=495
@crowley's_ridge@-organization	-organization=1
@la_salle@-product	-product=2
@maurice_trintignant@-person	-person=88
@persepolis@-organization	-organization=528
@chrono_trigger@-art	-art=1
@oeste@-location	-location=23
@buck_taylor@-person	-person=44
@radio_new_zealand@-organization	-organization=184
@nigeria@-title	-title=1
@los_angeles_conservancy@-organization	-organization=44
@monti@-location	-location=19
@oral@-person	-person=1
@kobayakawa_takakage@-person	-person=39
@jules_hodgson@-person	-person=23
@americana@-event	-event=1
@kicker@-organization	-organization=4
@hurley@-art	-art=20
@farrukhzad@-person	-person=24
@the_society_of_the_spectacle@-art	-art=36
@bromley@-location	-location=625
@jin@-location	-location=5
@coup_attempt@-event	-event=18
@thomas_sully@-location	-location=1
@ibrahim_rugova@-person	-person=93
@bn@-disease	-disease=7
@bruce_rock@-location	-location=26
@the_blackout@-person	-person=99
@daughters@-organization	-organization=1
@the_hermitage@-organization	-organization=4
@royal_exhibition_building@-location	-location=89
@meredith@-person	-person=13
@james_legge@-person	-person=70
@glengormley@-location	-location=36
@teairra_marí@-person	-person=16
@eldon@-organization	-organization=6
@ons@-location	-location=4
@big_boy@-art	-art=4
@california_state_senator@-organization	-organization=105
@fish@-god	-god=2
@crystal_palace_transmitting_station@-location	-location=20
@asakura@-location	-location=28
@sucre@-finance-currency	-finance-currency=13
@robert_stewart,_viscount_castlereagh@-person	-person=39
@helium@-person	-person=28
@university_of_maryland@-location	-location=2
@satisfaction@-art	-art=63
@pembrokeshire@-location	-location=1425
@deen_castronovo@-person	-person=77
@pc_world@-art	-art=41
@harrow_school@-organization	-organization=1029
@electric_light_orchestra@-person	-person=616
@marilyn_scott@-person	-person=21
@ajax@-location	-location=103
@powerhouse@-location	-location=6
@connolly@-organization	-organization=1
@ranchi@-location	-location=544
@motorpsycho@-person	-person=98
@the_remains_of_the_day@-art	-art=118
@cure@-location	-location=2
@gram_parsons@-person	-person=320
@pittsburgh_steelers@-organization	-organization=4237
@bloemfontein@-location	-location=793
@violetta@-product	-product=2
@rajasthani@-people-ethnicity	-people-ethnicity=21
@octave_chanute_aerospace_museum@-location	-location=27
@dish_network@-organization	-organization=839
@medical_center@-location	-location=14
@dent_county@-location	-location=32
@main_article@-organization	-organization=17
@brasileirão@-event	-event=7
@the_crystals@-person	-person=100
@mimi@-body_part	-body_part=1
@thérèse@-product	-product=1
@britny_fox@-person	-person=40
@peter_snell@-person	-person=53
@save_the_children@-art	-art=6
@the_secret_history@-art	-art=34
@turn_the_page@-art	-art=29
@wartburg@-organization	-organization=34
@royal_newfoundland_regiment@-organization	-organization=66
@thunderbolt@-product	-product=5
@saints@-god	-god=1
@pei@-chemistry	-chemistry=1
@simcoe@-person	-person=5
@after_the_ball@-art	-art=33
@lrt-1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=27
@dukes@-organization	-organization=11
@south_luangwa_national_park@-location	-location=21
@frank@-location	-location=14
@mallaig@-location	-location=110
@iranians@-organization	-organization=1
@rajasthani@-language	-language=164
@rookery_nook@-art	-art=34
@tarja_turunen@-person	-person=201
@return@-person	-person=3
@bethlehem@-location	-location=417
@north_dakota@-product	-product=2
@groucho@-person	-person=39
@oregon_shakespeare_festival@-organization	-organization=120
@flemington@-location	-location=164
@moramanga@-location	-location=46
@english_settlement@-event	-event=2
@philip_morrison@-person	-person=43
@andy_haden@-person	-person=31
@carniola@-location	-location=362
@narbonne@-location	-location=496
@engl@-organization	-organization=24
@umayyad_caliphate@-event	-event=1
@swiss_re@-location	-location=1
@garfield@-person	-person=18
@boom_bip@-person	-person=39
@patricia_brake@-person	-person=24
@bayliss@-person	-person=27
@rye@-location	-location=219
@st._mary's_high_school@-organization	-organization=87
@bad_religion@-person	-person=705
@everett@-organization	-organization=7
@joinville@-organization	-organization=76
@garrick@-person	-person=20
@daman@-language	-language=1
@moira_stuart@-person	-person=40
@kudzu@-living_thing	-living_thing=19
@a_hard_road@-art	-art=20
@charlotte_hawkins@-person	-person=20
@yongle@-location	-location=2
@orchard_lake@-location	-location=20
@lucknow@-location	-location=1976
@dr_congo@-location	-location=85
@mithi_river@-location	-location=20
@berwick@-title	-title=1
@hong_kong_first_division_league@-organization	-organization=655
@hymenophyllaceae@-living_thing	-living_thing=28
@liège@-location	-location=1075
@irena_pavlovic@-person	-person=33
@henry_v@-broadcast_program	-broadcast_program=2
@tonga_national_rugby_league_team@-organization	-organization=24
@the_choirboys@-person	-person=7
@jacob_riis@-person	-person=71
@consulates-general@-title	-title=34
@soldiers@-event	-event=1
@ōshima@-location	-location=71
@sac@-location	-location=1
@diego_suarez@-person	-person=8
@adobe_dreamweaver@-product	-product=36
@chevalier@-title	-title=15
@asian_festival_of_first_films@-event	-event=26
@nicky_silver@-person	-person=24
@project_86@-art	-art=2
@gould@-location	-location=9
@dillon,_south_carolina@-location	-location=29
@pentagon@-art	-art=1
@institute_for_social_research@-organization	-organization=61
@joe_mcknight@-person	-person=31
@mob_rules@-person	-person=9
@cobra@-product	-product=14
@mad_season@-person	-person=52
@neiman_marcus@-location	-location=1
@edson@-product	-product=1
@robert_filmer@-person	-person=38
@neotropic_ecozone@-location	-location=50
@order_of_the_rose@-title	-title=45
@el_topo@-person	-person=1
@morrison@-person	-person=25
@r._c._robertson-glasgow@-person	-person=22
@ninja@-art	-art=8
@mount_bartle_frere@-location	-location=20
@clemson_university@-location	-location=1
@fallen_angel@-person	-person=2
@h._p._lovecraft@-person	-person=1163
@hot_fuzz@-art	-art=141
@uptown@-organization	-organization=9
@gilead@-location	-location=11
@bud_flanagan@-person	-person=54
@leoncavallo@-person	-person=49
@would_you_believe@-broadcast_program	-broadcast_program=16
@cats@-transit	-transit=2
@raju_sundaram@-person	-person=83
@australian_national@-organization	-organization=74
@peter_brock@-person	-person=271
@dell@-organization	-organization=769
@endless_mountains@-location	-location=25
@winning@-art	-art=24
@latina@-people-ethnicity	-people-ethnicity=4
@holland@-title	-title=15
@acc@-location	-location=1
@pat_healy@-person	-person=32
@alain_de_cadenet@-person	-person=21
@adlai_stevenson_iii@-person	-person=57
@nimitz@-organization	-organization=2
@pontic@-language	-language=5
@wolf@-product	-product=4
@kewdale@-location	-location=20
@donegal@-organization	-organization=355
@john_hamm@-person	-person=54
@polska_liga_hokejowa@-organization	-organization=99
@rené_jacobs@-person	-person=157
@wrest_point_hotel_casino@-location	-location=22
@bachmann@-organization	-organization=22
@emley@-organization	-organization=16
@richard_wiseman@-person	-person=49
@freedom_fighters@-art	-art=3
@bessas@-location	-location=1
@kevin@-broadcast_program	-broadcast_program=1
@icarus@-art	-art=15
@ricardo_bordallo@-person	-person=21
@devon_graye@-person	-person=26
@the_rise_and_fall_of_little_voice@-art	-art=38
@evansville_regional_airport@-location	-location=23
@penguin_island@-location	-location=15
@the_loop@-person	-person=1
@article_19@-organization	-organization=20
@member_of_parliament@-person	-person=1
@lalah_hathaway@-art	-art=1
@daryl_katz@-person	-person=29
@lincoln_kennedy@-person	-person=28
@wombat@-living_thing	-living_thing=26
@newfoundland_and_labrador@-location	-location=2601
@ab@-body_part	-body_part=1
@rossington@-person	-person=10
@kilbarrack@-location	-location=32
@route_133@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@buzău@-location	-location=149
@brihuega@-event	-event=7
@watford@-event	-event=4
@horizon@-art	-art=60
@sugar_land@-location	-location=115
@dieppe@-broadcast_program	-broadcast_program=4
@berthold@-person	-person=34
@egyptian@-finance-currency	-finance-currency=1
@cocoon@-person	-person=6
@neighbors@-location	-location=1
@ii@-biology	-biology=2
@the_action@-person	-person=24
@sudanese@-people-ethnicity	-people-ethnicity=2
@vale@-language	-language=2
@borów@-location	-location=40
@pye@-organization	-organization=138
@samuel_smith@-person	-person=64
@crank@-medicine-drug	-medicine-drug=1
@c._j._phipps@-person	-person=20
@yaakov_yisrael_kanievsky@-person	-person=20
@association_of_teachers_and_lecturers@-organization	-organization=22
@blekinge@-organization	-organization=2
@pemulwuy@-location	-location=2
@russian_league@-organization	-organization=46
@kolkata_metropolitan_development_authority@-organization	-organization=50
@ryan_langerhans@-person	-person=21
@christine_ohuruogu@-person	-person=67
@fas@-location	-location=4
@bokaro@-location	-location=55
@mozilla@-product	-product=15
@swim@-event	-event=27
@trophy@-product	-product=10
@krugersdorp@-location	-location=113
@amanitaceae@-living_thing	-living_thing=46
@m@-art	-art=73
@derek_smith@-person	-person=37
@pennsylvania_state_senator@-organization	-organization=20
@tyranny@-broadcast_program	-broadcast_program=1
@kreayshawn@-person	-person=41
@wood_green@-organization	-organization=1
@governor_of_michigan@-title	-title=282
@bull_durham@-art	-art=94
@custom_house@-organization	-organization=2
@solomon@-person	-person=728
@thomas_kean@-person	-person=152
@bangalore_university@-organization	-organization=118
@kathleen@-art	-art=3
@bedrock@-art	-art=7
@hawker@-title	-title=26
@ervin_santana@-person	-person=41
@323@-product	-product=2
@spanish@-location	-location=10969
@gianandrea_noseda@-person	-person=34
@newport@-person	-person=2
@cow@-food	-food=1
@maurice@-location	-location=18
@anterior_cruciate_ligament@-body_part	-body_part=41
@darren_sharper@-person	-person=71
@barstow@-location	-location=163
@mamer@-location	-location=37
@joonas_kokkonen@-person	-person=27
@michigan_department_of_transportation@-organization	-organization=195
@down_with_love@-broadcast_program	-broadcast_program=2
@bettendorf@-organization	-organization=4
@dordrecht@-location	-location=29
@kerameikos@-location	-location=48
@legio_vi_victrix@-organization	-organization=23
@shark_tank@-broadcast_program	-broadcast_program=51
@vladimir_stojković@-person	-person=29
@beloit@-location	-location=110
@axis_bank@-organization	-organization=63
@junior_worlds@-event	-event=23
@asteria@-god	-god=24
@korea@-location	-location=9096
@richard_loncraine@-person	-person=56
@westlake@-organization	-organization=2
@bramley@-organization	-organization=136
@livingston@-organization	-organization=575
@wagga@-product	-product=1
@back@-food	-food=1
@shō_kō@-person	-person=28
@kincardine@-location	-location=135
@tour_de_france@-event	-event=726
@piazza_barberini@-location	-location=22
@alice's_adventures_in_wonderland@-art	-art=518
@huddinge_municipality@-location	-location=29
@anthony_drewe@-person	-person=25
@chellaston@-location	-location=34
@1_giant_leap@-art	-art=5
@adrano@-organization	-organization=4
@count_of_champagne@-person	-person=2
@james_fenton@-person	-person=92
@gil_meche@-person	-person=27
@400_metres_competition@-event	-event=25
@post@-location	-location=40
@under-16_team@-organization	-organization=20
@spirit_lake@-location	-location=45
@pathan@-people-ethnicity	-people-ethnicity=137
@colombo@-person	-person=3
@arrowsmith@-person	-person=1
@biała_piska@-location	-location=65
@gaius_maecenas@-person	-person=29
@nobel_laureates@-award	-award=28
@mirassol@-location	-location=20
@milton@-art	-art=8
@cats@-organization	-organization=11
@championships@-award	-award=2
@peking@-product	-product=8
@belly@-food	-food=1
@businessman@-people-ethnicity	-people-ethnicity=1
@caister-on-sea@-location	-location=56
@clermont@-event	-event=4
@muna@-location	-location=17
@sons_of_liberty@-organization	-organization=164
@battle_of_bicocca@-event	-event=26
@wolsey@-person	-person=20
@dance_with_my_father@-art	-art=38
@parikrama@-location	-location=1
@gdb@-product	-product=22
@you@-art	-art=109
@rock@-food	-food=8
@commissioners@-organization	-organization=1
@french@-broadcast_network	-broadcast_network=1
@shanghai_museum@-location	-location=43
@martin_lewis@-person	-person=86
@rugby_league_premiership@-organization	-organization=66
@piano@-product	-product=5
@two@-organization	-organization=35
@arbor_day@-time	-time=91
@austin_film_festival@-event	-event=174
@niger@-living_thing	-living_thing=1
@bheemunipatnam@-location	-location=27
@hatfield@-event	-event=5
@lotto@-person	-person=1
@slam@-art	-art=23
@joseph_fourier@-person	-person=51
@verity@-product	-product=1
@changes@-art	-art=118
@homebush_bay@-location	-location=33
@rockford@-art	-art=17
@tumen@-person	-person=1
@music_video@-art	-art=14
@sessa_aurunca@-location	-location=31
@beowulf@-art	-art=755
@bruce_cumings@-person	-person=23
@santa_anna@-person	-person=14
@hammerstein@-person	-person=57
@ralph_tresvant@-art	-art=1
@treviso@-location	-location=671
@satyam@-art	-art=7
@cleveland_state_university@-organization	-organization=366
@norman_yardley@-person	-person=79
@roh@-person	-person=1
@rebels@-person	-person=1
@dublin_fringe_festival@-event	-event=23
@first_battle_of_st_albans@-event	-event=49
@issaquah@-organization	-organization=4
@heinrich_haussler@-person	-person=52
@virtualbox@-product	-product=74
@puma@-language	-language=4
@alampur@-location	-location=22
@louis_a._johnson@-person	-person=34
@poetry@-language	-language=1
@appalachian@-organization	-organization=4
@liechtenstein@-location	-location=1548
@michael_the_brave@-person	-person=157
@mexicali@-location	-location=337
@setanta@-person	-person=4
@henry_aldrich@-person	-person=33
@rockbank@-location	-location=19
@carson's@-person	-person=1
@antiochus_iii@-person	-person=93
@queen's_university@-organization	-organization=1175
@old_etonians@-location	-location=2
@ukrainian@-event	-event=1
@john_william_waterhouse@-person	-person=73
@county_hall@-location	-location=19
@pro@-product	-product=2
@municipality_of_trebnje@-location	-location=126
@mutiny@-event	-event=20
@national_rugby_league@-organization	-organization=1920
@plasmodium@-living_thing	-living_thing=318
@villamor_air_base@-location	-location=25
@st._george's_university@-organization	-organization=24
@nathaniel_lees@-person	-person=23
@mrs._leslie_carter@-person	-person=25
@kenneth@-person	-person=30
@tristar_motorsports@-organization	-organization=29
@210@-organization	-organization=2
@stanly@-location	-location=21
@jarrow@-person	-person=1
@rothschild@-location	-location=8
@rapture@-person	-person=1
@kyuzo_mifune@-person	-person=37
@fiji_labour_party@-organization	-organization=199
@fbi@-organization	-organization=1577
@herbert_eimert@-person	-person=31
@oakville@-product	-product=1
@veps@-language	-language=18
@thracian@-people-ethnicity	-people-ethnicity=288
@dead_moon@-product	-product=1
@admiral@-title	-title=2013
@maldita_vecindad@-person	-person=32
@horse@-organization	-organization=4
@re-elected@-organization	-organization=1
@sam_rainsy_party@-organization	-organization=57
@romanian@-event	-event=2
@stonewall_book_award@-award	-award=56
@the_man_who@-art	-art=23
@taieri_plains@-location	-location=39
@fredericktown@-location	-location=58
@delinquent_habits@-person	-person=32
@voices_of_a_distant_star@-art	-art=25
@gertrude_michael@-person	-person=42
@san_francisco_giants@-event	-event=51
@ninth@-person	-person=2
@cook_inlet@-location	-location=190
@dyer@-person	-person=7
@ga@-language	-language=38
@haarlemmermeer@-location	-location=116
@gave_d'oloron@-location	-location=27
@branford,_connecticut@-location	-location=95
@aza@-person	-person=2
@suwa@-event	-event=1
@brent_sopel@-person	-person=25
@jin@-language	-language=20
@hughes@-title	-title=1
@bridges@-location	-location=3
@biography@-broadcast_network	-broadcast_network=4
@the_art_of_the_motorcycle@-event	-event=40
@lars_paaske@-person	-person=43
@irem@-person	-person=80
@broken_records@-person	-person=13
@david_clark@-organization	-organization=2
@marat@-person	-person=51
@lynx@-transit	-transit=33
@ednaswap@-art	-art=1
@beta@-living_thing	-living_thing=8
@r._k._selvamani@-person	-person=23
@lucy@-location	-location=3
@carmine@-location	-location=9
@boomerang@-product	-product=11
@high_sheriff_of_buckinghamshire@-title	-title=83
@gozón@-location	-location=23
@belly@-body_part	-body_part=20
@honda@-product	-product=7
@v._k._gokak@-person	-person=23
@george_a._smathers_libraries@-location	-location=25
@the_three_stooges@-product	-product=7
@revolutions@-art	-art=17
@klamath@-art	-art=2
@tbs@-organization	-organization=585
@parola@-broadcast_program	-broadcast_program=1
@peter_corner@-person	-person=21
@polygonum@-living_thing	-living_thing=67
@thomas_bangalter@-person	-person=76
@żarnów@-location	-location=53
@gracenote@-organization	-organization=29
@argent@-visual_art-color	-visual_art-color=139
@side_effects@-disease	-disease=21
@harriet_lane@-product	-product=3
@beauregard@-location	-location=28
@banqiao@-location	-location=20
@viersen@-location	-location=67
@john_fogerty@-art	-art=5
@alenia_aeronautica@-organization	-organization=38
@total_nonstop_action_wrestling@-person	-person=1266
@elector_of_saxony@-location	-location=18
@joe_jones@-person	-person=25
@burak_yılmaz@-person	-person=21
@teamster@-organization	-organization=2
@the_pretender@-broadcast_program	-broadcast_program=195
@ernest_lapointe@-person	-person=31
@chad_lewis@-person	-person=33
@mria@-organization	-organization=32
@nice@-event	-event=7
@samson@-location	-location=23
@the_animal@-art	-art=37
@economic_crisis@-event	-event=19
@orangeville@-location	-location=150
@marian_mercer@-person	-person=29
@baird@-location	-location=14
@68@-event	-event=2
@gatineau_river@-location	-location=65
@atenas@-organization	-organization=19
@canadian_triple_crown@-event	-event=52
@dakota@-art	-art=16
@lockerbie@-location	-location=203
@bishopsgate@-event	-event=1
@andrew_jackson@-product	-product=3
@poggibonsi@-organization	-organization=32
@baby_blues@-broadcast_program	-broadcast_program=16
@attu_island@-event	-event=3
@nigerian_civil_war@-event	-event=183
@johnnie_lee_higgins@-person	-person=21
@naas@-organization	-organization=3
@michael_formanek@-person	-person=33
@snowy_hydro@-organization	-organization=27
@transjordan@-person	-person=1
@attorney-general@-person	-person=1
@seward@-person	-person=13
@cuyamaca_mountains@-location	-location=20
@ahmad@-person	-person=27
@slalom@-art	-art=4
@żelazowa_wola@-location	-location=22
@christopher_okigbo@-person	-person=24
@b._a._skiff@-person	-person=57
@magnum_tokyo@-person	-person=20
@dudley_north@-location	-location=10
@south_texas_medical_center@-location	-location=33
@fitzgerald@-location	-location=36
@ring_the_alarm@-art	-art=28
@vice-presidential@-event	-event=1
@electric_ballroom@-location	-location=39
@muleskinner@-person	-person=16
@world_gold_council@-organization	-organization=25
@dark_empire@-person	-person=5
@battle_of_lake_trasimene@-event	-event=27
@karen@-broadcast_program	-broadcast_program=12
@rideau_hall@-broadcast_program	-broadcast_program=11
@jon_fitch@-person	-person=67
@kbc_bank@-organization	-organization=29
@keith_sweat@-art	-art=4
@wainwright@-person	-person=38
@friedrich_august_iii@-person	-person=31
@east_san_jose@-location	-location=23
@soma@-person	-person=2
@purépecha@-language	-language=11
@tashkent@-transit	-transit=2
@partry@-location	-location=20
@slovakian@-people-ethnicity	-people-ethnicity=3
@challenge@-location	-location=10
@king_george@-event	-event=7
@berkshire@-location	-location=3675
@robert_tear@-person	-person=55
@morane-saulnier_l@-product	-product=21
@nightline@-broadcast_program	-broadcast_program=269
@san_salvador@-location	-location=770
@thai@-person	-person=2
@hanover_street@-location	-location=6
@bentley@-location	-location=82
@oldman@-location	-location=16
@fort_wayne@-event	-event=2
@fm@-art	-art=24
@poitevin@-location	-location=22
@the_hollow_crown@-art	-art=1
@king_of_kensington@-broadcast_program	-broadcast_program=49
@serrano@-language	-language=5
@the_persians@-art	-art=58
@qeshm@-location	-location=38
@stone@-disease	-disease=6
@sapper@-organization	-organization=1
@territory@-location	-location=71
@greco@-person	-person=11
@the_waltons@-person	-person=1
@third_world@-person	-person=74
@georgetown_university@-organization	-organization=3077
@dragon@-product	-product=129
@juan_pizarro@-person	-person=28
@choreography@-person	-person=2
@lily@-person	-person=15
@paula_smith@-person	-person=27
@george_gascoigne@-person	-person=68
@margo_harshman@-person	-person=29
@29th@-event	-event=6
@kesennuma_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=44
@halle@-person	-person=7
@go_transit@-location	-location=1
@sheffield_city_council@-organization	-organization=159
@madtv@-broadcast_program	-broadcast_program=457
@jeff_beck@-art	-art=1
@southgate@-art	-art=1
@ms@-product	-product=27
@jake_ellenberger@-person	-person=45
@ana_claudia_talancón@-person	-person=30
@sydney@-person	-person=22
@jon_hamm@-person	-person=209
@break_the_ice@-event	-event=1
@route_25@-transit	-transit=1
@hugh_masekela@-person	-person=212
@spitfire@-organization	-organization=11
@stevie_nicks@-person	-person=605
@play@-internet-website	-internet-website=2
@poetry@-award	-award=1
@jim_mora@-person	-person=81
@ia@-living_thing	-living_thing=1
@murray_melvin@-person	-person=39
@holland@-person	-person=48
@earl_of_angus@-title	-title=46
@bongo@-person	-person=3
@hòa_bình@-event	-event=1
@rich_mountain@-event	-event=15
@odon@-person	-person=10
@mountaineers@-person	-person=1
@bledsoe@-person	-person=11
@midtown_atlanta@-location	-location=109
@novi@-location	-location=75
@thomas_aquinas@-person	-person=1089
@vale_park@-location	-location=470
@chamonix@-location	-location=444
@avesta@-art	-art=227
@wakayama_prefecture@-art	-art=326
@grodzisk@-location	-location=52
@beaufort_sea@-location	-location=154
@prehistory@-event	-event=54
@chasewater_railway@-product	-product=20
@leningrad@-person	-person=34
@sperm@-body_part	-body_part=34
@battle_of_the_bulge@-art	-art=31
@nsu_ro_80@-product	-product=21
@cobra@-computer-programming_language	-computer-programming_language=13
@brick@-person	-person=22
@zvolen@-organization	-organization=1
@wise@-organization	-organization=6
@black_cat@-person	-person=3
@michigan's@-location	-location=16
@swiss_national_champion@-organization	-organization=1
@the_hollow@-art	-art=35
@john_gielgud@-person	-person=759
@county_fermanagh@-location	-location=648
@southern_ocean@-location	-location=961
@michael_haynes@-person	-person=20
@cheltenham@-event	-event=2
@exile@-person	-person=190
@guatemalan@-location	-location=17
@bor@-product	-product=1
@tell_it_like_it_is@-broadcast_program	-broadcast_program=3
@midnight_oil@-person	-person=397
@phyllis@-broadcast_program	-broadcast_program=50
@the_crisis@-event	-event=1
@somebody's_watching_me@-art	-art=39
@national_republican_convention@-event	-event=2
@sant_boi_de_llobregat@-location	-location=36
@the_container_store@-organization	-organization=24
@im_chang-jung@-person	-person=56
@mt@-body_part	-body_part=4
@provincial_government@-organization	-organization=39
@usher@-person	-person=1172
@gordon_eklund@-person	-person=27
@99@-art	-art=29
@ube@-location	-location=55
@série_b@-organization	-organization=182
@mother_and_son@-art	-art=6
@barabbas@-person	-person=59
@foreign_minister@-location	-location=1
@didcot,_newbury_and_southampton_railway@-location	-location=58
@britannic@-broadcast_program	-broadcast_program=8
@overboard@-art	-art=18
@cariboo_mountains@-location	-location=77
@msx@-art	-art=2
@earl_of_dysart@-title	-title=18
@sieniawa@-location	-location=42
@1935_election@-event	-event=173
@siam@-location	-location=178
@pss@-location	-location=1
@his_assassination@-person	-person=1
@vella_lavella@-event	-event=4
@ji@-organization	-organization=10
@elsa@-art	-art=16
@paperboy@-product	-product=29
@avella@-location	-location=26
@john_wright@-organization	-organization=1
@golgotha@-person	-person=2
@postseason@-organization	-organization=4
@aims@-organization	-organization=18
@antipolo@-location	-location=82
@tin_machine@-person	-person=80
@max@-transit	-transit=57
@the_solution@-person	-person=16
@chase@-product	-product=1
@kate_hudson@-person	-person=271
@gainesville@-organization	-organization=1
@walter_forward@-product	-product=1
@transcendence@-art	-art=43
@vc@-product	-product=1
@san_people@-people-ethnicity	-people-ethnicity=45
@lesbia@-living_thing	-living_thing=1
@juliet@-person	-person=4
@pequeño_violencia@-person	-person=34
@luka@-art	-art=20
@fabio_casartelli@-person	-person=23
@ann@-art	-art=1
@ravenna@-organization	-organization=2
@potsdam@-organization	-organization=4
@ray_warleigh@-person	-person=30
@alka_yagnik@-person	-person=283
@noah's_ark@-organization	-organization=1
@morelia@-broadcast_program	-broadcast_program=12
@n@-location	-location=18
@the_famous_teddy_z@-broadcast_program	-broadcast_program=20
@port_huron_flags@-organization	-organization=24
@elaine_youngs@-person	-person=21
@autism_speaks@-organization	-organization=112
@growing_pains@-art	-art=36
@lovedrug@-person	-person=28
@1907_world_series@-event	-event=27
@last_autumn's_dream@-art	-art=4
@bontang@-location	-location=17
@riza_santos@-person	-person=22
@godard@-art	-art=3
@ardfert@-location	-location=50
@screeching_weasel@-person	-person=178
@goodfellas@-art	-art=334
@126@-event	-event=3
@wheat@-disease	-disease=1
@cornell_university@-location	-location=3
@ghana_national_football_team@-organization	-organization=103
@assistant_secretary_of_state_for_legislative_affairs@-title	-title=25
@elbing@-location	-location=94
@gracias@-art	-art=5
@la_crosse@-location	-location=39
@dyer@-art	-art=1
@hispania@-art	-art=7
@north_west_frontier@-location	-location=15
@opossum@-product	-product=1
@oak_hill@-location	-location=118
@ofwat@-organization	-organization=20
@higher@-art	-art=58
@2004@-art	-art=11
@albert,_prince_consort@-person	-person=73
@prince_of_orange@-person	-person=105
@that's_so_raven@-broadcast_program	-broadcast_program=289
@salangen@-location	-location=39
@g20@-product	-product=2
@patriot@-art	-art=1
@clay_aiken@-person	-person=226
@waterman@-person	-person=3
@ephraim@-location	-location=29
@belgrano@-product	-product=7
@steamer@-organization	-organization=1
@ichinomiya,_aichi@-location	-location=22
@artaxerxes@-person	-person=36
@french_west_indies@-organization	-organization=1
@toyota_land_cruiser@-product	-product=88
@shaw@-event	-event=3
@turn@-location	-location=1
@gem@-finance-stock_exchange	-finance-stock_exchange=1
@agawam@-location	-location=39
@vegas@-broadcast_program	-broadcast_program=34
@guam@-location	-location=4512
@jicarilla_apache@-language	-language=2
@black_tiger@-person	-person=18
@regent@-product	-product=4
@john_macarthur@-person	-person=107
@sambal@-people-ethnicity	-people-ethnicity=6
@gentoo@-product	-product=88
@apex@-body_part	-body_part=5
@regent@-location	-location=3
@four_rooms@-art	-art=47
@miss_sweden@-art	-art=2
@intelligence_bureau@-organization	-organization=82
@troezen@-location	-location=67
@tugboat@-product	-product=14
@albert-ernest_carrier-belleuse@-person	-person=29
@denmark@-language	-language=1
@monarchs@-organization	-organization=8
@rosebery@-location	-location=38
@henry_wotton@-person	-person=50
@hallowell@-location	-location=30
@nostromo@-broadcast_program	-broadcast_program=3
@georgians@-language	-language=1
@stein@-location	-location=30
@faraday@-organization	-organization=1
@michaela_mcmanus@-person	-person=35
@hubert_de_burgh@-person	-person=29
@thomas_collins@-person	-person=27
@hooper@-broadcast_program	-broadcast_program=1
@to_the_shores_of_tripoli@-art	-art=20
@morgan@-title	-title=1
@johnny_griffin@-person	-person=271
@owain_gwynedd@-person	-person=205
@ssc@-organization	-organization=31
@gilroy@-person	-person=4
@bishop_of_birmingham@-person	-person=2
@saint_etienne@-organization	-organization=4
@focus@-organization	-organization=8
@coney_hatch@-art	-art=4
@elkland@-location	-location=24
@cham@-person	-person=23
@american_horse@-person	-person=33
@havant@-organization	-organization=11
@zamora_trophy@-event	-event=1
@line_14@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=67
@jimmy_doolittle@-person	-person=164
@bloom@-person	-person=7
@camille_chautemps@-person	-person=58
@gmina_bircza@-location	-location=30
@metacomet@-person	-person=58
@henry_vii,_holy_roman_emperor@-person	-person=29
@limerick_f.c.@-organization	-organization=64
@nativity_of_mary@-art	-art=1
@command@-organization	-organization=10
@castlebay@-location	-location=36
@polish@-living_thing	-living_thing=3
@date_night@-art	-art=47
@splinter@-person	-person=21
@denis_lavant@-person	-person=39
@lower_matecumbe_key@-location	-location=22
@walpole@-product	-product=1
@bunt@-people-ethnicity	-people-ethnicity=41
@war_against_japan@-event	-event=60
@cradle_of_fear@-art	-art=23
@atmosphere@-person	-person=121
@76@-product	-product=2
@gardiner@-location	-location=61
@wolverine@-product	-product=8
@jessie@-art	-art=5
@the_second@-art	-art=10
@susteren@-location	-location=21
@madusa@-broadcast_program	-broadcast_program=1
@south_american_plate@-location	-location=91
@episcopalianism@-organization	-organization=19
@scarborough@-product	-product=23
@gunplay@-art	-art=4
@perfect_stranger@-art	-art=42
@manu@-living_thing	-living_thing=3
@roman_emperor@-location	-location=18
@rivals@-product	-product=1
@1950@-event	-event=647
@marañón_river@-location	-location=54
@byzantine@-language	-language=12
@divorce_court@-organization	-organization=1
@pc@-product	-product=1852
@university_hospital@-location	-location=37
@nimrod@-event	-event=3
@state_route_111@-location	-location=24
@class_of_the_titans@-broadcast_program	-broadcast_program=47
@david_holt@-person	-person=54
@alison@-art	-art=12
@druids@-art	-art=5
@pagan@-religion-religion	-religion-religion=403
@jack_johnson@-art	-art=4
@willingdon@-location	-location=29
@mississippi_state_university@-organization	-organization=740
@sierra@-person	-person=68
@mclean_county@-location	-location=177
@munster@-organization	-organization=477
@east_branch@-location	-location=45
@tony_malaby@-person	-person=25
@ekatarina_velika@-art	-art=2
@witten@-organization	-organization=30
@northern_alberta_institute_of_technology@-organization	-organization=97
@mcdonald@-location	-location=29
@woodface@-art	-art=27
@cape_province@-location	-location=499
@bates@-location	-location=13
@aftershock@-event	-event=1
@santa_margarita@-product	-product=10
@photo@-art	-art=15
@nakatsu@-location	-location=22
@ivan_julian@-person	-person=21
@vaux@-person	-person=19
@danton@-product	-product=2
@hibiscus@-person	-person=2
@vanessa_paradis@-art	-art=6
@travis@-location	-location=72
@iodine@-disease	-disease=2
@camilla_johansson@-person	-person=25
@modoc@-product	-product=3
@bill_conti@-person	-person=134
@west_moreton@-location	-location=36
@the_hills@-location	-location=4
@renard@-person	-person=1
@colgate@-location	-location=18
@classical_greek@-language	-language=29
@masaaki_endoh@-person	-person=38
@bc@-location	-location=5
@shan@-people-ethnicity	-people-ethnicity=252
@1919_world_series@-event	-event=101
@enniskillen@-location	-location=504
@verkhoyansky_district@-location	-location=41
@the_addams_family@-art	-art=147
@butterfly@-organization	-organization=1
@downeaster@-location	-location=1
@poles@-organization	-organization=4
@shona@-people-ethnicity	-people-ethnicity=130
@perugino@-person	-person=27
@northam@-location	-location=191
@southland@-broadcast_program	-broadcast_program=153
@blackwall@-organization	-organization=9
@maryland_terrapins@-organization	-organization=90
@caldicot@-organization	-organization=2
@steve_ralston@-person	-person=34
@woodstock_academy@-organization	-organization=21
@julius_schwartz@-person	-person=164
@duke_of_kent@-person	-person=65
@wwe_studios@-organization	-organization=42
@curse@-product	-product=3
@chancery_lane@-location	-location=119
@perche@-location	-location=68
@fenimore_art_museum@-location	-location=20
@crosses@-location	-location=7
@british_raj@-product	-product=1
@playoff@-event	-event=57
@simon_le_bon@-person	-person=125
@steps@-person	-person=244
@1988_season@-event	-event=67
@antonio_de_espejo@-person	-person=22
@victorian@-event	-event=2027
@in_da_club@-art	-art=29
@graham_mcrae@-person	-person=34
@emil_młynarski@-person	-person=22
@carlos_castaneda@-person	-person=90
@colonial@-location	-location=126
@cizre@-location	-location=40
@lupus@-location	-location=1
@chapel@-computer-programming_language	-computer-programming_language=6
@cathcart@-location	-location=45
@clay_aiken@-art	-art=1
@chris_connor@-art	-art=6
@marcus_annius_verus@-person	-person=34
@fatima@-art	-art=21
@doha@-location	-location=1810
@village@-organization	-organization=13
@pennsylvania@-organization	-organization=57
@sapphire@-food	-food=1
@doha@-event	-event=21
@udmurt@-language	-language=30
@guysborough@-product	-product=1
@comberton@-organization	-organization=1
@white_russian@-people-ethnicity	-people-ethnicity=1
@covent_garden@-organization	-organization=9
@león@-location	-location=766
@healy@-location	-location=18
@vintage@-organization	-organization=19
@seeman@-person	-person=44
@cadmium@-disease	-disease=1
@firuz_shah_tughlaq@-person	-person=28
@lion@-organization	-organization=6
@tumen@-organization	-organization=37
@life_and_times@-broadcast_program	-broadcast_program=27
@pontiac@-product	-product=4
@agustín_de_betancourt@-person	-person=20
@christopher_wheeldon@-person	-person=106
@waldorf@-organization	-organization=4
@the_impressions@-art	-art=1
@natchez@-people-ethnicity	-people-ethnicity=67
@fervor_records@-organization	-organization=45
@monday@-time	-time=1
@satya@-person	-person=1
@verbal@-person	-person=45
@no._76_squadron@-organization	-organization=24
@re@-finance-currency	-finance-currency=1
@goldfields@-location	-location=81
@black_christmas@-art	-art=63
@kirby's_return_to_dream_land@-product	-product=22
@make_yourself@-art	-art=21
@furnace@-product	-product=11
@rubab@-product	-product=27
@bailey_gatzert@-product	-product=19
@adjutant_general's_corps@-organization	-organization=48
@roslin@-location	-location=28
@e@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=65
@cape_clear@-organization	-organization=2
@hosea@-art	-art=30
@home_counties@-location	-location=18
@amarok@-art	-art=13
@buzzard@-living_thing	-living_thing=43
@slug@-living_thing	-living_thing=18
@face_dances@-art	-art=34
@rec@-organization	-organization=4
@hong_kong_airlines@-organization	-organization=37
@seaforth@-location	-location=88
@bulbul@-person	-person=22
@kiba@-location	-location=1
@ceremony@-art	-art=24
@wells_gray_provincial_park@-location	-location=73
@best_actor@-award	-award=14
@raw_is_war@-broadcast_program	-broadcast_program=89
@battle_of_the_bogside@-event	-event=49
@przasnysz@-location	-location=194
@scone_abbey@-location	-location=33
@futurity_stakes@-event	-event=60
@marquette@-organization	-organization=174
@monte_carlo@-broadcast_program	-broadcast_program=2
@marshall_islands@-event	-event=5
@vernonia@-location	-location=14
@king_world_productions@-organization	-organization=54
@the_outlaws@-person	-person=28
@david_knight@-art	-art=1
@paradise,_california@-location	-location=26
@pretty_vacant@-art	-art=38
@maverick@-organization	-organization=46
@gemstone_publishing@-organization	-organization=68
@manufactured@-title	-title=20
@cuban_giants@-organization	-organization=35
@charles_lewis@-person	-person=23
@greece_national_football_team@-organization	-organization=116
@chilean@-language	-language=3
@white_pine@-location	-location=28
@dewhurst_stakes@-event	-event=181
@werther@-location	-location=7
@harbourfront@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@seibu@-location	-location=2
@aagpbl_players_association@-organization	-organization=30
@ansel_adams@-location	-location=2
@cis@-location	-location=4
@tragus@-body_part	-body_part=28
@j.d.s@-art	-art=20
@poetic_justice@-art	-art=59
@mimas@-person	-person=1
@yoshino@-location	-location=56
@athens_olympic_stadium@-location	-location=33
@passaic_river@-location	-location=308
@atc@-title	-title=2
@anchee_min@-person	-person=20
@perfect_world@-product	-product=30
@guisborough_town@-organization	-organization=22
@sukhoi@-organization	-organization=126
@conn-selmer@-organization	-organization=25
@ron_francis@-person	-person=88
@nine@-location	-location=1
@rails@-product	-product=10
@mo@-organization	-organization=16
@philosophical_transactions_of_the_royal_society@-art	-art=83
@ravensworth_castle@-location	-location=21
@fools_gold@-person	-person=1
@soviet@-people-ethnicity	-people-ethnicity=66
@alva@-location	-location=44
@magnolia@-product	-product=7
@kolkata@-event	-event=2
@princeton_tigers@-organization	-organization=35
@xavier_naidoo@-person	-person=62
@nazca@-person	-person=1
@dowth@-location	-location=27
@john_wetton@-person	-person=263
@amaya@-product	-product=1
@chodzież@-location	-location=110
@texas_monthly@-art	-art=290
@harvest@-location	-location=13
@nawalapitiya@-location	-location=25
@1998@-art	-art=9
@hayabusa@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=18
@north_coast@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=16
@lincoln_county,_nevada@-location	-location=37
@indonesia@-title	-title=4
@33rd@-event	-event=4
@danish_1st_division@-event	-event=1
@2002@-event	-event=2731
@james_hurtle_fisher@-person	-person=20
@camden@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@new_church@-location	-location=23
@owl@-living_thing	-living_thing=92
@kareem_rush@-person	-person=32
@sandra_záhlavová@-person	-person=28
@wheeler@-person	-person=43
@amaranth@-art	-art=11
@richard_neville@-person	-person=68
@raffles@-art	-art=21
@hazel_green@-location	-location=20
@conus@-living_thing	-living_thing=226
@marple@-location	-location=108
@anguilla@-living_thing	-living_thing=1
@kimball@-location	-location=45
@chichaoua_province@-location	-location=37
@john_jones@-person	-person=80
@st_ives@-event	-event=1
@bishop_of_dover@-person	-person=1
@era_vulgaris@-person	-person=1
@northwest_passage@-broadcast_program	-broadcast_program=21
@learjet_35@-product	-product=22
@curse_of_chucky@-art	-art=21
@tulum@-location	-location=74
@blood_red_shoes@-art	-art=1
@lung@-disease	-disease=1
@bellamy@-person	-person=3
@ricky_gervais@-person	-person=422
@offa@-product	-product=3
@gene@-medicine-medical_treatment	-medicine-medical_treatment=3
@bohuslav_sobotka@-person	-person=24
@saitama_rapid_railway_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@565@-location	-location=1
@gmina_ziębice@-location	-location=32
@silkeborg@-organization	-organization=28
@republika@-person	-person=10
@metro_local@-transit	-transit=154
@le_tigre@-art	-art=5
@marion_meadows@-person	-person=21
@macarthur@-location	-location=100
@keel@-person	-person=49
@national_assessment_and_accreditation_council@-organization	-organization=261
@frankston_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=128
@stockholm_marathon@-event	-event=38
@pond@-location	-location=3
@dean_andrews@-person	-person=31
@nazi_party@-location	-location=2
@alan_m._clark@-person	-person=43
@kendrick_lamar@-person	-person=422
@behind_closed_doors@-art	-art=40
@rai_fiction@-broadcast_network	-broadcast_network=3
@compact@-broadcast_program	-broadcast_program=33
@edmond@-location	-location=78
@memnon@-product	-product=3
@maybach@-person	-person=3
@revelations@-art	-art=51
@m3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=23
@war_on_drugs@-event	-event=267
@eddie_kendricks@-person	-person=300
@a_song_to_remember@-art	-art=28
@stephen_rea@-person	-person=198
@diyatalawa@-location	-location=48
@happy_town@-broadcast_program	-broadcast_program=31
@high_sheriff_of_yorkshire@-title	-title=180
@hastings@-product	-product=12
@wrangler@-organization	-organization=23
@winter_olympics@-broadcast_program	-broadcast_program=5
@sneeze@-person	-person=14
@glen_brown@-person	-person=24
@rush_hour@-art	-art=30
@sweet_sixteen@-art	-art=35
@s4@-body_part	-body_part=3
@device@-art	-art=4
@cyprus@-language	-language=2
@alexânia@-location	-location=27
@goat@-food	-food=9
@murakami@-person	-person=4
@munda@-people-ethnicity	-people-ethnicity=43
@hank_penny@-person	-person=25
@featherstone@-location	-location=62
@patrick@-person	-person=155
@bogotá@-event	-event=4
@summers@-person	-person=8
@nadia_almada@-person	-person=25
@steam@-product	-product=752
@pope_john_paul_ii@-art	-art=7
@bishopstown@-organization	-organization=33
@singu@-person	-person=9
@irving@-location	-location=22
@beira@-living_thing	-living_thing=4
@campeonato_brasileiro_série_b@-event	-event=1
@louis_gallet@-person	-person=36
@motogp@-product	-product=2
@taiwanese@-organization	-organization=3
@polar@-organization	-organization=6
@33@-event	-event=10
@frontier@-person	-person=1
@israeli_champion@-organization	-organization=26
@government_of_queensland@-organization	-organization=142
@a380@-product	-product=48
@velasco@-person	-person=15
@nicholas_lens@-person	-person=39
@roald_amundsen@-person	-person=383
@sierra_leone@-location	-location=8
@september@-event	-event=3
@meade@-location	-location=29
@suzy_nakamura@-person	-person=25
@cumming@-person	-person=4
@clovis_ii@-person	-person=78
@the_flood@-person	-person=2
@barbados@-organization	-organization=109
@mother_jones@-person	-person=14
@mitchell@-location	-location=310
@marne@-product	-product=5
@covadonga@-location	-location=29
@odeon_cinema@-organization	-organization=24
@illinois_country@-location	-location=117
@scottish_parliament@-event	-event=3
@lil'_chris@-person	-person=20
@hnk_cibalia@-organization	-organization=33
@lieutenant_governor_of_newfoundland_and_labrador@-title	-title=38
@dwight_d._eisenhower@-person	-person=2830
@plymouth@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@paul_gauguin@-product	-product=3
@bison@-product	-product=16
@o.c.@-location	-location=2
@battle_of_mons@-event	-event=96
@new_buffalo@-person	-person=21
@tolis_voskopoulos@-person	-person=104
@(there's)_always_something_there_to_remind_me@-art	-art=35
@diablo@-product	-product=161
@breaking_the_law@-art	-art=32
@stalin@-location	-location=3
@vaughn@-person	-person=13
@aberystwyth@-art	-art=1
@tettenhall@-event	-event=1
@boboli_gardens@-location	-location=54
@bridgeport@-location	-location=623
@ellen_pompeo@-person	-person=106
@chatham_strait@-location	-location=23
@freeview@-organization	-organization=435
@ligue_2@-organization	-organization=1701
@relativity@-person	-person=9
@2k_sports@-person	-person=113
@venetic@-location	-location=1
@abby@-broadcast_program	-broadcast_program=10
@rakvere@-event	-event=1
@the_velveteen_rabbit@-art	-art=28
@rosa_parks@-person	-person=311
@nathan_levinson@-person	-person=43
@dave_hunt@-person	-person=20
@mike_harrison@-art	-art=1
@urusei_yatsura@-broadcast_program	-broadcast_program=203
@vanier@-person	-person=2
@foundation's_edge@-art	-art=52
@john_dewey_high_school@-organization	-organization=23
@essays@-person	-person=2
@adi@-person	-person=2
@odb@-person	-person=85
@bathurst@-title	-title=3
@pasteur@-location	-location=5
@consumers_international@-organization	-organization=23
@acha@-living_thing	-living_thing=1
@college_bowl@-broadcast_program	-broadcast_program=37
@great_divide@-art	-art=3
@houses_of_parliament@-organization	-organization=23
@lama@-person	-person=2
@east_village@-person	-person=6
@yoshiki@-person	-person=78
@p4@-location	-location=3
@malolos@-location	-location=85
@tom@-person	-person=163
@trinidadian@-location	-location=193
@king_ralph@-art	-art=29
@hostel@-organization	-organization=1
@jaki_liebezeit@-person	-person=83
@spring@-product	-product=2
@miguel_de_la_torre@-person	-person=20
@tdc@-organization	-organization=20
@mumbai_marathon@-event	-event=38
@pram@-person	-person=36
@marcia@-person	-person=20
@icon@-broadcast_program	-broadcast_program=4
@bobby_valentino@-art	-art=6
@saint_francis_of_assisi@-art	-art=1
@zulia@-organization	-organization=3
@7_worlds_collide@-person	-person=17
@thunderbolt@-internet-website	-internet-website=5
@trinity_church@-location	-location=81
@oconee_county,_south_carolina@-location	-location=36
@meta@-art	-art=3
@aso@-organization	-organization=20
@earl_of_loudoun@-person	-person=7
@1_samuel@-art	-art=56
@he_said,_she_said@-broadcast_program	-broadcast_program=8
@per_nørgård@-person	-person=79
@inverness@-product	-product=1
@blauer_portugieser@-food	-food=24
@ishmaelites@-person	-person=39
@suhl@-organization	-organization=1
@ashkenaz@-person	-person=30
@gilles_simon@-person	-person=307
@bebo_norman@-art	-art=2
@wmbr@-broadcast_network	-broadcast_network=20
@todd_lasance@-person	-person=34
@oncf@-organization	-organization=27
@crockett@-organization	-organization=1
@bartlett@-location	-location=107
@brownstone@-person	-person=28
@calatrava@-person	-person=5
@the_intouchables@-art	-art=26
@tour_de_france@-art	-art=12
@common_ground@-event	-event=1
@jung_woo-sung@-person	-person=65
@seamen@-title	-title=17
@périgord@-title	-title=3
@2010_cfl_season@-event	-event=30
@ready_for_the_weekend@-art	-art=23
@bhamo@-location	-location=88
@ghanaian@-people-ethnicity	-people-ethnicity=1
@victor_laloux@-person	-person=42
@globus@-art	-art=32
@lovell@-person	-person=7
@ronnie_scott@-location	-location=3
@charlottenburg@-location	-location=337
@the_agency@-broadcast_program	-broadcast_program=60
@catatonia@-person	-person=85
@2009–10@-organization	-organization=4
@english-speaking@-people-ethnicity	-people-ethnicity=11
@chickamauga@-event	-event=131
@xanthi@-organization	-organization=19
@bismarck@-living_thing	-living_thing=1
@beijing@-organization	-organization=32
@newport_east@-location	-location=20
@ray_combs@-person	-person=39
@sir_thomas_more@-art	-art=23
@the_beverly_hillbillies@-art	-art=41
@romanian_orthodox@-religion-religion	-religion-religion=1
@susumu_yokosuka@-person	-person=22
@guiseley@-location	-location=75
@elliott@-person	-person=35
@waka@-language	-language=2
@taken@-person	-person=7
@division_3@-organization	-organization=60
@barnt_green@-organization	-organization=1
@ripuarian_franks@-people-ethnicity	-people-ethnicity=35
@dublin_central@-location	-location=56
@b.f._goodrich@-person	-person=5
@buraidah@-location	-location=40
@portal@-product	-product=149
@japanese@-living_thing	-living_thing=3
@nishiki@-product	-product=18
@armageddon_2001@-art	-art=32
@the_press@-person	-person=4
@ewing_marion_kauffman_foundation@-organization	-organization=34
@earl_of_dunbar@-person	-person=2
@oplotnica@-location	-location=28
@kintore@-location	-location=41
@alexander@-product	-product=15
@zhukovsky@-location	-location=25
@michael_steele@-person	-person=22
@route_105@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@simon_fraser@-product	-product=1
@tredegar_iron_works@-location	-location=52
@public@-title	-title=1
@umpqua@-location	-location=29
@rzhev@-location	-location=84
@the_horse_and_his_boy@-art	-art=49
@wawa@-location	-location=61
@red_wings@-organization	-organization=52
@boston_symphony_orchestra@-person	-person=771
@braves@-event	-event=3
@nizamuddin_auliya@-person	-person=60
@massacre_of_the_innocents@-art	-art=10
@rose@-art	-art=8
@college_of_the_pacific@-art	-art=1
@juba@-location	-location=142
@super_dimension_century_orguss@-broadcast_program	-broadcast_program=23
@carpenter@-organization	-organization=4
@coatesville@-location	-location=55
@west_haven@-organization	-organization=4
@gold_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=50
@curb@-person	-person=6
@tiraspol@-location	-location=270
@nyala@-living_thing	-living_thing=35
@sbb@-person	-person=14
@lynn_county@-person	-person=1
@ger@-person	-person=13
@bobby_simpson@-person	-person=61
@comanche@-location	-location=33
@surfin'_bird@-art	-art=30
@saved@-god	-god=1
@nbc-tv@-broadcast_network	-broadcast_network=19
@heatwave@-person	-person=89
@salon_kitty@-art	-art=19
@médéa_province@-location	-location=87
@tirunelveli@-organization	-organization=2
@elstree_studios@-organization	-organization=249
@cuba@-organization	-organization=383
@peristeri@-location	-location=42
@quarto@-organization	-organization=2
@volvo_trucks@-organization	-organization=29
@alexis@-event	-event=1
@sam_simon@-product	-product=1
@northwest@-organization	-organization=27
@stuart_gillard@-person	-person=22
@poinciana@-living_thing	-living_thing=4
@pm@-location	-location=1
@o.c.@-title	-title=37
@hype!@-art	-art=30
@alexander@-organization	-organization=101
@genesee_valley_canal@-location	-location=29
@led_zeppelin_iv@-art	-art=63
@bennington@-product	-product=2
@elementary@-broadcast_program	-broadcast_program=120
@mercury_rising@-art	-art=31
@sadak@-art	-art=21
@uk@-event	-event=3
@tsushima@-event	-event=29
@kurtley_beale@-person	-person=24
@walhalla_goldfields_railway@-location	-location=20
@hugo_riemann@-person	-person=57
@rovers@-event	-event=3
@kleinwort_benson@-organization	-organization=32
@binzhou@-location	-location=59
@lake_orion,_michigan@-location	-location=38
@kirin@-organization	-organization=38
@paddington_station@-location	-location=23
@dan_reeves@-person	-person=112
@moreno@-location	-location=43
@cone@-food	-food=3
@caryocolum_fischerella@-living_thing	-living_thing=23
@kingdom_of_buganda@-location	-location=46
@malayan@-people-ethnicity	-people-ethnicity=2
@89@-location	-location=16
@futabasha@-organization	-organization=49
@åtvidabergs_ff@-organization	-organization=105
@rust@-computer-programming_language	-computer-programming_language=23
@mla@-organization	-organization=180
@winning@-award	-award=5
@wairarapa@-location	-location=276
@colesberg@-location	-location=37
@black_british@-location	-location=1
@freethought@-religion-religion	-religion-religion=25
@northern_railway@-organization	-organization=11
@nordair@-organization	-organization=21
@nancy_spungen@-person	-person=51
@gloucester@-product	-product=15
@pearl@-product	-product=2
@bachelor_girl@-person	-person=28
@katy@-art	-art=1
@dunkleosteus@-living_thing	-living_thing=27
@james_freeman_clarke@-person	-person=36
@baiju_bawra@-art	-art=11
@las_bela@-location	-location=25
@swaziland@-organization	-organization=35
@william_kurelek@-person	-person=22
@tyrannosaurus_rex@-living_thing	-living_thing=144
@ottoman_turks@-location	-location=202
@stayton@-location	-location=22
@lfo@-art	-art=4
@bryan_pringle@-person	-person=41
@karl_lehmann@-person	-person=22
@mullins@-person	-person=3
@trinity_church@-organization	-organization=1
@shetland@-location	-location=986
@the_eleven_schill_officers@-art	-art=41
@oxegen@-event	-event=124
@meath@-title	-title=16
@abrostola_asclepiadis@-living_thing	-living_thing=32
@kbl@-broadcast_network	-broadcast_network=2
@hayathnagar@-location	-location=34
@capuchin@-organization	-organization=347
@turkish_football_federation@-organization	-organization=103
@mcdonald@-event	-event=1
@maasvlakte@-location	-location=24
@gailtal_alps@-location	-location=20
@richter@-person	-person=22
@haryana@-organization	-organization=40
@19@-organization	-organization=5
@christmas@-location	-location=23
@toulouse@-organization	-organization=542
@thrill_of_a_lifetime@-broadcast_program	-broadcast_program=16
@lotte_department_store@-organization	-organization=39
@bikini_atoll@-person	-person=2
@rajputana@-organization	-organization=2
@unbelievable_truth@-art	-art=1
@gettysburg_battlefield@-event	-event=3
@carrot@-food	-food=35
@lord_claud_hamilton@-person	-person=19
@thrace@-location	-location=51
@parrish@-location	-location=13
@the_machine@-person	-person=6
@mountain_lakes@-location	-location=23
@friedrich_wilhelm_raiffeisen@-person	-person=32
@lilies@-organization	-organization=1
@revolutionary_war@-location	-location=1
@2010_world_junior_ice_hockey_championships@-event	-event=70
@catherington@-location	-location=20
@delta_force@-product	-product=5
@jay_joyce@-person	-person=61
@apc@-organization	-organization=14
@dera@-location	-location=21
@overhill_cherokee@-location	-location=51
@british_library@-location	-location=1718
@mestia@-location	-location=20
@henry_havelock@-person	-person=56
@pope_pius_xi@-person	-person=941
@if_i_loved_you@-art	-art=35
@golden@-visual_art-color	-visual_art-color=10
@tha_eastsidaz@-person	-person=59
@hastings@-organization	-organization=17
@david_g._burnet@-person	-person=56
@josé_maría_morelos@-person	-person=66
@lari@-finance-currency	-finance-currency=11
@encyclopedia_of_ukraine@-art	-art=75
@uí_maine@-location	-location=438
@the_deal@-broadcast_program	-broadcast_program=6
@foundations@-person	-person=2
@leeds_united@-organization	-organization=2267
@bill_woodfull@-person	-person=71
@the_nutcracker_and_the_mouse_king@-art	-art=23
@lieutenant-governor@-title	-title=25
@fresh@-living_thing	-living_thing=2
@felix_cavaliere@-art	-art=4
@haggai@-art	-art=27
@vice-captain@-title	-title=46
@wittstock@-location	-location=28
@grantham@-person	-person=1
@errol@-location	-location=16
@mannish_boy@-art	-art=40
@wolf@-location	-location=20
@lake_merritt@-location	-location=69
@arch@-location	-location=7
@double_take@-broadcast_program	-broadcast_program=11
@edward_williams@-person	-person=56
@now_and_forever@-broadcast_program	-broadcast_program=1
@the_hit_factory@-person	-person=1
@sebasticook_river@-location	-location=20
@elks@-living_thing	-living_thing=2
@jim_montgomery@-person	-person=29
@fritz_zwicky@-person	-person=63
@rotem@-location	-location=1
@tottenham_high_road@-location	-location=23
@eye_for_an_eye@-art	-art=14
@earl_of_denbigh@-title	-title=21
@daewoo_royals@-organization	-organization=23
@trudeau@-person	-person=29
@xplosion@-broadcast_program	-broadcast_program=28
@dryad@-god	-god=32
@nalchik@-event	-event=1
@fort_niagara@-event	-event=1
@westworld@-art	-art=67
@talisman@-art	-art=8
@soup@-broadcast_program	-broadcast_program=1
@vasco@-art	-art=4
@mürren@-location	-location=69
@bravo@-person	-person=22
@sparky_lyle@-person	-person=74
@three_mile_island@-location	-location=11
@buster@-person	-person=5
@talisman@-organization	-organization=4
@calypso@-location	-location=19
@candelaria@-living_thing	-living_thing=2
@fakhruddin_ahmed@-person	-person=36
@don_king@-person	-person=237
@tim_hortons_field@-location	-location=23
@bulls@-organization	-organization=124
@horton@-person	-person=7
@governors@-title	-title=35
@all_kinds_of_everything@-broadcast_program	-broadcast_program=3
@runner_runner@-art	-art=6
@killer_instinct@-product	-product=81
@bleddyn_ap_cynfyn@-person	-person=49
@carthage,_illinois@-location	-location=74
@line_1@-art	-art=1
@paraguay@-event	-event=3
@iran@-title	-title=1
@nu_virgos@-person	-person=29
@ariana_afghan_airlines@-organization	-organization=53
@frank_stokes@-person	-person=22
@liberty_tree@-art	-art=1
@21_club@-location	-location=46
@a-frame@-location	-location=46
@rose-marie@-person	-person=2
@peter_romanovsky@-person	-person=36
@david_levy@-person	-person=53
@post@-organization	-organization=17
@butler@-person	-person=124
@u.s._highway_2@-location	-location=61
@canada@-time	-time=2
@gross-rosen_concentration_camp@-location	-location=50
@harry_truman@-art	-art=2
@lancing@-organization	-organization=31
@albani@-person	-person=19
@kaleidoscope@-art	-art=60
@7th_berlin_international_film_festival@-event	-event=49
@heartbeat@-person	-person=1
@rock_city@-person	-person=7
@japan@-religion-religion	-religion-religion=4
@remington_steele@-broadcast_program	-broadcast_program=211
@olin@-location	-location=5
@cruise_ship@-product	-product=2
@bds@-organization	-organization=48
@pollok@-organization	-organization=57
@nelson@-art	-art=11
@fun@-living_thing	-living_thing=1
@sgp@-organization	-organization=30
@kyliex2008@-event	-event=43
@visigothic@-language	-language=3
@st._charles,_missouri@-location	-location=175
@routt_county@-location	-location=34
@samoa_joe@-person	-person=285
@kansas_city@-location	-location=2550
@bobby_smith@-person	-person=49
@joint_genome_institute@-organization	-organization=32
@misiones@-location	-location=136
@oceanic@-person	-person=2
@no_name@-location	-location=1
@kitakami@-location	-location=34
@sam_trammell@-person	-person=35
@nenagh@-organization	-organization=2
@muna_lee@-person	-person=32
@umbagog_lake@-location	-location=28
@norman_black@-person	-person=62
@dolls@-person	-person=1
@buckhorn@-product	-product=1
@cobi_jones@-person	-person=60
@razor@-location	-location=1
@neomordellistena@-living_thing	-living_thing=31
@grey@-location	-location=33
@richmond@-event	-event=27
@otto_gross@-person	-person=22
@digital@-art	-art=4
@keith@-art	-art=7
@hemispheres@-art	-art=45
@f.e.a.r.@-organization	-organization=1
@pablo@-broadcast_program	-broadcast_program=1
@bo_xilai@-person	-person=87
@manas@-art	-art=22
@thales_group@-person	-person=1
@cuenca_canton@-location	-location=21
@hatta@-location	-location=19
@pac-10@-organization	-organization=86
@legrand@-art	-art=1
@league_of_united_latin_american_citizens@-organization	-organization=72
@bill_keller@-person	-person=42
@isandlwana@-location	-location=15
@vas@-person	-person=15
@bbs@-broadcast_network	-broadcast_network=1
@buachaille_etive_mòr@-location	-location=21
@east_germany@-event	-event=2
@proteus@-location	-location=16
@martina@-location	-location=4
@fordham_university@-organization	-organization=1296
@the_naked_brothers_band@-product	-product=3
@filmfare_awards@-award	-award=33
@dunfermline@-organization	-organization=4
@gene@-event	-event=3
@hamilcar@-product	-product=5
@cone@-location	-location=1
@bishop_of_guildford@-title	-title=28
@annie@-person	-person=103
@richard_edson@-person	-person=53
@lit@-art	-art=4
@psicosis@-art	-art=1
@vicious@-art	-art=2
@conquered@-location	-location=2
@cosa@-person	-person=1
@royal_unibrew@-organization	-organization=20
@secondary@-disease	-disease=1
@eastern_railway@-location	-location=13
@attack_of_the_killer_tomatoes@-art	-art=36
@sirindhorn@-location	-location=1
@david_amess@-person	-person=22
@timecop@-broadcast_program	-broadcast_program=11
@waller@-location	-location=31
@mista@-art	-art=1
@mark_chmura@-person	-person=20
@el_morocco@-organization	-organization=25
@it_takes_a_thief@-broadcast_program	-broadcast_program=121
@hadiya@-location	-location=21
@young_man_blues@-art	-art=38
@direct-to-dvd@-broadcast_network	-broadcast_network=65
@stanford@-event	-event=9
@new_york_board_of_rabbis@-organization	-organization=21
@trinidadian@-language	-language=1
@rhine-ruhr@-location	-location=48
@iron_chef_america@-broadcast_program	-broadcast_program=203
@fas@-language	-language=4
@mid@-organization	-organization=4
@link@-organization	-organization=14
@bill_lockyer@-person	-person=69
@marconi@-person	-person=53
@awake@-art	-art=89
@richard_rush@-product	-product=1
@celtic_manor_resort@-location	-location=36
@hayaquq-e_nabi_rural_district@-location	-location=23
@city_of_manila@-location	-location=21
@constitution@-organization	-organization=55
@giovanni_spadolini@-person	-person=44
@argus@-living_thing	-living_thing=2
@the_mary_tyler_moore_show@-broadcast_program	-broadcast_program=477
@anfa@-location	-location=19
@methuen,_massachusetts@-location	-location=120
@carolinian@-event	-event=1
@vtv3@-organization	-organization=1
@fallen_angel@-broadcast_program	-broadcast_program=6
@s.c._campomaiorense@-organization	-organization=42
@hyles_livornica@-living_thing	-living_thing=52
@chavez_ravine@-location	-location=45
@aleutians@-location	-location=37
@fm@-broadcast_program	-broadcast_program=16
@md_28@-location	-location=24
@sebastián_lerdo_de_tejada@-person	-person=40
@philippine_government@-location	-location=4
@northfleet_united@-organization	-organization=40
@kinyarwanda@-art	-art=3
@area_code_623@-location	-location=30
@western_apache@-language	-language=17
@aire@-art	-art=4
@robert_of_ketton@-person	-person=25
@dam@-living_thing	-living_thing=49
@max_von_schillings@-person	-person=40
@damia@-art	-art=5
@mako@-living_thing	-living_thing=7
@kofun@-event	-event=12
@baccalaureate@-person	-person=1
@new_jersey@-title	-title=1
@bardi@-location	-location=17
@apalachicola@-people-ethnicity	-people-ethnicity=3
@proctor@-person	-person=4
@mayhem@-person	-person=287
@mam@-organization	-organization=1
@rio_conchos@-location	-location=30
@manuel_pinto_da_fonseca@-person	-person=29
@jeff_suppan@-person	-person=56
@columbus@-art	-art=1
@arnold_pick@-person	-person=20
@añasco@-location	-location=20
@roger_mortimer,_1st_earl_of_march@-person	-person=80
@avro_lancastrian@-product	-product=42
@opéra_de_monte-carlo@-organization	-organization=108
@cbc_television@-broadcast_network	-broadcast_network=1910
@mong_kok_stadium@-location	-location=67
@indian_prime_minister@-title	-title=50
@ambassadors@-product	-product=3
@larry_donald@-person	-person=33
@ernie_toshack@-person	-person=40
@s_8@-location	-location=34
@joe_wilson@-broadcast_program	-broadcast_program=2
@charles_fisher@-person	-person=47
@auchinleck@-person	-person=15
@stigmella_basiguttella@-living_thing	-living_thing=30
@wizardry@-product	-product=75
@starfire@-location	-location=1
@law@-education-educational_degree	-education-educational_degree=44
@good_samaritan@-art	-art=22
@nic@-organization	-organization=44
@kieffer@-person	-person=147
@humbie@-location	-location=21
@kingdom_of_gwent@-location	-location=85
@joachim_meisner@-person	-person=24
@beulah@-broadcast_program	-broadcast_program=18
@agle_janam_mohe_bitiya_hi_kijo@-broadcast_program	-broadcast_program=35
@john_herron@-person	-person=22
@garda@-location	-location=2
@boogie_woogie@-art	-art=10
@strymon@-organization	-organization=3
@minnehaha@-location	-location=23
@vítězslav_novák@-person	-person=62
@glastonbury@-location	-location=493
@blythe_bridge@-location	-location=24
@nicole_cooke@-person	-person=94
@premier_of_the_people's_republic_of_china@-title	-title=65
@tusk@-location	-location=1
@vita@-product	-product=6
@gujaratis@-people-ethnicity	-people-ethnicity=26
@barlow@-organization	-organization=2
@f._w._murnau@-person	-person=133
@julie_gonzalo@-person	-person=30
@kansas_city,_missouri@-location	-location=3069
@mule@-person	-person=15
@irvine,_california@-location	-location=575
@ministry_of_commerce@-title	-title=1
@highwayman@-art	-art=35
@311@-product	-product=3
@bishop_of_dunblane@-person	-person=3
@oita@-art	-art=10
@59th@-event	-event=2
@52d_fighter_wing@-organization	-organization=22
@lee@-art	-art=5
@hobson@-person	-person=8
@domokos@-location	-location=24
@far_east@-organization	-organization=3
@portal@-disease	-disease=1
@final_tournament@-event	-event=64
@hockey@-organization	-organization=12
@germania@-location	-location=6
@the_navigators@-art	-art=20
@ronnie_milsap@-person	-person=294
@furman@-person	-person=3
@mexicans@-people-ethnicity	-people-ethnicity=32
@trombidium@-living_thing	-living_thing=34
@dover@-location	-location=2154
@fox_kids@-broadcast_network	-broadcast_network=342
@upu@-organization	-organization=94
@bachman–turner_overdrive@-art	-art=2
@se@-location	-location=17
@ophelia@-person	-person=4
@clint_black@-person	-person=220
@trinity_sunday@-time	-time=107
@jersey_city@-location	-location=729
@spey@-location	-location=24
@major_tom_(coming_home)@-art	-art=20
@acton@-location	-location=453
@sava@-location	-location=542
@monkey_island@-product	-product=51
@arad,_romania@-location	-location=26
@scilla@-living_thing	-living_thing=49
@samuel_lover@-person	-person=20
@annabella@-person	-person=40
@edward_mulhare@-person	-person=56
@amx@-product	-product=42
@hist@-product	-product=1
@wingate@-organization	-organization=8
@m1@-biology	-biology=1
@smolyan@-location	-location=84
@martha_washington@-person	-person=168
@pompei@-location	-location=80
@telepathe@-person	-person=31
@glasgow_north_east@-location	-location=18
@helium@-product	-product=3
@earl_of_liverpool@-title	-title=11
@spurs@-art	-art=5
@erie,_pennsylvania@-organization	-organization=2
@pizza@-food	-food=43
@accused@-art	-art=2
@mamaroneck,_new_york@-location	-location=44
@roxburgh@-person	-person=2
@imperial_roman@-location	-location=25
@robin_holcomb@-person	-person=22
@albizia_lebbeck@-living_thing	-living_thing=20
@craig_david@-broadcast_program	-broadcast_program=1
@conquered@-event	-event=48
@cegléd@-organization	-organization=3
@cervia@-location	-location=58
@mega@-art	-art=87
@dennis_gabor@-person	-person=67
@limo@-person	-person=1
@wingate@-person	-person=5
@anson@-product	-product=18
@hartsfield–jackson_atlanta_international_airport@-location	-location=66
@michael_mann@-person	-person=269
@ondigital@-organization	-organization=25
@moncks_corner@-location	-location=32
@exit_wounds@-person	-person=1
@holy_spirit@-god	-god=1086
@l._e._modesitt,_jr.@-person	-person=29
@christian_orthodox@-organization	-organization=7
@kazuya_tatekabe@-person	-person=21
@sydney,_australia@-event	-event=5
@lakota@-people-ethnicity	-people-ethnicity=446
@city_of_liverpool@-location	-location=17
@colin@-person	-person=53
@msf@-location	-location=3
@ras@-title	-title=1
@arrowhead_region@-location	-location=29
@sarah_teather@-person	-person=45
@smile@-person	-person=25
@u.s._national@-location	-location=1
@barcellona_pozzo_di_gotto@-location	-location=23
@thunderbird@-location	-location=2
@mfc@-organization	-organization=94
@2009_indian_premier_league@-event	-event=24
@lhasa@-art	-art=2
@vale@-organization	-organization=73
@duck_dodgers_in_the_24½th_century@-art	-art=32
@atlanta@-organization	-organization=312
@cameron@-person	-person=65
@university_of_aberdeen@-location	-location=1
@the_city@-art	-art=23
@breeders'_cup_challenge@-event	-event=32
@veles@-location	-location=135
@iranian@-event	-event=1
@national_gallery@-art	-art=1
@judge_judy@-broadcast_program	-broadcast_program=226
@jarrah@-living_thing	-living_thing=57
@mohammad_khan_qajar@-person	-person=24
@ovambo@-people-ethnicity	-people-ethnicity=41
@pembrokeshire@-title	-title=1
@matt_heath@-person	-person=21
@spring@-art	-art=18
@romont@-location	-location=28
@quiksilver@-organization	-organization=80
@san_ramon,_california@-location	-location=54
@patrick_j._adams@-person	-person=30
@lampang@-organization	-organization=2
@great_northern@-organization	-organization=103
@hombres_g@-person	-person=54
@guilford@-organization	-organization=2
@allegro@-organization	-organization=1
@with_you@-broadcast_program	-broadcast_program=9
@route_35@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@jurchen@-people-ethnicity	-people-ethnicity=188
@st_mary@-location	-location=23
@bulgaria@-product	-product=3
@désirée@-product	-product=3
@gma@-chemistry	-chemistry=1
@georgians@-location	-location=4
@election_commission@-organization	-organization=44
@dred_scott@-event	-event=19
@sydney@-event	-event=111
@new_brunswick@-organization	-organization=13
@houston,_texas@-organization	-organization=1
@glasgow_university_union@-organization	-organization=36
@juneau@-person	-person=1
@rhinelander@-location	-location=70
@tweed_heads@-location	-location=45
@paul_delaroche@-person	-person=86
@line@-product	-product=12
@all_angels@-art	-art=1
@evergreen_line@-location	-location=35
@western_pennsylvania_hockey_league@-organization	-organization=57
@laura_veirs@-person	-person=61
@taste_of_chaos@-art	-art=1
@boris_aronson@-person	-person=39
@nina_sky@-art	-art=4
@republic@-product	-product=6
@details@-event	-event=34
@río_grande@-location	-location=71
@sir_george_gilbert_scott@-person	-person=37
@thomas_cole@-person	-person=180
@agricultural_bank_of_china@-organization	-organization=49
@suceava@-location	-location=29
@ticonderoga@-event	-event=8
@davenport_college@-location	-location=22
@vedic@-people-ethnicity	-people-ethnicity=1
@jeeva@-person	-person=64
@1999_world_series@-event	-event=37
@masuria@-location	-location=117
@lincolnshire@-food	-food=4
@mtv@-award	-award=4
@awards@-award	-award=17
@evergreen@-location	-location=62
@paris@-title	-title=3
@rage@-person	-person=169
@golden_boy@-broadcast_program	-broadcast_program=41
@moro@-food	-food=3
@goldfish@-person	-person=13
@electric_ballroom@-organization	-organization=1
@william_murrill@-person	-person=21
@house_of_the_people@-location	-location=3
@lebanon,_tennessee@-location	-location=187
@cardiac@-disease	-disease=1
@harriet@-organization	-organization=1
@shaw's@-organization	-organization=6
@bet@-organization	-organization=9
@powerhouse@-organization	-organization=5
@protozoa@-disease	-disease=1
@busoga@-location	-location=48
@granny_smith@-food	-food=41
@mizuno@-organization	-organization=18
@n24@-location	-location=34
@thirteen@-person	-person=1
@brush@-product	-product=2
@controversy@-award	-award=1
@sorted@-broadcast_program	-broadcast_program=15
@leopold_damrosch@-person	-person=24
@beaverlodge@-location	-location=24
@magna_britannia@-person	-person=1
@independence_war@-event	-event=26
@little_dorrit@-broadcast_program	-broadcast_program=25
@joyce_redman@-person	-person=37
@green_acres@-broadcast_program	-broadcast_program=264
@lancaster_university@-organization	-organization=400
@gap@-event	-event=1
@chalk_river@-organization	-organization=7
@alger@-location	-location=79
@national_league@-organization	-organization=5510
@spring@-location	-location=53
@az@-art	-art=2
@brock@-location	-location=26
@thurso@-location	-location=212
@callander_and_oban_railway@-organization	-organization=54
@nab@-location	-location=1
@kane@-location	-location=112
@slave@-location	-location=6
@asp@-organization	-organization=32
@paul_sandby@-person	-person=54
@bosnia_and_herzegovina@-finance-currency	-finance-currency=1
@lanao_del_sur@-location	-location=149
@arrow@-organization	-organization=10
@candida@-location	-location=3
@marcus_hahnemann@-person	-person=46
@life@-broadcast_program	-broadcast_program=84
@the_dead@-person	-person=61
@winter_garden@-location	-location=56
@david_durenberger@-person	-person=43
@mott_the_hoople@-art	-art=10
@udf@-product	-product=41
@lyngen@-location	-location=53
@dungloe@-organization	-organization=3
@orestes@-location	-location=1
@independent_7@-organization	-organization=20
@living_things@-person	-person=25
@rbd@-person	-person=258
@wednesbury@-location	-location=239
@100@-art	-art=3
@snapped@-medicine-symptom	-medicine-symptom=1
@boeing_ah-64_apache@-product	-product=26
@haworth@-person	-person=6
@joão_pessoa@-person	-person=3
@lord_camden@-person	-person=28
@percy@-event	-event=2
@the_ugly_duckling@-art	-art=76
@carp@-location	-location=2
@un@-person	-person=3
@aquilegia@-living_thing	-living_thing=22
@strife@-god	-god=4
@atenas@-location	-location=13
@far_north@-art	-art=9
@alpine_county,_california@-location	-location=28
@3@-product	-product=28
@wakulla@-location	-location=41
@beausoleil@-location	-location=19
@the_x-files@-broadcast_program	-broadcast_program=1494
@chilean_air_force@-organization	-organization=107
@hockey@-art	-art=3
@cork_under-21_football_championship@-event	-event=26
@don_carlos@-person	-person=56
@singin'_the_blues@-art	-art=20
@stroma@-location	-location=25
@winfield@-person	-person=3
@louisiana_creole_french@-language	-language=27
@capuchin@-living_thing	-living_thing=9
@french@-person	-person=27
@swallow_the_sun@-broadcast_program	-broadcast_program=20
@huntly@-organization	-organization=40
@flemming_flindt@-person	-person=22
@chen_jin@-person	-person=30
@goldmark@-person	-person=13
@albertine@-art	-art=16
@matthias_goerne@-person	-person=29
@lebanon@-location	-location=8259
@statesman@-person	-person=1
@phobos@-location	-location=149
@oliver_wyman@-person	-person=11
@drysdale@-location	-location=28
@cobham@-location	-location=145
@lea_salonga@-person	-person=213
@aboriginal@-people-ethnicity	-people-ethnicity=1497
@jules_chéret@-person	-person=43
@queensway_tunnel@-location	-location=46
@disturbed@-art	-art=3
@simon_says@-art	-art=18
@john_stark@-organization	-organization=6
@louise_michel@-location	-location=2
@charleville@-organization	-organization=8
@occipital@-medicine-medical_treatment	-medicine-medical_treatment=1
@era@-organization	-organization=53
@palm_springs@-art	-art=11
@mckeesport,_pennsylvania@-location	-location=122
@dana_ivey@-person	-person=56
@first_election@-event	-event=24
@eagan@-location	-location=58
@kharkov@-location	-location=47
@dynamite@-organization	-organization=29
@united_states_secretary_of_the_army@-title	-title=51
@hawai'i@-organization	-organization=6
@sparkle@-art	-art=50
@philippe_boesmans@-person	-person=32
@silverfish@-person	-person=9
@francoist@-person	-person=28
@giles_cooper@-person	-person=24
@grace_slick@-person	-person=263
@anne_stevenson@-person	-person=29
@california@-person	-person=4
@united_arab_republic@-location	-location=354
@brasil@-location	-location=7
@quintilian@-person	-person=210
@pna@-organization	-organization=6
@1994_stanley_cup_finals@-event	-event=32
@moog_taurus@-product	-product=50
@miao@-people-ethnicity	-people-ethnicity=158
@malang@-location	-location=250
@millie@-art	-art=2
@neman@-location	-location=59
@univision_music_group@-organization	-organization=28
@galileo@-art	-art=19
@skarsterlân@-location	-location=37
@dsm@-education-educational_degree	-education-educational_degree=1
@visegrád@-event	-event=1
@linda_robson@-person	-person=35
@dundrod_circuit@-location	-location=20
@san_fernando_stakes@-event	-event=23
@loudon_wainwright_iii@-art	-art=3
@the_lineup@-art	-art=12
@south@-organization	-organization=104
@clermont@-product	-product=9
@richard_crawshay@-person	-person=31
@taal@-art	-art=61
@ruins@-person	-person=37
@madagascar@-organization	-organization=61
@poland_national_football_team@-location	-location=1
@maynard_ferguson@-art	-art=2
@wabash_county@-location	-location=67
@land@-organization	-organization=1
@veterans_affairs@-location	-location=2
@private@-location	-location=1
@quercus_acutissima@-living_thing	-living_thing=42
@cuban@-people-ethnicity	-people-ethnicity=392
@botev_vratsa@-organization	-organization=47
@supreme@-art	-art=9
@nowe_miasto_county@-location	-location=111
@1991–92@-organization	-organization=1
@the_click_five@-person	-person=67
@ladybug@-living_thing	-living_thing=15
@treatment@-title	-title=4
@burnaby@-location	-location=555
@league_of_wales@-organization	-organization=37
@david_bowie@-person	-person=3730
@mena@-location	-location=127
@surf_city@-location	-location=29
@tafalla@-event	-event=1
@the_bfg@-art	-art=48
@new_moon@-art	-art=53
@state_of_texas@-location	-location=30
@rick_rosenthal@-person	-person=25
@trichopteryx_polycommata@-living_thing	-living_thing=28
@jerry_krause@-person	-person=28
@winged_victory@-art	-art=40
@indiana_state@-organization	-organization=61
@cheadle@-location	-location=155
@jeffersonville@-location	-location=96
@whitefield@-location	-location=123
@marengo_county@-location	-location=73
@minnie_the_moocher@-art	-art=46
@theodore_watts-dunton@-person	-person=25
@chernobyl@-art	-art=1
@xv@-organization	-organization=4
@nhs_lothian@-organization	-organization=24
@1977_state_election@-event	-event=27
@gibson_township@-location	-location=21
@libuše@-person	-person=38
@alter@-organization	-organization=2
@greencastle@-location	-location=59
@lasta@-organization	-organization=1
@itv_sport@-organization	-organization=88
@duval_county@-location	-location=124
@coquille@-people-ethnicity	-people-ethnicity=1
@nan@-location	-location=37
@teen_titans_go!@-art	-art=73
@tuvalu@-location	-location=857
@swift_creek@-event	-event=9
@robby_gordon@-person	-person=279
@chieti@-location	-location=228
@webster_groves,_missouri@-location	-location=55
@west_indies_federation@-location	-location=139
@verve@-art	-art=12
@badger@-person	-person=16
@the_last_american_virgin@-art	-art=33
@nagorno-karabakh@-location	-location=491
@chartres@-person	-person=1
@olinda@-organization	-organization=1
@fred_wesley@-person	-person=166
@vitamin_c@-medicine-medical_treatment	-medicine-medical_treatment=166
@dom@-chemistry	-chemistry=11
@time_inc.@-art	-art=3
@cynthia@-god	-god=1
@kermit@-location	-location=27
@norm_van_brocklin@-person	-person=96
@duck@-location	-location=15
@route_143@-location	-location=24
@australian_horror_writers_association@-organization	-organization=28
@kūkō_line@-location	-location=1
@lethbridge@-person	-person=1
@james_a._michener@-person	-person=223
@java@-food	-food=3
@mahaska_county,_iowa@-location	-location=21
@spruce_meadows@-location	-location=37
@laurent_de_la_hyre@-person	-person=26
@cape_verde@-location	-location=1938
@prince_william_of_gloucester@-person	-person=39
@stardust@-art	-art=330
@culpeper@-location	-location=102
@back_to_the_future@-art	-art=457
@bailey_county@-location	-location=20
@burt_lancaster@-person	-person=678
@leslie_stephen@-person	-person=100
@josé_serra@-person	-person=51
@mihai_beniuc@-person	-person=20
@once_upon_a_time@-broadcast_program	-broadcast_program=396
@fabio_grosso@-person	-person=50
@arrested_development@-person	-person=98
@gambetta@-location	-location=18
@iceland_airwaves@-event	-event=45
@415_records@-organization	-organization=35
@folklore@-people-ethnicity	-people-ethnicity=1
@set@-product	-product=8
@rs@-location	-location=7
@joran_van_der_sloot@-person	-person=23
@tales_from_the_crypt@-art	-art=86
@eastern_oregon@-organization	-organization=4
@lords_of_madness@-art	-art=26
@suffolk@-location	-location=4751
@two_trains_running@-art	-art=18
@haruna@-product	-product=15
@sevens@-product	-product=4
@emmeline@-art	-art=12
@greenbelt@-location	-location=108
@glenn_medeiros@-person	-person=55
@banda@-location	-location=82
@deer_tick@-person	-person=30
@mark_harmon@-person	-person=199
@crato@-location	-location=20
@flava@-person	-person=1
@phobos@-god	-god=30
@under-secretary_for_ireland@-title	-title=23
@centennial@-broadcast_program	-broadcast_program=43
@fiq@-organization	-organization=7
@lisa_robin_kelly@-person	-person=22
@southern_highlands@-location	-location=73
@skype@-person	-person=1
@albert_pyun@-person	-person=62
@lekë@-person	-person=3
@stonewall@-person	-person=3
@chch-dt@-broadcast_network	-broadcast_network=22
@mike_cox@-person	-person=31
@union_league@-organization	-organization=62
@saint_anne@-person	-person=306
@lens@-location	-location=173
@tbs@-broadcast_network	-broadcast_network=443
@nicola_porpora@-person	-person=80
@gilmanton@-location	-location=36
@titus_andronicus@-art	-art=261
@screw@-art	-art=26
@maas@-person	-person=1
@the_greatest_show_on_earth@-art	-art=81
@japan@-product	-product=1
@the_saints@-organization	-organization=4
@alphabeat@-person	-person=71
@w_connection@-organization	-organization=320
@donald_tusk@-person	-person=186
@plainfield@-organization	-organization=1
@douglas_dc-8@-product	-product=243
@prototype@-art	-art=11
@příbram@-location	-location=86
@li_jiang@-person	-person=24
@manning@-location	-location=56
@roberto_micheletti@-person	-person=44
@audubon_ballroom@-location	-location=26
@velia@-location	-location=30
@pluto@-living_thing	-living_thing=1
@phalaris@-living_thing	-living_thing=7
@smyrna@-location	-location=846
@heartland@-broadcast_program	-broadcast_program=97
@cbd@-disease	-disease=1
@andimeshk_county@-location	-location=223
@japanese_army@-organization	-organization=171
@controversy@-organization	-organization=1
@lexus_ls@-product	-product=40
@waka@-product	-product=56
@egypt@-product	-product=2
@state_university_of_new_york_press@-organization	-organization=111
@sumy@-organization	-organization=2
@herrin,_illinois@-location	-location=30
@alter@-person	-person=27
@jacob@-art	-art=2
@honest@-art	-art=11
@john_street@-person	-person=5
@audio@-product	-product=11
@camp_toccoa@-location	-location=28
@power_play@-art	-art=7
@eurovision_song_contest_1982@-event	-event=38
@montebello@-product	-product=7
@concord@-god	-god=4
@nama@-organization	-organization=26
@san_vicente@-person	-person=1
@king_james_v@-person	-person=23
@400@-product	-product=9
@sokol@-organization	-organization=5
@mercury@-broadcast_program	-broadcast_program=5
@walla_walla@-food	-food=1
@el_dorado@-organization	-organization=7
@roxy_music@-person	-person=698
@cartoonito@-broadcast-tv_channel	-broadcast-tv_channel=39
@robbinsville@-location	-location=30
@scottie_upshall@-person	-person=23
@horndean@-location	-location=48
@ronald_knox@-person	-person=67
@greenwood@-location	-location=399
@norman_petty@-person	-person=190
@alpha@-broadcast_network	-broadcast_network=1
@butler_hospital@-location	-location=29
@pest@-location	-location=312
@thunder_bay_river@-location	-location=22
@n80@-location	-location=44
@the_office@-title	-title=1
@urtica_dioica@-living_thing	-living_thing=48
@gregory_thaumaturgus@-person	-person=26
@central_serbia@-people-ethnicity	-people-ethnicity=2
@lost_dogs@-art	-art=31
@katrina@-event	-event=171
@neil_mckenzie@-person	-person=21
@andrew_mcleod@-person	-person=50
@general@-art	-art=3
@zigzag@-art	-art=25
@jack_fournier@-person	-person=21
@mark_david_chapman@-person	-person=66
@yucatec_maya@-people-ethnicity	-people-ethnicity=2
@auckland_city_council@-organization	-organization=79
@joseph_meek@-person	-person=21
@government_of_ontario@-organization	-organization=167
@peterborough@-organization	-organization=79
@plymouth@-organization	-organization=245
@frank@-art	-art=51
@australian_parliament@-event	-event=2
@yen_press@-organization	-organization=141
@ronni_ancona@-person	-person=60
@crane@-broadcast_program	-broadcast_program=10
@maurice_white@-art	-art=2
@maryport_and_carlisle_railway@-organization	-organization=41
@anton_arensky@-person	-person=69
@camden@-event	-event=20
@duke_of_orleans@-person	-person=19
@channel_v@-broadcast_network	-broadcast_network=22
@brislington@-location	-location=61
@silent_witness@-broadcast_program	-broadcast_program=263
@allegheny_county_airport@-location	-location=32
@kurland@-location	-location=27
@santa_cruz@-language	-language=2
@roots@-body_part	-body_part=1
@thomas_newton@-person	-person=26
@jinx@-art	-art=20
@hirmand_county@-location	-location=316
@cardiff_castle@-location	-location=144
@grottaglie@-location	-location=25
@turville@-location	-location=25
@pioneer@-art	-art=10
@vivian_chow@-person	-person=30
@tampico@-event	-event=1
@aadhi@-person	-person=25
@young_liberals@-organization	-organization=60
@devin@-person	-person=4
@inca@-product	-product=1
@rotterdam@-product	-product=6
@benjamin_castaldi@-person	-person=25
@britomart@-location	-location=26
@delphi@-location	-location=23
@pepe@-art	-art=31
@el_presidente@-person	-person=21
@yoshio_kodama@-person	-person=22
@cambrai@-location	-location=492
@chic_johnson@-person	-person=29
@baptized@-art	-art=6
@steve_martin@-person	-person=773
@reichenau@-location	-location=101
@harden@-disease	-disease=1
@rho@-biology	-biology=18
@kōichi_mashimo@-person	-person=22
@red@-visual_art-color	-visual_art-color=168
@malka_spigel@-person	-person=20
@mediaworks@-organization	-organization=27
@ndr_radiophilharmonie@-person	-person=25
@funkadelic@-person	-person=392
@gros_ventre@-location	-location=1
@nahant@-location	-location=31
@schleiz@-event	-event=4
@germany@-people-ethnicity	-people-ethnicity=22
@yale_law_journal@-art	-art=179
@blackadder@-broadcast_program	-broadcast_program=209
@rode@-person	-person=9
@cranberries@-food	-food=57
@uluberia@-location	-location=34
@olds@-location	-location=38
@nl@-location	-location=56
@jesse_jane@-person	-person=47
@university_of_north_texas@-location	-location=33
@kathleen@-event	-event=2
@hiram_powers@-person	-person=54
@michigan_state_capitol@-location	-location=27
@magadh_university@-organization	-organization=25
@clemson,_south_carolina@-location	-location=99
@aspen@-art	-art=1
@walsham-le-willows@-organization	-organization=14
@torque@-product	-product=2
@visiting_professor@-person	-person=3
@lat@-language	-language=1
@eyemouth@-location	-location=74
@isaac_luria@-person	-person=163
@host@-product	-product=1
@franconian@-language	-language=4
@carnegie_hall@-location	-location=2800
@j._b._priestley@-person	-person=235
@alice@-broadcast_program	-broadcast_program=206
@tubercle@-disease	-disease=1
@james_rolfe@-broadcast_program	-broadcast_program=1
@harry@-person	-person=164
@scania@-location	-location=682
@people's_choice_award@-event	-event=7
@xvii@-event	-event=17
@tondo@-location	-location=20
@lisu@-people-ethnicity	-people-ethnicity=53
@aachen@-event	-event=1
@sovereign@-person	-person=5
@ron_howard@-person	-person=618
@sweet_jane@-person	-person=3
@later_qin@-location	-location=130
@ibn_al-khattab@-person	-person=24
@charles_francis_richter@-person	-person=22
@tradition@-title	-title=1
@u.s._secretary_of_state@-title	-title=151
@riverboat@-broadcast_program	-broadcast_program=116
@spot@-person	-person=34
@gordon_getty@-person	-person=23
@leeza@-broadcast_program	-broadcast_program=22
@lethal_injection@-art	-art=13
@telegraph_herald@-art	-art=23
@upland@-living_thing	-living_thing=1
@golden_star@-location	-location=1
@incubus@-art	-art=4
@deutsche_oper@-organization	-organization=1
@vernon_corea@-person	-person=45
@cobb@-person	-person=10
@bagration@-event	-event=6
@britannia@-person	-person=4
@notodden@-event	-event=1
@point_blank@-product	-product=6
@la_jonquera@-location	-location=20
@solana_beach@-location	-location=26
@switzerland@-product	-product=1
@the_alarm@-person	-person=130
@american@-art	-art=10
@mike_stephens@-person	-person=20
@1938@-event	-event=374
@42nd@-organization	-organization=7
@indiana_university_press@-organization	-organization=226
@dishonored@-art	-art=7
@merril_bainbridge@-art	-art=1
@wheat@-location	-location=2
@greg_x._volz@-person	-person=39
@bolesław@-location	-location=11
@buck@-person	-person=13
@24th_berlin_international_film_festival@-event	-event=42
@warhammer@-art	-art=1
@iain_crichton_smith@-person	-person=55
@pc@-location	-location=2
@fellow@-title	-title=1255
@textil_mandiyú@-organization	-organization=22
@sierra_leone@-event	-event=7
@banco_del_mutuo_soccorso@-art	-art=2
@grand_slam@-product	-product=2
@mpc@-product	-product=2
@lost_river@-location	-location=45
@paul_butler@-person	-person=31
@barthold_heinrich_brockes@-person	-person=23
@paternoster_row@-location	-location=55
@colón,_panama@-location	-location=100
@nelson_algren@-person	-person=98
@dinamo_riga@-organization	-organization=165
@kingdom_of_sussex@-location	-location=80
@yung_joc@-person	-person=179
@emscher@-location	-location=34
@gadchiroli@-location	-location=35
@betula_pendula@-living_thing	-living_thing=68
@helsinki@-finance-stock_exchange	-finance-stock_exchange=1
@dane_county_regional_airport@-location	-location=33
@beyond@-location	-location=1
@robin_holcomb@-art	-art=1
@sunday_sport@-art	-art=23
@freeport@-location	-location=260
@secondary@-organization	-organization=4
@republic@-people-ethnicity	-people-ethnicity=3
@moose@-location	-location=14
@osborne@-organization	-organization=3
@grande_école@-organization	-organization=29
@saiva@-living_thing	-living_thing=64
@sorry@-broadcast_program	-broadcast_program=2
@kildare@-person	-person=1
@chicago_transit_authority@-location	-location=1
@the_big_o@-person	-person=1
@cascar@-location	-location=1
@macclesfield@-organization	-organization=38
@william_f._goodling@-person	-person=20
@ripley@-organization	-organization=6
@eccles@-location	-location=242
@three_bridges@-organization	-organization=12
@new_york_times@-art	-art=669
@max_kaminsky@-award	-award=1
@the_good_life@-art	-art=59
@church@-location	-location=2162
@indian@-title	-title=1
@palm_sunday@-time	-time=418
@catalan@-language	-language=1574
@aix@-location	-location=63
@rei@-person	-person=3
@the_new_bill_james_historical_baseball_abstract@-art	-art=19
@risa_niigaki@-person	-person=110
@annibale_carracci@-person	-person=221
@datis@-person	-person=33
@don_sebesky@-person	-person=114
@darkwing_duck@-broadcast_program	-broadcast_program=221
@marvell@-location	-location=7
@indoor_football_league@-organization	-organization=392
@263@-location	-location=2
@hist@-person	-person=249
@imperial_camel_corps@-organization	-organization=34
@newfoundland@-location	-location=1469
@taino@-language	-language=25
@vasco@-location	-location=19
@haskell@-organization	-organization=1
@riodinidae@-living_thing	-living_thing=137
@gold@-finance-currency	-finance-currency=5
@owl@-finance-currency	-finance-currency=1
@park_avenue@-product	-product=12
@gu_family_book@-broadcast_program	-broadcast_program=32
@northwood@-broadcast_program	-broadcast_program=10
@sheldon_keefe@-person	-person=31
@breeders'_cup_dirt_mile@-event	-event=22
@passchendaele@-art	-art=26
@siboney@-art	-art=5
@edwards,_co_micropolitan_statistical_area@-location	-location=21
@englefield@-location	-location=21
@narrative@-religion-religion	-religion-religion=1
@son@-title	-title=4
@arleigh_burke@-person	-person=65
@1982@-event	-event=1290
@coach_of_the_year@-art	-art=2
@better@-broadcast_program	-broadcast_program=18
@warburg@-event	-event=15
@king_island@-location	-location=105
@muslim@-art	-art=7
@gordon@-event	-event=2
@reforma@-location	-location=4
@byczyna@-location	-location=51
@bishop_of_peterborough@-title	-title=84
@sabaudia@-location	-location=27
@beta@-biology	-biology=2
@new_york,_ontario_and_western_railway@-location	-location=47
@a-train@-product	-product=9
@metrobus@-location	-location=1
@robat_karim_county@-location	-location=38
@caetano_veloso@-person	-person=382
@hanford,_washington@-location	-location=20
@telephone@-location	-location=2
@johnny_vaughan@-person	-person=86
@jeremy_maclin@-person	-person=71
@peter_puget@-person	-person=39
@perfect_hair_forever@-broadcast_program	-broadcast_program=38
@psycho@-organization	-organization=3
@katipunan@-broadcast_program	-broadcast_program=4
@amerigo_vespucci@-person	-person=168
@drew_carey@-person	-person=261
@apartheid@-people-ethnicity	-people-ethnicity=5
@eupen@-organization	-organization=50
@richard_smalley@-person	-person=53
@ol'_dirty_bastard@-person	-person=244
@moon@-art	-art=68
@george_duning@-person	-person=43
@dwarf@-living_thing	-living_thing=2
@robert_lansing@-person	-person=104
@eihei-ji@-location	-location=31
@imi@-person	-person=4
@runde@-person	-person=3
@george_franklin_barber@-person	-person=32
@ryszard_kaczorowski@-person	-person=36
@paget's_disease@-disease	-disease=39
@duarte_pio,_duke_of_braganza@-person	-person=48
@strike@-person	-person=11
@casablanca@-event	-event=37
@bahrain@-location	-location=2866
@piran@-organization	-organization=1
@mumps@-location	-location=1
@u.s._air_force@-organization	-organization=412
@jools_holland@-person	-person=344
@took_silk@-title	-title=23
@paradise@-art	-art=154
@minneapolis–saint_paul_international_airport@-location	-location=25
@lord_frederick_windsor@-person	-person=23
@caithness@-title	-title=6
@the_ladybug_transistor@-person	-person=28
@independent_social_democratic_party_of_germany@-organization	-organization=84
@bunclody@-event	-event=2
@fazakerley@-location	-location=49
@bob@-broadcast_program	-broadcast_program=25
@lebanon,_ohio@-location	-location=112
@financial_services@-product	-product=37
@angela_buxton@-person	-person=20
@fort_anne@-location	-location=37
@freudian@-person	-person=90
@barbet@-living_thing	-living_thing=20
@the_coast@-location	-location=3
@santa_catalina_island@-location	-location=144
@ss@-location	-location=1
@homecoming@-art	-art=49
@vice_president_of_the_republic_of_china@-title	-title=26
@spago@-location	-location=26
@90@-person	-person=18
@dionysos@-god	-god=11
@afro_celt_sound_system@-person	-person=68
@yamato_takeru@-person	-person=37
@richard_gautier@-person	-person=20
@b._everett_jordan@-person	-person=25
@stephen_vincent_benét@-person	-person=103
@captain_morgan@-food	-food=36
@iola@-location	-location=20
@deluxe@-art	-art=14
@genie_award@-award	-award=14
@route_11@-location	-location=83
@chapman@-organization	-organization=10
@chichester@-location	-location=968
@starling@-location	-location=1
@sloan_digital_sky_survey@-organization	-organization=107
@fremont_county,_idaho@-location	-location=22
@private_benjamin@-art	-art=52
@conus@-location	-location=8
@romsdal@-location	-location=92
@salman_rushdie@-person	-person=672
@ralphs@-organization	-organization=46
@mark_e._smith@-person	-person=167
@the_castle_of_cagliostro@-art	-art=70
@feelin'_alright@-art	-art=35
@the_government@-person	-person=5
@jeżewo@-location	-location=30
@david_clark@-person	-person=44
@satellite_award@-event	-event=4
@mahón@-location	-location=64
@crosby@-event	-event=2
@oenone_wood@-person	-person=23
@game_of_thrones@-broadcast_program	-broadcast_program=518
@vortex@-product	-product=3
@university_of_wales@-location	-location=17
@st._louis_bandits@-organization	-organization=20
@seoul_subway_line_6@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=30
@polyommatus_amandus@-living_thing	-living_thing=29
@alan@-organization	-organization=2
@alicia_witt@-person	-person=68
@fitzwilliam@-person	-person=6
@danny@-event	-event=8
@western_climate_initiative@-organization	-organization=27
@robert_kazinsky@-person	-person=51
@barry_marshall@-person	-person=32
@cynthia_lummis@-person	-person=44
@university_of_sydney@-location	-location=8
@student_union@-organization	-organization=38
@dick_duff@-person	-person=28
@astm_international@-organization	-organization=108
@steven_page@-person	-person=118
@cheltenham@-organization	-organization=45
@liberation_tigers_of_tamil_eelam@-organization	-organization=397
@jeanne@-event	-event=33
@the_idea_of_north@-person	-person=24
@lamborghini@-organization	-organization=393
@paddy_power@-person	-person=8
@ituri@-location	-location=2
@hont@-location	-location=23
@qatar_sc@-organization	-organization=65
@uiq@-organization	-organization=50
@hackberry@-living_thing	-living_thing=58
@grand_slam@-event	-event=3
@pm@-broadcast_program	-broadcast_program=15
@west_country@-location	-location=1
@aerial@-art	-art=19
@new_york_mets_hall_of_fame@-location	-location=24
@ntc@-location	-location=1
@thomas_preston@-person	-person=60
@surat@-location	-location=850
@national_league@-event	-event=125
@heather@-person	-person=18
@msf@-education-educational_degree	-education-educational_degree=2
@trauma@-person	-person=11
@hines@-person	-person=6
@dixon_of_dock_green@-broadcast_program	-broadcast_program=380
@deaflympics@-organization	-organization=46
@the_bronx_zoo@-location	-location=1
@edge_of_darkness@-broadcast_program	-broadcast_program=78
@herriman@-organization	-organization=1
@cheongdam-dong@-location	-location=35
@tyler_seguin@-person	-person=53
@galliano@-person	-person=31
@panda@-living_thing	-living_thing=41
@kent_state@-event	-event=10
@subarnarekha@-art	-art=11
@bismarck_archipelago@-event	-event=3
@estadio_centenario@-location	-location=114
@rossall@-organization	-organization=10
@cook_county_democratic_party@-organization	-organization=29
@avenger@-person	-person=9
@longfellow_house–washington's_headquarters_national_historic_site@-location	-location=22
@bbc_america@-broadcast_network	-broadcast_network=345
@basel@-location	-location=2637
@reynoldsburg@-location	-location=22
@wfc_rossiyanka@-organization	-organization=29
@the_features@-art	-art=1
@metasequoia@-living_thing	-living_thing=43
@tiger_bay@-art	-art=45
@palmerston@-person	-person=31
@gone@-art	-art=48
@quesnel,_british_columbia@-location	-location=32
@dover_beach@-art	-art=30
@reform_party_of_the_united_states_of_america@-organization	-organization=42
@keith_sweat@-person	-person=187
@international_congress_of_mathematicians@-event	-event=313
@winston-salem@-organization	-organization=12
@bancroft@-award	-award=1
@annals_of_the_joseon_dynasty@-art	-art=47
@treasury_islands@-event	-event=3
@boothby_graffoe@-location	-location=21
@medical_school@-location	-location=2
@francis_bull@-person	-person=23
@dayton_aviation_heritage_national_historical_park@-location	-location=27
@vindaloo@-food	-food=9
@the_clique@-art	-art=9
@millions_like_us@-art	-art=24
@doubles@-food	-food=3
@binghamton@-organization	-organization=60
@einar_utzon-frank@-person	-person=24
@chemung_river@-location	-location=55
@new_republic@-location	-location=4
@lobster@-art	-art=5
@dunmanway@-location	-location=53
@rising@-art	-art=33
@aelia_capitolina@-location	-location=70
@war_stories@-art	-art=21
@d_generation@-art	-art=2
@anglo-saxons@-religion-religion	-religion-religion=1
@shoshoni@-language	-language=12
@howe@-location	-location=30
@montreux@-event	-event=10
@tamagusuku@-person	-person=32
@ebbsfleet@-title	-title=1
@moreton-in-marsh@-location	-location=85
@raf_bovingdon@-location	-location=41
@brihuega@-location	-location=13
@more_than_words_can_say@-art	-art=24
@robert_asprin@-person	-person=69
@ruben_studdard@-person	-person=144
@contemporary_a_cappella_society@-organization	-organization=26
@bolton@-location	-location=1401
@20th@-art	-art=1
@spring@-organization	-organization=1
@tannishtha_chatterjee@-person	-person=35
@double_take@-art	-art=24
@percheron@-art	-art=1
@dga@-organization	-organization=33
@the_beloved@-person	-person=58
@januária@-person	-person=1
@outward_bound@-organization	-organization=158
@ingush@-language	-language=39
@london_symphony@-person	-person=42
@naval_officer@-title	-title=12
@farrington_high_school@-organization	-organization=21
@patricia_manterola@-person	-person=38
@flint_northern_high_school@-organization	-organization=22
@heather@-art	-art=1
@strand@-location	-location=390
@borax@-chemistry	-chemistry=19
@william_safire@-person	-person=156
@crow@-organization	-organization=1
@clear@-person	-person=8
@cbd@-location	-location=73
@mughal@-food	-food=5
@the_marcels@-person	-person=29
@the_correspondents@-broadcast_program	-broadcast_program=9
@battle_of_steenkerque@-location	-location=1
@nam@-location	-location=1
@mercury@-event	-event=2
@onezhsky_district@-location	-location=21
@articles@-art	-art=108
@honey_pie@-art	-art=21
@nb@-chemistry	-chemistry=10
@since_i_fell_for_you@-art	-art=45
@sbb@-organization	-organization=28
@escort@-art	-art=8
@sant_martí@-time	-time=1
@and_i_love_her@-art	-art=45
@paul_curtis@-person	-person=28
@epiblema_scutulana@-living_thing	-living_thing=32
@margaux@-organization	-organization=5
@science@-broadcast_program	-broadcast_program=4
@confessions@-art	-art=165
@amplifier@-product	-product=12
@palm@-body_part	-body_part=20
@b.g.@-person	-person=150
@secretary_of_state_of_new_york@-organization	-organization=135
@time_bandits@-art	-art=83
@robert_rossen@-person	-person=70
@mr._smith_goes_to_washington@-art	-art=143
@borgward@-person	-person=1
@c@-art	-art=22
@comes_with_the_fall@-art	-art=2
@johann_wolfgang_von_goethe@-person	-person=829
@daniel_catán@-person	-person=43
@sic@-chemistry	-chemistry=4
@university_of_southern_california@-organization	-organization=5131
@varvarin@-location	-location=32
@kingwood@-organization	-organization=1
@cloudstreet@-art	-art=27
@ieee_information_theory_society@-person	-person=44
@snout_moth@-living_thing	-living_thing=556
@ehl@-location	-location=4
@joe_cuba@-person	-person=39
@alisa_reyes@-person	-person=44
@irene_hervey@-person	-person=40
@c@-chemistry	-chemistry=15
@david_rikl@-person	-person=168
@round_table@-location	-location=1
@batangas@-location	-location=513
@boston_redskins@-event	-event=3
@royal_palm_beach@-location	-location=22
@sony_music_nashville@-organization	-organization=25
@sin@-god	-god=51
@bluenose@-product	-product=48
@lofoten@-location	-location=236
@marcantonio_colonna@-person	-person=25
@footloose@-person	-person=6
@money@-finance-currency	-finance-currency=12
@phil_ramone@-person	-person=163
@aina@-language	-language=1
@harry_potter_and_the_half-blood_prince@-art	-art=250
@royal_philharmonic_orchestra@-organization	-organization=1
@prime_minister_of_south_korea@-title	-title=144
@parliament_of_canada@-organization	-organization=407
@amar@-person	-person=26
@elisabeth_bachman@-person	-person=23
@culpeper@-title	-title=1
@keele@-organization	-organization=11
@renato@-art	-art=8
@redwoods@-location	-location=1
@barnsley_f.c.@-organization	-organization=57
@dark_castle@-person	-person=6
@omen@-art	-art=31
@buller@-location	-location=22
@massachusetts_department_of_correction@-organization	-organization=28
@sv_mattersburg@-organization	-organization=66
@solomon_islands@-organization	-organization=95
@legacy@-person	-person=10
@black_river@-location	-location=306
@prakrit@-language	-language=331
@minister_of_foreign_affairs@-person	-person=1
@chantal_andere@-person	-person=27
@switch@-organization	-organization=11
@saira_banu@-person	-person=76
@cape_breton_regional_municipality@-location	-location=245
@diwan@-person	-person=1
@mike_enriquez@-person	-person=29
@finland@-religion-religion	-religion-religion=3
@sima_xiangru@-person	-person=36
@peter_tolan@-person	-person=30
@election_day@-art	-art=8
@the_call@-person	-person=41
@hillsdale_county,_michigan@-location	-location=20
@9th_cavalry_regiment@-organization	-organization=45
@wang_liqin@-person	-person=27
@roch_voisine@-person	-person=79
@never_say_goodbye@-broadcast_program	-broadcast_program=10
@the_noose@-broadcast_program	-broadcast_program=24
@friends_with_benefits@-broadcast_program	-broadcast_program=23
@marijuana_policy_project@-organization	-organization=42
@nolita@-art	-art=1
@agricola@-person	-person=69
@tanggu@-product	-product=2
@caulfield@-location	-location=101
@millard@-location	-location=27
@japan@-organization	-organization=843
@the_heights@-art	-art=12
@asadi_tusi@-person	-person=20
@operator@-person	-person=12
@rothmans_international@-organization	-organization=27
@sherine@-person	-person=32
@brighouse@-location	-location=161
@orizaba@-product	-product=3
@viña_del_mar@-event	-event=3
@wonder_girls@-art	-art=1
@opening_night@-art	-art=33
@cahors@-location	-location=158
@dahir_riyale_kahin@-person	-person=28
@theatre@-location	-location=40
@tenebrae@-person	-person=10
@eastern_theater@-location	-location=1
@the_royal_family@-art	-art=38
@universal_city@-organization	-organization=6
@82@-organization	-organization=1
@american_theatre_wing@-organization	-organization=159
@uschi_obermaier@-person	-person=21
@eureka@-organization	-organization=4
@unsolved_mysteries@-broadcast_program	-broadcast_program=180
@ōshima@-person	-person=2
@cedar@-computer-programming_language	-computer-programming_language=1
@the_adventures_of_sherlock_holmes@-art	-art=76
@milton@-person	-person=322
@tain@-art	-art=1
@zarand_county@-location	-location=219
@money@-location	-location=5
@manly@-product	-product=2
@rashomon@-location	-location=2
@kendujhar_district@-location	-location=29
@artisan@-title	-title=22
@bangor@-product	-product=1
@adr@-organization	-organization=9
@the_verdict@-art	-art=39
@lothar_zagrosek@-person	-person=35
@emilio_mola@-person	-person=45
@u.s._president@-event	-event=1
@the_buried_life@-art	-art=2
@madlax@-broadcast_program	-broadcast_program=50
@alice@-broadcast_network	-broadcast_network=1
@ib@-education-educational_degree	-education-educational_degree=14
@lucky_thompson@-person	-person=97
@harmonia_mundi@-organization	-organization=214
@keith_douglas@-person	-person=43
@ibrahim@-person	-person=63
@sufi@-art	-art=4
@bsc@-organization	-organization=47
@alexia@-person	-person=74
@hogarth@-art	-art=1
@student_bodies@-broadcast_program	-broadcast_program=19
@merritt_ranew@-person	-person=20
@fc_dynamo_saint_petersburg@-organization	-organization=35
@gilan-e_gharb_county@-location	-location=204
@waupun,_wisconsin@-location	-location=37
@dari@-language	-language=59
@michelle_pfeiffer@-person	-person=469
@tiruvannamalai@-location	-location=97
@neumann@-organization	-organization=3
@witchfinder_general@-person	-person=33
@dtm@-event	-event=156
@plymouth@-location	-location=3715
@malmesbury@-person	-person=1
@ivy_queen@-person	-person=267
@jean_langlais@-person	-person=56
@rock_hill@-organization	-organization=3
@endangered_species@-living_thing	-living_thing=1
@wau@-event	-event=7
@spanish_guitar@-product	-product=21
@riffian@-language	-language=11
@erazem_lorbek@-person	-person=31
@thai_premier_league@-event	-event=19
@mayakovsky@-person	-person=37
@ambrosia_trifida@-living_thing	-living_thing=21
@kęsowo@-location	-location=25
@united_states_district_court_for_the_eastern_district_of_louisiana@-organization	-organization=92
@lamb@-art	-art=15
@rat@-organization	-organization=1
@bergen_line@-location	-location=82
@jake_"the_snake"_roberts@-person	-person=69
@glenavon@-location	-location=3
@telfair@-person	-person=16
@zope@-living_thing	-living_thing=1
@sikorsky_s-61@-product	-product=64
@the_sight@-art	-art=28
@lackawanna@-location	-location=66
@florianópolis@-location	-location=18
@jeff_danna@-person	-person=20
@nine_princes_in_amber@-art	-art=19
@johnny_english_reborn@-art	-art=50
@women's_national_team@-organization	-organization=149
@311@-organization	-organization=3
@llantrisant@-location	-location=118
@jessica_lowndes@-person	-person=46
@republic_of_macedonia@-organization	-organization=6
@superliga@-event	-event=2
@volgograd@-location	-location=445
@dewayne_wise@-person	-person=22
@pitchfork@-internet-website	-internet-website=581
@lock_haven@-organization	-organization=3
@shot@-art	-art=5
@westbrook_pegler@-person	-person=46
@anders_hedberg@-person	-person=31
@primula@-product	-product=4
@shalimar@-art	-art=16
@legion_of_honor@-event	-event=2
@ovambo@-language	-language=7
@julius@-location	-location=1
@litsea@-living_thing	-living_thing=27
@thomas_woods@-person	-person=38
@mario_kart_wii@-product	-product=75
@john_rae@-person	-person=50
@eventide@-art	-art=2
@mary_stuart@-person	-person=84
@jean_lafitte@-person	-person=93
@chief@-product	-product=2
@high_society@-title	-title=4
@brunstad_christian_church@-organization	-organization=24
@nonthaburi@-location	-location=112
@blackbirds_of_1928@-art	-art=22
@quartermaster_corps@-title	-title=1
@grimsel_pass@-location	-location=30
@spin-off@-broadcast_program	-broadcast_program=15
@tanzania@-location	-location=10360
@southport@-location	-location=891
@torpedo@-organization	-organization=23
@albion@-art	-art=34
@llano@-person	-person=1
@angles@-location	-location=1
@roman_campagna@-location	-location=23
@greg_lake@-art	-art=6
@sunset_boulevard@-location	-location=2
@bautzen@-location	-location=278
@run–d.m.c.@-art	-art=3
@agoura_high_school@-organization	-organization=26
@bulldog_drummond_strikes_back@-art	-art=25
@va@-location	-location=171
@puyuma@-person	-person=19
@al_hudaydah@-location	-location=24
@measure_for_measure@-art	-art=332
@alfred_the_great@-person	-person=530
@corral@-art	-art=4
@a1@-product	-product=6
@ikhwan@-organization	-organization=2
@barra_do_garças@-location	-location=20
@warsaw_ghetto@-location	-location=327
@new_zealand_rugby_football_union@-organization	-organization=23
@@-language	-language=2
@hasekura_tsunenaga@-person	-person=61
@coquillett@-person	-person=217
@tampa_bay@-event	-event=5
@chanticleer@-living_thing	-living_thing=4
@kix@-food	-food=12
@tiamat@-god	-god=102
@the_movie@-art	-art=39
@martin_e._marty@-person	-person=29
@john_todd@-person	-person=26
@polycarp@-art	-art=1
@to_vima@-art	-art=35
@phoenicia@-location	-location=1109
@fáilte_ireland@-organization	-organization=30
@john_hunter@-location	-location=2
@tondo@-art	-art=1
@balfron@-location	-location=33
@statesman@-product	-product=12
@gigli@-art	-art=40
@fort_jackson@-location	-location=135
@k@-computer-programming_language	-computer-programming_language=8
@bht@-chemistry	-chemistry=19
@fiorentino@-language	-language=1
@wawa@-living_thing	-living_thing=1
@bodø@-location	-location=516
@palu@-location	-location=65
@territorial_legislature@-location	-location=15
@henri_poincaré_prize@-award	-award=20
@minnesota@-title	-title=2
@bedknobs_and_broomsticks@-art	-art=130
@band_baaja_baaraat@-art	-art=45
@vigleik_storaas@-person	-person=72
@three_days_of_the_condor@-art	-art=72
@old_saybrook,_connecticut@-location	-location=60
@harmaja@-art	-art=1
@fine_young_cannibals@-person	-person=139
@the_south@-location	-location=225
@floater@-person	-person=25
@brighton,_victoria@-location	-location=48
@japan@-finance-currency	-finance-currency=2
@reckless@-art	-art=33
@au@-art	-art=2
@winnipeg_general_strike@-event	-event=80
@gainsborough@-organization	-organization=14
@bob_aspromonte@-person	-person=22
@miniature_schnauzer@-living_thing	-living_thing=35
@rochambeau@-person	-person=77
@burgundy@-food	-food=183
@alfred_von_waldersee@-person	-person=26
@san_josé@-event	-event=1
@2009–10_season@-event	-event=594
@suikoden@-art	-art=6
@chechnya@-event	-event=6
@pacific@-living_thing	-living_thing=4
@old_kingdom@-event	-event=71
@texas_tornado@-organization	-organization=37
@the_palace@-broadcast_program	-broadcast_program=24
@anet@-art	-art=1
@port_melbourne@-location	-location=88
@sleeping_sickness@-disease	-disease=127
@norma@-organization	-organization=25
@phil_vassar@-art	-art=5
@tết@-time	-time=80
@daughtry@-art	-art=16
@jude@-art	-art=60
@stod@-person	-person=1
@short@-broadcast_program	-broadcast_program=11
@gaia@-location	-location=17
@the_world@-location	-location=17
@stratford@-person	-person=2
@tyler@-location	-location=281
@the_joshua_tree@-event	-event=2
@metro_area@-location	-location=15
@plymouth_high_school@-location	-location=1
@heatwave@-art	-art=8
@eric@-product	-product=1
@mana@-person	-person=3
@adolph_j._sabath@-person	-person=33
@lavarack_barracks@-organization	-organization=1
@william_palmer@-location	-location=1
@stretch@-art	-art=5
@jason_jones@-person	-person=49
@sand@-visual_art-color	-visual_art-color=45
@pomegranate@-art	-art=1
@wilma@-event	-event=51
@first_ivorian_civil_war@-event	-event=25
@gargoyles@-broadcast_program	-broadcast_program=169
@michael_barker@-person	-person=23
@errol@-person	-person=2
@bolívar@-person	-person=18
@york_castle@-location	-location=60
@earl_of_caithness@-person	-person=3
@officer@-location	-location=10
@stacy_keach@-person	-person=287
@santa_maria_degli_angeli_e_dei_martiri@-location	-location=37
@royal_palm_beach@-organization	-organization=1
@macbook_pro@-product	-product=103
@hans_modrow@-person	-person=31
@clinton,_tennessee@-location	-location=31
@carrick@-person	-person=1
@queenborough@-product	-product=2
@jay-z@-person	-person=2602
@reading,_massachusetts@-location	-location=138
@band_of_gold@-broadcast_program	-broadcast_program=27
@buin@-location	-location=36
@kulm@-location	-location=51
@toni_braxton@-art	-art=18
@halfway_home@-broadcast_program	-broadcast_program=21
@sports@-art	-art=22
@philip_davies@-person	-person=33
@the_sentinel@-art	-art=145
@hari@-person	-person=43
@state_of_mind@-broadcast_program	-broadcast_program=20
@betaab@-art	-art=22
@3lw@-person	-person=81
@creed@-person	-person=293
@corazon_aquino@-person	-person=470
@renegade_press@-organization	-organization=26
@northern_irish@-title	-title=1
@north-eastern_administrative_okrug@-location	-location=40
@wolkberg@-location	-location=20
@graham_spanier@-person	-person=21
@concerto_for_orchestra@-art	-art=59
@neu!@-art	-art=8
@p4@-product	-product=7
@tower_of_london@-art	-art=26
@eastern_mediterranean@-location	-location=135
@metro_rail@-organization	-organization=2
@yoshika@-person	-person=13
@robert_emmet@-art	-art=1
@scientologist@-religion-religion	-religion-religion=27
@assembly_member@-title	-title=20
@the_ides_of_march@-person	-person=23
@minx@-product	-product=6
@e@-biology	-biology=2
@cuban@-organization	-organization=8
@eusebio_kino@-person	-person=59
@pernem@-location	-location=22
@neca@-person	-person=3
@pioneer@-product	-product=12
@tynemouth@-location	-location=238
@el_paso_high_school@-organization	-organization=24
@bishops@-person	-person=1
@wittgenstein@-art	-art=8
@newport@-product	-product=8
@lester@-broadcast_program	-broadcast_program=1
@napo@-organization	-organization=2
@kadesh@-location	-location=60
@red_planet@-location	-location=6
@c+c_music_factory@-person	-person=135
@near@-location	-location=35
@roswell_p._flower@-person	-person=30
@greece@-organization	-organization=818
@blackwater@-art	-art=6
@auch@-person	-person=1
@rhapsody@-art	-art=9
@chattanooga_fc@-organization	-organization=23
@spartacus@-location	-location=1
@hammett@-art	-art=15
@electricity@-organization	-organization=4
@web_design@-title	-title=23
@newswatch@-broadcast_program	-broadcast_program=15
@étienne_bacrot@-person	-person=36
@max_martini@-person	-person=37
@loco@-person	-person=3
@st._paul's@-organization	-organization=15
@london_after_midnight@-person	-person=21
@kh@-location	-location=1
@electra@-person	-person=1
@namsan@-person	-person=1
@donnybrook@-location	-location=123
@upton_park@-location	-location=253
@brimful_of_asha@-art	-art=25
@dover@-title	-title=1
@danby@-person	-person=13
@kristiansand_airport,_kjevik@-location	-location=26
@beek@-location	-location=31
@lyctus@-living_thing	-living_thing=9
@metropolitan_borough_of_barnsley@-location	-location=49
@manhattan@-organization	-organization=37
@linda_olofsson@-person	-person=31
@west_region@-organization	-organization=42
@william_gott@-person	-person=30
@volozhin_yeshiva@-organization	-organization=31
@pineapple_dance_studios@-organization	-organization=21
@2008_afl_grand_final@-event	-event=29
@kriva_palanka@-location	-location=41
@helena@-person	-person=50
@visual_effects@-title	-title=37
@the_whitest_boy_alive@-person	-person=24
@kobe@-event	-event=5
@llanera@-location	-location=19
@state_of_washington@-location	-location=32
@bob_joles@-person	-person=28
@ashokan@-location	-location=1
@seizures@-person	-person=1
@the_united_states@-location	-location=27
@great_lakes@-person	-person=3
@huastec@-people-ethnicity	-people-ethnicity=17
@germany@-title	-title=4
@isle_of_wight_coastal_path@-location	-location=36
@valentine@-person	-person=12
@philip_bailey@-art	-art=2
@czerniewice@-location	-location=38
@u.s._treasury_secretary@-title	-title=24
@barry_feinstein@-person	-person=25
@hostage@-art	-art=27
@1957@-event	-event=609
@settsu@-product	-product=6
@southam@-organization	-organization=2
@willie_ormond@-person	-person=39
@pony_express@-art	-art=4
@grodziczno@-location	-location=20
@middle_east@-people-ethnicity	-people-ethnicity=1
@diamond@-person	-person=28
@1976–77@-organization	-organization=6
@children's_museum_of_pittsburgh@-location	-location=31
@south_auckland@-organization	-organization=28
@young_turks@-art	-art=12
@ostrava@-location	-location=659
@jason_aronson@-organization	-organization=71
@kenilworth_road@-location	-location=154
@aldan@-location	-location=50
@make_your_own_kind_of_music@-broadcast_program	-broadcast_program=10
@free_inquiry@-organization	-organization=3
@fox8@-broadcast_network	-broadcast_network=96
@underground@-organization	-organization=1
@thetford@-location	-location=360
@stirling_mortlock@-person	-person=55
@mystery_house@-art	-art=1
@asahi@-product	-product=12
@schauinsland@-location	-location=20
@dingwall@-location	-location=218
@martin_fowler@-person	-person=45
@ilo@-art	-art=1
@our_town@-art	-art=262
@the_body_in_the_library@-broadcast_program	-broadcast_program=17
@candies@-organization	-organization=1
@normal@-art	-art=26
@kato@-language	-language=1
@phoenix@-award	-award=2
@jake_in_progress@-broadcast_program	-broadcast_program=35
@george_grossmith,_jr.@-person	-person=97
@chris_mulkey@-person	-person=67
@traktor@-art	-art=7
@first_congregational_church@-organization	-organization=1
@never_say_goodbye@-art	-art=11
@afro_samurai@-product	-product=12
@wagga@-location	-location=21
@tappan@-organization	-organization=4
@ephesus@-location	-location=595
@lochcarron@-location	-location=23
@cherbourg@-organization	-organization=18
@richard_de_luci@-person	-person=27
@jesse@-broadcast_program	-broadcast_program=38
@romani@-language	-language=164
@wolcott@-person	-person=2
@master's_degree@-education-educational_degree	-education-educational_degree=1136
@west_kerry@-organization	-organization=26
@argyle@-organization	-organization=6
@konkona_sen_sharma@-person	-person=120
@lionel_bart@-person	-person=200
@north_wessex_downs@-location	-location=37
@con_funk_shun@-person	-person=44
@cosby@-person	-person=3
@dean_motter@-person	-person=49
@fitch@-location	-location=3
@callan@-broadcast_program	-broadcast_program=76
@high_blood_pressure@-disease	-disease=28
@jonah@-person	-person=216
@cr@-title	-title=4
@e@-chemistry	-chemistry=2
@pollyanna@-broadcast_program	-broadcast_program=1
@manfred_honeck@-person	-person=26
@flamingo@-art	-art=46
@balboa@-location	-location=191
@ken_tucker@-person	-person=81
@colditz@-location	-location=95
@member_of_parliament@-location	-location=3
@mizo@-language	-language=30
@the_hummingbirds@-person	-person=26
@rača@-organization	-organization=1
@billings@-organization	-organization=25
@mala_sinha@-person	-person=97
@wuhan@-transit	-transit=1
@tyr@-person	-person=5
@training@-title	-title=1
@jurong@-organization	-organization=2
@jimmy_greenhoff@-person	-person=35
@ernest_lawson@-person	-person=25
@fresh@-broadcast_program	-broadcast_program=3
@cristian_vogel@-person	-person=41
@bent@-location	-location=2
@demons_and_wizards@-art	-art=8
@virginia@-art	-art=19
@speaker@-product	-product=4
@autódromo_hermanos_rodríguez@-location	-location=55
@rob@-event	-event=1
@stylus@-product	-product=1
@apple_valley@-location	-location=85
@princeton_university@-location	-location=1
@poet@-person	-person=14
@south_shields@-organization	-organization=139
@craig_campbell@-art	-art=2
@earl_of_strafford@-title	-title=24
@pellworm@-location	-location=31
@kraft_television_theatre@-broadcast_program	-broadcast_program=136
@estrellita@-art	-art=2
@mala@-medicine-drug	-medicine-drug=1
@truth_or_consequences@-location	-location=29
@first_jewish–roman_war@-event	-event=63
@the_bing_boys_are_here@-art	-art=24
@chitral@-event	-event=4
@cambrian_archaeological_association@-organization	-organization=29
@usher@-location	-location=3
@jean_lafitte@-location	-location=12
@prachi_desai@-person	-person=48
@justice_and_equality_movement@-organization	-organization=73
@funafuti@-location	-location=308
@1931–32@-event	-event=25
@philip_morris@-organization	-organization=157
@rascal_flatts@-art	-art=3
@kaboom@-art	-art=23
@cosmos@-organization	-organization=17
@menteith@-title	-title=2
@winston_science_fiction@-organization	-organization=21
@scouting_ireland@-organization	-organization=59
@dirk_kempthorne@-person	-person=74
@models@-person	-person=105
@vis@-organization	-organization=7
@east_side@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@pendleton,_indiana@-location	-location=21
@mike_shipley@-person	-person=30
@government_minister@-title	-title=43
@the_ten@-organization	-organization=2
@subaru@-organization	-organization=388
@walrus@-location	-location=2
@southeastern_film_critics_association@-event	-event=1
@alex@-broadcast_program	-broadcast_program=1
@emirates@-location	-location=20
@dark_castle@-product	-product=16
@assault_on_okinawa@-event	-event=21
@masquerade@-broadcast_program	-broadcast_program=16
@magpie@-living_thing	-living_thing=40
@whig@-art	-art=7
@2004@-award	-award=12
@chamberlain@-person	-person=33
@ida_lupino@-person	-person=314
@article@-broadcast_network	-broadcast_network=1
@aida@-location	-location=12
@bayamón@-organization	-organization=4
@taieri_river@-location	-location=36
@trams@-transit	-transit=17
@raindance@-art	-art=2
@cta@-transit	-transit=2
@southampton@-organization	-organization=2878
@portuguese_guinea@-organization	-organization=1
@american_dance_festival@-event	-event=63
@november@-art	-art=18
@ride_'em_cowboy@-art	-art=25
@ahmet_ertegun@-person	-person=109
@roger_clemens@-person	-person=517
@peoria@-product	-product=1
@stock_exchange@-location	-location=5
@sabrina_the_teenage_witch@-broadcast_program	-broadcast_program=34
@the_young_marrieds@-art	-art=3
@polybius@-person	-person=568
@samantha_barks@-person	-person=39
@the_italian_job@-art	-art=128
@aeroflot_open@-event	-event=62
@salo_flohr@-person	-person=107
@cato@-event	-event=1
@pete_geren@-person	-person=31
@2004–05@-event	-event=902
@weirton,_west_virginia@-location	-location=55
@clare@-event	-event=1
@nakajima_a6m2-n@-product	-product=22
@blackwood@-person	-person=4
@walloon@-location	-location=372
@raspberries@-person	-person=77
@vcl@-biology	-biology=3
@bachelor's@-education-educational_degree	-education-educational_degree=168
@gondwana@-location	-location=750
@beckie_scott@-person	-person=28
@crh@-transit	-transit=22
@provigo@-organization	-organization=35
@canadian_parliament@-location	-location=1
@bhutan@-food	-food=1
@kristen_stewart@-person	-person=244
@helsinki_city_transport@-transit	-transit=20
@poipet@-location	-location=31
@george_dzundza@-person	-person=65
@craig_mackail-smith@-person	-person=31
@california_state_polytechnic_university,_pomona@-organization	-organization=143
@l7@-person	-person=151
@lollipop@-person	-person=7
@riverbend_music_center@-location	-location=24
@get_fresh@-broadcast_program	-broadcast_program=20
@poetry_london@-art	-art=25
@vaccinium_uliginosum@-living_thing	-living_thing=69
@grand_prix@-location	-location=1
@president_of_the_council_of_ministers@-title	-title=67
@saajan@-art	-art=43
@ist@-location	-location=11
@caparezza@-person	-person=24
@west_central_german@-language	-language=33
@malayan_communist_party@-organization	-organization=120
@gujarati@-language	-language=910
@lietuvos_rytas@-art	-art=12
@doric@-product	-product=3
@wanamaker's@-organization	-organization=87
@genii@-art	-art=15
@south_pacific_mandate@-location	-location=130
@krs-one@-person	-person=456
@tribes@-broadcast_program	-broadcast_program=4
@thr@-art	-art=6
@king_of_spain@-title	-title=1
@ribble_motor_services@-organization	-organization=25
@shabak@-organization	-organization=39
@lowestoft@-product	-product=6
@chattanooga,_tennessee@-organization	-organization=1
@alicia_bridges@-art	-art=1
@dušan_vukotić@-person	-person=24
@city_limits@-broadcast_program	-broadcast_program=2
@baia@-location	-location=27
@tajikistan@-location	-location=3
@attack_of_the_killer_tomatoes@-product	-product=3
@watson@-location	-location=66
@nbc_news@-person	-person=896
@belgian@-finance-currency	-finance-currency=2
@lawrenceville_school@-location	-location=3
@potano@-people-ethnicity	-people-ethnicity=33
@black_cherry@-person	-person=1
@cpr@-person	-person=11
@warrior_soul@-person	-person=31
@gerlinde_sämann@-person	-person=22
@ballarat@-location	-location=656
@the_member_of_the_wedding@-art	-art=40
@charles_d._b._king@-person	-person=28
@hadrian@-product	-product=2
@venezuela@-event	-event=9
@chiemi_chiba@-person	-person=22
@starland_vocal_band@-person	-person=40
@abdominal@-person	-person=10
@satyam@-organization	-organization=15
@moorish@-person	-person=70
@archie@-product	-product=19
@mount_hagen@-location	-location=54
@gmina_morawica@-location	-location=26
@dunham@-location	-location=22
@bananas@-living_thing	-living_thing=2
@oboi@-person	-person=31
@benghazi@-event	-event=3
@glasgow_hillhead@-event	-event=4
@earl_of_cork@-title	-title=26
@street_drum_corps@-art	-art=2
@shrek_2@-product	-product=7
@university_of_aberdeen@-organization	-organization=992
@wellington@-location	-location=3981
@dorchester_heights@-location	-location=25
@brian_markinson@-person	-person=49
@pampa@-person	-person=11
@mobilink@-organization	-organization=44
@miramar@-location	-location=133
@valencian@-language	-language=150
@rafi@-organization	-organization=58
@rik_simpson@-person	-person=29
@chambly@-product	-product=3
@cross_my_heart@-art	-art=26
@underwood@-location	-location=29
@canterbury_association@-organization	-organization=124
@musica_studios@-organization	-organization=27
@ralph_barton_perry@-person	-person=32
@german_cup@-event	-event=10
@dj_mustard@-person	-person=66
@country_house@-location	-location=1
@javed_sheikh@-person	-person=76
@diy_network@-broadcast_network	-broadcast_network=90
@grundy@-location	-location=79
@rickenbacker@-location	-location=1
@fond_du_lac@-organization	-organization=1
@second_time_around@-art	-art=7
@connolly@-person	-person=6
@to@-art	-art=5
@psp@-product	-product=449
@campagna@-location	-location=65
@savage_republic@-person	-person=26
@émile_combes@-person	-person=31
@tgif@-broadcast_program	-broadcast_program=75
@vivian_harris@-person	-person=26
@childers@-product	-product=1
@st._george's_church@-location	-location=25
@the_naked_brothers_band@-broadcast_program	-broadcast_program=86
@pat_listach@-person	-person=33
@zeromancer@-person	-person=27
@heath_streak@-person	-person=99
@sechelt@-product	-product=1
@john_philip_sousa@-person	-person=387
@goldcrest@-organization	-organization=7
@norte_de_santander_department@-location	-location=36
@kris_letang@-person	-person=25
@freisen@-location	-location=27
@canada@-location	-location=73170
@kula_gulf@-event	-event=1
@pentecostals@-religion-religion	-religion-religion=44
@barry_jackson@-person	-person=45
@uvea@-body_part	-body_part=11
@sodom@-art	-art=3
@reval@-location	-location=76
@zellig_harris@-person	-person=29
@pitha@-person	-person=6
@psalm_150@-art	-art=26
@johnny_dangerously@-art	-art=36
@lochmaddy@-location	-location=31
@unida@-art	-art=2
@pawling,_new_york@-location	-location=49
@geelong_football_club@-organization	-organization=366
@a_perfect_spy@-broadcast_program	-broadcast_program=7
@mother's_day@-art	-art=37
@belinda@-broadcast_program	-broadcast_program=5
@rose@-visual_art-color	-visual_art-color=28
@trams@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@bartlett@-person	-person=8
@flannery_o'connor@-person	-person=224
@balad@-location	-location=38
@bahia@-person	-person=1
@minister_for_sport@-title	-title=32
@goldsborough@-location	-location=18
@bukhari@-art	-art=7
@symphony_center@-person	-person=1
@gremlins@-organization	-organization=1
@now_hear_this@-art	-art=18
@paul_marquess@-person	-person=67
@catterick@-broadcast_program	-broadcast_program=16
@pepe@-organization	-organization=1
@weeping_willows@-living_thing	-living_thing=1
@oppenheimer@-person	-person=24
@ss@-art	-art=2
@better@-organization	-organization=1
@#3_oklahoma@-location	-location=1
@joe_walsh@-person	-person=528
@robert_lacoste@-person	-person=23
@gunther_philipp@-person	-person=41
@château-thierry@-event	-event=10
@viareggio@-organization	-organization=71
@it_had_to_be_you@-broadcast_program	-broadcast_program=7
@cad@-location	-location=6
@the_tomorrow_people@-art	-art=1
@getaway@-broadcast_program	-broadcast_program=71
@hms_agamemnon@-product	-product=23
@grover_mitchell@-person	-person=29
@tomás_cipriano_de_mosquera@-person	-person=42
@regeneration@-broadcast_program	-broadcast_program=5
@george_nelson@-person	-person=41
@houses_of_parliament@-location	-location=147
@sei@-living_thing	-living_thing=4
@the_pogues@-person	-person=466
@chernobyl_exclusion_zone@-event	-event=1
@kashiwara@-person	-person=1
@bolesławiec@-location	-location=151
@most_valuable_player@-event	-event=5
@sarsaparilla@-living_thing	-living_thing=24
@edith@-event	-event=2
@ukrainian_orthodox_church@-organization	-organization=25
@blue_mountain_lake@-location	-location=36
@trumpington_street@-location	-location=23
@czech_philharmonic@-person	-person=138
@2007@-broadcast_program	-broadcast_program=21
@manheim@-person	-person=1
@html5@-computer-programming_language	-computer-programming_language=469
@stoneleigh_abbey@-location	-location=23
@payame_noor_university@-organization	-organization=21
@raycom_media@-organization	-organization=185
@nut@-god	-god=58
@waterloo@-event	-event=394
@edmund@-location	-location=1
@pokhara@-location	-location=211
@amiternum@-location	-location=24
@ganassi@-location	-location=2
@carlin@-organization	-organization=72
@qualification@-organization	-organization=1
@smrt_buses@-transit	-transit=43
@shuswap_river@-location	-location=27
@bratya_basu@-person	-person=22
@fana@-location	-location=82
@saw_vi@-art	-art=63
@vernon_county@-product	-product=1
@nama@-living_thing	-living_thing=2
@cruzeiro@-organization	-organization=1
@solar@-location	-location=3
@bardi@-people-ethnicity	-people-ethnicity=4
@golden_time@-broadcast_program	-broadcast_program=16
@oliver@-organization	-organization=3
@caroline@-organization	-organization=35
@switzerland@-title	-title=1
@going_my_way@-art	-art=77
@mla@-title	-title=417
@banqiao@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@aiton@-language	-language=2
@communists@-location	-location=4
@disintegration@-event	-event=4
@dino_risi@-person	-person=203
@tianjin@-organization	-organization=8
@adam@-person	-person=566
@usac@-organization	-organization=259
@nazi_regime@-organization	-organization=4
@wendat@-people-ethnicity	-people-ethnicity=25
@3lw@-art	-art=6
@elachista_obliquella@-living_thing	-living_thing=22
@stamford_bridge@-event	-event=10
@immaculate_conception_academy@-organization	-organization=13
@standard@-art	-art=4
@carpenter@-location	-location=6
@finley@-location	-location=34
@pennsylvania_department_of_conservation_and_natural_resources@-organization	-organization=81
@visegrád@-location	-location=82
@mafia@-location	-location=7
@stretch@-organization	-organization=4
@coastwatchers@-organization	-organization=21
@apalachee@-people-ethnicity	-people-ethnicity=101
@chu_lai@-person	-person=1
@cornelius_pass_road@-location	-location=21
@mizar@-product	-product=1
@national_congress@-event	-event=5
@irish_canadian@-location	-location=1
@trinity_college,_dublin@-organization	-organization=1940
@kupiškis@-location	-location=25
@the_lonesome_death_of_hattie_carroll@-art	-art=24
@destrehan_high_school@-location	-location=1
@eureeka's_castle@-broadcast_program	-broadcast_program=28
@gagarin@-person	-person=9
@players@-title	-title=23
@magicians@-art	-art=22
@robin_hood@-broadcast_program	-broadcast_program=145
@hc_la_chaux-de-fonds@-organization	-organization=35
@elachista_subalbidella@-living_thing	-living_thing=24
@an_inspector_calls@-art	-art=92
@carey@-person	-person=11
@vanløse@-organization	-organization=4
@iamblichus@-person	-person=78
@united@-location	-location=3
@olivia@-broadcast_program	-broadcast_program=13
@naresh@-person	-person=28
@ömer_kavur@-person	-person=26
@chattahoochee@-art	-art=27
@glynneath@-location	-location=50
@beechcraft@-product	-product=4
@alcatraz@-person	-person=1
@the_blasters@-art	-art=1
@sichuan@-language	-language=1
@teja@-food	-food=3
@the_vaselines@-person	-person=45
@sisters@-art	-art=37
@globus@-product	-product=6
@rochester_institute_of_technology@-person	-person=1
@derby_city_council@-organization	-organization=46
@secretary_of_homeland_security@-title	-title=56
@ferguson@-person	-person=38
@switzerland@-location	-location=25374
@sukhoi_su-30@-product	-product=22
@new_echota@-location	-location=34
@the_dinah_shore_show@-person	-person=1
@bannock_county@-location	-location=31
@alexander_walker@-person	-person=20
@reg_grundy@-person	-person=36
@syracuse_university@-organization	-organization=56
@argus@-product	-product=20
@corral@-location	-location=28
@gto@-location	-location=1
@anterior_cruciate_ligament@-disease	-disease=6
@decatur,_illinois@-location	-location=307
@bulgarians@-people-ethnicity	-people-ethnicity=600
@paoli@-organization	-organization=1
@curitiba@-location	-location=664
@internet_explorer_7@-product	-product=70
@militant@-title	-title=1
@avengers_forever@-art	-art=43
@murex@-organization	-organization=2
@bethlehem@-organization	-organization=40
@london_live@-broadcast_program	-broadcast_program=17
@wright@-organization	-organization=43
@elphin@-location	-location=29
@bourg-en-bresse@-location	-location=164
@face_the_music@-art	-art=45
@c-2@-event	-event=24
@mallard@-art	-art=1
@tommy_mottola@-person	-person=120
@bayard@-organization	-organization=5
@matt_morgan@-person	-person=22
@kola@-location	-location=7
@tlingit@-people-ethnicity	-people-ethnicity=26
@chris_kontos@-person	-person=27
@university_of_arkansas_school_of_law@-organization	-organization=73
@downtown@-location	-location=1556
@the_chronicle_herald@-art	-art=29
@banat@-location	-location=742
@transatlantic@-organization	-organization=23
@california_department_of_consumer_affairs@-organization	-organization=21
@fermilab@-location	-location=190
@john_paul_jones@-art	-art=22
@anthems@-art	-art=23
@hapoel_petah_tikva@-organization	-organization=170
@truly@-art	-art=15
@david_crane@-person	-person=75
@porpoise@-product	-product=16
@clockers@-art	-art=53
@v2@-body_part	-body_part=4
@occupational_therapy@-medicine-medical_treatment	-medicine-medical_treatment=73
@islwyn@-location	-location=46
@marmara@-organization	-organization=1
@ephesians@-location	-location=1
@waregem@-location	-location=55
@tariq_ramadan@-person	-person=53
@transformers@-art	-art=379
@islander@-organization	-organization=1
@graham_nash@-person	-person=428
@united_nations_development_programme@-organization	-organization=651
@pocahontas@-location	-location=87
@southend-on-sea@-location	-location=379
@goldmark@-finance-currency	-finance-currency=33
@rex_hudler@-person	-person=34
@cbs@-biology	-biology=2
@gunma@-art	-art=88
@malcolm_lowry@-person	-person=105
@seizure@-event	-event=6
@john_noakes@-person	-person=31
@holstebro@-location	-location=71
@fayetteville@-organization	-organization=8
@madame_curie@-person	-person=4
@st._mary's_college@-location	-location=5
@sonia@-language	-language=1
@jack_straw@-person	-person=296
@die_weltbühne@-art	-art=21
@sun_belt@-event	-event=6
@chechen@-language	-language=82
@jason_latour@-person	-person=21
@amity@-organization	-organization=2
@1948_provincial_election@-event	-event=24
@black_jack@-product	-product=3
@lard@-person	-person=34
@chautauqua@-organization	-organization=1
@queens_county@-location	-location=272
@gift@-broadcast_program	-broadcast_program=3
@king_edward_i@-product	-product=1
@cheat_mountain@-location	-location=35
@carduelis@-living_thing	-living_thing=26
@jamestown@-location	-location=793
@the_broads@-location	-location=53
@john_lyons@-person	-person=38
@102@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@guillermo_mota@-person	-person=54
@johann_gerhard@-person	-person=31
@76@-event	-event=7
@c@-broadcast_network	-broadcast_network=3
@charlie_jones@-person	-person=133
@victor_wanyama@-person	-person=20
@saurashtra@-location	-location=2
@power_to_the_people@-broadcast_program	-broadcast_program=1
@serie_c@-organization	-organization=33
@james_wilder@-person	-person=35
@mickey's_twice_upon_a_christmas@-art	-art=39
@excelsior_springs,_missouri@-location	-location=33
@headlong@-art	-art=15
@purépecha@-people-ethnicity	-people-ethnicity=16
@jay_park@-person	-person=85
@mayerling@-art	-art=25
@leinster@-person	-person=1
@agia_paraskevi@-organization	-organization=4
@pillsbury@-product	-product=1
@phantom_blood@-art	-art=20
@1984_season@-event	-event=63
@jelena_janković@-person	-person=688
@yucaipa@-organization	-organization=2
@dead_letter_circus@-art	-art=1
@ignition@-art	-art=33
@joanne_shenandoah@-person	-person=21
@orchid@-organization	-organization=3
@khushwant_singh@-person	-person=126
@sneeze@-medicine-symptom	-medicine-symptom=6
@harry_winston@-person	-person=67
@savage_messiah@-art	-art=16
@marcelo_bielsa@-person	-person=107
@i_was_monty's_double@-art	-art=21
@mount_clemens@-location	-location=54
@mark_clear@-person	-person=20
@morocco@-people-ethnicity	-people-ethnicity=10
@torino@-product	-product=8
@avondale@-organization	-organization=2
@lyle_lovett@-person	-person=292
@queen_alexandra's_royal_naval_nursing_service@-organization	-organization=35
@taeyeon@-person	-person=39
@billy_hatcher@-person	-person=25
@abbot@-person	-person=1
@morvan@-person	-person=2
@spetses@-location	-location=83
@west_london@-location	-location=3
@commander@-title	-title=2188
@skellefteå@-art	-art=1
@pourquoi_pas_island@-location	-location=28
@pat_rice@-person	-person=20
@chinese_communist_party@-organization	-organization=60
@mod@-organization	-organization=160
@kingdom_of_hawaii@-location	-location=490
@omnichord@-product	-product=35
@henle@-person	-person=124
@panmure@-title	-title=1
@barras@-location	-location=6
@v2@-organization	-organization=84
@35@-organization	-organization=6
@samak_sundaravej@-person	-person=63
@franz_welser-möst@-person	-person=80
@lithuanian@-organization	-organization=7
@silverado@-product	-product=12
@hereford@-person	-person=9
@unwritten_law@-person	-person=154
@days_of_being_wild@-art	-art=29
@sixth_amendment_to_the_united_states_constitution@-law	-law=36
@porsche@-person	-person=5
@jet_set_radio@-product	-product=29
@trouble@-product	-product=10
@peoria@-location	-location=392
@gros_ventre@-language	-language=5
@sai_ying_pun@-location	-location=60
@margaret_forster@-person	-person=25
@baronetcy@-location	-location=1
@punchbowl@-location	-location=42
@dave_pomeroy@-person	-person=40
@principality_of_halberstadt@-location	-location=20
@genocide@-event	-event=37
@yorgos_lanthimos@-person	-person=35
@hudson@-product	-product=3
@demolition_man@-art	-art=105
@katanagatari@-art	-art=36
@iberia@-people-ethnicity	-people-ethnicity=5
@1997@-organization	-organization=10
@deluxe@-organization	-organization=1
@national_institute_of_water_and_atmospheric_research@-organization	-organization=42
@minto@-product	-product=1
@ingram@-person	-person=1
@winchester,_kentucky@-location	-location=67
@yalding@-location	-location=44
@wenche_foss@-person	-person=34
@edge_hill@-location	-location=63
@m.i.a.@-person	-person=54
@void@-person	-person=20
@alex@-event	-event=1
@the_outlaw@-person	-person=7
@reamonn@-art	-art=3
@malaya@-art	-art=12
@ron_darling@-person	-person=95
@robert_fagles@-person	-person=24
@bocca_tigris@-location	-location=28
@witton@-location	-location=33
@stag@-organization	-organization=1
@pahlavi@-person	-person=4
@portales,_new_mexico@-location	-location=48
@shining_through@-art	-art=30
@the_other_place@-location	-location=47
@bride@-person	-person=30
@gau@-location	-location=19
@daughtry@-person	-person=254
@ruth_davidson@-person	-person=32
@elmwood@-location	-location=73
@graeme_hick@-person	-person=97
@mulk_raj_anand@-person	-person=43
@kttv@-broadcast_network	-broadcast_network=196
@doomriders@-person	-person=24
@graeme_welch@-person	-person=42
@institute_of_business_administration@-organization	-organization=24
@miss_universe_1998@-event	-event=38
@otta@-event	-event=1
@mora@-organization	-organization=21
@estcourt@-location	-location=24
@luis_fernando_suárez@-person	-person=28
@french_colonial_empire@-organization	-organization=1
@victoria@-award	-award=1
@punjab_assembly@-organization	-organization=30
@hubbard@-organization	-organization=2
@sunnyside@-art	-art=15
@delle@-location	-location=30
@t._rex@-living_thing	-living_thing=12
@appledore@-organization	-organization=5
@denver@-product	-product=6
@warheads@-art	-art=20
@melbourne_city@-location	-location=1
@gloria_gaynor@-art	-art=1
@life@-title	-title=1
@andrea_della_robbia@-person	-person=52
@violetta@-broadcast_program	-broadcast_program=42
@sir_winston_churchill@-product	-product=5
@europe's@-person	-person=8
@the_brian_setzer_orchestra@-art	-art=3
@pitchfork@-art	-art=2
@dom@-person	-person=6
@ikebukuro_west_gate_park@-art	-art=14
@cesare_beccaria@-person	-person=56
@dali@-organization	-organization=1
@yellowknife@-people-ethnicity	-people-ethnicity=1
@cleland@-person	-person=4
@tobacco_road@-art	-art=61
@s@-language	-language=1
@seafood@-food	-food=42
@denmark@-art	-art=3
@shin_chaeho@-person	-person=26
@michael_the_brave@-art	-art=2
@aruba@-art	-art=2
@georgiana_cavendish,_duchess_of_devonshire@-person	-person=36
@indochina@-event	-event=22
@the_gold_coast@-location	-location=12
@nab@-organization	-organization=54
@monte_carlo@-person	-person=3
@brampton@-location	-location=408
@blackwall@-person	-person=13
@doors@-art	-art=3
@olivia_holt@-person	-person=29
@mayon_volcano@-location	-location=67
@beith@-location	-location=120
@birthday@-time	-time=3
@wakayama@-location	-location=80
@13th@-organization	-organization=88
@willi_stoph@-person	-person=67
@library@-organization	-organization=4
@congressman@-location	-location=8
@simba@-organization	-organization=27
@john_henry_johnson@-person	-person=30
@raw_fm@-organization	-organization=13
@egyptian@-title	-title=1
@japan@-person	-person=149
@denver,_south_park_and_pacific_railroad@-organization	-organization=35
@denton_county_transportation_authority@-organization	-organization=20
@vision@-product	-product=5
@deep_six@-art	-art=34
@snowboarding@-event	-event=23
@jurchen_people@-people-ethnicity	-people-ethnicity=33
@rob_base_and_dj_e-z_rock@-person	-person=53
@thalassa@-god	-god=21
@torrington,_connecticut@-location	-location=75
@baptist@-organization	-organization=9
@mole@-food	-food=2
@310th_bombardment_wing@-organization	-organization=29
@méav_ní_mhaolchatha@-person	-person=28
@soviet@-organization	-organization=120
@wolfgang_preiss@-person	-person=44
@nabil_elderkin@-person	-person=21
@project_x@-art	-art=64
@the_general_died_at_dawn@-art	-art=24
@tiamat@-person	-person=80
@bard_college_conservatory_of_music@-organization	-organization=20
@gordon@-art	-art=27
@job@-person	-person=61
@gang@-title	-title=24
@uefa_champions_league_final@-organization	-organization=2
@2010_fifa_world_cup_qualification_(conmebol)@-event	-event=22
@wiltz@-location	-location=45
@the_greatest@-art	-art=30
@kono@-person	-person=7
@leo_kottke@-person	-person=184
@rachel_griffiths@-person	-person=127
@chi@-person	-person=1
@lil_rob@-person	-person=55
@cj@-person	-person=12
@gabala@-organization	-organization=25
@abbotsleigh@-location	-location=1
@watercolors@-art	-art=11
@ayn_rand@-religion-religion	-religion-religion=1
@mulhouse@-product	-product=1
@chinquapin@-location	-location=11
@in_cold_blood@-art	-art=42
@sheraton@-person	-person=3
@herman@-person	-person=72
@vascular@-medicine-medical_treatment	-medicine-medical_treatment=5
@buddhism@-product	-product=3
@dali@-location	-location=55
@116@-product	-product=3
@raven@-organization	-organization=8
@white_russians@-food	-food=3
@flekkefjord@-location	-location=131
@good_times@-art	-art=122
@dunfermline@-location	-location=521
@you're_not_alone@-person	-person=1
@spoken@-person	-person=20
@armenian_soviet_socialist_republic@-location	-location=66
@umberto_spadaro@-person	-person=29
@isle_of_wight_festival@-location	-location=1
@district_of_germencik@-location	-location=28
@john_maxwell@-person	-person=28
@virgin_mary@-location	-location=4
@bhutia@-language	-language=1
@gail_patrick@-person	-person=68
@department_of_the_interior@-organization	-organization=195
@benedetto_marcello@-person	-person=70
@izard_county@-location	-location=32
@haruna@-location	-location=6
@roy_halee@-person	-person=52
@red_cliffs@-location	-location=21
@jeanette_aw@-person	-person=86
@maria_carolina_of_austria@-person	-person=45
@tees_valley@-location	-location=1
@queen_anne's_county@-organization	-organization=1
@aspremont@-location	-location=19
@ames_laboratory@-location	-location=26
@eublemma_anachoresis@-living_thing	-living_thing=20
@joseph_fourier_university@-organization	-organization=23
@babylon_5@-broadcast_program	-broadcast_program=921
@british_institute_of_organ_studies@-organization	-organization=22
@al_khor@-location	-location=13
@goch@-location	-location=38
@robert_stolz@-person	-person=60
@firebird@-person	-person=27
@leon_breeden@-person	-person=20
@kfar_etzion@-location	-location=36
@grand_metropolitan@-organization	-organization=62
@brutus@-product	-product=22
@bayonne@-event	-event=5
@broken_english@-person	-person=2
@tangram@-product	-product=15
@grand_turk@-location	-location=35
@ss@-title	-title=2
@port_kembla@-organization	-organization=2
@andré_courrèges@-person	-person=25
@kashmir@-event	-event=7
@henry_williams@-person	-person=72
@international_communist_party@-organization	-organization=22
@alexia@-art	-art=2
@parmelia@-living_thing	-living_thing=15
@llanwern@-organization	-organization=6
@ingmar_bergman@-person	-person=685
@round_mountain@-location	-location=19
@gloucestershire@-location	-location=87
@kips_bay@-location	-location=33
@postumus@-person	-person=75
@brandeis_university@-location	-location=1
@jeff_crowe@-person	-person=25
@agincourt@-event	-event=124
@kish@-person	-person=10
@only_one@-person	-person=2
@rangpur_division@-organization	-organization=4
@zatch_bell!@-art	-art=82
@vice_president@-organization	-organization=2
@nc_11@-location	-location=23
@alborz@-location	-location=165
@graz@-location	-location=1622
@marka@-finance-currency	-finance-currency=5
@tualatin_valley_highway@-location	-location=29
@proctor,_vermont@-location	-location=20
@tevatron@-location	-location=71
@manuel_valls@-person	-person=55
@ariane@-product	-product=6
@jodhaa_akbar@-art	-art=88
@the_coup@-event	-event=6
@martial_law@-event	-event=6
@blues_traveler@-person	-person=231
@supernova@-broadcast_program	-broadcast_program=23
@ministry_of_defense@-title	-title=13
@sorbian@-language	-language=1
@goodwood_cup@-event	-event=92
@foster's_home_for_imaginary_friends@-broadcast_program	-broadcast_program=152
@viii@-person	-person=2
@m.b.a.@-education-educational_degree	-education-educational_degree=114
@jim_driscoll@-person	-person=33
@fuel@-art	-art=21
@united_states_of_america@-art	-art=1
@back_street_crawler@-person	-person=23
@aretha@-person	-person=15
@say_anything@-person	-person=139
@palas@-product	-product=1
@hooton@-person	-person=1
@raritan_valley_community_college@-organization	-organization=28
@straw_dogs@-art	-art=85
@over_the_hedge@-art	-art=64
@ralph_earl@-person	-person=21
@fauske@-location	-location=89
@unión_general_de_trabajadores@-organization	-organization=59
@gent@-location	-location=45
@castiglione_olona@-location	-location=20
@d2@-organization	-organization=8
@adolfo_alsina@-person	-person=37
@hook_of_holland@-location	-location=106
@british_european_airways@-organization	-organization=211
@mae_young@-person	-person=41
@scottish_football_alliance@-organization	-organization=22
@jordanian@-location	-location=18
@archimedes@-person	-person=407
@benson@-person	-person=10
@matsuyama@-location	-location=151
@king_cheng_of_zhou@-person	-person=46
@an_taisce@-organization	-organization=35
@jack_bender@-person	-person=80
@2014_european_parliament_election@-event	-event=21
@clive_hamilton@-person	-person=37
@dwight_yorke@-location	-location=1
@rasco@-person	-person=27
@st_john's_college,_cambridge@-person	-person=1
@meteor@-location	-location=3
@nick@-person	-person=56
@ernie@-person	-person=27
@nemo@-person	-person=3
@sapphire@-organization	-organization=6
@derrick_sharp@-person	-person=22
@jackson@-living_thing	-living_thing=1
@the_dead_zone@-broadcast_program	-broadcast_program=160
@1945–46@-event	-event=57
@canton_of_ticino@-location	-location=30
@staplehurst@-event	-event=1
@try@-art	-art=28
@arrowhead@-living_thing	-living_thing=5
@hartlepool@-organization	-organization=1
@metal_hammer@-art	-art=429
@chicken_shack@-organization	-organization=1
@hagerstown_suns@-organization	-organization=83
@land_surveyor@-title	-title=46
@let_go@-person	-person=8
@release@-event	-event=1
@ogun@-organization	-organization=5
@roy_keane@-person	-person=317
@cia_world_factbook@-art	-art=29
@palomar@-art	-art=2
@viborg_cathedral@-location	-location=21
@latrobe@-person	-person=6
@tom_clancy's_endwar@-art	-art=3
@salem,_oregon@-location	-location=488
@dead_or_alive_xtreme_beach_volleyball@-product	-product=31
@norman_borlaug@-person	-person=66
@hunter@-person	-person=85
@deantoni_parks@-person	-person=26
@blitz@-event	-event=205
@wright_aeronautical@-organization	-organization=42
@john_cage@-person	-person=1047
@earl_of_arran@-title	-title=44
@dublin@-transit	-transit=1
@alexander_nevsky@-location	-location=2
@recover@-art	-art=15
@cd@-title	-title=30
@flag@-time	-time=1
@marsaskala@-location	-location=46
@eric_hudson@-person	-person=22
@royal_albert@-organization	-organization=26
@furness@-organization	-organization=1
@cooke@-person	-person=20
@kven@-people-ethnicity	-people-ethnicity=29
@jell-o@-food	-food=107
@carl_gustav_hempel@-person	-person=24
@lord_burlington@-title	-title=2
@greatest_hits_live@-art	-art=27
@vanderbilt@-person	-person=3
@the_music_trend@-broadcast_program	-broadcast_program=61
@rockfish@-living_thing	-living_thing=77
@swatow@-location	-location=34
@rio_rita@-art	-art=60
@growl@-product	-product=19
@the_garden@-art	-art=68
@afar@-people-ethnicity	-people-ethnicity=108
@thomas_howard,_2nd_duke_of_norfolk@-title	-title=1
@samuel_frederick_gray@-person	-person=56
@paranoia@-art	-art=15
@coconino_county,_arizona@-location	-location=65
@dornburg@-location	-location=24
@michigan_wolverines@-organization	-organization=160
@maniac@-title	-title=1
@mud@-broadcast_program	-broadcast_program=4
@konrad_adenauer@-person	-person=437
@cottle_county@-location	-location=21
@welwyn_garden_city@-location	-location=292
@martin_rev@-person	-person=29
@donald_kennedy@-person	-person=22
@erin@-location	-location=46
@the_last_hero@-art	-art=49
@lighthouse@-location	-location=86
@cabal@-art	-art=9
@thomas_burke@-person	-person=63
@frederick_ii_of_denmark@-person	-person=104
@saranac_river@-location	-location=41
@14th_arrondissement@-location	-location=36
@thalassa@-person	-person=12
@naparima_college@-organization	-organization=26
@san_buenaventura@-location	-location=22
@hanna_rosin@-person	-person=20
@killzone_2@-product	-product=32
@google_talk@-internet-website	-internet-website=1
@hms_beagle@-product	-product=172
@the_spring_chicken@-art	-art=24
@elena@-event	-event=6
@tour_de_corse@-event	-event=92
@terminal_tower@-location	-location=37
@svt@-disease	-disease=1
@peter_ii@-person	-person=231
@magic_tour@-event	-event=63
@streetheart@-art	-art=4
@arthur_baker@-person	-person=154
@baron_clinton@-person	-person=1
@fairy_tales@-broadcast_program	-broadcast_program=8
@fx@-art	-art=1
@outtv@-broadcast_network	-broadcast_network=75
@the_mill@-broadcast_program	-broadcast_program=4
@sncc@-organization	-organization=50
@murrieta,_california@-location	-location=36
@isis@-product	-product=5
@the_deep@-broadcast_program	-broadcast_program=9
@duke_of_alba@-title	-title=39
@nikolai@-location	-location=13
@barwon@-organization	-organization=3
@u.p.@-organization	-organization=7
@grand_duchess_anastasia_nikolaevna_of_russia@-person	-person=48
@rhosneigr@-location	-location=24
@kallmann_syndrome@-disease	-disease=26
@u-17@-organization	-organization=39
@poland@-language	-language=1
@picturehouse@-organization	-organization=20
@bonnaterre@-person	-person=49
@hilversum@-location	-location=478
@enmore@-product	-product=1
@patterson@-product	-product=3
@2001@-broadcast_program	-broadcast_program=2
@tangent@-organization	-organization=17
@munger@-location	-location=94
@canada@-event	-event=121
@kati_outinen@-person	-person=21
@brac@-product	-product=1
@blair_strang@-person	-person=34
@adventures_in_paradise@-broadcast_program	-broadcast_program=96
@the_early_show@-broadcast_program	-broadcast_program=320
@secretary_of_state_for_culture,_media_and_sport@-title	-title=113
@chairman@-person	-person=1
@paradox@-organization	-organization=4
@1935_provincial_election@-event	-event=43
@eddie_money@-person	-person=217
@wabc-tv@-broadcast_network	-broadcast_network=1
@nighthawks@-organization	-organization=1
@tremadog@-location	-location=40
@transperth@-transit	-transit=199
@ghazi@-person	-person=21
@k-4@-location	-location=35
@twelfth_night@-broadcast_program	-broadcast_program=2
@babylon@-location	-location=1542
@lleida@-location	-location=558
@sm@-education-educational_degree	-education-educational_degree=7
@mudgee@-organization	-organization=1
@darling_nikki@-art	-art=27
@clifford@-person	-person=26
@herzogenrath@-location	-location=28
@gwadar_district@-location	-location=20
@anti-confederate@-organization	-organization=24
@jakob_wassermann@-person	-person=26
@berezina_river@-event	-event=1
@ka@-person	-person=8
@tirunelveli@-location	-location=425
@renato_carosone@-person	-person=42
@uttarakhand@-organization	-organization=1
@hazard@-person	-person=2
@elisabeth_fraser@-person	-person=23
@miyavi@-person	-person=65
@1998@-event	-event=2518
@caterpillar_inc.@-living_thing	-living_thing=1
@fairbanks@-location	-location=308
@amy_poehler@-person	-person=385
@t._d._jakes@-person	-person=20
@belize@-location	-location=12
@rikken_minseitō@-organization	-organization=26
@napoléon@-product	-product=6
@torch@-product	-product=2
@national_institute_of_neurological_disorders_and_stroke@-organization	-organization=51
@falling_in_love@-art	-art=37
@jean_vallée@-person	-person=23
@émilie_loit@-person	-person=90
@dam@-person	-person=4
@melo@-language	-language=5
@river_plate@-location	-location=169
@talking_book@-art	-art=36
@sugar_creek@-location	-location=40
@photographer@-title	-title=125
@amanda@-location	-location=18
@ouachita_county,_arkansas@-location	-location=30
@nikita@-broadcast_program	-broadcast_program=139
@roman_catholics@-religion-religion	-religion-religion=2
@under_capricorn@-broadcast_program	-broadcast_program=3
@maralinga@-event	-event=9
@side_effect@-person	-person=22
@manobala@-person	-person=67
@ernst_schröder@-person	-person=43
@west_country@-broadcast_program	-broadcast_program=1
@small_town_girl@-art	-art=26
@modern@-art	-art=2
@torpedo@-living_thing	-living_thing=7
@dynamo@-art	-art=7
@the_bounty@-art	-art=46
@hi@-chemistry	-chemistry=5
@magnet@-organization	-organization=11
@bears@-art	-art=7
@sanda@-location	-location=24
@evan_and_jaron@-art	-art=4
@raleigh,_north_carolina@-location	-location=1300
@maria_lassnig@-person	-person=23
@house_of_medici@-person	-person=61
@tempe@-organization	-organization=1
@minto@-location	-location=77
@grenoble@-organization	-organization=151
@webb@-organization	-organization=1
@miaa@-organization	-organization=38
@fernando_poe,_sr.@-person	-person=20
@better_man@-art	-art=54
@ena@-location	-location=38
@nitty_gritty_dirt_band@-person	-person=227
@bears@-person	-person=1
@vernet@-person	-person=21
@bobby_hackett@-person	-person=100
@james_curtis_hepburn@-person	-person=23
@battered@-art	-art=2
@taki@-person	-person=7
@taiko@-person	-person=1
@vicki_anderson@-person	-person=22
@irlam@-location	-location=55
@kusunoki_masashige@-person	-person=27
@sons_and_daughters@-person	-person=33
@sviatoshynsko-brovarska_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=31
@jeffrey_buttle@-person	-person=27
@family_ties@-art	-art=16
@city_lights@-art	-art=98
@sequoyah@-organization	-organization=1
@gmina_szczecinek@-location	-location=87
@randstad@-location	-location=104
@rosa_parks@-location	-location=1
@atomic@-product	-product=2
@leslie_morshead@-person	-person=50
@313@-location	-location=9
@walk@-event	-event=2
@foley@-title	-title=1
@colombier@-location	-location=25
@spanish_colonial_real@-finance-currency	-finance-currency=21
@mark_jansen@-person	-person=60
@the_earl_mountbatten_of_burma@-person	-person=23
@giuseppe_peano@-person	-person=61
@luciana@-art	-art=2
@le_mans@-location	-location=821
@indo-european@-people-ethnicity	-people-ethnicity=26
@morinville@-location	-location=29
@brenda_fricker@-person	-person=116
@christine_mcvie@-art	-art=4
@state_of_the_union@-art	-art=28
@gas@-people-ethnicity	-people-ethnicity=1
@partisans@-title	-title=98
@prohibition@-organization	-organization=74
@order_of_st._anne@-organization	-organization=3
@route_64@-location	-location=8
@social@-location	-location=2
@monterotondo@-location	-location=25
@jack@-organization	-organization=3
@carnage@-person	-person=26
@chūō@-location	-location=73
@ambassador@-person	-person=3
@count_of_tripoli@-location	-location=14
@world_indoor_soccer_league@-organization	-organization=78
@rikidōzan@-art	-art=1
@joe_cocker@-art	-art=1
@groundhog_day@-art	-art=106
@south_melbourne_fc@-organization	-organization=84
@highland@-art	-art=1
@bowie_county@-location	-location=51
@ham@-food	-food=30
@bogotá@-organization	-organization=2
@genoese@-organization	-organization=2
@hollywood_rock@-event	-event=25
@new_orleans@-location	-location=7936
@publisher@-person	-person=1
@dougie_poynter@-person	-person=48
@to_be_or_not_to_be@-art	-art=33
@ian_nairn@-person	-person=46
@hymettus@-location	-location=38
@cbs_sports@-broadcast_program	-broadcast_program=15
@30_days@-broadcast_program	-broadcast_program=25
@eunice@-location	-location=64
@subterranean_homesick_blues@-art	-art=65
@claudio_lópez@-person	-person=50
@nab@-biology	-biology=1
@prakash_raj@-person	-person=474
@secretary_to_the_treasury@-title	-title=46
@youngbloodz@-person	-person=58
@jelly_roll_morton@-person	-person=335
@r1@-location	-location=4
@national_union_of_mineworkers@-organization	-organization=152
@city@-title	-title=2
@hawk@-living_thing	-living_thing=82
@gießen@-organization	-organization=8
@genius@-god	-god=64
@innisfail@-location	-location=132
@joe_ferguson@-person	-person=70
@camouflage@-art	-art=20
@agassiz@-product	-product=3
@commission_president@-title	-title=49
@tyrone@-person	-person=1
@all_about_steve@-art	-art=25
@social_christians@-organization	-organization=20
@fuel@-chemistry	-chemistry=1
@epic_of_gilgamesh@-person	-person=1
@atf@-biology	-biology=1
@website@-location	-location=44
@paulina@-broadcast_program	-broadcast_program=1
@st._christopher@-location	-location=11
@milanese@-language	-language=6
@avril_angers@-person	-person=20
@kudzu@-person	-person=1
@skull@-art	-art=7
@ministry_of_home_affairs@-title	-title=8
@fijian@-organization	-organization=6
@le_mans@-organization	-organization=116
@svt@-organization	-organization=16
@eric_xi_of_sweden@-person	-person=33
@boreham@-person	-person=1
@sons_and_lovers@-art	-art=72
@i-80@-location	-location=160
@jon_daly@-person	-person=42
@grand_central@-organization	-organization=62
@rotherham@-person	-person=1
@pond@-living_thing	-living_thing=1
@gwendoline_yeo@-person	-person=46
@alligator@-living_thing	-living_thing=15
@bearpaw_formation@-location	-location=21
@union_nationale@-organization	-organization=414
@torino@-organization	-organization=596
@dom@-art	-art=2
@michael_nouri@-person	-person=88
@maguindanao@-language	-language=8
@gbc@-organization	-organization=8
@welsh_rugby_union@-organization	-organization=475
@suwannee@-product	-product=2
@m.e.@-title	-title=2
@republican@-organization	-organization=807
@holland@-location	-location=1915
@lao@-organization	-organization=2
@blazing_dragons@-broadcast_program	-broadcast_program=35
@carpenter@-product	-product=1
@melkite@-people-ethnicity	-people-ethnicity=105
@rusko@-person	-person=63
@fairfax@-location	-location=306
@deruta@-location	-location=27
@james_j._hill@-person	-person=153
@s@-chemistry	-chemistry=43
@joel@-product	-product=1
@wikimedia_foundation@-organization	-organization=262
@valencia@-living_thing	-living_thing=1
@lime_street@-location	-location=40
@oxyrhynchus@-location	-location=348
@lacrosse@-event	-event=2
@mount_vernon_square@-location	-location=25
@jaguars@-organization	-organization=54
@belle_chasse@-location	-location=24
@hendrix@-location	-location=1
@relegated@-organization	-organization=3
@clazziquai@-product	-product=1
@secretary_to_the_treasury@-organization	-organization=2
@elgin@-location	-location=533
@bactrian@-language	-language=35
@synthesizer@-art	-art=5
@zola@-location	-location=1
@ann@-location	-location=11
@telangana_rebellion@-event	-event=31
@freebird@-person	-person=1
@kalmyks@-people-ethnicity	-people-ethnicity=17
@dj_format@-person	-person=22
@village_vanguard@-art	-art=1
@renaud@-person	-person=105
@alive_and_kicking@-person	-person=1
@nanterre@-organization	-organization=2
@richard_hillary@-person	-person=34
@col@-product	-product=1
@the_ritz@-location	-location=21
@waziristan@-location	-location=210
@hms_tamar@-product	-product=12
@rice@-person	-person=36
@indian_army@-organization	-organization=1657
@yesterday@-product	-product=1
@pr@-person	-person=3
@vardar@-organization	-organization=71
@central_districts@-organization	-organization=86
@max_mclean@-person	-person=23
@ferret_armoured_car@-product	-product=23
@onyx@-person	-person=17
@26@-product	-product=5
@brahman@-person	-person=4
@baron@-location	-location=2
@wwf@-broadcast_program	-broadcast_program=1
@dichomeris_marginella@-living_thing	-living_thing=28
@impulse@-person	-person=1
@secret_war@-art	-art=41
@inkerman@-event	-event=62
@gravity_kills@-art	-art=2
@north_london_railway@-organization	-organization=104
@student_bodies@-art	-art=17
@oheka_castle@-location	-location=21
@amaranth@-food	-food=1
@tartar@-language	-language=2
@arsenio_hall@-person	-person=142
@hymenaea_protera@-living_thing	-living_thing=22
@ann_arbor_film_festival@-event	-event=46
@james_r._thompson_center@-location	-location=23
@irene@-art	-art=78
@samuel_reshevsky@-person	-person=146
@first@-organization	-organization=234
@vacha@-location	-location=32
@the_wizard@-person	-person=3
@antidote@-organization	-organization=2
@la_harpe@-person	-person=12
@bbc_entertainment@-broadcast_network	-broadcast_network=88
@stockman@-title	-title=52
@cerebus_the_aardvark@-art	-art=36
@qashqai@-language	-language=8
@dragonette@-person	-person=115
@atlanta@-person	-person=10
@vassilis_tsitsanis@-person	-person=57
@glamorgan@-location	-location=1176
@claxton@-location	-location=30
@hook@-location	-location=62
@photographer@-art	-art=8
@greg@-art	-art=1
@son_of_the_morning_star@-broadcast_program	-broadcast_program=15
@princess_alice_of_battenberg@-person	-person=45
@arc_light@-event	-event=58
@north_korean@-organization	-organization=7
@papineau@-location	-location=65
@newport@-event	-event=13
@law@-title	-title=11
@monterey_peninsula@-location	-location=97
@national_institute_of_fashion_technology@-organization	-organization=74
@romanian@-location	-location=5
@the_x-files@-product	-product=1
@cortes@-location	-location=17
@french_connection@-art	-art=5
@dj_magazine@-art	-art=114
@watertown,_new_york@-location	-location=24
@hans_graf@-person	-person=22
@baffin_island@-location	-location=654
@lane_chandler@-person	-person=55
@scotts_valley@-people-ethnicity	-people-ethnicity=1
@chahar@-people-ethnicity	-people-ethnicity=2
@neurology@-person	-person=181
@kix@-location	-location=2
@john_mullan@-location	-location=1
@maurice_duruflé@-art	-art=3
@st_albans@-product	-product=9
@heartland@-person	-person=10
@ellen_muth@-person	-person=28
@over_the_edge@-art	-art=9
@żebbuġ@-location	-location=24
@romanian@-religion-religion	-religion-religion=2
@uso@-organization	-organization=149
@wigan@-location	-location=1166
@bill_vukovich@-person	-person=56
@killester@-organization	-organization=1
@rushville@-location	-location=51
@private_benjamin@-broadcast_program	-broadcast_program=17
@regional@-location	-location=38
@line_9@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=138
@colorado_national_monument@-location	-location=34
@the_friends_of_eddie_coyle@-art	-art=35
@pearl@-organization	-organization=45
@britannia@-organization	-organization=9
@animorphs@-broadcast_program	-broadcast_program=17
@second_tier@-organization	-organization=43
@brooks@-organization	-organization=9
@kxlu@-broadcast_network	-broadcast_network=31
@johnstone@-location	-location=114
@nice@-location	-location=2240
@shek_kip_mei@-organization	-organization=3
@kazakhstani@-organization	-organization=1
@camp_david@-location	-location=199
@the_yiddish_policemen's_union@-art	-art=32
@phobos@-art	-art=3
@rpr@-organization	-organization=63
@s@-title	-title=4
@bbc_music_magazine@-art	-art=80
@kitty_hawk@-product	-product=18
@union@-organization	-organization=1019
@bound_for_glory@-event	-event=166
@rubin_museum_of_art@-location	-location=31
@ib@-location	-location=5
@ssi@-event	-event=3
@peace_on_earth@-art	-art=32
@upper_darby_high_school@-organization	-organization=21
@northcliffe@-person	-person=6
@santiago@-event	-event=5
@kane_county@-organization	-organization=9
@prachatice@-location	-location=96
@kew_gardens@-art	-art=2
@pandan@-food	-food=2
@emmy_awards@-event	-event=16
@labyrinth@-location	-location=17
@cheddi_jagan@-person	-person=74
@norfolk@-event	-event=2
@tyr@-location	-location=12
@fremantle@-organization	-organization=3
@encyclopædia_britannica@-organization	-organization=1
@junkers@-product	-product=4
@keith_knight@-person	-person=25
@ino@-location	-location=30
@mausoleum@-organization	-organization=2
@st_agnes@-person	-person=3
@north_west_mounted_police@-art	-art=30
@wichita_recordings@-organization	-organization=100
@1st_armored_division@-organization	-organization=196
@bloomsbury@-organization	-organization=124
@clubhouse@-art	-art=2
@heineken@-organization	-organization=358
@götaland@-people-ethnicity	-people-ethnicity=1
@maricel_soriano@-person	-person=115
@siren@-living_thing	-living_thing=2
@danny_o'keefe@-person	-person=52
@burke@-product	-product=1
@aston-on-trent@-location	-location=24
@berkeley@-person	-person=53
@cardinal@-person	-person=4
@delgado_community_college@-organization	-organization=26
@clipper@-organization	-organization=1
@451@-art	-art=51
@colombia@-people-ethnicity	-people-ethnicity=5
@trix@-organization	-organization=18
@the_secret@-person	-person=1
@official@-time	-time=1
@wu_guanzheng@-person	-person=23
@norco@-organization	-organization=1
@devi_sri_prasad@-person	-person=182
@lincoln_castle@-product	-product=1
@global_news@-broadcast_network	-broadcast_network=32
@lopez@-person	-person=14
@jamsrangiin_sambuu@-person	-person=24
@your_love@-art	-art=26
@three_on_a_match@-art	-art=13
@goldsmith@-title	-title=36
@ludwig@-person	-person=36
@bike@-organization	-organization=1
@province_of_canada@-location	-location=313
@stephen_cleobury@-person	-person=41
@herb@-art	-art=6
@st._mary@-person	-person=25
@nissan_juke@-product	-product=20
@rainier@-location	-location=29
@norma@-art	-art=348
@sinister@-art	-art=23
@chris_matthews@-person	-person=135
@donegall_road@-location	-location=25
@curb@-art	-art=5
@heavy_metal@-person	-person=32
@kurt_asle_arvesen@-person	-person=27
@independents@-religion-religion	-religion-religion=1
@bill_maher@-person	-person=234
@atlantic_sun@-organization	-organization=31
@chief_judge@-person	-person=1
@nathan_hindmarsh@-person	-person=53
@santurtzi@-location	-location=44
@manassas@-person	-person=34
@fatherland@-broadcast_program	-broadcast_program=5
@the_undead@-person	-person=41
@rio_tinto@-organization	-organization=182
@battle_of_kumanovo@-location	-location=1
@chapel_of_love@-location	-location=1
@ensiferum@-art	-art=2
@breakfast_with_frost@-broadcast_program	-broadcast_program=30
@anson_mount@-person	-person=64
@g3@-event	-event=23
@wagram@-product	-product=6
@swat@-organization	-organization=5
@tarakan_island@-event	-event=1
@phi_eta_sigma@-organization	-organization=48
@mido@-person	-person=34
@vandals@-organization	-organization=77
@james@-title	-title=1
@brother_cane@-person	-person=31
@girl's_day@-person	-person=59
@seattle_post-intelligencer@-art	-art=459
@bronx_zoo@-location	-location=156
@kosaraju_raghavaiah@-person	-person=46
@alien_nation@-broadcast_program	-broadcast_program=59
@imagineer@-organization	-organization=16
@tacuarembó@-organization	-organization=18
@visp@-organization	-organization=1
@western_church@-organization	-organization=8
@american_independence@-event	-event=22
@cbc's@-organization	-organization=2
@paul_frank@-person	-person=19
@tutrakan@-location	-location=33
@wahpeton@-location	-location=46
@lahijan_county@-location	-location=195
@critias@-person	-person=47
@gent@-organization	-organization=213
@nishiuwa_district@-location	-location=23
@chocolate@-location	-location=1
@cumberland_valley@-location	-location=57
@sonja_aldén@-person	-person=20
@geneseo,_new_york@-location	-location=41
@hdd_olimpija_ljubljana@-organization	-organization=52
@series@-title	-title=1
@west_kowloon_cultural_district@-location	-location=23
@annaberg@-location	-location=41
@coors_brewing_company@-organization	-organization=70
@battle_of_yarmouk@-event	-event=81
@the_screaming_jets@-person	-person=49
@plymouth_rock@-location	-location=66
@thor@-product	-product=8
@wind@-medicine-symptom	-medicine-symptom=1
@strata@-person	-person=9
@borgo@-location	-location=70
@osprey@-product	-product=2
@pilgrims@-art	-art=2
@skagit_county@-location	-location=39
@armagh_gaa@-organization	-organization=36
@spearhead@-broadcast_program	-broadcast_program=11
@mclennan_county@-location	-location=90
@tata@-organization	-organization=64
@hemorrhage@-art	-art=3
@ohrid@-location	-location=432
@amenia@-person	-person=2
@if_i_fell@-art	-art=22
@faroe_islands_premier_league@-organization	-organization=36
@westfield_high_school@-location	-location=1
@the_left_hand_of_darkness@-art	-art=63
@gmina_gdów@-location	-location=29
@rudyard_kipling@-product	-product=3
@the_passion@-art	-art=5
@radeče@-location	-location=32
@maine_college_of_art@-organization	-organization=33
@finnish_party@-organization	-organization=24
@david_opatoshu@-person	-person=31
@parliament_of_the_united_kingdom@-location	-location=1
@latin@-religion-religion	-religion-religion=1
@mido@-organization	-organization=6
@gideon's_way@-broadcast_program	-broadcast_program=46
@tamura@-person	-person=1
@mareko@-location	-location=2
@são_joão_de_meriti@-location	-location=26
@project_gotham_racing_3@-product	-product=52
@connection@-location	-location=3
@duke_of_chandos@-title	-title=15
@hysteria@-art	-art=87
@starstruck@-art	-art=53
@bayern@-art	-art=4
@pendle_hill@-organization	-organization=8
@wyandot@-people-ethnicity	-people-ethnicity=180
@bernadette@-art	-art=13
@carmelita@-art	-art=10
@leyden@-organization	-organization=7
@hora@-person	-person=72
@crumb@-art	-art=29
@mississippi_john_hurt@-person	-person=153
@middlesex_fells_reservation@-location	-location=21
@earl_of_granard@-title	-title=16
@berezina_river@-location	-location=31
@josé_ortega_y_gasset@-person	-person=98
@ligue_1@-organization	-organization=2311
@home_sweet_home@-broadcast_program	-broadcast_program=9
@phil_mogg@-person	-person=47
@caltech@-organization	-organization=158
@monty_woolley@-person	-person=73
@home_alone@-product	-product=150
@courbet@-person	-person=54
@rich_boy@-art	-art=3
@lazio@-organization	-organization=1063
@brucella@-disease	-disease=1
@elise_estrada@-art	-art=2
@kashmiri@-location	-location=6
@grandville@-location	-location=18
@american_muslim_council@-organization	-organization=21
@steroid@-medicine-drug	-medicine-drug=1
@pomegranate@-food	-food=45
@whatever@-art	-art=33
@john_joseph_mitty@-person	-person=21
@siam@-organization	-organization=64
@birdsongs_of_the_mesozoic@-person	-person=32
@east_preston@-organization	-organization=6
@st_denys@-location	-location=15
@nicolás_barrientos@-person	-person=21
@ocaña@-person	-person=1
@124@-location	-location=11
@scarborough_west@-location	-location=27
@straits_settlements@-location	-location=342
@rage@-location	-location=1
@berlin_philharmonic_orchestra@-person	-person=26
@nazis@-art	-art=1
@sanford_b._dole@-person	-person=54
@émile_gallé@-person	-person=30
@tuscaloosa,_alabama@-location	-location=401
@stand_by_your_man@-broadcast_program	-broadcast_program=5
@gateshead_f.c.@-location	-location=1
@lincoln,_new_mexico@-location	-location=23
@cassell@-organization	-organization=20
@german_occupation@-location	-location=17
@thx@-organization	-organization=92
@las_vegas_sands@-organization	-organization=34
@anglo-norman@-people-ethnicity	-people-ethnicity=463
@kookaburra@-living_thing	-living_thing=32
@openstreetmap@-product	-product=142
@cuyahoga_falls,_ohio@-location	-location=66
@gretna_green@-location	-location=111
@ingmar_bergman@-art	-art=1
@meitetsu@-organization	-organization=195
@sleep@-art	-art=27
@yacc@-product	-product=30
@richard_marner@-person	-person=31
@pantanal@-broadcast_program	-broadcast_program=13
@my_own_private_idaho@-art	-art=77
@horizon@-award	-award=1
@llandudno_junction@-location	-location=66
@ogdensburg@-location	-location=112
@patricia_reyes_spíndola@-person	-person=33
@braintree@-location	-location=302
@goldstein@-person	-person=4
@sangeet_natak_akademi_award@-organization	-organization=1
@nye@-person	-person=6
@fátima,_portugal@-location	-location=57
@oxford_poetry@-art	-art=21
@the_book@-organization	-organization=1
@akashi@-product	-product=9
@dominic_denucci@-person	-person=45
@viscount_valentia@-person	-person=1
@working_girl@-broadcast_program	-broadcast_program=10
@breast@-body_part	-body_part=12
@avery_brundage@-person	-person=74
@staveley@-location	-location=78
@chocolate@-visual_art-color	-visual_art-color=4
@halford@-product	-product=2
@gloucestershire_regiment@-event	-event=1
@mińsk_county@-location	-location=353
@order_of_st._anne@-title	-title=101
@edith_nourse_rogers@-person	-person=36
@rouen@-event	-event=1
@peanut@-food	-food=52
@redeye@-art	-art=36
@harvard_university@-organization	-organization=25
@diana@-art	-art=30
@chorley@-location	-location=339
@spin@-title	-title=1
@up@-broadcast_program	-broadcast_program=2
@nineteen_eighty-four@-art	-art=507
@harpswell@-location	-location=100
@condon@-location	-location=27
@forester@-title	-title=29
@boston_patriots@-location	-location=1
@hambleden@-location	-location=48
@charity_shield@-organization	-organization=9
@capitol@-broadcast_program	-broadcast_program=67
@great_lakes_council@-location	-location=20
@ronny_tong@-person	-person=20
@cardinal_secretary_of_state@-title	-title=265
@27th@-event	-event=3
@williams@-location	-location=123
@polish@-organization	-organization=40
@maricopa@-location	-location=70
@mintlaw@-location	-location=26
@representative@-organization	-organization=655
@2009_season@-organization	-organization=2
@northern_thai@-language	-language=16
@kevin_roche@-organization	-organization=1
@building_429@-art	-art=1
@maria_de_medeiros@-person	-person=68
@desnethé—missinippi—churchill_river@-location	-location=22
@sanok@-location	-location=288
@odeon_cinema@-location	-location=6
@third@-location	-location=10
@jingmen@-location	-location=44
@soviets@-organization	-organization=11
@47@-location	-location=30
@ammonites@-people-ethnicity	-people-ethnicity=4
@mtv2@-broadcast_network	-broadcast_network=677
@e@-location	-location=15
@muncie,_indiana@-location	-location=284
@kenichi_matsuyama@-person	-person=47
@jima@-location	-location=1
@independent@-person	-person=1
@mineirão@-location	-location=34
@second_opium_war@-event	-event=413
@paulo_avelino@-person	-person=54
@nt@-location	-location=29
@southwest@-location	-location=374
@the_cult@-person	-person=385
@david_lanz@-person	-person=44
@conifer@-location	-location=13
@community@-location	-location=556
@fema@-organization	-organization=62
@lostwithiel@-location	-location=204
@montgomeryshire@-location	-location=379
@wawa@-organization	-organization=3
@luis_miguel_dominguín@-person	-person=21
@mersey_tigers@-organization	-organization=38
@cavour@-product	-product=4
@juliana_of_stolberg@-person	-person=20
@grady_martin@-person	-person=79
@pide@-food	-food=16
@manhunt@-internet-website	-internet-website=4
@bernardo_o'higgins_national_park@-location	-location=20
@skua@-product	-product=8
@landfall@-art	-art=25
@parasite@-living_thing	-living_thing=2
@hammersmith_hospital@-location	-location=90
@53@-location	-location=16
@trucks@-person	-person=15
@alianza@-art	-art=1
@leslie_thomas@-person	-person=37
@trenton@-product	-product=11
@illinois_governor@-title	-title=49
@the_ward@-location	-location=34
@supersonic@-product	-product=1
@slovakian@-language	-language=12
@andreas_öberg@-person	-person=20
@sundance@-broadcast_network	-broadcast_network=1
@burn_this@-art	-art=43
@ohrid@-organization	-organization=1
@international@-event	-event=2
@twin_peaks@-art	-art=6
@indonesia_super_league@-event	-event=1
@ryan@-location	-location=35
@cocoon@-art	-art=79
@astron@-product	-product=4
@gary_bartz@-person	-person=136
@kafr_kanna@-location	-location=20
@the_gauntlet@-organization	-organization=1
@yuma@-art	-art=1
@herlev@-location	-location=42
@sometimes_you_can't_make_it_on_your_own@-art	-art=22
@castile_and_león@-location	-location=2524
@pennsylvania@-location	-location=24543
@marc_ribot@-person	-person=262
@vila_velha@-location	-location=43
@minister_of_foreign_affairs@-organization	-organization=187
@eta@-product	-product=1
@governor_general's_award@-award	-award=55
@1934@-art	-art=14
@langwarrin@-organization	-organization=2
@real_estate@-person	-person=31
@mardonius@-person	-person=69
@charles_reed_bishop@-person	-person=40
@general_san_martín_partido@-location	-location=21
@blue_sky@-person	-person=3
@va@-art	-art=4
@suspension@-product	-product=23
@king_arthur@-art	-art=108
@william_henry_smith@-person	-person=42
@duck_and_cover@-art	-art=20
@warwick@-organization	-organization=46
@secretariat_of_state@-title	-title=2
@drinking@-food	-food=18
@400@-location	-location=10
@enrique_bolaños@-person	-person=42
@marion,_kansas@-location	-location=22
@parliament_of_jamaica@-organization	-organization=30
@fort_stanwix@-location	-location=59
@ok@-location	-location=32
@sion@-location	-location=165
@casey@-person	-person=28
@conestoga_parkway@-location	-location=25
@lloyd@-organization	-organization=4
@serbian_league@-organization	-organization=99
@second_opium_war@-person	-person=1
@ynys_môn@-organization	-organization=1
@u.s._president@-location	-location=1
@elva@-location	-location=30
@stronghold@-art	-art=5
@juicy@-art	-art=35
@union_street@-art	-art=9
@jean_de_la_fontaine@-person	-person=114
@ground@-living_thing	-living_thing=1
@tilt@-art	-art=27
@san_salvador@-organization	-organization=7
@strange_brew@-art	-art=61
@reader@-person	-person=1
@paris_salon@-event	-event=92
@winchelsea@-product	-product=2
@goyder@-location	-location=19
@donegal@-location	-location=205
@rûm@-people-ethnicity	-people-ethnicity=61
@manuela@-art	-art=5
@kandahar_international_airport@-location	-location=54
@anas@-organization	-organization=6
@pawhuska@-location	-location=20
@search_and_destroy@-organization	-organization=3
@university_interscholastic_league@-organization	-organization=142
@big_sur@-art	-art=25
@postojna@-organization	-organization=1
@poison_ivy@-person	-person=14
@wyandot@-language	-language=9
@caldera@-location	-location=29
@san_luis_obispo@-organization	-organization=3
@hadleigh@-broadcast_program	-broadcast_program=23
@academy@-organization	-organization=238
@edwin_sutherland@-person	-person=24
@daphne@-organization	-organization=3
@zope@-product	-product=41
@gods@-people-ethnicity	-people-ethnicity=1
@dominion_of_canada@-product	-product=2
@isaf_sailing_world_championships@-event	-event=37
@polish@-broadcast_program	-broadcast_program=1
@alexander_legkov@-person	-person=46
@ambush@-art	-art=11
@jonathan_edwards@-art	-art=5
@winnipeg@-location	-location=4274
@cockersand_abbey@-location	-location=22
@eisbrecher@-person	-person=35
@heiltsuk@-language	-language=6
@schism@-event	-event=11
@earl_of_sunderland@-title	-title=14
@bala@-person	-person=114
@elhovo@-location	-location=21
@biblical@-art	-art=894
@studland@-location	-location=45
@master_and_commander@-art	-art=33
@thoré@-person	-person=1
@john_berry@-person	-person=120
@sati@-location	-location=1
@glen_waverley@-location	-location=84
@french_government@-event	-event=1
@university_of_sussex@-organization	-organization=810
@jonathan_goulet@-person	-person=23
@the_impossible_dream@-art	-art=63
@birds@-location	-location=2
@beast@-art	-art=26
@sapri@-location	-location=25
@players@-person	-person=1
@dj_cam@-person	-person=25
@emperor_of_china@-title	-title=218
@watkins@-location	-location=17
@screenwriter@-person	-person=1
@cornell_university@-organization	-organization=5925
@bailleul@-event	-event=1
@university_of_chicago_laboratory_schools@-organization	-organization=44
@golden_years@-broadcast_program	-broadcast_program=17
@cormorant@-person	-person=4
@ulfilas@-person	-person=68
@joan_halifax@-person	-person=26
@paulina@-person	-person=19
@peter_phelps@-person	-person=49
@islander@-product	-product=22
@tyler_perry's_meet_the_browns@-broadcast_program	-broadcast_program=19
@sonshine_media_network_international@-organization	-organization=37
@prince_gustav_channel@-location	-location=41
@paisley@-person	-person=10
@a_reality_tour@-event	-event=26
@gay_brewer@-person	-person=37
@knight@-living_thing	-living_thing=1
@john_eliot_gardiner@-person	-person=445
@karan@-location	-location=10
@christian_science@-art	-art=2
@jorma_taccone@-person	-person=59
@pole@-body_part	-body_part=1
@west_edmonton_mall@-location	-location=113
@mount_morgan@-location	-location=42
@lauterbach@-organization	-organization=4
@williamsbridge@-location	-location=20
@the_sharks@-person	-person=10
@northern_arizona@-location	-location=19
@wodonga@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@dongguan_leopards@-organization	-organization=23
@ministry_of_health@-title	-title=8
@münnich_motorsport@-organization	-organization=21
@pictionary@-broadcast_program	-broadcast_program=8
@the_second@-location	-location=3
@constitution@-product	-product=2
@domingos_paciência@-person	-person=29
@madang@-event	-event=2
@election_results@-event	-event=50
@transfiguration@-location	-location=2
@newmarket@-location	-location=1164
@clarence_kolb@-person	-person=26
@british_airways@-organization	-organization=981
@senate@-organization	-organization=3634
@hallelujah@-person	-person=1
@hughes@-person	-person=47
@arda@-person	-person=7
@police_station@-broadcast_program	-broadcast_program=38
@thunderbolt@-location	-location=16
@barclay_james_harvest@-art	-art=2
@world_academy_of_art_and_science@-organization	-organization=57
@noodle@-art	-art=5
@how_do_i_live@-art	-art=69
@saint_ann's_school@-organization	-organization=21
@harry_potter_and_the_prisoner_of_azkaban@-art	-art=96
@blood_brothers@-art	-art=133
@boots@-art	-art=8
@essex@-product	-product=72
@donna_loren@-person	-person=32
@sonatrach@-organization	-organization=65
@al_golden@-person	-person=39
@versus@-art	-art=25
@1812_overture@-art	-art=95
@colonel_abrams@-art	-art=2
@nordland@-art	-art=1
@c3@-body_part	-body_part=1
@cuba@-event	-event=14
@love_and_death@-person	-person=24
@foley@-location	-location=10
@battle_in_berlin@-event	-event=20
@waka@-event	-event=2
@carnegie_foundation@-person	-person=2
@kurds@-location	-location=2
@earl_of_chesterfield@-title	-title=21
@confederate_army@-location	-location=26
@heather_headley@-person	-person=87
@rain_or_shine@-organization	-organization=72
@lord_clarendon@-person	-person=33
@jos_verstappen@-person	-person=135
@ivor_novello@-event	-event=14
@european@-broadcast_program	-broadcast_program=1
@bishop_of_manchester@-location	-location=19
@rubinstein@-disease	-disease=1
@welsh@-person	-person=2
@malagasy_politician@-location	-location=32
@nez_perce@-location	-location=5
@john_paul,_jr.@-person	-person=35
@ojibwe@-people-ethnicity	-people-ethnicity=393
@live_nation_entertainment@-organization	-organization=50
@désirée@-person	-person=2
@nigel_marven@-person	-person=30
@bruce_snyder@-person	-person=20
@plane@-product	-product=3
@acetone@-person	-person=4
@russell@-location	-location=296
@shōwa@-location	-location=17
@emma_of_waldeck_and_pyrmont@-person	-person=25
@garibaldi@-person	-person=106
@harvest@-person	-person=7
@guarani@-people-ethnicity	-people-ethnicity=6
@darkwing_duck@-product	-product=6
@carrickfergus@-location	-location=29
@farm@-organization	-organization=1
@bari@-people-ethnicity	-people-ethnicity=10
@tanzimat@-event	-event=189
@happy,_texas@-art	-art=23
@anatahan@-location	-location=16
@hebburn@-location	-location=144
@khalifa@-title	-title=42
@rocket_88@-person	-person=22
@choreography@-title	-title=38
@jackie@-person	-person=63
@ulm@-person	-person=1
@brigid_brophy@-person	-person=24
@iska@-organization	-organization=57
@gila@-living_thing	-living_thing=5
@ncaa_men's_division_i_basketball_tournament@-broadcast_program	-broadcast_program=3
@jordan,_k.@-person	-person=26
@martins@-living_thing	-living_thing=1
@post@-art	-art=66
@peoria@-people-ethnicity	-people-ethnicity=10
@alcatraz@-broadcast_program	-broadcast_program=50
@taft@-organization	-organization=10
@chara@-language	-language=6
@vail@-person	-person=1
@karen_dunbar@-person	-person=22
@max_webster@-art	-art=2
@hari@-god	-god=85
@braemar@-product	-product=2
@ainsworth@-person	-person=3
@jim_sillars@-person	-person=32
@the_cathedral@-location	-location=40
@donkey@-living_thing	-living_thing=55
@rocky_balboa@-product	-product=4
@coquille@-product	-product=2
@the_spirit@-god	-god=3
@passi@-person	-person=27
@gujrat@-location	-location=216
@government_of_ontario@-location	-location=2
@saddleback@-living_thing	-living_thing=10
@noble_house@-broadcast_program	-broadcast_program=18
@the_first@-broadcast_program	-broadcast_program=1
@viii@-body_part	-body_part=1
@robby_krieger@-art	-art=2
@interstate_44@-location	-location=199
@science_daily@-internet-website	-internet-website=22
@boat@-art	-art=1
@occoquan_river@-location	-location=40
@shan@-location	-location=13
@ella@-person	-person=29
@silver@-living_thing	-living_thing=6
@salmon@-food	-food=133
@indian_river@-organization	-organization=1
@following_season@-event	-event=347
@midland_counties_league@-organization	-organization=22
@optus@-broadcast_network	-broadcast_network=9
@1963_federal_election@-event	-event=66
@blue_bell@-organization	-organization=1
@interstate_494@-location	-location=53
@simon_nye@-person	-person=40
@bạc_liêu_province@-location	-location=79
@pius_ix@-title	-title=2
@no_colours_records@-organization	-organization=23
@mcdonnell_douglas_md-82@-product	-product=24
@battle_of_princeton@-event	-event=127
@michael_whitaker@-person	-person=28
@entre_ríos_province@-location	-location=214
@indiana_invaders@-organization	-organization=66
@lidice@-art	-art=2
@griffin@-location	-location=14
@spiddal@-location	-location=34
@spss@-organization	-organization=1
@turn@-art	-art=23
@brookhaven@-location	-location=62
@dat_nguyen@-person	-person=28
@kota_srinivasa_rao@-person	-person=196
@sdp@-organization	-organization=73
@tiberius_gracchus@-person	-person=89
@hermione_norris@-person	-person=60
@breaker_morant@-art	-art=55
@bob_mcdonnell@-person	-person=150
@rosario@-person	-person=2
@tell_me_that_you_love_me,_junie_moon@-art	-art=27
@anzani@-product	-product=4
@leggett@-location	-location=31
@arte_público_press@-organization	-organization=23
@the_animals@-art	-art=2
@le_mans@-art	-art=39
@the_plague@-art	-art=38
@mandinka@-language	-language=40
@crosby@-person	-person=18
@cactus@-broadcast_program	-broadcast_program=1
@thracian@-location	-location=2
@southampton_county@-location	-location=50
@ministry_of_national_development@-organization	-organization=30
@hindu_love_gods@-art	-art=6
@jim_marrs@-person	-person=28
@making_the_grade@-art	-art=17
@wanneroo@-location	-location=53
@sudbury@-location	-location=1157
@ultimate_force@-broadcast_program	-broadcast_program=70
@buffalo_grove@-location	-location=67
@audio@-body_part	-body_part=1
@sylva@-art	-art=5
@sadhana@-art	-art=2
@warka@-location	-location=81
@ophelia@-event	-event=5
@west_valley@-organization	-organization=2
@red_army@-location	-location=1
@syria@-organization	-organization=154
@martin_lynes@-person	-person=26
@palo_duro_canyon@-location	-location=49
@salo@-location	-location=70
@antonio@-person	-person=73
@bandslam@-art	-art=32
@uta@-organization	-organization=19
@gujaratis@-language	-language=2
@marty_glickman@-person	-person=51
@ivar_kreuger@-person	-person=55
@jack_hannah@-person	-person=39
@eno@-person	-person=1
@marko_milič@-person	-person=24
@chief_rabbi@-title	-title=380
@kebnekaise@-person	-person=1
@bats@-art	-art=6
@kenneth_branagh@-person	-person=567
@mattaponi@-location	-location=12
@university_of_la_laguna@-organization	-organization=35
@home_alone@-art	-art=3
@tulsa@-organization	-organization=191
@ant@-art	-art=6
@japanese_military@-organization	-organization=23
@springburn@-location	-location=86
@king_comics@-organization	-organization=23
@seventh_heaven@-art	-art=27
@national_coalition_against_censorship@-organization	-organization=29
@doctor_p@-person	-person=26
@lützen@-event	-event=61
@the_rapture@-person	-person=130
@1977_election@-event	-event=126
@alan_taylor@-person	-person=96
@777@-product	-product=33
@the_club@-organization	-organization=95
@crowborough@-organization	-organization=1
@mirabeau@-person	-person=54
@the_correspondents@-person	-person=17
@aeg@-product	-product=1
@earl_of_moray@-title	-title=51
@archduke_charles@-person	-person=109
@nitro@-organization	-organization=2
@bourbon@-food	-food=95
@garibaldi@-living_thing	-living_thing=7
@biagio_antonacci@-person	-person=26
@john_gerretsen@-person	-person=26
@weekend@-art	-art=18
@wax@-art	-art=1
@bratislava@-person	-person=1
@st_sepulchre-without-newgate@-location	-location=40
@northamptonshire@-organization	-organization=1216
@panadura@-location	-location=81
@chinatown@-art	-art=181
@bishop_of_worcester@-person	-person=3
@baton_rouge@-organization	-organization=1
@california_dreams@-person	-person=3
@andrey_korotayev@-person	-person=59
@university_of_hohenheim@-location	-location=3
@beautiful_people@-art	-art=59
@laiwu@-location	-location=27
@oswestry@-location	-location=403
@boxer@-event	-event=8
@salon_des_refusés@-event	-event=37
@peter_mokran@-person	-person=31
@aryan@-location	-location=1
@arabian_gulf@-location	-location=2
@death_row@-person	-person=3
@bradley_center@-location	-location=25
@metropolitan_museum@-location	-location=23
@west_brom@-organization	-organization=124
@hawaii_state_legislature@-organization	-organization=95
@western_pennsylvania@-organization	-organization=3
@eridge@-location	-location=22
@lunar@-organization	-organization=1
@fraser_t_smith@-person	-person=105
@sagaing@-event	-event=1
@wynton_marsalis@-art	-art=1
@hunter@-broadcast_program	-broadcast_program=200
@herder@-title	-title=19
@kingston@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@lithium@-organization	-organization=1
@jaguar_xk@-product	-product=23
@volunteer@-location	-location=1
@pingxiang@-location	-location=34
@50@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@chief_executive@-event	-event=1
@ivan_ribar@-person	-person=23
@abbasid_caliphate@-location	-location=536
@earl_of_liverpool@-person	-person=19
@csl@-chemistry	-chemistry=1
@christians@-event	-event=1
@bombay@-location	-location=510
@coastal_command@-organization	-organization=66
@the_marshall_tucker_band@-person	-person=113
@lutomiersk@-location	-location=44
@spvgg_bayreuth@-organization	-organization=42
@zavala@-location	-location=20
@northumberland@-product	-product=28
@ophthalmic@-body_part	-body_part=15
@s3@-organization	-organization=24
@diddy_kong_racing@-product	-product=40
@paja_jovanović@-person	-person=30
@the_revenger's_tragedy@-art	-art=49
@deco@-person	-person=88
@kita@-person	-person=4
@leo_v@-person	-person=31
@sulci@-location	-location=8
@montcalm@-product	-product=33
@kid_millions@-person	-person=1
@david_mitchell@-person	-person=282
@john_hamilton@-person	-person=75
@cosmonaut@-location	-location=2
@edward_maclysaght@-person	-person=132
@eastern_district_of_new_york@-organization	-organization=21
@kumki@-location	-location=1
@donna_dresch@-person	-person=30
@route_5@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@intercourse@-art	-art=8
@baron_hill@-person	-person=33
@jones_county,_south_dakota@-location	-location=24
@universal_studios_hollywood@-location	-location=191
@dwight_d._eisenhower@-product	-product=4
@trillium@-product	-product=4
@the_polar_express@-product	-product=1
@crazy_horse@-person	-person=339
@iba@-chemistry	-chemistry=2
@karen_davila@-person	-person=26
@central_america@-location	-location=14
@ta@-title	-title=4
@malaya@-product	-product=13
@lord_high_chancellor@-organization	-organization=12
@terra_nova@-organization	-organization=4
@music@-location	-location=5
@li_yan@-person	-person=46
@warburg@-location	-location=20
@barwick@-location	-location=23
@gari_melchers@-person	-person=21
@burscough@-organization	-organization=100
@lutheran@-location	-location=4
@time_warp@-art	-art=33
@diamond_rock@-product	-product=2
@erwin_schulhoff@-person	-person=57
@east_new_york@-location	-location=76
@unrest@-event	-event=3
@telegraph_avenue@-location	-location=64
@ngaio_marsh@-person	-person=95
@north_devon@-location	-location=271
@ramsay@-location	-location=11
@carmarthen_&_dinefwr@-location	-location=69
@lucerne_festival@-location	-location=53
@hosta@-living_thing	-living_thing=41
@love_sculpture@-person	-person=22
@quintet@-art	-art=18
@manila@-event	-event=14
@biography@-broadcast_program	-broadcast_program=90
@lakeside@-organization	-organization=4
@luna_park@-person	-person=2
@bungeishunjū@-organization	-organization=24
@meung-sur-loire@-location	-location=23
@3@-organization	-organization=134
@herman_i,_duke_of_swabia@-person	-person=27
@elkhart@-organization	-organization=1
@zierikzee@-event	-event=1
@chautauqua@-person	-person=1
@prince_regent@-product	-product=4
@blind_faith@-person	-person=128
@luxor_international_airport@-location	-location=30
@valentigney@-location	-location=24
@jola@-people-ethnicity	-people-ethnicity=27
@kiel@-event	-event=1
@the_veils@-person	-person=58
@horton@-location	-location=82
@ruby_tuesday@-art	-art=47
@phyllonorycter_nicellii@-living_thing	-living_thing=30
@banco_ambrosiano@-organization	-organization=58
@seed@-art	-art=32
@daly's_theatre@-person	-person=1
@factotum@-art	-art=23
@concentration@-art	-art=5
@longhope@-location	-location=23
@2003–04_campaign@-event	-event=27
@sperm@-living_thing	-living_thing=3
@ldn@-organization	-organization=1
@the_one@-god	-god=2
@reading@-product	-product=1
@en_vogue@-person	-person=355
@hybris@-god	-god=5
@true_story@-person	-person=2
@kurt_diemberger@-person	-person=27
@fries@-food	-food=21
@2010_season@-organization	-organization=1
@colonial_secretary@-organization	-organization=23
@arne@-location	-location=14
@mikveh_israel@-location	-location=1
@jack_britton@-person	-person=60
@time_warner_cable_arena@-location	-location=112
@darién_province@-location	-location=39
@all_star_wrestling@-organization	-organization=70
@the_replacements@-broadcast_program	-broadcast_program=68
@smithville@-art	-art=2
@chief_executive@-title	-title=234
@woomera@-product	-product=2
@sora@-organization	-organization=3
@stokesley@-location	-location=50
@petergof@-location	-location=51
@suzzara@-organization	-organization=2
@st._martin_parish@-location	-location=57
@jean_rabe@-person	-person=57
@attack_on_pearl_harbor@-event	-event=317
@israeli_committee_against_house_demolitions@-organization	-organization=20
@kramatorsk@-location	-location=44
@abyss@-art	-art=2
@congressman@-person	-person=1
@1998@-organization	-organization=9
@dead_by_april@-person	-person=40
@woodward's@-location	-location=1
@brian_mceniff@-person	-person=28
@l1@-organization	-organization=7
@telford@-location	-location=405
@new@-living_thing	-living_thing=1
@bishop_of_waterford_and_lismore@-location	-location=1
@south_australia@-location	-location=5
@apophis@-location	-location=1
@king_constantine_ii@-person	-person=24
@andal@-location	-location=33
@dirk_i@-person	-person=29
@henna@-product	-product=1
@europeans@-event	-event=31
@león@-organization	-organization=122
@elisa@-art	-art=3
@queen's@-organization	-organization=45
@portogruaro@-location	-location=48
@matt_priddis@-person	-person=28
@big_bang_theory@-art	-art=12
@nyanga@-location	-location=58
@hambletonian@-event	-event=41
@azuma@-location	-location=31
@angra_dos_reis@-organization	-organization=5
@skelton@-location	-location=44
@brother_records@-organization	-organization=25
@hp_enterprise_services@-organization	-organization=24
@topic@-product	-product=2
@chino@-person	-person=1
@joão_havelange@-person	-person=36
@lucky_oceans@-person	-person=20
@tellus@-art	-art=5
@islandmagee@-location	-location=43
@kaye_ballard@-person	-person=76
@laporte@-person	-person=2
@black_sea@-art	-art=8
@bbc_radio_cornwall@-organization	-organization=22
@agnew@-location	-location=8
@ystradgynlais@-location	-location=64
@jerry_harrison@-person	-person=132
@charaideo@-location	-location=35
@fog@-living_thing	-living_thing=1
@livonia@-organization	-organization=1
@flossenbürg@-location	-location=61
@venture@-art	-art=1
@the_byrds@-person	-person=737
@bjørnøya@-location	-location=24
@stará_ľubovňa@-organization	-organization=3
@midway@-location	-location=130
@melvin_b._tolson@-person	-person=29
@degrassi_junior_high@-broadcast_program	-broadcast_program=107
@highway_42@-location	-location=37
@sms_emden@-product	-product=23
@gideon@-location	-location=2
@madison_square_garden@-broadcast_network	-broadcast_network=1
@mark_knopfler@-person	-person=581
@communion@-art	-art=29
@košice@-organization	-organization=17
@emilia@-person	-person=36
@marie_jones@-person	-person=30
@pitfall@-product	-product=6
@renegades@-organization	-organization=7
@turn@-person	-person=14
@vincenzo_montella@-person	-person=133
@maltby@-person	-person=6
@opelika@-location	-location=60
@hugh_i_of_cyprus@-person	-person=32
@kawachi@-product	-product=6
@emm_gryner@-person	-person=73
@the_bund@-organization	-organization=6
@treasure_hunters@-art	-art=1
@lares@-location	-location=52
@hilda@-person	-person=14
@stoke_mandeville@-location	-location=90
@kntv@-broadcast_program	-broadcast_program=1
@iberia@-organization	-organization=79
@terrell,_texas@-location	-location=34
@hacker@-organization	-organization=1
@cheshunt@-location	-location=174
@archaea@-living_thing	-living_thing=194
@loudon@-location	-location=83
@heylin,_clinton@-person	-person=92
@beef@-person	-person=2
@nelson_george@-person	-person=40
@sydney_church_of_england_grammar_school@-organization	-organization=69
@camarines_sur@-location	-location=245
@beginning_of_the_end@-art	-art=18
@the_rifles@-organization	-organization=157
@lff_lyga@-event	-event=1
@reunion@-event	-event=2
@rue@-art	-art=2
@erik_dekker@-person	-person=82
@t._rex@-art	-art=6
@bride@-location	-location=9
@revco@-organization	-organization=29
@western_canada_sedimentary_basin@-location	-location=25
@stade_louis_ii@-location	-location=90
@earl_of_peterborough@-product	-product=1
@nation@-event	-event=1
@alpheus_s._williams@-person	-person=35
@wells@-organization	-organization=5
@counts_of_holland@-location	-location=1
@william_mccoy@-person	-person=34
@virginia@-product	-product=30
@len_brown@-person	-person=52
@marv_albert@-person	-person=222
@city_councillor@-organization	-organization=42
@yasunori_masutani@-person	-person=20
@trick@-art	-art=26
@switchback@-broadcast_program	-broadcast_program=1
@frédéric_fonteyne@-person	-person=21
@martins_ferry@-location	-location=20
@hungarians@-organization	-organization=1
@will_young@-person	-person=350
@felix_cavaliere@-person	-person=119
@ashley_monroe@-person	-person=50
@adam_adamant_lives!@-broadcast_program	-broadcast_program=72
@aldine@-organization	-organization=8
@cat's_eyes@-art	-art=4
@reno,_nevada@-location	-location=1072
@dan_patrick@-person	-person=133
@g4tv@-broadcast_program	-broadcast_program=2
@butterfinger@-person	-person=1
@league_cups@-event	-event=12
@the_bald_soprano@-art	-art=36
@universal_channel@-broadcast_network	-broadcast_network=1
@arabah@-location	-location=67
@joe_perry@-person	-person=383
@juniata@-product	-product=5
@air_niugini@-organization	-organization=35
@ashanti@-people-ethnicity	-people-ethnicity=65
@marco_materazzi@-person	-person=67
@otto_ii@-person	-person=189
@poum@-location	-location=3
@rolls-royce_motors@-organization	-organization=36
@pet@-medicine-medical_treatment	-medicine-medical_treatment=2
@national_people's_congress@-organization	-organization=424
@malcolm_baldrige_national_quality_award@-award	-award=77
@blade@-person	-person=28
@rose_hill_drive@-person	-person=23
@serow@-location	-location=6
@pocahontas@-art	-art=204
@sagami_railway_main_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@vänern@-location	-location=107
@gordon_cowans@-person	-person=24
@mihai_eminescu@-location	-location=3
@khair@-living_thing	-living_thing=3
@torrey_pines_high_school@-organization	-organization=44
@seagate@-location	-location=1
@u.s._route_119@-location	-location=77
@peoples_temple@-art	-art=1
@colin_lynes@-person	-person=20
@george_călinescu@-person	-person=163
@alfredo_binda@-person	-person=58
@superior@-body_part	-body_part=18
@mia@-art	-art=5
@demarcus_ware@-person	-person=55
@malayan@-art	-art=1
@warm_springs_indian_reservation@-location	-location=44
@lamb@-living_thing	-living_thing=21
@homeworld@-art	-art=1
@mihaly_csikszentmihalyi@-person	-person=31
@spider-man@-broadcast_program	-broadcast_program=197
@john_hardy@-organization	-organization=12
@trenton@-organization	-organization=30
@to@-person	-person=30
@chiba_university@-organization	-organization=58
@ain't_misbehavin'@-art	-art=139
@love_is_colder_than_death@-person	-person=10
@geraldo_rivera@-person	-person=167
@peugeot_905@-product	-product=20
@our_boys@-art	-art=23
@armagnac@-location	-location=17
@good_times@-broadcast_network	-broadcast_network=1
@brian_redman@-person	-person=66
@cannabis@-medicine-medical_treatment	-medicine-medical_treatment=2
@orient@-organization	-organization=63
@kyle_cook@-person	-person=30
@motörhead@-art	-art=18
@moor_green@-organization	-organization=64
@achi@-language	-language=5
@inuit_circumpolar_council@-organization	-organization=24
@royal_trux@-person	-person=65
@frank_howson@-person	-person=21
@james_a._garfield@-organization	-organization=1
@calicut@-organization	-organization=2
@wollongong@-person	-person=1
@national_association_of_free_will_baptists@-organization	-organization=22
@bbn@-location	-location=1
@bentley@-organization	-organization=337
@dorchester_heights@-event	-event=7
@palm_sunday@-art	-art=8
@stouffville@-location	-location=34
@secaucus@-art	-art=3
@bono@-location	-location=5
@adwa@-location	-location=47
@gold@-event	-event=22
@7_khoon_maaf@-art	-art=32
@adventures_in_odyssey@-broadcast_program	-broadcast_program=110
@oh@-person	-person=1
@broken_bones@-disease	-disease=2
@restoration@-location	-location=3
@point_blank@-broadcast_program	-broadcast_program=3
@who_let_the_dogs_out?@-art	-art=32
@etobicoke_centre@-location	-location=38
@empire_theatre@-organization	-organization=2
@bollnäs@-location	-location=60
@baden_bei_wien@-location	-location=104
@127@-location	-location=5
@motörhead@-person	-person=1147
@7_seconds@-art	-art=19
@europa@-art	-art=25
@asturians@-location	-location=43
@eighth_avenue@-location	-location=101
@wynne_prakusya@-person	-person=20
@ursa_major@-location	-location=216
@beast@-broadcast_program	-broadcast_program=4
@bishop_of_dover@-title	-title=34
@springhill@-event	-event=1
@new_york_titans@-organization	-organization=170
@church_history@-organization	-organization=2
@malta@-location	-location=6072
@schema@-organization	-organization=3
@saskatchewan@-art	-art=3
@arthur_lake@-person	-person=72
@prix_italia@-award	-award=149
@jim_haslett@-person	-person=67
@christchurch_city_council@-location	-location=1
@vlach@-people-ethnicity	-people-ethnicity=73
@broadcast_film_critics_association@-organization	-organization=135
@apt_pupil@-art	-art=46
@jean-michel_aulas@-person	-person=36
@17@-organization	-organization=42
@balzers@-organization	-organization=3
@raf_lyneham@-location	-location=72
@gpu@-product	-product=1
@david_greig@-person	-person=43
@kamikaze@-event	-event=9
@killers@-person	-person=4
@holmdel_township,_new_jersey@-location	-location=30
@barrackpore@-location	-location=106
@ignace_reiss@-person	-person=20
@the_road_home@-broadcast_program	-broadcast_program=17
@sebastian_horsley@-person	-person=20
@german-occupied_europe@-location	-location=30
@the_stone@-person	-person=4
@vincennes@-event	-event=1
@the_apostles@-art	-art=17
@champs_sports_bowl@-event	-event=24
@cassville@-event	-event=1
@acoustic_guitar@-product	-product=436
@st._martin's_day@-time	-time=40
@paris@-art	-art=83
@gypsy@-person	-person=7
@kaufman@-location	-location=54
@amii_stewart@-person	-person=65
@skeletons@-person	-person=8
@saki@-person	-person=120
@ramsay@-person	-person=15
@knoll@-person	-person=2
@james_rumbaugh@-person	-person=28
@rom@-people-ethnicity	-people-ethnicity=10
@erzurum_province@-location	-location=59
@love_and_rockets@-art	-art=49
@gloria_guida@-person	-person=28
@swan@-god	-god=1
@wnba@-organization	-organization=420
@dorking@-organization	-organization=8
@professional_wrestling@-product	-product=53
@houston,_texas@-transit	-transit=1
@pink_tv@-broadcast_network	-broadcast_network=19
@morris@-organization	-organization=90
@x-factor@-art	-art=338
@arden_myrin@-person	-person=20
@arthur@-person	-person=265
@contra_celsum@-art	-art=23
@ricky_nelson@-art	-art=7
@jorge_páez@-person	-person=22
@kingdom_of_italy@-location	-location=465
@andré_cymone@-person	-person=24
@taharqa@-person	-person=96
@king_henry_iv@-art	-art=3
@nordland@-location	-location=1258
@tåning@-person	-person=43
@jeremy_ratchford@-person	-person=32
@germany's_next_topmodel@-broadcast_program	-broadcast_program=71
@colonel_abrams@-person	-person=23
@castlemaine@-product	-product=2
@anadyr@-event	-event=2
@pomfret,_connecticut@-location	-location=53
@sns@-body_part	-body_part=1
@nantyglo@-organization	-organization=2
@mike_rizzo@-person	-person=36
@nutley@-organization	-organization=1
@eilat@-location	-location=358
@ashville@-location	-location=26
@earl_rivers@-person	-person=16
@lamont@-person	-person=3
@sultanate_of_oman@-location	-location=22
@gulf_of_salerno@-event	-event=1
@sargodha@-location	-location=256
@harpers_ferry@-organization	-organization=2
@george_b._mcclellan@-art	-art=1
@saki@-art	-art=23
@ronnie_dunn@-art	-art=3
@rivoli@-location	-location=35
@pacific_palisades@-location	-location=135
@august@-event	-event=61
@wilhelm_voigt@-person	-person=22
@good_charlotte@-person	-person=447
@albany_medical_center@-location	-location=21
@skylight@-art	-art=29
@spoons@-art	-art=2
@las_vegas_americans@-organization	-organization=24
@beaumont@-organization	-organization=11
@national_railways_of_zimbabwe@-organization	-organization=33
@brand_nubian@-person	-person=130
@bobby_estalella@-person	-person=21
@chūō@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@robert_taylor@-event	-event=1
@henry_smith@-person	-person=47
@route_64@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=14
@chuan_leekpai@-person	-person=53
@the_junction@-location	-location=33
@charge_of_the_light_brigade@-art	-art=10
@hol@-location	-location=70
@up_in_smoke@-art	-art=38
@bombshell@-product	-product=1
@health@-title	-title=9
@avocet@-living_thing	-living_thing=19
@bedrock@-person	-person=21
@fact@-organization	-organization=13
@steel_magnolias@-broadcast_program	-broadcast_program=5
@jezzine@-location	-location=48
@hustler@-art	-art=216
@uss_chesapeake@-event	-event=3
@charles_phillips@-person	-person=27
@sergio_pellissier@-person	-person=24
@berries@-food	-food=108
@top_dog@-person	-person=11
@lamballe@-person	-person=1
@rs@-product	-product=5
@communist@-organization	-organization=450
@connection@-art	-art=23
@rpm@-product	-product=75
@richmond_herald@-person	-person=21
@schroeder@-person	-person=52
@california@-title	-title=3
@rooster@-art	-art=24
@walter_gross@-person	-person=70
@minister_for_agriculture@-organization	-organization=5
@pacemaker@-award	-award=12
@faces@-art	-art=41
@armani@-organization	-organization=228
@date@-food	-food=8
@cunningham@-organization	-organization=5
@interstate_710@-location	-location=20
@23@-event	-event=5
@ghazi@-location	-location=3
@globo@-broadcast_network	-broadcast_network=83
@federal@-event	-event=4
@blue_lake@-location	-location=49
@gratz_college@-organization	-organization=33
@pierre_perrault@-person	-person=43
@scott_may@-person	-person=32
@old_street@-location	-location=68
@bulgarians@-organization	-organization=2
@east_slavs@-people-ethnicity	-people-ethnicity=50
@thais@-living_thing	-living_thing=1
@the_first_church_of_christ,_scientist@-location	-location=19
@angel_cordero,_jr.@-person	-person=67
@ostrówek@-location	-location=48
@oakland@-location	-location=1677
@meridian@-art	-art=26
@california@-art	-art=49
@assembly_member@-organization	-organization=5
@marine_expeditionary_brigade@-organization	-organization=20
@groundnut@-living_thing	-living_thing=1
@jon_brion@-person	-person=202
@timmy_hung@-person	-person=24
@andré_campra@-person	-person=74
@the_californians@-art	-art=5
@burgenland@-event	-event=1
@m3@-person	-person=1
@eudora@-art	-art=1
@bardo_thodol@-art	-art=28
@velikoustyugsky_district@-location	-location=57
@february_15@-organization	-organization=1
@nws@-broadcast_network	-broadcast_network=14
@battle_of_worringen@-event	-event=49
@treasury@-location	-location=8
@the_devil_is_an_ass@-art	-art=20
@provincetown@-location	-location=116
@koura@-location	-location=17
@battle_arena_toshinden@-art	-art=5
@rejectionist_front@-organization	-organization=27
@össur_skarphéðinsson@-person	-person=22
@jerry_moss@-person	-person=52
@civil_rights_division@-organization	-organization=40
@skype@-product	-product=687
@horace_heidt@-person	-person=53
@sei@-art	-art=1
@san_felipe@-person	-person=3
@the_baron@-broadcast_program	-broadcast_program=78
@monti_della_laga@-location	-location=21
@paramount_pictures@-organization	-organization=3314
@iso@-organization	-organization=1116
@war_on_terror@-event	-event=594
@saxons@-people-ethnicity	-people-ethnicity=747
@mulberry_street@-art	-art=11
@ptolemy@-person	-person=1651
@miyako,_iwate@-location	-location=22
@peter_buell_porter@-person	-person=23
@lynx@-organization	-organization=4
@adam_henrique@-person	-person=26
@lorena@-location	-location=16
@propaganda@-art	-art=26
@voisin@-person	-person=8
@larue@-person	-person=12
@ohio@-event	-event=42
@changsha@-event	-event=2
@daniel_island@-location	-location=23
@virginia_tech@-organization	-organization=961
@trento@-organization	-organization=4
@long_range_mountains@-location	-location=31
@if_i_can_dream@-broadcast_program	-broadcast_program=1
@ephesus@-art	-art=1
@st._thomas_university@-organization	-organization=134
@sheffield_heeley@-location	-location=28
@godolphin@-location	-location=9
@xavier_samuel@-person	-person=37
@pilkington@-person	-person=4
@game_over@-art	-art=33
@st._ives@-location	-location=34
@seagrave@-location	-location=14
@blaze@-art	-art=37
@rokeby@-title	-title=1
@police_officer@-title	-title=31
@san_felipe@-event	-event=1
@on_green_dolphin_street@-art	-art=71
@weedon_grossmith@-person	-person=33
@post@-person	-person=5
@earthsuit@-person	-person=27
@long_island_power_authority@-organization	-organization=38
@anthem@-art	-art=82
@articles@-title	-title=6
@ricardo_iorio@-person	-person=32
@just_jordan@-broadcast_program	-broadcast_program=49
@western_province@-organization	-organization=90
@butley@-art	-art=38
@maia@-language	-language=1
@bass@-organization	-organization=32
@nick_joaquin@-person	-person=36
@rockapella@-art	-art=2
@health@-organization	-organization=82
@clark_county,_nevada@-location	-location=137
@the_talisman@-art	-art=35
@upton@-person	-person=1
@mtv_canada@-broadcast_network	-broadcast_network=20
@xhosa@-language	-language=298
@craig_wasson@-person	-person=43
@lucy@-broadcast_program	-broadcast_program=2
@revolver@-product	-product=1
@bain@-location	-location=3
@fred_hammond@-person	-person=111
@changping@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@stray_cats@-art	-art=11
@oakland@-product	-product=1
@stalker@-art	-art=63
@donaldson@-person	-person=19
@joint_force_harrier@-organization	-organization=24
@marlin,_texas@-location	-location=27
@rainbow_brite@-broadcast_program	-broadcast_program=50
@escort@-product	-product=71
@veniamin_borisov@-person	-person=115
@cannon@-broadcast_program	-broadcast_program=152
@ttv@-broadcast_program	-broadcast_program=15
@neustadt-glewe@-location	-location=21
@manga@-art	-art=11
@hallowell@-person	-person=37
@mick_jones@-person	-person=429
@scoop@-computer-programming_language	-computer-programming_language=6
@abruzzo@-event	-event=1
@trinity@-event	-event=31
@gilligan's_island@-broadcast_program	-broadcast_program=420
@devonshire@-person	-person=9
@shippensburg@-location	-location=41
@forbes@-organization	-organization=2814
@bloxham@-organization	-organization=1
@bowie@-organization	-organization=15
@reunion@-organization	-organization=1
@argun@-location	-location=32
@taj_mahal@-person	-person=404
@lord@-god	-god=44
@slik@-art	-art=2
@amanda@-event	-event=1
@cincinnati@-product	-product=7
@kris_benson@-person	-person=40
@sprite@-product	-product=6
@clear@-product	-product=2
@sofia_kovalevskaya@-person	-person=53
@playboy@-art	-art=19
@rotterdam@-location	-location=4520
@keating@-person	-person=79
@ulan_bator@-location	-location=299
@the_baron@-person	-person=1
@c@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=95
@anonymous@-broadcast_program	-broadcast_program=18
@moorabbin@-organization	-organization=38
@108@-location	-location=14
@abc's@-broadcast_program	-broadcast_program=2
@ukrainian@-people-ethnicity	-people-ethnicity=1328
@prime_minister_of_jordan@-title	-title=134
@this_is_40@-art	-art=38
@canada's@-location	-location=80
@keller_williams@-person	-person=125
@true_stories@-broadcast_program	-broadcast_program=6
@constantine@-event	-event=1
@dewey@-broadcast_program	-broadcast_program=1
@loudon_wainwright_iii@-person	-person=244
@carlsberg@-location	-location=15
@hilton@-location	-location=61
@the_man_with_the_iron_fists@-art	-art=44
@tristan_wilds@-person	-person=60
@thunderball@-art	-art=266
@guantánamo_bay@-event	-event=3
@punjabi@-language	-language=1727
@whitfield_county@-product	-product=1
@ivory_coast@-location	-location=2493
@show@-art	-art=13
@senekal@-location	-location=22
@tuvaluan@-language	-language=20
@adulis@-location	-location=40
@rasual_butler@-person	-person=23
@little_birdy@-art	-art=2
@payback@-art	-art=64
@huron@-location	-location=154
@rosas@-person	-person=15
@the_incredible_string_band@-art	-art=6
@comcast_sportsnet@-broadcast-tv_channel	-broadcast-tv_channel=2
@the_white_queen@-art	-art=14
@ii_army_corps@-organization	-organization=34
@rivals@-event	-event=11
@hakim_warrick@-person	-person=52
@mapuche@-language	-language=8
@milan@-organization	-organization=1177
@a_hatful_of_rain@-art	-art=37
@guildhall@-location	-location=46
@sheep@-living_thing	-living_thing=138
@rathmore@-location	-location=22
@wolfgang_fortner@-person	-person=57
@smętowo_graniczne@-location	-location=23
@senate@-person	-person=1
@grupo_modelo@-organization	-organization=29
@emmy@-award	-award=574
@shane@-broadcast_program	-broadcast_program=17
@mcdonough@-location	-location=38
@interstate_69@-location	-location=168
@hemlock_grove@-broadcast_program	-broadcast_program=37
@microsoft_basic@-computer-programming_language	-computer-programming_language=58
@rad@-disease	-disease=2
@battle_of_marks'_mills@-event	-event=22
@messiah@-person	-person=1
@werewolf@-art	-art=7
@kodiak@-location	-location=191
@lun_bawang@-people-ethnicity	-people-ethnicity=31
@shelby_county_schools@-location	-location=24
@head@-product	-product=1
@p._k._subban@-person	-person=26
@ep@-art	-art=36
@malvasia@-food	-food=65
@t2@-product	-product=1
@primate_of_all_ireland@-organization	-organization=1
@hindu@-event	-event=1
@wesley_college@-location	-location=12
@goodrich@-organization	-organization=30
@holly@-location	-location=34
@petrom@-organization	-organization=90
@killester@-location	-location=30
@san_diego@-transit	-transit=1
@aerial@-title	-title=3
@eder@-person	-person=4
@visigoth@-people-ethnicity	-people-ethnicity=38
@saami@-organization	-organization=22
@johnny_griffin@-art	-art=2
@central_american@-event	-event=1
@ppd@-chemistry	-chemistry=3
@bandini@-person	-person=19
@random@-person	-person=13
@glacier@-event	-event=1
@undertow@-product	-product=5
@moscow_region@-location	-location=21
@farouk_el-baz@-person	-person=27
@vilafranca_del_penedès@-location	-location=63
@jingtai_emperor@-person	-person=34
@estoril@-organization	-organization=26
@gefle@-organization	-organization=50
@birkdale@-location	-location=20
@boris_asafyev@-person	-person=20
@fontenay-le-comte@-organization	-organization=4
@seljord@-location	-location=39
@lord_mountbatten@-person	-person=88
@volendam@-organization	-organization=20
@terry_carr@-person	-person=155
@sahagún@-person	-person=4
@mount_carmel_high_school@-organization	-organization=42
@higashiōmi@-location	-location=34
@never_shout_never@-person	-person=46
@warsaw_ghetto_uprising@-event	-event=206
@mark_gottfried@-person	-person=38
@eric_smith@-person	-person=41
@greencastle@-art	-art=2
@uc_berkeley@-organization	-organization=265
@natural@-art	-art=27
@queen_anne's@-location	-location=30
@comercial_mexicana@-organization	-organization=24
@thunder_bay_junior_b_hockey_league@-organization	-organization=21
@gran_canaria@-location	-location=429
@julian@-organization	-organization=2
@fox_glacier@-location	-location=20
@rockford@-product	-product=1
@santee@-product	-product=3
@danmark@-art	-art=1
@lafayette,_louisiana@-organization	-organization=1
@jewish_community_center@-location	-location=1
@social_distortion@-person	-person=419
@juan_carlos_onetti@-person	-person=52
@australopithecus_africanus@-living_thing	-living_thing=55
@robinson_secondary_school@-organization	-organization=40
@sacramento_river@-location	-location=404
@colin_bass@-person	-person=28
@no_doubt@-person	-person=695
@emperor_guangwu_of_han@-person	-person=48
@proton@-chemistry	-chemistry=1
@werner_klemperer@-person	-person=73
@utsunomiya@-location	-location=59
@love's_enduring_promise@-art	-art=21
@nottingham_trent_university@-organization	-organization=257
@red_dog@-art	-art=35
@annandale@-title	-title=1
@nadia@-broadcast_program	-broadcast_program=1
@ladell_betts@-person	-person=42
@the_borrowers@-broadcast_program	-broadcast_program=17
@merrimac@-location	-location=41
@seven@-art	-art=89
@mcdonald's@-organization	-organization=1981
@lisa_eichhorn@-person	-person=43
@quiroga@-location	-location=16
@van_gogh_museum@-person	-person=1
@cerro@-organization	-organization=42
@british_army@-organization	-organization=9437
@original_film@-organization	-organization=26
@leyton_orient@-organization	-organization=1175
@thrasher@-location	-location=1
@the_little_mermaid@-location	-location=30
@kazuyuki_fujita@-person	-person=47
@kurt_lewin@-person	-person=104
@she-wolf_of_london@-art	-art=5
@anaheim_storm@-organization	-organization=24
@aquino@-location	-location=41
@valdés@-person	-person=15
@willingdon_island@-location	-location=32
@robinson@-product	-product=4
@ny@-product	-product=1
@carrasco@-person	-person=1
@kronos@-god	-god=37
@selangor@-location	-location=1602
@maud@-person	-person=39
@lifetime@-art	-art=6
@třinec@-location	-location=72
@blue_peter@-person	-person=19
@matt_blunt@-person	-person=67
@sweet@-person	-person=214
@santa_fe@-organization	-organization=163
@chuck_swindoll@-person	-person=85
@ruan@-location	-location=11
@tricolor@-living_thing	-living_thing=1
@coven@-person	-person=19
@wilf_kirkham@-person	-person=33
@chain@-art	-art=10
@csi@-art	-art=1
@red_baron@-art	-art=1
@the_tech_museum_of_innovation@-location	-location=29
@doro@-person	-person=58
@republic_of_vietnam@-location	-location=268
@close_to_you@-art	-art=61
@east_belfast@-organization	-organization=2
@mir@-language	-language=1
@achille_occhetto@-person	-person=33
@laurier@-person	-person=21
@yasir_arafat@-person	-person=48
@dublin@-product	-product=8
@chief_judge@-organization	-organization=4
@guernica@-event	-event=18
@this_time@-art	-art=44
@august@-person	-person=26
@president_of_nigeria@-title	-title=83
@immigrants@-people-ethnicity	-people-ethnicity=18
@amiens@-location	-location=1316
@josquin_des_prez@-art	-art=1
@flag@-product	-product=3
@arnulf@-person	-person=61
@chowchilla@-living_thing	-living_thing=9
@sebeş_river@-location	-location=26
@people's_republic_of_china@-finance-currency	-finance-currency=1
@godolphin@-organization	-organization=1
@impulse@-art	-art=14
@mcewen@-person	-person=5
@tencent@-organization	-organization=49
@surveen_chawla@-person	-person=33
@michael_caruso@-person	-person=42
@donald_keyhoe@-person	-person=23
@south_zone@-location	-location=23
@the_pit@-product	-product=1
@windom@-person	-person=1
@5th@-title	-title=1
@british_monarchy@-title	-title=38
@darci_kistler@-person	-person=21
@moonwalker@-art	-art=51
@nathaniel_p._banks@-person	-person=173
@dupage_county@-location	-location=137
@highfield@-location	-location=32
@black_rose@-living_thing	-living_thing=2
@little_america@-location	-location=30
@h1_unlimited@-organization	-organization=28
@311@-location	-location=1
@cp@-chemistry	-chemistry=2
@saki@-product	-product=1
@gaocheng@-location	-location=23
@twin_peaks@-location	-location=18
@trinity_war@-art	-art=37
@yellow@-person	-person=1
@armenian_premier_league@-event	-event=1
@grimshaw_architects@-organization	-organization=20
@union_bank@-organization	-organization=18
@isaiah@-person	-person=433
@randazzo@-person	-person=1
@the_new_adventures_of_flash_gordon@-broadcast_program	-broadcast_program=30
@anuak@-people-ethnicity	-people-ethnicity=42
@achi@-location	-location=11
@annexed@-location	-location=3
@inglis@-organization	-organization=6
@japanese@-location	-location=1467
@no@-language	-language=10
@the_prime_minister@-person	-person=2
@ivan_shapovalov@-person	-person=35
@training@-event	-event=1
@gotland@-product	-product=1
@north_east@-location	-location=240
@united_kingdom@-people-ethnicity	-people-ethnicity=6
@kashmir@-people-ethnicity	-people-ethnicity=9
@viscera@-person	-person=47
@tabasco@-food	-food=1
@lake_managua@-location	-location=42
@tom_smith@-person	-person=112
@panthers@-art	-art=5
@anfa@-organization	-organization=4
@hunter_hearst_helmsley@-person	-person=32
@luís_jardim@-person	-person=41
@dss@-chemistry	-chemistry=3
@ave_maria@-location	-location=6
@la_louisiane@-location	-location=21
@durbar_high_school@-organization	-organization=20
@wipro@-organization	-organization=133
@rafael@-product	-product=1
@heritage_malta@-organization	-organization=22
@mona_bone_jakon@-art	-art=22
@thomas@-product	-product=3
@buster@-art	-art=90
@princess_louise@-person	-person=91
@kaupanger@-location	-location=22
@angleton@-organization	-organization=1
@iida@-organization	-organization=1
@lone_star@-location	-location=7
@full_force@-person	-person=101
@crash!_boom!_bang!@-art	-art=33
@kirk@-broadcast_program	-broadcast_program=17
@bayard@-product	-product=1
@fairchild_metro_iii@-product	-product=24
@ted_niceley@-person	-person=22
@james_brolin@-person	-person=156
@a_taste_of_honey@-person	-person=39
@seaforth@-title	-title=1
@georgian@-organization	-organization=10
@tatum_o'neal@-person	-person=116
@lyonnais@-organization	-organization=3
@elkem@-organization	-organization=30
@berg@-person	-person=9
@this_is_the_end@-art	-art=53
@evan_dunham@-person	-person=33
@von_neumann@-award	-award=1
@cev@-organization	-organization=39
@cane@-art	-art=8
@victorian_government@-organization	-organization=42
@hialeah@-location	-location=129
@jacksonville,_alabama@-location	-location=40
@atlanta,_georgia@-event	-event=3
@tubular_bells_iii@-art	-art=28
@commando@-organization	-organization=60
@oxford@-location	-location=6494
@coldstream@-organization	-organization=24
@sir_henry_campbell-bannerman@-person	-person=62
@slide@-location	-location=5
@peak@-art	-art=3
@napoleonic_era@-event	-event=133
@court_of_final_appeal@-organization	-organization=101
@two_hands@-art	-art=23
@big_syke@-art	-art=2
@barber@-art	-art=1
@walloons@-people-ethnicity	-people-ethnicity=80
@1860@-art	-art=10
@university_of_navarra@-organization	-organization=89
@c3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@naja@-living_thing	-living_thing=31
@hwang_jini@-person	-person=5
@robert_de_niro's_waiting...@-art	-art=39
@peace_of_augsburg@-event	-event=98
@la_crosse@-organization	-organization=3
@meissen@-location	-location=300
@the_psychedelic_furs@-art	-art=6
@the_saints@-event	-event=2
@hawkhurst@-location	-location=84
@fred@-person	-person=157
@red@-person	-person=7
@joe_mardin@-person	-person=20
@meguro@-location	-location=2
@c._a._rosetti@-person	-person=34
@oceanic@-product	-product=27
@nghệ_an@-location	-location=31
@kathleen_battle@-person	-person=125
@oklahoma_sooners_football@-location	-location=1
@bethel,_new_york@-location	-location=35
@dave_koz@-art	-art=1
@parys@-location	-location=32
@karla_bonoff@-person	-person=65
@red_alert@-broadcast_program	-broadcast_program=5
@hermanis_matisons@-person	-person=22
@laurie@-location	-location=3
@medieval_period@-event	-event=63
@goldfields@-organization	-organization=6
@anglo@-location	-location=175
@gmina_gościeradów@-location	-location=21
@malcolm@-location	-location=8
@montijo@-location	-location=27
@chouf_district@-location	-location=31
@nbc_daytime@-broadcast_program	-broadcast_program=52
@doughboys@-art	-art=3
@new_morning@-location	-location=20
@mel_lewis@-person	-person=131
@further@-person	-person=14
@soe@-person	-person=1
@tupelo@-location	-location=6
@tom_peters@-person	-person=51
@ambrose_light@-product	-product=1
@jay_bothroyd@-person	-person=36
@michael_von_melas@-person	-person=28
@christophe_willem@-person	-person=54
@silverstone@-event	-event=28
@lira@-location	-location=64
@heart_of_oak@-art	-art=24
@agde@-location	-location=94
@java_sea@-event	-event=6
@seizures@-medicine-symptom	-medicine-symptom=15
@deltron_3030@-person	-person=37
@john_turmel@-person	-person=22
@earl_of_dunraven@-person	-person=17
@chambers@-broadcast_program	-broadcast_program=8
@rosko@-person	-person=19
@nuffield_foundation@-organization	-organization=60
@vazha-pshavela@-person	-person=22
@cad@-finance-currency	-finance-currency=401
@cambria@-product	-product=5
@bahia@-organization	-organization=183
@jennings@-art	-art=15
@centrepoint@-location	-location=5
@mi-sex@-person	-person=35
@ten@-broadcast_network	-broadcast_network=54
@saguaro@-organization	-organization=1
@ocean_productions@-organization	-organization=32
@2015_rugby_world_cup@-organization	-organization=1
@magnano@-event	-event=8
@come_back,_little_sheba@-art	-art=24
@keystone@-organization	-organization=21
@miracle_mile@-location	-location=35
@pathan@-location	-location=1
@slovenian@-people-ethnicity	-people-ethnicity=108
@irwin_toy@-organization	-organization=19
@the_clique@-person	-person=12
@blois@-organization	-organization=3
@mac_alejandre@-broadcast_program	-broadcast_program=1
@battle_of_vimy_ridge@-event	-event=115
@rochester,_new_hampshire@-location	-location=49
@enver_pasha@-person	-person=134
@csa@-location	-location=19
@the_world@-broadcast_program	-broadcast_program=49
@wild_at_heart@-broadcast_program	-broadcast_program=48
@saint-maurice@-location	-location=99
@piccadilly@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=29
@ayres@-person	-person=41
@thornley@-location	-location=6
@cleveland@-location	-location=3739
@waka@-location	-location=4
@mysore@-location	-location=1439
@clark_county@-location	-location=780
@chief@-organization	-organization=8
@henry_glover@-person	-person=67
@oliver_ellsworth@-person	-person=69
@archdiocese_of_chicago@-location	-location=48
@interview@-event	-event=1
@tiger@-living_thing	-living_thing=302
@snow_crash@-art	-art=71
@700@-art	-art=68
@wasatch@-organization	-organization=1
@angels_flight@-location	-location=30
@leonard_mudie@-person	-person=34
@dl@-religion-religion	-religion-religion=1
@washoe_county@-product	-product=1
@lange@-organization	-organization=4
@eddy_waller@-person	-person=28
@professional_wrestling@-title	-title=1
@sharyinsky_district@-location	-location=21
@freddie_mccoy@-person	-person=24
@pacific_heights@-art	-art=10
@moatize@-location	-location=20
@invisible_touch@-art	-art=65
@bbc_world_news@-broadcast_program	-broadcast_program=15
@franklin_high_school@-location	-location=1
@indravarman_ii@-person	-person=24
@arabian_nights@-art	-art=89
@trent_dilfer@-person	-person=121
@breckenridge@-organization	-organization=2
@respect_yourself@-art	-art=23
@skjern@-location	-location=23
@manta@-organization	-organization=15
@seán_óg_ó_hailpín@-person	-person=34
@pennine@-organization	-organization=1
@la_perouse@-person	-person=8
@de_2@-location	-location=20
@botticelli@-person	-person=54
@crows@-art	-art=7
@plaza_suite@-art	-art=51
@313@-product	-product=5
@independents@-title	-title=3
@schaumburg@-title	-title=1
@göztepe@-organization	-organization=35
@mauna_kea@-location	-location=202
@takeshi_aono@-person	-person=59
@leone@-person	-person=9
@spanish@-broadcast_program	-broadcast_program=2
@negba@-event	-event=2
@hobart@-location	-location=1926
@yarmouth@-event	-event=1
@samo@-language	-language=1
@david_sanborn@-art	-art=2
@airplay@-person	-person=7
@puffin@-organization	-organization=2
@battle_of_paris@-event	-event=24
@sinclair_knight_merz@-organization	-organization=20
@peter_stuyvesant@-person	-person=209
@ciaa@-organization	-organization=32
@john_anderson@-person	-person=489
@mut@-location	-location=83
@alligator@-location	-location=4
@strawberry@-person	-person=5
@museum_of_broadcast_communications@-location	-location=114
@st._john@-person	-person=63
@1994_ncaa_division_i-a_football_season@-event	-event=26
@stingray@-product	-product=7
@merian_c._cooper@-person	-person=111
@wren@-location	-location=9
@we've_only_just_begun@-art	-art=54
@james_vii@-person	-person=53
@killary_harbour@-location	-location=23
@siege_of_dubrovnik@-event	-event=54
@tokyo_bay_aqua-line@-location	-location=26
@caldicot@-location	-location=52
@line_b@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=53
@promotion@-organization	-organization=21
@hoy@-person	-person=2
@kettlewell@-location	-location=24
@petersfield@-organization	-organization=1
@wolsey@-location	-location=2
@vernon_white@-person	-person=31
@aaron_gillespie@-person	-person=43
@private@-person	-person=6
@starlight@-organization	-organization=1
@chennai_international_airport@-location	-location=125
@rotherham@-location	-location=774
@denbigh@-title	-title=1
@new_haven_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=142
@lynbrook@-location	-location=55
@fieseler@-person	-person=1
@bloomington@-organization	-organization=8
@java_sea@-location	-location=212
@1998_ncaa_division_i-a_football_season@-event	-event=46
@hecuba@-person	-person=5
@bp@-language	-language=2
@wake_forest_university@-organization	-organization=837
@earl_of_sutherland@-person	-person=3
@b._dolan@-person	-person=28
@the_view_from_pompey's_head@-art	-art=20
@lyra@-organization	-organization=3
@antoine@-location	-location=7
@los_caminantes@-person	-person=20
@eutheria@-living_thing	-living_thing=28
@fyodor_schechtel@-person	-person=41
@crusades@-broadcast_program	-broadcast_program=3
@1999_nba_finals@-event	-event=20
@neville@-organization	-organization=17
@motion_picture_sound_editors@-organization	-organization=86
@korea@-people-ethnicity	-people-ethnicity=1
@tracy_chapman@-art	-art=10
@wolfgang_kapp@-person	-person=28
@longford@-location	-location=349
@chapman@-title	-title=1
@city_of_omaha@-organization	-organization=33
@kapiti_line@-location	-location=29
@tours@-event	-event=3
@southland@-location	-location=33
@david_douglas@-person	-person=59
@boaz@-location	-location=24
@district_13@-location	-location=11
@united_nations@-art	-art=7
@antoine_pinay@-person	-person=42
@crucifixion@-event	-event=216
@lara@-location	-location=44
@night_gallery@-broadcast_program	-broadcast_program=216
@jerzy_giedroyc@-person	-person=24
@miracle_mile@-art	-art=41
@gideon_ståhlberg@-person	-person=38
@max@-organization	-organization=1
@wilfred_jacobs@-person	-person=24
@martyn_joseph@-person	-person=23
@brookville@-organization	-organization=1
@durham_city@-organization	-organization=75
@verity@-organization	-organization=9
@european_cricket_championship@-event	-event=28
@mecklenburg-vorpommern@-event	-event=1
@bretton_hall@-location	-location=23
@cms@-product	-product=1
@george_murray@-person	-person=75
@mainz@-location	-location=1916
@wannabe@-broadcast_program	-broadcast_program=1
@nascar_on_fox@-broadcast_program	-broadcast_program=50
@transjordan@-location	-location=229
@gete_wami@-person	-person=22
@westport@-event	-event=16
@incurvariidae@-living_thing	-living_thing=58
@emirates@-event	-event=1
@atlanta@-event	-event=106
@sterling_highway@-location	-location=28
@greek_cypriot@-people-ethnicity	-people-ethnicity=33
@charles_iii@-person	-person=295
@november_22@-time	-time=249
@walter_woolf_king@-person	-person=24
@fore_river@-location	-location=20
@a's@-broadcast_program	-broadcast_program=1
@the_funeral@-art	-art=52
@opposites_attract@-art	-art=35
@batman_forever@-art	-art=221
@frontier@-broadcast_program	-broadcast_program=41
@sydney_central@-location	-location=72
@fermin_muguruza@-person	-person=20
@st._louis_gateway_film_critics_association@-event	-event=1
@ken_skupski@-person	-person=116
@portugal@-people-ethnicity	-people-ethnicity=3
@spa@-organization	-organization=19
@persepolis@-location	-location=309
@david_hartley@-person	-person=57
@mice@-living_thing	-living_thing=93
@mariel@-person	-person=2
@aberdour@-organization	-organization=2
@super_robot_wars@-product	-product=222
@cydia_duplicana@-living_thing	-living_thing=30
@squirrel@-computer-programming_language	-computer-programming_language=10
@st._denis@-location	-location=31
@joy_smith@-person	-person=41
@the_distance@-art	-art=24
@pagan@-person	-person=16
@venture@-product	-product=4
@naryn_province@-location	-location=92
@spalding,_lincolnshire@-location	-location=48
@the_omac_project@-art	-art=27
@melpomene@-god	-god=38
@mano_murthy@-person	-person=51
@daniel_padilla@-person	-person=65
@countdown@-art	-art=71
@winner_take_all@-art	-art=5
@first_restoration@-event	-event=19
@narrows@-person	-person=12
@philip@-product	-product=8
@chigwell@-location	-location=130
@united_states_secretary_of_the_air_force@-title	-title=35
@passau@-organization	-organization=2
@next_season@-event	-event=96
@blackness_castle@-location	-location=59
@vindhya_pradesh@-location	-location=76
@pickwick@-location	-location=5
@cullman,_alabama@-location	-location=53
@muharraq_island@-location	-location=26
@final@-event	-event=1268
@culver@-location	-location=19
@mike_dunleavy,_sr.@-person	-person=21
@johannes_kepler@-product	-product=6
@monsanto@-organization	-organization=259
@italian_eritrea@-location	-location=40
@minnesota_state_fair@-event	-event=87
@legislative_council_of_ceylon@-organization	-organization=91
@hampton@-location	-location=613
@iranians@-people-ethnicity	-people-ethnicity=57
@kalusha_bwalya@-person	-person=28
@conception_bay_south@-location	-location=29
@blood_brothers@-person	-person=6
@salman_khurshid@-person	-person=39
@chandos@-person	-person=1
@the_crimson_petal_and_the_white@-broadcast_program	-broadcast_program=10
@leo_v@-location	-location=1
@houston_astros@-organization	-organization=3175
@mutter@-art	-art=27
@albacore@-product	-product=9
@elaine_paige@-person	-person=210
@great_white_fleet@-organization	-organization=173
@south_africa_national_rugby_union_team@-organization	-organization=77
@harari_region@-location	-location=21
@la_frontera@-art	-art=3
@blackadder@-art	-art=1
@kon_tum_province@-location	-location=29
@face@-internet-website	-internet-website=1
@emirate_of_bukhara@-location	-location=57
@communist_regime@-organization	-organization=6
@wei_wei@-person	-person=26
@a.b.@-education-educational_degree	-education-educational_degree=997
@paris@-transit	-transit=5
@high_valley@-location	-location=1
@lancefield@-person	-person=3
@amedeo_guillet@-person	-person=21
@bally_midway@-person	-person=24
@bella@-organization	-organization=1
@lee_j._cobb@-person	-person=215
@richard_schweiker@-person	-person=40
@willie@-art	-art=1
@tommy@-person	-person=69
@kramer@-location	-location=9
@tc_electronic@-organization	-organization=44
@greenbush@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@ryōji_noyori@-person	-person=30
@southampton@-person	-person=9
@raspberries@-art	-art=8
@high_peak@-organization	-organization=2
@dropkick_murphys@-person	-person=399
@owsley@-person	-person=16
@bering_strait@-person	-person=4
@hickory@-location	-location=125
@medea@-people-ethnicity	-people-ethnicity=3
@alliance_of_liberals_and_democrats_for_europe@-organization	-organization=28
@33rd@-art	-art=1
@archway@-event	-event=2
@gera@-location	-location=273
@educational_television@-organization	-organization=1
@us@-product	-product=1
@tennessee_general_assembly@-organization	-organization=241
@lizard@-location	-location=29
@ca@-organization	-organization=59
@church@-person	-person=19
@the_wrens@-person	-person=23
@red@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=87
@world_series@-organization	-organization=2
@new_julfa@-location	-location=38
@pinsk@-location	-location=195
@date@-location	-location=24
@halifax@-organization	-organization=700
@wickford@-location	-location=76
@worms@-location	-location=605
@gondi@-person	-person=1
@anglia_television@-broadcast_network	-broadcast_network=23
@177@-location	-location=7
@terry's@-organization	-organization=20
@xhosa@-event	-event=2
@ypsolopha_sequella@-living_thing	-living_thing=30
@lennox@-organization	-organization=2
@eldorado@-organization	-organization=3
@northern_colorado@-organization	-organization=30
@leonard@-organization	-organization=1
@lake_erie@-product	-product=1
@urban@-art	-art=2
@britton@-organization	-organization=1
@colon@-person	-person=1
@krystala@-broadcast_program	-broadcast_program=33
@tnk-bp@-organization	-organization=57
@mount_eerie@-person	-person=48
@direh_rural_district@-location	-location=30
@greenbrier@-living_thing	-living_thing=6
@forest@-person	-person=8
@bioware@-person	-person=164
@kim_jong-kook@-person	-person=31
@hanna@-event	-event=7
@ingestre@-location	-location=20
@johnnie_walker@-person	-person=78
@principality_of_asturias@-location	-location=20
@allegheny_city@-location	-location=31
@chuck@-person	-person=26
@spawn@-product	-product=1
@royal_opera@-organization	-organization=13
@collide@-person	-person=28
@wolfenbüttel@-organization	-organization=1
@odin@-organization	-organization=1
@autozone@-organization	-organization=40
@the_music_machine@-art	-art=4
@gunfight_at_the_o.k._corral@-event	-event=124
@hetauda@-location	-location=30
@british_expeditionary_force@-event	-event=2
@staunton@-organization	-organization=1
@morval@-location	-location=26
@john_martyn@-person	-person=179
@oviedo@-person	-person=4
@order_of_st._patrick@-title	-title=30
@legion_of_honor@-title	-title=18
@sac@-event	-event=1
@ondřejov_observatory@-location	-location=81
@illusions@-art	-art=23
@d'or_fischer@-person	-person=23
@shoppers_drug_mart@-organization	-organization=139
@lion@-person	-person=22
@milwaukie@-location	-location=77
@tracker@-person	-person=7
@broadview@-location	-location=48
@peter_ruzicka@-person	-person=20
@plymouth_harbor@-location	-location=20
@gosport@-organization	-organization=1
@yuwen_shu@-person	-person=22
@ryn@-location	-location=45
@adrián_terrazas-gonzález@-person	-person=23
@cheri_dinovo@-person	-person=20
@spy@-person	-person=9
@royal_navy@-location	-location=4
@his_son@-god	-god=1
@tony_daniel@-person	-person=44
@evergreen@-product	-product=3
@shrek_2@-art	-art=222
@biography@-art	-art=10
@valdivia@-event	-event=1
@dimitrie_cantemir@-location	-location=1
@palestinians@-organization	-organization=1
@lake_village@-location	-location=27
@jilin@-organization	-organization=1
@surprise_surprise@-art	-art=6
@grey_gardens@-location	-location=9
@poe@-person	-person=102
@noda@-organization	-organization=1
@ken_marino@-person	-person=73
@oyo@-location	-location=59
@visiting_professor@-title	-title=24
@georgina@-location	-location=20
@tequila@-art	-art=45
@ghost_story@-broadcast_program	-broadcast_program=20
@marigold@-person	-person=1
@vines@-product	-product=1
@the_witcher@-art	-art=1
@kaş@-location	-location=33
@stardust@-event	-event=2
@banyan@-location	-location=1
@henry_roth@-person	-person=24
@duwamish@-product	-product=8
@permanent_under-secretary_of_state_for_foreign_affairs@-organization	-organization=2
@cataluña@-location	-location=4
@bonneville@-location	-location=66
@pj_morton@-person	-person=34
@clermont@-person	-person=1
@deepwater@-art	-art=2
@think_about_life@-art	-art=2
@coup_d'état@-art	-art=2
@cameron@-organization	-organization=13
@sechelt@-location	-location=23
@alexander_nevsky@-art	-art=69
@dickinson@-location	-location=136
@allegro@-product	-product=14
@jean-jacques_rousseau@-product	-product=3
@the_power_station@-broadcast_network	-broadcast_network=10
@xanthus@-person	-person=8
@great_southern_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@sydney@-organization	-organization=304
@the_temple@-person	-person=1
@9@-organization	-organization=35
@malang@-art	-art=1
@arrigo_boito@-person	-person=120
@penobscot_county,_maine@-location	-location=27
@roll-on@-product	-product=49
@arica@-event	-event=2
@lower_silesian@-language	-language=1
@department_of_the_environment@-organization	-organization=52
@colchester_institute@-organization	-organization=25
@38@-location	-location=14
@libra@-finance-currency	-finance-currency=1
@saitama@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@east_central_community_college@-organization	-organization=20
@nagakura_shinpachi@-person	-person=21
@curb@-organization	-organization=38
@pakistani@-organization	-organization=16
@npc@-organization	-organization=172
@evans_blue@-person	-person=50
@japanese_encephalitis@-disease	-disease=32
@great_southern_railway@-location	-location=46
@lotto@-organization	-organization=43
@fifth_season@-broadcast_program	-broadcast_program=4
@elst@-location	-location=23
@lestat@-person	-person=5
@alien@-art	-art=479
@beauty_and_the_beast@-broadcast_program	-broadcast_program=35
@continental_indoor_football_league@-organization	-organization=244
@rio@-art	-art=126
@romy_schneider@-person	-person=206
@atelidae@-living_thing	-living_thing=27
@monteverdi@-organization	-organization=4
@ron_morales@-person	-person=21
@austin_powers@-product	-product=1
@michael_glawogger@-person	-person=25
@douglas_williams@-event	-event=1
@alessandro_galilei@-person	-person=23
@corona@-art	-art=4
@mysterio@-person	-person=124
@east_germany@-location	-location=3327
@scotch-irish@-people-ethnicity	-people-ethnicity=152
@neutral_milk_hotel@-person	-person=188
@eleftherios_venizelos@-location	-location=4
@bayfield_county,_wisconsin@-location	-location=25
@oss@-location	-location=121
@wbc@-organization	-organization=1355
@cascade@-living_thing	-living_thing=8
@skogn@-location	-location=35
@lilly@-organization	-organization=18
@johann_krieger@-person	-person=21
@phlox@-location	-location=2
@sally_field@-person	-person=371
@saint_oswald@-person	-person=45
@meidling@-location	-location=37
@eugnorisma_depuncta@-living_thing	-living_thing=31
@latin@-language	-language=88
@san_bernardino_county@-organization	-organization=1
@o'brien@-person	-person=18
@centra@-body_part	-body_part=15
@hawker@-location	-location=45
@lemonade@-person	-person=2
@vinton_county@-organization	-organization=15
@doors@-person	-person=49
@nelson_évora@-person	-person=20
@porcupine@-living_thing	-living_thing=70
@apostle_of_hustle@-person	-person=30
@bloodshot@-organization	-organization=14
@sumba@-location	-location=190
@tx@-broadcast_network	-broadcast_network=4
@claxton@-product	-product=1
@shropshire@-location	-location=3089
@crispus_attucks@-person	-person=44
@hanging_rock@-event	-event=3
@leo_africanus@-art	-art=5
@ktm_komuter@-transit	-transit=1
@mount_roskill@-organization	-organization=1
@seattle_public_schools@-location	-location=54
@fight_for_this_love@-art	-art=27
@port_carlisle@-location	-location=29
@torino@-location	-location=41
@secret_invasion@-art	-art=279
@in_a_heartbeat@-broadcast_program	-broadcast_program=20
@jacques_brugnon@-person	-person=58
@remy_zero@-art	-art=1
@river_medina@-location	-location=33
@old_world_flycatcher@-living_thing	-living_thing=132
@american_stores@-organization	-organization=31
@wigmore@-location	-location=51
@ecclesiastical_history@-organization	-organization=1
@aalborg@-organization	-organization=20
@dermestidae@-living_thing	-living_thing=93
@eastern_highlands_province@-location	-location=33
@tcdd@-chemistry	-chemistry=8
@vermillion@-event	-event=1
@gong@-broadcast_program	-broadcast_program=1
@interesting_times@-art	-art=42
@lafayette_escadrille@-organization	-organization=94
@isaac_oliver@-person	-person=25
@golden_gloves@-person	-person=289
@yomiuri_nippon_symphony_orchestra@-person	-person=25
@chino@-art	-art=5
@lapland@-broadcast_program	-broadcast_program=15
@2010_election@-event	-event=389
@miami_dolphins@-organization	-organization=3761
@verbandsliga_mecklenburg-vorpommern@-organization	-organization=22
@sepia@-people-ethnicity	-people-ethnicity=1
@spoonful@-art	-art=59
@luke_halpin@-person	-person=21
@yugoslavia@-person	-person=1
@esprit@-organization	-organization=65
@pork_and_beans@-art	-art=24
@cotton_bowl_classic@-event	-event=342
@failure@-person	-person=56
@my_boy_jack@-art	-art=27
@new_era@-organization	-organization=17
@house_of_representatives@-organization	-organization=3025
@yuchi@-people-ethnicity	-people-ethnicity=59
@old_world_monkey@-living_thing	-living_thing=139
@dioscorea@-living_thing	-living_thing=46
@national_hockey_stadium@-location	-location=26
@wilmington@-organization	-organization=10
@down_beat@-art	-art=510
@lonely_no_more@-art	-art=20
@3rd_(lahore)_division@-organization	-organization=33
@mountain_west@-organization	-organization=73
@hampton_county,_south_carolina@-location	-location=38
@sig@-location	-location=4
@sunndal@-organization	-organization=6
@direct_line@-organization	-organization=33
@coimbra@-location	-location=786
@11th_street_bridges@-location	-location=24
@walking_tall@-art	-art=73
@florence_maccarthy@-person	-person=29
@lebanon@-organization	-organization=247
@national_science_and_technology_council@-organization	-organization=24
@ange_postecoglou@-person	-person=72
@nola@-art	-art=14
@corfu@-living_thing	-living_thing=2
@sir_thomas_more@-person	-person=42
@caledon@-location	-location=151
@the_beat@-organization	-organization=1
@zavkhan_province@-location	-location=34
@torino@-event	-event=5
@august_bournonville@-person	-person=79
@webb_institute@-organization	-organization=26
@adèle_of_champagne@-person	-person=21
@mount_albert@-location	-location=33
@department_of_war@-organization	-organization=106
@walhalla@-location	-location=64
@pea_ridge@-event	-event=28
@joe_morello@-person	-person=54
@jeffrey_lewis@-person	-person=91
@watson@-person	-person=103
@associate@-organization	-organization=1
@thomas_bell@-person	-person=41
@jamaica@-finance-currency	-finance-currency=1
@dorothy@-art	-art=55
@secretary_of_state_of_california@-title	-title=86
@ken_macha@-person	-person=34
@hyaloscyphaceae@-living_thing	-living_thing=64
@armed_forces_day@-organization	-organization=1
@2011_rugby_world_cup@-organization	-organization=1
@daria@-broadcast_program	-broadcast_program=171
@wilmington@-product	-product=1
@hamilton_crescent@-location	-location=54
@lyon@-organization	-organization=4801
@mcfarland@-location	-location=21
@whiston@-location	-location=64
@dutton@-location	-location=24
@pearl@-person	-person=11
@futurama@-broadcast_program	-broadcast_program=1037
@welshman@-people-ethnicity	-people-ethnicity=31
@khakas@-language	-language=29
@creed@-art	-art=1
@gmac@-organization	-organization=42
@emydidae@-living_thing	-living_thing=60
@nakamichi@-location	-location=6
@go-momozono@-person	-person=20
@beaulieu@-location	-location=90
@flax@-visual_art-color	-visual_art-color=3
@silhouette@-product	-product=5
@poor_clares@-organization	-organization=180
@the_beloved@-art	-art=8
@electric@-event	-event=2
@pages@-internet-website	-internet-website=1
@disney_channel@-broadcast-tv_channel	-broadcast-tv_channel=10
@1943@-art	-art=7
@nightingale@-art	-art=11
@beaverhead_river@-location	-location=23
@joseph_sobran@-person	-person=25
@pillow_talk@-art	-art=47
@podostemaceae@-living_thing	-living_thing=23
@margate@-person	-person=2
@capturing_the_friedmans@-art	-art=24
@charles_w._fairbanks@-person	-person=84
@ionia@-art	-art=4
@osvaldo_alonso@-person	-person=22
@women's_team@-event	-event=16
@candlelight@-organization	-organization=18
@2011_census@-organization	-organization=5
@kuh_mareh_khami_rural_district@-location	-location=65
@oswald@-person	-person=113
@axel@-product	-product=2
@hovercraft@-organization	-organization=1
@gold_rush@-event	-event=226
@kuban@-organization	-organization=15
@tap@-location	-location=1
@valerian_kuybyshev@-person	-person=29
@original_series@-product	-product=1
@meerut_district@-location	-location=26
@pales@-living_thing	-living_thing=3
@173rd_airborne_brigade_combat_team@-organization	-organization=30
@the_three_stooges@-person	-person=433
@mesoamerican_languages@-language	-language=23
@united_states_district_court_for_the_northern_district_of_west_virginia@-organization	-organization=21
@nbc_weather_plus@-broadcast_network	-broadcast_network=97
@pna@-location	-location=11
@john_downer@-person	-person=30
@buzz_cason@-person	-person=41
@tyler_perry's_meet_the_browns@-art	-art=5
@lydney@-organization	-organization=9
@earl_of_wessex@-title	-title=33
@jaguares@-organization	-organization=47
@indianola@-location	-location=106
@leggett@-organization	-organization=1
@the_duke_of_marlborough@-person	-person=20
@marine@-person	-person=2
@suikoden@-product	-product=60
@woodlawn@-organization	-organization=1
@zenit@-organization	-organization=69
@bobolice@-location	-location=49
@independent@-religion-religion	-religion-religion=7
@kashi@-product	-product=1
@tōgō@-person	-person=2
@steve_bisciotti@-person	-person=24
@jinx@-organization	-organization=2
@bord_na_móna@-organization	-organization=58
@willie_kamm@-person	-person=22
@charles_chauvel@-person	-person=65
@cartwright@-person	-person=4
@the_odyssey@-art	-art=39
@laker@-product	-product=6
@fleur_saville@-person	-person=28
@jasper@-location	-location=412
@meshes_of_the_afternoon@-art	-art=21
@madden_nfl_2004@-product	-product=29
@szamotuły_county@-location	-location=231
@king_edward_vii@-organization	-organization=1
@the_paradine_case@-art	-art=32
@air_force@-art	-art=19
@amarante@-location	-location=74
@greer@-product	-product=2
@msp@-organization	-organization=9
@bushehr@-location	-location=155
@lupin@-art	-art=3
@scottish_borders@-location	-location=841
@americana@-art	-art=49
@paul_bley@-art	-art=2
@baranów_sandomierski@-location	-location=39
@yeoman@-title	-title=42
@disco@-product	-product=1
@rudolfo_anaya@-person	-person=32
@vole@-art	-art=3
@ishpeming,_michigan@-location	-location=54
@jason_lader@-person	-person=33
@reynoldsburg@-organization	-organization=2
@burnham@-organization	-organization=18
@rubles@-finance-currency	-finance-currency=144
@kaiser@-location	-location=4
@village_vanguard@-location	-location=136
@sassuolo@-location	-location=63
@3@-broadcast_network	-broadcast_network=4
@i_liga@-organization	-organization=30
@cebu@-broadcast-tv_channel	-broadcast-tv_channel=1
@diy_network@-broadcast-tv_channel	-broadcast-tv_channel=5
@paktika_province@-location	-location=75
@triad@-person	-person=1
@ormus@-event	-event=1
@tower_of_terror@-art	-art=24
@web@-location	-location=29
@sengkang_new_town@-location	-location=34
@bachna_ae_haseeno@-art	-art=39
@melanie_mayron@-person	-person=49
@nickelodeon_kids'_choice_awards@-award	-award=100
@tab@-location	-location=6
@it's_now_or_never@-art	-art=34
@thai_division_1_league@-organization	-organization=171
@battles@-event	-event=20
@frank_selvy@-person	-person=20
@bobo@-person	-person=7
@yesterday@-art	-art=27
@constance@-person	-person=113
@158@-art	-art=2
@felicity@-art	-art=5
@huddersfield@-organization	-organization=77
@subaru@-product	-product=5
@il_re_pastore@-art	-art=31
@cataract@-medicine-medical_treatment	-medicine-medical_treatment=1
@the_johnny_cash_show@-broadcast_program	-broadcast_program=34
@saxe-coburg_and_gotha@-location	-location=149
@krone@-art	-art=2
@nereus@-organization	-organization=3
@baldwin@-product	-product=1
@haimen@-event	-event=2
@menemen@-food	-food=3
@lanvin@-person	-person=13
@coal_harbour@-location	-location=55
@helen_morse@-person	-person=25
@tumbledown@-event	-event=1
@somogy_county@-location	-location=45
@international_game_developers_association@-organization	-organization=60
@reeve@-title	-title=68
@sylvia@-living_thing	-living_thing=10
@antonio_aguilar@-person	-person=113
@president_of_afghanistan@-person	-person=1
@moro@-location	-location=18
@thames@-person	-person=1
@pluto@-organization	-organization=3
@national_association_of_attorneys_general@-organization	-organization=25
@on_the_road_again@-broadcast_program	-broadcast_program=25
@world_series_of_fighting@-organization	-organization=93
@same_title@-product	-product=2
@santa_maria@-organization	-organization=1
@california@-event	-event=99
@the_wizard_of_oz@-art	-art=1036
@the_prime_minister@-location	-location=1
@beast@-god	-god=2
@nightingale@-person	-person=31
@strife@-product	-product=13
@paleo-indian@-people-ethnicity	-people-ethnicity=50
@scots-irish@-language	-language=2
@escape_velocity@-product	-product=19
@håkan_hellström@-person	-person=68
@thirty_two_short_films_about_glenn_gould@-art	-art=29
@rik_battaglia@-person	-person=29
@the_persians@-people-ethnicity	-people-ethnicity=1
@phoenix@-product	-product=44
@mathilde@-person	-person=19
@faces@-person	-person=161
@the_national_trust@-broadcast_program	-broadcast_program=1
@king_salmon@-living_thing	-living_thing=8
@abyssinian_baptist_church@-location	-location=33
@deep@-location	-location=4
@vímara_peres@-person	-person=26
@crime_mob@-art	-art=2
@ashurst@-location	-location=19
@richard_king@-person	-person=47
@bojnik@-location	-location=35
@idina_menzel@-person	-person=206
@lp@-product	-product=1
@swann@-person	-person=20
@constantinople@-title	-title=4
@canyon@-person	-person=10
@raw_power@-art	-art=43
@ann_taylor@-organization	-organization=3
@rimmel@-art	-art=3
@chesterton@-person	-person=11
@port_arthur,_tasmania@-location	-location=21
@herzegovina@-location	-location=576
@james_rolfe@-person	-person=32
@seiun_award@-award	-award=130
@white_russian@-food	-food=10
@sirik_rural_district@-location	-location=21
@archbishop_of_cape_town@-person	-person=1
@cathy_hughes@-person	-person=24
@fairly_legal@-broadcast_program	-broadcast_program=59
@kentwood@-organization	-organization=2
@mioveni@-organization	-organization=14
@tempo@-person	-person=9
@narada@-god	-god=180
@british_columbia@-organization	-organization=31
@presenter@-chemistry	-chemistry=1
@the_elephant_princess@-broadcast_program	-broadcast_program=37
@cessna_206@-product	-product=73
@fso@-organization	-organization=33
@starling@-living_thing	-living_thing=35
@tbilisi@-organization	-organization=4
@bill_dodd@-person	-person=48
@mark_geyer@-person	-person=35
@norman_campbell@-person	-person=20
@raspberries@-food	-food=47
@threads@-art	-art=6
@melbourne_city_centre@-location	-location=35
@campeonato_paraense@-organization	-organization=39
@lake_iroquois@-location	-location=25
@priscus@-person	-person=72
@groove@-organization	-organization=8
@mel_bay@-person	-person=48
@hops@-food	-food=27
@washington_national_opera@-person	-person=10
@beaufort@-organization	-organization=1
@baron@-product	-product=2
@the_warrior@-art	-art=33
@hurley@-organization	-organization=28
@tremont_street@-location	-location=72
@canary_wharf@-event	-event=2
@charging_bull@-living_thing	-living_thing=1
@fort_mcallister@-location	-location=17
@indian@-living_thing	-living_thing=4
@wolf@-award	-award=1
@sparta@-location	-location=1795
@al_unser,_jr.@-person	-person=200
@luciana@-person	-person=27
@tnt@-organization	-organization=36
@bilal@-person	-person=63
@dixie@-broadcast_program	-broadcast_program=1
@higashi@-location	-location=27
@the_three_sisters@-location	-location=5
@earl_marischal@-person	-person=16
@bleiburg@-location	-location=26
@ohio@-living_thing	-living_thing=2
@saône-et-loire@-location	-location=852
@greenway_plaza@-location	-location=37
@princeton,_new_jersey@-event	-event=1
@october_1974@-event	-event=74
@tillamook@-location	-location=79
@linda_nochlin@-person	-person=39
@crowborough@-location	-location=111
@maurice_taylor@-person	-person=39
@seo_in-guk@-person	-person=48
@inn@-location	-location=25
@m3@-art	-art=5
@president_of_the_european_commission@-title	-title=210
@southland@-art	-art=5
@cinema@-organization	-organization=2
@ophthalmology@-title	-title=154
@in_the_city@-event	-event=2
@smilodon@-living_thing	-living_thing=97
@brabant@-title	-title=4
@humanist_party@-organization	-organization=39
@earl_of_abingdon@-title	-title=23
@juan_de_zumárraga@-person	-person=41
@car_wars@-product	-product=28
@azra@-person	-person=79
@hatebreed@-person	-person=279
@lady_godiva@-organization	-organization=1
@air_dolomiti@-organization	-organization=22
@pedro_bial@-person	-person=31
@amon_goeth@-person	-person=24
@on@-title	-title=2
@siaya@-location	-location=21
@walk_on_water@-event	-event=1
@the_benny_hill_show@-broadcast_program	-broadcast_program=160
@lenin@-person	-person=265
@kubota@-organization	-organization=38
@fatima@-location	-location=8
@michel_faber@-person	-person=35
@creech_st_michael@-location	-location=22
@žižkov@-organization	-organization=2
@france@-product	-product=13
@rochester,_kent@-location	-location=102
@striscia_la_notizia@-broadcast_program	-broadcast_program=28
@imagine@-organization	-organization=5
@mediobanca@-organization	-organization=25
@rankin@-location	-location=55
@united_service_organizations@-organization	-organization=110
@beavis_and_butt-head@-product	-product=5
@kendrapara@-location	-location=35
@plaza_de_españa@-location	-location=37
@gotland@-location	-location=748
@kumārajīva@-person	-person=28
@international_affairs@-education-educational_degree	-education-educational_degree=1
@jerry_yan@-person	-person=35
@delwar_hossain_sayeedi@-person	-person=23
@controversy@-broadcast_program	-broadcast_program=1
@norfolk_county@-organization	-organization=1
@10th@-time	-time=1
@harcourt@-organization	-organization=61
@priest@-person	-person=28
@prairie_fire@-event	-event=1
@pele@-god	-god=44
@1993_storm_of_the_century@-event	-event=30
@tiburon@-product	-product=2
@roger_mcdonald@-person	-person=28
@princeton,_new_jersey@-location	-location=1006
@andrew@-person	-person=207
@glengarry_glen_ross@-art	-art=148
@voxtrot@-person	-person=20
@bretton_woods@-location	-location=31
@northern_premier_league_division_one_south@-organization	-organization=106
@spiders@-living_thing	-living_thing=1
@ordzhonikidze@-location	-location=24
@nok@-person	-person=1
@panmunjom@-location	-location=61
@blake@-product	-product=4
@tonbridge@-organization	-organization=26
@castelo_branco@-organization	-organization=2
@ireland's@-location	-location=75
@ethiopian_jews@-people-ethnicity	-people-ethnicity=30
@billings_county@-location	-location=22
@winnipeg@-organization	-organization=42
@mie@-organization	-organization=1
@the_prophet@-person	-person=37
@poughkeepsie,_new_york@-location	-location=321
@still_standing@-broadcast_program	-broadcast_program=120
@tompkins_square_park@-event	-event=1
@asahi@-organization	-organization=24
@the_supernaturals@-art	-art=2
@art@-broadcast_network	-broadcast_network=1
@pat_benatar@-person	-person=376
@malvern@-organization	-organization=21
@white_russian@-location	-location=2
@john_c._mather@-person	-person=40
@doncaster@-location	-location=1
@robert_mcclure@-person	-person=35
@farsund@-location	-location=81
@union@-art	-art=55
@kongo@-product	-product=1
@gatsbys_american_dream@-art	-art=2
@heather_nedohin@-person	-person=45
@clear_lake@-location	-location=164
@monark@-organization	-organization=21
@the_mines_of_sulphur@-art	-art=20
@julie_plec@-person	-person=24
@gold@-chemistry	-chemistry=529
@kennett,_missouri@-location	-location=32
@red_grange@-person	-person=203
@lou@-people-ethnicity	-people-ethnicity=3
@coors_light@-organization	-organization=5
@if_i_were_a_bell@-art	-art=39
@lake_illawarra@-product	-product=3
@jarrow@-location	-location=274
@mifflinburg@-location	-location=25
@scion@-organization	-organization=5
@uefa_euro_2012@-product	-product=3
@camilla_dallerup@-person	-person=31
@james_murphy@-person	-person=115
@1978–79@-organization	-organization=7
@rosalinda@-broadcast_program	-broadcast_program=44
@roye@-location	-location=27
@danielle_bradbery@-art	-art=2
@belmont_abbey@-organization	-organization=3
@sikh@-people-ethnicity	-people-ethnicity=2057
@gwanda@-location	-location=39
@john_clellon_holmes@-person	-person=26
@newark@-product	-product=9
@lake_buena_vista@-location	-location=47
@champions_tour@-event	-event=692
@sudanese@-organization	-organization=2
@nola@-living_thing	-living_thing=1
@cumberland_county,_nova_scotia@-location	-location=26
@fc_krylia_sovetov_samara@-organization	-organization=243
@giustino@-person	-person=1
@broadcast_news@-organization	-organization=5
@dunbar@-organization	-organization=4
@leonardo@-art	-art=13
@land_o'lakes@-organization	-organization=29
@gelderland@-title	-title=1
@carrasco@-location	-location=27
@hungarians@-people-ethnicity	-people-ethnicity=7
@wicklow_mountains@-location	-location=155
@fürstenberg@-location	-location=55
@johnstown,_pennsylvania@-organization	-organization=1
@minatomirai_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=57
@tuskegee_airmen@-organization	-organization=212
@wine@-person	-person=12
@brandi_carlile@-art	-art=2
@aermacchi@-product	-product=4
@sundance@-art	-art=3
@order_of_st._olav@-title	-title=651
@mark_hurd@-person	-person=27
@irises@-living_thing	-living_thing=22
@the_first_game@-event	-event=3
@daizee_haze@-person	-person=68
@albemarle_sound@-event	-event=1
@thomas_jefferson@-organization	-organization=5
@nicolae_bălcescu@-location	-location=17
@fina@-organization	-organization=669
@max_amann@-person	-person=21
@the_heavy@-person	-person=26
@post_falls,_idaho@-location	-location=24
@lake_erie_monsters@-organization	-organization=218
@greg_grunberg@-person	-person=78
@allied_occupation@-event	-event=3
@st._joseph's@-organization	-organization=52
@musical@-title	-title=297
@follow_the_boys@-art	-art=26
@bedhead@-person	-person=34
@fond_du_lac@-people-ethnicity	-people-ethnicity=6
@ben_hur@-organization	-organization=14
@pierre_choderlos_de_laclos@-person	-person=59
@gauri@-god	-god=20
@jesse_fuller@-person	-person=74
@carlos_diegues@-person	-person=33
@inaugural_season@-event	-event=79
@sr_59@-location	-location=20
@košice@-location	-location=661
@threshold@-organization	-organization=14
@columbia_county,_georgia@-location	-location=25
@the_class@-art	-art=20
@morris_albert@-person	-person=31
@sel@-person	-person=2
@the_class@-product	-product=1
@atholl@-person	-person=5
@state_of_texas@-organization	-organization=1
@fox_news_sunday@-broadcast_program	-broadcast_program=76
@dolphins@-event	-event=19
@bangles@-art	-art=2
@bright_lights,_big_city@-art	-art=75
@west_hempstead@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@enigma@-person	-person=167
@saunders-roe@-organization	-organization=101
@reader@-internet-website	-internet-website=1
@donna@-event	-event=5
@vulgar_latin@-language	-language=281
@glenville@-location	-location=68
@oscar_hammerstein_ii@-organization	-organization=2
@scabbard_and_blade@-organization	-organization=21
@vernel_fournier@-person	-person=31
@thomas_müntzer@-person	-person=55
@justicia@-living_thing	-living_thing=30
@sorrow@-medicine-symptom	-medicine-symptom=1
@bristol_south@-location	-location=28
@the_farmer's_daughter@-broadcast_program	-broadcast_program=52
@sean_mcnamara@-person	-person=26
@arminia_bielefeld@-organization	-organization=463
@clare_hall@-organization	-organization=67
@sparkle@-product	-product=3
@the_shadow_line@-broadcast_program	-broadcast_program=28
@palmetto@-living_thing	-living_thing=39
@the_source@-organization	-organization=24
@model@-location	-location=9
@balance_of_power@-person	-person=13
@23@-location	-location=70
@nicaragua@-organization	-organization=24
@khalifa@-person	-person=7
@don_carlos@-location	-location=14
@talavera@-event	-event=46
@république@-location	-location=15
@the_pleasure_seekers@-art	-art=2
@naryn@-food	-food=1
@love_sculpture@-art	-art=3
@sorry!@-broadcast_program	-broadcast_program=32
@shirley_phelps-roper@-person	-person=20
@commissioner@-art	-art=17
@gorani@-people-ethnicity	-people-ethnicity=27
@nelly@-person	-person=769
@guinea@-finance-currency	-finance-currency=173
@elton@-location	-location=37
@rossland@-product	-product=4
@george_robinson,_1st_marquess_of_ripon@-person	-person=20
@cotton@-person	-person=11
@john_o'leary@-person	-person=56
@arauca@-location	-location=38
@speaker@-art	-art=3
@time@-organization	-organization=17
@7th_rajput_regiment@-organization	-organization=38
@edith@-location	-location=1
@warrior@-art	-art=172
@stour_valley_railway@-location	-location=1
@robert_slippens@-person	-person=37
@lord_balfour_of_burleigh@-title	-title=8
@re-animator@-art	-art=65
@laid@-art	-art=20
@putumayo@-location	-location=39
@sixth@-art	-art=29
@cimolodonta@-living_thing	-living_thing=79
@player@-product	-product=5
@schlüchtern@-location	-location=34
@motherland_party@-organization	-organization=85
@tangs@-living_thing	-living_thing=5
@can_i_borrow_a_dollar?@-art	-art=21
@province_of_biella@-location	-location=100
@cistercian@-organization	-organization=301
@albert_ghiorso@-person	-person=30
@trepassey@-location	-location=20
@cantor@-title	-title=298
@dearborn@-location	-location=208
@buckley@-organization	-organization=1
@worthing@-organization	-organization=64
@charity@-event	-event=8
@duarte_pacheco_pereira@-person	-person=44
@john_drainie@-person	-person=24
@river_oaks@-living_thing	-living_thing=1
@national_cancer_institute@-organization	-organization=557
@jimmy_durante@-person	-person=381
@broadcast_news@-art	-art=82
@i,_frankenstein@-art	-art=20
@@-product	-product=18
@hostel@-art	-art=87
@nandi@-event	-event=1
@the_guard@-art	-art=39
@nicholas_monroe@-person	-person=71
@piaget@-organization	-organization=16
@dixie@-location	-location=54
@tauber@-person	-person=1
@mileševa_monastery@-location	-location=21
@channel_ten@-broadcast_network	-broadcast_network=109
@thailand@-people-ethnicity	-people-ethnicity=4
@afc@-event	-event=22
@detroit_falcons@-organization	-organization=24
@tvr@-broadcast_network	-broadcast_network=21
@leone@-location	-location=13
@saronno@-location	-location=66
@strawberry@-location	-location=28
@regis_toomey@-person	-person=121
@miami_sol@-organization	-organization=65
@emmerdale@-broadcast_program	-broadcast_program=1167
@zakynthos@-organization	-organization=9
@fe@-person	-person=5
@poppies@-living_thing	-living_thing=9
@number_10@-location	-location=17
@benjamin_church@-person	-person=77
@forever_21@-organization	-organization=202
@1920_olympics@-event	-event=36
@astros@-location	-location=1
@spooky@-person	-person=29
@2nd_chess_olympiad@-event	-event=47
@elf@-organization	-organization=69
@firebird@-organization	-organization=2
@evening_star@-art	-art=14
@passport@-organization	-organization=4
@lloyd_jones@-person	-person=31
@maya_religion@-event	-event=1
@marco_leonardi@-person	-person=21
@the_mystery_of_edwin_drood@-broadcast_program	-broadcast_program=3
@gyges@-person	-person=30
@battle_of_khanwa@-event	-event=37
@ryan_babel@-person	-person=50
@matlock@-organization	-organization=4
@newton@-event	-event=4
@albemarle@-product	-product=19
@save_me@-broadcast_program	-broadcast_program=5
@spydeberg@-location	-location=30
@blaze_bayley@-person	-person=107
@royal_road@-location	-location=24
@cesar@-location	-location=61
@franconia@-product	-product=5
@private@-organization	-organization=8
@tugboat_annie@-person	-person=1
@saponé_department@-location	-location=35
@treasure_hunters@-title	-title=5
@chand_bibi@-person	-person=21
@cleo@-art	-art=72
@ztv@-organization	-organization=1
@star_awards@-event	-event=111
@sirocco@-person	-person=1
@publisher@-product	-product=12
@warren,_ohio@-location	-location=185
@airspeed_oxford@-product	-product=146
@zamperla@-organization	-organization=87
@halliwell@-location	-location=25
@t2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@matlock@-broadcast_program	-broadcast_program=374
@nt@-finance-currency	-finance-currency=8
@arran@-title	-title=1
@excelsior_stadium@-location	-location=36
@stittsville@-location	-location=23
@southeastern@-art	-art=5
@miracle_of_the_white_stallions@-art	-art=28
@ascendancy@-product	-product=1
@luther@-art	-art=39
@mcgill@-organization	-organization=113
@north_rhine-westphalia@-location	-location=3554
@karen_hughes@-person	-person=51
@new_zealand's_next_top_model@-broadcast_program	-broadcast_program=22
@the_naked_truth@-location	-location=1
@epe@-location	-location=52
@raheny@-location	-location=93
@joe_satriani@-person	-person=432
@double_jeopardy@-law	-law=1
@disorder@-disease	-disease=7
@abscess@-person	-person=20
@sweetwater@-organization	-organization=1
@northern_expedition@-product	-product=1
@the_pietasters@-person	-person=42
@opava@-location	-location=207
@y._mizuno@-person	-person=49
@okayama@-location	-location=184
@sorhagenia_janiszewskae@-living_thing	-living_thing=23
@penns_grove@-location	-location=26
@mast@-art	-art=13
@barnt_green@-location	-location=31
@antonella_serra_zanetti@-person	-person=20
@charlie's_angels@-art	-art=145
@solomon_islands_archipelago@-location	-location=20
@the_siege@-art	-art=43
@eagan@-organization	-organization=3
@e45@-location	-location=35
@les_dudek@-person	-person=33
@khanty@-language	-language=31
@malakand@-event	-event=3
@eastern_michigan_university@-location	-location=1
@freebird@-art	-art=21
@load@-organization	-organization=3
@lab@-organization	-organization=14
@chapultepec_castle@-event	-event=1
@soto@-location	-location=4
@red_house@-organization	-organization=11
@john_brown's_raid_on_harpers_ferry@-event	-event=35
@loggerhead_sea_turtle@-living_thing	-living_thing=32
@kaw@-location	-location=1
@oxfordshire_and_buckinghamshire_light_infantry@-organization	-organization=136
@philosophical_investigations@-art	-art=78
@otago@-location	-location=534
@new_york_guard@-organization	-organization=27
@northwest_coast@-people-ethnicity	-people-ethnicity=6
@forfar@-organization	-organization=20
@matthew_brown@-organization	-organization=2
@cr_511@-location	-location=25
@white_horse@-person	-person=7
@duncanville@-location	-location=30
@wake_forest@-organization	-organization=449
@history@-product	-product=4
@telem@-location	-location=1
@whitfield@-location	-location=49
@arthur_wimperis@-person	-person=29
@mayor@-location	-location=3
@west_saxon@-language	-language=14
@castilleja@-living_thing	-living_thing=45
@mori@-location	-location=36
@banya@-location	-location=7
@tuoba_gui@-person	-person=20
@georg_alexander@-person	-person=52
@district_4@-location	-location=23
@joyride@-broadcast_program	-broadcast_program=1
@gandhi@-person	-person=62
@cholet_basket@-organization	-organization=91
@alicia_bridges@-person	-person=28
@stanisław_lubomirski@-person	-person=32
@pea_ridge,_arkansas@-location	-location=19
@galaxie_500@-product	-product=5
@william_hurt@-person	-person=375
@akkadian@-language	-language=426
@swedish_maritime_administration@-organization	-organization=48
@tumaco@-location	-location=55
@cossack@-organization	-organization=6
@george@-organization	-organization=4
@tizoc@-person	-person=27
@fcs@-event	-event=18
@marsh@-person	-person=21
@élan@-product	-product=1
@adjutant_general@-title	-title=52
@buckcherry@-art	-art=4
@just_for_laughs@-event	-event=149
@paragould@-organization	-organization=1
@president_of_the_council@-organization	-organization=1
@french@-living_thing	-living_thing=2
@supermassive_black_hole@-art	-art=30
@beck@-broadcast_program	-broadcast_program=23
@union@-person	-person=23
@thorns@-art	-art=6
@super_bowl@-event	-event=206
@brittany@-event	-event=2
@galactic_center@-location	-location=82
@puffin@-person	-person=29
@excalibur@-product	-product=6
@gia_long@-person	-person=111
@duchess_of_cornwall@-title	-title=44
@françois_truffaut@-person	-person=520
@meon_valley@-location	-location=3
@flex@-person	-person=65
@mónica_naranjo@-art	-art=2
@topeka@-product	-product=1
@second_season@-event	-event=46
@pontic@-location	-location=44
@orchestra_della_svizzera_italiana@-person	-person=22
@bonaire@-organization	-organization=2
@doc_hollywood@-art	-art=26
@swansea_town@-organization	-organization=220
@dolomite@-product	-product=6
@voc@-organization	-organization=103
@lena_headey@-person	-person=121
@ohio@-organization	-organization=88
@capital_city@-broadcast_program	-broadcast_program=6
@glenn_cockerill@-person	-person=22
@podgorica@-organization	-organization=1
@american_president@-person	-person=1
@peabody_high_school@-organization	-organization=38
@blood_on_satan's_claw@-art	-art=23
@seattle,_washington@-transit	-transit=1
@japan_academy@-organization	-organization=45
@yamaha@-organization	-organization=625
@ashburton@-title	-title=1
@tasmanian@-language	-language=2
@rossiya@-organization	-organization=19
@linlithgow@-person	-person=2
@occupation@-broadcast_program	-broadcast_program=19
@granma@-location	-location=59
@anzani@-organization	-organization=69
@relight_my_fire@-art	-art=46
@sonicflood@-art	-art=2
@game_arts@-person	-person=42
@fence@-title	-title=44
@core@-location	-location=2
@zemplín@-location	-location=20
@anschutz_entertainment_group@-organization	-organization=105
@tigrayan@-organization	-organization=1
@gotemba_line@-location	-location=60
@earl_bennett@-person	-person=38
@rafaela_ottiano@-person	-person=24
@fotheringay@-location	-location=6
@hyde_road@-location	-location=32
@caribbean_series@-event	-event=166
@underdog@-broadcast_program	-broadcast_program=68
@jesuit@-organization	-organization=947
@walsham-le-willows@-location	-location=7
@zao@-person	-person=31
@beveren@-location	-location=37
@lucille_lortel@-award	-award=3
@ocean_avenue@-location	-location=29
@wimbledon_high_school@-organization	-organization=20
@sandinista@-organization	-organization=47
@united_states_district_court_for_the_western_district_of_north_carolina@-organization	-organization=27
@liza_lorena@-broadcast_program	-broadcast_program=1
@george_darby@-person	-person=29
@leo_sayer@-art	-art=7
@duque_de_caxias@-organization	-organization=52
@escanaba@-location	-location=80
@st._mary's_high_school@-location	-location=2
@tulsa_community_college@-organization	-organization=22
@jack_grimes@-person	-person=24
@alexander_suvorov@-person	-person=177
@romulus@-art	-art=3
@k-4@-product	-product=1
@earl_palmer@-person	-person=101
@gardes_du_corps@-organization	-organization=21
@four_heavenly_kings@-god	-god=70
@alexander_farnese@-person	-person=33
@forest_hills@-location	-location=216
@love_and_money@-person	-person=15
@yngling@-event	-event=5
@terry_harper@-person	-person=21
@alyssa_reid@-person	-person=28
@american_cheese@-food	-food=54
@loftus@-person	-person=7
@yang_su@-person	-person=34
@himalaya@-art	-art=14
@mitchell@-art	-art=12
@my_hero@-broadcast_program	-broadcast_program=77
@raw_power@-person	-person=11
@big_sur@-location	-location=219
@keith_locke@-person	-person=20
@dragon_half@-broadcast_program	-broadcast_program=20
@rose@-location	-location=12
@palmeiras@-living_thing	-living_thing=1
@sumatra@-living_thing	-living_thing=1
@duchy_of_brittany@-location	-location=1
@turbo@-product	-product=7
@algerian@-language	-language=3
@nancy_buckingham@-person	-person=23
@peshwa@-person	-person=1
@marquess_of_waterford@-person	-person=1
@strand@-person	-person=48
@silly_symphonies@-art	-art=153
@stork@-art	-art=14
@islamic_calligraphy@-title	-title=58
@george_wimpey@-organization	-organization=52
@friulian@-location	-location=8
@wabc-tv@-location	-location=335
@mam@-people-ethnicity	-people-ethnicity=24
@friday@-organization	-organization=1
@kootenai_national_forest@-location	-location=24
@patrick_marleau@-person	-person=64
@engenheiros_do_hawaii@-person	-person=29
@san_sebastian@-organization	-organization=1
@loblaw_companies@-organization	-organization=42
@silver_medal@-award	-award=6
@2008_season@-event	-event=359
@synths@-product	-product=74
@paris@-finance-stock_exchange	-finance-stock_exchange=3
@western_australian_museum@-location	-location=88
@the_good_doctor@-person	-person=1
@nikšić@-location	-location=289
@koblenz@-location	-location=49
@roca@-organization	-organization=11
@clarence-rockland@-location	-location=22
@ottoman_occupation@-event	-event=6
@jersey@-location	-location=43
@supreme_allied_commander@-title	-title=76
@blue_sky@-art	-art=40
@elementary@-organization	-organization=3
@harmonium@-person	-person=22
@angostura_bitters@-food	-food=36
@lyng@-location	-location=30
@james_madison@-person	-person=5
@promoter@-organization	-organization=1
@m.d@-education-educational_degree	-education-educational_degree=22
@rollo@-person	-person=145
@inverness@-location	-location=1526
@battle_of_westport@-event	-event=86
@queensberry@-location	-location=3
@au@-language	-language=3
@chelsea's@-location	-location=2
@chatelaine@-art	-art=66
@delorean@-organization	-organization=9
@verve@-organization	-organization=449
@sealand@-location	-location=34
@holly_knight@-person	-person=93
@jagodina@-organization	-organization=62
@marianas_trench@-art	-art=2
@loos@-location	-location=42
@otterburn@-location	-location=26
@slate@-art	-art=715
@deca@-medicine-drug	-medicine-drug=1
@tōru_hashimoto@-person	-person=27
@scots@-art	-art=1
@love_never_dies@-art	-art=73
@corona@-food	-food=34
@hal_rogers@-location	-location=1
@bermondsey@-event	-event=3
@organic_theater_company@-organization	-organization=24
@fossil@-location	-location=12
@crossover@-product	-product=46
@tokai_university@-organization	-organization=119
@the_movie_of_the_same_name@-product	-product=1
@houston@-event	-event=8
@ccp@-person	-person=2
@castro@-person	-person=144
@craig_campbell@-person	-person=22
@catholic_junior_college@-organization	-organization=25
@algona,_iowa@-location	-location=36
@philip@-location	-location=6
@street_dogs@-art	-art=4
@cactus@-art	-art=4
@georgia_supreme_court@-organization	-organization=43
@inglis@-person	-person=2
@orange@-title	-title=4
@maker@-god	-god=2
@zooropa@-event	-event=1
@mildred_pierce@-art	-art=58
@princess_of_wales@-person	-person=122
@david_humphreys@-person	-person=34
@genesee@-location	-location=67
@the_united_states@-food	-food=1
@bob_schaffer@-person	-person=23
@candies@-person	-person=32
@uhf@-person	-person=2
@kiel@-organization	-organization=78
@simple_minds@-art	-art=1
@malmaison@-organization	-organization=10
@david_paymer@-person	-person=91
@2009@-award	-award=12
@zadar@-event	-event=1
@tagaytay@-location	-location=68
@rave_master@-product	-product=1
@columbia_university@-organization	-organization=11586
@madisonville,_kentucky@-location	-location=39
@cyril_mango@-person	-person=22
@le_roi_malgré_lui@-art	-art=34
@soma@-art	-art=9
@wilson_college@-organization	-organization=63
@reika_kakiiwa@-person	-person=60
@joyride@-art	-art=73
@brownwood,_texas@-location	-location=78
@the_club@-art	-art=8
@saskatoon_transit@-organization	-organization=37
@indian_army@-location	-location=1
@139@-location	-location=6
@the_lincoln_lawyer@-art	-art=51
@maine@-person	-person=5
@turbo@-location	-location=23
@prime_minister_of_jordan@-person	-person=1
@grimsay@-location	-location=21
@cyanide@-art	-art=5
@singapore_open@-event	-event=1
@highlands_ranch,_colorado@-location	-location=31
@barry_kitson@-person	-person=56
@west_memphis@-organization	-organization=9
@padstow@-location	-location=271
@e._p._taylor@-person	-person=77
@shan@-language	-language=70
@tempo@-organization	-organization=9
@alexander_downer@-person	-person=186
@fantastic_voyage@-broadcast_program	-broadcast_program=11
@safa@-location	-location=3
@tom_colicchio@-person	-person=44
@paducah@-location	-location=148
@western_virginia@-event	-event=1
@rakaia_river@-location	-location=48
@national_geographic_society@-location	-location=742
@christina_aguilera@-event	-event=1
@american_journal_of_human_genetics@-art	-art=21
@vazha-pshavela@-location	-location=1
@yamhill@-location	-location=67
@alcalá@-organization	-organization=23
@dollars_trilogy@-art	-art=43
@shaman@-art	-art=21
@harbourfront@-location	-location=76
@microsoft@-title	-title=2
@boom_crash_opera@-art	-art=3
@the_new_saints@-organization	-organization=129
@parliament_of_south_africa@-organization	-organization=108
@peking@-location	-location=135
@albert_salmi@-person	-person=51
@greg_proops@-person	-person=83
@tim_thomerson@-person	-person=81
@mayor_of_auckland_city@-title	-title=37
@scotty_nguyen@-person	-person=38
@mid_sussex@-location	-location=82
@universal_hd@-broadcast_network	-broadcast_network=43
@bridgewater,_nova_scotia@-location	-location=40
@gill@-person	-person=48
@botucatu@-location	-location=35
@golden_star@-organization	-organization=24
@soviet@-education-educational_degree	-education-educational_degree=1
@magnolia@-art	-art=139
@wilbur@-art	-art=2
@bps@-organization	-organization=29
@moon@-organization	-organization=4
@baiju_bawra@-person	-person=17
@carefree@-location	-location=15
@bayreuth_festival@-location	-location=3
@metro_rail@-transit	-transit=14
@bhagavan@-art	-art=1
@dural@-body_part	-body_part=3
@boiler_room@-organization	-organization=7
@lixnaw@-location	-location=11
@alliance@-organization	-organization=120
@exposed@-art	-art=47
@blandford@-location	-location=31
@specials@-broadcast_program	-broadcast_program=18
@tom_conti@-person	-person=109
@victor_young@-person	-person=484
@jonathan_winters@-person	-person=203
@aldershot_district@-organization	-organization=22
@starting_over@-broadcast_program	-broadcast_program=24
@viadana@-location	-location=23
@grambling@-organization	-organization=21
@koryak@-people-ethnicity	-people-ethnicity=7
@belgrade@-location	-location=7127
@aus@-language	-language=1
@moldovan@-person	-person=2
@the_beach@-location	-location=4
@delaware@-art	-art=4
@babar@-person	-person=44
@shotgun_messiah@-person	-person=21
@lala@-internet-website	-internet-website=4
@east_lancs@-product	-product=1
@interstate_565@-location	-location=23
@35@-art	-art=26
@38@-art	-art=7
@the_borrowers@-art	-art=57
@international_mobile_satellite_organization@-organization	-organization=100
@einaudi@-person	-person=15
@folklore@-organization	-organization=6
@meath@-location	-location=249
@bandera@-living_thing	-living_thing=3
@nagawa@-location	-location=21
@sarajevo@-event	-event=9
@frans_van_mieris_the_elder@-person	-person=26
@brian_michael_bendis@-person	-person=284
@toby_huss@-person	-person=58
@let_him_have_it@-art	-art=32
@walloon@-people-ethnicity	-people-ethnicity=148
@owl_city@-person	-person=189
@french_indochina@-organization	-organization=1
@gilbert_stanley_underwood@-person	-person=46
@karekin_i@-person	-person=24
@dingli@-location	-location=29
@orange_county@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@cabinet_minister@-title	-title=79
@markham@-broadcast_program	-broadcast_program=20
@all_india_students_federation@-organization	-organization=25
@josé_maría_forqué@-person	-person=21
@eighth@-organization	-organization=46
@reservoir@-disease	-disease=1
@his_master's_voice@-art	-art=9
@palomino@-person	-person=10
@abby@-event	-event=1
@portland,_indiana@-location	-location=30
@springfield,_illinois@-event	-event=2
@łaszczów@-location	-location=26
@30@-art	-art=10
@duda@-art	-art=1
@ducktales@-product	-product=16
@gene_simmons@-person	-person=540
@george_lakoff@-person	-person=113
@jonathan_trott@-person	-person=121
@wofford_college@-organization	-organization=174
@morazán@-location	-location=39
@range_rover@-product	-product=195
@woolhampton@-location	-location=35
@valdosta@-art	-art=3
@tosca@-product	-product=2
@amaranth_family@-living_thing	-living_thing=44
@boma@-organization	-organization=8
@first_epistle_of_peter@-art	-art=41
@hebron@-event	-event=3
@transdanubian_mountains@-location	-location=25
@75@-product	-product=7
@maccabean_revolt@-event	-event=32
@chase@-broadcast_program	-broadcast_program=64
@shelley_nitschke@-person	-person=21
@crusades@-art	-art=3
@camp_douglas@-location	-location=45
@kimberley@-person	-person=1
@st_francis@-organization	-organization=7
@s@-art	-art=18
@fort_lee@-location	-location=228
@diplommatinidae@-living_thing	-living_thing=75
@skylark@-organization	-organization=2
@londonderry@-location	-location=264
@happy_town@-art	-art=1
@uprising@-location	-location=2
@perspective@-art	-art=21
@mariefred@-location	-location=38
@scooby's_all-star_laff-a-lympics@-broadcast_program	-broadcast_program=27
@republic@-location	-location=568
@setanta@-broadcast_network	-broadcast_network=1
@cotabato@-language	-language=1
@ellenville,_new_york@-location	-location=25
@abc_studios@-broadcast_network	-broadcast_network=5
@order_of_the_white_falcon@-title	-title=26
@chrysalis_records@-organization	-organization=346
@st._joseph's_college@-location	-location=7
@juan_b._justo@-person	-person=31
@nahr_al-bared@-location	-location=27
@franche-comté@-organization	-organization=1
@bergerac@-location	-location=76
@ministry_of_tourism@-title	-title=1
@omid@-product	-product=9
@kingston@-event	-event=1
@116@-organization	-organization=1
@cyclura@-living_thing	-living_thing=37
@marquess_of_anglesey@-title	-title=25
@jing@-product	-product=6
@1@-broadcast_network	-broadcast_network=2
@canons_regular@-organization	-organization=133
@shropshire_union_railways_and_canal_company@-location	-location=1
@habonim@-location	-location=3
@chopper@-art	-art=45
@galliano@-food	-food=9
@val_poschiavo@-location	-location=34
@burgundy@-visual_art-color	-visual_art-color=38
@john_lithgow@-person	-person=394
@the_suburbs@-art	-art=15
@cornell@-organization	-organization=535
@los_angeles_county@-location	-location=678
@ružomberok@-location	-location=70
@peak@-product	-product=3
@forest_preserve@-location	-location=64
@chili@-location	-location=35
@warren,_arkansas@-location	-location=36
@international_plant_names_index@-internet-website	-internet-website=48
@bode@-person	-person=16
@reformation@-event	-event=1755
@drama@-location	-location=124
@bart@-location	-location=1
@forel@-product	-product=1
@too_short@-person	-person=385
@paul_sand_in_friends_and_lovers@-broadcast_program	-broadcast_program=44
@prosenjit_chatterjee@-person	-person=183
@nbc_symphony_orchestra@-person	-person=216
@drug@-event	-event=1
@triple_concerto@-art	-art=30
@rabbie_namaliu@-person	-person=22
@massilia@-living_thing	-living_thing=18
@hans_jæger@-person	-person=20
@bram_stoker@-award	-award=2
@sugarplum_fairy@-person	-person=24
@hōryū-ji@-location	-location=94
@ansel_adams@-person	-person=306
@fulton_mackay@-person	-person=51
@66@-event	-event=3
@nakhon_phanom@-location	-location=62
@french_intervention@-location	-location=1
@curt_blefary@-person	-person=38
@eni@-organization	-organization=220
@crescent@-product	-product=4
@percival_molson_memorial_stadium@-location	-location=21
@black_box@-living_thing	-living_thing=9
@stray_cats@-person	-person=173
@cerro_tololo_inter-american_observatory@-location	-location=69
@liza_lim@-person	-person=27
@black_cat,_white_cat@-art	-art=26
@m3@-product	-product=40
@vakula_the_smith@-art	-art=24
@the_secret_garden@-broadcast_program	-broadcast_program=3
@broadlands@-location	-location=33
@vega@-organization	-organization=12
@rose@-living_thing	-living_thing=111
@johanna@-art	-art=5
@hms_dolphin@-product	-product=15
@eureka_college@-organization	-organization=68
@marco@-art	-art=1
@bobby_thigpen@-person	-person=33
@new_york_underground_film_festival@-event	-event=54
@epic_of_gilgamesh@-art	-art=307
@charleston_southern_university@-organization	-organization=64
@george_abbot@-person	-person=40
@cresson@-event	-event=1
@political_film_society@-organization	-organization=25
@lekë@-finance-currency	-finance-currency=19
@the_chipmunks@-broadcast_program	-broadcast_program=2
@slapstick@-event	-event=4
@spokane_veterans_memorial_arena@-location	-location=39
@this_providence@-person	-person=31
@nestor@-product	-product=7
@leaves_of_grass@-art	-art=139
@rishon_lezion@-location	-location=241
@gloria@-location	-location=5
@vianden@-title	-title=3
@d._james_kennedy@-person	-person=52
@tim_rice-oxley@-person	-person=82
@vortex@-art	-art=11
@hyperion@-art	-art=96
@amarna@-location	-location=198
@toyfare@-art	-art=36
@semen_padang@-organization	-organization=28
@luftwaffe@-event	-event=1
@house_of_assembly@-event	-event=2
@the@-art	-art=9
@johnny_frigo@-person	-person=42
@nunhead_cemetery@-location	-location=29
@sena@-organization	-organization=28
@princess_amelia@-person	-person=18
@weetabix@-food	-food=31
@native_american@-language	-language=1
@winona@-art	-art=1
@daniel_webster_college@-organization	-organization=26
@natarang@-art	-art=21
@st._luke@-art	-art=2
@keystone@-art	-art=1
@chariton@-location	-location=27
@lovech@-location	-location=129
@malaga@-food	-food=5
@sydenham_college@-organization	-organization=39
@twelfth_night@-person	-person=42
@laura_ingraham@-person	-person=139
@lochmaben@-location	-location=58
@narada@-organization	-organization=38
@themselves@-broadcast_program	-broadcast_program=1
@andré_chénier@-art	-art=1
@re@-chemistry	-chemistry=7
@chiyoda@-product	-product=18
@university_of_palermo@-location	-location=1
@gq@-art	-art=731
@barra_do_garças@-organization	-organization=3
@consolidated@-organization	-organization=46
@seal@-language	-language=1
@herald@-product	-product=14
@wu_ming@-person	-person=23
@mir@-organization	-organization=41
@concord@-product	-product=23
@courtney_campbell_causeway@-location	-location=21
@corgi@-organization	-organization=35
@ron_barber@-person	-person=22
@1868@-organization	-organization=23
@goldsmith's@-organization	-organization=15
@bill_coleman@-person	-person=46
@perugia@-location	-location=17
@north_america@-language	-language=5
@urubamba@-location	-location=34
@vcl@-person	-person=1
@general@-event	-event=11
@tug@-product	-product=173
@angel's_egg@-art	-art=23
@aleppo@-location	-location=1660
@logo@-language	-language=3
@waheeda_rehman@-person	-person=180
@pre@-person	-person=19
@adelphi@-location	-location=73
@finland@-location	-location=15499
@sur@-location	-location=53
@north_queensland@-organization	-organization=45
@contest@-art	-art=7
@resurrection@-art	-art=165
@al-quwa_al-jawiya@-organization	-organization=82
@tipton@-person	-person=5
@epiphany@-location	-location=1
@manhattan@-art	-art=122
@kerrang!@-art	-art=836
@ralph_mcinerny@-person	-person=20
@saint-étienne@-organization	-organization=233
@david_fincher@-person	-person=428
@philip@-person	-person=501
@salt_lake@-organization	-organization=48
@honky_tonk_women@-art	-art=72
@hungaria@-organization	-organization=2
@vandalia@-product	-product=12
@matt_zimmerman@-person	-person=23
@john_moyer@-person	-person=46
@gmina_wodzisław@-location	-location=43
@tu@-organization	-organization=13
@brenden_morrow@-person	-person=36
@darren_mccarty@-person	-person=29
@glee@-product	-product=1
@bexhill@-location	-location=68
@gold_medal@-event	-event=35
@ferndale@-location	-location=140
@izhar_cohen@-person	-person=30
@mahomet@-art	-art=10
@stardust@-location	-location=3
@skyline@-organization	-organization=7
@2012-13@-organization	-organization=1
@e65@-product	-product=3
@players_championship_finals@-event	-event=27
@brühl@-location	-location=26
@nakhon_phanom@-organization	-organization=2
@mat_maneri@-person	-person=54
@entebbe@-broadcast_program	-broadcast_program=1
@woodrow_wilson@-person	-person=2442
@grub_street@-location	-location=46
@third@-broadcast_program	-broadcast_program=2
@blackbeard@-broadcast_program	-broadcast_program=9
@norwegian_young_conservatives@-organization	-organization=27
@aces@-organization	-organization=20
@hum@-art	-art=29
@fourmies@-location	-location=20
@hickman@-location	-location=37
@newnham@-location	-location=50
@toulon@-location	-location=1332
@west_australian@-person	-person=1
@jesualdo_ferreira@-person	-person=54
@deva@-location	-location=129
@mangalore@-location	-location=995
@gardens_point@-organization	-organization=1
@route_56@-location	-location=33
@minnesota_public_radio@-organization	-organization=260
@flex@-art	-art=8
@chambord@-location	-location=35
@hamilton_bohannon@-person	-person=23
@roosevelt_skerrit@-person	-person=46
@south_london@-location	-location=816
@bo_diddley@-person	-person=668
@kris_versteeg@-person	-person=39
@cave_creek@-event	-event=1
@cooper@-event	-event=1
@london_metal_exchange@-location	-location=62
@st_leonard's_college@-organization	-organization=38
@holiday_bowl@-location	-location=4
@empress_shōken@-person	-person=24
@handan@-person	-person=1
@history@-broadcast_network	-broadcast_network=69
@ni@-person	-person=1
@forum@-organization	-organization=3
@oldenburg@-person	-person=5
@knight@-person	-person=33
@makin_island@-event	-event=4
@sarabhai_vs_sarabhai@-broadcast_program	-broadcast_program=26
@labor_government@-organization	-organization=26
@alfonso_xi@-person	-person=68
@buffalo,_new_york@-event	-event=1
@philip_schuyler@-person	-person=153
@doug_mientkiewicz@-person	-person=54
@rock_me_amadeus@-art	-art=38
@banihal@-location	-location=32
@earls_of_essex@-person	-person=1
@fever_ray@-art	-art=7
@nazareth@-art	-art=5
@chongchon_river@-location	-location=23
@board_of_deputies_of_british_jews@-organization	-organization=76
@san_nicolas@-location	-location=39
@meadowlands@-location	-location=106
@getafe@-organization	-organization=132
@swiss_plateau@-location	-location=45
@santa_monica_track_club@-organization	-organization=25
@ste._genevieve@-person	-person=1
@thomas_gilbert@-person	-person=23
@after_the_fire@-art	-art=5
@saudi_arabia@-people-ethnicity	-people-ethnicity=1
@roots@-organization	-organization=6
@jim_carey@-person	-person=26
@pop@-broadcast_network	-broadcast_network=1
@jan_jönsson@-person	-person=21
@cremona@-location	-location=802
@ghost_rider@-product	-product=14
@justice_minister@-organization	-organization=13
@brittany@-title	-title=24
@arpa@-organization	-organization=46
@hampton@-product	-product=1
@dinosaur_island@-location	-location=23
@pablo_picasso@-art	-art=12
@st._martinville@-location	-location=50
@magna_britannia@-art	-art=22
@mainz@-event	-event=14
@university_of_minnesota_duluth@-organization	-organization=174
@nicolas_vogondy@-person	-person=24
@port_hudson@-event	-event=30
@pale@-medicine-symptom	-medicine-symptom=1
@blind_faith@-art	-art=40
@pablo_cruise@-art	-art=2
@keyboards@-product	-product=5735
@pieces@-person	-person=2
@rupiah_banda@-person	-person=44
@september_12@-time	-time=274
@kidd_kraddick@-person	-person=40
@galaxy_quest@-art	-art=105
@fatima@-person	-person=21
@fairfax@-person	-person=10
@crisis@-art	-art=174
@furniture@-product	-product=32
@pontian@-location	-location=5
@straight_talk@-art	-art=24
@yerba_buena@-living_thing	-living_thing=1
@185@-art	-art=5
@antonio_banderas@-person	-person=442
@alessandro_baricco@-person	-person=32
@mareeba@-location	-location=24
@2004_european_parliament_election@-event	-event=68
@camus@-person	-person=62
@southampton@-location	-location=3373
@rico@-organization	-organization=1
@17@-art	-art=20
@hont@-person	-person=1
@alpha@-location	-location=42
@johann_kaspar_lavater@-person	-person=29
@parish_church@-organization	-organization=4
@kashmir@-location	-location=2103
@the_other_half@-art	-art=6
@jewelled@-art	-art=1
@tuscarora@-location	-location=19
@ava@-person	-person=4
@meru@-people-ethnicity	-people-ethnicity=12
@engine@-broadcast_program	-broadcast_program=8
@karlovy_vary@-location	-location=317
@mob_rules@-art	-art=24
@lyttelton@-title	-title=1
@sound_editing@-title	-title=23
@bollinger@-location	-location=13
@allsvenskan@-organization	-organization=1488
@yoshio_mikami@-person	-person=21
@poplar_grove@-location	-location=21
@adana@-event	-event=1
@halo@-organization	-organization=1
@jimmy_briand@-person	-person=22
@calabria@-location	-location=1895
@the_young_marrieds@-broadcast_program	-broadcast_program=19
@louise_beavers@-person	-person=73
@madame_x@-art	-art=33
@casa_grande@-product	-product=1
@berne@-organization	-organization=1
@rampage@-organization	-organization=9
@clint_dolezel@-person	-person=34
@douglas_dc-8@-event	-event=1
@soviet_government@-person	-person=37
@black_cat@-art	-art=2
@iban@-people-ethnicity	-people-ethnicity=125
@botanisk_tidsskrift@-art	-art=80
@les_paul@-product	-product=71
@gordon_clark@-person	-person=26
@river_plate@-event	-event=3
@king_of_italy@-title	-title=493
@baba_o'riley@-art	-art=126
@blue_diamonds@-organization	-organization=6
@furuset@-organization	-organization=15
@kootenay_ice@-organization	-organization=102
@dubailand@-location	-location=34
@nb@-organization	-organization=1
@abdullah_çatlı@-person	-person=43
@jean_metzinger@-person	-person=194
@covington,_tennessee@-location	-location=29
@everyman@-art	-art=46
@1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=75
@john_f._collins@-person	-person=21
@cave@-person	-person=13
@19@-event	-event=4
@teri_desario@-person	-person=26
@enlightened@-broadcast_program	-broadcast_program=27
@slam@-person	-person=35
@sasha_sokol@-person	-person=40
@east_is_east@-art	-art=52
@concord@-art	-art=1
@high_sheriff_of_rutland@-title	-title=41
@elkridge@-location	-location=29
@edison@-person	-person=91
@labor_day@-broadcast_program	-broadcast_program=1
@habakkuk@-person	-person=62
@harald_schmidt@-broadcast_program	-broadcast_program=3
@leon_rupnik@-person	-person=25
@sub-saharan@-location	-location=24
@daly@-product	-product=3
@aglossa_pinguinalis@-living_thing	-living_thing=44
@azeris@-location	-location=4
@pereira@-person	-person=10
@rye@-food	-food=11
@bellinzona@-location	-location=260
@county_armagh@-organization	-organization=1
@aga@-biology	-biology=1
@brownie@-organization	-organization=18
@reba@-person	-person=8
@spirit_lake@-people-ethnicity	-people-ethnicity=2
@confederate_forces@-location	-location=7
@504_king@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=30
@director-general@-title	-title=69
@potenza@-location	-location=130
@laura_secord@-person	-person=62
@dragon@-broadcast_program	-broadcast_program=9
@manatee@-living_thing	-living_thing=35
@stonewall@-location	-location=71
@all_star_united@-person	-person=31
@ultramarine@-art	-art=5
@st._marys@-location	-location=84
@cie@-organization	-organization=21
@veghel@-event	-event=1
@raunchy@-person	-person=18
@chief_rabbi@-organization	-organization=10
@maria@-location	-location=10
@chile_national_football_team@-organization	-organization=111
@pine_valley_golf_club@-location	-location=20
@stromberg@-broadcast_program	-broadcast_program=30
@michael_landon@-person	-person=179
@broadcast@-organization	-organization=1
@rené_pape@-person	-person=27
@263@-art	-art=18
@sudden_death@-disease	-disease=14
@bengali@-people-ethnicity	-people-ethnicity=850
@saxons@-location	-location=6
@awake_is_the_new_sleep@-art	-art=20
@little_rock,_arkansas@-location	-location=1059
@ashburton@-event	-event=1
@edward_gargan@-person	-person=33
@organ@-location	-location=6
@arroz_con_leche@-art	-art=16
@c.g._conn@-organization	-organization=43
@new_york_times@-organization	-organization=2
@apocalypso@-art	-art=23
@the_minutemen@-organization	-organization=1
@newgate@-location	-location=151
@gregory_peck@-art	-art=1
@tamarack@-location	-location=7
@rockapella@-person	-person=94
@jack_of_all_trades@-broadcast_program	-broadcast_program=38
@lexicon@-product	-product=3
@oxon@-chemistry	-chemistry=2
@no._2@-location	-location=1
@bba@-award	-award=1
@reggio@-organization	-organization=2
@mario_cipollini@-person	-person=137
@albemarle@-location	-location=77
@mike_enzi@-person	-person=51
@saigon@-art	-art=6
@russian_sfsr@-location	-location=170
@viktor_vekselberg@-person	-person=29
@kendall_grove@-person	-person=44
@calgary@-art	-art=1
@keppel@-person	-person=14
@orem@-organization	-organization=3
@herman_b_wells@-person	-person=21
@šid@-location	-location=74
@oran@-organization	-organization=3
@king_henry_viii@-art	-art=5
@minister_for_local_government@-person	-person=3
@us_46@-location	-location=70
@mallorca@-organization	-organization=196
@hustler@-location	-location=1
@anicuns@-location	-location=21
@ilocano@-language	-language=60
@permanent_secretary@-title	-title=366
@harry_callahan@-person	-person=42
@bolsover@-organization	-organization=1
@drama@-art	-art=63
@rikken_kaishintō@-organization	-organization=23
@latin@-product	-product=1
@big_four@-event	-event=32
@meat@-art	-art=3
@bangladeshis@-people-ethnicity	-people-ethnicity=11
@organized_konfusion@-art	-art=5
@rai_1@-broadcast_network	-broadcast_network=143
@rules_of_engagement@-broadcast_program	-broadcast_program=185
@thicker_than_water@-art	-art=20
@sly_fox@-person	-person=4
@ararat@-food	-food=1
@ancient_greeks@-location	-location=145
@earl_of_fife@-title	-title=33
@gresley_rovers@-organization	-organization=21
@syco_music@-organization	-organization=124
@professor@-title	-title=1
@first_taranaki_war@-event	-event=62
@wicked_science@-broadcast_program	-broadcast_program=28
@royal_australasian_ornithologists_union@-organization	-organization=131
@seibu@-organization	-organization=20
@million_dollar_quartet@-art	-art=21
@brazilian_série_a@-event	-event=2
@gompa@-location	-location=26
@john_russell_fearn@-person	-person=21
@masai@-location	-location=8
@abba@-title	-title=1
@1958–59@-event	-event=113
@ib_diploma_programme@-education-educational_degree	-education-educational_degree=196
@sinope@-event	-event=1
@jal@-art	-art=4
@conference_south@-event	-event=3
@stingray@-art	-art=5
@eleanor_of_lancaster@-person	-person=35
@junkanoo@-art	-art=1
@lunar@-art	-art=2
@adp@-chemistry	-chemistry=99
@bridges@-art	-art=4
@jester@-art	-art=6
@puerto_rican@-organization	-organization=3
@bill_yeoman@-person	-person=28
@berlin@-organization	-organization=311
@giordano@-person	-person=15
@a60@-product	-product=2
@pittsburgh@-broadcast_network	-broadcast_network=2
@dazzy_vance@-person	-person=42
@f-16_fighting_falcon@-product	-product=61
@volans@-location	-location=25
@hdl@-computer-programming_language	-computer-programming_language=8
@steptoe_and_son@-broadcast_program	-broadcast_program=157
@south_staffordshire_regiment@-organization	-organization=116
@flemish@-people-ethnicity	-people-ethnicity=523
@california@-living_thing	-living_thing=2
@pepin@-location	-location=39
@eric_martin@-person	-person=45
@binnie_hale@-person	-person=34
@greenford@-location	-location=1
@alpha@-biology	-biology=1
@scotsman@-location	-location=78
@duck@-organization	-organization=3
@the_dove@-art	-art=19
@the_super_dimension_fortress_macross@-broadcast_program	-broadcast_program=148
@oudtshoorn@-location	-location=118
@ferncliff_cemetery@-location	-location=55
@sugar@-food	-food=104
@mountain_view@-organization	-organization=7
@sin@-broadcast_program	-broadcast_program=14
@corry@-person	-person=2
@cbs_radio@-broadcast_program	-broadcast_program=1
@alfred_wagenknecht@-person	-person=26
@booneville@-location	-location=65
@shepparton@-organization	-organization=7
@riffa@-location	-location=48
@faculty@-organization	-organization=2
@drenica@-organization	-organization=1
@sean_patrick_flanery@-person	-person=119
@flies@-living_thing	-living_thing=117
@uruguayan@-people-ethnicity	-people-ethnicity=91
@dionysos@-art	-art=1
@infiniti@-organization	-organization=151
@lithuanian@-location	-location=99
@national_electrical_manufacturers_association@-organization	-organization=39
@don@-product	-product=3
@george_burns@-person	-person=412
@boscawen@-location	-location=15
@gale_harold@-person	-person=66
@emmis_communications@-organization	-organization=123
@khan@-event	-event=1
@howard_air_force_base@-location	-location=46
@conegliano@-organization	-organization=2
@jacksonville@-location	-location=1280
@dl@-education-educational_degree	-education-educational_degree=8
@eastwick@-broadcast_program	-broadcast_program=42
@klondike@-event	-event=24
@paul_ricard@-event	-event=2
@barcelona,_spain@-event	-event=23
@scuderia_coloni@-organization	-organization=21
@bill_sage@-person	-person=21
@sassoferrato@-person	-person=11
@jpn@-organization	-organization=5
@goose@-location	-location=3
@province_of_asia@-location	-location=21
@his_mother@-person	-person=25
@ivermectin@-medicine-drug	-medicine-drug=32
@völkischer_beobachter@-art	-art=91
@al_arabi@-art	-art=2
@gunner@-title	-title=54
@earl_of_rosebery@-person	-person=2
@cj@-product	-product=6
@salo@-person	-person=1
@project_x@-broadcast_program	-broadcast_program=1
@riz_district@-location	-location=27
@crotone@-location	-location=103
@starogard_gdański@-location	-location=321
@waikato_bay_of_plenty_magic@-organization	-organization=48
@w9@-broadcast_network	-broadcast_network=32
@birecik@-location	-location=20
@michael_john_lachiusa@-person	-person=69
@senai@-location	-location=21
@chris_dibona@-person	-person=22
@minister_of_social_affairs@-organization	-organization=6
@eve@-time	-time=3
@xuxa@-broadcast_program	-broadcast_program=5
@george_best@-art	-art=5
@luka@-location	-location=11
@war_graves@-organization	-organization=202
@queen's_university@-location	-location=1
@jinder_mahal@-person	-person=30
@web@-person	-person=1
@defence_services_staff_college@-organization	-organization=44
@topper_headon@-person	-person=62
@millennium@-person	-person=5
@nándor_hidegkuti@-person	-person=55
@luv@-art	-art=29
@ya_boy@-person	-person=39
@banyuls-sur-mer@-location	-location=37
@matt_thornton@-person	-person=24
@the_labyrinth@-art	-art=1
@robotech@-art	-art=12
@the_dam_busters@-product	-product=2
@hood@-art	-art=3
@mortara@-person	-person=2
@hikaru_asami@-person	-person=25
@market_drayton_town@-organization	-organization=24
@dreyfus@-organization	-organization=10
@rio_locsin@-person	-person=38
@playboy@-organization	-organization=9
@flaming_youth@-person	-person=12
@thomas_nashe@-person	-person=163
@john_harron@-person	-person=21
@magda_olivero@-person	-person=52
@job@-organization	-organization=6
@oh_land@-art	-art=4
@visigothic_kingdom@-location	-location=382
@la_perla@-organization	-organization=20
@george_raft@-person	-person=326
@gq@-person	-person=11
@doxa@-product	-product=2
@comcast_sportsnet_california@-broadcast-tv_channel	-broadcast-tv_channel=23
@d_generation@-person	-person=38
@mex@-organization	-organization=11
@biggar@-organization	-organization=1
@karen@-art	-art=1
@fano@-person	-person=1
@athens_state_university@-organization	-organization=22
@miriam_oremans@-person	-person=71
@angeles_crest_highway@-location	-location=39
@chilean@-people-ethnicity	-people-ethnicity=201
@stones@-art	-art=12
@uto@-organization	-organization=1
@diwali@-time	-time=540
@magician@-title	-title=69
@payback@-broadcast_program	-broadcast_program=5
@sliven@-organization	-organization=25
@white_album@-art	-art=69
@board_of_control_for_cricket_in_india@-organization	-organization=187
@pressure_sounds@-organization	-organization=23
@return@-art	-art=10
@heartland@-location	-location=4
@struck_by_lightning@-art	-art=19
@matt_treanor@-person	-person=31
@nye_county,_nevada@-location	-location=57
@true@-organization	-organization=13
@eugene_o'curry@-person	-person=45
@carolinian@-location	-location=25
@cbgb@-location	-location=420
@división_de_honor@-organization	-organization=49
@lion@-living_thing	-living_thing=319
@cutters@-product	-product=111
@wandering_jew@-living_thing	-living_thing=3
@frederick_mccubbin@-person	-person=80
@steele@-location	-location=32
@joseph_rowntree@-person	-person=22
@cascais@-organization	-organization=2
@orduspor@-organization	-organization=119
@marcedes_lewis@-person	-person=32
@alzira@-location	-location=26
@thames@-location	-location=114
@tiburon@-location	-location=56
@jin@-person	-person=8
@grandfather@-location	-location=1
@pétain@-person	-person=34
@pandulf_iv_of_capua@-person	-person=27
@bella_bella@-location	-location=43
@george_iii@-person	-person=865
@cdb@-person	-person=16
@high_valley@-person	-person=20
@byzantine_army@-organization	-organization=160
@cnr@-organization	-organization=50
@anthony_anderson@-person	-person=131
@jim_leyritz@-person	-person=55
@pictures_of_you@-broadcast_program	-broadcast_program=3
@international_baseball@-organization	-organization=47
@the_long_and_winding_road@-art	-art=106
@wing@-body_part	-body_part=2
@washington_senators@-organization	-organization=1886
@loyola_university@-location	-location=2
@monaco@-location	-location=2362
@rico@-person	-person=27
@ettore_bugatti@-organization	-organization=1
@mt@-language	-language=1
@spy@-art	-art=10
@james_monroe@-person	-person=792
@tenth@-location	-location=9
@san_francisco_international_film_festival@-event	-event=249
@city_hospital@-broadcast_program	-broadcast_program=13
@fredy_montero@-person	-person=41
@raimondo_montecuccoli@-person	-person=49
@branko_stanković@-person	-person=35
@vector@-art	-art=5
@brownstown@-event	-event=1
@nettwerk_records@-organization	-organization=23
@anthony_haden-guest@-person	-person=28
@pietro_tribuno@-person	-person=30
@potsdam@-location	-location=1273
@escape_the_fate@-art	-art=8
@oppenheim@-person	-person=7
@university_of_texas_at_san_antonio@-organization	-organization=232
@central_alaskan_yup'ik@-people-ethnicity	-people-ethnicity=1
@blue_mountain@-food	-food=1
@shatter@-product	-product=5
@philip_k._wrigley@-person	-person=75
@recanati@-person	-person=1
@marcomanni@-event	-event=1
@barisal_division@-location	-location=556
@keren@-location	-location=58
@dean_foods@-organization	-organization=54
@@-disease	-disease=2
@hebburn@-organization	-organization=2
@timber_wolf@-location	-location=6
@bad_habits@-art	-art=21
@anglo-irish@-location	-location=2
@leucodonta_bicoloria@-living_thing	-living_thing=26
@nimrod@-organization	-organization=3
@veteran@-product	-product=6
@tc@-chemistry	-chemistry=5
@coachella_festival@-event	-event=29
@genii@-god	-god=15
@tronto@-location	-location=24
@secret_affair@-person	-person=43
@loyola@-person	-person=12
@deadpool@-product	-product=30
@richard_nicolls@-person	-person=45
@cowell@-person	-person=6
@ernest_renan@-person	-person=195
@neuchâtel@-location	-location=519
@riley@-person	-person=14
@james@-event	-event=1
@hamilton_west@-location	-location=96
@issus@-location	-location=9
@pakistan@-religion-religion	-religion-religion=1
@mel_tormé@-person	-person=501
@ats@-product	-product=1
@gpo@-location	-location=2
@the_hub@-broadcast_program	-broadcast_program=5
@brookville@-person	-person=15
@sophia_young@-person	-person=21
@watson@-product	-product=2
@steamhammer@-art	-art=6
@fujimi_orchestra@-art	-art=36
@hammer_films@-organization	-organization=62
@consul@-product	-product=11
@kumul_rebellion@-event	-event=23
@general_staff@-organization	-organization=6
@dov_tiefenbach@-person	-person=20
@kay_patterson@-person	-person=22
@mcmenamins@-organization	-organization=27
@gujranwala@-location	-location=356
@blackburn_rovers@-organization	-organization=2508
@b-side@-art	-art=9
@memoirs@-person	-person=2
@thales_group@-organization	-organization=139
@airport@-art	-art=78
@ezekiel@-art	-art=132
@charles_b._cochran@-person	-person=33
@ben_cardin@-person	-person=76
@sopron@-organization	-organization=8
@laurus@-person	-person=2
@hillary_clinton@-event	-event=3
@shibuya,_tokyo@-location	-location=128
@council@-event	-event=2
@super_tuesday@-event	-event=109
@caretaker@-title	-title=32
@randy_thom@-person	-person=20
@thanksgiving@-art	-art=4
@thomas_sutcliffe_mort@-person	-person=25
@federation@-event	-event=228
@manitou@-god	-god=3
@crewe@-organization	-organization=58
@galt@-location	-location=38
@vasco@-organization	-organization=28
@mgh@-location	-location=5
@ankara@-organization	-organization=8
@sturgeon_bay@-location	-location=79
@ui@-person	-person=3
@go_fish@-product	-product=17
@klaas_de_vries@-person	-person=20
@refused@-event	-event=1
@hyde_park@-art	-art=11
@phoenix@-event	-event=75
@zeebrugge@-location	-location=283
@sidcup@-location	-location=231
@vandals@-person	-person=8
@blind@-person	-person=1
@croydon_airport@-location	-location=133
@lincoln,_nebraska@-location	-location=943
@liberty_tree@-organization	-organization=1
@loughborough@-location	-location=676
@george_washington_carver@-organization	-organization=1
@shaw@-person	-person=54
@dupont@-product	-product=1
@herbert@-title	-title=4
@stacie_orrico@-art	-art=14
@lupillo_rivera@-person	-person=28
@danes@-organization	-organization=2
@seventh_heaven@-broadcast_program	-broadcast_program=2
@john_dory@-art	-art=1
@august_1@-event	-event=1
@epic_illustrated@-art	-art=72
@varun_gandhi@-person	-person=22
@paducah,_kentucky@-location	-location=306
@national_film_awards@-award	-award=539
@never_shout_never@-art	-art=1
@machine_head@-person	-person=377
@st._joseph's_hospital@-location	-location=23
@socialist_republic_of_serbia@-location	-location=76
@daventry@-location	-location=226
@danny_bank@-person	-person=56
@stone@-event	-event=1
@seligman@-person	-person=7
@goring@-location	-location=28
@kennedy@-organization	-organization=10
@sucre@-location	-location=275
@ssi@-organization	-organization=16
@infratil@-organization	-organization=29
@helen_merrill@-art	-art=4
@wyong_shire@-location	-location=86
@dalian@-location	-location=654
@chidambaram@-art	-art=7
@ash'ari@-person	-person=1
@nait@-organization	-organization=23
@coached@-title	-title=26
@say_anything@-product	-product=1
@vacha@-living_thing	-living_thing=1
@duke_of_leinster@-person	-person=7
@vi@-person	-person=3
@hunter@-product	-product=28
@gilbert@-organization	-organization=1
@osterøy@-location	-location=49
@lucrezia_borgia@-person	-person=169
@hamel@-location	-location=25
@zeit@-art	-art=24
@agents@-computer-programming_language	-computer-programming_language=1
@shalil_rural_district@-location	-location=32
@arendal@-location	-location=331
@allen_coulter@-person	-person=48
@tribute@-location	-location=1
@qarah_quyun-e_jonubi_rural_district@-location	-location=33
@whitlam_government@-person	-person=97
@emerald@-organization	-organization=1
@patricia_mayr-achleitner@-person	-person=41
@lubbock@-location	-location=560
@quirinus@-god	-god=62
@foundation@-product	-product=2
@aslan_abashidze@-person	-person=43
@ruby_rose@-person	-person=20
@baretta@-person	-person=3
@jack_keane@-product	-product=4
@the_go-betweens@-person	-person=182
@sisters@-product	-product=1
@soyuz_tma-9@-event	-event=29
@braindead@-disease	-disease=1
@sekigahara@-event	-event=8
@rothmans_international@-event	-event=8
@zinaida_greceanîi@-person	-person=24
@genghis_tron@-person	-person=44
@n.y._rangers@-organization	-organization=70
@honeydew@-location	-location=2
@william_thomas@-person	-person=58
@el_generico@-person	-person=112
@nakakanbara_district@-location	-location=27
@leicestershire@-product	-product=1
@hole@-person	-person=412
@ccs@-organization	-organization=73
@fray@-title	-title=10
@market@-art	-art=1
@malay_college_kuala_kangsar@-location	-location=60
@6@-organization	-organization=12
@dina@-organization	-organization=99
@ml@-computer-programming_language	-computer-programming_language=71
@william_fraser@-person	-person=20
@love_story@-broadcast_program	-broadcast_program=7
@the_looking_glass_war@-art	-art=23
@sitamarhi@-location	-location=49
@sanctuary_of_our_lady_of_lourdes@-location	-location=38
@freedom_call@-person	-person=40
@oregano@-food	-food=17
@roll-on@-organization	-organization=1
@otis_thorpe@-person	-person=29
@harvester@-location	-location=31
@fredericksburg@-location	-location=241
@madison@-product	-product=2
@fiji@-location	-location=4675
@laser_radial@-product	-product=40
@kalpana_iyer@-person	-person=22
@elis@-art	-art=5
@huntsville_international_airport@-location	-location=33
@cod@-living_thing	-living_thing=32
@radon@-location	-location=2
@kallithea@-location	-location=66
@secession@-location	-location=5
@nonsuch@-art	-art=9
@baghdad@-event	-event=17
@madagascar@-broadcast_program	-broadcast_program=3
@139@-art	-art=3
@boycott,_divestment_and_sanctions@-organization	-organization=74
@psyche@-art	-art=18
@bad_sobernheim@-location	-location=66
@michelle_gayle@-art	-art=2
@dubs@-organization	-organization=2
@nepalese@-location	-location=25
@pavlov@-location	-location=2
@kowsar_county@-location	-location=109
@cassie@-person	-person=46
@vinton@-person	-person=2
@bat@-organization	-organization=11
@diocesan@-location	-location=15
@caesars_palace@-location	-location=349
@richard_davies@-person	-person=44
@11@-product	-product=16
@shuttleworth_foundation@-person	-person=1
@sweetwater@-art	-art=1
@heather_peace@-person	-person=26
@ema@-person	-person=1
@presidential@-title	-title=470
@dead_silence@-art	-art=44
@billy@-broadcast_program	-broadcast_program=8
@slate@-visual_art-color	-visual_art-color=3
@siam@-event	-event=1
@o'reilly@-person	-person=5
@martins@-location	-location=3
@ibn_al-nadim@-person	-person=54
@georgetown@-location	-location=1123
@brazos_valley@-location	-location=24
@the_good_life@-person	-person=55
@cambria@-location	-location=133
@uefa_euro_2016@-event	-event=50
@marco@-product	-product=1
@docks@-location	-location=18
@madusa@-person	-person=21
@campbell_singer@-person	-person=33
@shatter@-art	-art=26
@bruno_metsu@-person	-person=31
@downfall@-broadcast_program	-broadcast_program=2
@1948_democratic_national_convention@-event	-event=44
@zhejiang_university@-location	-location=1
@friday_night_dinner@-time	-time=3
@the_heavy@-art	-art=13
@department_of_war@-title	-title=1
@shankha@-product	-product=22
@the_reluctant_debutante@-art	-art=26
@heb.@-language	-language=36
@frobisher_bay@-location	-location=147
@fife@-person	-person=1
@outer_ring_road,_hyderabad@-location	-location=23
@andré_téchiné@-person	-person=124
@marmara@-living_thing	-living_thing=2
@brocklesby@-location	-location=33
@atomic@-person	-person=6
@biel@-location	-location=204
@black_hat@-religion-religion	-religion-religion=2
@panama@-location	-location=8191
@woodville@-organization	-organization=51
@tortilla_flat@-art	-art=33
@madison_square_garden@-organization	-organization=1
@glenmore@-organization	-organization=24
@i_liga@-event	-event=3
@cumberland_school_of_law@-organization	-organization=146
@coleman@-location	-location=61
@single-player@-product	-product=61
@king_kong@-food	-food=1
@film_of_the_same_name@-broadcast_program	-broadcast_program=7
@archbishop_of_quebec@-location	-location=25
@northern_fleet@-organization	-organization=93
@gene_deitch@-person	-person=71
@lewis_h._brereton@-person	-person=35
@invasion!@-art	-art=40
@muenster@-food	-food=3
@hillbilly_jim@-person	-person=38
@aquitaine@-person	-person=1
@bent@-person	-person=41
@the_beach@-art	-art=94
@marshallese@-location	-location=18
@livonian_rhymed_chronicle@-art	-art=27
@ghostface_killah@-art	-art=1
@on_fire@-event	-event=1
@gwangyang@-location	-location=37
@quay_county,_new_mexico@-location	-location=21
@smile@-broadcast_program	-broadcast_program=21
@bbc_television_service@-organization	-organization=1
@marianna@-person	-person=6
@beira@-location	-location=180
@glen_velez@-person	-person=41
@@-finance-currency	-finance-currency=4
@sulejman_tihić@-person	-person=25
@dmitrov@-organization	-organization=1
@iranian@-people-ethnicity	-people-ethnicity=506
@el_reno,_oklahoma@-location	-location=56
@santa_barbara_county@-location	-location=162
@la_esmeralda@-product	-product=1
@casting_crowns@-person	-person=167
@marden@-location	-location=43
@boedo@-location	-location=20
@gavin_bryars@-person	-person=154
@xanthos@-location	-location=43
@hard-ons@-person	-person=26
@top_thrill_dragster@-location	-location=30
@peacefrog_records@-organization	-organization=36
@frank_ellis@-person	-person=26
@john_norvell@-person	-person=24
@the_cat_in_the_hat@-art	-art=80
@the_magic_numbers@-art	-art=5
@rovers@-product	-product=2
@peloponnesian@-event	-event=2
@hmong_people@-people-ethnicity	-people-ethnicity=63
@keith@-organization	-organization=30
@whitehead_prize@-award	-award=34
@sellin@-location	-location=19
@jersey@-person	-person=1
@republic_of_ireland@-organization	-organization=1091
@michigan_state_college@-organization	-organization=22
@murphy_anderson@-person	-person=71
@gabrielle_anwar@-person	-person=82
@ipeľ@-location	-location=22
@turlock@-location	-location=39
@e20@-location	-location=59
@gyula_illyés@-person	-person=22
@london_overground@-transit	-transit=448
@vishnu@-person	-person=10
@john_isner@-person	-person=326
@nizar_qabbani@-person	-person=57
@middle@-event	-event=7
@nic@-person	-person=5
@south_african_college@-organization	-organization=36
@convoy@-product	-product=1
@leyte@-event	-event=56
@anglo@-language	-language=6
@larnaca_district@-location	-location=57
@john_fashanu@-person	-person=69
@riverdance@-art	-art=172
@le_cid@-art	-art=70
@tori_spelling@-person	-person=144
@nesta_carter@-person	-person=28
@paulton@-location	-location=36
@balto@-art	-art=39
@strasbourg@-organization	-organization=75
@cochylis_dubitana@-living_thing	-living_thing=29
@bolimów@-event	-event=1
@calgary@-product	-product=1
@katja_ebstein@-person	-person=33
@the_script@-person	-person=227
@tímea_babos@-person	-person=121
@serie_d@-organization	-organization=1413
@alcohol@-chemistry	-chemistry=156
@evan_lysacek@-person	-person=88
@mill_bay@-location	-location=21
@michelangelo@-person	-person=1258
@atlantic_league_of_professional_baseball@-organization	-organization=273
@baltimore_colts@-event	-event=56
@get_back@-broadcast_program	-broadcast_program=3
@roy_greenslade@-person	-person=39
@warwick@-title	-title=5
@mediaworks@-person	-person=161
@nate_diaz@-person	-person=53
@violetta@-art	-art=15
@hippo@-organization	-organization=1
@prime@-organization	-organization=11
@lord_of_the_rings@-art	-art=46
@blackpool@-organization	-organization=16
@foxy@-product	-product=2
@australian_computer_society@-organization	-organization=36
@eaton_corporation@-organization	-organization=80
@adrian_morley@-person	-person=29
@navarro_county@-location	-location=58
@medley@-art	-art=2
@space@-organization	-organization=4
@kirundi@-language	-language=39
@tongue@-food	-food=3
@we@-organization	-organization=3
@wilhelm_der_reiche@-person	-person=22
@wellwater_conspiracy@-person	-person=18
@wilmington@-person	-person=1
@bluefield@-organization	-organization=4
@oranges_are_not_the_only_fruit@-broadcast_program	-broadcast_program=24
@victoria_station@-art	-art=11
@penicuik@-organization	-organization=1
@devildriver@-person	-person=95
@poole_town@-organization	-organization=83
@miranda@-art	-art=18
@russian_orthodox_church_outside_russia@-organization	-organization=139
@speaker_of_the_house@-organization	-organization=7
@nis@-location	-location=1
@francisco_i._madero@-location	-location=9
@beerschot@-organization	-organization=51
@secretary_of_state_for_culture,_media_and_sport@-organization	-organization=6
@mac_pro@-product	-product=60
@battle_of_pressburg@-event	-event=21
@abc_classics@-broadcast_network	-broadcast_network=2
@david_murray@-person	-person=150
@dayton@-organization	-organization=96
@aggro_berlin@-art	-art=2
@little_wolf@-person	-person=15
@pangani@-location	-location=25
@kiss@-organization	-organization=7
@rich_lee@-person	-person=24
@waalwijk@-location	-location=48
@nana@-person	-person=34
@denver_broncos@-event	-event=98
@modus@-art	-art=2
@nikolayev@-location	-location=54
@rambo@-product	-product=5
@committee_on_social_thought@-organization	-organization=39
@apatura_ilia@-living_thing	-living_thing=35
@hals@-location	-location=11
@singapore_government@-organization	-organization=25
@cornerstone_university@-organization	-organization=53
@grouplove@-person	-person=48
@ruth@-broadcast_program	-broadcast_program=1
@dutton@-person	-person=11
@plaza@-product	-product=1
@bonanza_air_lines@-organization	-organization=30
@hirosaki_domain@-location	-location=71
@sylk-e._fyne@-person	-person=22
@brush@-location	-location=9
@martin_rotsey@-person	-person=38
@eiken@-broadcast_program	-broadcast_program=14
@mike_lindup@-person	-person=66
@callan@-location	-location=52
@olivier_dacourt@-person	-person=33
@putnam@-person	-person=19
@boss@-title	-title=8
@al_lewis@-broadcast_program	-broadcast_program=1
@qualcomm@-person	-person=1
@anoraknophobia@-art	-art=29
@greyfriars@-location	-location=35
@eyehategod@-person	-person=78
@the_netherlands@-organization	-organization=252
@terrelle_pryor@-person	-person=77
@george_ducas@-art	-art=2
@gerhard_gran@-person	-person=20
@ncaa_championships@-event	-event=24
@queen_mary_reservoir@-location	-location=20
@les_favell@-person	-person=37
@blechnum_discolor@-living_thing	-living_thing=41
@bed@-location	-location=7
@dec@-product	-product=1
@chinese@-art	-art=1
@shakespeare's_globe@-location	-location=216
@kirk@-person	-person=11
@john_marshall@-art	-art=1
@south_district@-location	-location=20
@iso@-product	-product=5
@quartet@-art	-art=81
@city_of_newcastle@-location	-location=40
@bornean@-living_thing	-living_thing=2
@decatur,_texas@-location	-location=25
@dosh@-art	-art=5
@waldeck-frankenberg@-location	-location=45
@sander_kleinenberg@-person	-person=54
@sleater-kinney@-art	-art=4
@earl_of_menteith@-title	-title=31
@zoo_and_aquarium_association@-organization	-organization=24
@german_national@-event	-event=32
@aitape@-location	-location=144
@jigsaw@-art	-art=14
@népstadion@-location	-location=33
@waterfall@-art	-art=17
@alexis_jordan@-art	-art=3
@lexington,_missouri@-location	-location=123
@vernon_jordan@-person	-person=36
@abdominal@-body_part	-body_part=25
@skeid@-organization	-organization=137
@saba@-location	-location=260
@middle_east@-location	-location=7889
@cbs@-person	-person=128
@epiphany@-product	-product=2
@will_power@-person	-person=230
@eniac@-person	-person=5
@ipecac_recordings@-organization	-organization=160
@pablo_larrazábal@-person	-person=21
@switch@-art	-art=43
@lubień_kujawski@-location	-location=39
@cranes@-living_thing	-living_thing=82
@bishop_of_dunblane@-title	-title=57
@gold_rush@-broadcast_program	-broadcast_program=9
@attila@-broadcast_program	-broadcast_program=19
@myrna_loy@-person	-person=392
@ensign@-person	-person=40
@you've_got_a_friend@-art	-art=92
@matthew_ashman@-person	-person=28
@sean_young@-person	-person=157
@highland@-person	-person=4
@south_brisbane@-organization	-organization=4
@ruth@-person	-person=35
@caliban@-location	-location=8
@menemen@-location	-location=37
@el_camino_real@-organization	-organization=7
@hysteria@-disease	-disease=12
@richard_the_lionheart@-art	-art=3
@bobby_davro@-person	-person=52
@the_beta_band@-person	-person=60
@old_saxon@-people-ethnicity	-people-ethnicity=2
@scottish_radio_holdings@-organization	-organization=25
@federal@-person	-person=1
@united@-organization	-organization=143
@gamble@-organization	-organization=1
@yom_kippur@-time	-time=556
@bt_digital_music_awards@-award	-award=31
@batman_and_robin@-art	-art=59
@dimos_dikoudis@-person	-person=24
@second_season@-art	-art=24
@vladivostok@-organization	-organization=2
@shanghai@-product	-product=4
@love@-god	-god=4
@rex_hunt@-person	-person=53
@vii@-location	-location=7
@samar@-location	-location=448
@hazard@-product	-product=6
@paul_kimmage@-person	-person=27
@luther@-location	-location=15
@burleson@-organization	-organization=1
@sandy_bay@-location	-location=24
@kagetora@-person	-person=30
@era@-event	-event=1
@robert_de_beaumont@-person	-person=24
@mossi@-language	-language=8
@dungloe@-location	-location=41
@pickup@-product	-product=37
@rawdon@-person	-person=1
@hudson_hawk@-art	-art=54
@order_of_the_rose@-organization	-organization=1
@nimitz@-location	-location=1
@boomer_esiason@-person	-person=157
@the_crystal_method@-person	-person=176
@carson_city@-art	-art=1
@ebisu@-location	-location=29
@louisville_and_portland_canal@-organization	-organization=25
@frank_giacoia@-person	-person=32
@casca@-organization	-organization=1
@flying_colors@-person	-person=14
@hooghly_river@-location	-location=148
@michael_iii@-person	-person=158
@sigma_phi_delta@-organization	-organization=20
@anita_ward@-person	-person=37
@white_mischief@-art	-art=40
@williams_college@-organization	-organization=1188
@rena_inoue@-person	-person=29
@grand_canyon@-location	-location=732
@battle_of_lone_pine@-event	-event=34
@los_barrios@-organization	-organization=2
@second_time_around@-broadcast_program	-broadcast_program=18
@pan-pacific_auditorium@-location	-location=20
@pretty_poison@-person	-person=24
@ab@-location	-location=22
@jonah_hex@-art	-art=23
@evening_standard@-award	-award=2
@ross_bagdasarian@-person	-person=45
@the_kendalls@-person	-person=33
@sanam_luang@-location	-location=34
@lito_atienza@-person	-person=32
@soviet_people@-people-ethnicity	-people-ethnicity=22
@ham@-body_part	-body_part=1
@aquarius@-food	-food=9
@yuhua@-location	-location=21
@cardamine@-living_thing	-living_thing=20
@josh_willingham@-person	-person=38
@regulus@-product	-product=1
@isaac_mizrahi@-person	-person=84
@parnell@-art	-art=6
@drumline@-art	-art=44
@47@-art	-art=6
@tom_cole@-person	-person=51
@league_cup@-organization	-organization=3112
@black_cat@-location	-location=1
@misfits_of_science@-broadcast_program	-broadcast_program=35
@philadelphia_inquirer@-art	-art=25
@gmina_giby@-location	-location=41
@circus@-organization	-organization=6
@minister_for_sport@-organization	-organization=1
@torres_strait_islands@-people-ethnicity	-people-ethnicity=1
@fiba_asia@-organization	-organization=124
@greystones@-organization	-organization=5
@buffalo@-organization	-organization=187
@lola@-art	-art=92
@american_independence@-time	-time=2
@ab@-education-educational_degree	-education-educational_degree=44
@konstantin_paustovsky@-person	-person=27
@1992–93@-organization	-organization=1
@kino_international@-organization	-organization=46
@pat_metheny_group@-person	-person=112
@kranjska_gora@-organization	-organization=1
@college_of_arts_and_sciences@-location	-location=4
@aurangzeb@-person	-person=931
@waking_the_dead@-art	-art=19
@investigation_discovery@-broadcast_network	-broadcast_network=230
@minister_of_labour@-organization	-organization=34
@new_france@-event	-event=1
@justified@-broadcast_program	-broadcast_program=182
@frank_tyson@-person	-person=104
@morocco@-art	-art=3
@faithful@-art	-art=22
@ants_piip@-person	-person=21
@blencathra@-location	-location=49
@luzon_strait@-location	-location=102
@standard@-organization	-organization=144
@siamese@-location	-location=26
@mt@-chemistry	-chemistry=2
@family_tree@-broadcast_program	-broadcast_program=13
@cms@-location	-location=38
@starchild@-person	-person=1
@stem@-living_thing	-living_thing=1
@zhang_zuo@-person	-person=20
@viii@-event	-event=26
@mod@-art	-art=1
@vic_briggs@-person	-person=31
@nine@-person	-person=18
@neil_smith@-person	-person=69
@ambassadors@-title	-title=3
@emmy@-person	-person=11
@rambouillet@-event	-event=1
@kendall@-location	-location=159
@df@-location	-location=18
@westmorland@-title	-title=4
@guia_circuit@-location	-location=22
@janet_fielding@-person	-person=31
@prime_minister_of_slovenia@-title	-title=60
@night_watch@-title	-title=1
@suriname@-location	-location=3
@vhs@-art	-art=1
@são_sebastião@-location	-location=24
@1923@-event	-event=152
@manly@-organization	-organization=98
@soda@-chemistry	-chemistry=21
@ila@-organization	-organization=5
@party_leader@-organization	-organization=2
@pakistan@-event	-event=2
@beetlejuice@-product	-product=2
@sea_king@-product	-product=130
@stoughton@-organization	-organization=1
@the_tournament@-broadcast_program	-broadcast_program=8
@sr.@-language	-language=36
@the_last_days_of_pompeii@-art	-art=102
@hunan@-location	-location=1813
@gulbene@-organization	-organization=4
@n2@-product	-product=1
@dave_ogilvie@-person	-person=60
@karantina@-location	-location=15
@spa@-location	-location=224
@olindo_mare@-person	-person=141
@korean@-religion-religion	-religion-religion=4
@unionist_party@-organization	-organization=163
@emilia@-event	-event=3
@samuel_gompers@-person	-person=170
@apollo_13@-art	-art=218
@beauvais@-location	-location=326
@regius@-person	-person=1
@eurocup@-organization	-organization=31
@trogir@-location	-location=174
@st._mary's_academy@-location	-location=2
@pong@-language	-language=1
@councillor@-title	-title=344
@bai@-education-educational_degree	-education-educational_degree=1
@john_birch@-organization	-organization=4
@pablo_picasso@-person	-person=1561
@leghorn@-location	-location=100
@gayane@-location	-location=1
@amrapali@-art	-art=7
@bangor_and_aroostook_railroad@-organization	-organization=48
@milano@-location	-location=7
@värttinä@-person	-person=42
@w@-broadcast_network	-broadcast_network=6
@quechua@-people-ethnicity	-people-ethnicity=754
@côte-d'or@-organization	-organization=1
@essence@-art	-art=145
@campos_do_jordão@-location	-location=34
@occupation_of_the_baltic_states@-event	-event=24
@wem@-organization	-organization=2
@des_knaben_wunderhorn@-art	-art=48
@goldfinger@-person	-person=162
@great_britain_team@-event	-event=1
@armada@-organization	-organization=22
@wally_bunker@-person	-person=27
@numbers@-product	-product=8
@everson_walls@-person	-person=28
@the_script@-art	-art=9
@cracker@-food	-food=35
@fernando_de_la_mora@-person	-person=9
@cpl@-product	-product=1
@megalopolis@-location	-location=90
@jacqueline_rayner@-person	-person=34
@steamhammer@-organization	-organization=14
@macará@-location	-location=10
@the_bowery@-art	-art=19
@figueres@-person	-person=1
@bitter_sweet@-broadcast_program	-broadcast_program=4
@shockwave@-product	-product=23
@sandra_sully@-person	-person=23
@mary_of_burgundy@-person	-person=135
@elbląg@-location	-location=464
@bontoc@-people-ethnicity	-people-ethnicity=2
@leoben@-organization	-organization=4
@pariah@-product	-product=5
@bandera@-location	-location=11
@president_of_the_sahrawi_arab_democratic_republic@-title	-title=29
@target@-event	-event=1
@stonebridge@-location	-location=21
@northwestern@-organization	-organization=470
@the_velvet_teen@-person	-person=24
@tbilisi@-product	-product=2
@flemish@-art	-art=1
@cruzeiro_do_sul@-organization	-organization=61
@ibm_650@-product	-product=44
@volturnus@-location	-location=3
@bannock@-food	-food=20
@the_joker@-location	-location=6
@battle_of_angamos@-event	-event=30
@betty_bronson@-person	-person=36
@paul@-event	-event=2
@group_1@-event	-event=76
@haddonfield@-location	-location=77
@1998_presidential_election@-event	-event=20
@choros@-living_thing	-living_thing=1
@randy_ferbey@-person	-person=87
@northern_mindanao@-location	-location=55
@solidarity@-organization	-organization=547
@glamorgan@-organization	-organization=1127
@fitzgerald@-person	-person=24
@boyd@-event	-event=2
@shilpa_shetty@-person	-person=224
@family_tree@-person	-person=1
@siamese@-language	-language=5
@arica@-location	-location=217
@weyerhaeuser@-location	-location=2
@westfield_state_university@-organization	-organization=55
@hans_blumenberg@-person	-person=23
@carol_grimes@-person	-person=24
@belle_starr@-person	-person=59
@manne_siegbahn@-person	-person=25
@cain_velasquez@-person	-person=58
@lun_bawang@-language	-language=1
@gary_stewart@-person	-person=51
@s9@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=36
@first_edition@-broadcast_program	-broadcast_program=6
@cabinet@-person	-person=10
@armenian_premier_league@-organization	-organization=306
@standards@-event	-event=1
@rob_newman@-person	-person=30
@buck_owens@-art	-art=2
@bowie@-person	-person=64
@kenny@-art	-art=32
@hilton@-organization	-organization=41
@acs@-location	-location=1
@cd_guijuelo@-organization	-organization=37
@rawalpindi_rams@-organization	-organization=21
@roadrunner@-organization	-organization=60
@mark_shand@-person	-person=21
@vitesse@-organization	-organization=386
@petrovaradin@-location	-location=104
@mbbs@-art	-art=1
@black_water@-location	-location=5
@multnomah@-language	-language=1
@sil_international@-organization	-organization=96
@askari@-event	-event=4
@putumayo@-organization	-organization=8
@second_season@-broadcast_program	-broadcast_program=21
@šokci@-people-ethnicity	-people-ethnicity=50
@stickler_syndrome@-disease	-disease=20
@david_bromberg@-person	-person=145
@alive_ii@-event	-event=1
@hank@-art	-art=1
@duke_of_leinster@-title	-title=35
@pol.@-person	-person=1
@rank@-title	-title=1
@c._c._young@-person	-person=21
@isle_of_man@-language	-language=1
@narita@-location	-location=60
@digital@-product	-product=19
@cristiana_capotondi@-person	-person=28
@gianna_angelopoulos-daskalaki@-person	-person=21
@the_professor@-broadcast_program	-broadcast_program=1
@vidocq@-art	-art=17
@trois-rivières@-event	-event=5
@commerce_bancshares@-organization	-organization=22
@scm@-education-educational_degree	-education-educational_degree=1
@rawicz@-person	-person=1
@oye_lucky!_lucky_oye!@-art	-art=31
@lockwood@-person	-person=12
@vezirköprü@-location	-location=97
@pax@-product	-product=1
@belle_isle@-event	-event=1
@outnumbered@-event	-event=1
@the_delinquents@-person	-person=14
@felicity@-person	-person=8
@n@-biology	-biology=2
@nation@-people-ethnicity	-people-ethnicity=9
@country_music_television@-broadcast_network	-broadcast_network=179
@resolven@-location	-location=42
@arthur_loves_plastic@-person	-person=24
@music_box@-event	-event=1
@yayuk_basuki@-person	-person=104
@nationals@-organization	-organization=84
@donovan@-location	-location=4
@sauropelta@-living_thing	-living_thing=22
@the_miracle_worker@-broadcast_program	-broadcast_program=8
@minister_of_defense@-organization	-organization=36
@american_kenpo@-organization	-organization=33
@jimmy_bryan@-person	-person=31
@ijssel@-location	-location=139
@pax@-broadcast_network	-broadcast_network=29
@amagi@-location	-location=16
@turner_prize@-event	-event=1
@ray@-art	-art=152
@platform@-location	-location=2
@greene@-person	-person=38
@philip_i@-person	-person=174
@koneswaram_temple@-location	-location=41
@hider_in_the_house@-art	-art=2
@dauphin@-title	-title=219
@yamla_pagla_deewana@-art	-art=33
@von_neumann@-person	-person=38
@inca@-location	-location=93
@bobby_byrd@-person	-person=115
@fresh_meat@-art	-art=8
@lemony_snicket's_a_series_of_unfortunate_events@-art	-art=109
@privy_counsellors@-title	-title=4
@phoenicia@-language	-language=1
@gene_simmons@-art	-art=7
@umbro@-location	-location=1
@julian@-person	-person=139
@charles_burns@-person	-person=58
@elisa@-person	-person=117
@chinese@-god	-god=62
@carthaginian@-location	-location=220
@auxerre@-location	-location=243
@2005_united_states_grand_prix@-event	-event=35
@billy_graham_evangelistic_association@-organization	-organization=50
@rutherford_alcock@-person	-person=25
@to_rome_with_love@-art	-art=20
@lar@-location	-location=24
@region@-location	-location=490
@bellona@-location	-location=12
@lee@-person	-person=163
@after_dark@-event	-event=1
@busted@-art	-art=24
@savannah@-living_thing	-living_thing=1
@jerry@-organization	-organization=1
@pretty_little_liars@-art	-art=127
@grand_national_assembly@-organization	-organization=7
@eddie_murphy@-art	-art=2
@fredensborg@-product	-product=6
@buffalo_hump@-person	-person=31
@lara@-person	-person=9
@warne_marsh@-person	-person=66
@mutual@-location	-location=15
@evangelicals@-religion-religion	-religion-religion=69
@new_shoreham@-location	-location=108
@fiskars@-location	-location=3
@husband@-person	-person=19
@warmley@-location	-location=24
@atlantic_city@-location	-location=18
@conservation_international@-organization	-organization=225
@beijing@-event	-event=111
@blue_bell@-location	-location=19
@cruel_summer@-art	-art=119
@mumbai_indians@-organization	-organization=223
@sergio_marchi@-person	-person=28
@hebbronville@-location	-location=20
@jiufotang_formation@-location	-location=79
@mala@-people-ethnicity	-people-ethnicity=8
@nos@-biology	-biology=1
@nonesuch@-organization	-organization=135
@wuchereria_bancrofti@-living_thing	-living_thing=31
@tynset@-organization	-organization=3
@do_the_right_thing@-art	-art=100
@rich_hall@-person	-person=69
@kish@-location	-location=173
@la-z-boy@-organization	-organization=51
@reddish@-location	-location=76
@orion's_belt@-location	-location=10
@papatoetoe@-location	-location=48
@university_district@-organization	-organization=2
@1977@-event	-event=945
@virginia_commonwealth@-organization	-organization=21
@jason_vargas@-person	-person=32
@mons@-organization	-organization=86
@saint-denis@-event	-event=2
@youth_team@-organization	-organization=40
@cervera@-person	-person=6
@fish@-broadcast_program	-broadcast_program=24
@earl_of_southampton@-person	-person=22
@the_mission@-broadcast_program	-broadcast_program=1
@detroit_diesel@-organization	-organization=135
@jason_altmire@-person	-person=33
@pope_honorius_iii@-person	-person=187
@jerry_colangelo@-person	-person=76
@billy_koch@-person	-person=31
@vara@-location	-location=5
@twyford_down@-location	-location=35
@gauley_bridge@-location	-location=22
@helen_merrill@-person	-person=85
@total@-art	-art=6
@desnethé—missinippi—churchill_river@-event	-event=1
@amazing_grace@-art	-art=406
@boom@-person	-person=20
@vic@-art	-art=2
@dumbo@-product	-product=1
@1996_season@-event	-event=139
@beattie@-person	-person=21
@rod_laver@-person	-person=371
@jürgen_moltmann@-person	-person=44
@bilberry@-location	-location=1
@league_championship@-event	-event=13
@mariners@-product	-product=1
@acacia_ridge@-location	-location=20
@cathedral_of_the_good_shepherd@-location	-location=34
@raymond_wong@-person	-person=39
@henri_lebesgue@-person	-person=29
@mary_decker@-person	-person=25
@2112@-product	-product=1
@henry_holt@-person	-person=30
@durham@-organization	-organization=784
@nielsen_broadcast_data_systems@-organization	-organization=91
@cecil_aronowitz@-person	-person=28
@life@-food	-food=5
@failure@-event	-event=3
@laiyang@-location	-location=29
@mesa@-location	-location=260
@out_of_control@-broadcast_program	-broadcast_program=12
@calaveras_fault@-location	-location=21
@dance@-person	-person=4
@erik_turner@-person	-person=28
@labyrinth@-art	-art=143
@roxburgh@-product	-product=1
@urchin@-art	-art=1
@hellcat@-art	-art=1
@montezuma_county,_colorado@-location	-location=33
@spoon@-art	-art=6
@can't_get_you_out_of_my_head@-art	-art=91
@matt_moulson@-person	-person=23
@mil@-organization	-organization=56
@mccartney@-art	-art=37
@mike_goldman@-person	-person=22
@the_salon@-event	-event=3
@norfolk@-product	-product=32
@milk@-location	-location=6
@night@-person	-person=9
@buck_owens@-person	-person=428
@principality@-organization	-organization=1
@tomato@-food	-food=83
@august_1@-art	-art=3
@under_the_dome@-art	-art=29
@president_of_the_senate_of_the_philippines@-title	-title=20
@türkiye_iş_bankası@-organization	-organization=21
@army_of_two@-product	-product=38
@brad_grey@-person	-person=30
@9@-art	-art=202
@nereus@-product	-product=16
@chairman_of_the_board@-art	-art=11
@the_voice@-art	-art=98
@bison@-living_thing	-living_thing=169
@jo_dee_messina@-art	-art=1
@erewash@-location	-location=51
@bingu_wa_mutharika@-person	-person=159
@salgueiro@-organization	-organization=16
@pwi_female_50@-art	-art=60
@stillwater,_oklahoma@-location	-location=217
@white_pine@-living_thing	-living_thing=2
@taj@-person	-person=3
@chiyoda@-location	-location=226
@the_blacks@-person	-person=4
@hanuman@-living_thing	-living_thing=1
@the_tigers@-art	-art=3
@merced@-location	-location=154
@louis_smith@-person	-person=45
@rallye_deutschland@-event	-event=31
@time_and_chance@-art	-art=20
@method_man@-person	-person=516
@ig_metall@-organization	-organization=23
@overland@-art	-art=10
@nick_ingman@-person	-person=43
@1960_olympics@-event	-event=49
@460@-location	-location=9
@prussia@-people-ethnicity	-people-ethnicity=4
@n._mikei@-living_thing	-living_thing=20
@nineveh@-location	-location=388
@takla_lake@-people-ethnicity	-people-ethnicity=2
@john_ottman@-person	-person=41
@ciccone_youth@-person	-person=20
@sri_lankan_president@-person	-person=1
@soviet@-art	-art=1
@osteichthyes@-living_thing	-living_thing=39
@porterville,_california@-location	-location=81
@belgrade@-event	-event=11
@death_magnetic@-art	-art=62
@les_lilas@-location	-location=25
@hartwell@-person	-person=1
@make_a_wish@-art	-art=29
@sangin@-event	-event=1
@athletics_canada@-organization	-organization=31
@every_little_thing@-person	-person=104
@outlaw@-art	-art=27
@cis@-organization	-organization=572
@tachikawa@-organization	-organization=5
@tippecanoe@-location	-location=31
@iyo_province@-location	-location=45
@3_feet_high_and_rising@-art	-art=46
@1964_republican_national_convention@-event	-event=63
@the_collector@-broadcast_program	-broadcast_program=30
@xm@-location	-location=7
@jayedar_rural_district@-location	-location=29
@red_herring@-art	-art=105
@q_fever@-disease	-disease=39
@antigua_and_barbuda@-location	-location=693
@99942_apophis@-location	-location=43
@ton@-organization	-organization=4
@roach@-living_thing	-living_thing=119
@roadhouse@-person	-person=6
@burnett_river@-location	-location=62
@southern_rocky_mountains@-location	-location=90
@prêmio_jabuti@-event	-event=26
@john_young@-person	-person=183
@british_lion@-organization	-organization=28
@tethea_or@-living_thing	-living_thing=33
@martine_mccutcheon@-person	-person=106
@it's_a_man's_world@-art	-art=18
@cambridge_city_council@-organization	-organization=32
@mit@-location	-location=1
@josh_pastner@-person	-person=21
@great_leap_forward@-person	-person=2
@ulu_klang@-location	-location=25
@tikkakoski@-location	-location=20
@balboa@-person	-person=27
@carmelites@-person	-person=1
@david_lyons@-person	-person=22
@eco-challenge@-broadcast_program	-broadcast_program=22
@wuthering_heights@-broadcast_program	-broadcast_program=8
@manchild@-broadcast_program	-broadcast_program=11
@defenders@-art	-art=1
@be@-product	-product=1
@big_d_and_the_kids_table@-person	-person=86
@tinchy_stryder@-person	-person=197
@ecuador@-location	-location=2
@new_american_library@-organization	-organization=99
@va@-organization	-organization=53
@colts@-event	-event=32
@clarence_bloomfield_moore@-person	-person=25
@organization_of_arab_petroleum_exporting_countries@-organization	-organization=29
@two_brothers@-product	-product=3
@@-people-ethnicity	-people-ethnicity=6
@berlin_victory_column@-location	-location=29
@siston@-location	-location=42
@hesperus@-product	-product=4
@state_of_emergency@-event	-event=18
@evil@-art	-art=27
@nanded@-location	-location=181
@cti@-organization	-organization=91
@molluscs@-art	-art=1
@yol@-art	-art=20
@chainsaw_kittens@-art	-art=1
@celts@-religion-religion	-religion-religion=4
@aarhus_gymnastikforening@-organization	-organization=39
@bowling@-location	-location=26
@download@-person	-person=34
@ashanti@-event	-event=1
@isola@-location	-location=18
@avila@-location	-location=19
@echoes@-broadcast_program	-broadcast_program=1
@rende@-location	-location=15
@university_of_iowa@-person	-person=1
@aia@-organization	-organization=279
@irwin_toy@-event	-event=2
@robert_b._anderson@-person	-person=20
@saxophone@-product	-product=475
@where_the_sidewalk_ends@-art	-art=36
@austrian_littoral@-location	-location=108
@valenciennes@-person	-person=546
@dschinghis_khan@-person	-person=18
@odyssey@-organization	-organization=2
@weifang@-location	-location=173
@stylist@-art	-art=8
@monk@-art	-art=2
@viva_films@-organization	-organization=44
@the_fugitive@-person	-person=1
@adamantios_korais@-person	-person=46
@buses@-organization	-organization=4
@zhou_dynasty@-person	-person=2
@tuvalu@-art	-art=1
@pallas@-person	-person=139
@dirty_work@-art	-art=80
@savannah@-person	-person=10
@ammonites@-living_thing	-living_thing=37
@virgin_emi_records@-organization	-organization=39
@kristen_maloney@-person	-person=21
@julie_lemieux@-person	-person=42
@janet-laine_green@-person	-person=27
@omega@-art	-art=7
@hype@-broadcast_program	-broadcast_program=16
@kestrel@-product	-product=13
@wisconsin's_4th_congressional_district@-location	-location=38
@castlederg@-location	-location=59
@state@-organization	-organization=136
@islesboro@-location	-location=26
@sure@-art	-art=17
@twins@-product	-product=4
@mac_os_x@-organization	-organization=1
@national_review_online@-art	-art=32
@pa_487@-location	-location=22
@the_brood@-art	-art=34
@napoleonic_era@-location	-location=2
@camper_van_beethoven@-person	-person=140
@aiguille_du_dru@-location	-location=29
@yoshiwara@-art	-art=2
@uni-president_7-eleven_lions@-organization	-organization=57
@cham@-location	-location=82
@hammock@-person	-person=20
@sherbrooke@-location	-location=652
@gaia@-product	-product=9
@the_cove@-art	-art=51
@hoover's@-organization	-organization=23
@family_matters@-art	-art=6
@bell@-product	-product=169
@drum_media@-art	-art=23
@yad_vashem@-location	-location=670
@valentino@-art	-art=35
@marsaxlokk@-location	-location=50
@raf_wittering@-location	-location=117
@central_jakarta@-location	-location=132
@unesco@-award	-award=23
@impostor@-title	-title=1
@joe_weatherly@-person	-person=56
@1st@-person	-person=7
@marc_maron@-person	-person=95
@charles_i_of_naples@-person	-person=46
@shh@-art	-art=1
@joe_e._ross@-person	-person=33
@venezuelan@-language	-language=1
@the_rapture@-art	-art=15
@hukbalahap@-organization	-organization=77
@cos@-person	-person=1
@shampoo@-art	-art=56
@the_citadel@-art	-art=32
@fabrice_santoro@-person	-person=324
@bund@-location	-location=12
@aqua@-location	-location=12
@vita@-location	-location=18
@rogers_hornsby@-person	-person=248
@santa_fe_railroad@-organization	-organization=26
@chiang_sheng@-person	-person=21
@tati@-language	-language=18
@ci@-title	-title=25
@spearhead@-art	-art=13
@class_act@-art	-art=21
@ranidae@-living_thing	-living_thing=59
@tony_leon@-person	-person=27
@united_states_court_of_appeals_for_the_armed_forces@-location	-location=1
@mudeford@-location	-location=20
@dane@-people-ethnicity	-people-ethnicity=43
@juárez@-person	-person=10
@hawkesbury_river_railway_bridge@-location	-location=25
@military_officer@-person	-person=1
@david_summers@-art	-art=2
@aardvark@-product	-product=1
@twiggs@-location	-location=27
@ulm@-event	-event=24
@kincardine@-title	-title=1
@phunk_junkeez@-art	-art=1
@syzran@-organization	-organization=1
@barga@-location	-location=48
@mount_jackson@-location	-location=24
@68th_academy_awards@-event	-event=41
@tatar@-language	-language=179
@tenth_avenue@-person	-person=1
@dutch_reformed@-religion-religion	-religion-religion=63
@kenneth_halliwell@-person	-person=22
@hochschule_für_musik@-location	-location=3
@nampa@-location	-location=113
@barrow_neurological_institute@-location	-location=22
@porto_torres@-organization	-organization=1
@jessie@-person	-person=3
@albacete@-organization	-organization=86
@marcellinus@-person	-person=41
@bermuda_hundred@-event	-event=15
@john_slater@-person	-person=41
@battle_of_winceby@-event	-event=20
@houston,_texas@-location	-location=193
@lou@-person	-person=17
@.@-art	-art=5
@resolven@-organization	-organization=2
@ed_sullivan@-broadcast_program	-broadcast_program=5
@battle_of_maida@-event	-event=39
@mutual_broadcasting_system@-organization	-organization=250
@australian_recording_industry_association@-art	-art=1
@maury@-location	-location=17
@streets@-location	-location=1
@camber@-location	-location=11
@dyer,_frederick_h.@-person	-person=46
@epiphany@-person	-person=3
@vii@-organization	-organization=5
@maria@-event	-event=3
@richard_h._truly@-person	-person=20
@duke_of_atholl@-person	-person=13
@mbc_1@-broadcast_network	-broadcast_network=21
@slovenia_men's_national_ice_hockey_team@-organization	-organization=38
@the_claim@-art	-art=16
@absalom,_absalom!@-art	-art=33
@twa@-organization	-organization=91
@leave_home@-art	-art=22
@hellín@-location	-location=21
@30@-body_part	-body_part=2
@nightmares@-art	-art=23
@sassoferrato@-location	-location=27
@pennant@-event	-event=6
@mal_anderson@-person	-person=22
@kurdistan@-location	-location=570
@haisla@-language	-language=11
@2004_parliamentary_elections@-event	-event=29
@katoomba@-product	-product=4
@regular_season@-organization	-organization=1
@taylorcraft_auster@-product	-product=25
@tasman@-organization	-organization=60
@clifford_odets@-person	-person=175
@blaze_ya_dead_homie@-art	-art=1
@dream@-art	-art=31
@asbury@-person	-person=16
@jena@-organization	-organization=156
@brit_awards@-award	-award=286
@sig_arno@-person	-person=30
@licentiate@-education-educational_degree	-education-educational_degree=219
@euthydemus@-art	-art=18
@proctor@-title	-title=81
@90@-art	-art=14
@rebecca_st._james@-person	-person=131
@metro@-transit	-transit=437
@clipper@-living_thing	-living_thing=6
@jay_kay@-person	-person=54
@republic_day@-location	-location=1
@george_villiers,_4th_earl_of_clarendon@-person	-person=31
@summertime_ball@-event	-event=26
@kamala@-person	-person=50
@washington_state@-location	-location=298
@seize_the_day@-art	-art=29
@sajid_javid@-person	-person=27
@olive@-living_thing	-living_thing=61
@ij@-organization	-organization=1
@cocos_islands@-location	-location=20
@pm@-art	-art=56
@mastermind@-art	-art=7
@manhattan_center@-location	-location=62
@k_records@-organization	-organization=274
@songwriter@-art	-art=8
@eric_bogle@-person	-person=57
@demeter@-art	-art=1
@ritz_hotel@-organization	-organization=3
@samford@-organization	-organization=38
@calatrava@-title	-title=20
@evolution@-broadcast_program	-broadcast_program=5
@shola@-location	-location=14
@the_day_after@-time	-time=2
@eddie_rayner@-person	-person=107
@joe_schwarz@-person	-person=23
@r2@-location	-location=3
@cell@-body_part	-body_part=479
@minister_of_transportation@-title	-title=2
@hugo_boss@-event	-event=1
@woodville@-location	-location=198
@student@-organization	-organization=6
@premiere@-product	-product=3
@christy_award@-award	-award=34
@seagate@-person	-person=1
@vanier@-location	-location=65
@yarkand@-event	-event=1
@turkish_delight@-art	-art=22
@ripley,_tennessee@-location	-location=23
@victoria,_british_columbia@-event	-event=1
@coniston@-event	-event=2
@community_chest@-broadcast_program	-broadcast_program=1
@1999@-award	-award=3
@bahia@-art	-art=9
@odessa_college@-organization	-organization=39
@cetra@-organization	-organization=2
@blue_room@-art	-art=21
@swann@-location	-location=2
@leicester_city_council@-location	-location=1
@pure_love@-person	-person=7
@theodor_loos@-person	-person=41
@bob_martin@-broadcast_program	-broadcast_program=3
@anthony_warlow@-person	-person=68
@belgian_air_component@-organization	-organization=41
@millard@-person	-person=6
@atholl@-title	-title=5
@prison_break@-broadcast_program	-broadcast_program=499
@south_beach@-broadcast_program	-broadcast_program=22
@capernaum@-location	-location=75
@the_first@-event	-event=18
@royal_air_force@-organization	-organization=39
@tony_gonzález@-person	-person=22
@aqaba@-location	-location=251
@pop@-art	-art=94
@the_games@-art	-art=7
@david_evans@-organization	-organization=1
@lymond_chronicles@-art	-art=25
@red_square@-location	-location=345
@lola_montez,_the_king's_dancer@-art	-art=24
@tadeusz_kutrzeba@-person	-person=22
@nothing_as_it_seems@-art	-art=20
@rubén_ramírez_hidalgo@-person	-person=132
@randy_meisner@-person	-person=120
@women's_basketball@-organization	-organization=27
@pine_bluff@-location	-location=144
@north_staffordshire@-location	-location=51
@orsanmichele@-location	-location=52
@izz_ad-din_al-qassam_brigades@-organization	-organization=75
@bana@-location	-location=8
@h@-organization	-organization=13
@haxe@-food	-food=1
@negros@-people-ethnicity	-people-ethnicity=2
@lad@-art	-art=1
@puerto_rico@-event	-event=5
@bibracte@-event	-event=5
@family@-people-ethnicity	-people-ethnicity=1
@concacaf_champions_league@-event	-event=10
@providence@-art	-art=4
@shaun_murphy@-person	-person=256
@ferdinand_hérold@-person	-person=51
@kassala@-event	-event=2
@agia_paraskevi@-person	-person=2
@acrobat@-product	-product=14
@laurier@-location	-location=54
@msnbc@-broadcast_program	-broadcast_program=1
@chiyoda@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@pascal_lissouba@-person	-person=93
@albert_speer@-art	-art=4
@joe_madureira@-person	-person=41
@kumanovo@-language	-language=3
@pinjar@-art	-art=34
@barons@-title	-title=12
@air_gear@-broadcast_program	-broadcast_program=83
@nikolai@-person	-person=13
@francis_arnaiz@-person	-person=26
@secretary_of_state_for_northern_ireland@-title	-title=397
@georgetown_preparatory_school@-organization	-organization=58
@atmosphere@-art	-art=23
@palestinian_popular_struggle_front@-organization	-organization=24
@federation_of_american_scientists@-organization	-organization=172
@rafael_reyes@-person	-person=39
@university_of_maribor@-organization	-organization=54
@mercury@-product	-product=22
@sienna@-visual_art-color	-visual_art-color=24
@j._d._considine@-person	-person=39
@gilda@-person	-person=5
@dado_villa-lobos@-person	-person=24
@jesus_college@-organization	-organization=220
@gloria@-broadcast_program	-broadcast_program=40
@saint_maurice@-person	-person=96
@johnny_grunge@-person	-person=53
@shasta@-product	-product=1
@yu@-organization	-organization=3
@robert_f._stockton@-person	-person=67
@bishop_of_worcester@-title	-title=302
@blackout@-person	-person=3
@mulhouse@-organization	-organization=26
@udhampur@-location	-location=79
@jimmy_james@-broadcast_program	-broadcast_program=1
@review_and_herald@-art	-art=5
@london@-event	-event=91
@alan_peter_cayetano@-person	-person=50
@pijnacker@-person	-person=1
@king's_bench@-location	-location=5
@honeymoon_suite@-person	-person=53
@infinity@-person	-person=1
@nazareth@-organization	-organization=4
@tintin@-person	-person=142
@korn@-person	-person=966
@jules_fisher@-person	-person=50
@čazma@-location	-location=30
@wc@-person	-person=120
@bioshock_infinite@-product	-product=99
@death_sentence@-art	-art=32
@michigan_international_speedway@-location	-location=429
@martini@-food	-food=55
@thomas_cochrane,_10th_earl_of_dundonald@-person	-person=47
@grand@-event	-event=1
@baden@-organization	-organization=7
@itc@-organization	-organization=121
@yom_hashoah@-time	-time=40
@gmina_stoczek_łukowski@-location	-location=36
@rajkumar@-person	-person=254
@w@-chemistry	-chemistry=18
@south_pole@-location	-location=1481
@backbone_entertainment@-person	-person=45
@natal_sharks@-organization	-organization=102
@xining@-person	-person=1
@god_of_thunder@-god	-god=1
@european@-living_thing	-living_thing=7
@thomas_thorpe@-person	-person=31
@emmental@-food	-food=7
@dewey@-product	-product=1
@ancient_egypt@-event	-event=1
@baburnama@-art	-art=48
@samuel_eilenberg@-person	-person=54
@lord_lovat@-person	-person=40
@duque_de_caxias@-location	-location=6
@john_templeton@-organization	-organization=1
@fih@-organization	-organization=52
@terror@-living_thing	-living_thing=1
@sc@-title	-title=79
@tracy@-product	-product=1
@panama@-art	-art=26
@hércules@-product	-product=1
@pet@-organization	-organization=1
@original@-location	-location=4
@phenomena@-person	-person=30
@players_association@-person	-person=8
@executive_suite@-art	-art=30
@boeing_777@-product	-product=225
@counterstrike@-person	-person=19
@constellation@-product	-product=39
@nivelle@-person	-person=11
@new_york@-product	-product=20
@mollusc@-living_thing	-living_thing=70
@deconstruction@-person	-person=10
@todd_dodge@-person	-person=30
@commonwealth_liberal_party@-organization	-organization=125
@saint_vitus@-location	-location=1
@spider@-location	-location=1
@steve_shill@-person	-person=25
@host@-title	-title=10
@journal_of_the_evangelical_theological_society@-art	-art=29
@shyama@-person	-person=20
@alde@-person	-person=1
@calcasieu_river@-location	-location=50
@kamienica@-location	-location=28
@trujillo@-organization	-organization=1
@calicut@-location	-location=336
@chinatown@-person	-person=1
@simyra_albovenosa@-living_thing	-living_thing=35
@rubin_goldmark@-person	-person=31
@herstigte_nasionale_party@-organization	-organization=25
@beautiful_people@-person	-person=5
@columbus@-person	-person=2
@psychotic_reaction@-art	-art=21
@roy_jenkins@-person	-person=268
@battle_of_fort_george@-event	-event=27
@blended@-art	-art=12
@mehdi_ben_barka@-person	-person=42
@calvin@-organization	-organization=5
@the_queen's_nose@-art	-art=33
@british_lion@-art	-art=2
@shoreline@-location	-location=56
@hk@-product	-product=2
@carl_fontana@-person	-person=29
@exercise@-medicine-medical_treatment	-medicine-medical_treatment=3
@mclaren_f1@-organization	-organization=1
@sally@-art	-art=49
@matt_squire@-person	-person=62
@fe@-product	-product=8
@bulldog@-art	-art=1
@ternate@-location	-location=223
@acetone@-organization	-organization=3
@polmont@-event	-event=1
@ellis_hobbs@-person	-person=34
@mansion@-organization	-organization=1
@kenji_doihara@-person	-person=63
@minneapolis_lakers@-event	-event=1
@cebu@-organization	-organization=2
@baraga@-location	-location=38
@sereď@-location	-location=20
@great_wall_of_china@-art	-art=2
@thale@-location	-location=61
@lycoming_o-290@-product	-product=28
@national_academy_of_public_administration@-organization	-organization=38
@ruggles_station@-location	-location=22
@walter_reed@-location	-location=10
@faithful@-religion-religion	-religion-religion=1
@216@-art	-art=19
@puerto_rico@-broadcast_program	-broadcast_program=1
@palisade@-location	-location=29
@michael_long@-person	-person=39
@rampart@-event	-event=1
@minori@-location	-location=7
@façade@-product	-product=6
@vaslav_nijinsky@-person	-person=152
@bibb@-location	-location=45
@laleh@-person	-person=32
@daly@-person	-person=11
@christianization_of_bulgaria@-event	-event=23
@golgotha@-art	-art=5
@onika_maraj@-person	-person=54
@shake_it_up@-art	-art=23
@real_españa@-organization	-organization=252
@cooper@-person	-person=129
@myoporum_sandwicense@-living_thing	-living_thing=26
@downtown_st._louis@-location	-location=47
@atlantic@-living_thing	-living_thing=6
@osorno@-organization	-organization=2
@guelph@-organization	-organization=25
@the_great_war@-art	-art=10
@continuum@-person	-person=4
@cornet@-person	-person=1
@kala@-person	-person=4
@triple_a@-person	-person=3
@lausanne_sports@-organization	-organization=20
@jetstream@-location	-location=2
@the_matador@-art	-art=32
@tiradentes@-organization	-organization=4
@shia@-religion-religion	-religion-religion=249
@kevin_faulconer@-person	-person=21
@corbett@-location	-location=14
@sunningdale@-location	-location=94
@german_troops@-event	-event=3
@curran@-location	-location=7
@markham@-organization	-organization=2
@erotica@-art	-art=28
@sibley@-organization	-organization=1
@illusion@-person	-person=22
@grocer@-title	-title=1
@oceana@-product	-product=8
@lifeboat@-art	-art=41
@london@-product	-product=23
@miss_colombia@-event	-event=1
@josette_sheeran@-person	-person=20
@lucknow@-organization	-organization=2
@kenneth_welsh@-person	-person=105
@swede_savage@-person	-person=23
@carpark_north@-person	-person=22
@ashkenaz@-people-ethnicity	-people-ethnicity=3
@tracie_spencer@-art	-art=1
@mumbai_police@-art	-art=7
@drozdov@-person	-person=61
@inform@-computer-programming_language	-computer-programming_language=29
@blair_redford@-person	-person=28
@montel_williams@-broadcast_program	-broadcast_program=2
@paul_goldsmith@-person	-person=30
@võ_văn_kiệt@-person	-person=38
@ibrahim_al-jaafari@-person	-person=48
@johnny_arthur@-person	-person=31
@chewa@-people-ethnicity	-people-ethnicity=18
@visigoth@-location	-location=2
@anote_tong@-person	-person=74
@brac_university@-organization	-organization=43
@vanilla@-art	-art=4
@leonard@-location	-location=14
@maine@-product	-product=23
@candy_shop@-art	-art=35
@authentic_radical_liberal_party@-organization	-organization=31
@mount_tai@-location	-location=88
@fergie@-person	-person=467
@azov@-product	-product=2
@stewart_edward_white@-person	-person=27
@wilson@-art	-art=38
@wyandot@-location	-location=6
@eugenio_corini@-person	-person=37
@dempo@-location	-location=3
@chief_justice_of_the_king's_bench@-title	-title=32
@coushatta@-people-ethnicity	-people-ethnicity=28
@band_of_gold@-art	-art=41
@baroda_state@-location	-location=42
@electorate@-title	-title=24
@fairmont@-product	-product=8
@sbarro@-person	-person=4
@mérida@-location	-location=474
@innisfail@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@portuguesa@-organization	-organization=257
@thomas_jefferson@-location	-location=2
@anglesea@-location	-location=38
@chad_le_clos@-person	-person=23
@butler@-award	-award=1
@rheims@-event	-event=2
@saba@-living_thing	-living_thing=3
@2003_tour_de_france@-event	-event=39
@the_adventures_of_priscilla,_queen_of_the_desert@-art	-art=119
@tanduay@-food	-food=11
@the_big_house@-art	-art=22
@escape@-art	-art=84
@team@-person	-person=5
@fact@-art	-art=62
@33@-organization	-organization=9
@jimi_goodwin@-person	-person=31
@the_apple_dumpling_gang_rides_again@-art	-art=29
@barclay_james_harvest@-person	-person=102
@agia_paraskevi@-location	-location=40
@ugaritic@-language	-language=40
@floater@-medicine-symptom	-medicine-symptom=2
@melita@-organization	-organization=4
@whiplash@-product	-product=2
@ast@-organization	-organization=26
@astro_boy@-art	-art=162
@earl_of_westmorland@-person	-person=6
@carnegie_hall_concert@-art	-art=20
@teairra_marí@-art	-art=4
@oxford_diocesan@-location	-location=26
@clovis@-person	-person=109
@the_hub@-person	-person=13
@keren@-person	-person=2
@vålerenga@-organization	-organization=397
@preben_lerdorff_rye@-person	-person=22
@abraham_darby@-person	-person=27
@indianapolis@-organization	-organization=90
@agaricus_bisporus@-food	-food=30
@juan_gabriel@-person	-person=238
@david_parfitt@-person	-person=24
@grace_park@-person	-person=51
@columbia_valley_ava@-location	-location=24
@terminus@-person	-person=1
@humbert@-location	-location=1
@chavarzaq_district@-location	-location=44
@caradoc@-person	-person=22
@108@-art	-art=1
@academy_of_music@-organization	-organization=19
@sonic_youth@-art	-art=1
@the_noose@-art	-art=6
@116@-chemistry	-chemistry=2
@huon_peninsula@-location	-location=64
@sean_mcclory@-person	-person=33
@shinji_higuchi@-person	-person=24
@intoxication@-disease	-disease=82
@london_symphony_chorus@-person	-person=28
@hiram_walker@-organization	-organization=1
@lookout_mountain@-location	-location=125
@the_power_station@-person	-person=24
@wessex@-title	-title=2
@csa@-organization	-organization=123
@the_magdalene_sisters@-art	-art=44
@public@-internet-website	-internet-website=1
@joseph_warren@-person	-person=102
@trent_university@-organization	-organization=281
@grey_gardens@-art	-art=134
@drama@-organization	-organization=1
@reeve@-organization	-organization=1
@monocacy_river@-location	-location=67
@william_lucas@-person	-person=36
@south_gyle@-location	-location=22
@antonín_dvořák@-person	-person=631
@macedonians@-organization	-organization=1
@still_standing@-art	-art=31
@the_cut@-art	-art=2
@forrest_city@-location	-location=28
@latina@-organization	-organization=54
@date_movie@-art	-art=43
@los_angeles_county@-organization	-organization=4
@tales_of_phantasia@-product	-product=70
@jerry_hadley@-person	-person=80
@castleknock@-organization	-organization=3
@east_northamptonshire@-location	-location=59
@hoover@-location	-location=68
@daytona@-product	-product=12
@route_10@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@the_network@-broadcast_network	-broadcast_network=3
@45th@-location	-location=8
@itanagar@-location	-location=67
@port_melbourne,_victoria@-location	-location=23
@leyden@-location	-location=32
@charity_commission@-organization	-organization=45
@reduced_shakespeare_company@-organization	-organization=25
@3@-person	-person=55
@ronnie_irani@-person	-person=64
@guaraní@-organization	-organization=115
@poum@-organization	-organization=62
@flower_drum_song@-art	-art=111
@newark@-event	-event=3
@navies@-organization	-organization=30
@gold_rush@-art	-art=4
@vincent_paterson@-person	-person=27
@modena@-person	-person=2
@fukuoka@-organization	-organization=1
@harold@-location	-location=1
@summerside@-location	-location=143
@m61@-location	-location=29
@vice_magazine@-art	-art=21
@macedonians@-location	-location=17
@cimarron@-organization	-organization=2
@finland@-organization	-organization=740
@saint_helier@-person	-person=3
@linge@-person	-person=1
@maroubra@-event	-event=1
@defence_academy_of_the_united_kingdom@-organization	-organization=1
@dick_tufeld@-person	-person=27
@university_of_pretoria@-organization	-organization=426
@6th_airborne_division@-organization	-organization=62
@polly@-product	-product=1
@nothing_but_the_truth@-broadcast_program	-broadcast_program=3
@branko_radičević@-person	-person=25
@the_people's_choice@-person	-person=3
@mac_wiseman@-person	-person=64
@jovian@-person	-person=25
@primetime_emmy_award@-award	-award=864
@brazil's@-location	-location=22
@ruthwell@-location	-location=22
@1981_season@-event	-event=58
@saugor_and_nerbudda_territories@-location	-location=20
@all_that_remains@-art	-art=11
@la_florida@-location	-location=51
@landhi_town@-location	-location=33
@choclair@-person	-person=62
@supreme_council_of_crimea@-organization	-organization=36
@privacy_international@-organization	-organization=50
@the_queen@-person	-person=513
@billy_gilman@-art	-art=1
@hex@-art	-art=14
@phelps@-location	-location=46
@ruston@-location	-location=335
@harry_nelson_pillsbury@-person	-person=34
@holmes_osborne@-person	-person=33
@broadway@-art	-art=27
@pepperdine_university@-organization	-organization=537
@el_presidente@-art	-art=9
@sunrise_avenue@-person	-person=39
@carrollton_exempted_village_school_district@-location	-location=26
@lafarge@-organization	-organization=128
@hit_the_lights@-person	-person=29
@under_capricorn@-art	-art=30
@wichita_east_high_school@-organization	-organization=22
@willy_aybar@-person	-person=24
@air_force@-location	-location=4
@abney_park@-location	-location=32
@town@-organization	-organization=1
@broken_wings@-art	-art=52
@bethany_dillon@-person	-person=33
@no,_no,_nanette@-art	-art=109
@bandini@-broadcast_program	-broadcast_program=24
@sphinx@-product	-product=4
@interwar_poland@-location	-location=37
@lions@-event	-event=31
@rollercoaster@-broadcast_program	-broadcast_program=4
@engineer@-organization	-organization=24
@henryk_grossman@-person	-person=21
@charlotte_street@-location	-location=33
@buses@-location	-location=2
@vreme@-location	-location=1
@music_for_pleasure@-person	-person=17
@namesake@-person	-person=8
@joboxers@-person	-person=21
@kate_schellenbach@-person	-person=26
@cochin@-person	-person=8
@ogle@-organization	-organization=11
@jama@-location	-location=7
@orthalicidae@-living_thing	-living_thing=35
@the_birthday_party@-person	-person=184
@aga@-location	-location=17
@charlotte_rae@-person	-person=94
@edmund_kennedy@-location	-location=1
@construction_industry_council@-organization	-organization=38
@zulus@-organization	-organization=1
@royal_scots_greys@-organization	-organization=75
@41st_bombardment_group@-organization	-organization=38
@all_england@-organization	-organization=21
@talagang@-location	-location=20
@tyrant@-title	-title=19
@gothic@-organization	-organization=4
@tug@-organization	-organization=3
@kathleen@-person	-person=26
@grass_roots@-broadcast_program	-broadcast_program=40
@sausage@-food	-food=18
@golden_boy@-award	-award=4
@mindarie@-location	-location=33
@montella@-location	-location=19
@caldbeck@-location	-location=34
@mount_putuo@-location	-location=20
@pulitzer@-organization	-organization=22
@unalaska@-location	-location=40
@kenya_national_football_team@-organization	-organization=37
@aksys_games@-person	-person=47
@root@-person	-person=16
@roy_webber@-person	-person=37
@amundsen@-location	-location=3
@stratford_station@-location	-location=32
@colony@-art	-art=18
@restless@-product	-product=1
@e._phillips_oppenheim@-person	-person=33
@jefferson_medical_college@-organization	-organization=31
@johnny_franz@-person	-person=32
@tiburon@-person	-person=2
@cousins@-art	-art=6
@cineaste@-art	-art=31
@amy_goodman@-person	-person=143
@westende@-organization	-organization=1
@cougar@-product	-product=22
@jamie_mackie@-person	-person=23
@diamond_hill@-event	-event=9
@kinheim@-organization	-organization=19
@zimbabwe_cricket@-organization	-organization=43
@alligator_records@-organization	-organization=172
@highway_star@-product	-product=1
@fc_bayern_munich@-organization	-organization=728
@otis@-art	-art=34
@austrian@-people-ethnicity	-people-ethnicity=884
@george_zweig@-person	-person=24
@lucius_accius@-person	-person=20
@dawn_black@-person	-person=23
@aktv@-organization	-organization=1
@ariovistus@-person	-person=49
@léon_gambetta@-product	-product=4
@the_barbarians@-person	-person=5
@daytona_international_speedway@-location	-location=741
@kobe@-transit	-transit=1
@county_louth@-location	-location=611
@alma@-product	-product=5
@cauterize@-medicine-medical_treatment	-medicine-medical_treatment=2
@naia@-organization	-organization=890
@bình_xuyên@-location	-location=1
@oval@-person	-person=4
@comic_book@-organization	-organization=1
@rodney_crowell@-person	-person=368
@asus@-organization	-organization=129
@medium_cool@-art	-art=30
@cactus@-product	-product=2
@janne_halmkrona@-person	-person=23
@star_time@-art	-art=22
@blind_idiot_god@-person	-person=17
@can@-finance-currency	-finance-currency=3
@john_mcentire@-person	-person=80
@charles_sturt@-person	-person=132
@cesena@-event	-event=3
@telemundo_studios,_miami@-broadcast_network	-broadcast_network=1
@quebec@-organization	-organization=43
@paris@-person	-person=88
@iona@-location	-location=62
@senior_national_team@-organization	-organization=92
@rod_gilbert@-person	-person=44
@henry_seymour_conway@-person	-person=50
@prince_regent@-person	-person=145
@baton_rouge,_louisiana@-location	-location=958
@capuchins@-organization	-organization=111
@mlg@-language	-language=1
@zatch_bell!@-product	-product=2
@caradoc@-location	-location=1
@chateaubriand@-person	-person=61
@canadian_pacific@-organization	-organization=74
@berlin@-art	-art=5
@elephant@-art	-art=50
@mellowhype@-person	-person=29
@austrått@-location	-location=29
@mac@-art	-art=11
@austrian@-title	-title=2
@dace@-product	-product=1
@prince_henry@-product	-product=3
@wenatchee@-location	-location=120
@model@-organization	-organization=5
@jardine@-person	-person=20
@kamikaze@-product	-product=9
@saint_vitus@-person	-person=128
@jacques_de_molay@-person	-person=62
@na@-organization	-organization=8
@jay@-art	-art=7
@2009_wnba_all-star_team@-event	-event=23
@brown_derby@-organization	-organization=1
@juan_núñez_ii_de_lara@-person	-person=36
@celtic_park@-location	-location=357
@flight_93@-broadcast_program	-broadcast_program=34
@xoxo@-art	-art=19
@hurlford@-location	-location=39
@milton_keynes_development_corporation@-organization	-organization=29
@sports@-broadcast_program	-broadcast_program=1
@raghu@-person	-person=25
@guymon@-location	-location=27
@nikkō@-location	-location=89
@rafaela@-broadcast_program	-broadcast_program=9
@blind@-disease	-disease=344
@judah@-person	-person=37
@nikos_skalkottas@-person	-person=40
@labor_day@-art	-art=10
@king_wen_of_zhou@-person	-person=54
@dauphin@-person	-person=42
@pope_john_xviii@-person	-person=25
@martin_campbell@-person	-person=66
@san_francisco@-art	-art=85
@tartar@-people-ethnicity	-people-ethnicity=41
@pembroke@-event	-event=2
@ursa_major@-art	-art=9
@joel@-location	-location=2
@silver_apples@-person	-person=46
@roma_people@-people-ethnicity	-people-ethnicity=33
@paste_magazine@-art	-art=84
@take_a_girl_like_you@-broadcast_program	-broadcast_program=10
@eloise@-broadcast_program	-broadcast_program=1
@girls'_love_stories@-art	-art=27
@eastman@-organization	-organization=15
@conway@-product	-product=1
@memphis,_tennessee@-location	-location=2851
@free_software_foundation_europe@-organization	-organization=42
@european_union_institute_for_security_studies@-organization	-organization=55
@seka@-person	-person=20
@zhuge_zhan@-person	-person=32
@maría@-person	-person=3
@do_hezar_rural_district@-location	-location=21
@tom_brown's_schooldays@-broadcast_program	-broadcast_program=9
@leeland@-location	-location=1
@sarai@-organization	-organization=3
@aldus@-organization	-organization=38
@shyama@-art	-art=1
@usl@-computer-programming_language	-computer-programming_language=1
@main_south_railway_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=55
@plane@-living_thing	-living_thing=22
@that's_entertainment@-organization	-organization=8
@evan_bayh@-person	-person=146
@c.i.d.@-broadcast_program	-broadcast_program=20
@ramsgate@-organization	-organization=41
@spearfish,_south_dakota@-location	-location=38
@boom@-organization	-organization=2
@instructor@-art	-art=1
@united_states@-people-ethnicity	-people-ethnicity=29
@nissan@-location	-location=16
@skanderbeg_square@-location	-location=26
@cape_palos@-event	-event=2
@uhf@-broadcast_network	-broadcast_network=6
@oblivion@-product	-product=1
@south_plainfield,_new_jersey@-location	-location=26
@national_park@-person	-person=1
@battle_of_trafalgar@-event	-event=769
@movie_and_television_review_and_classification_board@-organization	-organization=34
@sed@-location	-location=1
@mr._smith_goes_to_washington@-broadcast_program	-broadcast_program=16
@royal_botanic_garden@-organization	-organization=19
@tver@-person	-person=2
@bean@-broadcast_program	-broadcast_program=1
@constantine@-product	-product=2
@enemy@-organization	-organization=6
@source@-product	-product=21
@philo@-organization	-organization=1
@animals@-person	-person=9
@chiaroscuro@-organization	-organization=53
@msp@-title	-title=183
@sangeet_natak_akademi_award@-award	-award=302
@thescelosaurus@-living_thing	-living_thing=22
@minsk@-location	-location=2091
@dungeness@-event	-event=6
@são_nicolau@-organization	-organization=1
@carlos_carrera@-person	-person=21
@hubert_harrison@-person	-person=27
@frenchpark@-location	-location=20
@blanco@-art	-art=5
@canadian_broadcasting_corporation@-broadcast_program	-broadcast_program=1
@arthur_boucher@-person	-person=23
@president_of_nigeria@-person	-person=1
@ryan@-person	-person=96
@martin_margiela@-person	-person=29
@volpi_cup@-event	-event=3
@mobsters@-broadcast_program	-broadcast_program=1
@raja_rao@-person	-person=26
@united_states_national_research_council@-organization	-organization=106
@aalborg@-location	-location=14
@black_dog@-organization	-organization=2
@goldstein@-location	-location=12
@gus@-person	-person=16
@kew_gardens@-location	-location=132
@silver_lake_partners@-organization	-organization=68
@up_in_smoke@-person	-person=3
@albacete@-location	-location=325
@wc@-event	-event=7
@drava@-location	-location=374
@greenbelt,_maryland@-location	-location=124
@chevrolet_monza@-location	-location=1
@bar_kokhba_revolt@-event	-event=91
@mayor_of_san_francisco@-title	-title=75
@mychael_danna@-person	-person=73
@visp@-location	-location=66
@summerhill@-location	-location=74
@army_of_africa@-organization	-organization=36
@george_hill@-person	-person=57
@youth_academy@-organization	-organization=23
@brooks@-location	-location=120
@segré@-location	-location=20
@st._denis@-event	-event=2
@yang@-finance-currency	-finance-currency=6
@larsen@-location	-location=1
@u.s._route_190@-location	-location=27
@mitch_gaylord@-person	-person=23
@boi-1da@-person	-person=117
@hacker@-product	-product=5
@ismail_ibn_sharif@-person	-person=25
@royal_australian_army_ordnance_corps@-organization	-organization=24
@picasso@-location	-location=2
@mo@-location	-location=27
@booker_t._washington@-person	-person=464
@the_voice@-god	-god=2
@sergiu_nicolaescu@-person	-person=71
@i_wanna_be_your_man@-art	-art=45
@plus_one@-person	-person=27
@tay_rail_bridge@-location	-location=43
@washington_county,_oregon@-location	-location=62
@brutus@-art	-art=9
@lake_city@-art	-art=6
@big_fun@-person	-person=2
@mishneh_torah@-art	-art=230
@f.c._porto@-organization	-organization=623
@university_of_queensland_press@-organization	-organization=100
@edmund_ironside@-person	-person=94
@pss@-person	-person=6
@thiagarajan@-person	-person=52
@ron_field@-person	-person=22
@curse@-person	-person=14
@worcester_city@-organization	-organization=350
@knight_templar@-art	-art=10
@torcuato_de_alvear@-person	-person=20
@beauharnois@-person	-person=2
@roseanne@-person	-person=16
@québec@-location	-location=82
@denver@-broadcast_network	-broadcast_network=1
@kassel@-event	-event=6
@toadies@-person	-person=62
@yellowhammer@-living_thing	-living_thing=113
@vivian_stanshall@-person	-person=115
@silverado@-art	-art=37
@acha@-organization	-organization=48
@bartlesville@-organization	-organization=1
@vardar_banovina@-location	-location=57
@tom_odell@-person	-person=44
@olinda@-location	-location=28
@fred_huntley@-person	-person=20
@lethe_press@-organization	-organization=29
@fahrenheit_9@-art	-art=163
@joseph_andrews@-person	-person=3
@des_moines_river@-location	-location=186
@benny_urquidez@-person	-person=34
@duffy@-person	-person=248
@cj@-title	-title=3
@tequila@-location	-location=6
@crossing_delancey@-art	-art=37
@chloe_webb@-person	-person=34
@kel_mitchell@-person	-person=113
@seo@-person	-person=3
@a_question_of_balance@-art	-art=22
@terence_reese@-person	-person=49
@pip_williams@-person	-person=37
@futurama@-art	-art=1
@mazar@-location	-location=56
@beverley_mitchell@-art	-art=1
@isola@-art	-art=4
@dane@-location	-location=94
@giuseppe@-art	-art=1
@matt_hollywood@-person	-person=28
@boaz@-art	-art=1
@trenton@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@evansville@-organization	-organization=29
@sas@-computer-programming_language	-computer-programming_language=1
@last_train_home@-art	-art=28
@the_girl_in_the_café@-art	-art=27
@lacrosse@-organization	-organization=7
@hollywood_boulevard@-location	-location=357
@santa_catarina@-location	-location=37
@little_red@-location	-location=1
@lydian@-people-ethnicity	-people-ethnicity=6
@strider@-organization	-organization=1
@any_day_now@-art	-art=31
@shanghai_university@-location	-location=2
@kirarin_revolution@-art	-art=61
@75@-location	-location=21
@groombridge@-person	-person=1
@earache@-medicine-symptom	-medicine-symptom=1
@guernsey@-event	-event=3
@mitsubishi_i-miev@-product	-product=29
@trinity_university@-organization	-organization=196
@san_ramon@-location	-location=55
@the_visitors@-art	-art=32
@manganese@-chemistry	-chemistry=109
@città_di_castello@-location	-location=150
@mill_hill@-organization	-organization=2
@american_society_of_media_photographers@-organization	-organization=21
@st._helena@-person	-person=2
@indiana_university_–_purdue_university_fort_wayne@-organization	-organization=23
@grub@-product	-product=17
@rian_johnson@-person	-person=71
@mirrorsoft@-person	-person=28
@margraviate_of_moravia@-location	-location=29
@isthmian_league@-organization	-organization=898
@strasbourg@-location	-location=1
@brabant@-location	-location=364
@joanna@-location	-location=5
@nyse_euronext@-finance-stock_exchange	-finance-stock_exchange=2
@hollywood_squares@-broadcast_program	-broadcast_program=288
@lord_chancellor@-title	-title=1361
@miller_lite@-food	-food=125
@duchy_of_swabia@-title	-title=2
@harris@-person	-person=157
@pashtun@-people-ethnicity	-people-ethnicity=760
@new_york_youth_symphony@-person	-person=24
@roddy_frame@-person	-person=54
@maylene_and_the_sons_of_disaster@-person	-person=55
@thailand@-language	-language=3
@sarabande_books@-organization	-organization=33
@tiger_mask@-person	-person=42
@iran's@-organization	-organization=20
@vc@-organization	-organization=16
@john_stringfellow@-person	-person=20
@fran@-art	-art=2
@superior@-art	-art=21
@alexandra@-organization	-organization=2
@east_indians@-location	-location=2
@bill@-event	-event=1
@joe_walker@-person	-person=32
@canadian_parliament@-organization	-organization=56
@jim_davis@-organization	-organization=1
@venus_williams@-person	-person=943
@nightingales@-location	-location=1
@top_dog@-art	-art=9
@israeli–palestinian_conflict@-event	-event=226
@stuart_macrae@-person	-person=22
@nagasaki@-location	-location=619
@coria@-location	-location=35
@gemini_award@-event	-event=1
@upjohn@-organization	-organization=54
@cognac@-location	-location=96
@james_taylor@-person	-person=1073
@omega-3_fatty_acid@-chemistry	-chemistry=25
@providence@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=72
@chabot_college@-organization	-organization=44
@john_colter@-person	-person=46
@police@-title	-title=4
@thomas_ulsrud@-person	-person=41
@eadmer@-person	-person=40
@belfast@-person	-person=1
@yan_zi@-person	-person=93
@moody@-organization	-organization=7
@wilhelmina_models@-person	-person=1
@scott@-person	-person=261
@langadas_municipality@-location	-location=32
@aud@-location	-location=2
@desborough@-location	-location=36
@meerkat@-location	-location=6
@southern_cross@-location	-location=185
@aouad@-person	-person=24
@cemetery@-location	-location=25
@santa_barbara@-location	-location=1072
@court@-location	-location=16
@yate@-living_thing	-living_thing=5
@delahaye@-product	-product=1
@ariane@-location	-location=1
@giro@-organization	-organization=8
@gloria@-organization	-organization=1
@james_beard_foundation_award@-award	-award=98
@kanada@-person	-person=21
@berkeley@-product	-product=10
@bauhaus@-organization	-organization=1
@pablo@-location	-location=6
@postcards@-broadcast_program	-broadcast_program=11
@test_pilot@-organization	-organization=1
@neriglissar@-person	-person=19
@afc_hornchurch@-organization	-organization=25
@hootenanny@-art	-art=4
@martin_broszat@-person	-person=46
@ballynahinch@-organization	-organization=10
@london_to_brighton@-location	-location=1
@analysis@-medicine-medical_treatment	-medicine-medical_treatment=5
@peggy_eisenhauer@-person	-person=21
@eurasian@-living_thing	-living_thing=1
@doris_packer@-person	-person=22
@michelotti@-organization	-organization=2
@cyndi_lauper@-person	-person=999
@arpa@-location	-location=3
@little_red@-art	-art=11
@beverly_hills_film_festival@-event	-event=43
@yvonne_zima@-person	-person=24
@hiroshima@-event	-event=31
@10_items_or_less@-broadcast_program	-broadcast_program=33
@jabalpur@-location	-location=479
@lee_university@-organization	-organization=75
@kean_cipriano@-person	-person=31
@spinosaurus@-living_thing	-living_thing=71
@sam_gagner@-person	-person=40
@line_7@-organization	-organization=1
@burma_socialist_programme_party@-organization	-organization=48
@the_villager@-art	-art=24
@atomic@-art	-art=28
@a_kind_of_loving@-art	-art=45
@san_pedro,_los_angeles@-location	-location=30
@jean_boucher@-person	-person=25
@kaisersesch@-location	-location=23
@john_alen@-person	-person=20
@p._kušnirák@-person	-person=214
@carnot@-person	-person=34
@narayan@-person	-person=4
@iraqi_president@-title	-title=22
@fc_barcelona_regal@-organization	-organization=54
@charminar@-location	-location=83
@engineer@-art	-art=1
@up@-art	-art=317
@sea@-event	-event=1
@under_the_milky_way@-art	-art=25
@netscape_navigator@-organization	-organization=4
@frozen@-art	-art=114
@jade_macrae@-person	-person=29
@gaeru@-person	-person=39
@brac@-location	-location=2
@queen_anne's@-person	-person=16
@carr@-product	-product=2
@gleason@-organization	-organization=2
@rhys_hughes@-person	-person=35
@ube@-food	-food=4
@tambov@-location	-location=188
@blaze@-product	-product=1
@nicki_chapman@-person	-person=23
@members_of_the_legislative_assembly@-title	-title=112
@magnet@-person	-person=21
@chris_o'donnell@-person	-person=154
@elite@-organization	-organization=25
@hero@-product	-product=19
@pop_evil@-person	-person=61
@charles_a._beard@-person	-person=99
@levoča@-location	-location=62
@khartoum_international_airport@-location	-location=55
@anne_boleyn@-person	-person=709
@whitecross@-organization	-organization=1
@jesse_frederick@-person	-person=21
@granny_smith@-location	-location=2
@webb@-location	-location=57
@udaipur@-location	-location=435
@lotus_seven@-product	-product=55
@pc@-title	-title=44
@accord@-organization	-organization=4
@prelude@-organization	-organization=3
@aka@-people-ethnicity	-people-ethnicity=10
@clute,_john@-person	-person=47
@cemetery@-art	-art=8
@roosevelt_roads_naval_station@-location	-location=46
@t._graham_brown@-person	-person=62
@jack_coggins@-person	-person=22
@new_england_patriots@-location	-location=1
@sangha@-people-ethnicity	-people-ethnicity=3
@roger_trinquier@-person	-person=22
@rank@-product	-product=2
@bagration@-location	-location=1
@plateau@-people-ethnicity	-people-ethnicity=6
@jessica_chastain@-person	-person=174
@manifesto@-event	-event=1
@east_peoria,_illinois@-location	-location=32
@reality@-organization	-organization=4
@guru_arjan@-person	-person=63
@american_beauty@-living_thing	-living_thing=3
@lorelei@-art	-art=27
@harry_potter_and_the_order_of_the_phoenix@-art	-art=291
@the_sports_network@-broadcast_network	-broadcast_network=115
@martin_luther_king@-event	-event=1
@madame_pompadour@-person	-person=3
@appling@-location	-location=24
@eel@-location	-location=5
@liam_miller@-person	-person=23
@rif_war@-event	-event=51
@fakenham@-location	-location=168
@coming_home@-art	-art=111
@vs@-product	-product=2
@chester,_nova_scotia@-location	-location=30
@mikhail_anikushin@-person	-person=20
@south_philadelphia@-organization	-organization=1
@pirates@-product	-product=2
@stylus@-internet-website	-internet-website=54
@under_the_dome@-broadcast_program	-broadcast_program=56
@lufkin@-location	-location=92
@violet@-person	-person=12
@catalans@-location	-location=165
@lilies@-art	-art=26
@oral@-body_part	-body_part=18
@1990@-broadcast_program	-broadcast_program=25
@government_house,_canberra@-location	-location=24
@kalamazoo@-location	-location=41
@neskaupstaður@-location	-location=24
@54th_academy_awards@-event	-event=34
@gitano@-people-ethnicity	-people-ethnicity=21
@bonnier_group@-organization	-organization=35
@16@-transit	-transit=1
@mayflower_hotel@-location	-location=32
@east_ayrshire@-location	-location=281
@thérèse@-art	-art=38
@zachery_ty_bryan@-person	-person=33
@father_le_loutre's_war@-event	-event=186
@emma_willis@-person	-person=90
@rubicon@-broadcast_program	-broadcast_program=33
@bosniak@-location	-location=1
@wildcat@-title	-title=3
@llanelly@-organization	-organization=11
@breach@-person	-person=6
@tanakh@-person	-person=6
@hello@-person	-person=19
@tasmanian_greens@-organization	-organization=82
@scott_wilson@-person	-person=129
@palace_of_justice@-location	-location=31
@boötes@-location	-location=181
@animal@-title	-title=1
@peter_fidler@-person	-person=20
@u.s._marshal@-organization	-organization=76
@aix@-product	-product=33
@county_cork@-location	-location=2334
@wordgirl@-broadcast_program	-broadcast_program=68
@kashiwara@-location	-location=19
@cole_harbour@-location	-location=46
@roy_barraclough@-person	-person=43
@m.i.c.@-organization	-organization=3
@attorney_general_of_british_columbia@-organization	-organization=25
@jean-baptiste-siméon_chardin@-person	-person=90
@la_escalera_ranch@-location	-location=21
@somerfield@-location	-location=6
@jack_powell@-person	-person=20
@south_australia@-art	-art=4
@valréas@-location	-location=23
@mobutu@-person	-person=26
@coast_to_coast@-art	-art=32
@meistriliiga@-organization	-organization=310
@linas_kleiza@-person	-person=62
@ka@-product	-product=13
@fredericksburg@-organization	-organization=1
@frontiers@-art	-art=48
@luigi_canina@-person	-person=22
@rhubarb@-art	-art=24
@law_school@-location	-location=4
@northern_kentucky@-organization	-organization=6
@battle_of_łódź@-event	-event=22
@psycho@-person	-person=2
@accessories@-organization	-organization=1
@viareggio@-location	-location=249
@silene@-chemistry	-chemistry=1
@noriyasu_agematsu@-person	-person=78
@october_8@-time	-time=250
@bristol_aeroplane_company@-product	-product=1
@grenville@-location	-location=72
@east_german@-organization	-organization=4
@alan_tabern@-person	-person=52
@gallaecian@-language	-language=4
@stuart_lake@-location	-location=32
@russo@-people-ethnicity	-people-ethnicity=4
@global_tv@-broadcast_network	-broadcast_network=20
@kentish_town@-location	-location=226
@manicaland@-location	-location=3
@coors@-person	-person=1
@michael_kamen@-person	-person=248
@east_midlands_today@-broadcast_program	-broadcast_program=27
@cush@-location	-location=8
@marty_ehrlich@-person	-person=80
@crazy@-art	-art=279
@faster,_pussycat!_kill!_kill!@-art	-art=40
@baulkham_hills@-location	-location=50
@natal@-organization	-organization=38
@jessen@-location	-location=24
@crato@-person	-person=2
@minister_of_public_works@-title	-title=82
@birds@-living_thing	-living_thing=9
@marc_bulger@-person	-person=161
@inside@-art	-art=25
@natural@-location	-location=3
@sayville,_new_york@-location	-location=29
@clermont-ferrand_international_short_film_festival@-event	-event=20
@karma@-religion-religion	-religion-religion=1
@middletown@-organization	-organization=2
@notorious@-event	-event=1
@olivia@-organization	-organization=2
@winter_garden@-broadcast_program	-broadcast_program=1
@rook@-product	-product=1
@teramo@-location	-location=208
@p.s._i_love_you@-art	-art=23
@republican_national_convention@-organization	-organization=1
@admiral_hipper@-product	-product=47
@115@-location	-location=6
@luzon@-event	-event=13
@bruges@-location	-location=1383
@nickelodeon_kids'_choice_awards@-event	-event=1
@rio@-event	-event=2
@comic_relief@-broadcast_program	-broadcast_program=3
@echuca@-product	-product=3
@herkimer@-person	-person=2
@zealand@-location	-location=284
@willie_o'ree@-person	-person=36
@savages@-art	-art=47
@hurley@-person	-person=2
@the_colour_of_magic@-art	-art=70
@soul_coughing@-person	-person=98
@pro@-organization	-organization=28
@santa_rosa@-location	-location=415
@jarrah@-person	-person=1
@birds@-art	-art=19
@sami@-living_thing	-living_thing=2
@community@-broadcast_program	-broadcast_program=449
@breckinridge@-location	-location=8
@tom_thumb@-person	-person=5
@hugo_boss@-person	-person=6
@cysteine@-biology	-biology=20
@fourth_divisions@-organization	-organization=21
@chl@-location	-location=2
@aldus@-person	-person=1
@singer_building@-location	-location=37
@flashback@-art	-art=84
@tiber_island@-location	-location=37
@selonians@-people-ethnicity	-people-ethnicity=21
@tom_thumb@-product	-product=16
@pax_tv@-broadcast_network	-broadcast_network=39
@gullah@-language	-language=19
@richland_high_school@-event	-event=1
@game_over@-broadcast_program	-broadcast_program=3
@chippenham@-event	-event=1
@sei@-broadcast_program	-broadcast_program=2
@1990@-organization	-organization=4
@bella_vista@-location	-location=73
@return_to_eden@-broadcast_program	-broadcast_program=33
@azim_premji@-person	-person=33
@chris_berman@-person	-person=171
@lives@-organization	-organization=8
@three_stooges@-art	-art=2
@meshuggah@-art	-art=3
@bud_smith@-person	-person=24
@zoegirl@-art	-art=2
@marlies_göhr@-person	-person=29
@wine@-art	-art=1
@candida@-disease	-disease=2
@marco_gabbiadini@-person	-person=26
@la_weekly@-art	-art=476
@paul_brown@-person	-person=271
@murdered@-person	-person=5
@moselle@-event	-event=1
@cross_of_valour@-award	-award=62
@jerusalem@-person	-person=27
@trail_ridge_road@-location	-location=25
@cornelius_vanderbilt_ii@-person	-person=47
@williams@-product	-product=1
@hans_krebs@-person	-person=25
@samuel_french@-organization	-organization=9
@kuybyshev@-location	-location=36
@pliny@-person	-person=676
@balzers@-location	-location=28
@eddie_taylor@-person	-person=35
@dunwich@-location	-location=75
@christian_bök@-person	-person=31
@supreme_court_associate_justice@-organization	-organization=5
@99@-product	-product=6
@descartes@-art	-art=1
@coalition@-event	-event=11
@iberia@-event	-event=1
@traumatic_brain_injury@-event	-event=1
@simone_bolelli@-person	-person=93
@foreign_ministry@-title	-title=12
@oostende@-location	-location=6
@bull_run@-location	-location=45
@msc@-education-educational_degree	-education-educational_degree=179
@llanelly@-location	-location=49
@boston_bruins@-event	-event=27
@plataea@-event	-event=21
@dave_appell@-person	-person=21
@walk@-art	-art=9
@holly@-organization	-organization=1
@ww_ii@-event	-event=52
@shebelle_river@-location	-location=59
@pizza@-art	-art=25
@viva_la_vida_or_death_and_all_his_friends@-art	-art=65
@skyline@-person	-person=3
@huy@-person	-person=8
@barfleur@-product	-product=12
@maureen_forrester@-person	-person=68
@la_felguera@-location	-location=20
@chi@-location	-location=13
@git@-art	-art=2
@oregon_convention_center@-location	-location=29
@pylon@-location	-location=1
@mex@-finance-currency	-finance-currency=1
@shepparton@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@wangan_midnight@-product	-product=1
@thomas_adams@-person	-person=34
@portarlington@-organization	-organization=8
@willow_springs@-organization	-organization=2
@kitt_peak@-location	-location=9966
@the_world@-art	-art=36
@paradise@-location	-location=300
@smak@-art	-art=1
@nikolai_gogol@-person	-person=433
@dhs@-product	-product=1
@anzac@-organization	-organization=55
@archbishops_of_canterbury@-person	-person=1
@the_waifs@-person	-person=92
@valentinian@-person	-person=10
@soviet_army@-organization	-organization=65
@carmarthen_quins_rfc@-organization	-organization=21
@double_trouble@-person	-person=13
@arabian_nights@-product	-product=3
@avondale@-location	-location=126
@bura@-language	-language=6
@baku_yumemakura@-person	-person=35
@pete_mackanin@-person	-person=20
@piraeus@-location	-location=1038
@singapore@-title	-title=1
@bathgate@-location	-location=150
@lost@-art	-art=37
@alexander_nevsky@-person	-person=176
@queen_of_the_night@-art	-art=25
@union_square@-broadcast_program	-broadcast_program=11
@mandurah@-location	-location=90
@cold@-medicine-medical_treatment	-medicine-medical_treatment=1
@king_of_italy@-person	-person=9
@flinders@-person	-person=10
@naranjito@-location	-location=44
@the_steve_harvey_show@-broadcast_program	-broadcast_program=118
@federation@-art	-art=8
@ares@-organization	-organization=1
@poulton@-person	-person=4
@lake_lucerne@-location	-location=149
@enzo_ferrari@-person	-person=169
@capiz@-living_thing	-living_thing=1
@pipa@-person	-person=1
@kenya@-event	-event=2
@maple_ridge@-organization	-organization=1
@barbary_coast@-location	-location=132
@british_army@-event	-event=2
@bobby_beausoleil@-person	-person=26
@dead_or_alive@-product	-product=86
@bahia@-event	-event=1
@nederlandse_spoorwegen@-organization	-organization=309
@volgograd@-organization	-organization=2
@men@-organization	-organization=28
@fort_lauderdale@-location	-location=425
@mark_carlisle@-person	-person=20
@dytiscidae@-living_thing	-living_thing=653
@redondo_beach@-art	-art=5
@pilar@-person	-person=2
@doric@-people-ethnicity	-people-ethnicity=25
@brühl@-person	-person=2
@2007_state_election@-event	-event=45
@driven@-art	-art=42
@travers@-location	-location=12
@tradition@-person	-person=3
@billionaire_boys_club@-organization	-organization=26
@dave_berry@-person	-person=61
@stictidaceae@-living_thing	-living_thing=21
@earl_of_orkney@-title	-title=88
@knoxville,_illinois@-location	-location=20
@italy@-person	-person=10
@itō@-location	-location=14
@torres@-product	-product=6
@nikolayev@-person	-person=1
@aviron_bayonnais@-organization	-organization=59
@william_clowes@-organization	-organization=1
@c-47@-organization	-organization=1
@waterfront@-person	-person=10
@presidential@-person	-person=3
@brook_green@-art	-art=1
@águilas_cf@-organization	-organization=21
@neverwinter_nights_2@-product	-product=60
@horizon@-person	-person=2
@south_high_school@-location	-location=2
@jaimini@-art	-art=1
@black_prince@-product	-product=19
@bahia@-product	-product=3
@st._christopher@-person	-person=16
@painter@-person	-person=4
@the_white_queen@-broadcast_program	-broadcast_program=48
@bent@-art	-art=68
@deportivo_maipú@-organization	-organization=27
@the_third@-location	-location=1
@w.a.s.p.@-person	-person=239
@new_kingdom@-person	-person=7
@japanese@-event	-event=22
@the_legend@-broadcast_program	-broadcast_program=46
@stonebridge@-person	-person=58
@tantras@-art	-art=29
@semien_shewa_zone@-location	-location=44
@renee_ellmers@-person	-person=20
@liberian@-location	-location=15
@jersey@-title	-title=1
@brad_faxon@-person	-person=48
@william_lewis@-person	-person=48
@inkigayo@-broadcast_program	-broadcast_program=157
@nina_hagen@-person	-person=214
@the_detroit_emeralds@-person	-person=20
@ouarzazate_province@-location	-location=41
@albert_heijn@-person	-person=3
@carlton's@-organization	-organization=21
@aberdeen@-title	-title=3
@dame_darcy@-person	-person=32
@johnny_morris@-person	-person=71
@dangerous_toys@-art	-art=2
@audubon@-person	-person=24
@st._mary's_college@-organization	-organization=122
@esmeralda@-location	-location=13
@floridablanca@-location	-location=27
@eros@-organization	-organization=16
@spoon@-organization	-organization=1
@hawklords@-art	-art=4
@american_gothic@-broadcast_program	-broadcast_program=50
@bourg-en-bresse@-organization	-organization=3
@king_henry_v@-person	-person=63
@joey_waronker@-person	-person=90
@three_for_the_road@-broadcast_program	-broadcast_program=23
@charlotte_bobcats@-organization	-organization=28
@cessnock@-organization	-organization=2
@tai_po@-location	-location=136
@maggie_mcnamara@-person	-person=20
@forfar@-location	-location=219
@marco_minghetti@-person	-person=28
@henry_bolte@-person	-person=74
@puffin_books@-organization	-organization=5
@ccp@-organization	-organization=13
@hyatt@-product	-product=1
@drug@-medicine-medical_treatment	-medicine-medical_treatment=9
@field_hockey@-organization	-organization=3
@hms_bounty@-event	-event=9
@cherry_hill_high_school_east@-location	-location=1
@sean_long@-person	-person=34
@white_nights@-art	-art=71
@narwhal@-living_thing	-living_thing=34
@urbanus@-art	-art=2
@uconn@-location	-location=2
@hawaii_five-o@-art	-art=4
@two_for_the_money@-art	-art=21
@animals@-art	-art=88
@8_mile@-location	-location=1
@lenin@-art	-art=1
@scandal@-organization	-organization=2
@lorelei@-broadcast_program	-broadcast_program=1
@lord_curzon@-person	-person=65
@mateh_binyamin_regional_council@-location	-location=45
@rachel_roberts@-person	-person=78
@agnes_lynch_starrett_poetry_prize@-award	-award=91
@miss_louisiana_teen_usa@-event	-event=24
@cushing_academy@-organization	-organization=41
@zoo@-person	-person=2
@c@-title	-title=194
@bongo@-product	-product=47
@stinger@-disease	-disease=14
@geraldine_james@-person	-person=66
@sligo_creek@-location	-location=24
@syleena_johnson@-person	-person=65
@entephria_cyanata@-living_thing	-living_thing=21
@japan_self-defense_forces@-organization	-organization=136
@javier@-person	-person=17
@under_the_skin@-art	-art=28
@magna_carta_holy_grail@-art	-art=31
@1993_central_american_and_caribbean_games@-event	-event=32
@walden_media@-organization	-organization=85
@ellen_cleghorne@-person	-person=21
@yeysk@-location	-location=31
@mark_snow@-person	-person=84
@chilliwack_chiefs@-organization	-organization=34
@unfp@-award	-award=2
@john_halifax,_gentleman@-broadcast_program	-broadcast_program=1
@barisal_division@-organization	-organization=15
@hounslow@-location	-location=1
@raising_the_flag_on_iwo_jima@-art	-art=55
@gaspar_corte-real@-person	-person=35
@gooding@-organization	-organization=2
@alfresco@-broadcast_program	-broadcast_program=7
@stolberg-stolberg@-location	-location=32
@satellite@-organization	-organization=1
@the_free_design@-art	-art=1
@nam@-organization	-organization=107
@wyatt@-person	-person=53
@puttenham@-location	-location=20
@dingwall@-person	-person=1
@pimpinela_escarlata@-person	-person=35
@citizens_electoral_council@-organization	-organization=26
@hockenheim@-event	-event=22
@cambria@-organization	-organization=2
@royal_military_academy,_woolwich@-organization	-organization=298
@san_francisco_bay_blackhawks@-organization	-organization=60
@evening_primrose@-living_thing	-living_thing=25
@true_north@-person	-person=1
@altmark_incident@-event	-event=30
@stompin'_at_the_savoy@-art	-art=57
@defying_gravity@-broadcast_program	-broadcast_program=53
@mb@-location	-location=7
@ama@-person	-person=4
@interview@-art	-art=20
@stairway_to_the_stars@-art	-art=24
@river_lune@-location	-location=101
@viken@-location	-location=47
@phitsanulok@-location	-location=177
@ada@-location	-location=165
@gmina_oborniki@-location	-location=50
@drinking@-disease	-disease=2
@stanhope@-award	-award=1
@maidan@-location	-location=59
@cantonese@-language	-language=1063
@james_henthorn_todd@-person	-person=24
@raúl_labrador@-person	-person=26
@the_great_exhibition@-event	-event=126
@landscape@-person	-person=26
@high_schools@-organization	-organization=5
@edward_jessup@-person	-person=21
@witchcraft@-art	-art=58
@marin@-location	-location=100
@sole_and_the_skyrider_band@-person	-person=25
@fort_dearborn@-location	-location=75
@jack@-broadcast_program	-broadcast_program=1
@rivière_des_prairies@-location	-location=104
@earthbound@-art	-art=18
@longman@-organization	-organization=125
@millennium@-art	-art=132
@cry_baby@-art	-art=23
@spider-man@-person	-person=1
@cheshire_county@-organization	-organization=1
@luc_picard@-person	-person=22
@nina_simone@-art	-art=1
@battle_of_cape_passaro@-event	-event=38
@lodowick_carlell@-person	-person=22
@cpb@-biology	-biology=1
@bladen_county,_north_carolina@-location	-location=24
@probe@-product	-product=9
@cadence@-organization	-organization=22
@papua_new_guinea_national_soccer_league@-organization	-organization=24
@jean-alain_boumsong@-person	-person=42
@roses@-event	-event=1
@christian_democratic_appeal@-organization	-organization=306
@cola@-food	-food=26
@tula@-people-ethnicity	-people-ethnicity=2
@unitarians@-religion-religion	-religion-religion=157
@augustus@-religion-religion	-religion-religion=1
@wolf_parade@-person	-person=100
@gatineau@-location	-location=562
@padi@-location	-location=1
@mimosa@-location	-location=3
@chofetz_chaim@-person	-person=1
@ivica_olić@-person	-person=47
@prespa@-location	-location=32
@dutton@-organization	-organization=26
@camrose@-product	-product=2
@kalgoorlie@-location	-location=346
@snowtown@-art	-art=12
@glamis@-location	-location=57
@tyniec@-location	-location=46
@turin_canon@-art	-art=57
@resolution@-art	-art=29
@krško@-location	-location=73
@woodville@-person	-person=5
@royal_botanic_gardens,_kew@-location	-location=331
@25@-time	-time=13
@strangers_in_the_night@-art	-art=102
@nick_knight@-person	-person=164
@love_thy_neighbour@-broadcast_program	-broadcast_program=72
@meridian@-event	-event=5
@dunbartonshire@-location	-location=170
@imperial_japanese@-location	-location=52
@army_of_two@-art	-art=12
@universal_music_group@-organization	-organization=1225
@washington_heights@-broadcast_program	-broadcast_program=2
@scott_bairstow@-person	-person=25
@john_alderton@-person	-person=61
@roger_backhouse@-title	-title=1
@red_state@-art	-art=40
@london_calling@-art	-art=140
@espresso@-art	-art=1
@sylva,_north_carolina@-location	-location=23
@solution@-title	-title=2
@porn_star@-title	-title=40
@on-u_sound_records@-organization	-organization=23
@unit_731@-event	-event=93
@amherst@-location	-location=422
@mara@-language	-language=4
@the_heat_is_on@-broadcast_program	-broadcast_program=1
@gumbinnen@-location	-location=14
@history_channel@-broadcast_network	-broadcast_network=43
@tajiks@-location	-location=1
@1820@-event	-event=20
@the_muppets_take_manhattan@-art	-art=119
@supreme_court_associate_justice@-title	-title=15
@ram_jam@-person	-person=37
@like_a_virgin@-art	-art=170
@lynx@-location	-location=50
@nicholas_barker@-person	-person=54
@korean@-people-ethnicity	-people-ethnicity=509
@domnall_midi@-person	-person=48
@m@-body_part	-body_part=2
@all_stars@-art	-art=2
@anglo-american@-event	-event=1
@tonbridge@-location	-location=437
@castlemaine@-title	-title=1
@veteran@-event	-event=1
@sabah@-location	-location=1584
@ii@-art	-art=86
@john_adams@-organization	-organization=1
@set@-god	-god=133
@vince_spadea@-person	-person=53
@philostratus@-person	-person=84
@st._stephen@-location	-location=70
@south@-language	-language=5
@khilji@-location	-location=1
@syracuse,_sicily@-location	-location=74
@allahabad_bank@-organization	-organization=34
@heroes@-product	-product=1
@compass@-product	-product=8
@dean@-location	-location=22
@temperance@-organization	-organization=1
@phil@-art	-art=2
@kildare@-organization	-organization=370
@war_stories@-broadcast_program	-broadcast_program=2
@cheeni_kum@-art	-art=28
@patrick_baladi@-person	-person=29
@laura_kightlinger@-person	-person=34
@melencolia_i@-art	-art=26
@candlelight@-art	-art=3
@chainsaw_kittens@-person	-person=28
@orange_juice@-food	-food=6
@bara@-location	-location=33
@karl_hartl@-person	-person=31
@vasopressin@-medicine-medical_treatment	-medicine-medical_treatment=23
@wormwood@-living_thing	-living_thing=45
@california_quail@-living_thing	-living_thing=22
@break_the_bank@-person	-person=1
@paratrooper@-art	-art=1
@williams@-person	-person=211
@new_york@-event	-event=88
@sabi@-location	-location=7
@beta@-art	-art=32
@coalition_government@-event	-event=2
@exposition_universelle@-event	-event=183
@carmel-by-the-sea,_california@-location	-location=55
@the_archers@-art	-art=2
@thomas_szasz@-person	-person=90
@2002@-art	-art=14
@barry_manilow@-art	-art=6
@audible@-title	-title=5
@eiken@-organization	-organization=10
@toxic_crusaders@-broadcast_program	-broadcast_program=29
@central_area@-location	-location=87
@herbert_f._johnson_museum_of_art@-location	-location=61
@desperado@-person	-person=6
@wivenhoe@-location	-location=64
@colorado@-art	-art=7
@tristeza@-person	-person=20
@mounth@-location	-location=67
@itamar@-location	-location=21
@french@-event	-event=158
@spiru_haret@-person	-person=32
@gina_gershon@-person	-person=118
@u.s._marshal@-title	-title=3
@scarface@-person	-person=290
@sweetwater@-location	-location=99
@ronnie_scott's_jazz_club@-person	-person=4
@the_raincoats@-person	-person=98
@dreamcatcher@-art	-art=47
@on_the_waterfront@-broadcast_program	-broadcast_program=10
@god_is_an_astronaut@-person	-person=18
@homeland@-art	-art=17
@chris_gayle@-person	-person=212
@zapotec@-people-ethnicity	-people-ethnicity=95
@granite@-art	-art=2
@landsknecht@-organization	-organization=95
@funkadelic@-art	-art=11
@anderson@-living_thing	-living_thing=3
@supernova@-location	-location=2
@carey_price@-person	-person=69
@cartwright@-location	-location=46
@katla@-language	-language=2
@vidyapati@-person	-person=37
@wendell_meredith_stanley@-person	-person=21
@bob_cryer@-person	-person=21
@serbia@-language	-language=3
@bougainvillea@-art	-art=1
@great_eastern@-organization	-organization=31
@gonzalez@-location	-location=7
@samoa_national_league@-organization	-organization=41
@oliver!@-art	-art=558
@sreenivasan@-person	-person=260
@cola@-person	-person=1
@lime@-person	-person=22
@great_western@-product	-product=12
@set@-broadcast_network	-broadcast_network=4
@mega@-broadcast-tv_channel	-broadcast-tv_channel=2
@people's_national_assembly@-organization	-organization=37
@rising_sun@-art	-art=40
@united_democratic_left@-organization	-organization=37
@bay_city@-organization	-organization=1
@earl_of_desmond@-title	-title=71
@vidalia@-living_thing	-living_thing=3
@ken_hughes@-person	-person=62
@operation_thunderbolt@-event	-event=14
@eagle_eye@-product	-product=1
@hanyang_university@-organization	-organization=118
@sé@-location	-location=57
@dawn@-organization	-organization=26
@balsa@-location	-location=8
@simpsons@-art	-art=1
@unwound@-art	-art=5
@edinson_volquez@-person	-person=34
@tamsui@-location	-location=18
@kate_upton@-person	-person=48
@pelham@-organization	-organization=3
@winnersh@-location	-location=23
@papantla@-location	-location=29
@david_friedman@-person	-person=34
@memphis@-event	-event=30
@the_warlords@-art	-art=33
@the_leftovers@-art	-art=2
@harlow@-organization	-organization=1
@jonathan_quarmby@-person	-person=21
@frenzy@-art	-art=66
@kumano@-location	-location=21
@ribeauvillé@-location	-location=34
@wheesung@-person	-person=72
@waitakere@-location	-location=24
@freaks@-broadcast_program	-broadcast_program=1
@tansu_çiller@-person	-person=96
@nassau,_bahamas@-location	-location=354
@greg_johnson@-person	-person=37
@target@-person	-person=5
@noel_lane@-person	-person=26
@jumong@-person	-person=1
@books-a-million@-organization	-organization=68
@marino@-person	-person=19
@12th_infantry_division@-organization	-organization=23
@coming_home@-broadcast_program	-broadcast_program=23
@sig@-person	-person=2
@abc's@-broadcast_network	-broadcast_network=217
@weathernation_tv@-broadcast_network	-broadcast_network=26
@rashid_al-din@-person	-person=21
@colditz@-broadcast_program	-broadcast_program=77
@french_state@-organization	-organization=3
@raven@-person	-person=156
@william_shawcross@-person	-person=38
@stephen_morris@-art	-art=4
@bishop_of_oxford@-person	-person=5
@st._moritz@-location	-location=839
@pal@-location	-location=9
@dallas_independent_school_district@-location	-location=172
@loughor@-organization	-organization=2
@laurent_nkunda@-person	-person=42
@the_crossing@-event	-event=5
@kharkiv@-transit	-transit=3
@hawklords@-person	-person=28
@the_6ths@-person	-person=31
@zhu_jin@-person	-person=37
@gbadolite@-location	-location=28
@clangers@-broadcast_program	-broadcast_program=38
@santa_rita_mountains@-location	-location=76
@cyprus@-event	-event=2
@nama@-people-ethnicity	-people-ethnicity=43
@columbo@-broadcast_program	-broadcast_program=199
@manduria@-location	-location=27
@j._broughton@-person	-person=568
@french@-title	-title=2
@buccaneers@-organization	-organization=66
@hannelore_kraft@-person	-person=25
@au@-finance-currency	-finance-currency=5
@show_me_heaven@-art	-art=28
@advocate@-art	-art=9
@legends@-organization	-organization=1
@waimakariri@-location	-location=23
@gianluigi_trovesi@-person	-person=34
@jerry_springer@-person	-person=228
@chico_serra@-person	-person=21
@sean_maguire@-person	-person=69
@tommy_hunter@-person	-person=64
@medellín@-location	-location=898
@khasan@-location	-location=30
@knights_of_malta@-organization	-organization=1
@muleskinner@-art	-art=8
@petrograd@-organization	-organization=2
@moor_park@-location	-location=53
@new_jersey_transit@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@krone@-language	-language=1
@jerry_wexler@-person	-person=219
@trenchtown@-person	-person=2
@moose@-person	-person=29
@texas_tech@-organization	-organization=242
@sts-27@-event	-event=39
@kansas_city@-art	-art=30
@princess_ida@-person	-person=1
@nicene_and_post-nicene_fathers@-art	-art=27
@reginald_gardiner@-person	-person=72
@the_element_of_crime@-art	-art=22
@akaba@-person	-person=18
@casarano@-organization	-organization=7
@badlands@-art	-art=7
@terminal_station@-location	-location=17
@die_flippers@-person	-person=28
@westwood@-location	-location=245
@neighbors@-product	-product=1
@kuria@-language	-language=7
@e._p._thompson@-person	-person=80
@margaret_mitchell@-person	-person=205
@pika_édition@-organization	-organization=29
@chris_cross@-broadcast_program	-broadcast_program=4
@hephaestus@-god	-god=278
@the_glass_house@-art	-art=14
@ktm_komuter@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=123
@swing_kids@-art	-art=27
@michel_chevalier@-person	-person=30
@plymouth@-event	-event=3
@scandal@-location	-location=1
@downe@-location	-location=43
@bnei_yehuda@-organization	-organization=143
@somalia@-event	-event=17
@cantal@-location	-location=411
@madagascar@-event	-event=14
@guyanese@-people-ethnicity	-people-ethnicity=31
@northern_city_line@-location	-location=41
@hur_jun@-person	-person=2
@anthology@-person	-person=1
@salvatore_ferragamo@-organization	-organization=2
@mike_mccormack@-person	-person=34
@wadesboro,_north_carolina@-location	-location=35
@oregon_parks_and_recreation_department@-organization	-organization=156
@genevieve_o'reilly@-person	-person=26
@lilian_rolfe@-person	-person=21
@jugoslav_vlahović@-person	-person=29
@pottawatomie@-people-ethnicity	-people-ethnicity=4
@east_rail_line@-location	-location=1
@panthers@-living_thing	-living_thing=25
@legislative_assembly@-event	-event=7
@mytilidae@-living_thing	-living_thing=78
@kosovo@-location	-location=3491
@cincinnati@-event	-event=107
@purfleet@-location	-location=84
@carthaginians@-location	-location=138
@james_craig@-person	-person=144
@merritt_island@-location	-location=54
@zoroaster@-person	-person=229
@matt_berry@-person	-person=69
@death_valley@-broadcast_program	-broadcast_program=18
@south_central@-location	-location=71
@david_kreuger@-person	-person=44
@2g_spectrum_scam@-event	-event=35
@show@-event	-event=5
@the_academy@-broadcast_program	-broadcast_program=4
@verdy_kawasaki@-organization	-organization=78
@liberal_democratic_party_of_germany@-organization	-organization=25
@michigan_state_university@-person	-person=1
@flanagan_and_allen@-person	-person=38
@frank_parker@-person	-person=46
@thames@-broadcast_program	-broadcast_program=1
@national_autistic_society@-organization	-organization=52
@william_tecumseh_sherman@-person	-person=490
@60@-person	-person=1
@x.org@-product	-product=27
@super_girl@-art	-art=9
@bulgarian@-organization	-organization=23
@trinity@-product	-product=12
@franchise@-art	-art=20
@barfleur@-event	-event=2
@laughlin@-location	-location=82
@moseley@-location	-location=125
@occoquan@-location	-location=21
@jesus_college@-location	-location=1
@house_of_david@-person	-person=23
@empress_myeongseong@-broadcast_program	-broadcast_program=8
@la_ceiba@-location	-location=164
@christophe_rochus@-person	-person=56
@el_dorado,_arkansas@-location	-location=108
@clube_atlético_paranaense@-organization	-organization=54
@james_lipton@-person	-person=88
@wem@-location	-location=91
@1949_federal_election@-event	-event=108
@rogers_writers'_trust_fiction_prize@-organization	-organization=1
@generation_kill@-broadcast_program	-broadcast_program=59
@sama@-people-ethnicity	-people-ethnicity=8
@ben_tillett@-person	-person=28
@mickey@-person	-person=17
@blakehurst@-location	-location=21
@itala@-organization	-organization=71
@fabiola@-broadcast_program	-broadcast_program=2
@duke_of_brabant@-location	-location=6
@circuit_mont-tremblant@-location	-location=20
@right_this_minute@-broadcast_program	-broadcast_program=23
@university_of_west_london@-organization	-organization=49
@gluck's@-person	-person=20
@communications@-title	-title=4
@arturo_benedetti_michelangeli@-person	-person=74
@tupelo@-event	-event=3
@cornelis_janssens_van_ceulen@-person	-person=20
@código_postal@-broadcast_program	-broadcast_program=24
@the_netherlands@-location	-location=396
@belarusian_premier_league@-organization	-organization=280
@mandan@-people-ethnicity	-people-ethnicity=127
@cure@-title	-title=8
@submission@-art	-art=18
@grandson@-person	-person=22
@prussian@-person	-person=1
@prays_fraxinella@-living_thing	-living_thing=30
@st._johns@-event	-event=1
@oita_trinita@-organization	-organization=167
@big_bad_voodoo_daddy@-art	-art=1
@cornelio_saavedra@-person	-person=55
@navigator@-art	-art=6
@rivoli@-event	-event=10
@jack_conway@-person	-person=84
@the_emperor@-title	-title=8
@igor_andreev@-person	-person=182
@joseph_b._kershaw@-person	-person=43
@secretary_of_labor@-title	-title=93
@james_r._thompson_center@-person	-person=1
@sasha_mitchell@-person	-person=26
@modoc@-location	-location=40
@mohamed_massaquoi@-person	-person=23
@dene@-location	-location=2
@adamstown@-location	-location=72
@rolling_stones@-person	-person=99
@50_cent@-person	-person=1417
@cincinnati@-organization	-organization=410
@the_bells@-art	-art=68
@dorothy_canfield_fisher@-person	-person=32
@akbar@-location	-location=2
@lace@-broadcast_program	-broadcast_program=9
@john_rothman@-person	-person=22
@queen_elizabeth_hospital@-location	-location=71
@zahara@-location	-location=1
@andre_williams@-person	-person=84
@behemoth@-person	-person=193
@fleetwood@-location	-location=307
@kiss_of_death@-broadcast_program	-broadcast_program=7
@oscar@-living_thing	-living_thing=6
@dermontti_dawson@-person	-person=27
@the_californians@-broadcast_program	-broadcast_program=71
@sbt@-organization	-organization=4
@west_wendover@-location	-location=31
@gaz@-organization	-organization=99
@arena@-art	-art=106
@damdami_taksal@-location	-location=22
@zafra@-living_thing	-living_thing=1
@chris_redman@-person	-person=33
@stroud@-location	-location=263
@steam@-organization	-organization=2
@bryne@-organization	-organization=123
@south_region@-event	-event=1
@bryant–denny_stadium@-location	-location=38
@girl_scout@-organization	-organization=71
@turkish_republic_of_northern_cyprus@-location	-location=39
@pulitzer@-award	-award=72
@yoann_gourcuff@-person	-person=39
@focal@-organization	-organization=2
@benjie_paras@-person	-person=62
@quebec_liberal_party@-organization	-organization=445
@northeast_megalopolis@-location	-location=29
@kym_bonython@-person	-person=20
@republic@-person	-person=4
@ieng_sary@-person	-person=49
@hereward_the_wake@-person	-person=63
@spider-man_2@-product	-product=36
@poyntzpass@-location	-location=23
@helena@-product	-product=11
@traders@-product	-product=1
@157@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=13
@elsa@-location	-location=11
@laura_riding@-person	-person=40
@roman_emperor@-religion-religion	-religion-religion=1
@ingram@-organization	-organization=1
@nabc@-organization	-organization=1
@mondrian@-person	-person=70
@st._albans@-organization	-organization=4
@ultraviolet@-art	-art=30
@king's_cross@-art	-art=5
@lethe@-living_thing	-living_thing=1
@hungarian_revolution@-event	-event=122
@buck@-product	-product=1
@ensign@-title	-title=851
@lloyd's_of_london@-organization	-organization=313
@hermione@-art	-art=2
@christopher_yost@-person	-person=28
@craig_kielburger@-person	-person=28
@87@-person	-person=1
@engineers@-organization	-organization=35
@chinese_american@-people-ethnicity	-people-ethnicity=482
@montreux@-location	-location=4
@jerez@-location	-location=117
@memphis@-product	-product=4
@kokoda@-language	-language=1
@korean@-language	-language=1945
@edmond@-product	-product=2
@mission_viejo,_california@-location	-location=102
@lady_day@-time	-time=51
@holy_diver@-product	-product=1
@rags_to_riches@-broadcast_program	-broadcast_program=28
@twerton_park@-location	-location=29
@humble@-location	-location=57
@evolution@-organization	-organization=1
@sparsh@-art	-art=23
@joan@-person	-person=185
@irwin@-organization	-organization=3
@battle_of_the_somme@-location	-location=1
@badagry@-location	-location=30
@bishop_of_oxford@-title	-title=192
@ogallala,_nebraska@-location	-location=29
@ridgewood@-organization	-organization=3
@atlanta_braves@-broadcast_program	-broadcast_program=1
@zoltán@-person	-person=47
@english_setter@-living_thing	-living_thing=25
@ecclesiastical_history@-art	-art=54
@test_pilot@-title	-title=25
@ats@-finance-currency	-finance-currency=2
@transatlantic@-location	-location=17
@doe@-organization	-organization=72
@eastern_united_states@-location	-location=254
@rigas_feraios@-person	-person=44
@main_attrakionz@-person	-person=23
@eiffel@-location	-location=2
@viceroy@-person	-person=1
@slovakian@-location	-location=26
@national_senior_team@-organization	-organization=31
@rubí@-broadcast_program	-broadcast_program=46
@hi@-language	-language=2
@206@-location	-location=8
@christian_boussus@-person	-person=24
@manila_bay@-location	-location=552
@gold_bauhinia_star@-title	-title=29
@fortis@-person	-person=2
@lillian_leighton@-person	-person=37
@drums@-living_thing	-living_thing=4
@marxism_today@-art	-art=29
@international_settlement@-art	-art=11
@oliver_e._williamson@-person	-person=28
@tony_macalpine@-art	-art=1
@forces@-organization	-organization=92
@cowlairs@-organization	-organization=28
@gatsbys_american_dream@-person	-person=31
@bourassa@-location	-location=42
@jimmy_hart@-person	-person=197
@something_about_the_way_you_look_tonight@-art	-art=41
@the_mary_tyler_moore_show@-person	-person=1
@two@-broadcast_program	-broadcast_program=9
@manhunt@-art	-art=1
@wellington,_ohio@-location	-location=23
@150@-art	-art=10
@habakkuk@-art	-art=32
@rhapsody@-product	-product=19
@v@-location	-location=3
@gmina_błędów@-location	-location=54
@xavier_university@-organization	-organization=264
@wncn@-location	-location=33
@donnie_iris@-person	-person=81
@saloon@-product	-product=33
@new_age@-art	-art=16
@hermann_zapf@-person	-person=57
@negeri_sembilan@-location	-location=731
@spring_valley@-organization	-organization=1
@limestone@-organization	-organization=1
@paul_hewitt@-person	-person=29
@animal@-person	-person=63
@ware@-organization	-organization=26
@charleston_harbor@-event	-event=1
@leichhardt@-location	-location=129
@quartet@-person	-person=1
@marino_faliero@-art	-art=12
@proceedings_of_the_national_academy_of_sciences_of_the_united_states_of_america@-organization	-organization=1
@don_winslow@-person	-person=23
@bexley@-location	-location=231
@piece_of_me@-art	-art=48
@alenquer@-location	-location=55
@iran@-event	-event=9
@d-day@-art	-art=11
@african@-organization	-organization=12
@percy_bush@-person	-person=20
@devi@-god	-god=262
@life_(magazine)@-art	-art=21
@west_linn,_oregon@-location	-location=28
@gekko@-location	-location=169
@the_garden@-location	-location=3
@fairchild_air_force_base@-location	-location=100
@eureka@-location	-location=326
@barbarians@-broadcast_program	-broadcast_program=1
@mike_johanns@-person	-person=79
@hungarians@-location	-location=40
@john_calley@-person	-person=26
@dubuque@-organization	-organization=2
@blue_öyster_cult@-person	-person=512
@taal@-location	-location=40
@south_jordan@-location	-location=71
@st._louis@-person	-person=24
@edward_h._griffith@-person	-person=34
@al_arabi@-organization	-organization=84
@enrico_mattei@-person	-person=48
@ferdinando_baldi@-person	-person=34
@the_one_and_only@-broadcast_program	-broadcast_program=7
@san_vito_dei_normanni@-location	-location=22
@white_album@-product	-product=12
@southern_campaign@-person	-person=1
@the_one@-person	-person=2
@sweet_sacrifice@-art	-art=20
@st._peter,_minnesota@-location	-location=77
@falcon_stadium@-location	-location=24
@paramount_pictures@-art	-art=1
@marunouchi@-location	-location=49
@gmina_leśna@-location	-location=21
@botucatu@-organization	-organization=5
@crappie@-living_thing	-living_thing=44
@pagan@-art	-art=5
@cactus@-person	-person=67
@infected@-person	-person=1
@paul_kidby@-person	-person=27
@altan@-person	-person=88
@saparua@-location	-location=31
@download@-broadcast_program	-broadcast_program=1
@mallu_magalhães@-art	-art=4
@enzo_g._castellari@-person	-person=61
@cocoa_beach@-location	-location=36
@16th@-event	-event=8
@prometheus@-organization	-organization=1
@stephenville@-location	-location=84
@comic_book_artist@-title	-title=3
@herman_ii@-person	-person=62
@his_country@-organization	-organization=163
@boris_kidrič@-person	-person=20
@sira@-organization	-organization=3
@warren_smith@-person	-person=96
@berkeley_hills@-location	-location=90
@ampleforth_abbey@-location	-location=44
@make@-product	-product=18
@evangeline@-person	-person=3
@st_mary's_church,_nottingham@-location	-location=36
@saginaw@-product	-product=2
@konispol@-location	-location=32
@secretary_of_transportation@-organization	-organization=8
@fulham@-organization	-organization=2321
@sports@-broadcast_network	-broadcast_network=1
@plan_9_from_outer_space@-product	-product=1
@george_iv@-location	-location=1
@toyohiro_akiyama@-person	-person=20
@the_soft_boys@-person	-person=33
@donavon_frankenreiter@-art	-art=3
@lobo@-location	-location=24
@lcms@-product	-product=11
@joe_cribbs@-person	-person=35
@gmc@-product	-product=2
@lucy@-person	-person=56
@following_season@-organization	-organization=4
@pit@-location	-location=5
@rec@-art	-art=16
@st._mary's_cathedral@-location	-location=71
@julius_drake@-person	-person=33
@segré@-event	-event=1
@charles_boustany@-person	-person=57
@pallas@-product	-product=12
@guilford@-location	-location=194
@production@-chemistry	-chemistry=2
@supreme@-location	-location=1
@society_of_children's_book_writers_and_illustrators@-organization	-organization=43
@ledo@-person	-person=1
@victory_day@-art	-art=5
@dade_county@-location	-location=163
@emi_studios@-art	-art=2
@steve_emtman@-person	-person=25
@li_mi@-person	-person=34
@galdakao@-location	-location=22
@cfl@-organization	-organization=912
@de_facto@-person	-person=31
@douglas@-product	-product=2
@eighth@-event	-event=12
@comedy_central@-broadcast-tv_channel	-broadcast-tv_channel=4
@burgundy@-location	-location=236
@blackest_night@-art	-art=312
@hood_museum_of_art@-location	-location=52
@the_incredibles@-product	-product=3
@dick_smith@-organization	-organization=17
@head_case@-broadcast_program	-broadcast_program=22
@the_blacks@-art	-art=35
@heroes@-broadcast_program	-broadcast_program=766
@st._george@-organization	-organization=161
@ipswich_to_ely_line@-location	-location=27
@zoegirl@-person	-person=37
@joliet@-person	-person=3
@dom_mintoff@-person	-person=67
@râmnicu_sărat@-location	-location=31
@eno@-location	-location=12
@alma@-award	-award=4
@wilpena_pound@-location	-location=23
@patricia@-person	-person=23
@the_apprenticeship_of_duddy_kravitz@-art	-art=42
@eliza@-product	-product=59
@new@-broadcast_network	-broadcast_network=6
@eastern_line@-location	-location=15
@ráckeve@-location	-location=27
@models_inc.@-broadcast_program	-broadcast_program=34
@sid_owen@-person	-person=84
@facelinidae@-living_thing	-living_thing=50
@ashley_ward@-person	-person=24
@boccaccio@-organization	-organization=1
@marx@-location	-location=1
@ray_guy@-person	-person=53
@fjord_line@-organization	-organization=20
@finland_swedish@-language	-language=31
@pyle@-organization	-organization=1
@viscount_valentia@-title	-title=22
@nijssen@-person	-person=83
@chesapeake@-people-ethnicity	-people-ethnicity=2
@small_is_beautiful@-art	-art=23
@professional_bowlers_association@-broadcast_program	-broadcast_program=1
@mana@-location	-location=14
@loris@-art	-art=2
@the_young_gods@-person	-person=73
@purbeck@-location	-location=26
@jerry_springer@-broadcast_program	-broadcast_program=37
@mercier@-organization	-organization=14
@617_squadron@-organization	-organization=37
@university_of_miami@-location	-location=1
@masquerade@-event	-event=1
@samantha@-broadcast_program	-broadcast_program=9
@orf@-location	-location=1
@the_dalles@-location	-location=139
@great_grimsby@-location	-location=75
@genealogical_society_of_utah@-organization	-organization=32
@stephens_passage@-location	-location=23
@western_ontario@-location	-location=1
@route_83@-location	-location=21
@ceprano@-living_thing	-living_thing=1
@1986_national_league_championship_series@-event	-event=26
@hot_chocolate@-food	-food=7
@craig_david@-person	-person=266
@pharr,_texas@-location	-location=31
@irshad_kamil@-person	-person=45
@roadrunners@-organization	-organization=6
@danity_kane@-person	-person=183
@afghanistan@-location	-location=12776
@gene@-person	-person=54
@lingayen_gulf@-event	-event=19
@final_destination_3@-organization	-organization=1
@joinville@-location	-location=148
@lemony_snicket's_a_series_of_unfortunate_events@-product	-product=7
@euphrosyne@-god	-god=17
@ach@-location	-location=1
@peanut@-disease	-disease=1
@the_snow_queen@-broadcast_program	-broadcast_program=26
@magnet@-art	-art=61
@ponca@-people-ethnicity	-people-ethnicity=115
@metamorphosis@-art	-art=86
@rousseau@-person	-person=160
@valero@-person	-person=1
@zeus@-art	-art=6
@curate@-title	-title=357
@kuybyshevsky_district@-location	-location=38
@eagle_airways@-organization	-organization=25
@aud@-finance-currency	-finance-currency=21
@tondu@-location	-location=30
@nalo_hopkinson@-person	-person=60
@woźniki@-location	-location=25
@prolog@-computer-programming_language	-computer-programming_language=228
@g._vernon_bennett@-person	-person=21
@portia@-person	-person=9
@shawnee_mission_east_high_school@-organization	-organization=25
@fr.@-person	-person=36
@earl_bathurst@-person	-person=13
@segura@-location	-location=43
@denmark@-title	-title=2
@maturín@-location	-location=58
@mahoning_valley@-organization	-organization=6
@zombie@-art	-art=57
@1975_college_football_season@-event	-event=23
@sr_40@-location	-location=37
@java_platform,_enterprise_edition@-product	-product=28
@democratic_liberal_party@-organization	-organization=104
@w@-product	-product=2
@peugeot_207@-product	-product=32
@sarajevo@-organization	-organization=2
@brownsville@-location	-location=575
@buffalo,_new_york@-location	-location=3374
@fianarantsoa@-location	-location=82
@friesland@-language	-language=1
@fig@-organization	-organization=7
@anitta@-art	-art=5
@wild_bunch@-organization	-organization=20
@amer@-art	-art=8
@premier_of_new_zealand@-title	-title=29
@kiba@-broadcast_program	-broadcast_program=26
@needham@-person	-person=8
@derek_paravicini@-person	-person=21
@mio@-person	-person=6
@abitibi@-location	-location=37
@duke_maximilian_joseph_in_bavaria@-person	-person=21
@kids'_wb@-broadcast_network	-broadcast_network=164
@mistress@-person	-person=8
@karl_ulrich_schnabel@-person	-person=20
@edward_gibbon_wakefield@-person	-person=93
@cis@-disease	-disease=1
@louisiana_purchase@-event	-event=700
@taiwanese@-people-ethnicity	-people-ethnicity=610
@mut@-god	-god=96
@maclehose_trail@-location	-location=30
@mountjoy_prison@-location	-location=110
@aida@-person	-person=4
@chrysler@-organization	-organization=54
@koichi_domoto@-person	-person=20
@manhunt@-broadcast_program	-broadcast_program=26
@gp@-event	-event=1
@moanalua@-organization	-organization=5
@māori@-organization	-organization=7
@shami_chakrabarti@-person	-person=48
@vuelta_a_guatemala@-event	-event=36
@pal@-organization	-organization=9
@bellamy@-broadcast_program	-broadcast_program=21
@shikoku@-art	-art=1
@old_royal_naval_college@-location	-location=32
@special_ed@-broadcast_program	-broadcast_program=2
@palace@-person	-person=6
@dororon_enma-kun@-art	-art=1
@cornwall_royals@-organization	-organization=127
@promised_land@-location	-location=10
@the_maine@-person	-person=49
@a_town_like_alice@-broadcast_program	-broadcast_program=18
@j._farrell_macdonald@-person	-person=149
@bear@-art	-art=6
@uta@-living_thing	-living_thing=3
@jefferson_county,_washington@-location	-location=47
@ted_christopher@-person	-person=31
@phlox_family@-living_thing	-living_thing=142
@tia@-disease	-disease=3
@chief_minister_of_the_isle_of_man@-title	-title=58
@miguel_zenón@-person	-person=29
@tsushima@-person	-person=1
@taman@-language	-language=5
@pencaitland@-location	-location=37
@cambridge_university@-location	-location=6
@lin@-organization	-organization=1
@66th_academy_awards@-event	-event=20
@ostrava@-event	-event=1
@wpial@-organization	-organization=22
@tuscany@-location	-location=2745
@yaeyama@-product	-product=7
@louis_mountbatten@-person	-person=59
@michael_urie@-person	-person=61
@carroll@-person	-person=24
@bebe@-person	-person=16
@zenobia@-person	-person=117
@bashley@-organization	-organization=40
@mol@-organization	-organization=20
@livermore@-location	-location=143
@plus@-broadcast_network	-broadcast_network=5
@greyson_chance@-person	-person=64
@puget_sound_energy@-organization	-organization=41
@soldiers@-title	-title=2
@epping_forest@-location	-location=203
@salmo@-living_thing	-living_thing=25
@duke_of_brabant@-title	-title=91
@official_name@-location	-location=43
@aspen_music_festival_and_school@-event	-event=67
@schlumberger@-organization	-organization=202
@brasil@-art	-art=4
@george_beauchamp@-person	-person=20
@stag@-art	-art=16
@sammie@-art	-art=4
@catalina@-product	-product=40
@in_a_heartbeat@-art	-art=2
@north_american_swiss_teams@-event	-event=20
@digital@-title	-title=5
@gypsonoma_sociana@-living_thing	-living_thing=27
@the_mummy_returns@-art	-art=106
@lyons@-organization	-organization=8
@goldfields@-event	-event=9
@the_wheeltappers_and_shunters_social_club@-broadcast_program	-broadcast_program=20
@ncaa_division_iii@-organization	-organization=130
@sanary-sur-mer@-location	-location=23
@martin_luther@-person	-person=1878
@classical_greek@-religion-religion	-religion-religion=1
@kites@-living_thing	-living_thing=194
@ashdod@-location	-location=327
@christine_mcvie@-person	-person=171
@living_proof@-art	-art=17
@glen_coe@-location	-location=78
@moskva@-location	-location=30
@james_taylor@-art	-art=8
@vogelfluglinie@-location	-location=21
@applause@-art	-art=73
@grand_isle@-location	-location=83
@bongo@-art	-art=1
@nuon_chea@-person	-person=46
@bing@-person	-person=7
@the_temptations@-person	-person=952
@george_i_of_great_britain@-person	-person=175
@berserk@-event	-event=1
@exhumed@-art	-art=1
@aleutians@-event	-event=1
@frankenstein@-location	-location=21
@the_game_of_life@-broadcast_program	-broadcast_program=4
@dutchman@-people-ethnicity	-people-ethnicity=35
@frank_carlson@-person	-person=36
@common@-person	-person=656
@peter_bergen@-person	-person=53
@humphry_osmond@-person	-person=32
@edison@-location	-location=153
@drag-on@-person	-person=63
@hilton@-person	-person=5
@mumbai@-location	-location=8402
@puerto_rico@-person	-person=1
@dorado@-location	-location=76
@forest_of_fontainebleau@-location	-location=22
@the_magician@-broadcast_program	-broadcast_program=18
@ogle@-product	-product=3
@kesklinn@-location	-location=23
@arthur_erickson@-person	-person=72
@sounds@-broadcast_program	-broadcast_program=3
@taps@-organization	-organization=22
@honda_verno@-organization	-organization=25
@olin_downes@-person	-person=38
@black_on_both_sides@-art	-art=24
@rawdon@-location	-location=44
@ulysses@-product	-product=58
@the_eleventh_hour@-broadcast_program	-broadcast_program=136
@c@-living_thing	-living_thing=4
@nicholas_marr@-person	-person=26
@modem@-organization	-organization=62
@linda@-art	-art=10
@ron_jones@-person	-person=59
@detroit_diesel@-person	-person=2
@juno_awards@-event	-event=20
@barbate@-organization	-organization=1
@puyallup@-people-ethnicity	-people-ethnicity=3
@ōtsu,_shiga@-location	-location=31
@irapuato_fc@-organization	-organization=47
@hwang_jini@-broadcast_program	-broadcast_program=17
@jeff_kennett@-person	-person=156
@kuala_lumpur@-location	-location=4358
@martial_law@-broadcast_program	-broadcast_program=77
@providence@-product	-product=13
@the_boy_is_mine@-art	-art=61
@falla@-location	-location=11
@puyuma@-language	-language=3
@tarvisio@-location	-location=135
@fürstenberg@-organization	-organization=4
@bullock_county@-location	-location=20
@francesco_morlacchi@-person	-person=24
@indian_ocean@-religion-religion	-religion-religion=3
@faculty_of_economics@-organization	-organization=45
@schema@-computer-programming_language	-computer-programming_language=22
@belasco_theatre@-location	-location=100
@majority@-organization	-organization=2
@daisy_lowe@-person	-person=26
@minister_of_state@-organization	-organization=10
@maybe_this_time@-art	-art=8
@st._george's_church@-organization	-organization=1
@stanford@-organization	-organization=1029
@mighty_ducks@-art	-art=1
@university_of_washington@-organization	-organization=3994
@ryan_malone@-person	-person=47
@lulworth@-location	-location=31
@shaolin_temple@-organization	-organization=29
@the_carnival_is_over@-art	-art=22
@versus@-broadcast_program	-broadcast_program=24
@arya@-person	-person=142
@engelberg@-location	-location=160
@liège@-event	-event=11
@valerie_perrine@-person	-person=72
@pender@-person	-person=1
@toulouse@-person	-person=1
@film_journal_international@-art	-art=69
@kyrgyz@-language	-language=183
@film_production@-title	-title=26
@stans@-person	-person=1
@tim_key@-person	-person=45
@programmer@-title	-title=6
@manchester_university@-organization	-organization=76
@ascension_island@-location	-location=405
@blade@-art	-art=131
@sudhanshu_pandey@-person	-person=24
@css@-art	-art=2
@old_navy@-visual_art-color	-visual_art-color=1
@new_look@-person	-person=2
@gold@-organization	-organization=90
@sightings@-person	-person=6
@delamere_forest@-location	-location=53
@good_news@-art	-art=62
@marion_rung@-person	-person=22
@blind@-product	-product=3
@hall_of_fame@-art	-art=35
@navel@-person	-person=23
@aldfrith_of_northumbria@-person	-person=24
@songbird@-living_thing	-living_thing=11
@american_men's_singles_championship@-event	-event=40
@drug@-disease	-disease=5
@apra@-organization	-organization=121
@rheinfelden@-event	-event=2
@voltaire@-person	-person=1531
@dennis_padilla@-person	-person=37
@max_hoffmann@-person	-person=21
@tsuen_wan_new_town@-location	-location=21
@soul_man@-broadcast_program	-broadcast_program=15
@engaged@-event	-event=9
@niskayuna,_new_york@-location	-location=20
@ancona@-organization	-organization=17
@the_jungle@-location	-location=19
@phong_nha-kẻ_bàng_national_park@-location	-location=37
@central_coast@-organization	-organization=2
@braddock@-event	-event=1
@jewellery@-art	-art=1
@heian@-location	-location=3
@paradox@-person	-person=19
@michael_grant@-person	-person=43
@flushing@-event	-event=3
@franne_golde@-person	-person=29
@buffalo_gap_national_grassland@-location	-location=21
@traffic@-organization	-organization=5
@thunderbird@-organization	-organization=7
@jennifer_jo_cobb@-person	-person=26
@vocal@-product	-product=89
@meilen@-location	-location=34
@königsberg@-event	-event=1
@slide@-product	-product=21
@damour@-location	-location=33
@charango@-art	-art=3
@manuel_l._quezon@-person	-person=234
@robert_russell@-person	-person=23
@orphanage@-location	-location=1
@sha_tin_district@-location	-location=59
@ger@-organization	-organization=22
@caa@-disease	-disease=1
@ladybug@-broadcast_program	-broadcast_program=1
@north_andover@-location	-location=63
@phil_wilson@-person	-person=36
@scout@-title	-title=315
@alice@-organization	-organization=1
@gulf_of_kutch@-location	-location=37
@finns@-people-ethnicity	-people-ethnicity=177
@wildcats@-organization	-organization=86
@fédération_internationale_de_volleyball@-organization	-organization=51
@francis_of_assisi@-person	-person=363
@gladiators@-organization	-organization=7
@monmouth@-organization	-organization=33
@whig@-organization	-organization=1649
@players@-art	-art=18
@los_angeles_dodgers@-organization	-organization=4099
@rewari@-location	-location=196
@cluedo@-product	-product=55
@gojeb_river@-location	-location=25
@matlock@-location	-location=188
@steven_zaillian@-person	-person=80
@saparua@-language	-language=2
@working_girl@-art	-art=108
@16_air_assault_brigade@-organization	-organization=71
@cincinnati_royals@-organization	-organization=133
@kodava@-language	-language=14
@abercorn@-person	-person=2
@fifth_air_force@-organization	-organization=466
@brookings@-organization	-organization=8
@junonia_orithya_madagascariensis@-living_thing	-living_thing=22
@galileo@-product	-product=106
@clarín@-award	-award=5
@delhi_high_court@-organization	-organization=139
@210@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@kastro@-person	-person=18
@180@-art	-art=16
@sedna@-location	-location=43
@kōhei_uchimura@-person	-person=29
@mihai_eminescu@-person	-person=200
@barnum@-art	-art=77
@memphis_belle@-product	-product=21
@till@-art	-art=20
@kingdom_of_yugoslavia@-organization	-organization=3
@dakar@-location	-location=1489
@george_king@-organization	-organization=2
@chief@-title	-title=381
@edison@-art	-art=8
@award@-title	-title=71
@nature_valley_grand_prix@-event	-event=57
@newham@-organization	-organization=2
@soda@-food	-food=60
@atsugewi@-people-ethnicity	-people-ethnicity=20
@charlie_george@-person	-person=35
@canada_olympic_park@-location	-location=45
@maurice@-art	-art=26
@quebec@-location	-location=19462
@tilbury_fort@-location	-location=21
@adult_swim@-broadcast_network	-broadcast_network=1028
@tv@-organization	-organization=6
@rodney_stark@-person	-person=38
@trust@-art	-art=62
@make_it_or_break_it@-broadcast_program	-broadcast_program=116
@nick_lachey@-person	-person=167
@george_clayton_johnson@-person	-person=40
@roh@-location	-location=3
@wartburg@-location	-location=103
@alaska@-event	-event=18
@bautzen@-event	-event=48
@rampage@-event	-event=1
@ottoman_occupation@-location	-location=22
@wreckless_eric@-art	-art=6
@guaranteed@-art	-art=33
@brian_jackson@-person	-person=43
@cleveland_cavaliers@-organization	-organization=1579
@united_states_air_force_band@-organization	-organization=2
@class_37@-product	-product=56
@love_minus_zero@-art	-art=28
@tnn@-biology	-biology=1
@washington_monument@-location	-location=376
@bruce_jones@-person	-person=69
@brother's_keeper@-art	-art=11
@agassiz@-location	-location=35
@cssr@-location	-location=4
@whitesnake@-person	-person=684
@conditions@-person	-person=7
@townshend@-location	-location=3
@lola@-location	-location=2
@juan_santamaría_international_airport@-location	-location=46
@crawford_award@-award	-award=24
@sweet_jane@-art	-art=40
@kristian_birkeland@-person	-person=46
@head@-living_thing	-living_thing=1
@equatoguinean_premier_league@-organization	-organization=34
@guy_hecker@-person	-person=23
@jesse_applegate@-person	-person=21
@silver@-location	-location=4
@citizens_united@-event	-event=16
@israeli_army@-organization	-organization=84
@anthem@-organization	-organization=2
@catholic_league@-event	-event=1
@project_x@-person	-person=12
@lakland@-organization	-organization=21
@channel_nine@-broadcast_program	-broadcast_program=2
@360@-organization	-organization=1
@3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=82
@let_go@-art	-art=61
@jeff_hornacek@-person	-person=60
@willard@-art	-art=25
@prometheus@-god	-god=342
@prairie_fire@-art	-art=14
@alexander_mitchell@-person	-person=23
@tawa@-location	-location=35
@fear_itself@-art	-art=11
@malagasy@-location	-location=300
@asian_championship@-organization	-organization=1
@tony_holland@-person	-person=74
@state_of_emergency@-art	-art=1
@dock_boggs@-person	-person=38
@amphitrite@-god	-god=75
@cocaine@-art	-art=36
@richard_ellis@-person	-person=23
@blue_moon@-food	-food=1
@danger_mouse@-person	-person=153
@relativity@-art	-art=16
@central_city@-person	-person=1
@banya@-person	-person=72
@j._edgar_hoover@-person	-person=649
@buzz@-product	-product=4
@1959_elections@-event	-event=56
@red_hat_enterprise_linux@-organization	-organization=1
@patrimony@-art	-art=4
@shogakukan@-organization	-organization=588
@manga@-location	-location=4
@pioneer_village@-location	-location=21
@our_mutual_friend@-broadcast_program	-broadcast_program=13
@hejira@-art	-art=20
@valentín_gómez_farías@-location	-location=1
@skippy@-art	-art=7
@eric_coates@-person	-person=72
@berrien_springs@-organization	-organization=1
@chibougamau@-location	-location=42
@lissamphibia@-living_thing	-living_thing=21
@smolyan@-language	-language=4
@siren@-location	-location=10
@belarusian@-event	-event=1
@valdivia@-location	-location=159
@arch_of_triumph@-art	-art=29
@krs-one@-art	-art=9
@blade@-product	-product=4
@not_4_sale@-art	-art=23
@patra@-person	-person=21
@triumph_of_love@-broadcast_program	-broadcast_program=1
@haliday@-person	-person=52
@ingham@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@jean_servais@-person	-person=24
@lokomotiv@-person	-person=8
@sisters@-broadcast_program	-broadcast_program=79
@snapper@-person	-person=12
@mogwai@-art	-art=1
@united_nations@-organization	-organization=14394
@workers'_party_of_ireland@-organization	-organization=59
@kharkiv@-event	-event=1
@rich_hill@-person	-person=20
@boothferry_park@-location	-location=77
@washington,_georgia@-location	-location=66
@crying@-art	-art=55
@friends_united_meeting@-organization	-organization=28
@dio_chrysostom@-person	-person=49
@chittagong_division@-location	-location=235
@battle_of_the_bulge@-event	-event=1118
@easy_street@-organization	-organization=1
@something_about_you@-art	-art=28
@the_music@-art	-art=5
@ma'loula@-location	-location=19
@bogislaw_xiv@-person	-person=27
@steve_von_till@-person	-person=20
@xenon@-person	-person=2
@suburban@-location	-location=3
@the_batman_vs._dracula@-art	-art=24
@1963@-organization	-organization=1
@wrightwood,_california@-location	-location=85
@trick_or_treat@-broadcast_program	-broadcast_program=9
@grenada@-event	-event=17
@earl_haig@-person	-person=18
@thale@-art	-art=3
@desmond@-person	-person=4
@1986_european_championships@-event	-event=43
@havoc@-art	-art=21
@serow@-living_thing	-living_thing=30
@moldova@-language	-language=1
@815_naval_air_squadron@-organization	-organization=26
@korean@-organization	-organization=5
@the_phil_silvers_show@-broadcast_program	-broadcast_program=132
@best@-person	-person=13
@hillsdale@-location	-location=103
@joker@-person	-person=57
@the_dukes@-broadcast_program	-broadcast_program=19
@rainis@-person	-person=32
@the_hollywood_knights@-art	-art=28
@ross@-event	-event=1
@igor_shafarevich@-person	-person=22
@sabana_grande@-location	-location=27
@firewall@-art	-art=26
@integra@-product	-product=34
@whu-otto_beisheim_school_of_management@-organization	-organization=34
@chippenham@-organization	-organization=3
@billboard_music_award@-event	-event=1
@lavarack_barracks@-location	-location=23
@training@-location	-location=1
@the_metro@-art	-art=11
@fittleworth@-location	-location=36
@meshgin-e_gharbi_rural_district@-location	-location=25
@redlands@-organization	-organization=10
@forrest@-location	-location=74
@audible@-organization	-organization=25
@earl_of_sandwich@-person	-person=24
@overton@-location	-location=100
@pfeiffer_university@-organization	-organization=38
@czechs@-language	-language=1
@fritz_kreisler@-person	-person=176
@property@-location	-location=30
@this_providence@-art	-art=2
@homestead@-location	-location=241
@gustav_stresemann@-person	-person=145
@zeiraphera_griseana@-living_thing	-living_thing=31
@106@-product	-product=12
@patrick_fischler@-person	-person=22
@king_of_new_york@-art	-art=49
@montenegrins@-organization	-organization=2
@british_virgin_islands_national_football_team@-organization	-organization=25
@trinidad_&_tobago@-organization	-organization=50
@university_of_trnava@-organization	-organization=20
@49er@-event	-event=22
@the_cave@-location	-location=1
@hitra@-product	-product=4
@bengt_gingsjö@-person	-person=22
@broad_peak@-location	-location=118
@ivor_novello@-person	-person=339
@richard_ellis@-organization	-organization=1
@brandenburg@-organization	-organization=1
@adelphia@-art	-art=5
@arnie@-broadcast_program	-broadcast_program=21
@harju_county@-location	-location=516
@lionel_de_rothschild@-person	-person=46
@strata@-organization	-organization=1
@gmina_kowiesy@-location	-location=29
@n@-art	-art=17
@nõo_parish@-location	-location=24
@sex_and_the_city@-art	-art=63
@nerse@-location	-location=36
@delta_force@-art	-art=3
@weetabix@-organization	-organization=4
@millennial_star@-art	-art=44
@alamosa_county@-location	-location=22
@collegium_civitas@-organization	-organization=21
@david_evans@-person	-person=56
@the_grimleys@-broadcast_program	-broadcast_program=24
@blue@-person	-person=9
@l._t._c._rolt@-person	-person=30
@commerce@-title	-title=9
@tanker@-organization	-organization=1
@southern@-title	-title=4
@noble@-person	-person=18
@underground@-location	-location=8
@2013_indian_premier_league@-event	-event=31
@tnk@-organization	-organization=22
@waddy_wachtel@-person	-person=168
@norwich_city@-location	-location=4
@national_television_award@-event	-event=1
@rosso@-location	-location=23
@buttermilk@-food	-food=12
@pininfarina@-organization	-organization=290
@doug@-broadcast_program	-broadcast_program=107
@kristofferson@-person	-person=6
@georgia_tech_yellow_jackets_football@-organization	-organization=32
@headmaster@-title	-title=64
@ab@-organization	-organization=56
@om@-organization	-organization=23
@gothic@-art	-art=21
@maumoon_abdul_gayoom@-person	-person=140
@waldheim@-person	-person=1
@horst_p._horst@-person	-person=24
@satellite_party@-person	-person=34
@india@-location	-location=91009
@dall@-person	-person=117
@le_roy@-person	-person=4
@funhouse_tour@-event	-event=30
@state_house@-event	-event=2
@partition@-event	-event=261
@the_artist@-art	-art=243
@emba@-education-educational_degree	-education-educational_degree=26
@emmental@-location	-location=98
@erandio@-location	-location=25
@1975–76_season@-event	-event=27
@sendai@-location	-location=503
@guidonia@-location	-location=22
@steve_stevens@-person	-person=119
@loverboy@-art	-art=78
@fayence@-location	-location=22
@anderson,_alan_orr@-person	-person=131
@zarzecze@-location	-location=27
@diy@-organization	-organization=32
@de_dietrich@-organization	-organization=34
@parliamentary_commission_on_cults_in_france@-person	-person=20
@peppermint@-living_thing	-living_thing=23
@carpi@-event	-event=1
@lantana@-art	-art=45
@creeslough@-location	-location=27
@beaufort@-location	-location=347
@rufus_norris@-person	-person=33
@pumas@-organization	-organization=78
@dong@-organization	-organization=5
@nicaragua@-location	-location=4
@flava@-art	-art=5
@guale@-people-ethnicity	-people-ethnicity=55
@dourados@-location	-location=20
@castlebar@-event	-event=3
@the_filson_historical_society@-organization	-organization=24
@the_panics@-person	-person=57
@diana@-god	-god=360
@nancy_kerrigan@-person	-person=85
@dark_horse@-organization	-organization=309
@colville,_washington@-location	-location=24
@johannes_rau@-person	-person=100
@okayama@-organization	-organization=1
@halfaya_pass@-event	-event=1
@south@-person	-person=12
@at-bristol@-location	-location=24
@oberursel@-organization	-organization=12
@shannon_sharpe@-person	-person=94
@fresno@-location	-location=554
@dronten@-location	-location=35
@the_great_escape@-art	-art=220
@närke@-location	-location=104
@mario_kart_7@-product	-product=33
@zelenograd@-location	-location=49
@gelsey_kirkland@-person	-person=34
@honolulu@-event	-event=3
@usl@-organization	-organization=87
@dame_alice_owen's_school@-organization	-organization=24
@amateur@-event	-event=1
@entre_ríos@-person	-person=2
@the_jazz_singer@-art	-art=245
@england_team@-event	-event=2
@elements@-person	-person=13
@suba@-language	-language=1
@bertrand@-product	-product=5
@warwick_films@-organization	-organization=34
@child_support_agency@-organization	-organization=40
@taliban_government@-location	-location=33
@the_vatican@-organization	-organization=65
@terriers@-broadcast_program	-broadcast_program=37
@cardston_alberta_temple@-location	-location=29
@american_film_institute@-organization	-organization=1397
@motya@-location	-location=35
@percoidei@-living_thing	-living_thing=65
@kom@-location	-location=2
@royal_oak@-person	-person=1
@pottstown@-location	-location=81
@valcour_island@-location	-location=21
@yuba_city@-location	-location=57
@grantham@-event	-event=2
@thorn@-organization	-organization=2
@tell_city@-organization	-organization=2
@the_gap_band@-person	-person=128
@airheads@-food	-food=2
@england@-organization	-organization=8595
@tōgō@-location	-location=21
@earl_of_cumberland@-person	-person=7
@fence_records@-organization	-organization=33
@jayhawks@-person	-person=5
@john_schjelderup_giæver@-person	-person=35
@saba@-person	-person=4
@qc@-event	-event=3
@eddie_murphy@-person	-person=812
@the_plain@-person	-person=2
@shoemaker@-person	-person=1
@bsa@-organization	-organization=160
@guardian@-location	-location=1
@davis_cup@-event	-event=1663
@afridi@-product	-product=2
@khanewal@-location	-location=100
@insulin@-biology	-biology=57
@mcgill@-person	-person=2
@hyperion@-organization	-organization=81
@duras@-food	-food=3
@breaking_benjamin@-person	-person=204
@university_of_oviedo@-organization	-organization=67
@toddington@-location	-location=48
@chimaira@-art	-art=5
@abc's@-art	-art=2
@cf_barcelona@-organization	-organization=24
@iran@-people-ethnicity	-people-ethnicity=10
@pro_wrestling_zero1-max@-organization	-organization=25
@piccadilly@-art	-art=1
@silver@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@ashland@-organization	-organization=9
@hurricane_allen@-event	-event=35
@colossus@-location	-location=8
@elyria@-organization	-organization=3
@mcpherson@-event	-event=2
@the_white_tie_affair@-person	-person=29
@west_terrace@-location	-location=20
@eschen@-location	-location=20
@all_along_the_watchtower@-art	-art=141
@66@-location	-location=14
@thyme@-food	-food=32
@first_lady_of_the_united_states@-title	-title=356
@malekan_county@-location	-location=90
@fort_michilimackinac@-location	-location=78
@frozen@-food	-food=9
@cuyahoga_falls@-location	-location=64
@john_palmer@-product	-product=1
@eckerd_college@-organization	-organization=102
@hoya@-person	-person=12
@afghanistan@-finance-currency	-finance-currency=1
@albert_band@-person	-person=22
@portland_public_schools@-location	-location=4
@saki@-location	-location=1
@phantoms@-product	-product=9
@disco@-broadcast_program	-broadcast_program=11
@prometheus_bound@-art	-art=81
@murree@-location	-location=155
@verity@-person	-person=15
@chapel_of_love@-art	-art=31
@kevin_faulk@-person	-person=88
@grand_forks,_north_dakota@-location	-location=358
@marinejegerkommandoen@-organization	-organization=28
@jenny@-art	-art=12
@the_charlie_daniels_band@-person	-person=26
@alfred_nobel@-person	-person=216
@atomic@-organization	-organization=21
@caspar_frederik_harsdorff@-person	-person=32
@dorchester@-title	-title=1
@fullmetal_alchemist@-broadcast_program	-broadcast_program=4
@troy@-art	-art=124
@beaumont@-title	-title=1
@rajshahi_division@-location	-location=137
@buddhism@-religion-religion	-religion-religion=43
@spaniards@-location	-location=130
@wright_flyer@-product	-product=94
@grand_council_of_fascism@-organization	-organization=53
@pei@-language	-language=1
@dookudu@-art	-art=48
@omega@-person	-person=4
@national_library@-location	-location=104
@peel_sessions@-person	-person=18
@first_choice@-person	-person=26
@plh@-organization	-organization=16
@enzo_bearzot@-person	-person=40
@alan_hale@-person	-person=78
@northern_administrative_okrug@-location	-location=32
@rufus@-location	-location=1
@4.3.2.1@-art	-art=21
@grand_tour@-event	-event=480
@ulaanbaatar@-location	-location=40
@coalition_government@-organization	-organization=11
@shatin@-location	-location=1
@norwood@-art	-art=7
@ellis_county@-location	-location=122
@guntur_district@-location	-location=279
@shut_up_and_dance@-person	-person=22
@junior_senior@-person	-person=53
@dewey@-location	-location=32
@andy@-person	-person=101
@spirou@-art	-art=231
@byculla@-location	-location=55
@disciples@-person	-person=1
@god_of_war_iii@-product	-product=78
@apple_store@-organization	-organization=146
@cr_vasco_da_gama@-person	-person=1
@we'll_meet_again@-broadcast_program	-broadcast_program=7
@oscar_ii@-person	-person=130
@london_live@-broadcast-tv_channel	-broadcast-tv_channel=3
@alexander_the_great@-person	-person=1
@miss_universe_1996@-event	-event=31
@lost_dogs@-person	-person=49
@northern_cheyenne_indian_reservation@-location	-location=27
@harvest_moon@-product	-product=35
@kichmengsko-gorodetsky_district@-location	-location=29
@nightcrawlers@-living_thing	-living_thing=6
@schomberg@-person	-person=9
@intoxication@-art	-art=10
@warren_county,_virginia@-location	-location=48
@international_theatre_institute@-organization	-organization=28
@branco@-person	-person=10
@harry_simeone@-person	-person=54
@earl_of_sunderland@-person	-person=11
@fréjus@-organization	-organization=3
@singapore@-event	-event=6
@basra@-event	-event=3
@lethal_injection@-person	-person=2
@mopsus@-god	-god=27
@david_brabham@-person	-person=88
@air_force@-event	-event=4
@les_contes_d'hoffmann@-art	-art=36
@science@-title	-title=943
@columbia_university@-location	-location=4
@load@-art	-art=46
@bong_hawkins@-person	-person=20
@lynden_pindling@-location	-location=1
@ioannina_regional_unit@-location	-location=104
@comedians@-art	-art=21
@red_house@-art	-art=35
@wednesfield@-location	-location=77
@pro_football_writers_association@-organization	-organization=96
@link@-person	-person=9
@mazeppa@-person	-person=2
@llangyfelach@-location	-location=27
@girl_trouble@-person	-person=20
@rhythm_zone@-organization	-organization=83
@century@-product	-product=5
@ishmaelites@-people-ethnicity	-people-ethnicity=1
@pass_cavallo@-location	-location=20
@peggy_zina@-person	-person=43
@baghdad@-location	-location=4690
@monopoli@-person	-person=1
@ansted@-organization	-organization=5
@esprit@-art	-art=27
@leningrad@-organization	-organization=2
@baliuag,_bulacan@-location	-location=29
@robin's_nest@-location	-location=2
@thousand_islands@-product	-product=2
@ricardo_palma@-person	-person=35
@national_socialists@-organization	-organization=21
@erding@-location	-location=80
@mahler_chamber_orchestra@-person	-person=35
@popcorn@-food	-food=15
@con@-person	-person=2
@hannah@-location	-location=3
@the_great_divide@-art	-art=14
@the_tower_of_druaga@-product	-product=28
@lomo@-organization	-organization=24
@spruce_pine@-living_thing	-living_thing=2
@928@-location	-location=29
@forever_the_sickest_kids@-art	-art=4
@maxine_elliott_theatre@-location	-location=20
@tism@-person	-person=135
@william_j._"bill"_dodd@-person	-person=26
@topola@-location	-location=81
@passengers@-broadcast_program	-broadcast_program=2
@gary_barlow@-art	-art=1
@fence@-location	-location=5
@stalin@-art	-art=13
@mons@-event	-event=62
@pinar_del_río@-location	-location=167
@miriam_makeba@-art	-art=3
@cumberland_island@-location	-location=59
@québec@-organization	-organization=1
@roger_dean_stadium@-location	-location=30
@patrick_johnson@-person	-person=24
@joey_lawrence@-person	-person=90
@matthew_wright@-person	-person=49
@amstel@-organization	-organization=13
@trainer@-title	-title=25
@st._louis@-product	-product=9
@kheda@-location	-location=41
@old_navy@-organization	-organization=403
@marx@-art	-art=3
@la_roux@-person	-person=161
@lyubimets@-organization	-organization=2
@thebaid@-location	-location=81
@wareham@-location	-location=303
@tuvalu@-person	-person=2
@brown_county,_kansas@-location	-location=20
@2000_cannes_film_festival@-event	-event=81
@baltasar_brum@-person	-person=23
@mirza_fatali_akhundov@-person	-person=44
@thighpaulsandra@-person	-person=68
@harry_hopkins@-person	-person=94
@jackyl@-art	-art=3
@battle_of_brunanburh@-event	-event=48
@worthington_cup@-organization	-organization=20
@alexander_zaytsev@-person	-person=30
@gregory_barker@-person	-person=23
@dénia@-organization	-organization=4
@nitro@-person	-person=62
@absolute_beginners@-art	-art=71
@milner@-location	-location=7
@dred_scott@-person	-person=74
@chen_long@-person	-person=21
@tsonga@-language	-language=65
@rivaldo@-person	-person=117
@rivonia_trial@-event	-event=73
@peterson_institute_for_international_economics@-organization	-organization=54
@carolina_thunderbirds@-organization	-organization=33
@skellefteå_municipality@-location	-location=32
@funkstörung@-person	-person=28
@the_take@-broadcast_program	-broadcast_program=17
@priority@-organization	-organization=39
@bella@-location	-location=8
@miss_colombia@-organization	-organization=49
@fairfax_county@-organization	-organization=1
@secession@-organization	-organization=11
@electric_blue@-broadcast_program	-broadcast_program=3
@sur@-art	-art=42
@will_power@-art	-art=1
@theodore@-broadcast_program	-broadcast_program=1
@europa@-product	-product=19
@champions@-event	-event=25
@mad_about_you@-broadcast_program	-broadcast_program=353
@ocala,_florida@-organization	-organization=1
@mohammad_javad_zarif@-person	-person=24
@face_to_face@-broadcast_program	-broadcast_program=28
@it's_magic@-art	-art=31
@sabi@-person	-person=24
@wau@-broadcast_network	-broadcast_network=1
@carlos_morales_troncoso@-person	-person=23
@2nd_ii_none@-art	-art=6
@reboot@-broadcast_program	-broadcast_program=104
@vishwajeet_pradhan@-person	-person=42
@leahy@-location	-location=3
@24_hours@-broadcast_program	-broadcast_program=12
@winn@-location	-location=24
@bully@-organization	-organization=2
@u._s.@-organization	-organization=2
@java_me@-product	-product=68
@duarte,_california@-location	-location=43
@finlandia@-art	-art=31
@taber@-location	-location=33
@banco_del_mutuo_soccorso@-person	-person=33
@jim_parker@-person	-person=35
@1993_mediterranean_games@-event	-event=29
@great_bitter_lake@-location	-location=40
@rain_dogs@-art	-art=29
@gbm@-disease	-disease=1
@the_front@-event	-event=2
@huron@-product	-product=3
@fénix@-product	-product=1
@franz_i@-person	-person=44
@bimini@-location	-location=83
@we@-art	-art=55
@bai@-people-ethnicity	-people-ethnicity=37
@sp@-product	-product=8
@wheaton@-location	-location=128
@legion_lost@-art	-art=23
@doyle@-broadcast_program	-broadcast_program=1
@county@-location	-location=1457
@bmx_bandits@-art	-art=8
@tully@-person	-person=14
@fra@-event	-event=19
@ostend@-organization	-organization=1
@the_jungle_book@-broadcast_program	-broadcast_program=3
@privy_council@-title	-title=44
@pisagua@-product	-product=7
@neendakara@-location	-location=23
@lajon_witherspoon@-person	-person=43
@oceana@-location	-location=30
@masaaki_mochizuki@-person	-person=84
@azadegan_rural_district@-location	-location=23
@rosebery@-organization	-organization=1
@niuatoputapu@-language	-language=1
@randaberg@-location	-location=30
@monica@-art	-art=1
@battle_of_trevilian_station@-event	-event=29
@rockefeller_foundation@-location	-location=1
@bellflower@-living_thing	-living_thing=34
@forest_service@-location	-location=1
@antonius_felix@-person	-person=32
@kalypso_media@-person	-person=24
@voyage@-person	-person=11
@john_bull@-person	-person=48
@prince_regent@-broadcast_program	-broadcast_program=8
@crossed_swords@-art	-art=22
@rivals@-art	-art=2
@residente_o_visitante@-art	-art=23
@kula_gulf@-location	-location=23
@yo_majesty@-person	-person=22
@press@-organization	-organization=6
@loop_101@-location	-location=32
@hellyeah@-person	-person=101
@born_in_the_u.s.a.@-event	-event=1
@pinner@-person	-person=1
@northumberland_park@-organization	-organization=1
@cloud@-person	-person=3
@tik-tok_of_oz@-art	-art=36
@julian@-location	-location=9
@gnt@-organization	-organization=3
@17@-biology	-biology=3
@65@-art	-art=6
@solar@-event	-event=6
@the_blackbyrds@-person	-person=37
@jeremy_vine@-person	-person=80
@steam_locomotive@-product	-product=49
@nikica_jelavić@-person	-person=29
@minister_for_local_government@-organization	-organization=1
@lens@-living_thing	-living_thing=3
@devil's_island@-location	-location=100
@valls@-event	-event=1
@20th@-event	-event=9
@line_12@-location	-location=13
@store_skagastølstind@-location	-location=22
@toyotomi_hideyori@-person	-person=73
@law_and_order@-art	-art=20
@webb@-person	-person=23
@alexis_jordan@-person	-person=49
@ktm@-organization	-organization=216
@directors@-title	-title=84
@cats@-finance-stock_exchange	-finance-stock_exchange=3
@anorexia@-medicine-symptom	-medicine-symptom=104
@rossiya@-location	-location=1
@bel@-organization	-organization=15
@windmill@-art	-art=3
@la7@-broadcast_network	-broadcast_network=80
@new_look@-product	-product=2
@116@-event	-event=3
@monopoli@-location	-location=52
@wesley_strick@-person	-person=31
@angela@-person	-person=52
@carling_cup@-event	-event=6
@2008_local_elections@-event	-event=22
@thorns@-person	-person=22
@riverside_ground@-location	-location=44
@mary_wells@-person	-person=201
@zarszyn@-location	-location=22
@german_air_force@-organization	-organization=53
@rajasthan@-event	-event=1
@roe@-food	-food=12
@republic_of_ireland@-event	-event=1
@poma@-language	-language=1
@tampa_bay_buccaneers@-event	-event=20
@west_virginia_university@-location	-location=1
@on@-person	-person=7
@lee_carsley@-person	-person=25
@feast@-art	-art=33
@union_cycliste_internationale@-organization	-organization=332
@celebrity_skin@-person	-person=2
@185@-location	-location=6
@the_hanging_tree@-person	-person=6
@an_american_in_paris@-art	-art=176
@bauhinia@-living_thing	-living_thing=58
@bumthang@-location	-location=28
@san_marcos_river@-location	-location=38
@mayo_south@-location	-location=26
@karasu@-location	-location=34
@the_toast_of_new_orleans@-art	-art=22
@são_bernardo_do_campo@-location	-location=132
@kntv@-broadcast_network	-broadcast_network=99
@oak_ridge_observatory@-location	-location=56
@earl_of_stair@-person	-person=3
@farscape@-broadcast_program	-broadcast_program=324
@computer_music_journal@-art	-art=26
@duchess_of_kent@-person	-person=95
@south_african_government@-organization	-organization=48
@libyan_desert@-location	-location=103
@marie_antoinette@-art	-art=124
@hood@-location	-location=22
@fort_mcallister@-event	-event=3
@tela@-art	-art=1
@coldstream@-location	-location=111
@sunday@-art	-art=32
@pilgrims@-location	-location=1
@lake_lahontan@-location	-location=43
@avtomobilist_yekaterinburg@-organization	-organization=73
@vito@-organization	-organization=1
@camp@-organization	-organization=2
@cleeve_abbey@-location	-location=24
@st_kilda_east@-location	-location=22
@barbados@-art	-art=17
@timmy_time@-broadcast_program	-broadcast_program=20
@folsom_lake@-location	-location=26
@analysis@-title	-title=2
@mauritania@-event	-event=1
@universal_music_latin_entertainment@-organization	-organization=51
@point_blank@-location	-location=5
@sound_of_harris@-location	-location=21
@hearst@-organization	-organization=89
@kevin_frazier@-person	-person=21
@outlaws@-person	-person=68
@giorgio_albertazzi@-person	-person=34
@andhra_pradesh@-organization	-organization=22
@manchukuo@-location	-location=719
@royal_opera_house@-location	-location=1439
@hot_house_entertainment@-organization	-organization=29
@village@-food	-food=1
@tumbledown@-person	-person=1
@fidel_castro@-person	-person=1881
@fifteenth@-organization	-organization=2
@plymouth_sutton@-location	-location=31
@sac@-title	-title=1
@simon_says@-person	-person=6
@space@-product	-product=2
@tna@-person	-person=272
@gregor_townsend@-person	-person=23
@binfield@-organization	-organization=3
@triad@-body_part	-body_part=1
@kunnamangalam@-location	-location=23
@west_carrollton@-location	-location=19
@vasco_da_gama@-location	-location=48
@capricorn@-art	-art=21
@lauterbach@-location	-location=18
@common@-organization	-organization=3
@kalash@-people-ethnicity	-people-ethnicity=25
@lights_out@-product	-product=8
@remember_the_time@-art	-art=27
@jerry@-art	-art=4
@models@-product	-product=2
@the_wedge@-broadcast_program	-broadcast_program=24
@on_fire@-art	-art=41
@earl_of_loudoun@-title	-title=18
@kneller_hall@-location	-location=38
@nautilus@-award	-award=1
@k.s.k._beveren@-organization	-organization=92
@mari@-language	-language=47
@belém_do_pará@-location	-location=21
@estonian_national_opera@-organization	-organization=28
@sed@-organization	-organization=118
@lens@-medicine-medical_treatment	-medicine-medical_treatment=3
@îles_saint-marcouf@-event	-event=1
@the_brotherhood@-person	-person=3
@olímpico@-location	-location=1
@awb@-organization	-organization=16
@edessa@-location	-location=169
@ama@-internet-website	-internet-website=5
@quake@-product	-product=276
@volkswagen_lt@-product	-product=29
@secret_police@-organization	-organization=26
@california_highway_patrol@-organization	-organization=221
@ras@-organization	-organization=26
@motion_picture_association_of_america@-organization	-organization=336
@barr@-person	-person=11
@brick@-title	-title=1
@acireale@-location	-location=59
@west_springfield@-organization	-organization=3
@minister_for_local_government@-title	-title=23
@let's_stay_together@-art	-art=69
@christy@-organization	-organization=1
@indian_creek@-location	-location=37
@super_bowl_xxxi@-event	-event=162
@king_roger@-art	-art=26
@face@-organization	-organization=3
@biggar@-location	-location=116
@don_steele@-person	-person=21
@duke_of_suffolk@-title	-title=35
@puddletown@-location	-location=30
@serrano@-organization	-organization=6
@gretchen_parlato@-person	-person=37
@marshall_hall@-person	-person=17
@edgerton@-organization	-organization=1
@ouderkerk_aan_de_amstel@-location	-location=29
@kashi@-location	-location=113
@veliko_tarnovo@-organization	-organization=2
@cook@-location	-location=216
@soviet_national_team@-organization	-organization=45
@sebastião_salgado@-person	-person=28
@christmas@-event	-event=2
@ryan_walter@-person	-person=38
@parmenides@-organization	-organization=1
@sestao_river_club@-organization	-organization=29
@central_bank@-location	-location=1
@terry_norris@-person	-person=58
@annette_funicello@-person	-person=189
@political_party@-organization	-organization=211
@arya@-art	-art=2
@pfp@-organization	-organization=28
@full_moon@-location	-location=2
@bright_future@-organization	-organization=17
@julia_butterfly_hill@-person	-person=31
@major_der_reserve@-title	-title=63
@duchy_of_brittany@-title	-title=346
@canal@-location	-location=76
@front_range@-location	-location=253
@mersin@-organization	-organization=3
@second_city@-organization	-organization=120
@simcoe@-product	-product=1
@jay_dee@-location	-location=2
@nds@-product	-product=26
@cartagena_de_indias@-event	-event=6
@downpatrick@-location	-location=257
@fano@-location	-location=197
@indonesia@-organization	-organization=376
@teenage_mutant_ninja_turtles@-broadcast_program	-broadcast_program=261
@patrick_woodroffe@-person	-person=34
@u._a._fanthorpe@-person	-person=22
@pittsburg_high_school@-organization	-organization=28
@giuliana_rancic@-person	-person=37
@rosie_marcel@-person	-person=34
@sixth@-location	-location=21
@youngstown_sheet_and_tube@-organization	-organization=26
@shack@-person	-person=39
@24th_district@-location	-location=21
@lou@-language	-language=1
@nógrád@-location	-location=44
@vladimir@-location	-location=375
@route_105@-location	-location=63
@downfall@-art	-art=86
@106@-organization	-organization=1
@sixth@-law	-law=19
@phoenix_stakes@-event	-event=61
@liniers@-organization	-organization=5
@brown_derby@-person	-person=1
@england_made_me@-art	-art=19
@the_jack_benny_program@-person	-person=6
@bothnian_bay@-location	-location=44
@furman@-event	-event=9
@legoland@-organization	-organization=56
@cristie_kerr@-person	-person=97
@battle_of_nicopolis@-event	-event=84
@roman_catholics@-location	-location=1
@john_lecompt@-person	-person=28
@geffen_records@-organization	-organization=821
@walk_on_water@-organization	-organization=1
@maniac@-medicine-symptom	-medicine-symptom=1
@alveston@-location	-location=48
@candi_milo@-person	-person=85
@jaina@-location	-location=1
@friend@-god	-god=1
@rathmines@-event	-event=1
@fahrenheit@-product	-product=23
@hygiene@-medicine-medical_treatment	-medicine-medical_treatment=37
@j._paul_getty_trust@-organization	-organization=49
@ac@-person	-person=1689
@alexander_henderson@-person	-person=36
@cheshire@-organization	-organization=373
@george_washington@-organization	-organization=86
@braga@-organization	-organization=246
@ilan_mitchell-smith@-person	-person=27
@gros@-person	-person=29
@jem@-product	-product=4
@christ@-god	-god=193
@my_sister_eileen@-broadcast_program	-broadcast_program=15
@bremek.@-person	-person=116
@yuen_long@-organization	-organization=18
@carrigaline@-organization	-organization=13
@classic@-person	-person=1
@bria_hartley@-person	-person=22
@eighth@-location	-location=21
@cypriot@-language	-language=5
@underhill@-person	-person=1
@greatest_hits@-art	-art=816
@cut_knife@-location	-location=20
@elizabethtown@-art	-art=72
@wayne's_world@-art	-art=112
@ab_de_villiers@-person	-person=102
@crawford,_nebraska@-location	-location=22
@power_play@-person	-person=2
@aquila@-product	-product=9
@penelope_spheeris@-person	-person=110
@mahal@-location	-location=4
@struga@-language	-language=2
@ključ@-location	-location=82
@115@-art	-art=6
@maker_faire@-art	-art=1
@johnson_city@-location	-location=280
@shelley@-broadcast_program	-broadcast_program=22
@socialist_equality_party@-organization	-organization=25
@expo@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@monson,_massachusetts@-location	-location=28
@michael_rennie@-person	-person=144
@george_crabbe@-person	-person=97
@petite_messe_solennelle@-art	-art=27
@helium@-art	-art=4
@underworld@-organization	-organization=1
@quirinus@-person	-person=4
@penetration@-art	-art=1
@earle@-location	-location=15
@no_one@-person	-person=6
@sinclair_community_college@-organization	-organization=46
@plan_b@-art	-art=24
@spot@-title	-title=2
@no._2@-person	-person=6
@fa_premier_league@-event	-event=5
@christian_paradis@-person	-person=26
@lord_eldon@-person	-person=43
@columbia_college_chicago@-organization	-organization=220
@james_wright@-person	-person=50
@jhansi@-organization	-organization=1
@prades_mountains@-location	-location=26
@vines@-living_thing	-living_thing=11
@connacht@-event	-event=51
@sascha_paeth@-person	-person=90
@freejack@-art	-art=27
@hordaland@-art	-art=3
@lou_dobbs_tonight@-broadcast_program	-broadcast_program=39
@meridian@-organization	-organization=3
@csa@-title	-title=2
@murcia@-location	-location=161
@adventure@-broadcast_program	-broadcast_program=5
@agaricales@-living_thing	-living_thing=157
@evolution@-person	-person=3
@senate_house@-location	-location=64
@the_flame@-living_thing	-living_thing=1
@president_of_ireland@-title	-title=637
@sixth@-person	-person=2
@anna_seward@-person	-person=68
@motor_torpedo_boat@-product	-product=132
@reggie_bannister@-person	-person=25
@troops@-art	-art=4
@kingdom_of_egypt@-event	-event=1
@peter_cox@-art	-art=2
@ms._foundation_for_women@-organization	-organization=21
@manga@-organization	-organization=1
@norman_smith@-person	-person=67
@uae@-organization	-organization=112
@essel_group@-organization	-organization=32
@richard_lower@-person	-person=26
@red_wing@-organization	-organization=2
@glens_of_antrim@-location	-location=64
@dasht-e_kavir@-location	-location=21
@next_century_foundation@-organization	-organization=25
@charlie_garner@-person	-person=22
@petra@-location	-location=296
@cape_clear@-location	-location=35
@hyperion@-god	-god=43
@hereford@-organization	-organization=23
@bikini_atoll@-location	-location=371
@renault@-organization	-organization=1235
@geelong@-organization	-organization=952
@podolia_governorate@-location	-location=39
@nenthead@-location	-location=23
@city_of_kingston@-organization	-organization=1
@triple_x@-person	-person=2
@river_plate@-organization	-organization=976
@gráinne_seoige@-person	-person=44
@perrier@-location	-location=1
@napa@-organization	-organization=17
@jaime_roldós_aguilera@-person	-person=29
@kura@-location	-location=35
@aristotle@-person	-person=3414
@the_grid@-broadcast_program	-broadcast_program=7
@allegheny@-product	-product=2
@ffestiniog@-location	-location=36
@capua@-event	-event=2
@birds_of_prey@-person	-person=2
@el_kef@-location	-location=26
@darwin@-art	-art=2
@isthmian_league_premier_division@-event	-event=4
@bolzano@-product	-product=1
@oborniki_county@-location	-location=122
@curry@-person	-person=15
@bonneville_power_administration@-organization	-organization=80
@almost_human@-product	-product=1
@faroe_islands_football_association@-organization	-organization=27
@david_blaine@-person	-person=100
@andhra@-people-ethnicity	-people-ethnicity=2
@ksh@-finance-currency	-finance-currency=16
@chrysalis@-organization	-organization=96
@james_carroll@-person	-person=34
@south_dakota_house_of_representatives@-organization	-organization=207
@bergerac@-broadcast_program	-broadcast_program=214
@the_king's_school,_parramatta@-organization	-organization=43
@2000_elections@-organization	-organization=1
@richard_howell@-person	-person=37
@50_cent@-broadcast_program	-broadcast_program=1
@golden_eagle@-award	-award=2
@doctor_of_osteopathic_medicine@-education-educational_degree	-education-educational_degree=130
@john_eccles@-person	-person=45
@dunvant@-location	-location=25
@witness_for_the_prosecution@-art	-art=86
@claudio_monteverdi@-person	-person=405
@pipe@-location	-location=3
@atikamekw@-people-ethnicity	-people-ethnicity=29
@coins@-finance-currency	-finance-currency=26
@sarai@-event	-event=1
@folgers@-organization	-organization=34
@northern_expedition@-event	-event=174
@sun_valley@-location	-location=41
@cambodian@-language	-language=18
@brian_little@-person	-person=121
@freq_nasty@-person	-person=27
@tambon@-location	-location=38
@marne@-location	-location=57
@mossoró@-location	-location=24
@rags_to_riches@-art	-art=13
@royal_cornwall_polytechnic_society@-organization	-organization=44
@greenwood_high_school@-location	-location=2
@kaw@-organization	-organization=4
@elphin@-title	-title=16
@ring_2@-art	-art=28
@bna_records@-organization	-organization=137
@oceania@-location	-location=1287
@flemington@-art	-art=1
@george_washington@-location	-location=6
@john_spencer@-person	-person=210
@juarez@-location	-location=29
@henri_gouraud@-person	-person=36
@malakand@-location	-location=35
@east_river@-location	-location=705
@3@-location	-location=69
@breckland@-location	-location=1
@dziga_vertov@-person	-person=108
@chris@-event	-event=1
@black_isle@-location	-location=108
@460@-art	-art=13
@roanne@-location	-location=99
@norwegian–british–swedish_antarctic_expedition@-event	-event=161
@khon_kaen@-location	-location=153
@gas@-location	-location=4
@gmina_mordy@-location	-location=33
@trowbridge@-event	-event=1
@world_serpent_distribution@-organization	-organization=21
@admiral@-location	-location=6
@oj_da_juiceman@-person	-person=28
@bodø@-organization	-organization=174
@west_columbia@-location	-location=50
@robert_davenport@-person	-person=27
@paris@-broadcast_program	-broadcast_program=9
@nwa@-organization	-organization=466
@communist@-event	-event=1
@calgary_catholic_school_district@-location	-location=37
@sora@-person	-person=3
@leinster_senior_club_hurling_championship@-event	-event=107
@danny_baker@-person	-person=105
@border@-art	-art=49
@john_doerr@-person	-person=32
@russians@-art	-art=7
@königsegg@-location	-location=25
@lovelock@-location	-location=44
@acámbaro@-location	-location=27
@nocturne@-product	-product=6
@bobby_byrd@-art	-art=1
@st._john's_church@-organization	-organization=1
@freedomland@-location	-location=4
@bajram_curri@-location	-location=4
@brahman@-living_thing	-living_thing=43
@wolfgang_unzicker@-person	-person=45
@piaggio@-organization	-organization=145
@halifax_rainmen@-organization	-organization=49
@charley_chase@-person	-person=159
@atc@-organization	-organization=2
@houlton,_maine@-location	-location=78
@fir@-living_thing	-living_thing=53
@fredrikstad@-organization	-organization=254
@biblical@-language	-language=12
@trumbull@-product	-product=3
@warrenton@-organization	-organization=1
@saline@-food	-food=2
@baron_strange@-title	-title=21
@it's_showtime@-organization	-organization=118
@bonavista@-location	-location=62
@coria@-person	-person=4
@elizabethton@-location	-location=59
@apollos@-organization	-organization=1
@bill_oddie@-person	-person=216
@family@-living_thing	-living_thing=7
@the_machinist@-art	-art=40
@new_year@-art	-art=8
@saints@-event	-event=11
@2004@-broadcast_program	-broadcast_program=7
@sephora@-organization	-organization=138
@otra@-location	-location=34
@aps@-chemistry	-chemistry=1
@meyrin@-organization	-organization=2
@alur@-language	-language=6
@john_a._dix@-person	-person=45
@bill_pearson@-person	-person=24
@sacramento@-organization	-organization=348
@kaiser@-product	-product=1
@queen_elizabeth_grammar_school@-location	-location=2
@uconn@-organization	-organization=127
@alvin_sargent@-person	-person=45
@roe@-location	-location=13
@hoklo@-people-ethnicity	-people-ethnicity=47
@enniscorthy@-event	-event=1
@cotton@-product	-product=3
@nitro@-location	-location=11
@out_of_sight@-broadcast_program	-broadcast_program=3
@present@-location	-location=3
@convair@-organization	-organization=198
@jonathan_carver@-person	-person=22
@saline@-organization	-organization=1
@pro_tools@-art	-art=6
@joanna@-person	-person=73
@crackerjack@-broadcast_program	-broadcast_program=48
@the_lake@-person	-person=2
@tangram@-art	-art=6
@stanley_kwan@-person	-person=62
@ontario@-title	-title=1
@chemnitz@-event	-event=3
@gowrie@-person	-person=1
@william_napier@-person	-person=22
@giant_sequoia@-location	-location=1
@pushmataha_county_historical_society@-organization	-organization=46
@santa_lucia@-person	-person=4
@livonian_war@-event	-event=220
@marina_vlady@-person	-person=51
@windmill@-person	-person=2
@gina_birch@-person	-person=23
@bailey@-person	-person=19
@michael_katsidis@-person	-person=30
@harstad@-product	-product=1
@public_health@-organization	-organization=8
@tempo@-product	-product=10
@kem@-location	-location=36
@thoreau@-location	-location=2
@ussuri_river@-location	-location=59
@sulis@-location	-location=1
@foster's@-food	-food=32
@american@-people-ethnicity	-people-ethnicity=1793
@southern_accent@-location	-location=1
@1982–83@-organization	-organization=3
@mammoth@-location	-location=12
@magdalen_college_school@-organization	-organization=77
@herb@-food	-food=28
@hudson_river_waterfront_walkway@-location	-location=63
@david_o._russell@-person	-person=163
@gian_piero_gasperini@-person	-person=29
@paul_stassino@-person	-person=20
@music_academy@-organization	-organization=14
@gould@-organization	-organization=3
@horsa@-product	-product=26
@uruguayan@-location	-location=52
@previous_year@-art	-art=2
@shahrekord_county@-location	-location=81
@barrandov_studios@-organization	-organization=58
@assab@-location	-location=42
@charlotte@-art	-art=11
@spümcø@-organization	-organization=37
@victor_oladipo@-person	-person=66
@william_le_queux@-person	-person=26
@oedipus@-art	-art=23
@muthuswami_dikshitar@-person	-person=182
@geoffrey_boycott@-person	-person=118
@cantonese@-people-ethnicity	-people-ethnicity=127
@compass@-art	-art=5
@trimble@-organization	-organization=22
@galleon@-person	-person=11
@bad_aussee@-location	-location=33
@ioannis_kolettis@-person	-person=34
@alan_howard@-person	-person=40
@holiness@-religion-religion	-religion-religion=86
@kazakhstani@-location	-location=11
@vision@-broadcast_network	-broadcast_network=1
@vaslav_nijinsky@-art	-art=1
@ontario_minor_hockey_association@-organization	-organization=24
@international_year_of_biodiversity@-event	-event=26
@glee@-art	-art=4
@bounty_killer@-person	-person=96
@mark_liberman@-person	-person=23
@vincent_de_paul@-person	-person=89
@royals@-location	-location=1
@u@-product	-product=3
@el_mundo@-art	-art=184
@upper_peru@-event	-event=3
@cicada@-art	-art=2
@norman@-event	-event=33
@john_eales@-person	-person=53
@canada@-title	-title=1
@kharkov@-event	-event=20
@wallabout_bay@-location	-location=25
@ron_garney@-person	-person=37
@albion_park@-organization	-organization=1
@visual_effects@-art	-art=1
@sony_classical_records@-organization	-organization=32
@maverick@-living_thing	-living_thing=3
@rickenbacker_causeway@-location	-location=28
@arius@-location	-location=1
@st._francis_of_assisi@-location	-location=2
@metal_machine_music@-art	-art=26
@bn@-broadcast_network	-broadcast_network=1
@bean@-location	-location=2
@flavio@-person	-person=2
@capercaillie@-living_thing	-living_thing=1
@methodist_church@-organization	-organization=1
@liechtenstein@-person	-person=4
@hampton_hill@-location	-location=26
@torch@-event	-event=17
@elitserien@-organization	-organization=1088
@southern_states@-organization	-organization=1
@concacaf_champions_league@-organization	-organization=488
@playtex@-organization	-organization=51
@it's_that_man_again@-art	-art=1
@langhorne,_pennsylvania@-location	-location=54
@banaba_island@-location	-location=31
@spanish@-title	-title=5
@avila@-organization	-organization=2
@paulinho_da_viola@-person	-person=33
@dieppe@-organization	-organization=2
@metropolis@-title	-title=2
@hispania@-location	-location=707
@lucky_luciano@-person	-person=159
@daniel_webster@-person	-person=542
@the_fat_boys@-person	-person=74
@l.a._theatre_works@-organization	-organization=37
@the_colony@-person	-person=35
@thompson_rivers_university@-organization	-organization=86
@saronno@-organization	-organization=1
@herman@-art	-art=1
@avila@-person	-person=1
@ninja@-person	-person=10
@maronite_church@-people-ethnicity	-people-ethnicity=1
@floyd@-event	-event=1
@augustus@-location	-location=5
@another_world@-broadcast_program	-broadcast_program=633
@vortex@-person	-person=2
@fallujah@-location	-location=386
@chris_greisen@-person	-person=38
@hitachi_data_systems@-organization	-organization=34
@73@-product	-product=3
@city_of_cockburn@-location	-location=38
@holden@-organization	-organization=475
@dalmatian@-living_thing	-living_thing=1
@the_choice@-art	-art=3
@2005_world_women's_curling_championship@-event	-event=20
@vendée@-event	-event=10
@extinct@-title	-title=1
@den@-organization	-organization=17
@aparri@-location	-location=45
@shot_of_love@-art	-art=20
@minister_for_the_civil_service@-title	-title=23
@deerfield,_massachusetts@-location	-location=71
@gold@-location	-location=8
@zhou@-event	-event=77
@jin@-art	-art=5
@snodgrass@-broadcast_program	-broadcast_program=2
@rob_stone@-person	-person=36
@colombians@-people-ethnicity	-people-ethnicity=26
@agamemnon@-product	-product=20
@necropolis@-organization	-organization=7
@grocer@-organization	-organization=19
@sylvain_lévi@-person	-person=23
@braunfels@-location	-location=37
@porcius_festus@-person	-person=23
@gordon_hill@-location	-location=9
@heraclea@-location	-location=51
@sangin@-location	-location=32
@orthodox_jew@-people-ethnicity	-people-ethnicity=1
@high_seas_fleet@-organization	-organization=448
@celia@-art	-art=5
@doctor_detroit@-art	-art=32
@tom_brown's_schooldays@-art	-art=34
@tunisia@-location	-location=5918
@dłutów@-location	-location=27
@marquess_of_exeter@-person	-person=12
@century@-art	-art=15
@alert@-product	-product=2
@woodbridge,_ontario@-location	-location=36
@branscombe_richmond@-person	-person=29
@taro@-person	-person=1
@greer@-location	-location=65
@darkwing_duck@-art	-art=1
@san_josé@-person	-person=6
@a60@-location	-location=29
@carl_flesch@-person	-person=76
@priestly_fraternity_of_st._peter@-organization	-organization=55
@oxford_university_rfc@-organization	-organization=42
@vtv3@-broadcast_network	-broadcast_network=31
@aspen@-event	-event=13
@heat_wave@-art	-art=24
@malachi@-person	-person=69
@reccared_i@-person	-person=30
@drifter@-art	-art=5
@hamburg_state_opera@-organization	-organization=212
@adrian_ungur@-person	-person=63
@patron@-title	-title=89
@petersburg@-event	-event=3
@iss@-organization	-organization=4
@amanita@-living_thing	-living_thing=146
@mayo@-broadcast_program	-broadcast_program=17
@little_league_baseball@-organization	-organization=148
@golden_boot_award@-organization	-organization=1
@bulldog@-product	-product=17
@tunisia@-title	-title=3
@jamestown@-organization	-organization=1
@poland@-title	-title=3
@josh_bowman@-person	-person=21
@barrier_highway@-location	-location=37
@crises@-event	-event=1
@garryowen@-organization	-organization=128
@western_pennsylvania_conservancy@-organization	-organization=26
@modena@-organization	-organization=215
@woodstock@-organization	-organization=8
@pokémon_firered_and_leafgreen@-product	-product=45
@janina@-location	-location=49
@brewster_kahle@-person	-person=37
@ash@-organization	-organization=2
@lord_clarendon@-title	-title=4
@führer@-person	-person=9
@putnam_county,_florida@-location	-location=26
@outokumpu@-organization	-organization=45
@route_70@-location	-location=91
@anglo@-event	-event=1
@penny_dreadful@-art	-art=3
@sheldon@-broadcast_program	-broadcast_program=1
@cardiff@-person	-person=1
@safe_house@-person	-person=2
@southwell@-title	-title=1
@strathfield@-location	-location=146
@elliott@-location	-location=28
@rose_hill_drive@-art	-art=1
@gandalf_murphy_and_the_slambovian_circus_of_dreams@-person	-person=28
@cave_hill_cemetery@-location	-location=123
@leah@-art	-art=5
@western_approaches@-art	-art=3
@designer@-title	-title=41
@cow@-location	-location=1
@higashiusuki_district@-location	-location=27
@erasmus@-person	-person=87
@harcourt@-title	-title=1
@arman@-person	-person=86
@the_pains_of_being_pure_at_heart@-person	-person=53
@minister_of_transportation@-organization	-organization=22
@watton@-organization	-organization=1
@27th_berlin_international_film_festival@-event	-event=42
@new_york_yankees@-event	-event=468
@unni_mukundan@-person	-person=35
@point_reyes_national_seashore@-location	-location=72
@beat_happening@-person	-person=96
@viborg@-organization	-organization=20
@lake_shore_drive@-art	-art=6
@ifc_center@-organization	-organization=1
@christiane_amanpour@-person	-person=102
@genocide@-person	-person=1
@barletta@-person	-person=3
@trans@-organization	-organization=4
@teutonic_order@-people-ethnicity	-people-ethnicity=1
@thomas_j._walsh@-person	-person=52
@the_no._1_ladies'_detective_agency@-broadcast_program	-broadcast_program=24
@odon@-location	-location=18
@robert_chiappetta@-person	-person=21
@clovis_cornillac@-person	-person=39
@rango@-art	-art=93
@virtual_museum_of_canada@-location	-location=255
@rza@-person	-person=32
@chocolate_factory@-art	-art=18
@ambassador@-art	-art=14
@louis-alexandre_berthier@-person	-person=22
@mizuho@-location	-location=42
@faisalabad@-organization	-organization=14
@after_the_fire@-person	-person=41
@royal_rumble@-event	-event=193
@newmarket@-organization	-organization=12
@sean_waltman@-person	-person=72
@arc_de_triomphe@-event	-event=2
@joint_meritorious_unit_award@-award	-award=92
@exercise@-person	-person=40
@lolland@-location	-location=208
@paul_smith's_college@-organization	-organization=42
@federal_statistical_office_of_germany@-organization	-organization=29
@anne_chislett@-person	-person=26
@chief_minister_of_the_northern_territory@-title	-title=84
@magnum@-body_part	-body_part=1
@ruth_fernández@-person	-person=24
@tippecanoe@-organization	-organization=1
@jason_and_the_argonauts@-broadcast_program	-broadcast_program=17
@extinct@-broadcast_program	-broadcast_program=2
@pinta@-product	-product=32
@saints@-location	-location=10
@girls@-organization	-organization=1
@department_of_space@-organization	-organization=20
@2ne1@-art	-art=4
@turkey's@-organization	-organization=7
@sivakasi@-location	-location=66
@touch_me@-art	-art=56
@marston's@-organization	-organization=25
@peddars_way@-location	-location=48
@the_gap@-art	-art=3
@timothy_garton_ash@-person	-person=56
@joe_biden@-person	-person=803
@são_tomé_and_príncipe_championship@-event	-event=31
@earlimart@-person	-person=24
@brachmia_blandella@-living_thing	-living_thing=28
@alba@-living_thing	-living_thing=1
@halfaya_pass@-location	-location=24
@mona_freeman@-person	-person=46
@ardagh@-title	-title=6
@galen@-location	-location=9
@brian_kelly@-person	-person=44
@deception@-broadcast_program	-broadcast_program=15
@saba@-language	-language=3
@ngozi_okonjo-iweala@-person	-person=34
@firelands@-location	-location=33
@letterkenny@-location	-location=316
@forrest_city@-organization	-organization=1
@tamworth@-organization	-organization=518
@prime_minister_of_the_netherlands@-title	-title=251
@verdal@-location	-location=115
@earl_rivers@-title	-title=18
@conifer@-living_thing	-living_thing=71
@éditions_gallimard@-organization	-organization=76
@eiffage@-organization	-organization=20
@gangster_squad@-art	-art=51
@wheels@-food	-food=1
@juan_mónaco@-person	-person=239
@eastern_oregon@-location	-location=129
@osman_pazvantoğlu@-person	-person=29
@casimir@-location	-location=2
@fingal_county_council@-location	-location=5
@north_dorset@-location	-location=91
@kaduna_state@-location	-location=143
@brothers_and_sisters@-broadcast_program	-broadcast_program=15
@french@-language	-language=117
@sc@-organization	-organization=15
@josiah_whitney@-person	-person=26
@davao@-location	-location=257
@petén_basin@-location	-location=62
@bernd_rosemeyer@-person	-person=44
@brașov@-organization	-organization=6
@nightcrawlers@-person	-person=17
@nuevo_laredo@-location	-location=207
@dunedin_north@-location	-location=26
@komárom@-location	-location=94
@umbanda@-religion-religion	-religion-religion=74
@mala@-person	-person=1
@lake_albert@-location	-location=133
@hinder@-person	-person=146
@solid_state@-person	-person=2
@douglas_channel@-location	-location=22
@cheyenne_river_indian_reservation@-location	-location=37
@switzerland@-organization	-organization=1080
@bowness-on-windermere@-location	-location=42
@iran's@-location	-location=19
@columbiana_county,_ohio@-location	-location=44
@black_box@-location	-location=12
@norvell_austin@-person	-person=22
@james_joyce@-person	-person=1579
@rothschild@-person	-person=149
@delaware@-people-ethnicity	-people-ethnicity=136
@narooma@-location	-location=28
@insecticide@-product	-product=30
@nemi@-art	-art=7
@rebecca_st._james@-art	-art=7
@supreme_court_of_appeals_of_west_virginia@-organization	-organization=40
@shields@-organization	-organization=1
@fletcher@-title	-title=2
@mar_saba@-person	-person=2
@yahtzee@-product	-product=38
@bosworth@-person	-person=5
@banjica@-location	-location=26
@coat_of_arms@-art	-art=14
@oswald_de_andrade@-person	-person=62
@the_crucible@-art	-art=376
@chifley@-location	-location=25
@rambo@-location	-location=1
@barley@-location	-location=14
@defenders@-product	-product=2
@tasmanian@-event	-event=1
@tur@-location	-location=7
@nikolai_patrushev@-person	-person=31
@verve@-person	-person=13
@the_punisher@-product	-product=21
@zacapa@-food	-food=1
@müller@-person	-person=67
@best@-location	-location=23
@aventura@-location	-location=42
@amanda_beard@-person	-person=50
@blackbeard@-person	-person=185
@the_national_grange_of_the_order_of_patrons_of_husbandry@-organization	-organization=29
@tehuelche@-people-ethnicity	-people-ethnicity=25
@envy@-art	-art=22
@winder@-location	-location=24
@prins_karls_forland@-location	-location=28
@lil'_jj@-person	-person=27
@regan@-art	-art=1
@viking@-event	-event=9
@andrés_pastrana_arango@-person	-person=34
@nandana_sen@-person	-person=27
@terminal_velocity@-product	-product=16
@handley_page_transport@-organization	-organization=25
@blue_mesa_reservoir@-location	-location=22
@halifax@-product	-product=71
@masai@-people-ethnicity	-people-ethnicity=11
@gifu@-organization	-organization=4
@guernica@-location	-location=39
@saarland@-location	-location=800
@jenny_jones@-broadcast_program	-broadcast_program=13
@polmont@-location	-location=45
@maximus_planudes@-person	-person=23
@seraphim_digital@-organization	-organization=64
@boz_scaggs@-art	-art=5
@paris_opéra@-location	-location=127
@58@-product	-product=3
@argus@-organization	-organization=25
@the_new_normal@-broadcast_program	-broadcast_program=57
@the_thief@-art	-art=29
@centennial_olympic_park@-location	-location=67
@glasgow,_paisley,_kilmarnock_and_ayr_railway@-organization	-organization=89
@cat's_in_the_cradle@-art	-art=37
@dinosaur_park_formation@-location	-location=66
@district_of_columbia_department_of_transportation@-location	-location=1
@dangerous_women@-art	-art=11
@esh_winning@-location	-location=16
@massachusetts@-product	-product=8
@rudbar-e_qasran_rural_district@-location	-location=27
@celeste@-event	-event=1
@loren_schoenberg@-person	-person=20
@supersonic@-art	-art=32
@java@-living_thing	-living_thing=1
@bar@-location	-location=295
@mayor@-event	-event=3
@thrum_hall@-location	-location=69
@geovanni@-person	-person=23
@auch@-art	-art=2
@bir@-location	-location=17
@justin@-location	-location=7
@polistes@-living_thing	-living_thing=30
@cassino@-person	-person=7
@mac_alejandre@-person	-person=20
@broadway@-organization	-organization=11
@shree_shiv_chhatrapati_sports_complex@-location	-location=52
@yellow@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=25
@latter-day_saints@-religion-religion	-religion-religion=3
@quatermass_ii@-broadcast_program	-broadcast_program=27
@phil_smith@-person	-person=26
@portuguese_national_team@-organization	-organization=136
@the_ghost@-person	-person=5
@lezhë_district@-location	-location=29
@august_treboniu_laurian@-person	-person=20
@rizal@-product	-product=1
@drumline@-person	-person=1
@lunglei@-location	-location=41
@hilda@-location	-location=4
@the_third@-organization	-organization=24
@thonburi@-product	-product=1
@w._e._gladstone@-person	-person=27
@balthasar@-person	-person=33
@sibley@-location	-location=44
@minister_for_education@-organization	-organization=15
@court_of_common_pleas@-location	-location=36
@jack@-person	-person=192
@george_wimpey@-person	-person=3
@ripon@-person	-person=1
@alaska_aces@-organization	-organization=334
@greek_war_of_independence@-location	-location=2
@maine_air_national_guard@-organization	-organization=32
@anón@-location	-location=22
@tre_kronor@-location	-location=15
@david_yost@-person	-person=22
@boonville@-organization	-organization=1
@chin@-organization	-organization=4
@rolling_in_the_deep@-art	-art=121
@waldshut@-location	-location=108
@university_of_toronto_scarborough@-organization	-organization=61
@leila@-person	-person=12
@cyrus@-location	-location=1
@dudley_north@-person	-person=19
@columbine@-location	-location=9
@greenfield@-person	-person=8
@brighton@-event	-event=6
@homicide@-person	-person=113
@montcalm@-location	-location=64
@nad@-finance-currency	-finance-currency=1
@montreal,_canada@-event	-event=6
@dead_rabbits@-organization	-organization=26
@spokane,_washington@-location	-location=1157
@kincaid@-location	-location=14
@moguls@-location	-location=7
@darren_campbell@-person	-person=41
@la_brea_tar_pits@-location	-location=113
@butley@-location	-location=6
@blackpool_pleasure_beach@-location	-location=68
@philip_morris@-person	-person=2
@grand_theft_auto@-art	-art=19
@all_that@-broadcast_program	-broadcast_program=240
@blue_mountain@-person	-person=26
@julia_stiles@-person	-person=187
@stargazer@-living_thing	-living_thing=8
@sister_cities_international@-organization	-organization=197
@production@-art	-art=4
@the_storm@-broadcast_program	-broadcast_program=1
@durbar_square@-location	-location=20
@freehold_raceway@-location	-location=27
@samara@-transit	-transit=3
@eclogues@-art	-art=56
@arnold_kling@-person	-person=22
@kahoolawe@-location	-location=34
@robert_english@-person	-person=20
@peter_krause@-person	-person=74
@bolero@-product	-product=1
@piper@-living_thing	-living_thing=33
@kentish_town@-organization	-organization=2
@county@-event	-event=7
@mattole@-language	-language=1
@duke_of_wellington@-title	-title=56
@tony_rome@-art	-art=22
@tab@-food	-food=26
@mike_tindall@-person	-person=29
@texas_attorney_general@-title	-title=68
@ron_sexsmith@-person	-person=230
@carney@-location	-location=17
@los_angeles_memorial_coliseum@-location	-location=394
@fort_brown@-event	-event=1
@mary_tudor,_queen_of_france@-person	-person=33
@graz@-event	-event=2
@karlsøy@-location	-location=46
@irving_gordon@-person	-person=78
@juan_pantoja_de_la_cruz@-person	-person=28
@w@-event	-event=3
@windy_city_times@-art	-art=25
@swallow@-art	-art=1
@espn_sunday_night_football@-broadcast_program	-broadcast_program=23
@second_battle_of_tembien@-event	-event=20
@c_venues@-location	-location=22
@wheels@-organization	-organization=2
@auguste@-person	-person=9
@carmine@-chemistry	-chemistry=11
@kenilworth,_new_jersey@-location	-location=20
@simon_lake@-person	-person=46
@rio@-organization	-organization=11
@john_humphrey_noyes@-person	-person=27
@persepolis@-art	-art=60
@madan_mohan@-person	-person=30
@cataract@-person	-person=15
@wang_xingyu@-person	-person=54
@kent_blazy@-person	-person=59
@arliss@-broadcast_program	-broadcast_program=26
@mark_kelly@-person	-person=80
@macaé@-location	-location=44
@lady_godiva@-art	-art=10
@isfahan_university_of_technology@-organization	-organization=29
@makhachkala@-location	-location=349
@north_downs_line@-location	-location=66
@paradise@-organization	-organization=10
@köprülü_mehmed_pasha@-person	-person=30
@dhoby_ghaut@-location	-location=42
@vizcaya@-location	-location=85
@advocate@-organization	-organization=47
@april_2@-time	-time=270
@hybrid@-product	-product=35
@charlie_hardwick@-person	-person=56
@mordovia@-location	-location=133
@emma_watson@-person	-person=213
@onalaska,_wisconsin@-location	-location=26
@haggai@-location	-location=1
@sakanoue_no_tamuramaro@-person	-person=31
@parasite@-person	-person=1
@chagatai@-person	-person=28
@di@-person	-person=1
@caius@-organization	-organization=20
@go_figure@-art	-art=21
@scheherazade@-art	-art=70
@ernest_mandel@-person	-person=90
@kemptville@-location	-location=19
@53@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@the_hunted@-art	-art=31
@blackwood@-art	-art=3
@gmina_ceków-kolonia@-location	-location=33
@rodrigues@-living_thing	-living_thing=1
@down_from_the_mountain@-art	-art=21
@speedway@-event	-event=1
@district_of_celle@-location	-location=24
@péter_kovács@-person	-person=29
@harry_potter_and_the_order_of_the_phoenix@-product	-product=12
@argus@-computer-programming_language	-computer-programming_language=2
@cumberland_gap@-event	-event=1
@black_hills_national_forest@-location	-location=45
@discover@-organization	-organization=8
@hockley@-person	-person=1
@yellow_river@-location	-location=1035
@winner_take_all@-broadcast_program	-broadcast_program=18
@ping@-location	-location=17
@dress_you_up@-art	-art=22
@sena@-person	-person=2
@ferdinand_de_saussure@-person	-person=190
@varennes@-event	-event=4
@edge_of_darkness@-art	-art=51
@kolding@-organization	-organization=2
@mujer,_casos_de_la_vida_real@-broadcast_program	-broadcast_program=21
@desperate_housewives@-art	-art=1
@elena@-person	-person=39
@eleftherios_venizelos@-person	-person=335
@indians@-organization	-organization=101
@the_straits@-location	-location=4
@still@-art	-art=43
@the_theatre@-event	-event=1
@face@-medicine-medical_treatment	-medicine-medical_treatment=1
@berenice@-location	-location=15
@tommy_boyd@-person	-person=42
@regius_professor_of_modern_history@-title	-title=22
@osuna@-person	-person=1
@butterflies@-living_thing	-living_thing=193
@metairie@-location	-location=232
@louis_jacobs@-organization	-organization=1
@freeway@-product	-product=1
@william_morrow_and_company@-organization	-organization=89
@coup_d'état@-event	-event=156
@mineral_wells@-organization	-organization=1
@east_rail_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=134
@manchester@-art	-art=5
@moderat@-art	-art=5
@audioslave@-art	-art=1
@eureka@-broadcast_program	-broadcast_program=217
@vice_president@-title	-title=2533
@puffing_billy@-location	-location=4
@langford@-organization	-organization=5
@moe's_southwest_grill@-location	-location=27
@el_dorado@-location	-location=216
@training@-person	-person=1
@vayalar@-person	-person=13
@emily_watson@-person	-person=163
@jacob_van_heemskerk@-person	-person=22
@riders_of_the_purple_sage@-person	-person=12
@ireland_national_rugby_union_team@-organization	-organization=77
@absolute_garbage@-art	-art=23
@sammy_lee@-person	-person=47
@relentless@-art	-art=44
@otta@-location	-location=42
@amanda_kessel@-person	-person=25
@mary_delahunty@-person	-person=25
@tom_angelripper@-person	-person=39
@constantine@-art	-art=82
@bec@-organization	-organization=9
@march@-person	-person=5
@theo_van_gogh@-person	-person=142
@massachusetts's_10th_congressional_district@-location	-location=36
@hms_captain@-product	-product=32
@republic_pictures@-organization	-organization=399
@gay_activists_alliance@-organization	-organization=39
@nicole_provis@-person	-person=26
@portuguese_national_team@-location	-location=1
@gymnasium@-organization	-organization=15
@michael_conrad@-person	-person=27
@john_bellany@-person	-person=33
@captain@-product	-product=14
@welsh@-language	-language=2362
@indonesian@-people-ethnicity	-people-ethnicity=19
@tcu@-organization	-organization=298
@seven@-event	-event=2
@timbisha@-language	-language=4
@213@-person	-person=29
@sloth@-living_thing	-living_thing=22
@mihira_bhoja_i@-person	-person=46
@colony@-location	-location=84
@thomas_nelson@-organization	-organization=141
@rich@-organization	-organization=2
@peshawar@-organization	-organization=15
@aagpbl_players_association@-person	-person=5
@mandi@-art	-art=23
@kirby@-organization	-organization=4
@saka@-people-ethnicity	-people-ethnicity=184
@st._louis_blues@-art	-art=27
@dunfermline_and_west_fife@-location	-location=21
@ice_age@-organization	-organization=1
@zbiczno@-location	-location=38
@the_replacements@-person	-person=315
@chili_pepper@-living_thing	-living_thing=2
@pag@-organization	-organization=1
@m.e.@-organization	-organization=3
@1982–83@-event	-event=297
@lenin@-product	-product=21
@the_beta_band@-art	-art=3
@oklahoma_sooners_football@-organization	-organization=70
@jamie_campbell_bower@-person	-person=26
@executive_power@-art	-art=2
@the_united_kingdom@-title	-title=1
@kingman@-location	-location=149
@amnesia@-person	-person=2
@kursk@-event	-event=34
@simon_napier-bell@-person	-person=55
@1966_college_football_season@-event	-event=24
@district_six@-location	-location=35
@silicon_valley@-broadcast_program	-broadcast_program=28
@oktobar_1864@-person	-person=24
@md@-title	-title=3
@the_charlatans@-art	-art=5
@dina@-person	-person=20
@ma@-language	-language=1
@dempo_s.c.@-organization	-organization=88
@new_jersey@-event	-event=26
@knowlton@-person	-person=2
@agent_orange@-art	-art=6
@james_dreyfus@-person	-person=40
@gold@-visual_art-color	-visual_art-color=6
@bosnia_and_herzegovina@-location	-location=9047
@ashburton@-person	-person=1
@jörg_dürmüller@-person	-person=29
@valhalla,_new_york@-location	-location=88
@alexander_lazarev@-person	-person=27
@bruno_ganz@-person	-person=91
@terra_nova@-product	-product=67
@anne_teresa_de_keersmaeker@-person	-person=26
@the_long_road@-art	-art=30
@townsville@-organization	-organization=3
@kilmoyley@-organization	-organization=41
@chamber_of_deputies@-location	-location=2
@peter_ackerman@-person	-person=20
@mayo@-product	-product=1
@scotland's@-people-ethnicity	-people-ethnicity=1
@firefighter@-organization	-organization=3
@seaman@-event	-event=1
@dolphins@-art	-art=8
@jorge_b._vargas@-person	-person=22
@california_split@-art	-art=20
@dong@-location	-location=28
@peter_matthiessen@-person	-person=74
@earthworks@-organization	-organization=1
@silver_apples@-art	-art=3
@ivatan@-language	-language=11
@tequila@-person	-person=11
@garmisch-partenkirchen@-location	-location=686
@homoptera@-living_thing	-living_thing=53
@villemomble@-location	-location=23
@muriel_spark@-person	-person=168
@carmit_bachar@-person	-person=39
@district_attorney@-title	-title=58
@americans@-event	-event=1
@sridevi@-person	-person=329
@wednesbury@-event	-event=1
@canadian_government_railways@-organization	-organization=48
@ger@-title	-title=1
@margaret_weis_productions@-person	-person=1
@the_third@-art	-art=1
@gm@-title	-title=28
@dean_of_exeter@-location	-location=2
@moabit@-location	-location=80
@ucla@-location	-location=4
@cynthia@-product	-product=1
@the_queen@-title	-title=7
@pinya@-location	-location=20
@prosser@-location	-location=33
@cardiff@-product	-product=1
@bastrop,_texas@-location	-location=47
@new_mexico@-art	-art=3
@the_academy@-organization	-organization=7
@pietro_da_cortona@-location	-location=1
@nizhny_novgorod@-transit	-transit=2
@rhona_martin@-person	-person=23
@one_day_in_the_life_of_ivan_denisovich@-art	-art=58
@bean@-person	-person=10
@shanks@-art	-art=7
@wakayama@-organization	-organization=1
@longford@-art	-art=26
@yang@-people-ethnicity	-people-ethnicity=1
@peabody_museum@-location	-location=67
@ark@-person	-person=36
@jack_dragna@-person	-person=43
@krajina@-location	-location=44
@lemuria@-event	-event=12
@lillie_glacier@-location	-location=24
@family@-person	-person=152
@babylon@-product	-product=2
@a_thousand_days'_promise@-broadcast_program	-broadcast_program=24
@electric_blue@-visual_art-color	-visual_art-color=9
@eagle_river@-location	-location=107
@2009–10@-award	-award=1
@lions@-living_thing	-living_thing=8
@eb@-organization	-organization=86
@blackwall_yard@-organization	-organization=99
@rock_city@-art	-art=5
@minister_for_finance@-organization	-organization=7
@old_globe_theatre@-location	-location=1
@kashiwazaki@-location	-location=33
@arthur_of_the_britons@-broadcast_program	-broadcast_program=28
@june@-art	-art=2
@madison_avenue@-person	-person=44
@thomas_couture@-person	-person=70
@the_city@-location	-location=152
@lutheran_church@-location	-location=3
@balzac@-location	-location=5
@eastern_association_of_rowing_colleges@-organization	-organization=24
@cr@-chemistry	-chemistry=28
@ec_kac@-organization	-organization=42
@wapello_county@-location	-location=57
@ganges@-product	-product=14
@the_eyes_of_texas@-art	-art=16
@museum_of_flight@-location	-location=107
@take_it_off@-art	-art=20
@russian_american@-people-ethnicity	-people-ethnicity=74
@płońsk@-location	-location=237
@massenet@-art	-art=1
@swiss_italian@-language	-language=18
@marsaxlokk@-organization	-organization=130
@gap@-organization	-organization=34
@holmes@-location	-location=74
@london_olympics@-event	-event=91
@the_search@-art	-art=27
@mark_boals@-person	-person=39
@transkei@-organization	-organization=1
@azawagh@-location	-location=22
@the_ex@-person	-person=121
@senator@-event	-event=1
@commandant_of_the_marine_corps@-organization	-organization=1
@the_cliff@-location	-location=25
@tommy@-art	-art=215
@national_instruments@-organization	-organization=84
@darul_uloom_london@-organization	-organization=26
@s4@-broadcast_network	-broadcast_network=1
@the_prophecy@-person	-person=11
@atlantic@-event	-event=12
@european_economic_community@-organization	-organization=702
@arnold_hills@-person	-person=34
@key_west@-product	-product=1
@cpython@-product	-product=39
@bruce_willis@-person	-person=844
@alvechurch@-location	-location=39
@tuckahoe@-living_thing	-living_thing=4
@david_mckay@-organization	-organization=6
@treaty_of_paris@-event	-event=46
@hoya@-organization	-organization=9
@demos@-product	-product=11
@morval@-event	-event=20
@brasileirão@-organization	-organization=49
@vercors@-person	-person=12
@state_coroner@-title	-title=1
@ryde@-event	-event=1
@berbera@-event	-event=1
@elector@-title	-title=161
@unsolved_mysteries@-person	-person=1
@black_flag@-person	-person=635
@rewa@-product	-product=1
@bryne@-location	-location=38
@frank_hurley@-person	-person=50
@tx@-location	-location=151
@war_graves@-location	-location=1
@toowoomba_grammar_school@-organization	-organization=27
@good_morning@-art	-art=21
@shanghai@-event	-event=29
@gothic@-product	-product=8
@kisari_mohan_ganguli@-person	-person=28
@john_lucas@-person	-person=74
@march@-event	-event=9
@compsognathus@-living_thing	-living_thing=44
@gish@-product	-product=11
@girl_talk@-product	-product=1
@rosco_gordon@-person	-person=26
@temple_mount@-location	-location=374
@ogden@-location	-location=418
@a_current_affair@-broadcast_program	-broadcast_program=44
@american_baptist@-organization	-organization=1
@consett@-location	-location=165
@defying_gravity@-art	-art=4
@mescalero@-people-ethnicity	-people-ethnicity=61
@orde_wingate@-person	-person=104
@jamie@-broadcast_program	-broadcast_program=4
@dix@-location	-location=15
@alligator@-product	-product=14
@strings@-product	-product=4
@gauntlet@-art	-art=2
@ac@-title	-title=243
@on_air@-art	-art=8
@randall_mcdaniel@-person	-person=25
@bbc_four@-broadcast_network	-broadcast_network=953
@ballasalla@-location	-location=39
@strombus@-art	-art=1
@progressive_era@-event	-event=257
@firefox@-art	-art=49
@kuroshio@-location	-location=26
@uso@-location	-location=1
@daytona_beach@-location	-location=263
@greenough@-location	-location=42
@king_philip_iv@-person	-person=24
@risør@-location	-location=88
@remade@-product	-product=2
@87th_precinct@-broadcast_program	-broadcast_program=28
@livermore@-organization	-organization=8
@haskell@-location	-location=33
@opoku_ware_i@-person	-person=42
@detroit_pistons@-organization	-organization=1899
@shropshire@-person	-person=1
@dalian@-organization	-organization=1
@true_crime@-art	-art=35
@fairfax@-title	-title=1
@gila_von_weitershausen@-person	-person=21
@gordon@-living_thing	-living_thing=1
@paul_grabowsky@-person	-person=54
@nba_finals@-broadcast_program	-broadcast_program=1
@danger_danger@-art	-art=7
@strife@-event	-event=1
@serbia@-title	-title=2
@lifeboat@-organization	-organization=6
@finale@-product	-product=26
@hindmarsh@-person	-person=2
@llandeilo@-organization	-organization=3
@lautoka@-location	-location=199
@captain@-art	-art=16
@a_wilhelm_scream@-person	-person=51
@cbs_radio_news@-person	-person=6
@oscar_castro-neves@-person	-person=47
@zagora@-location	-location=65
@paul_simon@-person	-person=92
@barbados@-title	-title=3
@monaco@-product	-product=8
@middle_eastern@-event	-event=1
@gpu@-organization	-organization=36
@george_anson@-person	-person=74
@seraing@-location	-location=71
@richard_bandler@-person	-person=30
@jennifer_slept_here@-broadcast_program	-broadcast_program=21
@mccartney@-person	-person=103
@karo@-location	-location=4
@hi-heel_sneakers@-art	-art=20
@feltwell@-location	-location=21
@chiba@-organization	-organization=1
@character@-title	-title=7
@near@-product	-product=8
@kai@-language	-language=1
@outside@-location	-location=1
@union_club@-art	-art=2
@tycoon@-broadcast_program	-broadcast_program=11
@real_people@-art	-art=16
@diriangén@-organization	-organization=36
@keith_alexander@-person	-person=99
@colt@-person	-person=6
@far_east_strategic_reserve@-organization	-organization=45
@dangerous_toys@-person	-person=30
@porthcawl@-location	-location=144
@chilean@-living_thing	-living_thing=2
@alciphron@-person	-person=13
@quality_hill@-location	-location=24
@new_orleans@-event	-event=45
@north_frisian@-location	-location=3
@st._helena@-location	-location=69
@kryvyi_rih@-location	-location=84
@clifford_jordan@-person	-person=174
@edmund_veesenmayer@-person	-person=24
@demetrius_poliorcetes@-person	-person=22
@st._regis@-location	-location=17
@treatment@-medicine-symptom	-medicine-symptom=1
@yiyang@-location	-location=122
@havre_de_grace@-location	-location=87
@united_parcel_service@-organization	-organization=188
@tribeni@-location	-location=24
@rai@-person	-person=1
@asheville@-organization	-organization=7
@rocky_river,_ohio@-location	-location=30
@cavalier@-art	-art=39
@elkins@-organization	-organization=1
@thomas_townshend,_1st_viscount_sydney@-person	-person=32
@polykastro@-location	-location=18
@ashes_divide@-person	-person=31
@suez@-event	-event=20
@css@-person	-person=89
@hayabusa@-event	-event=46
@islamabad@-finance-stock_exchange	-finance-stock_exchange=3
@the_grange@-organization	-organization=12
@farman@-organization	-organization=36
@the_black_watch@-person	-person=3
@elevation@-art	-art=35
@fram@-art	-art=8
@malakoff@-location	-location=28
@onegai_my_melody@-broadcast_program	-broadcast_program=40
@rathcoole@-location	-location=44
@george_edmund_street@-person	-person=111
@june@-person	-person=23
@perugia@-organization	-organization=88
@maximum_pc@-art	-art=39
@as_cannes@-organization	-organization=193
@broadbeach@-location	-location=33
@inspiration@-product	-product=1
@sergiu_celibidache@-person	-person=113
@gero@-location	-location=36
@tosca@-art	-art=800
@point_cook@-location	-location=44
@various_artists@-person	-person=102
@falco@-product	-product=1
@blakely@-product	-product=1
@king_george@-location	-location=37
@mount's_bay@-location	-location=99
@kentucky_christian_university@-organization	-organization=22
@do_wah_diddy_diddy@-art	-art=23
@ii@-disease	-disease=2
@terri_clark@-person	-person=129
@tippecanoe@-event	-event=6
@united_nations@-title	-title=2
@adventure@-product	-product=21
@jackson_airfield_(7_mile_drome)@-location	-location=30
@restaurant@-location	-location=2
@saba@-organization	-organization=12
@mid-atlantic_championship_wrestling@-broadcast_program	-broadcast_program=1
@nawab@-person	-person=2
@bonaparte@-person	-person=33
@kysuce@-location	-location=22
@magnolia@-visual_art-color	-visual_art-color=2
@the_bevis_frond@-person	-person=26
@kumamoto_university@-organization	-organization=31
@port_shepstone@-location	-location=2
@pacific_bell@-organization	-organization=72
@topic@-location	-location=4
@renaissance@-organization	-organization=40
@the_tempest@-broadcast_program	-broadcast_program=2
@disney_channel@-broadcast_network	-broadcast_network=1959
@nebraska@-organization	-organization=478
@dupont@-person	-person=16
@women's_wear_daily@-art	-art=152
@dill@-location	-location=19
@louisa_wall@-person	-person=28
@defending_champion@-person	-person=1
@skinner@-art	-art=3
@sooner_or_later@-art	-art=19
@gloucestershire@-food	-food=1
@zeke_and_luther@-broadcast_program	-broadcast_program=80
@no._2@-art	-art=27
@crescent@-organization	-organization=4
@121@-art	-art=7
@classical@-language	-language=26
@carmine@-person	-person=10
@dickinson@-organization	-organization=12
@texaco@-organization	-organization=443
@bee_orchid@-living_thing	-living_thing=38
@vanilla_fudge@-person	-person=196
@east_thurrock_united@-organization	-organization=26
@prince_of_asturias@-person	-person=1
@my_friend_irma@-art	-art=19
@bps@-person	-person=2
@jamie_oldaker@-person	-person=22
@ichikawa@-person	-person=3
@life@-art	-art=1238
@udhayanidhi_stalin@-person	-person=42
@this_world_fair@-person	-person=20
@the_holocaust@-event	-event=306
@mollasani_rural_district@-location	-location=34
@viera@-product	-product=1
@haden@-living_thing	-living_thing=38
@david_nalbandian@-person	-person=415
@john_davis@-art	-art=1
@national_geographic_magazine@-art	-art=36
@popov@-food	-food=2
@goat@-location	-location=1
@ostrołęka@-location	-location=347
@florida_commissioner_of_agriculture@-title	-title=23
@1988_republican_national_convention@-event	-event=29
@boys@-art	-art=38
@head_on@-product	-product=3
@tsu@-organization	-organization=3
@lemnos@-location	-location=344
@the_comedians@-art	-art=23
@amaranth@-product	-product=2
@nuu-chah-nulth@-language	-language=14
@un@-location	-location=2
@dezhgan_rural_district@-location	-location=27
@sea_island@-event	-event=1
@potsdam@-product	-product=1
@forbes_burnham@-person	-person=87
@mitsou@-art	-art=1
@lower_alloways_creek_township@-location	-location=37
@portman_road@-location	-location=180
@elaine_lee@-person	-person=42
@phantasmagoria@-product	-product=6
@axel_heiberg@-person	-person=19
@dresden@-art	-art=7
@eoin_kelly@-person	-person=39
@india@-art	-art=4
@reeve@-person	-person=88
@mulan@-art	-art=71
@thomas_massie@-person	-person=34
@hohhot@-organization	-organization=1
@randolph@-organization	-organization=4
@barons@-event	-event=1
@whistleblower@-broadcast_program	-broadcast_program=17
@virginia_o'brien@-person	-person=35
@count@-person	-person=1
@ashtabula_county@-location	-location=115
@prime_minister_of_italy@-person	-person=1
@oxford_university@-location	-location=8
@louvain@-organization	-organization=9
@inverclyde@-location	-location=14
@carolyn_carlson@-person	-person=26
@empedocles@-location	-location=5
@aggro_berlin@-organization	-organization=42
@fort_trumbull@-location	-location=31
@wolfsheim@-location	-location=4
@nucleus@-product	-product=5
@mg@-chemistry	-chemistry=44
@miguel_alemán@-location	-location=18
@gustav_fechner@-person	-person=39
@fylde_coast@-location	-location=36
@rune_holta@-person	-person=40
@cassano_d'adda@-location	-location=32
@greenock_and_inverclyde@-location	-location=29
@mimosoideae@-living_thing	-living_thing=77
@350@-organization	-organization=2
@castle@-broadcast_program	-broadcast_program=449
@berbera@-location	-location=131
@polirom@-organization	-organization=70
@gbs@-living_thing	-living_thing=4
@tsuga@-location	-location=8
@television@-location	-location=1
@g.b.h.@-broadcast_program	-broadcast_program=26
@james_beard_foundation@-award	-award=4
@dortmund@-person	-person=2
@crediton@-location	-location=169
@gagra@-organization	-organization=11
@adrano@-event	-event=1
@california_league@-organization	-organization=529
@nature@-art	-art=1134
@freaks@-art	-art=94
@wilbur@-location	-location=11
@the_replacements@-art	-art=49
@adrenaline@-medicine-drug	-medicine-drug=12
@a_night_in_san_francisco@-art	-art=24
@pendennis_castle@-product	-product=2
@kalgoorlie@-product	-product=1
@the_italian_job@-product	-product=2
@470_class@-product	-product=36
@diplomacy@-title	-title=1
@castle@-organization	-organization=4
@rené_duprée@-person	-person=22
@a_sound_of_thunder@-person	-person=11
@the_last_enemy@-broadcast_program	-broadcast_program=20
@dandelion_wine@-person	-person=1
@bara@-living_thing	-living_thing=2
@glass_slippers@-broadcast_program	-broadcast_program=21
@chuck@-computer-programming_language	-computer-programming_language=25
@cyrus@-art	-art=9
@switchback@-location	-location=35
@mest@-person	-person=51
@diana,_princess_of_wales@-person	-person=839
@in_the_beginning@-art	-art=42
@john_peter_altgeld@-person	-person=55
@gagarin@-location	-location=13
@claire_labine@-person	-person=40
@gmina_strzegowo@-location	-location=73
@scott@-art	-art=5
@emma_pooley@-person	-person=60
@bishopton@-location	-location=32
@alberto@-event	-event=2
@tarom@-location	-location=3
@kronos@-person	-person=13
@eusebius@-art	-art=3
@raines@-location	-location=1
@jesse@-person	-person=39
@60@-product	-product=1
@demi-gods_and_semi-devils@-art	-art=29
@west_london@-organization	-organization=4
@kinky@-person	-person=69
@xia@-event	-event=21
@x.org@-person	-person=8
@township@-location	-location=486
@darshan_jariwala@-person	-person=45
@daniel_françois_malan@-person	-person=40
@public_enemies@-broadcast_program	-broadcast_program=8
@torres_strait_islands@-location	-location=118
@e3@-location	-location=2
@dryad@-living_thing	-living_thing=1
@harold_rhodes@-person	-person=22
@mike_sellers@-person	-person=26
@james_clark_ross@-person	-person=159
@serial_killer@-title	-title=25
@10th@-person	-person=4
@qendër@-location	-location=34
@daszyna@-location	-location=22
@dean@-person	-person=57
@armando_manzanero@-person	-person=116
@savage_garden@-person	-person=201
@victorio@-event	-event=1
@cleveland@-product	-product=4
@sakarya@-event	-event=8
@carquefou@-location	-location=10
@st._mary@-location	-location=60
@space_race@-event	-event=189
@klondike@-location	-location=122
@chris_adcock@-person	-person=44
@profil@-person	-person=5
@registered_historic_places@-organization	-organization=48
@esopus@-art	-art=6
@lebanese@-language	-language=20
@suleiman_i@-person	-person=23
@warrick@-person	-person=3
@tales@-title	-title=2
@troy@-location	-location=1498
@nicholas_ii@-person	-person=471
@saka@-person	-person=4
@rick_parashar@-person	-person=38
@japanese_army@-location	-location=2
@animal@-art	-art=81
@1894@-event	-event=51
@the_coast@-art	-art=24
@veendam@-location	-location=46
@flamingo@-living_thing	-living_thing=197
@buckeyes@-organization	-organization=54
@garageband@-product	-product=125
@limburgish@-language	-language=49
@our_house@-broadcast_program	-broadcast_program=32
@mauritius@-organization	-organization=51
@sydney_olympic@-organization	-organization=45
@puffin@-product	-product=1
@captain_thunderbolt@-art	-art=2
@sage@-living_thing	-living_thing=105
@ararat@-art	-art=42
@ksrtc@-organization	-organization=75
@the_gap_band@-art	-art=1
@c@-product	-product=27
@maryland@-organization	-organization=548
@pax@-living_thing	-living_thing=1
@border_patrol@-broadcast_program	-broadcast_program=3
@the_boys@-art	-art=112
@ger@-event	-event=24
@defiance@-art	-art=59
@arthur_berger@-person	-person=41
@nait@-disease	-disease=1
@meiji@-location	-location=1
@hohenzollern-hechingen@-location	-location=97
@taro@-food	-food=50
@sweet_love@-art	-art=25
@washington_(state)@-location	-location=34
@shi'ite@-title	-title=1
@frank_proto@-person	-person=20
@beebe@-person	-person=23
@hava_nagila@-art	-art=51
@diego_de_vargas@-person	-person=27
@john_bull@-product	-product=34
@gram-negative@-living_thing	-living_thing=50
@oceanport,_new_jersey@-location	-location=75
@tom_evans@-person	-person=92
@quake@-art	-art=2
@ruth_sheen@-person	-person=20
@h._mori@-person	-person=45
@35@-product	-product=1
@cantabrian@-language	-language=20
@australian_stockman's_hall_of_fame@-location	-location=21
@stansted@-organization	-organization=10
@tilman_riemenschneider@-person	-person=67
@marburg@-organization	-organization=110
@back_to_the_future_part_iii@-product	-product=5
@50@-product	-product=18
@poitevin@-language	-language=3
@george_paget_thomson@-person	-person=33
@barry_horne@-person	-person=38
@zell@-person	-person=1
@eddie_van_halen@-person	-person=362
@broadway_production@-location	-location=19
@panda@-organization	-organization=2
@moonstruck@-art	-art=77
@rodeo@-organization	-organization=2
@bbc_news@-broadcast_network	-broadcast_network=105
@bolívar@-location	-location=121
@iaaf_world_championships_in_athletics@-event	-event=125
@b._ser._grandes@-living_thing	-living_thing=24
@berenice@-person	-person=40
@jean_vanier@-person	-person=24
@land@-person	-person=8
@alsager@-organization	-organization=1
@stone_bridge@-organization	-organization=12
@higher_secondary_examination@-education-educational_degree	-education-educational_degree=27
@united_college@-organization	-organization=20
@roberta@-art	-art=84
@dunleer@-location	-location=33
@democratic_convergence_of_catalonia@-organization	-organization=25
@bar_mitzvah_boy@-art	-art=11
@tribute@-art	-art=64
@sam_waterston@-person	-person=280
@polar@-living_thing	-living_thing=2
@1978–79@-product	-product=1
@lehrgeschwader_1@-organization	-organization=34
@fingal@-location	-location=222
@major_dad@-broadcast_program	-broadcast_program=56
@ron_grainer@-person	-person=68
@tudor@-person	-person=9
@mid@-award	-award=2
@middle_park@-event	-event=4
@polybius@-art	-art=1
@maiden_creek@-location	-location=27
@group_b@-event	-event=59
@elche@-organization	-organization=57
@chicago_bears@-event	-event=90
@marconi_company@-organization	-organization=97
@clp@-organization	-organization=27
@redwoods@-living_thing	-living_thing=26
@united_nations_association_of_the_united_states_of_america@-organization	-organization=25
@heartland@-product	-product=2
@blackfield@-person	-person=50
@richard_d'oyly_carte@-organization	-organization=1
@a_bigger_bang@-art	-art=31
@parish_church@-location	-location=34
@49@-art	-art=7
@ceres@-product	-product=6
@canso_causeway@-location	-location=46
@william_collins@-person	-person=56
@juan_ruiz_de_alarcón@-person	-person=35
@elbow@-location	-location=31
@evol_intent@-person	-person=31
@radio_golf@-art	-art=25
@wichita_art_museum@-location	-location=24
@bump_hadley@-person	-person=21
@up@-broadcast_network	-broadcast_network=1
@new_kingdom@-art	-art=2
@timia@-living_thing	-living_thing=62
@camelot@-art	-art=248
@columella@-person	-person=90
@coleophora_versurella@-living_thing	-living_thing=41
@teen_choice_award@-award	-award=45
@don_mckay@-art	-art=1
@halford_mackinder@-person	-person=28
@sgp@-location	-location=1
@newton_abbot@-location	-location=246
@pen_medina@-person	-person=36
@the_club@-broadcast_program	-broadcast_program=3
@mcbride@-broadcast_program	-broadcast_program=6
@constantinople@-organization	-organization=16
@mostaganem_province@-location	-location=41
@guayas@-product	-product=1
@rockin'_through_the_decades@-broadcast_program	-broadcast_program=22
@aledo@-organization	-organization=3
@kathmandu@-location	-location=1397
@khepri@-god	-god=29
@maryland_school_for_the_deaf@-organization	-organization=36
@darcy's_wild_life@-broadcast_program	-broadcast_program=32
@go@-internet-website	-internet-website=2
@kakamega@-location	-location=62
@future@-art	-art=4
@nummi@-location	-location=5
@suwannee@-location	-location=47
@western_india@-organization	-organization=5
@furness_line@-organization	-organization=1
@thais@-location	-location=5
@mazu@-person	-person=3
@m._white@-person	-person=24
@cavalier@-product	-product=19
@saul_williams@-person	-person=159
@us@-language	-language=31
@abraham_lincoln@-product	-product=4
@lomaiviti@-location	-location=20
@psara@-living_thing	-living_thing=1
@scots@-living_thing	-living_thing=4
@final_exit@-art	-art=14
@aram_saroyan@-person	-person=32
@indy@-event	-event=43
@jan_foltys@-person	-person=27
@belton,_texas@-location	-location=39
@valencian_community@-organization	-organization=2
@rodeo_drive@-location	-location=77
@jackie_moore@-person	-person=29
@ethan_erickson@-person	-person=20
@amer@-person	-person=2
@pozières@-location	-location=35
@earl_of_dunbar@-title	-title=27
@saltillo@-location	-location=223
@sean_burke@-person	-person=38
@moosomin,_saskatchewan@-location	-location=23
@trois-rivières@-organization	-organization=1
@mott_the_hoople@-person	-person=259
@navajo@-language	-language=167
@yuan@-location	-location=4
@nasinu@-organization	-organization=1
@jonas_l.a.@-art	-art=1
@dado_pršo@-person	-person=21
@alcoa_premiere@-broadcast_program	-broadcast_program=22
@pse@-organization	-organization=2
@damaged_goods@-art	-art=6
@giulianova@-organization	-organization=6
@labor_government@-person	-person=1
@channel_9@-broadcast_program	-broadcast_program=1
@first_love@-broadcast_program	-broadcast_program=16
@munfordville,_kentucky@-location	-location=29
@coles_bashford@-person	-person=22
@pongola_river@-location	-location=26
@cowboy_bebop@-broadcast_program	-broadcast_program=304
@tower@-organization	-organization=11
@kashubian@-people-ethnicity	-people-ethnicity=67
@nt@-art	-art=2
@king_helü_of_wu@-person	-person=20
@the_deal@-art	-art=32
@gordon_lee@-person	-person=88
@warped_tour_2009@-event	-event=20
@156@-art	-art=5
@remee@-person	-person=62
@tom_hanks@-person	-person=1057
@thespis@-person	-person=27
@alturas,_california@-location	-location=28
@matlock@-event	-event=1
@weapon_of_choice@-art	-art=27
@evangelist@-person	-person=1
@jeremy_deller@-person	-person=54
@gdańsk@-event	-event=1
@bourassa@-person	-person=8
@the_earl_of_derby@-title	-title=1
@henry_lytton@-person	-person=61
@hastings@-person	-person=25
@crickets@-person	-person=2
@makin'_it@-art	-art=7
@mina@-person	-person=280
@caldecott@-location	-location=20
@exodus@-person	-person=44
@baird@-person	-person=110
@millionaire@-broadcast_program	-broadcast_program=7
@the_sea_inside@-art	-art=25
@candelaria@-time	-time=3
@highway_404@-location	-location=70
@t2@-location	-location=1
@edward_harley@-person	-person=29
@belvedere@-event	-event=2
@brian_baldinger@-person	-person=47
@merriweather_post_pavilion@-location	-location=42
@moe@-location	-location=60
@montigny-le-bretonneux@-location	-location=26
@david_letterman@-broadcast_program	-broadcast_program=8
@madalena@-location	-location=24
@bassett@-location	-location=44
@hungry_kids_of_hungary@-person	-person=24
@national_association_football_league@-organization	-organization=101
@new_zealand_law_commission@-organization	-organization=25
@tok@-location	-location=26
@mayan@-language	-language=8
@justin_moore@-art	-art=2
@ms@-education-educational_degree	-education-educational_degree=231
@sst@-location	-location=1
@mumford@-person	-person=10
@sword@-title	-title=2
@stoked@-product	-product=3
@diocesan@-title	-title=11
@vračar@-location	-location=58
@gummy@-person	-person=29
@ho@-art	-art=1
@gooding@-location	-location=35
@the_troop@-organization	-organization=1
@a_confederacy_of_dunces@-art	-art=72
@essays@-art	-art=43
@bassano@-organization	-organization=24
@martin_high_school@-organization	-organization=36
@3_squadron@-organization	-organization=21
@amigo@-person	-person=3
@friendly_fire@-art	-art=33
@norseman@-location	-location=51
@portia@-art	-art=1
@saunders@-person	-person=12
@accra_sports_stadium@-event	-event=1
@laurent_gbagbo@-person	-person=144
@connacht@-location	-location=1286
@ignite@-person	-person=41
@lester@-person	-person=26
@india's@-organization	-organization=1
@pandora@-living_thing	-living_thing=1
@quincy_troupe@-person	-person=24
@1964_brazilian_coup_d'état@-event	-event=24
@fear_itself@-broadcast_program	-broadcast_program=67
@fletcher@-person	-person=66
@candy_shop@-organization	-organization=1
@sai_paranjpye@-person	-person=44
@photography@-location	-location=1
@apartheid@-event	-event=585
@local_bubble@-location	-location=20
@royal_grammar_school@-organization	-organization=47
@dennis_muren@-person	-person=60
@rat@-product	-product=2
@john_dunlap@-person	-person=23
@veronica@-broadcast-tv_channel	-broadcast-tv_channel=50
@yitzhak_mordechai@-person	-person=35
@state_of_florida@-location	-location=30
@hugh_childers@-person	-person=46
@mimosa@-food	-food=4
@tennessee_volunteers@-organization	-organization=103
@world_film_company@-organization	-organization=23
@killing_joke@-person	-person=354
@1964_games@-event	-event=23
@izhevsk@-location	-location=139
@three_rivers@-broadcast_program	-broadcast_program=36
@cousins@-broadcast_program	-broadcast_program=1
@sierra_leone's_refugee_all_stars@-person	-person=25
@fender_esquire@-product	-product=20
@oklahoma_jazz_hall_of_fame@-organization	-organization=24
@diggers@-product	-product=2
@captain_nemo_and_the_underwater_city@-art	-art=24
@szklarska_poręba@-location	-location=53
@u-17@-event	-event=3
@marcus_licinius_crassus_frugi@-person	-person=22
@republic@-organization	-organization=418
@gmina_fałków@-location	-location=43
@bodyguard@-organization	-organization=1
@washington_national_opera@-organization	-organization=146
@luke_mitchell@-person	-person=33
@the_guardian@-person	-person=1
@macgregor@-title	-title=1
@director_of_public_transport@-organization	-organization=51
@norge@-location	-location=16
@ola@-organization	-organization=2
@chulalongkorn@-organization	-organization=3
@hejira@-event	-event=1
@francisco_rodríguez@-person	-person=57
@table_talk@-living_thing	-living_thing=2
@boston_red_stockings@-person	-person=1
@bumthang@-language	-language=6
@richmond_station@-location	-location=33
@2010_census@-organization	-organization=6
@colony@-product	-product=2
@hermann_bondi@-person	-person=34
@csp@-organization	-organization=203
@driven@-broadcast_program	-broadcast_program=3
@frcp@-location	-location=112
@anson@-location	-location=50
@lemming@-living_thing	-living_thing=19
@alligator@-organization	-organization=31
@sheila_macrae@-person	-person=25
@french@-education-educational_degree	-education-educational_degree=1
@four_winds@-art	-art=29
@alex_carter@-person	-person=57
@north_eastern@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@new_riders_of_the_purple_sage@-art	-art=11
@burgundian@-location	-location=33
@vincent@-person	-person=82
@nightmare@-medicine-symptom	-medicine-symptom=21
@gijón@-location	-location=352
@bianca_king@-person	-person=56
@maclean@-location	-location=22
@1977_college_football_season@-event	-event=27
@crathes_castle@-location	-location=31
@paradise@-product	-product=3
@bell_labs@-organization	-organization=813
@george_drakoulias@-person	-person=33
@rené_thomas@-person	-person=25
@marty@-product	-product=1
@xanthogaleruca_luteola@-living_thing	-living_thing=121
@truly@-broadcast_program	-broadcast_program=1
@the_players@-event	-event=3
@nagano@-person	-person=2
@alberto_bevilacqua@-person	-person=24
@lux@-person	-person=1
@national_congress_party@-organization	-organization=33
@university_of_hawaii@-organization	-organization=1061
@the_gambia@-organization	-organization=3
@crazy_train@-art	-art=59
@grovedale@-location	-location=16
@patria@-art	-art=1
@danny_pugh@-person	-person=27
@south_pacific@-art	-art=574
@cavour@-person	-person=23
@african@-location	-location=35
@slaughterhouse-five@-art	-art=126
@dosbox@-product	-product=110
@jonah@-art	-art=37
@luverne@-location	-location=22
@darmstadt@-organization	-organization=13
@filipina@-people-ethnicity	-people-ethnicity=1
@g4@-product	-product=3
@ignition@-person	-person=1
@sha_tin_district@-organization	-organization=1
@emily_hobhouse@-person	-person=41
@western_virginia@-location	-location=41
@marco@-broadcast_program	-broadcast_program=1
@vassilis_mazomenos@-person	-person=28
@punggol@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@stingray@-broadcast_program	-broadcast_program=113
@ken_oberkfell@-person	-person=30
@tdk@-organization	-organization=72
@asian_championship@-event	-event=61
@egyptian_cobra@-living_thing	-living_thing=27
@new_york_city@-location	-location=54225
@les_misérables@-broadcast_program	-broadcast_program=5
@aleksandrovac@-location	-location=75
@deep_river@-art	-art=10
@under_the_bridge@-art	-art=57
@carfax@-organization	-organization=12
@kate_rogers@-person	-person=23
@field_of_dreams@-location	-location=4
@serban_ghenea@-person	-person=71
@gwyneth_herbert@-person	-person=25
@protection@-location	-location=6
@chicago@-person	-person=665
@dausa@-location	-location=24
@queen_of_hearts@-broadcast_program	-broadcast_program=2
@talk_soup@-broadcast_program	-broadcast_program=34
@wellington@-product	-product=92
@libération@-event	-event=1
@appliances@-product	-product=27
@starman@-art	-art=176
@first_edition@-event	-event=9
@john_houseman@-person	-person=201
@second_district@-event	-event=1
@reiserfs@-product	-product=33
@21st_century_fox@-person	-person=5
@upplands_väsby@-location	-location=48
@marchioness_disaster@-event	-event=21
@lira_district@-location	-location=29
@elf@-art	-art=73
@richard_epstein@-person	-person=33
@umberto_bossi@-person	-person=85
@boreham@-location	-location=29
@kalihi@-location	-location=25
@ustroń@-location	-location=32
@release@-product	-product=1
@novo_hamburgo@-location	-location=60
@the_jacksons@-art	-art=8
@oxford@-person	-person=4
@mendota@-organization	-organization=4
@castro_theatre@-location	-location=70
@snake@-living_thing	-living_thing=106
@seinfeld@-person	-person=1
@battered@-food	-food=16
@vivo@-art	-art=9
@liberation@-location	-location=2
@hansen@-living_thing	-living_thing=2
@a66@-location	-location=60
@sainsbury's_local@-organization	-organization=27
@mauricio_soler@-person	-person=31
@teaching@-education-educational_degree	-education-educational_degree=1
@lauder@-title	-title=1
@dreux@-location	-location=154
@chris_coyne@-internet-website	-internet-website=1
@hillel_slovak@-person	-person=83
@reprise@-organization	-organization=201
@helen@-person	-person=118
@isolde@-location	-location=4
@boyz-n-the-hood@-art	-art=21
@love@-art	-art=108
@rivers@-location	-location=31
@ludwig_i@-person	-person=76
@greenfield@-location	-location=328
@resolution@-organization	-organization=7
@tvw@-broadcast_network	-broadcast_network=27
@english_language@-title	-title=2
@simon_fraser@-organization	-organization=33
@talavera@-living_thing	-living_thing=4
@classics@-product	-product=1
@owen_county@-location	-location=28
@indian_rupee@-art	-art=19
@french_connection@-food	-food=2
@onex@-location	-location=7
@franc@-location	-location=1
@monte_cristo@-person	-person=20
@manitoba_hydro@-organization	-organization=72
@landgravine_marie_louise_of_hesse-kassel@-person	-person=24
@311@-art	-art=14
@nepalese@-people-ethnicity	-people-ethnicity=10
@gomorrah@-event	-event=1
@lori_loughlin@-person	-person=92
@drifters@-art	-art=15
@team@-organization	-organization=105
@chartered_financial_analyst@-title	-title=76
@e-type@-product	-product=14
@saunders@-organization	-organization=3
@frank_church@-organization	-organization=2
@saint-lazare@-location	-location=33
@baker@-person	-person=155
@da@-biology	-biology=1
@eon@-art	-art=17
@samson@-person	-person=351
@chesapeake_bay_bridge@-location	-location=103
@mazeppa@-location	-location=2
@alpha@-person	-person=12
@massillon@-person	-person=9
@kerem_shalom@-location	-location=22
@pga@-chemistry	-chemistry=1
@regina@-location	-location=980
@dieter_brock@-person	-person=29
@batu@-location	-location=25
@bachmann@-person	-person=3
@monkstown@-organization	-organization=51
@sovereign@-product	-product=11
@milton's@-person	-person=47
@the_week@-art	-art=113
@dominic_power@-person	-person=39
@1984_virginia_slims_world_championship_series@-event	-event=50
@the_coral@-art	-art=8
@wilton@-organization	-organization=2
@primate_of_all_ireland@-title	-title=19
@steam@-person	-person=21
@the_statesman@-person	-person=1
@batasang_pambansa@-organization	-organization=67
@limerick_city@-location	-location=50
@french_colony@-location	-location=13
@owls@-organization	-organization=158
@narvik@-event	-event=9
@demeter@-god	-god=433
@salamaua@-product	-product=2
@east_hills@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@videocon@-organization	-organization=41
@horace@-art	-art=10
@ocean_city_high_school@-organization	-organization=26
@revel@-location	-location=18
@prince_john@-person	-person=49
@st._vincent@-art	-art=8
@images_and_words@-art	-art=29
@sway@-person	-person=33
@dekalb_county,_indiana@-location	-location=27
@adrianople@-event	-event=9
@chris_carlin@-person	-person=23
@xerxes@-art	-art=22
@bless_this_house@-broadcast_program	-broadcast_program=21
@gmina_pakosław@-location	-location=20
@rachael_ray@-person	-person=112
@karel_de_gucht@-person	-person=59
@resurrection@-organization	-organization=1
@foreign_minister@-organization	-organization=78
@valparaiso@-art	-art=9
@phoenix_cardinals@-event	-event=2
@mughal@-location	-location=1382
@apostles@-organization	-organization=1
@the_oratory_school@-organization	-organization=58
@calvinistic@-person	-person=1
@brit_awards@-event	-event=5
@mullaitivu_district@-location	-location=65
@minister_for_home_affairs@-title	-title=48
@midnight_syndicate@-art	-art=1
@saint_francis_of_assisi@-person	-person=26
@bancroft@-location	-location=88
@kaye_abad@-person	-person=41
@oral@-location	-location=1
@first_season@-event	-event=128
@company@-person	-person=8
@joe_satriani@-art	-art=4
@middle_teton@-location	-location=20
@the_descent@-art	-art=59
@irvine@-organization	-organization=13
@synthesizer@-product	-product=385
@itaipu@-art	-art=4
@sorbian@-people-ethnicity	-people-ethnicity=58
@horry_county,_south_carolina@-location	-location=66
@the_deep@-person	-person=4
@monty_python's_flying_circus@-broadcast_program	-broadcast_program=456
@partnership@-broadcast_program	-broadcast_program=1
@aryan@-people-ethnicity	-people-ethnicity=144
@beta@-event	-event=1
@crestview@-organization	-organization=1
@pomerol@-location	-location=41
@miss_northern_ireland@-event	-event=20
@eagle_lake@-location	-location=56
@caps@-organization	-organization=19
@shek_kip_mei@-location	-location=40
@claude_chevalley@-person	-person=43
@national_salvation_junta@-person	-person=20
@john_kay@-person	-person=180
@nyssa@-living_thing	-living_thing=9
@oceania@-art	-art=32
@poznań@-location	-location=6158
@leonard_wood@-person	-person=146
@battle_of_dunbar@-event	-event=76
@vergennes@-location	-location=30
@jolene@-person	-person=2
@wiener_blut@-art	-art=24
@dogstar@-broadcast_program	-broadcast_program=9
@ok@-art	-art=10
@180@-product	-product=6
@knaresborough@-title	-title=1
@vinu_chakravarthy@-person	-person=79
@paul_weller@-art	-art=4
@recoleta@-organization	-organization=2
@westside@-organization	-organization=5
@shōwa@-event	-event=72
@american_journal@-broadcast_program	-broadcast_program=22
@cfl@-event	-event=1
@spider-man_3@-art	-art=229
@joey_de_leon@-person	-person=83
@brazilian_football_confederation_(cbf)@-organization	-organization=28
@men's@-organization	-organization=131
@muni@-transit	-transit=58
@john_birch@-person	-person=40
@institute_of_transportation_engineers@-organization	-organization=36
@jindabyne@-location	-location=29
@celeste@-location	-location=7
@flag@-art	-art=5
@john_dory@-living_thing	-living_thing=21
@emperor's_cup@-event	-event=250
@northern_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=155
@bush_war@-location	-location=2
@sevens@-art	-art=14
@bob_catley@-person	-person=63
@fight_club@-product	-product=5
@paradise_kiss@-broadcast_program	-broadcast_program=63
@brittney_reese@-person	-person=33
@merry_christmas@-time	-time=1
@black_cat@-broadcast_program	-broadcast_program=74
@tchaikovsky@-art	-art=20
@mauritius@-product	-product=5
@telegraph@-product	-product=6
@baltimore_comets@-organization	-organization=20
@c._howard_crane@-person	-person=40
@lucan@-broadcast_program	-broadcast_program=9
@cameron_highlands@-location	-location=111
@ferdinand_i_of_romania@-person	-person=43
@mount_pleasant,_iowa@-location	-location=65
@dennis_ritchie@-person	-person=108
@ml@-organization	-organization=19
@voices@-art	-art=41
@labyrinth@-person	-person=36
@laurens@-person	-person=4
@atticus@-organization	-organization=1
@ballantine@-organization	-organization=54
@meshuggah@-person	-person=236
@tahiti@-person	-person=2
@morris@-person	-person=176
@hennessy@-art	-art=5
@dunsfold_aerodrome@-location	-location=27
@sparta@-product	-product=1
@united_states_secretary_of_energy@-title	-title=77
@what_becomes_of_the_broken_hearted?@-art	-art=22
@bright_eyes@-art	-art=38
@riots@-person	-person=1
@gill@-product	-product=1
@alejandro_obregón@-person	-person=25
@grazer_ak@-organization	-organization=164
@urchin@-person	-person=16
@cebu@-living_thing	-living_thing=1
@heartbreak_ridge@-event	-event=8
@lexington,_virginia@-location	-location=312
@embrace@-person	-person=151
@waverly@-product	-product=1
@ticonderoga@-product	-product=26
@molina@-location	-location=35
@platanias_f.c.@-organization	-organization=20
@waverley_cemetery@-location	-location=66
@the_maine@-product	-product=1
@nick_hundley@-person	-person=21
@charlie@-broadcast_program	-broadcast_program=1
@lincolnshire@-organization	-organization=294
@us_representative@-organization	-organization=59
@87@-organization	-organization=2
@scarlet@-living_thing	-living_thing=2
@italy@-art	-art=2
@new_york_city@-art	-art=4
@cornet@-title	-title=1
@fracture@-art	-art=27
@mike_garman@-person	-person=23
@albemarle@-title	-title=5
@keel@-visual_art-color	-visual_art-color=1
@mina@-location	-location=55
@december_18@-time	-time=255
@jun_senoue@-person	-person=32
@s9@-location	-location=46
@a_modest_proposal@-art	-art=40
@the_wonder_years@-art	-art=6
@mice@-product	-product=1
@dalmatian@-location	-location=9
@lake_jocassee@-location	-location=21
@ville_peltonen@-person	-person=28
@sentai@-organization	-organization=23
@british_columbia_electric_railway@-organization	-organization=43
@thailand@-broadcast-tv_channel	-broadcast-tv_channel=1
@lachine@-location	-location=122
@lake_superior@-location	-location=1384
@broadhaven_bay@-location	-location=52
@cd117@-disease	-disease=25
@peter_collins@-person	-person=207
@trace@-art	-art=23
@balboa@-organization	-organization=6
@rogers_stirk_harbour_+_partners@-person	-person=2
@platinum_dunes@-organization	-organization=29
@the_oath@-art	-art=12
@zagreb@-location	-location=4381
@whyteleafe@-organization	-organization=23
@bright_lights_film_journal@-art	-art=30
@aragon@-event	-event=3
@1893@-event	-event=75
@sacramento@-product	-product=2
@albia,_iowa@-location	-location=20
@hostage@-event	-event=2
@eli_biham@-person	-person=47
@andrew_jones@-organization	-organization=1
@jefferson_davis@-organization	-organization=2
@the_maccabees@-organization	-organization=2
@keel@-art	-art=5
@fleetwood@-organization	-organization=25
@owl@-title	-title=6
@warthog@-living_thing	-living_thing=88
@azpeitia@-location	-location=42
@gore@-location	-location=141
@gold@-title	-title=4
@amp@-chemistry	-chemistry=49
@sena@-language	-language=4
@the_dark_side_of_the_moon@-art	-art=272
@dene@-language	-language=2
@fort_queenscliff@-location	-location=29
@tampa@-location	-location=956
@erie_blades@-organization	-organization=20
@donald_hewlett@-person	-person=24
@pueblo@-people-ethnicity	-people-ethnicity=32
@frankie_yale@-person	-person=55
@clermont-ferrand@-location	-location=606
@droylsden@-location	-location=91
@aadhi@-art	-art=11
@knut_johannesen@-person	-person=30
@waddington@-organization	-organization=1
@alpha_phi_delta@-organization	-organization=24
@wallace_wade_stadium@-location	-location=37
@louise_harel@-person	-person=45
@short_stories@-art	-art=29
@world_pipe_band_championships@-person	-person=62
@sunny_hill@-person	-person=25
@fujiwara_no_fuhito@-person	-person=33
@bk_mladá_boleslav@-organization	-organization=82
@the_long_walk@-location	-location=2
@gallia@-location	-location=20
@quarterback@-title	-title=280
@goldeneye@-location	-location=13
@cherub@-location	-location=32
@listeria@-disease	-disease=1
@samobor@-organization	-organization=2
@hollies@-art	-art=11
@randazzo@-location	-location=38
@the_shadows@-art	-art=7
@lake_starnberg@-location	-location=77
@sasebo@-organization	-organization=4
@sc@-product	-product=5
@anders_chydenius@-person	-person=23
@pale@-location	-location=123
@aces@-chemistry	-chemistry=1
@seafood@-person	-person=25
@caesar@-title	-title=394
@julesburg@-event	-event=3
@vantaa@-location	-location=263
@paul_tagliabue@-person	-person=95
@meath_east@-location	-location=29
@roc@-organization	-organization=56
@midland_park@-location	-location=29
@i_love_betty_la_fea@-broadcast_program	-broadcast_program=20
@john_j._lafalce@-person	-person=24
@warner_bros@-organization	-organization=59
@crucifixion@-art	-art=17
@akhaltsikhe@-event	-event=1
@colby@-person	-person=4
@green_line@-location	-location=239
@procyon@-location	-location=62
@double_exposure@-art	-art=9
@fastball@-person	-person=72
@asian_club_championship@-organization	-organization=30
@the_sisterhood_of_the_traveling_pants_2@-art	-art=37
@agathodaimon@-god	-god=1
@cherry_grove@-location	-location=31
@anti-nowhere_league@-person	-person=55
@hennepin_county_library@-location	-location=46
@miguel_cairo@-person	-person=27
@cheshire@-location	-location=4627
@simon_rogers@-person	-person=30
@downtown@-broadcast_program	-broadcast_program=13
@altera@-organization	-organization=71
@guinness_brewery@-food	-food=3
@northwest@-location	-location=302
@conference_usa@-organization	-organization=1046
@nathan_jacobson@-person	-person=25
@frank_sherwood_rowland@-person	-person=22
@kino_international@-location	-location=9
@elizabeth_mcrae@-person	-person=54
@the_edge_of_night@-broadcast_program	-broadcast_program=283
@boston_braves@-organization	-organization=956
@braemar@-location	-location=140
@true_believers@-broadcast_program	-broadcast_program=7
@malcolm@-person	-person=68
@darren_glass@-person	-person=27
@transfiguration@-art	-art=24
@france@-location	-location=98582
@sugar@-location	-location=4
@crown_heights,_brooklyn@-location	-location=57
@dis@-broadcast_program	-broadcast_program=5
@great_northern_railway@-location	-location=2
@the_seventh_sign@-art	-art=27
@super@-art	-art=50
@arrow@-product	-product=10
@miguel_delibes@-person	-person=45
@coccinellidae@-living_thing	-living_thing=68
@schaller@-location	-location=3
@cape_columbine@-location	-location=26
@bangor@-organization	-organization=91
@radisson_hotel@-location	-location=1
@avenel@-organization	-organization=1
@grantland@-internet-website	-internet-website=31
@guercino@-art	-art=1
@arbeiter-zeitung@-art	-art=23
@circle_jerks@-person	-person=187
@danger_danger@-person	-person=74
@suebi@-people-ethnicity	-people-ethnicity=271
@computer_scientist@-title	-title=35
@kate_baldwin@-person	-person=24
@württemberg@-location	-location=157
@viscount_lisle@-person	-person=8
@charles_i._barber@-person	-person=24
@palmira@-location	-location=32
@san_toy@-art	-art=38
@the_storm@-art	-art=13
@fra_lippo_lippi@-person	-person=26
@paparazzi@-broadcast_program	-broadcast_program=3
@good_music@-organization	-organization=112
@elizabethton@-organization	-organization=1
@hebburn@-broadcast_program	-broadcast_program=21
@aspen@-organization	-organization=6
@hondurans@-people-ethnicity	-people-ethnicity=8
@ginette_reno@-person	-person=31
@watts_gallery@-location	-location=31
@sama@-organization	-organization=2
@210@-chemistry	-chemistry=1
@116@-location	-location=15
@peter_schreier@-person	-person=164
@terra_nostra@-art	-art=11
@the_american_president@-art	-art=49
@first_ladies@-title	-title=22
@hot_chelle_rae@-person	-person=85
@copley@-person	-person=10
@six@-law	-law=1
@homicide@-broadcast_program	-broadcast_program=164
@i-12@-location	-location=21
@andøy@-location	-location=51
@brucella@-living_thing	-living_thing=27
@sam_the_record_man@-organization	-organization=23
@blossom_dearie@-art	-art=9
@john_witherspoon@-person	-person=103
@push@-art	-art=67
@tohickon_creek@-location	-location=29
@grand_avenue@-person	-person=2
@moldovan@-language	-language=68
@papillion@-location	-location=29
@neil_young@-person	-person=1919
@wren@-organization	-organization=23
@woodcock@-living_thing	-living_thing=34
@st._paul's_convent_school@-organization	-organization=21
@catalan@-location	-location=584
@solid_state@-organization	-organization=18
@moon@-person	-person=14
@pelican_bay_state_prison@-location	-location=24
@natas@-person	-person=20
@neriglissar@-event	-event=1
@luis_barragán@-person	-person=64
@new_holland@-organization	-organization=29
@lord_rothschild@-person	-person=25
@antipope_felix_v@-person	-person=30
@bradford@-event	-event=1
@ostia@-event	-event=2
@stop@-art	-art=48
@german_figure_skating_championships@-event	-event=50
@norwood@-person	-person=16
@jason_williams@-person	-person=120
@joey_buttafuoco@-person	-person=27
@toda@-location	-location=5
@sway@-location	-location=19
@5th@-organization	-organization=146
@michael_joseph@-person	-person=55
@pataudi@-location	-location=35
@night_calls@-broadcast_program	-broadcast_program=17
@flag@-broadcast_program	-broadcast_program=12
@jim_moran@-person	-person=73
@independencia@-location	-location=61
@whickham@-location	-location=40
@sydney_city@-location	-location=10
@bartolomeo_ammannati@-person	-person=30
@tyumen@-location	-location=217
@anna_smashnova@-person	-person=51
@peterborough@-title	-title=3
@juan_ramón_jiménez@-person	-person=109
@ditchingham@-location	-location=29
@the_ladybug_transistor@-art	-art=1
@mompha_subbistrigella@-living_thing	-living_thing=32
@spa_24_hours@-location	-location=127
@whitbread@-event	-event=3
@carney@-person	-person=7
@fremantle_harbour@-location	-location=34
@meteor_garden@-broadcast_program	-broadcast_program=52
@lorna@-art	-art=13
@phoolan_devi@-person	-person=40
@jean-étienne_dominique_esquirol@-person	-person=20
@ihop@-internet-website	-internet-website=1
@morning_call@-art	-art=8
@armitage@-location	-location=27
@eastern_michigan@-location	-location=2
@southern_comfort@-food	-food=45
@runde@-location	-location=19
@roy_d'arcy@-person	-person=31
@shaun_goater@-person	-person=23
@the_mansion@-location	-location=16
@barataria@-location	-location=22
@hanuman@-location	-location=2
@united_states@-organization	-organization=1118
@kolbotn@-location	-location=41
@lake_maracaibo@-event	-event=2
@riffa@-organization	-organization=5
@bergen@-location	-location=3042
@william_coxe@-person	-person=27
@gehenna@-art	-art=4
@aldershot@-organization	-organization=454
@rosina_lawrence@-person	-person=28
@caldecott@-award	-award=6
@rko@-organization	-organization=99
@matthew_henson@-organization	-organization=1
@padova@-location	-location=15
@truckee@-person	-person=4
@clyde_phillips@-person	-person=26
@little_texas@-person	-person=73
@dragon@-location	-location=2
@chinese@-broadcast_network	-broadcast_network=2
@daly's_theatre@-location	-location=133
@live_at_leeds@-event	-event=4
@old_kingdom@-art	-art=2
@john_wain@-person	-person=49
@fall_river_rovers@-organization	-organization=25
@gampola@-organization	-organization=1
@aristotle's@-person	-person=47
@primal_fear@-art	-art=61
@sagunto@-event	-event=1
@ukrainian_second_league@-organization	-organization=177
@inaugural_season@-organization	-organization=1
@bisley@-product	-product=2
@cincinnati,_ohio@-art	-art=5
@saskia_burmeister@-person	-person=24
@michal_kováč@-person	-person=22
@ryan_brown@-person	-person=28
@bengali@-art	-art=3
@adam's_apple@-body_part	-body_part=27
@chris_drury@-person	-person=80
@nis@-finance-currency	-finance-currency=69
@solidarity@-art	-art=7
@rampur@-location	-location=125
@expedition@-event	-event=54
@am@-broadcast_program	-broadcast_program=23
@william_o._douglas@-location	-location=2
@mississinewa_river@-location	-location=30
@westfalenhallen@-location	-location=31
@comanche@-product	-product=5
@debut@-person	-person=1
@rtm@-broadcast_network	-broadcast_network=1
@athletics_program@-organization	-organization=1
@broadlands@-organization	-organization=1
@sultan_ismail@-location	-location=2
@francesca_da_rimini@-person	-person=56
@korean@-art	-art=1
@port@-person	-person=2
@massachusetts_senate@-title	-title=1
@fun_house@-product	-product=2
@beijing_ducks@-organization	-organization=35
@paradise_kiss@-art	-art=3
@holley@-location	-location=14
@grass_roots@-organization	-organization=1
@amastris@-person	-person=16
@mungo_park@-person	-person=74
@atlantic_center_for_the_arts@-organization	-organization=40
@pasupathy@-person	-person=42
@styles_p@-person	-person=279
@bosniak@-people-ethnicity	-people-ethnicity=189
@juazeiro@-location	-location=29
@105@-location	-location=12
@reformation@-location	-location=1
@farrer@-location	-location=25
@maine@-title	-title=8
@archbishop_of_armagh@-person	-person=1
@seattle,_washington@-location	-location=214
@numb@-person	-person=1
@cerruti@-organization	-organization=16
@lord_robert_cecil@-person	-person=38
@general_belgrano@-location	-location=12
@horace@-product	-product=1
@jenners@-organization	-organization=23
@substitute@-art	-art=63
@the_gazette@-art	-art=135
@cataract@-disease	-disease=29
@the_winner@-art	-art=9
@take-two_interactive@-person	-person=165
@invisible_man@-art	-art=61
@chinese_taipei@-organization	-organization=204
@the_real_mckenzies@-art	-art=1
@dukes_of_burgundy@-title	-title=26
@league_championships@-event	-event=3
@sordello@-art	-art=7
@bahamas@-location	-location=54
@john_george,_elector_of_brandenburg@-person	-person=25
@red_wing@-product	-product=6
@vladimir_solovyov@-person	-person=73
@voice@-title	-title=23
@krasnaya_polyana@-location	-location=71
@tank@-art	-art=16
@he@-product	-product=1
@jock_scott@-event	-event=1
@lisle@-location	-location=63
@nürnberg@-location	-location=19
@american_athletic_conference@-organization	-organization=351
@blencathra@-product	-product=1
@the_camomile_lawn@-art	-art=40
@darren_lewis@-person	-person=33
@jaffa@-location	-location=737
@annunciation@-location	-location=2
@arafat@-location	-location=6
@princess_louise_margaret_of_prussia@-person	-person=22
@nfc_championship_game@-event	-event=181
@ossian@-art	-art=181
@football_stadium@-organization	-organization=2
@jacques_cartier@-product	-product=1
@cannon@-location	-location=7
@delhi_high_court@-event	-event=1
@dhaka@-location	-location=167
@mcpherson@-organization	-organization=28
@alexander@-living_thing	-living_thing=1
@shelter@-person	-person=53
@ogma@-organization	-organization=20
@cangas_del_narcea@-location	-location=65
@shout@-person	-person=7
@soccer_america@-art	-art=28
@pretty_polly@-organization	-organization=8
@dulverton@-location	-location=57
@jusuf_kalla@-person	-person=59
@82@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@hms_beagle@-art	-art=2
@meretz@-organization	-organization=128
@brigadoon@-location	-location=2
@joe_masseria@-person	-person=31
@robert_falls@-person	-person=32
@atlanta_rhythm_section@-person	-person=88
@january_26@-time	-time=270
@negba@-location	-location=25
@non-central@-event	-event=39
@pal@-people-ethnicity	-people-ethnicity=1
@gandersheim_abbey@-location	-location=93
@intercity@-product	-product=3
@san_antonio@-person	-person=9
@code_geass@-broadcast_program	-broadcast_program=161
@private@-title	-title=917
@wheaton@-organization	-organization=29
@paul_abadie@-person	-person=23
@betsy_ross@-person	-person=75
@nagaur_district@-location	-location=50
@maryland_route_144@-location	-location=22
@rasta@-religion-religion	-religion-religion=22
@supreme_court_justice@-organization	-organization=83
@petiole@-living_thing	-living_thing=37
@louis_meyer@-person	-person=36
@brits@-award	-award=7
@el_dorado@-art	-art=50
@diego_suarez@-location	-location=43
@connaught@-person	-person=1
@big_country@-person	-person=196
@melville_island@-location	-location=76
@treaty_of_alliance@-event	-event=34
@arrow@-location	-location=11
@medusa@-location	-location=10
@iranians@-location	-location=7
@dungarvan@-location	-location=201
@justiniana_prima@-location	-location=21
@another_by-election@-event	-event=23
@classified@-event	-event=1
@aversa@-location	-location=121
@rachmaninoff@-art	-art=1
@atlantic_sun_conference@-art	-art=1
@fish@-living_thing	-living_thing=199
@l.a.@-organization	-organization=4
@andrew_jones@-person	-person=50
@wesley_eisold@-person	-person=22
@jal@-organization	-organization=21
@bashkir@-location	-location=1
@scottsdale_community_college@-organization	-organization=40
@rosie_perez@-person	-person=119
@virginia_tech@-event	-event=5
@wolf@-person	-person=69
@spy@-organization	-organization=1
@marple@-broadcast_program	-broadcast_program=10
@fréhel@-person	-person=21
@x-men@-art	-art=230
@sviatopolk_ii@-person	-person=28
@maria@-person	-person=261
@kanal_5@-broadcast_network	-broadcast_network=23
@major_harris@-person	-person=59
@1992_atp_tour@-event	-event=31
@scm@-product	-product=5
@wollaston@-person	-person=9
@anaal_nathrakh@-person	-person=47
@nagashima@-event	-event=1
@joel_gretsch@-person	-person=30
@harold_d._cooley@-person	-person=24
@stow@-person	-person=13
@much_ado_about_nothing@-broadcast_program	-broadcast_program=2
@cayman@-person	-person=2
@hydrogen@-chemistry	-chemistry=145
@the_pit@-broadcast_program	-broadcast_program=1
@fort_myers@-location	-location=287
@hausa@-people-ethnicity	-people-ethnicity=296
@hope@-event	-event=5
@bransfield_strait@-location	-location=79
@quintana_roo@-organization	-organization=6
@mumford@-organization	-organization=1
@death_cult@-person	-person=25
@danger_mouse@-broadcast_program	-broadcast_program=34
@tepito@-location	-location=35
@browning@-organization	-organization=2
@good_morning@-broadcast_program	-broadcast_program=15
@charlotte@-product	-product=30
@leconfield@-location	-location=19
@custom_house@-location	-location=59
@luke_mitchell@-event	-event=2
@cr@-finance-currency	-finance-currency=1
@chavakkad@-location	-location=27
@butterfield_8@-art	-art=20
@muscat@-food	-food=34
@locomotiv_gt@-person	-person=21
@rijswijk@-location	-location=109
@olive@-organization	-organization=36
@national_university_of_ireland@-location	-location=29
@saintes@-location	-location=140
@allenwood@-location	-location=25
@new_england_tea_men@-organization	-organization=54
@grundy@-organization	-organization=8
@michael_williams@-person	-person=142
@tyrifjorden@-location	-location=27
@nurse@-title	-title=8
@eriopsela_quadrana@-living_thing	-living_thing=26
@michael_ix_palaiologos@-person	-person=38
@jasbir_jassi@-person	-person=20
@north_auckland@-location	-location=3
@gagetown@-location	-location=25
@sturgis@-event	-event=2
@arch_of_triumph@-location	-location=7
@la_renga@-art	-art=1
@peruvian@-product	-product=1
@pcp@-chemistry	-chemistry=3
@soli_deo_gloria@-organization	-organization=54
@yom_kippur@-event	-event=1
@london_colney@-location	-location=49
@julius_nyerere_international_airport@-location	-location=31
@stark@-broadcast_program	-broadcast_program=7
@alibi@-broadcast_network	-broadcast_network=21
@mighty_joe_young@-art	-art=97
@bolton@-person	-person=8
@yuri_khukhrov@-person	-person=113
@winnipeg@-product	-product=1
@siahkal_county@-location	-location=218
@guaraní@-finance-currency	-finance-currency=4
@wyandot@-product	-product=1
@alliance_for_justice@-organization	-organization=22
@old_dogs@-art	-art=30
@ashley_cooper@-person	-person=38
@stuart_barnes@-person	-person=25
@bulgarians@-location	-location=44
@moldovan@-location	-location=19
@the_la's@-person	-person=107
@alban_berg_quartet@-person	-person=27
@boland@-organization	-organization=98
@susanna_hoffs@-art	-art=5
@sveaborg@-location	-location=22
@bismarck@-event	-event=2
@1900@-art	-art=25
@jamaica_inn@-broadcast_program	-broadcast_program=3
@the_roar_of_the_greasepaint_–_the_smell_of_the_crowd@-art	-art=23
@frederick_a._stokes@-person	-person=29
@aviron_bayonnais@-location	-location=1
@lingayen_gulf@-location	-location=1
@new_look@-art	-art=1
@opossum@-living_thing	-living_thing=35
@kurt_ballou@-person	-person=91
@fallen_angels@-person	-person=3
@mead@-person	-person=7
@willard@-location	-location=60
@owl@-broadcast_program	-broadcast_program=7
@elgar@-broadcast_program	-broadcast_program=5
@ita@-event	-event=30
@tennessee@-location	-location=9654
@plan_b@-organization	-organization=7
@explorers@-organization	-organization=3
@h@-location	-location=26
@sileby@-organization	-organization=1
@four_corners@-broadcast_program	-broadcast_program=26
@bagnes@-location	-location=28
@attlee@-person	-person=43
@la_habana@-organization	-organization=9
@fabian_coulthard@-person	-person=56
@qutb_complex@-location	-location=28
@waco_cg-4@-product	-product=51
@gamay@-food	-food=81
@north_pole@-location	-location=1729
@witchcraft@-product	-product=2
@t._e._hulme@-person	-person=43
@the_choirboys@-art	-art=19
@beef@-art	-art=3
@1985_contest@-event	-event=21
@galesburg@-location	-location=143
@indo-pacific@-location	-location=783
@mercedes@-product	-product=7
@strathspey_railway@-organization	-organization=10
@ramat_david@-location	-location=25
@dear_john@-art	-art=38
@barbary_sheep@-living_thing	-living_thing=25
@burundian@-location	-location=26
@waddinxveen@-location	-location=23
@arctic@-location	-location=1989
@bats@-language	-language=4
@the_message@-broadcast_program	-broadcast_program=1
@mary_robinson@-person	-person=336
@nelson@-title	-title=1
@holstein@-location	-location=718
@jhabua@-location	-location=22
@de_grasse@-person	-person=26
@mead@-food	-food=22
@9@-event	-event=342
@zhangzhou@-location	-location=178
@international_space_station@-product	-product=1841
@league_championships@-organization	-organization=25
@rav_papa@-person	-person=34
@xenia@-organization	-organization=2
@stefan_raab@-person	-person=84
@underground_railway@-location	-location=2
@the_wooden_horse@-art	-art=24
@são_miguel_island@-location	-location=70
@bombay@-finance-stock_exchange	-finance-stock_exchange=3
@new_kingdom_of_granada@-location	-location=45
@st._clair@-person	-person=4
@glenn_hoddle@-person	-person=254
@frascati@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@lija@-location	-location=32
@belvedere@-location	-location=87
@woolsey_hall@-location	-location=24
@anglo-irish@-language	-language=1
@rauma@-product	-product=4
@dominion@-event	-event=2
@threads@-broadcast_program	-broadcast_program=62
@gigli@-person	-person=7
@outlook@-broadcast_program	-broadcast_program=5
@wodonga@-location	-location=77
@hatta@-person	-person=32
@ash@-location	-location=18
@george_tupou_i@-person	-person=46
@afi_awards@-organization	-organization=19
@taj_mahal@-art	-art=17
@cal@-computer-programming_language	-computer-programming_language=2
@1982_european_championships@-event	-event=44
@south_mountain@-location	-location=165
@sheldon@-person	-person=4
@rees@-person	-person=7
@st_austell@-organization	-organization=3
@hayabusa@-person	-person=27
@prague_metro@-transit	-transit=95
@bbc_northern_ireland@-person	-person=218
@the_guild@-product	-product=1
@theoretical_computer_science@-art	-art=26
@peloponnesian_war@-event	-event=484
@fiba_europe@-organization	-organization=256
@congregational_christian_churches@-organization	-organization=39
@clovis@-art	-art=1
@national_library_of_russia@-location	-location=60
@mumbai@-organization	-organization=45
@espn@-broadcast_program	-broadcast_program=313
@salomon@-organization	-organization=32
@linda_evans@-person	-person=118
@harvester@-product	-product=5
@meru@-person	-person=2
@llyn_celyn@-location	-location=43
@norwegian_employers'_confederation@-organization	-organization=30
@valenciennes@-location	-location=444
@pallas@-location	-location=1
@38@-product	-product=3
@firefall@-product	-product=8
@athletic_ground@-location	-location=92
@drive@-title	-title=1
@1974@-art	-art=7
@the_cantos@-art	-art=46
@british_antarctic_territory@-location	-location=89
@hallmark@-broadcast_network	-broadcast_network=19
@trinity@-time	-time=115
@tuileries_garden@-location	-location=33
@s._aureus@-living_thing	-living_thing=26
@bindu@-location	-location=1
@mosgiel@-organization	-organization=11
@alexander's@-organization	-organization=33
@schenectady@-location	-location=459
@the_netherlands@-people-ethnicity	-people-ethnicity=2
@jp@-location	-location=77
@spawn@-art	-art=195
@decathlon@-product	-product=2
@battle_of_khafji@-event	-event=34
@san@-people-ethnicity	-people-ethnicity=77
@sandy_hill@-person	-person=2
@wilton@-title	-title=1
@minori@-person	-person=15
@st._paul's_cathedral@-location	-location=48
@heraklion@-location	-location=487
@gates@-person	-person=14
@route_340@-location	-location=21
@banksia@-living_thing	-living_thing=397
@ansett@-organization	-organization=32
@arthroleptidae@-living_thing	-living_thing=64
@gloria_katz@-person	-person=20
@chattahoochee@-product	-product=1
@doctor_of_sacred_theology@-education-educational_degree	-education-educational_degree=85
@cardiak@-person	-person=29
@torch@-person	-person=23
@final@-art	-art=2
@osier@-location	-location=1
@pimp_my_ride@-broadcast_program	-broadcast_program=97
@gummo@-art	-art=38
@ora@-art	-art=25
@patrick_smith@-person	-person=23
@stourbridge@-organization	-organization=151
@theo_van_gogh@-art	-art=1
@riccardo_meggiorini@-person	-person=25
@kolberg@-art	-art=19
@the_same_name@-broadcast_program	-broadcast_program=30
@vaux@-title	-title=1
@capitol_hill@-location	-location=60
@jacksonville_transportation_authority@-organization	-organization=35
@vii@-body_part	-body_part=2
@southwest@-event	-event=1
@bastille_day@-time	-time=193
@third@-person	-person=7
@sash!@-person	-person=106
@carnwath@-person	-person=1
@pagan@-location	-location=67
@old_catholic_church@-religion-religion	-religion-religion=1
@farquhar@-location	-location=11
@consul@-title	-title=1220
@ron_weiner@-person	-person=25
@girls_on_top@-broadcast_program	-broadcast_program=26
@juliette@-broadcast_program	-broadcast_program=1
@mci_communications@-organization	-organization=60
@emishi@-people-ethnicity	-people-ethnicity=92
@united_nations_conference_on_trade_and_development@-organization	-organization=403
@orlando,_florida@-location	-location=2314
@hampton@-organization	-organization=53
@lord_auckland@-title	-title=4
@elite@-location	-location=1
@byåsen@-location	-location=28
@double_jeopardy@-art	-art=26
@stone@-person	-person=56
@jay@-living_thing	-living_thing=40
@vito@-art	-art=3
@ballymote@-art	-art=1
@julius_röntgen@-person	-person=27
@the_chimes@-location	-location=1
@south_carolina's_2nd_congressional_district@-location	-location=21
@rings@-art	-art=2
@mona@-location	-location=30
@the_felice_brothers@-person	-person=34
@spiceworld@-event	-event=1
@saint_louis_university_school_of_law@-organization	-organization=50
@willingdon@-person	-person=1
@seal@-art	-art=15
@palanca@-award	-award=29
@pioneer_press@-organization	-organization=13
@evening_primrose@-art	-art=15
@venezuela@-people-ethnicity	-people-ethnicity=5
@parokya_ni_edgar@-person	-person=63
@air_force_of_zimbabwe@-organization	-organization=40
@blue_mountain@-organization	-organization=1
@theophylact@-person	-person=52
@leann_rimes@-art	-art=3
@pioneer_press@-art	-art=11
@pennant@-organization	-organization=2
@lucky_loser@-art	-art=21
@st._joseph's_hospital@-organization	-organization=3
@apple_valley@-organization	-organization=5
@mississippi_house_of_representatives@-organization	-organization=161
@esher@-location	-location=224
@perth_railway_station@-location	-location=84
@raymond_poincaré@-person	-person=213
@alborz@-product	-product=1
@ural@-product	-product=2
@state_and_main@-art	-art=33
@cascade@-product	-product=1
@lt.@-title	-title=57
@miers@-person	-person=25
@luis_federico_leloir@-person	-person=24
@spacecamp@-art	-art=29
@cemetery_junction@-art	-art=30
@zambia_railways@-organization	-organization=23
@yankees@-organization	-organization=13
@wolseley@-location	-location=45
@248@-location	-location=12
@horus@-living_thing	-living_thing=1
@wisconsin_public_radio@-organization	-organization=109
@cap-vert@-location	-location=32
@darksiders@-product	-product=43
@mothership@-product	-product=5
@earl_of_clanricarde@-person	-person=3
@governor-general@-location	-location=4
@hypena_obsitalis@-living_thing	-living_thing=30
@adam_boyd@-person	-person=20
@ibrahima_sonko@-person	-person=20
@leyburn@-location	-location=71
@uni@-broadcast_network	-broadcast_network=1
@privilege@-location	-location=22
@russian_roulette@-broadcast_program	-broadcast_program=27
@the_cascades@-person	-person=17
@hollies@-person	-person=6
@pinhead_gunpowder@-person	-person=52
@1@-product	-product=10
@lakeshore@-location	-location=39
@leine@-location	-location=86
@irishman@-location	-location=46
@jack_off_jill@-person	-person=51
@nîmes@-event	-event=1
@billy@-art	-art=21
@constitution@-location	-location=1
@kansas_house_of_representatives@-organization	-organization=343
@licata@-location	-location=89
@main_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=45
@tam@-organization	-organization=21
@maidan@-event	-event=1
@fajr_sepasi@-organization	-organization=73
@don_quixote@-art	-art=222
@russian_navy@-location	-location=1
@faber@-organization	-organization=74
@northwest,_washington,_d.c.@-location	-location=244
@the_network@-person	-person=26
@lesser@-body_part	-body_part=2
@acorn@-organization	-organization=89
@casimir_i@-person	-person=26
@emba@-person	-person=2
@mig@-art	-art=3
@barber@-location	-location=5
@eighth@-person	-person=2
@kelly_monaco@-person	-person=63
@the_driver@-art	-art=19
@ellison_d._smith@-person	-person=40
@namesake@-location	-location=11
@będków@-location	-location=28
@leonora@-person	-person=3
@topic@-food	-food=1
@matt_dallas@-person	-person=30
@solar@-person	-person=4
@a.s._livorno_calcio@-organization	-organization=62
@manatee@-location	-location=2
@the_sea_hawk@-art	-art=56
@uss_yorktown@-product	-product=51
@apple_macintosh@-product	-product=34
@sir_john_a._macdonald@-person	-person=32
@georgia_state@-organization	-organization=44
@sten_sture_the_elder@-person	-person=77
@nettwerk@-organization	-organization=259
@uí_maine@-title	-title=1
@último_gladiador@-person	-person=43
@province_of_brandenburg@-location	-location=137
@janus_records@-organization	-organization=22
@bolling_v._sharpe@-event	-event=29
@jason_earles@-person	-person=37
@gmina_świeszyno@-location	-location=31
@dis@-god	-god=8
@bryant_and_may@-organization	-organization=35
@oxbow@-location	-location=29
@almería@-art	-art=4
@up@-location	-location=58
@jean-jacques_bertrand@-person	-person=53
@circuit_courts@-location	-location=2
@holman@-location	-location=4
@hole@-art	-art=4
@futurama@-product	-product=4
@third_division_south@-organization	-organization=514
@relegated@-event	-event=23
@santurce@-organization	-organization=1
@holy_cross_college,_mosgiel@-organization	-organization=20
@evangelist@-religion-religion	-religion-religion=436
@amaya@-location	-location=8
@alamein@-event	-event=9
@ostrołęka@-event	-event=5
@palmerston@-location	-location=166
@blue@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=114
@noda@-location	-location=26
@hazel_flagg@-art	-art=21
@robotech@-product	-product=8
@st._pancras@-person	-person=9
@john_5@-art	-art=15
@muskingum@-organization	-organization=3
@kraft_music_hall@-broadcast_program	-broadcast_program=15
@star_of_india@-product	-product=21
@georg_christoph_lichtenberg@-person	-person=48
@frontier@-event	-event=2
@chania@-organization	-organization=1
@film_of_the_same_name@-product	-product=1
@alan_smart@-person	-person=36
@blue@-computer-programming_language	-computer-programming_language=1
@paul_j._pelz@-person	-person=30
@martin_garralaga@-person	-person=35
@soča@-event	-event=1
@cyrano_de_bergerac@-art	-art=430
@sos@-product	-product=7
@social@-organization	-organization=7
@são_carlos@-organization	-organization=7
@violetta@-person	-person=10
@rugby_calvisano@-organization	-organization=26
@2012_summer_olympic_games@-event	-event=32
@general_grant@-person	-person=29
@morgan_nicholls@-person	-person=20
@zamora_trophy@-award	-award=42
@dorking@-location	-location=358
@joan_hammond@-person	-person=39
@the_fast_and_the_furious@-product	-product=11
@ångermanland@-organization	-organization=2
@trains@-product	-product=2
@sea_island@-location	-location=45
@lou_rawls@-person	-person=332
@santa_cruz@-person	-person=5
@bravo@-organization	-organization=3
@academy@-location	-location=13
@deva@-art	-art=2
@alfano@-location	-location=10
@manu_ginóbili@-person	-person=124
@korean_war@-event	-event=7930
@tram@-location	-location=1
@rattle@-art	-art=11
@marla_sokoloff@-person	-person=51
@surigao_del_sur@-location	-location=93
@saint_giles@-location	-location=1
@elkhart@-people-ethnicity	-people-ethnicity=1
@big_bang_theory@-broadcast_program	-broadcast_program=8
@ed_bailey@-person	-person=39
@round_rock@-location	-location=70
@alderney@-organization	-organization=2
@pro@-broadcast_program	-broadcast_program=2
@brighton@-organization	-organization=106
@ålgård@-organization	-organization=10
@the_jacksons@-broadcast_program	-broadcast_program=10
@gesneria_centuriella@-living_thing	-living_thing=22
@kill@-product	-product=2
@skinner@-organization	-organization=4
@maine@-event	-event=11
@g4@-art	-art=5
@gettysburg_battlefield@-location	-location=191
@iona_college@-organization	-organization=157
@beijing@-transit	-transit=1
@alma_college@-location	-location=2
@elapid@-living_thing	-living_thing=33
@den_haag@-location	-location=16
@poison_ivy@-art	-art=38
@charlotte_sometimes@-art	-art=30
@ton@-person	-person=2
@moorish@-location	-location=18
@twente@-location	-location=100
@malaysian_highway_authority@-organization	-organization=30
@lisa_edwards@-person	-person=20
@vidal@-person	-person=4
@finland's@-organization	-organization=2
@309@-product	-product=12
@jean-luc_ponty@-person	-person=233
@masamune_shirow@-person	-person=76
@gunnar_halle@-person	-person=21
@liberator@-art	-art=6
@hillman@-location	-location=18
@supercar@-product	-product=13
@dick_clark@-person	-person=565
@university_of_tokyo@-location	-location=1
@the_rookie@-broadcast_program	-broadcast_program=2
@four_seasons_hotels_and_resorts@-organization	-organization=36
@team_sleep@-art	-art=4
@holy_league@-event	-event=16
@hénin-beaumont@-location	-location=13
@u.s._air_force@-event	-event=1
@hardenberg@-location	-location=56
@goodbye_cruel_world@-art	-art=32
@shelby_county_schools@-organization	-organization=4
@campaigns@-person	-person=2
@dukes@-title	-title=3
@gaucho@-finance-currency	-finance-currency=3
@bohai_sea@-location	-location=118
@moldova@-art	-art=1
@germania@-art	-art=152
@mary_hartman,_mary_hartman@-broadcast_program	-broadcast_program=105
@touring@-organization	-organization=16
@howard_brenton@-person	-person=116
@decoy@-broadcast_program	-broadcast_program=25
@one_true_thing@-person	-person=4
@nbcnews.com@-art	-art=25
@british_rule@-event	-event=1
@quarto@-location	-location=22
@millbrook@-organization	-organization=7
@alpha_flight@-art	-art=270
@sir_francis_drake@-person	-person=61
@liv@-organization	-organization=15
@bank@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@friedrich_sämisch@-person	-person=36
@venezuela@-organization	-organization=368
@factor_5@-person	-person=28
@cohort@-organization	-organization=74
@express_yourself@-broadcast_program	-broadcast_program=4
@brac@-organization	-organization=71
@pontiac@-location	-location=106
@north_sea_canal@-location	-location=46
@elvas@-location	-location=22
@atta@-living_thing	-living_thing=34
@louis_jacobs@-person	-person=33
@marduk@-person	-person=119
@kingsford@-organization	-organization=11
@billabong@-organization	-organization=44
@de_soto@-organization	-organization=3
@windtalkers@-art	-art=30
@bonanza@-product	-product=4
@china_agricultural_university_gymnasium@-location	-location=21
@nureddin_al-atassi@-person	-person=30
@leningrad_conservatory@-organization	-organization=53
@worth@-person	-person=3
@royal_rumble@-art	-art=5
@symphony@-art	-art=23
@hands@-body_part	-body_part=1
@funny_farm@-art	-art=23
@hoechst@-location	-location=2
@town_and_country_planning_association@-organization	-organization=34
@pirin@-location	-location=102
@valeria_solovyeva@-person	-person=24
@hyundai_rotem@-organization	-organization=58
@54-40@-art	-art=1
@saltash@-location	-location=233
@ritz@-food	-food=6
@xchange@-broadcast_program	-broadcast_program=17
@loser@-art	-art=67
@city_limits@-location	-location=1
@camper_van_beethoven@-art	-art=6
@jørgen_moe@-person	-person=83
@east_coast@-organization	-organization=1
@the_matrix_revolutions@-art	-art=144
@pre@-organization	-organization=3
@begoniaceae@-living_thing	-living_thing=87
@attock@-location	-location=175
@mustique@-location	-location=36
@mcconnell@-person	-person=44
@american_idol@-broadcast_program	-broadcast_program=1
@bridgewater@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@sepia@-visual_art-color	-visual_art-color=19
@bloodsimple@-person	-person=35
@east_kilbride@-organization	-organization=7
@carnal_forge@-person	-person=27
@cellcom@-organization	-organization=24
@nhl_network@-broadcast_network	-broadcast_network=36
@dermot_crowley@-person	-person=26
@max@-product	-product=53
@49@-location	-location=29
@indians@-people-ethnicity	-people-ethnicity=817
@colonial_athletic_association@-event	-event=4
@fred_funk@-person	-person=57
@earl_of_northampton@-person	-person=22
@south_africa@-person	-person=1
@jefferson_memorial@-location	-location=93
@winner@-person	-person=4
@denbigh@-person	-person=2
@penang@-location	-location=1731
@marden@-event	-event=1
@harmony@-location	-location=69
@and@-person	-person=2
@labrador@-organization	-organization=7
@prime@-person	-person=58
@taarak_mehta_ka_ooltah_chashmah@-broadcast_program	-broadcast_program=67
@2010_wimbledon_championships@-event	-event=68
@author@-title	-title=9
@warwickshire@-organization	-organization=1291
@georg@-art	-art=1
@rimini@-art	-art=3
@saint_george@-location	-location=16
@llanelli_scarlets@-organization	-organization=25
@michael_cristofer@-person	-person=48
@ara@-person	-person=4
@east_midlands_airport@-location	-location=157
@neva@-product	-product=8
@true_colors@-broadcast_program	-broadcast_program=25
@hardoi_district@-location	-location=25
@gates@-organization	-organization=5
@2011–12_season@-event	-event=247
@laois@-organization	-organization=597
@sinai@-art	-art=1
@the_natural@-art	-art=127
@dba@-education-educational_degree	-education-educational_degree=35
@bourbon_restoration@-event	-event=514
@irish_labour_party@-organization	-organization=85
@clorox@-product	-product=1
@the_blue_knight@-person	-person=1
@clash_of_the_titans@-event	-event=5
@leyla_gencer@-person	-person=52
@nantahala_river@-location	-location=26
@dinah!@-broadcast_program	-broadcast_program=24
@thorns@-organization	-organization=1
@moshe_carmel@-person	-person=22
@hans_christian_ørsted@-person	-person=93
@wilshire@-location	-location=27
@yu@-god	-god=22
@van_zandt@-location	-location=17
@badwater_basin@-location	-location=40
@y.m.c.a.@-organization	-organization=7
@sin_chung-kai@-person	-person=22
@cos@-location	-location=61
@leaf@-product	-product=6
@qualification@-event	-event=191
@man_alive@-person	-person=10
@insurgents@-event	-event=38
@probe@-broadcast_program	-broadcast_program=9
@chester_taylor@-person	-person=76
@declaration_of_arbroath@-event	-event=63
@princess_sarah@-art	-art=1
@the_scots_magazine@-art	-art=26
@m.e.@-education-educational_degree	-education-educational_degree=19
@in_silico@-art	-art=26
@herder@-person	-person=58
@confidence@-location	-location=1
@antwerp@-art	-art=3
@wandering_spirit@-art	-art=21
@elector_palatine@-person	-person=9
@pathan@-person	-person=7
@marble_arch@-location	-location=178
@cabimas@-location	-location=31
@federal_legislative_council@-location	-location=1
@the_zombies@-person	-person=237
@bengaluru@-organization	-organization=4
@al_wasl@-location	-location=9
@sc@-chemistry	-chemistry=3
@northern_suburbs@-organization	-organization=5
@gigi@-product	-product=1
@winter_games@-product	-product=12
@san_antonio_symphony@-person	-person=31
@kingsley_amis@-art	-art=1
@highway_61@-location	-location=36
@rnc@-event	-event=1
@canada_cup@-organization	-organization=4
@wendell_phillips@-person	-person=103
@eynsham_abbey@-location	-location=28
@illinois_route_64@-location	-location=59
@route_82@-location	-location=19
@ranger@-product	-product=48
@bus_stop@-broadcast_program	-broadcast_program=47
@warner_music@-organization	-organization=124
@matsumoto@-person	-person=1
@swanton@-person	-person=2
@parker_tyler@-person	-person=21
@cesena@-organization	-organization=340
@cyan@-visual_art-color	-visual_art-color=12
@matlock_town@-location	-location=1
@1972@-location	-location=1
@miloš_crnjanski@-person	-person=34
@argentinian@-location	-location=415
@paddy_keenan@-person	-person=46
@antoine-labelle_regional_county_municipality@-location	-location=34
@cloughjordan@-location	-location=58
@liverpool_wavertree@-location	-location=36
@iven_c._kincheloe_award@-award	-award=20
@dieppe@-event	-event=44
@john_n._smith@-person	-person=20
@waldo@-person	-person=7
@biscuits@-food	-food=18
@state_fair@-event	-event=14
@triple_x@-organization	-organization=18
@southend-on-sea@-organization	-organization=1
@masami_kurumada@-person	-person=49
@eastern_michigan@-organization	-organization=92
@bogd_khan@-person	-person=73
@one_of_these_days@-art	-art=32
@solicitor_general@-organization	-organization=4
@liuyang_city@-location	-location=37
@murdered@-event	-event=27
@february_26@-time	-time=285
@winter_light@-art	-art=27
@playboy@-broadcast_network	-broadcast_network=1
@moscow_aviation_institute@-organization	-organization=85
@pacific@-organization	-organization=103
@nikola_pašić@-person	-person=117
@1908@-art	-art=3
@cleveland@-broadcast_network	-broadcast_network=1
@another@-location	-location=8
@beveren@-organization	-organization=58
@e._w._scripps@-person	-person=22
@ll@-person	-person=1
@guadalajara_international_film_festival@-event	-event=25
@gipsies@-organization	-organization=15
@primal_scream@-person	-person=484
@oberto@-art	-art=31
@élan@-location	-location=2
@canadian_north@-location	-location=6
@acton@-event	-event=3
@sandhurst@-organization	-organization=189
@te_he_querido,_te_he_llorado@-art	-art=28
@grand_prix@-broadcast_program	-broadcast_program=3
@silver_lake@-organization	-organization=8
@raymond_leo_burke@-person	-person=45
@250@-location	-location=13
@meyami_county@-location	-location=70
@dix@-person	-person=3
@denby@-location	-location=36
@the_game_of_life@-product	-product=26
@morgan@-event	-event=2
@rodney_parade@-location	-location=70
@timok@-organization	-organization=2
@indianapolis_colts@-event	-event=63
@garganey@-living_thing	-living_thing=218
@bosworth@-location	-location=35
@dingli@-organization	-organization=2
@girls_on_film@-art	-art=29
@gower@-location	-location=146
@hutsuls@-people-ethnicity	-people-ethnicity=40
@andy_lee@-person	-person=67
@kaya@-person	-person=27
@rico@-art	-art=3
@monaco@-event	-event=220
@urlingford@-location	-location=30
@swahili@-location	-location=3
@malente@-location	-location=16
@saint_joseph's_day@-time	-time=22
@earl_of_strafford@-person	-person=1
@darren_o'dea@-person	-person=20
@partisans@-person	-person=1
@battle_of_huaqui@-event	-event=22
@the_monitors@-person	-person=20
@ramapo@-location	-location=51
@broken_bones@-person	-person=28
@caroline_of_ansbach@-person	-person=104
@slovenia@-art	-art=1
@forest@-language	-language=2
@platinum@-art	-art=31
@sail@-art	-art=8
@january@-person	-person=6
@the_north@-art	-art=1
@hannah@-art	-art=3
@michael_o'leary@-person	-person=36
@jools_holland@-broadcast_program	-broadcast_program=1
@chlodomer@-person	-person=36
@javier_arenas@-person	-person=28
@angharad_llwyd@-person	-person=43
@watauga_county@-location	-location=44
@giugliano@-location	-location=8
@the_river@-event	-event=1
@denver@-organization	-organization=268
@montijo@-organization	-organization=2
@1999@-event	-event=2100
@vaillant@-organization	-organization=3
@sir_cloudesley_shovell@-person	-person=23
@rusyn@-people-ethnicity	-people-ethnicity=93
@rising_sun@-product	-product=7
@footfall@-art	-art=22
@mehmandust_rural_district@-location	-location=25
@lots_road_power_station@-location	-location=20
@running@-organization	-organization=1
@city@-event	-event=5
@alice@-product	-product=17
@punch_brothers@-person	-person=54
@sacramento@-art	-art=1
@animal_rights_militia@-organization	-organization=25
@none_but_the_lonely_heart@-art	-art=32
@lost_and_found@-person	-person=2
@title@-title	-title=3
@jack_elliott@-person	-person=53
@samuel_johnson@-art	-art=1
@hunt@-organization	-organization=1
@music@-computer-programming_language	-computer-programming_language=4
@lamesa@-organization	-organization=2
@peter_nicholls@-person	-person=91
@nilotic@-people-ethnicity	-people-ethnicity=25
@millennium@-location	-location=4
@beddau@-location	-location=21
@gilead@-art	-art=23
@bradford_county,_pennsylvania@-location	-location=57
@piscataquis_county@-location	-location=70
@fort_sanders@-event	-event=6
@charlotte@-location	-location=1067
@perizoma_bifaciata@-living_thing	-living_thing=34
@johann_bernoulli@-person	-person=50
@mackenzie@-person	-person=17
@katrina_and_the_waves@-person	-person=104
@kūkō_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=29
@bennelong@-person	-person=48
@buckhannon@-location	-location=46
@parnell@-person	-person=52
@sammie@-person	-person=46
@living_in_a_box@-art	-art=8
@friedland@-event	-event=55
@tian_yue@-person	-person=35
@apostles@-location	-location=2
@the_novel_of_the_same_name@-person	-person=1
@scottish_premier_league@-event	-event=18
@willis_alan_ramsey@-person	-person=32
@alan@-location	-location=2
@riders_on_the_storm@-person	-person=2
@67@-event	-event=9
@seymour_duncan@-organization	-organization=180
@seti@-organization	-organization=18
@scott_joplin@-person	-person=297
@angband@-person	-person=22
@baby_i_need_your_loving@-art	-art=22
@barbados@-person	-person=17
@honduran@-organization	-organization=11
@mia@-location	-location=6
@cochise@-person	-person=140
@elon@-location	-location=10
@unisys@-organization	-organization=217
@kenny@-location	-location=4
@norma@-person	-person=12
@british_foreign_secretary@-title	-title=34
@bhadra@-location	-location=6
@ben_johnson@-art	-art=1
@garo@-language	-language=17
@wong_cho-lam@-person	-person=20
@max_showalter@-person	-person=46
@essex_cricket_board@-organization	-organization=69
@öpir@-person	-person=20
@tongue@-location	-location=34
@23@-art	-art=29
@acer_saccharum@-living_thing	-living_thing=68
@mbira@-product	-product=20
@selous_game_reserve@-location	-location=21
@fayetteville@-location	-location=800
@ricardo@-location	-location=3
@courtallam@-location	-location=25
@maida_vale@-location	-location=210
@albertine@-person	-person=5
@radioactive@-organization	-organization=6
@the_tigers@-person	-person=26
@east_lancashire_railway@-organization	-organization=2
@jupiter@-organization	-organization=13
@united_states@-religion-religion	-religion-religion=1
@waitress@-art	-art=27
@english_settlement@-art	-art=19
@bryozoa@-living_thing	-living_thing=63
@ottoman_government@-person	-person=1
@walter@-broadcast_program	-broadcast_program=4
@la_florida@-art	-art=13
@david_johnston@-title	-title=2
@stoney@-language	-language=5
@västerås@-organization	-organization=4
@chambers@-person	-person=23
@amper@-location	-location=24
@journal_of_symbolic_logic@-organization	-organization=1
@bismarck@-person	-person=16
@jason_johnson@-person	-person=25
@annals_of_mathematics@-art	-art=68
@duccio@-person	-person=93
@indiana_general_assembly@-organization	-organization=192
@the_ronettes@-person	-person=130
@wsm@-person	-person=1
@canelli@-location	-location=20
@piano_quintet@-art	-art=18
@bmg@-organization	-organization=161
@assur@-god	-god=2
@caelius_aurelianus@-person	-person=35
@uch@-organization	-organization=1
@atar@-location	-location=23
@institute_for_plasma_research@-organization	-organization=21
@@-living_thing	-living_thing=4
@leoncavallo@-art	-art=1
@bohemian_grove@-organization	-organization=62
@robert_rogers@-person	-person=66
@herbie_goes_to_monte_carlo@-art	-art=42
@eastman_johnson@-person	-person=47
@brownstone@-art	-art=1
@aquitaine@-people-ethnicity	-people-ethnicity=1
@the_spiderwick_chronicles@-art	-art=95
@156@-location	-location=7
@scott_innes@-person	-person=38
@farragut@-product	-product=3
@bank_of_america@-organization	-organization=1084
@the_battle@-event	-event=36
@dope@-art	-art=7
@matthew_good_band@-person	-person=90
@bolshoi@-product	-product=1
@father_damien@-person	-person=70
@iba@-food	-food=3
@crocker@-person	-person=9
@latvia@-location	-location=7605
@royal_palace_of_madrid@-location	-location=88
@mormon_corridor@-location	-location=33
@anglicans@-religion-religion	-religion-religion=91
@enterprise@-location	-location=1
@colusa@-location	-location=58
@gold@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@giustino@-art	-art=14
@milne-edwards@-person	-person=21
@rookie_of_the_year@-organization	-organization=9
@jaxa@-person	-person=2
@photobucket@-internet-website	-internet-website=28
@tumbes@-location	-location=48
@vision_of_disorder@-person	-person=46
@c@-broadcast_program	-broadcast_program=7
@bramhall@-person	-person=4
@february_15@-time	-time=302
@ostrava@-organization	-organization=4
@jack_benny@-broadcast_program	-broadcast_program=1
@american_dreams@-art	-art=4
@pua_magasiva@-person	-person=43
@obsession@-art	-art=88
@evermore@-art	-art=7
@percy@-art	-art=14
@caroline@-event	-event=20
@lombardo@-organization	-organization=1
@karma@-location	-location=2
@assistant_pastor@-title	-title=35
@masterpiece_theatre@-broadcast_program	-broadcast_program=36
@crazy@-person	-person=4
@loretta_young@-person	-person=380
@géry@-location	-location=1
@mark_wyland@-person	-person=23
@tancredi@-art	-art=63
@piscataway,_new_jersey@-location	-location=79
@legend_of_a_mind@-art	-art=20
@commander_venus@-person	-person=22
@rio_de_janeiro-santos_dumont@-location	-location=64
@col@-location	-location=2
@team_sleep@-person	-person=37
@darling_downs@-organization	-organization=1
@brough@-organization	-organization=4
@jack_lovelock@-person	-person=33
@no_limit@-organization	-organization=28
@salcedo@-location	-location=44
@1905@-art	-art=1
@dinara@-location	-location=44
@russ_kunkel@-person	-person=126
@crown_college@-location	-location=6
@dick_ayers@-person	-person=106
@a36@-product	-product=1
@ancylus_lake@-location	-location=20
@the_ogre@-art	-art=26
@route_16@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@bath@-visual_art-color	-visual_art-color=1
@tibetan_freedom_concert@-art	-art=6
@montagu@-location	-location=18
@dnb@-art	-art=22
@duhallow_gaa@-organization	-organization=21
@luther@-organization	-organization=1
@eniola_aluko@-person	-person=25
@pfalz@-location	-location=16
@bosniaks@-people-ethnicity	-people-ethnicity=560
@vidalia@-location	-location=80
@north_andover@-organization	-organization=2
@metlink@-transit	-transit=38
@english_civil_war@-event	-event=10
@valenciennes@-event	-event=4
@chain@-computer-programming_language	-computer-programming_language=1
@belgian@-living_thing	-living_thing=7
@kikaider_01@-broadcast_program	-broadcast_program=23
@uk_parliament@-location	-location=13
@baltimore_ravens@-event	-event=66
@hits@-broadcast_network	-broadcast_network=1
@fahrenheit_9@-event	-event=1
@grundy@-person	-person=4
@london@-transit	-transit=9
@the_great_escape@-product	-product=4
@moca@-location	-location=62
@lawrence_hill@-person	-person=37
@honeydew@-food	-food=17
@woodward@-person	-person=17
@skyforger@-art	-art=2
@winter_park@-organization	-organization=3
@mike_flanagan@-person	-person=76
@ibo@-language	-language=3
@sweet_and_sour@-food	-food=1
@tennessee_valley_authority@-organization	-organization=591
@trumbull@-organization	-organization=1
@holloway@-person	-person=1
@larry_gardner@-person	-person=24
@andrew_wilkie@-person	-person=40
@outnumbered@-broadcast_program	-broadcast_program=89
@wolfsberg@-organization	-organization=3
@dara@-product	-product=1
@sue_lawley@-person	-person=59
@abel@-location	-location=1
@evangelicals@-person	-person=7
@kish@-visual_art-color	-visual_art-color=1
@danes@-location	-location=96
@nautilus@-art	-art=9
@birsay@-location	-location=41
@kempton@-person	-person=2
@pick-up@-person	-person=1
@teryokhin@-person	-person=43
@m.sc.@-education-educational_degree	-education-educational_degree=143
@yankton@-location	-location=86
@marlow@-event	-event=2
@garage_days@-art	-art=20
@sainte-foy@-location	-location=46
@avan_ivan@-art	-art=22
@hayseed_dixie@-person	-person=55
@coco_vandeweghe@-person	-person=80
@1981@-broadcast_program	-broadcast_program=1
@international_polka_association@-organization	-organization=22
@san_bernardino_county@-location	-location=352
@the_mysterious_island@-art	-art=89
@bishop_of_coventry@-person	-person=2
@nabf@-organization	-organization=167
@south_carolina@-title	-title=1
@timbuktu@-location	-location=432
@barbados@-location	-location=3040
@adi@-location	-location=1
@alan_martin@-person	-person=26
@snoqualmie_falls@-location	-location=23
@al_jazeera@-broadcast_network	-broadcast_network=811
@it's_a_beautiful_day@-person	-person=46
@tanimbar_islands@-location	-location=56
@the_fox@-person	-person=2
@pedro_costa@-person	-person=56
@james_bay@-organization	-organization=2
@finian's_rainbow@-art	-art=172
@surveyor_general@-organization	-organization=13
@chittaranjan@-location	-location=24
@bbc_news@-internet-website	-internet-website=4
@chocolate_starfish_and_the_hot_dog_flavored_water@-art	-art=37
@lugbara@-language	-language=11
@nicolet@-person	-person=4
@minho@-person	-person=21
@louis_calhern@-person	-person=117
@shalimar@-location	-location=16
@mexica@-people-ethnicity	-people-ethnicity=110
@deer_park@-location	-location=156
@mie@-art	-art=95
@nidda@-location	-location=43
@berserk@-art	-art=69
@giants@-event	-event=89
@joan_leslie@-person	-person=73
@trams@-organization	-organization=1
@nowa_wieś_wielka@-location	-location=25
@noah@-broadcast_program	-broadcast_program=6
@csepel@-organization	-organization=5
@joe_foy@-person	-person=22
@worlds_apart@-art	-art=19
@crack@-product	-product=3
@stanley@-location	-location=1
@dpp@-organization	-organization=36
@menkaure@-person	-person=41
@société_nautique_de_genève@-organization	-organization=25
@lebus@-location	-location=26
@sentinel@-art	-art=28
@state_council@-organization	-organization=329
@chandler@-organization	-organization=8
@killdozer@-person	-person=53
@týr@-person	-person=56
@wild_wild_west@-art	-art=147
@jijel_province@-location	-location=36
@matt_giraud@-person	-person=27
@utfo@-art	-art=1
@rev@-broadcast_program	-broadcast_program=9
@harvard_business_school@-organization	-organization=1682
@bravo@-location	-location=6
@pony@-art	-art=27
@matt_walbeck@-person	-person=20
@martin_b-57_canberra@-product	-product=20
@stork@-organization	-organization=2
@love_is_the_drug@-broadcast_program	-broadcast_program=3
@k@-product	-product=22
@nicola_amoruso@-person	-person=69
@alfred_north_whitehead@-person	-person=252
@omnibus@-organization	-organization=1
@yountville,_california@-location	-location=31
@urbania@-location	-location=16
@malheur@-event	-event=1
@slide@-organization	-organization=4
@executive_suite@-person	-person=1
@ilya_muromets@-product	-product=6
@dos@-person	-person=17
@supreme_court_of_the_northern_territory@-organization	-organization=57
@kramer@-person	-person=11
@aed@-person	-person=1
@2011@-product	-product=1
@casper@-broadcast_program	-broadcast_program=3
@iron_maiden@-art	-art=37
@bellary_district@-location	-location=59
@jianye@-location	-location=23
@victoria_park@-organization	-organization=1
@bus_stop@-art	-art=124
@sparbu@-location	-location=29
@chevrolet@-organization	-organization=2342
@hideki_okajima@-person	-person=38
@cromwellian@-event	-event=12
@auderghem@-location	-location=38
@khatam_county@-location	-location=147
@sam_atwell@-person	-person=32
@this_is_your_life@-art	-art=7
@quintet@-person	-person=18
@the_island@-broadcast_program	-broadcast_program=2
@juan_luis_guerra@-person	-person=245
@divisional@-organization	-organization=28
@marissa_nadler@-person	-person=43
@maze@-art	-art=1
@llangefni@-location	-location=103
@wallaroo@-living_thing	-living_thing=11
@the_meadowlands@-art	-art=3
@ben_davidson@-person	-person=36
@upper_iowa_university@-location	-location=1
@springfield_armory@-location	-location=120
@alexander_golitzen@-person	-person=20
@nitro@-product	-product=6
@rafaela@-person	-person=4
@avi@-person	-person=19
@cortina@-event	-event=1
@homer_and_jethro@-person	-person=61
@cantonal@-location	-location=27
@moose@-living_thing	-living_thing=172
@lisa_rinna@-person	-person=59
@james_chadwick@-person	-person=95
@north_shore_line@-organization	-organization=21
@mountrath@-location	-location=42
@live_it_up!@-broadcast_program	-broadcast_program=9
@dortmund@-organization	-organization=16
@daugava@-organization	-organization=6
@status_quo@-art	-art=1
@football_league_first_division@-event	-event=5
@ensign@-location	-location=4
@michael_clarke_duncan@-person	-person=183
@bramwell@-broadcast_program	-broadcast_program=22
@sd_eibar@-organization	-organization=189
@old_school@-person	-person=8
@emu_plains@-location	-location=20
@andy_stamets@-person	-person=26
@brave_exkaiser@-broadcast_program	-broadcast_program=27
@slow_burn@-person	-person=1
@fred_lipsius@-person	-person=27
@french_colony@-event	-event=12
@katipunan@-organization	-organization=219
@korn@-food	-food=11
@yamagata@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@real_estate_developer@-title	-title=33
@food_standards_agency@-organization	-organization=124
@cr_557@-location	-location=21
@le_cateau@-event	-event=39
@on_fire@-person	-person=1
@canadian_automobile_association@-organization	-organization=39
@bunyoro@-location	-location=291
@prairie_fire@-broadcast_program	-broadcast_program=1
@suede@-art	-art=17
@black_jack@-location	-location=4
@paul_cohen@-event	-event=1
@stephen_smith@-person	-person=107
@boston_public@-location	-location=1
@porphyra@-visual_art-color	-visual_art-color=1
@pravdinsk@-location	-location=22
@the_suburbs@-person	-person=24
@carl_peters@-person	-person=14
@harry_hill@-person	-person=139
@you_am_i@-person	-person=290
@marks@-title	-title=2
@giraffe@-location	-location=1
@o'brien@-location	-location=12
@manor_house@-broadcast_program	-broadcast_program=1
@kota_kinabalu@-location	-location=394
@lisa_zane@-person	-person=23
@maria@-art	-art=82
@brownsville–harlingen–raymondville@-location	-location=20
@the_slammer@-broadcast_program	-broadcast_program=34
@xv@-product	-product=17
@randers@-organization	-organization=50
@dardanus@-living_thing	-living_thing=2
@lesley_visser@-person	-person=77
@fudge@-food	-food=12
@namba@-location	-location=41
@mahatma_gandhi@-person	-person=1659
@clackmannan@-location	-location=64
@the_crucible@-event	-event=1
@selby@-location	-location=347
@talysh@-location	-location=6
@provincial_airlines@-organization	-organization=20
@caroline_gillmer@-person	-person=31
@duda@-location	-location=1
@maury@-person	-person=1
@malcolm_bradbury@-person	-person=104
@schleswig-holstein@-location	-location=2809
@viktoria_rebensburg@-person	-person=38
@110@-product	-product=4
@eusebio_pedroza@-person	-person=29
@against_the_wind@-art	-art=38
@wolfenbüttel@-location	-location=312
@kujula_kadphises@-person	-person=85
@bindu@-person	-person=80
@george_washington@-art	-art=19
@streets@-person	-person=20
@playoffs@-event	-event=254
@sidney_jones@-person	-person=39
@the_dream@-art	-art=27
@ho-chunk@-people-ethnicity	-people-ethnicity=157
@faraday@-location	-location=2
@alpha_centauri@-product	-product=2
@district_of_maine@-location	-location=49
@monmouth@-title	-title=1
@juarez@-art	-art=12
@vilhjalmur_stefansson@-person	-person=77
@general_grant@-location	-location=1
@kuantan@-location	-location=268
@freddie_solomon@-person	-person=37
@two@-art	-art=32
@north_queensland@-location	-location=194
@little_britain@-broadcast_program	-broadcast_program=268
@virginia_tech@-location	-location=1
@coco@-living_thing	-living_thing=1
@stairway_to_heaven@-location	-location=1
@thornham@-location	-location=21
@savoy_ballroom@-organization	-organization=1
@manga@-broadcast_program	-broadcast_program=1
@douglas@-title	-title=2
@tom_ford@-person	-person=185
@short@-body_part	-body_part=1
@ninja@-location	-location=7
@new_labour@-organization	-organization=26
@dorian@-language	-language=3
@harvard_school_of_engineering_and_applied_sciences@-organization	-organization=24
@snapper@-location	-location=1
@fever_ray@-person	-person=14
@hirschsprung's_disease@-disease	-disease=29
@san_miguel,_el_salvador@-location	-location=27
@rudolf_leuckart@-person	-person=27
@cushing@-person	-person=6
@reich@-product	-product=1
@miguel@-art	-art=3
@eccles@-person	-person=5
@men@-location	-location=1
@nos@-chemistry	-chemistry=2
@anthology_2@-art	-art=44
@sneak_previews@-broadcast_program	-broadcast_program=29
@article@-organization	-organization=2
@kieran_culkin@-person	-person=63
@guy@-location	-location=11
@2004_madrid_train_bombings@-event	-event=66
@efe@-organization	-organization=11
@paw_paw@-location	-location=29
@rodgers@-product	-product=1
@sudbury@-organization	-organization=7
@black_friday@-art	-art=49
@long_distance_voyager@-art	-art=22
@arnold_vanderlyde@-person	-person=29
@bolton@-title	-title=3
@jon_nödtveidt@-person	-person=32
@americans@-location	-location=519
@bowdoin@-event	-event=1
@bfi@-organization	-organization=144
@sentai@-broadcast_program	-broadcast_program=4
@henry_percy,_9th_earl_of_northumberland@-person	-person=49
@autodesk_inventor@-product	-product=37
@benasque@-location	-location=26
@monroe,_michigan@-location	-location=122
@henry_crabb_robinson@-person	-person=41
@may_24@-time	-time=264
@peravia@-location	-location=30
@crises@-art	-art=19
@charles_a._buckley@-person	-person=20
@peter_von_biron@-person	-person=36
@tondela@-organization	-organization=19
@birmingham_town_hall@-location	-location=78
@marigold@-art	-art=15
@burgundy@-person	-person=3
@avalon@-art	-art=138
@max_shachtman@-person	-person=76
@lawrence@-person	-person=127
@dannel_malloy@-person	-person=28
@tredegar_iron_works@-organization	-organization=1
@france@-title	-title=13
@reprieve@-organization	-organization=64
@iberville@-location	-location=71
@winger@-location	-location=1
@treaty_of_paris@-person	-person=8
@sabha@-event	-event=1
@e.leclerc@-organization	-organization=22
@terence_koh@-person	-person=23
@runner_runner@-person	-person=25
@martyr@-person	-person=22
@montreal@-finance-stock_exchange	-finance-stock_exchange=1
@kolkata@-location	-location=4863
@nitrogen@-chemistry	-chemistry=91
@louisiana-lafayette@-organization	-organization=39
@sleuth@-broadcast_network	-broadcast_network=2
@american_bulldog@-living_thing	-living_thing=25
@jay@-location	-location=60
@john_hancock@-organization	-organization=8
@antony_house@-location	-location=25
@general_post_office@-location	-location=57
@portland,_oregon@-transit	-transit=2
@beaumont,_california@-location	-location=24
@infected@-broadcast_program	-broadcast_program=6
@eloy_alfaro@-person	-person=59
@magdalena_forsberg@-person	-person=26
@lacandon@-location	-location=1
@brent_muscat@-person	-person=25
@drewry's_bluff@-location	-location=52
@harry_hill@-broadcast_program	-broadcast_program=9
@university_of_michigan@-organization	-organization=9003
@frölunda@-location	-location=9
@honest@-broadcast_program	-broadcast_program=9
@bunun@-language	-language=5
@grand_junction@-organization	-organization=1
@gail@-location	-location=22
@the_union@-location	-location=24
@king_henry_viii@-person	-person=601
@paul_mitchell@-person	-person=19
@saxony@-event	-event=6
@artillery@-title	-title=2
@demyansk@-event	-event=2
@urgell@-location	-location=84
@lower_shebelle@-location	-location=29
@anna_ancher@-person	-person=42
@2004_general_election@-event	-event=76
@iss@-event	-event=1
@v-day@-time	-time=1
@asian_idol@-broadcast_program	-broadcast_program=39
@hull_kingston_rovers@-organization	-organization=601
@antwerp@-event	-event=6
@moldavian@-language	-language=10
@macedonia@-organization	-organization=234
@gerber@-organization	-organization=21
@egypt@-language	-language=3
@jason_giambi@-person	-person=160
@to_rome_with_love@-broadcast_program	-broadcast_program=21
@meteor@-art	-art=22
@proto-celtic@-people-ethnicity	-people-ethnicity=1
@juhan_viiding@-person	-person=20
@38_degrees@-organization	-organization=17
@morisset@-person	-person=1
@blue_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=399
@kharkiv@-organization	-organization=11
@87@-event	-event=4
@dallas_americans@-organization	-organization=30
@jem@-person	-person=46
@bangladesh_national_cricket_team@-organization	-organization=76
@communications@-art	-art=1
@ramesses@-location	-location=3
@spanish@-language	-language=13475
@hum@-person	-person=44
@maría_de_villota@-person	-person=27
@pale@-art	-art=1
@wau@-location	-location=42
@ruth@-location	-location=18
@viridiplantae@-living_thing	-living_thing=60
@khmer@-people-ethnicity	-people-ethnicity=214
@lrt@-transit	-transit=87
@walter_reed@-person	-person=96
@wally_pipp@-person	-person=33
@thonburi@-location	-location=76
@monkey_business@-person	-person=6
@ark@-location	-location=5
@walser@-people-ethnicity	-people-ethnicity=70
@s.s._pennarossa@-organization	-organization=26
@cliffie_stone@-person	-person=40
@university_of_massachusetts@-organization	-organization=285
@chambers@-location	-location=46
@presidential_elections@-event	-event=179
@k._natwar_singh@-person	-person=20
@codex@-art	-art=46
@břeclav@-location	-location=108
@wittgenstein@-person	-person=70
@sugar_land@-organization	-organization=2
@dana_holgorsen@-person	-person=30
@condé_nast@-organization	-organization=35
@austrian@-event	-event=10
@chad_hutchinson@-person	-person=30
@patrick_county@-location	-location=30
@marunouchi@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@alpha@-organization	-organization=15
@city_theatre@-organization	-organization=25
@vernon_and_irene_castle@-person	-person=28
@ostend@-location	-location=745
@the_princess_of_wales@-person	-person=21
@bruton@-location	-location=87
@cygnet@-person	-person=1
@joseph_bonaparte@-person	-person=369
@gainsborough@-event	-event=2
@l1@-body_part	-body_part=1
@topic@-title	-title=1
@the_slits@-art	-art=1
@nanjing_normal_university@-organization	-organization=42
@methodist_church@-location	-location=12
@yeoman@-product	-product=1
@humboldt_redwoods_state_park@-location	-location=31
@nicholls@-location	-location=19
@nantyglo@-location	-location=32
@johnstone@-organization	-organization=14
@valentine@-art	-art=57
@1985–86@-event	-event=246
@tom_powers@-person	-person=37
@amundsen@-organization	-organization=1
@amphitrite@-product	-product=6
@devin@-location	-location=20
@aspiration@-disease	-disease=36
@the_island@-location	-location=26
@lodger@-art	-art=42
@england's@-product	-product=2
@wolin@-location	-location=145
@general_assembly@-organization	-organization=1206
@streetheart@-person	-person=26
@eifel@-location	-location=538
@calamity_jane@-art	-art=34
@emmanuelle@-broadcast_program	-broadcast_program=1
@kemptville@-organization	-organization=1
@set_fire_to_the_rain@-art	-art=39
@cfl@-broadcast_program	-broadcast_program=1
@cabin_fever@-broadcast_program	-broadcast_program=5
@métis@-location	-location=3
@tim_o'brien@-person	-person=203
@kaye_don@-person	-person=23
@cats@-person	-person=4
@ryan_moloney@-person	-person=113
@james_finlayson@-person	-person=47
@maybach@-organization	-organization=158
@mount_olympus@-event	-event=1
@reptile@-living_thing	-living_thing=113
@saturnin@-art	-art=5
@indalecio_prieto@-person	-person=41
@anglo-norman@-language	-language=117
@caught@-art	-art=20
@santa_monica@-person	-person=1
@ha@-location	-location=9
@siyahu_rural_district@-location	-location=55
@cascade@-person	-person=5
@gummo@-person	-person=8
@mcgregor@-organization	-organization=2
@snapper@-living_thing	-living_thing=102
@murchison@-event	-event=1
@epsom_handicap@-event	-event=30
@aia@-location	-location=13
@1905@-person	-person=2
@spercheios@-event	-event=2
@hunza@-location	-location=118
@tv@-person	-person=12
@naval_air_engineering_station_lakehurst@-location	-location=24
@insight@-art	-art=5
@canaan@-organization	-organization=3
@linge@-location	-location=27
@association_of_baptist_churches_in_ireland@-organization	-organization=28
@luca_zingaretti@-person	-person=32
@douma@-location	-location=27
@iii@-biology	-biology=1
@prometheus@-location	-location=14
@godzilla_raids_again@-art	-art=30
@cyclone@-organization	-organization=1
@kostolac@-location	-location=31
@otis@-organization	-organization=42
@french_union@-organization	-organization=146
@life_with_father@-art	-art=47
@bayliss@-location	-location=3
@huo_yuanjia@-broadcast_program	-broadcast_program=8
@charles_bridge@-location	-location=87
@krasnobród@-location	-location=29
@gold_beach@-event	-event=70
@halt@-location	-location=83
@tony_randall@-person	-person=284
@december_15@-time	-time=254
@mekhi_phifer@-person	-person=111
@humfrid@-person	-person=20
@palm@-time	-time=1
@denham@-location	-location=99
@berliner_ensemble@-organization	-organization=99
@otjiwarongo@-location	-location=63
@little_brother@-organization	-organization=1
@sm@-organization	-organization=40
@karl_stefanovic@-person	-person=44
@st._regis@-product	-product=3
@gm@-product	-product=4
@lecce@-organization	-organization=363
@max@-person	-person=135
@alcest@-person	-person=39
@tanakh@-art	-art=595
@international_velvet@-art	-art=25
@jacarepaguá@-location	-location=22
@nisenan@-language	-language=4
@agdenes@-location	-location=36
@1925@-event	-event=331
@2010-11@-organization	-organization=6
@teslić@-location	-location=38
@claudio_santamaria@-person	-person=25
@medina_de_rioseco@-event	-event=3
@temne@-people-ethnicity	-people-ethnicity=84
@time@-god	-god=3
@georgia_state_senate@-organization	-organization=100
@coachella@-event	-event=141
@party_animals@-art	-art=4
@victor_gollancz@-person	-person=122
@middle_east@-organization	-organization=4
@maude@-broadcast_program	-broadcast_program=204
@hausa@-language	-language=222
@italian_army@-location	-location=1
@mirador@-art	-art=8
@ray_white@-person	-person=37
@the_black_watch@-organization	-organization=18
@bike@-location	-location=1
@sunshine@-location	-location=119
@pitha@-food	-food=25
@production@-location	-location=1
@dg@-organization	-organization=29
@cops@-organization	-organization=3
@communists@-organization	-organization=343
@money_talks@-broadcast_program	-broadcast_program=4
@miniseries@-broadcast_program	-broadcast_program=31
@the_owl_service@-person	-person=7
@turtles_forever@-art	-art=54
@reliant@-organization	-organization=46
@magelang@-location	-location=104
@united_states@-art	-art=4
@bailter_space@-person	-person=22
@caribbean_development_bank@-organization	-organization=76
@the_ritz@-art	-art=36
@sweet_16@-art	-art=2
@chandra@-product	-product=26
@system_shock@-organization	-organization=5
@charminar@-art	-art=2
@night_watch@-product	-product=1
@indonesian@-language	-language=1038
@carnaval@-location	-location=37
@queen_elizabeth@-art	-art=1
@competition@-title	-title=5
@saw_mill_river_parkway@-location	-location=52
@zou@-language	-language=2
@stretch@-medicine-medical_treatment	-medicine-medical_treatment=1
@blackadder@-location	-location=5
@changping@-location	-location=23
@khon_kaen_university@-organization	-organization=35
@barakaldo@-location	-location=97
@norwich@-organization	-organization=104
@gideon@-event	-event=1
@thérèse_casgrain@-person	-person=28
@frank_frazetta@-person	-person=197
@president_of_azerbaijan@-person	-person=3
@fun_lovin'_criminals@-person	-person=105
@gough@-person	-person=22
@sounds@-title	-title=1
@2010_u.s._census@-organization	-organization=1
@woolly_mammoth@-living_thing	-living_thing=19
@san_salvador@-product	-product=1
@stone@-art	-art=31
@the_edge@-person	-person=359
@galaga@-product	-product=82
@sergei_samsonov@-person	-person=30
@kamala@-god	-god=2
@sake@-food	-food=33
@dnc@-organization	-organization=35
@iraqi_league@-event	-event=1
@claudia_winkleman@-person	-person=83
@french_open@-organization	-organization=24
@herne_bay@-organization	-organization=15
@icelandic_hockey_league@-organization	-organization=36
@dead_man_walking@-art	-art=150
@adjutant_general's_corps@-title	-title=1
@mtl@-organization	-organization=20
@maryland@-art	-art=2
@katharine_mcphee@-person	-person=248
@the_last_night_of_ballyhoo@-art	-art=28
@joachim@-person	-person=104
@land@-title	-title=1
@1964_new_york_world's_fair@-event	-event=192
@patti_russo@-person	-person=39
@edna_st._vincent_millay@-person	-person=188
@franz_delitzsch@-person	-person=52
@mori@-language	-language=3
@acer_saccharinum@-living_thing	-living_thing=43
@mill_creek@-location	-location=101
@nišava_district@-location	-location=35
@official_name@-title	-title=1
@down_with_love@-art	-art=38
@mauretania@-product	-product=43
@minoru_suzuki@-person	-person=101
@alexander_morris@-person	-person=36
@pont-aven@-product	-product=2
@betsy_blair@-person	-person=43
@89@-art	-art=4
@readjuster_party@-organization	-organization=45
@shimmer@-art	-art=10
@fifth@-art	-art=41
@holy_see@-location	-location=3
@vella@-living_thing	-living_thing=1
@esha_gupta@-person	-person=24
@set@-art	-art=2
@necho_i@-person	-person=22
@vladimir@-person	-person=57
@yayoi@-location	-location=11
@friendly_fire@-broadcast_program	-broadcast_program=1
@pavilion@-organization	-organization=1
@balla@-location	-location=16
@polygon_wood@-event	-event=77
@sajid_khan@-person	-person=30
@1812@-event	-event=20
@portia_de_rossi@-person	-person=91
@sea_level@-art	-art=1
@gloria_gaynor@-person	-person=273
@plus@-organization	-organization=8
@the_honeycombs@-location	-location=1
@angel_and_the_badman@-art	-art=25
@nightline@-broadcast_network	-broadcast_network=3
@colorado_territory@-location	-location=132
@amy_irving@-person	-person=131
@jim_riggleman@-person	-person=33
@marquette_university@-organization	-organization=909
@tizoc@-art	-art=8
@french_west_africa@-event	-event=1
@golden_eagle@-location	-location=2
@jailbreak@-broadcast_program	-broadcast_program=8
@whitby—ajax@-location	-location=29
@isaacs@-person	-person=8
@carlene_carter@-person	-person=108
@tracker@-broadcast_program	-broadcast_program=22
@claas@-organization	-organization=24
@rubí@-location	-location=10
@works@-location	-location=2
@alferd_packer@-person	-person=20
@fisher_field@-location	-location=20
@araña@-person	-person=1
@johann_wilhelm_ritter@-person	-person=22
@reform_judaism@-art	-art=2
@tobu_isesaki_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=64
@stephen_f._austin@-person	-person=272
@tor_books@-organization	-organization=520
@tv5@-broadcast_program	-broadcast_program=1
@film@-living_thing	-living_thing=1
@ozymandias@-person	-person=2
@rovers@-organization	-organization=28
@kurt_becker@-person	-person=20
@guggenheim_fellow@-organization	-organization=1
@grip@-location	-location=8
@morton@-location	-location=93
@denis_burke@-person	-person=26
@superior@-organization	-organization=14
@french_canadian@-language	-language=1
@the_thin_blue_line@-broadcast_program	-broadcast_program=55
@ceres@-location	-location=268
@antony_and_the_johnsons@-person	-person=162
@maury_island@-event	-event=1
@ares@-god	-god=381
@chakwal@-location	-location=121
@mylenium_tour@-art	-art=11
@skipper@-title	-title=14
@kirkenes@-location	-location=243
@jarlsberg@-art	-art=2
@national_assembly_for_wales@-organization	-organization=659
@deal_or_no_deal@-broadcast_program	-broadcast_program=356
@aut@-event	-event=16
@king's_regiment_(liverpool)@-organization	-organization=43
@lola@-language	-language=1
@sedona,_arizona@-location	-location=94
@fawcett@-location	-location=2
@ukhrul@-event	-event=2
@vado@-location	-location=8
@celtic_league@-organization	-organization=53
@jakarta@-organization	-organization=1
@long_island_rail_road@-organization	-organization=1
@nicolas_coster@-person	-person=31
@county_durham@-location	-location=2827
@westport@-location	-location=543
@hilary_swank@-person	-person=294
@emily_skinner@-person	-person=42
@lone_star@-organization	-organization=15
@peter_ellis@-person	-person=28
@sheldon@-location	-location=55
@herrera@-location	-location=15
@rokeby_venus@-art	-art=30
@westfield_high_school@-organization	-organization=82
@yuen_long@-location	-location=166
@28_days@-art	-art=25
@origins@-event	-event=22
@norfolk,_virginia@-organization	-organization=1
@hounslow@-organization	-organization=5
@cave_city@-location	-location=29
@sami_frey@-person	-person=41
@miss_illinois_usa@-event	-event=27
@finnish_literature_society@-organization	-organization=25
@the_jam@-art	-art=1
@damo@-person	-person=3
@saint-sulpice@-person	-person=10
@chopper@-event	-event=1
@the_case-book_of_sherlock_holmes@-broadcast_program	-broadcast_program=6
@ted_parsons@-person	-person=31
@futurist@-art	-art=4
@claude_montefiore@-person	-person=23
@punjabi@-people-ethnicity	-people-ethnicity=1
@wishbone_ash@-art	-art=6
@southeast_asia@-broadcast-tv_channel	-broadcast-tv_channel=2
@six_degrees_of_kevin_bacon@-product	-product=24
@lord_lyon_king_of_arms@-person	-person=2
@josh_meyers@-person	-person=54
@irwin@-location	-location=47
@merchant@-organization	-organization=2
@vimy@-product	-product=6
@gmina_wielichowo@-location	-location=20
@the_little_ones@-art	-art=8
@stallworth@-person	-person=37
@wittstock@-event	-event=4
@bryan_russell@-person	-person=22
@pentland_hills@-location	-location=80
@kyrgyz@-location	-location=71
@person@-location	-location=24
@lake_hamilton@-location	-location=18
@leigh_brackett@-person	-person=191
@kōtoku@-person	-person=20
@lu@-food	-food=1
@penniman@-person	-person=8
@bosnia_and_herzegovina@-organization	-organization=274
@dhofar_governorate@-location	-location=76
@quatermass_and_the_pit@-broadcast_program	-broadcast_program=66
@eerie,_indiana@-broadcast_program	-broadcast_program=50
@andrew@-art	-art=2
@snyder_rini@-person	-person=31
@millennium_publications@-organization	-organization=23
@rogue_traders@-broadcast_program	-broadcast_program=9
@state_attorney_general@-person	-person=1
@maccabean_revolt@-organization	-organization=5
@buryat@-people-ethnicity	-people-ethnicity=61
@2009–10_season@-organization	-organization=1
@toyah@-location	-location=5
@countdown_to_looking_glass@-art	-art=27
@new_mexico@-title	-title=1
@skin_yard@-art	-art=3
@the_police@-art	-art=4
@hell's_kitchen@-broadcast_program	-broadcast_program=75
@the_dark_side_of_the_moon@-broadcast_program	-broadcast_program=2
@princess_of_wales@-location	-location=1
@testimony@-art	-art=28
@1982@-award	-award=1
@orestes@-art	-art=1
@35th@-event	-event=4
@william_v@-person	-person=160
@madan_mohan@-god	-god=43
@newcastle_upon_tyne@-title	-title=1
@1988–89@-event	-event=320
@honolulu@-product	-product=5
@galician@-location	-location=33
@uss_midway@-product	-product=38
@snagov@-location	-location=31
@isingiro_district@-location	-location=20
@eu@-organization	-organization=4
@paul_gauguin@-person	-person=544
@his_majesty@-art	-art=25
@wayne_terwilliger@-person	-person=22
@voice_of_america@-art	-art=5
@tokio@-person	-person=63
@burnham@-person	-person=16
@erdoğan@-person	-person=23
@cinderella@-art	-art=1245
@bull_run@-event	-event=31
@polecat@-product	-product=2
@darkest_hour@-person	-person=119
@gosport_borough@-location	-location=1
@ricky_fuji@-person	-person=34
@castilleja@-organization	-organization=2
@paxton@-location	-location=58
@saint_mark@-person	-person=38
@robert_woonton@-person	-person=27
@kala@-art	-art=33
@central_united@-organization	-organization=70
@indeevar@-person	-person=38
@bob_brady@-person	-person=36
@goldstein@-organization	-organization=9
@tom_and_jerry@-person	-person=1
@patrick_abercrombie@-person	-person=43
@jonathan_meades@-person	-person=24
@diablo_canyon_power_plant@-location	-location=40
@wpvi-tv@-broadcast_network	-broadcast_network=141
@original@-art	-art=15
@treasury_islands@-location	-location=58
@deluxe@-product	-product=11
@french_league@-event	-event=6
@rossendale@-organization	-organization=3
@defenders@-broadcast_program	-broadcast_program=1
@border_union_railway@-location	-location=34
@mercury@-computer-programming_language	-computer-programming_language=14
@haemophilus_influenzae@-living_thing	-living_thing=135
@chum@-organization	-organization=17
@petsamo@-event	-event=2
@double_trouble@-broadcast_program	-broadcast_program=27
@compass@-organization	-organization=27
@brooke@-organization	-organization=1
@city@-broadcast_network	-broadcast_network=119
@randy_choate@-person	-person=34
@mac@-location	-location=7
@even_worse@-person	-person=4
@flint_northern_high_school@-location	-location=1
@germania@-people-ethnicity	-people-ethnicity=1
@nicki_pedersen@-person	-person=58
@joe_lockhart@-person	-person=20
@espresso@-food	-food=20
@artois@-food	-food=1
@savoy@-person	-person=25
@s.e.s.@-art	-art=1
@macarthur@-organization	-organization=4
@the_bachelor@-broadcast_program	-broadcast_program=119
@starflight@-product	-product=20
@thomas_reilly@-person	-person=24
@manufacturing@-organization	-organization=1
@russell_street@-location	-location=38
@medellín@-organization	-organization=4
@durazno@-location	-location=49
@love_is_a_many-splendored_thing@-art	-art=67
@silver_lake@-product	-product=1
@woman@-art	-art=67
@new_england_sports_network@-broadcast_network	-broadcast_network=82
@little_england_beyond_wales@-location	-location=21
@university_of_pittsburgh_school_of_medicine@-organization	-organization=56
@moor_park@-organization	-organization=1
@kent_austin@-person	-person=57
@loudon@-person	-person=39
@colonia@-location	-location=67
@duchy_of_friuli@-location	-location=23
@the_lord_of_the_rings@-product	-product=7
@enemy@-person	-person=9
@stanislav_gross@-person	-person=23
@nyav_post@-organization	-organization=40
@corsican@-living_thing	-living_thing=1
@umpqua@-organization	-organization=1
@fairmount@-location	-location=58
@mega@-product	-product=1
@specialist@-title	-title=13
@ballarat@-event	-event=1
@marmara@-location	-location=27
@baguley@-location	-location=21
@dan_for_mayor@-broadcast_program	-broadcast_program=22
@maharashtra@-organization	-organization=105
@union_douala@-organization	-organization=58
@hang_tuah@-art	-art=1
@bad_kissingen@-location	-location=160
@sandstone@-location	-location=61
@cabildo@-art	-art=4
@daf@-product	-product=46
@be@-art	-art=35
@catherine_carey@-person	-person=29
@mtv3@-broadcast_network	-broadcast_network=177
@israeli–lebanese_conflict@-event	-event=46
@calvinism@-person	-person=1
@washington_dc@-location	-location=36
@burgess@-person	-person=20
@x@-location	-location=10
@mada'in_saleh@-location	-location=25
@duchess_anna_amalia_library@-location	-location=20
@opata@-people-ethnicity	-people-ethnicity=14
@pembroke@-person	-person=11
@st._john@-art	-art=6
@greenspoint@-location	-location=24
@john_ackland@-person	-person=35
@children_of_bodom@-person	-person=291
@cray-1@-organization	-organization=1
@diabolique@-person	-person=10
@philo@-art	-art=8
@louisiana_territory@-event	-event=7
@broken_glass@-art	-art=25
@riya_sen@-person	-person=61
@cpr@-art	-art=1
@naruto_shippuden@-art	-art=21
@melo@-living_thing	-living_thing=3
@alliance@-product	-product=16
@celle@-location	-location=1
@superintendent_of_schools@-organization	-organization=1
@president@-location	-location=11
@gamer@-title	-title=11
@thomas_spence@-person	-person=24
@haystack_mountain_school_of_crafts@-location	-location=25
@76@-art	-art=7
@john_frank_stevens@-person	-person=28
@as_dragons_fc_de_l'ouémé@-organization	-organization=22
@alwyn_uytingco@-person	-person=33
@martín_rodríguez@-person	-person=86
@john_baldwin@-person	-person=32
@win@-person	-person=8
@county_ground@-organization	-organization=1
@vachel_lindsay@-person	-person=81
@demon_knight@-art	-art=27
@ovid@-location	-location=23
@time@-person	-person=34
@montfort@-title	-title=1
@rachel_crow@-person	-person=23
@cockfield@-organization	-organization=9
@longsight@-location	-location=83
@after_7@-person	-person=46
@rc_toulon@-organization	-organization=27
@john_brown's@-person	-person=20
@head_games@-art	-art=36
@telephone@-art	-art=64
@mount_darwin@-location	-location=27
@zte@-organization	-organization=112
@soldiers@-people-ethnicity	-people-ethnicity=1
@sienna@-location	-location=4
@dhoom_machaao_dhoom@-broadcast_program	-broadcast_program=24
@sundance@-event	-event=251
@soma@-location	-location=55
@silverchair@-person	-person=379
@dan_savage@-person	-person=111
@tolentino@-location	-location=63
@hermon@-location	-location=24
@lúcia_santos@-person	-person=21
@william_h._keith,_jr.@-person	-person=21
@yasujirō_ozu@-person	-person=132
@dj_jazzy_jeff@-person	-person=131
@bhavani@-person	-person=3
@angus_sampson@-person	-person=28
@borthwick@-title	-title=1
@rick_sutcliffe@-person	-person=100
@gabriola_island@-location	-location=44
@kempsey@-location	-location=86
@tetsuji_tamayama@-person	-person=20
@oldenburg@-location	-location=625
@maxene_magalona@-person	-person=56
@sr_67@-location	-location=22
@pearl_river@-organization	-organization=1
@oran@-location	-location=1083
@fc_gazprom_transgaz_stavropol_ryzdvyany@-organization	-organization=40
@player_of_the_year@-broadcast_program	-broadcast_program=1
@oxo@-organization	-organization=7
@jeff_torborg@-person	-person=59
@81@-location	-location=8
@seat@-transit	-transit=1
@san_jacinto@-product	-product=17
@hitomi@-art	-art=1
@mandela@-art	-art=2
@whampoa@-organization	-organization=3
@carry_on_sergeant@-art	-art=32
@warm_springs@-people-ethnicity	-people-ethnicity=5
@state_of_the_union@-location	-location=1
@hall_of_fame@-award	-award=5
@hinesville@-location	-location=36
@treaty@-location	-location=1
@iron@-disease	-disease=3
@perfect_stranger@-person	-person=10
@supreme_court_of_appeal@-location	-location=2
@shawnee_mission_east_high_school@-location	-location=2
@ryazan@-product	-product=2
@georgian_jews@-people-ethnicity	-people-ethnicity=31
@hms_hermes@-product	-product=67
@deströyer_666@-person	-person=20
@joe_erskine@-person	-person=31
@pomone@-product	-product=23
@nicolae_manolescu@-person	-person=48
@df@-product	-product=4
@ard@-art	-art=1
@rookwood@-person	-person=2
@jessica_paré@-person	-person=41
@nick_adenhart@-person	-person=40
@hiroshima@-location	-location=14
@gaius_marcius_coriolanus@-person	-person=25
@adrian_smith@-person	-person=237
@ministry_of_education_(singapore)@-organization	-organization=22
@carbon@-person	-person=31
@gentle_on_my_mind@-art	-art=81
@warfield@-location	-location=39
@isis@-person	-person=208
@tristania@-living_thing	-living_thing=27
@fullmetal_alchemist@-art	-art=364
@octave_one@-person	-person=30
@kazakhstani@-people-ethnicity	-people-ethnicity=20
@ilyushin@-product	-product=1
@41@-product	-product=1
@tegelen@-location	-location=25
@blues@-event	-event=1
@han@-location	-location=87
@guangdong@-organization	-organization=7
@mana@-organization	-organization=1
@santiago@-organization	-organization=9
@hercules_and_love_affair@-art	-art=2
@gheorghe_lazăr@-person	-person=22
@rock_and_roll@-location	-location=3
@lazarus@-art	-art=24
@choctaw@-people-ethnicity	-people-ethnicity=587
@central@-broadcast_program	-broadcast_program=2
@atheistic@-religion-religion	-religion-religion=31
@cbc@-location	-location=1
@child@-title	-title=6
@obi@-organization	-organization=5
@hawkers@-location	-location=1
@baglan@-location	-location=34
@pop@-location	-location=3
@vision@-title	-title=6
@medical_cannabis@-medicine-medical_treatment	-medicine-medical_treatment=39
@bulgarian@-people-ethnicity	-people-ethnicity=550
@jack_london@-location	-location=3
@bay_city@-art	-art=1
@inglewood@-organization	-organization=2
@tim_robbins@-person	-person=387
@tom@-art	-art=2
@indo-iranian@-people-ethnicity	-people-ethnicity=67
@watching_the_wheels@-art	-art=20
@slovak_republic@-location	-location=62
@érik_comas@-person	-person=32
@thunderbird@-transit	-transit=12
@holy_spirit@-person	-person=1
@one_thousand_and_one_nights@-art	-art=256
@north_america@-location	-location=19485
@holmen@-organization	-organization=9
@mistletoe_and_wine@-art	-art=21
@galle@-person	-person=1
@rick_danko@-person	-person=231
@3-2-1_penguins!@-broadcast_program	-broadcast_program=23
@laraine_day@-person	-person=98
@2014_atp_world_tour@-event	-event=55
@frederick_william@-product	-product=3
@shona_mcgarty@-person	-person=34
@secondary_education@-organization	-organization=3
@duhallow@-organization	-organization=37
@general@-location	-location=1
@elmhurst@-organization	-organization=6
@zwolle@-organization	-organization=3
@143@-product	-product=6
@hayter@-location	-location=1
@battle_of_fort_donelson@-location	-location=1
@batangas@-organization	-organization=2
@grapholita_compositella@-living_thing	-living_thing=31
@yūrakuchō@-location	-location=24
@national_university_of_tucumán@-organization	-organization=28
@206@-art	-art=13
@one_night_stand@-broadcast_program	-broadcast_program=21
@cavite@-location	-location=775
@castor@-product	-product=10
@duke@-title	-title=50
@mckesson_corporation@-organization	-organization=45
@harvest@-art	-art=62
@tana_umaga@-person	-person=64
@walthamstow@-location	-location=445
@ching@-person	-person=19
@state_route_93@-location	-location=31
@sportsman_of_the_year@-art	-art=1
@a_midsummer_night's_dream@-broadcast_program	-broadcast_program=2
@home@-organization	-organization=30
@são_carlos@-location	-location=95
@the_maid@-art	-art=23
@tagaytay@-event	-event=1
@asturians@-people-ethnicity	-people-ethnicity=6
@wawer@-event	-event=3
@peggy_zina@-art	-art=1
@mahadeva@-location	-location=5
@special_agent@-organization	-organization=1
@winter_park@-location	-location=133
@stephen_malkmus@-person	-person=139
@paul_ryan@-person	-person=309
@sonoma@-product	-product=2
@green_gartside@-person	-person=40
@walking_with_dinosaurs@-product	-product=3
@sidney_lanier@-person	-person=84
@taff_vale_railway@-organization	-organization=194
@ate@-organization	-organization=3
@ashurst@-organization	-organization=5
@frankenstein@-organization	-organization=1
@nahavand@-location	-location=41
@saranac@-location	-location=17
@santa_clara,_california@-location	-location=409
@leucocoprinus@-living_thing	-living_thing=28
@fiction_family@-art	-art=1
@friday's_child@-art	-art=28
@the_dirty_dozen@-art	-art=139
@the_fireballs@-person	-person=24
@penicuik@-location	-location=100
@jackie_jackson@-person	-person=55
@harden@-person	-person=21
@aquarius@-person	-person=2
@richmond_and_york_river_railroad@-location	-location=25
@aquila@-person	-person=23
@cold@-location	-location=1
@buzz@-disease	-disease=1
@underhill@-location	-location=62
@washington_state@-organization	-organization=325
@eye@-location	-location=147
@lieutenant_governor_of_ontario@-title	-title=322
@vltava@-location	-location=164
@steve_goulding@-person	-person=25
@jim_valentino@-person	-person=58
@raymond_flynn@-person	-person=41
@ivan_vladislav@-person	-person=25
@harriet@-person	-person=30
@géry@-person	-person=88
@queensberry@-title	-title=4
@john_le_marchant@-person	-person=23
@ida@-person	-person=63
@105@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@academy_bus@-organization	-organization=23
@bishopric_of_würzburg@-location	-location=59
@bobby_mcferrin@-art	-art=4
@pitchfork@-person	-person=18
@griva@-location	-location=2
@montlhéry@-event	-event=1
@m1@-product	-product=15
@baiji@-living_thing	-living_thing=21
@hemel_hempstead@-location	-location=405
@sydney_international_piano_competition@-event	-event=50
@prs@-person	-person=2
@murad_bey@-person	-person=20
@grand_theft_auto@-product	-product=227
@ssi@-person	-person=15
@sri_lanka_law_college@-organization	-organization=44
@orville_h._platt@-person	-person=28
@diablo@-location	-location=5
@rose@-event	-event=14
@linux_mint@-product	-product=51
@109@-location	-location=5
@lindsey_coulson@-person	-person=66
@slough@-location	-location=536
@jerome_brown@-person	-person=34
@isabella_stewart_gardner@-person	-person=51
@benjarvus_green-ellis@-person	-person=47
@contest@-location	-location=1
@namco_tales_studio@-person	-person=23
@kuressaare@-location	-location=101
@st._ives@-art	-art=15
@lala@-location	-location=13
@elkins@-location	-location=81
@chris_shepherd@-person	-person=28
@the_milky_way@-art	-art=30
@francesca_woodman@-person	-person=24
@baguley@-person	-person=1
@navarre@-organization	-organization=1
@clementi@-location	-location=57
@da_brat@-person	-person=256
@harry_potter_and_the_philosopher's_stone@-art	-art=269
@australian_recording_industry_association@-organization	-organization=925
@grange_hill@-broadcast_program	-broadcast_program=346
@southern_cross@-art	-art=3
@salvatore_ferragamo@-person	-person=91
@yekaterinburg@-transit	-transit=2
@kylie_babbington@-person	-person=20
@josé_alfredo_martínez_de_hoz@-person	-person=33
@lord_dufferin@-person	-person=29
@the_jets@-art	-art=6
@cherub@-art	-art=53
@finisterre_range@-location	-location=26
@era@-person	-person=27
@paul_rusesabagina@-person	-person=27
@llandudno@-organization	-organization=16
@earl_of_northampton@-title	-title=29
@norman_manley@-person	-person=43
@desdemona@-art	-art=8
@almansa@-organization	-organization=3
@elizabeth_montagu@-person	-person=47
@crackers@-food	-food=40
@compact@-body_part	-body_part=1
@bernhard@-event	-event=1
@jerry@-broadcast_program	-broadcast_program=2
@jason_hanson@-person	-person=150
@vietnamese_martyrs@-person	-person=26
@alex_neilson@-person	-person=25
@open@-event	-event=15
@harlow@-person	-person=4
@peter_rehberg@-person	-person=22
@malin@-person	-person=4
@african-americans@-people-ethnicity	-people-ethnicity=25
@nicotine@-living_thing	-living_thing=1
@opinogóra_górna@-location	-location=42
@rodeo@-location	-location=29
@jiyeon@-person	-person=20
@mika_kaurismäki@-person	-person=45
@new_orleans_city_council@-location	-location=1
@mana@-product	-product=25
@asso@-location	-location=28
@numbers@-person	-person=5
@tim_pratt@-person	-person=24
@surry_hills@-location	-location=138
@wango_tango@-art	-art=4
@central_pacific@-organization	-organization=9
@holy_see@-organization	-organization=3021
@ilog@-organization	-organization=11
@foreign_objects@-person	-person=7
@dover,_massachusetts@-location	-location=26
@francis_bourne@-person	-person=28
@future@-god	-god=1
@daryl_hall@-person	-person=211
@elephant@-location	-location=1
@collin_county@-location	-location=128
@squamish@-language	-language=8
@benešov@-location	-location=49
@deepwater@-location	-location=19
@wyandotte_county@-location	-location=43
@mondovì@-location	-location=87
@robert_award@-award	-award=49
@burger_records@-organization	-organization=32
@ivan_tavčar@-person	-person=32
@dave_matthews_band@-person	-person=732
@spoken@-language	-language=2
@article_19@-art	-art=2
@u_got_the_look@-art	-art=23
@nine@-broadcast_network	-broadcast_network=58
@john_wanamaker@-person	-person=89
@ivan_aguéli@-person	-person=21
@north_african@-people-ethnicity	-people-ethnicity=1
@maury@-product	-product=5
@mělník@-location	-location=67
@sam_steele@-person	-person=25
@irondequoit,_new_york@-location	-location=29
@gone@-organization	-organization=4
@baltimora@-living_thing	-living_thing=1
@morocco@-location	-location=9609
@wilmington@-location	-location=1257
@airman@-organization	-organization=3
@palmyra@-location	-location=478
@r._a._lafferty@-person	-person=91
@1970–71@-event	-event=182
@michael_ryan@-person	-person=48
@elvis@-title	-title=1
@earl_of_dysart@-person	-person=2
@strong@-organization	-organization=1
@hässleholm@-location	-location=45
@television_adaptation@-broadcast_program	-broadcast_program=42
@new_order@-person	-person=1002
@portuguese@-broadcast_program	-broadcast_program=1
@tulem_rural_district@-location	-location=22
@save_the_children@-organization	-organization=422
@cash_cash@-art	-art=1
@adventures_in_paradise@-art	-art=9
@jackson@-event	-event=2
@polynesian@-location	-location=8
@spain's@-organization	-organization=2
@jasper@-organization	-organization=2
@geoff@-location	-location=10
@cnbc_world@-broadcast_network	-broadcast_network=24
@beagle_channel@-event	-event=1
@the_old_mill@-location	-location=2
@usaf@-product	-product=1
@united_states_court_of_appeals_for_the_third_circuit@-organization	-organization=251
@badlands@-location	-location=90
@ninja@-organization	-organization=1
@blue_peter@-art	-art=1
@my_sweet_lord@-art	-art=98
@jekyll@-broadcast_program	-broadcast_program=27
@counties@-location	-location=429
@ferny_grove@-location	-location=27
@west_coast@-organization	-organization=146
@famous_monsters@-art	-art=23
@river_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@my_world@-art	-art=35
@the_limelight@-organization	-organization=31
@mary_shelley's_frankenstein@-art	-art=21
@haruna_iikubo@-person	-person=23
@executive_officer@-organization	-organization=1
@f-minus@-person	-person=26
@hull_city_council@-organization	-organization=68
@warrior@-organization	-organization=3
@cadiz,_ohio@-location	-location=31
@edinburgh_north@-location	-location=22
@oulujoki@-location	-location=32
@mont-de-marsan@-organization	-organization=36
@beulah@-location	-location=56
@richmond,_va@-location	-location=19
@trieste@-language	-language=1
@charles_gorman@-person	-person=23
@asahi@-broadcast_network	-broadcast_network=2
@jackie_oates@-person	-person=22
@west_region@-location	-location=20
@hevy_music_festival@-event	-event=31
@five_towns_college@-organization	-organization=34
@manila@-art	-art=8
@kimberley@-organization	-organization=6
@avn@-organization	-organization=1
@93@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@tracy-ann_oberman@-person	-person=68
@machinal@-art	-art=29
@2004_tour_de_france@-event	-event=55
@highland_park_high_school@-organization	-organization=98
@hungarians@-event	-event=1
@world_trade_center@-location	-location=1702
@raven_lord@-person	-person=26
@tugboat_annie@-art	-art=22
@flow@-person	-person=25
@donna@-art	-art=5
@tri-m@-organization	-organization=34
@metro_rail@-location	-location=5
@potters_bar@-location	-location=121
@koto@-location	-location=14
@northern_spirit@-organization	-organization=53
@alessandria@-location	-location=548
@nama@-award	-award=2
@occupation@-organization	-organization=4
@ignite@-product	-product=2
@power@-person	-person=7
@glossop@-organization	-organization=50
@whitney_young@-organization	-organization=4
@william_bateson@-person	-person=65
@macquarie_fields@-location	-location=35
@ss@-product	-product=11
@schenectady@-organization	-organization=6
@vaillant@-person	-person=19
@timber_wolf@-organization	-organization=3
@northern_line@-location	-location=1
@stones@-disease	-disease=7
@regnitz@-location	-location=44
@chamonix@-event	-event=2
@tundra@-living_thing	-living_thing=2
@sir_thomas_allen@-person	-person=18
@desiree_del_valle@-person	-person=20
@stu_ungar@-person	-person=40
@dissent@-art	-art=67
@pyramid_of_the_sun@-location	-location=22
@nauru_phosphate_corporation@-organization	-organization=23
@gush_katif@-location	-location=98
@al_jazira@-organization	-organization=30
@labyrinth@-product	-product=4
@madame_x@-person	-person=1
@new_orleans_public_schools@-location	-location=39
@albert_campbell@-organization	-organization=1
@gunner@-organization	-organization=1
@1972@-broadcast_program	-broadcast_program=1
@modbury@-organization	-organization=2
@richardson@-location	-location=120
@mound_cemetery@-location	-location=20
@beef@-food	-food=53
@hard_knocks@-broadcast_program	-broadcast_program=38
@superdrag@-person	-person=62
@alphabet_city@-location	-location=59
@saint_boniface@-location	-location=4
@southam@-location	-location=96
@olga_sosnovska@-person	-person=20
@motu@-language	-language=12
@baka_and_test@-art	-art=36
@fifth@-title	-title=1
@true_north@-art	-art=14
@martha_hyer@-person	-person=100
@olin@-person	-person=1
@west_ham@-location	-location=303
@charles_kay@-person	-person=42
@viscount_falkland@-person	-person=6
@rockford_icehogs@-organization	-organization=177
@cea@-person	-person=2
@homestead@-organization	-organization=14
@barga@-people-ethnicity	-people-ethnicity=16
@mr@-person	-person=2
@bhadra@-god	-god=39
@clips@-broadcast_program	-broadcast_program=2
@glass_onion@-art	-art=27
@rexford_tugwell@-person	-person=38
@celtic_league@-event	-event=12
@perfect_day@-art	-art=21
@fish@-location	-location=10
@portal@-person	-person=13
@ilya@-location	-location=1
@romans@-art	-art=179
@house_of_cards@-broadcast_program	-broadcast_program=231
@the_mission@-location	-location=1
@oudenarde@-event	-event=28
@thebaid@-art	-art=14
@avery_dennison@-organization	-organization=23
@light_crust_doughboys@-person	-person=43
@manhattan_center@-organization	-organization=1
@2002@-award	-award=1
@farmington@-organization	-organization=1
@boney@-broadcast_program	-broadcast_program=19
@richard_wood@-person	-person=32
@karyn_parsons@-person	-person=26
@ry_cooder@-art	-art=4
@montcalm@-person	-person=25
@meat_puppets@-person	-person=191
@gordie_sampson@-person	-person=63
@kailua@-location	-location=61
@buck_henry@-person	-person=160
@oceanic@-people-ethnicity	-people-ethnicity=6
@big_bad_voodoo_daddy@-person	-person=87
@ruskin@-location	-location=40
@trust@-organization	-organization=12
@the_six_wives_of_henry_viii@-art	-art=34
@safi@-location	-location=99
@mario_rosenstock@-person	-person=26
@collier@-product	-product=46
@james_florio@-person	-person=67
@guoyu@-language	-language=2
@christmas_day@-time	-time=90
@ac@-art	-art=6
@jarasandha@-art	-art=3
@guy_ecker@-person	-person=28
@straight_up@-art	-art=55
@this_is_the_life@-broadcast_program	-broadcast_program=21
@cobbler@-living_thing	-living_thing=3
@marc_forster@-person	-person=84
@sessions@-organization	-organization=4
@hyndland@-location	-location=24
@dashiell_hammett@-art	-art=1
@leslie_caron@-person	-person=201
@1965@-organization	-organization=2
@hypatia@-art	-art=8
@multimedia_university@-organization	-organization=31
@jayne_meadows@-person	-person=57
@amanda@-art	-art=10
@polar@-location	-location=9
@henderson@-person	-person=33
@back@-art	-art=5
@rob_simmons@-person	-person=29
@dale_evans@-person	-person=159
@subhumans@-person	-person=27
@maha_bandula@-person	-person=21
@new_flyer@-product	-product=1
@serie_d@-event	-event=1
@loughborough@-person	-person=1
@id@-title	-title=1
@galarrwuy_yunupingu@-person	-person=22
@bryn_mawr@-location	-location=94
@donald_horne@-person	-person=25
@vs@-person	-person=14
@oto@-art	-art=2
@sophie,_countess_of_wessex@-person	-person=43
@draft@-organization	-organization=9
@fh@-organization	-organization=94
@valmont@-location	-location=14
@mohammed_v@-person	-person=68
@rusalka@-location	-location=2
@the_one@-broadcast_program	-broadcast_program=7
@jeolla@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@artisan@-person	-person=3
@charlie@-art	-art=7
@otra@-product	-product=2
@runaway_jury@-art	-art=43
@stephen_potter@-product	-product=1
@oriya@-language	-language=530
@seveso@-event	-event=4
@everett@-broadcast_program	-broadcast_program=1
@popcorn@-art	-art=49
@crashed@-event	-event=164
@previous_year@-event	-event=33
@zilla_parishad@-organization	-organization=37
@mili@-art	-art=10
@judy_baar_topinka@-person	-person=37
@dan_enright@-person	-person=33
@regina_carter@-person	-person=73
@the_bar@-organization	-organization=2
@aceh@-language	-language=1
@odyssey@-product	-product=25
@rich_dauer@-person	-person=26
@manchester@-language	-language=1
@broadway@-product	-product=2
@salt@-food	-food=252
@ralph_abraham@-person	-person=26
@breyer@-person	-person=38
@schofields@-organization	-organization=4
@peter_cetera@-person	-person=284
@jp@-person	-person=4
@cornelius@-location	-location=50
@turkish_state_railways@-organization	-organization=184
@shields@-product	-product=2
@1995–96@-event	-event=569
@wwf_raw@-product	-product=9
@french_toast@-person	-person=5
@wawa@-language	-language=1
@eastern_orthodoxy@-religion-religion	-religion-religion=57
@radha@-person	-person=68
@dubs@-title	-title=29
@gmina_proszowice@-location	-location=30
@russellville,_arkansas@-location	-location=54
@kirk@-organization	-organization=38
@chyler_leigh@-person	-person=67
@36@-organization	-organization=2
@school_district@-location	-location=25
@uni@-organization	-organization=27
@skylark@-product	-product=16
@umbertide@-location	-location=22
@centennial@-location	-location=56
@rheinfelden@-location	-location=75
@thaïs@-art	-art=88
@iron_mountain@-product	-product=1
@maze@-product	-product=1
@angel_witch@-art	-art=5
@tweed_river@-location	-location=49
@smithsonian_american_art_museum@-location	-location=572
@vlc_media_player@-product	-product=108
@rafael@-person	-person=28
@that's_life!@-art	-art=17
@epo@-organization	-organization=10
@mari@-people-ethnicity	-people-ethnicity=62
@donna_cruz@-person	-person=41
@east_end@-location	-location=272
@sampson@-person	-person=14
@cumaná@-location	-location=118
@villavicencio@-location	-location=93
@ll@-language	-language=1
@jena@-event	-event=1
@gaby_espino@-person	-person=31
@reading@-organization	-organization=1995
@rolf_lassgård@-person	-person=36
@polly@-person	-person=5
@françois_séverin_marceau-desgraviers@-person	-person=24
@claude_autant-lara@-person	-person=103
@diana@-location	-location=23
@english_studies@-organization	-organization=2
@golgotha@-location	-location=19
@ae@-award	-award=20
@gentle_giant@-art	-art=10
@grosvenor@-title	-title=13
@peloponnesian@-location	-location=16
@ernest_george@-person	-person=33
@rescue_me@-broadcast_program	-broadcast_program=259
@lake_charles@-organization	-organization=4
@vercelli@-location	-location=371
@lord_chamberlain's_men@-organization	-organization=109
@bulldog@-person	-person=15
@where_them_girls_at@-art	-art=24
@aandhi@-art	-art=24
@egerton@-title	-title=1
@milwaukee_mile@-location	-location=215
@latina@-location	-location=62
@1977@-broadcast_program	-broadcast_program=1
@mia@-organization	-organization=7
@yawata@-event	-event=5
@beverley@-location	-location=524
@finley@-organization	-organization=8
@crediton@-title	-title=9
@kalmyks@-location	-location=4
@vnukovo_international_airport@-location	-location=65
@atlantic_broadband@-organization	-organization=32
@aerocar@-product	-product=15
@football_league_championship@-organization	-organization=1445
@american_school_of_classical_studies_at_athens@-organization	-organization=63
@butterfly@-broadcast_program	-broadcast_program=3
@friends_with_benefits@-art	-art=45
@ra@-location	-location=2
@uss_bunker_hill@-product	-product=26
@amadora@-organization	-organization=1
@grete_mosheim@-person	-person=22
@tambora@-product	-product=16
@red_hat_enterprise_linux@-product	-product=190
@schaller@-person	-person=1
@merlin@-living_thing	-living_thing=163
@barons@-organization	-organization=4
@michael_joseph@-organization	-organization=6
@dublin_south@-event	-event=3
@rain_or_shine@-art	-art=13
@kups@-broadcast_network	-broadcast_network=1
@kindle_fire@-product	-product=67
@dender@-location	-location=34
@the_falls@-location	-location=10
@leighton@-location	-location=22
@planet_x@-person	-person=33
@wetter@-person	-person=1
@family@-product	-product=1
@bo@-medicine-symptom	-medicine-symptom=1
@vortex@-location	-location=12
@aki@-location	-location=25
@head@-location	-location=2
@pong@-person	-person=1
@ensign@-organization	-organization=9
@nicole@-broadcast_program	-broadcast_program=1
@time@-art	-art=4687
@world_victory_road@-organization	-organization=61
@ltv@-organization	-organization=13
@rock_and_roll,_hoochie_koo@-art	-art=24
@paddy_power@-organization	-organization=72
@the_view@-person	-person=99
@oscar_hammerstein_ii@-person	-person=971
@iberia@-art	-art=25
@motorway@-location	-location=18
@flushing_meadows–corona_park@-location	-location=32
@dalhousie@-person	-person=9
@plasencia@-location	-location=66
@chu_lai@-location	-location=147
@dl@-organization	-organization=7
@viborg@-location	-location=159
@chapel-en-le-frith@-person	-person=2
@chaifetz_arena@-location	-location=22
@aldemaro_romero@-person	-person=43
@elements@-product	-product=3
@barry_goudreau@-person	-person=41
@matt_williams@-person	-person=102
@thirty_seconds_over_tokyo@-art	-art=54
@raf_st_mawgan@-location	-location=37
@cary@-person	-person=3
@oliver_ford_davies@-person	-person=37
@clangers@-food	-food=1
@texaco@-location	-location=1
@guadalupe@-location	-location=111
@grantchester@-location	-location=46
@sprint@-product	-product=9
@barak@-location	-location=6
@coldwater_creek@-organization	-organization=30
@sig@-organization	-organization=38
@la_crosse@-food	-food=3
@bodyguard@-title	-title=25
@emi@-art	-art=4
@thurrock_council@-location	-location=2
@nüwa@-person	-person=77
@eric_quizon@-person	-person=39
@come@-person	-person=18
@ermine@-location	-location=1
@tom@-location	-location=2
@orange@-organization	-organization=339
@robert_e._park@-person	-person=37
@west_hills@-organization	-organization=1
@taj_mahal@-product	-product=1
@admiralties@-location	-location=59
@wsb-tv@-organization	-organization=131
@route_3@-location	-location=231
@the_king's_school,_chester@-organization	-organization=34
@commando@-product	-product=19
@fallout@-person	-person=2
@troon@-location	-location=312
@gas_street_basin@-location	-location=20
@lee_crooks@-person	-person=21
@3rd_division@-event	-event=1
@don@-organization	-organization=14
@thousand_islands@-location	-location=119
@cats@-art	-art=458
@tazawako_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=31
@nbc_news@-broadcast_network	-broadcast_network=2
@danby@-location	-location=41
@apollo_9@-person	-person=2
@vision@-medicine-symptom	-medicine-symptom=5
@sahitya_akademi@-award	-award=5
@mike_muir@-person	-person=67
@hit_me,_baby,_one_more_time@-broadcast_program	-broadcast_program=36
@cape@-location	-location=170
@cook_islands@-organization	-organization=75
@alford@-location	-location=152
@neuwied@-location	-location=207
@anthony_lamb@-person	-person=23
@thailand's@-organization	-organization=2
@moselle@-location	-location=458
@u2@-person	-person=3214
@dicksboro@-organization	-organization=27
@ibrd@-organization	-organization=87
@governor_of_illinois@-person	-person=1
@são_josé@-organization	-organization=32
@gcc@-product	-product=277
@epping@-location	-location=174
@love_life@-art	-art=23
@eastern_kentucky@-organization	-organization=29
@garfield@-organization	-organization=3
@numa@-location	-location=4
@newark-on-trent@-location	-location=213
@angra_dos_reis@-location	-location=39
@summer_solstice@-time	-time=4
@artemide@-organization	-organization=21
@low_countries@-event	-event=1
@remy_zero@-person	-person=49
@croatian@-language	-language=1507
@whitney@-organization	-organization=3
@coconut@-food	-food=135
@tours@-title	-title=5
@mcdonnell_douglas_md-83@-product	-product=23
@twisted_nerve@-organization	-organization=3
@fellow@-event	-event=1
@607@-product	-product=5
@phobos@-product	-product=3
@earl_of_elgin@-title	-title=16
@mubi@-internet-website	-internet-website=4
@alan_martin@-art	-art=1
@paul_rutherford@-person	-person=89
@screech,_timon.@-person	-person=34
@missouri_botanical_garden@-location	-location=122
@wilhelm_hauff@-person	-person=47
@palace@-organization	-organization=8
@marcus_dupree@-person	-person=21
@flyers@-title	-title=1
@kurt_busiek@-person	-person=236
@sandton@-location	-location=134
@vilna@-location	-location=98
@st._peter's@-location	-location=111
@harley_street@-location	-location=160
@the_karate_kid@-product	-product=1
@vega@-product	-product=24
@l.@-living_thing	-living_thing=1
@boathouse_row@-location	-location=58
@american_physical_therapy_association@-organization	-organization=30
@ingvar_carlsson@-person	-person=65
@edward_braddock@-person	-person=111
@william_franklin@-person	-person=76
@sexton@-person	-person=3
@jay_garner@-person	-person=35
@william_dampier@-person	-person=148
@launch@-event	-event=2
@imperial_japanese@-event	-event=1
@makiivka@-location	-location=47
@cardwell@-location	-location=59
@reliance_industries@-organization	-organization=108
@the_paper_chase@-person	-person=27
@the_black_angels@-art	-art=1
@styx@-art	-art=7
@photography@-title	-title=320
@vempati_chinna_satyam@-person	-person=20
@capricorn@-organization	-organization=21
@israeli_military@-location	-location=1
@jean-jacques_rousseau@-person	-person=690
@british_lions@-art	-art=8
@stane_street@-location	-location=80
@westboro@-organization	-organization=2
@montrichard@-location	-location=19
@josephine@-art	-art=8
@abington@-location	-location=115
@principality_of_achaea@-location	-location=309
@transglobal_underground@-person	-person=69
@kyoto@-award	-award=1
@aleutian@-location	-location=43
@celeste@-organization	-organization=1
@kinloss@-location	-location=23
@blue_bird_corporation@-organization	-organization=29
@centennial@-organization	-organization=8
@omega@-organization	-organization=50
@university_of_cambridge@-organization	-organization=4979
@riviera@-product	-product=23
@salt@-location	-location=17
@lu@-transit	-transit=1
@teresa@-art	-art=10
@police_interceptors@-broadcast_program	-broadcast_program=19
@cirencester_town@-organization	-organization=57
@hms_conway@-product	-product=7
@alamo@-product	-product=1
@churches@-location	-location=401
@zbąszyń@-location	-location=42
@lips@-product	-product=34
@lonquimay@-location	-location=31
@gijón@-organization	-organization=4
@ballarat@-organization	-organization=7
@maclean@-organization	-organization=1
@river_wear@-location	-location=215
@henry_thrale@-person	-person=22
@whaddon@-product	-product=1
@parrish@-art	-art=13
@lois_hole@-living_thing	-living_thing=2
@muscat@-person	-person=4
@oceana@-art	-art=11
@passchendaele@-location	-location=30
@elgin@-organization	-organization=10
@meps@-organization	-organization=5
@varna@-location	-location=927
@after_school@-art	-art=1
@tristan@-person	-person=3
@sinik@-person	-person=30
@scott@-location	-location=145
@pathology@-art	-art=8
@lost_and_found@-art	-art=50
@united_states_of_america@-person	-person=2
@90@-chemistry	-chemistry=1
@richard_branson@-broadcast_program	-broadcast_program=1
@tong@-person	-person=12
@broadway_limited@-product	-product=53
@chip_'n_dale_rescue_rangers@-product	-product=4
@woodruff@-living_thing	-living_thing=23
@louis_finkelstein@-person	-person=25
@captured_tracks@-organization	-organization=51
@mole@-location	-location=12
@c@-disease	-disease=20
@tbilisi@-location	-location=12
@cheshunt@-organization	-organization=38
@pat_dolan@-person	-person=20
@claudio_simonetti@-person	-person=36
@sephardim@-people-ethnicity	-people-ethnicity=24
@sonora@-organization	-organization=1
@ironpython@-computer-programming_language	-computer-programming_language=32
@theodor_storm@-person	-person=70
@lynchburg@-location	-location=297
@rishton@-location	-location=29
@sweet_leaf@-organization	-organization=1
@into_the_fire@-art	-art=24
@b@-art	-art=80
@valverde@-person	-person=3
@edmund_kennedy@-person	-person=24
@phyllis_diller@-person	-person=228
@twenty_questions@-product	-product=42
@indie@-organization	-organization=74
@maverick@-location	-location=33
@webex@-organization	-organization=43
@barrie_ingham@-person	-person=29
@ku-ring-gai_council@-location	-location=36
@conradin@-person	-person=112
@brno@-organization	-organization=11
@konstanz@-location	-location=364
@ta@-location	-location=1
@senghenydd@-location	-location=37
@rubella@-disease	-disease=28
@monday@-broadcast_program	-broadcast_program=15
@mount_timpanogos@-location	-location=34
@country_road@-organization	-organization=16
@danube@-location	-location=3582
@brandon_rush@-person	-person=46
@emperor_xuan_of_western_liang@-person	-person=20
@philadelphus@-living_thing	-living_thing=20
@kxtv@-location	-location=3
@deputy_director@-title	-title=24
@neville@-location	-location=9
@katrina@-art	-art=1
@daniel_balaji@-person	-person=21
@bob_wiseman@-person	-person=66
@duke_of_braganza@-location	-location=1
@skomer@-location	-location=27
@nec_red_rockets@-organization	-organization=30
@desmond@-title	-title=18
@lincoln_memorial@-location	-location=348
@bogart@-person	-person=22
@margaretha_krook@-person	-person=22
@the_play_what_i_wrote@-art	-art=24
@madurai@-organization	-organization=6
@ncis@-organization	-organization=38
@arcana@-organization	-organization=1
@belgian_first_division@-event	-event=3
@deçan@-location	-location=25
@police@-art	-art=6
@frente!@-person	-person=42
@flame@-organization	-organization=7
@martin_indyk@-person	-person=23
@secretary_of_state_for_dominion_affairs@-title	-title=36
@bardstown@-location	-location=115
@writers_guild_of_america,_west@-organization	-organization=85
@christy@-art	-art=15
@campbelltown_stadium@-location	-location=54
@alain_cavalier@-person	-person=41
@nihoa@-living_thing	-living_thing=1
@seelow_heights@-event	-event=5
@nassau_county@-organization	-organization=1
@propeller@-organization	-organization=15
@words_and_music@-art	-art=56
@bow@-product	-product=6
@galway_gaa@-organization	-organization=48
@blue_train@-art	-art=25
@oregano@-living_thing	-living_thing=3
@the_adventures_of_tom_sawyer@-broadcast_program	-broadcast_program=6
@métro@-organization	-organization=3
@manila@-product	-product=2
@bank@-organization	-organization=13
@melodeon@-organization	-organization=4
@pac-man_and_the_ghostly_adventures@-broadcast_program	-broadcast_program=45
@head@-disease	-disease=2
@harry_truman@-person	-person=37
@mayor@-person	-person=14
@dudley_field@-location	-location=24
@outside@-art	-art=40
@frederick_i_of_württemberg@-person	-person=45
@princes_end@-location	-location=21
@cops@-broadcast_program	-broadcast_program=160
@casey_jones@-person	-person=70
@ojibwa@-language	-language=22
@wakefield_trinity_wildcats@-organization	-organization=417
@john_carroll@-person	-person=147
@lifford@-person	-person=1
@belle_vue_stadium@-organization	-organization=1
@sierra_entertainment@-person	-person=185
@state@-event	-event=3
@the_blossoms@-person	-person=46
@mountain_view,_california@-organization	-organization=1
@the_cinematic_orchestra@-person	-person=52
@rosalind@-location	-location=19
@lamont@-location	-location=33
@the_green_berets@-art	-art=77
@ottomans@-event	-event=4
@railway_line@-organization	-organization=10
@unnatural_history@-art	-art=8
@movin'_on@-art	-art=40
@dunkeld@-location	-location=203
@gmina_prostki@-location	-location=44
@joaquín_benoit@-person	-person=28
@trenton_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=26
@blink@-art	-art=42
@jaipur_junction@-location	-location=39
@first_avenue@-organization	-organization=1
@birchwood@-location	-location=49
@otsego@-product	-product=1
@nickel@-chemistry	-chemistry=98
@power_stone@-product	-product=29
@child's_play@-art	-art=85
@the_samples@-person	-person=26
@nelson's_column@-broadcast_program	-broadcast_program=2
@sagunto@-location	-location=73
@your_choice_records@-organization	-organization=34
@orange_county_fair@-event	-event=5
@turlock@-organization	-organization=1
@sword@-location	-location=16
@high_society@-location	-location=1
@human_drama@-art	-art=2
@modern@-event	-event=2
@ibn_saud@-religion-religion	-religion-religion=1
@california_department_of_water_resources@-organization	-organization=61
@khanty@-people-ethnicity	-people-ethnicity=45
@main_north_line@-location	-location=53
@autobiography@-person	-person=1
@claus_von_bülow@-person	-person=30
@london@-broadcast_network	-broadcast_network=3
@soma@-god	-god=134
@hum@-broadcast_network	-broadcast_network=5
@hubert_opperman@-person	-person=46
@niki@-person	-person=2
@ma'an@-organization	-organization=1
@bogong_high_plains@-location	-location=21
@tajiks@-people-ethnicity	-people-ethnicity=75
@brigade@-organization	-organization=463
@watercolors@-title	-title=33
@england@-event	-event=17
@satyam@-person	-person=4
@new_zealander@-location	-location=2
@naima@-art	-art=29
@hultsfred@-location	-location=26
@ann_arbor@-event	-event=2
@clackamas@-language	-language=6
@victor_horta@-person	-person=88
@tortricidae@-living_thing	-living_thing=5627
@cfa@-organization	-organization=27
@chacabuco@-location	-location=23
@iida@-location	-location=41
@saturn@-art	-art=6
@light_dragoons@-title	-title=1
@werner_jaeger@-person	-person=22
@tortilla_flat@-location	-location=3
@james_madison@-organization	-organization=81
@belhaven@-organization	-organization=8
@santa_rita@-organization	-organization=4
@karaganda@-organization	-organization=1
@76@-organization	-organization=4
@vigra@-product	-product=2
@billa@-organization	-organization=21
@assistant_commissioner@-title	-title=36
@pineapple_dance_studios@-broadcast_program	-broadcast_program=20
@isonzo@-location	-location=13
@edinburgh_festival@-event	-event=813
@henri_emmanuelli@-person	-person=23
@chara@-person	-person=1
@rize@-person	-person=20
@squirrel@-location	-location=1
@jetstream@-product	-product=4
@brent_carver@-person	-person=27
@mizuho@-product	-product=15
@neminatha@-person	-person=21
@randy_meisner@-art	-art=6
@power_to_the_people@-organization	-organization=3
@elie_siegmeister@-person	-person=30
@marie@-art	-art=23
@charsadda_district@-location	-location=59
@trafalgar@-art	-art=12
@kitty_hawk@-location	-location=52
@wind@-organization	-organization=17
@county_carlow@-organization	-organization=2
@mush@-organization	-organization=6
@serotonin@-art	-art=2
@botho_strauß@-person	-person=25
@boost@-food	-food=4
@rüdesheim@-location	-location=40
@4th_arrondissement_of_paris@-location	-location=32
@reflex@-art	-art=9
@macquarie_fields@-event	-event=1
@the_karate_kid@-art	-art=51
@niles_west_high_school@-organization	-organization=27
@martin_opitz@-person	-person=57
@cr_543@-location	-location=21
@law_school@-education-educational_degree	-education-educational_degree=1
@united_states_public_health_service@-organization	-organization=150
@hereford@-title	-title=11
@8_mile@-art	-art=148
@all-star_game@-event	-event=967
@thomas@-location	-location=30
@justin_parker@-person	-person=24
@mckean_county,_pennsylvania@-location	-location=22
@marcel_hossa@-person	-person=24
@killers@-event	-event=2
@rawtenstall@-organization	-organization=14
@the_prophecy@-art	-art=36
@battle_of_rabaul@-event	-event=23
@fog@-person	-person=24
@kadhal_kottai@-art	-art=20
@ross@-title	-title=7
@45th@-event	-event=2
@bastar_district@-location	-location=29
@disco_biscuits@-person	-person=29
@stern@-organization	-organization=2
@coronet@-product	-product=19
@rita@-living_thing	-living_thing=2
@jerusalem@-art	-art=131
@watford@-organization	-organization=2019
@plymouth@-food	-food=1
@player_of_the_year@-organization	-organization=19
@helsinki@-organization	-organization=13
@gerry_weber_stadion@-location	-location=29
@moerdijk@-person	-person=2
@h._p._lovecraft@-art	-art=7
@isa@-organization	-organization=26
@sugar_hill@-art	-art=20
@skelmersdale_united@-organization	-organization=73
@cambridge_city_council@-location	-location=4
@kotch@-art	-art=29
@the_circus@-organization	-organization=1
@drums@-location	-location=3
@studzienice@-location	-location=37
@alfred_domett@-person	-person=28
@blackboard@-product	-product=9
@munro@-art	-art=5
@oscar@-product	-product=16
@tony_hawk's_american_wasteland@-art	-art=3
@blue_ridge@-product	-product=2
@russell@-person	-person=75
@national_football_foundation@-organization	-organization=103
@prelude@-art	-art=29
@effingham,_illinois@-location	-location=51
@saint_gall@-location	-location=6
@ava@-product	-product=5
@dog_the_bounty_hunter@-broadcast_program	-broadcast_program=74
@ifc@-broadcast_network	-broadcast_network=15
@alycia_moulton@-person	-person=25
@iba@-organization	-organization=97
@grau@-location	-location=15
@1915@-event	-event=123
@look_both_ways@-art	-art=34
@le_havre@-event	-event=6
@genie_award@-event	-event=6
@checker@-product	-product=2
@fired_up@-product	-product=1
@schltdl.@-person	-person=69
@engl@-language	-language=2
@alberto_valerio@-person	-person=22
@dd_smash@-person	-person=26
@achilles_tendon@-medicine-symptom	-medicine-symptom=1
@moana@-art	-art=14
@kitty_carlisle@-person	-person=74
@lubbock@-title	-title=1
@putnam@-organization	-organization=121
@manufactured@-art	-art=1
@hole@-location	-location=57
@saint_etienne@-person	-person=250
@imi@-organization	-organization=25
@david_o._selznick@-person	-person=317
@paducah_and_louisville_railway@-location	-location=22
@woodlark@-living_thing	-living_thing=27
@church_of_jesus_christ_of_latter-day_saints@-organization	-organization=21
@doc@-art	-art=7
@anthony_stewart_head@-person	-person=34
@wu@-organization	-organization=1
@rs@-finance-currency	-finance-currency=90
@metasequoia@-product	-product=2
@matthew_arnold@-organization	-organization=1
@margaret_leijonhufvud@-person	-person=20
@cricklewood@-location	-location=150
@circus@-location	-location=7
@porsche_908@-product	-product=58
@steve_nash@-person	-person=391
@buckhannon,_west_virginia@-location	-location=44
@forest_of_argonne@-location	-location=22
@ken_ishii@-person	-person=27
@colmar@-event	-event=1
@idaea_straminata@-living_thing	-living_thing=35
@democratic_union@-event	-event=1
@holyoke_community_college@-organization	-organization=28
@antidote@-art	-art=7
@cold_harbor@-location	-location=4
@tamworth@-living_thing	-living_thing=3
@fifth@-organization	-organization=29
@anarbor@-person	-person=29
@minister_of_war@-organization	-organization=15
@avenger@-product	-product=35
@eton@-language	-language=5
@duke_of_cleveland@-person	-person=7
@conegliano@-location	-location=88
@university_of_salamanca@-organization	-organization=314
@ursula_oppens@-person	-person=40
@robert_morton_nance@-person	-person=30
@beckley@-location	-location=125
@saint_anselm@-person	-person=20
@liepāja@-location	-location=394
@thomas_barbour@-person	-person=27
@first@-person	-person=7
@st._paul's_school@-location	-location=9
@battle_of_the_yalu_river@-event	-event=33
@christina_aguilera@-art	-art=26
@andersonville@-location	-location=45
@e3@-event	-event=274
@palmetto@-art	-art=9
@grand_hotel@-broadcast_program	-broadcast_program=1
@the_virgin_queen@-art	-art=9
@fort_lauderdale@-organization	-organization=1
@jerry_rivera@-person	-person=51
@christmas@-art	-art=29
@member_of_parliament@-religion-religion	-religion-religion=8
@jordin_sparks@-art	-art=10
@peter_svensson@-person	-person=35
@immigrants@-art	-art=1
@byrd_glacier@-location	-location=50
@christchurch_united@-organization	-organization=60
@women's_world_cup@-event	-event=145
@frey@-organization	-organization=1
@vt@-location	-location=73
@senghenydd@-event	-event=5
@derwentwater@-location	-location=39
@theoren_fleury@-person	-person=81
@sialkot_international_airport@-location	-location=25
@the_players@-person	-person=11
@berrien_springs@-location	-location=29
@red_harvest@-person	-person=21
@protection@-art	-art=42
@orem@-location	-location=137
@victoria_park@-person	-person=1
@denver@-location	-location=3213
@iq@-product	-product=2
@tc@-person	-person=13
@kerman@-location	-location=362
@great_northern@-person	-person=16
@kestrel@-living_thing	-living_thing=49
@belgrade@-organization	-organization=7
@exile@-product	-product=20
@nut@-organization	-organization=23
@boston_public@-broadcast_program	-broadcast_program=293
@erin_moran@-person	-person=42
@danton@-person	-person=40
@moana@-person	-person=2
@fr.@-language	-language=1
@ararat@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@henricus@-person	-person=1
@kevin_towers@-person	-person=36
@willisau@-location	-location=25
@minamitakaki_district@-location	-location=40
@bishopstown@-location	-location=32
@president_of_poland@-event	-event=1
@simcity_2000@-product	-product=30
@babel-17@-art	-art=20
@war_resisters_league@-organization	-organization=64
@alpha_gamma_delta@-organization	-organization=84
@cassel@-person	-person=5
@ranking_joe@-person	-person=25
@beriev_a-50@-product	-product=21
@maude@-location	-location=1
@marriage_at_cana@-event	-event=36
@tyrannosaurus_rex@-person	-person=21
@margate_city@-location	-location=26
@shanghai@-person	-person=1
@electric_light_orchestra@-art	-art=1
@lau@-language	-language=2
@edison_lighthouse@-person	-person=35
@bbc_symphony_orchestra@-person	-person=502
@lemuel_shaw@-person	-person=41
@don_reid@-person	-person=38
@bavaria@-location	-location=9562
@albino@-person	-person=2
@belasco_theatre@-person	-person=1
@greenbrier@-organization	-organization=2
@court_of_final_appeal@-location	-location=5
@jarlsberg@-food	-food=3
@707@-person	-person=9
@henry_mccullough@-person	-person=64
@tweed_heads@-organization	-organization=1
@100%@-art	-art=22
@johann_friedrich_struensee@-person	-person=68
@usher@-broadcast_program	-broadcast_program=1
@mex@-location	-location=14
@georgios_karaiskakis@-person	-person=38
@middleton_stoney@-location	-location=22
@corrientes@-location	-location=299
@arthur_rudolph@-person	-person=32
@attila@-art	-art=79
@escapade@-art	-art=24
@eureka@-art	-art=16
@the_mill@-location	-location=1
@cromdale@-event	-event=5
@george_henry_mackenzie@-person	-person=27
@the_wonderful_adventures_of_nils@-broadcast_program	-broadcast_program=6
@coverage@-person	-person=1
@julie_walters@-person	-person=275
@edna@-event	-event=5
@opening_night@-broadcast_program	-broadcast_program=2
@venice@-art	-art=1
@eurostar@-product	-product=7
@fox_television@-person	-person=1
@s@-biology	-biology=3
@zhang_zilin@-person	-person=24
@slovenia@-location	-location=13884
@fort_hood_shooting@-event	-event=25
@swan@-living_thing	-living_thing=67
@shakespeare@-computer-programming_language	-computer-programming_language=4
@jake@-art	-art=1
@capibaribe_river@-location	-location=25
@renata_adler@-person	-person=37
@roc@-broadcast_program	-broadcast_program=47
@sukumar_ray@-art	-art=2
@the_middle_east@-person	-person=12
@cardwell@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@hermione@-location	-location=18
@reptile@-person	-person=1
@beveridge@-person	-person=10
@vals-les-bains@-location	-location=21
@bryant_washburn@-person	-person=52
@the_night_before@-art	-art=18
@kansa@-person	-person=21
@television_critics_association@-award	-award=14
@pomeranians@-people-ethnicity	-people-ethnicity=55
@1996–97@-event	-event=452
@chief_of_staff@-organization	-organization=5
@flow@-product	-product=18
@iowa_state@-location	-location=1
@wwe@-product	-product=1
@cherbourg@-event	-event=8
@sullivan@-art	-art=9
@san_josé@-location	-location=561
@sweet@-location	-location=2
@a7@-product	-product=2
@catherine_the_great@-person	-person=639
@ashford_international@-location	-location=58
@queen_margaret_college@-location	-location=1
@ara@-organization	-organization=5
@key_west,_florida@-location	-location=902
@showdown@-broadcast_program	-broadcast_program=1
@maker@-art	-art=3
@landeck@-location	-location=55
@numéro@-art	-art=76
@yuma@-location	-location=38
@main_southern_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=33
@big@-event	-event=1
@save_me@-art	-art=54
@centaur@-person	-person=3
@homerton@-organization	-organization=16
@rabies@-art	-art=5
@alben_w._barkley@-person	-person=119
@the_palace_of_auburn_hills@-location	-location=219
@huila@-location	-location=63
@david_cook@-person	-person=231
@vimy@-location	-location=32
@que_sera_sera@-art	-art=26
@ministry_of_health@-location	-location=1
@1st_armoured_regiment@-organization	-organization=21
@lord_randolph_churchill@-person	-person=142
@steve_claridge@-person	-person=54
@winchester_cathedral@-location	-location=277
@bring_me_the_head_of_alfredo_garcia@-art	-art=38
@vector@-food	-food=2
@næstved@-organization	-organization=4
@ring_the_alarm@-person	-person=1
@vincent_curatola@-person	-person=39
@archbishop_of_st_andrews@-title	-title=63
@hitchin@-location	-location=325
@the_beverly_hillbillies@-broadcast_program	-broadcast_program=468
@girls_behaving_badly@-broadcast_program	-broadcast_program=26
@amazon@-product	-product=26
@rödermark@-location	-location=23
@doña_ana_county@-location	-location=69
@cbc's@-broadcast_network	-broadcast_network=24
@harry_benjamin@-person	-person=23
@barton_rovers@-organization	-organization=26
@dunbar_high_school@-organization	-organization=69
@spaceballs@-organization	-organization=4
@john_henry@-person	-person=78
@dixon@-location	-location=55
@korean@-time	-time=2
@flood@-location	-location=6
@vedic@-language	-language=25
@red_bay@-location	-location=27
@central_bank@-organization	-organization=104
@universal_uclick@-organization	-organization=23
@london_bus@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@fox_lake@-location	-location=41
@radisson_hotel@-organization	-organization=20
@snapper@-broadcast_program	-broadcast_program=1
@jake_thomas@-person	-person=27
@hoogstraten@-person	-person=1
@bascule@-location	-location=30
@buffalo@-event	-event=2
@queens_of_the_stone_age@-art	-art=15
@scars@-organization	-organization=1
@stephenville@-organization	-organization=2
@camargue@-product	-product=2
@stoker@-award	-award=1
@professor_green@-person	-person=180
@magic_kingdom@-person	-person=12
@the_pietasters@-art	-art=3
@lochwinnoch@-location	-location=50
@le_tigre@-person	-person=134
@carnot@-product	-product=4
@rohini@-person	-person=54
@lorna_tolentino@-person	-person=117
@karl_wallenda@-person	-person=26
@thorax@-living_thing	-living_thing=40
@sapporo@-location	-location=1187
@midnight's_children@-art	-art=97
@dead_by_april@-art	-art=4
@liubartas@-person	-person=42
@rzeczpospolita@-location	-location=4
@ettore_fieramosca@-product	-product=3
@mex@-event	-event=7
@jeff_jagodzinski@-person	-person=25
@curley_culp@-person	-person=34
@alexis_bledel@-person	-person=88
@ncaa_tournament@-organization	-organization=8
@sunset_park@-location	-location=81
@girl_authority@-person	-person=23
@africans@-location	-location=1
@alfredo_ottaviani@-person	-person=33
@aragon@-organization	-organization=1
@hont_county@-location	-location=23
@vladimir_lossky@-person	-person=60
@david_russell_hulme@-person	-person=23
@xing@-person	-person=5
@carol_i@-art	-art=1
@secretary_of_state_for_the_colonies@-title	-title=324
@atco@-title	-title=2
@wheelock@-location	-location=22
@camp_ramah@-organization	-organization=25
@phelps@-organization	-organization=1
@lump@-medicine-symptom	-medicine-symptom=4
@congregational_church@-location	-location=4
@hispania@-event	-event=2
@kai@-organization	-organization=5
@cleveland_municipal_stadium@-location	-location=31
@netscape_navigator@-product	-product=108
@louise_mensch@-person	-person=20
@surgeon@-person	-person=28
@austrian@-language	-language=1
@scandinavian@-event	-event=1
@richard_russell,_jr.@-person	-person=56
@tiswadi@-location	-location=22
@bob_friend@-person	-person=45
@singapore@-broadcast_network	-broadcast_network=1
@traktor@-organization	-organization=3
@mark_jacobs@-person	-person=20
@loyola_college@-organization	-organization=151
@uprising@-organization	-organization=4
@niger@-organization	-organization=56
@tyr@-living_thing	-living_thing=1
@mercy@-art	-art=85
@the_leftovers@-person	-person=11
@rat@-title	-title=2
@villanova@-location	-location=33
@gloria@-event	-event=3
@chick-fil-a@-event	-event=1
@santo_tomas@-location	-location=67
@msf@-organization	-organization=29
@jack@-living_thing	-living_thing=20
@saturn@-event	-event=1
@luan_krasniqi@-person	-person=38
@the_lilac_time@-person	-person=21
@privy_council@-organization	-organization=902
@terrestrial@-organization	-organization=2
@paysandú@-organization	-organization=1
@walloons@-organization	-organization=1
@conowingo_dam@-location	-location=31
@bitlis@-location	-location=99
@william_b._coley_award@-award	-award=25
@beachy_head@-location	-location=213
@limestone@-location	-location=62
@whitewater_river@-location	-location=60
@monkey_business@-art	-art=114
@woodpecker@-art	-art=2
@rex_brown@-person	-person=54
@aphrodite's_child@-person	-person=46
@snow_queen@-broadcast_program	-broadcast_program=10
@murray,_utah@-location	-location=89
@arizona_state_museum@-location	-location=22
@diane_duane@-person	-person=94
@kotzebue@-location	-location=54
@miho_kanno@-person	-person=20
@puma@-living_thing	-living_thing=121
@xm@-art	-art=5
@solar@-god	-god=1
@deception@-art	-art=33
@selle@-location	-location=29
@new_york_coliseum@-location	-location=34
@rudaki@-person	-person=37
@blavet@-location	-location=27
@bobby_timmons@-person	-person=112
@atlantic@-product	-product=16
@shrike@-living_thing	-living_thing=22
@magnolia@-organization	-organization=7
@lacrosse@-art	-art=4
@batavia@-art	-art=9
@magnus_iv_of_sweden@-person	-person=44
@humana@-organization	-organization=45
@superior@-title	-title=16
@gee@-person	-person=5
@assistant_secretary_of_state@-organization	-organization=1
@cerro_gordo_county@-location	-location=60
@fig@-location	-location=2
@thomas_pitt@-person	-person=53
@yayoi@-event	-event=29
@ahmadi@-organization	-organization=34
@davie@-person	-person=2
@trio@-organization	-organization=37
@matsuyama@-organization	-organization=1
@eastland@-organization	-organization=1
@siachen_glacier@-event	-event=1
@michael_brown@-person	-person=92
@skeleton_warriors@-broadcast_program	-broadcast_program=20
@john_boy_and_billy@-person	-person=49
@ridgway@-person	-person=14
@the_screaming_jets@-art	-art=9
@peterborough@-person	-person=1
@aldie@-event	-event=8
@gossip_girl@-art	-art=282
@alpha_rev@-person	-person=20
@juhi_parmar@-person	-person=29
@van@-living_thing	-living_thing=1
@h@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=15
@naismith_memorial_basketball_hall_of_fame@-organization	-organization=462
@glebe@-location	-location=132
@plane@-organization	-organization=1
@caruaru@-location	-location=62
@20th_century_fox_television@-organization	-organization=197
@mizuho@-organization	-organization=5
@majid_michel@-person	-person=35
@rookwood@-art	-art=13
@toltec@-people-ethnicity	-people-ethnicity=201
@minister_for_finance@-title	-title=155
@caps@-chemistry	-chemistry=1
@charles_mcclendon@-person	-person=20
@lawton_chiles@-organization	-organization=1
@woodside@-organization	-organization=5
@hurrian@-language	-language=48
@huangshan@-location	-location=33
@kedah@-language	-language=1
@surveying@-organization	-organization=1
@fitzgerald_stadium@-location	-location=22
@chris_hardwick@-person	-person=135
@taku_iwasaki@-person	-person=20
@st_petersburg@-location	-location=36
@crown_of_creation@-art	-art=22
@thimphu@-organization	-organization=1
@frontierland@-art	-art=2
@vantage@-location	-location=12
@tak@-location	-location=53
@chanute@-location	-location=27
@cook_islands_party@-organization	-organization=108
@outsiders@-person	-person=2
@rn@-organization	-organization=554
@forest_city@-organization	-organization=7
@ronald_davis@-person	-person=41
@helena@-organization	-organization=4
@circuit_courts@-organization	-organization=21
@torre@-person	-person=6
@tarussky_district@-location	-location=20
@chamber_of_deputies@-event	-event=1
@nancy_wake@-broadcast_program	-broadcast_program=2
@martini@-person	-person=6
@fellow@-location	-location=1
@willunga_railway_line@-location	-location=20
@how_the_west_was_won@-art	-art=151
@saint-jean-de-maurienne@-location	-location=57
@shadow_warrior@-person	-person=1
@k-1_10000_m@-event	-event=22
@c-2@-organization	-organization=1
@gerberga_of_saxony@-person	-person=20
@the_sapphires@-art	-art=41
@landscape@-art	-art=9
@lethbridge@-location	-location=494
@miami_dolphins@-location	-location=1
@cranbrook@-organization	-organization=12
@otomí@-language	-language=5
@ian_lloyd@-person	-person=20
@1963@-broadcast_program	-broadcast_program=2
@sue_nicholls@-person	-person=51
@german-born@-people-ethnicity	-people-ethnicity=9
@sakarya@-location	-location=66
@new_york_times@-event	-event=3
@dubrovnik@-organization	-organization=9
@amala@-person	-person=48
@midnight_madness@-art	-art=27
@holly_madison@-person	-person=59
@eliminator@-event	-event=1
@alexander_nevsky@-product	-product=4
@meteor@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@viceroy@-location	-location=10
@frisia@-location	-location=352
@melpomene@-living_thing	-living_thing=1
@girls@-broadcast_program	-broadcast_program=120
@brain_dead@-person	-person=4
@battle_of_kleidion@-event	-event=26
@nrk@-broadcast_network	-broadcast_network=407
@minister_of_communications@-title	-title=48
@le_mans@-person	-person=1
@eric_bauza@-person	-person=82
@men's_double_york_round@-event	-event=20
@richard_james@-organization	-organization=3
@yma_sumac@-person	-person=58
@ibarra@-location	-location=40
@best_friends@-organization	-organization=2
@dominic_grieve@-person	-person=48
@nicholas_goodrick-clarke@-person	-person=67
@saint-bruno-de-montarville@-location	-location=46
@98@-organization	-organization=2
@ultramarine@-visual_art-color	-visual_art-color=12
@larry_cedar@-person	-person=38
@selle@-event	-event=8
@what'd_i_say@-art	-art=65
@zoran_primorac@-person	-person=27
@penfield@-person	-person=3
@white_eyes@-art	-art=2
@timex@-organization	-organization=80
@stateside@-organization	-organization=22
@cheaters@-art	-art=13
@enna@-person	-person=1
@ligeia@-person	-person=14
@cookie@-broadcast_program	-broadcast_program=1
@jackson_c._frank@-art	-art=5
@algerian@-event	-event=2
@future@-event	-event=1
@singapore@-language	-language=1
@cape_farewell@-organization	-organization=10
@antigua_and_barbuda@-organization	-organization=81
@rolls-royce_phantom@-product	-product=27
@pro@-person	-person=8
@supreme_commander@-product	-product=21
@rousseau@-art	-art=1
@tomorrow's_world@-art	-art=5
@jay_county@-organization	-organization=4
@unification_theological_seminary@-organization	-organization=23
@west_australian_football_league@-organization	-organization=571
@south_west_england@-location	-location=515
@duke_of_chandos@-person	-person=13
@six@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@compact@-product	-product=2
@nelson_city_council@-organization	-organization=20
@polkowice@-organization	-organization=3
@are_we_there_yet?@-broadcast_program	-broadcast_program=43
@tokugawa_hidetada@-person	-person=142
@lord_lovat@-title	-title=34
@nairobi@-organization	-organization=2
@fort_valley@-location	-location=40
@encamp@-organization	-organization=3
@redcar@-location	-location=30
@furniture@-person	-person=17
@pravda@-location	-location=1
@onex@-product	-product=1
@wwe@-event	-event=2
@wensleydale@-location	-location=111
@ewa_farna@-person	-person=26
@arabi@-location	-location=21
@remade@-organization	-organization=8
@gsfc@-organization	-organization=54
@riccardo_cucciolla@-person	-person=21
@hungarian_championship@-organization	-organization=25
@the_lieutenant@-art	-art=6
@dover@-person	-person=18
@the_cheetah_girls@-product	-product=3
@cape_cod@-food	-food=1
@the_rifles@-art	-art=3
@borre@-location	-location=25
@paredes@-location	-location=58
@tamarack@-living_thing	-living_thing=30
@staszów@-event	-event=1
@avon@-organization	-organization=116
@astor_pictures@-organization	-organization=24
@2012_paralympic_games@-event	-event=59
@canta@-art	-art=9
@ham@-location	-location=91
@aversa@-organization	-organization=2
@adolf_dymsza@-person	-person=30
@roade@-location	-location=25
@prime_minister's@-title	-title=24
@izola@-organization	-organization=3
@jan_schakowsky@-person	-person=59
@goldeneye@-living_thing	-living_thing=24
@cedarville@-location	-location=69
@tucson_air_national_guard_base@-location	-location=23
@hq@-organization	-organization=1
@fisk@-person	-person=4
@katy@-product	-product=3
@chittagong_division@-organization	-organization=17
@make_it_happen@-art	-art=35
@red_flag@-organization	-organization=1
@web_design@-product	-product=1
@adb@-organization	-organization=26
@tros@-location	-location=1
@palisades@-organization	-organization=3
@pico_rivera,_california@-location	-location=40
@lois_weber@-person	-person=49
@castor_and_pollux@-art	-art=5
@harmony@-art	-art=35
@bedrock@-organization	-organization=11
@the_dove@-god	-god=1
@national_order_of_merit_(france)@-title	-title=23
@jens_lekman@-person	-person=92
@raw_fm@-broadcast_program	-broadcast_program=13
@pokrovsk@-location	-location=30
@the_space_gamer@-art	-art=31
@northwood_high_school@-organization	-organization=26
@breakfast_club@-broadcast_program	-broadcast_program=1
@catalina@-location	-location=52
@rib-hadda@-person	-person=34
@errol_flynn@-art	-art=2
@ken_billington@-person	-person=28
@hohenzollern@-organization	-organization=3
@demos@-art	-art=3
@radha_jayalakshmi@-person	-person=31
@kendra@-broadcast_program	-broadcast_program=18
@popstars@-broadcast_program	-broadcast_program=334
@josh_hutcherson@-person	-person=99
@lebanon_national_football_team@-organization	-organization=71
@victorians@-organization	-organization=3
@alison_and_peter_smithson@-organization	-organization=31
@wally_gagel@-person	-person=26
@george_weiss@-person	-person=59
@oppenheim@-location	-location=109
@lipinki@-location	-location=25
@meshgin_shahr_county@-location	-location=299
@morrisons@-organization	-organization=338
@spilsby@-location	-location=101
@vice_chancellor@-title	-title=27
@.@-person	-person=5
@cats@-living_thing	-living_thing=23
@in_the_zone@-person	-person=1
@zambia@-location	-location=5148
@congregational_church@-religion-religion	-religion-religion=224
@trakya_university@-organization	-organization=31
@mother_love_bone@-person	-person=107
@furnace@-location	-location=4
@miss_international@-event	-event=24
@national_patriotic_coalition@-organization	-organization=20
@rudimentary_peni@-person	-person=34
@town@-location	-location=1457
@the_wedding@-person	-person=19
@alain_savary@-person	-person=29
@sentinel@-product	-product=6
@cowichan_valley@-location	-location=43
@sapphire@-art	-art=19
@journal_of_the_british_interplanetary_society@-art	-art=38
@braj_bhasha@-language	-language=54
@imaginasian@-location	-location=1
@at_the_movies@-art	-art=2
@the_skin_i_live_in@-art	-art=36
@1997@-art	-art=6
@polygonaceae@-living_thing	-living_thing=145
@loudoun_county@-location	-location=217
@korea@-language	-language=5
@niccolò_dell'abbate@-person	-person=29
@ivatan@-people-ethnicity	-people-ethnicity=10
@candor@-location	-location=27
@joel_fabiani@-person	-person=21
@rauma@-location	-location=183
@ronnie_drew@-art	-art=1
@52nd_street@-art	-art=19
@waterfalls@-location	-location=6
@unpredictable@-art	-art=43
@aerosmith@-person	-person=1787
@mohan@-location	-location=3
@red_sea@-visual_art-color	-visual_art-color=1
@europa@-person	-person=2
@wilfrid_kent_hughes@-person	-person=27
@daewoo@-organization	-organization=182
@eldorado@-location	-location=73
@wjz@-location	-location=37
@saint_peter@-location	-location=39
@now_and_forever@-art	-art=24
@october_20@-time	-time=254
@veteran@-location	-location=10
@jungjong@-person	-person=56
@women's@-location	-location=1
@kyle_blanks@-person	-person=22
@white_sox@-location	-location=1
@janissaries@-art	-art=3
@jüterbog@-location	-location=86
@rusk,_texas@-location	-location=26
@terl_bryant@-person	-person=27
@rome@-organization	-organization=107
@whitefield@-person	-person=4
@colchester@-product	-product=3
@høylandet@-location	-location=43
@lamy@-location	-location=12
@timothy_taylor@-organization	-organization=5
@verbier@-location	-location=79
@w.e.@-art	-art=31
@airport_link@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@rick_majerus@-person	-person=57
@batavia@-people-ethnicity	-people-ethnicity=1
@bank_of_ireland@-location	-location=1
@jonesborough@-location	-location=63
@standish@-location	-location=137
@sunshine@-person	-person=25
@the_culinary_institute_of_america@-organization	-organization=29
@british_colony@-event	-event=7
@ulysses@-location	-location=33
@1924@-event	-event=612
@peter_kirsten@-person	-person=22
@david_davies@-person	-person=78
@john_pringle@-title	-title=1
@trace@-location	-location=1
@king_arthur@-broadcast_program	-broadcast_program=3
@beverstedt@-location	-location=22
@v@-broadcast_network	-broadcast_network=107
@1991_soviet_coup_d'état_attempt@-event	-event=41
@lady_bird@-person	-person=7
@shu@-organization	-organization=1
@calvin@-location	-location=9
@strong@-title	-title=1
@gama@-location	-location=12
@925@-location	-location=29
@glen_davis@-location	-location=15
@guggenheim_museum@-location	-location=309
@the_expert@-broadcast_program	-broadcast_program=14
@ateneo_de_zamboanga_university@-organization	-organization=33
@dennis_anderson@-person	-person=23
@hohe_tauern@-location	-location=83
@principal@-organization	-organization=3
@joe_sullivan@-person	-person=42
@project_86@-person	-person=66
@deva@-god	-god=113
@flare@-art	-art=30
@spurs@-organization	-organization=125
@making_the_grade@-broadcast_program	-broadcast_program=6
@unitarian_church_of_transylvania@-location	-location=26
@spring@-time	-time=2
@office_of_strategic_services@-organization	-organization=651
@jason@-art	-art=2
@enchanted_kingdom@-location	-location=21
@kansai@-organization	-organization=1
@tiger_bay@-location	-location=32
@woodstown_high_school@-organization	-organization=20
@jena@-people-ethnicity	-people-ethnicity=1
@west_memphis,_arkansas@-location	-location=75
@hydrochloric_acid@-chemistry	-chemistry=30
@vice-president@-title	-title=143
@notodden@-organization	-organization=52
@tanner@-living_thing	-living_thing=1
@jonas_l.a.@-broadcast_program	-broadcast_program=49
@applause@-product	-product=1
@cam_gigandet@-person	-person=47
@2010_fiba_world_championship@-event	-event=297
@yankee_doodle_dandy@-art	-art=125
@pakistan@-time	-time=1
@hesperus@-person	-person=6
@paris_opéra@-organization	-organization=21
@leander_starr_jameson@-person	-person=77
@seema@-art	-art=12
@hopi_language@-language	-language=24
@dance@-art	-art=101
@amnesia@-art	-art=23
@from_here_to_eternity@-broadcast_program	-broadcast_program=18
@dacia@-organization	-organization=36
@conflict@-product	-product=1
@scientist@-person	-person=34
@battle_of_wadi_al-khazandar@-event	-event=26
@league@-person	-person=5
@military_officer@-title	-title=46
@anti-nazi_league@-organization	-organization=53
@new_york_daily_news@-art	-art=227
@sudan_airways@-organization	-organization=22
@matalan@-organization	-organization=68
@debra_lawrance@-person	-person=31
@behemoth@-location	-location=9
@rebel_without_a_cause@-art	-art=177
@emma@-location	-location=4
@cephalon@-organization	-organization=27
@ada@-organization	-organization=24
@council_of_rome@-organization	-organization=27
@glinka@-person	-person=88
@michel_audiard@-person	-person=44
@over_the_limit@-broadcast_program	-broadcast_program=2
@pit@-event	-event=1
@alice_neel@-art	-art=2
@orient@-location	-location=24
@la_verne@-organization	-organization=9
@katie_white@-person	-person=25
@liepāja@-organization	-organization=4
@acca@-location	-location=1
@vancouver_expedition@-person	-person=1
@buses@-art	-art=1
@hackney_downs_school@-organization	-organization=27
@william_lloyd_garrison@-person	-person=279
@by-election@-location	-location=3
@baron_dacre@-person	-person=3
@central_bedfordshire@-location	-location=107
@35th@-location	-location=5
@whately@-person	-person=1
@taito@-person	-person=197
@noel_gallagher's_high_flying_birds@-art	-art=18
@diplomacy@-product	-product=55
@derek_forbes@-person	-person=28
@fleetwood@-title	-title=1
@miroslav_đukić@-person	-person=38
@@-broadcast_network	-broadcast_network=5
@funhouse@-art	-art=53
@michael_dante@-person	-person=24
@cup@-organization	-organization=52
@the_dinah_shore_show@-broadcast_program	-broadcast_program=25
@prime_minister's_literary_awards@-award	-award=30
@dailymotion@-organization	-organization=73
@hogarth@-person	-person=82
@fitchburg@-organization	-organization=7
@berwick@-person	-person=5
@carnegie_endowment_for_international_peace@-organization	-organization=264
@delft@-product	-product=1
@buffalo_hump@-disease	-disease=1
@american@-product	-product=7
@sarah_palfrey_cooke@-person	-person=49
@core@-person	-person=10
@georgian_national_team@-organization	-organization=28
@the_deep@-location	-location=11
@edna_flugrath@-person	-person=25
@red_sox@-organization	-organization=200
@max_gillies@-person	-person=34
@chowmahalla_palace@-location	-location=27
@cromartie_high_school@-broadcast_program	-broadcast_program=60
@emi@-person	-person=2
@babar@-location	-location=5
@dd_national@-organization	-organization=2
@georgian@-art	-art=2
@john_wesley@-art	-art=4
@james_duval@-person	-person=37
@person@-god	-god=1
@oregon_house_of_representatives@-organization	-organization=444
@kumba@-location	-location=35
@jack_whitaker@-person	-person=46
@sheila_e.@-person	-person=210
@blue_monk@-art	-art=21
@scouting@-organization	-organization=22
@edinburgh_trams@-transit	-transit=53
@netherlands@-broadcast-tv_channel	-broadcast-tv_channel=1
@machida,_tokyo@-location	-location=37
@stephen_lynch@-person	-person=95
@radio_telefís_éireann@-broadcast_network	-broadcast_network=2
@pérez_zeledón@-location	-location=8
@marcantonio_franceschini@-person	-person=47
@czechs@-organization	-organization=1
@merseyside@-organization	-organization=3
@tallinna_kalev@-organization	-organization=31
@tomisaburo_wakayama@-person	-person=24
@caudron@-organization	-organization=72
@national_gallery@-location	-location=553
@labrador@-product	-product=1
@search@-internet-website	-internet-website=2
@ammon@-people-ethnicity	-people-ethnicity=140
@mudgee@-location	-location=116
@wurlitzer@-product	-product=2
@pennine@-product	-product=1
@silent_running@-art	-art=73
@saint_benedict@-organization	-organization=3
@fipa@-people-ethnicity	-people-ethnicity=3
@washington_heights@-location	-location=361
@kaufman@-person	-person=6
@pieces@-product	-product=1
@geographia@-art	-art=17
@national_liberals@-organization	-organization=47
@in_america@-art	-art=96
@rehoboth@-location	-location=114
@the_swan@-art	-art=12
@loon_lake@-art	-art=3
@metropolitan_area@-organization	-organization=12
@route_143@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@kups@-organization	-organization=81
@will_ferguson@-person	-person=31
@gun_hill_road@-location	-location=28
@nelson_w._aldrich@-person	-person=58
@rattle@-product	-product=57
@ryan_bayley@-person	-person=21
@prince_henry_of_battenberg@-person	-person=39
@viera@-location	-location=21
@order_of_merit@-event	-event=2
@laurentian@-location	-location=12
@sindh@-people-ethnicity	-people-ethnicity=1
@eastern_africa@-location	-location=24
@marans@-location	-location=12
@peter_lindbergh@-person	-person=73
@nightmare@-art	-art=28
@pontic_greeks@-location	-location=1
@the_young_doctors@-art	-art=5
@carlos_colón@-person	-person=27
@frank_knox@-person	-person=101
@john_french_sloan@-person	-person=35
@curtin@-broadcast_program	-broadcast_program=9
@intuit@-organization	-organization=120
@martin_erat@-person	-person=21
@it's_magic@-person	-person=1
@erkki_melartin@-person	-person=20
@chaplain@-title	-title=816
@highgate@-location	-location=426
@fiji@-people-ethnicity	-people-ethnicity=2
@attlee@-title	-title=1
@fred@-art	-art=1
@auvergne@-organization	-organization=1
@norfolk_county@-location	-location=261
@cts@-broadcast_network	-broadcast_network=45
@girls_on_top@-art	-art=4
@vas@-organization	-organization=1
@kennedy_center@-location	-location=122
@steve_harmison@-person	-person=137
@nugent@-title	-title=1
@prism@-product	-product=1
@eric_allen@-person	-person=27
@huna@-religion-religion	-religion-religion=3
@peugeot@-product	-product=5
@emperor_of_the_north_pole@-art	-art=22
@rosa_parks@-organization	-organization=1
@finals@-event	-event=145
@tycoon@-person	-person=5
@juan_aurich@-organization	-organization=128
@dalgety@-location	-location=18
@hugh_simon@-person	-person=23
@geos@-product	-product=30
@case@-organization	-organization=28
@tahiti@-location	-location=1367
@petronius@-location	-location=2
@saskatchewan@-location	-location=7398
@chocolate@-food	-food=74
@harfleur@-location	-location=88
@algonac,_michigan@-location	-location=21
@1946@-event	-event=246
@houston_calls@-person	-person=27
@princess_of_wales@-title	-title=3
@covington@-organization	-organization=1
@no_surrender@-event	-event=132
@jersey@-product	-product=4
@r1@-event	-event=20
@reverend_bizarre@-art	-art=1
@walhalla@-art	-art=1
@good_vibrations@-organization	-organization=8
@leviathan@-person	-person=1
@jennifer_dunn@-person	-person=27
@saint-simon@-location	-location=14
@arthur_w._radford@-person	-person=35
@bernard_hepton@-person	-person=47
@41@-art	-art=7
@bosnia_and_herzegovina@-people-ethnicity	-people-ethnicity=1
@brian_johnston@-person	-person=65
@six@-broadcast_program	-broadcast_program=1
@les_liaisons_dangereuses@-broadcast_program	-broadcast_program=7
@capital_city@-organization	-organization=3
@tom_and_jerry@-food	-food=2
@the_rumour@-person	-person=24
@darbhanga@-location	-location=191
@bali@-broadcast_program	-broadcast_program=1
@residential_school@-organization	-organization=1
@ias@-organization	-organization=12
@islander@-location	-location=1
@pinkerton_academy@-organization	-organization=42
@continuum@-organization	-organization=30
@balsall_heath@-location	-location=65
@the_company@-organization	-organization=7
@apache_indian@-person	-person=60
@anna_and_the_king@-art	-art=48
@wind@-product	-product=42
@triple_a@-organization	-organization=34
@billy@-person	-person=79
@dashtaki_district@-location	-location=49
@ueli_steck@-person	-person=20
@amman@-event	-event=2
@friday's_child@-person	-person=4
@twa_flight_center@-location	-location=20
@yamagata@-art	-art=71
@buru@-location	-location=143
@hiroshima@-art	-art=139
@bob_nieman@-person	-person=41
@revelations@-broadcast_program	-broadcast_program=19
@vizcaya@-product	-product=9
@ps1@-product	-product=42
@medea@-art	-art=132
@quiapo,_manila@-location	-location=35
@november@-event	-event=9
@the_incident@-art	-art=27
@perfect_world@-art	-art=6
@box@-living_thing	-living_thing=42
@norton@-art	-art=1
@today_is_the_day@-art	-art=2
@forces@-event	-event=3
@giro@-location	-location=1
@healy@-person	-person=3
@onondagas@-people-ethnicity	-people-ethnicity=29
@punjab@-location	-location=2728
@sudanese@-event	-event=1
@9@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=59
@mark_hunter@-person	-person=82
@coyote_ugly@-location	-location=5
@donald_wildmon@-person	-person=20
@john_w._young@-person	-person=22
@challenge@-art	-art=18
@fired_up@-broadcast_program	-broadcast_program=22
@terry_gilliam@-person	-person=566
@the_bedford_diaries@-broadcast_program	-broadcast_program=21
@miguel_alemán@-person	-person=17
@bad_boy_bill@-person	-person=21
@i-376@-location	-location=45
@the_charge_of_the_light_brigade@-art	-art=128
@nichols@-organization	-organization=4
@tottori@-organization	-organization=11
@wickes@-product	-product=5
@douglas,_wyoming@-location	-location=47
@cobra@-location	-location=1
@standard@-location	-location=7
@wynton_marsalis@-person	-person=604
@athlete@-event	-event=1
@morelia@-location	-location=267
@slipknot@-art	-art=23
@the_overcoat@-art	-art=57
@gabby_eigenmann@-person	-person=42
@columbus@-product	-product=13
@timrå@-location	-location=18
@camelia_potec@-person	-person=22
@gore@-organization	-organization=1
@the_insider@-art	-art=146
@wildcat@-living_thing	-living_thing=165
@carnivores@-product	-product=7
@the_archers@-organization	-organization=10
@germantown@-product	-product=2
@president_of_chile@-title	-title=301
@the_freewheelin'_bob_dylan@-art	-art=76
@tcu_horned_frogs@-organization	-organization=28
@cley_next_the_sea@-location	-location=27
@anderson@-broadcast_program	-broadcast_program=3
@yerevan@-transit	-transit=4
@aldershot@-location	-location=761
@sea_level@-person	-person=19
@honiton@-location	-location=156
@whoops_apocalypse@-art	-art=1
@butte_county,_california@-location	-location=56
@dave_palmer@-person	-person=24
@indramayu@-location	-location=24
@indianapolis@-art	-art=1
@gwynedd@-organization	-organization=1
@lenton@-location	-location=45
@lakers@-event	-event=7
@honkin'_on_bobo@-art	-art=21
@masada@-event	-event=3
@106@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@tartar@-location	-location=13
@taste@-person	-person=46
@club@-art	-art=10
@melita@-location	-location=26
@portuguese@-location	-location=6562
@woodside@-location	-location=221
@maac@-organization	-organization=103
@vijay_prashad@-person	-person=25
@applause@-organization	-organization=4
@phil_spalding@-person	-person=27
@david_james@-person	-person=176
@kelvin@-person	-person=11
@chesil_beach@-location	-location=81
@larissa@-location	-location=49
@wilson's_creek@-location	-location=2
@dvd@-product	-product=10264
@harbour_view@-location	-location=6
@yankton@-product	-product=1
@congratulations@-art	-art=25
@speak_low@-art	-art=51
@power_electronics_valencia@-organization	-organization=52
@tradition@-art	-art=9
@excalibur@-art	-art=91
@gordon@-broadcast_program	-broadcast_program=1
@vail@-location	-location=143
@launch@-broadcast_program	-broadcast_program=3
@kunal_kapoor@-person	-person=39
@buckley@-location	-location=13
@muir@-organization	-organization=5
@dope@-person	-person=92
@state@-art	-art=18
@brendon_urie@-person	-person=66
@balmorhea@-location	-location=13
@south_atlantic_league@-organization	-organization=614
@rob_ickes@-person	-person=25
@joe_borowski@-person	-person=31
@langport_rural_district@-location	-location=23
@psycho@-art	-art=47
@agira@-location	-location=16
@bellona@-god	-god=52
@north_rhine-westphalia@-event	-event=2
@louise_lee@-person	-person=28
@the_front@-art	-art=25
@sima_milutinović_sarajlija@-person	-person=20
@sadogatake_stable@-organization	-organization=20
@duke_of_somerset@-person	-person=70
@beta@-location	-location=13
@balla@-person	-person=6
@colin@-art	-art=10
@tim_collins@-person	-person=45
@camas,_washington@-location	-location=48
@focke-wulf@-organization	-organization=113
@wabash_river@-location	-location=371
@richard_von_weizsäcker@-person	-person=137
@sturgis@-location	-location=65
@thomas_holcomb@-person	-person=27
@the_list@-art	-art=74
@la_verne@-location	-location=36
@whangaehu_river@-location	-location=20
@gresham@-location	-location=25
@ajax@-computer-programming_language	-computer-programming_language=300
@ante_starčević@-person	-person=55
@duke_of_beaufort@-title	-title=62
@leiden@-location	-location=1718
@colon@-disease	-disease=5
@kailali_district@-location	-location=53
@assistant_united_states_attorney@-organization	-organization=1
@musée_des_beaux-arts@-location	-location=50
@chi@-event	-event=1
@terek@-organization	-organization=16
@winnebago@-location	-location=87
@beaufort@-food	-food=1
@renova@-organization	-organization=26
@ramelton@-location	-location=38
@kanu@-person	-person=13
@hamamelis_virginiana@-living_thing	-living_thing=25
@charles_sturt_university@-organization	-organization=184
@bradley_stoke@-location	-location=27
@airport_express_train@-organization	-organization=28
@rod_smallwood@-person	-person=57
@eng@-language	-language=37
@79th_armoured_division@-organization	-organization=21
@kashubian@-location	-location=3
@hm_the_queen@-person	-person=33
@m4@-location	-location=200
@bob_cerv@-person	-person=28
@cambridge_university_press@-organization	-organization=2169
@rostrevor_college@-organization	-organization=20
@dhauladhar@-location	-location=41
@58th@-event	-event=4
@kamikaze@-food	-food=6
@oh@-location	-location=119
@new_sweden@-location	-location=221
@saint_benedict@-art	-art=1
@the_blitz@-art	-art=10
@flynn@-art	-art=6
@lydia@-person	-person=48
@gary_farmer@-person	-person=47
@roger_vitrac@-person	-person=29
@1972@-event	-event=1476
@search@-organization	-organization=1
@you'll_never_get_rich@-broadcast_program	-broadcast_program=1
@european_elections@-organization	-organization=4
@headlights@-art	-art=7
@the_three_sisters@-art	-art=23
@greg@-event	-event=1
@jaap_stam@-person	-person=68
@brevard_county_manatees@-organization	-organization=76
@organ@-art	-art=9
@akbar_bugti@-person	-person=23
@uso@-person	-person=1
@stonington@-location	-location=135
@casuarina_equisetifolia@-living_thing	-living_thing=34
@jenůfa@-art	-art=139
@lake_george@-location	-location=137
@mondo_2000@-art	-art=28
@kingdom_hearts_birth_by_sleep@-product	-product=117
@sinjar@-location	-location=43
@tallahassee@-location	-location=502
@upper_iowa_university@-organization	-organization=66
@mcadoo@-location	-location=19
@latin_percussion@-organization	-organization=19
@remember@-art	-art=19
@the_girlfriend_experience@-art	-art=20
@st_albans@-event	-event=6
@darling_point@-location	-location=43
@jaws@-product	-product=6
@gold@-art	-art=111
@vision_of_disorder@-art	-art=4
@owl@-art	-art=3
@gonda@-location	-location=46
@alfred_marshall@-person	-person=114
@candlebox@-art	-art=2
@waiting_for_god@-person	-person=1
@francis_marion_national_forest@-location	-location=23
@sandanski@-person	-person=1
@abc2@-broadcast_network	-broadcast_network=220
@russo@-language	-language=2
@valverde@-location	-location=51
@türkmenbaşy@-location	-location=31
@artibonite_river@-location	-location=20
@phoenix_film_festival@-event	-event=37
@symphony@-product	-product=3
@battlelore@-person	-person=23
@aedh_ailghin@-person	-person=22
@sayreville@-location	-location=51
@scientific@-art	-art=1
@native_tongue@-language	-language=2
@satsuma@-location	-location=210
@ama@-location	-location=18
@democratic@-event	-event=22
@renato_brunetta@-person	-person=32
@jorge_santana@-person	-person=21
@danny_fernandes@-person	-person=51
@integra@-organization	-organization=2
@joliet_slammers@-organization	-organization=21
@cineworld@-organization	-organization=95
@owain_glyndŵr@-person	-person=375
@teldec@-organization	-organization=208
@r1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@do_the_right_thing@-broadcast_program	-broadcast_program=5
@mylenium_tour@-event	-event=15
@john_scofield@-art	-art=1
@consualia@-event	-event=20
@canadian_bank_of_commerce@-organization	-organization=56
@temuan@-people-ethnicity	-people-ethnicity=21
@niger@-food	-food=1
@jane_child@-art	-art=2
@guangdong@-event	-event=1
@strip@-location	-location=34
@hope@-organization	-organization=7
@axel@-person	-person=15
@wilhelmina_models@-organization	-organization=102
@grand_union@-location	-location=4
@lavochkin@-organization	-organization=37
@1981_major_league_baseball_strike@-event	-event=34
@tokyo_blade@-art	-art=4
@buenaventura@-location	-location=50
@nguyễn_cao_kỳ_duyên@-person	-person=28
@thrace@-event	-event=1
@clarín@-person	-person=2
@earl_of_harewood@-title	-title=15
@scott_speer@-person	-person=30
@luke_ronchi@-person	-person=24
@amon@-god	-god=17
@the_other_half@-broadcast_program	-broadcast_program=14
@macedonia@-language	-language=1
@karakalpak@-language	-language=15
@supercar@-person	-person=16
@l1@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=52
@prachuap_khiri_khan_province@-location	-location=52
@otis_skinner@-person	-person=36
@wright@-location	-location=69
@battle_of_maychew@-event	-event=26
@raymond_bachand@-person	-person=20
@crossville,_tennessee@-location	-location=39
@500_miles@-art	-art=28
@america@-event	-event=12
@ceres@-organization	-organization=29
@eusébio@-person	-person=147
@anjalankoski@-location	-location=21
@mahan@-person	-person=15
@requiem_from_the_darkness@-broadcast_program	-broadcast_program=39
@kutchi@-language	-language=61
@vanløse@-location	-location=20
@grand_finals@-broadcast_program	-broadcast_program=1
@elevation@-event	-event=3
@16th@-location	-location=18
@ii@-body_part	-body_part=1
@leslie_lewis@-person	-person=40
@orchomenus@-location	-location=80
@corsican@-location	-location=7
@143@-location	-location=7
@randolph_college@-organization	-organization=37
@philippe_de_broca@-person	-person=91
@hufvudstadsbladet@-art	-art=29
@conquest@-broadcast_program	-broadcast_program=1
@canary_islands@-event	-event=1
@qaleh_asgar_rural_district@-location	-location=38
@mariana@-location	-location=44
@rds@-broadcast_program	-broadcast_program=4
@the_producers@-person	-person=9
@john_blow@-person	-person=102
@perseus@-location	-location=131
@strophocheilidae@-living_thing	-living_thing=26
@spin@-art	-art=1342
@legon@-organization	-organization=1
@4th_avenue_jones@-person	-person=21
@the_pipettes@-person	-person=49
@kinect@-product	-product=320
@conquest@-art	-art=38
@lou_rowan@-person	-person=20
@thunder@-location	-location=1
@cortes@-organization	-organization=2
@nemea@-location	-location=57
@capital_one@-organization	-organization=125
@lit@-person	-person=110
@pioneer@-location	-location=32
@1st_guards_army@-organization	-organization=29
@nedelišće@-organization	-organization=1
@mystery_house@-product	-product=20
@1999@-broadcast_program	-broadcast_program=2
@chinese_language@-location	-location=1
@otago_girls'_high_school@-organization	-organization=27
@wharton@-location	-location=103
@ryder@-location	-location=2
@dead_can_dance@-art	-art=9
@joe_horlen@-person	-person=22
@ekerö@-location	-location=32
@eiji_takemoto@-person	-person=26
@anglesey@-event	-event=1
@crush@-art	-art=67
@european_cup@-event	-event=222
@lan_kwai_fong@-location	-location=28
@duhallow@-location	-location=28
@pichichi_trophy@-award	-award=114
@romany@-language	-language=32
@foreign_secretary@-title	-title=275
@james_herriot@-broadcast_program	-broadcast_program=1
@dave_freer@-person	-person=26
@pentagon@-location	-location=433
@tom_merritt@-person	-person=29
@ribble_valley@-event	-event=1
@rhytismatales@-living_thing	-living_thing=24
@data_records@-location	-location=1
@105@-product	-product=1
@kassa@-location	-location=81
@halkbank_ankara@-organization	-organization=27
@petrograd@-location	-location=79
@enhanced_remake@-product	-product=1
@face_to_face@-person	-person=119
@good_music@-art	-art=1
@qumran@-location	-location=200
@peterhead@-organization	-organization=185
@chocolate_city@-art	-art=4
@four_winds@-god	-god=2
@polaris@-award	-award=1
@abc_futebol_clube@-organization	-organization=21
@them_crooked_vultures@-person	-person=88
@history@-location	-location=126
@lake_huron@-location	-location=870
@zia@-person	-person=23
@ben_freeman@-person	-person=36
@scots-irish@-location	-location=1
@penniman@-location	-location=14
@standards@-organization	-organization=73
@american_version@-art	-art=1
@imperial_japanese@-organization	-organization=3
@salamander@-product	-product=32
@lucena@-organization	-organization=5
@ivanka_trump@-person	-person=54
@dairy_queen@-art	-art=2
@maia@-product	-product=1
@earl_of_bath@-person	-person=4
@millersville_university_of_pennsylvania@-organization	-organization=42
@391@-art	-art=8
@ben_kweller@-art	-art=3
@holloway@-organization	-organization=3
@henry_janeway_hardenbergh@-person	-person=20
@i_am_sam@-broadcast_program	-broadcast_program=4
@maybole@-location	-location=78
@new_deer@-location	-location=21
@jean_vigo@-person	-person=58
@saguaro@-living_thing	-living_thing=23
@vudu@-religion-religion	-religion-religion=1
@urban_legend@-product	-product=2
@guelma_province@-location	-location=39
@rulon_jeffs@-person	-person=20
@san_ramon@-organization	-organization=1
@1984@-person	-person=3
@coliseum@-person	-person=16
@racing@-organization	-organization=233
@player_of_the_year@-event	-event=1
@daimler@-person	-person=11
@british_resident@-title	-title=20
@nottingham_trent_university@-location	-location=1
@m.t.a.@-art	-art=25
@sampson@-product	-product=6
@mick_rock@-person	-person=53
@rikidōzan@-person	-person=38
@ra@-person	-person=16
@robinson_crusoe@-broadcast_program	-broadcast_program=3
@rocket_88@-art	-art=58
@gardens_point@-location	-location=20
@wąbrzeźno_county@-location	-location=90
@mir@-event	-event=1
@barrage@-art	-art=2
@pyeongchang@-location	-location=22
@duke_of_medina_sidonia@-person	-person=6
@central_railway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@whitestone@-location	-location=59
@battleship@-art	-art=68
@pepperell@-location	-location=28
@albion@-organization	-organization=34
@reginald_dyer@-person	-person=33
@anglicans@-organization	-organization=36
@gmina_kawęczyn@-location	-location=27
@counsellor@-title	-title=28
@bath@-product	-product=1
@mio@-organization	-organization=9
@walker_racing@-person	-person=1
@matt_hubbard@-person	-person=36
@newton@-organization	-organization=1
@cushman@-person	-person=2
@republic_day@-event	-event=2
@kim@-organization	-organization=1
@golden_triangle@-location	-location=119
@freak_show@-art	-art=26
@strathfield@-event	-event=4
@alan_marriott@-person	-person=27
@mati@-location	-location=25
@prescott_college@-organization	-organization=46
@kansas@-person	-person=325
@bella_bella@-people-ethnicity	-people-ethnicity=1
@william_ii_the_german@-person	-person=22
@desperado@-location	-location=2
@atlantic_city@-organization	-organization=2
@fet@-location	-location=32
@wong_kar-wai@-person	-person=219
@2009_season@-event	-event=448
@gregory_horror_show@-broadcast_program	-broadcast_program=29
@native_american@-person	-person=2
@norton@-product	-product=2
@madison@-event	-event=6
@july_4@-time	-time=364
@jean_terrell@-person	-person=75
@the_crossing@-person	-person=7
@centralia@-event	-event=1
@outlaw@-product	-product=4
@henry_h._bell@-person	-person=33
@king_francis_i@-person	-person=44
@milestone@-organization	-organization=125
@lancastrian@-language	-language=1
@f@-person	-person=1
@gilbert@-location	-location=96
@jimmy_smits@-person	-person=185
@carrickmore@-location	-location=32
@pages@-title	-title=5
@sick_of_it_all@-person	-person=104
@sprinter@-product	-product=41
@antony_and_cleopatra@-broadcast_program	-broadcast_program=2
@irkutsk@-location	-location=664
@winchester@-person	-person=5
@puffin@-living_thing	-living_thing=49
@solar@-art	-art=24
@wheat@-art	-art=2
@brisbane_city_hall@-location	-location=44
@french@-organization	-organization=243
@gironde@-organization	-organization=1
@worth@-art	-art=32
@article@-people-ethnicity	-people-ethnicity=1
@unity@-religion-religion	-religion-religion=17
@quintus_tullius_cicero@-person	-person=33
@diamante@-organization	-organization=1
@john_henderson@-person	-person=97
@fe@-location	-location=2
@anglo-indian@-location	-location=1
@oxyrhynchus@-art	-art=2
@torrens@-person	-person=2
@nascar_raceday@-broadcast_program	-broadcast_program=22
@santa_monica@-location	-location=501
@stone@-location	-location=153
@central_america@-product	-product=4
@adder@-organization	-organization=1
@jack_sheppard@-person	-person=70
@normal@-location	-location=4
@suits@-art	-art=7
@cornish_pirates@-organization	-organization=146
@fukuoka@-location	-location=532
@hum_tum@-art	-art=59
@york_university@-location	-location=4
@tanana@-location	-location=48
@convention@-event	-event=38
@south_stream@-location	-location=28
@chocolate@-person	-person=4
@cranium@-body_part	-body_part=12
@cuban@-living_thing	-living_thing=1
@starchild@-art	-art=11
@bolaños@-person	-person=7
@french_guiana@-organization	-organization=12
@lee_lawrie@-person	-person=68
@apology@-person	-person=2
@crac@-location	-location=1
@cloudstreet@-broadcast_program	-broadcast_program=16
@council@-title	-title=46
@franconian@-location	-location=10
@high_school_musical_2@-broadcast_program	-broadcast_program=163
@parren_mitchell@-person	-person=21
@irish_daily_mail@-art	-art=33
@whale_island@-location	-location=34
@jesus_college,_oxford@-organization	-organization=678
@bath@-person	-person=5
@north_of_60@-location	-location=1
@samford@-location	-location=21
@blackadder@-product	-product=8
@hr@-product	-product=1
@lesh@-person	-person=28
@seon@-person	-person=15
@campaign@-organization	-organization=3
@crystal_brook@-location	-location=34
@juno@-person	-person=10
@ed_motta@-person	-person=24
@latin@-person	-person=1
@greg_staples@-person	-person=28
@vidyut_jamwal@-person	-person=26
@sepia@-living_thing	-living_thing=15
@sanders_county@-location	-location=24
@silent_witness@-art	-art=3
@rainbow_warrior@-product	-product=30
@greater_los_angeles@-location	-location=78
@mark_consuelos@-person	-person=35
@europe's@-organization	-organization=1
@when_the_war_is_over@-art	-art=20
@chicago_transit_authority@-person	-person=11
@lord_mayor@-person	-person=1
@replay@-organization	-organization=1
@maronite_church@-organization	-organization=102
@woodend@-location	-location=48
@florida_gators_men's_basketball@-organization	-organization=48
@afghanistan@-event	-event=68
@gérard_de_nerval@-person	-person=104
@bbc_scottish_symphony_orchestra@-person	-person=137
@suze_orman@-person	-person=52
@mithun_chakraborty@-person	-person=671
@florence_vidor@-person	-person=41
@parrot@-person	-person=1
@roger_murrah@-person	-person=105
@johan_botha@-person	-person=31
@naan@-food	-food=34
@dee_bradley_baker@-person	-person=395
@malibu_country@-broadcast_program	-broadcast_program=23
@gullah@-location	-location=4
@frontierland@-location	-location=56
@frank_wildhorn@-person	-person=100
@belarusian@-organization	-organization=2
@robert_b._weide@-person	-person=23
@philco@-broadcast_program	-broadcast_program=1
@american@-title	-title=1
@duke_of_milan@-location	-location=11
@crane@-location	-location=33
@ethel@-broadcast_program	-broadcast_program=3
@urach@-title	-title=5
@electorate@-location	-location=26
@brazzers@-organization	-organization=29
@yongdingmen@-location	-location=24
@zambian@-location	-location=15
@ibn_al-nafis@-person	-person=67
@phar_lap@-art	-art=16
@adjutant_general@-organization	-organization=66
@jorge_de_la_rosa@-person	-person=20
@karakul@-location	-location=8
@duchess@-product	-product=3
@asiana_airlines@-organization	-organization=92
@newport_news@-location	-location=486
@that's_life!@-broadcast_program	-broadcast_program=82
@bosnia_and_herzegovina_national_team@-organization	-organization=35
@dubrovnik@-location	-location=13
@amphipolis@-event	-event=2
@chris_matthews@-broadcast_program	-broadcast_program=2
@germantown_academy@-organization	-organization=64
@american_shad@-living_thing	-living_thing=39
@casca@-location	-location=1
@effingham@-title	-title=1
@cadet@-product	-product=1
@bergh@-location	-location=7
@atkins@-person	-person=6
@law@-event	-event=2
@clipstone@-location	-location=29
@pembroke@-organization	-organization=26
@witt@-organization	-organization=21
@wesley_harms@-person	-person=28
@ort@-medicine-medical_treatment	-medicine-medical_treatment=1
@frank_j._tipler@-person	-person=28
@guardian@-title	-title=2
@on_air@-broadcast_program	-broadcast_program=27
@william_z._foster@-person	-person=109
@irene@-location	-location=2
@brutus_beefcake@-person	-person=37
@national_day_parade@-time	-time=78
@croesus@-art	-art=6
@daytona@-location	-location=171
@parvathipuram@-location	-location=34
@the_golden_notebook@-art	-art=25
@iommi@-art	-art=9
@howrah_bridge@-location	-location=39
@skull_valley@-location	-location=25
@brønnøysund@-organization	-organization=3
@heino@-person	-person=35
@lola@-event	-event=1
@tlatelolco@-event	-event=5
@atyrau@-organization	-organization=17
@omega_centauri@-location	-location=21
@heppner@-location	-location=24
@head_on@-art	-art=32
@haitian@-location	-location=10
@stockholm@-person	-person=5
@standard@-computer-programming_language	-computer-programming_language=1
@zagora@-organization	-organization=1
@lake_pleasant@-location	-location=37
@growing_pains@-broadcast_program	-broadcast_program=270
@superga@-event	-event=6
@dinas_powys@-organization	-organization=6
@206@-product	-product=21
@hi-five@-person	-person=32
@tom_clancy's_endwar@-product	-product=37
@franco-siamese_war@-event	-event=24
@brad_paisley@-person	-person=431
@las_cruces@-location	-location=204
@militant@-art	-art=1
@vado@-person	-person=56
@atlántida@-location	-location=26
@exalted@-product	-product=32
@karo_regency@-location	-location=21
@stonecutters_island@-location	-location=36
@competition@-broadcast_program	-broadcast_program=1
@dawson's_creek@-broadcast_program	-broadcast_program=507
@john_michael_wright@-person	-person=29
@normandy@-organization	-organization=3
@prodigy@-art	-art=2
@klac@-broadcast_network	-broadcast_network=63
@butyrka_prison@-location	-location=47
@catholic_church@-religion-religion	-religion-religion=9
@german_occupation@-event	-event=52
@hamilton,_ohio@-organization	-organization=2
@california_young_reader_medal@-award	-award=36
@arbor_day@-art	-art=2
@johann_rosenmüller@-person	-person=23
@ugo_foscolo@-person	-person=84
@sam_rayburn@-location	-location=2
@dundee@-location	-location=2101
@swiss_national_champion@-event	-event=21
@lincoln_park@-organization	-organization=1
@production@-title	-title=1340
@whickham@-organization	-organization=10
@vornado_realty_trust@-organization	-organization=62
@1999@-person	-person=2
@pucklechurch@-location	-location=31
@earl_of_moray@-person	-person=19
@alcohol@-disease	-disease=14
@no._6_squadron@-organization	-organization=33
@prussian_army@-location	-location=9
@league_of_the_public_weal@-organization	-organization=20
@bad_dog@-broadcast_program	-broadcast_program=30
@scenario@-art	-art=21
@islands_of_four_mountains@-location	-location=20
@abitibi@-organization	-organization=3
@vychegda_river@-location	-location=25
@tc@-location	-location=1
@massilia@-location	-location=12
@kulm@-event	-event=16
@aquarius@-art	-art=67
@mulan@-location	-location=2
@60@-organization	-organization=8
@bob_ainsworth@-person	-person=28
@cesar@-award	-award=2
@steinberg@-person	-person=6
@herman_dune@-person	-person=21
@torque@-art	-art=25
@intermission@-art	-art=49
@boone@-location	-location=226
@le_roy@-location	-location=51
@dover@-event	-event=9
@mbbs@-education-educational_degree	-education-educational_degree=47
@lacey_schwimmer@-person	-person=49
@acadian@-people-ethnicity	-people-ethnicity=45
@rengo@-location	-location=24
@zagreb@-event	-event=18
@marty_mcsorley@-person	-person=68
@jeannie@-broadcast_program	-broadcast_program=21
@johannes_meyer@-person	-person=47
@paris_peace_treaties@-event	-event=29
@el_paso_independent_school_district@-organization	-organization=29
@lumumba@-art	-art=19
@pit@-person	-person=1
@gyula@-location	-location=63
@supersonic@-person	-person=1
@air_florida_flight_90@-event	-event=36
@columbus@-organization	-organization=152
@ficus_religiosa@-living_thing	-living_thing=22
@dorudzan_district@-location	-location=80
@mahan@-product	-product=3
@the_civil_war@-event	-event=38
@ashburton@-location	-location=288
@macedonia@-product	-product=1
@language@-organization	-organization=6
@the_isis@-art	-art=3
@spice@-medicine-drug	-medicine-drug=3
@ugarit@-language	-language=1
@tristram_shandy@-art	-art=25
@darko_pančev@-person	-person=37
@posterior_analytics@-art	-art=29
@librarian@-title	-title=69
@route_112@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@heliotrope@-living_thing	-living_thing=7
@loreto_college@-organization	-organization=18
@terminal@-location	-location=22
@john_beilein@-person	-person=44
@carousel@-organization	-organization=1
@the_singing_nun@-art	-art=17
@earl_of_douglas@-person	-person=12
@belvedere@-art	-art=5
@tafsir_ibn_kathir@-art	-art=22
@haggard@-person	-person=38
@k@-broadcast_program	-broadcast_program=21
@tarma@-location	-location=39
@skyline@-location	-location=7
@todd_pettengill@-person	-person=21
@pendragon@-location	-location=3
@stars@-organization	-organization=14
@the_sweet@-person	-person=33
@deadpool@-art	-art=2
@.@-event	-event=2
@dora@-product	-product=2
@jeannie_elias@-person	-person=49
@west_chicago@-location	-location=38
@bob_howry@-person	-person=24
@alex_band@-person	-person=47
@mario_soto@-person	-person=23
@green_spring@-location	-location=35
@bart@-person	-person=15
@chattanooga@-event	-event=21
@phillips_holmes@-person	-person=53
@gmina_pruszcz_gdański@-location	-location=37
@ezekiel@-person	-person=289
@cherry_creek@-organization	-organization=4
@bbs@-art	-art=1
@jeannie@-art	-art=1
@east_africa@-event	-event=15
@blackwall@-location	-location=84
@fifth@-body_part	-body_part=2
@pete_murray@-person	-person=77
@archbishop_of_cape_town@-title	-title=40
@cibona_zagreb@-organization	-organization=66
@russo@-location	-location=15
@domažlice@-event	-event=1
@sopwith_camel@-person	-person=4
@zanesville,_ohio@-location	-location=198
@a._c._benson@-person	-person=34
@photography@-art	-art=3
@brumunddal@-location	-location=32
@hamish_hamilton@-person	-person=22
@mchale's_navy_joins_the_air_force@-art	-art=21
@rainbow_bridge@-art	-art=1
@puerto_rico@-location	-location=6
@emperor_of_later_shu@-location	-location=32
@skip_caray@-person	-person=49
@jamundí@-location	-location=21
@philly@-broadcast_program	-broadcast_program=30
@sebago@-location	-location=15
@insurgents@-organization	-organization=1
@beyond_reality@-art	-art=2
@another@-art	-art=44
@gladiators@-art	-art=2
@visa@-person	-person=1
@opera_house@-organization	-organization=17
@nepal@-location	-location=12494
@free_as_a_bird@-art	-art=44
@taronga_zoo@-location	-location=69
@new_york_state_comptroller@-title	-title=143
@india@-broadcast_program	-broadcast_program=3
@downeaster@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=69
@pema_lingpa@-person	-person=30
@abbeydorney@-organization	-organization=14
@1989@-person	-person=2
@florencio_varela@-location	-location=20
@81@-art	-art=3
@mame@-art	-art=167
@coshocton@-organization	-organization=3
@clovis_i@-person	-person=260
@redwood@-art	-art=3
@netley_hospital@-location	-location=21
@fiona@-product	-product=1
@bangladesh_national_cricket_team@-location	-location=1
@episcopalians@-religion-religion	-religion-religion=5
@lieutenant_governor_of_louisiana@-title	-title=42
@paganini@-person	-person=94
@suvla@-event	-event=2
@lou_taylor_pucci@-person	-person=50
@nam@-chemistry	-chemistry=1
@tommy_john_surgery@-medicine-medical_treatment	-medicine-medical_treatment=398
@occupational_therapy@-title	-title=1
@senufo@-people-ethnicity	-people-ethnicity=31
@edward_whalley@-person	-person=35
@carrier_air_wing_fourteen@-organization	-organization=25
@lotterywest@-organization	-organization=23
@michael_tao@-person	-person=26
@naxi@-location	-location=1
@providence@-location	-location=1141
@gilgamesh@-person	-person=207
@grey@-event	-event=1
@tumba@-product	-product=3
@cazin@-person	-person=1
@esma_cannon@-person	-person=36
@the_artist@-person	-person=3
@simmental@-location	-location=36
@justin_martyr@-person	-person=224
@carry_on_behind@-art	-art=26
@seal@-product	-product=6
@holmes@-organization	-organization=6
@hogfather@-art	-art=55
@philopoemen@-person	-person=38
@cats@-award	-award=1
@mari@-location	-location=156
@cooper@-title	-title=97
@clarion@-location	-location=61
@step_across_the_border@-art	-art=26
@inverness_and_aberdeen_junction_railway@-organization	-organization=20
@trabant@-organization	-organization=72
@haven@-product	-product=2
@saco@-product	-product=1
@tremé@-location	-location=46
@eric_fromm@-person	-person=25
@jackson@-location	-location=1641
@hounsfield@-location	-location=21
@shutterfly@-organization	-organization=22
@frank_harris@-person	-person=87
@evil_dead@-art	-art=24
@cleland@-location	-location=23
@waterman@-location	-location=6
@dog_the_bounty_hunter@-person	-person=3
@michael_howard@-person	-person=357
@wildcats@-art	-art=20
@banga@-art	-art=2
@brazilian_league@-event	-event=1
@henry_vi,_part_2@-art	-art=155
@central_city@-location	-location=135
@lieutenant_governor_of_kentucky@-title	-title=97
@chuck_bednarik@-award	-award=2
@mór_jókai@-person	-person=61
@penn@-organization	-organization=89
@basel@-organization	-organization=158
@laws@-person	-person=3
@el_cerrito@-location	-location=34
@men's_ice_hockey@-event	-event=4
@directors@-organization	-organization=2
@the_bar@-art	-art=7
@inland_steel_company@-organization	-organization=21
@interplay@-event	-event=1
@kasai-occidental@-location	-location=35
@shibata_katsuie@-person	-person=77
@livonia@-art	-art=1
@kingsbury@-location	-location=125
@mud_bruneteau@-person	-person=20
@council@-person	-person=3
@rio@-person	-person=14
@john_biddle@-person	-person=34
@gpg@-product	-product=32
@sai_baba@-person	-person=43
@princess_grace@-person	-person=23
@joel_ross@-person	-person=20
@midnattsol@-person	-person=21
@roaches@-location	-location=2
@gate@-product	-product=7
@langley@-organization	-organization=9
@canada_border_services_agency@-organization	-organization=245
@ratp_group@-organization	-organization=28
@master_of_science_in_nursing@-education-educational_degree	-education-educational_degree=64
@kursk@-location	-location=380
@revolution@-person	-person=17
@the_mother@-god	-god=1
@flight_of_the_conchords@-art	-art=8
@aja@-art	-art=38
@vidal@-food	-food=12
@play@-title	-title=1
@the_boys_next_door@-person	-person=16
@another@-product	-product=2
@stormy_weather@-product	-product=2
@london_film_school@-organization	-organization=71
@swallow@-living_thing	-living_thing=51
@lab@-art	-art=1
@stan_cullis@-person	-person=51
@st._joseph@-organization	-organization=8
@southern_limestone_alps@-location	-location=79
@argentina@-event	-event=50
@samurai_warriors@-title	-title=2
@whiston@-art	-art=1
@schengen@-location	-location=26
@liberal@-organization	-organization=10991
@dadu@-location	-location=129
@cooper_university_hospital@-location	-location=23
@köln@-organization	-organization=70
@hittite@-people-ethnicity	-people-ethnicity=17
@gmina_strzeleczki@-location	-location=20
@calder@-location	-location=54
@us$@-finance-currency	-finance-currency=2244
@mantovani@-location	-location=1
@hunter@-art	-art=20
@johnson@-person	-person=568
@communist_party_of_the_russian_federation@-organization	-organization=141
@earle_birney@-person	-person=64
@hyperion@-location	-location=41
@h._l._hunley@-product	-product=24
@the_rubettes@-art	-art=1
@delorean@-person	-person=1
@gresham@-person	-person=2
@western_church@-religion-religion	-religion-religion=13
@university_of_british_columbia@-organization	-organization=2373
@flyleaf@-art	-art=12
@us_open@-event	-event=1446
@loyola_university_chicago_school_of_law@-organization	-organization=71
@capital_one@-event	-event=1
@espinho@-location	-location=59
@yalova@-location	-location=94
@lato@-location	-location=27
@newton_stewart@-location	-location=68
@bacon@-person	-person=56
@argos@-organization	-organization=156
@ahmed_chalabi@-person	-person=62
@george_garzone@-person	-person=38
@tom_lewis@-person	-person=60
@yap@-product	-product=1
@west_highland_white_terrier@-living_thing	-living_thing=44
@aenesidemus@-person	-person=17
@hurricane_season@-art	-art=2
@mary_kay_letourneau@-person	-person=21
@greg_jackson@-person	-person=26
@tokio_hotel@-person	-person=161
@petunia@-living_thing	-living_thing=24
@shiri_maimon@-art	-art=1
@hearne@-person	-person=6
@allied-occupied_germany@-location	-location=65
@bleach@-art	-art=489
@swedish-speaking@-language	-language=18
@a7@-location	-location=76
@rpm@-person	-person=7
@scarlet_fever@-disease	-disease=11
@american_bandstand@-broadcast_program	-broadcast_program=542
@mint@-food	-food=224
@mimic@-living_thing	-living_thing=1
@hungarian_first_division@-event	-event=1
@gantz@-broadcast_program	-broadcast_program=67
@barry_island@-location	-location=78
@lighthouse@-art	-art=6
@demons@-broadcast_program	-broadcast_program=23
@tour_of_the_basque_country@-event	-event=168
@bahamas@-organization	-organization=52
@royal_horse_artillery@-organization	-organization=316
@jimmy_jam_and_terry_lewis@-person	-person=200
@bassett@-person	-person=6
@1944@-location	-location=1
@313@-organization	-organization=1
@atropos@-god	-god=45
@houston_buffaloes@-organization	-organization=79
@tobruk@-person	-person=2
@pissarro@-person	-person=34
@glu@-biology	-biology=19
@the_archies@-art	-art=2
@the_click@-art	-art=2
@sophiatown@-location	-location=61
@the_audition@-person	-person=48
@fra@-organization	-organization=12
@method_fest_independent_film_festival@-event	-event=27
@ida@-location	-location=15
@pinsk@-event	-event=1
@az@-event	-event=1
@music_box@-art	-art=50
@gee@-organization	-organization=3
@svenskt_biografiskt_lexikon@-art	-art=21
@abiword@-product	-product=28
@lupita_jones@-person	-person=49
@chathannoor@-location	-location=34
@sts-128@-event	-event=60
@sabine@-event	-event=1
@metro_2033@-art	-art=19
@gov't_mule@-person	-person=229
@derek_anderson@-person	-person=144
@comacchio@-event	-event=2
@kyo@-person	-person=50
@overboard@-person	-person=15
@johann_walter@-person	-person=38
@antigua@-location	-location=1007
@george_wyle@-person	-person=48
@49ers@-product	-product=2
@siachen_glacier@-location	-location=115
@kaiten@-product	-product=43
@esher@-title	-title=1
@fk_proleter_zrenjanin@-organization	-organization=39
@lansdowne,_pennsylvania@-location	-location=23
@eleventh_avenue@-art	-art=5
@aspern@-event	-event=1
@aldie@-location	-location=38
@hopetoun_house@-location	-location=30
@ibiza@-product	-product=15
@pt-109@-product	-product=58
@st._thomas,_ontario@-location	-location=127
@manoa@-location	-location=44
@mutual@-organization	-organization=111
@petrovaradin@-event	-event=5
@brooke_fraser@-person	-person=110
@the_hunchback_of_notre_dame@-art	-art=341
@napoleon_at_saint_helena@-art	-art=21
@minnetonka@-location	-location=75
@camberwell@-art	-art=1
@caesar@-location	-location=3
@alabama_shakespeare_festival@-organization	-organization=40
@southall@-organization	-organization=31
@othello@-broadcast_program	-broadcast_program=2
@alzira@-organization	-organization=9
@saratoga@-location	-location=349
@kenneth_faried@-person	-person=44
@razzle@-art	-art=12
@german_reunification@-event	-event=986
@writ@-title	-title=40
@politically_incorrect@-broadcast_program	-broadcast_program=126
@michael_boddicker@-person	-person=110
@ralph_rapson@-person	-person=29
@little_brother@-person	-person=72
@penfield@-location	-location=52
@cold_sweat@-medicine-symptom	-medicine-symptom=2
@michigan_opera_theatre@-location	-location=1
@challenge_cup@-event	-event=1728
@young_dracula@-broadcast_program	-broadcast_program=52
@mariposa_grove@-location	-location=32
@fallen_angel@-food	-food=1
@meno@-person	-person=3
@kelly_willis@-person	-person=66
@goth@-art	-art=1
@bristoe_campaign@-event	-event=68
@2007_pro_bowl@-event	-event=34
@cook_inlet@-product	-product=1
@curious_george@-art	-art=36
@south_africa@-food	-food=1
@ottoman@-location	-location=4729
@neuenstein@-location	-location=20
@beijing_2008@-product	-product=3
@state_of_grace@-art	-art=32
@brothers_and_sisters@-art	-art=20
@1968_winter_olympics@-event	-event=496
@brain_dead@-art	-art=1
@fond_du_lac@-location	-location=74
@cell@-person	-person=5
@lance_burton@-person	-person=50
@24_hour_fitness@-organization	-organization=42
@omak@-location	-location=36
@battle_of_drewry's_bluff@-event	-event=27
@hòa_bình@-location	-location=19
@wentworthville@-location	-location=19
@the_tony_randall_show@-person	-person=1
@derek@-broadcast_program	-broadcast_program=11
@chiswick@-organization	-organization=11
@teachers'_day@-time	-time=43
@gladstone_small@-person	-person=21
@aquarium@-location	-location=36
@dyserth@-location	-location=22
@these_days@-art	-art=90
@lone_wolf@-location	-location=4
@mikveh_israel@-organization	-organization=32
@smalltalk@-computer-programming_language	-computer-programming_language=388
@kickstarter@-art	-art=2
@grovedale@-organization	-organization=4
@alex_lloyd@-person	-person=108
@relaxation@-medicine-symptom	-medicine-symptom=1
@instructor@-title	-title=46
@wolfenstein@-location	-location=1
@cincinnati,_ohio@-location	-location=11
@william_r._kenan,_jr.@-person	-person=39
@university_of_illinois_at_chicago@-organization	-organization=569
@north_korea@-location	-location=4759
@david_atherton@-person	-person=37
@witton@-organization	-organization=2
@irapuato@-organization	-organization=37
@wellow@-location	-location=46
@ruiz@-location	-location=3
@the_isley_brothers@-person	-person=450
@jean-antoine_de_baïf@-person	-person=38
@protestants@-event	-event=87
@albemarle_sound@-location	-location=128
@panzer_army_africa@-organization	-organization=21
@tristan@-living_thing	-living_thing=1
@valeri_bure@-person	-person=37
@aljezur@-location	-location=21
@quintus_caecilius_metellus_pius@-person	-person=47
@scream_awards@-award	-award=42
@adam_busch@-person	-person=46
@earl_of_kingston@-person	-person=2
@nancy_kassebaum@-person	-person=23
@iztapalapa@-location	-location=42
@steuart_bedford@-person	-person=23
@viper@-broadcast_program	-broadcast_program=50
@oral_fixation_tour@-art	-art=5
@ambassadors@-location	-location=11
@finks@-person	-person=70
@second_city@-broadcast_program	-broadcast_program=1
@oradour-sur-glane@-location	-location=64
@ian_puleston-davies@-person	-person=52
@isoko@-people-ethnicity	-people-ethnicity=12
@kadesh@-event	-event=1
@atlantic@-location	-location=1743
@malvik@-location	-location=45
@us@-event	-event=6
@no_angel@-art	-art=36
@g._m._trevelyan@-person	-person=47
@oroville@-location	-location=119
@homerton@-location	-location=70
@dural@-location	-location=22
@ludwig_south-north_railway@-location	-location=53
@bleach@-person	-person=35
@thorp@-organization	-organization=1
@gladiators@-broadcast_program	-broadcast_program=31
@jeff_chimenti@-person	-person=23
@leagues@-organization	-organization=25
@villa_of_the_papyri@-location	-location=47
@spa@-art	-art=3
@carroll@-organization	-organization=4
@2009_nba_finals@-event	-event=24
@leader@-event	-event=2
@lambeth@-art	-art=4
@united_kingdom@-organization	-organization=78
@suman@-person	-person=75
@betaproteobacteria@-living_thing	-living_thing=41
@santos@-person	-person=7
@queen_elizabeth@-person	-person=246
@numb@-medicine-symptom	-medicine-symptom=2
@82@-product	-product=7
@harmaja@-location	-location=22
@leyte_gulf@-location	-location=514
@charm_school@-art	-art=26
@rock_records@-organization	-organization=73
@divinefire@-person	-person=25
@russian_navy@-organization	-organization=422
@fiba_europe_under-18_championship@-event	-event=130
@gordian_knot@-art	-art=7
@finland@-event	-event=9
@11th@-person	-person=5
@david_and_lucile_packard_foundation@-organization	-organization=52
@kare@-broadcast_network	-broadcast_network=56
@north_maluku@-location	-location=99
@marans@-living_thing	-living_thing=9
@cholesterol@-chemistry	-chemistry=33
@diplomatic_immunity@-art	-art=38
@riddley_walker@-art	-art=22
@soto@-person	-person=1
@city_of_burnside@-location	-location=45
@north_sea_radio_orchestra@-person	-person=28
@tetsujin_28-go@-art	-art=43
@nigeria@-location	-location=46
@bredbury@-person	-person=1
@abe_forsythe@-person	-person=21
@playing_the_field@-art	-art=1
@colfax_county@-location	-location=46
@first@-body_part	-body_part=1
@the_betrothed@-art	-art=55
@golden_village@-organization	-organization=18
@wu@-living_thing	-living_thing=1
@the_theatre@-location	-location=59
@pakistani@-language	-language=2
@bonded_by_blood@-art	-art=29
@palmerston@-product	-product=1
@inflammatory@-medicine-symptom	-medicine-symptom=56
@darcy_ribeiro@-person	-person=23
@laura_betti@-person	-person=24
@lacolle@-event	-event=3
@rob_deer@-person	-person=20
@liberation@-art	-art=78
@1950@-product	-product=1
@jagged_edge@-person	-person=33
@muni@-art	-art=3
@third@-body_part	-body_part=5
@king's_college,_lagos@-organization	-organization=32
@mitchell_parish@-person	-person=339
@oduduwa@-person	-person=41
@skeid@-product	-product=1
@space@-broadcast_network	-broadcast_network=151
@6@-location	-location=45
@pea_ridge@-location	-location=9
@demarco_murray@-person	-person=32
@rende@-organization	-organization=6
@st._joseph@-person	-person=19
@dry@-location	-location=35
@columbia_records@-art	-art=1
@young_at_heart@-broadcast_program	-broadcast_program=4
@courbet@-product	-product=23
@anari@-art	-art=44
@east_belfast@-location	-location=26
@the_twist@-art	-art=58
@andrew_sega@-person	-person=32
@the_punisher@-art	-art=111
@yūrakuchō@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@the_call@-event	-event=2
@marquess_of_anglesey@-person	-person=6
@santa_fe@-art	-art=3
@big_boy@-person	-person=18
@stetson_university_college_of_law@-organization	-organization=52
@alan_napier@-person	-person=90
@kolbotn@-organization	-organization=64
@protozoa@-living_thing	-living_thing=38
@félix@-award	-award=16
@tony_wharmby@-person	-person=28
@massimo_serato@-person	-person=68
@romulus@-person	-person=6
@finch@-location	-location=19
@invicta@-organization	-organization=68
@chandos@-location	-location=1
@reichstag@-location	-location=54
@bahamas@-finance-currency	-finance-currency=2
@the_awl@-internet-website	-internet-website=32
@it@-person	-person=4
@etna@-product	-product=3
@dinkelsbühl@-location	-location=43
@rouen@-organization	-organization=48
@animals@-disease	-disease=2
@kudos@-organization	-organization=26
@tung_chung@-location	-location=110
@wraysbury@-location	-location=49
@dave_smalley@-person	-person=50
@mortara@-location	-location=23
@sira@-location	-location=14
@malibu_comics@-organization	-organization=209
@canta@-location	-location=14
@2004@-organization	-organization=11
@bes@-god	-god=38
@hearts@-product	-product=20
@glynneath@-organization	-organization=5
@dan_gladden@-person	-person=45
@starks@-location	-location=14
@charles_eliot_norton@-person	-person=68
@elim@-organization	-organization=8
@mackenzie@-location	-location=109
@website@-product	-product=3
@patterson@-location	-location=67
@matt_furniss@-person	-person=23
@madureira@-organization	-organization=56
@planxty@-person	-person=97
@holiday_bowl@-event	-event=176
@socialist_party_of_chile@-organization	-organization=35
@donna_edwards@-person	-person=50
@amigo@-organization	-organization=4
@carpenters@-person	-person=32
@wolf_foundation@-organization	-organization=25
@bongo@-language	-language=1
@uch@-location	-location=28
@waltham_forest@-organization	-organization=28
@calverley@-person	-person=1
@sister_kate@-broadcast_program	-broadcast_program=15
@hunt_emerson@-person	-person=44
@vimy_ridge@-location	-location=1
@tamil_nadu@-location	-location=10710
@beverly_hills@-broadcast_program	-broadcast_program=2
@rottal-inn@-location	-location=44
@wizna@-location	-location=55
@bart@-event	-event=2
@a320@-location	-location=1
@fairy_tales@-art	-art=13
@calistoga@-location	-location=63
@carl_rosa@-organization	-organization=4
@oakham@-organization	-organization=6
@messiah@-broadcast_program	-broadcast_program=19
@nucleus@-body_part	-body_part=274
@guarani@-finance-currency	-finance-currency=3
@canadian_motorsport_hall_of_fame@-organization	-organization=62
@valdis_zatlers@-person	-person=50
@coco@-art	-art=42
@218@-product	-product=7
@technology_strategy_board@-organization	-organization=51
@petunia@-art	-art=2
@art@-medicine-medical_treatment	-medicine-medical_treatment=4
@josef_k@-person	-person=40
@dry@-person	-person=15
@johnson@-location	-location=189
@powell@-organization	-organization=12
@something_fresh@-art	-art=33
@herald@-location	-location=3
@cwmbran@-organization	-organization=2
@renaissance@-title	-title=2
@firefighter@-title	-title=72
@prajnaparamita@-art	-art=53
@pius_ix@-person	-person=43
@international_journal_of_forecasting@-art	-art=20
@pasteur@-product	-product=1
@methodist@-religion-religion	-religion-religion=1069
@lapu-lapu@-person	-person=42
@aga@-product	-product=6
@kalkara@-product	-product=1
@ōta_dōkan@-person	-person=24
@raoul_barré@-person	-person=26
@robert_d._hare@-person	-person=22
@dessau@-location	-location=478
@arnold_lanni@-person	-person=37
@the_barbican@-location	-location=30
@dayanidhi_maran@-person	-person=29
@parents@-person	-person=2
@cheddar@-location	-location=103
@narayan_gopal@-person	-person=20
@sama@-language	-language=2
@downtown@-person	-person=18
@guillaume_tell@-art	-art=36
@helsinki@-transit	-transit=2
@sensation@-art	-art=7
@eliminator@-art	-art=29
@león@-product	-product=7
@screen_actors_guild_award@-event	-event=7
@mel_tormé@-art	-art=1
@colecovision@-product	-product=142
@dana_hill@-person	-person=44
@david_blunkett@-person	-person=246
@devil@-product	-product=1
@the_golden_path@-art	-art=8
@mercato_san_severino@-location	-location=23
@lancefield@-organization	-organization=2
@homefront@-art	-art=10
@serbia@-event	-event=4
@lyubov_popova@-person	-person=22
@rajdhani_express@-art	-art=2
@st_kilda@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@jimmy_robertson@-person	-person=34
@jen_van_meter@-person	-person=21
@final@-person	-person=19
@vicious@-broadcast_program	-broadcast_program=12
@robert_swinhoe@-person	-person=20
@anglo-saxons@-location	-location=1
@french_intervention_in_mexico@-event	-event=118
@david_finch@-person	-person=50
@western_collegiate_hockey_association@-organization	-organization=262
@ås@-organization	-organization=1
@bron@-broadcast_program	-broadcast_program=2
@here_comes_peter_cottontail@-broadcast_program	-broadcast_program=25
@kearny,_new_jersey@-location	-location=215
@the_competition@-event	-event=13
@raška@-location	-location=119
@gtp@-organization	-organization=1
@gerry_goffin@-person	-person=374
@quality@-title	-title=6
@iron@-language	-language=2
@ramsbury@-location	-location=42
@istanbul,_turkey@-event	-event=1
@alaric_ii@-person	-person=80
@united_nations_correspondents_association@-organization	-organization=20
@avon@-product	-product=14
@awards@-person	-person=2
@institute_of_commonwealth_studies@-organization	-organization=25
@the_race@-event	-event=16
@squarcialupi_codex@-art	-art=24
@brooklyn_hispano@-organization	-organization=43
@house_of_love@-art	-art=34
@mohammed_aziz@-person	-person=20
@morgan@-location	-location=194
@jesús@-location	-location=3
@john_munro@-person	-person=41
@gachin_rural_district@-location	-location=21
@lion@-art	-art=14
@minamoto_no_yoshinaka@-person	-person=41
@psychic@-art	-art=1
@pando@-product	-product=4
@ruth_reichl@-person	-person=24
@latin_grammy_award@-event	-event=9
@alexander_baring,_1st_baron_ashburton@-person	-person=30
@bash_at_the_beach@-broadcast_program	-broadcast_program=53
@invicta@-art	-art=2
@portogruaro@-organization	-organization=2
@jane's@-organization	-organization=17
@neubiberg_air_base@-location	-location=37
@matthew_henry@-person	-person=78
@amiga_3000@-product	-product=30
@the_atlantic_monthly@-art	-art=36
@bizani@-location	-location=21
@diamond@-product	-product=6
@genoveva@-art	-art=19
@aachen@-location	-location=28
@american_banker@-organization	-organization=1
@seabus@-transit	-transit=27
@bridgehampton@-event	-event=1
@lake_shore_drive@-location	-location=156
@orange@-food	-food=327
@exalted@-art	-art=1
@catholic_university_of_leuven@-organization	-organization=209
@crown_college@-organization	-organization=16
@goldfish@-living_thing	-living_thing=40
@abc_classics@-organization	-organization=85
@raheny@-organization	-organization=13
@kilian_ignaz_dientzenhofer@-person	-person=27
@edoardo_piscopo@-person	-person=31
@alfred_abel@-person	-person=51
@2013_european_athletics_indoor_championships@-event	-event=66
@northern_cyprus@-location	-location=409
@bell@-living_thing	-living_thing=4
@mandingo@-language	-language=10
@feckenham@-organization	-organization=3
@gilles_vaillancourt@-person	-person=23
@edinburgh_playhouse@-location	-location=29
@lord_denning_mr@-person	-person=30
@armada@-people-ethnicity	-people-ethnicity=1
@this_means_war@-art	-art=36
@dudu_topaz@-person	-person=26
@meir@-art	-art=2
@york,_maine@-location	-location=54
@croatian_championship@-organization	-organization=19
@rea@-location	-location=6
@air_france@-event	-event=1
@mamluks@-location	-location=22
@elizabeth_may@-person	-person=101
@jasper,_alabama@-location	-location=39
@kafka@-art	-art=18
@virtue_party@-organization	-organization=31
@hidalgo@-person	-person=7
@rivers_of_america@-art	-art=2
@lo_lieh@-person	-person=35
@maggie@-person	-person=8
@institute_for_astronomy@-organization	-organization=27
@treatment@-disease	-disease=2
@louvain@-location	-location=194
@irkutsk@-organization	-organization=1
@2011_elections@-organization	-organization=1
@point_pleasant_beach@-location	-location=27
@twiggs@-product	-product=3
@alfred_g._gilman@-person	-person=27
@he's_just_not_that_into_you@-art	-art=60
@unionists@-organization	-organization=48
@downingtown,_pennsylvania@-location	-location=46
@seregno@-organization	-organization=10
@kelly_llorenna@-person	-person=39
@triad@-organization	-organization=114
@house_of_lords@-organization	-organization=5445
@movie_of_the_same_name@-art	-art=153
@braidwood@-person	-person=2
@curtain@-broadcast_program	-broadcast_program=1
@glynis@-broadcast_program	-broadcast_program=12
@shaan@-art	-art=20
@marc_caro@-person	-person=36
@kevin_whately@-person	-person=68
@valencia@-event	-event=25
@record@-broadcast_network	-broadcast_network=23
@romain_gary@-person	-person=73
@transamerica@-art	-art=73
@d.c.@-product	-product=2
@susan_brooks@-person	-person=21
@bahrain@-language	-language=1
@attack_on_pearl_harbor@-product	-product=3
@what_is_to_be_done?@-art	-art=43
@trail,_british_columbia@-location	-location=83
@kb@-organization	-organization=55
@aleksinsky_district@-location	-location=21
@nevada_gaming_commission@-organization	-organization=56
@dakota@-person	-person=8
@kampfgeschwader_51@-organization	-organization=22
@west_warwick,_rhode_island@-location	-location=57
@luzern@-location	-location=17
@marcus_rojas@-person	-person=24
@mike_winters@-person	-person=21
@rca_victor@-organization	-organization=175
@santa_luzia@-location	-location=36
@office_of_insular_affairs@-organization	-organization=31
@stephens_county@-location	-location=75
@2011_open_championship@-event	-event=26
@crystal@-art	-art=17
@lesser_sunda_islands@-location	-location=222
@artaxerxes@-art	-art=20
@baluchi@-location	-location=1
@nola@-event	-event=2
@dubuque_fighting_saints@-organization	-organization=26
@shadows@-person	-person=21
@spitfire_records@-organization	-organization=48
@maroubra@-living_thing	-living_thing=1
@kingdom_hearts@-product	-product=327
@captain_america@-art	-art=20
@feast_of_the_immaculate_conception@-time	-time=73
@polatlı@-location	-location=20
@george_radanovich@-person	-person=27
@tammany_hall@-organization	-organization=537
@micheldever@-location	-location=27
@antipolo@-organization	-organization=1
@the_lake@-broadcast_program	-broadcast_program=3
@first_congregational_church@-religion-religion	-religion-religion=7
@villers-bretonneux@-event	-event=28
@johann_baptist_zimmermann@-person	-person=24
@fences@-art	-art=81
@eponymous_debut_album@-art	-art=213
@iowa_state@-organization	-organization=272
@red_baron@-organization	-organization=1
@khmer@-art	-art=4
@espinho@-organization	-organization=7
@eustis@-location	-location=52
@samo@-art	-art=2
@bradford@-title	-title=11
@zahara@-person	-person=26
@battle_of_kringen@-event	-event=20
@larisa_neiland@-person	-person=118
@john_marshall@-organization	-organization=5
@amberg@-event	-event=15
@macdowell@-location	-location=15
@national_basketball_league_(australia)@-organization	-organization=34
@oulton_park@-location	-location=250
@wbu@-organization	-organization=30
@nirina_zubir@-person	-person=23
@ernie_colón@-person	-person=49
@james_tabor@-person	-person=20
@german_foreign_office@-organization	-organization=29
@presidency@-title	-title=301
@source@-person	-person=2
@lace@-art	-art=3
@los_alamitos_high_school@-organization	-organization=44
@costante_girardengo@-person	-person=40
@kilmore@-location	-location=29
@power@-god	-god=1
@dietrich@-location	-location=3
@operation_dragoon@-event	-event=306
@uefa@-organization	-organization=2234
@the_agency@-art	-art=5
@ophthalmic@-medicine-medical_treatment	-medicine-medical_treatment=5
@guajira_peninsula@-location	-location=62
@sage@-product	-product=1
@novalis@-medicine-medical_treatment	-medicine-medical_treatment=1
@aquitaine@-product	-product=1
@jourdan@-person	-person=25
@special_forces@-art	-art=20
@new_york_state_route_22@-location	-location=32
@rainier@-organization	-organization=4
@sister,_sister@-art	-art=11
@stalker@-product	-product=1
@nautical_almanac@-organization	-organization=2
@miss_louisiana@-event	-event=38
@john_g._carlisle@-person	-person=37
@saline_county,_arkansas@-location	-location=22
@german_conservative_party@-organization	-organization=24
@argentina@-finance-currency	-finance-currency=1
@brainiac@-art	-art=8
@marville@-art	-art=2
@nitro_records@-organization	-organization=123
@private_practice@-person	-person=1
@wolff@-person	-person=32
@pentagon@-product	-product=4
@new@-event	-event=1
@université_catholique_de_louvain@-organization	-organization=173
@harry_grattan@-person	-person=22
@intermountain_west@-location	-location=72
@direct_line@-location	-location=1
@tere_mere_sapne@-art	-art=20
@uf@-chemistry	-chemistry=3
@acupuncture@-art	-art=1
@schnitzer_motorsport@-organization	-organization=49
@american_eagle@-living_thing	-living_thing=1
@thunderbird@-broadcast_program	-broadcast_program=2
@avio@-product	-product=1
@alaska_pollock@-living_thing	-living_thing=31
@pacific_theater@-organization	-organization=1
@yuan@-people-ethnicity	-people-ethnicity=1
@shrivenham@-location	-location=85
@tynwald@-organization	-organization=185
@kelly_shoppach@-person	-person=44
@see_spot_run@-art	-art=20
@germantown_friends_school@-organization	-organization=33
@jo_dee_messina@-person	-person=108
@pentagram@-organization	-organization=32
@belgrano@-organization	-organization=77
@ishq@-art	-art=17
@hereford@-product	-product=1
@annesley@-title	-title=1
@eliminator@-product	-product=4
@chōshū_domain@-location	-location=67
@the_national_trust@-person	-person=2
@ash_wednesday@-person	-person=10
@caudebec-en-caux@-location	-location=22
@tamil_nadu@-people-ethnicity	-people-ethnicity=2
@williamson@-title	-title=2
@southampton@-event	-event=1
@john_banner@-person	-person=46
@grand@-living_thing	-living_thing=1
@patra@-organization	-organization=1
@duchess_of_cornwall@-person	-person=1
@sugar_hill@-organization	-organization=12
@graham@-organization	-organization=8
@thomas_carew@-person	-person=52
@morse@-location	-location=23
@morgan@-art	-art=5
@alter@-art	-art=1
@mla@-education-educational_degree	-education-educational_degree=1
@sodom@-person	-person=151
@pierluigi_marzorati@-person	-person=52
@communications_corporation_of_america@-organization	-organization=37
@philip_iii,_the_good@-person	-person=53
@kp@-art	-art=1
@spin_doctors@-person	-person=100
@m50@-location	-location=81
@city_island@-art	-art=11
@viña_del_mar@-location	-location=283
@cal@-location	-location=2
@delahaye@-organization	-organization=83
@rick_danko@-art	-art=4
@butthole_surfers@-art	-art=12
@thrill_of_a_lifetime@-art	-art=4
@angus@-art	-art=24
@isaac_brock@-person	-person=167
@jessie_mae_hemphill@-person	-person=21
@tush@-broadcast_program	-broadcast_program=2
@gibb_mclaughlin@-person	-person=87
@hlothhere_of_kent@-person	-person=21
@gifford_pinchot_national_forest@-location	-location=96
@album@-product	-product=1
@luigi_raimondi@-person	-person=21
@equity@-organization	-organization=152
@minsk@-person	-person=9
@goya_awards@-event	-event=4
@all_black@-people-ethnicity	-people-ethnicity=1
@loei@-location	-location=41
@valencian_community@-location	-location=796
@john_hodgson@-person	-person=23
@bayern_münchen@-organization	-organization=24
@arouca@-location	-location=28
@adamawa@-location	-location=33
@video_game_of_the_same_name@-product	-product=20
@muse@-location	-location=8
@u.s._military@-organization	-organization=93
@rocky@-person	-person=4
@kona@-person	-person=4
@moses_hogan@-person	-person=29
@om@-person	-person=44
@and@-product	-product=1
@cigar@-product	-product=19
@belfort@-organization	-organization=1
@caetano_veloso@-art	-art=4
@loris@-person	-person=1
@syed_noor@-person	-person=39
@silly@-person	-person=19
@mungo_park@-location	-location=4
@quebec_nordiques@-organization	-organization=836
@visé@-organization	-organization=18
@nagoya@-location	-location=39
@peshwa@-title	-title=362
@the_treasury@-location	-location=2
@dekh_bhai_dekh@-art	-art=1
@michael_finley@-person	-person=73
@medford_high_school@-location	-location=1
@eon@-product	-product=2
@collapse@-art	-art=5
@the_body_in_the_library@-art	-art=25
@taken@-event	-event=14
@tug_of_war@-art	-art=32
@ochiltree@-location	-location=38
@isi@-organization	-organization=69
@baby_face_willette@-person	-person=22
@miles_teller@-person	-person=43
@mona@-art	-art=8
@fk_smederevo@-organization	-organization=106
@philly@-location	-location=2
@campione!@-art	-art=25
@directv@-organization	-organization=1259
@kid_millions@-art	-art=20
@gordon@-product	-product=1
@the_one@-art	-art=90
@star_of_bethlehem@-living_thing	-living_thing=1
@savage@-product	-product=7
@katie_ledecky@-person	-person=20
@requiem@-person	-person=1
@uktv@-broadcast_network	-broadcast_network=3
@wild_world@-location	-location=3
@forester@-product	-product=3
@650@-location	-location=31
@nottingham@-location	-location=1
@roberto_madrazo@-person	-person=23
@william_emes@-person	-person=26
@mike_dopud@-person	-person=33
@chungju@-location	-location=91
@julia_zemiro@-person	-person=53
@oostende@-organization	-organization=59
@sampson@-location	-location=33
@authorhouse@-organization	-organization=30
@clown@-location	-location=1
@hampshire_cricket_board@-organization	-organization=68
@fir@-location	-location=3
@ndp@-time	-time=1
@hierapolis@-location	-location=59
@sturgis@-organization	-organization=1
@facebook@-organization	-organization=1
@cheraman_perumal@-person	-person=20
@cahill_u.s._marshal@-art	-art=22
@cold_harbor@-event	-event=123
@vicksburg_campaign@-event	-event=180
@pollyanna@-person	-person=8
@richard_ii@-person	-person=601
@pushkin@-location	-location=5
@dean_guitars@-organization	-organization=63
@horton_hears_a_who!@-art	-art=95
@hiro_kanagawa@-person	-person=23
@coleophora_fuscocuprella@-living_thing	-living_thing=22
@doug_gilmour@-person	-person=107
@dec@-organization	-organization=361
@national_congress@-organization	-organization=187
@syracuse@-organization	-organization=480
@sfa@-person	-person=1
@go!@-organization	-organization=6
@werder@-organization	-organization=1
@ice_cream@-art	-art=5
@mouquet_farm@-event	-event=21
@united_states_district_court_for_the_southern_district_of_florida@-organization	-organization=113
@land_of_the_lost@-art	-art=40
@rigaud@-location	-location=44
@evergreen_park@-location	-location=43
@new_york_public_library@-location	-location=1146
@inspiration@-art	-art=23
@herman@-location	-location=12
@adam_graves@-person	-person=43
@the_11th_hour@-art	-art=22
@globus@-person	-person=21
@day_of_atonement@-art	-art=2
@cornelius_krieghoff@-person	-person=26
@sancha@-person	-person=22
@longford@-person	-person=1
@lummen@-location	-location=20
@academy@-product	-product=7
@argentina@-art	-art=1
@nd@-chemistry	-chemistry=5
@circus@-event	-event=2
@route_19@-location	-location=17
@swedish_people's_party@-organization	-organization=28
@alba_de_tormes@-event	-event=7
@tokyo_international_film_festival@-event	-event=230
@pioneer@-organization	-organization=97
@thunderbird@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@middle@-language	-language=17
@welsh@-organization	-organization=143
@la_república@-art	-art=25
@frank_dancevic@-person	-person=67
@lorain_county@-location	-location=86
@channel_7@-person	-person=7
@nationalliga_b@-organization	-organization=57
@northgate@-organization	-organization=2
@wendell_phillips@-organization	-organization=2
@riptide@-organization	-organization=1
@big_red@-food	-food=13
@wife_swap@-broadcast_program	-broadcast_program=79
@larry_emdur@-person	-person=57
@buddy_desylva@-person	-person=158
@stratonice@-person	-person=26
@nowy_dwór@-organization	-organization=1
@simba@-art	-art=6
@cincinnati_observatory@-location	-location=22
@university_city,_missouri@-location	-location=54
@greatest_hits@-broadcast_network	-broadcast_network=1
@sumo@-people-ethnicity	-people-ethnicity=6
@humbert@-person	-person=21
@ali_landry@-person	-person=71
@2008_nrl_season@-event	-event=31
@fences@-title	-title=8
@detroit_lions@-event	-event=133
@hwange@-organization	-organization=1
@brittonic@-language	-language=36
@fritz_haber@-person	-person=105
@vestavia_hills@-location	-location=25
@king_of_america@-art	-art=21
@abruzzo@-location	-location=973
@nt@-product	-product=5
@skeena@-product	-product=10
@pierre_fatou@-person	-person=22
@kern@-location	-location=84
@land@-god	-god=1
@topic@-organization	-organization=13
@louis_braille@-person	-person=59
@norma@-event	-event=1
@grammar_school@-location	-location=3
@bert_trautmann@-person	-person=66
@zia@-language	-language=1
@random@-organization	-organization=17
@ga@-chemistry	-chemistry=11
@macau@-location	-location=194
@hoboken@-person	-person=1
@tram@-organization	-organization=3
@marco@-organization	-organization=9
@skippy@-broadcast_program	-broadcast_program=22
@telem@-organization	-organization=19
@wem@-event	-event=2
@ndr_radiophilharmonie@-organization	-organization=1
@chaumont@-location	-location=81
@funkdoobiest@-person	-person=35
@unisonic@-organization	-organization=1
@david_peel@-person	-person=47
@kansas_city@-person	-person=1
@neal_heaton@-person	-person=20
@bandsports@-organization	-organization=1
@louise_homer@-person	-person=27
@mafalda@-art	-art=26
@roadie@-art	-art=20
@cow@-title	-title=3
@exilarch@-art	-art=2
@occipital@-body_part	-body_part=38
@2008–09_season@-organization	-organization=4
@luciano_pavarotti@-person	-person=657
@enniskillen@-event	-event=1
@riders_on_the_storm@-art	-art=28
@bryant@-organization	-organization=28
@joseph_green@-person	-person=30
@corvus@-person	-person=1
@the_last_enemy@-art	-art=14
@massachusetts@-organization	-organization=57
@catawba@-people-ethnicity	-people-ethnicity=37
@vivian_blaine@-person	-person=91
@criminal@-organization	-organization=2
@continental_express@-organization	-organization=62
@john_keel@-person	-person=28
@the_world_is_yours@-art	-art=29
@lek@-location	-location=27
@sportivo_italiano@-organization	-organization=57
@route_4@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@gaz_de_france@-organization	-organization=62
@massachusetts_bay_transportation_authority@-transit	-transit=230
@brandon@-living_thing	-living_thing=1
@monterrey@-event	-event=29
@aristotelianism@-person	-person=4
@groundnut@-food	-food=50
@snapped@-broadcast_program	-broadcast_program=49
@the_roaring_twenties@-person	-person=3
@local_natives@-person	-person=41
@genting_highlands@-location	-location=115
@father's_day@-time	-time=202
@sai_baba@-organization	-organization=5
@teennick@-broadcast_program	-broadcast_program=1
@prince_music_theater@-organization	-organization=32
@pyle@-person	-person=3
@tuscarora@-organization	-organization=1
@zlín@-organization	-organization=5
@daniel_d._tompkins@-person	-person=146
@empty@-broadcast_program	-broadcast_program=8
@patuxent@-organization	-organization=1
@stanningley@-location	-location=22
@volunteer@-art	-art=2
@rove@-broadcast_program	-broadcast_program=68
@antonio@-art	-art=1
@attrition@-medicine-symptom	-medicine-symptom=1
@51st_(highland)_division@-organization	-organization=28
@millie@-event	-event=1
@adam@-location	-location=2
@tap@-art	-art=20
@wolfsbane@-living_thing	-living_thing=12
@occidental@-organization	-organization=20
@hamworthy@-location	-location=39
@vhs_or_beta@-person	-person=22
@compass@-location	-location=3
@bell@-location	-location=106
@soda@-organization	-organization=2
@raindance_film_festival@-event	-event=124
@argentina@-person	-person=1
@poitiers@-location	-location=756
@the_goodbye_girl@-art	-art=83
@showboat@-product	-product=21
@armani@-person	-person=13
@lieutenant_governor_of_new_jersey@-title	-title=25
@hellín@-organization	-organization=1
@hela@-art	-art=1
@she_will_have_her_way@-art	-art=33
@tullow_oil@-organization	-organization=37
@moon_over_miami@-broadcast_program	-broadcast_program=14
@gia@-art	-art=27
@trichomycteridae@-living_thing	-living_thing=29
@damone@-person	-person=24
@actra_award@-award	-award=33
@southern@-language	-language=25
@golden@-location	-location=221
@noah@-organization	-organization=1
@sultan_of_selangor@-title	-title=111
@ashmont@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@debra@-location	-location=5
@bulldog@-location	-location=1
@dani_pedrosa@-person	-person=127
@lowestoft@-event	-event=6
@elco@-organization	-organization=41
@afghan_war@-event	-event=33
@computer_engineering@-organization	-organization=1
@golders_green@-art	-art=6
@theodor_w._adorno@-award	-award=1
@strong@-product	-product=2
@data@-organization	-organization=21
@o'reilly@-organization	-organization=40
@weybourne@-location	-location=38
@new_kids_on_the_block@-art	-art=6
@convention@-product	-product=4
@stuka@-product	-product=42
@shepperton_studios@-organization	-organization=221
@jubilee@-person	-person=10
@wwii@-art	-art=4
@gerber@-location	-location=3
@bells_corners@-location	-location=25
@sword@-organization	-organization=1
@pornography@-art	-art=37
@governor_of_michigan@-event	-event=3
@krasiński_palace@-person	-person=1
@nba_finals@-organization	-organization=33
@mark_mcgann@-person	-person=21
@miss_sweden@-event	-event=52
@mimis_papaioannou@-person	-person=21
@factor_viii@-medicine-drug	-medicine-drug=38
@allan_brown@-person	-person=53
@candida@-person	-person=4
@manitowoc_county,_wisconsin@-location	-location=33
@primroses@-living_thing	-living_thing=21
@nieuwpoort@-event	-event=3
@phoebe@-person	-person=38
@king_hedley_ii@-art	-art=29
@assam@-location	-location=3413
@far_north@-location	-location=15
@sète@-location	-location=151
@r2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@manhattan@-location	-location=9905
@barotse_floodplain@-location	-location=24
@timur@-person	-person=547
@ncaa_basketball_tournament@-event	-event=68
@tanglewood_music_center@-organization	-organization=109
@elmwood@-organization	-organization=3
@the_plague@-event	-event=2
@jack_davenport@-person	-person=105
@altenberg@-person	-person=1
@modoc@-event	-event=4
@patterson@-person	-person=7
@hafslund@-organization	-organization=11
@strings@-art	-art=16
@mormons@-religion-religion	-religion-religion=376
@armitage@-product	-product=2
@saul@-art	-art=47
@chesterton@-location	-location=68
@grottaglie@-organization	-organization=5
@rosso@-person	-person=9
@front_royal@-location	-location=87
@foster's@-person	-person=3
@election_day@-event	-event=98
@vin_scelsa@-person	-person=24
@emerita@-location	-location=3
@aquarius@-product	-product=5
@hermética@-person	-person=43
@portrait_of_jennie@-art	-art=48
@northpark_center@-location	-location=25
@morisset@-location	-location=37
@chris_coste@-person	-person=21
@35th@-organization	-organization=18
@banda@-person	-person=8
@and@-location	-location=12
@maurizio_nichetti@-person	-person=48
@doris_leuthard@-person	-person=44
@chang@-person	-person=3
@north_anna_river@-event	-event=6
@taj@-organization	-organization=19
@24th@-art	-art=1
@beaver_stadium@-location	-location=67
@nick_cassavetes@-person	-person=71
@organ@-body_part	-body_part=103
@tzeltal@-language	-language=14
@evesham@-event	-event=6
@cimarron@-art	-art=63
@reading@-person	-person=1
@herzberg@-person	-person=3
@the_class@-broadcast_program	-broadcast_program=46
@silene@-living_thing	-living_thing=63
@gloucester@-person	-person=10
@yana@-person	-person=1
@orthodox_christianity@-religion-religion	-religion-religion=85
@miles_magister@-product	-product=36
@90@-event	-event=4
@doris_day@-person	-person=931
@mg@-title	-title=1
@habeas_corpus@-art	-art=29
@the_island@-art	-art=135
@barbara_bedford@-person	-person=42
@bhavani@-god	-god=60
@cotton_bowl@-location	-location=155
@anderson_bruford_wakeman_howe@-person	-person=47
@intercollegiate_sailing_association@-organization	-organization=33
@flores@-person	-person=7
@sport@-organization	-organization=20
@clinton@-organization	-organization=11
@cetus_corporation@-organization	-organization=21
@tzeltal@-people-ethnicity	-people-ethnicity=20
@discover_magazine@-art	-art=19
@ka_lae@-location	-location=22
@perot_systems@-organization	-organization=32
@the_georgia_straight@-art	-art=79
@wings_of_desire@-art	-art=71
@the_river@-broadcast_program	-broadcast_program=26
@wilson@-broadcast_program	-broadcast_program=1
@chernobyl@-event	-event=65
@millennium@-event	-event=1
@the_athenaeum@-location	-location=7
@bill_wilson@-person	-person=39
@american-born@-location	-location=38
@big@-art	-art=101
@mahatma_gandhi@-organization	-organization=2
@peter_i_of_serbia@-person	-person=30
@judith_tarr@-person	-person=31
@the_merchant_of_venice@-art	-art=739
@tristan_prettyman@-person	-person=35
@amon_amarth@-person	-person=160
@castledermot@-location	-location=54
@hallmark@-organization	-organization=62
@lipan@-location	-location=6
@big_brother_africa@-broadcast_program	-broadcast_program=27
@tv@-broadcast_network	-broadcast_network=11
@channel_v@-broadcast-tv_channel	-broadcast-tv_channel=1
@canna@-living_thing	-living_thing=66
@honolulu@-location	-location=2350
@kottonmouth_kings@-art	-art=2
@anastasia_russkikh@-person	-person=31
@saint_lucia@-organization	-organization=5
@pocono@-location	-location=57
@paris_bourse@-finance-stock_exchange	-finance-stock_exchange=1
@nichols@-location	-location=28
@rob@-broadcast_program	-broadcast_program=10
@wine@-food	-food=114
@silvanus@-god	-god=54
@the_union@-organization	-organization=87
@kuroshio@-product	-product=3
@cornish@-organization	-organization=1
@haiti@-people-ethnicity	-people-ethnicity=1
@pakistan_peoples_party@-organization	-organization=435
@clinton@-person	-person=352
@back_to_the_future@-product	-product=1
@heinrich_rickert@-person	-person=31
@chris_economaki@-person	-person=50
@nicklas_lidström@-person	-person=60
@banga@-location	-location=28
@tucano@-language	-language=6
@night_calls@-art	-art=4
@george_porter,_jr.@-person	-person=61
@tsang@-location	-location=79
@fab@-biology	-biology=2
@tineidae@-living_thing	-living_thing=448
@the_attractions@-person	-person=31
@stephan_endlicher@-person	-person=29
@herberton@-location	-location=35
@the_wall@-location	-location=14
@bangor@-location	-location=1011
@electric_bass@-product	-product=122
@emmanuel_music@-organization	-organization=108
@naenae@-location	-location=21
@palo_alto@-event	-event=24
@anton_lesser@-person	-person=84
@beavers@-organization	-organization=29
@scientific@-title	-title=85
@slim_river@-location	-location=12
@abby@-person	-person=9
@app@-product	-product=85
@candidate_of_law@-education-educational_degree	-education-educational_degree=27
@meløy@-location	-location=51
@andhra_pradesh@-people-ethnicity	-people-ethnicity=1
@ministry_of_transport@-title	-title=25
@mickie_james@-person	-person=129
@national_union_of_workers@-organization	-organization=27
@hans_christian_andersen@-person	-person=811
@edinburgh@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@porsgrunn@-location	-location=240
@uncas@-person	-person=45
@saint-germain@-location	-location=21
@television_adaptation@-art	-art=6
@gaafar_nimeiry@-person	-person=106
@bobo@-location	-location=1
@labuan@-event	-event=2
@toad@-art	-art=3
@evanescence@-person	-person=484
@prime_minister_of_the_united_kingdom@-title	-title=1152
@thirty_years'_war@-event	-event=2875
@norwood@-location	-location=310
@international_settlement@-location	-location=20
@est@-person	-person=1
@abbot_of_iona@-title	-title=24
@costume@-product	-product=14
@plane@-location	-location=3
@garcilaso_de_la_vega@-person	-person=70
@ghost_hunters@-broadcast_program	-broadcast_program=157
@cardinal@-event	-event=1
@hiroki_yoshimoto@-person	-person=21
@nebraska@-title	-title=1
@goulburn@-product	-product=1
@pioneer@-person	-person=1
@otsego@-organization	-organization=3
@ind@-location	-location=10
@satellite@-product	-product=9
@ellerman_lines@-organization	-organization=30
@pras@-person	-person=74
@mcleod@-location	-location=19
@the_lost_world@-person	-person=1
@knowle@-location	-location=66
@rajshahi_division@-organization	-organization=36
@germany@-location	-location=79813
@united_states_capitol_rotunda@-location	-location=33
@governors@-event	-event=1
@roman_gabriel@-person	-person=67
@aberdeen,_maryland@-location	-location=85
@gandhari@-person	-person=33
@zita@-person	-person=25
@wildcat@-art	-art=28
@at_the_circus@-art	-art=25
@torneo_de_clausura@-organization	-organization=26
@jane_hamsher@-person	-person=24
@monster_manual_ii@-art	-art=30
@george_rose@-person	-person=53
@snodgrass@-location	-location=1
@slipknot@-product	-product=2
@welsh_national@-organization	-organization=1
@strombus@-living_thing	-living_thing=22
@killer_klowns_from_outer_space@-art	-art=30
@saku@-person	-person=1
@final_destination_3@-art	-art=57
@goodnight_sweetheart@-broadcast_program	-broadcast_program=41
@secwepemc@-language	-language=2
@event_horizon@-art	-art=53
@ginza@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@excel@-location	-location=10
@her_father@-god	-god=1
@entebbe@-location	-location=238
@jeans@-person	-person=8
@santa_maria@-location	-location=466
@mahendra_kapoor@-person	-person=67
@raab@-location	-location=18
@libby_titus@-person	-person=21
@2012_european_athletics_championships@-event	-event=172
@mie@-person	-person=8
@barton@-person	-person=12
@wakayama_prefecture@-location	-location=1
@benny_davis@-person	-person=66
@ednaswap@-person	-person=28
@llangefni@-organization	-organization=1
@akira_toriyama@-person	-person=177
@getty_research_institute@-location	-location=3
@épernay@-organization	-organization=1
@flashback@-location	-location=1
@don't_drink_the_water@-art	-art=62
@dom@-people-ethnicity	-people-ethnicity=30
@president_nixon@-person	-person=66
@gold_trails_and_ghost_towns@-broadcast_program	-broadcast_program=30
@timia@-location	-location=6
@firebird@-product	-product=46
@yahoo!_music@-internet-website	-internet-website=276
@laois@-location	-location=49
@statesman@-title	-title=191
@grodzisk_mazowiecki_county@-location	-location=137
@spa-francorchamps@-location	-location=177
@madre_de_dios@-location	-location=42
@death_in_june@-person	-person=41
@the_sisters@-art	-art=23
@atmosphere@-location	-location=5
@nkana@-location	-location=14
@midwest_athletic_conference@-organization	-organization=20
@front_mission@-product	-product=40
@delaware_route_1@-location	-location=58
@greens@-location	-location=1
@georgetown,_kentucky@-location	-location=143
@joseph_shabalala@-person	-person=37
@blue_mountain@-event	-event=1
@garden_state@-art	-art=123
@1962_election@-event	-event=135
@javakheti@-location	-location=56
@ascendancy@-art	-art=25
@memphis_maniax@-organization	-organization=35
@stonyfield_farm@-organization	-organization=24
@thorne@-location	-location=78
@yamashiro@-location	-location=25
@gorton@-person	-person=1
@elmwood_cemetery@-location	-location=46
@serbia@-art	-art=1
@wise@-person	-person=15
@buckingham@-organization	-organization=3
@swing_kids@-person	-person=15
@comptroller_general@-title	-title=27
@commonweal@-art	-art=94
@tolentino@-event	-event=2
@mimi_walters@-person	-person=26
@iowa_hawkeyes_football@-organization	-organization=37
@kingsbury@-organization	-organization=1
@the_red_hot_chili_peppers@-art	-art=26
@ratatat@-person	-person=63
@national_basketball_association@-broadcast_program	-broadcast_program=8
@archbishop_of_st_andrews@-person	-person=2
@templemore@-organization	-organization=1
@the_little_mermaid@-broadcast_program	-broadcast_program=70
@clorox@-organization	-organization=68
@united_nations_forum_on_forests@-organization	-organization=23
@south_eastern_freeway@-location	-location=51
@chris_norman@-person	-person=53
@emerald_city@-broadcast_program	-broadcast_program=2
@the_ultimate_fighter_3@-broadcast_program	-broadcast_program=1
@casper@-organization	-organization=1
@wasco@-language	-language=16
@city_hunter@-art	-art=18
@selene@-product	-product=32
@sean_paul@-person	-person=482
@george_mason@-person	-person=210
@cremona@-event	-event=2
@ice_cream@-food	-food=25
@duke_of_roxburghe@-title	-title=24
@heritage@-people-ethnicity	-people-ethnicity=1
@aldus_manutius@-person	-person=136
@tomaszów_lubelski_county@-location	-location=351
@host@-location	-location=4
@scientist@-title	-title=80
@boomerang@-location	-location=3
@supermodel@-person	-person=1
@lapu-lapu@-location	-location=6
@66@-person	-person=3
@the_owl_service@-broadcast_program	-broadcast_program=5
@alice@-art	-art=96
@warrior@-location	-location=10
@brother's_keeper@-person	-person=3
@product@-title	-title=17
@tenor_saxophonist@-product	-product=32
@st_andrews@-location	-location=673
@coquille@-language	-language=4
@red_robin@-location	-location=49
@mike_mccarthy@-person	-person=20
@lodge@-organization	-organization=4
@spot@-living_thing	-living_thing=7
@monkland_and_kirkintilloch_railway@-organization	-organization=39
@williamsport@-event	-event=4
@tristán_suárez@-organization	-organization=26
@queenston_heights@-location	-location=24
@dialog@-art	-art=1
@benoît_pelletier@-person	-person=21
@nefertiti@-art	-art=8
@angela@-event	-event=1
@piper_j-3_cub@-product	-product=33
@chic@-person	-person=319
@labor_day@-time	-time=855
@red_river_valley@-art	-art=29
@fiba_europe@-event	-event=1
@haltern@-location	-location=30
@palace@-broadcast_program	-broadcast_program=12
@international_marxist_group@-organization	-organization=56
@tallahassee,_florida@-location	-location=666
@roger_davies@-person	-person=37
@jones_beach_state_park@-location	-location=57
@david_mills@-person	-person=64
@muar@-event	-event=5
@grand_central@-location	-location=21
@mustis@-person	-person=21
@rainbow_warrior@-event	-event=6
@zinjibar@-location	-location=42
@lallans@-language	-language=1
@a465_road@-location	-location=27
@beaverlodge@-living_thing	-living_thing=1
@city_council@-title	-title=63
@elva@-person	-person=1
@new_milford,_new_jersey@-location	-location=21
@ansonia@-location	-location=50
@troy_seals@-person	-person=178
@roadhouse@-location	-location=67
@charles_despiau@-person	-person=35
@postseason@-event	-event=83
@reform_judaism@-religion-religion	-religion-religion=340
@qanatghestan_rural_district@-location	-location=26
@oriya@-people-ethnicity	-people-ethnicity=104
@series@-event	-event=23
@waldorf,_maryland@-location	-location=52
@samuel_wallis@-person	-person=59
@seacliff@-organization	-organization=9
@fort_meade@-organization	-organization=1
@st_james's_hall@-location	-location=40
@gouldsboro@-location	-location=39
@the_slap@-art	-art=12
@gyula_sax@-person	-person=25
@her@-art	-art=81
@loving@-art	-art=15
@train_48@-broadcast_program	-broadcast_program=29
@marblehead@-product	-product=8
@demolition_man@-product	-product=4
@distinguished_service_order@-title	-title=1341
@alan_ameche@-person	-person=46
@brigham_young@-art	-art=12
@football_championship_subdivision@-event	-event=9
@lorrie_morgan@-person	-person=154
@eiffel@-person	-person=9
@taizé@-location	-location=21
@till@-location	-location=1
@sierra_leone@-organization	-organization=87
@space@-body_part	-body_part=1
@hokkien@-language	-language=52
@raiden@-broadcast_program	-broadcast_program=1
@1st_academy_awards@-event	-event=39
@edward_arnold@-organization	-organization=15
@turkish_airlines_flight_981@-event	-event=43
@giovanni_de'_medici@-person	-person=20
@satto@-person	-person=48
@midway@-art	-art=62
@f@-organization	-organization=4
@jude_deveraux@-person	-person=22
@brown,_delmer_m.@-person	-person=38
@ocular@-body_part	-body_part=20
@south_yorkshire@-organization	-organization=3
@dave_faulkner@-person	-person=58
@lorna@-person	-person=18
@it's_a_wonderful_world@-art	-art=30
@ping_pong@-product	-product=3
@creatures_of_the_night@-art	-art=35
@an_account_of_the_lives_and_works_of_the_most_eminent_spanish_painters,_sculptors_and_architects@-art	-art=21
@apology@-art	-art=65
@listeria@-living_thing	-living_thing=51
@wantage@-location	-location=228
@brandenburg@-product	-product=1
@mule@-location	-location=4
@the_bled@-person	-person=60
@uefa_women's_championship@-event	-event=111
@city_of_casey@-location	-location=51
@betty@-person	-person=33
@olive@-person	-person=32
@zostera@-living_thing	-living_thing=36
@lock_haven@-location	-location=80
@catch-22@-art	-art=50
@xavier@-organization	-organization=135
@norm_chow@-person	-person=47
@dorothy@-event	-event=1
@nespresso@-product	-product=27
@ferdinand_christian_baur@-person	-person=33
@brutus@-location	-location=5
@steve_tikolo@-person	-person=38
@dover_corporation@-organization	-organization=23
@tappara@-organization	-organization=226
@the_next_iron_chef@-broadcast_program	-broadcast_program=70
@103@-product	-product=2
@jessica@-art	-art=28
@hr@-finance-currency	-finance-currency=1
@yves_chauvin@-person	-person=21
@suprême_ntm@-person	-person=26
@garden_grove,_california@-location	-location=113
@number_10@-broadcast_program	-broadcast_program=3
@defuniak_springs@-location	-location=22
@playboy_club@-organization	-organization=107
@lucena@-person	-person=1
@zao@-location	-location=3
@dundela@-location	-location=1
@wheat@-food	-food=2
@austin_american-statesman@-art	-art=180
@arnemuiden@-event	-event=1
@naro@-organization	-organization=1
@kokoda@-event	-event=8
@williamson,_west_virginia@-location	-location=44
@banka@-language	-language=2
@portneuf_regional_county_municipality@-location	-location=35
@central_islip,_new_york@-location	-location=36
@pgr@-title	-title=46
@pendragon@-art	-art=7
@orange_blossom_special@-product	-product=10
@martinique@-organization	-organization=56
@wormwood@-broadcast_program	-broadcast_program=3
@yekaterinburg@-location	-location=673
@kavan_smith@-person	-person=30
@made@-event	-event=1
@south@-event	-event=6
@fakenham@-organization	-organization=1
@wishbone_ash@-person	-person=235
@thoroughfare_gap@-location	-location=11
@murmur@-medicine-symptom	-medicine-symptom=4
@alex_welsh@-person	-person=23
@spike_edney@-person	-person=56
@ivan_ribar@-location	-location=1
@pangasinense@-location	-location=4
@scram_jones@-person	-person=23
@manipay@-location	-location=25
@charleston_harbor@-location	-location=108
@eleanor_of_austria@-person	-person=33
@fiend@-person	-person=95
@central_african_cfa_franc@-finance-currency	-finance-currency=23
@sleuth@-art	-art=99
@ralph_bellamy@-person	-person=214
@home_movies@-broadcast_program	-broadcast_program=64
@department_of_foreign_affairs@-organization	-organization=49
@mina@-art	-art=7
@memorial_sloan_kettering_cancer_center@-location	-location=29
@manatee@-organization	-organization=2
@jemappes@-event	-event=15
@pia@-organization	-organization=21
@roger_hanin@-person	-person=45
@mirage@-product	-product=29
@supercollider@-location	-location=2
@government@-location	-location=48
@greece@-language	-language=2
@milton@-organization	-organization=2
@be@-organization	-organization=32
@astros@-organization	-organization=68
@wigan@-event	-event=2
@canelli@-organization	-organization=1
@star_of_india@-art	-art=1
@john_corbett@-person	-person=24
@busted@-broadcast_program	-broadcast_program=1
@mary_ford@-person	-person=67
@thunder_bay_flyers@-organization	-organization=74
@apology@-time	-time=1
@48@-art	-art=4
@farsley@-location	-location=35
@minho@-location	-location=184
@yojimbo@-product	-product=3
@anglesey@-location	-location=1307
@jack_victory@-person	-person=46
@june@-event	-event=6
@the_loop@-broadcast_program	-broadcast_program=48
@meistriliiga@-event	-event=2
@harpsichord@-product	-product=60
@hoppers_crossing@-location	-location=23
@agelenidae@-living_thing	-living_thing=49
@andré@-art	-art=2
@tristan@-location	-location=1
@walerian_borowczyk@-person	-person=54
@worldcat@-internet-website	-internet-website=439
@big_scoob@-organization	-organization=1
@rtp@-broadcast_network	-broadcast_network=197
@cross_keys@-location	-location=15
@rainbow_arts@-person	-person=24
@giorgio_gaber@-person	-person=36
@daktari@-broadcast_program	-broadcast_program=55
@series@-product	-product=29
@over_it@-person	-person=20
@jock_scott@-person	-person=25
@iommi@-person	-person=12
@art@-title	-title=10
@uncle_b@-art	-art=22
@south_gippsland_highway@-location	-location=49
@crystal@-title	-title=2
@wright@-person	-person=73
@delphi@-organization	-organization=18
@sarayan_county@-location	-location=91
@old_man's_war@-person	-person=1
@cherry_hill_high_school_east@-organization	-organization=20
@hillsboro_high_school@-organization	-organization=42
@rollercoaster@-art	-art=70
@original_film@-art	-art=41
@anand@-person	-person=49
@national_museum@-organization	-organization=3
@*nsync@-person	-person=22
@uta@-location	-location=1
@roger_ebert@-person	-person=3232
@dangerous_women@-broadcast_program	-broadcast_program=14
@scarpe@-location	-location=38
@heliothis_viriplaca@-living_thing	-living_thing=40
@daniela_mercury@-person	-person=82
@king_edward@-product	-product=1
@painter@-product	-product=4486
@eastern_continental_divide@-location	-location=130
@big_east_conference@-event	-event=3
@richard_condie@-person	-person=26
@coshocton@-location	-location=73
@osric@-person	-person=35
@east_london@-language	-language=1
@210@-location	-location=22
@larry@-event	-event=4
@betty_lennox@-person	-person=26
@bibi_besch@-person	-person=40
@vishnu@-god	-god=2237
@popular_publications@-organization	-organization=32
@ningaloo_reef@-location	-location=22
@northern_line@-person	-person=7
@thilo_sarrazin@-person	-person=20
@xm@-product	-product=10
@the_voice@-broadcast_network	-broadcast_network=1
@baptist@-location	-location=2
@beltane@-time	-time=77
@true_believers@-art	-art=18
@jerusalem@-organization	-organization=20
@watton@-location	-location=34
@cabot@-person	-person=8
@górki@-location	-location=33
@love_minus_zero@-organization	-organization=1
@ayaka@-person	-person=54
@sagina@-art	-art=11
@alf_common@-person	-person=27
@hopewell_valley_central_high_school@-organization	-organization=20
@apache_cocoon@-product	-product=20
@solent@-location	-location=333
@esh_winning@-organization	-organization=8
@hohenzollern@-person	-person=4
@carol_haney@-person	-person=38
@porsche_914@-product	-product=23
@w@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=3
@lumix@-organization	-organization=64
@gandhari@-language	-language=6
@ammonite@-art	-art=6
@sole_and_the_skyrider_band@-art	-art=4
@robert_mundell@-person	-person=56
@player@-organization	-organization=1
@meredith@-event	-event=4
@sweethearts@-art	-art=61
@ctv_morning_live@-broadcast_program	-broadcast_program=24
@cascade_pass@-location	-location=25
@cannibal_corpse@-art	-art=3
@theodore_unit@-art	-art=1
@chrysler@-location	-location=1
@upland,_california@-location	-location=95
@archers_of_loaf@-person	-person=55
@bram@-location	-location=15
@unitarians@-location	-location=5
@brooks_bollinger@-person	-person=48
@progressive_democratic_party@-organization	-organization=39
@provo,_utah@-location	-location=561
@dan_david_prize@-award	-award=34
@laporte@-location	-location=56
@pearl_jam@-art	-art=28
@talleres@-location	-location=2
@lean_back@-art	-art=32
@vaxholm@-location	-location=99
@peter_stuyvesant@-organization	-organization=2
@ian_haugland@-person	-person=47
@ministry_of_the_interior@-organization	-organization=59
@boy_scouts_of_the_philippines@-organization	-organization=59
@first_macedonian_football_league@-event	-event=1
@the_deviants@-person	-person=41
@tasma_walton@-person	-person=23
@interstate_71@-location	-location=94
@galen@-person	-person=609
@st._lucie@-location	-location=38
@santa_fe@-product	-product=13
@shake_it@-art	-art=28
@expo@-art	-art=18
@amba@-food	-food=8
@plane@-event	-event=1
@nissan@-product	-product=8
@barreiro@-location	-location=40
@groom_lake@-location	-location=30
@seti@-location	-location=4
@austria@-location	-location=27891
@return_to_forever@-art	-art=11
@openshaw@-location	-location=54
@converge@-computer-programming_language	-computer-programming_language=2
@quad_city_mallards@-organization	-organization=76
@polyphaenis_sericata@-living_thing	-living_thing=23
@1988_winter_olympics@-event	-event=41
@march_on_washington_for_jobs_and_freedom@-event	-event=92
@katla@-living_thing	-living_thing=1
@wes_morgan@-person	-person=21
@kh@-title	-title=27
@martika@-person	-person=73
@scarborough@-organization	-organization=492
@swaythling@-location	-location=56
@lovell@-location	-location=47
@lampronia_corticella@-living_thing	-living_thing=27
@sisak@-location	-location=208
@hitachi@-location	-location=3
@eve@-broadcast_program	-broadcast_program=49
@monash_medical_centre@-location	-location=20
@equilibrium@-art	-art=50
@roses@-art	-art=12
@9th_jat_regiment@-organization	-organization=43
@cyclone@-computer-programming_language	-computer-programming_language=4
@abbott_government@-person	-person=57
@harry_f._byrd@-person	-person=94
@parsons@-event	-event=1
@yeah_yeah_yeahs@-art	-art=2
@honeycomb@-art	-art=17
@tracker@-art	-art=5
@alan_wiggins@-person	-person=28
@nevada@-art	-art=12
@how_the_west_was_won@-broadcast_program	-broadcast_program=70
@obadiah_ben_abraham@-person	-person=21
@amakusa_district@-location	-location=34
@free_french_air_force@-organization	-organization=50
@io@-location	-location=261
@ferdinand_ii_of_león@-person	-person=62
@boris_ioganson@-person	-person=54
@south_africa_national_rugby_union_team@-living_thing	-living_thing=1
@whalley@-location	-location=63
@popstars@-art	-art=7
@leslie@-organization	-organization=1
@associates@-title	-title=1
@rickenbacker@-organization	-organization=234
@moro@-person	-person=5
@douro@-event	-event=2
@blue@-product	-product=3
@mantineia@-event	-event=1
@city_of_bayside@-location	-location=23
@queer_eye_for_the_straight_guy@-broadcast_program	-broadcast_program=22
@chopard@-organization	-organization=41
@diamond_match_company@-organization	-organization=27
@andre@-art	-art=17
@edinburgh_comedy_awards@-award	-award=21
@britannia_royal_naval_college@-product	-product=1
@tigers@-event	-event=1
@reeves_county@-location	-location=36
@century_city@-location	-location=37
@seafood@-art	-art=7
@menlo_park@-location	-location=215
@spider-man@-art	-art=271
@antsiranana@-location	-location=82
@rangitata_river@-location	-location=45
@noel_gallagher's_high_flying_birds@-person	-person=63
@it's_a_man's_world@-broadcast_program	-broadcast_program=18
@cold_sweat@-art	-art=34
@county_intermediate_championship@-event	-event=21
@nyse_euronext@-organization	-organization=87
@lakshmi@-god	-god=505
@stephen_nolan@-person	-person=33
@coliseum@-location	-location=48
@petronas@-organization	-organization=244
@indianapolis_blues@-organization	-organization=25
@grumbach@-person	-person=1
@morgan_park@-organization	-organization=3
@bhopal@-art	-art=1
@benjamin_rush@-location	-location=1
@novo_hamburgo@-organization	-organization=31
@stuart_lake@-person	-person=6
@cucumber@-product	-product=2
@joanna_of_flanders@-person	-person=22
@the_hours@-person	-person=21
@david_lloyd@-organization	-organization=1
@jp@-title	-title=178
@revolution@-location	-location=1
@holywood@-organization	-organization=5
@alderman@-organization	-organization=22
@sigebert_iii@-person	-person=65
@underground@-transit	-transit=83
@chopard@-person	-person=1
@agf_aarhus@-organization	-organization=60
@postcards@-art	-art=9
@the_c-team@-organization	-organization=23
@f@-event	-event=2
@sida@-living_thing	-living_thing=26
@step_by_step@-art	-art=22
@the_messengers@-art	-art=30
@atheist@-religion-religion	-religion-religion=1865
@wyoming_senate@-organization	-organization=71
@play_with_fire@-art	-art=20
@bayside@-art	-art=2
@pingdingshan@-location	-location=63
@germany@-broadcast_network	-broadcast_network=1
@state_street@-organization	-organization=8
@con@-organization	-organization=17
@mirage@-location	-location=8
@jules_lemaître@-person	-person=20
@gulbene@-location	-location=31
@rubisco@-biology	-biology=43
@lake@-art	-art=2
@springfield_armory@-organization	-organization=6
@the_coup@-person	-person=74
@allan_lamb@-person	-person=54
@malagasy@-language	-language=169
@mysterio@-art	-art=3
@supermodel@-title	-title=26
@sufi@-religion-religion	-religion-religion=313
@the_united_states@-person	-person=1
@cray-1@-product	-product=48
@joe_harper@-person	-person=23
@chloé@-person	-person=1
@digby@-product	-product=2
@bluff_city@-art	-art=2
@foundation@-event	-event=1
@for_once_in_my_life@-art	-art=91
@east_tyrol@-location	-location=76
@carpenters@-art	-art=13
@protestant_protective_association@-organization	-organization=22
@miami-dade_county@-location	-location=403
@downtown_ottawa@-location	-location=28
@anime_news_network@-internet-website	-internet-website=488
@hans-peter_tschudi@-person	-person=22
@arian@-religion-religion	-religion-religion=301
@february_13@-time	-time=276
@prophetstown@-location	-location=20
@alan_hansen@-person	-person=98
@paradox@-art	-art=16
@sikkim@-location	-location=1453
@kafa@-organization	-organization=1
@age_of_mythology@-product	-product=54
@oriole@-living_thing	-living_thing=18
@sheffield,_alabama@-location	-location=52
@antikensammlung_berlin@-location	-location=22
@tush@-person	-person=5
@3d@-person	-person=12
@radivoj_korać@-person	-person=33
@indonesia@-broadcast_program	-broadcast_program=3
@birds_of_prey@-art	-art=127
@sirte@-location	-location=175
@don't_fence_me_in@-art	-art=30
@virtua_racing@-product	-product=31
@miracle@-art	-art=69
@robin_ray@-person	-person=20
@centaur@-location	-location=2
@blue_mountain@-location	-location=147
@lawrence@-location	-location=505
@cobbler@-food	-food=9
@dar_williams@-person	-person=129
@yarmouth@-product	-product=12
@gr@-location	-location=7
@largo,_florida@-location	-location=69
@veendam@-product	-product=3
@smash_hits@-broadcast_network	-broadcast_network=9
@book_of_concord@-art	-art=111
@erich_honecker@-person	-person=215
@hln@-broadcast_network	-broadcast_network=148
@janel_parrish@-person	-person=33
@singu@-location	-location=11
@ta-dah@-art	-art=22
@patron@-organization	-organization=1
@trilogy@-product	-product=2
@coverage@-event	-event=1
@caribou@-product	-product=5
@este@-organization	-organization=5
@parliament_hill@-location	-location=361
@baluch@-location	-location=3
@b._r._ambedkar@-person	-person=124
@fencing@-event	-event=82
@bali@-people-ethnicity	-people-ethnicity=2
@usj@-location	-location=28
@leidschendam@-location	-location=57
@border@-location	-location=38
@tfl@-organization	-organization=80
@goran_dragić@-person	-person=78
@49@-product	-product=1
@david_price@-person	-person=150
@super@-event	-event=1
@princess_augusta@-person	-person=11
@didim@-location	-location=23
@mvc@-organization	-organization=33
@jordyn_wieber@-person	-person=37
@hordaland@-location	-location=953
@kendallville@-location	-location=19
@police_interceptors@-product	-product=1
@witnica@-location	-location=24
@kennedy_center@-award	-award=3
@battle_of_marignano@-event	-event=55
@break_the_ice@-art	-art=20
@independent_film_festival_of_boston@-event	-event=32
@ottoman_wars@-event	-event=18
@moy@-product	-product=3
@nowshera@-location	-location=51
@harold_johnson@-person	-person=41
@brian_unger@-person	-person=20
@beatrice_portinari@-person	-person=30
@mattersburg@-organization	-organization=3
@third@-organization	-organization=86
@thea@-god	-god=1
@skua@-living_thing	-living_thing=21
@sts-81@-event	-event=45
@coven@-art	-art=6
@kanuri@-language	-language=20
@sumatra@-location	-location=3493
@uss_boston@-product	-product=20
@charles_x_gustav_of_sweden@-person	-person=110
@roy_cheung@-person	-person=29
@royal_academy_of_turku@-organization	-organization=22
@1915@-art	-art=9
@north_park@-event	-event=1
@charles_emmanuel_ii,_duke_of_savoy@-person	-person=30
@bob_barr@-person	-person=101
@guy@-art	-art=7
@albrecht,_duke_of_württemberg@-person	-person=28
@the_ten@-art	-art=32
@kirkuk@-organization	-organization=1
@duke_of_kent@-title	-title=64
@marilyn_mazur@-person	-person=48
@neurology@-art	-art=13
@duke_of_cleveland@-title	-title=20
@g3@-title	-title=1
@escape@-broadcast_program	-broadcast_program=1
@s._srikanta_sastri@-person	-person=30
@battelle_memorial_institute@-organization	-organization=84
@avon@-location	-location=336
@carrot@-location	-location=1
@earl_of_harewood@-person	-person=8
@meantime@-art	-art=31
@ii@-broadcast_program	-broadcast_program=3
@queensboro_bridge@-location	-location=92
@san_francisco_state_university@-location	-location=1
@nadja@-person	-person=27
@rivas@-event	-event=2
@ronnie_scott's_jazz_club@-location	-location=107
@borough@-location	-location=187
@plains_indians@-people-ethnicity	-people-ethnicity=186
@weed@-person	-person=18
@addams_family_reunion@-broadcast_program	-broadcast_program=40
@cave@-art	-art=2
@new_college_of_california@-organization	-organization=56
@the_philadelphia_experiment@-art	-art=27
@watford_palace_theatre@-location	-location=33
@cocoon@-organization	-organization=6
@tomorrow@-broadcast_program	-broadcast_program=17
@rainbow_six@-product	-product=10
@serrano@-people-ethnicity	-people-ethnicity=6
@opheusden@-event	-event=1
@ras_kwame@-person	-person=22
@kennedy_center_honors@-award	-award=165
@georges_marchais@-person	-person=30
@starlight@-art	-art=39
@office_of_defense_mobilization@-organization	-organization=23
@physics@-person	-person=8
@the_hit_factory@-organization	-organization=88
@bexley@-organization	-organization=1
@tuatara@-product	-product=1
@adolf_jellinek@-person	-person=51
@broccoli@-food	-food=14
@route_102@-transit	-transit=3
@cadenet@-person	-person=9
@ma@-education-educational_degree	-education-educational_degree=558
@marburg@-person	-person=1
@flash_gordon@-broadcast_program	-broadcast_program=87
@maryland@-product	-product=17
@caesar@-award	-award=1
@börde@-location	-location=150
@marnie@-art	-art=75
@johanna@-person	-person=18
@lincs_fm@-organization	-organization=24
@lade@-organization	-organization=30
@united_states_national_baseball_team@-organization	-organization=114
@long_way_to_the_top@-broadcast_program	-broadcast_program=22
@playoffs@-organization	-organization=29
@harry_wright@-person	-person=77
@the_visitors@-person	-person=12
@sevenoaks_district@-location	-location=20
@lantana@-living_thing	-living_thing=143
@ctv@-organization	-organization=13
@queen's@-event	-event=11
@belgian@-event	-event=23
@mts@-transit	-transit=4
@vascular@-living_thing	-living_thing=7
@brel@-person	-person=8
@yautepec@-location	-location=30
@jaffa@-organization	-organization=1
@french_empire@-location	-location=352
@chris_hill@-person	-person=23
@hahn@-location	-location=16
@state_of_texas@-person	-person=3
@ephedra@-medicine-drug	-medicine-drug=40
@burnaby@-person	-person=3
@dj_vadim@-person	-person=59
@jingle_bells@-art	-art=239
@gold@-broadcast_network	-broadcast_network=84
@jin@-event	-event=18
@foley@-person	-person=14
@gm@-biology	-biology=1
@caius@-person	-person=10
@tarnów@-location	-location=539
@herbert_mountains@-location	-location=20
@lavochkin@-person	-person=1
@wasteland@-product	-product=30
@paul_kupperberg@-person	-person=59
@echoes@-art	-art=69
@bagdad@-art	-art=2
@trix@-food	-food=16
@jagz_kooner@-person	-person=27
@anadyr@-location	-location=82
@the_penguin_guide_to_recorded_classical_music@-art	-art=26
@meknès-tafilalet@-location	-location=111
@southwell@-person	-person=5
@pat_roach@-person	-person=25
@44th@-organization	-organization=14
@heath_shuler@-person	-person=54
@human_immunodeficiency_virus@-living_thing	-living_thing=28
@brakpan@-location	-location=47
@revenge@-broadcast_program	-broadcast_program=198
@cunningham@-person	-person=42
@todd@-person	-person=47
@nba_d-league@-organization	-organization=83
@beloit,_kansas@-location	-location=25
@kauhajoki@-location	-location=23
@big_four@-broadcast_network	-broadcast_network=4
@1988_olympic_games@-event	-event=49
@jessie_james@-art	-art=3
@minster@-organization	-organization=1
@moonglow@-organization	-organization=2
@u@-finance-currency	-finance-currency=1
@wild_bunch@-art	-art=1
@birkbeck@-organization	-organization=20
@the_red_chord@-person	-person=68
@eliza_gilkyson@-person	-person=42
@jaws@-living_thing	-living_thing=1
@sunnyside@-location	-location=136
@band@-organization	-organization=1
@justus_lipsius@-person	-person=88
@toulouse@-location	-location=11
@kerry_district_league@-organization	-organization=25
@link@-location	-location=2
@ucb@-organization	-organization=30
@united_states_forest_service@-organization	-organization=750
@73@-location	-location=10
@pavel_milyukov@-person	-person=33
@foreign_and_commonwealth_office@-organization	-organization=668
@champions_tour@-award	-award=1
@wannsee@-event	-event=1
@lawrence_wilkerson@-person	-person=24
@falmouth@-product	-product=14
@elizabeth_peña@-person	-person=67
@berliner_morgenpost@-art	-art=40
@henry_iii_of_france@-person	-person=204
@gonzalez@-person	-person=20
@pentagram@-art	-art=10
@reserves@-title	-title=1
@harpers_ferry@-event	-event=67
@bridget_d'oyly_carte@-person	-person=20
@greg_rucka@-person	-person=162
@anas@-person	-person=1
@cronulla-sutherland@-organization	-organization=31
@the_orphanage@-art	-art=10
@donatello@-art	-art=3
@scarborough_fair@-art	-art=77
@chatswood@-location	-location=134
@hermann_weyl@-person	-person=149
@i-540@-location	-location=30
@birdman@-art	-art=11
@wilhelm_ackermann@-person	-person=29
@outlook@-location	-location=33
@rt@-product	-product=8
@berlin_biennale@-event	-event=35
@ina_coolbrith@-person	-person=27
@troy,_ohio@-organization	-organization=1
@espn@-organization	-organization=37
@joyce@-person	-person=108
@lawrence_dallaglio@-person	-person=76
@robert_p._griffin@-person	-person=45
@ostrogoth@-location	-location=2
@national_bank@-location	-location=24
@max@-location	-location=15
@jaimini@-person	-person=28
@memorial@-event	-event=1
@tullaroan@-organization	-organization=55
@lisandro_de_la_torre@-person	-person=37
@costa_rica@-location	-location=7625
@the_sound_barrier@-art	-art=32
@swisstopo@-organization	-organization=88
@nadia_comăneci@-person	-person=108
@the_lake_house@-location	-location=1
@twins@-art	-art=68
@bloodbath@-event	-event=1
@hidden@-art	-art=9
@stroudsburg@-organization	-organization=2
@dummer@-location	-location=20
@king_george_v@-product	-product=9
@panj@-location	-location=22
@caruso@-art	-art=9
@mumbai@-finance-stock_exchange	-finance-stock_exchange=1
@hearts_and_bones@-art	-art=21
@marx@-person	-person=272
@first_daughter@-art	-art=25
@senta_flammea@-living_thing	-living_thing=22
@19@-art	-art=8
@chalk_river@-location	-location=14
@kentucky@-art	-art=6
@may_britt@-person	-person=35
@joseph_taylor_robinson@-person	-person=37
@superleague_greece@-event	-event=1
@chitose@-location	-location=31
@pebble_beach@-event	-event=2
@2004@-event	-event=3470
@identity_crisis@-disease	-disease=2
@oglio@-location	-location=65
@b@-biology	-biology=1
@the_following_year@-event	-event=160
@ninth@-organization	-organization=29
@gros_ventre@-people-ethnicity	-people-ethnicity=30
@st._paul's@-person	-person=4
@lace@-person	-person=11
@the_streets@-person	-person=227
@tuscarora@-event	-event=1
@destrehan_high_school@-organization	-organization=23
@samar@-art	-art=4
@cullen_bunn@-person	-person=20
@eupithecia_laquaearia@-living_thing	-living_thing=22
@the_kids_from_room_402@-broadcast_program	-broadcast_program=46
@vietnam_war@-location	-location=5
@mimaropa@-location	-location=36
@count_of_flanders@-person	-person=1
@moulin_rouge@-location	-location=190
@bemba@-person	-person=1
@laser_radial@-event	-event=1
@jaro@-organization	-organization=12
@further@-education-educational_degree	-education-educational_degree=2
@asbury@-location	-location=9
@bernau@-location	-location=39
@cesar@-person	-person=4
@zebra@-art	-art=13
@biograd_na_moru@-location	-location=26
@cabal@-person	-person=4
@eduardo_pérez@-person	-person=25
@omar_bradley@-person	-person=197
@that_thing_you_do!@-art	-art=77
@niki_lauda@-person	-person=363
@backbone@-body_part	-body_part=32
@benjamin_mitchell@-person	-person=59
@lorena@-person	-person=11
@nivelles@-location	-location=140
@pekin@-event	-event=2
@diocese_of_bradford@-location	-location=25
@brooklyn_college@-location	-location=1
@tougher_than_leather@-art	-art=30
@devonshire@-title	-title=5
@compass@-event	-event=3
@tappan@-people-ethnicity	-people-ethnicity=6
@jim_jones@-art	-art=1
@108@-product	-product=4
@opera@-art	-art=117
@mir@-art	-art=2
@mari@-person	-person=21
@607@-location	-location=1
@dogwood@-living_thing	-living_thing=12
@stroudsburg@-location	-location=55
@harvard@-product	-product=27
@au@-product	-product=5
@bds@-education-educational_degree	-education-educational_degree=6
@sarnia@-location	-location=356
@moira@-person	-person=3
@hopman_cup@-event	-event=184
@stuart_mclean@-person	-person=44
@bray@-person	-person=5
@battles@-person	-person=118
@abbotsford,_british_columbia@-organization	-organization=1
@west_adams@-location	-location=21
@caulfield@-event	-event=11
@hungarian_championship@-event	-event=13
@delta@-biology	-biology=5
@single@-location	-location=2
@amaranth@-location	-location=4
@an_cafe@-person	-person=28
@smiths@-person	-person=55
@greene@-location	-location=308
@pope_john_ii@-person	-person=22
@uinta_county@-location	-location=30
@isle_of_capri_casinos@-organization	-organization=23
@provence@-event	-event=4
@philip_bailey@-person	-person=120
@chage_and_aska@-person	-person=27
@agrarian_party@-organization	-organization=60
@alexander_von_schlippenbach@-person	-person=45
@fort_carillon@-event	-event=5
@x@-computer-programming_language	-computer-programming_language=1
@beaver@-person	-person=15
@all_blacks@-location	-location=2
@ramon_berenguer_iv,_count_of_barcelona@-person	-person=34
@cashmere@-location	-location=34
@true_tears@-product	-product=13
@marpa@-location	-location=1
@french_connection@-organization	-organization=91
@barque@-organization	-organization=1
@boston,_massachusetts@-event	-event=2
@thank_you_for_the_music@-art	-art=35
@darius@-product	-product=9
@double_eagle_ii@-product	-product=20
@big_house@-person	-person=12
@hype@-person	-person=4
@frankston,_victoria@-location	-location=36
@benson@-product	-product=5
@manhattan_opera_company@-organization	-organization=23
@dumb_and_dumber@-broadcast_program	-broadcast_program=6
@ashville@-organization	-organization=1
@bagration@-person	-person=14
@six_shooter_records@-organization	-organization=48
@2005_uefa_champions_league_final@-event	-event=27
@united_somali_congress@-organization	-organization=28
@heartaches@-art	-art=29
@recess@-broadcast_program	-broadcast_program=111
@florentines@-location	-location=26
@karma@-product	-product=2
@fig@-person	-person=1
@rishton@-organization	-organization=10
@iron@-art	-art=6
@operations@-medicine-medical_treatment	-medicine-medical_treatment=32
@showdown@-person	-person=2
@wordpress@-internet-website	-internet-website=3
@trieste@-location	-location=2355
@university_system_of_georgia@-location	-location=129
@william_swainson@-person	-person=30
@sadie@-person	-person=21
@taipei@-event	-event=1
@rubicon@-event	-event=2
@jisshu_sengupta@-person	-person=23
@superfast@-product	-product=1
@german_national@-organization	-organization=2
@the_happy_ending@-art	-art=21
@council@-organization	-organization=179
@yahoo!@-internet-website	-internet-website=2
@cowell@-location	-location=24
@route_10@-location	-location=102
@arica@-organization	-organization=2
@spd@-organization	-organization=903
@stanhope@-event	-event=1
@julie_hagerty@-person	-person=72
@gibson_county,_indiana@-location	-location=36
@lorenzo_costa@-person	-person=45
@the_navigators@-organization	-organization=14
@artisan@-organization	-organization=6
@hang_tuah@-person	-person=54
@greenfield@-organization	-organization=3
@cerro_gordo@-location	-location=20
@svn@-product	-product=22
@biddu@-person	-person=51
@glenluce@-location	-location=29
@huia@-living_thing	-living_thing=32
@la_cruz@-location	-location=22
@emeric@-person	-person=20
@nansha_district@-location	-location=20
@kondopoga@-location	-location=27
@metropolis@-person	-person=3
@conrad_coleby@-person	-person=32
@world_science_festival@-event	-event=35
@j._geils@-person	-person=21
@sơn_la_province@-location	-location=26
@europeans@-title	-title=1
@severance_hall@-location	-location=52
@mark_derosa@-person	-person=62
@rhode_island@-living_thing	-living_thing=1
@biloxi@-location	-location=244
@feckenham@-location	-location=30
@neville@-person	-person=18
@cea@-biology	-biology=6
@wolf_kahn@-person	-person=21
@elizabeth_garrett_anderson@-person	-person=55
@poole@-location	-location=867
@gan@-location	-location=25
@burma@-event	-event=64
@yukon_legislative_assembly@-organization	-organization=116
@archbishopric_of_riga@-title	-title=33
@sorcerer@-art	-art=29
@hasselt@-event	-event=2
@the_sound@-event	-event=1
@white@-living_thing	-living_thing=27
@haileybury@-organization	-organization=118
@bulls@-location	-location=28
@pedro_de_valdivia@-person	-person=158
@medusa@-art	-art=11
@alex_chilton@-art	-art=5
@humboldt@-organization	-organization=3
@mosaferabad_rural_district@-location	-location=51
@united_states_house_of_representatives@-organization	-organization=7813
@kansas_state@-location	-location=1
@east_region@-organization	-organization=23
@good_girls_go_bad@-art	-art=32
@renaissance@-location	-location=2
@central_coast@-location	-location=63
@robert_wrenn@-person	-person=35
@furuset@-location	-location=17
@search@-person	-person=9
@veal@-food	-food=11
@scarborough,_maine@-location	-location=43
@county_laois@-organization	-organization=1
@amy_ray@-person	-person=105
@lexicon@-organization	-organization=23
@pukapuka@-location	-location=49
@reunited@-art	-art=19
@sea_mills@-location	-location=27
@pig@-person	-person=9
@tillamook@-people-ethnicity	-people-ethnicity=3
@luzon@-location	-location=2509
@the_university_of_michigan@-organization	-organization=19
@madman@-art	-art=37
@kim_darby@-person	-person=64
@george_pickett@-person	-person=91
@rio@-location	-location=149
@dreams@-organization	-organization=9
@birobidzhan@-location	-location=75
@central_experimental_farm@-location	-location=37
@tayebi-ye_garmsiri-ye_shomali_rural_district@-location	-location=31
@mali@-organization	-organization=211
@west_ilsley@-location	-location=32
@john_adams@-person	-person=1582
@haren@-person	-person=1
@derby_city_council@-location	-location=1
@dillsboro@-location	-location=29
@roxb.@-person	-person=28
@narcotics_anonymous@-organization	-organization=89
@dala@-person	-person=21
@crescent@-art	-art=7
@the_outlaws@-art	-art=2
@chris_coyne@-person	-person=25
@barker@-organization	-organization=1
@rothes@-person	-person=2
@exclusive@-art	-art=25
@saint-saëns@-location	-location=12
@nandanam@-location	-location=23
@dave_mallow@-person	-person=71
@hanyang_university@-location	-location=2
@putnam@-location	-location=328
@stokke@-location	-location=54
@odin@-god	-god=808
@baden@-location	-location=991
@sopron@-location	-location=251
@in_the_hall_of_the_mountain_king@-art	-art=59
@nine_news_melbourne@-broadcast_program	-broadcast_program=6
@city_beach@-location	-location=26
@jnanpith_award@-organization	-organization=2
@coffee@-organization	-organization=1
@root@-living_thing	-living_thing=1
@rinaldo@-person	-person=1
@eddie@-art	-art=35
@eric_rigler@-person	-person=30
@offa@-person	-person=18
@bordighera@-location	-location=72
@san@-language	-language=2
@sondre_lerche@-art	-art=2
@dick_tomey@-person	-person=33
@sparta@-person	-person=76
@soda@-location	-location=1
@solicitor_general@-person	-person=33
@darmstadt@-location	-location=1297
@morpheus@-product	-product=6
@enoshima_electric_railway@-organization	-organization=44
@melkite@-organization	-organization=19
@paul_laurence_dunbar@-person	-person=114
@eastern_region@-location	-location=138
@postscript@-art	-art=1
@bruckner@-art	-art=2
@men's_foil@-event	-event=20
@geoff_muldaur@-person	-person=40
@the_association@-art	-art=4
@lorisidae@-living_thing	-living_thing=52
@185@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@8_simple_rules@-broadcast_program	-broadcast_program=126
@pink_floyd@-art	-art=1
@kenny_mayne@-person	-person=46
@la_parka@-person	-person=62
@dialect@-language	-language=26
@walpole@-location	-location=67
@north_sydney@-organization	-organization=190
@french@-broadcast-tv_channel	-broadcast-tv_channel=5
@party_of_regions@-organization	-organization=311
@cadillac@-art	-art=1
@churchill@-product	-product=4
@1970–71@-person	-person=1
@adventure@-art	-art=85
@espn@-broadcast-tv_channel	-broadcast-tv_channel=67
@hendrix@-art	-art=2
@the_1975@-art	-art=10
@pax@-god	-god=22
@herman_hupfeld@-person	-person=57
@tweeted@-internet-website	-internet-website=180
@new_rose@-art	-art=33
@christmas@-broadcast_program	-broadcast_program=1
@was@-person	-person=1
@avc@-organization	-organization=60
@film_adaptation@-art	-art=550
@lodge@-product	-product=1
@jamie_l._whitten@-person	-person=37
@ernesto@-art	-art=8
@dna@-person	-person=62
@shadowland@-art	-art=20
@piper@-product	-product=26
@steven_berkoff@-person	-person=205
@nandi@-god	-god=169
@anglers@-title	-title=86
@peter_hammond@-location	-location=1
@uman@-location	-location=115
@best@-organization	-organization=39
@leka@-location	-location=23
@sweet_sixteen@-event	-event=112
@wenatchee_wild@-organization	-organization=27
@swedish_championship@-event	-event=5
@coachella@-location	-location=54
@wing@-food	-food=2
@sprout@-art	-art=1
@hero@-broadcast_program	-broadcast_program=19
@mayday_parade@-person	-person=93
@super_robot_monkey_team_hyperforce_go!@-broadcast_program	-broadcast_program=51
@bennie_oosterbaan@-person	-person=174
@geleen@-location	-location=63
@sandy_nelson@-person	-person=32
@abbas_milani@-person	-person=22
@kalidas@-art	-art=8
@seattle_sounders_fc@-organization	-organization=555
@johnny_rodgers@-person	-person=67
@the_bob_cummings_show@-broadcast_program	-broadcast_program=81
@sana@-location	-location=12
@tex@-organization	-organization=13
@voltaire@-broadcast_program	-broadcast_program=1
@amalaric@-person	-person=36
@cursed@-broadcast_program	-broadcast_program=8
@mason@-location	-location=238
@rolling_meadows_high_school@-organization	-organization=21
@title_character@-art	-art=3
@uefa_champions_league_final@-event	-event=25
@dumfries@-organization	-organization=1
@the_real_ghostbusters@-art	-art=13
@classics@-art	-art=19
@under-secretary_of_state_for_the_colonies@-title	-title=73
@ringer@-broadcast_program	-broadcast_program=67
@nevern@-person	-person=1
@wendell@-location	-location=42
@center_for_defense_information@-organization	-organization=38
@mourne_mountains@-location	-location=95
@barbara_bonney@-person	-person=46
@voyage@-organization	-organization=1
@magaliesberg@-location	-location=55
@saxony@-location	-location=400
@eric_peterson@-person	-person=106
@the_manhattans@-art	-art=4
@unforgiven@-broadcast_program	-broadcast_program=7
@hikari@-location	-location=22
@dinosaurs@-location	-location=1
@azov@-location	-location=142
@lab@-living_thing	-living_thing=5
@anniesland@-location	-location=30
@yamada@-broadcast_program	-broadcast_program=1
@astaldi@-organization	-organization=24
@raf_akrotiri@-location	-location=83
@satie@-person	-person=43
@ouray,_colorado@-location	-location=35
@pro@-location	-location=1
@william_stokoe@-person	-person=22
@sutjeska@-location	-location=12
@the_prince_of_wales@-person	-person=70
@taejong@-person	-person=30
@brigade@-art	-art=18
@nana@-location	-location=1
@lao_language@-language	-language=32
@deric_ruttan@-person	-person=38
@rejowiec_fabryczny@-location	-location=20
@soviet_navy@-location	-location=1
@america_online@-organization	-organization=32
@1989@-event	-event=1371
@coda@-art	-art=29
@earl_of_sutherland@-title	-title=54
@birds_of_tokyo@-art	-art=6
@chaddesden@-location	-location=28
@adrenaline@-art	-art=20
@the_steve_harvey_show@-person	-person=1
@duwamish@-location	-location=10
@boise@-organization	-organization=3
@texas_state@-organization	-organization=45
@pilatus_pc-12@-product	-product=47
@gauntlet@-product	-product=31
@july_column@-location	-location=20
@nobutake_kondō@-person	-person=52
@bilborough@-location	-location=19
@fiat@-organization	-organization=1155
@anahuac@-location	-location=37
@methodist@-organization	-organization=3
@ballast@-art	-art=24
@didier_deschamps@-person	-person=127
@nightingales@-living_thing	-living_thing=1
@uss_merrimack@-product	-product=21
@overbrook@-location	-location=40
@rose_red@-broadcast_program	-broadcast_program=23
@hughie_green@-person	-person=54
@khmer@-language	-language=293
@puławy_county@-location	-location=200
@capitol@-location	-location=278
@the_bank_job@-art	-art=41
@scott_weinrich@-person	-person=22
@rias@-location	-location=35
@shadow_hearts@-product	-product=43
@russula@-living_thing	-living_thing=93
@tab@-person	-person=1
@a_thousand_miles@-art	-art=36
@soviet_army@-event	-event=1
@dynegy@-organization	-organization=30
@ben_quilty@-person	-person=21
@i_confess@-art	-art=29
@middle@-location	-location=80
@east_fremantle@-organization	-organization=213
@chronic_future@-art	-art=2
@marie@-food	-food=1
@bloom@-food	-food=1
@mount_gravatt@-organization	-organization=11
@manhasset@-location	-location=65
@the_lurker's_guide_to_babylon_5@-internet-website	-internet-website=33
@mikhail_lomonosov@-person	-person=164
@kabir_ali@-person	-person=51
@glen_waverley@-organization	-organization=1
@veendam@-organization	-organization=3
@ghana_premier_league@-organization	-organization=176
@hillsborough_community_college@-organization	-organization=40
@nikita_mikhalkov@-person	-person=172
@tudor_vladimirescu@-person	-person=56
@baba_amte@-person	-person=32
@macdill_air_force_base@-location	-location=200
@earl_of_bothwell@-title	-title=18
@unapologetic@-art	-art=54
@almeida@-location	-location=63
@agriphila_straminella@-living_thing	-living_thing=36
@black_hawk_county@-location	-location=73
@monserrate@-person	-person=1
@woodhall@-location	-location=6
@oirats@-people-ethnicity	-people-ethnicity=112
@spear_of_destiny@-product	-product=7
@denmark@-religion-religion	-religion-religion=3
@chris_cillizza@-person	-person=25
@wollaston@-award	-award=2
@lutheran@-person	-person=19
@decoy@-product	-product=8
@loose_women@-broadcast_program	-broadcast_program=328
@ipl@-event	-event=184
@five_star@-person	-person=138
@disney_xd@-broadcast_network	-broadcast_network=357
@market_square@-organization	-organization=2
@mission_san_fernando_rey_de_españa@-location	-location=54
@cato@-location	-location=24
@russians@-location	-location=29
@joseph_strutt@-person	-person=42
@nicolás_gutiérrez@-person	-person=26
@jill_tarter@-person	-person=21
@battle_of_fort_pulaski@-location	-location=1
@tom_eyen@-person	-person=59
@hq@-art	-art=15
@carbon@-art	-art=4
@ladybird@-person	-person=1
@viktor_krauss@-person	-person=31
@earl_of_crawford@-title	-title=41
@worcester@-product	-product=8
@runaround@-broadcast_program	-broadcast_program=13
@domingo@-art	-art=8
@kraftwerk@-person	-person=723
@karviná@-organization	-organization=3
@rock,_rock,_rock@-broadcast_program	-broadcast_program=5
@bank@-person	-person=1
@etna@-location	-location=107
@aghora@-god	-god=2
@babatunde_fashola@-person	-person=23
@penguin_island@-broadcast_program	-broadcast_program=1
@elvas@-art	-art=1
@masada@-art	-art=1
@philological_society@-organization	-organization=31
@bettina@-art	-art=3
@mindoro@-location	-location=517
@hue_jackson@-person	-person=30
@alcohol@-art	-art=6
@horton_hears_a_who!@-broadcast_program	-broadcast_program=21
@bream@-location	-location=11
@go_fish@-broadcast_program	-broadcast_program=5
@river_line@-transit	-transit=79
@e-40@-person	-person=505
@saint_jerome@-person	-person=54
@aspen@-product	-product=3
@apra@-location	-location=5
@estelita_rodriguez@-person	-person=23
@chenoa@-person	-person=46
@ashbourne@-location	-location=147
@roscoe_dash@-person	-person=85
@leamouth@-location	-location=52
@gilliam@-person	-person=8
@solomon@-art	-art=22
@richard_d'oyly_carte@-person	-person=215
@saratoga@-art	-art=30
@the_predator@-person	-person=6
@institute_of_cornish_studies@-organization	-organization=22
@gabriel_richard@-organization	-organization=1
@bruce_bairnsfather@-person	-person=22
@cassel@-event	-event=2
@john_gould_fletcher@-person	-person=45
@holt@-organization	-organization=18
@kathleen_brennan@-person	-person=52
@tac@-product	-product=1
@patricia_hodge@-person	-person=83
@voodoo_glow_skulls@-person	-person=82
@buick_riviera@-art	-art=2
@teacher@-art	-art=1
@bleeding_through@-person	-person=137
@corona@-location	-location=163
@duke_of_northumberland@-title	-title=137
@bolzano@-organization	-organization=9
@david_thornton@-person	-person=26
@turkish_republic@-location	-location=28
@hampton_court@-location	-location=43
@lutheran_church@-organization	-organization=3
@chicago_orphans@-organization	-organization=61
@thorne@-broadcast_program	-broadcast_program=10
@over_the_limit@-event	-event=23
@lemon_tree@-art	-art=22
@national_bank_of_kuwait@-organization	-organization=34
@commons@-internet-website	-internet-website=2
@bernhard@-person	-person=19
@damon_runyon@-person	-person=128
@georg_joachim_rheticus@-person	-person=27
@gmina_gołuchów@-location	-location=22
@valdés@-location	-location=9
@sikh@-religion-religion	-religion-religion=131
@fiorentino@-location	-location=46
@king_george_county@-location	-location=75
@john_berry@-art	-art=4
@jean@-art	-art=15
@die_hard@-art	-art=252
@excelsior@-art	-art=13
@181@-location	-location=1
@the_fixer@-art	-art=14
@victorian@-product	-product=1
@fairfax@-product	-product=2
@lake_county,_south_dakota@-location	-location=36
@domain@-product	-product=21
@river_aln@-location	-location=28
@atlético_paranaense@-organization	-organization=226
@ralph_yarborough@-person	-person=62
@greendale@-organization	-organization=5
@british_government@-organization	-organization=141
@themeda_triandra@-living_thing	-living_thing=28
@resolution@-product	-product=30
@polynesian@-living_thing	-living_thing=1
@max_cavalera@-person	-person=180
@johnny_goudie@-person	-person=32
@alan_cranston@-person	-person=105
@archaeology@-art	-art=22
@lagonda@-organization	-organization=51
@herbert_west–reanimator@-art	-art=22
@allahabad_junction@-location	-location=45
@prototype@-product	-product=63
@buriram@-location	-location=95
@santiago_de_cuba@-event	-event=4
@sarayu@-person	-person=8
@macedonian@-organization	-organization=7
@mac@-organization	-organization=191
@dos@-organization	-organization=11
@centrepoint@-organization	-organization=20
@reconquista@-event	-event=798
@casper@-person	-person=77
@dynasty_warriors_4@-product	-product=23
@campaign@-art	-art=31
@mansion@-location	-location=25
@museum_of_flight@-art	-art=1
@loeb@-organization	-organization=8
@uttoxeter@-location	-location=229
@udaykumar@-person	-person=23
@cro@-broadcast_program	-broadcast_program=14
@devizes@-location	-location=510
@paradox@-broadcast_program	-broadcast_program=14
@telephone@-event	-event=1
@the_scottsboro_boys@-art	-art=46
@les_troyens@-art	-art=158
@presbyterian_church@-location	-location=7
@sp@-language	-language=8
@psapp@-person	-person=28
@sebastian_county,_arkansas@-location	-location=29
@marianas@-event	-event=5
@boston_music_awards@-award	-award=56
@jack_london@-organization	-organization=1
@mario_silva@-person	-person=25
@ko@-art	-art=40
@alpha@-art	-art=26
@sally@-organization	-organization=2
@armando_guebuza@-person	-person=52
@jewish_national_fund@-organization	-organization=293
@ghost_world@-art	-art=121
@phenomenon@-broadcast_program	-broadcast_program=28
@central@-body_part	-body_part=1
@system_of_a_down@-person	-person=507
@canal_road@-broadcast_program	-broadcast_program=21
@dead_sea@-location	-location=543
@asahi@-art	-art=8
@louisbourg@-event	-event=2
@ella@-event	-event=3
@moro@-language	-language=4
@john_van_ryn@-person	-person=28
@aga@-person	-person=7
@st._paul's@-location	-location=98
@evangeline@-location	-location=13
@elmer_gantry@-art	-art=80
@scotsman@-people-ethnicity	-people-ethnicity=37
@the_new_year@-person	-person=21
@charles_hill_mailes@-person	-person=78
@babe@-person	-person=3
@u.s._mint@-organization	-organization=24
@araraquara@-location	-location=50
@dreamkeeper@-broadcast_program	-broadcast_program=24
@larry_smith@-person	-person=67
@doyle@-person	-person=16
@king_island@-living_thing	-living_thing=1
@stilo@-person	-person=1
@morton,_illinois@-location	-location=23
@kansas_city@-event	-event=7
@phoenix@-organization	-organization=75
@the_lake@-location	-location=8
@prs@-product	-product=38
@silverstone@-person	-person=1
@cp@-disease	-disease=1
@billy_currington@-person	-person=87
@littorinidae@-living_thing	-living_thing=245
@legon@-location	-location=60
@costa_rican@-location	-location=13
@happy_rhodes@-person	-person=27
@stourbridge@-location	-location=440
@thais@-person	-person=2
@boggle@-broadcast_program	-broadcast_program=5
@presentation_brothers_college@-organization	-organization=87
@earl_of_danby@-person	-person=22
@robert_w._woodruff@-person	-person=27
@san_fernando@-person	-person=1
@charles_hedley@-person	-person=26
@butt@-person	-person=6
@duke_of_hamilton@-title	-title=105
@banie@-location	-location=36
@southeast_sulawesi@-location	-location=41
@nietzsche@-person	-person=163
@serbia@-organization	-organization=232
@beetlejuice@-broadcast_program	-broadcast_program=50
@the_flame@-organization	-organization=1
@53@-art	-art=1
@mercedes_lackey@-person	-person=224
@wayback_machine@-internet-website	-internet-website=180
@ecuador@-event	-event=4
@dungarvan@-organization	-organization=19
@carl_icahn@-person	-person=108
@alcorcón@-location	-location=38
@source_code@-art	-art=34
@corangamite@-location	-location=71
@sis@-broadcast_program	-broadcast_program=7
@ganesh@-art	-art=6
@bob@-location	-location=1
@big_east_conference_baseball_tournament@-event	-event=30
@stanford_university_medical_center@-organization	-organization=53
@portugal@-person	-person=3
@lauren_london@-person	-person=37
@2012_super_rugby_season@-event	-event=81
@dam@-location	-location=22
@ifni_war@-event	-event=28
@carranza@-location	-location=1
@pediasia_fascelinella@-living_thing	-living_thing=23
@kid_creole_and_the_coconuts@-person	-person=80
@commissioner_of_police@-title	-title=42
@kassala@-location	-location=90
@molloy@-art	-art=30
@rhoemetalces_i@-person	-person=37
@i-494@-location	-location=21
@m-1@-person	-person=20
@rave_master@-art	-art=57
@duala@-location	-location=9
@frankie_paul@-person	-person=30
@southern_campaign@-event	-event=19
@alex@-person	-person=160
@leinster@-organization	-organization=417
@the_duhks@-art	-art=3
@campaign@-location	-location=2
@christine_marie_of_france@-person	-person=26
@east_bay_ray@-person	-person=37
@stacy_ferguson@-person	-person=44
@hometown@-location	-location=42
@bismarck_archipelago@-location	-location=378
@richard_perry@-person	-person=131
@j._w._young@-person	-person=48
@thomas_pennant@-person	-person=119
@belgrade@-title	-title=1
@mattaponi@-people-ethnicity	-people-ethnicity=30
@morphine@-art	-art=2
@127@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@the_crisis@-art	-art=95
@1860_munich@-organization	-organization=94
@kabaw_valley@-location	-location=20
@callao@-product	-product=2
@people's_party@-organization	-organization=1095
@edgardo_angara@-person	-person=51
@fiji@-title	-title=2
@skyforger@-person	-person=21
@james_beard_foundation_award@-organization	-organization=1
@portrait@-art	-art=15
@singleton@-location	-location=162
@criccieth@-location	-location=66
@yorkshire_television@-organization	-organization=44
@sperm@-art	-art=7
@bob_thiele@-person	-person=103
@delčevo@-location	-location=25
@women's_team@-organization	-organization=35
@the_heroes_of_telemark@-art	-art=26
@alina_kabaeva@-person	-person=32
@reichenau@-person	-person=1
@joffre@-person	-person=21
@mckechnie_field@-location	-location=20
@nuns_on_the_run@-art	-art=28
@tea@-organization	-organization=15
@the_will_of_the_empress@-art	-art=28
@army_of_me@-art	-art=26
@toronto_fringe_festival@-event	-event=40
@connections@-body_part	-body_part=1
@levitation@-person	-person=40
@lotus_1-2-3@-product	-product=120
@thunder@-person	-person=86
@paranoid_android@-art	-art=48
@river_orwell@-location	-location=61
@the_wedding@-event	-event=1
@saif_al-islam_gaddafi@-person	-person=89
@paul_reed_smith@-person	-person=38
@cicada@-living_thing	-living_thing=32
@st_stanislaus_college@-organization	-organization=22
@the_father@-god	-god=20
@tuen_mun@-location	-location=188
@arigna@-location	-location=21
@.@-location	-location=6
@siegfried@-broadcast_program	-broadcast_program=1
@kawaguchi@-person	-person=1
@hawthorne@-art	-art=1
@dawson_river@-location	-location=21
@ravi@-god	-god=2
@decemberadio@-art	-art=5
@dorothy@-broadcast_program	-broadcast_program=3
@julie_etchingham@-person	-person=25
@the_everly_brothers@-art	-art=1
@kilsyth@-location	-location=116
@ben_obomanu@-person	-person=26
@anglo-saxons@-people-ethnicity	-people-ethnicity=374
@470@-location	-location=2
@members_of_provincial_parliament@-organization	-organization=1
@spanish_government@-person	-person=1
@karnataka_state@-organization	-organization=1
@master_of_economics@-education-educational_degree	-education-educational_degree=32
@congo@-product	-product=2
@francoist@-location	-location=16
@kietrz@-location	-location=21
@irving_bacheller@-person	-person=20
@moralia@-art	-art=1
@vasily_sokolovsky@-person	-person=26
@dixon_entrance@-location	-location=52
@marquess_of_northampton@-title	-title=16
@jane's_fighting_ships_of_world_war_one@-art	-art=93
@explorers@-art	-art=37
@hedwig_and_the_angry_inch@-art	-art=184
@lyle_lovett@-art	-art=3
@mara@-people-ethnicity	-people-ethnicity=10
@westworld@-person	-person=22
@sultan_of_selangor@-person	-person=1
@ivory_coast@-organization	-organization=62
@hereford@-location	-location=1188
@claydon@-location	-location=35
@trades_union_congress@-organization	-organization=344
@alvin_and_the_chipmunks@-person	-person=392
@south_korea@-event	-event=2
@blue_train@-product	-product=1
@mayor_of_san_francisco@-person	-person=1
@davis_cup@-art	-art=1
@tennessee_whiskey@-food	-food=32
@fresno@-organization	-organization=28
@die_hard@-product	-product=1
@national_petroleum_council@-organization	-organization=34
@hines@-organization	-organization=4
@programmed@-art	-art=2
@96@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@london_borough_of_merton@-location	-location=156
@audio@-location	-location=3
@outer_limits@-person	-person=1
@dong@-finance-currency	-finance-currency=8
@great_southern_football_league@-organization	-organization=27
@hillsdale@-organization	-organization=33
@fireworks@-product	-product=4
@harlem@-person	-person=9
@the_final_cut@-broadcast_program	-broadcast_program=24
@brisco@-location	-location=3
@aihole@-location	-location=75
@atco@-location	-location=11
@nanticoke@-language	-language=8
@singing_the_blues@-art	-art=24
@hindu@-religion-religion	-religion-religion=1352
@antonio_berni@-person	-person=38
@1970–71@-organization	-organization=9
@the_police@-organization	-organization=7
@boys_choir_of_harlem@-person	-person=31
@tender@-product	-product=21
@witwatersrand_gold_rush@-event	-event=22
@cornelius@-person	-person=152
@family_fortunes@-broadcast_program	-broadcast_program=62
@honiton@-organization	-organization=1
@carmarthen@-person	-person=5
@sacred_books_of_the_east@-art	-art=38
@chiquito@-person	-person=23
@alva@-person	-person=15
@nottingham@-person	-person=10
@ulm@-organization	-organization=2
@america's_promise@-organization	-organization=24
@dirty_pretty_things@-person	-person=101
@astypalaia@-location	-location=27
@the_atomic_bitchwax@-person	-person=20
@former_yugoslavia@-location	-location=70
@jon_beekhuis@-person	-person=55
@richard_b._russell@-person	-person=22
@marquette,_michigan@-location	-location=224
@old_dutch@-organization	-organization=1
@caribou@-location	-location=58
@arjan_bajwa@-person	-person=21
@pablo_cruise@-person	-person=58
@lillooet@-language	-language=6
@gandhi@-organization	-organization=1
@union@-religion-religion	-religion-religion=1
@taito@-location	-location=1
@privateer_press@-organization	-organization=20
@sir_robert_mcalpine@-organization	-organization=54
@rila@-location	-location=95
@empty@-art	-art=18
@austin@-product	-product=15
@railway_line@-location	-location=16
@broken_glass@-person	-person=4
@killah_priest@-person	-person=142
@diana_king@-person	-person=70
@department_of_health_and_social_security@-organization	-organization=81
@charles-marie_widor@-person	-person=127
@mega@-person	-person=9
@ramya_krishnan@-person	-person=112
@britt@-location	-location=19
@ngapoi_ngawang_jigme@-person	-person=21
@acceptance@-art	-art=1
@annandale@-organization	-organization=18
@blood_meridian@-art	-art=44
@men's_fitness@-art	-art=78
@stroker_ace@-art	-art=31
@sos@-biology	-biology=2
@bovec@-location	-location=32
@helmstedt@-organization	-organization=18
@yellow@-art	-art=75
@piešťany@-organization	-organization=3
@police_station@-organization	-organization=3
@2011_world_series@-event	-event=80
@santa_anna@-location	-location=8
@foras_na_gaeilge@-organization	-organization=46
@bear@-product	-product=12
@the_baby-sitters_club@-broadcast_program	-broadcast_program=13
@embrace@-organization	-organization=5
@aldwych_theatre@-location	-location=241
@united_states_v._windsor@-event	-event=67
@ian_buruma@-person	-person=43
@silt'e@-people-ethnicity	-people-ethnicity=21
@huddersfield_choral_society@-person	-person=25
@schliersee@-location	-location=29
@bananas@-art	-art=61
@sanders@-location	-location=25
@cover_story@-organization	-organization=1
@isaac_israel_hayes@-person	-person=20
@laura_izibor@-person	-person=27
@bob_stanley@-person	-person=58
@asio@-living_thing	-living_thing=7
@natchitoches_parish,_louisiana@-location	-location=28
@nemo@-location	-location=12
@march@-location	-location=117
@lord_high_admiral@-title	-title=7
@38_degrees@-location	-location=5
@harper_valley_pta@-broadcast_program	-broadcast_program=21
@halliwell@-person	-person=6
@hinduism@-religion-religion	-religion-religion=2792
@white_russians@-location	-location=1
@a1@-organization	-organization=2
@cannonball@-person	-person=3
@clarksville@-location	-location=309
@yamagata@-location	-location=87
@parliament_hill@-organization	-organization=1
@juice@-food	-food=13
@pudukkottai@-location	-location=116
@the_call@-art	-art=53
@marsanne@-food	-food=40
@beechcraft@-organization	-organization=128
@city_of_new_york@-product	-product=7
@winn@-person	-person=2
@february_27@-time	-time=294
@zé_ramalho@-person	-person=57
@medal_of_honor@-location	-location=1
@hugh_iv@-person	-person=65
@training@-organization	-organization=1
@warriors@-location	-location=2
@2007–08_serie_a@-event	-event=23
@king_george_v@-person	-person=231
@piraeus@-organization	-organization=4
@supreme_allied_commander@-organization	-organization=1
@trunk_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=55
@istanbul_university@-organization	-organization=399
@original_jazz_classics@-organization	-organization=45
@ee@-art	-art=1
@michael_bolton@-person	-person=440
@envy@-god	-god=3
@lucy@-god	-god=1
@wiggle@-art	-art=14
@edinburgh@-event	-event=49
@reid_hoffman@-person	-person=56
@deal_or_no_deal@-product	-product=1
@sarasota@-location	-location=325
@bomarzo@-location	-location=26
@black_river_falls@-location	-location=20
@trashigang@-location	-location=28
@hans_christian_andersen's_the_little_mermaid@-art	-art=26
@glasgow_prestwick_airport@-location	-location=39
@cheshire_constabulary@-organization	-organization=49
@european_champions'_cup@-organization	-organization=25
@cup@-finance-currency	-finance-currency=1
@hincmar@-person	-person=39
@moerdijk@-location	-location=47
@sunbury@-organization	-organization=2
@officers@-title	-title=300
@chigwell@-organization	-organization=1
@au@-event	-event=1
@scribner's_magazine@-art	-art=100
@winner@-event	-event=2
@cincinnati,_ohio@-event	-event=5
@ajax@-art	-art=27
@gordon@-person	-person=163
@corey_yuen@-person	-person=90
@montagnard@-people-ethnicity	-people-ethnicity=23
@chivas@-food	-food=4
@rohan_sippy@-person	-person=34
@european_council_on_foreign_relations@-organization	-organization=38
@bill_hayes@-person	-person=49
@maxine_peake@-person	-person=62
@nozomi_tsuji@-person	-person=64
@fitch_ratings@-organization	-organization=80
@saved@-broadcast_program	-broadcast_program=30
@stanley_park@-art	-art=5
@pickwick@-organization	-organization=16
@mindoro@-living_thing	-living_thing=1
@nova_scotia_agricultural_college@-organization	-organization=3
@sixteen_candles@-art	-art=115
@nightwatch@-organization	-organization=16
@elliott@-organization	-organization=5
@shanghai_gm@-organization	-organization=26
@acheilognathus@-living_thing	-living_thing=34
@bunker_hill@-product	-product=11
@sable@-living_thing	-living_thing=31
@bishop_of_aberdeen@-person	-person=1
@amc's@-organization	-organization=5
@imagine@-art	-art=283
@ed_mirvish@-location	-location=1
@mala@-organization	-organization=5
@michael_j._smith@-person	-person=20
@maizuru@-organization	-organization=4
@lehigh@-organization	-organization=71
@lord_mountjoy@-person	-person=21
@tnt@-broadcast_program	-broadcast_program=98
@eddie_kendricks@-art	-art=2
@gau@-living_thing	-living_thing=1
@browns@-organization	-organization=78
@thais@-art	-art=16
@lala@-language	-language=2
@marguerite_higgins@-person	-person=28
@selby_town@-organization	-organization=24
@lola@-person	-person=10
@raf_ascension_island@-location	-location=21
@traralgon@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=9
@federated_malay_states@-organization	-organization=40
@lucas_leiva@-person	-person=21
@urbain_le_verrier@-person	-person=66
@tal_brody@-person	-person=33
@bloxham@-location	-location=45
@owls@-person	-person=15
@atlántida@-art	-art=3
@yokota_air_base@-location	-location=183
@germaine_dulac@-person	-person=33
@anissa_jones@-person	-person=24
@pippa_passes@-location	-location=4
@bothell@-location	-location=54
@badajoz@-location	-location=407
@harderwijk@-location	-location=85
@ratzeburg@-person	-person=6
@black_jack@-food	-food=2
@life's_been_good@-art	-art=20
@alfred_sully@-person	-person=33
@sandford@-location	-location=30
@mic_murphy@-person	-person=28
@william_claflin@-person	-person=21
@sheffield_and_midland_railway_companies'_committee@-organization	-organization=27
@spanish_river@-location	-location=29
@li_rusong@-person	-person=26
@john_nunziata@-person	-person=45
@ministry_of_interior@-title	-title=8
@circuit_paul_ricard@-event	-event=1
@dsc@-award	-award=321
@acontia_lucida@-living_thing	-living_thing=33
@harry_brooks@-person	-person=36
@1934_election@-event	-event=41
@bryant_and_may@-location	-location=1
@the_concretes@-art	-art=5
@fulham@-location	-location=507
@picquigny@-event	-event=1
@apalachee@-location	-location=3
@garmin@-organization	-organization=163
@ca@-finance-currency	-finance-currency=2
@vauban@-person	-person=52
@max@-art	-art=15
@terry_rossio@-person	-person=43
@dale@-person	-person=42
@taman@-location	-location=27
@ron_kind@-person	-person=43
@hesperus@-god	-god=30
@family_tree@-location	-location=8
@los_tres@-art	-art=2
@matanuska-susitna_borough@-location	-location=44
@catalina@-art	-art=3
@savoy@-food	-food=2
@edinburgh@-title	-title=2
@mariveles@-location	-location=63
@cheers@-location	-location=1
@lotte@-organization	-organization=88
@woody_williams@-person	-person=44
@lazarus@-computer-programming_language	-computer-programming_language=23
@knox@-organization	-organization=7
@aromanian@-language	-language=80
@kevin_burnett@-person	-person=20
@clash_of_the_titans@-art	-art=166
@maría@-location	-location=1
@light_rail@-location	-location=3
@moe@-person	-person=14
@clarissa@-person	-person=4
@once_upon_a_forest@-art	-art=29
@tusk@-art	-art=44
@kom_ombo@-location	-location=22
@salcedo@-person	-person=1
@roseanne@-broadcast_program	-broadcast_program=53
@ray@-living_thing	-living_thing=68
@rayners_lane@-location	-location=16
@pittsfield@-organization	-organization=1
@nance_o'neil@-person	-person=30
@chongqing_f.c.@-organization	-organization=22
@the_patty_duke_show@-broadcast_program	-broadcast_program=102
@cardinal_secretary_of_state@-organization	-organization=1
@kinglake@-location	-location=32
@slow_burn@-art	-art=14
@kagami@-location	-location=20
@bangalore_mirror@-art	-art=23
@when@-art	-art=14
@the_visitor@-art	-art=39
@rook@-body_part	-body_part=2
@west_virginia_route_10@-location	-location=46
@raglan@-location	-location=111
@wrigley_company@-organization	-organization=36
@miramichi@-organization	-organization=1
@md@-education-educational_degree	-education-educational_degree=650
@cmu@-art	-art=1
@route_37@-location	-location=41
@cordia@-living_thing	-living_thing=23
@saint-vincent@-person	-person=3
@lennie_niehaus@-person	-person=33
@mbe@-language	-language=1
@hudson's_bay_company@-organization	-organization=1730
@twinkie@-product	-product=41
@kings_langley@-location	-location=67
@itv_sport@-broadcast_network	-broadcast_network=1
@salt_lake_city_international_airport@-location	-location=139
@don_cook@-person	-person=118
@cave@-location	-location=8
@plane_crazy@-product	-product=1
@orange@-person	-person=3
@casey@-location	-location=86
@mccook_field@-organization	-organization=1
@rudy_fernández@-person	-person=61
@nigel_bond@-person	-person=85
@jay_county@-location	-location=50
@taman@-event	-event=1
@trainer@-location	-location=9
@alvise_cadamosto@-person	-person=33
@philadelphia_flyers@-organization	-organization=2432
@not_necessarily_the_news@-broadcast_program	-broadcast_program=36
@heather_cox@-person	-person=28
@floyd@-product	-product=1
@deva@-organization	-organization=1
@cowlairs@-location	-location=18
@binac@-location	-location=2
@the_civil_war@-art	-art=27
@the_lakes@-broadcast_program	-broadcast_program=35
@palu@-organization	-organization=1
@manta@-location	-location=56
@joni_mitchell@-person	-person=1176
@norco@-location	-location=27
@mobsters@-title	-title=3
@2002–03@-organization	-organization=3
@riverina@-person	-person=1
@egyptian_pyramids@-location	-location=58
@przemysł_ii@-person	-person=74
@kazma@-person	-person=8
@alice's_restaurant@-art	-art=36
@the_saints@-art	-art=4
@independents@-art	-art=6
@1904–05@-organization	-organization=5
@black_cat@-living_thing	-living_thing=4
@felix_blumenfeld@-person	-person=33
@ni@-chemistry	-chemistry=40
@franco_alfano@-person	-person=72
@unisonic@-art	-art=3
@terek@-location	-location=74
@crush_40@-person	-person=46
@jerez@-event	-event=3
@dsm@-organization	-organization=46
@marc_ravalomanana@-person	-person=95
@248@-art	-art=1
@dick_curless@-person	-person=21
@joust@-art	-art=1
@ob_river@-location	-location=148
@trenton@-location	-location=893
@robert_rogers@-art	-art=1
@tulip@-event	-event=2
@sovereign@-art	-art=4
@sed@-computer-programming_language	-computer-programming_language=6
@victoria,_british_columbia@-location	-location=1276
@wwj@-location	-location=2
@sport@-art	-art=15
@jean_jaurès@-person	-person=158
@lg@-organization	-organization=79
@dr._goldfoot_and_the_girl_bombs@-art	-art=20
@distinguished_service_cross@-award	-award=220
@ambika@-person	-person=108
@john_money@-person	-person=62
@men_with_brooms@-broadcast_program	-broadcast_program=6
@saratoga@-person	-person=13
@boxing@-product	-product=5
@getty_research_institute@-organization	-organization=81
@al_khor@-organization	-organization=18
@giovanni_battista_giraldi@-person	-person=30
@ben_marcus@-person	-person=23
@west_indian_girl@-person	-person=22
@chōriki_sentai_ohranger@-broadcast_program	-broadcast_program=53
@byzantine@-religion-religion	-religion-religion=4
@the_tale_of_peter_rabbit@-broadcast_program	-broadcast_program=1
@scott_kazmir@-person	-person=70
@hewson_consultants@-person	-person=53
@the_verge@-location	-location=3
@star_chamber@-organization	-organization=236
@meno@-location	-location=2
@23rd_brigade@-organization	-organization=25
@trumpeter@-organization	-organization=4
@valcour_island@-event	-event=5
@mixed@-art	-art=6
@chaperone@-biology	-biology=47
@adobe_acrobat@-product	-product=97
@benin@-title	-title=1
@quicksilver@-chemistry	-chemistry=56
@mandalay@-art	-art=16
@grau@-organization	-organization=102
@trace@-product	-product=16
@alkaline_trio@-art	-art=7
@bærumsbanen@-organization	-organization=27
@batoche@-location	-location=39
@rpg@-computer-programming_language	-computer-programming_language=25
@muir@-person	-person=9
@vella_lavella@-location	-location=86
@humber@-location	-location=9
@al-jazira@-organization	-organization=10
@álvar_núñez_cabeza_de_vaca@-person	-person=74
@battle_of_balikpapan@-event	-event=28
@alan_morrison@-person	-person=33
@roe@-organization	-organization=5
@upland@-organization	-organization=1
@heraclea@-event	-event=3
@aims@-location	-location=1
@horse@-food	-food=1
@peanut@-location	-location=4
@peter_dumbreck@-person	-person=23
@take_off_your_pants_and_jacket@-art	-art=40
@fire_over_england@-art	-art=28
@cis@-title	-title=1
@donnie_neuenberger@-person	-person=23
@dry_forests@-location	-location=54
@violaceae@-living_thing	-living_thing=78
@flatland@-location	-location=1
@kalibangan@-location	-location=29
@ahmet_necdet_sezer@-person	-person=48
@kyle_field@-location	-location=63
@university_of_colorado_law_school@-organization	-organization=21
@claude@-location	-location=16
@henry_grattan@-person	-person=132
@arques@-location	-location=37
@mcdonald@-organization	-organization=2
@jets_to_brazil@-person	-person=25
@marathon,_florida@-location	-location=34
@london_transport_museum@-location	-location=81
@belgian_limburg@-location	-location=24
@swan@-organization	-organization=7
@the_jewish_war@-art	-art=40
@ham@-organization	-organization=2
@id@-finance-currency	-finance-currency=1
@george_d._tillman@-person	-person=23
@st._clair@-location	-location=126
@pyramiden@-location	-location=27
@nikon_salon@-location	-location=26
@university_of_colorado_school_of_medicine@-organization	-organization=26
@zhukovsky@-art	-art=3
@dan_spitz@-person	-person=48
@tillamook@-language	-language=5
@witchfinder_general@-art	-art=43
@old_school@-religion-religion	-religion-religion=1
@garm@-product	-product=5
@air_university@-organization	-organization=115
@sanskrit_college@-organization	-organization=36
@dora@-broadcast_program	-broadcast_program=4
@wanda@-language	-language=1
@noshiro@-location	-location=24
@eiffel@-organization	-organization=4
@california@-broadcast-tv_channel	-broadcast-tv_channel=2
@ballast@-location	-location=2
@quentin@-location	-location=2
@cobra@-person	-person=9
@nagashima@-location	-location=29
@lou@-art	-art=1
@blaine@-location	-location=134
@little_burgundy@-location	-location=28
@lydia_mendoza@-person	-person=22
@robert_hudson@-organization	-organization=4
@rotorua@-location	-location=466
@sas@-person	-person=3
@respectable@-broadcast_program	-broadcast_program=10
@linc@-product	-product=26
@nikkatsu@-organization	-organization=247
@the_financial_express@-art	-art=24
@marigold@-living_thing	-living_thing=56
@samokov@-location	-location=87
@alba@-organization	-organization=9
@robert_stephenson_and_company@-organization	-organization=133
@beavis_and_butt-head@-broadcast_program	-broadcast_program=301
@ophelia@-location	-location=9
@wilton@-person	-person=2
@children_of_the_corn@-person	-person=8
@birch@-living_thing	-living_thing=163
@skyline@-art	-art=24
@se@-organization	-organization=2
@science@-location	-location=2
@gampola@-location	-location=61
@before_the_rain@-art	-art=34
@medical_investigation@-broadcast_program	-broadcast_program=66
@hunter@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@herald@-organization	-organization=1
@formentera@-location	-location=94
@tsakhiagiin_elbegdorj@-person	-person=73
@mauritius@-art	-art=5
@orange@-visual_art-color	-visual_art-color=145
@meena@-god	-god=1
@la_matanza_partido@-location	-location=32
@home@-art	-art=294
@isthmian_league@-event	-event=1
@xaverian_brothers@-organization	-organization=38
@excel@-product	-product=200
@southampton_city_council@-organization	-organization=36
@belfast@-product	-product=8
@kenwood@-location	-location=90
@akron_beacon_journal@-art	-art=94
@national_energy_foundation@-organization	-organization=23
@legaspi@-person	-person=2
@szeged@-organization	-organization=3
@count_of_flanders@-title	-title=144
@dubuque@-location	-location=263
@longchamp@-title	-title=1
@the@-event	-event=2
@richmond,_va@-organization	-organization=1
@paoli@-person	-person=5
@aller@-event	-event=2
@jarvis_hayes@-person	-person=22
@marburg@-location	-location=688
@dwight@-location	-location=28
@arran@-art	-art=1
@united_kingdom@-event	-event=3
@wheelock@-organization	-organization=2
@netherlands@-broadcast_network	-broadcast_network=1
@pandora@-person	-person=38
@windward_islands@-location	-location=260
@stranger@-person	-person=11
@teeth@-person	-person=2
@jeet_thayil@-person	-person=26
@buren@-location	-location=72
@black_sea@-location	-location=4142
@goat@-living_thing	-living_thing=102
@wilbur_mack@-person	-person=24
@beverley_callard@-person	-person=48
@the_tower@-art	-art=27
@black_jack@-person	-person=5
@the_rutles@-person	-person=93
@bloemfontein@-event	-event=1
@nobody's_perfect@-art	-art=28
@titta_ruffo@-person	-person=54
@ofelia_medina@-person	-person=20
@2004–05_nhl_season@-event	-event=55
@pipe@-medicine-medical_treatment	-medicine-medical_treatment=2
@crystal@-product	-product=3
@ultravox!@-person	-person=10
@psyche@-person	-person=20
@the_shaggy_d.a.@-art	-art=21
@hist@-organization	-organization=1
@eupithecia_analoga@-living_thing	-living_thing=26
@fulnek@-location	-location=22
@herre@-location	-location=3
@heliopolis@-art	-art=3
@global_news@-organization	-organization=2
@moray@-title	-title=10
@west_hempstead@-location	-location=22
@commando@-art	-art=64
@shahin_bushehr@-organization	-organization=64
@brian_castro@-person	-person=29
@nine@-art	-art=178
@rocha@-organization	-organization=3
@queen's_counsel@-organization	-organization=1
@tannoy@-organization	-organization=22
@jin@-broadcast_program	-broadcast_program=4
@blackberry@-art	-art=1
@arena@-person	-person=30
@h2@-broadcast_program	-broadcast_program=11
@ben@-organization	-organization=9
@sea_otter@-living_thing	-living_thing=17
@hendrix@-person	-person=66
@evangelist@-title	-title=14
@johnny_depp@-person	-person=973
@xestia_alpicola@-living_thing	-living_thing=20
@radhika_apte@-person	-person=22
@quapaw@-people-ethnicity	-people-ethnicity=90
@chili_pepper@-person	-person=1
@rice@-living_thing	-living_thing=7
@laid@-broadcast_program	-broadcast_program=11
@george_hunter@-person	-person=20
@the_social_construction_of_reality@-art	-art=21
@shadyside@-organization	-organization=2
@hobart@-organization	-organization=90
@theodahad@-person	-person=36
@lifeboat@-location	-location=2
@fajardo,_puerto_rico@-location	-location=46
@bundesnachrichtendienst@-location	-location=95
@cwmaman@-location	-location=22
@ladysmith@-location	-location=177
@crisis@-disease	-disease=1
@poinciana@-art	-art=11
@m@-finance-currency	-finance-currency=1
@chris_casper@-person	-person=21
@minister_for_health@-title	-title=73
@argyresthia_aurulentella@-living_thing	-living_thing=22
@hermann_picha@-person	-person=28
@division_i@-organization	-organization=3396
@flashback@-broadcast_program	-broadcast_program=4
@maricar_reyes@-person	-person=31
@baptist_church@-religion-religion	-religion-religion=35
@denmark@-broadcast_program	-broadcast_program=4
@cursed@-person	-person=20
@dungen@-person	-person=42
@dearborn@-organization	-organization=4
@brooke_county,_west_virginia@-location	-location=35
@machen@-person	-person=3
@full_moon@-art	-art=47
@puma@-person	-person=35
@united_states@-award	-award=2
@fuzhou@-location	-location=567
@mary_robinson@-product	-product=1
@khasan@-product	-product=1
@turkcell@-organization	-organization=64
@minister_for_defence@-organization	-organization=10
@white_rose@-organization	-organization=115
@carbonari@-organization	-organization=106
@commodores@-title	-title=3
@lord_of_the_isles@-person	-person=2
@the_element_of_freedom@-art	-art=29
@nugent@-location	-location=1
@brownsville,_brooklyn@-location	-location=46
@tamerlane@-person	-person=27
@n2@-chemistry	-chemistry=1
@nazareth@-location	-location=694
@rypin_county@-location	-location=132
@california_theatre@-organization	-organization=2
@holy_cross@-time	-time=66
@gil@-person	-person=23
@men's_tournament@-event	-event=126
@jane_russell@-person	-person=264
@stanhope@-person	-person=5
@neil_maskell@-person	-person=25
@icon@-organization	-organization=30
@qi@-broadcast_program	-broadcast_program=246
@new_york_model_management@-organization	-organization=26
@generations@-art	-art=8
@71st_flying_training_wing@-organization	-organization=27
@edessa@-event	-event=2
@dorothy_tangney@-person	-person=26
@northern_lights@-living_thing	-living_thing=3
@johnny_ringo@-broadcast_program	-broadcast_program=72
@flamingo@-location	-location=22
@jeans@-art	-art=29
@hoogstraten@-organization	-organization=4
@rick_langford@-person	-person=29
@cruzeiro_do_sul@-location	-location=23
@ga@-organization	-organization=1
@baluchi@-people-ethnicity	-people-ethnicity=31
@mike_garrett@-person	-person=65
@96@-location	-location=10
@james_bulger@-event	-event=24
@boris_tadić@-person	-person=196
@aristotelian@-art	-art=173
@sore_throat@-person	-person=19
@eupithecia_insigniata@-living_thing	-living_thing=27
@ronnie_magsanoc@-person	-person=34
@tutrakan@-event	-event=1
@barlow@-broadcast_program	-broadcast_program=3
@boston_americans@-event	-event=7
@new_guinea@-location	-location=5078
@yesterdays@-person	-person=3
@accessories@-product	-product=78
@upstairs_and_downstairs@-art	-art=30
@meredith@-product	-product=3
@cane@-living_thing	-living_thing=32
@witchcraft@-religion-religion	-religion-religion=2
@icarus@-person	-person=67
@round_rock@-organization	-organization=25
@tuscarora@-product	-product=6
@ulfilas@-art	-art=1
@american_flyer@-person	-person=10
@pearl@-computer-programming_language	-computer-programming_language=1
@starkey@-location	-location=19
@duda@-product	-product=6
@primitive@-religion-religion	-religion-religion=1
@impossible@-person	-person=1
@history@-art	-art=46
@emperor_henry_iii@-person	-person=26
@helix_high_school@-organization	-organization=29
@geumwa@-person	-person=43
@arnhem@-location	-location=953
@kolwezi@-location	-location=61
@shilluk@-people-ethnicity	-people-ethnicity=46
@renegades@-event	-event=6
@byåsen@-organization	-organization=13
@x-men@-broadcast_program	-broadcast_program=244
@rockies@-location	-location=174
@lemvig@-location	-location=32
@newfoundland@-organization	-organization=1
@the_dark_knight@-location	-location=2
@manifesto@-organization	-organization=2
@u.a.e@-organization	-organization=2
@route_38@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@evil_angel@-organization	-organization=79
@beauvoir@-location	-location=19
@matthew_mccauley@-person	-person=26
@trudeau@-broadcast_program	-broadcast_program=16
@arkel@-location	-location=21
@barnton@-location	-location=25
@avalon_high@-art	-art=5
@territory@-art	-art=7
@carrickmore@-organization	-organization=1
@gerardo_herrero@-person	-person=24
@laurel@-location	-location=290
@emerita@-title	-title=14
@folk_and_fairy_tales@-art	-art=27
@tab_benoit@-person	-person=38
@pharsalus@-location	-location=5
@nick@-location	-location=1
@serbs@-people-ethnicity	-people-ethnicity=1591
@hype_williams@-person	-person=231
@hagerstown,_maryland@-organization	-organization=1
@sheridan@-location	-location=208
@tenth@-art	-art=5
@boat@-product	-product=29
@marco@-location	-location=5
@burma@-location	-location=24
@the_seasons@-art	-art=85
@yanmar_diesel@-organization	-organization=123
@boxing@-disease	-disease=1
@streetly@-location	-location=27
@narasimharaju@-person	-person=27
@haywards_heath@-location	-location=222
@takashi_ishii@-person	-person=28
@scone_abbey@-event	-event=1
@gmina_kożuchów@-location	-location=26
@e45@-product	-product=1
@ray_mcgovern@-person	-person=20
@thailand@-title	-title=3
@palas@-location	-location=21
@iridium_jazz_club@-location	-location=23
@karl_marx@-person	-person=1982
@colorado_boulevard@-location	-location=55
@amnesia@-location	-location=47
@first_gulf_war@-event	-event=43
@triana@-person	-person=21
@buna@-location	-location=122
@friend@-living_thing	-living_thing=1
@invisible_man@-broadcast_program	-broadcast_program=3
@the_story_of_gilbert_and_sullivan@-art	-art=22
@vincent_vittoz@-person	-person=20
@ii@-person	-person=18
@1999–2000@-organization	-organization=1
@county_carlow@-title	-title=1
@ta@-art	-art=1
@carl_rosa@-person	-person=21
@ben_barber@-person	-person=37
@ranger@-event	-event=1
@kirkuk@-location	-location=425
@cinemax@-organization	-organization=7
@lucky_7@-broadcast_program	-broadcast_program=22
@order_of_the_gold_lion_of_the_house_of_nassau@-title	-title=115
@rhode_island_red@-living_thing	-living_thing=42
@d.sc@-education-educational_degree	-education-educational_degree=29
@600@-event	-event=1
@koźmin_wielkopolski@-location	-location=32
@sorrow@-art	-art=37
@trunk_line@-location	-location=1
@canon_residentiary@-title	-title=154
@stillwater@-location	-location=236
@tamil_film_industry@-title	-title=87
@becki_newton@-person	-person=43
@hedley@-art	-art=10
@rača@-location	-location=39
@the_blood-horse@-art	-art=21
@nostell_priory@-location	-location=49
@domokos@-person	-person=1
@cpus@-product	-product=81
@aedia_funesta@-living_thing	-living_thing=28
@vichy@-location	-location=558
@october@-event	-event=32
@tca_awards@-award	-award=42
@puma@-product	-product=34
@william_cecil@-title	-title=1
@far_rockaway@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@alegría@-art	-art=36
@la_salle_green_hills@-organization	-organization=51
@picture@-person	-person=23
@pōmare_iv@-person	-person=37
@hbos@-organization	-organization=110
@galaxias@-living_thing	-living_thing=26
@wallflowers@-person	-person=20
@wels@-location	-location=116
@matsusaka@-food	-food=2
@journey@-product	-product=42
@associates@-organization	-organization=4
@mamadou_tandja@-person	-person=79
@farm@-living_thing	-living_thing=2
@philadelphia_eagles@-organization	-organization=4592
@national_holiday@-time	-time=8
@kootenai@-location	-location=9
@oklahoma_city@-organization	-organization=526
@ogre@-art	-art=2
@sulis@-god	-god=22
@blake_shelton@-person	-person=407
@gods@-religion-religion	-religion-religion=13
@big_sugar@-person	-person=79
@sunol@-location	-location=28
@stone_cold@-art	-art=18
@getafe@-location	-location=91
@mrt_blue_line@-transit	-transit=26
@houston_hotshots@-organization	-organization=29
@william_oughtred@-person	-person=44
@minority_leader@-organization	-organization=4
@middle_eastern@-people-ethnicity	-people-ethnicity=3
@berlin_missionary_society@-organization	-organization=23
@alison@-broadcast_program	-broadcast_program=1
@2007_parliamentary_election@-event	-event=77
@impulse@-product	-product=9
@future_science_fiction@-art	-art=21
@gene_tunney@-person	-person=123
@ras_nouadhibou@-location	-location=21
@zhongshan@-location	-location=20
@rowing@-organization	-organization=8
@navalcarnero@-organization	-organization=3
@the_servant@-art	-art=47
@thurrock_council@-organization	-organization=24
@pro_league@-organization	-organization=111
@head_coach@-product	-product=8
@north_shore@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@2008_beijing_olympics@-event	-event=249
@royce_campbell@-person	-person=36
@the_swan@-location	-location=12
@indian_football_association@-organization	-organization=23
@cad@-disease	-disease=1
@obsession@-disease	-disease=1
@jalapa@-location	-location=50
@military_government@-organization	-organization=45
@mapleton@-organization	-organization=1
@michael_dobson@-person	-person=103
@jean_bolland@-person	-person=21
@hara_museum_of_contemporary_art@-location	-location=21
@avatar_press@-organization	-organization=138
@rogue@-broadcast_program	-broadcast_program=8
@school_of_music@-organization	-organization=35
@bp@-art	-art=4
@daughters@-person	-person=22
@take_me_home_tonight@-art	-art=47
@kenya_airports_authority@-organization	-organization=54
@17@-time	-time=22
@jo_durie@-person	-person=75
@lethal_injection@-event	-event=14
@lagoa@-location	-location=56
@wolf_river@-location	-location=60
@routledge@-person	-person=1
@wedgwood@-location	-location=8
@abbot_of_iona@-location	-location=1
@guernica@-organization	-organization=2
@thoroughfare_gap@-event	-event=5
@wizard_entertainment@-organization	-organization=41
@tucano@-product	-product=8
@the_depression@-event	-event=22
@lyman_beecher@-person	-person=71
@crossing_jordan@-broadcast_program	-broadcast_program=318
@maude@-computer-programming_language	-computer-programming_language=2
@miles@-organization	-organization=6
@radcliffe@-location	-location=91
@american_eagle@-product	-product=4
@queen's_college@-location	-location=45
@peter_cox@-person	-person=33
@godolphin@-title	-title=3
@kerala_kaumudi@-art	-art=35
@penn@-event	-event=1
@melbourne_storm@-organization	-organization=1029
@rochester_city_school_district@-location	-location=22
@doug_henning@-person	-person=72
@london_and_greenwich_railway@-location	-location=45
@schweizer_fernsehen@-broadcast_network	-broadcast_network=43
@aldine@-location	-location=12
@national_solidarity_party@-organization	-organization=51
@lewis_and_clark@-organization	-organization=1
@bacteria@-art	-art=1
@rumble_fish@-person	-person=1
@feargal_sharkey@-art	-art=6
@dominion_of_canada@-organization	-organization=2
@temporal@-body_part	-body_part=26
@kookaburra@-art	-art=11
@prince_edward@-art	-art=1
@sabugal@-event	-event=6
@varsity@-location	-location=2
@nebraska_city@-organization	-organization=1
@visigoths@-people-ethnicity	-people-ethnicity=809
@marco_island@-location	-location=52
@kyle@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@2013_winter_universiade@-event	-event=39
@uae@-people-ethnicity	-people-ethnicity=1
@city@-location	-location=556
@ghostbusters@-broadcast_program	-broadcast_program=14
@abraham_foxman@-person	-person=51
@hibernian@-organization	-organization=1591
@kincaid@-person	-person=7
@drunk@-art	-art=6
@cassiodorus@-person	-person=183
@palace_of_the_parliament@-location	-location=45
@robert_nathan@-person	-person=31
@the_red_jumpsuit_apparatus@-art	-art=4
@face@-broadcast_network	-broadcast_network=1
@la_voz_de_galicia@-art	-art=22
@st._clement@-location	-location=15
@charles_fort@-location	-location=14
@eatontown@-location	-location=43
@gerald_scarfe@-person	-person=59
@colleen@-art	-art=1
@prairie@-event	-event=1
@7th_infantry_regiment@-organization	-organization=65
@2010_fifa_world_cup_qualification@-event	-event=145
@murdered@-location	-location=1
@cass_mccombs@-person	-person=43
@british_national_opera_company@-organization	-organization=39
@público@-art	-art=51
@cool@-art	-art=28
@hg@-person	-person=1
@central_american@-organization	-organization=19
@1983_season@-organization	-organization=1
@country_music_association@-award	-award=4
@a+@-organization	-organization=4
@john_rabe@-person	-person=38
@present@-person	-person=15
@zacatecas@-living_thing	-living_thing=1
@poissy@-organization	-organization=8
@frank_gardner@-person	-person=50
@omonia_aradippou@-organization	-organization=32
@onslaught@-person	-person=43
@syracuse@-art	-art=2
@anju@-location	-location=5
@pierre_larquey@-person	-person=24
@big_rapids@-location	-location=41
@rose@-food	-food=1
@new_buffalo@-location	-location=2
@cornish@-language	-language=371
@county_laois@-location	-location=421
@sister@-organization	-organization=1
@river_tern@-living_thing	-living_thing=2
@hex@-person	-person=10
@weatherhead_school_of_management@-organization	-organization=21
@caron_butler@-person	-person=97
@lyon@-living_thing	-living_thing=1
@cadet@-organization	-organization=68
@sarab_rural_district@-location	-location=44
@centre_hospitalier_universitaire_sainte-justine@-location	-location=22
@birger_brosa@-person	-person=24
@emmaus@-location	-location=124
@ana@-organization	-organization=47
@juan_manuel_fangio@-person	-person=294
@tribune_broadcasting@-organization	-organization=255
@oriole@-location	-location=11
@music_for_nations@-organization	-organization=87
@pop_idol@-broadcast_program	-broadcast_program=554
@colon@-finance-currency	-finance-currency=5
@clay_cross@-location	-location=80
@ami_suzuki@-person	-person=85
@james_sutton@-person	-person=65
@grito_de_dolores@-time	-time=1
@pluto@-art	-art=13
@creed@-location	-location=9
@tdrs_music@-organization	-organization=40
@mctv@-organization	-organization=16
@tennis_masters_series@-event	-event=26
@arabian_nights@-broadcast_program	-broadcast_program=2
@leixões@-location	-location=35
@love@-location	-location=14
@pine_island@-location	-location=44
@crush@-organization	-organization=5
@bokaro@-organization	-organization=1
@decathlon@-organization	-organization=10
@hideaway@-location	-location=2
@montreal_general_hospital@-location	-location=73
@brennan@-location	-location=7
@cbs_sports@-internet-website	-internet-website=2
@earl_of_denbigh@-person	-person=10
@south_east_queensland@-location	-location=291
@salon_kitty@-organization	-organization=3
@susan_jacks@-person	-person=24
@lucius_licinius_murena@-person	-person=25
@rattle@-person	-person=4
@the_royal_family@-title	-title=1
@district_of_maine@-organization	-organization=4
@boma@-location	-location=21
@van_vicker@-person	-person=20
@harry_potter_and_the_deathly_hallows_–_part_2@-art	-art=150
@tei@-organization	-organization=35
@audio@-person	-person=1
@royal_college_of_physicians@-location	-location=693
@cache_la_poudre_river@-location	-location=20
@new_york_city@-broadcast_program	-broadcast_program=7
@23rd@-location	-location=15
@glenn_fabry@-person	-person=60
@27th@-location	-location=9
@wildcat@-organization	-organization=1
@charleville@-location	-location=92
@yoshiki_tanaka@-person	-person=29
@richard_talbot,_1st_earl_of_tyrconnell@-person	-person=37
@edward_martin@-person	-person=33
@lake_buena_vista@-organization	-organization=1
@confucius@-person	-person=621
@oliver@-person	-person=121
@after_the_fall@-art	-art=41
@olive_grove@-location	-location=18
@holy_ghost!@-person	-person=27
@lo@-organization	-organization=8
@risë_stevens@-person	-person=60
@franz_halder@-person	-person=79
@marcinelle@-location	-location=31
@tchaikovsky's@-person	-person=40
@david_marshall_lang@-person	-person=49
@java@-product	-product=251
@a+@-person	-person=13
@krasnosielc@-location	-location=23
@lithium@-art	-art=44
@hawker@-living_thing	-living_thing=1
@radio_one@-organization	-organization=145
@day_by_day@-art	-art=55
@the_last_hero@-broadcast_program	-broadcast_program=1
@heinz@-organization	-organization=120
@volkswagen_polo@-product	-product=108
@foxy@-art	-art=8
@tammany_hall@-person	-person=2
@nicaea@-event	-event=2
@glen_shiel@-event	-event=2
@pope_adrian_i@-person	-person=84
@bob_marley@-event	-event=1
@100@-product	-product=18
@swahili@-people-ethnicity	-people-ethnicity=85
@heredia@-location	-location=105
@boland@-person	-person=1
@swimming@-person	-person=1
@orange_revolution@-event	-event=262
@gmina_narewka@-location	-location=60
@braga@-person	-person=2
@amānullāh_khān@-person	-person=28
@spot@-product	-product=3
@newbridge@-organization	-organization=30
@municipality@-location	-location=80
@golden_boot_award@-award	-award=43
@chow_chow@-living_thing	-living_thing=47
@g3@-product	-product=4
@capital_city@-product	-product=2
@life_university@-organization	-organization=43
@scott_verplank@-person	-person=59
@northwest@-broadcast-tv_channel	-broadcast-tv_channel=4
@low_thia_khiang@-person	-person=41
@james@-art	-art=53
@orbit@-organization	-organization=38
@dioscorea@-food	-food=1
@east_london@-organization	-organization=1
@homefront@-product	-product=34
@bobby_brown@-art	-art=5
@perseus@-organization	-organization=1
@flying_colours@-art	-art=31
@party_of_european_socialists@-organization	-organization=334
@am@-person	-person=21
@aquarius@-organization	-organization=8
@aventura,_florida@-location	-location=39
@hoy@-location	-location=99
@cfb_esquimalt@-location	-location=84
@locus_poll_award_for_best_anthology@-award	-award=24
@berlin@-people-ethnicity	-people-ethnicity=1
@lithgow@-product	-product=2
@music@-award	-award=2
@global_warming@-event	-event=3
@pate@-location	-location=23
@john_bannon@-person	-person=72
@bhagavan@-location	-location=2
@in_the_nursery@-person	-person=34
@e18@-location	-location=55
@lead@-location	-location=36
@menlo_park@-person	-person=3
@métro@-transit	-transit=78
@juniata@-location	-location=34
@elsa_maxwell@-person	-person=35
@old_saxon@-language	-language=125
@obelisk_press@-organization	-organization=22
@babette's_feast@-art	-art=52
@manufacturing@-art	-art=1
@new_politics@-person	-person=18
@merchant_navy@-product	-product=5
@onyx@-art	-art=6
@lynn_canal@-location	-location=71
@sirocco@-product	-product=1
@olivia_newton-john@-art	-art=1
@pat_crawford_brown@-person	-person=30
@samar@-product	-product=1
@shin'etsu_main_line@-location	-location=24
@championships@-event	-event=51
@sebastiano_baggio@-person	-person=26
@malta@-art	-art=1
@arena@-product	-product=11
@monticello,_indiana@-location	-location=20
@yellow_springs@-location	-location=42
@cops@-art	-art=4
@diggers@-art	-art=14
@jeremiah_masoli@-person	-person=32
@hassan_adnan@-person	-person=20
@drezdenko@-location	-location=48
@hunter_liggett@-location	-location=1
@nadia@-event	-event=1
@noble@-location	-location=57
@trento@-product	-product=3
@manoa@-art	-art=7
@the_posies@-person	-person=115
@c+c_music_factory@-art	-art=2
@speaker_of_the_assembly@-organization	-organization=1
@asec_mimosas@-organization	-organization=211
@morris@-location	-location=249
@iowa's_7th_congressional_district@-location	-location=21
@plateau@-person	-person=5
@trent_acid@-person	-person=62
@breage@-person	-person=8
@delaware@-event	-event=15
@player@-art	-art=5
@tolowa@-language	-language=24
@6@-computer-programming_language	-computer-programming_language=1
@john_nichols@-person	-person=144
@the_family_game@-art	-art=19
@outremont@-location	-location=90
@jennifer_rush@-art	-art=6
@alexander_henry_haliday@-person	-person=46
@poland@-location	-location=28842
@king_of_france@-person	-person=39
@marino@-location	-location=50
@eddie_yost@-person	-person=24
@pontypridd_rfc@-location	-location=1
@larue@-location	-location=9
@tracey_ullman@-person	-person=225
@roma_people@-language	-language=1
@marfa@-location	-location=56
@bentley_rhythm_ace@-person	-person=34
@uk@-language	-language=34
@wonthaggi@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@the_night_before@-time	-time=2
@oberammergau@-art	-art=2
@jamaica_inn@-art	-art=46
@107@-location	-location=16
@stacie_orrico@-person	-person=109
@bass@-person	-person=20
@nablus_governorate@-location	-location=61
@chaparral@-location	-location=14
@girls'_generation@-person	-person=680
@tulsa@-art	-art=8
@magnus_iii_of_sweden@-person	-person=29
@udmurt@-location	-location=2
@badminton@-location	-location=20
@haemophilus_influenzae@-medicine-drug	-medicine-drug=2
@kamikita_district@-location	-location=31
@state_emergency_service@-organization	-organization=77
@boston_doves@-organization	-organization=74
@extras@-art	-art=10
@são_cristóvão@-location	-location=16
@candidate@-art	-art=3
@maclean@-person	-person=10
@general_conference@-organization	-organization=52
@west_kerry@-location	-location=8
@tweede_klasse@-organization	-organization=27
@alexandre_pétion@-person	-person=53
@swindon_wildcats@-organization	-organization=33
@gucci_mane@-person	-person=427
@cowichan_valley@-organization	-organization=1
@elva@-organization	-organization=23
@otley@-location	-location=229
@elisabeth_farnese@-person	-person=71
@rosenberg@-organization	-organization=2
@camaret-sur-mer@-location	-location=23
@ray_mckinnon@-person	-person=51
@ray_lankester@-person	-person=31
@uley@-location	-location=38
@caledon@-product	-product=1
@tam@-event	-event=1
@distant@-art	-art=2
@brierley_hill_alliance@-organization	-organization=35
@victoria@-location	-location=11632
@tobruk@-product	-product=4
@avenue@-person	-person=9
@dactylis_glomerata@-living_thing	-living_thing=58
@milk@-art	-art=201
@kevin_baker@-person	-person=28
@gun_hill_road@-art	-art=7
@india@-product	-product=1
@athenaeum_club@-location	-location=63
@thousand_oaks@-location	-location=95
@benoît_magimel@-person	-person=36
@journal@-broadcast_program	-broadcast_program=1
@matthew_good@-person	-person=110
@paprika@-art	-art=58
@hebraist@-language	-language=2
@greenwood@-product	-product=1
@bosnian@-location	-location=561
@reading@-location	-location=2079
@orbit@-art	-art=15
@census_2001@-location	-location=1
@graham_rahal@-person	-person=91
@john_kander@-person	-person=202
@engineering_council@-organization	-organization=41
@winesburg,_ohio@-art	-art=34
@montréal-nord@-location	-location=41
@stairway_to_the_stars@-broadcast_program	-broadcast_program=6
@ram_trucks@-organization	-organization=22
@marquette_county@-location	-location=130
@crusaders@-title	-title=1
@mindoro@-event	-event=1
@pas_hamedan@-organization	-organization=26
@a_fine_frenzy@-person	-person=39
@southgate@-organization	-organization=1
@virtuoso@-product	-product=4
@weed@-medicine-drug	-medicine-drug=20
@tralee@-organization	-organization=1
@crime_writers_of_canada@-organization	-organization=26
@lin@-product	-product=15
@basil_blackwell@-organization	-organization=2
@sogdiana_jizzakh@-organization	-organization=29
@johannes_kepler@-person	-person=400
@david_lehman@-person	-person=88
@jerry_orbach@-person	-person=194
@university_of_puget_sound@-organization	-organization=156
@49@-organization	-organization=2
@depression@-medicine-symptom	-medicine-symptom=705
@taking_back_sunday@-person	-person=295
@red_jacket@-product	-product=6
@lafarge@-person	-person=3
@tampa@-organization	-organization=22
@september_8@-time	-time=281
@remich@-location	-location=28
@nad@-chemistry	-chemistry=44
@dee_why@-location	-location=25
@mahican@-language	-language=6
@jerry_pournelle@-person	-person=270
@biddu@-location	-location=9
@swimmer@-art	-art=1
@reboot@-organization	-organization=3
@quincy,_california@-location	-location=20
@severinus_of_noricum@-person	-person=21
@coven@-location	-location=15
@enniscorthy@-location	-location=198
@bob_davies@-person	-person=25
@zagórze@-location	-location=29
@mill_woods@-location	-location=56
@hubbard@-person	-person=18
@lichtenfels@-location	-location=21
@sir_richard_burton@-person	-person=21
@cytisus_scoparius@-living_thing	-living_thing=48
@visual_effects_society@-organization	-organization=83
@nightmares@-person	-person=1
@erasmus_quellinus_ii@-person	-person=24
@midtjylland@-organization	-organization=39
@goldsmith@-organization	-organization=15
@resistance@-art	-art=33
@puerto_escondido@-art	-art=7
@robert_plot@-person	-person=51
@the_swellers@-person	-person=43
@st._ignatius_high_school@-organization	-organization=39
@1914@-event	-event=136
@magic_dirt@-art	-art=1
@palmyra@-event	-event=1
@danse_macabre@-organization	-organization=1
@sardar-e_jangal_district@-location	-location=67
@cathays@-location	-location=48
@trump@-art	-art=17
@32nd@-organization	-organization=17
@granada@-art	-art=26
@breast@-disease	-disease=31
@bob_may@-person	-person=31
@slippery_when_wet@-art	-art=52
@montagnard@-product	-product=3
@thomas_nelson@-person	-person=8
@liza_lorena@-person	-person=39
@juhan_parts@-person	-person=37
@ecma@-organization	-organization=57
@kermit@-person	-person=13
@epimetheus@-location	-location=27
@pompey@-person	-person=684
@south_asian@-location	-location=7
@bledsoe@-location	-location=21
@monroe@-person	-person=65
@kilmichael_ambush@-event	-event=20
@amy@-person	-person=14
@anchor_bay@-location	-location=2
@taribo_west@-person	-person=22
@14@-organization	-organization=8
@opium@-art	-art=3
@kenneth_cole@-person	-person=30
@the_undertaker@-art	-art=1
@riverina@-organization	-organization=2
@honky_tonk_man@-person	-person=19
@yokohama@-location	-location=2037
@inside_out@-event	-event=1
@lillooet@-location	-location=53
@superb@-product	-product=21
@sf@-location	-location=4
@transperth@-organization	-organization=6
@robin_orr@-person	-person=23
@carpenter@-art	-art=1
@esma_redžepova@-person	-person=28
@87@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=5
@daly@-location	-location=6
@connie@-event	-event=4
@kawaguchi@-location	-location=28
@carlos_queiroz@-person	-person=190
@safa@-organization	-organization=24
@hou@-organization	-organization=45
@north_omaha,_nebraska@-location	-location=42
@line_7@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=20
@jeong_mong-ju@-person	-person=22
@the_used@-person	-person=283
@lbj@-location	-location=1
@jacobs_university_bremen@-organization	-organization=38
@james_beaton@-person	-person=30
@the_best_of_what's_around_vol._1@-art	-art=21
@the_king@-person	-person=191
@nias@-location	-location=148
@1999@-art	-art=78
@us_house_of_representatives@-organization	-organization=43
@queensrÿche@-art	-art=16
@jean_hagen@-person	-person=61
@fleurus@-event	-event=33
@linda@-person	-person=71
@ragusa@-location	-location=66
@suwa@-location	-location=25
@milkha_singh@-person	-person=39
@yanni@-person	-person=217
@the_invisible@-art	-art=39
@egypt@-event	-event=39
@mysore@-event	-event=3
@bel-air@-product	-product=2
@st._andrew@-location	-location=40
@tristram_shandy@-product	-product=1
@bill_johnson@-person	-person=78
@the_black_dahlia@-person	-person=4
@hyde_park,_london@-event	-event=1
@belmonte@-art	-art=5
@tati@-location	-location=3
@tetrastigma@-living_thing	-living_thing=20
@bois_de_boulogne@-location	-location=188
@laporte@-organization	-organization=1
@dawlish_warren@-location	-location=24
@kiama@-product	-product=3
@watermark@-person	-person=16
@english_high_school@-location	-location=2
@sam_rutigliano@-person	-person=37
@fez@-product	-product=20
@gothic@-god	-god=1
@st_patrick's_cathedral,_dublin@-location	-location=89
@.net@-product	-product=373
@bethel@-organization	-organization=16
@namsskogan@-location	-location=36
@willem_dafoe@-person	-person=393
@yemen@-location	-location=5090
@the_stranglers@-person	-person=450
@john_marshall@-person	-person=181
@coconut_grove@-location	-location=135
@cookie@-food	-food=16
@fort_santiago@-location	-location=52
@sunny_day_real_estate@-person	-person=130
@bedford_college,_london@-organization	-organization=36
@berlioz@-product	-product=2
@cambridge_seven_associates@-organization	-organization=23
@junius@-person	-person=72
@peter_stormare@-person	-person=172
@aardvark@-living_thing	-living_thing=66
@juliana@-person	-person=91
@two_brothers@-art	-art=23
@terror@-event	-event=58
@software_projects@-person	-person=29
@nro@-organization	-organization=21
@versus@-person	-person=1
@moviefone@-organization	-organization=44
@mtv_video_music_awards@-award	-award=3
@alphabasic@-organization	-organization=23
@st._george_illawarra@-organization	-organization=24
@supreme_court_building@-location	-location=16
@zebulun@-person	-person=37
@rose_hobart@-art	-art=9
@the_entertainer@-art	-art=130
@star_trek@-art	-art=303
@zee_cine_awards@-event	-event=1
@carnegie@-person	-person=28
@hines@-living_thing	-living_thing=1
@broadcast@-broadcast_network	-broadcast_network=1
@saint-denis@-person	-person=1
@belfast_city_council@-location	-location=228
@niki@-organization	-organization=16
@six_flags_great_america@-location	-location=148
@xerxes@-person	-person=44
@la_dolce_vita@-art	-art=154
@askari@-person	-person=1
@commissioner@-organization	-organization=15
@kurt_bevacqua@-person	-person=28
@leo_iv_the_khazar@-person	-person=23
@mindy_sterling@-person	-person=69
@charlie_barnett@-person	-person=32
@cadenet@-location	-location=13
@finns@-location	-location=31
@noroeste@-organization	-organization=26
@de_soto@-person	-person=3
@silver_city@-location	-location=53
@national_council@-event	-event=4
@robin@-product	-product=5
@darker_than_black@-broadcast_program	-broadcast_program=93
@earl_of_cumberland@-title	-title=13
@brighton_and_hove@-organization	-organization=1
@sainte-adresse@-location	-location=23
@uno@-art	-art=11
@síol_anmchadha@-location	-location=91
@southwest@-organization	-organization=24
@idle@-location	-location=32
@richard_murdoch@-person	-person=42
@hitler@-art	-art=21
@rakvere@-location	-location=116
@make@-art	-art=22
@baraga@-person	-person=1
@mickey_simmonds@-person	-person=27
@alcohol@-food	-food=144
@province_of_rome@-location	-location=130
@monsoon_wedding@-art	-art=89
@curtis_amy@-person	-person=32
@ascot@-location	-location=446
@no._2@-product	-product=1
@hatteras@-location	-location=37
@impaled@-person	-person=22
@mediterranean_sea@-event	-event=2
@birdwood@-location	-location=18
@ron_harper@-person	-person=58
@linn's_stamp_news@-art	-art=21
@casuarina@-living_thing	-living_thing=112
@timor-leste@-organization	-organization=25
@cronos@-god	-god=27
@moniaive@-location	-location=25
@seney_national_wildlife_refuge@-location	-location=24
@general_assembly@-location	-location=1
@1993–94@-event	-event=512
@the_players@-location	-location=2
@wilf_wooller@-person	-person=36
@george_ryan@-person	-person=77
@robert_garrett@-person	-person=38
@ludwig_uhland@-person	-person=67
@jola@-living_thing	-living_thing=1
@libération@-art	-art=273
@semiotic_society_of_america@-organization	-organization=23
@prime_minister_of_bulgaria@-title	-title=63
@łódź_army@-organization	-organization=34
@2001@-location	-location=13
@jayhawks@-organization	-organization=18
@scottsbluff,_nebraska@-location	-location=76
@the_goodies@-broadcast_program	-broadcast_program=155
@98@-product	-product=70
@commandant_of_the_marine_corps@-person	-person=1
@new_college@-location	-location=39
@beledweyne@-location	-location=46
@union_club@-organization	-organization=22
@fc_luzern@-organization	-organization=152
@star_awards@-broadcast_program	-broadcast_program=3
@ufc@-organization	-organization=1230
@brazil's@-organization	-organization=6
@ottomans@-organization	-organization=1
@high_society@-art	-art=100
@regina@-art	-art=2
@ronnie_drew@-person	-person=115
@white_anglo-saxon_protestant@-people-ethnicity	-people-ethnicity=46
@mark_van_eeghen@-person	-person=23
@dambusters@-organization	-organization=13
@wofoo_tai_po@-location	-location=2
@prime_minister_of_iran@-title	-title=114
@sea@-location	-location=41
@azure@-visual_art-color	-visual_art-color=201
@coombe_abbey@-location	-location=22
@grosvenor_square@-location	-location=141
@wisznice@-location	-location=21
@martin_rodbell@-person	-person=28
@bar@-person	-person=2
@ned_mcwherter@-person	-person=33
@manius_acilius_glabrio@-person	-person=31
@dakota@-language	-language=79
@suspension@-person	-person=1
@forteviot@-location	-location=25
@yaneh_sar_district@-location	-location=58
@oakdale@-location	-location=154
@coors_light@-food	-food=92
@greensburg,_kentucky@-location	-location=27
@vicki_michelle@-person	-person=25
@sebastian@-location	-location=68
@charles_i_of_hungary@-person	-person=130
@ernest_renshaw@-person	-person=36
@battle_of_northampton@-event	-event=58
@guardians_of_order@-organization	-organization=42
@district_4@-organization	-organization=4
@january_6@-time	-time=340
@hoshihananomia@-living_thing	-living_thing=38
@vascular@-disease	-disease=1
@brașov@-location	-location=220
@matthew_murray@-person	-person=36
@david_bromberg@-art	-art=1
@dunfermline_and_west_fife@-event	-event=1
@golden_delicious@-food	-food=40
@japan's@-location	-location=74
@gamlingay@-organization	-organization=1
@1860@-event	-event=41
@barkly_west@-location	-location=24
@prince_edward_viaduct@-location	-location=40
@zenit@-art	-art=6
@arnhem_land@-location	-location=306
@gulzar@-location	-location=1
@harper@-person	-person=34
@bachelors@-person	-person=1
@ac@-product	-product=2
@lodge@-location	-location=4
@south_eastern_railway@-location	-location=4
@classic@-product	-product=25
@jim_l._mora@-person	-person=43
@pickwick@-person	-person=1
@zakhar_bron@-person	-person=30
@george_hincapie@-person	-person=103
@huna@-person	-person=1
@lomaiviti@-language	-language=1
@election_commission@-event	-event=14
@giovanni_battista_ramusio@-person	-person=38
@pavle_đurišić@-person	-person=37
@nazca@-living_thing	-living_thing=1
@juliette_lewis@-person	-person=217
@akha@-language	-language=7
@mackenzie_king@-person	-person=46
@fanmi_lavalas@-organization	-organization=43
@sendai@-organization	-organization=1
@stones@-location	-location=5
@goldenrod@-organization	-organization=1
@jean-paul_civeyrac@-person	-person=31
@sap_ag@-organization	-organization=168
@surrey_county_council@-organization	-organization=164
@europeans@-organization	-organization=1
@nwa@-location	-location=1
@judy_landers@-person	-person=21
@thailand's@-location	-location=21
@st._vincent@-organization	-organization=1
@muriel_aked@-person	-person=43
@darin_zanyar@-person	-person=20
@united_states_ambassador_to_canada@-title	-title=35
@meyer_lutz@-person	-person=55
@stark@-location	-location=83
@pliny@-location	-location=5
@lillehammer@-event	-event=11
@warner_music_uk@-organization	-organization=23
@oakville@-location	-location=297
@hector@-product	-product=25
@moriarty@-location	-location=12
@eupithecia_veratraria@-living_thing	-living_thing=21
@sel@-location	-location=36
@scheherazade@-product	-product=1
@la_luna@-art	-art=35
@dakhla@-event	-event=1
@alma_pirata@-broadcast_program	-broadcast_program=20
@larry_harmon@-person	-person=32
@navassa_island@-location	-location=54
@roussanne@-food	-food=50
@good_charlotte@-art	-art=13
@ruhuna@-location	-location=23
@roskilde@-location	-location=376
@gold_city@-person	-person=58
@the_passion@-broadcast_program	-broadcast_program=21
@paddy_mcguinness@-person	-person=63
@duchy_of_swabia@-location	-location=242
@185@-organization	-organization=1
@vicksburg@-product	-product=1
@ajaw_of_palenque@-location	-location=74
@stromberg@-location	-location=46
@hamilton_high_school@-location	-location=1
@lat@-finance-currency	-finance-currency=1
@ari_marmell@-person	-person=30
@marquess_of_dorset@-title	-title=17
@the_entertainer@-person	-person=2
@jem@-broadcast_program	-broadcast_program=65
@chick_gandil@-person	-person=26
@shapeshifter@-person	-person=32
@election_results@-location	-location=1
@leipziger_straße@-location	-location=23
@bandini@-organization	-organization=11
@the_adventures_of_william_tell@-broadcast_program	-broadcast_program=21
@ancona@-event	-event=6
@dabrye@-person	-person=24
@bain@-organization	-organization=1
@cbc@-chemistry	-chemistry=1
@ruth_hanna_mccormick@-person	-person=20
@tuskegee@-art	-art=12
@linda@-event	-event=10
@fox_television@-broadcast_program	-broadcast_program=3
@abbot@-title	-title=458
@pennsylvania's_5th_congressional_district@-location	-location=34
@claudin_de_sermisy@-person	-person=27
@essington@-location	-location=22
@french_state@-location	-location=30
@las_vegas@-event	-event=12
@lake_placid@-art	-art=19
@elliott_dexter@-person	-person=43
@shannon_wright@-person	-person=36
@true_tears@-broadcast_program	-broadcast_program=16
@santiago_de_cuba@-product	-product=1
@torres@-organization	-organization=1
@the_cribs@-person	-person=157
@instinct@-art	-art=50
@1924–25@-product	-product=1
@district_of_altenkirchen@-location	-location=125
@giorgio_capitani@-person	-person=37
@the_journal@-art	-art=39
@rip_van_winkle@-art	-art=121
@julie_dash@-person	-person=40
@george_guest@-person	-person=28
@vnesheconombank@-organization	-organization=24
@tokyo_godfathers@-art	-art=32
@gamble@-product	-product=1
@ebbe_sand@-person	-person=24
@mario_williams@-person	-person=64
@the_times_of_india@-art	-art=829
@martin_duffy@-person	-person=31
@burial@-art	-art=5
@sake@-location	-location=1
@alberto_spencer@-person	-person=38
@kolad@-location	-location=30
@ronald_fisher@-person	-person=112
@american_black_film_festival@-event	-event=28
@sr-71@-person	-person=46
@seachange@-person	-person=5
@princeton_university@-organization	-organization=7223
@clitheroe@-organization	-organization=2
@human,_all_too_human@-broadcast_program	-broadcast_program=4
@poison_ivy@-living_thing	-living_thing=16
@yoga_lin@-person	-person=25
@onir@-person	-person=23
@toxic_crusaders@-product	-product=2
@rsa@-organization	-organization=53
@landskrona@-location	-location=151
@abc_studios@-organization	-organization=199
@statesman@-art	-art=23
@intercity@-organization	-organization=10
@omantel_professional_league@-organization	-organization=28
@haynes@-location	-location=9
@libra@-organization	-organization=1
@st._louis_gateway_film_critics_association@-organization	-organization=22
@taejong@-title	-title=1
@korngold@-art	-art=1
@3@-art	-art=128
@fort_victoria@-location	-location=96
@fort_madison,_iowa@-location	-location=46
@western_christianity@-organization	-organization=1
@malice@-product	-product=2
@united_kingdom@-title	-title=10
@loch_lomond@-art	-art=11
@earl_of_pembroke@-person	-person=28
@arizona_state_university@-location	-location=1
@1924@-location	-location=1
@shorter@-organization	-organization=3
@freebsd@-product	-product=908
@192@-art	-art=17
@sdp@-person	-person=3
@shayne_ward@-person	-person=166
@roman_catholics@-organization	-organization=82
@circuit_paul_ricard@-location	-location=66
@sophiatown@-art	-art=1
@flex@-product	-product=20
@lopez@-event	-event=1
@el_camino_real_derby@-event	-event=21
@foetus@-person	-person=75
@ida@-art	-art=5
@washington_convention_center@-location	-location=20
@uncharted@-art	-art=3
@frankfurt_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=116
@kirstenbosch_national_botanical_garden@-location	-location=25
@eddie_chambers@-person	-person=22
@cottesmore@-product	-product=2
@auguste@-product	-product=10
@half_moon_bay@-location	-location=84
@kootenay_west@-location	-location=25
@benetton@-organization	-organization=417
@top_boy@-broadcast_program	-broadcast_program=22
@north-american_interfraternity_conference@-organization	-organization=99
@mg@-product	-product=1
@locus@-award	-award=35
@ramesh_deo@-person	-person=34
@hela@-god	-god=1
@farmington_hills,_michigan@-location	-location=93
@colacho_mendoza@-person	-person=24
@costello@-broadcast_program	-broadcast_program=3
@derby,_connecticut@-location	-location=70
@jaan_kirsipuu@-person	-person=94
@blackberries@-product	-product=1
@sudden_death@-art	-art=37
@gauntlet@-organization	-organization=4
@dorchester@-location	-location=680
@on_air@-organization	-organization=1
@jennylyn_mercado@-person	-person=127
@stirling_castle@-location	-location=353
@draft@-location	-location=1
@prussian@-organization	-organization=26
@union_square@-location	-location=119
@unification@-event	-event=32
@fontanelle@-art	-art=8
@algoma,_wisconsin@-location	-location=23
@blah_blah_blah@-art	-art=28
@peters@-location	-location=2
@twr@-person	-person=1
@diocese_of_møre@-location	-location=167
@saipan@-location	-location=2006
@norman_greenbaum@-person	-person=54
@maia@-location	-location=59
@peabody@-location	-location=111
@curtin@-event	-event=2
@bishop_of_killaloe@-title	-title=58
@princess_louise_of_denmark@-person	-person=30
@pc@-organization	-organization=2033
@haridwar_junction@-location	-location=44
@hay_house@-organization	-organization=54
@amba@-location	-location=2
@quantum_leap@-broadcast_program	-broadcast_program=99
@japanese_invasion_of_taiwan@-event	-event=21
@seka@-location	-location=7
@scandal@-event	-event=22
@limo@-location	-location=10
@roman_ingarden@-person	-person=23
@redskins@-organization	-organization=75
@saints@-organization	-organization=71
@limelight@-art	-art=74
@voorne-putten@-location	-location=22
@cambridge_observatory@-location	-location=28
@all_i_need@-art	-art=30
@the_solution@-art	-art=14
@kevin@-person	-person=135
@salt_lake@-location	-location=91
@115@-chemistry	-chemistry=4
@saint-étienne@-location	-location=372
@negros@-location	-location=73
@the_warrior@-person	-person=3
@le_havre@-organization	-organization=199
@agathodaimon@-person	-person=20
@lonesome_dove@-broadcast_program	-broadcast_program=28
@adam@-broadcast_program	-broadcast_program=1
@erotica@-title	-title=1
@verín@-organization	-organization=1
@tracker@-product	-product=8
@araliaceae@-living_thing	-living_thing=261
@makronisos@-location	-location=20
@paul_tillich@-person	-person=159
@destroy_all_monsters@-person	-person=34
@romeo@-location	-location=22
@hartwig_of_uthlede_(hartwig_ii)@-person	-person=21
@battle_of_kursk@-event	-event=310
@martha_stewart_living_omnimedia@-organization	-organization=42
@tula@-organization	-organization=3
@adela@-person	-person=15
@intelligence@-location	-location=1
@mura@-organization	-organization=18
@sub@-location	-location=1
@1997_parliamentary_election@-event	-event=25
@university_of_south_africa@-organization	-organization=189
@council_for_secular_humanism@-organization	-organization=48
@eagles@-organization	-organization=173
@rannoch_moor@-location	-location=43
@midway@-event	-event=75
@exodus@-art	-art=571
@connaught@-product	-product=1
@etruria@-product	-product=3
@underground_atlanta@-art	-art=3
@sinaloa@-organization	-organization=6
@east_prussia@-event	-event=6
@ranchi@-organization	-organization=1
@wfil@-location	-location=43
@parkes@-location	-location=157
@santo_tomas@-organization	-organization=2
@the_downs@-organization	-organization=2
@sitting_pretty@-broadcast_program	-broadcast_program=2
@whakarewarewa@-location	-location=21
@shazam@-broadcast_program	-broadcast_program=2
@recess@-organization	-organization=1
@thalia@-award	-award=2
@maharana_pratap@-person	-person=69
@pennsylvania_route_42@-location	-location=21
@puss_in_boots@-art	-art=146
@attorney-general@-title	-title=161
@greater_armenia@-location	-location=39
@children_of_the_corn@-art	-art=48
@berlin@-transit	-transit=8
@mercury@-organization	-organization=561
@gb@-product	-product=7
@comic_strip_live@-broadcast_program	-broadcast_program=9
@firefox@-living_thing	-living_thing=1
@woodchurch@-location	-location=38
@kiel@-location	-location=2421
@posani_krishna_murali@-person	-person=33
@legends@-broadcast_program	-broadcast_program=2
@destin@-location	-location=61
@kingwood@-living_thing	-living_thing=2
@calvary@-location	-location=194
@joachim_von_sandrart@-person	-person=69
@myung-whun_chung@-person	-person=48
@pearse_doherty@-person	-person=25
@carol_cleveland@-person	-person=52
@cumberland_valley@-organization	-organization=1
@evolution@-product	-product=29
@battle_of_steenkerque@-event	-event=30
@james_j._corbett@-person	-person=70
@saugus@-organization	-organization=1
@love_story@-art	-art=262
@amina@-art	-art=4
@the_voyage_of_the_beagle@-art	-art=58
@filipino@-people-ethnicity	-people-ethnicity=144
@bali@-language	-language=1
@nascar@-organization	-organization=5580
@helen_martin@-person	-person=33
@advent@-time	-time=380
@henley_beach@-location	-location=2
@prestwich@-person	-person=1
@mercia@-location	-location=1082
@uzès@-location	-location=80
@kawasaki@-location	-location=239
@south_african@-location	-location=129
@regional@-organization	-organization=12
@inari@-language	-language=4
@mcewen@-location	-location=28
@lord_nelson@-person	-person=131
@new_hartford,_connecticut@-location	-location=23
@mac_thornberry@-person	-person=34
@'s_wonderful@-art	-art=44
@henry_v@-person	-person=560
@fc_copenhagen@-organization	-organization=28
@mike_richards@-person	-person=77
@hedon@-art	-art=1
@pixies@-art	-art=4
@lancefield@-location	-location=21
@plymouth_high_school@-organization	-organization=20
@vietnam_veteran@-event	-event=9
@bolivar@-person	-person=3
@stockholm@-event	-event=24
@westside@-art	-art=5
@59th@-location	-location=9
@cannon@-person	-person=12
@the_mythical_man-month@-art	-art=24
@omer@-time	-time=7
@taza@-location	-location=56
@amaranth@-living_thing	-living_thing=31
@archivist@-title	-title=26
@secretary_of_state_for_dominion_affairs@-person	-person=1
@k.r.c._genk@-organization	-organization=75
@diageo@-organization	-organization=318
@bjd@-organization	-organization=201
@zap@-location	-location=3
@albuquerque_isotopes@-organization	-organization=267
@cuban@-location	-location=1
@general_douglas_macarthur@-person	-person=26
@venray@-event	-event=1
@corfu@-event	-event=1
@komijan_county@-location	-location=71
@james_shaffer@-person	-person=30
@singapore_sling@-person	-person=10
@berenice@-art	-art=47
@house_of_lords@-person	-person=58
@redeye@-person	-person=1
@lover@-location	-location=1
@milwaukie@-organization	-organization=2
@quatermass_ii@-person	-person=1
@the_lotus_eaters@-art	-art=9
@loser@-location	-location=2
@my_friend_irma@-broadcast_program	-broadcast_program=22
@arsinoe@-person	-person=9
@11th@-location	-location=35
@ra@-god	-god=333
@hougoumont@-product	-product=17
@what_now@-broadcast_program	-broadcast_program=37
@west_cork@-organization	-organization=2
@whyy-fm@-organization	-organization=35
@b@-product	-product=8
@rode@-organization	-organization=2
@british_lion@-living_thing	-living_thing=1
@coningsby@-art	-art=21
@pittsburgh@-product	-product=7
@national_museum_of_ancient_art@-location	-location=24
@joe_buck@-person	-person=168
@before_the_dawn@-person	-person=10
@friedland@-location	-location=25
@federal_liberal@-organization	-organization=22
@jacarepaguá@-event	-event=1
@tricolor@-organization	-organization=18
@tennessee_volunteers_football@-organization	-organization=44
@brian_robbins@-person	-person=58
@cranford@-location	-location=82
@john_mullan@-person	-person=26
@promised_land@-art	-art=79
@heroes@-organization	-organization=3
@rohini@-product	-product=4
@angus@-title	-title=4
@eucosma_obumbratana@-living_thing	-living_thing=30
@sydney@-broadcast_network	-broadcast_network=4
@waters@-food	-food=1
@montreal@-organization	-organization=226
@angolan@-organization	-organization=3
@westside@-location	-location=63
@telefís_éireann@-broadcast_network	-broadcast_network=19
@fanconi_syndrome@-disease	-disease=26
@oconee@-location	-location=53
@tasavallan_presidentti@-person	-person=20
@kris_humphries@-person	-person=52
@presbyterian_church@-religion-religion	-religion-religion=101
@échirolles@-location	-location=28
@eamon_gilmore@-person	-person=93
@shorter@-person	-person=22
@bristol,_tennessee@-location	-location=183
@longuyon@-location	-location=24
@orla@-product	-product=2
@great_western@-organization	-organization=41
@castries@-location	-location=128
@voice@-art	-art=16
@106@-location	-location=18
@tame@-location	-location=36
@motorway@-art	-art=3
@whitney_port@-person	-person=64
@kosovar@-event	-event=1
@bud_cort@-person	-person=79
@owikeno_lake@-location	-location=23
@melanie_hutsell@-person	-person=22
@kidron_valley@-location	-location=53
@spaniards@-people-ethnicity	-people-ethnicity=79
@jon_pertwee@-person	-person=290
@o_canada@-broadcast_program	-broadcast_program=3
@hamamatsu@-location	-location=168
@ancient_egypt@-religion-religion	-religion-religion=8
@shaun_johnson@-person	-person=21
@chris_liebing@-person	-person=21
@hubert@-location	-location=2
@dietrich@-person	-person=32
@1971@-art	-art=5
@qaem_shahr_county@-location	-location=131
@electrical@-person	-person=1
@swiss_re@-organization	-organization=93
@cavaliers@-organization	-organization=71
@donald_davidson@-person	-person=120
@vincent@-art	-art=31
@edward_harley@-title	-title=1
@clowne@-location	-location=32
@emmental_alps@-location	-location=27
@palladium@-location	-location=50
@zlatko_kranjčar@-person	-person=48
@u.s._navy@-location	-location=5
@univision_radio@-organization	-organization=85
@terrestrial@-living_thing	-living_thing=1256
@league_cup@-event	-event=846
@empress_augusta_bay@-event	-event=2
@sekani@-people-ethnicity	-people-ethnicity=23
@banff@-event	-event=2
@san_marcos_high_school@-organization	-organization=24
@waldorf@-person	-person=2
@wilkie@-person	-person=10
@110@-art	-art=8
@ashikaga_yoshinori@-person	-person=47
@standard@-language	-language=44
@devils@-location	-location=3
@verdinaso@-organization	-organization=23
@frongoch@-location	-location=33
@gniezno@-location	-location=549
@lake_placid@-location	-location=589
@york_archaeological_trust@-organization	-organization=21
@malév_hungarian_airlines@-organization	-organization=23
@king's_hall@-person	-person=1
@state_basketball_league@-organization	-organization=21
@hutchison_whampoa@-organization	-organization=133
@yerba_buena@-person	-person=20
@bernie_carbo@-person	-person=43
@jock_hutchison@-person	-person=25
@kingsland@-location	-location=48
@vaduz@-organization	-organization=42
@akhaltsikhe@-location	-location=93
@prussian@-people-ethnicity	-people-ethnicity=16
@lake_city@-location	-location=215
@ucb@-broadcast_program	-broadcast_program=3
@origins@-people-ethnicity	-people-ethnicity=1
@silver_lake@-event	-event=2
@amdo@-location	-location=111
@light_dragoons@-organization	-organization=31
@nevaeh@-person	-person=26
@lawrence@-art	-art=1
@french_army@-location	-location=3
@mayor_of_the_palace@-title	-title=140
@van_horn@-location	-location=38
@tsonga@-person	-person=7
@sun_valley@-art	-art=2
@robert_e._lee@-person	-person=1634
@louis_henri_loison@-person	-person=32
@hind@-location	-location=13
@bežanija@-location	-location=15
@cockermouth,_keswick_and_penrith_railway@-organization	-organization=31
@oliver's_story@-art	-art=20
@battle_of_tory_island@-event	-event=38
@norwood@-organization	-organization=202
@netsky@-person	-person=31
@vladimir_shatalov@-person	-person=20
@skeptic@-art	-art=42
@hawkers@-living_thing	-living_thing=1
@bukit_timah@-event	-event=1
@indy@-location	-location=5
@caterham@-organization	-organization=76
@model@-product	-product=2
@alba_iulia@-location	-location=218
@gordian_knot@-person	-person=34
@nazis@-location	-location=169
@rage@-product	-product=35
@bob_dornan@-person	-person=43
@thursday_night_baseball@-broadcast_program	-broadcast_program=22
@north_anna_river@-location	-location=33
@radium@-chemistry	-chemistry=36
@milpitas@-location	-location=84
@underground_railway@-transit	-transit=20
@hc_bílí_tygři_liberec@-organization	-organization=83
@st._teresa@-person	-person=14
@horst@-location	-location=14
@largo_winch@-art	-art=12
@skardu@-location	-location=119
@il@-finance-currency	-finance-currency=2
@idaho_panhandle@-location	-location=48
@princess_royal@-person	-person=85
@gavin_lambert@-person	-person=44
@camptosaurus@-living_thing	-living_thing=58
@state_of_florida@-organization	-organization=2
@rolls-royce_avon@-product	-product=67
@bellshill_athletic@-organization	-organization=26
@billy_jack_haynes@-person	-person=31
@follo@-art	-art=1
@tomb_of_the_unknown_soldier@-location	-location=50
@vascular@-body_part	-body_part=44
@boaz@-organization	-organization=3
@rowan@-person	-person=3
@sean_tyas@-person	-person=26
@kiss_the_girl@-art	-art=22
@cuba@-art	-art=13
@tobruk@-event	-event=40
@whitbread@-award	-award=3
@prodigy@-person	-person=212
@earthworm_jim@-broadcast_program	-broadcast_program=17
@psalm_150@-person	-person=1
@nb@-location	-location=9
@regeneration@-art	-art=59
@bullock@-location	-location=11
@interpreted@-title	-title=31
@bennelong@-location	-location=24
@mariano_matamoros@-location	-location=3
@cáceres@-location	-location=62
@youngblood_hawke@-art	-art=19
@dnb@-organization	-organization=11
@american_association_for_cancer_research@-organization	-organization=76
@carib@-language	-language=27
@andrew_mcgahan@-person	-person=26
@tcl@-computer-programming_language	-computer-programming_language=244
@battleford@-location	-location=41
@gorky@-location	-location=96
@victor_ponta@-person	-person=109
@râmnicu_vâlcea@-organization	-organization=2
@bantam@-event	-event=1
@seedamm@-location	-location=45
@snøhetta@-location	-location=19
@bhutan@-organization	-organization=80
@brembo@-organization	-organization=128
@russell_tovey@-person	-person=75
@interwar_years@-event	-event=21
@aol@-organization	-organization=1185
@baltasar_brum@-location	-location=1
@brigadoon@-art	-art=145
@lost_in_the_sound_of_separation@-art	-art=22
@gary_ellis@-person	-person=38
@thomas_paine@-person	-person=474
@alas_smith_and_jones@-broadcast_program	-broadcast_program=65
@bailey_gatzert@-person	-person=11
@later_tang@-location	-location=371
@eskimo@-people-ethnicity	-people-ethnicity=196
@roadrunner@-living_thing	-living_thing=216
@chapman_university@-organization	-organization=284
@queenborough@-location	-location=115
@rand_paul@-person	-person=142
@black_rose@-organization	-organization=4
@bernard_blier@-person	-person=98
@reading@-event	-event=21
@peter_o'brien@-person	-person=55
@corneille@-location	-location=1
@dupont@-organization	-organization=2
@adr@-location	-location=4
@tv@-art	-art=4
@saigon@-person	-person=75
@marines@-location	-location=7
@high_school@-location	-location=4
@ministry_of_emergency_situations@-organization	-organization=57
@bishop_of_birmingham@-title	-title=46
@andorra@-location	-location=4
@tempo@-chemistry	-chemistry=16
@music@-event	-event=1
@harry_bradshaw@-person	-person=21
@goiatuba@-location	-location=16
@preston_school_of_industry@-location	-location=14
@sandanski@-location	-location=100
@dandenong@-location	-location=138
@john_arden@-person	-person=48
@winterreise@-art	-art=97
@lee_radford@-person	-person=21
@école_centrale_paris@-organization	-organization=68
@office_of_fair_trading@-organization	-organization=266
@curtis_stigers@-person	-person=54
@ruairí_óg,_cushendall@-organization	-organization=23
@james_h._clark@-person	-person=29
@st._augustine@-organization	-organization=5
@taft@-person	-person=4
@walter_huston@-person	-person=243
@john_fairfax@-organization	-organization=1
@antioch@-location	-location=1341
@republican@-location	-location=302
@133@-location	-location=4
@espn@-art	-art=5
@dale_long@-person	-person=30
@era_vulgaris@-art	-art=44
@st._bonaventure@-person	-person=8
@s@-product	-product=27
@virgin_records@-person	-person=2
@mohammad_kaif@-person	-person=40
@pemulwuy@-person	-person=33
@dungannon@-organization	-organization=31
@national_coalition_to_abolish_the_death_penalty@-organization	-organization=27
@giovanni_battista_foggini@-person	-person=26
@wyszogród@-location	-location=41
@relentless@-organization	-organization=8
@university_of_illinois_at_chicago@-location	-location=1
@lake_george@-event	-event=1
@open_range@-organization	-organization=1
@egypt@-art	-art=6
@testimony@-person	-person=3
@charango@-product	-product=19
@george_mcleay@-person	-person=26
@for_your_eyes_only@-person	-person=3
@sector_general@-art	-art=29
@a10@-organization	-organization=3
@cl@-person	-person=1
@1956@-person	-person=2
@fra@-title	-title=1
@pisco@-location	-location=53
@santa_rita@-location	-location=28
@elachista_subocellea@-living_thing	-living_thing=22
@politburo_of_the_communist_party_of_china@-organization	-organization=45
@dime@-language	-language=3
@st_just@-location	-location=57
@latin_percussion@-product	-product=22
@wende@-event	-event=41
@fiji@-language	-language=1
@tom_o'brien@-person	-person=43
@australian_and_new_zealand_association_for_the_advancement_of_science@-organization	-organization=20
@western_samoa@-organization	-organization=71
@ares@-art	-art=15
@gma@-broadcast_program	-broadcast_program=3
@crass_records@-organization	-organization=48
@kilsyth@-event	-event=5
@beijing_2008@-event	-event=92
@ep@-organization	-organization=7
@collegeville@-location	-location=38
@casablanca@-organization	-organization=37
@brook_green@-location	-location=22
@william_of_newburgh@-person	-person=55
@thea@-living_thing	-living_thing=1
@bull_durham@-location	-location=1
@first_film@-broadcast_program	-broadcast_program=5
@mark_owen@-person	-person=113
@mead@-organization	-organization=3
@constituent_assembly_elected_in_1945@-event	-event=21
@swansea_city@-organization	-organization=1192
@ascot@-product	-product=2
@three_mile_island_nuclear_generating_station@-location	-location=20
@muammar_gaddafi@-person	-person=842
@fort_victoria@-product	-product=2
@strait@-location	-location=22
@december_bride@-broadcast_program	-broadcast_program=47
@auch@-location	-location=107
@cameron_hall@-location	-location=15
@michel@-product	-product=18
@tex@-art	-art=26
@federal_district@-location	-location=202
@sp@-organization	-organization=66
@ken_kwapis@-person	-person=64
@primitive@-art	-art=19
@tai_po@-organization	-organization=17
@edward_duyker@-person	-person=38
@north_staffordshire@-organization	-organization=2
@sydney@-location	-location=17540
@oman@-location	-location=2734
@richard_armitage@-person	-person=163
@soma@-organization	-organization=12
@back_street_crawler@-art	-art=1
@geary@-location	-location=24
@focal@-computer-programming_language	-computer-programming_language=17
@ormiston@-location	-location=45
@the_second_coming@-art	-art=43
@what's_going_on@-art	-art=98
@indian@-location	-location=945
@sugarland@-person	-person=199
@kazan_cathedral@-location	-location=47
@leader@-product	-product=8
@madurese@-language	-language=11
@irwin_goodman@-person	-person=21
@bedwas@-location	-location=39
@valle@-organization	-organization=1
@st._luke's_hospital@-location	-location=36
@robin_ince@-person	-person=73
@otis_air_national_guard_base@-location	-location=44
@brunswick@-location	-location=889
@colgate_university@-organization	-organization=662
@aau@-event	-event=2
@nathaniel_rich@-person	-person=25
@denver,_the_last_dinosaur@-broadcast_program	-broadcast_program=38
@lorain,_ohio@-location	-location=182
@mariano_ospina_rodríguez@-location	-location=1
@hi-c@-person	-person=58
@central_city@-organization	-organization=1
@pittsburgh_steelers@-event	-event=157
@5th@-law	-law=6
@terra_nova@-broadcast_program	-broadcast_program=74
@alexa@-organization	-organization=159
@welcome@-location	-location=11
@eastenders@-broadcast_program	-broadcast_program=2436
@aud@-person	-person=1
@charenton@-location	-location=38
@herring_cove@-location	-location=21
@ambassador@-location	-location=2
@south_american_championship@-organization	-organization=1
@nilgiri_mountains@-location	-location=21
@summerhill@-person	-person=3
@ftc@-medicine-drug	-medicine-drug=1
@abraham_polonsky@-person	-person=27
@marshal_ney@-person	-person=33
@eric@-person	-person=137
@blackwood@-location	-location=127
@cork_street@-location	-location=46
@love_is_a_many-splendored_thing@-broadcast_program	-broadcast_program=1
@húsavík@-location	-location=47
@cobbler@-title	-title=52
@l4@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=41
@haute-loire@-location	-location=373
@bob_phillips@-person	-person=43
@madama_butterfly@-art	-art=629
@fascination@-art	-art=24
@seljord@-organization	-organization=1
@samuel_smith@-organization	-organization=7
@atar@-product	-product=2
@mickey_hatcher@-person	-person=26
@ant@-living_thing	-living_thing=52
@musa_hitam@-person	-person=28
@space_ace@-broadcast_program	-broadcast_program=3
@avalon@-product	-product=11
@knute_rockne@-person	-person=311
@purusha@-art	-art=3
@breton@-location	-location=212
@wawa@-person	-person=1
@south@-religion-religion	-religion-religion=1
@lbj@-person	-person=19
@piaget@-person	-person=47
@brad_rheingans@-person	-person=26
@hikari@-art	-art=12
@bukhari@-person	-person=18
@middlesbrough@-location	-location=1143
@us_house_of_representatives@-event	-event=2
@kristiansund@-location	-location=187
@almeida@-event	-event=9
@finnish_championship@-event	-event=3
@peter_lynch@-person	-person=45
@carlos_gracie,_jr.@-person	-person=23
@the_san_francisco_examiner@-art	-art=94
@brett_swain@-person	-person=24
@ciudad_rodrigo@-location	-location=96
@wing@-location	-location=35
@tex@-computer-programming_language	-computer-programming_language=278
@wolverhampton_low_level@-location	-location=23
@rsa@-location	-location=7
@oliver_cromwell@-product	-product=3
@angola@-organization	-organization=277
@rhythm_devils@-person	-person=36
@f@-art	-art=42
@raid_on_entebbe@-event	-event=1
@moon@-location	-location=3837
@dawn@-product	-product=45
@vardal@-location	-location=20
@gan@-chemistry	-chemistry=5
@state_road_19@-location	-location=21
@princess_beatrix@-person	-person=21
@otjimbingwe@-location	-location=32
@nevada@-location	-location=7923
@newark_light_rail@-transit	-transit=61
@odm@-product	-product=1
@bhopal@-location	-location=40
@western_ring_road_trail@-location	-location=42
@buddha@-religion-religion	-religion-religion=1
@meps@-title	-title=134
@primrose_hill@-product	-product=1
@pavel_belyayev@-person	-person=20
@bentley@-product	-product=1
@gmina_galewice@-location	-location=30
@fitch@-living_thing	-living_thing=1
@dublin_university@-organization	-organization=252
@marie_dubas@-person	-person=21
@deer@-living_thing	-living_thing=165
@moseley@-organization	-organization=144
@george_whale@-person	-person=25
@fray@-art	-art=26
@chaos@-person	-person=5
@paul_davies@-person	-person=93
@tettenhall@-location	-location=51
@pete_holmes@-person	-person=41
@norman@-people-ethnicity	-people-ethnicity=26
@w.a.s.p.@-art	-art=8
@birdwood@-person	-person=8
@gary_grimes@-person	-person=23
@giordano@-organization	-organization=5
@jack_armstrong@-art	-art=3
@riptide@-art	-art=29
@conference_usa@-event	-event=2
@ängelholm@-location	-location=58
@herborn_academy@-organization	-organization=21
@laurent_cantet@-person	-person=43
@saunders@-product	-product=1
@bishop_of_oxford@-location	-location=1
@stanley_gibbons@-organization	-organization=289
@the_bridge@-art	-art=94
@spencer_gifts@-organization	-organization=20
@roc@-product	-product=4
@the_red_jumpsuit_apparatus@-person	-person=87
@u.s.a@-organization	-organization=5
@belarus@-event	-event=9
@tv6@-broadcast_network	-broadcast_network=32
@ivy_duke@-person	-person=24
@flackwell_heath@-organization	-organization=4
@buller@-person	-person=11
@carroll_county,_virginia@-location	-location=29
@maharashtra@-location	-location=6690
@bongos@-living_thing	-living_thing=6
@seo@-organization	-organization=2
@google@-internet-website	-internet-website=24
@moskva@-art	-art=5
@sweet_love@-broadcast_program	-broadcast_program=1
@kilcommon@-location	-location=53
@saint_quentin@-event	-event=1
@national_liberation_army@-event	-event=3
@giuseppe_patroni_griffi@-person	-person=29
@van_tuong_nguyen@-person	-person=27
@yaksha@-location	-location=5
@rib@-product	-product=15
@st._vincent@-location	-location=175
@todd_cerney@-person	-person=36
@commons@-person	-person=3
@skelton@-person	-person=7
@emperor_nijō@-person	-person=25
@oh_well@-person	-person=2
@griselio_torresola@-person	-person=24
@ucb@-broadcast_network	-broadcast_network=5
@v2@-art	-art=1
@leh@-location	-location=234
@allentown@-organization	-organization=2
@yangpu_district@-location	-location=28
@epirrhoe_galiata@-living_thing	-living_thing=39
@rover@-location	-location=1
@čelik@-organization	-organization=26
@chinese_emperor@-person	-person=6
@romanian@-organization	-organization=32
@the_charlatans@-person	-person=235
@goatsnake@-art	-art=4
@azuma@-person	-person=2
@salomon@-location	-location=1
@janice_dickinson@-person	-person=79
@goddard@-person	-person=14
@élan@-person	-person=4
@south_riding@-location	-location=14
@carib@-organization	-organization=3
@hayes@-person	-person=18
@nicole_vaidišová@-person	-person=154
@scott@-organization	-organization=19
@michael_kimmel@-person	-person=25
@edison,_new_jersey@-location	-location=141
@august_3@-time	-time=251
@association_for_democracy_and_people's_livelihood@-organization	-organization=31
@three_bridges@-location	-location=79
@mewar@-location	-location=282
@horse@-location	-location=1
@les_liaisons_dangereuses@-art	-art=105
@albemarle_county,_virginia@-location	-location=173
@valle@-broadcast_program	-broadcast_program=1
@houston_county,_texas@-location	-location=29
@tullow@-organization	-organization=1
@gun@-broadcast_program	-broadcast_program=8
@the_star@-broadcast_program	-broadcast_program=13
@eng@-title	-title=1
@cavite@-organization	-organization=1
@maria_josepha@-person	-person=24
@1991@-organization	-organization=4
@bering@-location	-location=17
@mynetworktv@-broadcast_program	-broadcast_program=9
@liberian@-event	-event=1
@pork_and_beans@-food	-food=2
@reich@-organization	-organization=1
@anadarko@-people-ethnicity	-people-ethnicity=6
@black_stars@-organization	-organization=38
@little_johnny_jones@-art	-art=25
@house_of_david@-location	-location=4
@aqueduct@-location	-location=157
@honam@-location	-location=39
@pastrengo@-event	-event=3
@paranoia@-broadcast_program	-broadcast_program=1
@lü_buwei@-person	-person=31
@forbes@-title	-title=1
@telephone_operator@-title	-title=25
@phoenix@-broadcast_program	-broadcast_program=34
@bruce_lee@-person	-person=763
@thessaloniki@-organization	-organization=3
@baltrum@-location	-location=23
@prosopis@-living_thing	-living_thing=50
@super_password@-broadcast_program	-broadcast_program=43
@bearcats@-organization	-organization=26
@ferrari_f40@-product	-product=40
@gmina_koźminek@-location	-location=38
@lady_bird@-living_thing	-living_thing=1
@henderson@-product	-product=3
@united_states_presidential_election,_1980@-event	-event=22
@saloon@-person	-person=3
@ovaries@-body_part	-body_part=31
@yamasee_war@-people-ethnicity	-people-ethnicity=3
@united_college@-religion-religion	-religion-religion=1
@svan@-language	-language=34
@mystery@-organization	-organization=1
@rosenborg@-location	-location=25
@steve_nicol@-person	-person=68
@the_man@-person	-person=2
@jay_berger@-person	-person=45
@nick_matthew@-person	-person=65
@persia@-location	-location=351
@bravo@-broadcast_network	-broadcast_network=271
@south_australia@-organization	-organization=201
@real_valladolid_b@-organization	-organization=29
@puerto_rico@-people-ethnicity	-people-ethnicity=2
@waregem@-organization	-organization=2
@carl_jacobsen@-person	-person=50
@beowulf@-product	-product=3
@earl_of_bothwell@-person	-person=32
@history@-organization	-organization=9
@alexander_mcqueen@-organization	-organization=17
@keith_stackpole@-person	-person=40
@northwood@-organization	-organization=15
@andré_le_nôtre@-person	-person=148
@currants@-food	-food=28
@trey_burke@-person	-person=52
@bae_jong-ok@-person	-person=28
@waldheim@-location	-location=36
@jean_molinet@-person	-person=25
@trail_of_tears@-person	-person=25
@rita,_sue_and_bob_too@-art	-art=25
@eon@-person	-person=8
@welsh_water@-organization	-organization=41
@kentwood,_louisiana@-location	-location=20
@elvis@-person	-person=175
@european_university_sports_association@-organization	-organization=21
@argonauts@-organization	-organization=67
@presidential@-location	-location=5
@lecco@-location	-location=254
@ii@-location	-location=23
@flaunt@-broadcast_network	-broadcast_network=9
@anssi_koivuranta@-person	-person=35
@the_burren@-location	-location=43
@eboli@-art	-art=4
@western_christian@-religion-religion	-religion-religion=20
@rappahannock@-event	-event=1
@tennessee@-organization	-organization=724
@suzanne@-person	-person=19
@tom_mcclintock@-person	-person=75
@chad_gray@-person	-person=37
@andrew_garfield@-person	-person=114
@grand_street@-art	-art=14
@southern_tang@-location	-location=195
@paul_masson@-person	-person=21
@angolan@-language	-language=1
@talespin@-product	-product=3
@iskra@-organization	-organization=5
@argyle@-location	-location=67
@the_ritz@-person	-person=1
@sveaborg@-event	-event=1
@colias_myrmidone@-living_thing	-living_thing=20
@everyday_is_like_sunday@-art	-art=22
@canton_of_jura@-location	-location=51
@kavalan@-language	-language=7
@good_times@-broadcast_program	-broadcast_program=270
@wren@-product	-product=2
@chrome@-chemistry	-chemistry=40
@birdman@-person	-person=282
@coleophora_lixella@-living_thing	-living_thing=30
@americans@-people-ethnicity	-people-ethnicity=354
@winona@-product	-product=3
@batavia@-organization	-organization=4
@wc@-location	-location=3
@for_those_about_to_rock_(we_salute_you)@-art	-art=33
@prince_of_orange@-product	-product=1
@bartholomew@-location	-location=13
@david_ricardo@-person	-person=256
@winchester_school_of_art@-organization	-organization=42
@authority@-art	-art=4
@crossfire@-product	-product=10
@yarkand@-location	-location=98
@the_pledge@-person	-person=1
@random@-art	-art=7
@pachmarhi@-location	-location=38
@true@-art	-art=85
@that's_entertainment@-art	-art=9
@chief@-art	-art=11
@lau@-location	-location=58
@federal_correctional_institution@-organization	-organization=1
@1965–66@-event	-event=133
@unión_española@-organization	-organization=406
@cape_verde@-organization	-organization=100
@third_day@-event	-event=3
@tyler_patrick_jones@-person	-person=22
@prime_minister@-person	-person=50
@jon_schaffer@-person	-person=73
@victory_gardens@-art	-art=12
@95@-location	-location=34
@sligo@-organization	-organization=143
@moody@-person	-person=6
@silene_vulgaris@-living_thing	-living_thing=23
@bridge_of_sighs@-art	-art=11
@meena@-people-ethnicity	-people-ethnicity=8
@glinka@-location	-location=6
@wrong@-art	-art=28
@aquia_creek@-location	-location=43
@perl@-location	-location=5
@south_korea@-location	-location=19096
@hikari_minami@-person	-person=24
@odm@-person	-person=5
@hungarian-language@-language	-language=21
@beavers@-person	-person=1
@surprise_surprise@-broadcast_program	-broadcast_program=17
@rover@-product	-product=10
@mandapa@-location	-location=24
@karol_szymanowski@-person	-person=204
@title_character@-person	-person=17
@kanon@-person	-person=5
@cypriots@-location	-location=22
@soe@-organization	-organization=266
@bureau@-organization	-organization=4
@hal_willner@-person	-person=93
@central_arizona_project@-location	-location=42
@shotts@-location	-location=77
@anton_tomaž_linhart@-person	-person=23
@lilliput@-location	-location=3
@série_b@-event	-event=3
@dali@-person	-person=14
@unbroken@-art	-art=69
@promotion@-event	-event=23
@breast@-medicine-medical_treatment	-medicine-medical_treatment=1
@butterflies_are_free@-art	-art=55
@pioneers@-person	-person=4
@ptolemy@-product	-product=1
@eamonn_andrews@-person	-person=208
@vincenzo_foppa@-person	-person=34
@sessions@-art	-art=1
@brendan_sexton_iii@-person	-person=41
@lyon@-location	-location=57
@police@-broadcast_program	-broadcast_program=4
@earl_of_clare@-title	-title=21
@cantal@-food	-food=5
@ratchaburi@-location	-location=51
@vaughn@-location	-location=14
@member_of_parliament@-title	-title=34
@etta_james@-person	-person=557
@bengali@-location	-location=11
@claude@-person	-person=84
@splinter_of_the_mind's_eye@-art	-art=23
@orašje@-location	-location=34
@asvel_basket@-organization	-organization=39
@15th@-event	-event=13
@french_colonial@-location	-location=17
@gunplay@-person	-person=48
@ana@-art	-art=7
@malik_al-ashtar@-person	-person=24
@veronica@-art	-art=17
@carmarthenshire@-location	-location=960
@verbania@-location	-location=129
@san_toy@-location	-location=1
@amarillo@-living_thing	-living_thing=2
@northern_union@-event	-event=2
@deep_blue_something@-art	-art=2
@mizpah@-location	-location=35
@bemba@-people-ethnicity	-people-ethnicity=22
@throckmorton@-location	-location=31
@fulton_county,_georgia@-location	-location=71
@jeremy_accardo@-person	-person=21
@best_of_the_best@-event	-event=6
@louis_xvi@-person	-person=597
@the_mighty_boosh@-person	-person=174
@james_strachey@-person	-person=31
@prickly_pear@-location	-location=2
@m._a._r._barker@-person	-person=31
@saint-priest@-person	-person=2
@steve_pederson@-person	-person=20
@parklands@-location	-location=26
@israeli_national_team@-organization	-organization=55
@chang_chen@-person	-person=36
@moving_on@-broadcast_program	-broadcast_program=39
@cleo@-organization	-organization=3
@borthwick@-location	-location=23
@monaco@-person	-person=18
@spl@-event	-event=2
@the_battle@-location	-location=1
@county_antrim@-location	-location=1823
@são_paulo@-transit	-transit=1
@durg@-location	-location=76
@mclean@-location	-location=149
@michigan_islands_national_wildlife_refuge@-location	-location=27
@occupation@-event	-event=57
@iba@-broadcast_network	-broadcast_network=32
@steamboat_willie@-art	-art=79
@elias_ashmole@-person	-person=91
@ards@-location	-location=6
@stigmella_alnetella@-living_thing	-living_thing=27
@talavera_de_la_reina@-organization	-organization=1
@guinea@-location	-location=3608
@flims@-location	-location=63
@sully@-location	-location=35
@u.s@-location	-location=87
@madhouse@-person	-person=14
@hidalgo@-location	-location=366
@st._james_parish@-location	-location=37
@hoxton_square@-location	-location=45
@st._nicholas'_church@-person	-person=1
@dragon_class@-product	-product=28
@offa@-location	-location=7
@@-food	-food=1
@emergency!@-broadcast_program	-broadcast_program=249
@intoxicated@-chemistry	-chemistry=1
@digicel@-organization	-organization=141
@hank@-person	-person=22
@old_globe_theatre@-organization	-organization=126
@fleury@-person	-person=10
@texas_sports_hall_of_fame@-location	-location=45
@generalissimo@-title	-title=110
@mary_jane_girls@-art	-art=3
@lützen@-location	-location=25
@lac_qui_parle_county@-location	-location=62
@wetter@-location	-location=30
@josé_offerman@-person	-person=22
@korngold@-person	-person=31
@elektra_nonesuch@-organization	-organization=22
@penguin_books@-organization	-organization=1252
@council_of_rimini@-location	-location=20
@mpv@-broadcast_program	-broadcast_program=1
@cellach_cualann@-person	-person=34
@crackers@-art	-art=7
@brave@-art	-art=25
@nick_menza@-person	-person=43
@wembley@-organization	-organization=32
@st._joseph's@-person	-person=2
@woodstock@-event	-event=8
@minneapolis_college_of_art_and_design@-organization	-organization=86
@rob@-location	-location=15
@scafati@-organization	-organization=2
@sixth@-product	-product=1
@spiceworld@-art	-art=34
@juan_aldama@-location	-location=7
@toad@-living_thing	-living_thing=34
@ménière's_disease@-disease	-disease=77
@simulink@-product	-product=83
@ruins@-art	-art=20
@miao@-language	-language=1
@rhett_lawrence@-person	-person=57
@midge_ure@-person	-person=273
@bolero@-art	-art=42
@big_sky@-art	-art=6
@dennis_publishing@-organization	-organization=53
@harmon_caldwell_drew@-person	-person=22
@glebe@-organization	-organization=81
@wheat@-living_thing	-living_thing=184
@trinidad_james@-person	-person=43
@something_good@-art	-art=20
@george_connor@-person	-person=30
@pau@-person	-person=6
@arkel@-art	-art=1
@main_hoon_na@-art	-art=78
@paul_tellier@-person	-person=21
@tavistock@-product	-product=1
@poles@-location	-location=77
@i_am..._world_tour@-art	-art=3
@march_of_ivrea@-location	-location=116
@göteborg@-location	-location=33
@blastodacna_hellerella@-living_thing	-living_thing=22
@riviera_beach,_florida@-location	-location=33
@members_of_the_legislative_assembly@-organization	-organization=1
@reliant@-location	-location=1
@newcastle_upon_tyne@-location	-location=2573
@earl_of_argyll@-title	-title=4
@carlingford_lough@-location	-location=67
@side_effects@-art	-art=18
@mori@-organization	-organization=19
@blitz@-organization	-organization=5
@loes_gunnewijk@-person	-person=22
@greek_war_of_independence@-event	-event=898
@hud@-person	-person=27
@amauri@-person	-person=28
@morrison@-location	-location=93
@jim_turner@-person	-person=60
@billy_liar@-person	-person=2
@union_bank@-location	-location=3
@hermética@-art	-art=1
@elders@-living_thing	-living_thing=2
@artois@-location	-location=255
@david_harvey@-person	-person=25
@craig_benson@-person	-person=31
@the_eternal@-art	-art=6
@breakout@-person	-person=6
@dorrigo@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@dogra@-people-ethnicity	-people-ethnicity=109
@investigation_discovery@-organization	-organization=16
@us@-broadcast_network	-broadcast_network=3
@serge_lifar@-person	-person=75
@raunchy@-art	-art=5
@cronos@-person	-person=31
@ronda_rousey@-person	-person=51
@assia_djebar@-person	-person=32
@queen's_club_championships@-event	-event=50
@federal_hill@-location	-location=65
@romani@-event	-event=25
@massachusetts@-location	-location=119
@næstved@-location	-location=85
@ugolino_della_gherardesca@-person	-person=27
@petro_georgiou@-person	-person=25
@bill_cosby@-person	-person=739
@tom_chambers@-person	-person=96
@pitch_black@-person	-person=20
@bryant@-location	-location=19
@sleep@-person	-person=91
@tuvalu@-organization	-organization=22
@karma@-person	-person=5
@philippine_english@-language	-language=27
@tightrope@-broadcast_program	-broadcast_program=34
@the_delinquents@-art	-art=9
@lantana@-location	-location=5
@burial@-location	-location=1
@gwen_ifill@-person	-person=50
@lord_fairfax@-person	-person=42
@coyote@-living_thing	-living_thing=164
@daytona@-event	-event=8
@mom's_dead_upset@-broadcast_program	-broadcast_program=20
@madison,_connecticut@-location	-location=41
@middlesex_regiment@-organization	-organization=166
@tolowa@-people-ethnicity	-people-ethnicity=28
@grifters@-title	-title=5
@line_4@-location	-location=20
@warren,_pennsylvania@-location	-location=67
@whitney,_nevada@-location	-location=37
@first_time@-event	-event=2
@germany@-event	-event=96
@greyhound@-product	-product=9
@petronas_towers@-location	-location=90
@plum@-food	-food=33
@dd_metro@-organization	-organization=1
@máel_coluim_iv@-person	-person=25
@you_may_be_right@-art	-art=12
@ursuline_academy@-organization	-organization=42
@tanagra@-location	-location=73
@montaillou@-location	-location=29
@mercury@-chemistry	-chemistry=520
@tiger@-person	-person=41
@baqubah@-location	-location=61
@mademoiselle@-art	-art=183
@acadian@-language	-language=5
@solex@-organization	-organization=67
@pacific_steam_navigation_company@-organization	-organization=35
@this_life@-art	-art=10
@neil_jackson@-organization	-organization=1
@master_and_commander@-title	-title=6
@march_1960@-event	-event=27
@fresno@-person	-person=25
@ideal@-art	-art=4
@blackmoor@-location	-location=2
@2000_world_cup@-event	-event=272
@happiness@-person	-person=5
@university_of_seville@-organization	-organization=86
@a272_road@-location	-location=30
@fox_kids@-broadcast-tv_channel	-broadcast-tv_channel=1
@hana_yori_dango@-broadcast_program	-broadcast_program=16
@beaufort@-person	-person=2
@chaldoran_county@-location	-location=175
@göta_canal@-location	-location=45
@line_9@-transit	-transit=1
@mostly_mozart_festival@-event	-event=42
@higashiyama@-location	-location=19
@cranbrook@-product	-product=3
@barry_mason@-person	-person=42
@northern_suburbs@-location	-location=34
@g-force@-organization	-organization=3
@american_renaissance@-event	-event=1
@tom_verducci@-person	-person=44
@portugal@-product	-product=1
@i_am_number_four@-art	-art=49
@dresden_academy_of_fine_arts@-organization	-organization=62
@queens_county@-event	-event=1
@chud@-person	-person=1
@jimmy_tarbuck@-person	-person=60
@river_meon@-location	-location=21
@gorée@-location	-location=111
@arcola@-location	-location=53
@carmelites@-organization	-organization=227
@fat@-product	-product=142
@lillian@-person	-person=18
@ossian@-location	-location=4
@john_rudolphus_booth@-person	-person=27
@holstebro@-organization	-organization=1
@buck@-living_thing	-living_thing=11
@karlovy_vary@-event	-event=9
@gulf_of_saint_lawrence@-location	-location=270
@hidden_in_plain_view@-person	-person=30
@deathwatch@-art	-art=28
@kaiser@-organization	-organization=27
@romani@-people-ethnicity	-people-ethnicity=919
@sassuolo@-organization	-organization=185
@theaetetus@-person	-person=13
@jeff_york@-person	-person=32
@marblehead@-location	-location=125
@brighton@-location	-location=3911
@charlie's_angels@-broadcast_program	-broadcast_program=537
@randy_shannon@-person	-person=41
@gemma_frisius@-person	-person=40
@blue_jacket@-product	-product=2
@kimon_georgiev@-person	-person=34
@harold_a._henry@-person	-person=25
@galt@-body_part	-body_part=1
@district_of_göttingen@-location	-location=31
@kingston@-product	-product=11
@derry@-location	-location=1653
@telluride@-person	-person=1
@michael_nyman@-person	-person=405
@loverboy@-person	-person=208
@the_varsity@-location	-location=26
@newport_news@-product	-product=3
@ulrik_munther@-art	-art=2
@microstrategy@-organization	-organization=29
@boom@-art	-art=30
@ed_reed@-person	-person=112
@josef_k@-art	-art=2
@procyonidae@-living_thing	-living_thing=63
@newton_corner@-location	-location=20
@veranópolis@-location	-location=9
@bats@-living_thing	-living_thing=6
@sexually_transmitted_infections@-art	-art=1
@sator@-living_thing	-living_thing=6
@taiji@-person	-person=19
@heinrich_nordhoff@-person	-person=20
@19@-product	-product=4
@carretera_austral@-location	-location=26
@le_cateau@-location	-location=23
@sugo@-food	-food=1
@checkmate@-person	-person=10
@plain_of_jars@-location	-location=45
@kg@-person	-person=2
@dumfries@-location	-location=959
@u.s._air_force@-location	-location=2
@agra@-organization	-organization=2
@alfred_werner@-person	-person=40
@sheraton@-product	-product=5
@turkey_national_football_team@-organization	-organization=144
@immigrated@-event	-event=34
@quake@-event	-event=1
@douglas_macarthur@-person	-person=1254
@joshua_redman@-person	-person=196
@clipper@-location	-location=1
@stratford_international@-location	-location=25
@archduke_leopold_wilhelm_of_austria@-person	-person=49
@english_subtitles@-broadcast_network	-broadcast_network=32
@joey_marquez@-broadcast_program	-broadcast_program=1
@bono@-people-ethnicity	-people-ethnicity=1
@park_avenue@-broadcast_program	-broadcast_program=10
@wonder_girls@-person	-person=243
@captain_blood@-product	-product=5
@lapwing@-living_thing	-living_thing=39
@royal_mausoleum_of_hawaii@-location	-location=36
@monroe@-broadcast_program	-broadcast_program=21
@lysander_spooner@-person	-person=67
@tiger_army@-person	-person=66
@mustelidae@-living_thing	-living_thing=232
@commons@-organization	-organization=85
@east_high_school@-organization	-organization=106
@amy@-art	-art=10
@alsa@-product	-product=36
@maccabees@-person	-person=1
@roy_fisher@-person	-person=38
@mount_gerizim@-location	-location=70
@rs.@-finance-currency	-finance-currency=98
@fellow@-education-educational_degree	-education-educational_degree=5
@twr@-organization	-organization=50
@tony_harris@-person	-person=55
@petronas@-person	-person=12
@gamefront@-internet-website	-internet-website=32
@kb@-person	-person=19
@big_daddy@-person	-person=11
@route_53@-location	-location=28
@londonderry@-organization	-organization=5
@joshua_clottey@-person	-person=32
@black_cherry@-art	-art=24
@joe_wilson@-person	-person=88
@fever@-art	-art=137
@charlotte,_grand_duchess_of_luxembourg@-person	-person=32
@isaac_de_razilly@-person	-person=24
@potez@-person	-person=1
@stanley@-broadcast_program	-broadcast_program=26
@northland@-organization	-organization=114
@darke@-location	-location=26
@borgund@-location	-location=44
@perrysburg@-location	-location=65
@jasper@-product	-product=2
@alliance@-religion-religion	-religion-religion=1
@acadian@-location	-location=5
@music_sounds_better_with_you@-art	-art=26
@gary_carter@-person	-person=163
@joe_magidsohn@-person	-person=21
@bbc_news_24@-broadcast_network	-broadcast_network=29
@gcl@-organization	-organization=3
@holden@-location	-location=61
@kazakh@-people-ethnicity	-people-ethnicity=301
@halicarnassus@-location	-location=112
@estrellita@-person	-person=32
@the_third@-event	-event=3
@james_emerson_tennent@-person	-person=23
@estevan@-location	-location=81
@ratatat@-art	-art=6
@clint_wilder@-person	-person=20
@san_pablo,_california@-location	-location=27
@quitman@-location	-location=101
@holy_cross@-event	-event=2
@stanley@-award	-award=1
@coffee@-living_thing	-living_thing=43
@zalmoxis@-living_thing	-living_thing=2
@derry_city_council@-location	-location=53
@usl_dunkerque@-organization	-organization=41
@dean_cemetery@-location	-location=59
@north_coast_railway_line,_queensland@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=35
@general_secretary_of_the_romanian_communist_party@-organization	-organization=25
@kaz@-language	-language=5
@derwent@-location	-location=94
@electric@-product	-product=139
@tunnels@-location	-location=9
@évora@-location	-location=62
@bream@-person	-person=3
@the_mercury@-location	-location=1
@moldova@-organization	-organization=200
@germania@-organization	-organization=23
@oral_roberts@-organization	-organization=49
@gama@-organization	-organization=14
@d-tv@-broadcast_program	-broadcast_program=22
@threshold@-person	-person=74
@artie_butler@-person	-person=22
@ashley_fisher@-person	-person=62
@schoenberg@-person	-person=208
@tsimshian@-people-ethnicity	-people-ethnicity=189
@duke_of_fife@-person	-person=1
@steyning@-organization	-organization=1
@barneby@-person	-person=20
@jasmine@-art	-art=6
@tyrese@-art	-art=1
@argyle@-person	-person=4
@cassidy@-person	-person=156
@belgian@-location	-location=24
@laocoön_and_his_sons@-art	-art=27
@renáta_tomanová@-person	-person=20
@wwe_championship@-event	-event=63
@christian_orthodox@-religion-religion	-religion-religion=35
@samoan@-people-ethnicity	-people-ethnicity=157
@raven@-art	-art=5
@benburb@-location	-location=16
@jessica_origliasso@-person	-person=21
@panama_canal@-location	-location=3165
@jake_gosling@-person	-person=26
@commentary@-title	-title=3
@michael_learns_to_rock@-art	-art=5
@sanderson@-location	-location=28
@iowa_city@-organization	-organization=1
@future_islands@-person	-person=29
@caleb@-person	-person=64
@assaye@-event	-event=12
@jim_lehrer@-person	-person=85
@steve_buckley@-person	-person=33
@amy@-biology	-biology=1
@ralph_erskine@-person	-person=40
@double_vision@-art	-art=38
@lebanese@-broadcast_network	-broadcast_network=1
@jacques_brel@-person	-person=410
@mundy@-person	-person=57
@marlow@-person	-person=5
@axiom@-organization	-organization=15
@henry_b._walthall@-person	-person=150
@dewas@-location	-location=82
@britt@-person	-person=1
@love_jones@-art	-art=28
@berthold@-location	-location=3
@ministry_of_commerce@-organization	-organization=49
@guangzhou@-event	-event=10
@paddy_tunney@-person	-person=26
@top_billin'@-art	-art=30
@french_revolutionary@-event	-event=338
@mobile_bay@-event	-event=9
@peter@-location	-location=4
@diane_finley@-person	-person=44
@canadian_parliament@-event	-event=1
@virgil@-person	-person=35
@sapphire@-visual_art-color	-visual_art-color=2
@roberts@-location	-location=30
@2009_world_women's_handball_championship@-event	-event=56
@takashima@-location	-location=32
@witchcraft@-person	-person=37
@zbójna@-location	-location=26
@platform@-event	-event=4
@fort_amsterdam@-location	-location=50
@golden@-art	-art=22
@serbian_government@-organization	-organization=23
@romanians@-organization	-organization=2
@ferrara@-location	-location=1175
@hisingen@-location	-location=47
@ponca@-language	-language=1
@lake_austin@-location	-location=36
@66@-product	-product=5
@shikoku@-event	-event=4
@espn2@-broadcast_program	-broadcast_program=22
@hudson_waterfront@-location	-location=34
@pilkington@-location	-location=1
@rhinestone@-art	-art=27
@scorpion@-product	-product=29
@rocklin,_california@-location	-location=48
@hands@-art	-art=33
@mala@-event	-event=1
@it_had_to_be_you@-art	-art=64
@carrickfergus@-organization	-organization=1
@general@-title	-title=14
@gma@-organization	-organization=30
@richard_grey@-person	-person=33
@ginza@-location	-location=217
@welsh_language@-art	-art=1
@greek_language@-language	-language=437
@amarante@-person	-person=1
@waters@-organization	-organization=1
@h.d.@-person	-person=70
@leicester,_massachusetts@-location	-location=40
@oakland_city@-organization	-organization=1
@maria_theresia@-person	-person=42
@fanboy_and_chum_chum@-broadcast_program	-broadcast_program=95
@capital_city@-location	-location=35
@if_i_were_a_boy@-art	-art=55
@mathews@-person	-person=62
@assumption_parish@-location	-location=36
@pleasant@-organization	-organization=1
@kobarid@-location	-location=48
@the_cave@-product	-product=12
@release@-organization	-organization=9
@veps@-people-ethnicity	-people-ethnicity=18
@culverden@-location	-location=23
@nba@-broadcast_program	-broadcast_program=38
@barnard_castle@-organization	-organization=3
@anonymous@-art	-art=57
@newswatch@-art	-art=19
@american_anthropological_association@-organization	-organization=210
@st_andrew_undershaft@-location	-location=27
@wilbur@-organization	-organization=1
@lily@-computer-programming_language	-computer-programming_language=1
@lennox@-product	-product=1
@roger_clark@-person	-person=20
@clambake@-organization	-organization=1
@alchevsk@-location	-location=21
@daisy@-location	-location=14
@rip_rogers@-person	-person=24
@death_by_degrees@-product	-product=23
@assembly_language@-computer-programming_language	-computer-programming_language=73
@kokoro@-art	-art=18
@google@-event	-event=1
@apex,_north_carolina@-location	-location=27
@milk@-title	-title=2
@daiki_arioka@-person	-person=22
@inanna@-god	-god=162
@ramón_martínez@-person	-person=39
@koropi@-organization	-organization=6
@tintin@-art	-art=153
@red_jacket@-location	-location=1
@caspar_schwenckfeld@-person	-person=21
@the_pyramid@-art	-art=4
@drummer@-title	-title=75
@harold_schechter@-person	-person=20
@good_morning@-person	-person=1
@gastonia@-location	-location=141
@iron_mountain@-organization	-organization=11
@antietam_creek@-location	-location=58
@presiding_officer@-title	-title=133
@big_flame@-organization	-organization=7
@amadeus_quartet@-person	-person=54
@route_112@-location	-location=50
@neighbors@-art	-art=43
@eccleshall@-organization	-organization=12
@npc@-location	-location=4
@jie@-language	-language=19
@fort_niagara@-location	-location=194
@elizabeth_street@-location	-location=126
@rules_of_engagement@-organization	-organization=1
@magyar_televízió@-broadcast_network	-broadcast_network=46
@maia@-person	-person=4
@shockwave@-location	-location=5
@tomorrow_stories@-art	-art=31
@teutonic@-title	-title=13
@clipper@-computer-programming_language	-computer-programming_language=24
@corina@-person	-person=16
@backstreet_boys@-art	-art=16
@duran_duran@-art	-art=36
@la7@-product	-product=1
@kali@-god	-god=548
@mark_foster@-person	-person=61
@kr@-person	-person=3
@takasaki@-product	-product=3
@saints@-art	-art=17
@bel_air@-product	-product=21
@coney_hatch@-person	-person=20
@housing@-location	-location=242
@coral_sea@-location	-location=291
@sybil_thorndike@-person	-person=139
@sabine@-person	-person=5
@delco@-location	-location=7
@packard@-organization	-organization=298
@kenneth@-event	-event=2
@sebastian_roché@-person	-person=47
@mt@-organization	-organization=1
@jordanian@-organization	-organization=3
@isis@-location	-location=31
@matthew_murray@-event	-event=2
@doncaster@-title	-title=1
@quesnel@-person	-person=13
@sarah_dunant@-person	-person=26
@afghanistan@-organization	-organization=189
@kevin@-art	-art=1
@tattler@-art	-art=3
@nautilus@-organization	-organization=12
@romance_of_the_three_kingdoms@-product	-product=46
@shanghai_airlines@-organization	-organization=60
@göttingen@-location	-location=1353
@crematory@-location	-location=1
@winnebago@-people-ethnicity	-people-ethnicity=104
@warrior@-product	-product=12
@meridian@-broadcast_program	-broadcast_program=3
@theatre@-art	-art=4
@oedipus_the_king@-art	-art=110
@palazzo_pubblico@-location	-location=53
@thrush@-product	-product=1
@khalid_mahmood@-person	-person=25
@hoboken@-organization	-organization=1
@maryland@-event	-event=33
@jean_bart@-person	-person=31
@international_wrestling_association@-organization	-organization=137
@ten@-event	-event=1
@port_foster@-location	-location=21
@papa_celestin@-person	-person=42
@power_to_the_people@-art	-art=42
@rt@-organization	-organization=3
@bosniak@-language	-language=2
@royal_canadian_mint@-organization	-organization=149
@japanese_rule@-location	-location=3
@ora@-organization	-organization=2
@danielle_panabaker@-person	-person=67
@konstantin_simonov@-person	-person=41
@frascati@-location	-location=217
@hawthorne@-broadcast_program	-broadcast_program=56
@glamorgan-gwent_archaeological_trust@-organization	-organization=20
@misfits_of_science@-person	-person=5
@cadence@-art	-art=22
@jack_norton@-person	-person=22
@ovaltine@-food	-food=54
@minutemen@-person	-person=151
@black_house@-art	-art=22
@the_mystery_of_edwin_drood@-art	-art=47
@maurice@-person	-person=370
@bundesliga@-organization	-organization=2448
@mean_creek@-art	-art=21
@mitchell@-organization	-organization=10
@saša_obradović@-person	-person=24
@the_globe_sessions@-art	-art=24
@leek_town@-organization	-organization=147
@catholicism@-religion-religion	-religion-religion=1
@excelsior@-organization	-organization=22
@giants@-disease	-disease=1
@national_championships@-event	-event=51
@gmina_paradyż@-location	-location=28
@pekin@-location	-location=55
@tredegar@-location	-location=132
@anthony_zerbe@-person	-person=58
@fat_friends@-broadcast_program	-broadcast_program=51
@jonathan_beukes@-person	-person=20
@napa_valley_wine_train@-organization	-organization=22
@iso@-living_thing	-living_thing=1
@amigo@-broadcast_program	-broadcast_program=1
@cbs@-location	-location=3
@the_trojan_women@-art	-art=87
@ccp@-location	-location=8
@lancing@-location	-location=62
@mother's_day@-time	-time=1
@tamannaah@-person	-person=86
@chaos@-organization	-organization=1
@christmas_eve@-time	-time=956
@scottish_national_antarctic_expedition@-event	-event=82
@sampaloc@-food	-food=1
@chesapeake_bay@-location	-location=2240
@primavera@-event	-event=1
@flood@-person	-person=204
@pantanal@-location	-location=153
@wills@-person	-person=14
@bezirksoberliga_oberbayern@-organization	-organization=53
@m@-computer-programming_language	-computer-programming_language=1
@m3@-organization	-organization=1
@key_west@-location	-location=1029
@frankenthal@-location	-location=105
@metro_atlantic_athletic_conference@-organization	-organization=266
@house,_m.d.@-broadcast_program	-broadcast_program=45
@american_eagle@-organization	-organization=39
@urban_viii@-person	-person=24
@joe_spinell@-person	-person=36
@víctor_jara@-art	-art=1
@gwersyllt@-location	-location=36
@bacău@-organization	-organization=6
@hawley@-location	-location=56
@itata@-living_thing	-living_thing=3
@tommy_john@-person	-person=120
@trinity@-broadcast_program	-broadcast_program=21
@cormorant@-location	-location=1
@phyllis_somerville@-person	-person=31
@mimi@-location	-location=1
@mary_clare@-person	-person=59
@ssc@-location	-location=4
@cold_spring@-organization	-organization=25
@chiba@-location	-location=254
@viii@-product	-product=7
@haskell_curry@-person	-person=26
@overton@-person	-person=1
@science@-education-educational_degree	-education-educational_degree=4
@netherlands@-religion-religion	-religion-religion=2
@mecano@-person	-person=97
@hadrian@-person	-person=1068
@northern_arizona@-organization	-organization=44
@winterland@-location	-location=18
@western_gunfighters@-art	-art=21
@earl_of_stair@-title	-title=28
@thomas_ligotti@-person	-person=51
@petsamo@-location	-location=122
@michael_carbajal@-person	-person=42
@d.c.@-organization	-organization=7
@laughlin@-person	-person=5
@carleton_young@-person	-person=47
@hernando@-location	-location=54
@barlow@-location	-location=30
@producing@-title	-title=65
@isle_of_thanet@-location	-location=130
@thirteen@-location	-location=8
@gérard_brach@-person	-person=27
@paradise_valley@-location	-location=58
@larry_lujack@-person	-person=25
@george_iii@-product	-product=4
@voltaire@-art	-art=2
@berbers@-people-ethnicity	-people-ethnicity=302
@hokuriku@-location	-location=36
@television@-person	-person=203
@islay@-location	-location=20
@ltv@-broadcast_network	-broadcast_network=8
@jean_negulesco@-person	-person=91
@sonny@-art	-art=9
@honky_tonk_man@-art	-art=1
@mayor_of_new_york_city@-event	-event=1
@aaron_boone@-art	-art=1
@los_angeles_raiders@-organization	-organization=164
@douglas_williams@-person	-person=43
@queens,_new_york@-event	-event=1
@bell@-person	-person=54
@northern_colorado@-location	-location=10
@samara_metro@-transit	-transit=21
@breitling@-organization	-organization=34
@7th_battalion@-organization	-organization=21
@mencius@-art	-art=15
@carrington_v.c.@-art	-art=20
@bain@-person	-person=18
@pérez_zeledón@-organization	-organization=19
@mutiny@-person	-person=13
@holley@-organization	-organization=16
@fjarðabyggð@-location	-location=16
@ural@-organization	-organization=18
@karnataka@-location	-location=7903
@reverb@-organization	-organization=14
@rhenish@-organization	-organization=4
@mariel@-location	-location=22
@uae@-location	-location=282
@ryan_hurst@-person	-person=46
@knights_of_the_round_table@-organization	-organization=1
@houston_texans@-organization	-organization=1935
@maeterlinck@-person	-person=24
@radium@-organization	-organization=3
@west_virginia_university@-organization	-organization=1277
@christophe_maé@-person	-person=36
@plum@-living_thing	-living_thing=1
@maumee@-organization	-organization=1
@people_for_the_american_way@-organization	-organization=63
@brookwood@-location	-location=38
@shinji_imaoka@-person	-person=22
@karşıyaka_s.k.@-organization	-organization=41
@tamaqua@-location	-location=44
@martin_caidin@-person	-person=52
@st_patrick@-person	-person=17
@dede_allen@-person	-person=31
@terror_squad@-person	-person=67
@bridge@-product	-product=232
@alphabet_city@-art	-art=17
@candijay@-location	-location=20
@big_love@-broadcast_program	-broadcast_program=261
@independence@-location	-location=358
@martin_chuzzlewit@-art	-art=89
@monticello,_illinois@-location	-location=23
@slide@-art	-art=17
@usaf@-organization	-organization=316
@red_earth@-organization	-organization=1
@calvary@-organization	-organization=1
@julie_halard-decugis@-person	-person=117
@rohini@-god	-god=2
@landsdowne@-location	-location=1
@galleon@-art	-art=2
@beaumont@-person	-person=5
@pamela_m._kilmartin@-person	-person=22
@pondicherry@-event	-event=6
@anthony_wayne@-organization	-organization=2
@minister_for_education@-title	-title=88
@dutchman@-location	-location=83
@towns@-person	-person=9
@connacht@-organization	-organization=252
@geronimo@-art	-art=12
@confidence@-art	-art=19
@perry_como@-person	-person=671
@dassault@-organization	-organization=3
@strauss@-organization	-organization=5
@2002@-product	-product=7
@nz@-organization	-organization=5
@sapphire@-product	-product=18
@ruislip-northwood@-location	-location=21
@chambers@-organization	-organization=1
@ralph_peer@-person	-person=32
@bakhtiari@-language	-language=3
@egyptian@-living_thing	-living_thing=1
@gates@-location	-location=43
@skipper@-broadcast_program	-broadcast_program=1
@spider-man@-product	-product=65
@jaina@-organization	-organization=3
@den_haag@-event	-event=1
@mestizo@-person	-person=3
@paris@-location	-location=38125
@scots@-people-ethnicity	-people-ethnicity=244
@cushman@-location	-location=8
@g4@-broadcast_network	-broadcast_network=351
@the_driver@-person	-person=1
@treat@-person	-person=24
@1960@-event	-event=1077
@york_castle@-product	-product=1
@colorado_territory@-art	-art=9
@seachange@-broadcast_program	-broadcast_program=103
@morel@-food	-food=6
@bombay_talkies@-organization	-organization=78
@crvena_zvezda_belgrade@-organization	-organization=31
@roxy_music@-art	-art=15
@rio@-product	-product=5
@family_album@-broadcast_program	-broadcast_program=7
@peter_gelb@-person	-person=28
@aster@-location	-location=1
@olímpico@-person	-person=97
@finance@-product	-product=2
@k@-location	-location=5
@brabham@-person	-person=22
@little_texas@-art	-art=1
@saroj_khan@-person	-person=57
@cup@-event	-event=94
@cp_cacereño@-organization	-organization=25
@chen_hung-ling@-person	-person=42
@norwest@-organization	-organization=22
@brisco@-person	-person=29
@st._jerome@-person	-person=25
@laurynas_gucevičius@-person	-person=23
@the_cove@-location	-location=3
@minneapolis@-location	-location=3736
@monte_carlo@-art	-art=37
@twins@-organization	-organization=71
@rusalka@-art	-art=118
@red_bull_gmbh@-organization	-organization=23
@duke@-location	-location=1
@el_pantera@-person	-person=41
@carl_fischer@-organization	-organization=14
@michelle_gomez@-person	-person=21
@a_double_shot_at_love@-broadcast_program	-broadcast_program=22
@flores@-art	-art=2
@sidi_ifni@-event	-event=1
@netscape_communicator@-product	-product=39
@salt_lake_tabernacle@-location	-location=70
@albino@-location	-location=2
@rebirth@-art	-art=70
@saint-françois@-location	-location=26
@bel@-god	-god=1
@marietta,_ohio@-location	-location=226
@it's_that_man_again@-broadcast_program	-broadcast_program=29
@southern_district_of_new_york@-title	-title=1
@spanish@-internet-website	-internet-website=5
@cerro@-location	-location=2
@old_norwegian@-language	-language=23
@smrt_trains@-organization	-organization=22
@david_knight@-person	-person=22
@along_came_a_spider@-art	-art=73
@the_wallflower@-broadcast_program	-broadcast_program=43
@ava@-event	-event=8
@coleophora_ornatipennella@-living_thing	-living_thing=22
@ministry_of_home_affairs@-organization	-organization=159
@buckwheat_zydeco@-person	-person=75
@ecuador@-organization	-organization=405
@earl_of_egremont@-person	-person=14
@paul_brunton@-person	-person=28
@twilight_zone@-broadcast_program	-broadcast_program=20
@belgian_open@-event	-event=24
@giustino@-location	-location=10
@michel_gauthier@-person	-person=20
@valparaiso@-organization	-organization=14
@nea_smyrni@-location	-location=35
@patric_knowles@-person	-person=100
@american_independence@-art	-art=1
@blueboy@-person	-person=20
@mahon@-location	-location=23
@french@-internet-website	-internet-website=6
@otago_boys'_high_school@-organization	-organization=67
@roger_byrne@-person	-person=28
@crazy_in_alabama@-art	-art=30
@poggioreale@-location	-location=23
@norwich@-person	-person=3
@human_rights_party@-organization	-organization=33
@leonese@-people-ethnicity	-people-ethnicity=3
@puyallup@-product	-product=2
@forum@-internet-website	-internet-website=1
@independence@-living_thing	-living_thing=1
@vincent_o'brien@-person	-person=95
@lisle@-person	-person=4
@asturian@-language	-language=143
@railton@-organization	-organization=15
@flaming_gorge_national_recreation_area@-location	-location=25
@aiken@-location	-location=20
@perdue_farms@-person	-person=1
@jake@-broadcast_program	-broadcast_program=3
@licata@-organization	-organization=1
@puri@-location	-location=483
@uncensored@-art	-art=4
@aps@-organization	-organization=14
@san_jacinto@-location	-location=89
@chinese@-food	-food=6
@rock_'n'_roll@-product	-product=1
@get_smart@-broadcast_program	-broadcast_program=435
@shan@-organization	-organization=1
@jhargram@-location	-location=39
@sugar_beet@-living_thing	-living_thing=25
@lilliput@-art	-art=42
@southampton_city_council@-location	-location=1
@limbuwan@-location	-location=48
@saint_petersburg@-transit	-transit=3
@rawlings@-person	-person=2
@74@-art	-art=25
@bridgeport,_connecticut@-location	-location=703
@salsa@-food	-food=63
@nb@-language	-language=1
@chata@-people-ethnicity	-people-ethnicity=1
@greek_street@-location	-location=27
@sugar_bowl@-event	-event=598
@tromsø@-art	-art=2
@asheboro,_north_carolina@-location	-location=52
@lush_life@-broadcast_program	-broadcast_program=6
@elmer_flick@-person	-person=21
@blackberry@-food	-food=24
@elizabeth_ii@-person	-person=2771
@hostages@-event	-event=3
@chester_gillette@-person	-person=20
@yari_film_group@-organization	-organization=20
@haggai@-person	-person=42
@axwell@-location	-location=1
@norman_g._thomas@-person	-person=20
@burgess_hill@-organization	-organization=5
@rochester@-location	-location=2260
@michael_radford@-person	-person=81
@raymond_e._feist@-person	-person=123
@larne@-location	-location=409
@brick@-broadcast_program	-broadcast_program=2
@red_alert@-art	-art=26
@simpsons@-broadcast_program	-broadcast_program=146
@chamber_of_deputies@-title	-title=1
@jonathan_summerton@-person	-person=33
@americans@-organization	-organization=17
@lakers@-product	-product=6
@narasimha@-god	-god=199
@ian_baker-finch@-person	-person=34
@shotts@-person	-person=1
@indian@-language	-language=8
@meherrin@-people-ethnicity	-people-ethnicity=24
@the_moog_cookbook@-person	-person=28
@walter_winchell@-person	-person=214
@tintin_in_tibet@-art	-art=47
@aldo_guglielminotti@-person	-person=30
@albrecht,_duke_of_bavaria@-person	-person=20
@episcopal_diocese_of_washington@-location	-location=28
@sunday@-time	-time=3
@world_war_iii@-person	-person=1
@principal@-title	-title=255
@sylvano_bussotti@-person	-person=48
@30@-organization	-organization=14
@carnegie_foundation@-organization	-organization=132
@gumball@-broadcast_program	-broadcast_program=1
@bitam@-organization	-organization=1
@swindon_and_cricklade_railway@-location	-location=24
@kolberg@-event	-event=4
@parmenides@-art	-art=30
@sachin@-person	-person=38
@woodruff@-location	-location=31
@gershom_mott@-person	-person=24
@southeastern_league@-organization	-organization=43
@spaced_out@-broadcast_program	-broadcast_program=20
@last_orders@-art	-art=39
@arroz_con_leche@-broadcast_program	-broadcast_program=5
@sheila_e.@-art	-art=2
@cold@-person	-person=100
@vienne@-organization	-organization=3
@málaga@-event	-event=2
@choiseul_island@-event	-event=1
@regia@-living_thing	-living_thing=1
@armand_fallières@-person	-person=66
@sarah_vaillancourt@-person	-person=28
@v@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=4
@hagar@-person	-person=35
@xavier_villaurrutia_award@-award	-award=21
@dodge_city@-organization	-organization=1
@alpha_centauri@-event	-event=2
@martinez,_california@-location	-location=80
@the_outsider@-product	-product=2
@timbuktu@-art	-art=4
@ladislao_vajda@-person	-person=29
@faith_hubley@-person	-person=30
@new_amsterdam@-location	-location=534
@taliban@-location	-location=35
@levels@-art	-art=28
@love_generation@-broadcast_program	-broadcast_program=8
@quarterback@-product	-product=1
@cal_poly_pomona@-organization	-organization=58
@richard_b._russell@-product	-product=1
@ariane@-art	-art=15
@jerry_peters@-person	-person=54
@edlington@-location	-location=21
@line_1@-location	-location=22
@type_22_frigate@-product	-product=33
@percheron@-person	-person=2
@sylvia_lance_harper@-person	-person=20
@new_hampton_school@-organization	-organization=24
@comedian@-title	-title=59
@novokuznetsky_district@-location	-location=20
@wolfenstein@-product	-product=37
@chaos@-event	-event=2
@fresh@-organization	-organization=4
@fiona@-art	-art=1
@paul_beeston@-person	-person=28
@interior_ministry@-organization	-organization=33
@chinese@-language	-language=4420
@honest_ed's@-location	-location=22
@rms_titanic@-product	-product=750
@concussion@-broadcast_program	-broadcast_program=1
@king's_park@-location	-location=24
@bruff@-location	-location=25
@whitecross@-location	-location=13
@rick_buckler@-person	-person=42
@elbe_sandstone_mountains@-location	-location=63
@buckwheat@-food	-food=20
@sacile@-location	-location=43
@fort_astoria@-location	-location=75
@phillips@-location	-location=47
@joe_purcell@-person	-person=20
@chesapeake@-event	-event=8
@rum@-people-ethnicity	-people-ethnicity=10
@13th_frontier_force_rifles@-organization	-organization=76
@north_dakota@-location	-location=3750
@charlie_austin@-person	-person=25
@don_wilson@-person	-person=69
@reamonn@-person	-person=49
@prehistory@-art	-art=1
@ephrata,_pennsylvania@-location	-location=34
@john_amaechi@-person	-person=46
@vancouver_police_department@-organization	-organization=77
@scunthorpe@-location	-location=358
@brăila@-organization	-organization=4
@crooked_fingers@-art	-art=1
@thomas_thynne,_1st_marquess_of_bath@-person	-person=21
@sweet_16@-broadcast_program	-broadcast_program=1
@hawthorne@-location	-location=188
@shrike@-art	-art=2
@whitney_museum_of_american_art@-organization	-organization=1
@iron_cross@-art	-art=7
@winchburgh@-location	-location=20
@supreme_court_justice@-title	-title=31
@amil@-person	-person=50
@a._k._fazlul_huq@-person	-person=58
@masayuki_suo@-person	-person=29
@lambertseter@-location	-location=23
@ramayan@-art	-art=1
@regina@-organization	-organization=2
@gloucestershire@-title	-title=2
@wc@-chemistry	-chemistry=2
@virginia@-person	-person=28
@port_charlotte@-organization	-organization=1
@the_love_boat@-broadcast_program	-broadcast_program=528
@auckland_waterfront@-location	-location=25
@david_taylor@-person	-person=81
@eugenia_zukerman@-person	-person=24
@corangamite@-event	-event=2
@municipality_of_kamnik@-location	-location=72
@warrior@-title	-title=67
@follo@-location	-location=29
@sharif_university_of_technology@-organization	-organization=146
@hussein_dey@-organization	-organization=1
@polaris@-art	-art=20
@haddon_heights@-location	-location=33
@bohdan_stupka@-person	-person=21
@hope_summers@-person	-person=34
@środa_śląska_county@-location	-location=141
@robert_newhouse@-person	-person=24
@national_geographic@-art	-art=690
@quasi@-person	-person=66
@global_tv@-person	-person=36
@ultramarine@-person	-person=10
@mania@-medicine-symptom	-medicine-symptom=12
@bed@-art	-art=16
@cosmopolitan@-product	-product=2
@cordell_barker@-person	-person=26
@sichuan@-location	-location=3032
@bryan_white@-person	-person=77
@franz_joseph_gall@-person	-person=41
@fighting_irish@-organization	-organization=32
@rosko@-location	-location=1
@108@-event	-event=6
@mnemosyne@-god	-god=57
@the_big_picture@-art	-art=36
@lt.@-language	-language=2
@hesse-darmstadt@-location	-location=250
@mediterranean_coast@-location	-location=27
@gila@-location	-location=25
@lord_vishnu@-god	-god=29
@animal_liberation@-organization	-organization=3
@granada@-organization	-organization=110
@the_crystal_method@-art	-art=2
@margaret_of_anjou@-person	-person=189
@perfecto_records@-organization	-organization=21
@157@-organization	-organization=1
@ada_jones@-person	-person=42
@uncharted@-product	-product=50
@carroll_shelby@-organization	-organization=2
@astraea@-art	-art=1
@ida@-product	-product=4
@rocky_mount@-product	-product=1
@heath_miller@-person	-person=92
@kattappana@-location	-location=20
@mariehamn@-location	-location=194
@alive@-organization	-organization=1
@castelo_branco@-location	-location=96
@north_miami@-location	-location=51
@relaxation@-medicine-medical_treatment	-medicine-medical_treatment=27
@stavros_niarchos@-person	-person=77
@indian_summer@-art	-art=56
@mutsu_province@-location	-location=199
@jonathan_chait@-person	-person=21
@parliament_of_canada@-location	-location=1
@regent@-food	-food=9
@jeff_austin@-person	-person=28
@coco@-person	-person=10
@mother_love_bone@-art	-art=4
@peter_jefferies@-person	-person=31
@amrit@-location	-location=17
@bron@-location	-location=40
@haiger@-location	-location=46
@aboriginal_tent_embassy@-location	-location=31
@arista@-organization	-organization=286
@mano@-language	-language=1
@queen_elizabeth's_grammar_school@-location	-location=1
@evans@-product	-product=1
@r2@-product	-product=4
@prime_minister@-title	-title=7783
@sanjabi_rural_district@-location	-location=75
@low_rider@-art	-art=29
@five_daughters@-broadcast_program	-broadcast_program=20
@district_2@-location	-location=32
@sound_and_vision@-art	-art=21
@pre@-product	-product=5
@dessau@-event	-event=2
@jacobite_rising@-event	-event=19
@pichichi@-person	-person=2
@richard_ii@-broadcast_program	-broadcast_program=2
@porlezza@-person	-person=1
@crampton's_gap@-event	-event=7
@james_joyce@-god	-god=1
@jack_johnson@-person	-person=549
@winchester,_nevada@-location	-location=34
@southwest_florida_water_management_district@-organization	-organization=55
@phil_jaques@-person	-person=78
@university_of_arkansas@-organization	-organization=1350
@dreux@-organization	-organization=1
@rita_angus@-person	-person=38
@tnn@-broadcast_program	-broadcast_program=2
@angelos_sikelianos@-person	-person=36
@ranna@-person	-person=30
@battle_of_the_frontiers@-event	-event=57
@1920_provincial_election@-event	-event=51
@jim_nutt@-person	-person=22
@director_of_the_central_intelligence_agency@-title	-title=53
@to@-language	-language=1
@canadian_county,_oklahoma@-location	-location=20
@anderson@-location	-location=368
@chains@-art	-art=30
@lochnagar@-location	-location=26
@sant'angelo_in_pescheria@-location	-location=26
@willie_apiata@-person	-person=20
@earl_of_athlone@-person	-person=13
@steele@-person	-person=63
@1807@-event	-event=21
@the_blitz@-organization	-organization=1
@10_downing_street@-title	-title=1
@jonathan_coulton@-person	-person=121
@clermont@-organization	-organization=83
@east_german@-event	-event=3
@jersey@-finance-currency	-finance-currency=2
@homeworld@-location	-location=1
@1905@-event	-event=64
@metro@-art	-art=38
@blackpool@-broadcast_program	-broadcast_program=41
@launch@-product	-product=106
@dnc@-event	-event=4
@roberto_ayala@-person	-person=42
@seven_keys_to_baldpate@-art	-art=27
@wooden@-award	-award=19
@collapse@-medicine-symptom	-medicine-symptom=5
@russian_ark@-art	-art=37
@anzac_cove@-event	-event=8
@african_studies_association@-organization	-organization=35
@jane_velez-mitchell@-broadcast_program	-broadcast_program=6
@truck_festival@-event	-event=34
@john_laing@-organization	-organization=19
@maesteg@-organization	-organization=19
@leonard_peltier@-person	-person=76
@maria_miloslavskaya@-person	-person=24
@fiorentino@-person	-person=4
@constellation@-event	-event=1
@ciudad_universitaria@-location	-location=67
@beavers@-living_thing	-living_thing=10
@reconquest@-event	-event=46
@silver_spoon@-art	-art=18
@aire@-location	-location=46
@crawdaddy!@-art	-art=83
@banga@-organization	-organization=1
@chitose@-product	-product=21
@peter_akinola@-person	-person=24
@bennington_county,_vermont@-location	-location=44
@midea@-location	-location=16
@harmonium@-art	-art=96
@molopo_river@-location	-location=24
@mill_valley@-event	-event=4
@burbank@-location	-location=535
@khakas@-people-ethnicity	-people-ethnicity=15
@sheath@-title	-title=28
@bob_moses@-person	-person=63
@valašské_meziříčí@-location	-location=45
@charlie_benante@-person	-person=65
@dean_roland@-person	-person=20
@ghazi@-product	-product=8
@helston@-location	-location=105
@princess_ludovika_of_bavaria@-person	-person=22
@joseph_andrews@-art	-art=39
@kottonmouth_kings@-person	-person=139
@andy_summers@-person	-person=174
@bay_of_pigs@-location	-location=40
@pompei@-organization	-organization=3
@fox_sports_net@-broadcast_network	-broadcast_network=30
@alexander_reinagle@-person	-person=21
@wake_forest_demon_deacons@-organization	-organization=54
@the_prince_of_wales@-location	-location=1
@bahá'u'lláh@-person	-person=347
@john_s._hall@-person	-person=44
@restigouche—madawaska@-location	-location=23
@coquitlam_adanacs@-organization	-organization=22
@captain_underpants@-art	-art=34
@i_don't_feel_like_dancin'@-art	-art=38
@gate@-person	-person=2
@the_cult@-art	-art=11
@civic@-product	-product=75
@herzegovina@-event	-event=1
@ncaa_tournaments@-event	-event=140
@joliet@-location	-location=196
@msx@-living_thing	-living_thing=1
@edson@-person	-person=6
@the_box@-art	-art=38
@pottstown@-organization	-organization=1
@kearny_mesa@-location	-location=22
@heretic@-product	-product=31
@anglo-indian@-people-ethnicity	-people-ethnicity=272
@max_meldrum@-person	-person=33
@orange@-art	-art=3
@tawny_kitaen@-person	-person=52
@shenandoah@-location	-location=105
@prievidza@-organization	-organization=1
@henry_herringman@-person	-person=26
@mont_blanc@-location	-location=413
@porsche_959@-product	-product=39
@bulldog@-living_thing	-living_thing=148
@hickman_county@-location	-location=50
@the_guardian@-broadcast_program	-broadcast_program=97
@frank_winfield_woolworth@-person	-person=22
@reason@-product	-product=44
@pennington@-person	-person=18
@kappa@-location	-location=2
@dunston@-location	-location=59
@5th_indian_infantry_brigade@-organization	-organization=23
@spruce_pine@-location	-location=29
@communion@-organization	-organization=11
@esopus@-location	-location=49
@dma@-art	-art=1
@reflections_on_the_revolution_in_france@-art	-art=66
@the_black_watch@-art	-art=22
@ken_davitian@-person	-person=23
@royal_palace_of_turin@-location	-location=41
@polaris@-product	-product=5
@massenet@-person	-person=129
@arcelor@-organization	-organization=81
@murdoch_stewart,_duke_of_albany@-person	-person=31
@jola@-language	-language=4
@simone_cantarini@-person	-person=26
@nikon@-art	-art=1
@mtv_europe_music_awards@-award	-award=344
@derek_humphry@-person	-person=25
@paris-sorbonne_university@-organization	-organization=92
@sydney_camm@-person	-person=42
@jeanne_balibar@-person	-person=31
@south_beach@-location	-location=264
@united_states@-food	-food=5
@vicente_lópez_partido@-location	-location=20
@rob_crosby@-person	-person=35
@sand@-art	-art=5
@south_high_school@-organization	-organization=57
@laramie_river@-location	-location=32
@vindonissa@-location	-location=34
@san_miniato@-location	-location=57
@play-offs@-event	-event=71
@chapel-en-le-frith@-location	-location=92
@qc@-location	-location=17
@spoons@-product	-product=33
@doxa@-person	-person=1
@the_dragon@-art	-art=58
@dogwood@-art	-art=2
@eijaz_khan@-person	-person=24
@the_heights@-location	-location=5
@george_campbell_hay@-person	-person=21
@spirogyra@-person	-person=13
@chaul@-location	-location=33
@davao@-organization	-organization=2
@michael_nylander@-person	-person=32
@gods@-person	-person=1
@northeastern_state@-location	-location=3
@sikh@-product	-product=3
@cuero@-organization	-organization=1
@transasia_airways@-organization	-organization=25
@thomson,_georgia@-location	-location=29
@japan@-location	-location=73369
@ac@-event	-event=1
@machines_of_loving_grace@-person	-person=25
@félix_leclerc@-person	-person=53
@snake@-person	-person=1
@sixteen_candles@-person	-person=1
@choctaw@-language	-language=50
@bull_run@-art	-art=1
@savanna@-event	-event=1
@rampart@-art	-art=13
@spercheios@-location	-location=33
@rage_software@-person	-person=35
@liffey@-product	-product=1
@the_city@-broadcast_program	-broadcast_program=63
@wild_cherry@-art	-art=5
@the_red_green_show@-broadcast_program	-broadcast_program=128
@super_why!@-broadcast_program	-broadcast_program=26
@svilengrad@-organization	-organization=4
@swat@-product	-product=3
@vitiaz_strait@-location	-location=23
@fr.@-title	-title=7
@cass_technical_high_school@-organization	-organization=93
@templin@-location	-location=31
@burgess_hill@-location	-location=142
@qi@-medicine-medical_treatment	-medicine-medical_treatment=2
@woodchurch@-product	-product=2
@interwar_period@-location	-location=17
@rideau_street@-location	-location=42
@oyster@-location	-location=5
@thyme@-living_thing	-living_thing=7
@giambologna@-person	-person=136
@red_robin@-art	-art=25
@dannemora@-location	-location=33
@highfield@-organization	-organization=36
@casey_childs@-person	-person=24
@mons_meg@-location	-location=30
@boogie_down_productions@-person	-person=214
@marlowe_theatre@-location	-location=27
@brad_drewett@-person	-person=43
@san_marcello_pistoiese@-location	-location=71
@freshwater@-location	-location=54
@david_botstein@-person	-person=20
@weissenburg@-event	-event=6
@prince_caspian@-broadcast_program	-broadcast_program=3
@fiat@-product	-product=3
@canadian_forces@-organization	-organization=1471
@the_second@-event	-event=29
@amharic@-language	-language=683
@jim_lange@-person	-person=48
@rockaway_beach@-location	-location=52
@libertine@-art	-art=33
@the_shamen@-person	-person=99
@haven@-location	-location=15
@escudo@-finance-currency	-finance-currency=32
@6@-product	-product=19
@lau@-organization	-organization=1
@brandi_carlile@-person	-person=120
@king_edward_vii@-person	-person=136
@nanking@-location	-location=173
@farmhouse@-organization	-organization=21
@harbor@-art	-art=2
@metropolitan_railway@-location	-location=340
@mazar@-event	-event=1
@calatrava@-location	-location=27
@tim_blake@-person	-person=60
@raleigh@-product	-product=21
@lost_horizon@-person	-person=10
@siouxsie_and_the_banshees@-person	-person=512
@routledge@-organization	-organization=883
@montereau@-location	-location=30
@chita@-location	-location=204
@florence,_alabama@-location	-location=203
@abensberg@-event	-event=16
@rochester@-product	-product=5
@dean_friedman@-person	-person=23
@jackson@-organization	-organization=12
@gnu_project@-product	-product=7
@queen_maud_gulf@-location	-location=39
@kenya@-organization	-organization=337
@cleveland_lumberjacks@-organization	-organization=63
@betio@-location	-location=53
@st_augustine@-location	-location=10
@greer@-person	-person=3
@buddha@-organization	-organization=3
@griffin@-person	-person=43
@k3@-organization	-organization=3
@cotabato@-location	-location=162
@western_fair@-location	-location=26
@paraguay@-art	-art=1
@double_mountain_fork_brazos_river@-location	-location=47
@piano@-broadcast_program	-broadcast_program=6
@kg@-location	-location=1
@the_door@-art	-art=24
@bruce_bochy@-person	-person=82
@vidocq@-person	-person=3
@childhood@-art	-art=19
@old_javanese@-language	-language=60
@fort_vancouver@-location	-location=243
@nuri@-person	-person=1
@further@-religion-religion	-religion-religion=1
@doe@-location	-location=4
@afterlife@-product	-product=4
@the_cowboys@-broadcast_program	-broadcast_program=7
@spanish@-people-ethnicity	-people-ethnicity=2077
@busan@-event	-event=2
@clark_field@-location	-location=50
@lions@-person	-person=5
@gasoline@-art	-art=17
@han_shizhong@-person	-person=22
@new_atlantis@-art	-art=43
@main_article@-person	-person=10
@u.s._department_of_homeland_security@-organization	-organization=30
@cuyama_river@-location	-location=23
@tea_for_the_tillerman@-art	-art=24
@william_smyth@-person	-person=41
@simple_plan@-art	-art=13
@the_first@-person	-person=1
@tribeca@-product	-product=9
@belgian@-food	-food=1
@victoria@-organization	-organization=551
@ed_lewis@-person	-person=28
@electra@-location	-location=17
@mercury_theatre@-location	-location=13
@petra@-art	-art=1
@campeonato_brasileiro_série_b@-organization	-organization=282
@platform@-art	-art=28
@are_we_there_yet?@-art	-art=30
@pennsylvania_dutch@-language	-language=35
@tvg@-organization	-organization=26
@beroea@-person	-person=2
@chief_of_staff@-person	-person=3
@alpocalypse@-art	-art=32
@st_stephen@-location	-location=17
@baptized@-religion-religion	-religion-religion=275
@secessionist_movements_of_canada@-organization	-organization=21
@french_division_1@-organization	-organization=23
@galileo@-broadcast_program	-broadcast_program=8
@saralee_thungthongkam@-person	-person=39
@argent@-person	-person=106
@district_attorney@-organization	-organization=2
@senator@-product	-product=9
@silkwood@-art	-art=44
@bela@-living_thing	-living_thing=2
@gipsies@-people-ethnicity	-people-ethnicity=6
@blackmoor@-product	-product=35
@sierra_maestra@-person	-person=3
@berkeley@-location	-location=1207
@the_color_of_pomegranates@-art	-art=20
@drama@-award	-award=1
@mikhail_bakhtin@-person	-person=101
@dive@-location	-location=3
@bernhard_goetzke@-person	-person=35
@walden_galleria@-location	-location=23
@dutch_top_40@-event	-event=383
@chenoa@-location	-location=11
@piri_reis@-person	-person=71
@his_assassination@-event	-event=22
@kepler@-product	-product=68
@world_masterpiece_theater@-person	-person=1
@constance@-product	-product=1
@stanley@-organization	-organization=4
@polia_bombycina@-living_thing	-living_thing=37
@daniel_neal@-person	-person=30
@gardermoen_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=42
@bag_raiders@-art	-art=4
@arado@-organization	-organization=34
@gardes_du_corps@-title	-title=1
@alum_creek@-location	-location=22
@gould@-person	-person=75
@saturn@-god	-god=134
@grey_goose@-art	-art=3
@west_frankfort,_illinois@-location	-location=29
@michael_reaves@-person	-person=57
@mary_hopkin@-person	-person=157
@paulina@-location	-location=9
@july_2@-time	-time=261
@skoda@-organization	-organization=33
@android_kikaider@-broadcast_program	-broadcast_program=26
@renzo_furlan@-person	-person=37
@the_yards@-person	-person=1
@let_love_in@-art	-art=27
@jarle_bernhoft@-person	-person=22
@sadko@-product	-product=2
@san_jacinto,_california@-location	-location=175
@sis@-location	-location=46
@suffolk_downs@-location	-location=74
@uni@-living_thing	-living_thing=2
@benambra@-location	-location=22
@horace_mann@-location	-location=2
@harpers_ferry@-product	-product=1
@alma@-person	-person=11
@warren@-organization	-organization=17
@whitby@-product	-product=2
@essaouira@-location	-location=115
@nazilli@-location	-location=28
@ruhleben@-location	-location=30
@bondo@-location	-location=44
@sherbrooke@-product	-product=1
@louie@-product	-product=1
@scots@-language	-language=676
@savoia-marchetti_sm.79@-product	-product=79
@christina@-person	-person=70
@province_of_canada@-organization	-organization=1
@udf@-organization	-organization=172
@chinese_emperor@-title	-title=14
@mountains@-art	-art=17
@the_expression_of_the_emotions_in_man_and_animals@-art	-art=44
@vuelta@-art	-art=14
@queen's@-location	-location=55
@napoleonic@-event	-event=75
@the_haunted@-person	-person=149
@uk@-organization	-organization=30
@harmony@-organization	-organization=21
@peter_karlsson@-person	-person=20
@belvedere@-person	-person=9
@sumba@-organization	-organization=1
@dann_thomas@-person	-person=28
@mayor_of_galway@-title	-title=140
@bsn@-education-educational_degree	-education-educational_degree=26
@metro_station@-transit	-transit=37
@hms_bulwark@-product	-product=39
@george_v@-location	-location=2
@portuguese@-internet-website	-internet-website=2
@loews@-organization	-organization=31
@the_commercial_appeal@-art	-art=68
@ballymoney@-location	-location=153
@bank_of_baroda@-organization	-organization=107
@harelbeke@-organization	-organization=1
@ash@-person	-person=268
@chancellor_of_the_exchequer@-person	-person=1
@the_hill@-location	-location=46
@anatoli_vasiliev@-person	-person=258
@västernorrland_county@-location	-location=138
@gates@-broadcast_program	-broadcast_program=5
@gary@-location	-location=10
@dickies@-organization	-organization=30
@franck@-person	-person=91
@ikebukuro_west_gate_park@-broadcast_program	-broadcast_program=8
@radio_farda@-organization	-organization=30
@ddt@-organization	-organization=17
@chloé@-organization	-organization=93
@pennsylvania-reading_seashore_lines@-organization	-organization=52
@paul_lewis@-person	-person=23
@united_arab_emirates_air_force@-organization	-organization=64
@sami@-people-ethnicity	-people-ethnicity=375
@houston@-person	-person=33
@leyte_gulf@-event	-event=23
@overland@-organization	-organization=14
@carpenter@-person	-person=56
@concept@-person	-person=4
@topper@-broadcast_program	-broadcast_program=31
@wheeler@-event	-event=1
@this_mortal_coil@-person	-person=102
@james_joyce@-art	-art=4
@nightingales@-person	-person=2
@dodger@-art	-art=14
@tramway@-organization	-organization=2
@cape_torokina@-event	-event=2
@japanese_invasion@-event	-event=26
@mala@-art	-art=10
@house_of_representatives@-event	-event=12
@2014@-award	-award=2
@seesaw@-art	-art=32
@master_of_puppets@-art	-art=102
@sbs@-broadcast-tv_channel	-broadcast-tv_channel=1
@bartók@-person	-person=293
@col@-art	-art=1
@line_4@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=151
@sunnybank@-organization	-organization=18
@wildcat@-location	-location=3
@oak_grove@-event	-event=3
@yarmouth,_maine@-location	-location=90
@norton@-location	-location=206
@georges_de_la_tour@-person	-person=77
@pie_in_the_sky@-broadcast_program	-broadcast_program=70
@bp@-event	-event=2
@rev@-title	-title=10
@glengarry_county@-location	-location=44
@macedonian_first_league@-organization	-organization=26
@rookery_nook@-broadcast_program	-broadcast_program=7
@vernet@-location	-location=6
@sana@-internet-website	-internet-website=5
@riccardo_scamarcio@-person	-person=26
@evan_karagias@-person	-person=31
@earl_of_sandwich@-title	-title=22
@sed@-product	-product=1
@oflag_iv-c@-location	-location=66
@italy@-event	-event=108
@monster_clown@-person	-person=31
@wish@-art	-art=86
@southeast_region@-event	-event=1
@geffen@-person	-person=1
@alan_warriner@-person	-person=39
@futurist@-title	-title=34
@a66@-product	-product=1
@valdivia@-people-ethnicity	-people-ethnicity=2
@the_sandpipers@-art	-art=2
@waitress@-title	-title=16
@minister_of_war@-title	-title=53
@rickie_fowler@-person	-person=89
@kitchener@-organization	-organization=2
@richard_l._tierney@-person	-person=49
@william_h._natcher_parkway@-location	-location=20
@pełczyce@-location	-location=40
@mbala@-language	-language=1
@queen_elizabeth's_grammar_school@-organization	-organization=24
@women's_army_corps@-organization	-organization=120
@ballet_mécanique@-art	-art=21
@frank_winfield_woolworth@-organization	-organization=1
@qingyuan@-location	-location=41
@lincoln_theological_college@-organization	-organization=23
@disco@-location	-location=2
@hvidovre_if@-organization	-organization=73
@snaith@-location	-location=31
@alice_lowe@-person	-person=39
@sky_sports@-broadcast_network	-broadcast_network=1316
@the_church_of_jesus_christ_of_latter-day_saints_in_arizona@-organization	-organization=33
@joanne@-person	-person=15
@35th_chess_olympiad@-event	-event=31
@duke_of_cambridge@-person	-person=53
@front@-organization	-organization=9
@alcohol_and_tobacco_tax_and_trade_bureau@-organization	-organization=73
@ben_davis@-person	-person=26
@anzac_cove@-location	-location=25
@carignan@-food	-food=94
@delicate_sound_of_thunder@-art	-art=34
@randy_brown@-person	-person=22
@montreal@-event	-event=37
@university_of_miami@-organization	-organization=2119
@the_flesh_eaters@-person	-person=32
@the_amazing_spiez!@-broadcast_program	-broadcast_program=23
@canary_wharf@-location	-location=374
@carlo_croccolo@-person	-person=42
@tippeligaen@-event	-event=1
@iii@-event	-event=20
@mount_roskill@-location	-location=27
@all-star_superman@-art	-art=25
@poitou@-title	-title=1
@martial_law@-person	-person=6
@avengers_assemble@-art	-art=3
@everett@-person	-person=11
@nl@-event	-event=11
@miss_international_2013@-event	-event=38
@mcmurry_university@-organization	-organization=49
@somoza@-person	-person=32
@swiss@-people-ethnicity	-people-ethnicity=23
@u.s._army@-location	-location=4
@paraguay@-people-ethnicity	-people-ethnicity=3
@glenroy@-location	-location=29
@strider@-product	-product=23
@pantone@-organization	-organization=172
@sunnah@-art	-art=227
@yunnan@-location	-location=2560
@thunb.@-person	-person=29
@the_ghosts_of_berkeley_square@-art	-art=27
@adairsville@-location	-location=18
@rems@-location	-location=1
@indo-european@-language	-language=59
@glenmore@-location	-location=19
@american_society_for_reproductive_medicine@-organization	-organization=23
@thomas_worthington@-organization	-organization=2
@synthesizer@-title	-title=1
@me-tv@-broadcast_network	-broadcast_network=300
@schleswig-holstein@-product	-product=7
@sunday@-location	-location=2
@nanking@-broadcast_program	-broadcast_program=21
@field_hockey@-event	-event=46
@murau@-location	-location=34
@jason_dungjen@-person	-person=20
@vole@-living_thing	-living_thing=18
@ard@-event	-event=1
@41@-location	-location=30
@aina@-art	-art=3
@coulommiers@-food	-food=2
@henry_cabot_lodge,_jr.@-person	-person=187
@parnassus@-art	-art=16
@mittlere_reife@-education-educational_degree	-education-educational_degree=25
@tela@-location	-location=39
@oscar@-broadcast_program	-broadcast_program=1
@ella_fitzgerald@-person	-person=1706
@2005_european_championship@-event	-event=25
@poitou@-location	-location=353
@confederate_congress@-location	-location=1
@niška_banja@-location	-location=32
@the_no._1_ladies'_detective_agency@-art	-art=56
@mad_about_you@-art	-art=13
@acrolepiidae@-living_thing	-living_thing=112
@florizel_glasspole@-person	-person=25
@dia@-language	-language=1
@east_of_eden@-art	-art=138
@san_jose_del_monte@-location	-location=39
@catamaran@-organization	-organization=1
@partisans@-organization	-organization=224
@nettwerk_records@-broadcast_program	-broadcast_program=1
@bethpage@-location	-location=49
@rhubarb@-location	-location=1
@homecoming@-broadcast_program	-broadcast_program=2
@golden_village@-location	-location=10
@lamballe@-location	-location=26
@kurobe@-location	-location=32
@etruria@-language	-language=1
@yojimbo@-art	-art=73
@denny_carmassi@-person	-person=51
@stormont@-title	-title=1
@bukit_timah@-location	-location=109
@chattanooga@-organization	-organization=80
@upland@-location	-location=97
@prometheus_books@-organization	-organization=164
@mtn@-organization	-organization=91
@green_bay_packers@-event	-event=168
@kennedy@-broadcast_program	-broadcast_program=9
@tamil_nadu@-organization	-organization=64
@emilio_de'_cavalieri@-person	-person=39
@e65@-location	-location=75
@arrival@-event	-event=4
@aerials@-art	-art=14
@locus@-art	-art=178
@centra@-organization	-organization=25
@sean_paul@-broadcast_program	-broadcast_program=1
@the_adventurer@-art	-art=14
@ned_hanlan@-person	-person=34
@amarillo@-organization	-organization=22
@san_francisco_49ers@-organization	-organization=4053
@the_odyssey@-broadcast_program	-broadcast_program=25
@bruce_jenner@-person	-person=93
@hunt@-person	-person=276
@mr._t@-art	-art=1
@cinderella_man@-art	-art=114
@publishing_triangle@-organization	-organization=53
@fate_marable@-person	-person=34
@lemonade@-food	-food=21
@united_democrats_of_hong_kong@-organization	-organization=36
@go-sakuramachi@-person	-person=20
@nakayama@-person	-person=5
@melbourne's@-organization	-organization=11
@allectus@-person	-person=37
@john_marshall_high_school@-organization	-organization=55
@zealandia@-product	-product=3
@210@-product	-product=5
@allianz@-location	-location=1
@tesseract@-person	-person=25
@violet@-art	-art=46
@hebe@-location	-location=3
@batman_begins@-art	-art=377
@king_david_hotel_bombing@-event	-event=38
@walter@-organization	-organization=5
@kerner@-food	-food=27
@nco@-organization	-organization=3
@provo@-location	-location=361
@gmina_warlubie@-location	-location=36
@breckenridge,_minnesota@-location	-location=25
@diggers@-organization	-organization=81
@hafslund@-location	-location=10
@ozone@-location	-location=3
@delinquent_habits@-art	-art=3
@ural@-location	-location=232
@huastec@-language	-language=4
@repo_man@-art	-art=73
@the_real_ghostbusters@-broadcast_program	-broadcast_program=176
@aberdeen@-location	-location=435
@winnipeg@-person	-person=1
@budgie@-person	-person=10
@whyteleafe@-location	-location=24
@dinah_shore@-person	-person=416
@gbc@-product	-product=23
@hms_warrior@-product	-product=56
@beeld@-art	-art=22
@rialto@-location	-location=109
@the_canterville_ghost@-broadcast_program	-broadcast_program=8
@labrador@-location	-location=1001
@yvonne_sanson@-person	-person=22
@google_earth@-product	-product=459
@ladybird@-living_thing	-living_thing=12
@sublette@-location	-location=17
@john_power@-person	-person=26
@beaver_river@-location	-location=138
@secretary_of_state_for_wales@-title	-title=281
@alexander_medvedev@-person	-person=22
@drama@-person	-person=4
@ivor@-event	-event=1
@larkana@-location	-location=132
@scion@-art	-art=22
@dale@-location	-location=88
@the_animals@-person	-person=447
@japan_expo@-event	-event=34
@kington@-organization	-organization=1
@pentagon@-organization	-organization=26
@wheels@-art	-art=28
@s._j._perelman@-person	-person=66
@finnish_democratic_republic@-location	-location=26
@cinnamon@-food	-food=62
@studiolo_of_francesco_i@-art	-art=21
@pacific@-art	-art=2
@pagsanjan@-event	-event=1
@henry_barkly@-person	-person=36
@poi_dog_pondering@-person	-person=38
@m@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=58
@pepper_rodgers@-person	-person=36
@saka@-language	-language=4
@eastern_suburbs@-location	-location=112
@coushatta@-location	-location=53
@princes_risborough@-location	-location=1
@pre@-location	-location=1
@higham@-person	-person=1
@mutt_carey@-person	-person=29
@trentino@-location	-location=702
@moreno@-product	-product=2
@wolsey@-art	-art=1
@lang@-person	-person=17
@guinea@-event	-event=1
@morgan@-product	-product=5
@the_abbey@-organization	-organization=1
@didyma@-living_thing	-living_thing=1
@roger_craig@-person	-person=132
@digby@-location	-location=43
@edgware@-organization	-organization=1
@six@-organization	-organization=2
@the_incredible_hulk@-broadcast_program	-broadcast_program=249
@the_sugarcubes@-person	-person=97
@bowdoin@-organization	-organization=28
@sirius@-art	-art=32
@arvada@-location	-location=50
@afar@-location	-location=23
@kerala_state_film_award@-award	-award=131
@waterworld@-art	-art=89
@tench@-person	-person=8
@the_manhattans@-person	-person=55
@psyche@-living_thing	-living_thing=5
@ibiza@-location	-location=870
@shashi_tharoor@-person	-person=104
@burlington,_ontario@-location	-location=211
@mauril_bélanger@-person	-person=21
@tauro@-organization	-organization=46
@lone_star_college_system@-organization	-organization=40
@university_of_newcastle@-organization	-organization=119
@30@-location	-location=36
@guantánamo_bay@-location	-location=231
@chittoor@-location	-location=153
@saarland_university@-organization	-organization=134
@primitive_irish@-language	-language=34
@santee@-location	-location=48
@general_dynamics@-organization	-organization=627
@death_row@-art	-art=4
@saint-lô@-location	-location=259
@terence_fisher@-person	-person=78
@hiern@-person	-person=88
@night_watch@-art	-art=128
@monkey_island@-location	-location=8
@international_affairs@-art	-art=32
@outsiders@-art	-art=154
@jonathan_ogden@-person	-person=42
@gmina_adamów@-location	-location=39
@class_350@-product	-product=27
@upjohn@-person	-person=1
@strike@-product	-product=1
@tigerbeat6@-organization	-organization=72
@audubon@-organization	-organization=1
@colombia@-organization	-organization=531
@jimmy_mack@-person	-person=5
@l.d._50@-art	-art=21
@caa@-organization	-organization=183
@regina_belle@-person	-person=117
@sweet_surrender@-broadcast_program	-broadcast_program=4
@breadalbane@-product	-product=5
@kakavand-e_sharqi_rural_district@-location	-location=72
@ghost_hunters@-product	-product=2
@loma_prieta@-location	-location=16
@pau@-food	-food=1
@sudanese@-language	-language=3
@amarna@-organization	-organization=1
@hr@-language	-language=2
@aspen_art_museum@-location	-location=22
@tv_puls@-broadcast_network	-broadcast_network=20
@köpenick@-location	-location=83
@keep_of_kalessin@-person	-person=31
@southern_mississippi@-organization	-organization=32
@big_top_pee-wee@-art	-art=30
@dinosaur@-art	-art=70
@independent_schools_association@-organization	-organization=30
@kew@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@sørvágur@-location	-location=32
@clarion@-organization	-organization=9
@pierre-paul_prud'hon@-person	-person=26
@grand_duke_of_tuscany@-location	-location=17
@cpa@-organization	-organization=20
@chelsea@-person	-person=55
@focus@-computer-programming_language	-computer-programming_language=16
@cameronians@-organization	-organization=29
@daegu_metro_line_2@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=26
@skylon@-art	-art=2
@grambling_state_university@-organization	-organization=216
@birch@-person	-person=100
@women's@-organization	-organization=84
@subsonica@-person	-person=34
@white_sox@-organization	-organization=132
@maisonneuve@-art	-art=18
@duncan_ban_macintyre@-person	-person=23
@manouchehr_mottaki@-person	-person=43
@tuskegee_syphilis_experiment@-event	-event=31
@dwarf@-disease	-disease=80
@troy@-person	-person=8
@craig_stevens@-person	-person=105
@acoustic_guitars@-person	-person=1
@moskva@-product	-product=15
@columbus_buckeyes@-organization	-organization=37
@adp@-person	-person=1
@carl_correns@-person	-person=27
@bob_stoops@-person	-person=114
@roy_porter@-person	-person=50
@radha@-god	-god=251
@david_mallet@-person	-person=61
@restoration_of_the_monarchy@-event	-event=73
@cris_villanueva@-person	-person=20
@expedition@-product	-product=14
@trainer@-medicine-medical_treatment	-medicine-medical_treatment=1
@saudi_arabia@-person	-person=1
@hydro-québec@-organization	-organization=273
@cartel@-person	-person=59
@balzac@-person	-person=118
@ena@-broadcast_program	-broadcast_program=1
@andrew_o'connor@-person	-person=28
@dependence@-disease	-disease=14
@riot@-organization	-organization=9
@malaya@-event	-event=61
@united_states_marshal@-title	-title=1
@kingdom_of_tungning@-location	-location=52
@playmakers@-broadcast_program	-broadcast_program=34
@the_cure@-art	-art=19
@gelug@-religion-religion	-religion-religion=211
@british_expeditionary_force@-organization	-organization=872
@monarchist_league_of_canada@-organization	-organization=30
@tokugawa_tsunayoshi@-person	-person=93
@little_eyolf@-art	-art=34
@attack@-event	-event=127
@kentucky@-title	-title=2
@kings_point@-art	-art=3
@co-operative_party@-organization	-organization=101
@polk@-person	-person=26
@mit@-product	-product=4
@frank_hannon@-person	-person=30
@donald_crowhurst@-person	-person=24
@chichester@-person	-person=8
@damia@-person	-person=20
@noah@-person	-person=25
@north_west@-organization	-organization=8
@hearts_and_bones@-broadcast_program	-broadcast_program=4
@filmfare_award@-event	-event=2
@new_england_patriots@-event	-event=132
@tube@-location	-location=5
@hochi_film_award@-award	-award=92
@egyptian@-language	-language=253
@eni@-person	-person=11
@wizna@-event	-event=1
@keppel@-location	-location=17
@xiang@-language	-language=22
@morning_star@-product	-product=2
@jack@-location	-location=16
@lussier@-location	-location=1
@the_funtastic_world_of_hanna-barbera@-broadcast_program	-broadcast_program=36
@exile@-organization	-organization=1
@slovenia@-person	-person=1
@san_carlos_seminary@-organization	-organization=20
@waterloo@-art	-art=159
@charleston,_south_carolina@-event	-event=5
@que_sera_sera@-broadcast_program	-broadcast_program=3
@the_cry_of_love@-art	-art=26
@lemur@-living_thing	-living_thing=28
@grifo@-product	-product=2
@salisbury_cathedral@-location	-location=359
@judicial_and_bar_council@-organization	-organization=33
@artemisia_vulgaris@-living_thing	-living_thing=63
@popov@-person	-person=39
@john_shalikashvili@-person	-person=37
@andrew_evans@-person	-person=25
@brusque@-organization	-organization=16
@shoshoni@-people-ethnicity	-people-ethnicity=2
@townes_van_zandt@-art	-art=3
@airheads@-art	-art=47
@birds_of_prey@-location	-location=9
@abc_tv@-broadcast_network	-broadcast_network=407
@kōji_kumeta@-person	-person=21
@norfolk_southern_railway@-location	-location=936
@czechs@-location	-location=4
@san@-person	-person=6
@knife_party@-person	-person=62
@giuseppe_meazza@-location	-location=3
@suri@-people-ethnicity	-people-ethnicity=14
@nashville_municipal_auditorium@-location	-location=35
@social@-living_thing	-living_thing=1
@national_champion@-event	-event=18
@grey_goose@-food	-food=22
@stony_plain_eagles@-organization	-organization=26
@cataluña@-art	-art=25
@hawkers@-title	-title=22
@villanova@-organization	-organization=243
@barham@-product	-product=7
@inuit@-body_part	-body_part=1
@ste._genevieve@-location	-location=67
@princess_eugenie_of_york@-person	-person=22
@john_paul_jones@-person	-person=714
@cece_winans@-person	-person=132
@lúnasa@-person	-person=23
@alicia_coppola@-person	-person=26
@craig_hutchison@-person	-person=20
@ted_templeman@-person	-person=99
@steven_arnold@-person	-person=40
@ponta_delgada@-organization	-organization=1
@lawrence,_kansas@-organization	-organization=1
@david_behrman@-person	-person=36
@highland@-product	-product=4
@campus@-organization	-organization=11
@ireland's@-organization	-organization=21
@radboud_university_nijmegen@-organization	-organization=161
@x_factor@-art	-art=3
@southern_sons@-person	-person=23
@matt_nagy@-person	-person=32
@creighton@-organization	-organization=53
@plan_9@-product	-product=75
@queer_as_folk@-art	-art=67
@soleyman_rural_district@-location	-location=29
@kaiser@-food	-food=1
@norman_spinrad@-person	-person=107
@sedgefield@-location	-location=155
@waste@-location	-location=1
@rikard_bergh@-person	-person=25
@the_panics@-art	-art=1
@woodburn@-location	-location=65
@bolesław_leśmian@-person	-person=26
@montigny-le-bretonneux@-organization	-organization=7
@1968_federal_election@-event	-event=101
@nature@-person	-person=37
@herrnhut@-religion-religion	-religion-religion=1
@amba@-person	-person=9
@cádiz@-organization	-organization=51
@serer_people@-people-ethnicity	-people-ethnicity=79
@murrough_o'brien,_1st_earl_of_inchiquin@-person	-person=34
@tully@-location	-location=18
@lemuria@-person	-person=18
@severna_park@-person	-person=1
@jordan_hill@-person	-person=28
@catwoman@-art	-art=81
@karakalpak@-people-ethnicity	-people-ethnicity=11
@macedonia@-people-ethnicity	-people-ethnicity=4
@jigsaw@-organization	-organization=9
@pr@-location	-location=24
@fruit@-art	-art=3
@pavia@-organization	-organization=94
@buzzfeed@-art	-art=69
@erich_warsitz@-person	-person=21
@m-55@-product	-product=1
@1984@-organization	-organization=5
@jeolla@-location	-location=98
@orchid@-person	-person=28
@the_stage@-art	-art=286
@milazzo@-event	-event=2
@agnes_martin@-person	-person=88
@janet_frame@-person	-person=64
@texarkana_college@-organization	-organization=22
@football@-event	-event=96
@royal_naval@-organization	-organization=61
@marvell@-organization	-organization=40
@taza@-person	-person=1
@ebisu@-food	-food=1
@ark@-art	-art=14
@the_corner@-location	-location=2
@fernando_pérez_de_traba@-person	-person=23
@khwahan_district@-location	-location=36
@golden_bauhinia_awards@-award	-award=23
@bats@-organization	-organization=2
@yauco,_puerto_rico@-location	-location=26
@tennessee@-event	-event=65
@leonia@-living_thing	-living_thing=1
@emanuel_ungaro@-person	-person=64
@matching_mole@-art	-art=2
@marsh@-event	-event=1
@laurie_holden@-person	-person=115
@tiberius_julius_aspurgus@-person	-person=53
@dravinja@-location	-location=63
@in_demand@-broadcast_network	-broadcast_network=23
@ted_gaines@-person	-person=25
@suwa@-person	-person=15
@woodward@-organization	-organization=6
@district_courts@-organization	-organization=41
@asheville@-product	-product=3
@östersund@-location	-location=354
@soul_company@-organization	-organization=21
@the_night_the_lights_went_out_in_georgia@-art	-art=27
@west_chester@-location	-location=152
@renato@-person	-person=28
@society_for_social_studies_of_science@-organization	-organization=21
@dark_days@-person	-person=1
@yeast@-food	-food=111
@vasco_da_gama@-organization	-organization=358
@the_reason@-person	-person=11
@1944@-art	-art=4
@nascar@-event	-event=4
@cabbage@-art	-art=3
@rrs_discovery@-product	-product=8
@owl@-computer-programming_language	-computer-programming_language=75
@punalur@-location	-location=95
@alexander_macfarlane@-location	-location=1
@haggard@-product	-product=2
@mrs_dalloway@-art	-art=55
@mahal@-person	-person=1
@massillon@-location	-location=113
@the_edge@-location	-location=1
@santiago@-location	-location=414
@aghora@-art	-art=4
@clear_fork@-location	-location=22
@robert_voisey@-person	-person=22
@neumann@-person	-person=17
@greyfriars@-organization	-organization=20
@mizo@-people-ethnicity	-people-ethnicity=44
@curry@-location	-location=35
@brazos@-product	-product=1
@east-west@-organization	-organization=2
@the_last_days_of_pompeii@-broadcast_program	-broadcast_program=3
@men_in_black_ii@-art	-art=129
@sophia@-person	-person=106
@clive_bunker@-person	-person=47
@dover@-organization	-organization=57
@people_first_party@-organization	-organization=74
@pont-audemer@-living_thing	-living_thing=1
@shaman@-religion-religion	-religion-religion=11
@matara_district@-location	-location=45
@national_assembly_for_wales@-location	-location=2
@negros_revolution@-event	-event=21
@hi_hi_puffy_amiyumi@-broadcast_program	-broadcast_program=57
@methodist_church@-religion-religion	-religion-religion=119
@university_of_salamanca@-location	-location=1
@jack_russell@-living_thing	-living_thing=11
@stand_by_your_man@-art	-art=38
@utah_state_university_press@-organization	-organization=23
@scorpion@-organization	-organization=2
@the_last_man_on_earth@-art	-art=37
@apalachee_province@-location	-location=27
@john,_i'm_only_dancing@-art	-art=23
@the_magic_roundabout@-art	-art=13
@angaur@-event	-event=6
@fénix@-person	-person=18
@blue@-food	-food=2
@girls_just_want_to_have_fun@-art	-art=107
@midwest@-location	-location=614
@new_guinea@-event	-event=147
@segunda_división@-organization	-organization=1846
@continental@-location	-location=73
@appalachian_spring@-art	-art=60
@great_malvern@-location	-location=2
@ado@-organization	-organization=14
@pakistan_idol@-broadcast_program	-broadcast_program=30
@do_make_say_think@-art	-art=1
@elf@-person	-person=58
@what_is_this?@-person	-person=36
@bai@-location	-location=2
@belle_vue_stadium@-location	-location=31
@ella_fitzgerald@-art	-art=2
@the_night_porter@-art	-art=32
@david_j._eicher@-person	-person=432
@beechworth@-location	-location=36
@curry@-organization	-organization=3
@manston@-location	-location=53
@aahat@-broadcast_program	-broadcast_program=21
@servilia@-person	-person=16
@murano@-product	-product=14
@sweat@-broadcast_program	-broadcast_program=8
@lillehammer@-location	-location=996
@film@-product	-product=64
@bettina@-person	-person=5
@the_coast@-person	-person=6
@loen@-location	-location=22
@wild_buckwheat@-living_thing	-living_thing=95
@finished@-event	-event=24
@burnaby@-product	-product=1
@école_polytechnique@-organization	-organization=500
@2007@-location	-location=8
@uk@-location	-location=7993
@luis_vernet@-person	-person=22
@attenborough@-person	-person=5
@money_talks@-art	-art=41
@amerika@-broadcast_program	-broadcast_program=28
@bolívar@-organization	-organization=144
@woodstock@-location	-location=632
@hearst@-location	-location=2
@black_dog@-location	-location=3
@ojibwa@-location	-location=2
@galba@-living_thing	-living_thing=3
@rewa@-organization	-organization=11
@tourcoing@-event	-event=5
@goldsboro@-organization	-organization=2
@glen_hansard@-person	-person=154
@jinul@-person	-person=25
@harvey_w._scott@-person	-person=21
@chechen_republic@-title	-title=1
@cl@-product	-product=11
@andy_narell@-person	-person=43
@scion@-product	-product=6
@catherine_ndereba@-person	-person=47
@tenryū@-person	-person=1
@lad@-organization	-organization=20
@betty_parsons@-person	-person=54
@land@-location	-location=92
@quin_snyder@-person	-person=25
@monoceros@-location	-location=55
@missing_you@-art	-art=87
@ealhswith@-person	-person=23
@only_teardrops@-art	-art=23
@freundeskreis@-person	-person=21
@george_herbert,_11th_earl_of_pembroke@-person	-person=20
@nakajima@-organization	-organization=47
@baoji@-location	-location=308
@karen_people@-people-ethnicity	-people-ethnicity=53
@holly@-person	-person=17
@hawking@-art	-art=11
@spring_valley@-location	-location=180
@romanian_parliament@-organization	-organization=27
@steinberg@-location	-location=8
@mdax@-organization	-organization=27
@gmina_czersk@-location	-location=93
@narvik@-organization	-organization=2
@on_stranger_tides@-art	-art=20
@adana@-location	-location=600
@lit@-product	-product=5
@moldavian_democratic_republic@-location	-location=68
@lil'_romeo@-art	-art=3
@james_laurinaitis@-person	-person=44
@hoseynabad_rural_district@-location	-location=96
@k_street@-broadcast_program	-broadcast_program=10
@meyrin@-location	-location=19
@teutonic@-product	-product=2
@halakhic@-art	-art=60
@rizal@-location	-location=287
@americana@-location	-location=20
@south_asian@-organization	-organization=1
@huila@-organization	-organization=1
@ironwood@-art	-art=2
@giuseppe_garibaldi@-person	-person=599
@carlisle_castle@-location	-location=78
@the_messenger@-organization	-organization=1
@bellona_foundation@-organization	-organization=26
@13th@-title	-title=1
@legion_of_honour@-title	-title=1255
@george_dance@-person	-person=47
@san_isidro@-organization	-organization=4
@dorchester@-organization	-organization=5
@parliament_of_the_united_kingdom@-organization	-organization=3495
@a10@-product	-product=2
@tn@-broadcast-tv_channel	-broadcast-tv_channel=3
@fort_donelson@-location	-location=88
@don@-title	-title=11
@mucia_tertia@-person	-person=26
@nrl@-organization	-organization=468
@scholes@-person	-person=7
@aboriginal@-location	-location=1
@robert_morris@-art	-art=1
@wake_county@-organization	-organization=2
@summit@-event	-event=9
@parliament_of_lebanon@-organization	-organization=23
@sylvester_pennoyer@-person	-person=35
@rouergue@-title	-title=4
@bladon@-location	-location=25
@romero@-living_thing	-living_thing=1
@1995_rugby_league_world_cup@-event	-event=91
@west_nyack,_new_york@-location	-location=34
@grave@-person	-person=66
@mariupol@-location	-location=186
@walk_on@-art	-art=48
@mills_corporation@-organization	-organization=39
@haywards@-organization	-organization=2
@donna_murphy@-person	-person=72
@frank_shannon@-person	-person=29
@kafka@-person	-person=81
@shane_mcconkey@-person	-person=26
@carnegie_hall_concert@-person	-person=1
@british_antarctic_territory@-title	-title=2
@oghuz@-location	-location=1
@tabasaran@-people-ethnicity	-people-ethnicity=5
@ian_hart@-person	-person=85
@anand@-location	-location=6
@whampoa@-location	-location=45
@silver@-chemistry	-chemistry=186
@roberto_clemente_coliseum@-person	-person=1
@tram@-person	-person=4
@kaidu@-person	-person=45
@piyale_pasha@-person	-person=32
@cts@-location	-location=1
@comedian@-person	-person=3
@paolo_bertolucci@-person	-person=26
@dinara@-event	-event=1
@tony_geiss@-person	-person=28
@eagle_lake@-living_thing	-living_thing=1
@busways@-transit	-transit=6
@dirty_sanchez@-person	-person=8
@17@-location	-location=36
@greg@-person	-person=91
@ted_constant_convocation_center@-location	-location=22
@hester_thrale@-person	-person=87
@fisher_body@-organization	-organization=66
@french_colonists@-event	-event=11
@the_funeral@-broadcast_program	-broadcast_program=1
@michael_tuck@-person	-person=33
@gap@-person	-person=6
@wars@-event	-event=38
@operation_desert_shield@-event	-event=299
@madison_county,_new_york@-location	-location=174
@serbs@-location	-location=16
@tamerlane@-art	-art=8
@mecca@-location	-location=2207
@melo@-person	-person=3
@louis_xvi@-event	-event=1
@cecil@-person	-person=53
@kirk_ella@-location	-location=21
@marching_band@-art	-art=1
@tbs@-product	-product=1
@central@-disease	-disease=1
@mineral@-location	-location=62
@saintes@-event	-event=1
@blink@-organization	-organization=1
@fania_all-stars@-person	-person=76
@uefa_champions_league@-organization	-organization=4414
@duke_of_somerset@-title	-title=82
@class_143@-product	-product=32
@lenape@-people-ethnicity	-people-ethnicity=696
@black_heritage_trail@-location	-location=24
@agneepath@-art	-art=45
@john_corbett@-location	-location=1
@andechs@-title	-title=6
@betawi@-location	-location=1
@bathurst_street@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@member_of_parliament@-organization	-organization=514
@cleve@-event	-event=1
@trucks@-product	-product=5
@97th_air_mobility_wing@-organization	-organization=25
@ananda@-art	-art=10
@lindisfarne@-person	-person=96
@royal_naval_reserve@-organization	-organization=272
@colonel_sanders@-person	-person=72
@cky@-art	-art=12
@the_haunted@-art	-art=8
@severo_ochoa@-person	-person=58
@north_america@-product	-product=2
@new_college@-organization	-organization=24
@crows@-people-ethnicity	-people-ethnicity=8
@herfølge_boldklub@-organization	-organization=35
@supernova@-person	-person=29
@seven_hills@-location	-location=63
@stork@-living_thing	-living_thing=3
@hanna-barbera@-person	-person=961
@las_vegas@-location	-location=4673
@member_of_the_legislative_assembly@-title	-title=408
@justin_peelle@-person	-person=23
@ministry_of_defense@-organization	-organization=91
@lynne_ramsay@-person	-person=46
@2007@-award	-award=17
@greensboro,_north_carolina@-location	-location=848
@infected@-disease	-disease=6
@kitzbühel@-event	-event=4
@langwarrin@-location	-location=22
@bongwater@-person	-person=39
@vlissingen@-event	-event=3
@def_jam@-broadcast_program	-broadcast_program=1
@ms-13@-organization	-organization=27
@thorpe@-person	-person=4
@münchausen_syndrome_by_proxy@-disease	-disease=23
@swedish_open@-organization	-organization=8
@michael_knowles@-person	-person=31
@government@-title	-title=4
@mongolian@-organization	-organization=1
@platinum@-location	-location=4
@v._manohar@-person	-person=49
@chinese@-organization	-organization=65
@meru@-location	-location=18
@marine@-organization	-organization=131
@tucson@-location	-location=680
@boyle,_county_roscommon@-location	-location=27
@spot@-disease	-disease=1
@joe_flacco@-person	-person=197
@la_habana@-location	-location=14
@opportunity_knocks@-art	-art=7
@thunder@-broadcast_program	-broadcast_program=46
@ploceidae@-living_thing	-living_thing=118
@maxwell@-award	-award=6
@st._paul_island@-location	-location=29
@tony_vincent@-person	-person=23
@potez@-organization	-organization=39
@all_star_wrestling@-broadcast_program	-broadcast_program=1
@momus@-person	-person=17
@commerce@-location	-location=88
@central_railway_station@-location	-location=85
@cvs@-product	-product=151
@emerald_city@-art	-art=16
@brevard_county@-organization	-organization=2
@william_behnes@-person	-person=21
@earthworks@-person	-person=17
@brian_clemens@-person	-person=61
@gosport@-location	-location=453
@911@-person	-person=97
@admiral_freebee@-person	-person=18
@killing_fields@-art	-art=3
@caldiero@-event	-event=22
@supreme_commander@-title	-title=34
@rewa@-location	-location=75
@kiro_gligorov@-person	-person=47
@falkland@-product	-product=4
@obadiah@-person	-person=51
@trebinje@-location	-location=351
@barber_institute_of_fine_arts@-location	-location=35
@washington_nationals@-person	-person=1
@a_connecticut_yankee_in_king_arthur's_court@-art	-art=125
@st._nicholas@-person	-person=32
@josefa_iloilo@-person	-person=60
@jacob_of_serugh@-person	-person=22
@altamont@-event	-event=13
@waldo@-location	-location=46
@burlingame,_california@-location	-location=94
@concorde@-location	-location=8
@bogd_khan@-location	-location=1
@zhou@-food	-food=2
@california's@-location	-location=57
@la_louvière@-organization	-organization=26
@big_four@-location	-location=1
@press_play@-person	-person=4
@velasco,_texas@-location	-location=25
@roger_of_salisbury@-person	-person=33
@singapore@-people-ethnicity	-people-ethnicity=1
@richard_smallwood@-person	-person=36
@whiplash@-person	-person=25
@guadalupe@-person	-person=1
@all_time_low@-art	-art=17
@minnetonka,_minnesota@-location	-location=48
@udo_lindenberg@-person	-person=77
@tienen@-organization	-organization=9
@cody@-broadcast_program	-broadcast_program=4
@cross_creek@-location	-location=21
@dave_koz@-person	-person=178
@heinemann@-person	-person=2
@icarus@-location	-location=5
@wallingford_(uk_parliament_constituency)@-location	-location=22
@silhouette@-organization	-organization=20
@saint-simon@-person	-person=99
@tuxedomoon@-person	-person=77
@gmina_kazanów@-location	-location=25
@dan_ford@-person	-person=25
@john_cadbury@-person	-person=20
@technical_university@-location	-location=1
@a_different_kind_of_truth@-art	-art=26
@new_musical_express@-art	-art=80
@atco@-organization	-organization=156
@badrinath@-location	-location=138
@dinar@-location	-location=8
@visigothic_kingdom@-people-ethnicity	-people-ethnicity=7
@zapotec@-language	-language=1
@bureau_of_political-military_affairs@-organization	-organization=24
@alibi@-person	-person=1
@gwanda_district@-location	-location=24
@aenesidemus@-art	-art=4
@pest,_hungary@-location	-location=24
@ui@-title	-title=2
@tahiti@-event	-event=1
@hiroshima@-person	-person=22
@rust@-art	-art=2
@diamond@-location	-location=13
@nandi@-living_thing	-living_thing=1
@gail@-person	-person=5
@amargosa_desert@-location	-location=36
@film_of_the_same_name@-art	-art=882
@dampier@-location	-location=62
@hasheem_thabeet@-person	-person=52
@omen@-person	-person=24
@little_white_lies@-art	-art=37
@n8@-product	-product=3
@pdl@-computer-programming_language	-computer-programming_language=10
@miss_international_2012@-organization	-organization=1
@fort_donelson@-event	-event=62
@lebanon@-people-ethnicity	-people-ethnicity=9
@fairfield@-location	-location=447
@phoenix_park_murders@-event	-event=37
@criterion@-location	-location=18
@carnic_alps@-location	-location=62
@lapeer@-location	-location=75
@van_alexander@-person	-person=25
@salsa@-art	-art=9
@louie@-person	-person=4
@shah_jahan@-person	-person=477
@ts_entertainment@-organization	-organization=50
@jeolla@-language	-language=2
@govi-altai_province@-location	-location=30
@301@-location	-location=22
@ivan_the_terrible@-person	-person=355
@tillman@-person	-person=7
@grey_goose@-organization	-organization=3
@homberg@-location	-location=42
@benedictines@-organization	-organization=24
@kolkata@-transit	-transit=2
@sondershausen@-location	-location=96
@gulf_of_salerno@-location	-location=45
@tom_felton@-person	-person=77
@jose_de_venecia,_jr.@-person	-person=32
@painkiller@-medicine-medical_treatment	-medicine-medical_treatment=3
@sd@-location	-location=41
@glasgow_north_east@-event	-event=3
@vanilla@-living_thing	-living_thing=11
@king_george@-organization	-organization=1
@men@-art	-art=8
@aas@-organization	-organization=11
@saint_joseph's@-organization	-organization=83
@morpho@-organization	-organization=5
@duchess@-art	-art=9
@sporting_da_covilhã@-organization	-organization=33
@december_2001_parliamentary_election@-event	-event=21
@monaco@-title	-title=1
@rotax@-product	-product=1
@john_wesley_harding@-art	-art=55
@glocester,_rhode_island@-location	-location=20
@league_of_wales@-event	-event=1
@modern@-religion-religion	-religion-religion=1
@charles_sturt@-location	-location=3
@chowchilla@-location	-location=34
@the_united_states_of_america@-art	-art=3
@finch@-living_thing	-living_thing=1
@sabugal@-location	-location=14
@john_muir_trust@-organization	-organization=26
@city_of_london_freemen's_school@-organization	-organization=31
@glenwood@-location	-location=139
@m4@-art	-art=2
@bourne@-person	-person=1
@pepin@-person	-person=51
@emperor_of_austria@-person	-person=5
@lonsdale@-person	-person=2
@i_against_i@-art	-art=18
@danielson@-person	-person=33
@nikita@-location	-location=1
@heartbreak_hotel@-art	-art=166
@alfred_the_great@-product	-product=1
@the_illustrated_man@-art	-art=47
@11@-art	-art=76
@antoine@-person	-person=37
@celle@-event	-event=1
@chuck_schumer@-person	-person=175
@lae@-product	-product=1
@nusrat_hussain@-person	-person=26
@buzău@-organization	-organization=1
@black_velvet@-food	-food=3
@glidden@-location	-location=10
@newbridge@-location	-location=165
@cripple_creek@-art	-art=3
@the_league_of_extraordinary_gentlemen@-art	-art=240
@nanaimo@-location	-location=395
@the_church@-person	-person=222
@renegades@-person	-person=9
@84@-event	-event=6
@cousins@-location	-location=2
@marion_county,_indiana@-location	-location=52
@southern_cross@-organization	-organization=1
@duchesne@-person	-person=13
@henrik_shipstead@-person	-person=37
@united_states@-broadcast_program	-broadcast_program=9
@delta@-organization	-organization=96
@königgrätz@-event	-event=21
@vicksburg@-event	-event=84
@they@-organization	-organization=2
@kennington@-organization	-organization=1
@yugoslavs@-people-ethnicity	-people-ethnicity=354
@johnny_appleseed@-art	-art=4
@system_of_a_down@-art	-art=13
@yorkshire_terrier@-living_thing	-living_thing=92
@tashkent@-event	-event=7
@bow_river@-location	-location=273
@palmetto@-organization	-organization=12
@asom_gana_parishad@-organization	-organization=60
@the_orphanage@-organization	-organization=15
@theresa_russell@-person	-person=99
@hello_sailor@-person	-person=34
@anderson_cooper@-person	-person=210
@sea@-living_thing	-living_thing=1
@eros@-god	-god=181
@rabun@-art	-art=4
@pinjar@-location	-location=7
@james_blackshaw@-person	-person=21
@moulton@-organization	-organization=8
@robert_owen@-person	-person=246
@people's_republic_of_china@-organization	-organization=7
@hubertus@-location	-location=8
@rosemary_clooney@-art	-art=1
@rookwood@-location	-location=11
@nikos_karvelas@-person	-person=135
@max_middleton@-person	-person=81
@lola@-broadcast_program	-broadcast_program=2
@f@-product	-product=102
@suzuki@-organization	-organization=709
@bickley@-organization	-organization=28
@ardennes_offensive@-event	-event=40
@phoebus@-god	-god=1
@khan@-person	-person=16
@lynx@-living_thing	-living_thing=81
@ramapo@-product	-product=1
@corps_of_engineers@-title	-title=11
@canyonlands_national_park@-location	-location=106
@lough_neagh@-location	-location=212
@gila_monster@-living_thing	-living_thing=38
@boyfriend@-person	-person=36
@torres@-location	-location=24
@atlanta,_georgia@-location	-location=288
@east_indiaman@-product	-product=305
@robert_p._casey@-person	-person=41
@heat_wave@-event	-event=3
@taveta@-location	-location=18
@love_and_rockets@-person	-person=100
@blue_springs@-location	-location=38
@berta@-people-ethnicity	-people-ethnicity=25
@1st_battalion@-location	-location=1
@steel_angel_kurumi@-broadcast_program	-broadcast_program=52
@southern@-broadcast_network	-broadcast_network=17
@blow_by_blow@-broadcast_program	-broadcast_program=1
@backbone@-person	-person=1
@scott_of_the_antarctic@-person	-person=3
@boxer@-organization	-organization=12
@norwegian_confederation_of_trade_unions@-organization	-organization=149
@rockefeller_foundation@-organization	-organization=927
@jill_sobule@-person	-person=91
@j._t._walsh@-person	-person=78
@kookaburra@-organization	-organization=6
@geir_haarde@-person	-person=49
@ellery_queen@-broadcast_program	-broadcast_program=49
@u.s._route_12@-location	-location=167
@dca@-location	-location=3
@randolph@-product	-product=15
@hohenzollern-hechingen@-person	-person=1
@sweat@-body_part	-body_part=1
@chowan_university@-organization	-organization=26
@ronciglione@-location	-location=21
@biasca@-location	-location=51
@s4@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=10
@huangpu_district@-location	-location=43
@the_specials@-art	-art=14
@concord@-person	-person=1
@barry_lyndon@-art	-art=159
@itc@-chemistry	-chemistry=1
@maria_i@-person	-person=39
@middlebury@-organization	-organization=38
@stigmella_minusculella@-living_thing	-living_thing=29
@john_boccieri@-person	-person=21
@yanbian_korean_autonomous_prefecture@-location	-location=51
@veliko_tarnovo@-location	-location=221
@c3@-product	-product=17
@marat@-art	-art=87
@tuscaloosa@-location	-location=512
@mgh@-art	-art=16
@oman@-organization	-organization=274
@dakota@-people-ethnicity	-people-ethnicity=156
@mcg@-person	-person=93
@jing@-title	-title=1
@davao@-person	-person=1
@chiasso@-location	-location=143
@queen_anne-marie_of_greece@-person	-person=29
@betty@-product	-product=13
@marstrand@-event	-event=2
@department_of_finance@-title	-title=1
@pieces@-art	-art=20
@marconi@-organization	-organization=119
@george_eastman_house@-location	-location=303
@punjab@-organization	-organization=53
@tha_eastsidaz@-art	-art=2
@north_shore_city@-location	-location=103
@national_consumers_league@-organization	-organization=39
@atkinson@-location	-location=38
@grievance@-art	-art=26
@2004@-location	-location=1
@demon_hunter@-person	-person=106
@uss_chesapeake@-product	-product=39
@egypt@-people-ethnicity	-people-ethnicity=6
@northern_illinois@-location	-location=36
@vladimir_radmanović@-person	-person=28
@villa_gesell@-location	-location=28
@caldiero@-location	-location=16
@mostek@-organization	-organization=20
@troubles@-art	-art=25
@the_great_waldo_pepper@-art	-art=38
@middle_east@-event	-event=40
@shajar_al-durr@-person	-person=24
@earshot@-person	-person=29
@los_angeles_memorial_sports_arena@-location	-location=108
@rock_and_roll@-art	-art=17
@big_boys@-product	-product=2
@animator@-title	-title=24
@canaanite@-religion-religion	-religion-religion=24
@romeo!@-broadcast_program	-broadcast_program=47
@golden_player@-event	-event=1
@narus@-organization	-organization=6
@fort_william@-location	-location=223
@stand_by_me@-broadcast_program	-broadcast_program=4
@ehc_münchen@-organization	-organization=53
@eastland@-location	-location=53
@fun@-person	-person=81
@wedgwood@-organization	-organization=171
@pygopodidae@-living_thing	-living_thing=23
@koga@-location	-location=27
@brăila@-location	-location=252
@yakama_indian_reservation@-location	-location=36
@prussians@-people-ethnicity	-people-ethnicity=34
@epinotia_signatana@-living_thing	-living_thing=25
@jon_hall@-person	-person=81
@ilium@-body_part	-body_part=56
@ossetian@-location	-location=2
@sir_stafford_cripps@-person	-person=22
@wallenstein@-product	-product=2
@john_clark@-person	-person=87
@ed_thigpen@-person	-person=65
@fort_saskatchewan@-location	-location=109
@daks_tournament@-event	-event=22
@grumman@-organization	-organization=228
@general_council_of_the_bar@-organization	-organization=20
@battle_of_roliça@-event	-event=21
@world_of_tiers@-art	-art=21
@sangha@-title	-title=256
@bothell@-organization	-organization=2
@erik_balling@-person	-person=49
@kofun@-location	-location=30
@strand@-computer-programming_language	-computer-programming_language=1
@swanton@-organization	-organization=1
@handley_page_heyford@-product	-product=28
@lazarus@-person	-person=170
@knuth@-person	-person=20
@colonial_athletic_association@-organization	-organization=577
@whitehaven_rlfc@-organization	-organization=26
@dinosaurs@-broadcast_program	-broadcast_program=88
@271@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=12
@apac@-organization	-organization=1
@anarsia_spartiella@-living_thing	-living_thing=26
@wordpress@-product	-product=273
@grand_duchy_of_moscow@-location	-location=437
@bob_orton,_jr.@-person	-person=41
@yoshiki_district@-location	-location=36
@teddy_thompson@-art	-art=2
@caesars@-organization	-organization=1
@raven@-product	-product=2
@international_game_fish_association@-organization	-organization=35
@tetsuya_takahashi@-person	-person=26
@benvenuto_cellini@-art	-art=74
@emerald_city@-location	-location=1
@będzin_county@-location	-location=67
@elector_palatine@-location	-location=11
@bonavista@-person	-person=1
@sevilla_atlético@-organization	-organization=67
@brisbane@-person	-person=7
@worshipful_company_of_drapers@-organization	-organization=47
@lin@-location	-location=9
@ian_roberts@-person	-person=69
@cartoon_network@-broadcast_network	-broadcast_network=11
@canadian_pacific@-art	-art=6
@majority@-event	-event=1
@a_clash_of_kings@-art	-art=32
@new_york,_susquehanna_and_western_railway@-product	-product=105
@tramway@-location	-location=20
@werder@-location	-location=30
@ada@-person	-person=20
@palisades_park@-location	-location=41
@press@-title	-title=7
@lyme_regis@-organization	-organization=1
@pennsylvania_state_senate@-organization	-organization=455
@the_narrows@-location	-location=49
@css@-organization	-organization=2894
@regent@-person	-person=23
@peel_sessions@-art	-art=10
@danio@-living_thing	-living_thing=23
@nrj_music_award@-award	-award=28
@di@-organization	-organization=3
@harmaja@-person	-person=4
@daphne@-location	-location=34
@durham@-person	-person=2
@tgif@-location	-location=2
@chain@-person	-person=63
@torgny_söderberg@-person	-person=23
@pedro_fernández@-person	-person=76
@broadwood@-person	-person=3
@forrest_sherman@-person	-person=21
@the_watchtower@-art	-art=35
@serrano@-location	-location=1
@chrysler@-product	-product=1
@oceana@-person	-person=37
@european_environment_agency@-organization	-organization=89
@gmina_przytyk@-location	-location=39
@socialist_standard@-art	-art=29
@robert_casadesus@-person	-person=42
@acc@-event	-event=4
@lothair@-location	-location=1
@shadwell@-person	-person=5
@so_romorantin@-organization	-organization=23
@ho@-location	-location=46
@erbil@-location	-location=122
@nighthawks@-broadcast_program	-broadcast_program=7
@84@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@santa_fe_film_festival@-event	-event=26
@old_wanderers@-location	-location=34
@closter,_new_jersey@-location	-location=22
@yellowjackets@-person	-person=82
@harvey_penick@-person	-person=25
@liberation@-event	-event=36
@gymnasium@-location	-location=8
@uss_cole@-product	-product=23
@necker_island@-location	-location=57
@badminton@-organization	-organization=1
@dolly_ahluwalia@-person	-person=20
@aida@-organization	-organization=10
@glenbrook@-event	-event=1
@the_collective@-art	-art=8
@seabrook@-location	-location=80
@gore@-person	-person=14
@thai@-living_thing	-living_thing=2
@william_morris_davis@-person	-person=26
@rat@-location	-location=3
@ponza@-location	-location=72
@jabi@-location	-location=1
@wine@-product	-product=230
@amy_carlson@-person	-person=29
@hawker_hector@-product	-product=26
@do_you_hear_what_i_hear?@-art	-art=46
@rachel_bilson@-person	-person=91
@strong@-location	-location=21
@nalchik@-location	-location=168
@fairview@-location	-location=225
@spur_award@-award	-award=54
@goniopholis@-living_thing	-living_thing=20
@vineeth_sreenivasan@-person	-person=53
@george_christopher@-person	-person=33
@the_spongebob_squarepants_movie@-product	-product=3
@earl_of_essex@-title	-title=112
@surf_city@-art	-art=13
@reservoir@-location	-location=20
@annie@-product	-product=3
@emperor_of_the_sea@-broadcast_program	-broadcast_program=21
@manila@-living_thing	-living_thing=1
@ron_frenz@-person	-person=53
@physcomitrella_patens@-living_thing	-living_thing=23
@pegu@-location	-location=51
@aza@-location	-location=1
@goiatuba@-organization	-organization=6
@wayland's_smithy@-location	-location=20
@pompey@-location	-location=43
@96@-product	-product=7
@public_affairs@-education-educational_degree	-education-educational_degree=1
@the_best@-person	-person=5
@envy@-location	-location=3
@the_tim_conway_show@-broadcast_program	-broadcast_program=32
@harry_enfield@-person	-person=172
@whitney_young@-person	-person=50
@2001_world_series@-event	-event=82
@santa_margarita@-location	-location=17
@rwe@-organization	-organization=105
@new_york_city_opera@-organization	-organization=717
@mercia@-title	-title=1
@stuart_zender@-person	-person=30
@espoo@-location	-location=456
@languedoc@-location	-location=560
@jahangir_khan@-person	-person=46
@cr_vasco_da_gama@-organization	-organization=80
@sophie_scholl_–_the_final_days@-art	-art=21
@almendra@-art	-art=1
@maryland_terrapins@-location	-location=1
@dna@-organization	-organization=10
@sofitel@-location	-location=1
@kamahl@-person	-person=23
@october_2@-time	-time=242
@alliance_'90@-organization	-organization=197
@one_day_at_a_time@-broadcast_program	-broadcast_program=170
@san_bernard_river@-location	-location=22
@barrett_martin@-person	-person=59
@vegetable@-food	-food=40
@good_vibrations@-broadcast_program	-broadcast_program=1
@the_head_and_the_heart@-art	-art=1
@cromwellian@-organization	-organization=4
@arrival@-person	-person=10
@the_accused@-broadcast_program	-broadcast_program=3
@michael_gilbert@-person	-person=27
@the_state_within@-broadcast_program	-broadcast_program=33
@bloomberg_markets@-art	-art=56
@marine_corps_recruit_depot_parris_island@-location	-location=121
@samar@-event	-event=3
@grito_de_dolores@-event	-event=47
@châtillon@-location	-location=38
@the_guardian@-art	-art=10051
@witchblade@-broadcast_program	-broadcast_program=28
@morning@-art	-art=9
@ogdensburg@-organization	-organization=1
@us_representative@-location	-location=1
@reichenau@-language	-language=2
@alcest@-art	-art=1
@perseus@-product	-product=5
@david_christopherson@-person	-person=43
@tang_jiaxuan@-person	-person=22
@you've_got_a_friend@-broadcast_program	-broadcast_program=1
@miss_international_2012@-event	-event=48
@henri_marie_ducrotay_de_blainville@-person	-person=32
@teruo_ishii@-person	-person=34
@irises@-body_part	-body_part=34
@us_75@-location	-location=49
@northern_interior_of_british_columbia@-location	-location=38
@coluccio_salutati@-person	-person=31
@diante_do_trono@-person	-person=65
@frosterley@-location	-location=21
@yob@-person	-person=25
@yongle@-person	-person=42
@rusty@-art	-art=2
@kinky@-art	-art=8
@brentford_and_isleworth@-location	-location=25
@east_pakistan@-location	-location=883
@ib_diploma_programme@-organization	-organization=3
@this_time@-location	-location=1
@farnborough@-product	-product=3
@mariano_ospina_rodríguez@-person	-person=34
@grasse@-location	-location=166
@træna@-location	-location=26
@media_markt@-organization	-organization=22
@best_translated_book_award@-award	-award=59
@ulan_bator@-person	-person=12
@milhaud@-person	-person=65
@graeme_langlands@-person	-person=43
@brass_knuckles@-art	-art=22
@order_of_st_john@-title	-title=63
@chief_minister@-person	-person=1
@round_table@-event	-event=7
@lord_steward@-art	-art=1
@simon_wiesenthal_center@-organization	-organization=215
@leader@-person	-person=11
@third_circuit@-organization	-organization=20
@tanker@-product	-product=258
@martyr@-living_thing	-living_thing=1
@al_milgrom@-person	-person=72
@karonga@-location	-location=45
@solar@-product	-product=3
@stern@-person	-person=42
@azure@-art	-art=21
@chichester@-product	-product=3
@laid_back@-art	-art=4
@north_eastern@-location	-location=21
@west_dallas@-location	-location=25
@the_cabinet@-title	-title=2
@town@-broadcast_program	-broadcast_program=2
@bleach@-broadcast_program	-broadcast_program=16
@coryton@-person	-person=1
@ok@-product	-product=1
@wanstead@-location	-location=131
@birmingham_northfield@-event	-event=1
@cypriot_first_division@-event	-event=2
@flo@-person	-person=3
@aquileia@-event	-event=1
@frederick_terman@-person	-person=20
@paul_halmos@-person	-person=44
@nive@-event	-event=13
@the_secret_service@-organization	-organization=1
@power_play@-broadcast_program	-broadcast_program=23
@maltby@-location	-location=57
@abkco_records@-organization	-organization=52
@spassky@-person	-person=20
@state_bar_of_california@-organization	-organization=153
@iloilo@-art	-art=1
@jefferson_parish_public_schools@-location	-location=25
@william_i_of_the_netherlands@-person	-person=168
@eid@-location	-location=49
@gottschalk@-person	-person=23
@ta@-chemistry	-chemistry=14
@company@-title	-title=4
@terror@-art	-art=13
@miss_texas@-person	-person=2
@radley_metzger@-person	-person=33
@burgundian@-organization	-organization=17
@nagano@-event	-event=31
@big_daddy@-art	-art=101
@veronica@-living_thing	-living_thing=42
@canada@-food	-food=1
@lost@-medicine-symptom	-medicine-symptom=1
@ali_zafar@-person	-person=85
@al-azhar_mosque@-location	-location=21
@tory@-person	-person=1
@scania@-organization	-organization=105
@coniston@-location	-location=101
@lebanon@-art	-art=21
@digimon_adventure@-broadcast_program	-broadcast_program=159
@arsanjan_county@-location	-location=92
@mae@-person	-person=63
@dorothy@-location	-location=4
@peter_watson@-person	-person=25
@british_rule@-location	-location=325
@plaza_de_armas@-location	-location=25
@buenos_aires@-art	-art=2
@brighouse@-person	-person=1
@opera@-product	-product=299
@ludlow_castle@-location	-location=76
@aubrey_de_grey@-person	-person=45
@copeland@-person	-person=77
@spin@-product	-product=4
@information_society@-art	-art=4
@the_paradise_motel@-person	-person=23
@17th@-art	-art=2
@bramwell@-person	-person=5
@vergennes@-person	-person=13
@united_states_holocaust_memorial_museum@-location	-location=323
@production_designer@-title	-title=28
@for_the_good_times@-art	-art=30
@randy_michaels@-person	-person=27
@muna@-person	-person=8
@rieti@-person	-person=2
@federal_bureau_of_prisons@-organization	-organization=552
@thinking_machines_corporation@-organization	-organization=30
@the_bolsheviks@-organization	-organization=2
@john_blake@-person	-person=39
@pleasant_hill@-location	-location=99
@ibaraki@-location	-location=46
@alberico_da_barbiano@-product	-product=9
@dinah!@-person	-person=1
@ladbroke_grove@-location	-location=118
@tom_collins@-food	-food=12
@santa_monica@-transit	-transit=1
@atr_42@-organization	-organization=2
@paris@-event	-event=60
@canna@-language	-language=1
@st._mirren_f.c.@-organization	-organization=21
@patrick_carpentier@-person	-person=106
@rees@-location	-location=31
@pedi@-people-ethnicity	-people-ethnicity=20
@leinster@-product	-product=1
@margaret_ball@-person	-person=20
@jeff_tweedy@-person	-person=150
@inverclyde@-title	-title=1
@toulon@-event	-event=16
@ballynahinch@-location	-location=57
@rize@-art	-art=11
@renova@-location	-location=2
@eve@-organization	-organization=5
@associate_justice@-title	-title=670
@902@-location	-location=36
@depauw@-location	-location=4
@m54_motorway@-location	-location=39
@phantasmagoria@-art	-art=18
@fingal@-person	-person=1
@hou@-location	-location=2
@s@-broadcast_program	-broadcast_program=1
@ideo@-organization	-organization=79
@porters@-title	-title=28
@navy's@-organization	-organization=22
@stir_crazy@-art	-art=27
@tompkins_square_park@-location	-location=72
@herman_van_rompuy@-person	-person=112
@stv@-organization	-organization=8
@marstrand@-location	-location=69
@vanga@-location	-location=1
@michael_psellos@-person	-person=60
@tō-ji@-location	-location=36
@guidonia@-organization	-organization=1
@sp@-computer-programming_language	-computer-programming_language=4
@stuart_o'grady@-person	-person=91
@wilmington,_north_carolina@-location	-location=861
@tasker_h._bliss@-person	-person=24
@slaves@-art	-art=117
@kono@-language	-language=1
@plattsburgh@-location	-location=105
@1872_federal_election@-event	-event=21
@phil_tippett@-person	-person=40
@edward_everett_horton@-person	-person=205
@moto@-art	-art=1
@yakutat@-product	-product=1
@david_suzuki@-person	-person=143
@crook@-person	-person=7
@george_boateng@-person	-person=36
@greater_khingan@-location	-location=52
@offspring@-person	-person=6
@caesar_augustus@-person	-person=26
@république@-product	-product=11
@noshiro@-product	-product=3
@you_light_up_my_life@-art	-art=92
@galatea@-art	-art=6
@type_21@-product	-product=20
@peter_burton@-person	-person=27
@fernhill@-person	-person=14
@lord_palmerston@-title	-title=1
@missionaries_of_the_precious_blood@-organization	-organization=30
@generalissimo@-person	-person=1
@convair@-product	-product=1
@dirty_old_town@-art	-art=38
@got_to_give_it_up@-art	-art=21
@nautilus@-product	-product=30
@jersey_city@-organization	-organization=6
@ontinyent_cf@-organization	-organization=55
@fiddle_about@-art	-art=26
@light_rail@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@eurotrash@-art	-art=1
@u.s.a@-location	-location=98
@william_tecumseh_sherman@-art	-art=1
@american_banker@-art	-art=28
@araña@-art	-art=26
@further@-event	-event=1
@prince_frederick,_duke_of_york_and_albany@-person	-person=73
@berazategui@-location	-location=25
@shirley_jackson@-person	-person=140
@bp@-organization	-organization=1079
@rolling_stone_magazine@-art	-art=32
@michelangelo@-art	-art=3
@voice@-medicine-symptom	-medicine-symptom=1
@rufa_mae_quinto@-people-ethnicity	-people-ethnicity=1
@jeux_sans_frontières@-broadcast_program	-broadcast_program=21
@arcachon_bay@-location	-location=24
@@-event	-event=22
@bianca@-art	-art=9
@seventh_avenue@-person	-person=16
@lerner@-organization	-organization=1
@isa@-person	-person=1
@national_amusements@-organization	-organization=52
@kumba@-living_thing	-living_thing=1
@marc_jacobs@-person	-person=317
@1955@-art	-art=8
@301@-organization	-organization=1
@canyon,_texas@-location	-location=37
@münster@-location	-location=1193
@sava@-person	-person=13
@albanian@-language	-language=1148
@edge_hill@-event	-event=1
@slavonic@-location	-location=2
@tanga@-finance-currency	-finance-currency=1
@cadwallon@-person	-person=20
@hariprasad_chaurasia@-person	-person=88
@masonic_temple@-organization	-organization=5
@melbourne_law_school@-organization	-organization=29
@65@-organization	-organization=2
@dante's@-location	-location=7
@you_can't_cheat_an_honest_man@-art	-art=27
@international_softball_federation@-organization	-organization=43
@hellula_undalis@-living_thing	-living_thing=42
@the_hub@-broadcast_network	-broadcast_network=35
@gmina_łęczyce@-location	-location=35
@ruth_mcdevitt@-person	-person=23
@soli_deo_gloria@-art	-art=3
@américa@-organization	-organization=82
@san_rosendo@-location	-location=20
@matanikau_river@-location	-location=38
@bay@-food	-food=3
@so_what@-art	-art=115
@edgehill@-location	-location=6
@u.s._cellular_field@-location	-location=175
@kane_county@-location	-location=144
@datsun@-product	-product=5
@kaiser@-title	-title=265
@apm@-location	-location=2
@okayama@-art	-art=66
@nigerian_national_democratic_party@-organization	-organization=20
@helmuth_von_moltke_the_younger@-person	-person=24
@eurovision_song_contest_1973@-event	-event=31
@bury_st_edmunds@-location	-location=716
@high_sheriff_of_oxfordshire@-title	-title=52
@10_o'clock_live@-broadcast_program	-broadcast_program=25
@wagner@-organization	-organization=14
@rube_bloom@-person	-person=137
@faces@-disease	-disease=1
@oglio@-organization	-organization=1
@camilla_spira@-person	-person=23
@knoppix@-product	-product=58
@republican_turkish_party@-organization	-organization=32
@new_york_passenger_ship_terminal@-location	-location=20
@cd@-art	-art=8
@bourbonnais@-person	-person=2
@karachi_stock_exchange@-finance-stock_exchange	-finance-stock_exchange=54
@norden@-organization	-organization=7
@harold@-art	-art=10
@wychwood@-event	-event=1
@lipik@-organization	-organization=1
@syberia@-product	-product=28
@edwin_dickinson@-person	-person=26
@dinosaur@-location	-location=2
@911@-event	-event=2
@left@-location	-location=2
@bushi@-person	-person=16
@u@-location	-location=5
@france@-person	-person=14
@würm@-event	-event=2
@jibjab@-organization	-organization=35
@leggett@-person	-person=1
@pahlavi@-language	-language=29
@steve_allen@-person	-person=369
@danny_michel@-person	-person=29
@271@-location	-location=4
@lucy@-living_thing	-living_thing=8
@dudley_town@-organization	-organization=36
@yaeyama@-location	-location=24
@battle_of_ilipa@-event	-event=22
@kish_island@-location	-location=102
@ingres@-product	-product=29
@hainault@-location	-location=86
@loose@-organization	-organization=1
@pig@-living_thing	-living_thing=122
@pontypridd@-location	-location=462
@pacific_rim@-location	-location=222
@robinson@-location	-location=60
@sponge@-broadcast_program	-broadcast_program=7
@theodosia@-person	-person=9
@caucasians@-people-ethnicity	-people-ethnicity=85
@sky_news_australia@-broadcast_network	-broadcast_network=108
@national_library_of_iran@-location	-location=20
@los_angeles@-broadcast_network	-broadcast_network=7
@bo_bice@-person	-person=71
@coach_canada@-organization	-organization=32
@paul_bettany@-person	-person=146
@non-profit_organization@-organization	-organization=38
@1860@-organization	-organization=1
@polk@-location	-location=240
@troy,_ohio@-location	-location=75
@legislative_council_of_new_brunswick@-organization	-organization=26
@waynflete_school@-organization	-organization=25
@lake_geneva,_wisconsin@-location	-location=99
@whiteleys@-location	-location=25
@jamgon_kongtrul@-person	-person=41
@members@-title	-title=98
@bien_hoa_air_base@-location	-location=97
@tom@-living_thing	-living_thing=1
@tsukushi@-person	-person=26
@teschen@-location	-location=39
@little_brown_jug@-art	-art=21
@phil_edwards@-person	-person=26
@vicente_del_bosque@-person	-person=86
@battersea_dogs_and_cats_home@-organization	-organization=38
@nintendo@-product	-product=21
@amos@-art	-art=46
@shadow_hearts@-art	-art=1
@qualcomm@-organization	-organization=446
@tomato@-organization	-organization=7
@samsung_lions@-organization	-organization=177
@alan_badel@-person	-person=53
@port_melbourne@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=8
@in_the_end@-art	-art=29
@ronald@-location	-location=1
@basing_house@-location	-location=30
@anne_ramsey@-person	-person=26
@post-graduate@-education-educational_degree	-education-educational_degree=31
@peters@-person	-person=68
@baćkowice@-location	-location=21
@marsh@-organization	-organization=2
@nz@-finance-currency	-finance-currency=2
@speed_art_museum@-location	-location=42
@glasgow_hillhead@-location	-location=26
@jay_and_the_americans@-person	-person=108
@alcantara@-title	-title=2
@prosecco@-location	-location=1
@highway_patrol@-broadcast_program	-broadcast_program=72
@amp@-person	-person=5
@michael_applebaum@-person	-person=35
@london_bridge@-broadcast_program	-broadcast_program=9
@412@-location	-location=12
@charles_webster@-person	-person=31
@oscar@-organization	-organization=1
@los_angeles_1984@-event	-event=39
@touring@-event	-event=2
@genus@-living_thing	-living_thing=9
@erasmus@-organization	-organization=1
@indonesian@-event	-event=1
@viborg@-event	-event=1
@liberty_bridge@-location	-location=30
@winnipeg@-art	-art=1
@morrison@-organization	-organization=2
@mafia@-organization	-organization=44
@toghtekin@-person	-person=25
@paul_giamatti@-person	-person=333
@minister_of_culture@-organization	-organization=29
@nine@-product	-product=1
@gmina_boćki@-location	-location=39
@state_of_oregon@-organization	-organization=36
@kiattipong_radchatagriengkai@-person	-person=28
@mission@-location	-location=204
@daddy_freddy@-person	-person=35
@lemuria@-art	-art=12
@surry@-product	-product=8
@stuttgart@-product	-product=1
@bpitch_control@-organization	-organization=50
@musselburgh@-location	-location=289
@new_brunswick_new_democratic_party@-organization	-organization=38
@henna@-art	-art=21
@sum_41@-person	-person=457
@harper@-art	-art=28
@black_diamond@-art	-art=3
@ohio@-location	-location=18564
@the_south@-event	-event=1
@sunny_day_real_estate@-art	-art=4
@lake_macquarie@-location	-location=131
@enschede@-organization	-organization=2
@wonder_woman@-broadcast_program	-broadcast_program=183
@the_ringworld_engineers@-art	-art=23
@kayastha@-people-ethnicity	-people-ethnicity=123
@neerwinden@-event	-event=30
@larry_h._miller@-person	-person=39
@under_secretary_of_the_navy@-person	-person=1
@il@-computer-programming_language	-computer-programming_language=1
@gustaf_dalén@-person	-person=30
@frankie@-art	-art=14
@bermuda_triangle@-art	-art=3
@alesana@-person	-person=75
@coca-cola_park@-location	-location=27
@tin_pan_alley@-location	-location=1
@the_sentinel@-product	-product=5
@saint_anne@-location	-location=2
@the_living_planet@-broadcast_program	-broadcast_program=21
@andhra@-event	-event=1
@backtrack@-art	-art=8
@western_samoa@-location	-location=20
@file_allocation_table@-product	-product=20
@hustler@-title	-title=2
@tom_ford@-art	-art=6
@peter_cincotti@-person	-person=46
@the_sea_and_cake@-person	-person=71
@aromanian@-people-ethnicity	-people-ethnicity=119
@prince_arthur,_duke_of_connaught_and_strathearn@-person	-person=99
@rai@-broadcast_network	-broadcast_network=990
@come_back,_little_sheba@-broadcast_program	-broadcast_program=7
@tegucigalpa@-location	-location=490
@boris@-person	-person=158
@dave_navarro@-person	-person=233
@kinks@-person	-person=27
@veronica_guerin@-art	-art=39
@alpha@-broadcast_program	-broadcast_program=1
@stem@-location	-location=3
@sam_simon@-person	-person=85
@down_to_earth@-broadcast_program	-broadcast_program=47
@deception@-product	-product=2
@the_old_mill@-art	-art=27
@dorling_kindersley@-person	-person=120
@cbc@-organization	-organization=55
@heliopolis@-god	-god=1
@birmingham_northfield@-location	-location=23
@search_and_destroy@-art	-art=40
@georg_joseph_vogler@-person	-person=26
@joey_tempest@-person	-person=97
@tiger@-art	-art=18
@all_saints@-art	-art=3
@lixnaw@-organization	-organization=25
@nazareth@-person	-person=246
@ashley_jensen@-person	-person=83
@boyd@-person	-person=16
@jarosław_kaczyński@-person	-person=103
@new_orleans_saints@-location	-location=2
@annette_beard@-person	-person=24
@boxer@-art	-art=14
@olivier_weber@-person	-person=20
@johnstown,_pennsylvania@-location	-location=367
@sarah_ruhl@-person	-person=61
@underground@-product	-product=4
@sp@-chemistry	-chemistry=1
@finisterre_range@-event	-event=5
@boone,_north_carolina@-location	-location=135
@you_are_there@-broadcast_program	-broadcast_program=47
@hogfather@-broadcast_program	-broadcast_program=17
@suchitra_sen@-person	-person=67
@train_station@-location	-location=100
@small_heath@-organization	-organization=276
@british_aircraft_corporation@-organization	-organization=156
@jay_buhner@-person	-person=58
@princess_louisa_inlet@-location	-location=22
@lakshmi@-art	-art=11
@chilean@-event	-event=2
@sanam_baloch@-person	-person=23
@east_preston@-location	-location=36
@bryan_mantia@-person	-person=32
@barclays_center@-location	-location=204
@the_collective@-person	-person=12
@ia@-location	-location=78
@marka@-location	-location=13
@good_hope@-product	-product=3
@petah_tikva@-location	-location=349
@gulf_of_mexico@-location	-location=4320
@vishera_river@-location	-location=43
@creighton_bluejays@-organization	-organization=27
@the_fame_monster@-art	-art=61
@ripon@-title	-title=4
@southern@-organization	-organization=604
@1995–96@-organization	-organization=2
@corbett@-event	-event=2
@morioka,_iwate@-location	-location=34
@stefano_coletti@-person	-person=41
@former_yugoslavia@-organization	-organization=1
@paula_deanda@-art	-art=4
@óengus_mac_nad_froích@-person	-person=24
@manchuria@-event	-event=6
@just_one_of_those_things@-art	-art=83
@saint_mary's@-organization	-organization=21
@atf@-organization	-organization=258
@dagestan@-location	-location=1035
@shine@-person	-person=5
@paul_vi@-person	-person=60
@aspen@-location	-location=63
@metal_church@-person	-person=129
@arsenio_hall@-broadcast_program	-broadcast_program=2
@nāga@-god	-god=139
@mccandless@-location	-location=19
@port_charlotte@-location	-location=68
@slave@-person	-person=39
@napoleon_dynamite@-art	-art=168
@orizaba@-organization	-organization=2
@st_just@-person	-person=1
@moga@-location	-location=54
@nagina@-art	-art=6
@queen's@-title	-title=1
@september_5@-time	-time=270
@the_adverts@-person	-person=41
@riviera@-organization	-organization=1
@work_it@-art	-art=55
@pasquale_camerlengo@-person	-person=34
@zoo@-location	-location=44
@cowell@-organization	-organization=1
@mayans@-people-ethnicity	-people-ethnicity=16
@first_anglo-maratha_war@-event	-event=40
@cain's_ballroom@-location	-location=23
@hana_yori_dango@-art	-art=7
@taxiride@-person	-person=38
@laz@-organization	-organization=12
@new@-location	-location=25
@rock@-art	-art=12
@cabinets@-location	-location=2
@british_virgin_islands@-organization	-organization=28
@supermarine_southampton@-product	-product=30
@kingdom_of_tonga@-location	-location=30
@khmelnytskyi@-location	-location=95
@university_bridge@-location	-location=20
@andy_kennedy@-person	-person=31
@brittney_griner@-person	-person=86
@stay_with_me@-person	-person=1
@little_sister@-person	-person=18
@the_lakes@-location	-location=26
@vorpommern-greifswald@-location	-location=210
@junkie@-art	-art=33
@kerman@-person	-person=1
@spoon@-person	-person=206
@m6_motorway@-location	-location=360
@maniac@-art	-art=76
@catherine_carswell@-person	-person=23
@thank_you@-broadcast_program	-broadcast_program=16
@the_next_season@-organization	-organization=1
@alliance@-location	-location=69
@orlando_innamorato@-art	-art=30
@dyer@-location	-location=30
@richard_krajicek@-person	-person=187
@robert_moses_state_parkway@-location	-location=43
@coast_to_coast@-location	-location=2
@fuji_speedway@-location	-location=107
@earl_of_huntingdon@-title	-title=76
@lucknow@-event	-event=28
@ninja_scroll@-art	-art=50
@bridge@-person	-person=12
@normandy@-title	-title=1
@charlotte@-organization	-organization=61
@the_crucible@-location	-location=7
@raja_ramanna@-person	-person=21
@wawona@-location	-location=15
@grantland@-person	-person=1
@hans_holzer@-person	-person=35
@christ_church@-location	-location=286
@big_ten@-event	-event=14
@wa_wa_nee@-person	-person=21
@81@-event	-event=3
@benjamin_sheares@-person	-person=20
@nicolas_de_grigny@-person	-person=22
@sira@-art	-art=4
@pishin@-location	-location=35
@sdl@-product	-product=85
@the_wicked_lady@-art	-art=40
@anari@-person	-person=1
@the_revolution@-event	-event=29
@red@-title	-title=1
@10th@-location	-location=30
@estácio_de_sá@-location	-location=1
@dassault@-product	-product=35
@charles_saatchi@-location	-location=3
@michael_kimmelman@-person	-person=26
@sean_lennon@-person	-person=200
@amstel@-location	-location=95
@molina@-person	-person=16
@the_twist@-person	-person=1
@all_blacks@-organization	-organization=203
@animal_liberation@-art	-art=36
@daniel_johnson,_jr.@-person	-person=38
@tench@-living_thing	-living_thing=31
@peter_quennell@-person	-person=28
@monaco_grand_prix@-event	-event=261
@annandale@-person	-person=17
@kintetsu_nagoya_line@-location	-location=64
@wickliffe@-location	-location=38
@depression@-disease	-disease=27
@pomo_people@-language	-language=54
@heinrich@-art	-art=1
@gilbert_murray@-person	-person=95
@mayo@-food	-food=1
@ricky_tognazzi@-person	-person=54
@peter_gabriel@-person	-person=1530
@michalovce@-organization	-organization=2
@wurlitzer@-person	-person=2
@winter_paralympics@-event	-event=45
@reader@-art	-art=2
@loos@-event	-event=72
@hawk@-product	-product=12
@falsettoland@-art	-art=22
@fore_river@-organization	-organization=19
@late_period@-person	-person=1
@the_ladykillers@-art	-art=112
@lacrosse@-location	-location=6
@monterrey@-location	-location=1319
@warmley@-organization	-organization=31
@shu@-god	-god=40
@audax_italiano@-organization	-organization=239
@avon_calling@-art	-art=21
@mati@-organization	-organization=2
@banfora@-location	-location=20
@f@-location	-location=18
@chicoutimi@-location	-location=194
@good_hope@-location	-location=18
@ramparts@-location	-location=64
@mackenzie_astin@-person	-person=49
@métis@-people-ethnicity	-people-ethnicity=513
@the_standard@-art	-art=73
@tell_city@-location	-location=23
@zombie@-person	-person=1
@bardot@-person	-person=53
@pakistan@-location	-location=24688
@neve_shalom@-location	-location=25
@dma@-location	-location=3
@janine_antoni@-person	-person=20
@mollendo@-location	-location=25
@rock_'n'_roll@-art	-art=84
@louis_xii_of_france@-person	-person=240
@archibald_campbell,_5th_earl_of_argyll@-person	-person=20
@henry_varnum_poor@-person	-person=31
@reseda@-living_thing	-living_thing=4
@västerbotten@-location	-location=142
@orton@-person	-person=10
@wnba@-event	-event=2
@hero@-organization	-organization=3
@fotheringay@-person	-person=59
@hanna-barbera@-organization	-organization=6
@national_society_of_black_engineers@-organization	-organization=45
@piet_hein@-person	-person=29
@87@-art	-art=6
@oceania@-organization	-organization=9
@bristol_scout@-product	-product=40
@gus@-organization	-organization=11
@fishers@-title	-title=6
@blossom_dearie@-person	-person=148
@kłodzko@-location	-location=277
@cone@-person	-person=4
@harry_payne_whitney@-person	-person=85
@mariano_laurenti@-person	-person=42
@mark_gruenwald@-person	-person=138
@sangar_district@-location	-location=46
@nakayama@-location	-location=18
@the_cruel_sea@-person	-person=75
@dixie_stakes@-event	-event=24
@malin_åkerman@-person	-person=77
@gene_autry@-location	-location=9
@carrot_top_records@-organization	-organization=36
@lake_charles@-location	-location=369
@grease@-chemistry	-chemistry=8
@dwarf@-god	-god=1
@oscar@-art	-art=50
@bellona@-product	-product=13
@eli_marienthal@-person	-person=29
@sixth_circuit_court_of_appeals@-organization	-organization=25
@airbus_a330@-product	-product=170
@pirates@-broadcast_program	-broadcast_program=2
@aberdour@-location	-location=48
@the_reserve_team@-organization	-organization=30
@desean_jackson@-person	-person=116
@juan_gabriel@-art	-art=1
@phillips@-organization	-organization=28
@ronin@-organization	-organization=1
@badajoz@-organization	-organization=15
@hilda@-product	-product=2
@llantrisant@-event	-event=1
@cbc@-internet-website	-internet-website=7
@snatch@-art	-art=101
@president_harrison@-organization	-organization=1
@arbab_niaz_stadium@-location	-location=20
@pax@-art	-art=2
@gamla_stan@-location	-location=163
@xoxo@-location	-location=1
@abs@-body_part	-body_part=2
@berwick,_pennsylvania@-location	-location=46
@aspley@-organization	-organization=8
@horn@-location	-location=27
@how_green_was_my_valley@-art	-art=59
@bourbon@-event	-event=5
@solid_gold@-organization	-organization=1
@podocarpus@-location	-location=1
@good_life@-art	-art=19
@overland@-event	-event=3
@anas_sarwar@-person	-person=20
@hokkien@-location	-location=6
@rpa@-organization	-organization=9
@miss_universe_2002@-event	-event=55
@ajdabiya@-location	-location=56
@the_homecoming@-person	-person=1
@san_nicolás_de_los_garza@-location	-location=45
@60@-event	-event=1
@edgeøya@-location	-location=92
@makin@-event	-event=4
@paste@-food	-food=6
@henry_percy@-person	-person=25
@ussr_union_of_artists@-organization	-organization=24
@jeffrey_dahmer@-person	-person=128
@independence_bowl@-event	-event=154
@three_mile_island@-event	-event=26
@doug_fister@-person	-person=47
@1925@-art	-art=9
@stevie_brock@-person	-person=22
@bantam@-location	-location=16
@dominion@-product	-product=1
@ach@-person	-person=21
@la_malinche@-location	-location=3
@may_day@-time	-time=587
@galatasaray@-location	-location=7
@emily_lloyd@-person	-person=64
@the_coast@-event	-event=1
@canada@-broadcast_network	-broadcast_network=5
@unionists@-location	-location=16
@les_dudek@-art	-art=1
@orthodox_christianity@-organization	-organization=7
@skull_island@-location	-location=21
@julia_cohen@-person	-person=33
@the_ark@-location	-location=12
@chamberlain@-location	-location=34
@st._marys@-organization	-organization=1
@jean_vanier@-organization	-organization=1
@eurocup@-event	-event=163
@protestant_unionist_party@-organization	-organization=29
@apollo_program@-event	-event=462
@lord_shaftesbury@-person	-person=39
@four_brothers@-organization	-organization=2
@richard_lloyd@-organization	-organization=1
@silver_medal@-event	-event=15
@salzkammergut@-location	-location=107
@minister_of_communications@-organization	-organization=1
@hero@-broadcast_network	-broadcast_network=13
@superbus@-person	-person=20
@new@-organization	-organization=12
@hits@-art	-art=26
@pascoe_vale@-organization	-organization=9
@androscoggin_county@-location	-location=52
@magnetic_fields@-person	-person=21
@chic@-art	-art=9
@180@-location	-location=14
@burdur_province@-location	-location=33
@ellef_ringnes_island@-location	-location=24
@kosovo@-event	-event=37
@all_stars@-organization	-organization=3
@hooton@-location	-location=79
@harry_hughes@-person	-person=32
@johann_albert_fabricius@-person	-person=24
@chitwan_national_park@-location	-location=58
@malmö_ff@-organization	-organization=604
@dissolution@-person	-person=1
@peters@-organization	-organization=11
@ronnie_dunn@-person	-person=137
@decode@-art	-art=24
@superior_court_of_pennsylvania@-organization	-organization=32
@the_homecoming@-art	-art=109
@round_table@-person	-person=9
@chatelaine@-title	-title=2
@wilhelm_von_bode@-person	-person=29
@beagle_channel@-location	-location=112
@al-zawahiri@-person	-person=24
@punica@-living_thing	-living_thing=8
@purkinje_cell@-body_part	-body_part=39
@spassky@-location	-location=1
@whisky@-food	-food=53
@guinea-bissau@-title	-title=1
@thomas_foley@-person	-person=35
@ry_cooder@-person	-person=493
@exxon@-organization	-organization=341
@sedna@-god	-god=14
@wynkyn_de_worde@-person	-person=63
@alsa@-organization	-organization=10
@electricity@-art	-art=22
@clayton@-person	-person=17
@patcham@-location	-location=40
@avio@-organization	-organization=22
@shetland@-broadcast_program	-broadcast_program=17
@stephen_page@-person	-person=20
@cie@-title	-title=280
@the_dam_busters@-organization	-organization=1
@route_36@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@duke_of_cambridge@-event	-event=1
@currie@-person	-person=10
@merchant@-title	-title=27
@bernard_b._brown@-person	-person=23
@manassas@-art	-art=9
@ashbourne@-organization	-organization=1
@sidi_barrani@-event	-event=2
@carlton_club@-organization	-organization=88
@lynchburg@-event	-event=2
@weekend@-broadcast_program	-broadcast_program=6
@egret@-product	-product=1
@sixpence_none_the_richer@-art	-art=9
@engineers@-art	-art=2
@stephen_malkmus@-art	-art=5
@josh_gates@-person	-person=20
@spice@-location	-location=2
@vefa@-organization	-organization=20
@sonicflood@-person	-person=33
@s3@-title	-title=1
@st_thomas@-person	-person=39
@the_sacrifice@-art	-art=40
@calypso@-living_thing	-living_thing=1
@the_mousetrap@-art	-art=122
@funhouse@-event	-event=1
@carnot@-location	-location=4
@pontypridd@-organization	-organization=62
@angelic_upstarts@-person	-person=71
@mariana@-art	-art=6
@misery@-medicine-symptom	-medicine-symptom=3
@impact@-location	-location=2
@jefferson_county,_wisconsin@-location	-location=30
@ztv@-broadcast_network	-broadcast_network=45
@sdl@-organization	-organization=5
@fahri_korutürk@-person	-person=42
@paradise@-broadcast_program	-broadcast_program=26
@university_of_padua@-organization	-organization=470
@707@-product	-product=33
@nationwide@-art	-art=2
@abyss@-product	-product=2
@acupuncture@-title	-title=43
@colonial@-event	-event=4
@garo@-people-ethnicity	-people-ethnicity=27
@lange@-person	-person=37
@waller@-product	-product=4
@company@-art	-art=289
@pflugerville,_texas@-location	-location=22
@layton@-organization	-organization=1
@sultan_ismail@-person	-person=24
@fossombrone@-organization	-organization=4
@gac@-broadcast_network	-broadcast_network=63
@gmina_jasieniec@-location	-location=32
@rhein-hunsrück-kreis@-location	-location=138
@charles_austin@-person	-person=24
@surrey_iron_railway@-organization	-organization=49
@brendan_jones@-person	-person=21
@kate_beckinsale@-person	-person=217
@william_crookes@-person	-person=99
@larache@-location	-location=79
@full_moon@-organization	-organization=12
@liberty_lobby@-organization	-organization=40
@andré_sogliuzzo@-person	-person=30
@he@-organization	-organization=7
@tiger@-location	-location=14
@uruguayan@-organization	-organization=19
@high_peaks_wilderness_area@-location	-location=28
@pont-audemer@-location	-location=36
@dawn@-art	-art=168
@rzeczpospolita@-art	-art=70
@bolimów@-location	-location=30
@carnation@-art	-art=1
@red_star_belgrade@-organization	-organization=1117
@grodno@-organization	-organization=1
@ophelia@-art	-art=39
@grupo_abril@-organization	-organization=38
@battle_of_kosovo@-event	-event=237
@lulworth@-product	-product=4
@leerdam@-location	-location=56
@chuck@-food	-food=4
@harry_champion@-person	-person=21
@lamy@-organization	-organization=6
@jason_and_the_argonauts@-art	-art=98
@james_barry@-person	-person=38
@astraea@-product	-product=4
@amis@-person	-person=1
@antony_tudor@-person	-person=96
@mt@-title	-title=1
@canadian-american_league@-organization	-organization=28
@goner_records@-organization	-organization=31
@locus_award@-award	-award=261
@dorian@-person	-person=3
@struck_by_lightning@-broadcast_program	-broadcast_program=3
@neal_morse@-person	-person=174
@gamma@-organization	-organization=12
@ohmi_railway@-organization	-organization=26
@paul_ricard@-person	-person=17
@james_beard_foundation@-organization	-organization=166
@the_silmarillion@-art	-art=307
@blue_line@-transit	-transit=11
@broadway_production@-art	-art=2
@the_mighty_boosh@-broadcast_program	-broadcast_program=21
@lff_lyga@-organization	-organization=68
@2000_season@-event	-event=144
@tomb_raider@-product	-product=199
@aroostook_county@-location	-location=167
@jake@-product	-product=2
@the_joshua_tree@-art	-art=107
@kriva_palanka@-language	-language=3
@fitch@-person	-person=13
@jim_paschal@-person	-person=21
@discover_magazine@-broadcast_program	-broadcast_program=4
@najran@-organization	-organization=8
@libertyville_high_school@-organization	-organization=20
@daniel@-location	-location=15
@karan_arjun@-art	-art=40
@yojimbo@-title	-title=7
@south_carolina@-product	-product=15
@shaolin_monastery@-organization	-organization=102
@femme_fatale@-event	-event=1
@john_francis_moore@-person	-person=23
@lincoln_park@-location	-location=88
@jim_cornette@-person	-person=210
@food_network_canada@-broadcast_network	-broadcast_network=23
@woomera@-location	-location=75
@marsaskala@-organization	-organization=1
@new_zealand_māori@-people-ethnicity	-people-ethnicity=6
@saratoga@-event	-event=28
@cuzco@-location	-location=92
@mig-21@-product	-product=101
@borne_sulinowo@-location	-location=46
@stepin_fetchit@-person	-person=82
@hamel@-event	-event=30
@new_york_yankees@-organization	-organization=201
@bell_telephone_memorial@-location	-location=22
@cover_up@-art	-art=5
@p._g._t._beauregard@-person	-person=96
@franz_joseph_ii@-person	-person=27
@words_and_music@-broadcast_program	-broadcast_program=1
@new_york@-title	-title=1
@moor_green@-location	-location=1
@octane@-art	-art=16
@knutsford@-location	-location=199
@britz@-location	-location=3
@mga@-finance-currency	-finance-currency=1
@japanese@-finance-currency	-finance-currency=1
@university_of_dublin@-location	-location=28
@the_isis@-location	-location=18
@go@-product	-product=210
@james_faulkner@-person	-person=45
@yankees@-location	-location=3
@west_valley@-location	-location=20
@the_chaser@-art	-art=45
@albert_kalonji@-person	-person=25
@cher@-location	-location=461
@vera_zvonareva@-person	-person=526
@kildare@-title	-title=10
@kežmarok@-location	-location=84
@haren@-location	-location=29
@the_gambia@-location	-location=318
@world_football_league@-event	-event=374
@st._peter's_college@-location	-location=7
@ifc@-location	-location=4
@fazlur_khan@-person	-person=37
@craigieburn@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=2
@down_gaa@-organization	-organization=23
@crow@-art	-art=10
@carrollton@-location	-location=243
@dunmore@-person	-person=3
@william_l._snyder@-person	-person=24
@negus@-title	-title=79
@gremlins@-art	-art=135
@taiping@-person	-person=3
@methicillin-resistant_staphylococcus_aureus@-living_thing	-living_thing=57
@alliance@-event	-event=2
@vampire_weekend@-art	-art=10
@kawasaki@-organization	-organization=295
@quartet@-product	-product=1
@rob_waring@-person	-person=20
@his_excellency@-person	-person=1
@lithgow@-location	-location=176
@jack_murphy_stadium@-location	-location=28
@rod_piazza@-person	-person=22
@sporting_kansas_city@-organization	-organization=378
@dundee_hibernian@-organization	-organization=20
@tv6@-organization	-organization=2
@himalaya@-broadcast_program	-broadcast_program=1
@stephen_bishop@-person	-person=38
@plaza@-location	-location=19
@geno_smith@-person	-person=44
@tlaxcala@-location	-location=314
@jalal_mansur_nuriddin@-person	-person=20
@kalpana@-person	-person=40
@michael_jennings@-person	-person=55
@kent_state@-organization	-organization=113
@art_papers@-art	-art=29
@coyote@-location	-location=6
@mount_isa@-location	-location=1
@joe_cocker@-person	-person=811
@kimi_ga_nozomu_eien@-art	-art=38
@holmdel_township@-location	-location=37
@church_mission_society@-organization	-organization=106
@herlev@-organization	-organization=1
@laurel_and_hardy@-person	-person=644
@passport@-person	-person=21
@jacques_chirac@-person	-person=958
@carlsbad_5000@-location	-location=28
@european_champions'_cup@-event	-event=1
@harcourt@-location	-location=32
@ppp@-organization	-organization=328
@bramcote@-location	-location=36
@triad@-location	-location=7
@castro@-location	-location=93
@changping@-event	-event=3
@croatia_sesvete@-organization	-organization=35
@jonathan_strahan@-person	-person=87
@bada@-location	-location=2
@gallia_christiana@-art	-art=25
@the_greenhornes@-person	-person=49
@the_mortal_instruments@-art	-art=48
@the_marshall_tucker_band@-art	-art=4
@queen_elizabeth@-event	-event=1
@simplicius_simplicissimus@-art	-art=29
@commons@-location	-location=1
@madre_de_dios@-product	-product=1
@novi_pazar@-organization	-organization=69
@medical_school@-organization	-organization=69
@baise-moi@-art	-art=25
@chang'an@-location	-location=1322
@wars@-person	-person=1
@nepal@-person	-person=8
@the_last_of_the_mohicans@-art	-art=153
@airplane!@-art	-art=183
@see_spot_run@-person	-person=1
@pensioners'_party@-organization	-organization=30
@36@-art	-art=19
@comic_book@-art	-art=18
@jackson@-person	-person=144
@mike_thorne@-person	-person=23
@coffeyville@-location	-location=36
@talbots@-organization	-organization=54
@philip_of_burgundy@-person	-person=20
@international_velvet@-person	-person=3
@telstar@-art	-art=54
@rosenheim@-person	-person=1
@outer_limits@-broadcast_program	-broadcast_program=38
@são_gonçalo@-location	-location=34
@whampoa_military_academy@-organization	-organization=132
@matthew_arnold@-person	-person=321
@tradition@-organization	-organization=6
@brick_house@-art	-art=27
@dhs@-finance-currency	-finance-currency=2
@neeraj_shridhar@-person	-person=21
@japanese@-title	-title=6
@sabrina_setlur@-person	-person=22
@cows@-living_thing	-living_thing=22
@yemen@-person	-person=1
@pain@-art	-art=21
@del_mar@-location	-location=62
@tom_mclaury@-person	-person=28
@cummings_research_park@-location	-location=29
@atlantic_branch@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=70
@exhumed@-person	-person=45
@stefan_edberg@-person	-person=383
@the_long_winters@-person	-person=47
@ernst_reijseger@-person	-person=34
@dylan_moscovitch@-person	-person=31
@mission@-person	-person=5
@cane@-language	-language=4
@james_mellaart@-person	-person=23
@ten@-art	-art=126
@giulia_gatto-monticone@-person	-person=31
@friedberg@-person	-person=1
@marie@-person	-person=107
@shot@-disease	-disease=5
@page_field@-location	-location=25
@cove@-location	-location=51
@goose_island@-organization	-organization=5
@dauphin@-location	-location=167
@drs@-broadcast_network	-broadcast_network=6
@1962–63@-event	-event=139
@bradford@-location	-location=261
@norwich@-title	-title=10
@artois@-event	-event=3
@dte_energy_music_theatre@-location	-location=21
@milan@-product	-product=1
@turk@-religion-religion	-religion-religion=1
@pendle_hill@-location	-location=15
@seagrave@-organization	-organization=8
@fennell_avenue@-location	-location=32
@island_records@-organization	-organization=1496
@attenborough@-location	-location=17
@amy_acker@-person	-person=74
@pope_clement_xii@-person	-person=117
@rouen@-location	-location=1928
@berkeley@-organization	-organization=337
@oceanic@-art	-art=21
@martin_gore@-person	-person=159
@samara_oblast@-location	-location=269
@taiping@-event	-event=24
@argus@-art	-art=26
@sydney_steel_corporation@-organization	-organization=24
@presidential_inauguration@-title	-title=1
@reformed_political_party@-organization	-organization=64
@tasmanian@-organization	-organization=8
@la_verne,_california@-location	-location=31
@evergreen_line@-organization	-organization=2
@museum_of_somerset@-location	-location=32
@sm_aura_premier@-location	-location=22
@otto_heinrich_warburg@-person	-person=48
@wonder_woman@-art	-art=31
@kamloops@-product	-product=2
@official_charts_company@-organization	-organization=337
@foster@-location	-location=78
@tony_massenburg@-person	-person=20
@rex_reason@-person	-person=31
@derwent@-organization	-organization=1
@texel@-event	-event=5
@robyn_hitchcock@-person	-person=266
@launch@-organization	-organization=1
@straylight_run@-person	-person=76
@pioneer_corporation@-organization	-organization=44
@caddyshack@-art	-art=136
@danton@-art	-art=27
@chris_amon@-person	-person=113
@st._augustine@-living_thing	-living_thing=1
@night_time@-art	-art=19
@the_pretender@-art	-art=56
@educational_television@-broadcast_program	-broadcast_program=3
@xia@-location	-location=2
@oskarshamn@-location	-location=76
@u.s._route_93@-location	-location=91
@the_killing@-art	-art=47
@south_african_indian_congress@-organization	-organization=22
@waterloo@-organization	-organization=61
@rec@-location	-location=1
@lon_morris_college@-organization	-organization=24
@cy_young@-award	-award=22
@singapore@-organization	-organization=401
@holly@-art	-art=5
@barnaby_joyce@-person	-person=54
@transatlantic@-art	-art=14
@gargždai@-location	-location=20
@fivb_volleyball_world_league@-event	-event=28
@timecop@-art	-art=46
@cabinet@-location	-location=12
@nerse@-person	-person=4
@bosnian@-organization	-organization=5
@randy_newman@-person	-person=710
@iron_monkey@-art	-art=22
@tyler@-organization	-organization=1
@korrespondent@-art	-art=23
@rocky_mountain_high_school@-organization	-organization=22
@elizabeth_spriggs@-person	-person=67
@sponsorship_scandal@-event	-event=27
@loughborough@-event	-event=1
@let_me_in@-art	-art=51
@continental_micronesia@-organization	-organization=28
@nigel_lindsay@-person	-person=22
@kappa_sigma@-organization	-organization=253
@ecma@-computer-programming_language	-computer-programming_language=1
@champlain_college@-organization	-organization=38
@west_end@-organization	-organization=21
@klamath_river@-location	-location=166
@angelo@-art	-art=18
@paddy_ashdown@-person	-person=121
@cece_winans@-art	-art=4
@crazy_love@-broadcast_program	-broadcast_program=6
@smap@-person	-person=125
@john_fielding@-person	-person=31
@rosemary_clooney@-person	-person=473
@microprose@-person	-person=177
@barry_goudreau@-art	-art=2
@earl_fitzwilliam@-person	-person=10
@music_row@-art	-art=3
@swiss@-product	-product=1
@sunset_park@-art	-art=18
@cold_meat_industry@-organization	-organization=22
@chang_kai-chen@-person	-person=45
@tff_first_league@-organization	-organization=307
@stabekk@-location	-location=49
@grambling_state@-organization	-organization=22
@loco@-art	-art=22
@naima@-person	-person=2
@kamancheh@-product	-product=20
@department_of_the_interior@-title	-title=1
@flushing@-medicine-symptom	-medicine-symptom=24
@hugh_banton@-person	-person=54
@tiga@-organization	-organization=20
@thames@-organization	-organization=21
@the_magnificent_seven@-art	-art=202
@the_killer_inside_me@-art	-art=21
@raffles_city@-location	-location=32
@general_surgery@-education-educational_degree	-education-educational_degree=46
@government_of_new_zealand@-organization	-organization=24
@the_rocketeer@-art	-art=68
@gullfoss@-location	-location=22
@bazaar@-person	-person=1
@glynis@-person	-person=9
@camembert@-location	-location=3
@wells@-location	-location=633
@medway_valley_line@-location	-location=46
@fort_wagner@-location	-location=71
@knutsford@-organization	-organization=3
@olmsted@-person	-person=13
@friendswood,_texas@-location	-location=23
@1950@-organization	-organization=1
@alcoa@-organization	-organization=355
@hogan's_heroes@-art	-art=1
@hagi@-person	-person=7
@swindon_town@-organization	-organization=1521
@middleport@-location	-location=46
@grand_street@-location	-location=30
@gelug@-location	-location=1
@albani@-organization	-organization=1
@205@-art	-art=9
@moray_and_nairn@-location	-location=25
@mole@-people-ethnicity	-people-ethnicity=1
@copper_canyon@-organization	-organization=1
@masters_of_the_universe@-broadcast_program	-broadcast_program=2
@yamaha_motor_company@-organization	-organization=88
@val_camonica@-location	-location=99
@escape_velocity@-art	-art=9
@governor_of_virginia@-person	-person=1
@sweet@-food	-food=2
@machine_gun@-person	-person=6
@sikorsky_r-4@-product	-product=29
@days@-event	-event=1
@spiritism@-religion-religion	-religion-religion=79
@daddy's_girls@-broadcast_program	-broadcast_program=21
@golan@-organization	-organization=2
@angelo_moore@-person	-person=51
@atlanta@-art	-art=16
@2014@-organization	-organization=2
@kinheim@-location	-location=1
@tom_glavine@-person	-person=217
@michael_symmons_roberts@-person	-person=44
@ted_elliott@-person	-person=31
@talking_book@-location	-location=3
@copper_canyon@-location	-location=40
@carlos_zambrano@-person	-person=91
@pinus_virginiana@-living_thing	-living_thing=20
@bill_mallory@-person	-person=52
@wandering_jew@-event	-event=66
@dec@-person	-person=2
@harmonia@-god	-god=54
@earl_of_clanricarde@-title	-title=42
@international_emmy_award@-organization	-organization=7
@sunshine@-art	-art=143
@disney's_polynesian_resort@-location	-location=20
@initial_d_arcade_stage@-product	-product=22
@first@-location	-location=70
@cambridge,_ontario@-location	-location=135
@anglican@-religion-religion	-religion-religion=1354
@mafalda@-person	-person=2
@cassidy@-art	-art=15
@seattle,_washington@-event	-event=1
@nebraska@-location	-location=5780
@dd_national@-broadcast_network	-broadcast_network=134
@milton_keynes@-organization	-organization=9
@piotr_buchkin@-person	-person=199
@hugh_lofting@-person	-person=59
@the_sapphires@-person	-person=6
@bajram_curri@-person	-person=33
@sisters@-organization	-organization=1
@reload@-art	-art=53
@ranger@-title	-title=32
@stigmella_anomalella@-living_thing	-living_thing=34
@james_debarge@-person	-person=34
@bronte@-person	-person=4
@bathurst@-location	-location=786
@cape_breton@-location	-location=260
@rocky_jones,_space_ranger@-broadcast_program	-broadcast_program=37
@grand_isle@-art	-art=1
@thomas_crawford@-person	-person=35
@baddeck@-location	-location=42
@duke_of_braganza@-title	-title=104
@the_greatest_show_on_earth@-person	-person=2
@1996_state_election@-event	-event=48
@ark@-product	-product=2
@karl_marx@-religion-religion	-religion-religion=1
@mississippi_gulf_coast_community_college@-organization	-organization=33
@seizure@-medicine-symptom	-medicine-symptom=10
@sora@-living_thing	-living_thing=19
@john_french@-person	-person=88
@the_salt_lake_tribune@-art	-art=149
@honorary_degree@-education-educational_degree	-education-educational_degree=69
@college_football@-location	-location=3
@santee@-people-ethnicity	-people-ethnicity=13
@armed_forces_day@-time	-time=86
@veterans_administration@-organization	-organization=198
@john_mcenery@-person	-person=47
@samuel_french,_inc.@-organization	-organization=23
@tejas@-product	-product=7
@chopper@-product	-product=1
@langarud_rural_district@-location	-location=26
@boots@-organization	-organization=154
@6@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=58
@heron@-product	-product=11
@aleksis_kivi@-art	-art=2
@let_there_be_love@-art	-art=34
@india_–_a_love_story@-broadcast_program	-broadcast_program=26
@monnaie_de_paris@-location	-location=26
@montezuma@-location	-location=72
@mr._lonely@-art	-art=20
@american@-event	-event=52
@eastleigh@-location	-location=290
@the_new_normal@-art	-art=13
@hakuba@-location	-location=17
@botoșani@-location	-location=42
@fontenay-le-comte@-location	-location=55
@reims@-organization	-organization=58
@lompoc@-organization	-organization=1
@red_river_valley@-location	-location=142
@fat_joe@-person	-person=647
@new_church@-organization	-organization=2
@escudo@-product	-product=4
@samoan@-organization	-organization=69
@pilbara@-organization	-organization=1
@acorn@-event	-event=3
@sterling,_colorado@-location	-location=46
@wagner@-location	-location=9
@v@-event	-event=26
@national_council@-organization	-organization=80
@syria@-person	-person=1
@texan@-location	-location=186
@francisco_i._madero@-person	-person=195
@lestat@-art	-art=19
@colony@-organization	-organization=3
@tv_tokyo@-broadcast_program	-broadcast_program=1
@governor_of_maine@-title	-title=274
@harrier@-living_thing	-living_thing=20
@pm@-title	-title=23
@saranac@-product	-product=4
@heliotrope@-location	-location=28
@generation_kill@-art	-art=28
@sun_belt_conference@-event	-event=1
@basilica_of_our_lady_of_good_health@-location	-location=23
@essex@-person	-person=20
@the_heat_is_on@-art	-art=19
@bob@-art	-art=1
@freakylinks@-broadcast_program	-broadcast_program=26
@louth@-organization	-organization=188
@hi_hi_puffy_amiyumi@-art	-art=3
@samba@-location	-location=4
@bafétimbi_gomis@-person	-person=34
@shoalwater_bay@-location	-location=27
@burray@-location	-location=21
@sangeet_natak_akademi@-organization	-organization=256
@dart_first_state@-transit	-transit=21
@ghanaian@-organization	-organization=19
@engl.@-language	-language=20
@hedley@-person	-person=205
@replicas@-art	-art=24
@croatian_republic_of_herzeg-bosnia@-location	-location=49
@copland@-organization	-organization=1
@brielle@-event	-event=1
@the_fbi_files@-broadcast_program	-broadcast_program=26
@congressional_country_club@-location	-location=36
@shane@-art	-art=76
@icc@-event	-event=1
@garrick_ohlsson@-person	-person=41
@uraniidae@-living_thing	-living_thing=47
@den_haag@-art	-art=1
@roadrunner@-product	-product=11
@owosso@-location	-location=49
@the_archers@-person	-person=20
@apophis@-god	-god=24
@publicaffairs@-organization	-organization=45
@bitton@-organization	-organization=6
@george-étienne_cartier@-person	-person=97
@luna_park@-location	-location=108
@neepawa@-location	-location=24
@john_d._macdonald@-person	-person=113
@main_south_railway_line@-location	-location=2
@greyhound@-person	-person=6
@nepal@-product	-product=1
@charles_b._macdonald@-person	-person=44
@st._luke@-person	-person=18
@anglo-american@-people-ethnicity	-people-ethnicity=34
@cos@-product	-product=1
@thera_variata@-living_thing	-living_thing=35
@farscape@-art	-art=2
@franz_west@-person	-person=40
@powell_river_regals@-organization	-organization=40
@mayflower_hotel@-person	-person=1
@saint_denis@-person	-person=35
@dba@-organization	-organization=9
@falmer@-location	-location=34
@são_luís@-person	-person=1
@orlando_b._willcox@-person	-person=31
@the_other@-organization	-organization=3
@rich_kids@-person	-person=22
@eloise@-art	-art=22
@canadian_open@-organization	-organization=19
@portal@-location	-location=8
@sé@-art	-art=4
@carnivore@-person	-person=37
@rockstar@-person	-person=19
@bastogne@-event	-event=7
@pendleton,_oregon@-location	-location=108
@oliver_wyman@-organization	-organization=32
@north_of_60@-broadcast_program	-broadcast_program=79
@urs_corporation@-organization	-organization=29
@iki_island@-location	-location=28
@roslyn,_new_york@-location	-location=61
@france@-organization	-organization=3034
@lothair@-person	-person=104
@ivor@-location	-location=11
@sing_it_loud@-person	-person=19
@horndean@-organization	-organization=4
@mlada@-person	-person=2
@sonia@-person	-person=97
@next_magazine@-art	-art=25
@orlondo_steinauer@-person	-person=22
@ahmad@-art	-art=3
@sheridan@-person	-person=99
@iva_toguri_d'aquino@-person	-person=21
@widnes@-location	-location=320
@eyrecourt@-location	-location=24
@achille_bonito_oliva@-person	-person=32
@fitchburg@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@prince_of_orange@-title	-title=207
@independent_book_publishers_association@-organization	-organization=21
@gmina_karsin@-location	-location=35
@law@-location	-location=9
@norton,_virginia@-location	-location=21
@shrek@-product	-product=2
@thracian@-language	-language=64
@orange_bowl@-event	-event=339
@stella_artois@-food	-food=102
@pennant@-living_thing	-living_thing=3
@saguache@-location	-location=28
@ken_bruce@-person	-person=117
@st_patrick's_college,_maynooth@-organization	-organization=108
@guy_manning@-person	-person=45
@echuca@-location	-location=69
@torres@-person	-person=15
@legoland@-product	-product=1
@veracruz@-location	-location=408
@yellow@-product	-product=10
@fatherland@-art	-art=45
@vienna_state_opera@-organization	-organization=825
@gigi@-art	-art=99
@isle_of_man_steam_railway_supporters'_association@-organization	-organization=36
@scale@-title	-title=13
@davis_cup@-organization	-organization=8
@john_jones@-location	-location=3
@aquinas_college@-organization	-organization=108
@medical_school@-education-educational_degree	-education-educational_degree=1
@silt'e@-language	-language=15
@our_common_future@-art	-art=28
@zone@-person	-person=21
@castor@-person	-person=8
@codex@-broadcast_program	-broadcast_program=3
@rainbow_brite@-art	-art=1
@model@-computer-programming_language	-computer-programming_language=1
@beauty_and_the_beast@-art	-art=764
@alan_hale,_jr.@-person	-person=111
@carignan@-location	-location=22
@kelly_brook@-location	-location=1
@louis_prima@-person	-person=272
@vice-captain@-person	-person=1
@vanga@-person	-person=4
@beverly_hills_cop@-art	-art=175
@battle_of_long_tan@-event	-event=56
@25th_berlin_international_film_festival@-event	-event=37
@uno@-organization	-organization=9
@adobe_dreamweaver@-organization	-organization=1
@ibi@-location	-location=15
@arakkonam@-event	-event=2
@latacunga@-location	-location=51
@anne_boleyn@-art	-art=13
@hagi@-location	-location=59
@liv@-location	-location=1
@epstein–barr_virus@-living_thing	-living_thing=38
@netherlands@-art	-art=1
@mts@-organization	-organization=47
@monitor@-organization	-organization=40
@st._clement@-person	-person=5
@bongo_fury@-art	-art=22
@fort_jackson@-product	-product=2
@urban@-location	-location=1
@sweetener@-medicine-drug	-medicine-drug=1
@greek_basket_league@-organization	-organization=155
@paulsboro@-location	-location=35
@adr@-title	-title=42
@lee_sharpe@-person	-person=75
@jemmy_dean@-person	-person=20
@gem@-product	-product=42
@finished@-art	-art=7
@k-27@-location	-location=13
@marquess_of_londonderry@-person	-person=5
@law@-art	-art=38
@findlay@-person	-person=2
@david_tudor@-person	-person=90
@124@-product	-product=6
@colmar@-organization	-organization=10
@thetford@-title	-title=3
@prose_edda@-art	-art=379
@hi@-art	-art=5
@ciudad_satélite@-location	-location=20
@kasi_lemmons@-person	-person=39
@new_england_conservatory_of_music@-organization	-organization=41
@slovenian_democratic_party@-organization	-organization=68
@323@-art	-art=27
@chaudhvin_ka_chand@-art	-art=26
@the_woman_in_black@-broadcast_program	-broadcast_program=10
@farragut_square@-location	-location=22
@temple_emanuel@-location	-location=25
@aspartame@-event	-event=1
@ji@-art	-art=7
@jamie_muir@-person	-person=39
@bithynia@-living_thing	-living_thing=3
@ben_taylor@-person	-person=59
@arashi@-product	-product=6
@west_branch@-art	-art=8
@ectoedemia_arcuatella@-living_thing	-living_thing=31
@app@-organization	-organization=3
@hochelaga_archipelago@-location	-location=23
@perrault@-person	-person=27
@60@-location	-location=39
@new_orleans@-product	-product=2
@theudebald@-person	-person=25
@cavaliers@-product	-product=1
@arrested_development@-broadcast_program	-broadcast_program=552
@jordanhill@-location	-location=30
@lit@-organization	-organization=10
@continent@-location	-location=97
@st._ignatius@-location	-location=5
@east_bengal_f.c.@-organization	-organization=79
@nepalese@-language	-language=23
@french_government@-location	-location=29
@komen@-location	-location=55
@flame@-living_thing	-living_thing=1
@cai@-organization	-organization=12
@authority@-organization	-organization=1
@kanal_5@-person	-person=83
@cornell@-person	-person=7
@addanki@-location	-location=20
@dis@-product	-product=2
@amerie@-person	-person=155
@wing@-person	-person=13
@phunk_junkeez@-person	-person=23
@state_elections@-organization	-organization=25
@final_fantasy_iv@-product	-product=106
@eu@-person	-person=2
@the_muse@-art	-art=20
@bonnie_raitt@-person	-person=757
@meuse@-event	-event=1
@harry_and_the_hendersons@-art	-art=69
@unitedhealth_group@-organization	-organization=68
@john_hope_franklin@-person	-person=84
@england_made_me@-person	-person=1
@dinorah@-art	-art=29
@julia_smith@-location	-location=1
@molly_picon@-person	-person=53
@sheila_steafel@-person	-person=29
@shin-keisei_line@-organization	-organization=1
@arena@-broadcast_program	-broadcast_program=106
@root@-location	-location=13
@zárate@-person	-person=2
@flores_historiarum@-art	-art=27
@liberian@-organization	-organization=6
@banca_intesa@-organization	-organization=23
@battle_of_okinawa@-art	-art=4
@perseus@-person	-person=1
@andrew_e.@-person	-person=28
@epo@-medicine-medical_treatment	-medicine-medical_treatment=185
@first_circuit_court_of_appeals@-organization	-organization=23
@tilbury@-art	-art=1
@confederation_of_african_football@-organization	-organization=222
@national_socialist@-location	-location=7
@machine@-person	-person=5
@knox@-location	-location=158
@district_six@-art	-art=4
@arthur@-art	-art=122
@sfr_yugoslavia@-organization	-organization=8
@sligo–leitrim@-location	-location=39
@western_line@-organization	-organization=2
@computer_sciences@-organization	-organization=26
@panini@-person	-person=32
@food@-food	-food=10
@love_song@-art	-art=69
@moryń@-location	-location=21
@camp_david@-event	-event=4
@tunica,_mississippi@-location	-location=93
@w._h._davies@-person	-person=89
@vefa@-location	-location=5
@cabinets@-organization	-organization=9
@bear_creek@-art	-art=1
@arbat_district@-location	-location=23
@schofields@-location	-location=18
@duala@-language	-language=27
@bridges@-broadcast_program	-broadcast_program=1
@little_river_band@-art	-art=7
@tiamat@-art	-art=1
@erskine@-location	-location=69
@kentucky@-product	-product=1
@alan_didak@-person	-person=28
@breach@-product	-product=1
@sub-region@-location	-location=41
@branco@-location	-location=13
@voždovac@-organization	-organization=63
@wild@-location	-location=1
@we_are_young_money@-art	-art=23
@wild_side@-art	-art=20
@the_wrong_box@-art	-art=27
@frank_farian@-person	-person=155
@philly@-person	-person=1
@59@-product	-product=2
@kingdom_of_khotan@-location	-location=40
@monck@-product	-product=1
@st._laurent@-food	-food=18
@topic@-art	-art=1
@parmelia@-product	-product=20
@east_africa@-location	-location=1691
@altamura@-location	-location=48
@down_to_earth@-art	-art=67
@denise@-broadcast_program	-broadcast_program=3
@pain_of_salvation@-person	-person=88
@harriet_shaw_weaver@-person	-person=20
@cyril_rootham@-person	-person=23
@sally@-broadcast_program	-broadcast_program=21
@joe@-person	-person=351
@tibetans@-people-ethnicity	-people-ethnicity=98
@miss_texas@-event	-event=43
@inner_ring_road@-location	-location=25
@mauritania@-product	-product=2
@kendall@-person	-person=26
@leader_of_the_opposition@-title	-title=721
@return_to_peyton_place@-broadcast_program	-broadcast_program=21
@cederberg@-location	-location=43
@hekla@-location	-location=50
@sigtryggur_baldursson@-person	-person=43
@morocco@-organization	-organization=67
@belsize_park@-organization	-organization=2
@gp2x@-product	-product=53
@llandeilo@-location	-location=131
@sage@-person	-person=4
@south_shields@-location	-location=783
@pictionary@-product	-product=47
@andy_souwer@-person	-person=51
@osprey@-location	-location=10
@nfl@-event	-event=85
@the_jewish_week@-art	-art=71
@abebe_bikila@-person	-person=50
@otomi@-language	-language=59
@evan_x_hyde@-person	-person=20
@shoot_to_kill@-art	-art=14
@terrace,_british_columbia@-location	-location=46
@left@-disease	-disease=1
@mid-atlantic_championship_wrestling@-organization	-organization=130
@edgar_winter@-art	-art=1
@the_reporter@-art	-art=23
@dina@-art	-art=1
@cordova@-person	-person=1
@the_wizard@-art	-art=71
@ambush@-event	-event=5
@alive_and_kicking@-art	-art=34
@walter_mcgrail@-person	-person=40
@men@-event	-event=13
@kitchener@-person	-person=56
@mayans@-event	-event=29
@nhl@-event	-event=5
@teja@-person	-person=33
@australian_national@-event	-event=1
@indra_lesmana@-person	-person=25
@communist_party_of_sweden@-organization	-organization=38
@platinum@-organization	-organization=17
@colombia@-title	-title=4
@liam_howe@-person	-person=27
@siggraph@-event	-event=194
@lea_salonga@-art	-art=3
@orson_squire_fowler@-person	-person=33
@wow!@-art	-art=17
@aaron_neville@-person	-person=258
@fiji_national_rugby_union_team@-organization	-organization=42
@cobra@-organization	-organization=11
@catholics@-people-ethnicity	-people-ethnicity=1
@jeopardy@-broadcast_program	-broadcast_program=9
@brandon@-location	-location=502
@dimension@-art	-art=13
@willie_robertson@-person	-person=27
@bosnian@-language	-language=460
@unesco@-organization	-organization=7966
@brel@-organization	-organization=71
@baltasar_hidalgo_de_cisneros@-person	-person=56
@amateur@-art	-art=14
@middelfart@-location	-location=46
@gill@-location	-location=34
@karma@-organization	-organization=4
@najran@-location	-location=103
@gaius_flaminius@-person	-person=28
@mérida@-organization	-organization=12
@wormwood@-art	-art=19
@adda@-person	-person=10
@samantha@-art	-art=12
@sm@-location	-location=3
@lent@-person	-person=1
@salatiga@-location	-location=53
@elegy@-art	-art=41
@property@-title	-title=1
@excalibur@-person	-person=24
@four_horsemen_of_the_apocalypse@-art	-art=26
@al_wasl@-organization	-organization=54
@comic@-title	-title=10
@abc_news@-broadcast_network	-broadcast_network=68
@cranium@-product	-product=9
@childers@-person	-person=3
@grand@-location	-location=59
@sint-michielsgestel@-location	-location=38
@big_beaver_falls_area_school_district@-location	-location=23
@park_row@-location	-location=78
@deranged@-organization	-organization=1
@prd@-organization	-organization=193
@head_coach@-organization	-organization=2
@dave_pegg@-person	-person=109
@hampden_county@-location	-location=82
@harold_bauer@-person	-person=33
@awash@-organization	-organization=1
@robert_w._service@-person	-person=92
@jungle_cubs@-broadcast_program	-broadcast_program=38
@tramway@-transit	-transit=23
@ni-vanuatu@-location	-location=10
@victoria's_secret_fashion_show@-event	-event=104
@cold_comfort_farm@-broadcast_program	-broadcast_program=9
@first_love@-art	-art=71
@good_morning_australia@-broadcast_program	-broadcast_program=83
@ash@-god	-god=4
@ambridge@-location	-location=32
@oyster@-organization	-organization=1
@ari@-language	-language=2
@americanese@-art	-art=21
@cinderella_man@-broadcast_program	-broadcast_program=18
@wake_forest@-location	-location=31
@houston@-transit	-transit=1
@maiwand@-location	-location=14
@d2@-medicine-drug	-medicine-drug=1
@dahlia@-art	-art=14
@locus_poll_award_for_best_short_fiction@-award	-award=30
@1960@-location	-location=1
@american_university_of_beirut@-organization	-organization=484
@greyhound@-living_thing	-living_thing=174
@end@-time	-time=1
@brian_dennehy@-person	-person=260
@strassburg@-organization	-organization=27
@timber_wolf@-living_thing	-living_thing=12
@language@-language	-language=268
@strathclyde@-person	-person=1
@protour@-organization	-organization=28
@hashimoto@-location	-location=20
@k-27@-product	-product=12
@palladium@-organization	-organization=5
@illinois's_17th_congressional_district@-location	-location=63
@olive_grove@-living_thing	-living_thing=2
@north_star@-title	-title=1
@mars_trilogy@-art	-art=46
@extreme_championship_wrestling@-broadcast_program	-broadcast_program=2
@south_adelaide@-organization	-organization=122
@that's_entertainment@-broadcast_program	-broadcast_program=56
@cy_young@-person	-person=228
@ryukyuan@-location	-location=1
@pride_and_prejudice@-art	-art=325
@surjit_singh_barnala@-person	-person=40
@hardenberg@-person	-person=22
@soviet@-finance-currency	-finance-currency=2
@meenakshi_amman_temple@-location	-location=33
@changing_lanes@-art	-art=28
@nanjing@-location	-location=2187
@bulgaria@-organization	-organization=689
@sudanese@-location	-location=17
@st._john@-location	-location=112
@marked_tree@-location	-location=28
@malayan@-location	-location=46
@kumano@-product	-product=10
@roland_gift@-art	-art=1
@sennar_sultanate@-location	-location=91
@silver@-art	-art=43
@vice-chancellor@-title	-title=138
@jónas_hallgrímsson@-person	-person=33
@penny_lane@-location	-location=1
@fresh_meat@-broadcast_program	-broadcast_program=53
@algeciras_cf@-organization	-organization=35
@baneh@-event	-event=1
@call_the_midwife@-broadcast_program	-broadcast_program=84
@nudaria_mundana@-living_thing	-living_thing=33
@16@-event	-event=28
@andré_sá@-person	-person=150
@south_korea@-organization	-organization=106
@nice_jazz_festival@-event	-event=22
@beginning_of_the_end@-person	-person=2
@360@-location	-location=9
@konstantin_rokossovsky@-person	-person=95
@papenburg@-location	-location=84
@yaxley@-organization	-organization=6
@sousa@-person	-person=31
@jonkowo@-location	-location=28
@carnegie_institute@-location	-location=2
@the_swarm@-art	-art=33
@october@-art	-art=56
@inconceivable@-art	-art=8
@francis_garnier@-person	-person=36
@prime_ministers@-title	-title=139
@chechnya@-location	-location=957
@jane@-person	-person=100
@ji'an@-location	-location=88
@hadley@-organization	-organization=1
@fingal@-organization	-organization=4
@national_liberal_club@-location	-location=58
@western_pacific@-location	-location=124
@cl@-organization	-organization=1
@pall_mall@-location	-location=238
@justin@-art	-art=3
@gauja@-location	-location=47
@witchblade@-art	-art=185
@richemont@-location	-location=4
@liriodendron@-location	-location=2
@city_island@-location	-location=74
@inner_city@-organization	-organization=15
@siaka_stevens@-person	-person=90
@retalhuleu@-location	-location=39
@kuban@-location	-location=206
@amtrak@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@milwaukee_bavarians@-organization	-organization=27
@chuck@-broadcast_program	-broadcast_program=1
@starman@-person	-person=20
@saitama@-art	-art=166
@paraguayan@-location	-location=17
@dom@-language	-language=2
@zlatograd@-language	-language=1
@stanley@-person	-person=58
@biên_hòa@-location	-location=95
@ceres@-god	-god=105
@st._louis@-art	-art=1
@nice@-person	-person=5
@george_herbert,_11th_earl_of_pembroke@-title	-title=1
@coimbra@-organization	-organization=13
@chief_baron_of_the_exchequer@-title	-title=46
@this_is_hell@-person	-person=38
@merthyr_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=30
@saint_raphael@-location	-location=11
@slaves@-event	-event=1
@opium@-medicine-medical_treatment	-medicine-medical_treatment=1
@hoverspeed@-organization	-organization=36
@viper@-product	-product=24
@queen_of_the_south@-organization	-organization=601
@osborn@-location	-location=19
@bound_for_glory@-art	-art=56
@captain_morgan@-person	-person=1
@decode@-computer-programming_language	-computer-programming_language=1
@seon@-location	-location=1
@stem@-art	-art=2
@usa_cross_country_championships@-event	-event=27
@eastern_caribbean_central_bank@-organization	-organization=26
@alessandro_moreschi@-person	-person=27
@marc_anthony@-person	-person=447
@sas_institute@-organization	-organization=44
@kent_carter@-person	-person=21
@porn_star@-person	-person=1
@patty_smyth@-art	-art=1
@leukemia@-disease	-disease=79
@blavet@-person	-person=2
@ldn@-art	-art=21
@the_expendables@-person	-person=13
@mark_heard@-art	-art=1
@adam_yates@-person	-person=23
@new_hope@-location	-location=89
@growing_up@-art	-art=12
@antony_worrall_thompson@-person	-person=47
@inn@-title	-title=4
@camille_claudel@-person	-person=62
@point_blank@-organization	-organization=5
@pascale_petit@-person	-person=22
@robert_dudley,_1st_earl_of_leicester@-person	-person=189
@ray_martin@-person	-person=129
@crimean_tatars@-event	-event=1
@new_york_rangers@-organization	-organization=3446
@randy_boudreaux@-person	-person=29
@mason@-title	-title=2
@alex_antonitsch@-person	-person=25
@lead@-product	-product=143
@the_front@-person	-person=5
@arizona_public_service@-organization	-organization=21
@northern_ireland_assembly@-location	-location=10
@reflex@-broadcast_program	-broadcast_program=2
@english_literature@-organization	-organization=883
@zeus@-person	-person=21
@anderson_cooper@-broadcast_program	-broadcast_program=3
@władysław@-location	-location=1
@32nd@-event	-event=4
@george_blanda@-person	-person=128
@his_second_year@-event	-event=76
@congregational_church@-person	-person=1
@fear_itself@-person	-person=6
@trelleborg@-organization	-organization=31
@quebec@-people-ethnicity	-people-ethnicity=2
@cunningham@-location	-location=49
@school_of_engineering@-location	-location=2
@the_killing@-broadcast_program	-broadcast_program=168
@cannon@-title	-title=1
@roman_catholic_church@-organization	-organization=263
@happy_days@-art	-art=86
@maría@-art	-art=21
@effingham@-location	-location=129
@barr@-organization	-organization=3
@blanda@-location	-location=3
@brick@-art	-art=27
@meghnad_saha@-person	-person=41
@puritan@-religion-religion	-religion-religion=1451
@uleb@-organization	-organization=25
@owls@-living_thing	-living_thing=3
@secretariat_of_the_pacific_community@-organization	-organization=77
@derrick@-product	-product=1
@liv@-language	-language=1
@novak_djokovic@-person	-person=959
@lydbrook@-location	-location=28
@city_of_london@-location	-location=2946
@tasker_h._bliss@-product	-product=1
@botanical_society_of_america@-organization	-organization=61
@southampton,_new_york@-location	-location=70
@billy_thorpe@-person	-person=66
@wolverine@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=24
@newport@-organization	-organization=552
@esztergom@-location	-location=329
@tom_krause@-person	-person=28
@forest@-living_thing	-living_thing=1
@m-46@-location	-location=37
@gp@-title	-title=125
@the_american_president@-title	-title=2
@shameless@-person	-person=5
@prehistoric@-event	-event=183
@ray_wilkins@-person	-person=91
@e.t._the_extra-terrestrial@-product	-product=12
@bart@-transit	-transit=125
@andrews@-location	-location=74
@kita@-location	-location=66
@erin_brockovich@-person	-person=61
@hunsdon@-location	-location=21
@don_budge@-person	-person=112
@rds_arena@-location	-location=54
@the_real_mckenzies@-person	-person=34
@filth@-art	-art=18
@bushnell@-person	-person=3
@pope_martin_iv@-person	-person=82
@crescent@-location	-location=42
@sister_kate@-person	-person=2
@great_big_sea@-person	-person=188
@medical_degree@-education-educational_degree	-education-educational_degree=84
@le_bourget@-location	-location=113
@hedley@-location	-location=17
@c@-person	-person=2
@jack_london@-person	-person=604
@nord-trøndelag_university_college@-organization	-organization=23
@uyghur@-people-ethnicity	-people-ethnicity=289
@ishida_mitsunari@-person	-person=122
@a158@-location	-location=23
@commodore_64@-person	-person=1
@sea_of_japan@-location	-location=982
@rece_davis@-person	-person=42
@foster@-art	-art=2
@city_college@-organization	-organization=144
@alvin_purple@-broadcast_program	-broadcast_program=6
@1905–06@-event	-event=38
@new_brunswick@-location	-location=5837
@the_wayward_wind@-art	-art=22
@bristol,_maine@-event	-event=4
@mark_shuttleworth@-person	-person=71
@confucius@-art	-art=5
@19@-person	-person=8
@colbert@-person	-person=133
@airedale_line@-location	-location=33
@music@-education-educational_degree	-education-educational_degree=2
@aboriginal_people@-people-ethnicity	-people-ethnicity=94
@firework@-art	-art=87
@academy_of_st_martin_in_the_fields@-person	-person=75
@arakawa@-person	-person=4
@johan_henric_kellgren@-person	-person=20
@seán_brady@-person	-person=41
@stuttgart@-broadcast_program	-broadcast_program=1
@haverford@-location	-location=25
@lightning@-location	-location=5
@sds@-chemistry	-chemistry=9
@electorate_of_cologne@-location	-location=181
@shane@-person	-person=55
@frank@-person	-person=291
@allerton@-location	-location=33
@james_bay@-location	-location=281
@secretary_of_commerce@-organization	-organization=2
@ps.@-art	-art=32
@the_one@-location	-location=3
@oberwart@-location	-location=31
@penguin_island@-art	-art=6
@blue_jays@-event	-event=1
@patsy_cline@-art	-art=2
@japanese_forces@-location	-location=10
@north_anna@-location	-location=5
@ronne_antarctic_research_expedition@-event	-event=455
@wollondilly@-location	-location=42
@el_obeid@-location	-location=33
@hohenheim@-organization	-organization=4
@united_states@-location	-location=175415
@mysterious_island@-art	-art=34
@nunavut_arctic_college@-organization	-organization=34
@pro_league@-event	-event=2
@link@-art	-art=15
@i'm_no_angel@-art	-art=32
@schroeder@-location	-location=2
@harlow@-art	-art=14
@whiteman_air_force_base@-location	-location=75
@holly_dunn@-person	-person=54
@bargoed@-location	-location=54
@broken_boy_soldiers@-art	-art=20
@laws@-art	-art=34
@oita@-location	-location=15
@norden@-person	-person=6
@purgatoire_river@-location	-location=23
@jeannie@-person	-person=1
@nurse@-medicine-medical_treatment	-medicine-medical_treatment=1
@generations@-broadcast_program	-broadcast_program=13
@group_b@-chemistry	-chemistry=1
@andy_mitchell@-person	-person=25
@åtvidaberg@-location	-location=17
@dunbarton@-location	-location=19
@jameson@-organization	-organization=22
@the_phantom_tollbooth@-art	-art=58
@amazon@-person	-person=1
@darktown_strutters'_ball@-art	-art=28
@peter_berling@-person	-person=20
@the_sea_and_cake@-art	-art=3
@arduin@-product	-product=20
@74@-event	-event=4
@longueval@-location	-location=24
@wheels@-broadcast_program	-broadcast_program=3
@dominican@-organization	-organization=1317
@vyškov_district@-location	-location=78
@wing@-living_thing	-living_thing=1
@hatfield@-person	-person=9
@chester_holmes_aldrich@-person	-person=21
@wallachia@-location	-location=1247
@regulus@-location	-location=66
@canadian_forces@-broadcast_network	-broadcast_network=1
@glamorgan@-product	-product=2
@sean_mathias@-person	-person=37
@charlotte_martin@-person	-person=42
@port_road@-organization	-organization=2
@ancel_keys@-person	-person=22
@outlaw@-organization	-organization=15
@the_thin_man@-art	-art=46
@451@-location	-location=1
@planet_x@-art	-art=20
@5th@-location	-location=41
@clem_haskins@-person	-person=29
@mark_herrmann@-person	-person=32
@lithostege_farinata@-living_thing	-living_thing=23
@millionaire@-person	-person=25
@old_school@-broadcast_program	-broadcast_program=2
@tcdd@-organization	-organization=19
@rookwood@-organization	-organization=3
@championnat_national@-organization	-organization=586
@commandant@-title	-title=478
@sc@-location	-location=61
@washington_(state)@-organization	-organization=1
@hessian@-location	-location=151
@balochistan_conflict@-event	-event=32
@the_raven@-person	-person=1
@platinum@-person	-person=7
@saint_george@-organization	-organization=3
@richard_pratt@-person	-person=27
@asuka@-event	-event=15
@marlene_dietrich@-person	-person=796
@dead_can_dance@-person	-person=185
@cannabis@-living_thing	-living_thing=87
@clontarf@-location	-location=152
@kudos_film_&_television@-organization	-organization=20
@mill_creek@-organization	-organization=1
@wilkes_station@-location	-location=169
@alvin_harper@-person	-person=26
@football_league_cup@-event	-event=10
@the_hour@-broadcast_program	-broadcast_program=65
@yoshika@-location	-location=7
@cnn_center@-location	-location=53
@157@-location	-location=2
@heroes@-art	-art=45
@tamarack@-person	-person=4
@priestess@-title	-title=1
@new_jersey_attorney_general@-title	-title=113
@tobias_menzies@-person	-person=40
@university_of_kansas@-organization	-organization=1976
@east_liberty@-location	-location=104
@3@-transit	-transit=1
@municipality_of_železniki@-location	-location=27
@nye@-time	-time=1
@jude_the_obscure@-art	-art=68
@indonesian@-organization	-organization=17
@castlehaven@-title	-title=1
@leu@-finance-currency	-finance-currency=24
@udbina@-location	-location=31
@uckfield@-location	-location=1
@gore@-event	-event=2
@usenix@-event	-event=1
@normandie@-product	-product=24
@darke@-person	-person=2
@joffre@-location	-location=6
@sunshine@-broadcast_program	-broadcast_program=6
@album@-person	-person=2
@23@-time	-time=17
@yamato_takeru@-art	-art=8
@the_final_cut@-art	-art=76
@paul_simon@-art	-art=7
@yael_naim@-art	-art=3
@lick_observatory@-person	-person=1
@stewart_smith@-person	-person=24
@blackmore@-location	-location=13
@kinloss@-title	-title=2
@brownwood@-location	-location=87
@department_of_public_works_and_highways@-organization	-organization=22
@westerlo@-organization	-organization=137
@ons@-organization	-organization=20
@bulldog_drummond_at_bay@-art	-art=23
@pressburg@-location	-location=83
@birkerød@-organization	-organization=1
@ponza@-event	-event=2
@ninoy_aquino_international_airport@-location	-location=206
@surveyor@-organization	-organization=1
@south_pacific@-event	-event=123
@the_verdict@-broadcast_program	-broadcast_program=7
@prisoners@-organization	-organization=1
@goodbye_to_the_island@-art	-art=24
@stamford_bridge@-organization	-organization=2
@the_lilac_time@-art	-art=1
@antietam_creek@-event	-event=1
@associate@-title	-title=17
@harney@-person	-person=2
@edgehill@-event	-event=20
@martín_espada@-person	-person=22
@pemberton@-location	-location=148
@crosses@-art	-art=1
@first_choice@-broadcast_network	-broadcast_network=4
@rogue@-person	-person=13
@philippe_huttenlocher@-person	-person=60
@moira@-art	-art=2
@j._walter_thompson@-organization	-organization=53
@farley_mowat@-product	-product=3
@emilio_de_bono@-person	-person=43
@ornans@-location	-location=29
@santa_anita@-event	-event=7
@mclean@-person	-person=33
@fifth@-event	-event=21
@cta@-organization	-organization=98
@ferencvárosi_tc@-location	-location=1
@cromarty@-person	-person=1
@rica_erickson@-person	-person=21
@native_american@-living_thing	-living_thing=1
@dan_gauthier@-person	-person=21
@the_ascension@-art	-art=13
@avis@-organization	-organization=59
@verbania@-organization	-organization=6
@mauritius@-location	-location=3356
@sibley_county@-location	-location=51
@the_emerald_city_of_oz@-art	-art=62
@bank_of_ireland@-organization	-organization=172
@play@-organization	-organization=4
@festus@-location	-location=15
@lanham@-location	-location=36
@giants@-organization	-organization=301
@classical@-product	-product=9
@host@-art	-art=3
@first@-title	-title=5
@angoulême_international_comics_festival@-location	-location=184
@left@-person	-person=1
@nimrod@-location	-location=4
@mcarthur@-location	-location=20
@sussex_county@-organization	-organization=2
@jan_van_eyck@-person	-person=325
@washington_monthly@-art	-art=154
@kimberly_page@-person	-person=29
@queens_park@-location	-location=47
@meteor@-organization	-organization=27
@night_witches@-organization	-organization=23
@lakeland@-organization	-organization=12
@2009_cfl_season@-event	-event=22
@marino_de_luanco@-organization	-organization=30
@east_coker@-art	-art=6
@gomorrah@-location	-location=9
@get_back@-art	-art=133
@horace_porter@-person	-person=23
@croatian_serbs@-people-ethnicity	-people-ethnicity=32
@hazrat_nizamuddin@-location	-location=105
@society_of_mary_(marists)@-organization	-organization=20
@benvenuto_cellini@-person	-person=144
@carlos_tosca@-person	-person=23
@ryan@-art	-art=1
@buddy_landel@-person	-person=25
@wordplay@-broadcast_program	-broadcast_program=13
@åmot@-organization	-organization=3
@martin_laird@-person	-person=42
@the_scarlet_letter@-art	-art=193
@grand@-broadcast_program	-broadcast_program=17
@breiðablik_ubk@-organization	-organization=25
@24th@-event	-event=5
@nautilus@-location	-location=1
@wantage@-organization	-organization=1
@arthur_williams@-person	-person=20
@ben@-art	-art=64
@the_source@-art	-art=333
@belleau_wood@-product	-product=4
@deoband@-organization	-organization=2
@coin@-organization	-organization=6
@billy_talent@-person	-person=316
@ayodhya_prasad@-person	-person=26
@eugene_stoner@-person	-person=27
@winter_solstice@-time	-time=7
@mega@-location	-location=9
@pandora@-product	-product=26
@the_lemon_drop_kid@-art	-art=20
@jing_ke@-person	-person=37
@1983–84@-event	-event=319
@bursera_simaruba@-living_thing	-living_thing=40
@westfield_doncaster@-location	-location=23
@earl_of_clare@-person	-person=2
@canna@-person	-person=1
@larissa@-person	-person=1
@krishna_prasad_bhattarai@-person	-person=32
@appomattox_court_house@-location	-location=207
@fc_ska-energiya_khabarovsk@-organization	-organization=51
@mystic_records@-organization	-organization=35
@common_ground@-organization	-organization=12
@libau@-product	-product=4
@the_pit@-location	-location=45
@mega_man@-product	-product=26
@karnak@-location	-location=235
@fallières_coast@-location	-location=31
@clown@-broadcast_program	-broadcast_program=1
@ahlen@-organization	-organization=1
@governor-general@-organization	-organization=219
@kung-fu_master@-product	-product=23
@murilo_benício@-person	-person=27
@office_space@-art	-art=91
@bank@-location	-location=21
@breckinridge_county@-location	-location=39
@grand@-art	-art=1
@teleiopsis_diffinis@-living_thing	-living_thing=32
@pastor@-person	-person=2
@bell's_life_in_london@-art	-art=20
@suffolk@-person	-person=7
@college_basketball@-organization	-organization=56
@thunderbolt@-event	-event=1
@freshfields_bruckhaus_deringer@-organization	-organization=44
@robert_s._garnett@-person	-person=31
@fiorucci@-organization	-organization=20
@murano@-location	-location=142
@castricum@-event	-event=6
@pittsboro,_north_carolina@-location	-location=36
@south_west_africa@-event	-event=1
@mexican–american_war@-event	-event=565
@rebelde@-art	-art=26
@soviet_antarctic_expedition@-event	-event=253
@garrick@-location	-location=3
@east_windsor@-location	-location=54
@arthur_capper@-person	-person=38
@paul_james@-person	-person=55
@simpsons@-organization	-organization=16
@jefferson_davis@-location	-location=8
@quiberon@-product	-product=10
@émilie_simon@-art	-art=4
@taff@-broadcast_program	-broadcast_program=4
@cbc_sports@-broadcast_program	-broadcast_program=1
@iglesias@-location	-location=35
@kansas@-art	-art=19
@father,_dear_father@-broadcast_program	-broadcast_program=32
@world_athletics_championships@-event	-event=25
@eureka@-product	-product=3
@guillermo_gonzález_camarena@-person	-person=24
@english_team@-organization	-organization=19
@district_of_sincik@-location	-location=25
@matador@-food	-food=1
@palm@-living_thing	-living_thing=415
@afar@-language	-language=44
@thrush@-organization	-organization=1
@short@-medicine-symptom	-medicine-symptom=1
@peter_bogdanovich@-person	-person=351
@prairie_fire@-food	-food=4
@silverstone_circuit@-location	-location=268
@english_premiership@-organization	-organization=127
@surgeon@-organization	-organization=1
@american@-language	-language=98
@tron@-person	-person=5
@sunbury@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=11
@36@-body_part	-body_part=2
@the_alarm@-art	-art=4
@bat_out_of_hell@-art	-art=31
@crouching_tiger,_hidden_dragon@-product	-product=1
@aaron_simpson@-organization	-organization=1
@martin's_hundred@-location	-location=22
@chairman_of_the_board@-person	-person=1
@ac@-chemistry	-chemistry=7
@i_am..._sasha_fierce@-art	-art=69
@child's_play@-person	-person=4
@unorthodox@-person	-person=11
@cross_keys@-organization	-organization=50
@general_sherman@-person	-person=31
@catalans@-art	-art=1
@proof_of_life@-art	-art=39
@a_question_of_sport@-broadcast_program	-broadcast_program=76
@west_preston@-location	-location=20
@saban@-person	-person=4
@cat_fanciers'_association@-organization	-organization=32
@suez_canal@-event	-event=5
@francis_garnier@-product	-product=4
@a68@-location	-location=41
@perpessicius@-person	-person=37
@crowbar@-person	-person=75
@face@-art	-art=114
@kinston@-event	-event=8
@library@-title	-title=4
@hootenanny@-broadcast_program	-broadcast_program=30
@indian_armed_forces@-organization	-organization=163
@maynard@-location	-location=53
@martha_washington@-art	-art=6
@residential_school@-location	-location=31
@morning_star@-person	-person=2
@caldon_canal@-location	-location=38
@roger_craig_smith@-person	-person=57
@steven_e._de_souza@-person	-person=31
@fann_wong@-person	-person=133
@shotton@-person	-person=2
@martha_burns@-person	-person=27
@bushnell@-location	-location=21
@galatians@-art	-art=90
@hawk@-person	-person=6
@sebastian@-person	-person=70
@ellicott_city,_maryland@-location	-location=85
@nakajima@-person	-person=4
@spirou@-product	-product=2
@stanislav_govorukhin@-person	-person=36
@trondhjem@-location	-location=137
@the_manhattans@-location	-location=1
@hal_chase@-person	-person=42
@wheatstone@-person	-person=20
@2013_mtv_video_music_awards@-event	-event=52
@anna_and_the_king@-broadcast_program	-broadcast_program=13
@bishop_of_peterborough@-person	-person=1
@earl_of_dunraven@-title	-title=6
@union_station@-location	-location=587
@the_monkees@-art	-art=12
@samaria@-location	-location=20
@miss_usa@-event	-event=33
@trabzon@-location	-location=518
@48@-organization	-organization=3
@ampthill@-location	-location=98
@earl_spencer@-person	-person=23
@laurens@-organization	-organization=1
@hiroshima@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@pioneer@-internet-website	-internet-website=1
@katharine_cornell@-person	-person=138
@ortona@-event	-event=8
@homestar_runner@-internet-website	-internet-website=100
@arias@-award	-award=2
@cimolomyidae@-living_thing	-living_thing=23
@s@-food	-food=1
@silkwood@-person	-person=1
@buck_rodgers@-person	-person=38
@western_reserve_academy@-organization	-organization=51
@doncaster_rovers_belles@-organization	-organization=75
@d2@-location	-location=5
@al_jazira@-location	-location=3
@laban@-food	-food=1
@1918@-event	-event=274
@most_valuable_player@-award	-award=78
@radegast@-god	-god=22
@kavita_krishnamurthy@-person	-person=137
@benny_moré@-person	-person=31
@prism@-person	-person=47
@fool's_gold@-organization	-organization=17
@saugus@-product	-product=2
@park_row@-art	-art=4
@piece_of_cake@-art	-art=13
@kootenai@-people-ethnicity	-people-ethnicity=9
@anarchy@-product	-product=1
@chicago_colts@-event	-event=1
@bongo@-living_thing	-living_thing=43
@hamilton_township,_mercer_county,_new_jersey@-location	-location=32
@cameron_dokey@-person	-person=21
@kadavu@-location	-location=51
@blackheath@-location	-location=346
@bering_strait@-location	-location=396
@valls@-person	-person=3
@wuhan@-event	-event=5
@pioneer_fund@-organization	-organization=61
@pacific_heights@-location	-location=17
@agriphila_tristella@-living_thing	-living_thing=36
@tommy_johnson@-art	-art=1
@espn@-broadcast_network	-broadcast_network=6520
@lifetime@-person	-person=65
@chilcotin@-location	-location=13
@gas@-art	-art=9
@northumberland@-organization	-organization=262
@story_bridge@-location	-location=30
@zap2it@-internet-website	-internet-website=234
@palmerston@-organization	-organization=2
@meantime@-product	-product=4
@paxton@-person	-person=13
@miss_black_america@-person	-person=9
@aud@-product	-product=3
@laurel@-organization	-organization=3
@central_freeway@-location	-location=26
@irish_immigrants@-location	-location=1
@luther@-broadcast_program	-broadcast_program=90
@fahrenheit@-person	-person=123
@head_coach@-title	-title=249
@109@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=7
@tomato@-person	-person=5
@shot@-event	-event=13
@havoc@-product	-product=1
@irving_babbitt@-person	-person=35
@mitchell@-living_thing	-living_thing=4
@the_hanging_garden@-art	-art=50
@its_sequel@-product	-product=15
@watermark@-art	-art=36
@tx-2@-location	-location=1
@raisen@-location	-location=20
@bonanza@-art	-art=1
@machiasport@-location	-location=30
@st._petersburg@-transit	-transit=5
@leonard@-art	-art=2
@nazi_regime@-location	-location=97
@national_film_awards@-event	-event=6
@aaron_simpson@-person	-person=32
@long_man_of_wilmington@-location	-location=20
@george@-broadcast_program	-broadcast_program=5
@trucks@-event	-event=1
@savanna@-person	-person=1
@battle_of_the_camel@-event	-event=27
@arc_light@-art	-art=25
@attila_csihar@-person	-person=59
@styles_of_beyond@-person	-person=59
@ribe_cathedral@-location	-location=27
@nkana@-organization	-organization=9
@sole@-living_thing	-living_thing=15
@university_of_michigan@-location	-location=1
@ophthalmology@-art	-art=3
@king_ruprecht’s@-person	-person=30
@curzon_line@-location	-location=54
@lade@-event	-event=2
@financial_crisis@-event	-event=24
@khezel-e_sharqi_rural_district@-location	-location=40
@icelandic_horse@-living_thing	-living_thing=38
@mclean@-organization	-organization=1
@euthydemus@-person	-person=18
@india's@-time	-time=1
@miss_universe_1991@-event	-event=22
@mantineia@-location	-location=52
@mfc@-product	-product=23
@clayton_township@-location	-location=28
@ons@-title	-title=9
@weezer@-art	-art=24
@harry_potter_and_the_prisoner_of_azkaban@-product	-product=18
@kentucky_thunder@-art	-art=6
@geary@-person	-person=3
@east_sussex_county_council@-organization	-organization=39
@portuguese_guinea@-event	-event=2
@cullen_jones@-person	-person=32
@hendon@-organization	-organization=129
@76@-location	-location=10
@exton,_pennsylvania@-location	-location=30
@re-animator@-person	-person=1
@first@-product	-product=10
@halfway_home@-art	-art=1
@switch@-person	-person=2
@2002–03@-award	-award=3
@tillman@-location	-location=13
@battle_of_antietam@-event	-event=531
@bear_creek@-location	-location=79
@mothership@-art	-art=17
@biwa@-location	-location=6
@arashi@-art	-art=3
@dead_sea@-art	-art=2
@running_scared@-art	-art=44
@asio@-organization	-organization=46
@kurdish@-language	-language=19
@holy_league@-organization	-organization=5
@red_bull@-location	-location=12
@sarnia@-organization	-organization=1
@music_for_pleasure@-organization	-organization=35
@the_race@-broadcast_program	-broadcast_program=5
@shap@-location	-location=68
@grayling@-location	-location=78
@identity@-broadcast_program	-broadcast_program=48
@ritz_hotel@-location	-location=67
@6@-event	-event=27
@romans@-religion-religion	-religion-religion=8
@thaïs@-person	-person=1
@john_pringle@-person	-person=30
@lacolle@-location	-location=22
@darren_flutie@-person	-person=39
@tempe@-location	-location=310
@uc_santa_barbara@-organization	-organization=28
@silver@-event	-event=2
@open@-art	-art=21
@mun@-language	-language=3
@platonov@-person	-person=3
@apparitions@-broadcast_program	-broadcast_program=14
@billy_currington@-art	-art=2
@pieces_of_a_dream@-person	-person=33
@university_of_pittsburgh_school_of_law@-organization	-organization=105
@micronesian@-location	-location=24
@back@-location	-location=9
@klaus_fuchs@-person	-person=112
@lebanon@-event	-event=11
@yea@-organization	-organization=3
@cecil@-title	-title=4
@amtrak@-location	-location=14
@melville@-product	-product=7
@saurashtra@-organization	-organization=57
@seminara@-event	-event=1
@hohenzollern@-location	-location=16
@outlaw@-person	-person=2
@king_kelly@-person	-person=36
@nikon@-location	-location=1
@koch_industries@-organization	-organization=108
@india's_independence@-event	-event=18
@commonwealth_bank@-organization	-organization=147
@trondheim@-art	-art=1
@rock@-location	-location=111
@britannia_yacht_club@-organization	-organization=24
@thornley@-person	-person=33
@1955@-organization	-organization=2
@anna_massey@-person	-person=123
@killing_in_the_name@-art	-art=57
@iona_college@-location	-location=11
@fabiola@-art	-art=18
@gounod@-person	-person=180
@maclean@-art	-art=1
@iran@-organization	-organization=543
@argyresthia_illuminatella@-living_thing	-living_thing=22
@guy_jenkin@-person	-person=21
@syriac_orthodox@-organization	-organization=45
@67@-location	-location=7
@muammar_gaddafi@-event	-event=1
@lu@-organization	-organization=4
@inazuma_eleven@-product	-product=60
@annesley@-person	-person=1
@ctv@-broadcast_program	-broadcast_program=2
@banat_of_temeswar@-location	-location=42
@streator@-organization	-organization=1
@charlie_black@-person	-person=86
@mengen@-location	-location=20
@elvis@-art	-art=70
@lua@-god	-god=5
@nosferatu@-person	-person=35
@13th_berlin_international_film_festival@-event	-event=38
@indian_independence@-time	-time=9
@archery@-art	-art=6
@frankenstein@-art	-art=50
@robert_bruce@-person	-person=28
@mississippi_river_squadron@-organization	-organization=50
@rosales@-person	-person=2
@testament_records@-organization	-organization=25
@shake_your_groove_thing@-art	-art=23
@slow_motion@-art	-art=24
@magician@-event	-event=1
@schellenberg@-event	-event=7
@robert_westerholt@-person	-person=33
@wwii@-event	-event=411
@romany@-people-ethnicity	-people-ethnicity=62
@sienna@-person	-person=1
@tower_of_terror@-location	-location=5
@mega@-organization	-organization=2
@cabot@-organization	-organization=5
@san_joaquin@-person	-person=1
@harmony@-god	-god=1
@victoria@-living_thing	-living_thing=11
@larache@-event	-event=1
@dillinger@-art	-art=48
@triglav@-location	-location=80
@darwin@-event	-event=6
@love_unlimited@-person	-person=38
@angel_falls@-location	-location=54
@ravenna@-location	-location=1192
@ninth@-law	-law=10
@cadillac_ranch@-art	-art=10
@worldspan@-organization	-organization=21
@choicepoint@-organization	-organization=20
@primorje@-location	-location=1
@npl@-organization	-organization=19
@jewell@-person	-person=28
@seven_of_seven@-broadcast_program	-broadcast_program=28
@jehoram@-person	-person=28
@braintree@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@adela@-art	-art=8
@utfo@-person	-person=36
@magdalena_abakanowicz@-person	-person=41
@brodus_clay@-person	-person=41
@priscilla_lopes-schliep@-person	-person=21
@inside_out@-organization	-organization=1
@royal_air_maroc@-organization	-organization=61
@west_country@-product	-product=2
@aerial@-person	-person=1
@1969–70@-event	-event=95
@uhf@-art	-art=81
@kumanovo@-location	-location=212
@kalkaska@-location	-location=50
@stormont@-person	-person=2
@makin@-location	-location=113
@pan-africanism@-organization	-organization=82
@aas@-location	-location=10
@e@-product	-product=12
@competition@-art	-art=2
@1995–96_nba_season@-event	-event=26
@hiv@-living_thing	-living_thing=3075
@1993–94@-organization	-organization=1
@atlantic@-organization	-organization=698
@arizona_state_university@-organization	-organization=37
@novi_pazar@-location	-location=13
@trishul@-location	-location=2
@sibelius@-organization	-organization=1
@ralph_forbes@-person	-person=60
@ebisu@-people-ethnicity	-people-ethnicity=1
@lahti@-person	-person=2
@ram_trucks@-product	-product=2
@the_miami_herald@-art	-art=375
@kenai@-art	-art=1
@xv@-law	-law=1
@maurice_chevalier@-person	-person=392
@pm@-organization	-organization=3
@waupaca_county,_wisconsin@-location	-location=26
@almondbury@-location	-location=33
@pathfinders@-organization	-organization=20
@sienna_miller@-person	-person=195
@alvin_j._siteman_cancer_center@-organization	-organization=20
@william_bentley@-person	-person=21
@melilla@-organization	-organization=7
@slackers@-person	-person=1
@angles@-people-ethnicity	-people-ethnicity=274
@oceania@-product	-product=1
@edinburgh@-organization	-organization=383
@jack_gardner@-person	-person=20
@george_washington@-product	-product=13
@nazca@-location	-location=78
@citroën_traction_avant@-product	-product=28
@industrial_design@-education-educational_degree	-education-educational_degree=1
@duane_mann@-person	-person=47
@scottish_first_division@-organization	-organization=282
@merriam_peak@-location	-location=24
@rælingen@-location	-location=23
@taste@-art	-art=7
@venkatagiri@-location	-location=32
@terra_nova@-art	-art=4
@imperative_reaction@-person	-person=21
@horse@-product	-product=1
@wolf@-living_thing	-living_thing=126
@nguyễn_hữu_thọ@-person	-person=20
@prince_edward@-person	-person=234
@kp@-title	-title=16
@soul_survivor@-art	-art=22
@secret_garden@-broadcast_program	-broadcast_program=51
@thirteen@-art	-art=120
@kal_ho_naa_ho@-art	-art=105
@partners_healthcare@-organization	-organization=33
@bartholomew_county@-location	-location=59
@oliver_wendell_holmes@-person	-person=170
@rude_awakening@-art	-art=24
@devagiri@-location	-location=20
@ukrainian_championship@-event	-event=6
@cynthia@-location	-location=2
@industrial_design@-title	-title=24
@bury,_curtis,_and_kennedy@-organization	-organization=24
@o._henry's_full_house@-art	-art=21
@graham@-event	-event=2
@state@-award	-award=1
@colorado@-organization	-organization=446
@seth_thomas@-person	-person=32
@thumb@-person	-person=3
@mcbride@-location	-location=21
@the_club@-location	-location=1
@tom_and_jerry@-broadcast_program	-broadcast_program=618
@icarus@-product	-product=7
@delonte_west@-person	-person=63
@len_beadell@-person	-person=24
@bonanza@-broadcast_program	-broadcast_program=847
@boularderie_island@-location	-location=24
@northwich@-organization	-organization=5
@cutting_crew@-person	-person=84
@middle_island@-location	-location=42
@ashland@-location	-location=341
@peru_state_college@-organization	-organization=24
@oskar_fischinger@-person	-person=34
@the_weathermen@-organization	-organization=2
@yui_aragaki@-person	-person=37
@willie_mckay@-person	-person=24
@glatt_valley@-location	-location=34
@the_blackeyed_susans@-person	-person=60
@lamesa@-location	-location=39
@infinity_broadcasting_corporation@-organization	-organization=21
@fred_harrison@-person	-person=25
@website@-art	-art=1
@san_ignacio@-location	-location=64
@william_berger@-person	-person=49
@slim_river@-event	-event=8
@eaton,_ohio@-location	-location=23
@beyond_borders@-art	-art=23
@uncensored@-broadcast_program	-broadcast_program=23
@this_is_hell@-art	-art=3
@hunt@-location	-location=9
@the_lotus_eaters@-broadcast_program	-broadcast_program=15
@zamoskvoretskaya_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=57
@bleach@-chemistry	-chemistry=4
@fool's_gold@-person	-person=15
@solid_gold@-art	-art=6
@niafunké@-location	-location=19
@big_mama@-person	-person=14
@aranda_de_duero@-location	-location=47
@mr._blandings_builds_his_dream_house@-art	-art=48
@kasi@-people-ethnicity	-people-ethnicity=2
@holy_mountain@-art	-art=7
@genesis_of_aquarion@-art	-art=2
@orahovica@-location	-location=35
@bill@-location	-location=2
@ticehurst@-person	-person=2
@scopula_corrivalaria@-living_thing	-living_thing=22
@municipality_of_ajdovščina@-location	-location=34
@henning@-location	-location=24
@cavite@-art	-art=2
@dame@-title	-title=179
@saint_denis@-location	-location=10
@aut@-organization	-organization=7
@the_merry_wives_of_windsor@-broadcast_program	-broadcast_program=2
@xxiii@-event	-event=31
@haapavesi@-location	-location=22
@road_runner@-broadcast_program	-broadcast_program=2
@blackheath,_london@-location	-location=69
@portobello_film_festival@-event	-event=36
@engineer@-person	-person=2
@hitler@-location	-location=1
@south_eastern_railway@-organization	-organization=49
@darrell_brown@-person	-person=25
@bill_taylor@-person	-person=29
@erica@-person	-person=4
@stanley_william_hayter@-person	-person=53
@walk_on_the_wild_side@-art	-art=107
@medina_de_rioseco@-location	-location=29
@the_ark@-product	-product=1
@mihai_eminescu@-organization	-organization=2
@sweat@-medicine-symptom	-medicine-symptom=9
@nathaniel_lord_britton@-person	-person=30
@iii@-organization	-organization=58
@january_7@-time	-time=272
@escort@-title	-title=19
@gadsden@-organization	-organization=2
@cold@-art	-art=22
@chris_weston@-person	-person=59
@legnano@-person	-person=1
@joseph_kessel@-person	-person=58
@the_romantics@-art	-art=1
@jindabyne@-art	-art=22
@sridevi@-god	-god=7
@new_day@-art	-art=16
@downtown_tampa@-location	-location=59
@jeanne@-person	-person=14
@lazio@-location	-location=974
@nui@-organization	-organization=19
@roger_price@-person	-person=29
@des_moines@-product	-product=2
@proctor@-product	-product=6
@wine_spectator@-art	-art=129
@heritage@-organization	-organization=40
@route_3@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=19
@west_bromwich@-location	-location=446
@58@-person	-person=8
@santa_clarita,_california@-location	-location=141
@willie_blount@-person	-person=31
@bashkir@-language	-language=47
@brian_grant@-person	-person=56
@longchamp@-location	-location=273
@moseley@-person	-person=19
@neda@-organization	-organization=4
@wednesfield@-organization	-organization=4
@king_edward_vii@-product	-product=2
@st._francois_county,_missouri@-location	-location=25
@clivio_piccione@-person	-person=30
@allie_sherman@-person	-person=39
@my_hero@-organization	-organization=2
@manuel_rosales@-person	-person=29
@pierre_de_ronsard@-person	-person=136
@ian_holloway@-person	-person=147
@110@-location	-location=15
@great_lakes_airlines@-organization	-organization=75
@joseph_santley@-person	-person=31
@toronto_centre@-location	-location=99
@tracy_chapman@-person	-person=298
@subterranean@-organization	-organization=5
@tchaikovsky@-person	-person=661
@encyclopaedia_biblica@-art	-art=36
@yarraville@-location	-location=32
@the_kick_inside@-art	-art=25
@bud_osborne@-person	-person=36
@interstate_185@-location	-location=27
@radwan@-location	-location=1
@bathgate@-organization	-organization=29
@norwich@-location	-location=2780
@footprints@-location	-location=1
@kildare_county@-organization	-organization=50
@breton@-language	-language=528
@rhenish@-location	-location=34
@west_campus@-organization	-organization=8
@legion_of_the_damned@-art	-art=1
@carberry@-location	-location=31
@western_north_carolina@-location	-location=63
@regional_transportation_district@-transit	-transit=108
@kr@-finance-currency	-finance-currency=5
@the_troop@-broadcast_program	-broadcast_program=56
@saheb,_biwi_aur_gangster@-art	-art=21
@eddie_tolan@-person	-person=32
@wen_zhengming@-person	-person=37
@amundsen@-product	-product=1
@john_jay@-location	-location=1
@old_javanese@-people-ethnicity	-people-ethnicity=1
@miika_tenkula@-person	-person=20
@nitro@-broadcast_program	-broadcast_program=67
@willie_warde@-person	-person=24
@am@-chemistry	-chemistry=5
@greco@-location	-location=5
@burmese@-event	-event=1
@montefiascone@-location	-location=58
@tyler_haws@-person	-person=47
@james_murphy@-organization	-organization=1
@fier_county@-location	-location=53
@healing_hands@-art	-art=3
@muro_lucano@-location	-location=24
@gene_ha@-person	-person=45
@barker@-person	-person=11
@cue@-person	-person=4
@33@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=6
@john_gregory@-person	-person=125
@borjomi@-food	-food=1
@colourbox@-art	-art=2
@ventricular@-disease	-disease=1
@fireworks@-broadcast_program	-broadcast_program=1
@denver_broncos@-organization	-organization=3737
@the_leftovers@-broadcast_program	-broadcast_program=18
@germantown@-location	-location=163
@ian_hill@-person	-person=31
@vsevolod_bobrov@-person	-person=24
@battle_of_munda@-event	-event=43
@john_harle@-person	-person=63
@orange_county_fair@-location	-location=15
@southern_utah_university@-organization	-organization=131
@the_ogre@-location	-location=1
@specials@-person	-person=16
@battleford@-product	-product=1
@rosales@-living_thing	-living_thing=40
@space_coast@-location	-location=54
@prison@-organization	-organization=5
@the_amazing_race@-event	-event=1
@social_democracy_of_the_kingdom_of_poland_and_lithuania@-organization	-organization=29
@bill_warren@-person	-person=23
@rod_laver@-location	-location=1
@joel_stave@-person	-person=34
@beattie@-location	-location=2
@henry_murray@-person	-person=35
@chanticleer@-art	-art=4
@kraft_foods@-organization	-organization=423
@family_business@-art	-art=20
@signature_books@-organization	-organization=72
@c++builder@-product	-product=32
@kashtin@-person	-person=21
@lethal_weapon@-product	-product=3
@marti_frederiksen@-person	-person=85
@tom_adams@-person	-person=49
@andrew_harris@-person	-person=58
@the_life_and_loves_of_a_she-devil@-art	-art=27
@ofk_kikinda@-organization	-organization=25
@toronto_croatia@-organization	-organization=68
@junkie@-disease	-disease=46
@westport@-organization	-organization=1
@orihuela@-organization	-organization=8
@mora@-food	-food=1
@coco_jones@-person	-person=28
@ettore_fieramosca@-person	-person=19
@m4@-product	-product=3
@muhu@-location	-location=64
@frog_lake_massacre@-event	-event=26
@the_lost_continent@-location	-location=3
@forbes@-art	-art=4
@zlaté_moravce@-organization	-organization=21
@masaya_matsuura@-person	-person=22
@atherstone@-organization	-organization=2
@boonton@-location	-location=37
@adolfo_müller-ury@-person	-person=85
@suriname@-art	-art=1
@united_states_district_court_for_the_southern_district_of_texas@-organization	-organization=97
@asotin@-location	-location=23
@charlotte@-broadcast_program	-broadcast_program=1
@motley@-person	-person=7
@vlissingen@-location	-location=322
@periyar@-location	-location=27
@garfield@-location	-location=162
@paranoid@-disease	-disease=2
@cotton@-organization	-organization=17
@splinter@-art	-art=13
@state_elections@-event	-event=6
@otis_blackwell@-person	-person=119
@the_flame@-person	-person=1
@shippensburg_university_of_pennsylvania@-organization	-organization=57
@paray-le-monial@-location	-location=28
@latvia@-people-ethnicity	-people-ethnicity=2
@juan_josé_arévalo@-person	-person=32
@roc@-location	-location=5
@duval@-person	-person=6
@xenophon@-art	-art=1
@lloyd's_of_london@-art	-art=11
@david_arquette@-person	-person=221
@hollywood_squares@-art	-art=1
@fuller@-organization	-organization=1
@the_scientists@-person	-person=57
@orphan_black@-broadcast_program	-broadcast_program=65
@anjunabeats@-organization	-organization=82
@peta@-location	-location=6
@blue_line@-visual_art-color	-visual_art-color=2
@san_fernando@-organization	-organization=10
@suebi@-location	-location=1
@bonneville@-person	-person=2
@tennessee@-art	-art=25
@somalia@-location	-location=4612
@waitakere_city@-location	-location=71
@ridgway@-location	-location=26
@left@-organization	-organization=20
@cure@-organization	-organization=1
@cosmopolitan@-art	-art=843
@memo_rojas@-person	-person=26
@ann_downey@-person	-person=22
@nelson_philippe@-person	-person=24
@rainer_bonhof@-person	-person=23
@leeds_city@-organization	-organization=120
@trent_and_mersey_canal@-location	-location=208
@piccadilly@-organization	-organization=2
@winner@-award	-award=1
@and@-organization	-organization=15
@saint-pierre@-location	-location=81
@anderson@-person	-person=848
@earl_of_oxford@-person	-person=40
@duplex@-art	-art=21
@mingus@-location	-location=4
@amg@-organization	-organization=66
@defense_contract_management_agency@-organization	-organization=20
@daria@-person	-person=2
@anthony_nicholls@-person	-person=41
@rawicz@-location	-location=155
@božena_němcová@-person	-person=43
@stella_adler_studio_of_acting@-organization	-organization=53
@terminator_salvation@-product	-product=9
@mayfield_heights,_ohio@-location	-location=20
@morningwood@-art	-art=5
@yahtzee@-person	-person=1
@state_library_of_south_australia@-location	-location=40
@björk@-art	-art=6
@dhofar@-location	-location=8
@cicero@-person	-person=5
@the_six_wives_of_henry_viii@-broadcast_program	-broadcast_program=71
@madison@-person	-person=23
@deportivo_pereira@-organization	-organization=124
@lisbon@-location	-location=6631
@quintessence@-art	-art=10
@alexis@-person	-person=39
@julius_ii@-person	-person=37
@netscape@-organization	-organization=273
@dalek_i_love_you@-art	-art=5
@sandviken@-location	-location=75
@the_beatles@-art	-art=116
@brussels-capital_region@-location	-location=36
@assembly_hall@-location	-location=66
@george_alexander_macfarren@-person	-person=30
@steve_bacic@-person	-person=31
@billy_liar@-art	-art=90
@force@-art	-art=13
@richard_hunt@-person	-person=165
@golub-dobrzyń_county@-location	-location=125
@call_me_madam@-art	-art=100
@arina_rodionova@-person	-person=59
@african@-art	-art=5
@stromata@-art	-art=20
@chitra@-location	-location=1
@the_defiant_ones@-art	-art=55
@national_socialist@-organization	-organization=22
@fun@-art	-art=43
@boston's@-organization	-organization=10
@saint_gall@-person	-person=39
@san_isidro@-location	-location=187
@american_university_of_paris@-organization	-organization=49
@kampot@-location	-location=27
@italo-albanian_catholic_church@-religion-religion	-religion-religion=33
@lhasa@-location	-location=773
@the_9th_company@-art	-art=31
@corps@-product	-product=7
@minister_of_state_for_europe@-title	-title=21
@valentinian@-art	-art=11
@fargo@-location	-location=332
@cityrail@-transit	-transit=70
@bohemian@-organization	-organization=31
@napoleon@-event	-event=5
@mike_easler@-person	-person=23
@blue_peter@-award	-award=1
@patricia_churchland@-person	-person=32
@reval@-event	-event=3
@boston_public_library@-location	-location=205
@st_helens@-location	-location=391
@marine@-location	-location=5
@zahir_raihan@-person	-person=35
@ewing_marion_kauffman_foundation@-person	-person=1
@udgir@-event	-event=1
@gauntlet@-event	-event=2
@eugène_joseph_delporte@-person	-person=21
@asante@-people-ethnicity	-people-ethnicity=17
@butch_reed@-person	-person=64
@somers@-location	-location=101
@pacific_railroad@-organization	-organization=39
@jon-erik_hexum@-person	-person=27
@tuvaluan@-location	-location=1
@rabat@-person	-person=1
@oppian@-location	-location=1
@rei@-organization	-organization=58
@hem@-location	-location=8
@pax@-location	-location=9
@adam_johnson@-person	-person=69
@dmitry_maevsky@-person	-person=306
@tuber@-living_thing	-living_thing=22
@cliftonville@-location	-location=22
@the_herd@-art	-art=6
@charles_mackay@-person	-person=50
@dunlap@-location	-location=33
@sf@-organization	-organization=17
@bishop's_college_school@-organization	-organization=48
@joseph_wilhelm_ernst@-person	-person=59
@michael_mccaul@-person	-person=35
@abingdon@-location	-location=78
@tunisian@-language	-language=7
@james_a._garfield@-product	-product=2
@gchq@-organization	-organization=43
@amazing_stories@-broadcast_program	-broadcast_program=109
@silhouette@-art	-art=2
@oppenheimer@-organization	-organization=5
@chattanooga@-product	-product=1
@trams@-location	-location=2
@sheppey@-art	-art=4
@olivia@-person	-person=72
@john_langhorne@-organization	-organization=1
@mud@-person	-person=106
@nikolai_tomsky@-person	-person=22
@nebraska_city@-location	-location=42
@tt_circuit_assen@-location	-location=68
@heart_of_midlothian@-organization	-organization=804
@ara@-art	-art=6
@jerzy_neyman@-person	-person=44
@lichinaceae@-living_thing	-living_thing=40
@the_citadel@-location	-location=6
@matt_fishel@-person	-person=21
@big_bad_wolf@-art	-art=13
@james_allen's_girls'_school@-organization	-organization=35
@sandusky_county@-location	-location=59
@the_lord_of_the_rings@-art	-art=1255
@ozone@-chemistry	-chemistry=32
@dan_devine@-person	-person=79
@wageningen@-location	-location=176
@mongol_invasion_of_poland@-event	-event=37
@chilko_lake@-location	-location=35
@mike_doyle@-person	-person=60
@degree@-organization	-organization=1
@tin_shui_wai@-location	-location=82
@finnish_league_cup@-organization	-organization=73
@tonkawa,_oklahoma@-location	-location=23
@aermacchi@-organization	-organization=39
@maylene_and_the_sons_of_disaster@-art	-art=4
@codeine@-person	-person=33
@espanola@-organization	-organization=1
@the_winner@-person	-person=2
@maxwell@-title	-title=2
@nice@-computer-programming_language	-computer-programming_language=1
@zeitgeist@-art	-art=33
@regents_of_the_university_of_california_v._bakke@-event	-event=37
@glinojeck@-location	-location=31
@do_you_want_the_truth_or_something_beautiful?@-art	-art=20
@santa_catarina@-product	-product=6
@variety's@-art	-art=21
@the_conversation@-organization	-organization=8
@north_end@-location	-location=161
@conan_the_adventurer@-art	-art=17
@charing@-title	-title=1
@g20@-organization	-organization=25
@chiba,_japan@-art	-art=7
@karen@-event	-event=1
@h@-person	-person=7
@metro_station@-art	-art=3
@europeans@-person	-person=12
@lake_malawi@-location	-location=493
@ormoc_bay@-event	-event=3
@isenberg@-location	-location=21
@blind_idiot_god@-art	-art=3
@zalaegerszeg@-organization	-organization=28
@lackawanna@-organization	-organization=9
@terra_nostra@-broadcast_program	-broadcast_program=25
@fleet_foxes@-art	-art=9
@akita@-location	-location=3
@cairine_wilson@-person	-person=22
@mint@-art	-art=59
@w9@-location	-location=1
@st._bonaventure@-organization	-organization=46
@deux-montagnes@-location	-location=44
@frederick_buechner@-person	-person=37
@july_2@-event	-event=2
@tynecastle@-location	-location=146
@city_lights_bookstore@-organization	-organization=45
@hurlstone_agricultural_high_school@-organization	-organization=22
@finance@-title	-title=12
@space_battleship_yamato@-broadcast_program	-broadcast_program=164
@i.d.@-education-educational_degree	-education-educational_degree=1
@eddie@-person	-person=68
@fort_washington@-location	-location=72
@circe@-art	-art=4
@south_wales@-location	-location=3
@série_d@-event	-event=1
@galatasaray@-organization	-organization=90
@hull_and_barnsley_railway@-organization	-organization=90
@sven_bergquist@-person	-person=35
@horst_wessel@-product	-product=1
@oblivion@-organization	-organization=1
@edward_hyde@-person	-person=52
@spelling_television@-organization	-organization=33
@andre@-person	-person=14
@raiden@-god	-god=5
@happiness@-art	-art=79
@ukrainian@-language	-language=1202
@amhrán_na_bhfiann@-art	-art=28
@hms_ardent@-product	-product=28
@anyone_who_had_a_heart@-art	-art=55
@alice_neel@-person	-person=51
@parkes@-person	-person=3
@pont-aven@-location	-location=72
@norma_jean@-person	-person=150
@manx_national_heritage@-organization	-organization=40
@university_of_north_dakota@-location	-location=1
@holstein@-title	-title=2
@jo_in-sung@-person	-person=46
@württemberg@-person	-person=2
@new_braintree@-location	-location=21
@american@-food	-food=37
@mérida@-event	-event=3
@yves_edwards@-person	-person=52
@malton,_ontario@-location	-location=30
@nylon@-product	-product=1
@cosima@-person	-person=34
@kabhi_khushi_kabhie_gham...@-art	-art=45
@passengers@-transit	-transit=1
@john_biscoe@-person	-person=41
@cherry_valley@-location	-location=55
@lenny@-broadcast_program	-broadcast_program=10
@bbs@-organization	-organization=17
@prussia@-person	-person=1
@tijuana@-organization	-organization=55
@another@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@espn_radio@-organization	-organization=994
@volcano@-organization	-organization=3
@the_tech@-broadcast_program	-broadcast_program=1
@david_marciano@-person	-person=32
@peter_reckell@-person	-person=26
@cold_comfort_farm@-art	-art=39
@daytona_500@-location	-location=1
@ås@-location	-location=100
@grunts@-living_thing	-living_thing=25
@wensleydale@-food	-food=4
@the_kid@-art	-art=53
@winchester@-product	-product=7
@rutherfordton,_north_carolina@-location	-location=28
@montcalm_county@-location	-location=99
@scotts_valley@-location	-location=31
@marina_del_rey@-art	-art=4
@channel_7@-broadcast_network	-broadcast_network=174
@knoll@-organization	-organization=38
@short@-event	-event=13
@french_colonies@-event	-event=3
@jocara@-living_thing	-living_thing=64
@jesse_f._keeler@-person	-person=27
@mallard@-product	-product=2
@visual_foxpro@-computer-programming_language	-computer-programming_language=34
@ionia@-location	-location=419
@runaround@-art	-art=16
@all_dogs_go_to_heaven_2@-art	-art=31
@25@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=17
@mit@-education-educational_degree	-education-educational_degree=1
@tracy@-event	-event=2
@dion@-location	-location=13
@nemo@-product	-product=1
@cephalon@-living_thing	-living_thing=38
@winchester_cathedral@-art	-art=27
@21st_century_fox@-art	-art=3
@sergio_pizzorno@-person	-person=34
@department_of_finance_(kerala)@-organization	-organization=28
@white@-art	-art=6
@the_samples@-art	-art=2
@lahore_university_of_management_sciences@-organization	-organization=71
@providence_high_school@-location	-location=1
@mario_casas@-person	-person=20
@druids@-title	-title=2
@mr._president@-person	-person=25
@plattsburgh@-event	-event=5
@terry_martin@-person	-person=31
@brora@-location	-location=35
@lawrence_macaulay@-person	-person=24
@lollipop@-food	-food=8
@pleurobranchidae@-living_thing	-living_thing=20
@waterloo@-location	-location=837
@earl_of_clancarty@-person	-person=3
@stranglehold@-product	-product=17
@kuantan@-event	-event=1
@elon@-people-ethnicity	-people-ethnicity=1
@eagles@-product	-product=1
@spencerville@-organization	-organization=3
@norman_chad@-person	-person=24
@bitch_magnet@-person	-person=29
@désirée@-art	-art=20
@lamjung_district@-location	-location=70
@paradise_hotel@-broadcast_program	-broadcast_program=47
@wolfsbane@-person	-person=49
@odon@-event	-event=6
@ministry_of_natural_resources@-organization	-organization=47
@slobodna_dalmacija@-art	-art=52
@colico@-location	-location=26
@fear_and_the_nervous_system@-art	-art=2
@doug_wright@-person	-person=159
@henrietta@-location	-location=107
@msp@-finance-currency	-finance-currency=3
@dunn@-person	-person=30
@curry@-computer-programming_language	-computer-programming_language=10
@the_volokh_conspiracy@-internet-website	-internet-website=23
@sujatha_rangarajan@-person	-person=27
@chipotle@-food	-food=22
@ben_kweller@-person	-person=112
@merton@-organization	-organization=42
@red_cliffs@-event	-event=5
@roger_de_montgomerie,_1st_earl_of_shrewsbury@-person	-person=22
@fahrenheit@-art	-art=13
@australian_film_institute@-organization	-organization=307
@izola@-location	-location=75
@silverstone@-organization	-organization=1
@recorders@-product	-product=21
@shepard_smith@-person	-person=28
@menasha@-location	-location=52
@blackberries@-food	-food=31
@valenzuela@-person	-person=1
@san_josé@-organization	-organization=14
@sleeping_bag_records@-organization	-organization=22
@beast@-person	-person=156
@nice@-organization	-organization=220
@harvard@-person	-person=3
@macugnaga@-location	-location=25
@pony_express@-broadcast_program	-broadcast_program=40
@las_cruces@-person	-person=1
@live_oak,_florida@-location	-location=57
@operation_tabarin@-event	-event=23
@toyota_atlantic_championship@-organization	-organization=19
@the_kid@-person	-person=3
@one_more_little_kissie@-art	-art=24
@machine@-broadcast_program	-broadcast_program=2
@supreme_director_of_the_united_provinces_of_the_río_de_la_plata@-title	-title=28
@sonar@-product	-product=32
@william_m._gwin@-person	-person=33
@tarsila_do_amaral@-person	-person=41
@xu_yifan@-person	-person=20
@lesbians_on_ecstasy@-art	-art=6
@mathews@-location	-location=19
@dampier@-person	-person=5
@crook@-organization	-organization=1
@monti@-person	-person=11
@tarzan_and_the_golden_lion@-art	-art=36
@nick_gilder@-person	-person=57
@bloomfield_high_school@-organization	-organization=28
@neighborhoods@-location	-location=5
@crazy_horse@-art	-art=11
@sertoli_cell@-body_part	-body_part=36
@sportsman@-title	-title=69
@montrose,_pennsylvania@-location	-location=28
@saddleback@-location	-location=13
@paul_bremer@-person	-person=82
@anglesea@-product	-product=3
@iranian@-location	-location=175
@barras@-person	-person=20
@dekh_bhai_dekh@-broadcast_program	-broadcast_program=22
@constitution@-event	-event=2
@david_marshall@-person	-person=52
@ia@-person	-person=3
@clube_atlético_juventus@-organization	-organization=27
@hee_haw@-broadcast_program	-broadcast_program=300
@tolkmicko@-location	-location=39
@georgy_flyorov@-person	-person=21
@university_of_newcastle_upon_tyne@-organization	-organization=49
@radio_telefís_éireann@-organization	-organization=32
@oak_park@-location	-location=232
@donna_jo_napoli@-person	-person=25
@baltimore_ravens@-organization	-organization=2605
@broxburn@-location	-location=45
@princess_augusta@-product	-product=10
@ingush@-organization	-organization=1
@sirius_xm_radio@-organization	-organization=389
@robbie@-person	-person=22
@mark_wahlberg@-person	-person=429
@fa_trophy@-event	-event=28
@sofitel@-organization	-organization=37
@tanggu@-location	-location=30
@west_loch_tarbert@-location	-location=26
@wusa@-art	-art=5
@warren@-product	-product=8
@chandra_shekhar_azad@-person	-person=20
@over_it@-art	-art=7
@2006_fifa_world_cup@-event	-event=1671
@n._truncata@-living_thing	-living_thing=20
@hampson@-person	-person=44
@quesnel@-location	-location=135
@larry_fitzgerald@-person	-person=195
@todd_hollandsworth@-person	-person=37
@ardee@-location	-location=68
@the_crunge@-art	-art=20
@wide_awake@-organization	-organization=1
@fiona@-person	-person=32
@agnes_strickland@-person	-person=29
@tyrnavos@-organization	-organization=3
@elks_lodge@-organization	-organization=31
@upstream@-organization	-organization=26
@manurewa@-organization	-organization=5
@nps@-organization	-organization=27
@minutemen@-organization	-organization=20
@richlands@-location	-location=34
@bank_of_italy@-location	-location=2
@james_madison@-title	-title=1
@writers'_trust_of_canada@-organization	-organization=63
@salt@-art	-art=58
@norfolk_tides@-organization	-organization=214
@tristan@-art	-art=28
@perseverance_records@-organization	-organization=41
@lustgarten@-location	-location=31
@thomas_worthington@-person	-person=80
@kryvyi_rih@-transit	-transit=1
@dot_and_the_kangaroo@-art	-art=23
@moshoeshoe_i@-person	-person=53
@swaythling@-organization	-organization=1
@towton@-event	-event=12
@the_wire@-art	-art=212
@robert_winston@-person	-person=52
@apm@-organization	-organization=31
@addicted_to_love@-art	-art=76
@hidden_hills@-broadcast_program	-broadcast_program=22
@horse_feathers@-art	-art=50
@castanets@-product	-product=18
@adder@-living_thing	-living_thing=54
@baxter@-art	-art=6
@cellular_jail@-location	-location=47
@rib@-art	-art=4
@metalium@-person	-person=28
@shoeless_joe@-person	-person=1
@parliament_building@-organization	-organization=7
@toru_taniguchi@-person	-person=22
@shadyside@-location	-location=88
@sonic_the_comic@-art	-art=38
@barney_miller@-broadcast_program	-broadcast_program=273
@colby@-organization	-organization=2
@cory_in_the_house@-product	-product=1
@true@-title	-title=1
@barrington_j._bayley@-person	-person=44
@friday@-location	-location=2
@true_north@-organization	-organization=9
@fiorentino@-organization	-organization=1
@magic_system@-person	-person=27
@tony_kinsey@-person	-person=24
@black_flame@-organization	-organization=39
@the_far_pavilions@-art	-art=47
@chandrapur@-location	-location=81
@berlin@-product	-product=2
@david_bowie@-art	-art=5
@boss@-art	-art=13
@tourcoing@-location	-location=116
@tommy_henrich@-person	-person=49
@miranda_v._arizona@-event	-event=85
@gosford@-person	-person=2
@noah's_ark@-product	-product=1
@kim@-language	-language=2
@rose@-product	-product=1
@liegnitz@-event	-event=4
@landrecies@-location	-location=40
@west_union@-organization	-organization=6
@indian_government@-location	-location=3
@peter_finch@-person	-person=285
@westmeath@-location	-location=99
@manassas_gap@-location	-location=21
@kevin_pietersen@-person	-person=308
@football_team@-organization	-organization=286
@wycombe@-location	-location=123
@guercino@-person	-person=206
@elas@-organization	-organization=69
@watson_and_the_shark@-art	-art=21
@men's_ice_hockey@-organization	-organization=18
@jean_ingelow@-person	-person=35
@southern_indiana@-location	-location=38
@touch@-person	-person=12
@estopa@-person	-person=23
@gainsborough,_lincolnshire@-location	-location=70
@will_young@-broadcast_program	-broadcast_program=1
@luke_short@-person	-person=35
@welshman@-location	-location=34
@erotokritos@-art	-art=25
@howling_bells@-art	-art=8
@collegiate_school@-location	-location=3
@msa@-disease	-disease=1
@the_associates@-person	-person=24
@durrus@-location	-location=22
@john_p._hammond@-person	-person=41
@couserans@-location	-location=21
@as_béziers@-organization	-organization=28
@e.t._the_extra-terrestrial@-art	-art=316
@ci@-location	-location=3
@elkland@-person	-person=3
@liv@-person	-person=3
@kashif@-art	-art=4
@new_york_society_for_the_suppression_of_vice@-organization	-organization=36
@batoche@-event	-event=7
@isleworth@-location	-location=242
@teenage_mutant_ninja_turtles@-art	-art=66
@saguenay_river@-location	-location=65
@eisai@-person	-person=33
@premiers@-title	-title=22
@chinnor@-location	-location=43
@silla@-art	-art=9
@porters@-location	-location=5
@sam_endicott@-person	-person=24
@mantua@-location	-location=1115
@profit@-broadcast_program	-broadcast_program=30
@day_watch@-art	-art=32
@abramów@-location	-location=20
@charlottenlund@-location	-location=33
@sint_maarten@-time	-time=1
@lives@-art	-art=19
@harmony@-person	-person=6
@susan_rice@-person	-person=70
@north_korean@-language	-language=1
@michael_berrer@-person	-person=80
@viadana@-person	-person=5
@earl_of_lindsey@-person	-person=8
@seto@-location	-location=56
@montezuma@-product	-product=1
@spiel@-art	-art=5
@frank_trigg@-person	-person=40
@bor@-location	-location=206
@cape_palos@-location	-location=26
@cure@-art	-art=10
@mahadeva@-god	-god=26
@flushing@-location	-location=283
@duane_michals@-person	-person=28
@ziggy_marley@-person	-person=183
@eddington@-person	-person=3
@parthenopean_republic@-location	-location=31
@escada@-location	-location=6
@assyrians@-location	-location=10
@stars_and_stripes@-product	-product=1
@campaigns@-location	-location=1
@type_iib@-product	-product=36
@jem_broadbridge@-person	-person=43
@newbury_park,_california@-location	-location=30
@valentine@-broadcast_program	-broadcast_program=25
@andy_fordham@-person	-person=60
@route_56@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=1
@beachy_head@-event	-event=8
@kowloon_city_district@-location	-location=44
@santa_luzia@-person	-person=1
@natal@-time	-time=1
@university_of_nevada,_reno@-organization	-organization=332
@walter_sande@-person	-person=47
@chitra@-art	-art=1
@atkins@-location	-location=16
@collingwood@-person	-person=50
@139@-organization	-organization=1
@fiorenzuola_d'arda@-location	-location=20
@wild_kingdom@-person	-person=1
@the_games@-product	-product=1
@bisley@-organization	-organization=2
@phish@-person	-person=818
@artur_schnabel@-person	-person=143
@unified_socialist_party@-organization	-organization=45
@jordana_brewster@-person	-person=81
@tim_richmond@-person	-person=97
@pmd@-organization	-organization=2
@2003–04@-organization	-organization=7
@hebron@-organization	-organization=3
@id@-location	-location=40
@the_songs_of_distant_earth@-art	-art=38
@alfonso_xiii@-person	-person=162
@harry_saltzman@-person	-person=102
@boy_meets_world@-art	-art=4
@russell@-organization	-organization=2
@bazaar@-art	-art=24
@wallenstein@-person	-person=24
@doubles@-title	-title=1
@jane_siberry@-person	-person=134
@shambhala@-event	-event=3
@florida_senate@-organization	-organization=303
@the_messengers@-person	-person=23
@tacuarembó@-location	-location=14
@simple_minds@-person	-person=551
@derek_pringle@-person	-person=25
@sturgis@-person	-person=3
@209@-product	-product=1
@wind@-person	-person=17
@mythopoeic_society@-organization	-organization=32
@clonakilty@-location	-location=115
@north_meols@-location	-location=24
@run_through_the_jungle@-art	-art=20
@army_of_me@-person	-person=11
@days@-art	-art=27
@blackout@-broadcast_program	-broadcast_program=14
@antoinette@-organization	-organization=36
@michael_craig@-person	-person=80
@ukrainian_ssr@-organization	-organization=1
@robin_hood@-person	-person=1
@miu_miu@-organization	-organization=106
@fars@-organization	-organization=1
@ike_skelton@-person	-person=45
@byzantium@-art	-art=2
@millersville@-organization	-organization=4
@laconia@-organization	-organization=6
@kuntze@-person	-person=26
@evangelists@-religion-religion	-religion-religion=44
@ramón_josé_velásquez@-person	-person=29
@tytania@-broadcast_program	-broadcast_program=24
@olds@-organization	-organization=4
@awash@-location	-location=24
@zerubbabel@-person	-person=73
@ardres@-location	-location=20
@love_my_way@-broadcast_program	-broadcast_program=70
@broadford@-organization	-organization=21
@nuclear_blast_records@-organization	-organization=25
@wildebeest@-living_thing	-living_thing=23
@sirius@-location	-location=300
@khmu@-language	-language=7
@i-30@-product	-product=5
@squad@-organization	-organization=21
@curse@-organization	-organization=1
@cal_schenkel@-person	-person=39
@remade@-art	-art=28
@musketeer@-organization	-organization=25
@national_football_league_division_1@-organization	-organization=1
@wirral_peninsula@-location	-location=257
@the_lineup@-broadcast_program	-broadcast_program=27
@she-wolf_of_london@-broadcast_program	-broadcast_program=17
@hollies@-living_thing	-living_thing=8
@juniata@-organization	-organization=5
@kang_ji-hwan@-person	-person=41
@martin_place@-location	-location=41
@seto@-language	-language=1
@allegheny@-location	-location=221
@stornoway@-person	-person=27
@ron_lyle@-person	-person=35
@casablanca@-location	-location=1731
@alan_ruck@-person	-person=66
@north_launceston@-organization	-organization=76
@zu@-person	-person=38
@tiger@-organization	-organization=11
@shostakovich@-person	-person=224
@inside_higher_ed@-art	-art=42
@indochina@-organization	-organization=1
@eichmann@-person	-person=20
@falklands_war@-event	-event=1468
@mauritanean@-location	-location=21
@collide@-art	-art=37
@seattle_storm@-organization	-organization=347
@lifetime@-broadcast_network	-broadcast_network=673
@winchester@-location	-location=2062
@richard_james@-person	-person=17
@peter_gabriel@-art	-art=20
@chicago's@-organization	-organization=6
@clarissa@-location	-location=2
@wingate@-location	-location=35
@roger_backhouse@-person	-person=21
@again@-event	-event=4
@denver,_colorado@-location	-location=141
@bromley@-organization	-organization=168
@hermosa_beach,_california@-location	-location=84
@templemore@-location	-location=121
@bonneville@-organization	-organization=9
@spanish_colonial_revival_architecture@-organization	-organization=33
@lion_rock_tunnel@-location	-location=24
@david_goodis@-person	-person=33
@m6@-product	-product=12
@breconshire@-location	-location=39
@conrad_marca-relli@-person	-person=24
@detective_dee_and_the_mystery_of_the_phantom_flame@-art	-art=20
@jaora@-location	-location=20
@caudron@-product	-product=1
@cartagena_film_festival@-event	-event=50
@marc_hollander@-person	-person=30
@super_12@-organization	-organization=102
@egyptian_mythology@-religion-religion	-religion-religion=187
@rugby_union@-event	-event=2
@jean-philippe_rameau@-art	-art=1
@can@-location	-location=44
@ballyduff@-organization	-organization=36
@ashland_stakes@-event	-event=23
@per_jørgensen@-person	-person=44
@sense@-location	-location=11
@1958_lebanon_crisis@-event	-event=32
@la_esmeralda@-location	-location=5
@vermillion@-art	-art=2
@déjame_entrar@-art	-art=20
@housatonic_river@-location	-location=251
@aristaeus@-god	-god=44
@evel_knievel@-location	-location=2
@tourville@-product	-product=10
@1987–88@-organization	-organization=1
@in_the_sweet_pie_and_pie@-art	-art=25
@mud@-art	-art=34
@yankees@-event	-event=113
@hughes@-organization	-organization=23
@wayne_ellington@-person	-person=64
@amba_alagi@-location	-location=35
@arda@-organization	-organization=2
@erzya@-language	-language=27
@san_clemente@-location	-location=32
@southwell@-location	-location=150
@john_wayne_airport@-location	-location=77
@flemish@-location	-location=905
@one_way_out@-art	-art=17
@tribute@-event	-event=1
@luther_henderson@-person	-person=24
@apodaca@-person	-person=2
@defiance@-broadcast_program	-broadcast_program=65
@walled_lake,_michigan@-location	-location=22
@cornhuskers@-organization	-organization=36
@the_matador@-person	-person=1
@kavala_f.c.@-organization	-organization=49
@barry_tompkins@-person	-person=35
@jakob_dylan@-person	-person=110
@census@-organization	-organization=11
@paoli@-event	-event=13
@salome@-person	-person=202
@the_blueprint@-art	-art=63
@ed_nimmervoll@-person	-person=43
@harry_semels@-person	-person=29
@ironwood@-living_thing	-living_thing=11
@mcgregor@-person	-person=9
@oral@-title	-title=2
@e@-language	-language=2
@johnny_dyani@-person	-person=45
@yoon_se-ah@-person	-person=24
@super@-person	-person=4
@m-125@-location	-location=20
@cristian_castro@-person	-person=155
@zanclognatha_lunalis@-living_thing	-living_thing=30
@a-10@-organization	-organization=3
@barry@-award	-award=1
@william_wright@-person	-person=53
@firewater@-person	-person=30
@casca@-person	-person=19
@servite_high_school@-organization	-organization=44
@hostages@-broadcast_program	-broadcast_program=24
@oberon@-computer-programming_language	-computer-programming_language=34
@chi@-art	-art=5
@sacred_heart_college@-location	-location=7
@star_chamber@-art	-art=5
@tunnels@-person	-person=9
@26@-event	-event=32
@henry_jackson@-person	-person=63
@face_the_nation@-broadcast_program	-broadcast_program=156
@french_canadian@-location	-location=4
@michele_bachmann@-person	-person=198
@cottbus@-event	-event=2
@istanbul@-location	-location=7796
@new_albany@-location	-location=153
@manchester@-living_thing	-living_thing=1
@jeremiah_wright@-person	-person=50
@benburb@-event	-event=1
@castlehaven@-organization	-organization=13
@western_union@-product	-product=1
@commentary@-art	-art=185
@mothership_connection@-art	-art=27
@sanderson@-person	-person=1
@target@-location	-location=2
@leeland@-person	-person=37
@vertigo@-art	-art=290
@man_of_the_world@-broadcast_program	-broadcast_program=16
@unification@-location	-location=1
@manipal_institute_of_technology@-organization	-organization=26
@cambodian@-organization	-organization=2
@maragüez@-location	-location=24
@curtin@-location	-location=34
@lucky_7@-person	-person=3
@kootenay@-organization	-organization=1
@selb@-location	-location=1
@vice-president@-person	-person=1
@reborn@-person	-person=1
@la_times@-art	-art=33
@chrudim_district@-location	-location=35
@the_flood@-art	-art=36
@his_last_bow@-art	-art=22
@u.s._house_of_representatives@-location	-location=1
@raffles@-broadcast_program	-broadcast_program=11
@zapata@-art	-art=1
@plumbago@-visual_art-color	-visual_art-color=4
@katsuhiro_otomo@-person	-person=89
@holbeche_house@-location	-location=22
@union@-product	-product=13
@st._lucie@-organization	-organization=7
@manston@-person	-person=3
@six_flags_over_georgia@-location	-location=96
@spl@-computer-programming_language	-computer-programming_language=2
@jiangxi@-language	-language=1
@billy_mckee@-person	-person=23
@best_actor@-art	-art=9
@matsuura_railway@-organization	-organization=62
@harper@-organization	-organization=40
@bennett_lake@-location	-location=31
@the_gene_autry_show@-broadcast_program	-broadcast_program=51
@generacija_5@-person	-person=35
@ant@-organization	-organization=7
@citizens_financial_group@-organization	-organization=28
@egyptians@-people-ethnicity	-people-ethnicity=381
@fa_women's_cup@-event	-event=198
@sheep@-location	-location=2
@intuition@-person	-person=1
@sirajuddin_of_perlis@-person	-person=51
@santa_fe@-location	-location=1282
@kenwood@-organization	-organization=24
@aka@-location	-location=2
@santa_claus@-art	-art=11
@paul_frank@-organization	-organization=2
@the_hits@-art	-art=89
@erebus@-location	-location=1
@lacey_turner@-person	-person=112
@moratuwa@-location	-location=68
@holywood@-location	-location=122
@emile_berliner@-person	-person=66
@voodoo@-religion-religion	-religion-religion=136
@childhood@-person	-person=1
@viola@-living_thing	-living_thing=48
@lincolnshire_county_council@-location	-location=4
@jarnail_singh_bhindranwale@-person	-person=46
@unknown_soldier@-art	-art=9
@india@-time	-time=2
@that's_my_boy@-art	-art=55
@st._andrew's@-location	-location=24
@planet@-art	-art=10
@fuzhou@-language	-language=4
@out_of_sight@-art	-art=95
@kennedy@-location	-location=64
@ichikawa@-location	-location=51
@tube@-person	-person=11
@superliga@-organization	-organization=174
@coccidae@-living_thing	-living_thing=27
@little_red@-person	-person=21
@mystery@-product	-product=4
@caroline_gordon@-person	-person=27
@dishwalla@-art	-art=3
@harper's_ferry@-event	-event=1
@central_pacific@-language	-language=1
@tycoon@-title	-title=13
@bangor_city@-location	-location=1
@deep@-title	-title=1
@damaged_goods@-organization	-organization=25
@king_of_italy@-location	-location=6
@bath_county@-location	-location=87
@flinders@-location	-location=166
@bonaventure@-product	-product=10
@giants@-location	-location=3
@bukharan_jews@-people-ethnicity	-people-ethnicity=50
@posušje@-organization	-organization=3
@diante_do_trono@-art	-art=3
@scotsman@-art	-art=27
@university_of_tübingen@-organization	-organization=623
@hay_house@-location	-location=1
@rambler_american@-product	-product=52
@scar_tissue@-person	-person=2
@bauer@-person	-person=13
@the_onset@-person	-person=34
@1963@-art	-art=5
@tom's_diner@-art	-art=34
@howzat!_kerry_packer's_war@-broadcast_program	-broadcast_program=23
@rogers_writers'_trust_fiction_prize@-award	-award=74
@speed_grapher@-broadcast_program	-broadcast_program=65
@diocese_of_southwark@-location	-location=45
@chuck_eidson@-person	-person=33
@sail@-location	-location=10
@siam@-person	-person=6
@black_country_communion@-art	-art=2
@kimball@-person	-person=3
@sampaloc@-location	-location=93
@schelle@-person	-person=11
@deer_tick@-living_thing	-living_thing=19
@ursuline_academy@-location	-location=1
@duma@-organization	-organization=291
@canopus@-event	-event=7
@claymore@-broadcast_program	-broadcast_program=42
@blue_scholars@-art	-art=4
@mixed@-medicine-symptom	-medicine-symptom=2
@rotherham@-event	-event=8
@city_of_london@-organization	-organization=15
@dead_prez@-person	-person=170
@le_lido@-location	-location=26
@baku@-transit	-transit=1
@monogram@-art	-art=2
@liegnitz@-location	-location=38
@rosalinda@-art	-art=1
@forest_preserve@-organization	-organization=1
@belfort@-location	-location=324
@toulouse@-event	-event=50
@leaf@-location	-location=6
@afghans@-people-ethnicity	-people-ethnicity=30
@kingsbridge@-location	-location=150
@zlaté_moravce@-location	-location=38
@malaya@-location	-location=996
@republic_of_austria@-location	-location=28
@faisalabad@-location	-location=609
@galician@-internet-website	-internet-website=1
@jiske_griffioen@-person	-person=64
@slipknot@-person	-person=743
@bullingdon_club@-organization	-organization=34
@clarion@-computer-programming_language	-computer-programming_language=6
@pete_wingfield@-person	-person=85
@kosai@-location	-location=22
@margibi_county@-location	-location=25
@jonesborough@-event	-event=4
@george_washington_carver@-person	-person=153
@max_lucado@-person	-person=38
@journal_of_the_american_statistical_association@-art	-art=56
@party_animals@-broadcast_program	-broadcast_program=22
@wendy_harmer@-person	-person=26
@roye@-person	-person=2
@aikikai@-organization	-organization=64
@james_spaulding@-person	-person=99
@hohhot@-location	-location=219
@radium@-person	-person=1
@parrish@-person	-person=7
@over@-location	-location=18
@bingham@-location	-location=85
@butterflies@-broadcast_program	-broadcast_program=40
@ružomberok@-organization	-organization=20
@mindscape@-person	-person=115
@the_dangerous_summer@-person	-person=9
@bmt_myrtle_avenue_line@-metropolitan_transit-transit_line	-metropolitan_transit-transit_line=53
@if_i_can't_have_you@-art	-art=36
@the_rough_riders@-broadcast_program	-broadcast_program=20
@bo@-location	-location=106
@gloucester@-event	-event=1
@maguindanao@-location	-location=223
@the_well@-broadcast_program	-broadcast_program=2
@errol_flynn@-person	-person=682
@he_knew_he_was_right@-broadcast_program	-broadcast_program=16
@maldives@-location	-location=1604
@crook@-location	-location=46
@oberndorf_am_neckar@-location	-location=30
@training@-product	-product=55
@dion@-person	-person=18
@kōzō_shioya@-person	-person=24
@petropavlovsk@-organization	-organization=2
@king_henry_v@-art	-art=2
@lang@-product	-product=1
@altamont@-person	-person=17
@cessna_208_caravan@-product	-product=33
@baghdad@-organization	-organization=6
@king's_college_london@-organization	-organization=2170
@terra_nova@-internet-website	-internet-website=3
@kalamazoo@-person	-person=1
@akbar@-person	-person=963
@jesse_metcalfe@-person	-person=87
@forza_motorsport@-product	-product=39
@verna_fields@-person	-person=23
@vt@-finance-currency	-finance-currency=2
@robert_lloyd_praeger@-person	-person=34
@electrical@-product	-product=5
@kirk@-location	-location=10
@destrehan@-location	-location=28
@metz@-location	-location=1320
@creature_comforts@-broadcast_program	-broadcast_program=49
@pine_bluff,_arkansas@-location	-location=219
@ireland_national_rugby_union_team@-location	-location=1
@ackerman@-location	-location=21
@tenedos@-product	-product=2
@cadair_idris@-location	-location=57
@bean@-living_thing	-living_thing=7
@bates@-organization	-organization=17
@walla_walla@-product	-product=2
@ferron@-location	-location=8
@going_postal@-art	-art=79
@roque_sáenz_peña@-person	-person=59
@glenrothes@-location	-location=164
@earle@-person	-person=15
@government_of_nepal@-organization	-organization=38
@sa@-organization	-organization=428
@pina@-location	-location=5
@brown-tail@-living_thing	-living_thing=23
@charlie_hunnam@-person	-person=84
@logan_township@-location	-location=86
@cushman@-organization	-organization=20
@horst@-person	-person=9
@gem@-person	-person=5
@tantramar_marshes@-location	-location=24
@stolen@-event	-event=1
@phantom_2040@-broadcast_program	-broadcast_program=35
@regional@-broadcast_network	-broadcast_network=2
@under_armour@-organization	-organization=134
@a._s._hunt@-person	-person=24
@department_of_education@-organization	-organization=418
@ias@-product	-product=2
@george_bruns@-person	-person=40
@concept@-organization	-organization=2
@dongducheon@-location	-location=49
@roustabout@-art	-art=22
@shohreh_aghdashloo@-person	-person=81
@walter_winterbottom@-person	-person=52
@a404@-location	-location=38
@louisburg@-organization	-organization=1
@arnhem@-product	-product=1
@priest@-organization	-organization=2
@guardian@-organization	-organization=3
@air_force_reserve_command@-organization	-organization=297
@patricia_schroeder@-person	-person=33
@jnanpith_award@-award	-award=144
@the_other_sister@-art	-art=19
@the_hills@-broadcast_program	-broadcast_program=278
@entre_rios@-location	-location=1
@the_graduate@-person	-person=13
@mescalero@-location	-location=5
@deng_pufang@-person	-person=20
@atlantic_sun@-art	-art=6
@girlfriend@-art	-art=84
@chez_panisse@-location	-location=57
@oliver_leese@-person	-person=38
@troy_sanders@-person	-person=47
@angel_island@-art	-art=4
@xing@-location	-location=1
@big_pun@-person	-person=210
@sipo@-organization	-organization=21
@yob@-art	-art=2
@university_medical_center@-location	-location=23
@bosnia_eyalet@-location	-location=49
@crucian_carp@-living_thing	-living_thing=24
@berwick@-organization	-organization=12
@dom@-location	-location=28
@geraldo@-broadcast_program	-broadcast_program=33
@apalachee@-language	-language=5
@dan_higgins@-person	-person=31
@boys@-event	-event=1
@santa_tecla@-organization	-organization=22
@businessman@-art	-art=11
@afghanistan@-title	-title=5
@newt_gingrich@-event	-event=3
@saint-denis@-location	-location=490
@heiltsuk@-people-ethnicity	-people-ethnicity=24
@hunan@-language	-language=1
@dip@-food	-food=19
@harmonia@-person	-person=3
@duncan_mcarthur@-person	-person=26
@city_councillor@-location	-location=2
@garcia@-organization	-organization=2
@assur@-art	-art=1
@aml_ameen@-person	-person=24
@harbourfront_centre@-location	-location=49
@this_is_your_life@-broadcast_program	-broadcast_program=457
@w._somerset_maugham@-person	-person=324
@pigeons@-art	-art=3
@strathclyde@-organization	-organization=41
@sway@-art	-art=68
@chris_axworthy@-person	-person=21
@beastmaster@-broadcast_program	-broadcast_program=48
@vanderbilt@-organization	-organization=464
@pirate_party@-organization	-organization=30
@fiona_shaw@-person	-person=114
@pentecostal_assemblies_of_the_world@-organization	-organization=29
@rebecca@-art	-art=205
@prison@-location	-location=18
@canute_vi@-person	-person=30
@p.s._i_love_you@-broadcast_program	-broadcast_program=1
@chroma_key@-person	-person=28
@american_society_for_quality@-organization	-organization=49
@pit@-organization	-organization=14
@fort_brown@-location	-location=59
@champasak@-location	-location=33
@alva@-food	-food=1
@dick_durbin@-person	-person=154
@pollok@-person	-person=1
@meteor@-broadcast_program	-broadcast_program=6
@huanchaco@-location	-location=26
@jay_lane@-person	-person=42
@hyperdrive@-broadcast_program	-broadcast_program=31
@in_america@-broadcast_program	-broadcast_program=1
@baby_animals@-person	-person=44
@the_minus_5@-person	-person=46
@loudness@-person	-person=120
@clairefontaine@-location	-location=74
@directors@-award	-award=2
@varna@-event	-event=9
@supergirl@-broadcast_program	-broadcast_program=4
@national_religious_party@-organization	-organization=191
@glastonbury@-art	-art=5
@burnham-on-crouch@-location	-location=54
@carrick@-location	-location=58
@legislator@-title	-title=12
@park_geun-hye@-person	-person=101
@mahwah,_new_jersey@-location	-location=85
@john_biscoe@-product	-product=1
@lowestoft@-organization	-organization=1
@jacinto_caamaño@-person	-person=22
@cruise_ship@-transit	-transit=26
@clap_your_hands_say_yeah@-person	-person=112
@paul_thomas_anderson@-person	-person=284
@longford@-organization	-organization=155
@ralph_sanford@-person	-person=25
@los_angeles@-event	-event=48
@matador@-product	-product=6
@foyn_coast@-location	-location=39
@the_circus@-art	-art=70
@joseph_hume@-person	-person=55
@boone@-person	-person=5
@autonomous_province_of_kosovo_and_metohija@-location	-location=26
@shiro_amano@-person	-person=20
@pna@-chemistry	-chemistry=10


==> dataset/word/test.txt <==
@chuy@	-location=25
@we_the_kings@	-person=57
@nguyễn_trãi@	-person=29
@knight_rider@	-broadcast_program=456 -product=2
@david_eckstein@	-person=78
@hyperion_entertainment@	-person=25
@fresno_city_college@	-organization=64
@amanda_abbington@	-person=24
@nine_lives@	-art=98 -living_thing=2 -broadcast_program=1
@khodabandeh_county@	-location=248
@die_feen@	-art=25
@osmo_vänskä@	-person=53
@quintus_sertorius@	-person=80
@salisbury_and_south_wiltshire_museum@	-location=26
@shura_cherkassky@	-person=44
@william_healey_dall@	-person=23
@thomas_j._watson_research_center@	-location=114
@western_carpathians@	-location=54
@government_of_quebec@	-organization=110 -title=1
@diego_souza@	-person=25
@alice_day@	-person=21
@bundy_k._brown@	-person=26
@nitish_kumar@	-person=133
@bad_girls@	-broadcast_program=178 -art=28 -person=1
@plain_white_t's@	-person=169
@trevor_nunn@	-person=299
@françois_fillon@	-person=167
@steve_bullock@	-person=21
@nfl_live@	-broadcast_program=66
@alameda_creek@	-location=21
@rer_e@	-metropolitan_transit-transit_line=27
@gmina_radoszyce@	-location=35
@bjerkreim@	-location=22
@jermaine_dye@	-person=74
@barefoot_in_the_park@	-art=14 -broadcast_program=14
@newell_rubbermaid@	-organization=70
@upper_montclair,_new_jersey@	-location=38
@nuthin'_but_a_'g'_thang@	-art=24
@canadian_centre_for_architecture@	-location=82
@york_river@	-location=210
@new_york_city_department_of_education@	-organization=257
@khiva@	-location=105
@hendrik_willem_van_loon@	-person=37
@ncaa_women's_division_iii_basketball_championship@	-event=41
@corky_siegel@	-person=41
@ellesmere@	-location=80 -person=2 -art=1
@calgary_canucks@	-organization=106
@sharpe's_regiment@	-art=22 -broadcast_program=3
@sarawak_fa@	-organization=151
@swaminarayan@	-god=168
@italian_football_federation@	-organization=120
@sek@	-language=254
@lilydale_line@	-metropolitan_transit-transit_line=85
@atlas_shrugged@	-art=158
@battle_of_rocky_face_ridge@	-event=23
@barton_yarborough@	-person=23
@coldwater@	-location=86 -organization=2 -art=1
@guin@	-location=25
@howard_morris@	-person=122
@david_warren@	-person=26
@3_de_febrero@	-organization=55
@jeff_heath@	-person=26
@central_state_university@	-organization=120
@yang_yong@	-person=23
@brinda_karat@	-person=24
@johannes_gutenberg@	-person=176
@up,_up_and_away@	-art=43
@the_100@	-broadcast_program=28
@krummhörn@	-location=20
@collinsville,_illinois@	-location=72
@solomon_islands_national_football_team@	-organization=24
@minister_of_māori_affairs@	-title=32
@konrad_i_of_masovia@	-person=66
@jeffrey_pine@	-living_thing=36
@paul_smith@	-person=236
@chester_river@	-location=41
@betsey_johnson@	-person=71
@gmina_rutka-tartak@	-location=30
@north_coast_railway@	-metropolitan_transit-transit_line=29
@fremont_county,_colorado@	-location=44
@bald_hills_war@	-event=48
@james_ellison@	-person=69
@tura_satana@	-person=48
@hangu_pass@	-location=31
@spitsbergen@	-location=1015
@lb_châteauroux@	-organization=126
@donald_stewart@	-person=22
@eddie_parker@	-person=45
@liliuokalani@	-person=50
@army_of_the_shenandoah@	-organization=86
@backyard_blitz@	-broadcast_program=30
@cercle_of_djenné@	-location=20
@corvette_summer@	-art=21
@alloa_athletic@	-organization=355
@christian_ehrhoff@	-person=24
@captured@	-event=91 -art=11 -product=1 -person=1
@morača@	-location=41
@armored_catfishes@	-living_thing=31
@julia_fischer@	-person=34
@ashanti_goldfields_corporation@	-organization=20
@william_gaxton@	-person=35
@kowala@	-location=21
@tony_barry@	-person=22
@lawrence_ritter@	-person=53
@instant-dict@	-organization=26
@john_mackenzie@	-person=44
@rudolf_kempe@	-person=71
@old_world@	-living_thing=90 -location=1
@insula@	-body_part=33
@pan_american_airways@	-organization=25
@friedrichsruh@	-location=27
@brave_new_world@	-art=317 -organization=1 -broadcast_program=1
@thorbjörn_fälldin@	-person=33
@heinkel@	-organization=147 -product=3
@portland_metropolitan_area@	-location=199
@megalosaurus@	-living_thing=119
@kitee@	-location=27
@havre@	-location=37
@bernard_lagat@	-person=72
@yi_sang_literary_award@	-award=27
@eger@	-location=257 -organization=4 -person=1
@andrés_de_olmos@	-person=25
@abu_al-qasim_al-zahrawi@	-person=48
@marcia_wallace@	-person=69
@anglo-cherokee_war@	-event=35
@shashikala@	-person=72
@bastia@	-organization=133
@sandrine_kiberlain@	-person=52
@andreas_johnson@	-person=44
@tom_gordon@	-person=44
@san_beda_college_of_law@	-organization=20
@oxford_internet_institute@	-organization=51
@biff_mcguire@	-person=23
@buckner@	-location=14 -person=7
@salvador_cabañas@	-person=31
@inverurie@	-location=118
@the_next_great_american_band@	-broadcast_program=32
@bernard_plantapilosa@	-person=20
@the_fabulous_baker_boys@	-art=87
@roller_hockey_international@	-organization=150
@irish_oaks@	-event=134
@neston@	-location=57
@ittf@	-organization=30
@charles_dudley_warner@	-person=34
@national_institutes_of_technology@	-organization=68
@mills_college@	-organization=429
@basmanny_district@	-location=21
@separate_state@	-location=32
@battles_of_narvik@	-event=41
@ogasawara@	-location=27
@bradley_nowell@	-person=77
@robert_clive@	-person=165
@university_of_chittagong@	-organization=28
@geoffrey_clifton-brown@	-person=27
@juan_josé_torres@	-person=27
@federal_housing_administration@	-organization=144
@central_branch@	-metropolitan_transit-transit_line=29 -location=1
@lanín@	-location=24
@philaster@	-art=24 -person=8
@safford,_arizona@	-location=47
@alexander_cunningham@	-person=81
@jon_parkin@	-person=23
@james_bowman@	-person=49
@charles_emmett_mack@	-person=20
@weardale_railway@	-location=33
@air_force_association@	-organization=90
@daedalus@	-art=17 -person=8 -product=6
@1927–28@	-event=67
@theobald_of_bec@	-person=40
@don_myrick@	-person=35
@edward_t._hall@	-person=26
@rain_or_shine_elasto_painters@	-organization=144
@košice_region@	-location=343
@must_love_dogs@	-art=22
@scott_lobdell@	-person=109
@highgate_wood@	-location=20
@azua@	-location=55
@emperor_wu_of_jin@	-person=35
@kendallville,_indiana@	-location=25
@orphaned_land@	-person=50
@federation_of_international_bandy@	-organization=77
@dark_funeral@	-person=109 -art=5
@winnie_ewing@	-person=49
@tehama_county,_california@	-location=28
@rare_ltd.@	-person=31
@possession@	-art=73 -broadcast_program=11 -title=9 -location=2
@freestyle_fellowship@	-person=61
@stadio_luigi_ferraris@	-location=36
@kenai_peninsula_borough,_alaska@	-location=29
@poklonnaya_hill@	-location=27
@general_conference_of_seventh-day_adventists@	-organization=63
@the_cowboy_and_the_lady@	-art=21
@moody's_analytics@	-organization=23
@a90@	-location=59 -product=1
@dragon_ball_z@	-art=339
@joliette@	-location=192
@cap'n_crunch@	-food=37
@inter_milan@	-organization=441
@john_daido_loori@	-person=28
@mari_törőcsik@	-person=26
@j._skelly_wright@	-person=23
@cadwallader_colden@	-person=25
@jean-baptiste_van_loo@	-person=43
@mike_stephenson@	-person=31
@miami_central_high_school@	-organization=24
@eric_the_victorious@	-person=78
@pete_cosey@	-person=36
@atlanta_knights@	-organization=31
@young_the_giant@	-person=58 -art=2
@hugh_mackay@	-person=27
@jay_johnston@	-person=37
@westminster_chapel@	-location=22
@pete_waterman@	-person=184
@jetstar_asia_airways@	-organization=27
@miss_alabama_usa@	-event=32
@pierre_pflimlin@	-person=49
@louis_tomlinson@	-person=30
@marivan@	-location=23
@sykesville,_maryland@	-location=26
@springerville,_arizona@	-location=21
@the_indianapolis_star@	-art=64
@colin_addison@	-person=33
@menno_simons@	-person=68
@boothstown@	-location=23
@interstate_batteries@	-organization=24
@blender_magazine@	-art=22
@my_kind_of_town@	-art=28 -broadcast_program=5
@siero@	-location=36
@lansdale,_pennsylvania@	-location=32
@antoine-jean_gros@	-person=49
@mark_gordon@	-person=38
@bertelsmann_music_group@	-organization=48
@national_institute_of_technology_calicut@	-organization=30
@educational_institute_of_scotland@	-organization=23
@curtom_records@	-organization=26
@brooke_white@	-person=46
@goffredo_petrassi@	-person=59
@lola...érase_una_vez@	-broadcast_program=27
@the_scorpion_king@	-art=81
@the_united_nations@	-organization=40
@louis_i,_duke_of_anjou@	-person=30
@women_on_the_verge_of_a_nervous_breakdown@	-art=72
@kansas_senate@	-organization=131
@providence_reds@	-organization=151
@nobuhiko_obayashi@	-person=21
@royal_scottish_geographical_society@	-organization=75
@carlisle_united@	-organization=1301
@manihiki@	-location=32 -language=1
@the_new_traveller's_almanac@	-art=24
@eine_kleine_nachtmusik@	-art=39
@georg_ernst_stahl@	-person=30
@bergen_auf_rügen@	-location=47
@librazhd@	-location=28
@karsten_braasch@	-person=31
@tébessa@	-location=36
@simon_starling@	-person=32
@thorn_(toruń)@	-location=34
@irish_famine@	-event=72
@negative@	-person=25 -art=2 -product=2 -living_thing=1
@bert_weedon@	-person=30
@springville,_utah@	-location=87
@glenfiddich@	-organization=40 -award=1
@richard_glover@	-person=31
@marco_borsato@	-person=87
@samuel_of_bulgaria@	-person=35
@yaji_i@	-person=35
@moro_rebellion@	-event=45
@chimpanzee@	-living_thing=99 -art=11
@thomas_tickell@	-person=44
@honolulu_international_airport@	-location=150
@rupt_de_mad@	-location=22
@cinefantastique@	-art=128
@hell_hath_no_fury@	-art=22
@south_park_high_school@	-organization=24
@chico_mendes@	-person=45
@fillmore@	-location=128 -art=5 -person=2 -product=1
@henri_colpi@	-person=22
@balsfjord@	-location=53
@the_toy@	-art=20
@royal_prussia@	-location=289
@stephen_dedman@	-person=34
@joseph_d._sayers@	-person=21
@robert_sour@	-person=111
@andy_cole@	-person=79
@christopher_lennertz@	-person=24
@barclay_hope@	-person=20
@npo@	-broadcast_network=19 -organization=11 -medicine-medical_treatment=1
@deep_bay@	-location=24
@uzooma_okeke@	-person=38
@jared_huffman@	-person=23
@ai_kayano@	-person=20
@pennsylvania_route_23@	-location=29
@white_men_can't_jump@	-art=63
@rick_macleish@	-person=25
@rafael_núñez@	-person=34
@maxine_sullivan@	-person=63
@suraj@	-art=17 -person=6
@nicole_c._mullen@	-person=43
@green_eggs_and_ham@	-art=49
@corneliu_coposu@	-person=22
@hamptons_international_film_festival@	-event=132
@english_association@	-organization=26
@corey_feldman@	-person=147
@camp_h._m._smith@	-location=33
@gallows@	-person=76
@minnesota_wilderness@	-organization=21
@mario_merz@	-person=42
@chatham_university@	-organization=80
@abu_road@	-location=51
@kent,_washington@	-location=144
@middlesbrough_transporter_bridge@	-location=29
@folldal@	-location=37
@michoacán@	-location=983
@genie_in_the_house@	-broadcast_program=33
@norfolk_island@	-location=822 -organization=1
@david_hatcher_childress@	-person=23
@emmanuelle_haïm@	-person=29
@boulevard_east@	-location=26
@dream_of_the_rood@	-art=22
@rhine_gorge@	-location=46
@chloride@	-medicine-drug=18 -location=5 -organization=1 -chemistry=1
@ian_wallace@	-person=102
@ankhiyon_ke_jharokhon_se@	-art=31
@phil_lesh@	-person=392
@hanshin_racecourse@	-location=29
@robert_de_visée@	-person=37
@1847_general_election@	-event=38
@schwabach@	-location=50
@gmina_terespol@	-location=27
@joe_darion@	-person=53
@janice_kawaye@	-person=27
@mimmo_paladino@	-person=29
@mari_el@	-location=67
@sam_burgess@	-person=36
@bob_lutz@	-person=77
@josé_bové@	-person=55
@c._vivian_stringer@	-person=41
@ted_mckeever@	-person=28
@tauragė@	-location=55
@the_street@	-broadcast_program=74 -art=16 -location=7 -organization=7
@jonathan_kellerman@	-person=43
@annopol@	-location=50
@willie_watson@	-person=58
@darrell_griffith@	-person=34
@the_kane_chronicles@	-art=27
@parish_priest@	-title=44
@larry_corcoran@	-person=27
@fredrikshald@	-location=36
@fanny_mendelssohn@	-person=55
@please_twins!@	-broadcast_program=47
@lake_mälaren@	-location=63
@shelley_fabares@	-person=111
@united_farmers@	-organization=82
@nagorno-karabakh_war@	-event=350
@alexandru_odobescu@	-person=33 -location=1
@paradise_now@	-art=53
@four_walls_eight_windows@	-organization=38
@hafjell@	-location=34
@gulong_ng_palad@	-broadcast_program=22
@byron_township@	-location=21
@guo_shoujing@	-person=26
@gabriel_bethlen@	-person=87
@mizo_people@	-people-ethnicity=24
@yelena_bonner@	-person=25
@la_vestale@	-art=50
@daniel_greysolon,_sieur_du_lhut@	-person=34
@ashikaga_yoshitane@	-person=37
@parliament_of_new_south_wales@	-organization=103
@mark_l._taylor@	-person=30
@it_takes_two@	-broadcast_program=66 -art=58
@greg_mcmackin@	-person=20
@ole-johan_dahl@	-person=27
@dekalb_county,_illinois@	-location=35
@voice_actors@	-title=34
@eastern_poland@	-location=34
@moulsford@	-location=22
@hhc@	-organization=23
@clarkesworld_magazine@	-art=94
@giovanni_paolo_panini@	-person=23
@miguel_a._de_la_torre@	-person=20
@august_uprising@	-event=25
@trumpton@	-broadcast_program=31
@eggs,_beans_and_crumpets@	-art=28
@nesle@	-location=23
@jencarlos_canela@	-person=22
@rocky_gray@	-person=34
@redding,_connecticut@	-location=66
@chihuahua,_chihuahua@	-location=62
@shane_leslie@	-person=20
@valérie_kaprisky@	-person=23
@salamanca@	-location=996 -organization=79 -event=59 -product=9 -person=1
@skylarking@	-art=22
@cypripedium@	-living_thing=28
@ricardo_salinas_pliego@	-person=25
@fc_metz@	-organization=279
@as_tears_go_by@	-art=54
@just_squeeze_me_(but_please_don't_tease_me)@	-art=22
@goole_town@	-organization=34
@operation_ten-go@	-event=47
@wmo@	-organization=90
@wuwei,_gansu@	-location=33
@rawang@	-location=50 -language=2
@temple_of_the_dog@	-person=68 -art=12
@gentle_ben@	-art=35
@tinsley_mortimer@	-person=24
@national_express_west_midlands@	-organization=175
@helen_sharman@	-person=32
@icao@	-organization=248
@pilotwings_64@	-product=22
@north_yemen@	-location=132
@agra_fort@	-location=104
@van_dyke_parks@	-person=313
@rose_leslie@	-person=24
@bratislava_region@	-location=79
@marcia_mae_jones@	-person=31
@massanutten_mountain@	-location=40
@bardhaman_district@	-location=203
@tom_nugent@	-person=31
@mail_online@	-internet-website=23 -art=2
@aklilu_habte-wold@	-person=33
@apt@	-location=48 -product=8 -art=4 -computer-programming_language=4 -broadcast_network=2
@james_montgomery_flagg@	-person=47
@olle_adolphson@	-person=20
@pacific_oyster@	-living_thing=22
@municipality_of_braslovče@	-location=23
@alan_halsall@	-person=45
@ray_manzarek@	-person=277
@david_mcwilliams@	-person=49
@attila_zoller@	-person=35
@don't_wait_up@	-broadcast_program=31
@1st_united_states_congress@	-person=42
@1880_general_election@	-event=160
@killzone_3@	-product=31
@doctors'_commons@	-organization=86
@the_long_arm@	-broadcast_program=12 -art=8
@urania@	-god=56 -art=26 -location=10 -product=2
@elza_soares@	-person=32
@national_university_of_mongolia@	-organization=47
@anything_is_possible@	-art=32
@johnny_hart@	-person=45
@paul_weyrich@	-person=51
@lucas_till@	-person=34
@eddie_kane@	-person=20
@wuchang_uprising@	-event=88
@dobczyce@	-location=27
@bay_of_cádiz@	-location=32
@north_american_international_auto_show@	-event=356
@nelson_figueroa@	-person=27
@solomatin@	-person=33
@gottfried_heinrich_stölzel@	-person=31
@petrie@	-location=39 -person=7
@ljn@	-person=109
@french_forces_of_the_interior@	-organization=59
@marina_klimova@	-person=21
@deadliest_warrior@	-broadcast_program=66
@spaceshiptwo@	-product=54
@robert_keith@	-person=74
@jidéhem@	-person=21
@charlie_norwood@	-person=38
@hit_entertainment@	-organization=74
@mark_wilson@	-person=70
@nick_13@	-person=26
@west_side_highway@	-location=74 -art=1
@phil_martelli@	-person=32
@south_gloucestershire_and_stroud_college@	-organization=43
@jane_goodall@	-person=238
@nicolas_jenson@	-person=21
@soviet_academy_of_sciences@	-location=26
@ellis_ferreira@	-person=118
@elizabeth_de_clare@	-person=24
@dn_galan@	-event=41
@meiningen@	-location=222
@susquehanna_university@	-organization=137
@clinique@	-organization=40
@murray_bridge@	-location=45
@dhafer_youssef@	-person=32
@wałbrzych_county@	-location=71
@calliandra@	-living_thing=40
@anna_chicherova@	-person=23
@charles_the_simple@	-person=136
@wahpeton,_north_dakota@	-location=46
@calvin_hill@	-person=52
@osaka_city_university@	-organization=37
@the_birth_of_tragedy@	-art=41
@fullerton_union_high_school@	-organization=25
@virginia_lee_burton@	-person=20
@welch@	-location=44 -person=5
@yoshimoto_kogyo@	-organization=42
@richard_j._daley@	-person=241
@ohio_state@	-organization=905 -person=1 -event=1
@johnson_controls@	-organization=89
@united_states_v._wong_kim_ark@	-event=29
@military_coup_d'état@	-event=36
@roger_rose@	-person=34
@naval_air_station_brunswick@	-location=32
@zeep@	-location=20
@sumoto@	-location=27
@bally_total_fitness@	-organization=35
@jon_cypher@	-person=38
@cardinal_richelieu@	-person=505 -art=4
@nicolas_joseph_maison@	-person=25
@university_of_texas_at_austin@	-organization=2666
@desventuradas_islands@	-location=28
@barbizon@	-location=63
@saint-pol-de-léon@	-location=30
@keppel_harbour@	-location=34
@tang_yin@	-person=30
@federalist@	-organization=252 -art=3 -event=3 -product=1
@paraná_river@	-location=542
@neferneferuaten@	-person=22
@next_computer@	-product=25
@musée_du_luxembourg@	-location=64
@angola_national_team@	-organization=34
@notodonta_dromedarius@	-living_thing=35
@clear_water_bay_road@	-location=32
@emlyn_jenkins@	-person=20
@maarrat_al-nu'man@	-location=22
@gilles_marini@	-person=33
@rohit_shetty@	-person=46
@hiroshima_station@	-location=20
@byron@	-location=108 -person=96 -broadcast_program=3 -title=1 -organization=1 -product=1
@say_you'll_be_there@	-art=39
@euphyia_frustata@	-living_thing=24
@adam_hart-davis@	-person=44
@black_fingernails,_red_wine@	-art=34
@apollo_computer@	-organization=61
@depaul_blue_demons@	-organization=27
@juan_luis_galiardo@	-person=25
@neige_dias@	-person=22
@nat_adderley,_jr.@	-person=24
@big_belt_mountains@	-location=24
@perth_academy@	-organization=30
@alex_theatre@	-location=23
@temple_of_low_men@	-art=23
@chengdu–dujiangyan_intercity_railway@	-location=32
@sandy_petersen@	-person=54
@matt_groening@	-person=494
@thad_allen@	-person=24
@chingford@	-location=179
@pardo@	-people-ethnicity=38 -location=2 -person=1
@fortress@	-art=25 -location=22 -computer-programming_language=13 -product=7 -living_thing=5
@conception@	-person=21 -location=8 -art=6 -time=2
@ottawa_rcaf_flyers@	-person=31
@judy_kaye@	-person=47
@goito@	-location=25 -event=5
@harrodsburg,_kentucky@	-location=81
@john_magnier@	-person=60
@jiang_zemin@	-person=374
@tiffany_pictures@	-organization=28
@paul_hodes@	-person=37
@ross_powers@	-person=20
@north_chungcheong_province@	-location=36
@crown_prince_frederik@	-person=44
@tompall_glaser@	-person=48
@oxyptilus_parvidactyla@	-living_thing=34
@fuding@	-location=20
@paid_in_full@	-art=28
@międzyrzecz@	-location=148
@la_boite_theatre_company@	-organization=22
@historical_right@	-organization=20
@2009–10_uefa_champions_league@	-event=73
@garland_county@	-location=50
@andreas_maislinger@	-person=46
@benton@	-location=336 -person=14
@department_of_conservation@	-organization=206
@9th_marine_regiment@	-organization=34
@smith_inlet@	-location=20
@abducted@	-title=32 -art=6 -event=2
@killing_machine@	-art=28 -person=16
@clint_bolton@	-person=47
@priscilla_owen@	-person=32
@tazewell_county@	-location=49
@michael_beasley@	-person=158
@andrew_johns@	-person=199
@cerastis_rubricosa@	-living_thing=41
@courtney_lee@	-person=34
@jim_rygiel@	-person=20
@matthew_fox@	-person=42
@edward_zwick@	-person=75
@cedar_grove@	-location=83
@alaska_range@	-location=172
@a_place_to_bury_strangers@	-person=38
@ov7@	-person=28
@hof_hacarmel_regional_council@	-organization=26
@camil_ressu@	-person=21
@gaines_township@	-location=26
@mckinley_county@	-location=40
@wendell_mobley@	-person=55
@polish–lithuanian–teutonic_war@	-event=40
@kłobuck@	-location=174
@monarch_of_the_glen@	-broadcast_program=166
@erewash_valley_line@	-location=39
@sarcófago@	-person=38
@king_louis_xvi@	-person=64
@preakness_stakes@	-event=1145
@michael_roach@	-person=21
@san_andreas_fault@	-location=301
@scavolini_pesaro@	-organization=37
@nicholas_sanders@	-person=31
@ludza@	-location=20
@wen_ho_lee@	-person=44
@muswellbrook@	-location=65
@killa_tay@	-person=40
@new_zealand_warriors@	-organization=682
@rtl_4@	-broadcast_network=81
@ehrgeiz@	-product=29 -broadcast_program=3
@kittilä@	-location=36
@luciano_leggio@	-person=57
@ismail_haniyeh@	-person=87
@aysén_region@	-location=29
@w._d._snodgrass@	-person=29
@mardyke@	-location=30
@paul_samuelson@	-person=136
@arvicolinae@	-living_thing=26
@ruby_bridges@	-person=26 -art=5
@stephen_flemmi@	-person=35
@temuco@	-location=138
@buffalo_state_college@	-organization=141
@bobby_black@	-person=20
@2018@	-event=22
@comic_relief_does_fame_academy@	-broadcast_program=25
@not_i@	-art=20
@owen_barfield@	-person=43
@britannia_range@	-location=94
@harry_solter@	-person=66
@innokenty_smoktunovsky@	-person=32
@disley@	-location=46
@babine_lake@	-location=25
@vladimir_ivanov@	-person=20
@sean_stewart@	-person=39
@gerasimov_institute_of_cinematography@	-organization=83
@andrew_ettingshausen@	-person=78
@paul_benedict@	-person=44
@premier_of_ontario@	-title=418
@will_you_love_me_tomorrow@	-art=59
@conifers@	-living_thing=67
@u.s._cellular_center@	-location=22
@nuku_hiva@	-location=73
@jabiru@	-location=31 -living_thing=23 -organization=4
@côte_d'or@	-location=54 -organization=2
@atr_72@	-product=102
@abdulaziz_al-omari@	-person=24
@titan@	-location=443 -god=226 -organization=49 -product=25 -language=2 -art=1
@september_in_the_rain@	-art=26
@l.a._woman@	-art=66
@luis_cubilla@	-person=26
@chelsea_lately@	-broadcast_program=149
@a66_road@	-location=47
@lee_weeks@	-person=30
@jungle_menace@	-art=32
@decimus_burton@	-person=97
@david_sloan_wilson@	-person=30
@sixth_battle_of_the_isonzo@	-event=26
@luis_alberto_lacalle@	-person=53
@gorodets@	-location=30
@constantine_maroulis@	-person=64
@mdina@	-location=131
@east_croydon_station@	-location=28
@turnhout@	-location=171 -event=2
@adrien_broner@	-person=30
@guimaras@	-location=87
@ori_kaplan@	-person=25
@zhang_tianxi@	-person=29
@emperor_xiaozhuang@	-person=28
@balachandran_chullikkadu@	-person=22
@bethel_census_area,_alaska@	-location=27
@gmina_uście_gorlickie@	-location=26
@jarmila_gajdošová@	-person=107
@american_watercolor_society@	-organization=60
@stacy_dragila@	-person=21
@howard_baker,_sr.@	-person=21
@euparkeria@	-living_thing=26
@george_green@	-person=50 -location=3
@saban_center_for_middle_east_policy@	-organization=21
@palace_of_caserta@	-location=36
@sanghavi@	-person=34
@amelia_atwater-rhodes@	-person=29
@molise@	-location=383 -event=1
@bamble@	-location=53
@lieutenant_colonel@	-title=87 -organization=2 -person=1
@joe_duplantier@	-person=32
@chris_warren@	-person=25
@curveulima@	-living_thing=23
@binghamton_dusters@	-organization=27
@mike_brearley@	-person=80
@american_film_market@	-event=55
@ocean_township@	-location=86
@athena_karkanis@	-person=24
@jean-baptiste_pigalle@	-person=27
@comrat@	-location=32
@high_rollers@	-broadcast_program=44
@richard_kline@	-person=34
@minister_of_energy,_mines_and_resources@	-title=32
@michael_romeo@	-person=63
@lake_monona@	-location=22
@paralympics@	-event=102
@castletown_house@	-location=43
@los_angeles_county_museum_of_art@	-location=704
@frankie_sullivan@	-person=31
@m.a.n.d.y.@	-person=30
@pernille_rosendahl@	-person=20
@john_mcguinness@	-person=52
@kasumigaseki@	-location=33
@chuck_pagano@	-person=37
@madrean_sky_islands@	-location=44
@curtis_mayfield@	-person=645
@dave_winfield@	-person=182
@pforzheim@	-location=282
@surekha_sikri@	-person=35
@penrith,_new_south_wales@	-location=88
@sarah_winnemucca@	-person=20
@diff'rent_strokes@	-broadcast_program=339
@paul_evans@	-person=34
@state_council_of_the_people's_republic_of_china@	-organization=128
@hone_tuwhare@	-person=28
@faculty_of_philosophy@	-organization=79
@mount_taylor@	-location=27
@harrow_borough@	-organization=98
@pyrford@	-location=31
@marsala@	-location=106 -food=12
@irwin_levine@	-person=24
@shlomo_goren@	-person=49
@university_of_south_carolina@	-organization=1398 -location=1
@it_came_from_outer_space@	-art=42
@gaddafi@	-person=32
@vanessa-mae@	-person=69
@communist_party_of_sri_lanka@	-organization=48
@asian_cultural_council@	-organization=35
@marshall_royal@	-person=45
@the_sign_of_the_four@	-art=49 -broadcast_program=3
@lord_buckley@	-person=50
@african_diaspora@	-people-ethnicity=153
@fayette@	-location=311
@kimchi@	-food=29
@tineola_bisselliella@	-living_thing=44
@joey_harrington@	-person=129
@mott_street@	-location=22
@cate_le_bon@	-person=22
@okwawu_united@	-organization=21
@binghamton_whalers@	-organization=53
@hui@	-people-ethnicity=340 -person=16 -organization=3 -language=2
@keith_fowler@	-person=30
@sammy_figueroa@	-person=64
@bretherton@	-location=49
@resende@	-location=47 -organization=14
@joshiy@	-person=39
@route_127@	-location=26
@mariana_garza@	-person=24
@2005_east_asian_games@	-event=22
@the_life_and_death_of_colonel_blimp@	-art=78
@tim_bishop@	-person=24
@hron@	-location=54
@hadley_caliman@	-person=28
@inner_city_unit@	-person=24
@cauchas_fibulella@	-living_thing=28
@red_mccombs@	-person=37
@atlus@	-person=240
@colonial_office@	-organization=362 -title=24
@chlothar_ii@	-person=45
@smoke_or_fire@	-person=26
@house_of_blues@	-location=407
@ickey_woods@	-person=22
@amalgam_digital@	-organization=21
@leslie_e._robertson_associates@	-organization=38
@lauchlin_currie@	-person=30
@old_carthusians@	-organization=47
@frýdek-místek@	-location=50 -organization=1
@saab_jas_39_gripen@	-product=34
@søyr@	-person=21
@medieval_greek@	-language=51
@frederick_c._alderdice@	-person=26
@empresa_mexicana_de_la_lucha_libre@	-organization=28
@now_i'm_here@	-art=21
@a_dramatic_turn_of_events@	-art=24
@kathy_bates@	-person=353
@university_high_school@	-organization=116 -location=35
@viburnum@	-living_thing=84 -location=4
@tony_kemp@	-person=44
@eo@	-broadcast_network=15 -location=4 -product=4 -organization=1
@ilona_massey@	-person=45
@sankt_anton_am_arlberg@	-location=21
@maximilien_de_robespierre@	-person=44
@holly_cole@	-person=110 -art=3
@ballymaguigan@	-organization=12 -location=10
@wilbraham@	-location=41 -person=1
@shrdlu@	-product=23
@inside_edition@	-broadcast_program=309
@republic_of_india@	-location=123
@camp_of_national_unity@	-organization=20
@begin_the_beguine@	-art=77
@honda_city@	-product=32
@pembroke,_north_carolina@	-location=21
@ellendale@	-location=38
@try_again@	-art=54
@long_john_nebel@	-person=22
@manhattan,_new_york@	-location=59
@barry_darsow@	-person=20
@benjamin_foulois@	-person=39
@grosse_pointe_shores@	-location=20
@nathan_field@	-person=59
@bozrah@	-location=22
@claude-jean_allouez@	-person=24
@eucla@	-location=25
@2013_stanley_cup_playoffs@	-event=28
@lower_colorado_river_authority@	-organization=49
@steve_hytner@	-person=31
@charles_aidman@	-person=37
@allan_corduner@	-person=37
@shimanto@	-location=36
@kai_winding@	-person=146
@uddingston@	-location=55
@hull_kr@	-organization=177
@john_ii_komnenos@	-person=96
@northern_oregon_coast_range@	-location=65
@ron_dayne@	-person=111
@naval_training_center_san_diego@	-location=23
@shimmer_women_athletes@	-organization=109
@william_de_wiveleslie_abney@	-person=23
@pera@	-location=52 -living_thing=4 -food=1
@tim_ries@	-person=24
@joseph_muscat@	-person=37
@matthew_holness@	-person=31
@kurt_hahn@	-person=60
@stuttgarter_kickers@	-organization=250
@polikarpov_i-16@	-product=85
@michelle_yeoh@	-person=177
@agustín_lara@	-person=102
@bill_labounty@	-person=67
@reading_football_club@	-organization=31
@life_is_good@	-art=28 -organization=5
@corduroy@	-art=36 -person=24 -broadcast_program=14
@čadca_district@	-location=23
@petrunkevitch@	-person=25
@gnaeus_julius_agricola@	-person=101
@lusitanians@	-people-ethnicity=94
@mam_talent!@	-broadcast_program=23
@great_barrier_island@	-location=103
@max_rudolf@	-person=20
@ladies_in_white@	-organization=28
@bath_stone@	-visual_art-color=92
@lambda_chi_alpha@	-organization=264
@st._maries@	-location=19 -organization=4
@pseudo-dionysius_the_areopagite@	-person=96
@wetterau@	-location=92
@franz_berwald@	-person=54
@robert_stirling@	-person=30
@piers_sellers@	-person=30
@johan_de_meij@	-person=23
@sydney_box@	-person=31
@tiananmen_square_protests@	-event=59
@pontivy@	-location=48 -organization=4
@humberston@	-location=30
@giuseppe_de_nittis@	-person=21
@valanginian@	-location=82
@william_montgomery_watt@	-person=54
@wakkerstroom@	-location=23
@charlie_angus@	-person=48
@university_of_göttingen@	-organization=983
@peter_wellnhofer@	-person=37
@jonesboro,_arkansas@	-location=142
@good_design_award@	-award=41
@300_metre_military_rifle,_three_positions@	-event=21
@w._m._keck_foundation@	-organization=24
@firefly_studios@	-person=24
@forest_green@	-organization=23 -visual_art-color=4 -location=2 -art=1
@tees_valley_line@	-location=45
@revolution_controversy@	-event=20
@muriel's_wedding@	-art=58
@garland@	-location=35 -person=5 -organization=4 -award=2 -product=1
@boomerang_tv_channel@	-broadcast-tv_channel=29
@richie_furay@	-person=115
@nat_hentoff@	-person=146
@solomon_burke@	-person=267
@county_tipperary@	-location=1370
@basilisk_ii@	-product=22
@deborah_winters@	-person=40
@michael_p._kube-mcdowell@	-person=41
@xiahou_xuan@	-person=23
@chantelle_houghton@	-person=32
@békés@	-location=21
@dharamvir_bharati@	-person=26
@california_surf@	-organization=60
@kayvan_novak@	-person=39
@vodacom@	-organization=111
@brazilian_space_agency@	-organization=27
@ernst_abbe@	-person=49
@lnb_pro_a@	-organization=107
@jean_parker@	-person=73
@cornelius_van_til@	-person=46
@kamensky_district@	-location=39
@a85@	-location=22
@schindler's_ark@	-art=31
@nicole_beharie@	-person=21
@clements@	-person=197 -location=8 -organization=1
@daniel_vacek@	-person=110
@juvisy-sur-orge@	-location=30
@oran_es_sénia_airport@	-location=31
@mike_dewine@	-person=83
@gedling@	-location=76
@john_paul@	-person=25
@a_grand_day_out@	-art=22
@duet_for_one@	-art=22
@m8@	-location=142
@family_court_of_australia@	-organization=66
@united_feature_syndicate@	-organization=27
@asu@	-organization=26 -language=2
@cuyahoga_river@	-location=164
@brotherhood@	-broadcast_program=50 -art=22 -person=1
@neil_lomax@	-person=25
@craig_lucas@	-person=96
@clodius_albinus@	-person=77
@donald_lee@	-person=36
@the_big_country@	-art=39
@bizineh_rud_district@	-location=43
@rambo_amadeus@	-person=79
@daejeon_citizen@	-organization=68
@mid-western_highway@	-location=27
@1945@	-event=269 -art=12 -organization=1
@ontario_county@	-location=31
@john_stanier@	-person=29
@iași_county@	-location=28
@jim'll_fix_it@	-broadcast_program=66
@david_dale@	-person=29
@k.v.c._westerlo@	-organization=40
@cityjet@	-organization=41
@sloppy_seconds@	-person=23 -art=2
@us_501@	-location=28
@kanal_d@	-broadcast_network=93
@jesse_white@	-person=97
@paint_your_wagon@	-art=120
@akiko_yano@	-person=60
@19th_berlin_international_film_festival@	-event=36
@benicia,_california@	-location=107
@lehigh_university@	-organization=722
@fanny_and_alexander@	-art=79
@jetavana@	-location=28
@ralph_towner@	-person=149
@fort_bonifacio@	-location=124
@michigan_avenue_bridge@	-location=26
@brian_lemon@	-person=23
@lucas_cranach_the_elder@	-person=203
@november_21@	-time=250
@geoffrey_bayldon@	-person=78
@augustus_wall_callcott@	-person=22
@velenje@	-location=124
@s._k._pottekkatt@	-person=25
@zawady@	-location=49
@jean_goldkette@	-person=53
@yo_gabba_gabba!@	-broadcast_program=91
@e._urner_goodman@	-person=26
@barbara_hepworth@	-person=221
@mölndal@	-location=51
@ray_harryhausen@	-person=194
@sendai_subway@	-transit=33
@convair_b-36_peacemaker@	-product=29
@araucaria@	-living_thing=99 -person=3
@four_year_strong@	-person=72
@seattle_weekly@	-art=112
@russell_baze@	-person=43
@alan_rachins@	-person=24
@nea_salamis_famagusta_fc@	-organization=57
@frizzle_fry@	-art=24
@einherjer@	-person=29
@pope_marcellus_i@	-person=22
@weston-on-the-green@	-location=20
@solid_edge@	-product=22
@szczawin_kościelny@	-location=37
@millstatt@	-location=21
@emilíana_torrini@	-person=62
@greystone_mansion@	-location=25
@domenick_lombardozzi@	-person=55
@2007_wta_tour@	-event=50
@companion_of_the_order_of_australia@	-title=23
@carl_landry@	-person=37
@silas_casey@	-person=21
@colin_jackson@	-person=96
@speaker_of_the_house_of_keys@	-title=36
@usaaf_in_the_southwest_pacific@	-event=40
@tim_johnson@	-person=137
@thiene@	-location=26
@gelibolu@	-location=48
@battle_creek_belles@	-organization=54
@demetrius_ii_nicator@	-person=25
@kamakhya_temple@	-location=33
@amy_pieters@	-person=24
@lauro_gazzolo@	-person=28
@benn_jordan@	-person=22
@morris_county@	-location=492
@the_story_of_vernon_and_irene_castle@	-art=43
@francesco_morosini@	-person=57
@women's_4x100-meter_freestyle_relay@	-event=33
@fatos_nano@	-person=59
@malcolm_blight@	-person=73
@kuravilangad@	-location=34
@alla_kudryavtseva@	-person=147
@eleven_seven_music@	-organization=45
@bin_qasim_town@	-location=26
@oommen_chandy@	-person=72
@lyndon_johnson@	-person=58
@european_parliament_elections@	-event=25
@sick_puppies@	-person=105
@st._benedict@	-person=23 -art=1 -organization=1 -location=1
@kantian@	-person=60
@information_sciences_institute@	-organization=50
@daniel_mendelsohn@	-person=23
@feliciano_belmonte,_jr.@	-person=47
@adrian_devine@	-person=21
@jamie_mckelvie@	-person=27
@california_king_bed@	-art=28
@bahraini_uprising_(2011–present)@	-event=27
@juliet_prowse@	-person=63
@institute_for_advanced_study@	-organization=882
@sainte-mère-église@	-location=48
@ajusco@	-location=21
@michael_von_faulhaber@	-person=39
@monbetsu_district@	-location=22
@lynne_yelich@	-person=30
@goodrich_corporation@	-organization=60
@ventura_bus_lines@	-organization=117
@wars_of_independence@	-event=21
@bombardment_of_yeonpyeong@	-event=24
@1923–24@	-event=60
@nargesan_rural_district@	-location=46
@kirsten_moore-towers@	-person=27
@kazuo_ohno@	-person=30
@alex_paul@	-person=20
@shecky_greene@	-person=21
@fool_for_love@	-art=54
@battle_of_the_nive@	-event=35
@president_(1st_round)@	-event=29
@barbara_ann@	-art=47 -person=2
@nesn@	-broadcast_network=30
@figure_8@	-art=33
@kaiserslautern_university_of_technology@	-organization=23
@lord_castlereagh@	-person=53
@dance_india_dance@	-broadcast_program=28
@helicoverpa_armigera@	-living_thing=73
@sce_london_studio@	-person=36
@singhasari@	-location=78
@socialist_party_of_albania@	-organization=92
@writers'_guild_of_great_britain@	-organization=88
@gunderic@	-person=48
@carlo_cecchi@	-person=22
@unpretty@	-art=21
@angela_hewitt@	-person=38
@earl_of_strathmore_and_kinghorne@	-title=21 -person=1
@sheffield_shield@	-organization=575
@madrid_metro@	-transit=74
@sisters_of_charity_of_the_blessed_virgin_mary@	-organization=43
@2006_tournament_final@	-event=41
@erich_kästner@	-person=129
@edgar_lustgarten@	-person=23
@singalong_jubilee@	-broadcast_program=29
@b._a._santamaria@	-person=31
@verbandsgemeinde_of_daun@	-location=38
@the_conference_of_the_birds@	-art=20
@british_science_fiction_association@	-organization=49
@federal_ministry_of_education_and_research@	-organization=28
@reedy_creek_observatory@	-location=42
@norfolk,_connecticut@	-location=27
@gnjilane@	-location=83
@hans_holbein@	-person=52
@sigtuna_municipality@	-location=20
@ayelet_zurer@	-person=29
@bibi_gaytán@	-person=28
@vernon_philander@	-person=25
@miss_usa_2011@	-event=34
@rapperswil-jona_lakers@	-organization=40
@agot_isidro@	-person=48
@battle_of_bazentin_ridge@	-event=21
@tom_wilson@	-person=106
@city_of_glass@	-art=29
@cleopatra_2525@	-broadcast_program=35
@emilio_fernández@	-person=78
@ironbottom_sound@	-location=64
@a458@	-location=29
@4th_canadian_division@	-organization=44
@lucille_benson@	-person=21
@shane_smeltz@	-person=39
@valerie_curtin@	-person=39
@new_york_world@	-art=348
@chief_secretary_for_administration@	-organization=40
@cholsey@	-location=32
@kit's_coty_house@	-location=22
@world_commission_on_protected_areas@	-organization=24
@test_drive_unlimited@	-product=29
@boulevard_du_temple@	-location=30
@faina_ranevskaya@	-person=29
@thomas_köner@	-person=23
@union_list_of_artist_names@	-art=55
@wrath_of_the_titans@	-art=47
@standing_stones_of_stenness@	-location=22
@six_apart@	-organization=46
@piarco_international_airport@	-location=63
@meghann_shaughnessy@	-person=179
@new_caledonia_division_honneur@	-organization=26
@patrice_brisebois@	-person=22
@fahraj_rural_district@	-location=27
@jack_dann@	-person=117
@third_anglo-burmese_war@	-event=86
@don_balón_award@	-award=22
@tuc@	-organization=102
@san_diego_freeway@	-location=48
@oker@	-location=87
@brooklyn_tip-tops@	-organization=52
@safet_sušić@	-person=53
@in_the_good_old_summertime@	-art=39
@2012_olympic_games@	-event=250
@joe_grushecky@	-person=23
@desiderius@	-person=125
@mark_mitchell@	-person=43
@osteoporosis@	-disease=28
@chiisagata_district@	-location=27
@francis_harrison_pierpont@	-person=20
@selichot@	-time=23
@david_vaughan@	-person=36
@rot-weiß_oberhausen@	-organization=145
@shatabdi_express@	-transit=116
@sc_schwanenstadt@	-organization=22
@reggie_jackson@	-person=407
@brendan_morrison@	-person=59
@early_dynastic_period@	-event=34
@mary_delany@	-person=27
@seven_stories_press@	-organization=118
@henry_iii_of_castile@	-person=74
@thom_brennaman@	-person=96
@young_galaxy@	-person=21 -art=1
@university_athletic_association@	-organization=127
@tubeway_army@	-person=69 -art=7
@gisburn@	-location=27
@wizzard@	-person=106
@zuda_comics@	-organization=25
@six_flags_new_orleans@	-location=26
@mysql_ab@	-person=36
@john_layman@	-person=31
@boeing_2707@	-product=24
@gustaf_otto_stenbock@	-person=23
@henry_lee_lucas@	-person=51
@polden_hills@	-location=39
@david_wellington@	-person=37
@morava_banovina@	-location=50
@jay_howell@	-person=34
@nzr@	-organization=41
@red_sorghum@	-art=27
@j._j._hardy@	-person=36
@moncks_corner,_south_carolina@	-location=30
@onalaska@	-location=27
@the_wrong_mans@	-broadcast_program=26
@freud@	-person=159
@howard_staunton@	-person=88
@lee_macphail@	-person=52
@gettin'_jiggy_wit_it@	-art=20
@michael_keaton@	-person=323
@round_tower@	-location=70
@edmond_malone@	-person=72
@36th_berlin_international_film_festival@	-event=58
@gaetano_donizetti@	-person=515
@frank_harper@	-person=38
@noord-beveland@	-location=32
@roger_keyes@	-person=22
@degana@	-location=21
@las_vegas_high_school@	-organization=27
@talkers_magazine@	-art=67
@robert_wise@	-person=225
@dil@	-art=33
@jagjit_singh_aurora@	-person=24
@coat_of_many_colors@	-art=24
@st._mary's_university@	-organization=106
@nemyriv@	-location=26
@montazeriyeh_rural_district@	-location=44
@hollywood_bowl_orchestra@	-person=48
@sheepshead_bay,_brooklyn@	-location=36
@nk_zadar@	-organization=86
@it's_complicated@	-art=44
@fabio_bazzani@	-person=32
@1978_election@	-event=46
@reap_the_wild_wind@	-art=23
@farc@	-organization=208
@alex_metreveli@	-person=23
@olivia_cole@	-person=20
@jim_byrnes@	-person=59
@sublime@	-person=345 -art=9 -location=1
@n62@	-location=28
@oscar_brashear@	-person=85
@jake_kasdan@	-person=38
@john_randolph_of_roanoke@	-person=50
@ron_randell@	-person=53
@flossenbürg_concentration_camp@	-location=103
@earle_c._clements@	-person=27
@aleijadinho@	-person=22
@centennial_olympic_stadium@	-location=22
@sumalatha@	-person=56
@kosmaj@	-location=24
@rohilkhand@	-location=146
@weaverville@	-location=53
@transylvanian_saxons@	-people-ethnicity=119
@pope_urban_vi@	-person=114
@texas_state_university_system@	-organization=37
@centerpoint_energy@	-organization=27
@surrey_county_football_association@	-organization=24
@president_of_transnistria@	-title=30
@płońsk_county@	-location=394
@albert_coates@	-person=65
@port_clarence@	-location=25
@ted_hendricks@	-person=58
@jamie_hector@	-person=38
@upper_palatinate@	-location=216
@boeing_367-80@	-product=20
@iveco@	-organization=186
@archidamus_iii@	-person=24
@xylokastro@	-location=21
@american_folklife_center@	-location=50
@outwood@	-location=22
@european_patent_organisation@	-organization=25
@island_of_sodor@	-location=31
@lucy_allan@	-person=40
@capiatá@	-location=23 -organization=1
@zarasai@	-location=31
@brighouse_and_spenborough@	-location=21
@frank_serpico@	-person=28
@3ds@	-product=44 -person=2
@barrackpore_subdivision@	-location=33
@guelmim-es_semara@	-location=30
@tara_lipinski@	-person=63
@sporting_fingal@	-organization=62
@gage@	-person=21 -location=6 -title=2 -organization=1
@blue_murder@	-broadcast_program=107 -person=45 -art=13
@eleventh_battle_of_the_isonzo@	-event=26
@véronique@	-art=31 -person=1
@orlando_predators@	-organization=368
@swishahouse@	-organization=42
@samiam@	-person=88
@edward_roberts@	-person=31
@hokkaido@	-art=1248 -event=2 -living_thing=2 -location=1
@albertus_magnus@	-person=208
@stationer@	-organization=23
@delphi_automotive@	-organization=34
@bobby_jarzombek@	-person=68
@forgetting_sarah_marshall@	-art=82
@france_2@	-broadcast_network=476
@juan_diego_botto@	-person=34
@philippine_christian_university@	-organization=53
@ann_nesby@	-person=45
@reina_tanaka@	-person=86
@hms_agincourt@	-product=33
@andrew_lloyd_webber@	-person=1220 -art=1
@prairies@	-location=46
@seattle_university@	-organization=253
@shane_mosley@	-person=114
@nicholas_serota@	-person=56
@ciudad_guzmán@	-location=21
@juzo_itami@	-person=66
@oberlin_conservatory_of_music@	-organization=133
@the_lord_of_the_rings_online@	-product=24
@imperial_japanese_navy@	-organization=2209
@durga@	-god=602 -art=1
@tete_montoliu@	-person=33
@gu_changwei@	-person=20
@streetcars@	-transit=34
@ue_sant_andreu@	-organization=57
@fanfare@	-art=30 -organization=22
@bojano@	-location=20 -organization=1
@norma_editorial@	-organization=26
@the_romans@	-location=18 -title=2
@rafaello_oliveira@	-person=21
@blancmange@	-person=52 -food=3
@madison_mad_dogs@	-organization=35
@banff_centre@	-location=113
@1999_local_elections@	-event=38
@american_zoetrope@	-organization=53
@indian_mathematical_society@	-organization=20
@full_metal_panic?_fumoffu@	-broadcast_program=54 -art=3
@austin_county@	-location=50
@100_m_backstroke@	-event=53
@by_the_way@	-art=50
@bill_slavicsek@	-person=30
@viy@	-art=14 -person=4 -product=1 -location=1
@alain_delon@	-person=299
@wang_xianzhi@	-person=38
@rocky_colavito@	-person=98
@hartington@	-location=34 -person=1
@luke_harangody@	-person=26
@the_testament_of_dr._mabuse@	-art=32
@ar@	-location=14 -language=11 -chemistry=8 -organization=1 -art=1 -product=1
@candice_night@	-person=45
@gmina_stronie_śląskie@	-location=21
@wellington_cable_car@	-location=22
@the_cloud_of_unknowing@	-art=29
@rotax_582@	-product=258
@rudolf_otto@	-person=30
@orbis_books@	-organization=34
@west_coast_eagles@	-organization=663
@yokosuka_d4y@	-product=45
@stagecoach@	-organization=230 -art=127 -location=5 -person=4 -event=2 -transit=1
@mccarthy@	-person=84 -location=19
@federation_of_canadian_municipalities@	-organization=61
@saskatchewan_institute_of_applied_science_and_technology@	-organization=20
@pesos@	-finance-currency=223
@cenk_akyol@	-person=21
@second_battle_of_fort_wagner@	-event=21
@tsuen_wan_line@	-metropolitan_transit-transit_line=76
@shotaro_ishinomori@	-person=147
@senica@	-location=31 -organization=18
@type_ub_iii_submarine@	-product=199
@ontario_legislature@	-organization=34
@aldona@	-location=14 -person=6
@red_horse_racing@	-organization=35
@bat_yam@	-location=78
@football_league_third_division@	-organization=622
@sanwa@	-location=22 -organization=1
@cpsu@	-organization=81
@luigi_cadorna@	-person=37
@cardiff_west@	-location=44
@united_bermuda_party@	-organization=46
@hmas_stirling@	-location=22
@vuelta_a_mallorca@	-event=29
@tommy_thayer@	-person=83
@rikshospitalet@	-location=120
@jeff_hardy@	-person=280
@syrian_arab_news_agency@	-internet-website=27
@gmina_zapolice@	-location=26
@u.s._congressman@	-organization=354 -location=7 -title=1
@ricky_reyes@	-person=46
@spv@	-organization=148
@electra_woman_and_dyna_girl@	-broadcast_program=23
@lala_dx@	-art=20
@johnny_jacobs@	-person=20
@banacek@	-broadcast_program=60
@icky_thump@	-art=36
@sydney_olympics@	-event=64
@elliott_yamin@	-person=101 -art=4
@station@	-location=582 -art=7 -metropolitan_transit-transit_line=1 -organization=1 -product=1 -person=1
@roadsters@	-product=27
@malcolm_clarke@	-person=38
@juan_del_encina@	-person=35
@j-live@	-person=43
@dafydd_ieuan@	-person=43
@afrikaanse_hoër_seunskool@	-organization=29
@entephria_caesiata@	-living_thing=32
@every_man_in_his_humour@	-art=38
@ac_horsens@	-organization=103
@croatian_social_liberal_party@	-organization=73
@jyj@	-person=92
@dark_lotus@	-person=24
@santa_pod_raceway@	-location=22
@percy_sledge@	-person=147
@clásica_de_san_sebastián@	-event=42
@conyers,_georgia@	-location=56
@vic_heyliger@	-person=33
@taller_de_gráfica_popular@	-person=45
@sid_catlett@	-person=29
@sigma_delta_tau@	-organization=30
@san_bruno_mountain@	-location=58
@ranga_reddy_district@	-location=304
@ancient@	-person=45 -location=37 -language=15 -religion-religion=2 -event=1 -organization=1 -product=1
@ehlers–danlos_syndrome@	-disease=21
@west_falkland@	-location=118
@denise_ho@	-person=48
@soltanabad_rural_district@	-location=37
@codex_amiatinus@	-art=40
@2012_cfl_season@	-event=54
@hau_lung-pin@	-person=21
@andreas_schlüter@	-person=38
@italian_riviera@	-location=96
@the_klf@	-person=192
@pharmaceutical_research_and_manufacturers_of_america@	-organization=54
@howmeh-ye_sharqi_rural_district@	-location=74
@nc_49@	-location=27
@tim_lincecum@	-person=163
@nicholas_iv@	-person=37
@michael_mcelhatton@	-person=40
@jürgen_vogel@	-person=29
@sol_lesser@	-person=38
@consolers_of_the_lonely@	-art=23
@lieutenant_governor_of_ohio@	-title=60
@koforidua@	-location=51
@mary_celeste@	-product=61
@mi@	-location=88 -organization=3 -disease=2
@capitol_corridor@	-metropolitan_transit-transit_line=87
@plum_island@	-location=53 -art=17
@st._mary's_river@	-location=38 -product=1
@fifteen@	-person=26 -broadcast_program=6 -art=4 -product=1 -organization=1
@national_museum_of_serbia@	-location=87
@kōchi@	-location=209 -art=43
@pescara@	-organization=157 -location=14 -person=3 -event=1
@volunteer_defence_corps@	-organization=20
@koronadal@	-location=26
@bursledon@	-location=64
@anne_parillaud@	-person=41
@mccloud@	-broadcast_program=144 -location=13
@rio_tinto_stadium@	-location=49
@bizarre_creations@	-person=41
@neue_pinakothek@	-location=59
@new_york_sun@	-art=49
@slidell,_louisiana@	-location=106
@stockholm_international_peace_research_institute@	-organization=68
@butler_high_school@	-organization=29
@arnold_schönberg@	-person=22
@guadalajara_cartel@	-organization=26
@pearce@	-location=24 -person=6
@minas_basin@	-location=102
@lady_in_satin@	-art=20
@pietro_lorenzetti@	-person=60
@kimberley_dahme@	-person=20
@richar@	-person=20
@wilmer_allison@	-person=43
@fa_women's_premier_league_southern_division@	-organization=45
@ashbrook,_william@	-person=74
@turing_award@	-award=243
@a_chinese_ghost_story@	-art=31
@pierrot@	-person=20 -art=4
@arnoldo_mondadori_editore@	-organization=73
@asfa_yennenga@	-organization=24
@cúcuta_deportivo@	-organization=105
@mikhail_kuzmin@	-person=32
@connor_barth@	-person=57
@a428@	-location=34
@liam_gillick@	-person=64
@fun.@	-person=73 -living_thing=1
@michael_walker@	-person=29
@personality_and_social_psychology_bulletin@	-art=26
@bridgestone@	-organization=313 -event=1
@candid_records@	-organization=46
@bösendorfer@	-organization=80
@tadao_yasuda@	-person=26
@richard_lovell_edgeworth@	-person=44
@francisco_de_zurbarán@	-person=75
@q_theatre@	-location=29
@henry_bolckow@	-person=22
@dubai_golden_shaheen@	-event=21
@u.s._route_77@	-location=46
@kamisama_kiss@	-art=40
@julio_argentino_roca@	-person=100
@yak@	-living_thing=42 -organization=8 -product=2 -god=1
@the_devil's_brigade@	-art=24 -organization=1
@balan_k._nair@	-person=44
@king's_inns@	-organization=192
@liberal_alliance@	-organization=41
@anjem_choudary@	-person=27
@swammerdamia_pyrella@	-living_thing=30
@us_22@	-location=109
@petrushin@	-person=21
@how_few_remain@	-art=24
@executive_council@	-organization=203 -title=15
@creosote_bush@	-living_thing=26
@jme@	-person=50 -product=2
@september_song@	-art=75
@jan_saudek@	-person=21
@sognefjord@	-location=86
@charles_fox@	-person=136
@a_different_world@	-broadcast_program=91 -art=4
@n10@	-location=24
@the_last_seduction@	-art=26
@us_412@	-location=27
@rimavská_sobota_district@	-location=109
@claremont_high_school@	-organization=23
@owen_hargreaves@	-person=54
@estella@	-location=47
@mount_panorama_circuit@	-location=173
@susan_engel@	-person=23
@canada_council_for_the_arts@	-organization=65
@johnny_isakson@	-person=78
@euro_1980@	-event=21
@david_rosenthal@	-person=32
@john_allen_nelson@	-person=24
@q_entertainment@	-person=45
@antonie_van_leeuwenhoek@	-person=51 -living_thing=1
@international_justice_mission@	-organization=34
@brian_bloom@	-person=60
@rep.@	-organization=38 -title=1
@semple_stadium@	-location=176
@kohgiluyeh_and_boyer-ahmad_province@	-location=1881
@shiori_asahi@	-person=26
@cherry_hills_country_club@	-location=21
@cordillera_negra@	-location=21
@sophia_dorothea_of_hanover@	-person=28
@rio_tinto_alcan@	-organization=45
@new_flemish_alliance@	-organization=67
@nuremberg_chronicle@	-art=39
@aline_brosh_mckenna@	-person=22
@vancouver-point_grey@	-location=42
@patiala_district@	-location=26
@shaun_chen@	-person=30
@bill_willis@	-person=36
@chandra_levy@	-person=45
@honolulu_marathon@	-event=56
@richard_pococke@	-person=45
@marvel_team-up@	-art=171
@the_golden_palominos@	-person=47 -art=3
@borno@	-location=51
@george_henry_murray@	-person=53
@chaim_pinchas_scheinberg@	-person=24
@bulgarian_hockey_league@	-organization=81
@m.f.a.@	-education-educational_degree=87 -organization=1
@southern_nazarene_university@	-organization=73
@joseph_morgan@	-person=37
@vennela_kishore@	-person=27
@praise_you@	-art=20
@the_stranger@	-art=289 -broadcast_program=8
@bard_college@	-organization=585 -title=1
@jacobus_gallus@	-person=32
@ketc@	-broadcast_network=27
@lord_president@	-title=20 -person=1
@porto_novo@	-location=40 -organization=1 -event=1
@let's_dance@	-art=135 -broadcast_program=16
@heaven_music@	-organization=60
@marañón@	-location=41
@nine_network@	-broadcast_network=2284 -organization=1
@hapag-lloyd@	-organization=73
@phoenix,_arizona@	-location=2786 -organization=1
@yesipov@	-person=21
@jadwiga_jędrzejowska@	-person=20
@kesteven@	-location=58
@lawrie_reilly@	-person=34
@jimmy_carl_black@	-person=69
@klamath_mountains@	-location=237
@george_coleman@	-person=138
@qualify@	-event=34 -education-educational_degree=1
@geto_boys@	-person=138 -art=1
@cao_kun@	-person=46
@almeida_theatre@	-location=288
@municipality_of_krško@	-location=132
@sanrio@	-organization=140
@peter_biskind@	-person=37
@doctor_of_philosophy@	-education-educational_degree=965
@norris_bradbury@	-person=25
@hera@	-god=554 -location=7 -person=1
@us_army_corps_of_engineers@	-organization=29
@craiglockhart@	-location=34
@museum_of_jewish_heritage@	-location=37
@worm@	-living_thing=36 -location=19
@setonaikai_national_park@	-location=24
@pilot@	-title=106 -person=52 -product=15 -computer-programming_language=7 -organization=4 -location=4 -broadcast_program=2 -art=2
@kevin_kuske@	-person=41
@joe_keenan@	-person=26
@sobat_river@	-location=22
@swarthmore_college@	-organization=783
@liz_vassey@	-person=22
@oribasius@	-person=47
@lazar_branković@	-person=26
@nick_lowe@	-person=372
@new_zealand_breakers@	-organization=164
@battle_of_gibraltar@	-event=20
@steven_fletcher@	-person=48
@rudolf_carnap@	-person=120
@lady_chatterley's_lover@	-art=167 -broadcast_program=1
@ivan_henjak@	-person=20
@yponomeuta_irrorella@	-living_thing=23
@new_york_state_route_28@	-location=28
@special_libraries_association@	-organization=35
@anna_netrebko@	-person=90
@mohammed_zahir_shah@	-person=129
@nigel_de_brulier@	-person=48
@robion_kirby@	-person=20
@eric_rücker_eddison@	-person=21
@der_standard@	-art=60
@blackburn@	-location=928 -organization=328 -person=15 -product=1
@freedom@	-art=158 -location=53 -organization=37 -person=15 -broadcast_program=10 -product=3 -event=1 -living_thing=1
@roope_latvala@	-person=55
@chip_davis@	-person=53
@jamie_wyeth@	-person=35
@rushworth_and_dreaper@	-organization=81
@malpighiales@	-living_thing=96
@apostles'_fast@	-time=31
@p!nk@	-person=104 -art=1
@rascal@	-art=27 -product=2
@thomas_lovell_beddoes@	-person=33
@walk_this_way@	-art=155
@elliot_scheiner@	-person=42
@derek_mcculloch@	-person=22
@bohdan_khmelnytsky@	-person=216 -event=1
@modern_theatres@	-organization=26
@dumbarton@	-organization=498 -location=493
@gaius_duilius@	-person=24
@ernest_hollings@	-person=60
@tripura@	-location=786 -organization=38 -people-ethnicity=2
@asturias@	-location=2069 -organization=11 -art=2 -event=2 -title=1
@alexei@	-person=20
@gary_owens@	-person=106
@akai@	-organization=99 -location=1
@tff_third_league@	-organization=160
@london_museum@	-location=32
@villard-de-lans@	-location=27 -organization=2
@second_lady_of_the_united_states@	-title=46
@the_evens@	-person=27
@allen_gregory@	-broadcast_program=43
@millbrook,_new_york@	-location=47
@betty_stöve@	-person=77
@archibald@	-person=36 -art=1
@gaspar_noé@	-person=66
@gruffydd_ap_rhydderch@	-person=44
@josé_calderón@	-person=95
@manoel_de_oliveira@	-person=182
@southbank_centre@	-location=210
@goodrich_castle@	-location=30
@zia_mohyeddin@	-person=20
@viju_khote@	-person=72
@peter_ward@	-person=36
@bob_woffinden@	-person=23
@roxy_paine@	-person=22
@savoie@	-location=729
@snowden@	-person=14 -art=5 -location=3
@mcdonnell_douglas_dc-10-30@	-product=28
@maurizio_costanzo@	-person=35
@reza_enayati@	-person=24
@loy_vaught@	-person=26
@foreign_affairs@	-art=465 -organization=37 -title=12 -broadcast_program=6
@alfonso_ii_of_naples@	-person=42
@jean_vander_pyl@	-person=63
@saw_iii@	-art=82
@kfc@	-organization=547 -person=1
@tar_heels@	-organization=30 -location=1
@vikas_swarup@	-person=23
@a8@	-location=48 -product=13
@lisbon_metro@	-transit=49
@edinburgh_international_festival@	-event=215
@kolari@	-location=33
@bolton_abbey@	-location=51
@r._luke_dubois@	-person=24
@willamette_university_college_of_law@	-organization=68
@colt_ford@	-person=55
@cathy_overton-clapham@	-person=30
@rochester,_minnesota@	-location=426
@municipality_of_moravske_toplice@	-location=24
@joyce_theater@	-location=41
@wrestlemania@	-event=22
@osborne_brothers@	-person=48
@chris_barrie@	-person=71
@spirit_airlines@	-organization=82
@salt_lake_city_and_county_building@	-location=24
@the_anniversary@	-person=28 -art=13
@mogadishu@	-location=905 -art=6 -event=5
@jo_kwon@	-person=43
@walldorf@	-location=32
@belize_barrier_reef@	-location=28
@gloria_swanson@	-person=430
@rob_da_bank@	-person=44
@vostok_6@	-event=42
@a_wind_in_the_door@	-art=22
@vatnajökull_national_park@	-location=26
@hardwell@	-person=87 -location=1
@north_syracuse@	-location=25
@james_vanderbilt@	-person=23
@die_another_day@	-art=270
@southern_pacific@	-organization=82 -person=34 -location=3 -event=1
@john_talbot,_1st_earl_of_shrewsbury@	-person=71
@the_eddy_duchin_story@	-art=25
@umbrella@	-art=177 -living_thing=2
@macaulay@	-person=55 -location=4 -computer-programming_language=1
@1st_commonwealth_division@	-organization=36
@paul_barrère@	-person=23
@herbert_bayard_swope@	-person=31
@second_republic@	-location=74 -person=2 -event=1
@follow_the_leader@	-art=35
@lake_kivu@	-location=125
@st._louis_hawks@	-organization=115
@most_exalted_order_of_the_star_of_sarawak@	-title=21
@takachiho@	-location=11 -product=11
@battle_of_marj_dabiq@	-event=23
@rimsky-korsakov@	-person=180
@skippy_the_bush_kangaroo@	-broadcast_program=73
@funny_girl@	-art=242
@wandlitz@	-location=21
@spiegel@	-art=28 -organization=16 -person=2 -internet-website=1
@edwin_edwards@	-person=149
@2009_provincial_election@	-event=80
@in_the_line_of_fire@	-art=79
@n.f.-board@	-organization=25
@swedish_elite_league@	-organization=76
@giancarlo_erra@	-person=23
@hartford_county@	-location=87
@kharkov_governorate@	-location=56
@high_middle_ages@	-event=575
@hugh_tracey@	-person=23
@cumbancha@	-organization=27
@uday_shankar@	-person=74
@michael_wincott@	-person=61
@talhae@	-person=30
@binet_usa@	-organization=36
@prince-bishopric_of_osnabrück@	-location=106
@patty_jenkins@	-person=25
@accept@	-person=242 -organization=16 -art=8
@iarc@	-organization=45
@economic_and_financial_crimes_commission@	-organization=84
@patch_adams@	-art=49 -person=26
@the_colour_and_the_shape@	-art=34
@parable_of_the_sower@	-art=36
@1983@	-event=1027 -organization=5 -broadcast_program=3 -art=2
@being_boiled@	-art=34
@bunny@	-art=13 -person=12 -living_thing=11 -location=6
@york@	-location=4353 -organization=266 -title=42 -person=21 -product=19 -event=7 -art=2 -transit=2 -living_thing=1
@homare_sawa@	-person=23
@johnston_forbes-robertson@	-person=58
@sugar_cane@	-living_thing=19 -food=1
@tony_garnier@	-person=50
@glass_candy@	-person=27
@aspergillus_flavus@	-living_thing=37
@against_the_wall@	-broadcast_program=36 -art=1
@tsuruoka@	-location=38
@storm@	-art=48 -organization=29 -person=19 -event=12 -product=8 -living_thing=1
@senja@	-location=93
@adsense@	-product=65
@literary_and_historical_society@	-organization=36
@alexandre_de_rhodes@	-person=31
@buffalo_creek@	-location=77
@kyrenia@	-location=183
@pebble_beach,_california@	-location=66
@atlanta_history_center@	-location=21
@missundaztood@	-art=36
@bert_coules@	-person=23
@holweck,_f._g.@	-person=56
@harold_wilson@	-person=999
@calla@	-person=17 -living_thing=9 -art=3 -organization=1
@james_dashner@	-person=23
@niccolai@	-person=89
@newport_county@	-organization=757 -location=29
@lucasian_professor_of_mathematics@	-title=44
@el_nuevo_día@	-art=53
@loop_12@	-location=21
@colin_petersen@	-person=45
@pat_trammell@	-person=24
@enterprises@	-title=58 -organization=1
@teri_hatcher@	-person=188
@interstate_405@	-location=131
@nikolai_bukharin@	-person=178
@battersea_arts_centre@	-location=86
@jessica_fox@	-person=58
@waterloo_road@	-broadcast_program=353 -location=48 -art=12
@raúl_silva_henríquez@	-person=22
@santa_maria_della_pace@	-location=55
@al_jackson@	-person=34
@scottish_court_in_the_netherlands@	-location=20
@chester_brown@	-person=79
@rysher_entertainment@	-organization=29
@anne-marie_helder@	-person=24
@jcd@	-education-educational_degree=23
@służba_bezpieczeństwa@	-organization=71
@thomas_randolph@	-person=60
@international_house_of_prayer@	-location=26
@china_women's_national_basketball_team@	-organization=20
@the_public_interest@	-art=31
@redbank@	-location=20
@josip_iličić@	-person=22
@jai_santoshi_maa@	-art=21
@greenfield,_indiana@	-location=29
@adelaide_of_italy@	-person=44
@salisbury,_north_carolina@	-location=210
@maryland_and_pennsylvania_railroad@	-location=34
@sogyal_rinpoche@	-person=40
@i've_been_everywhere@	-art=34
@brookley_air_force_base@	-location=20
@tenderly@	-art=77
@the_life_of_emile_zola@	-art=41
@chilton_foliat@	-location=25
@andrey_kolmogorov@	-person=71
@asciano@	-location=20 -organization=2
@chama_cha_mapinduzi@	-organization=76
@surrey_senior_cup@	-event=42
@ebe_stignani@	-person=22
@kitty_hawk,_north_carolina@	-location=23
@heidelberg_university@	-organization=322
@manjusri@	-god=83
@willoughby@	-location=111 -person=5 -title=3 -product=1 -organization=1
@vitry-le-françois@	-location=67
@georges_carpentier@	-person=78
@cirque_du_soleil@	-organization=546
@forestville@	-location=91
@trat@	-location=21 -organization=9
@michael_hagan@	-person=21
@muztagh_tower@	-location=20
@a._n._r._robinson@	-person=37
@master_of_theology@	-education-educational_degree=123
@saryarka_karagandy@	-organization=25
@s.c._olhanense@	-organization=134
@good_omens@	-art=43
@algeria@	-location=10564 -organization=348 -event=18 -title=2 -language=1
@henlow@	-location=34
@doc_blanchard@	-person=30
@kris_commons@	-person=42
@pope_marcellus_ii@	-person=42
@cyclophora_puppillaria@	-living_thing=31
@josie_davis@	-person=29
@ufc_166@	-event=27
@paul_humphrey@	-person=39
@jean-marie_le_pen@	-person=215
@n'dolo_airport@	-location=21
@shirley_scott@	-person=176
@court_and_spark@	-art=23
@devonport,_devon@	-location=23
@shirley_franklin@	-person=42
@vannevar_bush@	-person=168
@montague@	-location=145 -person=7 -product=2 -title=1
@province_of_ancona@	-location=53
@benz_hui@	-person=41
@roger_sherman@	-person=132
@ginger_baker@	-person=234
@kaibab_national_forest@	-location=33
@soviet_union_national_football_team@	-organization=27
@ishim@	-location=27
@spofforth@	-location=26 -person=5
@acid@	-medicine-drug=26 -product=6 -person=1 -chemistry=1 -internet-website=1
@vfb_stuttgart@	-organization=1027
@hampstead_theatre@	-location=237
@irt_new_lots_line@	-metropolitan_transit-transit_line=29
@doug_savant@	-person=73
@eupoecilia_angustana@	-living_thing=33
@party_for_freedom@	-organization=155
@joel_stroetzel@	-person=27
@air@	-person=224 -product=66 -art=26 -location=15 -organization=11 -title=7 -disease=1 -event=1 -god=1
@kintetsu@	-organization=290 -location=1
@cardamom@	-food=32 -living_thing=3 -location=1
@rod_carew@	-person=149
@cape_sable_island@	-location=58
@1951_elections@	-event=74
@montana_state_university_billings@	-organization=22
@olympic_conference@	-organization=21
@rockwell_international@	-organization=187 -person=1
@stevens_point@	-location=81 -organization=3
@north_jersey_media_group@	-organization=21
@fatih_akın@	-person=53
@stuart_bingham@	-person=132
@todor_veselinović@	-person=22
@harp@	-product=105 -art=9
@bodenwerder@	-location=28
@thisara_perera@	-person=25
@travis_cloke@	-person=22
@peter_halley@	-person=45
@ville-marie@	-location=80
@minamoto_no_yoshiie@	-person=31
@iris_robinson@	-person=27
@ten_years_after@	-person=200 -art=7
@mangur-e_sharqi_rural_district@	-location=67
@ratp@	-organization=42 -transit=1
@judith_sheindlin@	-person=28
@antoine_leclaire@	-person=28
@debbie_wiseman@	-person=20
@fang@	-language=19 -person=13 -location=6
@february_1974@	-event=96
@claremont_mckenna_college@	-organization=199
@eurovision_song_contest_1983@	-event=29
@karlsruhe@	-location=1572 -organization=34 -product=13
@gmina_kraśniczyn@	-location=22
@heshen@	-person=32
@honda_point_disaster@	-event=36
@frederik@	-person=26
@connacht–ulster@	-location=25
@peterborough_cathedral@	-location=131
@oatka_creek@	-location=34
@earl_of_eglinton@	-title=68 -person=8
@film_victoria@	-organization=43
@le_gaulois@	-art=38
@lost_in_austen@	-broadcast_program=25
@d'elles@	-art=30
@turtle@	-living_thing=94 -location=10 -product=5 -god=1
@harris_school_of_public_policy_studies@	-organization=20
@scirpus@	-living_thing=52
@north_leigh@	-location=16 -organization=14
@pelican_island@	-location=22
@porto@	-location=1527 -organization=704 -food=2 -event=1
@west_francia@	-location=271
@rove_live@	-broadcast_program=73
@centaurea@	-living_thing=88
@person_county,_north_carolina@	-location=32
@st_georges@	-organization=14 -location=7
@april_24@	-time=249
@thalidomide@	-medicine-drug=54
@great_plains@	-location=1274 -person=4 -event=3 -people-ethnicity=3
@kyrie_irving@	-person=82
@waldemar@	-person=23
@achinsk@	-location=27
@diprotodontia@	-living_thing=28
@mike_holmgren@	-person=140
@louisville_courier-journal@	-art=26
@elm@	-living_thing=71 -location=46
@world_christian_encyclopedia@	-art=95
@hartford_wolf_pack@	-organization=198
@kearny_high_school@	-organization=34
@sofoklis_schortsanitis@	-person=36
@liv_tyler@	-person=191
@ludovico_carracci@	-person=77
@absolutely_fabulous@	-broadcast_program=238 -art=3
@nagpur_junction@	-location=39
@taylor_mead@	-person=55
@glen_iris@	-location=63 -metropolitan_transit-transit_line=1
@here_i_go_again@	-art=80 -person=1
@loryma@	-living_thing=18 -location=3
@paul_brickhill@	-person=26
@ale@	-food=21 -location=4 -person=1
@servius@	-person=20
@rhydymwyn@	-organization=12 -location=8
@john_landy@	-person=49
@dositej_obradović@	-person=78
@kamen_rider@	-broadcast_program=131
@samuel@	-person=264 -art=41
@w._heath_robinson@	-person=30
@maya_moore@	-person=110
@react@	-art=12 -person=5 -organization=3
@gumeracha@	-location=23
@national_school_of_drama@	-organization=212
@tom_van_arsdale@	-person=24
@vienenburg@	-location=36
@chemotherapy@	-medicine-medical_treatment=112
@breaking_point@	-broadcast_program=56 -person=10 -art=6
@axel_strøbye@	-person=27
@edale@	-location=47
@cassie_steele@	-person=43
@martín_garcía@	-person=63 -location=1
@ntv@	-broadcast_network=91 -broadcast-tv_channel=40 -organization=12 -person=2
@murray_street@	-location=21 -art=4
@paula_poundstone@	-person=51
@empididae@	-living_thing=54
@camp_academia@	-location=47
@ferries@	-product=95 -organization=7 -location=2 -transit=1
@lützow@	-product=23 -person=4 -organization=1
@prince_george_spruce_kings@	-organization=80
@japanese_beetle@	-living_thing=34
@allan_lane@	-person=43
@john_carpenter@	-person=23
@tom_gehrels@	-person=457
@agrippina_the_elder@	-person=58
@granite_broadcasting_corporation@	-organization=41
@illinois_attorney_general@	-title=78
@american_authors@	-person=33
@zerah_colburn@	-person=20
@biwako_line@	-location=35
@national_assembly_of_people's_power@	-organization=28
@north_central_high_school@	-organization=27
@moonsorrow@	-person=51
@cölln@	-location=60
@fort_duncan@	-location=20
@film_director@	-title=38 -person=1
@st._francois_county@	-location=33
@agnostic_front@	-person=214
@challenger_accident@	-event=26
@sebastian_shaw@	-person=67
@electric_wizard@	-person=105 -art=3
@jock_mahoney@	-person=85
@intercounty_baseball_league@	-organization=62
@vsevolod_bazhenov@	-person=292
@philotas@	-person=47
@knoxville_news_sentinel@	-art=78
@vincent_kok@	-person=32
@2007-08@	-event=47 -organization=1
@city_of_penrith@	-location=44
@leonardo_manco@	-person=26
@5th_armored_division@	-organization=21
@bishop_of_caithness@	-title=39
@atlin@	-location=57
@television_corporation_of_singapore@	-organization=67
@reykjavík@	-location=1765 -finance-stock_exchange=1 -organization=1
@richard_bellingham@	-person=24
@keith_hopwood@	-person=21
@amorphophallus@	-living_thing=22
@sai_kung_district@	-location=46
@kirtland,_ohio@	-location=214
@the_hudson_review@	-art=47
@ant_banks@	-person=67
@rasim_ljajić@	-person=21
@reichskammergericht@	-location=74
@united_democrats@	-organization=21
@immenstadt@	-location=28
@chonburi@	-location=151 -organization=69
@lsd@	-medicine-drug=183 -product=4 -art=1
@chad_gaudin@	-person=26
@soyuz_t-15@	-event=24
@phil_nevin@	-person=32
@burntisland@	-location=115
@heinz_guderian@	-person=208
@hurricane_flora@	-event=20
@jaga_jazzist@	-person=65
@andrew_fisher@	-person=160
@ken_landreaux@	-person=30
@alejandro_gonzález@	-person=41
@2_cold_scorpio@	-person=60
@graham's_magazine@	-art=57
@cork_borough@	-location=43
@armando_migliari@	-person=27
@jablonec_nad_nisou@	-location=77
@sunderland@	-organization=2523 -location=1534 -product=84 -person=13 -title=1
@kendari@	-location=63
@4@	-art=108 -organization=104 -metropolitan_transit-transit_line=79 -location=65 -product=28 -event=25 -time=21 -broadcast_network=1 -biology=1 -body_part=1 -person=1 -broadcast_program=1
@ricky_whittle@	-person=44
@holy_loch@	-location=131
@martini_racing@	-organization=40
@iain_duncan_smith@	-person=217
@division_i-a@	-organization=79
@virginia_governor@	-title=46
@douglas_campbell@	-person=140
@john_keble@	-person=120
@you_and_i@	-art=69
@john_b._floyd@	-person=71
@tony_oxley@	-person=61
@online@	-product=23 -art=10 -internet-website=5
@recorded_texas_historic_landmark@	-organization=160
@gilad_shalit@	-person=109
@grand_portage@	-location=30
@goba@	-location=20
@pawiak@	-location=76
@jörn_donner@	-person=33
@arno@	-location=134 -person=3 -product=1
@metroad@	-location=26
@nolan_cromwell@	-person=25
@wisłoka@	-location=28
@qanat@	-location=26
@maud_olofsson@	-person=21
@st_arnaud@	-location=32
@sandy_alomar@	-person=25
@james_sturm@	-person=25
@hagersville,_ontario@	-location=33
@take_that@	-person=762 -art=4
@colin_mcrae_rally@	-product=21
@miss_colorado_usa@	-event=21
@galveston_county,_texas@	-location=20
@sun_devils@	-organization=36 -art=2
@new_england_seamount_chain@	-location=29
@dead_space_3@	-product=28
@bistricioara_river@	-location=30
@univision@	-broadcast_network=1262 -organization=5
@hms_britannia@	-product=98 -organization=17
@monster@	-art=261 -food=6 -organization=3 -person=3 -location=3 -internet-website=1
@cass@	-location=123 -person=7 -art=4
@fremont_unified_school_district@	-organization=41
@william_janney@	-person=25
@kurnool_district@	-location=130
@thymus_vulgaris@	-living_thing=21
@edmund_fanning@	-person=43
@jim_brown@	-person=318
@1899@	-event=72
@tap_tap_revenge_2@	-product=21
@xanana_gusmão@	-person=92
@grigor_dimitrov@	-person=127
@shirley@	-location=144 -art=39 -person=18 -broadcast_program=6 -organization=1
@fairfax,_virginia@	-location=395
@wenlock_edge@	-location=48
@dartford@	-location=531 -organization=256
@swaffham@	-location=127 -organization=1
@gareth_williams@	-person=39
@covenant_awards@	-award=69
@prix_du_québec@	-award=21
@aaron_mokoena@	-person=25
@fomitopsidaceae@	-living_thing=32
@björn_borg@	-person=394
@thabazimbi@	-location=24
@alexandru_macedonski@	-person=59
@joseba_beloki@	-person=27
@machiavelli_and_the_four_seasons@	-art=22
@lynn_parsons@	-person=21
@old_dhaka@	-location=20
@fort_lesley_j._mcnair@	-location=104
@sir_eric_willis@	-person=25
@imagic@	-person=31
@william_beaudine@	-person=167
@s1@	-metropolitan_transit-transit_line=41 -location=17 -organization=14 -person=12 -product=3 -body_part=3 -title=1
@1931@	-event=296 -art=11 -organization=1
@virginia_tech_massacre@	-event=146
@teatro_la_perla@	-location=32
@gwyneth_lewis@	-person=34
@mohammad,_messenger_of_god@	-art=30
@quest@	-product=25 -broadcast_network=21 -person=17 -art=5
@william_henry_o'connell@	-person=35
@battle_of_baugé@	-event=34
@adapted_into_a_film@	-art=23
@brunswick,_victoria@	-location=28
@tsarskoye_selo_lyceum@	-location=30
@joseph_yeo@	-person=29
@university_of_graz@	-organization=268
@young_love@	-art=48 -person=22
@going_underground@	-art=30
@davis,_california@	-location=208
@east_dorset@	-location=80
@p._d._q._bach@	-person=71
@westfield_college@	-organization=62
@scarborough_shoal@	-location=42
@mal_waldron@	-person=288
@spirits_having_flown@	-art=26 -event=1
@jagatsinghpur@	-location=36
@ogilby@	-person=28 -location=7
@sts-30@	-event=41
@the_haunting@	-art=84
@katsuyama@	-location=36
@the_two_of_us@	-broadcast_program=20 -person=1
@ying_bu@	-person=23
@hampton_roads_beltway@	-location=38
@luigi_di_biagio@	-person=34
@sian_reese-williams@	-person=30
@mykolas_sleževičius@	-person=24
@eaton@	-location=118 -organization=51 -person=6 -product=3
@gadget_and_the_gadgetinis@	-broadcast_program=40 -product=1
@alexander_alekhine@	-person=346
@silicon@	-chemistry=58
@space_harrier@	-product=52
@duke_of_westminster@	-title=93 -person=31
@fc_dinamo_tbilisi@	-organization=127
@krull@	-art=35 -person=2 -product=2
@coutts@	-organization=39 -location=12
@peter_gifford@	-person=23
@roar@	-art=59 -broadcast_program=17 -organization=2
@appleworks@	-product=36
@contempt@	-art=20
@nova_gorica@	-location=213 -organization=1
@software_application@	-product=24
@call_of_duty_3@	-product=23
@dd@	-education-educational_degree=541 -product=11 -person=10 -organization=2 -broadcast_network=1
@adventist_health@	-organization=30 -location=1
@terek_river@	-location=54
@helen_cherry@	-person=27
@bob_mersereau@	-person=30
@vassar@	-organization=82 -location=13
@brandt_snedeker@	-person=73
@gisborough_priory@	-location=23
@ant_botha@	-person=29
@autolux@	-person=57
@ray_ferraro@	-person=47
@candice_bergen@	-person=285
@grain@	-food=103 -location=12 -organization=3 -living_thing=2
@world_psychiatric_association@	-organization=58
@fran_cosmo@	-person=20
@jim_witter@	-person=26
@seán_cullen@	-person=23
@norman_pace@	-person=22
@indy_500@	-event=63 -product=2
@jeff_goldblum@	-person=329
@red_lake@	-location=73
@sergei_solovyov@	-person=33
@sesvete@	-location=24
@f91_dudelange@	-organization=114
@sumerian_language@	-language=49
@donald_kagan@	-person=29
@chet_walker@	-person=35
@major@	-title=2571 -person=14 -location=11 -art=8 -organization=7 -education-educational_degree=1 -product=1 -body_part=1 -broadcast_network=1 -broadcast_program=1
@j._tichá@	-person=66
@deep_puddle_dynamics@	-person=26
@distillery_district@	-location=38
@jacob_bronowski@	-person=81
@christopher_fairbank@	-person=28
@civic_choice@	-organization=69
@seville@	-location=2645 -product=19 -event=3 -organization=1
@living_in_the_material_world@	-art=57
@ninjaman@	-person=21 -broadcast_program=1
@dan_blocker@	-person=75
@nc_16@	-location=27
@edward_einhorn@	-person=30
@denison@	-location=257 -organization=11 -person=8
@eugene_schmitz@	-person=30
@richie_anderson@	-person=26
@thomas_kennedy@	-person=25
@wattles@	-living_thing=20
@utah_state_legislature@	-organization=130
@tibet@	-location=3762 -person=18 -organization=7 -event=4 -people-ethnicity=2
@hallesches_tor@	-location=41
@justices_of_the_peace@	-title=20
@todd_field@	-person=108
@michigan@	-location=13706 -organization=866 -event=36 -art=10 -product=7 -person=6 -title=1
@bruno_zevi@	-person=36
@stanford_prison_experiment@	-event=32
@julia_bradbury@	-person=43
@northeast_philadelphia_airport@	-location=21
@the_world_of_null-a@	-art=20
@2009_european_indoor_championships@	-event=28
@ivan_shishman,_tsar_of_bulgaria@	-person=23
@victor_ortiz@	-person=37
@ismail_i@	-person=115
@oban@	-location=504 -organization=1
@argyresthia_conjugella@	-living_thing=31
@hc_slovan_ústečtí_lvi@	-organization=42
@cameron_parish,_louisiana@	-location=24
@mills_county@	-location=68
@motorcycle@	-product=97 -art=6 -event=6 -organization=2 -person=1
@eric_bell@	-person=60
@ray_donovan@	-broadcast_program=21
@dave_meros@	-person=36
@northern_collegiate_hockey_association@	-organization=25
@nintendo_famicom@	-product=34
@corriere_della_sera@	-art=288
@harper_woods,_michigan@	-location=25
@leo_marks@	-person=35
@savoy_hotel@	-location=214 -event=1
@vast_aire@	-person=44
@atrato_river@	-location=32
@para@	-finance-currency=80 -location=7 -organization=2 -event=1
@gatchinsky_district@	-location=40
@gladesville@	-location=49
@reutte@	-location=47
@william_scranton@	-person=66
@jean-georges_vongerichten@	-person=26
@u.s._census@	-event=32 -organization=19
@rinaldo_capello@	-person=35
@edinburgh_university_rfc@	-organization=25
@the_dils@	-person=22
@jack_diamond@	-person=31
@the_sheriff_of_fractured_jaw@	-art=21
@january_10@	-time=304
@the_naked_city@	-art=57
@lauterbrunnen@	-location=108
@condé_nast_traveler@	-art=120
@kevin_stevens@	-person=35
@bernard@	-person=137 -organization=6 -location=5 -art=3 -broadcast_program=1
@petr_pravec@	-person=21
@rocky_graziano@	-person=67
@middletown,_ohio@	-location=117 -organization=2
@e60@	-location=18 -product=4
@linklaters@	-organization=56
@pierre_renoir@	-person=37
@nicholas_jones@	-person=27
@henry_nemo@	-person=46
@launceston,_tasmania@	-location=208
@cameo@	-person=182 -organization=13 -art=5
@karl_schwarzschild_observatory@	-location=21
@delta_dawn@	-art=34
@werchter@	-location=25 -event=1
@chagall@	-person=35 -art=1
@the_paperboy@	-art=21
@chipping_ongar@	-location=51
@1952_winter_olympics@	-event=490
@mark_stanway@	-person=25
@miss_pakistan_world@	-organization=45
@fuzzy_knight@	-person=43
@courtney_rush@	-person=22
@ny_78@	-location=82
@jean-pierre_beltoise@	-person=46
@maija_vilkkumaa@	-person=31
@adolf_ogi@	-person=34
@josy_barthel@	-person=22
@rome,_italy@	-location=62 -event=13
@the_union_underground@	-person=23
@big_12_conference@	-organization=1046 -event=1
@rakesh_bedi@	-person=75
@masakazu_katsura@	-person=22
@jon_cryer@	-person=142
@anand_vihar_terminal@	-location=22
@raccoon_river@	-location=22
@tutin@	-location=27 -person=1
@hc_litvínov@	-organization=60
@krishan_chander@	-person=24
@john_jellicoe@	-person=51
@mirror_man@	-art=19 -broadcast_program=1
@saregama@	-organization=26
@ken_daneyko@	-person=33
@blackwall_tunnel@	-location=87
@arabian@	-location=36 -product=4 -language=4 -people-ethnicity=2 -event=1 -living_thing=1
@loveppears@	-art=23
@l.a._confidential@	-art=240
@cars@	-art=375 -person=12 -product=9 -location=1 -event=1
@lesquin@	-location=19 -organization=1
@james_l._buckley@	-person=50
@tranås@	-location=22
@hugh_jones@	-person=61
@gustaf_molander@	-person=37
@jnp@	-organization=33
@deborah_cooper@	-person=25
@happy_endings@	-broadcast_program=125 -art=43
@vidarbha@	-location=216 -organization=24
@jyväskylä@	-location=402 -organization=1
@werden_abbey@	-location=29
@wittersham@	-location=20
@alix@	-person=13 -location=7
@templestowe@	-location=40 -organization=5
@breslau@	-location=216 -organization=26 -product=3 -event=3 -title=1
@jerome_harris@	-person=22
@caria@	-location=358
@destiny_cable@	-organization=20
@dominic_keating@	-person=28
@marasmiaceae@	-living_thing=85
@ngô_sĩ_liên@	-person=48
@lewistown@	-location=113 -organization=1
@ford_fiesta@	-product=250
@united_states_district_court_for_the_northern_district_of_new_york@	-organization=46
@open_mobile_alliance@	-organization=64
@nicky_rackard_cup@	-event=74
@al_di_meola@	-person=266
@desha_county@	-location=34
@ed_moses@	-person=34
@caricom@	-organization=22
@paolo_soleri@	-person=46
@ashley_river@	-location=43
@smash@	-broadcast_program=240 -art=72 -organization=68 -person=32 -broadcast_network=1
@steve_owens@	-person=30
@mikel_nieve@	-person=23
@david_burrows@	-person=20
@liam_james@	-person=34
@landwehr_canal@	-location=24
@queen_square@	-location=99
@inman@	-location=18 -organization=5 -person=1
@argynnis_pandora@	-living_thing=23
@super_mario_sunshine@	-product=73
@andy_griffin@	-person=24
@martin_bisi@	-person=94
@caldecott_medal@	-award=308
@stefan_olsson@	-person=29
@pirates_of_the_mississippi@	-person=38
@paul_muldoon@	-person=155
@finney_county@	-location=39
@mickey_3d@	-person=21
@mikhail_botvinnik@	-person=221
@rumer_willis@	-person=41
@gedern@	-location=21
@ragusan@	-location=52 -language=1
@39th_chess_olympiad@	-event=27
@softdisk@	-organization=34 -art=12
@gorna_oryahovitsa@	-location=51 -organization=1
@max_stafford-clark@	-person=57
@vinko_jelovac@	-person=21
@frederick_weining@	-person=89
@glenwood_springs@	-location=62
@bill_ratliff@	-person=20
@pokémon_ranger@	-product=30
@oak_street@	-location=26
@carlos_hathcock@	-person=30
@frencheska_farr@	-person=28
@övörkhangai_province@	-location=32
@neustrelitz@	-location=142
@predrag_mijatović@	-person=48
@united_states_africa_command@	-organization=52
@1971-72@	-event=37
@operation_telic@	-event=158 -location=1
@maribor@	-location=805 -organization=257
@indo-pakistani_war_of_1947@	-event=75
@discovery_real_time@	-broadcast_network=39
@mary_lynn_rajskub@	-person=103
@stompin'_tom_connors@	-person=114
@euston_arch@	-location=26
@napoli@	-organization=726 -location=6 -product=5
@bettina_bunge@	-person=25
@gojra@	-location=31
@federal_people's_republic_of_yugoslavia@	-location=26
@ross_bagdasarian,_sr.@	-person=53
@novi_plamen@	-art=30
@jesse_pintado@	-person=52
@sheraton_hotels_and_resorts@	-organization=34
@mount_olivet_cemetery@	-location=156
@günther_oettinger@	-person=37
@fort_at_number_4@	-location=20
@nick_auf_der_maur@	-person=29
@say_anything...@	-art=66
@alonzo_cano@	-person=24
@melodiya@	-organization=179
@colpix_records@	-organization=46
@brad_maddox@	-person=21
@diocese_of_canterbury@	-location=52 -title=1
@julian_castro@	-person=30
@maud_de_braose@	-person=20
@bryce_johnson@	-person=21
@level_42@	-person=271 -art=12
@36th_infantry_division@	-organization=90
@tamara@	-art=16 -person=6
@herbert_ross@	-person=131
@lorraine_copeland@	-person=39
@obsidian_entertainment@	-person=62
@thommy_berggren@	-person=20
@provence-alpes-côte_d'azur@	-location=651
@llm@	-education-educational_degree=49 -organization=3
@sonny_bill_williams@	-person=117
@george_thorogood@	-person=160
@lamia@	-location=152 -god=29 -art=12 -organization=2 -event=1 -person=1 -broadcast_program=1
@workers_party@	-organization=26
@stockhausen@	-person=50 -location=1
@rory_macdonald@	-person=56
@ruby@	-location=35 -art=33 -person=24 -product=21 -organization=3 -visual_art-color=3 -broadcast_program=1
@nationalist_movement_party@	-organization=96
@volga–baltic_waterway@	-location=45
@morganza@	-location=22
@oona_o'neill@	-person=27
@heavenly@	-person=57 -art=15 -location=2 -organization=1
@ælfflæd@	-person=22
@immediate@	-organization=23
@moon_landrieu@	-person=49
@kappa_mikey@	-broadcast_program=50
@richard_beymer@	-person=73
@rodney_graham@	-person=35
@an_post@	-organization=116
@radius@	-body_part=66 -organization=7 -person=2
@five_civilized_tribes@	-people-ethnicity=141
@minden@	-location=700 -event=22 -product=1
@dungan@	-people-ethnicity=29 -language=23 -person=1
@earl_of_lincoln@	-title=43 -person=15
@strindberg@	-person=58
@water_boatman@	-living_thing=36
@pella_regional_unit@	-location=39
@melora_walters@	-person=51
@sneaky_sound_system@	-person=110 -art=13
@ambon@	-location=295 -event=18
@saturn_award@	-award=515 -event=2
@clavia@	-organization=27
@corporal@	-title=616 -person=1 -body_part=1
@gerardo_diego@	-person=39
@captain_beefheart@	-person=402
@orange_goblin@	-person=71 -art=2
@blanca_peak@	-location=22
@phetchaburi@	-location=69
@black_sails@	-broadcast_program=29 -location=2
@henry_hughes_wilson@	-person=20
@laura_bell_bundy@	-person=46
@nea@	-organization=144 -location=2 -art=1
@telemedia@	-organization=80
@the_rev.@	-title=36
@jason_lyons@	-person=22
@fc_lokomotiv_moscow@	-organization=295
@roberto_bolle@	-person=25
@merrill_lynch@	-organization=682
@scooby-doo!_the_mystery_begins@	-art=43
@marmolada@	-location=28
@maurice_manning@	-person=22
@carlisle_grounds@	-location=29
@alan_lightman@	-person=24
@wood_anemone@	-living_thing=46
@tommy_boy@	-art=65
@ruth_negga@	-person=31
@vanderlei_luxemburgo@	-person=56
@ermenonville@	-location=38
@once_were_warriors@	-art=63
@state_administration_of_foreign_exchange@	-organization=21
@les_fresholtz@	-person=21
@game_boy_advance_sp@	-product=54
@westwood,_los_angeles@	-location=43
@iris@	-body_part=246 -living_thing=198 -art=168 -god=66 -person=55 -broadcast_program=47 -product=9 -event=7 -location=7 -visual_art-color=1
@da_prata_river@	-location=21
@lindsay_fox@	-person=23
@gua_musang@	-location=26
@confetti@	-art=31 -person=3
@hong_kong_university_of_science_and_technology@	-organization=176
@roberval@	-location=36 -person=3
@ilya_musin@	-person=26
@godfather@	-art=58 -person=3 -food=1 -broadcast_program=1
@saad_zaghloul@	-person=37
@kamen_rider_decade@	-broadcast_program=143
@simon_bates@	-person=62
@under_suspicion@	-art=19 -broadcast_program=12
@epilecta_linogrisea@	-living_thing=35
@bankura@	-location=31
@burlington@	-location=1209 -organization=25 -person=3 -product=1
@polyvinyl@	-organization=42
@gilleleje@	-location=22
@washington_park@	-location=189 -organization=1
@barnard_castle_school@	-organization=35
@wild_boar@	-living_thing=87 -art=1
@oregon_state_legislature@	-organization=25
@rwanda@	-location=3500 -organization=102 -event=18
@jeff_denham@	-person=70
@mahle@	-organization=20
@chalgrove@	-location=20
@february_10@	-time=292
@the_two_gentlemen_of_verona@	-art=136 -broadcast_program=1
@morrow@	-location=81 -person=12 -organization=8
@smith_street@	-location=20
@cilix_glaucata@	-living_thing=34
@republic_steel@	-organization=60
@lifou@	-location=37
@cape_verdean_creole@	-language=78
@20@	-location=73 -art=48 -time=18 -metropolitan_transit-transit_line=11 -broadcast_program=9 -event=3 -product=3 -biology=1 -body_part=1
@van_hansis@	-person=27
@ludhiana_district@	-location=68
@thomas_paterson@	-person=22
@lufthansa@	-organization=575 -event=1
@bramantino@	-person=25
@county_of_forty_mile_no._8@	-location=28
@sylvia_hanika@	-person=52
@martin_wyldeck@	-person=20
@m._bhaktavatsalam@	-person=20
@dessa@	-person=29 -location=1
@interstate_27@	-location=21
@farewell_address@	-art=18 -event=2
@the_voysey_inheritance@	-art=25
@mick_lewis@	-person=20
@ketuvim@	-art=86
@iris_chacón@	-person=26
@the_phantom_of_the_opera@	-art=748 -broadcast_program=3
@london_mozart_players@	-person=64
@jean-louis_barrault@	-person=109
@hash@	-food=11 -medicine-drug=9
@warspite@	-product=32
@hms_prince_of_wales@	-product=71
@calum_worthy@	-person=33
@thirteenth_step@	-art=26
@crime_stoppers@	-organization=27
@ethanol@	-chemistry=91 -food=1
@release_therapy@	-art=24
@weird_science@	-art=97 -broadcast_program=54 -person=5
@odaiba@	-location=91
@polkowice_county@	-location=118
@battle_of_somosierra@	-event=30
@krylia_sovetov_samara@	-organization=43
@world_championship_wrestling@	-organization=1515 -broadcast_program=17
@fash_rural_district@	-location=20
@bikaner_district@	-location=27
@eddie_colman@	-person=22
@greek-catholic_church@	-religion-religion=25
@ryan_allen@	-person=21
@borgomanero@	-location=26 -organization=2
@shackleton_range@	-location=111
@cymolomia_hartigiana@	-living_thing=24
@brazilian_olympic_committee@	-organization=36
@dieric_bouts@	-person=34
@emerita_augusta@	-location=35
@achille@	-product=26 -location=9 -person=3
@1928–29@	-event=37 -product=3
@jeremy_london@	-person=43
@h.r.@	-person=37 -organization=1
@cees_nooteboom@	-person=38
@mindelheim@	-location=35
@iberians@	-people-ethnicity=117 -location=7
@jefferson_parish@	-location=243
@bobby_lennox@	-person=31
@hersheypark_arena@	-location=20
@tala@	-location=18 -living_thing=3 -language=1 -product=1
@william_bedell@	-person=34
@aamir@	-art=19 -person=1
@fredrik_henrik_af_chapman@	-person=27
@i-290@	-location=53
@gmina_zawonia@	-location=21
@walleye@	-living_thing=105
@hans_holt@	-person=20
@melbourne_international_exhibition@	-event=20
@the_sweet_hereafter@	-art=84
@monroe_township@	-location=264
@chi_phi@	-organization=73
@insane@	-disease=29 -art=2 -product=1
@gretna_f.c.@	-organization=25
@kingpin@	-art=65 -broadcast_program=23 -title=6 -person=2
@new_york_philharmonic@	-person=1209
@grey_cup@	-event=1665 -broadcast_program=1
@louise_post@	-person=27
@thunderdome@	-event=11 -location=8 -art=4
@mutton@	-food=36 -living_thing=2
@joel_c._rosenberg@	-person=22
@brown_eyed_girls@	-person=107
@estadio_azul@	-location=27
@blizzcon@	-event=20
@tom_wright@	-person=28
@stratemeyer_syndicate@	-person=141
@saint_stephen@	-person=290
@berlin_radio_symphony_orchestra@	-person=78
@lovely_ladies,_kind_gentlemen@	-art=21
@u.s._bancorp@	-organization=56
@sunnyvale,_california@	-location=277
@richard_street@	-person=60 -location=3
@united_states_polo_association@	-organization=43
@henry_russell@	-person=51
@prime_minister_of_east_timor@	-title=22
@pollença@	-location=25
@east_florida@	-location=210
@thirteen_american_colonies@	-location=20
@susan_bysiewicz@	-person=23
@xu_zhimo@	-person=40
@tom_werman@	-person=38
@logan_motorway@	-location=35
@juan_antonio_corbalán@	-person=31
@vergennes,_vermont@	-location=38
@america's_sweethearts@	-art=48
@dover_downs@	-location=24
@governor_of_new_mexico@	-title=105 -event=1 -person=1
@camilla_williams@	-person=25
@paolo_borsellino@	-person=126
@cibc_world_markets@	-organization=32
@columbus_avenue@	-location=21
@collection_de_l'art_brut@	-location=23
@vuelta_a_el_salvador@	-event=29
@guadalcanal@	-location=15 -event=5 -product=3
@jon_dee_graham@	-person=23
@karakol@	-location=51
@emperor_yizong@	-person=115
@gmina_kobylin-borzymy@	-location=39
@anantapur@	-location=60 -organization=1
@charlie_callas@	-person=46
@hugo_williams@	-person=43
@gibeah@	-location=30
@point_loma_nazarene_university@	-organization=74
@tom_ruegger@	-person=62
@neisseria_meningitidis@	-living_thing=59
@alexander_scourby@	-person=59
@portage—lisgar@	-location=35
@university_of_pennsylvania@	-organization=24
@greatest_hits_ii@	-art=20
@chief_jay_strongbow@	-person=23
@aol_tv@	-organization=72
@nzérékoré@	-location=25
@a._adams@	-person=196
@the_quest@	-art=22 -broadcast_program=16
@john_hendrie@	-person=35
@oldřich_lipský@	-person=24
@crystal_ball@	-art=49
@the_many_adventures_of_winnie_the_pooh@	-art=85
@matara@	-location=153
@oregon_institute@	-organization=38
@caddo_county,_oklahoma@	-location=23
@nelson_c._nye@	-person=21
@bissiga_department@	-location=23
@hilary_hahn@	-person=63
@mission_hills@	-location=54
@carnival!@	-art=47
@rip_engle@	-person=26
@sheffield_hillsborough@	-location=36
@ricky_phillips@	-person=37
@paul_lansky@	-person=41
@anselm_of_laon@	-person=30
@wyandotte@	-location=68 -people-ethnicity=10 -product=1 -organization=1
@antonio_carpio@	-person=21
@snooky_young@	-person=92
@a_gest_of_robyn_hode@	-art=21
@wilhelm_marstrand@	-person=37
@first_mexican_empire@	-location=66
@bembecia_albanensis@	-living_thing=21
@qinzhou@	-location=48
@mount_eden@	-location=61 -organization=1
@rackheath@	-location=20
@svengali@	-art=24 -person=1
@seattle_opera@	-organization=157
@jeff_landry@	-person=31
@all_the_things_you_are@	-art=115
@manila_broadcasting_company@	-organization=133
@house_of_commons@	-organization=6581 -location=9
@hussain_sagar@	-location=30
@canons_park@	-location=23
@youngblood_brass_band@	-person=21
@church_of_st_mary@	-location=42
@fc_kharkiv@	-organization=54
@knocked_up@	-art=133
@sind@	-location=46 -organization=8
@chairman_of_the_joint_chiefs_of_staff@	-title=396 -organization=1
@lake_rotorua@	-location=37
@universidade_nova_de_lisboa@	-organization=25
@jean-marie_balestre@	-person=39
@rutherglen_and_hamilton_west@	-location=20
@satyajit_ray_film_and_television_institute@	-organization=24
@drea_de_matteo@	-person=124
@julie_gardner@	-person=39
@chris_coghill@	-person=24
@sherilyn_fenn@	-person=133
@vic_schoen@	-person=36
@charles_churchill@	-person=71
@path_to_war@	-art=31
@andrea_corr@	-person=91
@hot@	-broadcast_network=58 -art=31 -location=2 -people-ethnicity=2
@peter_dean@	-person=57
@the_brothers_karamazov@	-art=212
@rock_in_rio@	-event=145 -art=4
@president_of_croatia@	-title=101
@miss_trujillo@	-location=44
@dooars@	-location=61
@lucy_gordon@	-person=36
@salla@	-location=72 -event=1
@lakehead_university@	-organization=148
@richard_jasek@	-person=31
@honoré_gabriel_riqueti,_comte_de_mirabeau@	-person=29
@bartow@	-location=109
@gmina_chojna@	-location=44
@fuddy_meers@	-art=21
@yrsa@	-person=22
@mort_drucker@	-person=58
@ernest_newman@	-person=52
@london_elektricity@	-person=42
@camino@	-product=33 -location=18 -art=3 -person=1
@the_brothers_bloom@	-art=31
@eliot_noyes@	-person=24
@yves_coppens@	-person=21
@joanna_miles@	-person=30
@in_my_room@	-art=23
@sandesh@	-art=28 -food=5
@san_martín_de_hidalgo@	-location=48
@erie_international_airport@	-location=22
@texas_legends@	-organization=87
@v._t._vijayan@	-person=23
@concepcion@	-location=80 -person=2
@pavel_sukhoi@	-person=24
@islamic_relief@	-organization=30
@red_shift@	-art=14 -organization=6
@schocken_books@	-organization=68
@chinese_union_version@	-art=23
@parry_channel@	-location=30
@iwate@	-art=109 -location=2
@anglo-lutheran_catholic_church@	-organization=21
@laura_silverman@	-person=29
@hawkshead@	-location=49
@cage@	-person=88 -art=2
@irish_rugby_football_union@	-organization=125
@alexander_meiklejohn@	-person=26
@harvey_bainbridge@	-person=58
@gerard@	-person=32 -art=1
@the_cloisters@	-location=74
@rancagua@	-location=179 -event=8
@carpatolechia_notatella@	-living_thing=25
@royal_canadian_legion@	-organization=164
@arts_theatre@	-location=142
@carolyn_dawn_johnson@	-person=80
@st_vincent's_hospital,_sydney@	-location=37
@morris_plains@	-location=39
@duke_of_wellington's@	-person=23
@jean_pelletier@	-person=36
@ivor_the_engine@	-broadcast_program=45
@flinders_ranges@	-location=152
@ned_harkness@	-person=22
@tom_fontana@	-person=71
@stephen_stohn@	-person=24
@cbs_sports_spectacular@	-broadcast_program=25
@dredg@	-person=52
@richard_blackwood@	-person=36
@version_2.0@	-art=29 -product=1
@upper_deerfield_township@	-location=81
@záhorie@	-location=30
@alain_berliner@	-person=23
@steuben_county,_new_york@	-location=132
@tautenburg_observatory@	-location=149
@burrowbridge@	-location=22
@congridae@	-living_thing=191
@empire_of_the_sun@	-art=132 -person=80
@haris_džinović@	-person=22
@ny-ålesund@	-location=51
@georg_solti@	-person=381
@sør-aurdal@	-location=32
@the_purloined_letter@	-art=21
@rick_casares@	-person=23
@urban_splash@	-organization=48
@love_sensation@	-art=20
@john_bell@	-person=239
@stephen_krashen@	-person=27
@san_beda_college@	-organization=132
@maemo@	-product=96
@dave_bristol@	-person=33
@yellowstone_club@	-location=27
@scott_baio@	-person=137
@general_dynamics_land_systems@	-organization=29
@kimmeridgian@	-location=157
@fore_river_shipyard@	-organization=101
@bad_hair_day@	-art=25
@theodor_geisel@	-person=20
@ima@	-organization=67 -art=5 -person=5
@the_crowd@	-art=20 -person=3 -organization=1
@mcmurdo_station@	-location=652
@trevor@	-person=18 -location=12 -title=2
@g._gordon_liddy@	-person=155
@israel_border_police@	-organization=52
@david_hunt@	-person=49
@richard_robinson@	-person=22
@manchus@	-people-ethnicity=40
@connecticut_department_of_transportation@	-organization=89
@chapleau@	-location=82
@order_of_australia@	-title=1162
@h.h._kitchener@	-person=112
@zorro@	-broadcast_program=51 -art=32 -person=3 -living_thing=1
@kempraten@	-location=30
@eynsford@	-location=39
@hypericum@	-living_thing=69
@samael@	-person=73
@emd_f40ph@	-product=32
@13_going_on_30@	-art=65
@sid_sackson@	-person=25
@montego_bay@	-location=312 -art=14
@2012@	-event=2261 -art=131 -organization=11 -award=9 -broadcast_program=3 -person=2 -title=1 -product=1
@jeong_cheol@	-person=22
@bluenose_ii@	-product=23
@jake_cuenca@	-person=88
@federal_chancellor_of_austria@	-title=113
@indiana_convention_center@	-location=27
@katharina_thalbach@	-person=39
@paul_b._johnson,_jr.@	-person=24
@john_boyle_o'reilly@	-person=42
@otto_von_habsburg@	-person=113
@bnei_akiva@	-organization=108
@new_democrat@	-organization=227
@rna_polymerase_ii@	-biology=112
@minnesota_state_highway_28@	-location=23
@zoran_slavnić@	-person=30
@australian_football_league@	-organization=3384
@reno_bighorns@	-organization=101
@hamodia@	-art=24
@lepa_brena@	-person=109
@steven_r._gilmore@	-person=25
@al-karamah@	-organization=47
@margaret_dumont@	-person=69
@alain_ducasse@	-person=60 -organization=1
@boston_fire_department@	-organization=28
@fenella_fielding@	-person=65
@deon_kruis@	-person=43
@urban_meyer@	-person=232
@the_man_with_the_golden_gun@	-art=146
@marian_gaborik@	-person=30
@ernie_ladd@	-person=55
@jan_švankmajer@	-person=91
@20_feet_from_stardom@	-art=26
@airbus_a320_family@	-product=61
@struthers,_ohio@	-location=22
@seven_dials@	-location=59
@ebusua_dwarfs@	-organization=21
@corabia@	-location=29
@tomás_carbonell@	-person=131
@swinbrook@	-location=22
@axl_rose@	-person=290
@bachelor_of_theology@	-education-educational_degree=88
@maria_padilla@	-art=25
@nuussuaq_peninsula@	-location=25
@korçë_district@	-location=45
@seoul_subway@	-transit=77
@leabhar_na_ngenealach@	-art=70
@carlos_núñez@	-person=48
@life_is_beautiful@	-art=80 -broadcast_program=18
@premier_foods@	-organization=88
@neil_kernon@	-person=56
@stephen_fabian@	-person=34
@madame_de_la_fayette@	-person=25
@stateline@	-broadcast_program=26 -location=21
@ohakune@	-location=36
@wqed@	-person=55
@eliel_saarinen@	-person=117
@helicobacter_pylori@	-living_thing=162
@taira_no_shigemori@	-person=28
@bismarck_state_college@	-organization=21
@magdalene_college@	-organization=75
@jaci_velasquez@	-person=117 -art=1
@shepherd's_bush_green@	-location=25
@otmoor@	-location=27
@hohenlohe@	-location=19 -person=5
@last_unicorn_games@	-organization=32
@dan_hawkins@	-person=34
@railroad_retirement_board@	-organization=26
@david_banks@	-person=33
@sunday_mail@	-art=119 -location=1
@punjab_university@	-organization=50
@belfer_center_for_science_and_international_affairs@	-organization=56
@peter_donat@	-person=36
@todd_nauck@	-person=31
@berkeley_art_museum_and_pacific_film_archive@	-location=39
@athens_olympic_stadium_"spyridon_louis"@	-location=23
@charlie_leibrandt@	-person=35
@st._lucie_county@	-location=56
@robert_jacobsen@	-person=26
@scott_rolen@	-person=121
@claude_mckay@	-person=77
@rosemount@	-location=36 -organization=9
@nakodar@	-location=65
@st_munchin's_college@	-organization=23
@lan_medina@	-person=21
@oglethorpe_county,_georgia@	-location=24
@newscaster@	-title=23
@essanay_studios@	-organization=65
@kiev_governorate@	-location=96
@battle_of_fort_henry@	-event=21
@mariahilf@	-location=25
@tom_jones@	-person=1084 -art=137 -broadcast_program=3
@lana_morris@	-person=22
@easy_to_love@	-art=43 -person=1
@la_tercera@	-art=40
@trans-mongolian_railway@	-location=32
@george_town@	-location=337 -organization=3
@pannonhalma@	-location=39
@the_ultimate_collection@	-art=52
@joe_mchugh@	-person=23
@bruce_price@	-person=54
@bronzeville@	-location=55
@jon_landau@	-person=116
@national_renewal@	-organization=56
@vina_morales@	-person=69
@bree_olson@	-person=25
@stadler@	-organization=21 -person=7
@fusiliers_marins@	-title=22
@olof_mellberg@	-person=35
@hiraizumi@	-location=26
@harry_pollitt@	-person=44
@roxann_dawson@	-person=23
@gmina_janowiec_kościelny@	-location=54
@britten-norman_islander@	-product=154
@francie_swift@	-person=24
@marina_zueva@	-person=28
@eur@	-finance-currency=86 -location=7 -organization=1 -event=1
@congregation_of_the_most_holy_redeemer@	-organization=67
@sierra_norte_de_oaxaca@	-location=26
@arbutus@	-location=23 -living_thing=3 -product=1 -organization=1
@feral_house@	-organization=59
@workington_a.f.c.@	-organization=21
@giving_what_we_can@	-organization=26
@nationwide_arena@	-location=88
@peter_kosminsky@	-person=43
@reserve@	-organization=111 -location=46 -title=6 -product=2 -event=1
@prix_gémeaux@	-award=21
@cbc_records@	-organization=48 -broadcast_network=1
@sonamukhi@	-location=22
@günther_von_schwarzburg@	-person=13 -art=10
@lower_canada_rebellion@	-event=218
@church_of_alexandria@	-religion-religion=35 -organization=9 -title=1
@john_wolfe-barry@	-person=31
@philippines_campaign@	-event=57
@rajiv_joseph@	-person=23
@arizona_transition_zone@	-location=23
@carlstadt@	-location=45 -person=1
@champlain@	-location=161 -person=26 -organization=8 -product=1
@hoxton@	-location=207
@hyères@	-location=199 -organization=7
@clifton_hill@	-location=74 -art=2
@francis_lieber@	-person=31
@gaumont@	-organization=104 -person=3
@ken_marcus@	-person=33
@bratwurst@	-food=29
@gnu_octave@	-computer-programming_language=85
@sweet_home@	-location=30 -product=7 -art=4 -organization=1
@roger_donaldson@	-person=71
@beckenham@	-location=318 -organization=3
@walang_hanggan@	-broadcast_program=32
@frank_williams@	-person=210
@jurong_island@	-location=35
@point_of_rocks,_maryland@	-location=22
@bronzino@	-person=87 -living_thing=2
@papal_states@	-location=1478
@battle_of_cambrai@	-event=204
@322@	-location=17 -art=13
@georgia@	-location=11818 -organization=732 -event=51 -art=41 -people-ethnicity=6 -product=5 -broadcast_program=5 -title=3 -person=1 -finance-currency=1 -language=1
@arrondissements_of_the_pas-de-calais_department@	-location=54
@bmw@	-organization=2209 -product=5
@fort_fraser@	-location=27 -product=3
@trac@	-product=41 -computer-programming_language=3
@holy_week@	-time=534 -art=2
@football_league_third_division_south@	-organization=203 -event=1
@gmina_starogard_gdański@	-location=36
@congresses@	-organization=45 -event=1
@sassy@	-art=18 -person=1 -location=1
@county_court_of_victoria@	-organization=43
@foula@	-location=37
@lansing@	-location=43 -person=2 -organization=1
@victoria_road@	-location=24
@marine_corps_league@	-organization=25
@54th@	-location=10 -organization=7 -event=6
@greenwich_village@	-location=1589 -art=8 -event=1
@hadassah@	-organization=103 -person=2
@toshiko_akiyoshi@	-person=253
@imperial_theatre@	-location=42
@bipolar_disorder@	-disease=33
@apollo@	-god=1633 -event=256 -location=43 -organization=24 -person=16 -art=14 -product=8 -living_thing=2
@jefferson_county,_texas@	-location=22
@a31@	-location=46
@volkswagen_touareg@	-product=67
@bob_chiarelli@	-person=69
@munising,_michigan@	-location=28
@kętrzyn@	-location=249
@franc_miklošič@	-person=23
@armenian@	-people-ethnicity=1647 -language=1152 -organization=53 -location=34 -event=1 -disease=1
@judges@	-art=142 -title=7 -organization=2 -event=1
@coquille_river@	-location=36
@paul_blackburn@	-person=24
@chief_of_naval_operations@	-title=722
@battle_of_jarnac@	-event=20
@state_government@	-organization=158 -location=8
@yamanashi_prefecture@	-art=303 -location=1
@prachuap_khiri_khan@	-location=44 -organization=2
@montreal_river@	-location=39
@wendy_cope@	-person=42
@ara_parseghian@	-person=104
@john_hughey@	-person=36
@farwell@	-location=28 -person=2
@cadiz@	-location=32 -event=3 -organization=1
@overture@	-art=17 -product=4
@french_section_of_the_workers'_international@	-organization=216
@chaplains@	-title=15 -organization=6
@1939@	-event=252 -art=6
@montferrand@	-organization=35 -location=9
@1987_provincial_election@	-event=112
@farhan_akhtar@	-person=197
@antony,_hauts-de-seine@	-location=20
@jimmy_collins@	-person=58
@linksys@	-organization=70 -product=1
@bow_back_rivers@	-location=29
@marshall_county,_mississippi@	-location=26
@rhythm_of_the_night@	-art=39
@haskovo@	-location=123 -organization=10
@selkup@	-language=17 -people-ethnicity=6
@andy_hess@	-person=21
@eiger@	-location=181 -organization=5
@georgia_on_my_mind@	-art=115
@korea_open@	-organization=22 -event=10
@rodney_clawson@	-person=45
@2010_midterm_elections@	-event=38
@ben_phillips@	-person=35
@david_o'connor@	-person=25
@mjällby@	-organization=22 -location=6
@paleface@	-person=25 -living_thing=1
@maha_sarakham@	-location=44
@shevchenko_scientific_society@	-organization=54
@golden_boot@	-award=10 -event=8 -organization=2
@frank_hornby@	-person=22
@université_du_québec@	-organization=54
@henry_bacon@	-person=79
@tafresh_county@	-location=79
@tony_wakeford@	-person=31
@soprano_saxophone@	-product=38
@benjamin_c._bradlee@	-person=24
@trinidad@	-location=2963 -organization=29 -product=14 -person=5 -art=4 -event=3
@truly,_madly,_deeply@	-broadcast_program=40 -art=1
@urinetown@	-art=111
@chloe@	-art=32 -person=19 -location=2 -god=1
@seneca_army_depot@	-location=21
@copa's@	-organization=386 -event=1
@currant@	-living_thing=74 -food=28 -location=3
@cory_rooney@	-person=96
@william_borlase@	-person=55
@kamphaeng_phet@	-location=60 -organization=1
@mephisto@	-person=139 -art=1 -broadcast_program=1
@fischer@	-person=50 -organization=22 -location=6 -art=1
@minister_of_industry@	-title=62 -organization=8
@sangharakshita@	-person=24
@just_after_sunset@	-art=26
@here's_that_rainy_day@	-art=77
@grinspoon@	-person=169 -art=1
@otomedius_excellent@	-product=20
@pari@	-product=14 -organization=10 -people-ethnicity=4 -art=3
@george_eliot@	-person=494
@bad_schandau@	-location=66
@taliban_insurgency@	-event=53
@brides_of_christ@	-broadcast_program=32
@barry_palmer@	-person=35
@journal_of_the_american_chemical_society@	-art=100
@cave_in@	-person=77
@seventh_circuit_court_of_appeals@	-organization=29
@byzacena@	-location=48
@james_harman@	-person=28
@lucas_oil_raceway_at_indianapolis@	-location=23
@gautamiputra_satakarni@	-person=31
@gebirgsjäger@	-organization=62
@athos@	-location=94 -event=3 -art=2
@kenneth_gilbert@	-person=30
@nonesuch_press@	-organization=25
@claude_demetrius@	-person=35
@15th_amendment@	-law=36
@karlskrona@	-location=277 -organization=2
@autopsy@	-person=71 -broadcast_program=11 -art=9
@u.s._pro_tennis_championships@	-event=23
@encore@	-art=68 -broadcast_network=10 -product=9 -location=4 -person=3 -organization=1 -broadcast_program=1
@tara_morice@	-person=20
@david_rovics@	-person=32
@nadh@	-chemistry=17 -biology=3
@école_française_d'extrême-orient@	-location=40
@petroleum@	-chemistry=134 -location=5 -organization=2 -medicine-drug=1
@dart@	-transit=111 -organization=71 -product=20 -computer-programming_language=16 -location=6 -person=5
@depaul@	-organization=148 -person=6
@kenji_ito@	-person=43
@harrison_high_school@	-organization=63
@campbell_brown@	-person=55 -broadcast_program=5
@skaha_lake@	-location=20
@philippine_red_cross@	-organization=25
@nicholas_revett@	-person=32
@skeleton_key@	-person=27 -art=17
@national_baseball_hall_of_fame@	-location=112
@denis_paradis@	-person=28
@gil_vicente@	-organization=86 -person=54
@ockeghem@	-person=27 -art=1
@warsaw,_illinois@	-location=22
@henry_holland@	-person=117
@inquisition@	-organization=667 -person=5 -product=1
@modern_hebrew@	-language=138
@alfonso_i_of_asturias@	-person=30
@christian_olde_wolbers@	-person=71
@quintus_curtius_rufus@	-person=49
@province_house@	-location=41
@cdr@	-title=17 -organization=2 -product=1
@pfam@	-internet-website=34
@naropa@	-person=50 -organization=2
@wieliczka_salt_mine@	-location=35
@great_white@	-person=143 -art=24 -living_thing=2
@sido@	-person=68 -location=1
@coventry@	-location=2490 -organization=163 -art=7 -title=6 -event=4 -product=4 -person=4
@chris_kimsey@	-person=60
@north_mount_lyell_railway@	-location=20
@taejong_of_joseon@	-person=20
@cws@	-organization=23 -event=13
@marie-georges_pascal@	-person=21
@kristin_cavallari@	-person=69
@kearny@	-location=135 -person=7 -product=5 -organization=2
@san_gabriel,_california@	-location=82
@brothers_in_arms@	-art=76 -product=7
@chantal_petitclerc@	-person=47
@lois_lowry@	-person=97
@kenny_baker@	-person=59
@zhenjiang@	-location=238
@dub@	-title=82 -location=3 -art=2 -organization=2 -living_thing=2
@ryan_cartwright@	-person=28
@michel_portal@	-person=63
@billie_holiday@	-person=1139 -art=2
@noble_township@	-location=21
@cumberland_county,_north_carolina@	-location=37
@heartattack_and_vine@	-art=20
@house_majority_leader@	-title=37 -organization=1
@van_nuys@	-location=63 -person=1
@dale_chihuly@	-person=143
@lutheranism@	-religion-religion=610 -organization=3
@meg_rosoff@	-person=33
@norway_men's_national_ice_hockey_team@	-organization=30
@kievan_rus'@	-location=745
@sven-bertil_taube@	-person=30
@vermont@	-location=5057 -organization=46 -event=26 -title=2 -person=2 -product=1
@sicily@	-location=6551 -event=81 -person=2 -product=1
@rolls-royce_vulture@	-product=20
@tonlé_sap@	-location=68
@marie_lloyd@	-person=103
@2013_tour_de_france@	-event=45
@franz_von_papen@	-person=177
@zurab_zhvania@	-person=48
@michael_dell@	-person=72
@friesian@	-living_thing=22 -people-ethnicity=3 -location=2 -person=1
@us_190@	-location=31
@somali@	-people-ethnicity=865 -location=239 -product=7 -living_thing=1 -event=1
@down_with_webster@	-person=43 -art=1
@justice_and_truth_alliance@	-organization=27
@belomorsk@	-location=20
@bywater@	-location=31 -person=1
@pruitt_taylor_vince@	-person=87
@sade@	-person=84 -people-ethnicity=2
@u.s._1@	-location=277
@newbridge_rfc@	-organization=29
@john_w._weeks@	-person=38 -product=1
@joshua_smith@	-person=26
@philadelphia_yearly_meeting@	-organization=25
@jersey_flegg@	-person=16 -event=13
@georges_danton@	-person=95
@yeon_gaesomun@	-person=60 -broadcast_program=11
@guineas@	-finance-currency=427 -art=1 -event=1
@smooth@	-art=77 -person=15 -broadcast-tv_channel=1
@minerve@	-product=33 -location=5 -god=2
@brussels-north_railway_station@	-location=20
@2008_french_open@	-event=81
@bruegel@	-person=28 -organization=23
@electors@	-title=20 -location=2
@you_shook_me_all_night_long@	-art=73
@umphrey's_mcgee@	-person=169
@fc_ararat_yerevan@	-organization=25
@the_whigs@	-person=46
@mikaël_kingsbury@	-person=26
@ron_todd@	-person=25
@lars_frederiksen_and_the_bastards@	-person=37 -art=5
@kwai_chung@	-location=106
@tryon@	-location=18 -person=4 -product=1
@misty@	-art=116 -person=1
@dennis_burkley@	-person=27
@marly@	-location=33 -person=1
@franklin_county,_florida@	-location=29
@churt@	-location=22
@schalk_burger@	-person=34
@everton@	-organization=3640 -location=98 -person=6
@2008_beijing@	-event=39
@needwood_forest@	-location=23
@charles_wyndham,_2nd_earl_of_egremont@	-person=28
@high_sierra@	-art=50 -location=1
@ramnaresh_sarwan@	-person=107
@operation_active_endeavour@	-event=31
@norwegian_mapping_and_cadastre_authority@	-organization=25
@felix@	-person=94 -art=9 -event=8 -organization=2 -computer-programming_language=2 -award=1 -god=1 -product=1
@shahada@	-location=23 -art=4
@ministry_of_transport_and_communications@	-organization=79
@beth_israel_deaconess_medical_center@	-location=121
@route_97@	-location=20 -metropolitan_transit-transit_line=11
@north_somercotes@	-location=28
@dido@	-person=370 -product=12 -art=8
@the_strain@	-art=13 -broadcast_program=10
@steve_hutchinson@	-person=45
@original_big_east_conference@	-organization=29
@ambert@	-location=21
@lester_flatt@	-person=95
@hatfield_chase@	-location=29 -event=4
@cottonwood_river@	-location=51
@rómulo_gallegos@	-person=70 -location=4 -award=2
@one_chance@	-person=23 -art=11
@vologda@	-location=381
@st_marys@	-location=73 -organization=11
@falsterbo@	-location=68
@college_hill@	-location=54 -broadcast_program=15 -organization=1
@kadokawa@	-person=29 -organization=1
@douala@	-location=517 -language=1
@state_great_khural@	-organization=61
@thomas_coke,_1st_earl_of_leicester@	-person=30
@suidae@	-living_thing=38
@kerr_smith@	-person=37
@strange@	-broadcast_program=27 -art=13 -location=2 -title=1 -organization=1 -person=1
@li_chun@	-person=30
@the_asian_awards@	-award=24
@raf_upper_heyford@	-location=134
@alex_chernov@	-person=21
@lyonetiidae@	-living_thing=135
@rappahannock_river@	-location=314
@amor_bravío@	-broadcast_program=22
@good_girl@	-art=26
@metzingen@	-location=22
@victoria_duffield@	-person=33 -broadcast_program=1
@harriet_sansom_harris@	-person=43
@faze@	-person=23 -art=4
@pete_burns@	-person=65
@1958@	-event=659 -art=8 -organization=1 -person=1
@nic_jones@	-person=59 -art=1
@louis_viii@	-person=59
@battle_of_maiwand@	-event=34
@scharnhorst@	-product=137 -person=17
@ayrshire@	-location=1021
@the_toys@	-person=27
@madison_river@	-location=58
@maxim_marinin@	-person=40
@richard_rober@	-person=26
@los_angeles_world_airports@	-organization=31
@vivian@	-location=52 -person=10 -art=1 -title=1
@milas@	-location=42
@kool_savas@	-person=37
@esna@	-location=29 -person=1
@ava_gardner@	-person=400
@lupin_iii@	-art=171
@nirvana's@	-person=22
@gemini_5@	-event=25
@bia@	-organization=12 -god=12 -location=5 -living_thing=2
@ernest_lehman@	-person=67
@orbitz@	-organization=56
@sevier_county,_tennessee@	-location=45
@paul_conrad@	-person=21
@118@	-art=18 -location=10 -metropolitan_transit-transit_line=6 -product=3 -organization=1
@tongwynlais@	-location=27
@follow_the_fleet@	-art=36
@aru_islands@	-location=146
@university_of_ferrara@	-organization=89
@arenac_county@	-location=75
@fernley@	-location=30
@african-american@	-people-ethnicity=237 -location=12 -visual_art-color=3
@bill_hicks@	-person=131
@uprising_records@	-organization=33
@nguyễn_khánh@	-person=62
@roger_mason@	-person=24
@battle_of_jaffa@	-event=23
@michael_bridges@	-person=36
@boom_town@	-art=19 -broadcast_program=9
@maritime_southeast_asia@	-location=182
@bangla_academy_award@	-award=35
@randy_weston@	-person=165
@new_bridge_landing@	-location=26
@jet_li@	-person=384
@savannah_college_of_art_and_design@	-organization=168
@wally_post@	-person=38
@abdiweli_sheikh_ahmed@	-person=65
@uintah_basin@	-location=28
@nykarleby@	-location=36 -event=1
@denise_curry@	-person=21
@ivan_krylov@	-person=64
@royal_thai_air_force@	-organization=178
@akureyri@	-location=197
@saxton@	-location=12 -person=9
@ken_williams@	-person=32
@steven_blum@	-person=197
@bignoniaceae@	-living_thing=134
@stresa@	-location=61
@bassingbourn@	-location=27
@green_cargo@	-organization=22
@pierre_bachelet@	-person=31
@urbana@	-location=224 -organization=6
@jim_leach@	-person=41
@national_federation_of_press_women@	-organization=25
@samtredia@	-location=28 -organization=4
@redbergslids_ik@	-organization=45
@connie_fisher@	-person=48
@barshi@	-location=20
@vancouver_island_ranges@	-location=61
@gouveia@	-location=32
@centrum@	-body_part=17 -location=10 -organization=10
@underneath_it_all@	-art=26
@zugmayer@	-person=21
@baloch@	-people-ethnicity=453 -language=3 -location=2
@shawn_andrews@	-person=31
@highways_agency@	-organization=177
@come_together@	-art=142 -event=5
@balibo@	-location=19 -art=13
@jeremy_horn@	-person=52
@land's_end@	-location=330 -broadcast_program=2 -art=1
@tracy_caulkins@	-person=36
@washington_parish@	-location=53
@coleophora_ibipennella@	-living_thing=26
@seanad_éireann@	-organization=764
@order_of_the_liberator_general_san_martín@	-title=21
@yorkshire_dales@	-location=362
@optare_versa@	-product=29
@walter_summers@	-person=30
@liberal_federation@	-organization=22
@speak_no_evil@	-art=20
@ayrshire_coast_line@	-location=78
@divergent@	-art=79
@second_armistice_at_compiègne@	-event=54
@arcángel@	-person=45
@general_people's_congress@	-organization=64
@municipal_reform_party@	-organization=72
@k.f.c._verbroedering_geel@	-organization=23
@records_of_the_three_kingdoms@	-art=471
@bacoor@	-location=52
@oberbergischer_kreis@	-location=42
@eastern_alps@	-location=192
@yuri_semin@	-person=26
@mauro_forghieri@	-person=30
@adrian_murrell@	-person=23
@first_battle_of_fort_fisher@	-event=26
@joey_logano@	-person=308
@malton,_north_yorkshire@	-location=38
@zizula_hylax@	-living_thing=31
@ain_shams_university@	-organization=132
@dead_confederate@	-person=24
@chris_killen@	-person=26
@npd@	-organization=46 -disease=1
@yoshikazu_yasuhiko@	-person=29
@north_dakota_supreme_court@	-organization=69
@michael_scanlon@	-person=28
@bill_cowher@	-person=130
@bob_budiansky@	-person=47
@drapier's_letters@	-art=22
@rico_brogna@	-person=20
@2003_iaaf_world_championships@	-event=23
@graham_johnson@	-person=39
@richard_carpenter@	-person=137
@västervik@	-location=50
@cr.@	-title=118
@cosimo_iii_de'_medici@	-person=58
@joey_sturgis@	-person=76
@carroll_coates@	-person=21
@copelatus@	-living_thing=349
@korean_people's_air_force@	-organization=29
@chi_chi_larue@	-person=63
@michael_chandler@	-person=27
@walter_scott@	-person=1045
@secretary_of_agriculture@	-title=115 -organization=4
@7th_(meerut)_division@	-organization=35
@east_croydon@	-location=57
@seoul_samsung_thunders@	-organization=21
@i.b._tauris@	-organization=78
@nags_head,_north_carolina@	-location=28
@2008–09_serie_b@	-event=36
@phosphorus@	-chemistry=69 -god=1
@cocktail@	-art=139 -food=26 -person=1
@otto_lang@	-person=27
@biograph_studios@	-organization=50
@valve@	-person=103 -body_part=3
@claus_norreen@	-person=23
@parornix_carpinella@	-living_thing=23
@adrien_brody@	-person=210
@lajan_district@	-location=67
@last_season@	-event=48 -broadcast_program=1
@chris_diamantopoulos@	-person=51
@democratic_republic_of_afghanistan@	-location=107
@protestant@	-religion-religion=341 -event=65 -organization=22 -location=10 -people-ethnicity=1
@rock_bottom_remainders@	-person=21
@florence_gravellier@	-person=21
@jules_perrot@	-person=78
@michael_seymour@	-person=23
@first_data@	-organization=41
@christian_people's_party@	-organization=59
@mob_figaz@	-person=24
@giorgio_strehler@	-person=93
@first_boer_war@	-event=160
@dietrich_von_saucken@	-person=23
@claremont_speedway@	-location=29
@fort_boyard@	-broadcast_program=77 -location=18
@tommy_mont@	-person=24
@real_mccoy@	-person=39
@steve_sax@	-person=70
@st._mary's_university,_texas@	-organization=20
@derek_lee_ragin@	-person=31
@ridgewood,_queens@	-location=75
@tutenstein@	-broadcast_program=28
@danish_west_indies@	-location=189
@nam_định@	-location=56 -organization=4
@marshall,_missouri@	-location=49
@daniel_evans@	-person=34
@burl_barer@	-person=31
@queens_college,_city_university_of_new_york@	-organization=76
@sejong_city@	-location=51
@earl_boen@	-person=54
@mont_blanc_tunnel@	-location=39
@melanocharitidae@	-living_thing=21
@ilkeston@	-location=159 -organization=28
@brodie_merrill@	-person=27
@krzysztof_meyer@	-person=33
@maryland_general_assembly@	-organization=251
@aero_club_of_america@	-organization=53
@countdown_to_extinction@	-art=36
@ace_troubleshooter@	-person=23 -art=2
@indeep@	-person=22
@sts-51-b@	-event=38
@joe_girardi@	-person=147
@dill_mill_gayye@	-broadcast_program=50
@nicholas_wright@	-person=48
@the_missouri_review@	-art=31
@municipality_of_dobrova–polhov_gradec@	-location=29
@trent_franks@	-person=44
@flåm_line@	-location=35
@david_nicolle@	-person=23
@davis_love_iii@	-person=128
@ancylis_apicella@	-living_thing=34
@min_ko_naing@	-person=26
@reformed_church@	-religion-religion=36 -event=3 -organization=2 -location=2
@arthur_kane@	-person=23
@2008_bcs_national_championship_game@	-event=26
@jamini_roy@	-person=38
@the_duke@	-person=69 -art=19 -broadcast_program=5 -title=1
@pushkar@	-location=73
@godwin@	-person=30 -location=1
@oneida_lake@	-location=90
@oblast@	-location=74
@hill_street@	-location=28
@catholic_priest@	-title=79 -organization=2
@kiaran_mclaughlin@	-person=22
@tyuratam@	-location=25
@keybank@	-organization=41
@sally_kellerman@	-person=136
@battle_of_thapsus@	-event=40
@człuchów_county@	-location=224
@international_medical_corps@	-organization=26
@rufus_does_judy_at_carnegie_hall@	-art=31
@free_soil@	-organization=37 -location=2
@stephen_paulus@	-person=42
@unzen@	-location=20
@sovereign_military_order_of_malta@	-title=335
@chris_connelly@	-person=66
@prostate_cancer@	-disease=21
@dacorum@	-location=35
@california_floristic_province@	-location=41
@roh_moo-hyun@	-person=171
@kanji_ishiwara@	-person=27
@guilsborough@	-location=20 -organization=1
@web_of_spider-man@	-art=97
@2_guns@	-art=24
@bremerton@	-location=188 -metropolitan_transit-transit_line=1 -product=1
@nick_berg@	-person=30
@infante_carlos,_duke_of_calabria@	-person=38
@peggy_ann_garner@	-person=60
@ramstein_air_base@	-location=303
@unwed_sailor@	-person=28
@qikiqtaaluk@	-location=31
@fk_bodø@	-organization=66
@hans_holbein_the_elder@	-person=37
@dante_lam@	-person=27
@orientalism@	-art=49
@jewell_county@	-location=39
@lunar_park@	-art=23
@mariquita@	-location=24
@alfa_records@	-organization=29
@brittany_curran@	-person=28
@with_love@	-art=34
@coleridge@	-person=170 -location=12
@karmichael_hunt@	-person=50
@hong_kong_second_division_league@	-organization=74
@selenium@	-chemistry=55
@caloptilia_stigmatella@	-living_thing=35
@kirsty_coventry@	-person=53
@francis_dana@	-person=23
@loneos@	-organization=5989
@minangkabau_people@	-people-ethnicity=26
@gabriela_dabrowski@	-person=47
@far_north_line@	-location=76
@the_evergreen_state_college@	-organization=124
@staindrop@	-location=27
@national_council_on_radiation_protection_and_measurements@	-organization=22
@b-24@	-product=30
@hunter_college@	-organization=758
@persijap_jepara@	-organization=53
@senior_pga_tour@	-event=37
@colorado_state@	-organization=152
@côney@	-location=26
@zone_of_the_enders@	-product=48
@rum_rebellion@	-event=63 -art=3
@nazi_german@	-location=235 -event=1
@airlines_png@	-organization=20
@above_the_law@	-person=50 -broadcast_program=22 -art=21 -internet-website=12
@dombeya@	-living_thing=28
@pfaffenhofen@	-location=34
@kitchen_confidential@	-broadcast_program=51
@john_fowles@	-person=152
@kārlis_ulmanis@	-person=89
@charles_oakley@	-person=64
@old_trafford@	-location=1434
@jerry_blackwell@	-person=27
@g._k._venkatesh@	-person=44
@georg_ii@	-person=35
@helter_skelter@	-art=173
@budd_company@	-organization=144
@north-link_line@	-metropolitan_transit-transit_line=28
@ptol.@	-person=23
@george_walsh@	-person=33
@benelux@	-location=628 -organization=3
@formidable@	-product=38 -art=2
@theoni_v._aldredge@	-person=50
@shangani_patrol@	-event=33
@cerebral_ballzy@	-person=23 -art=1
@pedro_de_villagra@	-person=20
@zevenbergen@	-location=30
@pavel_tretyakov@	-person=40
@reggie_tsiboe@	-person=46
@peerless@	-organization=29 -product=2 -person=1
@cs_oltchim_râmnicu_vâlcea@	-organization=37
@errico_malatesta@	-person=79
@peter_chelsom@	-person=35
@central_york_school_district@	-location=24
@palakol@	-location=21
@quantic_dream@	-person=21
@guy_baker@	-person=20
@robert_hoddle@	-person=41
@wang_laboratories@	-organization=65
@raf_snetterton_heath@	-location=24
@xu_mengtao@	-person=25
@hamirpur@	-location=59 -organization=2
@the_chosen@	-art=22
@franco-provençal@	-language=40
@armida@	-art=91
@tony_leung_ka-fai@	-person=93
@elda@	-location=40
@whitey_ford@	-person=182
@luciano_spalletti@	-person=50
@haddon_township,_new_jersey@	-location=23
@l'elisir_d'amore@	-art=304
@chūgoku_region@	-location=74
@peter_van_inwagen@	-person=27
@bahrenfeld@	-location=21
@vitalogy@	-art=40
@khattak@	-people-ethnicity=68
@pieter_cort_van_der_linden@	-person=20
@ilyushin_il-18@	-product=74
@asahi_prize@	-award=23
@old_coast_road@	-location=27
@scarlet's_walk@	-art=23
@bight_of_benin@	-location=76
@toraja@	-people-ethnicity=71
@cedric_maxwell@	-person=51
@john_fairfield@	-person=21
@hopetown@	-location=20 -art=2
@gilvan_rural_district@	-location=25
@chelsea_football_club@	-organization=63
@morris_multimedia@	-organization=32
@conspiracy_theory_with_jesse_ventura@	-broadcast_program=27
@civic_united_front@	-organization=25
@pilar_montenegro@	-person=29
@university_college_hospital@	-location=201 -organization=1
@mochtar_lubis@	-person=20
@bachelor_party@	-art=44 -product=2
@crumlin@	-location=57 -organization=14
@i'm_a_celebrity...get_me_out_of_here!@	-broadcast_program=198
@here_with_me@	-art=30
@saint-pol-sur-ternoise@	-location=30
@sullivan_expedition@	-event=138
@battling_levinsky@	-person=40
@montrose@	-organization=263 -location=230 -person=193 -art=16 -title=4 -product=2
@ray_durham@	-person=27
@patty_schemel@	-person=50
@ian_crocker@	-person=47
@subramaniapuram@	-art=34
@smu_mustangs@	-organization=66
@white_oak@	-location=56 -living_thing=49
@kim_beazley@	-person=177
@european_coal_and_steel_community@	-organization=216
@interstate_78@	-location=190
@giambattista_marino@	-person=37
@ferret@	-living_thing=26 -product=17 -organization=8
@grinnell@	-location=31 -organization=16 -product=1
@turin_brakes@	-person=68
@spark@	-art=13 -computer-programming_language=6 -person=5 -product=5 -organization=2
@frank_costello@	-person=136
@wiener_sport-club@	-organization=52
@neptune@	-product=40 -location=24 -god=24 -person=23 -art=17 -event=1 -organization=1
@rajani_palme_dutt@	-person=21
@punt_road@	-location=21 -organization=2
@ashley@	-location=104 -person=39 -organization=3 -art=2 -broadcast_program=1
@gabe_kaplan@	-person=67
@otto_skorzeny@	-person=132
@diplomatic_academy_of_vienna@	-organization=24
@elizabeth_hendrickson@	-person=41
@bridlington_priory@	-location=20
@jnana@	-god=26
@carry_on_emmannuelle@	-art=27
@elaine_stritch@	-person=187
@john_milnor@	-person=59
@tribulus_terrestris@	-living_thing=21
@divisions@	-organization=247 -living_thing=1
@grand_rounds_scenic_byway@	-location=24
@glad_you_came@	-art=39
@cfb_halifax@	-location=97
@hurricane_donna@	-event=66
@larry_fonacier@	-person=43
@nicholas_penny@	-person=26
@jus_allah@	-person=34
@chris_pérez@	-person=26
@donald_dewar@	-person=125
@north-western_provinces@	-location=87
@1857@	-event=26
@wabash,_indiana@	-location=58
@mario_scelba@	-person=24
@super_proton_synchrotron@	-location=38
@saltfjellet–svartisen_national_park@	-location=20
@maurice_jarre@	-person=177
@st._robert@	-location=72 -organization=1
@parliament@	-organization=4068 -event=185 -location=93 -religion-religion=38 -person=3
@american_management_association@	-organization=34
@gona@	-location=36 -event=3
@a._b._yehoshua@	-person=32
@kapil_sharma@	-person=21
@bora_đorđević@	-person=82
@ernest_harmon_air_force_base@	-location=32
@nit@	-event=422 -organization=9 -living_thing=3
@pittsburgh_burghers@	-organization=29
@watertown_township@	-location=21
@jules_renard@	-person=29
@korean_won@	-finance-currency=26
@bibliotheca_alexandrina@	-location=64
@charles_stark_draper_prize@	-award=30
@das_reich@	-organization=32 -art=10
@philomena@	-art=34
@shakedown@	-art=23 -person=6
@michael_mansell@	-person=25
@khalid_bakdash@	-person=21
@james_of_baux@	-person=31
@mcauley_schenker_group@	-person=33
@ralph_allen@	-person=63
@tenchi_in_tokyo@	-broadcast_program=49
@hugh_mcculloch@	-person=29 -product=1
@rajesh@	-person=40
@postmaster-general's_department@	-organization=56
@huntingtin@	-biology=23
@point_of_know_return@	-art=27
@monash_freeway@	-location=86
@secrets_of_sinister_house@	-art=22
@siege_of_toulon@	-event=83
@willie_lanier@	-person=33
@earl_robinson@	-person=69
@mike_cameron@	-person=67
@belfast_central@	-location=43
@tim_dorsey@	-person=24
@cape_charles@	-location=51
@carl_schuricht@	-person=31
@federation_of_conservative_students@	-organization=25
@jenah_district@	-location=24
@montvale@	-location=60
@ultima_online@	-product=124
@the_street_with_no_name@	-art=20
@jane_rosenthal@	-person=22
@futsal_super_league@	-organization=39
@félix_mantilla@	-person=107
@jci@	-organization=20
@irina_dobrekova@	-person=109
@north_terrace@	-location=88
@anthony_cox@	-person=38
@duncan_hamilton@	-person=24
@atropine@	-medicine-drug=29
@napa_river@	-location=63
@municipal_and_county_elections@	-event=22 -location=2
@tilehurst@	-location=64
@the_korgis@	-person=47 -art=1
@dorothea_tanning@	-person=43
@raaf_learmonth@	-location=20
@daniel_auteuil@	-person=153
@nicollet_mall@	-location=42
@heart_of_the_city@	-broadcast_program=13 -location=11 -art=2
@david_morris@	-person=26 -event=1
@h._russell_wakefield@	-person=27
@cry_wolf@	-art=32 -person=4
@robert_brett@	-person=28
@oregon_short_line_railroad@	-organization=43
@new_york_academy_of_art@	-organization=49
@station_casinos@	-organization=47
@pearson's_magazine@	-art=40
@royal_regiment_of_scotland@	-organization=136
@tyrol@	-location=1209
@surfers_paradise@	-location=57 -organization=3 -art=1
@grapholita_jungiella@	-living_thing=26
@lincoln_town_car@	-product=94
@william_bundy@	-person=28
@user_account_control@	-product=30
@2000_asian_athletics_championships@	-event=50
@union_city,_indiana@	-location=22
@leonard_davis@	-person=22
@dreamcatcher_interactive@	-person=31
@river_teith@	-location=21
@long_beach_unified_school_district@	-location=39
@vladimir_chekalov@	-person=127
@dan_boyle@	-person=40
@marty_keough@	-person=20
@tobin_bridge@	-location=30
@i_can_see_clearly_now@	-art=54
@jorge_julio@	-person=30
@cass_gilbert@	-person=194
@massimiliano_allegri@	-person=32
@ayre@	-location=21 -person=1
@zhan_videnov@	-person=23
@sv_babelsberg_03@	-organization=82
@charanyca_trigrammica@	-living_thing=37
@karen_blixen@	-person=134
@kermit_roosevelt@	-person=49
@voltairine_de_cleyre@	-person=27
@semiotext(e)@	-organization=36
@kristofer_åström@	-person=22
@dundas_real_mccoys@	-organization=48
@christ_church_grammar_school@	-organization=51
@villette@	-art=38 -location=8
@adilabad_district@	-location=89
@l.a._park@	-person=52
@destin,_florida@	-location=70
@michael_mckean@	-person=236
@henri_cartier-bresson@	-person=197
@mathematische_annalen@	-art=44
@peasants'_war@	-event=29
@the_loco-motion@	-art=56
@first_tuesday@	-broadcast_program=26
@canadian_bank_note_company@	-organization=26
@friedrich_der_streitbare@	-person=24
@tweenies@	-broadcast_program=42
@ryback@	-person=33
@norman_invasion_of_ireland@	-event=200
@the_new_york_review_of_science_fiction@	-art=44
@city_of_palmerston@	-location=23
@caprimulgiformes@	-living_thing=270
@gary_dourdan@	-person=46
@girton@	-organization=25 -location=22
@chester_morris@	-person=118
@greven@	-location=27
@andrea_branzi@	-person=21
@david_carr@	-person=136
@the_new_woody_woodpecker_show@	-broadcast_program=57
@anchorage_school_district@	-organization=31
@george_stephen@	-person=27
@illinois_route_251@	-location=23
@patrick_gleeson@	-person=23
@humbert_wolfe@	-person=23
@my_parents_are_aliens@	-broadcast_program=47
@newmilns@	-location=21
@byrds@	-person=25 -art=11
@michael_c._hall@	-person=121
@rock_creek@	-location=150
@arauco_province@	-location=39
@black_rock@	-location=81 -art=6 -person=1
@teddy_pendergrass@	-person=211 -art=1
@chips_moman@	-person=146
@yuzu@	-food=23 -person=16
@ctia@	-organization=28
@jack_fairman@	-person=27
@clare_martin@	-person=71 -title=1
@13th_army@	-organization=46
@moorestown,_new_jersey@	-location=26
@university_of_camerino@	-organization=24
@bhadohi@	-location=28
@josh_pyke@	-person=78
@royal_college_of_surgeons_of_edinburgh@	-organization=170
@creative_review@	-art=43
@woolsack@	-location=22
@erickson@	-location=14 -person=9
@kingdoms@	-title=26 -location=3 -product=2 -organization=1 -event=1
@xanthia_ocellaris@	-living_thing=29
@kongsvinger@	-location=177 -organization=60
@joão_gilberto@	-person=182 -art=3
@rock_follies@	-broadcast_program=36 -art=1
@corby@	-location=263 -product=1 -person=1
@malaysiakini@	-art=30
@act_of_valor@	-art=32
@red_holzman@	-person=52
@the_queen_is_dead@	-art=40 -person=1
@borbo_borbonica@	-living_thing=21
@chinon@	-location=101 -organization=20
@czech_socialist_republic@	-location=23
@fabre_d'églantine@	-person=29
@ric_burns@	-person=41
@ferruccio_busoni@	-person=305
@devon_bostick@	-person=36
@dee_hsu@	-person=27
@skin_graft_records@	-organization=43
@king_wu_of_zhou@	-person=85
@autauga_county@	-location=36
@nigerian_stock_exchange@	-finance-stock_exchange=56
@bobby_watson@	-person=20
@bringing_up_baby@	-art=79
@nursing@	-medicine-medical_treatment=11 -organization=9 -education-educational_degree=4 -body_part=1 -location=1
@buhen@	-location=25
@wladimir_balentien@	-person=21
@derek_haas@	-person=20
@lars_knudsen@	-person=28
@rolf_landauer@	-person=21
@dichelia_histrionana@	-living_thing=27
@independence_temple@	-location=21
@daniel_amos@	-person=132 -art=3
@okemos@	-location=21 -organization=1
@billy_snedden@	-person=58
@keno_davis@	-person=25
@robert_king@	-person=24
@siemens_ag@	-organization=28
@louisiana_board_of_regents@	-organization=30
@theology_of_the_body@	-art=24
@erik_chitty@	-person=21
@battle_of_ortona@	-event=20
@dave_gallaher@	-person=32
@molde_fk@	-organization=158
@evangelical_alliance@	-organization=86
@william_ellis@	-person=44 -organization=2
@enrico_macias@	-person=47
@world_junior_championship@	-event=35
@minor_league_baseball@	-organization=539
@barnstable_municipal_airport@	-location=27
@the_upside_down_show@	-broadcast_program=20
@chilli@	-food=39 -person=22 -location=1
@albert_hofmann@	-person=95
@hnk_šibenik@	-organization=68
@2007_afl_season@	-event=31
@scott_la_rock@	-person=29
@armstrong_circle_theatre@	-broadcast_program=71
@the_legend_of_the_condor_heroes@	-art=51 -broadcast_program=20
@norman_lear@	-person=259
@manu_bennett@	-person=40
@dorothy_elias-fahn@	-person=21
@fantastic_universe@	-art=71
@joseph_carr@	-person=38
@88_minutes@	-art=25
@the_51st_state@	-art=34
@village_of_the_same_name@	-location=20
@wander_over_yonder@	-broadcast_program=41
@the_henry_ford@	-location=56
@mappila@	-people-ethnicity=72
@aquamarine@	-art=48 -visual_art-color=8
@robert_crawford@	-person=31
@rocky_mountain_high@	-art=25
@comcast_sportsnet_philadelphia@	-broadcast-tv_channel=39
@george_ulyett@	-person=43
@leticia_brédice@	-person=24
@roosevelt_island_tramway@	-location=21
@chlamydia@	-disease=82 -living_thing=4
@bonneville_salt_flats@	-location=173
@arsi@	-location=31 -people-ethnicity=1
@balakovo@	-location=29
@sage_group@	-organization=32
@malcolm_atterbury@	-person=34
@jonathan_walters@	-person=33
@arenanet@	-person=34
@t-neck_records@	-organization=20
@ricky_hui@	-person=21
@vivek_vaswani@	-person=21
@shelley_smith@	-person=22
@esteban_cambiasso@	-person=42
@steve_adey@	-person=24
@mecklenburg_county,_north_carolina@	-location=68
@the_mighty_hercules@	-broadcast_program=26 -person=1
@vauxhall_viva@	-product=43
@les_arts_florissants@	-person=87 -art=5
@nellis_air_force_base@	-location=259
@radio_k.a.o.s.@	-art=34
@dts@	-organization=90 -product=8 -disease=1
@boy_scouts_of_america@	-organization=1633
@vasily_safonov@	-person=23
@alfred_tarski@	-person=179
@steve_logan@	-person=20
@federal_constitutional_court_of_germany@	-organization=137
@sultan_al-atrash@	-person=22
@sikorsky_aircraft@	-organization=100
@milltown_malbay@	-location=51
@province_of_new_hampshire@	-location=84
@aranda@	-person=20 -location=12 -people-ethnicity=4 -art=2 -living_thing=1
@finchley@	-location=275 -organization=9
@phyllis_reynolds_naylor@	-person=39
@crown_prosecution_service@	-organization=294
@wayzata@	-location=25 -organization=2
@hung_hom@	-location=88
@inkster,_michigan@	-location=24
@andy_burnham@	-person=51
@the_gruffalo@	-art=37
@dilip_joshi@	-person=33
@maytag@	-organization=60
@duane_ludwig@	-person=41
@grandstand@	-broadcast_program=30 -location=2
@juan_de_mariana@	-person=39
@algol_68@	-computer-programming_language=106
@gower_champion@	-person=98
@kirsten_munk@	-person=23
@wong_tai_sin@	-location=36 -god=33
@hmc@	-organization=28
@rentarō_mikuni@	-person=46
@catarhoe_cuculata@	-living_thing=36
@vale_of_ewyas@	-location=22
@international_drive@	-location=36
@lick_it_up@	-art=41
@laços_de_família@	-broadcast_program=25
@niacin@	-chemistry=33 -person=9
@brad_stuart@	-person=50
@budd_schulberg@	-person=109
@southeastern_baptist_theological_seminary@	-organization=47
@never_be_the_same_again@	-art=22
@douglas_devananda@	-person=32
@sr_161@	-location=20
@washington_capitals@	-organization=1823
@hurstbridge_line@	-metropolitan_transit-transit_line=103
@maxwell_school@	-organization=27
@richmond_hill,_ontario@	-location=122
@charles_louis@	-person=28
@shy_fx@	-person=42
@il_giorno@	-art=25
@dingdong_dantes@	-person=160
@abrahamic@	-religion-religion=25
@tommy_tucker@	-person=26
@discovery_institute@	-organization=188
@jill_hetherington@	-person=78
@remo_d'souza@	-person=22
@tommy_muñiz@	-person=34
@riverfront_park@	-location=20
@gill_coliseum@	-location=29
@bessarabia_governorate@	-location=29
@speaker_of_the_louisiana_house_of_representatives@	-title=49
@gao_yang@	-person=26
@2008_chinese_milk_scandal@	-event=29
@kerry_airport@	-location=26
@jonathan_mangum@	-person=26
@matthew_ridge@	-person=60
@chrysler_europe@	-organization=58
@sigma_gamma_rho@	-organization=128
@american_university@	-organization=1287
@kubinka@	-location=41
@herod_antipas@	-person=187
@stephen_fewell@	-person=33
@hollywoodland@	-art=29 -location=1
@australian_centre_for_the_moving_image@	-location=48
@trentino_tyrolean_autonomist_party@	-organization=31
@july_5@	-time=235
@european_railway_agency@	-organization=25
@juliet_marillier@	-person=33
@gary_jennings@	-person=32
@my_vitriol@	-person=30
@olivia_de_havilland@	-person=392
@rocklin@	-location=38 -organization=1
@the_word@	-broadcast_program=65 -art=52 -person=7 -god=1
@fifty_classic_climbs_of_north_america@	-art=66
@phoumi_vongvichit@	-person=20
@paul_mazursky@	-person=170
@peter_lang@	-person=20
@misato@	-location=98
@peter_cartwright@	-person=23
@viktoria_plzeň@	-organization=79
@mansion_house@	-location=176
@socialist_review@	-art=31
@krzyżanów@	-location=32
@charles_bass@	-person=33
@jehoash@	-person=22
@ceratopsidae@	-living_thing=20
@duchy_of_normandy@	-location=333 -title=2
@minoru_niihara@	-person=54
@sacred_heart_high_school@	-organization=48
@polyeucte@	-art=24
@g._harry_stine@	-person=25
@john_terry@	-person=297
@the_original_amateur_hour@	-broadcast_program=27
@kenner@	-location=101 -organization=51 -person=3 -event=1
@mats_gustafsson@	-person=68
@usa_weekend@	-art=45
@cesar_department@	-location=43
@batsford@	-location=21 -organization=10
@ranelagh_gardens@	-location=33
@kelly_preston@	-person=136
@mcmurdo_sound@	-location=270
@herman_melville@	-person=749
@shango@	-god=62 -art=8 -person=5
@bryan_alvarez@	-person=23
@box_hill_central_shopping_centre@	-location=21
@the_story_of_the_weeping_camel@	-art=24
@new_eltham@	-location=23
@lincoln_hall@	-person=18 -location=14
@steve_beaton@	-person=115
@horseshoe_curve@	-location=24
@nuclear_disarmament_party@	-organization=37
@xinwen_lianbo@	-broadcast_program=38
@song_ok-sook@	-person=31
@eshaqabad_rural_district@	-location=23
@andrew_of_crete@	-person=24
@royal_challengers_bangalore@	-organization=182
@the_dick_powell_show@	-broadcast_program=52 -person=1
@predazzo@	-location=35
@pyunik_yerevan@	-organization=52
@wisbech_grammar_school@	-organization=23
@bruno_delbonnel@	-person=34
@catherine_frot@	-person=47
@richard_pitman@	-person=21
@xi_corps@	-organization=122
@banting@	-location=32
@rhein-neckar_löwen@	-organization=49
@buddy_harman@	-person=53
@machuelo_abajo@	-location=21
@oradell,_new_jersey@	-location=37
@jo_ann_pflug@	-person=24
@johann_kriegler@	-person=21
@stigmella_salicis@	-living_thing=29
@mark_brzezicki@	-person=72
@vanadzor@	-location=64
@brevard,_north_carolina@	-location=58
@prime_minister_of_moldova@	-title=52
@upp@	-organization=14 -person=6 -art=3
@yegoryevsk@	-location=33
@ocoee@	-location=37
@keeping_mum@	-art=22 -broadcast_program=4
@gmina_skórzec@	-location=22
@david_elliott@	-person=25
@rta@	-organization=57 -transit=7
@st._albans_raid@	-event=30
@einstein_tower@	-location=21
@triesenberg@	-location=26
@vida_goldstein@	-person=25
@matt_young@	-person=25
@no._303_polish_fighter_squadron@	-organization=25
@san_antonio,_texas@	-location=91
@smash_tv@	-product=35
@united_sikkim@	-organization=58
@denny_mclain@	-person=106
@fall_of_communism@	-event=47
@karl_nesselrode@	-person=23
@vicky_mcgehee@	-person=57
@peter_tillemans@	-person=21
@fox_network@	-broadcast_network=684 -organization=1 -broadcast_program=1
@moorish_architecture@	-person=32
@clifton_forge,_virginia@	-location=28
@new_south_wales_rural_fire_service@	-organization=48
@chaucer's@	-person=36
@northwestern_university_press@	-organization=63
@eugen_jochum@	-person=86
@djs@	-title=116 -product=1
@jussi_award@	-award=78
@shuruppak@	-location=26
@2009–10_campaign@	-event=100
@reasonable_doubts@	-broadcast_program=50
@baker_university@	-organization=132
@european_association_for_theoretical_computer_science@	-organization=27
@yarmouth,_isle_of_wight@	-location=25
@theo-ben_gurirab@	-person=32
@fr_yugoslavia@	-location=33 -organization=16
@leone_leoni@	-person=22
@curse_of_the_billy_goat@	-event=22
@méxico@	-location=66 -event=3 -title=1 -organization=1
@cultural_center_of_the_philippines@	-location=219
@tippu_tip@	-person=34
@meng_huo@	-person=29
@bernd_meinunger@	-person=40
@battle_for_caen@	-event=31
@orderic_vitalis@	-person=154
@john_edward_brownlee@	-person=36
@sarah_kirsch@	-person=29
@beethoven_peninsula@	-location=36
@philipp_nicolai@	-person=38
@aia_gold_medal@	-award=138
@n._johnson@	-person=66
@merton_priory@	-location=35
@richmond_palace@	-location=53
@santo_stefano@	-location=23
@volusia_county@	-location=146
@woody_gelman@	-person=21
@barry_byrne@	-person=21
@el@	-god=59 -person=9 -organization=3 -product=2 -location=1 -transit=1
@oceanside,_new_york@	-location=37
@xiang_yun@	-person=74
@kitaro_nishida@	-person=26
@athletic_association_of_the_great_public_schools_of_new_south_wales@	-organization=32
@royal_danish_academy_of_sciences_and_letters@	-organization=98
@doug_pinnick@	-person=84
@artur_rodziński@	-person=52
@herbert_macaulay@	-person=22
@wayne_county,_michigan@	-location=89
@atiba_hutchinson@	-person=27
@15th_(scottish)_infantry_division@	-organization=28
@barry_diller@	-person=114
@kalamassery@	-location=36
@matilda_of_ringelheim@	-person=22
@security_council@	-organization=212
@red_hot_chili_peppers@	-person=1637
@ankhesenamun@	-person=22
@saoul_mamby@	-person=20
@sarah_cawood@	-person=30
@lewis_cass@	-person=250
@guaranty_trust_bank@	-organization=23
@washington_county,_new_york@	-location=132
@izhorians@	-people-ethnicity=21
@nascar_on_tnt@	-broadcast_program=20 -broadcast_network=1
@bbc_two@	-broadcast_network=2322
@bob_simpson@	-person=87
@cîteaux_abbey@	-location=38
@maspeth,_queens@	-location=32
@quality_records@	-organization=49
@li_mu@	-person=26
@progress@	-organization=34 -location=11 -art=8 -computer-programming_language=1 -event=1
@rioting@	-event=20 -location=1
@bill_davis@	-person=246 -organization=1
@david_hewlett@	-person=100
@ponsonby-fane,_richard_arthur_brabazon.@	-person=25
@stuart_burge@	-person=30
@relax@	-art=83 -medicine-medical_treatment=2
@gary_danielson@	-person=41
@labrador_peninsula@	-location=33
@kausalya@	-person=61
@shot_heard_'round_the_world@	-event=32
@cieszyn_silesia@	-location=380
@something_for_the_boys@	-art=25
@arsenal_f.c.@	-organization=267
@egyptian_language@	-language=115
@ted_musgrave@	-person=108
@cuyahoga_valley_national_park@	-location=69
@luka_bloom@	-person=56
@danyang@	-location=41
@fluminense_fc@	-organization=32
@daredevil@	-art=930 -title=36
@society_for_worldwide_interbank_financial_telecommunication@	-organization=40
@fred_sinowatz@	-person=23
@niobrara_river@	-location=65
@százhalombatta@	-location=21
@chairman_of_the_presidium_of_the_people's_great_hural_of_mongolia@	-title=29
@mankato,_minnesota@	-location=161
@carol_dempster@	-person=37
@kutt_calhoun@	-person=41
@ariège@	-location=503
@bronco_mendenhall@	-person=30
@southerndown@	-location=29
@raf_croughton@	-location=26
@union_blockade@	-event=135
@tooting_bec@	-location=24
@alain_touraine@	-person=35
@horst_aan_de_maas@	-location=21
@tommy_lucchese@	-person=26
@rithy_panh@	-person=46
@gandaki_river@	-location=29
@valaam_monastery@	-location=48
@fourteenth_air_force@	-organization=225
@the_rising_tied@	-art=31
@antonín_zápotocký@	-person=32
@fort_indiantown_gap@	-location=52
@brintesia_circe@	-living_thing=24
@sabadell@	-location=165 -organization=29
@concertación@	-organization=29
@ferrocarriles_argentinos@	-organization=48
@budzyń@	-location=21
@courage@	-organization=16 -art=10
@marjorie_de_sousa@	-person=25
@university_of_reading@	-organization=665
@changzhi@	-location=199
@paraguaná_peninsula@	-location=29
@tb@	-disease=54 -organization=24 -chemistry=4 -product=2
@xu_fan@	-person=26
@brimin_kipruto@	-person=26
@ōchi_district@	-location=34
@central_philippine_university@	-organization=72
@lebanon_valley_college@	-organization=100
@teshkan_rural_district@	-location=51
@arkansas_city@	-location=50
@team17@	-person=45
@jin_yong@	-person=132
@kowloon_walled_city@	-location=32
@clive_cussler@	-person=234
@the_big_sky@	-art=22
@sokolniki@	-location=52
@ebba_grön@	-person=39 -art=2
@albertville,_alabama@	-location=21
@xxx@	-art=34 -event=20 -organization=3 -disease=1
@bouchercon@	-event=49
@sawbridgeworth@	-location=67 -organization=1
@west_orange_high_school@	-organization=20
@franjo_gregurić@	-person=24
@serge_chermayeff@	-person=49
@point_cook,_victoria@	-location=37
@auf_dem_acker@	-location=22
@county_of_hainaut@	-location=225 -title=1
@itawamba_county,_mississippi@	-location=20
@durban@	-location=2660 -event=3 -product=1
@frederick_walker@	-person=20
@dimples_romana@	-person=46
@entren_los_que_quieran@	-art=21
@edita_gruberová@	-person=32
@2_days_in_the_valley@	-art=25
@eastwood_city@	-location=41
@castiglione_della_pescaia@	-location=32
@jacques_anquetil@	-person=145
@busko-zdrój@	-location=239
@giuseppe_giannini@	-person=27
@slavic@	-people-ethnicity=26 -location=7 -language=6
@getafe_cf_b@	-organization=24
@regensburg@	-location=1228 -organization=7 -product=1 -location=1 -person=1
@westminster_choir_college@	-organization=111
@bizen@	-location=59
@kimmage@	-location=24
@arbois@	-location=20 -food=4
@charles_stewart@	-person=52
@berlin_crisis@	-event=69 -location=50
@baseball@	-organization=70 -event=38 -broadcast_program=11 -product=7 -person=7 -location=2
@wind_of_change@	-art=50 -person=1 -event=1
@cephalothecaceae@	-living_thing=22
@talas@	-location=55 -person=2 -event=1
@north_canton,_ohio@	-location=29
@capital_punishment@	-person=26 -art=15
@isla_blair@	-person=32
@international_finance_centre@	-location=31
@claude_miller@	-person=84
@amaranthaceae@	-living_thing=214
@writer@	-title=222 -art=4 -person=3 -product=3 -organization=2 -language=1
@kittson_county@	-location=74
@the_lone_ranger@	-broadcast_program=114 -art=71 -person=1
@sauk_river@	-location=26
@greenfield_community_college@	-organization=23 -location=1
@1964_olympics@	-event=56
@justin_smith@	-person=28
@aca_lukas@	-person=22
@west_australian_national_football_league@	-organization=63
@james_booker@	-person=60
@calais@	-location=1363 -product=11 -event=11
@west_ham_united@	-organization=2495
@nakhon_nayok_province@	-location=33
@city_of_wellington@	-location=21
@room_for_one_more@	-broadcast_program=19 -art=6
@pamukkale@	-location=40 -organization=1
@play_dirty@	-art=20
@vsevolozhsk@	-location=24
@sting_entertainment@	-person=20
@giant_mine@	-location=18 -broadcast_program=4
@sentinel_range@	-location=432
@murder,_inc.@	-person=13 -art=9
@thailand_national_football_team@	-organization=71 -location=1
@jesus@	-god=4345 -organization=39 -art=18 -broadcast_program=14 -person=3 -location=2
@pickering@	-location=261 -person=10 -event=3
@the_day_the_music_died@	-event=34 -person=1
@new_york_and_putnam_railroad@	-organization=26
@protestantism@	-religion-religion=41 -event=9 -organization=1 -person=1
@clutton@	-location=25 -person=1
@basic_channel@	-organization=23
@medfield@	-location=38
@sarin@	-chemistry=59 -person=1
@christiana@	-location=51 -person=1
@all_in_the_timing@	-art=30
@tim_mcintire@	-person=31
@survey_of_india@	-organization=45
@toru_yano@	-person=69
@central_african_republic_league@	-organization=24
@cheek_by_jowl@	-organization=48 -person=1
@tayong_dalawa@	-broadcast_program=38
@herut@	-organization=189 -art=6
@doyle_alexander@	-person=67
@gilmore@	-location=17 -person=9 -broadcast_program=1
@tulcea@	-location=123
@architectural_review@	-art=83
@luke_morley@	-person=38
@the_luck_of_the_irish@	-broadcast_program=15 -art=10
@randy_west@	-person=37
@essex_county,_virginia@	-location=46
@timor_sea@	-location=147
@academy_of_performing_arts_in_bratislava@	-organization=32
@joseph_sirianni@	-person=31
@hans_mommsen@	-person=44
@kawkab_marrakech@	-organization=29
@paper_bag_records@	-organization=115
@mohe@	-people-ethnicity=63 -location=6
@ladon@	-location=21
@fuzhou_dialect@	-language=48
@gemma_merna@	-person=36
@artoon@	-person=26
@thomas_stanley@	-person=48 -title=1
@murmansk@	-location=761 -product=4 -event=1
@raven-symoné@	-person=235 -art=9
@blue_bird@	-organization=21 -art=8 -product=1
@12th_legislative_assembly@	-organization=68
@micronesia@	-location=871 -organization=1
@george_wells@	-person=22
@get_a_life@	-broadcast_program=74 -art=5
@merkel_cell_carcinoma@	-disease=26
@são_francisco_de_goiás@	-location=36
@guise@	-location=55 -person=2 -event=1 -product=1
@lyman_county,_south_dakota@	-location=28
@driftwood@	-art=15 -location=14
@grevena_regional_unit@	-location=20
@adonis@	-god=194 -person=7 -art=5 -living_thing=4 -location=2
@hawkinge@	-location=35
@elkins_park,_pennsylvania@	-location=41
@hall_of_fame_tennis_championships@	-event=31
@midori@	-person=38 -product=15 -location=9 -food=1
@white_cloud@	-location=23 -person=1
@tacoma_community_college@	-organization=20
@court_mcgee@	-person=25
@front_row_motorsports@	-organization=102
@richie_hebner@	-person=30
@lch.clearnet@	-organization=20
@skjolden@	-location=20
@royal_west_of_england_academy@	-location=75
@the_iron_giant@	-art=121
@phani_majumdar@	-person=31
@deerfield@	-location=222 -organization=4
@edmund_husserl@	-person=295
@sr_5@	-location=74
@historian@	-title=108 -person=3
@tim_reynolds@	-person=104
@the_border@	-broadcast_program=66 -art=16 -location=8
@vernon_hill@	-person=25 -location=1
@main_south@	-location=15 -metropolitan_transit-transit_line=10
@little_milton@	-person=122
@john_stockwell@	-person=53
@bristol_grammar_school@	-organization=121
@cao_xueqin@	-person=62
@joy_lauren@	-person=50
@marija_šerifović@	-person=58
@u-20@	-organization=33 -product=12 -event=3
@2005_world_championships_in_athletics@	-event=190
@stoddard@	-location=14 -person=7 -product=1
@tom_kelly@	-person=62
@femme_fatales@	-art=14 -broadcast_program=13
@cullen@	-location=56 -person=9 -living_thing=1
@tiv@	-people-ethnicity=33 -language=8
@mataura_river@	-location=33
@katherine@	-location=132 -person=43 -art=10
@nj@	-location=134 -organization=17
@françois_magendie@	-person=24
@salvador_allende@	-person=504 -art=6
@del_rey@	-organization=130 -location=13 -person=3 -product=1
@tsez@	-language=18 -people-ethnicity=2
@cook_county,_minnesota@	-location=35
@woman_in_a_dressing_gown@	-art=36
@giorgos_alkaios@	-person=23
@lucian_freud@	-person=233
@regional_transportation_authority@	-transit=24
@saint_helena_and_dependencies@	-location=43
@orlando@	-location=1438 -organization=130 -art=82 -person=36 -product=6 -broadcast_program=3 -broadcast_network=1
@liberia@	-location=4199 -organization=73
@battle_of_pydna@	-event=45
@sergej_trifunović@	-person=30
@tristan_gemmill@	-person=20
@swedish_film_institute@	-organization=117
@castellan@	-title=140 -location=6
@charles_kean@	-person=53
@middlesex_north@	-location=27
@tony_jannus@	-person=29
@celebrity_big_brother@	-broadcast_program=128
@point_of_grace@	-person=110 -art=2
@ffi@	-organization=19 -event=2
@nupe@	-people-ethnicity=28 -language=8 -organization=3
@the_light_of_asia@	-art=20
@smoking@	-art=27 -food=5 -medicine-medical_treatment=3 -product=2 -medicine-drug=2
@bandar-e_gaz_county@	-location=32
@jukka_koskinen@	-person=20
@claude_duval@	-person=18 -art=15
@almack's@	-location=20
@sinclair_ql@	-product=64
@drzewica@	-location=32
@kuhdasht-e_shomali_rural_district@	-location=67
@this_is_england_'88@	-broadcast_program=23
@atiu@	-location=39 -living_thing=1
@don_davis@	-person=66
@great_artesian_basin@	-location=51
@felicity_lott@	-person=60
@nba_playoffs@	-event=87 -product=4
@walter_de_la_mare@	-person=172
@trumpet@	-product=709 -art=3 -location=1 -organization=1
@ioan_slavici@	-person=44 -organization=2
@indian_national_army@	-organization=243
@vendôme@	-location=116 -title=1 -person=1
@the_man_without_a_country@	-art=43
@erenhot@	-location=34
@nicolaes_witsen@	-person=28
@cardiff_south_and_penarth@	-location=41 -event=5
@natural_bridge@	-location=33 -art=2 -event=1
@lafayette_leake@	-person=36
@złotów_county@	-location=333
@ernst_chladni@	-person=20
@kenny_anthony@	-person=33
@waiting@	-art=19 -title=2
@san_cesareo_in_palatio@	-location=22
@army_black_knights@	-organization=74
@johann_jakob_froberger@	-person=57
@castelfidardo@	-location=18 -event=2
@six_flags_fiesta_texas@	-location=73
@tsuga_heterophylla@	-living_thing=61
@live_peace_in_toronto_1969@	-art=24
@roger_livesey@	-person=80
@33⅓@	-art=31
@u.s._route_68@	-location=45
@bregenz@	-location=227 -organization=2
@kevin_crossley-holland@	-person=44
@committee_on_ways_and_means@	-person=57
@the_comeback@	-broadcast_program=39 -art=4
@gmina_bielsk_podlaski@	-location=79
@sabre@	-product=19 -organization=7 -art=3 -event=1
@ulrich_seidl@	-person=33
@maize@	-food=144 -location=10 -visual_art-color=4 -disease=1
@riddle_box@	-art=23
@you're_still_the_one@	-art=55 -broadcast_program=5
@paul_avrich@	-person=40
@steve_rude@	-person=41
@pastries@	-food=34
@bull_connor@	-person=30
@grande_prairie@	-location=139
@house_husbands@	-broadcast_program=31
@melissa_ordway@	-person=27
@powder_river@	-location=92 -art=1
@circle_line@	-metropolitan_transit-transit_line=203 -organization=3 -location=1
@george_washington's@	-person=25 -organization=1
@the_vampyre@	-art=57
@salad@	-person=15 -food=9
@nantwich@	-location=384 -organization=15 -event=4
@kotoka_international_airport@	-location=65
@giro_del_piemonte@	-event=40
@kitsilano@	-location=55 -organization=1
@lafayette,_indiana@	-location=342 -organization=1
@st_aloysius'_college@	-organization=72 -location=1
@fc_podolye_podolsky_district@	-organization=65
@sn@	-chemistry=17 -organization=14 -art=4 -location=1
@kathleen_lonsdale@	-person=34
@acid_king@	-person=35 -art=5
@m._jeff_thompson@	-person=31
@craig_reucassel@	-person=37
@malibu,_ca@	-broadcast_program=18 -location=3
@charles_darwin_research_station@	-location=20
@pamir_mountains@	-location=184
@île-de-france@	-location=342 -event=6
@harish_kumar@	-person=24
@lindsey_vonn@	-person=198
@anna_louise_strong@	-person=31
@calvary_cemetery@	-location=154
@battle_of_alnwick@	-event=32
@ramblin'_jack_elliott@	-person=160 -art=3
@the_public_enemy@	-art=68
@college_park@	-location=144 -organization=5
@david_villa@	-person=138
@venus_of_willendorf@	-art=45
@vera_bazarova@	-person=57
@william_norris@	-person=34 -organization=1
@gmina_wielkie_oczy@	-location=22
@camp_casey@	-location=35 -event=10
@usnr@	-organization=87
@andreas_dresen@	-person=28
@northern_ontario@	-location=423 -broadcast_network=1
@chicago_white_stockings@	-organization=353
@luc_bourdon@	-person=24
@national_congress_of_honduras@	-organization=115
@kamehameha_iv@	-person=71
@george_gilbert_scott,_jr.@	-person=23
@mike_phelan@	-person=28
@heike_drechsler@	-person=38
@market_square_arena@	-location=147
@isar@	-location=159 -product=1 -organization=1
@db_regio@	-organization=225
@the_girl_next_door@	-art=81
@automotive_news@	-art=24
@full_house@	-broadcast_program=486 -art=19
@56@	-location=21 -metropolitan_transit-transit_line=9 -art=7 -organization=4 -event=3
@vile@	-art=9 -person=8 -product=3
@prizefighter@	-broadcast_program=36
@karikala_chola@	-person=28
@ronald_lacey@	-person=50
@teachers@	-broadcast_program=55 -art=19 -title=1 -organization=1
@santarcangelo@	-organization=29 -event=1 -location=1
@belmont_county@	-location=106
@ceremonials@	-art=30
@fallen@	-art=106 -event=4 -person=1
@jody_payne@	-person=20
@nicole_kidman@	-person=806
@stirling_range@	-location=38
@the_hit@	-art=20 -broadcast_program=6
@blue_book@	-art=54 -organization=1
@liam@	-person=30 -art=7
@sultan_of_egypt@	-title=72 -location=1 -person=1
@social_science_research_network@	-internet-website=48
@maurice_richard@	-person=179 -art=7
@helen_coonan@	-person=33
@fairmont,_west_virginia@	-location=113
@henry_bonilla@	-person=37
@leibnitz@	-location=51 -person=3
@venlo@	-location=23 -organization=2 -event=1
@lubartów_county@	-location=237
@quentin_letts@	-person=24
@side-line@	-art=31
@little_chef@	-organization=57
@prince's@	-person=34 -location=6 -title=1 -organization=1
@potter_stewart@	-person=155
@shen_xiangfu@	-person=30
@albert_canal@	-location=75 -event=1
@midsomer_norton@	-location=96
@the_echoing_green@	-person=22 -art=9
@riverdale@	-location=287 -broadcast_program=15 -organization=6
@accenture@	-organization=352
@beatrice_di_tenda@	-art=44 -person=2
@teochew@	-language=129 -location=19
@dublin_gaa@	-organization=73
@elsevier@	-organization=712 -art=24
@a_view_from_the_bridge@	-art=126
@in_search_of...@	-broadcast_program=36 -art=9
@multiple_sclerosis@	-disease=80
@honour@	-title=12 -art=10 -person=1
@nycteola_degenerana@	-living_thing=23
@henry_brandon@	-person=55
@stigmella_hybnerella@	-living_thing=32
@may_28@	-time=253
@despair@	-art=21 -internet-website=2 -location=1 -medicine-symptom=1
@ram_gopal_bajaj@	-person=33
@miss_tennessee@	-event=42 -person=1
@michael_ballack@	-person=126
@1972_miami_dolphins@	-event=25
@gozo@	-location=420 -organization=1
@dautzenberg@	-person=39
@muthill@	-location=25
@smart_fortwo@	-product=49
@sarah_sutton@	-person=29
@nooksack@	-location=13 -language=11
@the_time_of_your_life@	-art=60 -broadcast_program=10
@plantersville@	-location=21
@centreville,_virginia@	-location=39
@issoudun_aerodrome@	-location=45
@sandy@	-location=194 -art=21 -person=19 -event=15 -visual_art-color=2
@françois_bernier@	-person=31
@raymond@	-location=157 -person=82 -event=6 -art=3 -organization=3
@heppenheim@	-location=71
@lakiya@	-location=24
@the_philosopher_kings@	-person=34 -art=6
@high_kings_of_ireland@	-title=22
@mirza_ghulam_ahmad@	-person=291
@krishnamachari_srikkanth@	-person=31
@unison@	-organization=111 -art=42 -product=8
@canoeing@	-event=70
@gerona@	-location=22
@mick_box@	-person=65
@broca's_area@	-body_part=84
@cinco_de_mayo@	-time=103 -location=1
@the_bicentennial_man@	-art=26
@joseph_caillaux@	-person=38
@dan_fouts@	-person=156
@frank_cummins@	-person=24
@bubi@	-people-ethnicity=28 -location=2 -language=1
@fabian_cancellara@	-person=320
@gmina_wróblew@	-location=26
@inter_moengotapoe@	-organization=21
@paternoster_square@	-location=27
@dean_wareham@	-person=57
@da_capo_ii@	-product=23
@fei@	-organization=10 -person=9 -location=1
@patrick_keely@	-person=30
@episcopal_diocese_of_massachusetts@	-location=40
@cetus@	-location=135 -organization=1
@the_last_wave@	-art=28
@here_come_the_brides@	-broadcast_program=80 -art=3
@lord_hailsham@	-person=55 -title=2
@birmingham_small_arms_company@	-organization=53
@t._r._sundaram@	-person=19 -organization=1
@magdalene@	-person=25 -organization=18 -art=1
@rakhi_sawant@	-person=56
@shadrach_bond@	-person=21
@douglas_munro@	-person=33
@al_goodman@	-person=29
@master_of_letters@	-education-educational_degree=24
@szarvas@	-location=24
@komo@	-person=15 -language=4 -people-ethnicity=2 -location=1
@taffy@	-food=26 -person=9 -art=1 -broadcast_program=1
@bonin_islands@	-location=252
@harry_hamlin@	-person=94
@apache_corporation@	-organization=23
@chanthaburi@	-location=72 -organization=4
@frederick_william_ii@	-person=101
@i-75@	-location=277 -product=3
@secretary_of_state_for_canada@	-title=59
@himself@	-person=19 -art=1
@combat@	-art=27 -product=18 -organization=5 -event=3 -title=1
@nazran@	-location=124 -event=1
@caracalla@	-person=355 -location=2
@xxii@	-event=40 -organization=1
@composer@	-title=186 -person=6 -product=5 -art=1
@south_hill_park@	-location=22
@aegina@	-location=278
@new_hampshire_route_11@	-location=40
@scholastic@	-organization=241 -art=5
@theo_osterkamp@	-person=25
@cape_fear@	-location=118 -organization=4 -people-ethnicity=2
@leon_schiller@	-person=30
@industrialist@	-title=61 -location=1
@rajadhiraja_chola@	-person=48
@georgetown_day_school@	-organization=42
@picard@	-location=21 -person=7 -product=6 -language=4
@marown@	-location=22 -organization=1
@rod_price@	-person=36
@jörg_michael@	-person=29
@jim_hogg@	-location=16 -person=13
@nfl_draft@	-event=35 -organization=1
@gmina_trzcianka@	-location=37
@terry_fox@	-person=137 -location=3 -product=1
@copa@	-organization=16 -location=3 -living_thing=2 -person=1
@malo@	-person=38 -location=13 -language=2 -living_thing=2
@1964_presidential_election@	-event=41
@awarapan@	-art=20 -person=1
@1984–85@	-event=297 -organization=5
@andrew_geddes_bain@	-person=27
@wickham@	-location=111 -person=2
@gregory's_girl@	-art=43
@georgia_southern@	-organization=98
@cortland@	-location=229 -living_thing=6 -organization=1
@nida@	-organization=99 -location=50 -event=3 -person=1
@weingarten@	-location=34 -person=1
@pearl_islands@	-location=38
@erin_fitzgerald@	-person=40
@yazoo@	-person=136 -people-ethnicity=14 -location=14 -organization=12 -event=1
@poza_rica@	-location=37
@southern_illinois_university_press@	-organization=37
@fred_raynham@	-person=21
@catweazle@	-broadcast_program=37
@northern_england@	-location=429
@trevor_mcnevan@	-person=34
@international_of_anarchist_federations@	-organization=29
@uma@	-god=28 -person=13 -organization=2 -living_thing=1
@boho@	-location=26
@cuneo@	-location=457 -organization=35
@bubba_franks@	-person=29
@new_england@	-location=6466 -organization=155 -event=22 -person=11 -art=6
@allen_lane@	-person=63 -organization=3 -location=2
@falkenberg_municipality@	-location=39
@caravan@	-person=138 -art=63 -product=11 -broadcast_program=1
@erwin_tulfo@	-person=26
@wayne,_pennsylvania@	-location=84
@earth@	-art=94 -location=7 -god=6 -organization=2
@eudonia_truncicolella@	-living_thing=30
@montpellier@	-location=1288 -organization=51 -event=2 -person=1
@viktor_patsayev@	-person=26
@griselda_pollock@	-person=40
@sports_tonight@	-broadcast_program=74
@novi_sad@	-location=1502 -organization=10 -event=1 -person=1
@the_knack@	-person=187 -art=4
@charles_gwathmey@	-person=29
@fourth_crusade@	-event=601
@vladislav_vančura@	-person=26
@domžale@	-organization=106 -location=67
@laura_hamilton@	-person=21
@thomas_willeboirts_bosschaert@	-person=21
@goldberg@	-person=109 -location=15 -art=1
@lenox@	-location=81 -organization=16 -product=5
@dream_warriors@	-person=51 -art=7
@creative_computing@	-art=54
@quanzhou@	-location=317 -language=1
@la_malbaie@	-location=26
@aurelio_rodríguez@	-person=59
@mussel@	-food=17 -location=2 -living_thing=1
@h._sophie_newcomb_memorial_college@	-organization=24
@ministry_of_sound@	-location=404
@eight_miles_high@	-art=72
@theodore_draper@	-person=27
@ina@	-location=48 -organization=44 -person=8 -art=1
@st._michael@	-location=60 -art=4 -time=1 -person=1
@orr@	-location=33 -person=20 -organization=1
@emirati@	-location=77 -people-ethnicity=19 -organization=1
@rajapalayam@	-location=36
@hedy_west@	-person=30
@eponymous@	-art=52 -location=5 -person=4 -product=2 -broadcast_program=1
@wv@	-location=128 -organization=1
@queens@	-location=2491 -living_thing=13 -organization=7 -title=6 -event=4 -art=4 -person=3
@mike_o'connell@	-person=24
@lancaster_county@	-location=519
@maricopa,_arizona@	-location=24
@shelby_county,_tennessee@	-location=89
@lamartine@	-person=32 -location=5
@southwestern_league@	-organization=29
@methuselah@	-person=70 -art=1
@murphy's_romance@	-art=20
@cnnmoney@	-internet-website=23
@yaqui@	-people-ethnicity=20 -location=5
@mundus@	-person=17 -location=3 -organization=1
@international_accounting_standards_board@	-organization=75
@san_miguel@	-location=240 -organization=81 -product=1
@indravati_river@	-location=28
@healesville@	-location=55 -metropolitan_transit-transit_line=2
@lord_deputy@	-title=26
@ruth_holton@	-person=64
@the_brave_little_toaster@	-broadcast_program=50 -art=22
@adalberto_santiago@	-person=20
@petya_nedelcheva@	-person=45
@bruce_m._metzger@	-person=103
@ravenstein@	-location=25 -person=2
@john_hawkwood@	-person=73
@reconnaissance_corps@	-organization=34
@studio_nue@	-organization=36
@adventure_island@	-product=24 -broadcast_program=17 -location=5 -art=4
@henry_fitzroy,_1st_duke_of_grafton@	-person=23
@znamensky_district@	-location=20
@clannad@	-person=107 -product=78 -art=2
@swans@	-person=242 -organization=10 -art=3 -location=3 -living_thing=2
@kaspiysk@	-location=42
@sharbani_mukherjee@	-person=26
@andrew_bibby@	-person=22
@santander_uk@	-organization=47
@united_arab_emirates_university@	-organization=33
@john_suckling@	-person=53
@berry_college@	-organization=68
@papa_dee@	-person=26
@mario_mandžukić@	-person=68
@robert_foulk@	-person=21
@algonquin@	-people-ethnicity=134 -location=60 -product=1 -organization=1
@chuck_ealey@	-person=25
@nrw@	-location=23
@mincing_lane@	-location=21
@prairie_du_chien,_wisconsin@	-location=104
@john_pitt,_2nd_earl_of_chatham@	-person=20
@lionelle_howard@	-person=23
@ataxia@	-medicine-symptom=41 -person=16
@odd_future_records@	-organization=20 -person=1
@site@	-location=13 -organization=7
@the_confession@	-art=15 -person=3 -broadcast_program=3
@brod@	-location=46
@shakti@	-god=373 -person=24 -art=22
@van_wert,_ohio@	-location=43
@emperor_kōtoku@	-person=24
@lance_reddick@	-person=118
@tessie_santiago@	-person=25
@1938_fifa_world_cup@	-event=318
@president_of_the_european_parliament@	-title=125
@hells_canyon@	-location=59
@peel@	-location=220 -person=35 -food=16 -organization=10 -art=1
@mount_ida_college@	-organization=22
@nordenham@	-location=41
@mladá_boleslav@	-location=129 -organization=70
@cropredy@	-location=36 -event=1
@miami-dade_county,_florida@	-location=145
@ishikawa@	-art=78 -location=16
@princess_margaret_cancer_centre@	-location=24
@dustin_byfuglien@	-person=39
@bougouriba_province@	-location=137
@astral@	-person=24 -organization=2
@khudiram_bose@	-person=30
@falls_road@	-location=70
@semaphore@	-location=45 -art=1
@portage_park@	-location=40
@harpidae@	-living_thing=50
@dissolved@	-event=116 -organization=2
@claudio_caniggia@	-person=52
@lajes_das_flores@	-location=23
@sigma_nu@	-organization=263
@e._f._benson@	-person=41
@dosa@	-food=27
@ibadan@	-location=418 -organization=4
@ballbreaker@	-art=25
@sedgley_park@	-organization=15 -location=7
@ricky_marvin@	-person=46
@ours@	-person=29 -art=3
@dave_cox@	-person=23
@white_sands,_new_mexico@	-location=32
@the_railway_children@	-art=114 -person=8 -organization=1
@mack@	-organization=47 -person=44 -location=4
@alexandru_ioan_cuza@	-person=124 -location=1
@peachland@	-location=22
@joe_armstrong@	-person=35
@neal_mcdonough@	-person=100
@jeonbuk_hyundai_motors@	-organization=347
@priority_records@	-organization=192
@ruined@	-art=24
@greg_osby@	-person=88
@marrickville@	-location=29 -event=2 -organization=1
@greenwich_peninsula@	-location=54
@university_medical_center_hamburg-eppendorf@	-location=25
@samuel_ramey@	-person=94
@aporodes_floralis@	-living_thing=23
@japan_association_of_athletics_federations@	-organization=25
@maureen_dowd@	-person=68
@new_fairfield,_connecticut@	-location=25
@sampaguita_pictures@	-organization=118
@american_dental_association@	-organization=151
@san_domenico_maggiore@	-location=21
@north-east@	-location=41 -organization=1 -event=1
@sag_harbor@	-location=42 -art=3
@ishigaki@	-location=73
@anger@	-medicine-symptom=20 -art=2 -location=2
@clive_swift@	-person=63
@prey@	-product=51 -art=22 -broadcast_program=11 -person=1
@solomon's_seal@	-living_thing=17 -art=3
@yang_province@	-location=47
@west_point@	-organization=530 -location=399 -art=1 -product=1 -event=1
@bill_wennington@	-person=34
@beyoncé@	-person=1119
@kopassus@	-organization=62
@wight@	-person=31 -location=6
@sr_90@	-location=29
@jean-paul_bourelly@	-person=24
@deportivo_pasto@	-organization=89
@the_face@	-art=192 -broadcast_program=7 -person=2
@paratroopers@	-organization=19 -title=1
@1992@	-event=2303 -art=3 -award=2 -organization=2 -location=1
@weatherspoon_art_museum@	-location=23
@eth_zurich@	-organization=422
@hallasan@	-location=21
@max_euwe@	-person=202
@laal@	-person=17 -language=10
@earl_carroll@	-person=57 -location=1
@canada_east@	-location=501 -organization=8
@ashkenazi_jewish@	-people-ethnicity=41
@condillac@	-person=26
@mike_krzyzewski@	-person=220
@hillbilly@	-people-ethnicity=27 -living_thing=2
@mbb@	-organization=39 -product=24
@troms@	-location=683
@fortuna@	-location=35 -product=4 -organization=2 -broadcast_program=1
@finse@	-location=25
@bækkelagets_sk@	-organization=28
@hans_conried@	-person=117
@bruno_mars_philip_lawrence_ari_levine@	-person=24
@stewart_wallace@	-person=33
@angel_aquino@	-person=46
@ruabon@	-location=148 -organization=1
@kari_byron@	-person=25
@dick_gregory@	-person=107
@oldswinford@	-location=20
@massachusetts's_5th_congressional_district@	-location=32
@kazakh_ssr@	-location=43 -organization=1
@tin@	-chemistry=82 -product=3 -person=1
@little_tony@	-person=18 -art=4
@vicky_the_viking@	-broadcast_program=24 -art=2
@army_staff_college@	-organization=107 -location=1
@rené@	-person=20 -art=14
@sara_watkins@	-person=71 -art=4
@l'allegro@	-art=22
@båstad@	-location=114 -event=18
@creative_artists_agency@	-organization=160
@tom_kitt@	-person=61
@dean_college@	-organization=29 -location=1
@bay_ridge,_brooklyn@	-location=48
@tsx@	-finance-stock_exchange=18 -product=6
@russo-polish_war_(1654–67)@	-event=29
@brisbane_water@	-location=37
@dave_hockaday@	-person=20
@aktobe@	-location=47 -organization=43
@pinky@	-art=30 -broadcast_program=13 -person=2 -body_part=1
@ocean_grove,_new_jersey@	-location=33
@people's_republic_of_the_congo@	-location=47
@worthington@	-location=144 -organization=3 -person=3
@hampshire_second_xi@	-organization=22
@arise@	-art=26 -person=3
@red_cloud@	-person=115 -location=10
@fidelity@	-organization=18 -art=15 -location=2
@csk_vvs_samara@	-organization=26
@royal_marine@	-organization=27 -event=1
@bonnie_hunt@	-person=123
@john_simpson_kirkpatrick@	-person=24
@gossett,_philip@	-person=60
@speed_racer@	-art=69 -broadcast_program=1
@german_colonial_empire@	-location=28
@elluz_peraza@	-person=23
@duke_of_cornwall's_light_infantry@	-organization=115
@27th_infantry_regiment@	-organization=30
@margaret_of_navarre@	-person=22
@best_denki@	-organization=22
@takhar@	-location=20 -organization=1
@bali_ha'i@	-art=24
@podhale@	-location=84
@asian_television_award@	-award=26
@pier_luigi_nervi@	-person=69
@slane@	-location=72 -event=1
@bort-les-orgues@	-location=21
@wawel_castle@	-location=108
@courtney_love@	-person=493
@agriculture_and_agri-food_canada@	-organization=41
@william_s._clark@	-person=31
@tonnerre_yaoundé@	-organization=44
@eurotas@	-god=20 -location=10
@neil@	-person=34 -broadcast_program=2
@satyrid@	-living_thing=58
@pacifica@	-location=61 -organization=37 -art=3
@webber@	-person=17 -location=9
@international_electrotechnical_commission@	-organization=272
@society_of_chemical_industry@	-organization=61
@that_old_feeling@	-art=42
@red_hill@	-location=70 -metropolitan_transit-transit_line=3
@joe_ely@	-person=116
@upside-down_catfish@	-living_thing=203
@toyota_rav4@	-product=45
@sigtrygg_silkbeard@	-person=32
@kujibiki_unbalance@	-broadcast_program=50
@heidi_newfield@	-person=24
@sheila_watt-cloutier@	-person=20
@johnny_kitagawa@	-person=22
@freehold_regional_high_school_district@	-location=27
@bosom_buddies@	-broadcast_program=61
@the_game@	-person=345 -broadcast_program=158 -art=137 -event=22 -product=4 -organization=1
@miss_universe_2007@	-event=97
@sofia@	-location=3491 -person=22 -organization=2 -transit=2 -language=1 -art=1
@vespers@	-art=323 -event=1
@drowning_pool@	-person=182
@virgin_islands@	-location=757 -organization=1
@dischord@	-organization=38
@ouray_county@	-location=33
@fernando_garibay@	-person=57
@sydney_river@	-location=21
@robert_adams@	-person=83
@talk_dirty_to_me@	-art=20
@hebrews@	-people-ethnicity=136 -art=103
@criminal_cases_review_commission@	-organization=56
@clara@	-location=49 -person=43 -organization=6
@kristin_lavransdatter@	-art=36
@chris_ault@	-person=31
@department_of_posts_and_telegraphs@	-title=20 -organization=1
@william_j._donovan@	-person=42
@middle_low_german@	-language=127
@khakassia@	-location=63
@elisabeth_welch@	-person=38
@roland_garros@	-event=164 -location=28
@hawks@	-organization=52 -art=8 -person=4 -living_thing=3
@ny_80@	-location=32
@the_corporation@	-art=63 -person=38 -organization=3
@cazorla@	-location=19 -person=1
@3rd@	-organization=122 -location=48 -event=11 -art=7 -person=5 -title=2
@bramalea_blues@	-organization=74
@skåneland@	-location=22
@hannes_hafstein@	-person=23
@mink@	-living_thing=40 -person=1 -location=1
@aichach@	-location=31
@equus@	-art=171 -living_thing=54 -product=3
@cho_hunhyun@	-person=23
@strzegowo@	-location=30
@angela_james@	-person=23
@moses@	-person=1729 -art=18 -product=5 -broadcast_program=4
@millcreek_township@	-location=52
@the_enid@	-person=55
@siegburg@	-location=91
@wicked_game@	-art=48
@route_139@	-location=39 -metropolitan_transit-transit_line=1
@albany,_georgia@	-location=312
@saints_cyril_and_methodius@	-person=119
@gacka@	-location=20
@cleveland_stokers@	-organization=32
@bosanski_petrovac@	-location=64
@hbc@	-organization=43 -broadcast_network=9 -disease=1
@white_city@	-location=188 -organization=1
@zhoukou@	-location=57
@henley_women's_regatta@	-event=36
@fireball_xl5@	-broadcast_program=65 -art=1
@rio_grande_games@	-person=71
@charlie_higson@	-person=116
@mark_graham@	-person=42
@ourthe@	-location=42 -event=2
@currituck_county@	-location=46
@pies_descalzos@	-art=30
@to_kwa_wan@	-location=39
@dcl@	-education-educational_degree=141 -computer-programming_language=10 -organization=1
@mithra@	-god=106 -person=3
@nanae_takahashi@	-person=64
@zawiercie_county@	-location=148
@johnsburg@	-location=27 -organization=1
@orazio_gentileschi@	-person=59
@pennsylvania_state_line@	-location=72
@robin_clark@	-person=24
@basingstoke@	-location=637 -organization=7
@jellybean_johnson@	-person=25
@tarnobrzeg_county@	-location=60
@pulheim@	-location=31
@stacey_q@	-person=49 -art=1
@falling@	-art=28 -medicine-symptom=6 -event=2 -product=2
@logan_swann@	-person=28
@dovzhenko_film_studios@	-organization=37
@condor_ferries@	-organization=49
@firefox_os@	-product=44
@jaime_murray@	-person=46
@megino-kangalassky_district@	-location=48
@two_gallants@	-person=41 -art=5
@progressive_labour_party@	-organization=44
@shusha@	-location=248 -person=4
@lynn_davies@	-person=29
@1906@	-event=225 -art=2
@folie_à_deux@	-art=34
@state_road_20@	-location=26
@trawler@	-product=119
@stoned@	-art=26 -disease=6 -medicine-drug=3 -product=2 -broadcast_program=2 -medicine-medical_treatment=1
@grafton_bridge@	-location=24
@paul_provenza@	-person=44
@terrier@	-living_thing=27 -art=6
@county_monaghan@	-location=396
@dad's_army@	-broadcast_program=512 -art=6 -organization=1
@pnp@	-organization=56
@benazir_bhutto_international_airport@	-location=42
@montreal_impact@	-organization=666
@a38@	-location=218
@domenico_scarlatti@	-person=222
@qatar_football_association@	-organization=25
@gemas@	-location=39 -event=6
@alpine,_new_jersey@	-location=25
@p@	-finance-currency=60 -art=56 -chemistry=36 -title=32 -location=10 -product=9 -person=9 -organization=3 -body_part=3 -medicine-drug=2 -biology=2 -computer-programming_language=1 -award=1
@paranormal_activity_2@	-art=23
@1968@	-event=1254 -art=4 -organization=1 -location=1
@jaleel_white@	-person=81
@cornelis@	-person=35 -art=4 -location=1
@ivorian_civil_war@	-event=81
@de_morgan_medal@	-award=24
@saavedra@	-location=26 -person=2
@local_elections@	-event=67 -location=1
@the_parachute_regiment@	-organization=74
@diana_hamilton@	-person=20
@vijay_antony@	-person=76
@mda@	-medicine-drug=30 -organization=23 -computer-programming_language=8
@matrix@	-art=52 -broadcast_program=6 -person=5 -product=5 -location=1
@innsbruck@	-location=2222 -organization=27 -event=3 -art=1
@sarah_padden@	-person=34
@agustawestland_aw139@	-product=53
@lyman_hall@	-person=37 -organization=2
@nick_punto@	-person=61
@autoroute_15@	-location=47
@abu_qir@	-location=25
@željezničar@	-organization=72
@pilot_point@	-location=23 -organization=1
@littoral_combat_ship@	-product=21
@haseena_moin@	-person=31
@frank_leslie@	-person=25
@inside_sport@	-art=18 -broadcast_program=6
@chemlab@	-person=48
@oh!_you_pretty_things@	-art=20
@mca@	-organization=486 -person=6 -title=1 -education-educational_degree=1 -chemistry=1
@vengeance_unlimited@	-broadcast_program=30
@winterthur@	-location=489 -organization=19 -person=1
@season_eight@	-art=19 -event=4
@chief_secretary@	-organization=18 -title=17
@mobilicity@	-organization=28
@natshinnaung@	-person=21
@pope_alexander_iv@	-person=137
@the_night_has_a_thousand_eyes@	-art=30 -person=1
@tony_david@	-person=30
@dalia_itzik@	-person=31
@life_on_mars@	-broadcast_program=299 -art=2
@rowland@	-location=18 -person=10
@lipljan@	-location=38
@upper_peninsula_of_michigan@	-location=216
@kid_'n_play@	-person=51 -broadcast_program=7
@mont-tremblant@	-location=45
@peter_haining@	-person=35
@silver_meteor@	-metropolitan_transit-transit_line=75
@arema_cronus@	-organization=35
@hong_kong_stadium@	-location=124
@mcdonald_county@	-location=46
@tufnell_park@	-location=59 -organization=2
@penobscot_bay@	-location=153 -event=1
@hush@	-art=85 -organization=2 -event=1
@kayah@	-person=35 -location=5 -people-ethnicity=2
@1978_asian_games@	-event=47
@martin_yates@	-person=25
@apostolic@	-religion-religion=14 -event=13 -organization=10
@livingstone@	-location=112 -person=26 -organization=2 -art=1
@darwin's_finches@	-living_thing=45
@poland_spring@	-food=22 -location=3
@headline_news@	-art=12 -broadcast_network=11
@ljuba_tadić@	-person=24
@brill_publishers@	-organization=103
@george_adams@	-person=121
@whatever_you_want@	-art=37
@steve_prescott@	-person=73
@salem,_new_hampshire@	-location=88
@instone_air_line@	-organization=31
@islandia@	-location=17 -art=9
@khotyn@	-location=56 -event=4
@ypres_salient@	-location=109 -event=1
@ljig@	-location=36
@route_6@	-location=67 -metropolitan_transit-transit_line=9
@gruff_rhys@	-person=141
@david_becker@	-person=21
@sinclair@	-organization=44 -person=11 -location=6
@nebraska_wesleyan_university@	-organization=93
@mark_zuckerberg@	-person=210
@joshua@	-person=385 -art=20 -location=4 -event=1
@the_clock@	-art=29 -product=2
@campari@	-food=58 -person=1 -organization=1
@kadhimiya@	-location=35
@jeanne_mas@	-person=28 -art=1
@palmas@	-location=43 -organization=6
@agrius_convolvuli@	-living_thing=82
@sunburn@	-broadcast_program=24 -art=22 -disease=9
@dark_water@	-art=38 -broadcast_program=1
@junkyard@	-person=14 -art=9
@population_council@	-organization=54
@robson@	-location=16 -person=14
@bonython@	-location=21 -person=4
@nippon_cultural_broadcasting@	-organization=43
@ramayana@	-art=1406 -broadcast_program=5
@institute_for_war_and_peace_reporting@	-organization=27
@churubusco@	-event=60 -location=34 -organization=2
@hollywood_canteen@	-organization=32 -art=14
@chrysanthemum@	-living_thing=85 -art=1 -food=1 -product=1
@jutland_peninsula@	-location=45
@loie_fuller@	-person=43
@john_woods@	-person=23
@pepe_oriola@	-person=53
@landless_workers'_movement@	-organization=49
@delray@	-location=22 -product=8
@gorakhpur@	-location=357
@helsinki_slang@	-language=23
@hangar_18@	-art=28 -person=6 -location=1
@southern_command@	-organization=153
@tokorozawa,_saitama@	-location=64
@secretariat@	-art=35 -organization=20 -location=4 -title=2
@elsa_beskow@	-person=25
@spiked@	-internet-website=33
@london_road@	-location=82 -art=13
@dorothy_kilgallen@	-person=62
@magny-cours@	-location=38 -event=5
@black_'n_blue@	-person=39 -art=10
@network@	-art=143 -broadcast_network=84 -organization=9 -broadcast_program=2 -location=1 -product=1
@earl_of_seaforth@	-title=21 -person=3
@twitch@	-internet-website=25 -art=12 -medicine-symptom=2
@john_cipollina@	-person=80
@aruna_irani@	-person=244
@goslar@	-location=256
@fabricio_oberto@	-person=34
@munsee@	-language=20 -people-ethnicity=5
@mike_fraser@	-person=83
@andré_ribeiro@	-person=21
@the_grifters@	-art=60 -person=14
@chris_willis@	-person=77
@massa@	-location=117 -person=16 -language=1
@governing_body@	-title=44 -organization=3
@neuroptera@	-living_thing=76
@collage@	-person=15 -art=8
@john_sinclair@	-person=108 -art=1
@roosevelt@	-person=232 -location=89 -organization=19 -product=1
@phil_vickery@	-person=26
@sultan_bin_mohamed_al-qasimi@	-person=31
@seamus_twomey@	-person=27
@phyllonorycter_populifoliella@	-living_thing=28
@feltrinelli@	-organization=49 -person=2
@henry_selick@	-person=55
@nicholas_thorburn@	-person=28
@l-3_communications@	-organization=92
@simha_varman_ii@	-person=22
@celebrity_scissorhands@	-broadcast_program=36
@the_love_of_siam@	-art=23
@mr._mcmahon@	-person=34
@batak@	-people-ethnicity=39 -location=34 -language=1
@hartmann@	-person=18 -organization=15
@castaway@	-art=26 -broadcast_program=8 -location=1
@peter_falk@	-person=337
@connie_wisniewski@	-person=34
@marissa_mayer@	-person=53
@bf_109@	-product=50
@akosombo@	-location=22
@atm@	-organization=41 -biology=9 -art=2 -person=1
@texcoco@	-location=119
@jeff_bridges@	-person=544 -art=3
@james_storm@	-person=242
@felidae@	-living_thing=273 -art=25
@gitane@	-organization=19 -art=3
@michilimackinac@	-location=63
@rer_line_c@	-metropolitan_transit-transit_line=46
@alessandro_gassman@	-person=36
@lorraine@	-location=2396 -broadcast_program=88 -organization=10 -product=9 -art=8 -person=7 -event=3
@treaty_of_hudaybiyyah@	-event=24
@bunting@	-living_thing=18 -location=2
@mark_rylance@	-person=122
@pim_fortuyn_list@	-organization=55
@australian_associated_press@	-organization=44
@england_and_wales@	-location=1342 -organization=5
@2011_super_rugby_season@	-event=80
@alfred-maurice_de_zayas@	-person=27
@the_exploited@	-person=145
@hepatitis_b@	-disease=141 -medicine-drug=3 -living_thing=3
@san_fernando_del_valle_de_catamarca@	-location=46
@priory@	-location=34 -organization=6
@diocese_of_durham@	-location=33
@marius_von_mayenburg@	-person=22
@french_navy@	-organization=1824 -location=1
@saint-georges@	-location=54 -person=2
@selbach_mac_ferchair@	-person=33
@robin_uthappa@	-person=45
@posey@	-location=24 -person=9 -event=1
@under_siege@	-art=63 -event=24 -product=4
@danny_jones@	-person=47 -art=1
@spanish_congress_of_deputies@	-organization=132
@the_dictator@	-art=53 -person=1
@e-reader@	-product=32 -location=6
@bayer_05_uerdingen@	-organization=23
@the_butterfly_effect@	-art=80 -person=39
@the_prelude@	-art=57 -person=1
@1968_cannes_film_festival@	-event=30
@lučko@	-organization=14 -location=10
@llanberis@	-location=112 -organization=6
@alp@	-organization=206 -location=10
@tennessee_performing_arts_center@	-organization=21
@lord_carrington@	-person=85 -title=3
@germanic@	-people-ethnicity=611 -location=15 -language=12 -product=3
@north_central_college@	-organization=69
@ben_myers@	-person=20
@pingtung@	-location=22
@belmont,_north_carolina@	-location=27
@claude_bernard@	-person=95 -location=4
@austronesian@	-people-ethnicity=29 -language=2
@simone_corsi@	-person=21
@konstantinos_tsatsos@	-person=23
@bad,_bad_leroy_brown@	-art=29
@u.s._route_59@	-location=20
@opole_county@	-location=213
@temburong_district@	-location=25
@the_buddy_holly_story@	-art=73
@frank_merriam@	-person=39
@cirrus_airlines@	-organization=26
@mitsubishi_ki-21@	-product=31
@muscle@	-broadcast_program=12 -body_part=10
@brera@	-location=29 -product=7
@bertelsmann@	-organization=204
@illinois_house_of_representatives@	-organization=596
@glen_mason@	-person=59
@oxenholme@	-location=23
@michael_kopsa@	-person=27
@odawara@	-location=105 -event=5 -location=1
@sydney_film_festival@	-event=175
@bloods@	-organization=142 -person=2
@bazoft_rural_district@	-location=65
@glendale@	-location=264 -event=29 -organization=4
@ripuarian@	-language=36 -people-ethnicity=3
@william_russ@	-person=54
@moscow_kremlin@	-location=294 -art=1
@sergei_bondarchuk@	-person=121
@nai@	-product=9 -chemistry=5 -language=3 -organization=2 -location=2 -art=1
@gakushuin_university@	-organization=51
@the_challenge@	-broadcast_program=32 -art=19
@carolyn_peck@	-person=20
@cloudy_with_a_chance_of_meatballs@	-art=94 -product=1
@hipólito_yrigoyen@	-person=172 -location=2
@national_football_league@	-organization=18407 -event=336 -broadcast_program=14
@wightlink@	-organization=51
@sicko@	-art=60 -location=1 -person=1
@university_of_valle@	-organization=29
@never_too_late@	-art=27
@gerard_kennedy@	-person=120
@gulf_of_bothnia@	-location=267
@faye_white@	-person=24
@gopro@	-organization=47
@hikaru_utada@	-person=175 -art=1
@vevo@	-internet-website=471
@leslie_howard@	-person=296
@rancho_mirage,_california@	-location=154
@north_zone@	-location=91
@orleans@	-location=259 -person=56 -broadcast_program=11 -event=2
@keuka_college@	-organization=34
@howard_cruse@	-person=41
@coolidge@	-person=46 -location=33 -organization=2
@washington_hunt@	-person=24
@jeff_flake@	-person=58
@kevin_kern@	-person=24
@westlake,_ohio@	-location=34
@typhoid_mary@	-person=28
@golden_rainbow@	-art=15 -broadcast_program=11
@ebeltoft@	-location=49
@condor@	-organization=44 -living_thing=27 -product=6 -person=1 -event=1
@jung@	-person=60 -organization=7 -art=3 -location=2
@tandi_wright@	-person=30
@michael_ball@	-person=219 -art=1
@algonquin_college@	-organization=105
@all_in_the_family@	-broadcast_program=651 -art=5
@vox@	-organization=141 -broadcast_network=56 -art=31 -internet-website=7 -product=2
@gary_gianni@	-person=20
@jülich@	-location=204 -organization=1 -person=1
@kiddy_girl-and@	-broadcast_program=28
@asha_parekh@	-person=147
@kingston,_tennessee@	-location=20
@strontian@	-location=25
@john_hallam@	-person=27
@susan_cowsill@	-person=31
@yonsei_university@	-organization=285
@meuse_river@	-location=21
@covilhã@	-location=100 -organization=5
@std@	-disease=78 -education-educational_degree=10 -organization=1
@guthrie@	-location=111 -person=18 -organization=2
@not_that_kind@	-art=25
@south_bank@	-location=42 -organization=31
@levi@	-location=19 -person=11
@good@	-art=21 -location=9 -person=2 -god=1 -organization=1
@chaenopsid_blenny@	-living_thing=84
@shout_at_the_devil@	-art=36
@queen_sonja@	-person=30
@louis_j._gasnier@	-person=36
@kate_and_anna_mcgarrigle@	-person=114 -art=5
@třebíč_district@	-location=161
@mark_lane@	-person=47 -location=10
@michigan_city@	-location=113 -organization=2
@lyne@	-location=36 -person=4 -event=2
@sputnik_1@	-product=196
@sabiha_gökçen@	-person=26 -location=2
@suwałki_county@	-location=349
@franklin_d._roosevelt@	-person=4125 -location=8 -product=3 -organization=1
@bing_crosby@	-person=2078 -art=1
@sos_children's_villages@	-organization=78
@hit@	-art=7 -location=6 -organization=5 -event=2
@audi_quattro@	-product=75
@stary_sącz@	-location=48
@alan_tang@	-person=21
@frescobaldi@	-person=24 -product=2
@statesman_journal@	-art=28
@barrie@	-location=311 -person=10 -organization=2
@va_shiva_ayyadurai@	-person=20
@sunnmørsalpene@	-location=20
@jacksonville_suns@	-organization=196
@terry_stotts@	-person=22
@erik_davis@	-person=23
@kamehameha_ii@	-person=87
@nicolás_de_piérola@	-person=34 -location=1
@veerappa_moily@	-person=31
@cudahy@	-location=45 -organization=1
@dallas_rangers@	-organization=26 -event=1
@capita@	-organization=28
@darrell_arthur@	-person=35
@bill_gates@	-person=805
@i-495@	-location=113
@arundel_high_school@	-organization=22
@leribe_district@	-location=30
@shahi_rural_district@	-location=48
@kew_gardens,_queens@	-location=22
@sèvres@	-location=171 -organization=27
@detour@	-art=19 -location=3
@1919–20@	-event=27
@the_specialist@	-art=38
@nigel@	-location=20 -person=19 -art=1
@spectrum@	-location=60 -art=58 -person=46 -broadcast-tv_channel=13 -organization=7 -award=3 -product=2
@understanding@	-art=16 -broadcast_program=5
@vestre_gravlund@	-location=73
@svenskøya@	-location=21
@dracut@	-location=39
@kevin_young@	-person=37
@środa_wielkopolska_county@	-location=197
@united_provinces_of_the_río_de_la_plata@	-location=120
@chaldea@	-location=201
@canton_of_neuchâtel@	-location=47
@maelor@	-location=23 -organization=1
@wwe_2k14@	-product=27
@james_kirkup@	-person=54
@prsd@	-organization=77
@all_about_me@	-broadcast_program=23
@vernon_maxwell@	-person=25
@jilu@	-location=20 -language=1
@toropetsky_district@	-location=41
@shigeru_yoshida@	-person=103
@scombridae@	-living_thing=65
@food_city_500@	-event=68 -location=1
@rita_grande@	-person=53
@deutsche_bahn_ag@	-organization=33
@biophysical_society@	-organization=43
@archie_roach@	-person=88
@new_york_state_agricultural_experiment_station@	-location=33
@soul_music@	-art=32
@british_institution@	-organization=237
@conference@	-organization=31 -event=16 -internet-website=1
@iapetus@	-location=57 -god=26
@człopa@	-location=28
@ney@	-person=37 -product=36 -location=8
@the_wacky_world_of_tex_avery@	-broadcast_program=47
@úrvalsdeild@	-organization=41
@slc-2w@	-location=59
@smiling_faces_sometimes@	-art=26
@pink_cadillac@	-art=26
@robert_harley,_1st_earl_of_oxford_and_earl_mortimer@	-person=20
@woodward_county@	-location=22
@cross_canadian_ragweed@	-person=68 -art=2
@i_kissed_a_girl@	-art=105
@spätzle@	-food=22
@bradley_kincaid@	-person=20
@huntsville_channel_cats@	-organization=30
@storm_stories@	-broadcast_program=25
@danaus_chrysippus@	-living_thing=34
@cook_islands_national_football_team@	-organization=35
@john_cobb@	-person=32
@petit@	-person=25 -location=3
@fort_york@	-location=65 -event=1
@adil_omar@	-person=40
@david_gans@	-person=41
@sm_supermalls@	-organization=37
@shoko_nakagawa@	-person=45
@welsh-language@	-language=36 -art=1
@joop_van_den_ende@	-person=40
@angelika_kirchschlager@	-person=25
@štrbské_pleso@	-location=54
@mohamed_ould_abdel_aziz@	-person=55
@science_museum_of_virginia@	-location=24
@uzziah@	-person=28
@atomic_bombings_of_hiroshima_and_nagasaki@	-event=84
@martin_klebba@	-person=25
@bandar_abbas@	-location=148
@eduardo_risso@	-person=50
@order_of_the_garter@	-title=527
@ssx_on_tour@	-product=26
@member_of_the_house_of_assembly@	-organization=31
@indian_river_county@	-location=66
@john_hawkshaw@	-person=35
@ned_kelly_awards@	-award=56
@robert_e._wood@	-person=26
@avon_old_farms@	-organization=32
@1._hfk_olomouc@	-organization=26
@chrzanów@	-location=129
@real_steel@	-art=65
@radio_otago@	-organization=25
@abc@	-broadcast_network=14478 -organization=337 -broadcast_program=233 -person=205 -art=96 -computer-programming_language=9 -location=7 -event=2 -product=2 -food=1 -medicine-drug=1
@manglerud_star@	-organization=53
@black_volta@	-location=32
@maine_legislature@	-organization=94
@wes_parker@	-person=24
@some_like_it_hot@	-art=190
@j._r._ackerley@	-person=28
@captain_newman,_m.d.@	-art=22
@sburătorul@	-art=37
@guangdong_southern_tigers@	-organization=75
@anna_bonaiuto@	-person=27
@nulji@	-person=42
@btcl@	-organization=21
@city_of_salisbury@	-location=42
@linx@	-person=15 -organization=7
@gryfice_county@	-location=194
@chavara@	-location=20
@hogarth_press@	-organization=75
@courtney_sims@	-person=23
@david_burliuk@	-person=46
@british_society_of_cinematographers@	-organization=50
@agency_for_cultural_affairs@	-organization=111
@armstrong@	-location=143 -organization=57 -person=53 -product=1 -people-ethnicity=1
@david_albelda@	-person=21
@witwatersrand@	-location=187 -organization=9 -event=1
@air_traffic@	-person=25
@kakuei_tanaka@	-person=79
@andrew_roberts@	-person=42
@dubingiai@	-location=19 -event=2
@marquam_bridge@	-location=29
@android_operating_system@	-product=46
@metro_pictures@	-organization=112 -location=1
@evita@	-art=429
@ap@	-art=484 -organization=29 -person=7 -god=3 -product=1 -chemistry=1 -location=1
@queen's_own_royal_west_kent_regiment@	-organization=45
@reparata_and_the_delrons@	-person=21
@heidelbergcement@	-organization=33
@miss_world_2003@	-event=37
@the_man_with_the_golden_arm@	-art=68
@spartanburg_county@	-location=56
@bomberman_jetters@	-broadcast_program=22 -product=3
@sungrebe@	-living_thing=26
@la_puente,_california@	-location=36
@what_about_me?@	-art=20
@bonnyrigg@	-location=75 -organization=1
@1972_american_league_championship_series@	-event=21
@guglielmo_barnabò@	-person=22
@gaines@	-location=21 -person=11 -product=3 -event=3
@fernanda_takai@	-person=25
@begemder@	-location=81
@annaleigh_ashford@	-person=30
@la_salle_academy@	-organization=56
@friedrich_engels@	-person=594
@decaydance_records@	-organization=36
@accuweather@	-organization=76 -broadcast_network=1
@legislative_council_of_upper_canada@	-organization=43
@krasnoborsky_district@	-location=42
@jabbeke@	-location=26
@sir_hyde_parker@	-person=38
@tinto_brass@	-person=108
@diablos_rojos_del_méxico@	-organization=54
@auto_trader@	-art=20 -broadcast_program=1 -internet-website=1
@pauline_marois@	-person=122
@sphl@	-organization=35
@omaha,_nebraska@	-location=2243 -event=2
@king_ping_of_zhou@	-person=26
@maurice_rioli@	-person=34
@trinity_college_library@	-location=14 -organization=6
@fender_stratocaster@	-product=379 -organization=1
@eurovision_song_contest_1965@	-event=31
@u-21@	-organization=63 -product=19 -event=1
@addie_joss@	-person=63
@ileana_ros-lehtinen@	-person=123
@mei_foo_sun_chuen@	-location=23
@erythrae@	-location=40
@bill_nighy@	-person=314
@jacqueline_woodson@	-person=26
@villanova_university_school_of_law@	-organization=42
@the_xx@	-person=138
@druid@	-title=197 -person=2 -product=2 -location=1
@duff_mckagan@	-person=262
@joachim_wtewael@	-person=34
@penygraig@	-location=19 -organization=16
@john_quick@	-person=22
@mark_"barney"_greenway@	-person=31
@harcuvar_mountains@	-location=22
@liu_shan@	-person=159
@nick_kamen@	-person=48
@charles_brackett@	-person=59
@charles_pratt@	-person=63
@nathan_cayless@	-person=47
@caloptilia_azaleella@	-living_thing=22
@ram_aur_shyam@	-art=21
@great_sioux_reservation@	-location=41
@microsoft_press@	-organization=35
@uvalde@	-location=91
@super_bowl_iii@	-event=148
@zindagi_gulzar_hai@	-broadcast_program=24
@hiten@	-product=22
@sky_deutschland@	-organization=53
@balikpapan@	-location=304 -event=33
@olga_rudge@	-person=23
@nin@	-location=42 -art=37 -person=20
@lake_winnebago@	-location=84
@james_judd@	-person=25
@german_forces@	-organization=35 -location=11 -event=3
@nick_d'virgilio@	-person=78
@providence_and_worcester_railroad@	-organization=70
@north_chicago@	-location=33
@live_at_budokan@	-art=20
@edward_wadsworth@	-person=41
@frank_house@	-person=21 -location=1
@londonderry_city@	-location=23
@the_tuskegee_airmen@	-art=32
@changzhou@	-location=239
@moses_ben_jacob_cordovero@	-person=23
@sahiwal_district@	-location=36
@fort_mill,_south_carolina@	-location=57
@celestine_babayaro@	-person=22
@taylor_kitsch@	-person=69
@st_michel_united_fc@	-organization=28
@loíza@	-location=22
@chari_river@	-location=37
@south_thompson_river@	-location=26
@orange_julius@	-location=34
@félix_córdova_dávila@	-person=22
@far_east_shipping_company@	-organization=22
@you_again@	-art=27
@ricardo_lamas@	-person=28
@barnet_f.c.@	-organization=31
@battle_of_port_gibson@	-event=31
@arthur_bliss@	-person=160
@pauline_kael@	-person=300
@park@	-location=100 -person=10 -art=2 -organization=2
@schott@	-person=31 -organization=12
@kensico_cemetery@	-location=74
@brucellosis@	-disease=33
@universidade_federal_de_minas_gerais@	-organization=31
@monroe,_wisconsin@	-location=61
@jean-pierre_papin@	-person=60
@cross_lake@	-location=38
@visva-bharati_university@	-organization=117
@westboro_baptist_church@	-organization=136
@derek_freeman@	-person=21
@wheel_of_fortune@	-broadcast_program=116 -art=8 -product=1
@xavier_school@	-organization=34
@municipality_of_kungota@	-location=20
@benares@	-location=41 -product=1 -person=1
@john_knox@	-person=396
@letychiv@	-location=21
@space_patrol@	-broadcast_program=52 -art=1
@mission_broadcasting@	-organization=101
@wisconsin_historical_society@	-organization=153
@stratego@	-product=27
@lorenzo_romar@	-person=44
@champs-élysées@	-location=297
@sucker_punch@	-art=75 -person=4
@greg_james@	-person=36
@neil_kinnock@	-person=333
@usaa@	-organization=62
@1991–92_season@	-event=84
@sub_city_records@	-organization=20
@hanna_sheehy-skeffington@	-person=25
@2007_afc_asian_cup@	-event=241
@livno@	-location=192
@lohnweiler@	-location=21
@kenneth_haigh@	-person=41
@woodland_township@	-location=44
@the_fleshtones@	-person=80
@fatehgarh@	-location=46
@eagle_talon@	-product=21 -broadcast_program=5
@barbara_kelly@	-person=26
@johanna_beisteiner@	-person=38
@ben_hecht@	-person=240
@international_luge_federation@	-organization=80
@pilchuck_glass_school@	-location=42
@yom-tov_lipmann_heller@	-person=20
@george_zucco@	-person=94
@gabriella_fagundez@	-person=32
@barbara_frum@	-person=44 -broadcast_program=2
@jonathan_sánchez@	-person=41
@elon,_north_carolina@	-location=38
@the_nose@	-art=50
@a_thousand_splendid_suns@	-art=31
@surveyors@	-title=33
@dobrich@	-location=96 -event=5
@mobutu_sese_seko@	-person=241
@pio_laghi@	-person=33
@wilfred_pickles@	-person=33
@pasteur_bizimungu@	-person=25
@terrebonne_parish@	-location=131
@jane_powell@	-person=145
@zhang_he@	-person=88
@arjun_sarja@	-person=73
@south_kensington@	-location=484 -art=3 -organization=2
@jessicka@	-person=51
@north_melbourne_football_club@	-organization=267
@colleen_o'shaughnessey@	-person=37
@tank_johnson@	-person=22
@graham_thorpe@	-person=54
@shōwa_period@	-event=272
@wilshire_boulevard@	-location=228
@slough_trading_estate@	-location=23
@sinsheim@	-location=90 -event=1
@norwegian_trekking_association@	-organization=48
@widuchowa@	-location=20
@duchy_of_mantua@	-location=46
@earl_of_dartmouth@	-title=17 -person=11
@sarah_sze@	-person=27
@klaus_augenthaler@	-person=31
@maya_kopitseva@	-person=304
@frederick_augustus_ii@	-person=47
@shiatzy_chen@	-person=69
@simeon@	-person=87 -time=32 -location=5 -organization=3
@bryan_magee@	-person=23
@hugo_swire@	-person=20
@errinundra_national_park@	-location=27
@james_chaney@	-person=64
@h._robert_horvitz@	-person=24
@justin_winsor@	-person=22
@bartholomew_gosnold@	-person=37
@andrea_bargnani@	-person=174
@pete_rock@	-person=266
@ubisoft@	-person=747
@świnice_warckie@	-location=34
@eulithis_populata@	-living_thing=36
@south_carolina_lowcountry@	-location=30
@saint-chamond,_loire@	-location=23
@bags'_groove@	-art=21
@leith@	-location=949 -event=7 -product=2 -person=1
@ryan_ross@	-person=47
@ahmadabad_district@	-location=71
@cheyenne_frontier_days@	-organization=45
@chaka_demus@	-person=21
@himalia@	-location=21
@columbus_air_force_base@	-location=57
@metronet@	-organization=37
@nicola@	-person=17 -location=15 -art=4 -people-ethnicity=3 -language=2
@latin_war@	-event=34
@celbridge@	-location=100 -organization=21
@three_up,_two_down@	-broadcast_program=21
@elijah@	-art=118 -location=2 -person=1
@tiverton@	-location=75 -organization=4
@jack_lang@	-person=290
@stuart_immonen@	-person=68
@wellington_college@	-organization=102 -location=1
@lindsay_kemp@	-person=36
@alex_holzwarth@	-person=40
@clube_atlético_mineiro@	-organization=77
@saarbrücken@	-location=889 -organization=11
@linnean_society_of_london@	-organization=239
@mesa_airlines@	-organization=68
@4′33″@	-art=35
@krishnam_raju@	-person=85
@rolla,_missouri@	-location=72
@mary_crosby@	-person=37
@richard_frankland@	-person=40
@brisbane_broncos@	-organization=1097
@fc_fredericia@	-organization=42
@sam_boyd_stadium@	-location=104
@jim_inhofe@	-person=77
@southern_arkansas_university@	-organization=72
@gyaincain_norbu@	-person=22
@wallington@	-location=84
@mel_pritchard@	-person=23
@seton_river@	-location=20
@mompha_raschkiella@	-living_thing=27
@lorna_luft@	-person=55
@international_african_institute@	-organization=25
@john_kovalic@	-person=25
@brunssum@	-location=48 -organization=1
@edward_sabine@	-person=55
@junior_eurovision_song_contest_2006@	-event=22
@saeed_ajmal@	-person=53
@architectural_institute_of_japan@	-organization=20
@hoylake@	-location=138
@boron@	-chemistry=33 -location=29 -person=2
@davy_rothbart@	-person=31
@venkatesh_prasad@	-person=27
@charles_xiv_john@	-person=57
@kalatrazan_district@	-location=54
@tomchei_temimim@	-organization=26
@owen_carron@	-person=24
@de_1@	-location=47
@e._franklin_frazier@	-person=21
@amoy@	-location=32 -language=17
@ormeau_road@	-location=24
@gallinule@	-living_thing=145
@portuguese_macau@	-location=24
@chlothar_iii@	-person=35
@freddie_miller@	-person=25
@tamil_nadu_express@	-metropolitan_transit-transit_line=28
@guigang@	-location=31
@palauan@	-language=20
@nicolae_grigorescu@	-person=43 -location=1
@roger_pierre@	-person=23
@namibia_national_rugby_union_team@	-organization=31
@1996_atlanta_olympics@	-event=63
@terry_moore@	-person=115
@nat_hiken@	-person=24
@battleship_potemkin@	-art=62 -product=9
@sony_reader@	-product=24
@caswell@	-location=32
@friedrich_von_ingenohl@	-person=47
@nashwaak_river@	-location=24
@pops_staples@	-person=29
@falerii@	-location=29
@ottoman–habsburg_wars@	-event=39
@robert_zuppke@	-person=30
@leavenworth@	-location=61 -organization=1
@jyothika@	-person=156
@the_temperance_seven@	-person=29
@lawrence_hilton-jacobs@	-person=42
@christopher_middleton@	-person=28
@swain@	-location=29 -person=14
@government_center@	-location=77
@ltm@	-organization=60
@petter_solberg@	-person=129
@evan_ziporyn@	-person=35
@the_woman_in_red@	-art=25
@earl_slick@	-person=95
@university_and_college_union@	-organization=39
@the_impossibles@	-person=26
@gwr@	-organization=240 -product=1
@mini_estadi@	-location=21
@dhani_jones@	-person=27
@sisavang_vong@	-person=40
@persija_jakarta@	-organization=173
@frederick_vii_of_denmark@	-person=61
@jimmy_jones@	-person=114
@gerome_ragni@	-person=69
@eric_weddle@	-person=36
@smart_communications@	-organization=127
@26th_infantry_division@	-organization=49
@dälek@	-person=45
@international_league_of_antiquarian_booksellers@	-organization=25
@gary_wallis@	-person=20
@andrey_sheptytsky@	-person=48
@pasir_gudang@	-location=65
@nicky_campbell@	-person=77
@vestiges_of_the_natural_history_of_creation@	-art=50
@deped@	-organization=32
@itv_play@	-broadcast_network=39
@k-9_and_company@	-broadcast_program=48
@getting_better@	-art=25
@maclean_rogers@	-person=57
@patrick_chamoiseau@	-person=23
@pike_county,_pennsylvania@	-location=55
@san_francisco_general_hospital@	-location=45
@sochi_2014_olympics@	-event=27
@douglas_c-124_globemaster_ii@	-product=37
@chokher_bali@	-art=24
@robert_j._wilke@	-person=40
@bristol_east@	-location=32
@siegfried_wagner@	-person=42
@simchat_torah@	-time=92
@buzz_bissinger@	-person=20
@enrico_villanueva@	-person=54
@here_comes_the_rain_again@	-art=25
@sigcomm_award@	-award=21
@strobilanthes@	-living_thing=20
@naghan_district@	-location=43
@fort_payne@	-location=40 -event=1
@salome_bey@	-person=20
@de_soto_national_forest@	-location=22
@zhukovsky_district@	-location=37
@tucker_carlson@	-person=80
@ein_hod@	-location=29
@zaza_pachulia@	-person=20
@iowa_senate@	-organization=176
@andrew_wiggins@	-person=43
@the_grand@	-broadcast_program=19 -art=16 -location=5
@fc_alania_vladikavkaz@	-organization=242
@western_isles@	-location=41
@henry_vestine@	-person=37
@kingdom_of_imereti@	-location=47
@hajduk@	-organization=20
@cameraman@	-title=21
@carl_ditters_von_dittersdorf@	-person=47
@franz_schreker@	-person=110
@earl_scruggs@	-person=239
@mark_oliver@	-person=25
@il_messaggero@	-art=45 -organization=1
@ferdinand_i_of_león_and_castile@	-person=34
@steven_finn@	-person=34
@agrotis_trux@	-living_thing=30
@vienna_radio_symphony_orchestra@	-person=42
@litchfield_county,_connecticut@	-location=79
@caixa_geral_de_depósitos@	-organization=45
@troy_smith@	-person=105
@rotunda@	-location=47
@dirty_dancing@	-broadcast_program=12 -art=8
@earl_of_anglesey@	-title=19 -person=1
@gunnar_hansen@	-person=41
@air_inter@	-organization=33
@eckington@	-location=45
@the_house_on_sorority_row@	-art=20
@penn_yan,_new_york@	-location=35
@battle_of_preveza@	-event=43
@charles_alexandre_lesueur@	-person=25
@mfi@	-organization=18 -product=1 -title=1
@ss_great_western@	-product=23
@montblanc@	-location=30 -organization=23
@david_remnick@	-person=48
@isobel_lennart@	-person=23
@hoopoe@	-living_thing=56
@lasalle_county,_illinois@	-location=30
@ventura_college@	-organization=42
@enrico_fabris@	-person=31
@kumamoto_castle@	-location=45
@nigerian_bar_association@	-organization=29
@jean-pierre_gorin@	-person=22
@tom_mcgowan@	-person=25
@varsity_arena@	-location=30
@greenwich_village_society_for_historic_preservation@	-organization=29
@rhysling_award@	-award=47
@jean_rosenthal@	-person=25
@mal_whitfield@	-person=26
@municipality_of_divača@	-location=30
@mazz@	-person=27
@matt_d'orazio@	-person=44
@neil_hennessy@	-person=28
@ferdinand_marcos,_jr.@	-person=27
@hope_high_school@	-organization=20
@sarduiyeh_rural_district@	-location=99
@snohomish_county,_washington@	-location=107
@slaughter@	-person=121 -art=7 -location=4 -event=3
@infraero@	-organization=119
@david_octavius_hill@	-person=32
@sterling_sharpe@	-person=80
@the_crow@	-art=73
@coleophora_lithargyrinella@	-living_thing=23
@fast_carrier_task_force@	-organization=134
@pencoed@	-location=39 -organization=1
@gretna@	-organization=257 -location=155
@gaea@	-god=37 -art=1 -organization=1
@perry_lakes_stadium@	-location=53
@henry_hudson_bridge@	-location=24
@bến_tre@	-location=31
@get_him_to_the_greek@	-art=70
@chris_charsley@	-person=20
@alvin_karpis@	-person=58
@drzycim@	-location=23
@olli_mustonen@	-person=22
@united_states_baseball_league@	-organization=25
@new_cross_gate@	-location=24
@pyeongtaek@	-location=74
@here,_my_dear@	-art=34
@family_arena@	-location=20
@president_of_tajikistan@	-title=40
@tom_defalco@	-person=142
@fort_wadsworth@	-location=62
@gmina_strzelce_krajeńskie@	-location=38
@hermann_löns@	-person=35
@national_library_of_poland@	-location=21
@rich_harden@	-person=63
@french_ligue_1@	-organization=21
@3-quinuclidinyl_benzilate@	-medicine-drug=25
@ostiglia@	-location=26
@spanish_colonial_revival@	-organization=126
@zulfikar_ali_bhutto@	-person=404
@secretary_of_state_for_war@	-title=394
@stolen_kisses@	-art=27
@lippe@	-location=135 -person=2
@los_angeles_clippers@	-organization=1212
@1st_pennsylvania_regiment@	-organization=20
@askia_daoud@	-person=38
@liu_yuxi@	-person=21
@prince_william_of_orange@	-person=28
@nancy_walker@	-person=84
@huittinen@	-location=28
@nürburgring@	-event=28
@david_alaba@	-person=32
@korean_national_football_championship@	-event=29
@villy_søvndal@	-person=23
@pontifical_catholic_university_of_chile@	-organization=138
@arthur_wellesley@	-person=157
@dave_rowe@	-person=28
@pepper@	-food=435 -person=70 -living_thing=18 -art=10
@sariwon@	-location=26 -event=2
@south_florida_business_journal@	-art=20 -organization=1
@princess_patricia's_canadian_light_infantry@	-organization=201
@professional@	-organization=46 -title=28 -event=10 -product=4 -location=2 -person=1
@jean-paul_riopelle@	-person=65
@ryan_pore@	-person=24
@grand_prix_tennis_circuit@	-organization=184 -event=1
@lake_superior_state_university@	-organization=102
@rhein-main_air_base@	-location=102
@arijit_singh@	-person=29
@hydro@	-organization=11 -location=5 -person=3 -product=2 -medicine-medical_treatment=1
@rainy_river@	-location=90
@shooting_stars@	-broadcast_program=96 -art=10 -organization=4 -living_thing=2
@jamaica_national_football_team@	-organization=53
@morgan_city,_louisiana@	-location=81
@ikeda@	-location=61 -person=3
@earle_foxe@	-person=63
@uma_bharti@	-person=25
@rio_grande_valley_dorados@	-organization=24
@dirksen_senate_office_building@	-location=25
@bobby_convey@	-person=32
@bbc_south@	-organization=42
@crema@	-location=59 -food=2
@metzneria_aestivella@	-living_thing=32
@sir_john_kerr@	-person=44
@2010_olympics@	-event=44
@one_night_only@	-art=46 -person=44 -event=10 -broadcast_program=1
@presidents_of_the_united_states@	-title=56
@john_notman@	-person=26
@roger_vadim@	-person=157
@national_human_genome_research_institute@	-organization=63
@polesine@	-location=31
@graham-paige@	-organization=34
@graham_eadie@	-person=31
@jack_hibberd@	-person=27
@elizabeth_vargas@	-person=37
@christen_købke@	-person=39
@oakhurst@	-location=40 -person=3
@bad_25@	-art=26
@james_rado@	-person=68
@barry_fitzgerald@	-person=122
@new_york_institute_of_technology@	-organization=192
@battle_of_arnhem@	-event=109
@republic_of_korea_army@	-organization=122
@rmitv@	-broadcast_network=61
@rhine-main_s-bahn@	-transit=88
@religious_science@	-religion-religion=62
@geastrum@	-living_thing=30
@the_pink_panther_2@	-art=27
@estonian_reform_party@	-organization=54
@dino_grandi@	-person=44
@eddie_foy,_jr.@	-person=34
@abdul_aziz_al-hakim@	-person=26
@gus_schilling@	-person=20
@monte_coleman@	-person=20
@cbs_this_morning@	-broadcast_program=190
@vincent_gardenia@	-person=81
@imber@	-location=30 -living_thing=1
@usk@	-location=203 -organization=10 -product=1
@bharath@	-person=86
@gerry_mcnamara@	-person=30
@2005–06_campaign@	-event=33
@river_deep_–_mountain_high@	-art=28
@aldo_fabrizi@	-person=90
@order_of_the_eastern_star@	-organization=68
@corporate@	-art=21 -title=1
@mathias_kiwanuka@	-person=29
@sierra_vista@	-location=38
@francesco_cossiga@	-person=124
@not_another_teen_movie@	-art=109
@pheu_thai_party@	-organization=74
@planned_parenthood_v._casey@	-event=52
@thaya@	-location=42
@d-a-d@	-person=57
@hot_fuss@	-art=32
@louis_garrel@	-person=37
@the_relic@	-art=22
@chasing_vermeer@	-art=22
@edmund_bonner@	-person=56
@pope_martin_i@	-person=48
@escoria@	-person=24
@burlington_county,_new_jersey@	-location=76
@parker_lewis_can't_lose@	-broadcast_program=125
@edward_egan@	-person=42
@wilbur_smith@	-person=110
@alessandro_pier_guidi@	-person=23
@lower_saranac_lake@	-location=26
@longniddry@	-location=32
@ford_consul@	-product=22
@kona_international_airport@	-location=36
@jimmy_cauty@	-person=88
@southend_united@	-organization=1451
@solomon_wilcots@	-person=47
@level_e@	-broadcast_program=30
@newbiggin@	-location=34
@bustos_media@	-organization=27
@water_polo@	-event=58 -organization=1
@sandy_fox@	-person=26
@regionalliga_nord@	-organization=279
@charles_tunnicliffe@	-person=33
@penobscot_expedition@	-event=55
@benny_leonard@	-person=73
@peter_whitehead@	-person=41
@penampang@	-location=29
@montserrado_county@	-location=47
@emily_hughes@	-person=24
@richard_adler@	-person=83
@william_murdoch@	-person=113
@galindo_aznárez_i@	-person=26
@goblin@	-person=71
@théodore_géricault@	-person=129
@get_here@	-art=20
@the_sing-off@	-broadcast_program=94
@richard_brodeur@	-person=37
@philip_treacy@	-person=36
@women@	-organization=27 -person=16 -art=15 -event=7 -product=7 -title=2
@kralupy_nad_vltavou@	-location=29
@andrea_mantegna@	-person=228
@chariton_county@	-location=41
@ubuntu_software_center@	-product=25
@benjamin_thompson@	-person=71
@barry_pederson@	-person=25
@the_authority@	-art=150 -organization=1
@battle_of_patay@	-event=33
@clement_greenberg@	-person=155
@ala_modalaindi@	-art=24
@nikos_liberopoulos@	-person=23
@battle_of_berezina@	-event=27
@right_here,_right_now@	-art=32
@takéo_province@	-location=20
@national_archives@	-organization=156 -location=5
@milt_bernhart@	-person=24
@ieee_medal_of_honor@	-award=60
@sauramoeba@	-living_thing=23
@yuma_county@	-location=86
@beatrice_cenci@	-person=33
@great_glen@	-location=99
@quinnipiac@	-organization=48 -people-ethnicity=34 -location=7
@paul_peschisolido@	-person=49
@indecision@	-person=18 -organization=3 -art=1
@west_boylston@	-location=32
@39th_air_division@	-organization=29
@washingtonville@	-location=35
@abc-paramount@	-organization=23
@adam_everett@	-person=33
@pulp@	-person=427 -product=53 -art=16 -organization=3 -location=1
@john_amos@	-person=72
@metal_forces@	-art=38
@elias_magnus_fries@	-person=215
@communist_party_of_india@	-organization=673
@2010–11@	-event=709 -award=2 -organization=2
@little_dixie@	-location=42
@marie-laure_de_noailles@	-person=23
@roger_e._moore@	-person=56
@kathleen_ferrier@	-person=115
@david_parkin@	-person=36 -broadcast_program=1
@rie_mastenbroek@	-person=20
@herb_pomeroy@	-person=43
@south_bend_tribune@	-art=33
@alexander_alx400@	-product=111
@cerura_vinula@	-living_thing=40
@margaret_i_of_denmark@	-person=75
@the_return_of_the_living_dead@	-art=51
@in_the_midnight_hour@	-art=57
@nagpur@	-location=1160 -title=1
@alan_tudyk@	-person=95
@order_of_merit_of_the_italian_republic@	-title=514
@willis_jackson@	-person=96
@tom_fitzgerald@	-person=25
@pittsburgh_phantoms@	-organization=25
@simmern@	-location=81
@dutch_swing_college_band@	-person=21
@gurdas_maan@	-person=49
@simeon_de_witt@	-person=25
@the_great_muta@	-person=87
@paul_creston@	-person=51
@mel_rojas@	-person=23
@mack_10@	-person=168 -art=2
@niklas_zennström@	-person=22
@hermeric@	-person=55
@aramoana@	-location=22
@zonophone@	-organization=31
@pokuttya@	-location=40
@nagendra_prasad@	-person=23
@longarone@	-location=24
@high_incident@	-broadcast_program=29
@maryland_deathfest@	-event=31
@samina_peerzada@	-person=40
@parry_o'brien@	-person=22
@university_of_virginia@	-organization=3785
@hbs_craeyenhout@	-organization=22
@justin_tucker@	-person=24
@hercules_unchained@	-art=21
@bill_nye_the_science_guy@	-broadcast_program=92 -person=7
@great_teacher_onizuka@	-art=123
@shippen_township@	-location=23
@crystal_chappell@	-person=38
@richmond,_rhode_island@	-location=20
@mário_zagallo@	-person=38
@newtongrange@	-location=31
@raphael@	-person=1276 -art=4
@alan_c._gilmore@	-person=21
@satomi_akesaka@	-person=24
@amadeo_i@	-person=21
@carl_esmond@	-person=47
@woodstock_slammers@	-organization=24
@poltava_oblast@	-location=164
@blekinge_county@	-location=133
@gentoo_linux@	-product=94
@the_people_vs._larry_flynt@	-art=101
@runa_laila@	-person=48
@ai_maeda@	-person=24
@jim_murray@	-person=61
@maureen_stapleton@	-person=163
@sheryl_lee_ralph@	-person=99
@ny_100@	-location=40
@jean-claude_killy@	-person=72
@samsung_electronics@	-organization=282
@gmina_józefów_nad_wisłą@	-location=37
@athletic_park@	-location=32
@melanthiaceae@	-living_thing=40
@2014_summer_youth_olympics@	-event=231
@gateway_community_college@	-organization=31
@douglas_stewart@	-person=30
@deportes_iquique@	-organization=105
@scar@	-art=24
@hippocampus_press@	-organization=21
@rené_of_anjou@	-person=60
@nutrasweet@	-organization=25
@world_outgames@	-event=28
@avengers_disassembled@	-art=34
@esopus,_new_york@	-location=20
@hong_kong_baptist_university@	-organization=133
@czesław_miłosz@	-person=220
@mike_sexton@	-person=30
@oslo_cathedral@	-location=34
@erasmus_d._keyes@	-person=21
@philips_wouwerman@	-person=34
@raf_martlesham_heath@	-location=78
@euan_lloyd@	-person=21
@curtiss_jn-4@	-product=94
@thorold_gosset@	-person=27
@university_of_toronto_faculty_of_medicine@	-organization=22
@viola_keats@	-person=21
@essendon_airport@	-location=66 -person=6
@2009_elections@	-event=276
@yelawolf@	-person=146
@julie_depardieu@	-person=38
@wfmt@	-organization=79
@wu-tang_clan@	-person=778
@auburn,_new_york@	-location=251
@east_prussian_offensive@	-event=83
@famous_artists_school@	-organization=25
@henry_foster@	-person=41
@thiokol@	-organization=63
@wallace_beery@	-person=401
@ferris_state_university@	-organization=159
@myszków_county@	-location=88
@americas@	-location=2486 -organization=4 -product=1 -people-ethnicity=1
@préludes@	-art=20
@canton_of_lucerne@	-location=62
@phillips_county,_arkansas@	-location=29
@delmarva_shorebirds@	-organization=54
@london_charterhouse@	-location=63
@hula_valley@	-location=57
@turkey_national_team@	-organization=20
@reggie_theus@	-person=54
@sangar_rural_district@	-location=27
@ve-day@	-time=20
@depatie-freleng_enterprises@	-organization=132
@2012_summer_olympics_closing_ceremony@	-event=51
@karel_hromádka@	-person=24
@common_reed@	-living_thing=24
@jeff_adrien@	-person=24
@hidalgo_county,_texas@	-location=20
@bulandshahr_district@	-location=33
@daron_hagen@	-person=76
@polk_county,_wisconsin@	-location=33
@ruslan_ponomariov@	-person=67
@shenandoah_river@	-location=140
@toy_industry_association@	-organization=28
@grand_prairie_airhogs@	-organization=26
@sahib_shihab@	-person=60
@ronny_johnsen@	-person=23
@jedi_master@	-religion-religion=32
@ibuprofen@	-medicine-drug=33
@ben_savage@	-person=47
@satoshi_kon@	-person=67
@solvychegodsk@	-location=31
@index@	-art=31 -location=9 -body_part=4 -organization=1
@state_university_of_new_york_at_old_westbury@	-organization=28
@anaheim_ducks@	-organization=999
@palghar@	-location=32
@royal_palace_of_laeken@	-location=23
@ryan_thomas@	-person=67
@ns@	-organization=69 -location=15 -location=10 -product=5 -person=2
@ongentheow@	-person=21
@babur@	-person=483 -product=1
@ali_zeidan@	-person=37
@john_candy@	-person=338
@jiang_yanjiao@	-person=20
@pyrmont_bridge@	-location=22
@chris_snyder@	-person=24
@arctic_winter_games@	-event=39
@alberto_randegger@	-person=30
@charles_bent@	-person=45
@walsenburg@	-location=40
@william_stanley,_6th_earl_of_derby@	-person=40
@glasgow_warriors@	-organization=282
@maria_rudnitskaya@	-person=99
@a_yank_at_oxford@	-art=22
@661@	-location=60
@pentecostal_assemblies_of_canada@	-organization=35
@lasiocampidae@	-living_thing=341
@polyporus@	-living_thing=22
@shockercito@	-person=32
@8th_fighter_squadron@	-organization=20
@1st_special_service_brigade@	-organization=26
@george_nakashima@	-person=30
@busch_gardens_williamsburg@	-location=111
@fergus_falls,_minnesota@	-location=49
@cichlid@	-living_thing=20
@columbia_nashville@	-organization=20
@andrew_fraser@	-person=22
@middle_east_airlines@	-organization=83
@stigmella_glutinosae@	-living_thing=28
@sareyn_county@	-location=32
@hamburg,_new_york@	-location=22
@2001_mediterranean_games@	-event=82
@brannon_braga@	-person=71
@monroe_beardsley@	-person=26
@north_american_beaver@	-living_thing=43
@gmina_wojcieszków@	-location=21
@daoguang_emperor@	-person=145
@susi_susanti@	-person=30
@belgium@	-organization=232 -event=100 -location=33 -person=9 -title=6 -art=1 -people-ethnicity=1
@nk_osijek@	-organization=163
@ken_darby@	-person=57
@alexander_hamilton@	-person=998 -art=1
@city_square@	-location=29
@bickerton@	-location=15 -person=4 -product=1
@black_issues_book_review@	-art=24
@keyshia_cole@	-person=292
@commonwealth_foundation@	-organization=36
@british_motor_holdings@	-organization=31
@solitaire@	-product=26 -art=16 -person=3 -living_thing=1
@an-nasir_yusuf@	-person=22
@usnea@	-living_thing=22
@cro-magnon@	-living_thing=138
@shawnee_national_forest@	-location=65
@super_smash_bros._for_nintendo_3ds_and_wii_u@	-product=59
@iucn_species_survival_commission@	-location=24
@heir_to_the_empire@	-art=27
@lisa_goldstein@	-person=29
@mi_gorda_bella@	-broadcast_program=25
@herbert_blaize@	-person=33
@william_henley@	-person=35
@kisima_music_awards@	-award=20
@the_great_indian_laughter_challenge@	-broadcast_program=42
@sio_2_@	-chemistry=25
@david_nixon@	-person=48
@2012_ncaa_tournament@	-event=80
@michael_schur@	-person=120
@fat_wreck_chords@	-organization=429
@cool_whip@	-food=24
@irish_repertory_theatre@	-location=29
@hollfeld@	-location=22
@herleshausen@	-location=23
@big_kuntry_king@	-person=28
@cork_intermediate_hurling_championship@	-event=94
@kid606@	-person=30
@tony_waddington@	-person=92
@gurmit_singh@	-person=50
@pierre_bensusan@	-person=25
@ventricle@	-body_part=93
@bhandarkar_oriental_research_institute@	-organization=29
@game_players@	-art=31
@catalan_company@	-organization=87
@will_witherspoon@	-person=23
@david_mackenzie@	-person=46
@thomas_cahill@	-person=21
@kočevje@	-location=60
@luigi_arditi@	-person=28
@enderlein@	-person=59
@accipitridae@	-living_thing=250
@chris_nilan@	-person=27
@sega_game_gear@	-product=224
@eddie_brennan@	-person=38
@jim_lawson@	-person=20
@christian_eriksen@	-person=29
@onychophora@	-living_thing=28
@murrumbidgee@	-location=108
@care_quality_commission@	-organization=124
@stephanie_zacharek@	-person=24
@don't_be_cruel@	-art=91
@mccain_stadium@	-location=20
@fionnula_flanagan@	-person=92
@ludwig_stössel@	-person=42
@jean_beauvoir@	-person=33
@agustín_gamarra@	-person=42
@kyōbashi@	-location=20
@eddie_sachs@	-person=36
@daily_press@	-art=32
@old_joy@	-art=20
@pakalitha_mosisili@	-person=32
@the_chronicles_of_prydain@	-art=34
@avan_jogia@	-person=33
@land_of_talk@	-person=29
@kacey_ainsworth@	-person=48
@cody_votolato@	-person=26
@memorial_high_school@	-organization=76
@grizzly_bear@	-living_thing=63
@guru_granth_sahib@	-art=410
@gilpin_county,_colorado@	-location=25
@the_baader_meinhof_complex@	-art=22
@e._f._bleiler@	-person=40
@henry_steele_commager@	-person=43
@lewis_j._stadlen@	-person=36
@friends_in_low_places@	-art=26
@jimmy_duncan@	-person=25
@i_wanna_rock@	-art=39
@lawrie_johnson@	-person=24
@olaf_ii_of_norway@	-person=78
@cao_hong@	-person=30
@insurgency_in_jammu_and_kashmir@	-event=21
@moores_school_of_music@	-organization=24
@kuskokwim_river@	-location=63
@roy_black@	-person=44
@us_421@	-location=36
@emi_music_publishing@	-organization=99
@elsternwick@	-location=47
@intersil@	-organization=40
@richmond_kickers@	-organization=405
@kamieniec@	-location=38
@new_york_world-telegram@	-art=80
@turbografx-cd@	-product=23
@martin_landau@	-person=305
@corynebacterium@	-living_thing=22
@john_l._hall@	-person=24 -product=1
@kahil_el'zabar@	-person=20
@alex_parks@	-person=48
@wazirabad@	-location=84
@silkstone@	-location=34
@alex_de_angelis@	-person=28
@kramsk@	-location=27
@norman_tindale@	-person=35
@1981_provincial_election@	-event=77
@order_of_the_most_holy_annunciation@	-title=59
@kawasaki_heavy_industries@	-organization=199
@tommy_rettig@	-person=48
@khalifa_bin_zayed_al_nahyan@	-person=80
@patricia_wettig@	-person=65
@apocynaceae@	-living_thing=450
@whangarei@	-location=350
@nrhp@	-organization=151
@hypericum_perforatum@	-living_thing=46
@boston_globe@	-art=42 -location=1
@malpensa_airport@	-location=112
@peyote@	-living_thing=39
@kbp_instrument_design_bureau@	-organization=29
@judson_university@	-organization=23
@pius_xii@	-person=40
@bryanne_stewart@	-person=20
@saab_900@	-product=54
@stalinist_architecture@	-location=73
@mark_goodman@	-person=23
@polish_national_football_team@	-organization=23
@march_6@	-time=273
@ayacucho_region@	-location=101
@ocean_parkway@	-location=81
@edu_lobo@	-person=56
@jet@	-art=154 -organization=33 -location=31 -person=18 -product=5
@frank_tashlin@	-person=117
@ministry_of_foreign_affairs_of_the_people's_republic_of_china@	-organization=26
@bizzy_bone@	-person=129
@national_park_foundation@	-organization=39
@1979_fifa_world_youth_championship@	-event=58
@pragati_maidan@	-location=53
@politika@	-art=103 -location=1
@adventures_of_huckleberry_finn@	-art=150 -person=1
@champ_de_mars@	-location=98
@cedars-sinai_medical_center@	-location=262
@ross_kemp@	-person=162
@futaba@	-organization=39 -location=20 -internet-website=2
@department_of_state@	-organization=213
@mike_ricci@	-person=41
@orlando_brown@	-person=55
@daniel_radcliffe@	-person=311
@jermaine_o'neal@	-person=149
@theme_song@	-art=38 -broadcast_program=3 -organization=2
@limavady@	-location=152 -organization=2
@jonathan_ansell@	-person=28
@lytchett_matravers@	-location=25
@46th@	-organization=17 -location=7 -event=2
@white_blood_cell@	-body_part=21
@virginia_house_of_delegates@	-organization=809
@crocodylomorph@	-living_thing=43
@porto_ercole@	-location=27
@portland_pirates@	-organization=341
@sun_bin@	-person=39
@lech@	-location=74 -person=7 -event=2 -people-ethnicity=1
@velocity_girl@	-person=29 -art=1
@pierre_lescot@	-person=26
@sasebo,_japan@	-location=22
@darmian_county@	-location=150
@roddy_doyle@	-person=122
@bhera@	-location=52
@olszyna@	-location=20
@kyle_richards@	-person=40 -broadcast_program=1
@bran@	-food=11 -person=8 -location=4 -art=1
@ontario_general_election,_1999@	-event=27
@doseone@	-person=61
@leonardo_tavares@	-person=38
@madeleine_west@	-person=36
@district_of_aydın@	-location=56
@woodstock,_georgia@	-location=36
@jérôme_le_banner@	-person=46
@hooge@	-person=23 -location=11
@jiyuan@	-location=26 -product=2
@amerasian@	-people-ethnicity=36 -art=1
@ophioglossaceae@	-living_thing=22
@mike_heron@	-person=58
@larry_flynt@	-person=146
@mike_compton@	-person=30
@florida_marlins@	-organization=145 -event=51
@san_javier@	-location=62
@irish_museum_of_modern_art@	-location=113
@western_hemisphere@	-location=679 -organization=1
@historical_society_of_pennsylvania@	-organization=206
@billy_butlin@	-person=44
@labrador_current@	-location=35
@golden_cockerel_press@	-organization=28
@levadia_tallinn@	-organization=34
@victoria_and_albert_museum@	-location=1479
@ukrainian_premier_league@	-organization=1135 -event=1
@peter_wheeler@	-person=30 -organization=1
@blue_devils_drum_and_bugle_corps@	-person=23
@amaury_sport_organisation@	-organization=48
@wing_commander@	-title=171 -product=73 -art=18 -award=1
@austin_currie@	-person=47
@richard_yates@	-person=79 -art=6
@keweenaw_peninsula@	-location=141
@renzo_arbore@	-person=35
@1874@	-event=108
@mhsaa@	-organization=52
@ramillies@	-event=33 -product=13 -location=4
@taos_society_of_artists@	-organization=50
@dyker_heights@	-location=20
@eurogamer@	-internet-website=544
@borstal_boy@	-art=34
@yasuaki_kurata@	-person=29
@battle_of_pliska@	-event=22
@richard_rhodes@	-person=54
@katina_paxinou@	-person=53
@chief_minister_of_anguilla@	-title=54
@h._h._franklin_manufacturing_company@	-organization=38
@april_in_paris@	-art=79
@geary_boulevard@	-location=23
@griffin_bell@	-person=35
@fiba_under-21_world_championship@	-event=38
@1903@	-event=102 -organization=2 -product=1
@daniel_moore@	-person=26
@alipurduar@	-location=57
@ted_(conference)@	-event=33
@ulvik@	-location=56
@um_só_coração@	-broadcast_program=22
@santa_coloma@	-location=23 -organization=11
@romanian_footballer_of_the_year@	-award=22
@archie_bleyer@	-person=60
@episcopal_diocese_of_connecticut@	-location=20
@rita_hayworth_and_shawshank_redemption@	-art=20
@george_stephenson@	-person=349 -organization=3
@john_duddy@	-person=31
@lane@	-location=43 -person=20 -organization=2
@rbc@	-organization=26 -body_part=6
@izumo@	-location=86
@the_black_prince@	-art=22 -person=14
@gravity's_rainbow@	-art=140
@jerome_taylor@	-person=27
@tuva@	-location=242 -language=2
@long_beach_branch@	-metropolitan_transit-transit_line=21
@7_up@	-food=103
@badgers@	-organization=36 -living_thing=5
@ria@	-organization=21 -location=1 -person=1
@ozzy@	-person=36
@when_you_walk_in_the_room@	-art=24
@the_first_48@	-broadcast_program=29
@cesare_rubini@	-person=30
@guatemalan_republican_front@	-organization=21
@rostam_county@	-location=205
@riley_county,_kansas@	-location=22
@pci@	-organization=37 -medicine-medical_treatment=3 -chemistry=1
@priya_gill@	-person=25
@cape_lambert@	-location=20
@spielberg@	-person=29 -location=15 -event=1
@dejan_stojanović@	-person=21
@north_paravur@	-location=57
@andrew_flintoff@	-person=332
@medina-sidonia@	-location=28
@audrey_hepburn@	-person=648
@plastic_surgery@	-education-educational_degree=56 -art=1
@thomas_keneally@	-person=114
@the_good_person_of_szechwan@	-art=28
@galway-mayo_institute_of_technology@	-organization=27
@courtice_pounds@	-person=55
@fernando_meligeni@	-person=57
@george_giffen@	-person=63
@suny_downstate_medical_center@	-organization=41
@jump_ultimate_stars@	-product=56
@wnyw@	-person=219
@st._margarets_bay@	-location=21
@peenestrom@	-location=30
@grenada_united_labour_party@	-organization=27
@stuart_gordon@	-person=103
@ferdinand_bol@	-person=41 -location=1
@molino_del_rey@	-event=27
@glenn@	-location=41 -person=24 -living_thing=3 -organization=1
@journal_of_music_theory@	-art=27
@godfrey_i@	-person=43
@fractured@	-disease=13 -person=10 -art=5
@crimea@	-event=34 -location=17 -people-ethnicity=1
@the_university@	-organization=25
@revelstoke@	-location=108 -title=1
@maximumrocknroll@	-art=65
@joseph_broussard@	-person=36
@moshi_moshi_records@	-organization=55
@martellus_bennett@	-person=31
@rick_wagoner@	-person=26
@picton@	-location=110 -person=5 -organization=1
@gregory_gaye@	-person=33
@decipher,_inc.@	-organization=53
@situation@	-art=24 -event=2
@stephen_o'neill@	-person=27
@government_of_puerto_rico@	-organization=38
@aspendos@	-location=29
@canterbury's_law@	-broadcast_program=23
@kōhaku_uta_gassen@	-broadcast_program=146
@komarr@	-art=22
@parthenon_huxley@	-person=20
@the_poet@	-art=16 -person=4
@klyazma_river@	-location=37
@fc_tekstilshchik_ivanovo@	-organization=69
@henry_ii,_duke_of_brabant@	-person=30
@aristolochia@	-living_thing=72
@boss_engira_bhaskaran@	-art=36
@listeria_monocytogenes@	-living_thing=81
@sergio_ramos@	-person=93
@jusepe_de_ribera@	-person=106
@the_smurfs@	-art=63 -broadcast_program=46
@jump_super_stars@	-product=40
@milton_cross@	-person=21
@thomas_belsham@	-person=43
@maine_de_biran@	-person=21
@émile_gaboriau@	-person=30
@london_2012_olympics@	-event=46
@farrer_park@	-location=26
@kate_bornstein@	-person=29
@lewisporte@	-location=20
@groovin'@	-art=45
@st_john's_college,_durham@	-organization=38
@don_gehman@	-person=40
@nick_denton@	-person=21
@barry_county@	-location=169
@secretary_of_state_for_foreign_and_commonwealth_affairs@	-title=196
@gemini_7@	-event=56
@cwmafan@	-location=22
@charles_albert@	-person=20
@gibbsboro@	-location=22
@kelefa_sanneh@	-person=32
@sequim,_washington@	-location=34
@arjun_appadurai@	-person=31
@minister_of_natural_resources@	-title=36 -organization=11
@amador_valley_high_school@	-organization=24
@orchestra_victoria@	-person=23
@curtis_publishing_company@	-organization=56
@2011–12_ncaa_division_i_men's_basketball_season@	-event=165
@sayeret_matkal@	-organization=134
@capivara_river@	-location=26
@nonzee_nimibutr@	-person=33
@konservatorium_wien@	-organization=21
@victor_delorenzo@	-person=37
@nguyễn_chánh_thi@	-person=26
@the_boy_with_green_hair@	-art=21
@crater_lake@	-location=120
@william_joyce@	-person=143
@georges-andré_chevallaz@	-person=20
@reginald_maudling@	-person=84
@ormsby_m._mitchel@	-person=24
@stephen_silvagni@	-person=34
@meir_dizengoff@	-person=29
@15th_district@	-location=53
@scotichronicon@	-art=27
@selig_polyscope_company@	-organization=47
@ll.m@	-education-educational_degree=37
@eugene_roche@	-person=42
@the_duenna@	-art=24
@colonel_sun@	-art=23
@electronic_industries_alliance@	-organization=43
@fayette_county,_georgia@	-location=23
@go_ah-sung@	-person=23
@republic_of_dahomey@	-location=20
@perry_barr@	-location=96
@copycat@	-art=23
@saint_francis_high_school@	-organization=29
@dunham_massey@	-location=49
@randwick@	-location=207
@yeshivat_chovevei_torah@	-organization=34
@lilburn,_georgia@	-location=35
@ha_ji-won@	-person=55
@ncaa_division_i_softball_championship@	-organization=22
@kodaikanal@	-location=136
@antibodies@	-biology=77 -art=2
@all_through_the_night@	-art=37
@conewago_valley_school_district@	-location=32
@sébastien_hinault@	-person=23
@the_princess_anne@	-person=50
@fei_xiaotong@	-person=43
@rolex@	-organization=241
@quirk_books@	-organization=21
@agilulf@	-person=88
@siheung@	-location=41
@melgaço@	-location=33
@neuilly@	-location=44
@baldoyle@	-location=40
@melqart@	-god=48
@howard_schnellenberger@	-person=72
@ko_chang-seok@	-person=31
@liptovský_mikuláš_district@	-location=55
@toshiba@	-organization=724
@jordan_rudess@	-person=184
@brian_rose@	-person=42
@the_tomb_of_dracula@	-art=46
@essar_group@	-organization=31
@william_gaines@	-person=52
@enrico_gasparotto@	-person=37
@johnny_got_his_gun@	-art=48
@leica_camera@	-organization=28
@liu_ji@	-person=26
@i_want_your_love@	-art=38
@langdon@	-location=19 -person=1
@michael_pressman@	-person=20
@the_british_columbia_regiment_(duke_of_connaught's_own)@	-organization=26
@cleveland_watkiss@	-person=21
@metalheadz@	-organization=41
@maurice_cass@	-person=20
@sandringham_football_club@	-organization=38
@charl_willoughby@	-person=43
@bethnal_green_and_bow@	-location=29
@carter-moriah_range@	-location=20
@florida_gators_football@	-organization=391
@billy_bob_thornton@	-person=381
@shannon_development@	-organization=23
@albert_r._broccoli@	-person=105
@zirc@	-location=20
@seventy@	-title=30 -person=5
@sandy_koufax@	-person=359
@william_mcdougall@	-person=29
@miklós_horthy@	-person=381
@general_secretary@	-title=485 -organization=14
@paris_barclay@	-person=74
@valluvanad@	-location=38
@bebek@	-location=31
@vincent_van_der_voort@	-person=111
@2009_uefa_champions_league_final@	-event=22
@aure@	-location=30
@reconquered@	-event=24
@five_minutes_of_heaven@	-broadcast_program=26
@endemol@	-person=356
@lusatian_mountains@	-location=43
@solace@	-art=30 -person=24 -product=3 -event=1
@joseph_mccarthy@	-person=493
@marie_serneholt@	-person=28
@lithophane_socia@	-living_thing=37
@franz_liszt@	-person=1403
@charles_frank@	-person=27
@william_hamilton_merritt@	-person=29
@maitland,_florida@	-location=34
@burr_ridge@	-location=22
@fc_vysočina_jihlava@	-organization=40
@nanchang@	-location=330 -product=1 -event=1
@bernardo_atxaga@	-person=24
@charles_spaak@	-person=21
@bridgewater_place@	-location=22
@bill_laswell@	-person=461
@joel_griffiths@	-person=28
@henry_giroux@	-person=35
@punjab_cricket_association_stadium@	-location=27
@sneakers@	-art=56 -person=2
@peter_cushing@	-person=413
@todd_la_torre@	-person=25
@boulevard_saint-michel@	-location=25
@dakota_territory@	-location=532
@cedar_hill,_texas@	-location=36
@international_pentecostal_holiness_church@	-organization=33
@somali_civil_war@	-event=187
@borussia_dortmund@	-organization=1498
@rcnvr@	-organization=20
@vladimir_sokoloff@	-person=48
@citizens'_movement@	-organization=26
@whelen_modified_tour@	-event=75
@kipunada@	-person=28
@nicholls_state_university@	-organization=42
@alan_hollinghurst@	-person=73
@diocese_of_winchester@	-location=80
@martín_gramática@	-person=46
@tama_janowitz@	-person=26
@luke_bailey@	-person=27
@bob_merrill@	-person=146
@les_mureaux@	-location=23
@ralph_branca@	-person=44
@yang_mi@	-person=30
@john_a._lejeune@	-person=43
@jules_white@	-person=64
@jim_baikie@	-person=54
@edward_lexy@	-person=21
@yugoslav@	-location=860 -people-ethnicity=131 -organization=27
@julia_gillard@	-person=452
@atsuhime@	-broadcast_program=27
@greater_noida@	-location=129
@2002_games@	-event=30
@aradhana@	-art=54
@siva@	-god=250 -person=12 -art=6 -location=1
@63rd_berlin_international_film_festival@	-event=54
@george_douglas,_4th_earl_of_angus@	-person=21
@agrippina_vaganova@	-person=37
@bleed_it_out@	-art=21
@max_dupain@	-person=40
@richard_marshal,_3rd_earl_of_pembroke@	-person=22
@mentor@	-location=55 -title=28 -person=8 -art=2 -organization=2
@bill_joy@	-person=93
@loir-et-cher@	-location=470
@rochdale@	-organization=1129 -location=738 -event=2
@monroeville@	-location=64 -organization=1
@tuukka_rask@	-person=38
@dou_xian@	-person=24
@concordia_university_system@	-organization=34
@anderson_county,_south_carolina@	-location=42
@viva_records@	-organization=88
@idaea_trigeminata@	-living_thing=27
@yarrawonga@	-location=33 -organization=25
@sheridan_downey@	-person=24
@her_majesty_the_queen@	-person=26
@rbx@	-person=70
@san_sebastián_international_film_festival@	-event=223
@esmeralda_county,_nevada@	-location=38
@river_great_ouse@	-location=237
@jubal_early@	-person=164
@i_not_stupid@	-art=25
@69th_venice_international_film_festival@	-event=55
@juan_mackenna@	-person=22
@campbell_county,_kentucky@	-location=41
@arts_vision@	-organization=72
@jimmy_boyd@	-person=43
@johnson_space_center@	-organization=41
@timrå_ik@	-organization=196
@stains@	-location=24
@craig_buntin@	-person=24
@barrie_flyers@	-organization=56
@billboard.com@	-art=26
@richland_county,_wisconsin@	-location=47
@armavir@	-location=98
@wanderly_wagon@	-broadcast_program=28
@john_amery@	-person=35
@mcgill_university_health_centre@	-location=44
@karasjok@	-location=71
@teddy_geiger@	-person=60
@francis_talbot,_5th_earl_of_shrewsbury@	-person=22
@william_thomas_beckford@	-person=59
@how_high@	-art=50
@mohammad_asif@	-person=69
@numidians@	-people-ethnicity=25
@georgius_agricola@	-person=70
@south_province@	-location=34
@heinrich_sutermeister@	-person=36
@chrysler_newport@	-product=28
@polk_city,_florida@	-location=52
@vittorio_brambilla@	-person=52
@reeth@	-location=23
@reha_erdem@	-person=28
@goal.com@	-internet-website=57
@negotin@	-location=104
@yiannis_ritsos@	-person=37
@łęczna@	-location=96
@the_will_rogers_follies@	-art=53
@lazica@	-location=70
@east_texas_baptist_university@	-organization=40
@deborah_anderson@	-person=20
@ōito_line@	-location=42
@robert_ii_of_france@	-person=83
@elliott_brood@	-person=32
@wilanów_palace@	-location=36
@calvary_cemetery,_east_los_angeles@	-location=22
@lepontine_alps@	-location=274
@fever_pitch@	-art=68
@hannes_reichelt@	-person=25
@mcfarland,_wisconsin@	-location=21
@wall_street_week@	-broadcast_program=21
@agrotis_vestigialis@	-living_thing=29
@american_machine_and_foundry@	-organization=24
@russell_waters@	-person=29
@addictive@	-disease=27 -art=12 -person=4
@anna_jullienne@	-person=43
@hill_street_blues@	-broadcast_program=583
@john_smeaton@	-person=177
@waubonsee_community_college@	-organization=23
@rafael_cancel_miranda@	-person=20
@archibald_simpson@	-person=32
@missoula_county,_montana@	-location=70
@algerian_war@	-event=430
@columbus,_nebraska@	-location=67
@gmina_kozienice@	-location=42
@adam_irigoyen@	-person=39
@department_for_social_development@	-organization=35
@panionios_g.s.s.@	-organization=37
@lyme@	-location=75 -disease=4 -product=3
@john_murrell@	-person=32
@louis_de_buade_de_frontenac@	-person=57
@moose_jaw@	-location=295
@persik_kediri@	-organization=96
@malaysian_prime_minister@	-title=26
@hugh_b._brown@	-person=38
@applegate_trail@	-location=39
@rhapsody_in_blue@	-art=226 -broadcast_program=4
@warner_classics@	-organization=36
@al_bell@	-person=31
@simon_in_the_land_of_chalk_drawings@	-broadcast_program=39
@sport.ro@	-broadcast-tv_channel=27
@st._charles,_illinois@	-location=77
@camrose_county@	-location=21
@seine@	-location=1127 -product=16
@landis@	-location=12 -person=8
@maragheh_county@	-location=177
@san_francisco_naval_shipyard@	-location=76
@llanbedr@	-location=41
@tweedsmuir@	-location=21
@cape_crozier@	-location=37
@california's_25th_congressional_district@	-location=26
@vivendi@	-organization=167 -person=1
@mateusz_kowalczyk@	-person=65
@bavarian_cup@	-event=28
@duchy_of_franconia@	-location=48
@eddy_king@	-person=22
@ellesmere_island@	-location=322
@mick_abrahams@	-person=44
@tuolumne_county,_california@	-location=50
@issyk_kul@	-location=68
@southern_suburbs@	-location=25 -organization=10
@coast_live_oak@	-living_thing=20
@trafalgar_campaign@	-event=21
@karen_asrian@	-person=24
@opelousas,_louisiana@	-location=66
@linden_lab@	-person=48
@russell_cooper@	-person=27
@himarë@	-location=51
@honister_pass@	-location=23
@joe_dolce@	-person=32
@antony_bek@	-person=24
@we_came_as_romans@	-person=67
@malaysian_communications_and_multimedia_commission@	-organization=20
@friday_i'm_in_love@	-art=28
@grenada_national_football_team@	-organization=49
@ernst_i,_duke_of_saxe-altenburg@	-person=51
@san_antonio_independent_school_district@	-location=20
@coleraine_f.c.@	-organization=28
@claude_nougaro@	-person=45
@richard_sanders@	-person=22
@sir_geoffrey_howe@	-person=32
@imamate_of_futa_toro@	-location=22
@dirty_war@	-event=327 -art=8
@2011_federal_election@	-event=171
@wilder@	-location=17 -person=13 -art=6
@blue_cross_blue_shield_association@	-organization=30
@wakefield_rfc@	-organization=47
@beara_peninsula@	-location=36
@julia_sweeney@	-person=104
@deer_creek_township@	-location=23
@bloc_québécois@	-organization=779
@medill_school_of_journalism@	-organization=155
@dundee_united_f.c.@	-organization=38
@that_championship_season@	-art=43
@washita_county@	-location=36
@françoise_gilot@	-person=20
@maria_amalia_of_saxony@	-person=45
@yves_nat@	-person=23
@matt_winston@	-person=26
@peter_wood@	-person=66
@samnaun@	-location=24
@blonde_redhead@	-person=141
@uss_america@	-product=27
@don_adams@	-person=102
@elvenking@	-person=21
@gajapati_district@	-location=21
@josé_maría_figueres@	-person=21
@causey_pike@	-location=21
@cameri@	-location=25
@paul_goldschmidt@	-person=33
@johann_georg_pisendel@	-person=25
@gratian@	-person=192
@edith_södergran@	-person=25
@carter_the_unstoppable_sex_machine@	-person=40
@piaseczno_county@	-location=239
@uss_coral_sea@	-product=30
@anne_of_gloucester@	-person=36
@jamie_morris@	-person=31
@stockport_grammar_school@	-organization=51
@franz_lehár@	-person=259
@museum_of_islamic_art@	-location=20
@finnish_figure_skating_championships@	-event=20
@hong-chih_kuo@	-person=40
@pantages_theatre@	-location=47
@ted_kaczynski@	-person=48
@michel_lambert@	-person=21
@emilie_autumn@	-person=78
@ramsey_island@	-location=29
@an_american_tail@	-art=113
@singles@	-art=99 -event=90 -broadcast_program=6 -person=1
@johannes_schmidt@	-person=20
@word@	-organization=19 -art=4 -language=2
@a_foggy_day@	-art=64
@turn_me_on@	-art=38
@agrabad@	-location=27
@peter_coke@	-person=21
@lune@	-location=23
@arrondissements_of_the_seine-maritime_department@	-location=55
@arcangelo_corelli@	-person=150
@princess@	-title=236 -product=32 -person=24 -organization=3 -art=3 -location=3 -broadcast_program=1
@dubai_holding@	-organization=29
@joey_ramone@	-person=210
@air_canada_express@	-organization=37
@dick_cuthell@	-person=33
@boston_marathon@	-time=541 -event=7
@ryan_leslie@	-person=122 -art=8
@posidonius@	-person=82
@al_hansen@	-person=25
@apricot@	-food=25 -visual_art-color=4 -organization=4
@rudkhaneh_rural_district@	-location=22
@romanian_academy@	-organization=460
@gary_ross@	-person=79
@gmina_trzebieszów@	-location=27
@william_albright@	-person=39
@fréttablaðið@	-art=22
@bryan_berard@	-person=45
@sloviansk@	-location=27
@pieter_weening@	-person=36
@vesta_tilley@	-person=50
@david_crowder_band@	-person=95
@papilio_dardanus@	-living_thing=29
@helsinki,_finland@	-location=21
@skechers@	-organization=47
@ramshir_county@	-location=136
@prudhoe@	-location=46
@jacki_weaver@	-person=83
@tt-line@	-organization=27
@ivan_matias@	-person=22
@charles_thomson@	-person=123
@premier_limited_overs_tournament@	-event=26
@the_modern_hebrew_poem_itself@	-art=32
@jules_romains@	-person=60
@columbia_international_university@	-organization=27
@applied_mechanics_division@	-organization=22
@isha_koppikar@	-person=70
@one_hour_photo@	-art=57
@northeast_mississippi_community_college@	-organization=22
@chalmers_university_of_technology@	-organization=144
@mandaue@	-location=50
@university_of_ulster@	-organization=410 -location=1
@club_bolívar@	-organization=57
@mario_vargas_llosa@	-person=310
@neil_zaza@	-person=20
@kwun_tong_line@	-metropolitan_transit-transit_line=78
@john_campbell,_2nd_duke_of_argyll@	-person=54
@warsaw_philharmonic_orchestra@	-person=67
@theatre_royal,_newcastle@	-location=21
@laura_mvula@	-person=28
@party_pilipinas@	-broadcast_program=81
@handicap_international@	-organization=36
@alaskan_malamute@	-living_thing=52
@george_lamming@	-person=34
@my_kitchen_rules@	-broadcast_program=34
@david_conner@	-person=29
@gypie_mayo@	-person=20
@decline_and_fall@	-art=34
@biddenham@	-location=25
@the_five_heartbeats@	-art=33
@darrel_baldock@	-person=25
@st_michael's_church@	-location=44
@windows_98@	-product=298
@san_antonio_thunder@	-organization=25
@al-nusra_front@	-organization=60
@the_fox_and_the_hound_2@	-art=24
@august_everding@	-person=21
@the_looney_tunes_show@	-broadcast_program=149
@fat_man_and_little_boy@	-art=24
@synanthedon_flaviventris@	-living_thing=23
@campaspe@	-person=10 -art=9 -location=7
@palais_des_papes@	-location=38
@world_music_awards@	-award=190
@alan_price@	-person=139
@madden_nfl_11@	-product=26
@ian_keith@	-person=58
@brice_lalonde@	-person=21
@lincoln_mks@	-product=26
@annibale@	-person=21
@peter_slipper@	-person=26
@oulton_broad@	-location=44
@a_single_man@	-art=41
@cocaine_cowboys@	-art=25
@arnaud_montebourg@	-person=48
@buster_brown@	-person=29
@arlington_house@	-location=55
@mccarter_theatre@	-organization=67
@college_for_creative_studies@	-organization=59
@ittihad_fc@	-organization=24
@tekmeh_dash_district@	-location=96
@amerikkka's_most_wanted@	-art=23
@ahmadnagar@	-location=48
@2012_world_junior_championships_in_athletics@	-event=102
@tina_thompson@	-person=45
@tyrrell_racing@	-organization=40
@championship_stakes@	-event=20
@edy_williams@	-person=23
@the_prestige@	-art=22
@lester_cole@	-person=22
@women's_cross-country@	-event=28
@adrian_borland@	-person=37
@teachers_college@	-organization=66
@doniphan_county,_kansas@	-location=21
@united_states_ambassador_to_turkey@	-title=25
@grímsvötn@	-location=32
@chanakyapuri@	-location=33
@cleveland,_cincinnati,_chicago_and_st._louis_railway@	-organization=44
@helsingborg_municipality@	-location=26
@ali_ibn_yusuf@	-person=37
@azuay_province@	-location=51
@butt_of_lewis@	-location=58
@theodore_g._bilbo@	-person=32
@seventh_fleet@	-organization=48
@pat_summitt@	-person=96
@louis_the_younger@	-person=49
@askeaton@	-location=45
@panagiotis_vasilopoulos@	-person=24
@matthew_pearl@	-person=20
@the_reminder@	-art=39
@australian_basketball_association@	-organization=35
@ken_ishikawa@	-person=44
@star_control@	-product=47
@san_lorenzo_in_damaso@	-location=54
@john_bainbridge@	-person=30
@northwestern_ontario@	-location=152
@state_house_of_commons@	-organization=21
@e._e._evans-pritchard@	-person=36
@mexican_national_team@	-organization=127
@gerald_finley@	-person=38
@yahweh@	-god=349 -art=5
@louny_district@	-location=63
@st._james_cathedral@	-location=23
@the_pillars_of_society@	-art=21
@senate_of_canada@	-organization=446
@dorset_police@	-organization=25
@luke_mccown@	-person=38
@new_york_state_route_21@	-location=27
@southfield,_michigan@	-location=201
@steve_morse@	-person=193
@fier@	-location=104
@aural_vampire@	-person=23
@mikhail_frunze@	-person=66
@mackinaw_city,_michigan@	-location=41
@agenda@	-art=15 -broadcast_program=8 -organization=4 -location=3 -product=1
@james_ben_ali_haggin@	-person=46
@jonas_björkman@	-person=469
@clarion_island@	-location=22
@church_of_nigeria@	-organization=62
@combahee_river_collective@	-organization=21
@principia_college@	-organization=64
@percy_scholes@	-person=20
@powick@	-location=24
@1962_asian_games@	-event=69
@rusty_humphries@	-person=44
@bonnie_franklin@	-person=52
@barbara_stanwyck@	-person=560
@the_band_wagon@	-art=93
@john_tiltman@	-person=21
@porto_santo_stefano@	-location=28
@a.c._siena@	-organization=102
@demchugdongrub@	-person=25
@sixtus_iv@	-person=47
@wed_enterprises@	-organization=26
@devín@	-location=31
@somers_town,_london@	-location=20
@antony@	-location=64 -person=60 -art=1
@saint_denis_street@	-location=24
@tommy_emmanuel@	-person=146
@bad_wiessee@	-location=42
@ernest_gellner@	-person=77
@mary_jo_salter@	-person=22
@the_boston_strangler@	-art=24
@gmina_świedziebnia@	-location=22
@charlie_clements@	-person=50
@james_goldsmith@	-person=63
@rainer_maria@	-person=25
@cheng_pei-pei@	-person=51
@melaleuca_quinquenervia@	-living_thing=27
@ephorus@	-person=69
@paul_mckenna@	-person=38
@and_did_those_feet_in_ancient_time@	-art=36
@charles_l._robinson@	-person=27
@loess_hills@	-location=37
@munster_under-21_football_championship@	-event=57
@danzig@	-person=257 -location=202 -art=14 -event=7
@francis_lee@	-person=62
@bobby_zamora@	-person=69
@dean_deblois@	-person=23
@brega@	-location=53 -event=1
@can't_slow_down@	-art=29
@great_south_bay@	-location=90
@ulises_de_la_cruz@	-person=25
@evergreen,_colorado@	-location=35
@fay_templeton@	-person=29
@order_of_the_dragon@	-title=39
@rabobank_arena@	-location=29
@eagle@	-living_thing=200 -art=147 -location=134 -product=76 -organization=64 -award=9 -person=7 -event=2
@winn_parish@	-location=46
@douglas_seale@	-person=25
@anthony_quayle@	-person=168
@richard_crashaw@	-person=68
@janakpur_zone@	-location=473
@das_racist@	-person=83
@gmina_lipsko@	-location=38
@shiro_koshinaka@	-person=56
@judy_canova@	-person=51
@margaret_colin@	-person=63
@james_pike@	-person=25
@hoe@	-location=14 -food=9 -living_thing=1
@sep_vanmarcke@	-person=23
@thomas_c._kinkaid@	-person=51
@morten_harket@	-person=111
@dillinger_four@	-person=37
@central_scotland@	-location=44
@back_in_the_u.s.s.r.@	-art=50
@la_razón@	-art=28
@mahabharata@	-art=1958 -broadcast_program=6
@w.i.z.@	-person=26
@dulcie_gray@	-person=46
@michigan_state@	-organization=565 -person=2
@avar@	-language=52 -people-ethnicity=10 -location=3
@nowy_dwór_mazowiecki@	-location=147
@derrylin@	-location=22
@jean-pierre_melville@	-person=138
@smokey_robinson@	-person=903
@aseminun_district@	-location=57
@st_breward@	-location=27
@world_evangelical_alliance@	-organization=42
@any_questions_for_ben?@	-art=23
@dodoma@	-location=114
@frank_rizzo@	-person=57
@anthony_carter@	-person=118
@kitsap@	-location=24 -person=3 -product=2
@brown_long-eared_bat@	-living_thing=41
@sergio_badilla_castillo@	-person=21
@david_murphy@	-person=42
@zacatecas,_zacatecas@	-location=25
@ceahlăul_piatra_neamț@	-organization=25
@binghamton_triplets@	-organization=40
@sydney_cove@	-location=115
@council_of_european_municipalities_and_regions@	-organization=24
@big_horn_county,_wyoming@	-location=42
@spring_heel_jack@	-person=22
@wily_mo_peña@	-person=21
@north_east_aircraft_museum@	-location=22
@bryce_zabel@	-person=20
@leofric,_earl_of_mercia@	-person=40
@matiu_rata@	-person=24
@his_'n'_hers@	-art=21
@bar_harbor,_maine@	-location=114
@henry_yule@	-person=39
@kimble_county@	-location=21
@b-24_liberators@	-product=22
@democratic_labor_party@	-organization=199
@5th_arrondissement@	-location=60
@joshua_malina@	-person=55
@britt_mckillip@	-person=28
@marine_corps_air_station_tustin@	-location=23
@salalah@	-location=143
@agonopterix_curvipunctosa@	-living_thing=23
@the_thing@	-art=159 -product=8
@william_f._friedman@	-person=35
@glücksburg@	-location=52
@fort_dix@	-location=191
@topaz@	-art=11 -location=9 -product=2 -person=2 -organization=1 -living_thing=1
@septa@	-organization=514 -transit=8 -location=1 -living_thing=1
@orangetown@	-location=32
@days_of_heaven@	-art=63
@gdov@	-location=29
@zurich_chamber_orchestra@	-person=26
@maya_deren@	-person=76
@kvarken@	-location=29
@stefano_pioli@	-person=22
@continental_ranges@	-location=24
@anton_yelchin@	-person=121
@johnny_hayes@	-person=20
@tempe,_arizona@	-location=533
@red_hot_riding_hood@	-art=36
@finnish_orthodox_church@	-religion-religion=52
@caprera@	-location=29
@k-9@	-broadcast_program=36 -art=20 -location=7
@daddy-long-legs@	-art=35 -broadcast_program=1
@stuart_little@	-art=117
@south_africa_a@	-organization=28
@blackburn_cathedral@	-location=37
@raoul_trujillo@	-person=38
@muztagh_ata@	-location=26
@no._46_squadron_raf@	-organization=26
@grover_cleveland_high_school@	-organization=30
@1960_olympic_games@	-event=67
@padang@	-location=134
@tatler@	-art=34
@dodge_city_legend@	-organization=23
@kenan_memorial_stadium@	-location=42
@dongzhimen@	-location=21
@european_cup_winners'_cup@	-event=219
@commonwealth_aircraft_corporation@	-organization=51
@march_10@	-time=292
@mike_oldfield@	-person=620
@hydrogen_peroxide@	-chemistry=37
@thomas_grenville@	-person=30
@zeami_motokiyo@	-person=29
@alfred_comyn_lyall@	-person=20
@gaspar_de_guzmán,_count-duke_of_olivares@	-person=46
@low@	-person=193 -art=176 -location=8 -language=4 -title=1 -product=1
@1st_parliamentary_election@	-event=37
@new_bulgarian_university@	-organization=46
@harry_pye@	-person=25
@quakecon@	-event=36
@viva_las_vegas@	-art=131
@miss_universe_1999@	-event=31
@rakowicki_cemetery@	-location=44
@gmina_jabłonna@	-location=29
@everlong@	-art=25
@ehsaan_noorani@	-person=20
@1920@	-event=366 -art=18
@hornchurch@	-location=205 -organization=49
@woolwich_dockyard@	-location=174
@2005_australian_open@	-event=41
@kabud_gonbad_rural_district@	-location=23
@interior_of_british_columbia@	-location=43
@cathal_coughlan@	-person=32
@romesh_chunder_dutt@	-person=22
@arlington_stadium@	-location=44
@syrian_social_nationalist_party@	-organization=103
@governor_of_south_carolina@	-title=311
@jovon_johnson@	-person=20
@samuel_bronfman@	-person=34
@sunda_plate@	-location=30
@south_australian_cricket_association@	-organization=63
@hindu_american_foundation@	-organization=28
@peking_university@	-organization=798
@shigeo_okumura@	-person=24
@shawn_wayans@	-person=67
@survey@	-title=63
@winfield_township@	-location=25
@julian_gollop@	-person=23
@fred_shuttlesworth@	-person=53
@kitchen_sink_press@	-organization=122
@romanian_armed_forces@	-organization=47
@stewart's_melville_college@	-organization=37
@wellington_harbour@	-location=93
@arthur_capell,_1st_earl_of_essex@	-person=33
@tia_hellebaut@	-person=25
@1500_metres_competition@	-event=22
@abel_meeropol@	-person=30
@wuchang_district@	-location=31
@hispanic_americans_in_world_war_ii@	-event=37
@ostrovsky_district@	-location=65
@sønderborg@	-location=124
@british_coal@	-organization=45
@gmina_tomaszów_mazowiecki@	-location=28
@louis_barthou@	-person=74
@alex_garland@	-person=57
@eduard_rüppell@	-person=35
@aitkin_county@	-location=144
@toledo_rockets@	-organization=20
@mike_york@	-person=33
@iguanidae@	-living_thing=79
@coronaviridae@	-living_thing=20
@pensées@	-art=39
@internet_explorer_8@	-product=55
@khedivate_of_egypt@	-location=56
@paul_ramadier@	-person=46
@playstation_1@	-product=25
@the_american_embassy@	-broadcast_program=22
@raymond_terrace@	-location=43
@omar_khadr@	-person=104
@agnes_bruckner@	-person=40
@hms_temeraire@	-product=24
@john_wheeler@	-person=50
@5@	-organization=115 -location=61 -art=39 -metropolitan_transit-transit_line=29 -event=27 -product=18 -time=16 -broadcast_network=3 -broadcast_program=3 -body_part=2 -person=2 -biology=1 -computer-programming_language=1
@bosnia_and_herzegovina_national_football_team@	-organization=103
@mexicali_blues@	-art=24
@tanna@	-location=56
@francisco_balagtas@	-person=30
@pius_langa@	-person=28
@robin_ammerlaan@	-person=64
@guzaarish@	-art=51
@mizraab@	-person=27
@around_and_around@	-art=46
@magic_hour@	-art=15 -person=7
@kamuli@	-location=21
@harold_vick@	-person=57
@chrissie_wellington@	-person=24
@senser@	-person=24
@lebanese_forces@	-organization=150
@nottingham_city_transport@	-organization=55
@samuel_huntington@	-person=74
@natasha_kaplinsky@	-person=72
@laurence_decore@	-person=26
@george_tierney@	-person=22
@william_hardy_wilson@	-person=20
@elâzığ@	-location=20
@oomph!@	-person=84 -art=2
@1944_election@	-event=58
@state_route_84@	-location=20
@ahsha_rolle@	-person=20
@harry_hill's_tv_burp@	-broadcast_program=87
@willamette@	-location=63 -product=2
@japanese_occupation_of_malaya@	-event=29
@gholam-ali_haddad-adel@	-person=20
@daloa@	-location=24
@kléber@	-person=28 -location=2
@since_you_went_away@	-art=43
@graham,_north_carolina@	-location=20
@daniel_p._carter@	-person=23
@asheville,_north_carolina@	-location=684
@total_request_live@	-broadcast_program=362
@e._o._wilson@	-person=116
@archibald_alexander@	-person=36
@mitchel_field@	-location=22
@ijsselmeervogels@	-organization=25
@sydney_hospital@	-location=52
@bo_johansson@	-person=31
@andy_dawson@	-person=21
@gregory_ii@	-person=20
@wilhelm_leibl@	-person=25
@anton_graff@	-person=32
@mingus_big_band@	-person=44
@george_abernethy@	-person=35
@sean_reinert@	-person=44
@class_87@	-product=28
@michael_mullen@	-person=47
@tony_fernandes@	-person=57
@valledupar@	-location=115 -organization=3
@tenge@	-finance-currency=23
@@home_network@	-organization=23
@st._mark's_church_in-the-bowery@	-location=40
@a_man_called_shenandoah@	-broadcast_program=25
@secret_mountain_fort_awesome@	-broadcast_program=35
@three_continents_festival@	-event=20
@apostles_of_bahá'u'lláh@	-person=25
@six_flags_astroworld@	-location=23
@1978_african_cup_of_nations@	-event=40
@chinese_air_force@	-organization=37
@david_mendenhall@	-person=38
@hidetada@	-person=28
@george_"the_animal"_steele@	-person=35
@jackie_lee@	-person=21
@paul_van_himst@	-person=35
@selim_i@	-person=290
@keri_lynn_pratt@	-person=27
@robert_anning_bell@	-person=23
@per_albin_hansson@	-person=75
@victoria_coach_station@	-location=52
@brasenose_college@	-organization=63
@gelsenkirchen@	-location=391
@kabyle@	-people-ethnicity=77 -language=50 -location=2
@relay_world_champion@	-event=45
@april_11@	-time=266
@woodlands_wellington_fc@	-organization=78
@u.s._vice_president@	-title=56
@lucin_cutoff@	-location=25
@robert_f._simon@	-person=59
@nuance@	-organization=21 -person=4
@jonathan_kuck@	-person=26
@kingsway_hall@	-location=27
@national_defence@	-organization=27 -title=3
@shire@	-location=36 -organization=5 -person=4
@livre@	-finance-currency=50
@slovenian_ice_hockey_league@	-organization=28
@david_tua@	-person=68
@it's_the_end_of_the_world_as_we_know_it_(and_i_feel_fine)@	-art=55
@digital_webbing@	-organization=23
@pes@	-organization=38 -person=8 -location=4 -product=1 -event=1
@jonathan_bailey@	-person=26
@two_hummock_island@	-location=21
@blockade_of_saint-domingue@	-event=22
@museum_of_art_fort_lauderdale@	-location=22
@cat_people@	-art=84
@birmingham_repertory_theatre@	-location=172
@trude_hesterberg@	-person=26
@kevin_foley@	-person=38
@encyclopaedia_judaica@	-art=103
@caerau@	-location=34 -organization=9
@concord_mountains@	-location=22
@braylon_edwards@	-person=141
@andy_riley@	-person=22
@raúl_garcía@	-person=20
@vasco_de_quiroga@	-person=44
@country_music_hall_of_fame_and_museum@	-organization=48
@dragons_of_autumn_twilight@	-art=35
@complete_music_video_collection@	-art=20
@penguin@	-organization=300 -living_thing=121 -art=21 -location=17 -award=4 -person=2 -product=2 -event=1
@bob_chilcott@	-person=36
@barnabas_sibusiso_dlamini@	-person=20
@interlingua@	-language=152
@a_little_respect@	-art=33
@arsenal_football_club@	-organization=77
@emma_tennant@	-person=20
@june_13@	-time=256
@cumulus_media@	-organization=737
@pierre_jean_jouve@	-person=40
@sigma_seven@	-organization=31
@mark_starr@	-person=24
@thin_white_rope@	-person=29
@lake_neuchâtel@	-location=61
@sara_douglass@	-person=39
@souvanna_phouma@	-person=72
@edinburgh_rugby@	-organization=144 -location=3
@national_auditorium_of_music@	-location=26
@robert_lindsay@	-person=138
@american_petroleum_institute@	-organization=156
@lamprotes_c-aureum@	-living_thing=29
@taizhou,_jiangsu@	-location=29
@bartow_county@	-location=34
@csr@	-organization=35 -art=4 -location=1 -product=1
@richard_prebble@	-person=46
@kicking_horse_river@	-location=28
@dokidoki!_precure@	-broadcast_program=26
@bob_hewitt@	-person=135
@book_of_abraham@	-art=66
@george_sisler@	-person=95
@birmingham_high_school@	-organization=30
@north_jakarta@	-location=75
@arnulf_øverland@	-person=45
@samuel_griffith@	-person=58
@cuffe_parade@	-location=25
@oda_nobukatsu@	-person=26
@bell_canada@	-organization=361
@phillies@	-organization=161
@richard_maunsell@	-person=61
@international_council_on_monuments_and_sites@	-organization=48
@hayedeh@	-person=24
@battle_of_ushant@	-event=49
@weser@	-location=478
@joy_behar@	-person=84
@westminster_kennel_club_dog_show@	-event=107
@carballo@	-location=26 -person=1
@international_psychoanalytical_association@	-organization=40
@academician@	-title=93 -location=1
@mr._moto_takes_a_vacation@	-art=20
@maxi@	-organization=19 -product=9 -person=1
@yamagata_district@	-location=36
@peter_f._hamilton@	-person=92
@muhyiddin_yassin@	-person=29
@ashoke_sen@	-person=23
@frost@	-art=162 -person=84 -location=11 -broadcast_program=4 -living_thing=1
@eric_williams@	-person=115
@the_autobiography_of_malcolm_x@	-art=34
@barchester_towers@	-art=30
@nikolaus_harnoncourt@	-person=309
@ove_arup@	-person=54
@walter_map@	-person=50
@weldon@	-location=27 -person=4
@the_secret_life_of_walter_mitty@	-art=120
@gmina_wola_mysłowska@	-location=22
@phyllonorycter_sorbi@	-living_thing=28
@publishing@	-title=52 -organization=1
@the_somme@	-event=25
@nikolai_mukho@	-person=237
@arilje@	-location=43
@denis_donaldson@	-person=25
@guillermo_cabrera_infante@	-person=36
@conservative_government@	-organization=21 -person=1
@chaparral_high_school@	-organization=25
@studio_museum_in_harlem@	-location=68
@rap-a-lot_records@	-organization=59
@thomas_gale@	-person=32
@last_gang_records@	-organization=59
@camp_dodge@	-location=25
@suniti_kumar_chatterji@	-person=22
@balthild@	-person=27
@arbroath@	-organization=331 -location=304
@warner_archives@	-organization=43
@aleks_syntek@	-person=101
@anna_jagiellon@	-person=42
@molesey_lock@	-location=23
@dunloy@	-location=26
@usa@	-location=9611 -organization=443 -broadcast_network=83 -event=28 -art=15 -broadcast_program=5 -product=2 -food=1 -people-ethnicity=1 -religion-religion=1 -title=1 -language=1
@ice_cold_in_alex@	-art=31
@james_gascoyne-cecil,_2nd_marquess_of_salisbury@	-person=23
@the_butcher_boy@	-art=54
@swan_songs@	-art=29
@mike_levine@	-person=21
@raga@	-art=12 -language=7 -location=2
@decorah@	-location=36
@sascha-film@	-organization=33
@alexia_dechaume-balleret@	-person=27
@hot_springs,_arkansas@	-location=325
@dyncorp@	-organization=31
@woodberry_forest_school@	-organization=56
@urban_ii@	-person=22
@boston_scientific@	-organization=60
@what's_new,_scooby-doo?@	-broadcast_program=104
@taj_mcwilliams-franklin@	-person=51
@rahsaan_patterson@	-person=67
@2007_french_open@	-event=74
@lynndie_england@	-person=25
@king_hassan_ii@	-person=23
@nanyue@	-location=65
@jennifer_azzi@	-person=23
@far_beyond_driven@	-art=29
@julia_morris@	-person=34
@outside_music@	-organization=44
@california_pacific_medical_center@	-location=33
@rome,_open_city@	-art=51
@deutsche_verkehrsfliegerschule@	-organization=20
@katherine_anderson@	-person=23
@james_cracknell@	-person=68
@joan_d._vinge@	-person=44
@trelew@	-location=95
@am_oved@	-organization=30
@chronic_obstructive_pulmonary_disease@	-disease=42
@ford_center@	-location=90
@raoul_bott@	-person=39
@gaither_vocal_band@	-person=85
@tierra_del_fuego@	-location=569 -art=4
@boulevard@	-location=45 -art=34 -person=12
@sjón@	-person=36
@jokhang@	-location=43
@lord_rama@	-god=26
@bishop_mcnamara_high_school@	-organization=28
@f.c._tokyo@	-organization=98
@jack_o'shea@	-person=31
@il_trittico@	-art=40
@regina_cassandra@	-person=27
@berossus@	-person=53
@powerpuff_girls_z@	-broadcast_program=51
@william_porcher_miles@	-person=24
@commonwealth_range@	-location=21
@joseph_p._kennedy,_jr.@	-person=39
@dorohoi@	-location=46
@louis_botha@	-person=148
@natalia_medvedeva@	-person=23
@saint-chamond@	-location=21
@antonio_cárdenas_guillén@	-person=33
@north_carolina_a&t@	-organization=20
@speedwell@	-product=21 -location=11 -living_thing=8 -organization=3
@1983_world_championships@	-event=128
@mónica_puig@	-person=39
@28th@	-organization=17 -location=7 -art=1 -event=1
@kuiper_belt@	-location=204
@ned_rorem@	-person=149
@nerja@	-location=28
@fifa_confederations_cup@	-event=366
@operation_goodwood@	-event=65
@blackfriars_railway_bridge@	-location=21
@melissa_george@	-person=116
@alex_lawless@	-person=23
@bussum@	-location=85
@pierre_marie@	-person=37
@democratic_movement@	-organization=49
@bayburt_province@	-location=182
@muscadet@	-product=24
@earl_mountbatten_of_burma@	-person=27 -title=20
@douai@	-location=459 -organization=12
@schweizerische_industrie_gesellschaft@	-organization=23
@norwegian_geological_survey@	-organization=20
@o'shaughnessy_dam@	-location=33
@dalton-in-furness@	-location=64
@miami_gardens@	-location=101
@lord_frederick_cavendish@	-person=48
@edmund_james_flynn@	-person=31
@river_tamar@	-location=181
@kobayashi_issa@	-person=36
@christmas_night_with_the_stars@	-broadcast_program=23
@robert_calder@	-person=67
@campbell_union_high_school_district@	-organization=22
@greeneville,_tennessee@	-location=79
@v-disc@	-organization=45
@proceso@	-art=24
@wuhai@	-location=27
@nippur@	-location=226
@earl_of_lennox@	-title=40 -person=30
@shimazu_yoshihiro@	-person=39
@jeff_stevens@	-person=61
@alay_mountains@	-location=23
@lowell_sherman@	-person=56
@meng_tian@	-person=26
@gene_amdahl@	-person=31
@lee_strobel@	-person=24
@stretford@	-location=190
@falling_up@	-person=41 -art=13
@sam_vincent@	-person=45
@mansour_bin_zayed_al_nahyan@	-person=24
@piauí@	-location=433 -art=3 -organization=2
@erick_zonca@	-person=21
@andrew_henderson@	-person=20
@simhachalam@	-location=35
@sharjah@	-location=606
@saignelégier@	-location=27
@karl_otfried_müller@	-person=26
@university_of_east_africa@	-organization=26
@john_peale_bishop@	-person=23
@sumatran_tiger@	-living_thing=56
@miss_florida_usa@	-event=39
@negation@	-art=28
@gallo_record_company@	-organization=22
@katherine_brunt@	-person=24
@federal_aviation_administration@	-organization=1907
@far_east_movement@	-person=217
@fa_women's_premier_league@	-organization=84
@johnny_revolta@	-person=20
@●@	-event=21
@indo-iranians@	-people-ethnicity=41
@chad_little@	-person=63
@richard_evans_schultes@	-person=37
@heinrich_ignaz_franz_biber@	-person=35
@toronto-dominion_bank@	-organization=106
@cossonay@	-location=23
@invitation_to_the_dance@	-art=49
@114@	-location=12 -art=8 -product=1 -organization=1 -chemistry=1
@losar@	-time=61
@mikhail_romm@	-person=44
@association_for_public_art@	-organization=24
@bridging_the_gap@	-art=29
@lymantria_dispar@	-living_thing=66
@bancroft_library@	-location=100
@the_secret_river@	-art=26
@order_of_the_house_of_orange@	-title=40
@west_lafayette@	-location=91 -organization=2
@st._anne's_church@	-location=31
@new_haven_colony@	-location=96
@bohemian_football_league@	-organization=103
@amira_hass@	-person=28
@yakiimo@	-location=37
@e._phillips_fox@	-person=23
@chiquititas@	-broadcast_program=116
@betchworth_castle@	-location=29
@yi_seong-gye@	-person=28
@glynn_turman@	-person=85
@singapore_university_of_technology_and_design@	-organization=20
@juniata_college@	-organization=76
@rule_of_the_dukes@	-event=27
@the_last_ninja@	-product=20
@oysterband@	-person=78
@nambudiri@	-people-ethnicity=51
@saskatoon@	-location=1363 -living_thing=2
@joanne_dru@	-person=77
@die_happy@	-person=24
@ny_34@	-location=29
@agonopterix_nervosa@	-living_thing=32
@vincent_astor@	-person=57
@fk_pobeda@	-organization=46
@nic_testoni@	-person=32
@saharanpur_district@	-location=28
@gisela_dulko@	-person=293
@gillian_kearney@	-person=25
@ulrich_i@	-person=20
@cauberg@	-location=32
@ernest_thompson_seton@	-person=94
@sawtooth_range_(idaho)@	-location=105
@gadabuursi@	-people-ethnicity=25
@pittwater_council@	-location=38
@huddersfield_narrow_canal@	-location=66
@ochsenfurt@	-location=22
@denis_cannan@	-person=21
@ibanag@	-language=17 -people-ethnicity=10
@saclay@	-location=34
@trouble_with_the_curve@	-art=30
@baldassare_galuppi@	-person=82
@mel_blanc@	-person=594
@athens_school_of_fine_arts@	-organization=56
@problem@	-person=58 -title=1 -organization=1 -disease=1
@shadow_puppets@	-art=22
@milo_hamilton@	-person=34
@akino_arai@	-person=29
@garth_ennis@	-person=336
@matthew_sturm@	-person=21
@recceswinth@	-person=39
@matti_kassila@	-person=28
@freemind@	-product=26
@stephen_a._kent@	-person=31
@deutscher_fernsehpreis@	-award=43
@fisher_building@	-location=38
@vista,_california@	-location=65
@variety_playhouse@	-location=22
@swan_song_records@	-organization=51
@volksbühne@	-location=76
@angie_aparo@	-person=22
@roy_gerela@	-person=26
@breisgau-hochschwarzwald@	-location=78
@sleepers@	-art=45 -broadcast_program=7 -product=1
@the_yeomen_of_the_guard@	-art=230
@al_asad_airbase@	-location=42
@wilfrid_brambell@	-person=77
@nelson_asaytono@	-person=39
@saint_cyril@	-person=25
@ignazio_marino@	-person=22
@fourth_season@	-broadcast_program=12 -event=8
@the_adicts@	-person=71
@la_habra@	-location=42
@neumarkt_in_der_oberpfalz@	-location=42
@jableh@	-location=32
@shane_spencer@	-person=27
@lloyd_wright@	-person=48
@time_magazine@	-art=640
@ormoc@	-location=53
@kylie_tennant@	-person=22
@eddie_jones@	-person=170
@universidad_metropolitana@	-organization=28
@national_association_for_the_education_of_young_children@	-organization=33
@ed_miliband@	-person=355
@nina_stemme@	-person=21
@david_hepworth@	-person=29
@cantors@	-title=22
@mostovoi@	-person=28
@the_next_episode@	-art=24
@john_molson@	-person=48
@robert_whittaker@	-person=23
@first_quantum_minerals@	-organization=38
@sunderland_south@	-location=21
@archbishop_of_philadelphia@	-location=34
@optus_television@	-broadcast_network=40
@noarlunga_centre@	-location=31
@profiles_in_courage@	-art=46 -broadcast_program=10
@shota_arveladze@	-person=27
@gary_hudson@	-person=24
@great_cumbrae@	-location=31
@u.s._east_coast@	-location=23
@river_loughor@	-location=23
@arizona_international_film_festival@	-event=21
@usa_film_festival@	-event=22
@david_ward@	-person=22
@white-collar@	-title=61
@calvin_richardson@	-person=31
@ryan_raburn@	-person=24
@sandy_springs@	-location=129
@ayeyawady_united@	-organization=26
@saint_petersburg_state_institute_of_technology@	-organization=28
@bamberger's@	-organization=41
@emperor_saga@	-person=80
@frank_kitts@	-person=24
@mary_rorke@	-person=21
@thomas_drummond@	-person=25
@euarchontoglires@	-living_thing=26
@dario_franchitti@	-person=389
@pittsburgh_history_and_landmarks_foundation@	-organization=67
@fa_women's_premier_league_cup@	-event=79
@ron_english@	-person=60
@gabriele_ferzetti@	-person=161
@kerivoulinae@	-living_thing=32
@wakefield_westgate@	-location=24
@kutsenko@	-person=22
@something_to_talk_about@	-art=22
@alice_bailey@	-person=73
@kull_the_conqueror@	-art=31
@mount_lawu@	-location=24
@devil's_due_digital@	-organization=30
@k-ville@	-broadcast_program=42
@asmus_tietchens@	-person=29
@minnesota_legislature@	-organization=129
@north_liverpool_extension_line@	-organization=35
@sid_gordon@	-person=23
@amalric@	-person=30
@zwinger@	-location=46
@top_dawg_entertainment@	-organization=37
@haymarket_books@	-organization=30
@cannibal_ferox@	-art=23
@inowłódz@	-location=25
@cooking_vinyl@	-organization=164
@water_music@	-art=36 -organization=3
@clipperton_island@	-location=97
@ouagadougou@	-location=335
@último_guerrero@	-person=266
@tahlequah@	-location=62
@washington_diplomats@	-organization=112
@i_now_pronounce_you_chuck_and_larry@	-art=95
@kaiser_wilhelm_institute_of_anthropology,_human_heredity,_and_eugenics@	-organization=26
@bluebell@	-living_thing=42 -location=11 -broadcast_program=4 -organization=1
@felix_mottl@	-person=56
@robert_x._cringely@	-person=23
@supreme_director@	-title=48
@moffat_tunnel@	-location=42
@hasbaya@	-location=43
@mcclymonds_high_school@	-organization=20
@battle_of_cerro_gordo@	-event=53
@the_cheetah_girls_2@	-art=47
@melchior_de_polignac@	-person=26
@katrina_kaif@	-person=241
@rudbar_rural_district@	-location=78
@ignatius_press@	-organization=37
@valentine_simmes@	-person=22
@read_it_and_weep@	-art=28
@journal_of_experimental_social_psychology@	-art=20
@grand-pré@	-location=30
@troy_denning@	-person=93
@isin@	-location=119
@the_sarah_silverman_program@	-broadcast_program=120
@sylvester_levay@	-person=47
@josé_figueres_ferrer@	-person=41
@joey_arias@	-person=21
@chesapeake_and_ohio_canal_national_historical_park@	-location=72
@końskie@	-location=254
@wayne_grubb@	-person=20
@lygephila_craccae@	-living_thing=36
@mozambican@	-location=156 -organization=1 -event=1
@richard_rolle@	-person=46
@james_earle_fraser@	-person=95
@gaizka_mendieta@	-person=39
@louis_daquin@	-person=22
@elliott_roosevelt@	-person=63
@chairman_of_the_verkhovna_rada@	-title=34
@florence_county,_south_carolina@	-location=43
@konark_sun_temple@	-location=26
@clive_james@	-person=188
@imperial_highness@	-title=28
@brymbo@	-location=34 -organization=5 -location=1
@weyprecht_mountains@	-location=24
@ernest_mcfarland@	-person=32
@bob_franklin@	-person=21
@gary_miller@	-person=66
@june_27@	-time=232
@dave_evans@	-person=32
@jack_dejohnette@	-person=390
@cesare_terranova@	-person=26
@pierre_rolland@	-person=48
@jamie_varner@	-person=44
@redmond,_oregon@	-location=44
@pirkei_avot@	-art=75
@tetsuya_kakihara@	-person=28
@2009_iaaf_world_cross_country_championships@	-event=48
@marisa_mell@	-person=31
@fc_kamaz_naberezhnye_chelny@	-organization=82
@tobin_bell@	-person=85
@schuylkill_county,_pennsylvania@	-location=88
@baldwin_spencer@	-person=59
@cachao_lópez@	-person=23
@a_perfect_world@	-art=28
@kazushi_sakuraba@	-person=98
@latridiidae@	-living_thing=33
@ronald_syme@	-person=64
@f._uto@	-person=22
@ai_miyazato@	-person=51
@clarence_avant@	-person=20
@walter_darby_bannard@	-person=27
@velayudham@	-art=20
@b-17@	-product=60 -art=1
@zhang_xun@	-person=49
@werner_neumann@	-person=22
@milton_william_cooper@	-person=28
@rick_mccosker@	-person=25
@daniel_seghers@	-person=28
@polar_music@	-organization=71
@vancouver,_bc@	-location=24
@vice_presidential@	-title=137
@1891_australian_shearers'_strike@	-event=24
@ford_bronco@	-product=49
@jimmy_cobb@	-person=123
@libby_prison@	-location=74
@kris_jenner@	-person=42
@life_of_pi@	-art=75
@shona_people@	-people-ethnicity=39
@manorama@	-person=33
@higham_ferrers@	-location=67
@pol_plançon@	-person=28
@križevci@	-location=83
@olympic_gold_medal@	-event=25
@sophene@	-location=56
@the_kubert_school@	-organization=33
@rodin@	-person=161 -product=1
@pet_shop_of_horrors@	-art=25
@gold_key@	-organization=26
@lavell_edwards@	-person=67
@dino_de_laurentiis@	-person=183
@eoin_macneill@	-person=124
@malcolm_thomas@	-person=21
@marc_terenzi@	-person=32
@orinda,_california@	-location=54
@discalced_carmelite@	-organization=22
@eric_steinbach@	-person=21
@arby's@	-location=87
@brooklyn_bridegrooms@	-organization=87 -location=1
@twin@	-organization=38 -location=12 -product=3 -living_thing=1 -person=1
@endicott_peabody@	-person=83
@triglav_national_park@	-location=37
@opportunity@	-product=29
@matthew_smith@	-person=53
@dean_hargrove@	-person=24
@your_face_sounds_familiar@	-broadcast_program=49
@jordan_henderson@	-person=32
@roger_collins@	-person=20
@bi_ribeiro@	-person=24
@bundesland@	-location=96
@james_rennie@	-person=31
@marco_beltrami@	-person=55
@broderick_smith@	-person=26
@bo_belinsky@	-person=39
@sanders_county,_montana@	-location=54
@bhanu_athaiya@	-person=22
@stockbridge,_georgia@	-location=28
@jürgen_budday@	-person=21
@andrés_torres@	-person=26
@asphyx@	-person=33
@bill_bennett@	-person=118
@bernard_lafayette@	-person=20
@ki_no_tsurayuki@	-person=39
@asb_classic@	-event=29
@kyoko_kimura@	-person=46
@david_sancious@	-person=71
@benny_golson@	-person=321
@pepe_reina@	-person=58
@river_north_esk@	-location=32
@european_space_research_and_technology_centre@	-organization=20
@cassette_scandal@	-event=23
@august_14@	-time=265
@a._p._nagarajan@	-person=30
@shūi_wakashū@	-art=28
@hutchinson_central_technical_high_school@	-organization=29
@norman_heatley@	-person=20
@dybowski@	-person=29
@james_h._billington@	-person=29
@bob_cranshaw@	-person=157
@guilderland@	-location=88
@mike_friedrich@	-person=49
@susan_raye@	-person=29 -broadcast_program=1
@varzi@	-location=19 -person=2
@talaud_islands@	-location=46
@british_south_american_airways@	-organization=43
@cara_seymour@	-person=28
@gallen_lo@	-person=54
@the_fletcher_school_of_law_and_diplomacy@	-organization=92
@805@	-location=61
@bhupen_hazarika@	-person=63
@nizam's_guaranteed_state_railway@	-location=28
@nigel_spackman@	-person=49
@reform_league@	-organization=44
@bathsheba@	-person=94
@bradley_wiggins@	-person=307
@australian_states@	-location=27
@moraga@	-location=30
@gmina_szczekociny@	-location=20
@hilton_valentine@	-person=33
@kenji_kawai@	-person=40
@singapore_national_football_team@	-organization=90
@living_doll@	-art=22
@ronnie_coleman@	-person=41
@darius_vassell@	-person=32
@richard_bartle@	-person=47
@m._c._gainey@	-person=23
@newcastle_racecourse@	-location=31
@jim_marshall@	-person=110
@chuck_eddy@	-person=22
@magnate@	-title=53
@dholavira@	-location=32
@two_little_boys@	-art=34
@delavan,_wisconsin@	-location=36
@sam_posey@	-person=52
@boardman,_ohio@	-location=20
@charles_haid@	-person=48
@royal_engineers_museum@	-location=39
@tagore@	-person=57
@hoffmann-la_roche@	-organization=107
@elizabeth_allan@	-person=30
@birmingham_and_midland_institute@	-organization=35
@kiunga@	-location=21
@tampico_affair@	-event=46
@basf@	-organization=394
@przewóz@	-location=39
@manchu@	-people-ethnicity=304 -language=267 -location=2 -living_thing=2
@belton_house@	-location=34
@ken_higgs@	-person=22
@2012_provincial_election@	-event=29
@9th_arrondissement@	-location=33
@claire_messud@	-person=23
@agriculture@	-organization=21 -title=6 -event=1
@red_bull_music_academy@	-event=31
@discosorida@	-living_thing=24
@tian_lingzi@	-person=54
@national_indoor_arena@	-location=123
@martina_sorbara@	-person=68
@walter_pitts@	-person=23
@carol_leifer@	-person=28
@miss_kentucky_usa@	-event=26
@southlake,_texas@	-location=51
@maria_flordeluna@	-broadcast_program=27
@tseung_kwan_o@	-location=133 -metropolitan_transit-transit_line=1
@athens_county,_ohio@	-location=32
@powell_clayton@	-person=34
@whitby_town@	-organization=102
@usakos@	-location=20
@province_of_schleswig-holstein@	-location=52
@gregory_porter@	-person=33
@s._sposetti@	-person=104
@rani_yahya@	-person=29
@the_gumball_rally@	-art=20
@edward_poynter@	-person=41
@żyrardów_county@	-location=192
@nahor@	-person=28
@shunsuke_kazama@	-person=22
@lawrence_eagleburger@	-person=45
@jimmy_holiday@	-person=25
@nta_film_network@	-broadcast_network=97
@robert_james_waller@	-person=31
@konaseema@	-location=22
@norths_devils@	-organization=75
@estonia@	-location=11969 -organization=446 -event=5 -title=3 -people-ethnicity=1
@calicut_medical_college@	-organization=22
@melissa_mcbride@	-person=48
@atlantic_provinces@	-location=25
@kivu_conflict@	-event=55
@brixham@	-location=149
@tokomaru_bay@	-location=28
@prunus_pensylvanica@	-living_thing=22
@contagem@	-location=34
@poteau,_oklahoma@	-location=25
@aasha@	-art=29
@joe_bushkin@	-person=34
@new_world@	-living_thing=94 -organization=47 -art=36 -location=20 -person=14 -people-ethnicity=1
@seungri@	-person=42
@jerzy_skolimowski@	-person=104
@durban_international_airport@	-location=29
@kit_kat@	-food=64
@sharm_el-sheikh@	-location=187
@brahmin@	-people-ethnicity=1526
@gayatri_devi@	-person=45
@raven's_gate@	-art=21
@frozen_river@	-art=47
@wct_tour@	-organization=22
@battle_of_tricamarum@	-event=20
@charlie_weis@	-person=100
@louis_armstrong_new_orleans_international_airport@	-location=55
@united_states_district_court_for_the_district_of_new_hampshire@	-organization=31
@cash@	-person=20 -art=8 -location=5 -finance-currency=2 -organization=2
@general_mills@	-person=522
@syrah@	-food=320
@monuments_to_courage@	-art=872
@michael_hirst@	-person=23
@howard_moss@	-person=25
@anne_curtis@	-person=133
@south_east_busway@	-location=30
@wadden_sea@	-location=205
@françoise_dürr@	-person=86
@onchidiidae@	-living_thing=123
@gujarat_national_law_university@	-organization=31
@trummy_young@	-person=53
@charles_proteus_steinmetz@	-person=34
@balerno@	-location=46
@gerard_james_borg@	-person=20
@seventh_son@	-art=21 -event=1
@shah_alam_expressway@	-location=44
@philip_schaff@	-person=73
@bonzi_wells@	-person=24
@edwinstowe@	-location=40
@rupert_everett@	-person=249
@liverpool_south_parkway@	-location=27
@doctor_fate@	-art=184
@battle_of_largs@	-event=76
@georges_island@	-location=26
@david_newman@	-person=70
@chilean_army@	-organization=118
@aum_shinrikyo@	-organization=134
@pamela_des_barres@	-person=24
@gmina_czempiń@	-location=28
@nfl's_greatest_games@	-broadcast_program=41
@vest-agder@	-location=390
@maungdaw@	-location=24 -event=3
@hershey's@	-organization=46
@wu_ding@	-person=31
@jean-joseph_benjamin-constant@	-person=39
@kishwaukee_river@	-location=33
@meshell_ndegeocello@	-person=116
@frank_howard@	-person=76
@akosombo_dam@	-location=30
@snowy_mountains_highway@	-location=32
@jessie_wallace@	-person=109
@rectory_field@	-location=21
@barry_sonnenfeld@	-person=108
@zaxby's@	-location=20
@canada_lee@	-person=34
@ricardo_fuller@	-person=41
@american_paint_horse_association@	-organization=20
@lactococcus_lactis@	-living_thing=23
@aubrey_powell@	-person=23
@diffa@	-location=26
@raf_thorney_island@	-location=23
@andreas_hillgruber@	-person=59
@chhatarpur_district@	-location=32
@moby-dick@	-art=402
@eden_prairie,_minnesota@	-location=66
@ziębice@	-location=77
@nzl@	-location=27 -organization=2
@macworld@	-art=137 -event=1
@richard_widmark@	-person=356
@emotional_rescue@	-art=34
@ranko_žeravica@	-person=33
@françois_duprat@	-person=20
@neagu_djuvara@	-person=48
@francisco_serrão@	-person=23
@olav_h._hauge@	-person=24
@parmigianino@	-person=143
@avery_hopwood@	-person=51
@beals_wright@	-person=43
@polish_radio@	-organization=22 -location=1
@dc-10@	-product=50
@commodore_plus@	-product=33
@yokohama_landmark_tower@	-location=20
@christian_burns@	-person=42
@fred_spofforth@	-person=72
@peggy_nash@	-person=26
@ketsumeishi@	-person=20
@philip_snowden@	-person=30
@georgia_department_of_transportation@	-organization=82
@samuel_wyatt@	-person=42
@silesian@	-location=71 -language=54 -people-ethnicity=33 -event=1
@savinja@	-location=57
@przybiernów@	-location=31
@stan_hack@	-person=30
@private_fears_in_public_places@	-art=26
@lake_peipus@	-location=95
@andy_parsons@	-person=21
@tchéky_karyo@	-person=70
@sipadan@	-location=34
@badulla@	-location=93
@fabien_pelous@	-person=29
@habersham@	-location=36 -person=7
@the_remains@	-person=20
@jürgen_moser@	-person=20
@fort_meigs@	-location=41 -event=5
@national_museum_of_wildlife_art@	-location=22
@storrs_l._olson@	-person=22
@west_darfur@	-location=23
@fragma@	-person=41
@gregorij_rožman@	-person=22
@etana@	-person=29
@southern_collegiate_athletic_conference@	-organization=51
@monsieur_lazhar@	-art=22
@new_smyrna_beach,_florida@	-location=66
@giuseppe_farina@	-person=63
@saint_john_county@	-location=28
@nalbant@	-person=57 -location=1
@scarlett_pomers@	-person=23
@william_h._emory@	-person=25
@david_mcletchie@	-person=29
@international_horror_guild@	-organization=34
@santa_coloma_de_gramenet@	-location=51
@1st_millennium_bc@	-event=47
@azamgarh@	-location=114
@national_test_pilot_school@	-organization=32
@jean_harlow@	-person=302
@languedoc-roussillon@	-location=647
@kaolack_region@	-location=20
@kbs2@	-broadcast_network=326
@westlife@	-person=757 -art=16
@dunmore,_pennsylvania@	-location=27
@john_mcloughlin@	-person=93
@tiruvallur@	-location=56
@plumb@	-person=60 -art=3
@carsten_borchgrevink@	-person=36
@duffy_lewis@	-person=37
@kyrgyzstan_league@	-organization=129
@sud_américa@	-organization=49
@assistant_secretary_of_the_navy_(manpower_and_reserve_affairs)@	-title=46
@indri@	-living_thing=17 -location=3
@orange_9mm@	-person=21
@highway_403@	-location=34
@breeders'_futurity_stakes@	-event=24
@choreutidae@	-living_thing=369
@newcastle_upon_tyne_east@	-location=21
@76ers@	-organization=41
@dagorhir@	-organization=25
@fred_roggin@	-person=37
@ian_morris@	-person=23
@edward_henty@	-person=22
@fritz_bayerlein@	-person=22
@max_gülstorff@	-person=29
@johann_jakob_scheuchzer@	-person=27
@anglican_province_of_america@	-organization=26
@51st_academy_awards@	-event=25
@chart_show_tv@	-broadcast_network=30
@joey_king@	-person=41
@luke_bryan@	-person=187
@singapore_infantry_regiment@	-organization=28
@keith_reid@	-person=61
@luzhsky_district@	-location=45
@principality_of_abkhazia@	-location=134
@hall_overton@	-person=24
@supernatural_(u.s._tv_series)@	-broadcast_program=33
@nelson_riddle@	-person=387
@oroonoko@	-art=30
@the_expendables_2@	-art=61
@charles_waldron@	-person=24
@mark_few@	-person=28
@sex_rehab_with_dr._drew@	-broadcast_program=26
@soul_edge@	-product=41
@charles-valentin_alkan@	-person=133
@eagle_award@	-award=72
@caesars_atlantic_city@	-location=25
@lionel_hampton@	-person=593
@insiders@	-broadcast_program=31
@queen_victoria_market@	-location=38
@stump_merrill@	-person=24
@marcel_achard@	-person=55
@grace_cossington_smith@	-person=31
@jackie_leven@	-person=26
@wilton_felder@	-person=77
@2005_ncaa_men's_division_i_basketball_tournament@	-event=22
@lee_petty@	-person=101
@luigi_pirandello@	-person=283
@beverly_hills_playhouse@	-organization=38
@the_bill_cunningham_show@	-broadcast_program=26
@selton_mello@	-person=34
@the_wedding_planner@	-art=54
@north_v_south@	-event=31
@carduus@	-living_thing=43
@peter_thomson@	-person=105
@chūbu_region@	-location=65
@lord_stanley@	-person=74 -title=1
@hertha_von_walther@	-person=20
@marcel_mouloudji@	-person=36
@no._12_squadron@	-organization=24
@thyris_fenestrella@	-living_thing=26
@nsw_tennis_centre@	-location=21
@båtsfjord@	-location=40
@johnny_bravo@	-broadcast_program=184
@dynasty_warriors_5@	-product=31
@holy_cross_college@	-organization=61
@anna_kingsford@	-person=20
@the_rubberbandits@	-person=24
@avm_productions@	-organization=81
@futakoi_alternative@	-broadcast_program=25
@greaves@	-person=39
@kyle_smith@	-person=68
@peter_tomarken@	-person=40
@cafod@	-organization=42
@south_river_high_school@	-organization=27
@bretton_woods_conference@	-event=26
@kevin_weisman@	-person=43
@bagrat_iv_of_georgia@	-person=22
@junonia_oenone@	-living_thing=30
@institute_of_biology@	-organization=40
@bliżyn@	-location=32
@tangomarkkinat@	-event=21
@getter_robo_g@	-broadcast_program=23
@indigirka_river@	-location=35
@royal_belfast_academical_institution@	-organization=157
@stoke-by-nayland@	-location=24
@battle_of_gaugamela@	-event=69
@shawn_colvin@	-person=265
@borsod-abaúj-zemplén_county@	-location=195
@thomas_blachman@	-person=26
@nh_34@	-location=27
@marie_gillain@	-person=34
@samford_university@	-organization=266
@romania_national_rugby_union_team@	-organization=25
@bruce_gyngell@	-person=32
@iron_guard@	-organization=288
@peter_morris@	-person=29
@boeing_737@	-product=738
@jon_eberson@	-person=65
@karel_roden@	-person=42
@army_reserve@	-organization=286
@clarinda@	-location=30 -person=5
@joburg_open@	-event=26
@barney_oldfield@	-person=89
@perry_township@	-location=161
@groton,_massachusetts@	-location=95
@margaret_garner@	-art=17 -person=16
@menin_gate@	-location=56
@benny_rubin@	-person=27
@peter_foster@	-person=22
@aide@	-title=22
@groesbeek@	-location=38
@prince-bishopric_of_paderborn@	-location=75
@romano_prodi@	-person=372
@greco-turkish_war@	-event=55
@walsh_university@	-organization=42
@westmoreland_county,_pennsylvania@	-location=158
@trinity_island@	-location=47
@divizia_naţională@	-organization=57
@tess_of_the_d'urbervilles@	-art=93 -broadcast_program=11
@dave_revering@	-person=20
@fannie_flagg@	-person=60
@nuclear_regulatory_commission@	-organization=439
@hemingway_foundation@	-award=40
@chrysostom@	-person=29
@king_william_street@	-location=79
@jerzy_andrzejewski@	-person=34
@stargate_sg-1@	-art=900
@salar_de_uyuni@	-location=46
@left_bank@	-location=73
@chaim_soloveitchik@	-person=30
@squawk_box@	-broadcast_program=70
@haberdashers'_aske's_boys'_school@	-organization=83
@joão_da_nova@	-person=53
@valencia_high_school@	-organization=32
@bill_gunston@	-person=38
@maine_maritime_academy@	-organization=50
@spanish_town@	-location=128
@greg_rutherford@	-person=27
@leigh-on-sea@	-location=79
@macho_man@	-art=24
@sarah_dawn_finer@	-person=31
@jon_foster@	-person=39
@arthur_burghardt@	-person=34
@the_brooklyn_rail@	-art=104
@boca_raton,_florida@	-location=397
@união_da_madeira@	-organization=37
@marty_marion@	-person=47
@don't_think_twice,_it's_all_right@	-art=104
@berliner_symphoniker@	-person=24
@she's_a_woman@	-art=22
@il-18@	-product=31
@pontiac_gto@	-product=86
@mount_meru@	-location=26
@theater_for_the_new_city@	-location=36
@the_dentist@	-art=26
@orhan_pamuk@	-person=193
@soyuz_26@	-event=24
@ishmael@	-person=186 -art=31
@bedfordshire_county_football_association@	-organization=25
@edinburgh_north_and_leith@	-location=26
@aselefech_mergia@	-person=20
@gombe@	-location=40
@south_suburban_college@	-organization=22
@woolworths@	-organization=347
@sega_32x@	-product=97
@tennis_channel@	-broadcast_network=58
@david_s._ware@	-person=96
@the_innocents_abroad@	-art=35
@nikolai_berzarin@	-person=21
@jan@	-person=103
@eleven_point_river@	-location=21
@utah@	-location=7965 -organization=278 -event=21 -living_thing=3 -product=2 -location=1 -person=1
@kearsley@	-location=60
@annette_gordon-reed@	-person=27
@panther@	-living_thing=111 -art=34 -product=32 -organization=11 -location=3 -person=1
@miriam_schapiro@	-person=22
@kawasaki_ki-45@	-product=22
@sano_di_pietro@	-person=31
@socialist_left@	-organization=47
@ted@	-event=313 -art=73 -person=54 -organization=11
@amenhotep_ii@	-person=129
@hawkwind@	-person=550 -art=10
@miriam_hopkins@	-person=178
@american_indian_higher_education_consortium@	-organization=38
@paul_mercurio@	-person=45
@liberation_transmission@	-art=20
@the_kids_of_degrassi_street@	-broadcast_program=34
@gmina_janów@	-location=72
@ranong_province@	-location=33
@real_madrid_c@	-organization=59
@world_league@	-organization=14 -event=12
@chengdu_shuangliu_international_airport@	-location=39
@sean_parnell@	-person=54
@ayala_avenue@	-location=52
@june_lockhart@	-person=142
@maddox_brothers_and_rose@	-person=23
@jacob_zuma@	-person=382
@conrad_burns@	-person=73
@mark_steel@	-person=42
@new_york_international_auto_show@	-event=112
@spy_kids@	-art=88
@liu_yifei@	-person=26
@armchair_thriller@	-broadcast_program=29
@billy_warlock@	-person=43
@sol@	-god=39 -finance-currency=18 -person=11 -location=10 -organization=9 -art=4
@theophanes_the_greek@	-person=24
@steve_fisher@	-person=66
@southwestern_ontario@	-location=134
@government_of_slovenia@	-person=21
@yutaka_ikejima@	-person=37
@keetmanshoop@	-location=90
@anthony_minichiello@	-person=62
@supernatural_horror_in_literature@	-art=36
@his_home@	-location=21
@east_west_101@	-broadcast_program=56
@rotherhithe@	-location=331
@you'd_be_so_nice_to_come_home_to@	-art=58
@haw.@	-person=22
@cordoba@	-location=67 -product=8 -organization=1 -person=1
@alessandro_nivola@	-person=91
@sonia_dresdel@	-person=29
@kathleen_turner@	-person=264
@dhool_ka_phool@	-art=23
@stone_of_scone@	-location=71
@michel_blanc@	-person=67
@wolayita_zone@	-location=29
@the_executioner's_song@	-art=37
@kunshan@	-location=113
@johann_berger@	-person=20
@veena_sud@	-person=27
@elaine_chao@	-person=51
@brent_albright@	-person=40
@georgia_brown@	-person=41
@gravesham@	-location=52
@our_lady_of_guadalupe@	-art=186
@guenter_lewy@	-person=35
@ri@	-location=38 -organization=20 -product=1 -person=1
@otmuchów@	-location=63
@ali_daei@	-person=143
@1941_provincial_election@	-event=32
@cascade_county@	-location=31
@manny_trillo@	-person=61
@army_of_the_pharaohs@	-person=115
@divandarreh_county@	-location=202
@painted_skin@	-art=16 -broadcast_program=4
@charline_labonté@	-person=23
@billy_stark@	-person=24
@anthony_burgess@	-person=375
@buje@	-location=23
@eppley_airfield@	-location=52
@carnotaurus@	-living_thing=42
@joan_of_kent@	-person=49
@oskar_potiorek@	-person=26
@shakib_khan@	-person=121
@steve_nye@	-person=30
@richard_wilson@	-person=202
@gray_whale@	-living_thing=21
@secret_garden_party@	-event=50
@pete_michels@	-person=44
@president_of_the_philippines@	-title=420
@missionary_oblates_of_mary_immaculate@	-organization=102
@bryan_clay@	-person=26
@11th_army@	-organization=54
@colin_ward@	-person=42
@sde_boker@	-location=38
@salyut_4@	-event=32
@mike_patton@	-person=347
@john_paulson@	-person=26
@catawissa@	-location=34
@nadph_oxidase@	-biology=30
@the_pharcyde@	-person=156
@royal_yacht@	-product=26
@toronto—danforth@	-location=34
@puerto_rico_soccer_league@	-organization=110
@howie_kendrick@	-person=28
@imagine_software@	-person=70
@young_adult@	-art=39
@philip_akin@	-person=41
@gay_dad@	-person=30
@medical_marijuana@	-medicine-medical_treatment=27
@lamar,_colorado@	-location=30
@falcon_crest@	-broadcast_program=318
@operation_flavius@	-event=37
@anhalter_bahnhof@	-location=20
@myriapoda@	-living_thing=35
@jonas_jeberg@	-person=35
@francesco_maria_veracini@	-person=33
@paul_landowski@	-person=24
@baylor_bears_football@	-organization=46
@susie_ibarra@	-person=46
@lanaudière@	-location=157
@republic_of_ireland_women's_national_football_team@	-organization=29
@chicago_winds@	-organization=23
@bureau_of_aeronautics@	-organization=116
@russ_smith@	-person=22
@cincinnati_stingers@	-organization=134
@china_beach@	-broadcast_program=140 -location=4
@lord_brougham@	-person=29
@gonzales_county@	-location=41
@quad_city@	-organization=11 -location=10
@phyllonorycter_quinqueguttella@	-living_thing=22
@eudemis_porphyrana@	-living_thing=27
@ari_vatanen@	-person=95
@swanand_kirkire@	-person=53
@'amran_governorate@	-location=23
@poul_schlüter@	-person=62
@heart_of_gold@	-art=24
@sapporo_municipal_subway@	-transit=58
@sarrud-e_jonubi_rural_district@	-location=72
@kavarna@	-location=38
@woodside,_california@	-location=77
@vampire_in_brooklyn@	-art=26
@second_taiwan_strait_crisis@	-event=46
@oroville,_california@	-location=88
@karl_gutzkow@	-person=28
@explosion@	-event=21 -art=4 -product=1 -location=1
@province_of_sassari@	-location=71
@pergamon_museum@	-location=73
@clint_ballard,_jr.@	-person=25
@art_school_confidential@	-art=35
@pasir_ris@	-location=22
@rupert_friend@	-person=81
@monsters_vs._aliens@	-art=96
@brian_blessed@	-person=234
@jason_bere@	-person=21
@e._clay_shaw,_jr.@	-person=21
@algerian_civil_war@	-event=119
@force_five@	-broadcast_program=25
@leyte_landings@	-event=26
@athens_olympics@	-event=124
@tom_robinson_band@	-person=53
@1979_contest@	-event=25
@qatar_foundation@	-organization=54
@queenscliff@	-location=76 -organization=3 -product=1
@university_of_the_south_pacific@	-organization=198
@p2@	-organization=21 -art=16 -product=11 -location=4 -living_thing=1
@erin_mckeown@	-person=41
@ray_fearon@	-person=28
@anthony_tyler_quinn@	-person=21
@pascual_cervera_y_topete@	-person=36
@brantley@	-location=22
@tatran_prešov@	-organization=34
@stony_plain_records@	-organization=34
@dalmally@	-location=32
@uss_abraham_lincoln_(cvn-72)@	-product=20
@2009_general_elections@	-event=22
@courtenay,_british_columbia@	-location=27
@friedrich_werner_von_der_schulenburg@	-person=21
@wardha_district@	-location=33
@medzilaborce@	-location=32
@frank_damrosch@	-person=25
@aeshnidae@	-living_thing=80
@uss_ranger@	-product=43
@the_lennon_sisters@	-person=37
@cdc@	-organization=239 -location=1
@dark_cuervo@	-person=29
@tears_on_my_pillow@	-art=33
@westfield_southland@	-location=47
@gyldendal_norsk_forlag@	-organization=42
@feminist_majority_foundation@	-organization=37
@rexdale@	-location=43
@seth_petruzelli@	-person=32
@palestine_arab_party@	-organization=20
@sainte-chapelle@	-location=106
@jean-louis_murat@	-person=26
@parihaka@	-location=40
@ataullah_mengal@	-person=21
@world_cup_of_hockey@	-event=81
@fitzwilliam_college@	-organization=22
@speaker_of_the_house_of_commons@	-title=191
@centaur_theatre@	-organization=22
@vlaams_blok@	-organization=74
@ross_bleckner@	-person=47
@team_dresch@	-person=55
@radstock@	-location=112
@joseph_swan@	-person=55
@macgillycuddy's_reeks@	-location=29
@sadako_ogata@	-person=30
@joe_poplawski@	-person=29
@wincenty_pol@	-person=23
@new_york_state_route_16@	-location=25
@d._d._sheehan@	-person=39
@kindersley@	-location=33 -person=1
@born_villain@	-art=27
@steve_balderson@	-person=28
@neckar@	-location=313 -organization=7 -product=1
@david_branch@	-person=29
@antigua_and_barbuda_national_team@	-organization=31
@martha_mattox@	-person=33
@leonard_french@	-person=24
@jean_stablinski@	-person=26
@tonkawa@	-people-ethnicity=101 -location=17 -language=4
@epirus@	-location=953
@columbus_crew@	-organization=848
@englewood_cliffs@	-location=34
@yorck@	-person=20 -art=4
@shamus_culhane@	-person=30
@emma_bell@	-person=35
@new_york_undercover@	-broadcast_program=194
@stony_brook_film_festival@	-event=21
@paiyaa@	-art=53
@yuan_xi@	-person=30
@sub_focus@	-person=89 -art=9
@robby_müller@	-person=28
@rhagades_pruni@	-living_thing=31
@thomas_francis_meagher@	-person=76
@mount_ślęża@	-location=21
@women's_spring_football_league@	-organization=56
@tigmanshu_dhulia@	-person=40
@chevrolet_malibu@	-product=108
@arthur_ravenel,_jr.@	-person=21
@arnhem–leeuwarden_railway@	-metropolitan_transit-transit_line=24
@bernard_bailyn@	-person=45
@tango_province@	-location=33
@day_for_night@	-art=36
@lakemba@	-location=51
@anuradhapura_district@	-location=45
@the_changing_room@	-art=20
@mustafa_nadarević@	-person=33
@national_anti-vivisection_society@	-organization=22
@i-81@	-location=96
@jahn_teigen@	-person=52
@ranipet@	-location=33
@óscar_romero@	-person=73
@subramanian_swamy@	-person=32 -organization=1
@fantastic_four@	-art=138 -broadcast_program=132 -product=24
@pkp_group@	-organization=22
@computer_conservation_society@	-organization=21
@henry_allingham@	-person=41
@cochylis_atricapitana@	-living_thing=26
@peasants'_party@	-organization=33
@hk_36_skalica@	-organization=25
@jussi_jokinen@	-person=31
@gogol@	-person=57 -location=4 -art=2
@the_breeders@	-person=224
@kristin_davis@	-person=76
@lord_woolton@	-person=23
@crosswalk.com@	-internet-website=27
@republic_of_the_rio_grande@	-location=47
@branch_county,_michigan@	-location=22
@blackburn_hawks@	-organization=22
@state_university_of_music_and_performing_arts_stuttgart@	-organization=20
@fury@	-broadcast_program=64 -art=52 -product=20 -organization=6 -person=3 -medicine-symptom=2
@vladas_mikėnas@	-person=27
@stropkov_district@	-location=44
@andy_garcía@	-person=219
@rees's_cyclopædia@	-art=20
@james_ruse_agricultural_high_school@	-organization=20
@ughelli@	-location=25 -person=1
@enrique_bermúdez@	-person=22
@hurst-euless-bedford_independent_school_district@	-organization=22
@bardon@	-location=38
@cingulopsidae@	-living_thing=26
@the_return_of_the_space_cowboy@	-art=24
@gay_men's_health_crisis@	-organization=65
@glipa@	-living_thing=115
@tom_harpur@	-person=21
@sarah_chalke@	-person=104
@anaheim_angels@	-organization=327
@basavakalyan@	-location=24
@megadeth@	-person=1209
@patrick_husbands@	-person=20
@nissan_x-trail@	-product=23
@coupar_angus@	-location=45 -organization=6
@siege_of_tarragona@	-event=23
@tony_hatch@	-person=153
@the_parliaments@	-person=45
@bad_salzdetfurth@	-location=23
@ficus_macrophylla@	-living_thing=20
@carlito's_way@	-art=81
@peter_criss@	-person=202 -art=11
@biskra@	-location=100
@baby_bash@	-person=131
@here@	-art=41 -person=29 -organization=22 -location=19 -event=9 -product=9 -disease=2 -title=2 -transit=2 -medicine-drug=1 -biology=1 -god=1 -food=1 -education-educational_degree=1 -language=1 -broadcast_program=1
@miss_new_york_teen_usa@	-event=21
@jim_duggan@	-person=111
@duke_of_wellington's_regiment@	-organization=110
@oostburg@	-location=31
@antibes@	-location=294
@palais_bourbon@	-location=71
@mercury_records@	-organization=1535
@gresham's_school@	-organization=299
@espnu@	-broadcast_network=336 -broadcast_program=6
@the_well_of_loneliness@	-art=66 -person=1
@bob_hope_presents_the_chrysler_theatre@	-broadcast_program=58
@françois_guizot@	-person=122
@anthony_fauci@	-person=25
@françois_étienne_de_kellermann@	-person=36
@casa_batlló@	-location=35
@pca@	-organization=68 -religion-religion=20 -location=1 -chemistry=1
@alexander_dallas_bache@	-person=33
@neuhausen@	-location=25
@bart_palaszewski@	-person=30
@university_of_alabama_school_of_law@	-organization=67
@henry_bathurst,_3rd_earl_bathurst@	-person=21
@donald@	-location=57 -person=49
@diverse@	-person=20
@vestron_video@	-organization=50
@richey_edwards@	-person=65
@streets_of_laredo@	-art=44
@seeya@	-person=27
@dee_roscioli@	-person=21
@sowme'eh_sara_county@	-location=162
@stu_wilson@	-person=21
@coronet_books@	-organization=33
@nbn@	-broadcast_network=34
@warren_zevon@	-person=414 -art=12
@grand_guignol@	-location=82 -art=10
@jonah_barrington@	-person=31
@meir_shapiro@	-person=24
@cadoc@	-person=50
@lincolnshire_wolds@	-location=131
@9th_division@	-organization=24
@plymouth_fury@	-product=39
@pentewan@	-location=20
@vaasan_palloseura@	-organization=43
@hms_revenge@	-product=42
@tim_davis@	-person=24
@zambian_national_team@	-organization=29
@department_of_national_defence@	-organization=238
@2011_formula_one_season@	-event=47
@iajuddin_ahmed@	-person=60
@kei_yasuda@	-person=43
@prince_edward_theatre@	-location=60
@organisation@	-art=11 -person=10 -organization=3 -religion-religion=1 -location=1
@mirvac@	-organization=20
@st._francis_dam@	-location=32
@decade@	-art=22 -event=2 -product=1
@nine_afternoon_news@	-broadcast_network=24
@polytheism@	-religion-religion=29
@tissamaharama@	-location=20
@kellie_martin@	-person=78
@frankfurt_book_fair@	-event=133
@don_luzzi@	-person=21
@bobby_freeman@	-person=43
@mercer_county,_west_virginia@	-location=39
@felicity_jones@	-person=87
@chris_dudley@	-person=29
@warsaw_school_of_economics@	-organization=63
@charles_de_rémusat@	-person=21
@janusz_korwin-mikke@	-person=31
@kingdom_of_cochin@	-location=119
@fifa_fair_play_award@	-award=28
@boston_society_of_natural_history@	-organization=53
@new_zealand_wars@	-event=111
@kathryn_bernardo@	-person=78
@hoffman@	-person=9 -location=9 -art=5 -organization=3
@jack_dongarra@	-person=24
@styrax@	-living_thing=31
@li_xiannian@	-person=85
@chatham_county,_north_carolina@	-location=50
@robert_de_beaumont,_2nd_earl_of_leicester@	-person=32
@george_dicenzo@	-person=42
@lord_george_hamilton@	-person=48
@hangu@	-location=23
@durdle_door@	-location=31
@nawab_of_bhopal@	-person=34
@radwimps@	-person=19 -art=1
@william_w._belknap@	-person=53
@thomas_posey@	-person=33
@revolutionary_left_movement@	-organization=54
@morrisville,_north_carolina@	-location=25
@banfora_department@	-location=22
@greenberg@	-art=24 -person=19 -organization=1
@joseph_babinski@	-person=30
@classics_iv@	-person=39
@eye_of_the_tiger@	-art=120
@whale@	-person=21 -art=6 -living_thing=3
@2005_bali_bombings@	-event=21
@hifk@	-organization=207
@beckington@	-location=34
@naughty_dog@	-person=113
@the_rime_of_the_ancient_mariner@	-art=111
@pierre_berton@	-person=144
@170@	-product=12 -art=6 -location=4
@emerson_hough@	-person=20
@australian_astronomical_observatory@	-location=21
@radcliffe_observatory@	-location=43
@luciobarbus@	-living_thing=21
@herbert_samuel@	-person=93
@hijo_del_signo@	-person=21
@neecha_nagar@	-art=20
@ciego_de_ávila@	-location=51 -organization=3
@the_murder_of_roger_ackroyd@	-art=55
@entertainment_weekly's@	-art=20
@nick_collison@	-person=33
@tom_mboya@	-person=48
@calista_flockhart@	-person=118
@louis_ix_of_france@	-person=400
@united_nations_relief_and_rehabilitation_administration@	-organization=92
@parczew@	-location=155
@wages_of_sin@	-art=22
@chet_brewer@	-person=22
@charles_nelson_reilly@	-person=150
@jelling@	-location=37
@piazza_della_signoria@	-location=55
@honda_ballade@	-product=20
@bmo_harris_bradley_center@	-location=42
@peddapuram_mandal@	-location=21
@paec@	-organization=69
@hermagor@	-location=21
@santo_antónio@	-location=23 -person=4
@chien_yu-chin@	-person=59
@google_tv@	-product=46
@thomas_laird_kennedy@	-person=20
@dogbowl@	-person=27
@c.a.mey.@	-person=20
@shawn_daivari@	-person=25
@lake_of_menteith@	-location=28
@michel_butor@	-person=47
@frick_collection@	-location=122
@david_stockman@	-person=33
@seneca_rocks@	-location=41
@st._charles_county@	-location=86
@five_ways@	-location=41
@john_kerin@	-person=29
@eartha_kitt@	-person=368
@winchester,_indiana@	-location=27
@graham_moffatt@	-person=50
@1985_nfl_season@	-event=21
@fulk@	-person=30
@luis_guzmán@	-person=90
@double_live@	-art=34
@jungle_2_jungle@	-art=33
@dezful@	-location=56
@estudiantes_de_la_plata@	-organization=370
@josh_neufeld@	-person=52
@2010_pan_pacific_swimming_championships@	-event=112
@australian_labour_movement@	-organization=46
@oregon_zoo@	-location=46
@cbc.ca@	-internet-website=19 -broadcast_network=1
@zeydabad_rural_district@	-location=35
@johan_petro@	-person=20
@girolamo_da_carpi@	-person=22
@haley_joel_osment@	-person=153
@my_american_cousin@	-art=32
@zbrojovka_brno@	-organization=30
@youngblood@	-art=36 -person=7
@bagan@	-location=145
@peter_forsskål@	-person=33
@todd_wiltshire@	-person=32
@bonnie_guitar@	-person=32
@kelly_asbury@	-person=22
@purple_line@	-metropolitan_transit-transit_line=44 -location=5 -art=3 -transit=1
@battle_of_palmito_ranch@	-event=23
@al_holbert@	-person=33
@matt_giteau@	-person=38
@phosphorescent@	-person=22
@wallace_wolodarsky@	-person=39
@president_of_china@	-title=71
@2008_ncaa_tournament@	-event=38
@john_arrowsmith@	-person=22
@david_mann@	-person=86
@jean-jacques_kantorow@	-person=30
@cumberland,_maryland@	-location=348
@saint_hyacinth@	-person=27
@klein@	-person=25 -organization=6 -location=2
@frank_messervy@	-person=27
@ruth_pointer@	-person=40
@rcd_mallorca@	-organization=603
@robert_kahn@	-person=26
@east_moline,_illinois@	-location=31
@c._h._sisson@	-person=34
@horace_stoneham@	-person=47
@los_auténticos_decadentes@	-person=24
@dr._jekyll_and_sister_hyde@	-art=29
@council_of_jamnia@	-organization=36
@tv3@	-broadcast_network=992 -person=29 -broadcast-tv_channel=8 -organization=2 -broadcast_program=1
@bobby's_world@	-broadcast_program=50
@vince_karalius@	-person=20
@department_of_water_affairs@	-organization=70
@james_wong@	-person=30
@kevin_parent@	-person=20
@amdocs@	-organization=46
@traditional_anglican_communion@	-organization=33
@murshidabad@	-location=285
@miss_earth_2010@	-event=45
@mark_addy@	-person=66
@christopher_newport_university@	-organization=93
@berat_county@	-location=165
@chain_letters@	-broadcast_program=25 -art=3
@mirjana_lučić-baroni@	-person=28
@thapsus@	-location=18 -event=10 -living_thing=1
@michael_caton-jones@	-person=52
@voorhees_township,_new_jersey@	-location=27
@santa_pudenziana@	-location=39
@green_standard_army@	-organization=41
@mad_professor@	-person=104
@sylvia_mcnair@	-person=52
@ramon_magsaysay_award@	-award=224
@alexander_nevsky_cathedral@	-location=47
@atlético_marte@	-organization=31
@first_american_football_league@	-organization=43
@doug_stone@	-person=103 -art=2
@chelsea_ladies@	-organization=51
@wayne_county,_north_carolina@	-location=26
@gene_weingarten@	-person=42
@usambara_mountains@	-location=59
@jacques@	-person=63
@neon_park@	-person=20
@star_fox_adventures@	-product=32
@giacomo_leoni@	-person=42
@ullern@	-location=61
@petrofac@	-organization=20
@caja_laboral@	-organization=111
@bent_fabric@	-person=21
@common_intermediate_language@	-computer-programming_language=48
@garney_henley@	-person=39
@february_7@	-time=256
@christian_thielemann@	-person=58
@club_universidad_nacional@	-organization=42
@jimmy_hogan@	-person=24
@marvin_j._chomsky@	-person=22
@oregon's_1st_congressional_district@	-location=31
@kurt_tank@	-person=48
@president_of_the_united_states@	-title=5105 -person=6 -event=5
@anthony_ashley_cooper,_1st_earl_of_shaftesbury@	-person=36
@kings_cross,_london@	-location=21
@dallas_stars@	-organization=1268
@university_of_missouri_system@	-organization=56
@how_to_succeed_in_business_without_really_trying@	-art=214
@jacob's_well@	-location=22
@richmond_coliseum@	-location=64
@dory_previn@	-person=70 -art=2
@saul_zaentz@	-person=63
@old_bulgarian@	-language=21
@jethou@	-location=29
@northwest_field@	-location=30
@itabashi,_tokyo@	-location=39
@pas_giannina@	-organization=94
@epischnia@	-living_thing=26
@albert_namatjira@	-person=56
@grafton,_north_dakota@	-location=31
@sturgeon_lake@	-location=29 -people-ethnicity=1
@caron_wheeler@	-person=84
@adelanto@	-location=20
@café_de_paris@	-location=29 -broadcast_program=3
@joão_guimarães_rosa@	-person=30
@freenas@	-product=22
@a._p._herbert@	-person=64
@gregorio_luperón_international_airport@	-location=29
@david_malouf@	-person=114
@killer@	-art=61 -person=17 -event=3 -title=1 -organization=1
@group_of_eight@	-organization=26
@telefónica@	-organization=208
@foundry_networks@	-organization=21
@east_windsor_township@	-location=33
@battle_of_lowestoft@	-event=78
@bill_church@	-person=33
@nippon_yusen@	-organization=24
@forest_of_dean@	-location=446
@marguerite_clark@	-person=112
@ted_robinson@	-person=43
@romuald_traugutt@	-person=22
@interstate_bridge@	-location=25
@the_jersey_journal@	-art=28
@dennis_deyoung@	-person=174
@deepak_dev@	-person=42
@sunday_night_heat@	-broadcast_program=98
@gustave_kerker@	-person=22
@line_of_fire@	-broadcast_program=27 -product=3
@paul_laurence_dunbar_high_school@	-organization=32
@davidson_county,_tennessee@	-location=65
@aurès_mountains@	-location=32
@shoaib_akhtar@	-person=135
@kislovodsk@	-location=88
@tsarskoye_selo@	-location=198
@egyptian_premier_league@	-organization=373
@hamilton_college@	-organization=537
@sabine_land@	-location=44
@pío_baroja@	-person=40
@the_lords_of_flatbush@	-art=22
@gallery_fake@	-broadcast_program=26
@baron_davis@	-person=131
@hot_water_music@	-person=129 -art=1
@igor_shpilband@	-person=55
@european_route_e10@	-location=55
@sam_katzman@	-person=81
@jalu@	-location=21
@michael_w._mcconnell@	-person=24
@william_wordsworth@	-person=802
@2008_u.s._presidential_election@	-event=94
@1._fc_nürnberg@	-organization=401
@phthia@	-location=36 -person=3
@flickr@	-internet-website=496
@tsalka@	-location=20
@8th_fighter_group@	-organization=24
@k-25@	-location=29
@mathew_hayman@	-person=20
@college_football_hall_of_fame@	-location=2082 -event=1
@charismatic_movement@	-religion-religion=55
@extreme_noise_terror@	-person=72
@nettuno@	-location=74
@burra@	-location=105
@prime_minister_of_uganda@	-title=64
@irish_civil_war@	-event=522
@michael_gallagher@	-person=40
@a._bertram_chandler@	-person=156
@jamil_dehlavi@	-person=24
@duisburg@	-location=812 -organization=40 -event=3
@mervue_united@	-organization=26
@björn_nyberg@	-person=39
@north_american_o-47@	-product=72
@franco_giraldi@	-person=25
@rondebosch_boys'_high_school@	-organization=24
@peter_dalla_riva@	-person=22
@coedpoeth@	-location=20
@the_diplomat@	-art=25
@atsushi_kotoge@	-person=35
@mayumi_tanaka@	-person=34
@ocean_county@	-location=350
@kurume,_fukuoka@	-location=47
@ian_macfarlane@	-person=35
@reconstruction@	-person=10 -medicine-medical_treatment=4 -art=3 -organization=1 -education-educational_degree=1 -location=1
@middle_irish@	-language=101
@julie_london@	-person=288
@word_records@	-organization=192
@frant@	-location=30
@royal_anglian_regiment@	-organization=107
@tha_chin_river@	-location=22
@fédération_internationale_du_sport_automobile@	-organization=24
@robert_l._park@	-person=22
@ryan_gracie@	-person=23
@lady_louise_windsor@	-person=21
@leonard_tose@	-person=20
@if—@	-art=32
@new_zealand_cricket@	-organization=49
@joseph_wirth@	-person=47
@miss_texas_usa@	-event=60
@the_last_airbender@	-art=85
@2009_gubernatorial_election@	-event=503
@court_of_the_lord_lyon@	-organization=112
@jockey_club@	-organization=208 -location=1
@black_label_society@	-person=267
@david_nail@	-person=42
@dehdez_rural_district@	-location=43
@kawasaki_440@	-product=20
@laurentum@	-location=30
@waldo_peirce@	-person=22
@rolling_stone_australia@	-art=31
@míchel@	-person=61
@the_battle_of_new_orleans@	-art=27
@christmas_evans@	-person=22
@duane_whitaker@	-person=20
@texas_rangers@	-organization=3190
@xian_ma60@	-product=28
@njongonkulu_ndungane@	-person=20
@kilmarnock_burghs@	-location=34
@nurpur@	-location=32
@bright_promise@	-broadcast_program=28
@augustus_e._willson@	-person=21
@cocoa@	-food=400 -living_thing=101 -location=74 -product=1 -computer-programming_language=1
@mahnomen@	-location=21
@hurst_castle@	-location=35
@hieronymites@	-organization=20
@tom_nieto@	-person=27
@the_last_station@	-art=39
@battle_of_slankamen@	-event=23
@state_university_of_new_york_college_of_environmental_science_and_forestry@	-organization=45
@lita@	-person=74 -art=4 -finance-currency=3
@jamal_al-husayni@	-person=21
@andy_scott@	-person=123
@owasso,_oklahoma@	-location=30
@bonthe_district@	-location=24
@charles_caccia@	-person=28
@simon_munnery@	-person=35
@robert_z'dar@	-person=28
@gustav_fischer@	-person=21
@grand_duke_alexei_alexandrovich_of_russia@	-person=22
@mckean_county@	-location=92
@george_murdock@	-person=32
@jim_mclay@	-person=32
@hopewell,_virginia@	-location=57
@fiona_sit@	-person=52
@jaú@	-location=33
@barnaby_records@	-organization=27
@jeff_reardon@	-person=73
@eindhoven@	-location=1103 -organization=8 -event=3 -person=1
@georgia_house_of_representatives@	-organization=356
@vivekachudamani@	-art=20
@the_geena_davis_show@	-broadcast_program=32
@photo_league@	-organization=35
@home_grown@	-person=40
@fenella_woolgar@	-person=27
@dmytro_doroshenko@	-person=29
@fort_mccoy,_wisconsin@	-location=20
@jim_leishman@	-person=21
@dååth@	-person=34 -art=1
@jonas_kjellgren@	-person=49
@ahmad_vahidi@	-person=23
@masaryk_circuit@	-location=66
@desportivo_brasil@	-organization=48
@sandy_hook@	-location=149 -event=3 -organization=2
@žydrūnas_ilgauskas@	-person=50
@king_faisal_university@	-organization=21
@chetumal@	-location=66
@luverne,_minnesota@	-location=24
@north_shropshire@	-location=46
@a429@	-location=23
@black_island@	-location=33
@dr._dolittle@	-art=58
@rc_cannes@	-organization=30
@international_communist_current@	-organization=25
@marin_alsop@	-person=104
@azogues@	-location=20 -organization=2
@anoka,_minnesota@	-location=39
@muzaffargarh_district@	-location=33
@dick_glasser@	-person=40
@psg@	-organization=58
@bull_run_mountains@	-location=29
@semyon_varlamov@	-person=37
@south_carolina_supreme_court@	-organization=66
@salisbury_and_yeovil_railway@	-location=20
@coonoor@	-location=103
@henry_h._arnold@	-person=128
@john_mark@	-person=34
@latino@	-people-ethnicity=27 -person=13 -art=6 -living_thing=1
@hm_christian_x@	-person=34
@billy_owens@	-person=34
@ambrose_bierce@	-person=270
@american_film_theatre@	-art=24
@chhota_bheem@	-broadcast_program=30
@quintus_petillius_cerialis@	-person=58
@william_a._clark@	-person=45
@flamengo@	-organization=733 -person=9 -location=4
@alfred_weber@	-person=33
@jigme_khesar_namgyel_wangchuck@	-person=54
@daniel_drake@	-person=23
@colorado-big_thompson_project@	-location=24
@rudi_völler@	-person=80
@french_development_agency@	-organization=46
@2006_nba_playoffs@	-event=28
@the_independent_florida_alligator@	-art=26
@matt_stevens@	-person=22
@katrina_elam@	-person=28
@tina_charles@	-person=121
@sap_r@	-product=23
@thus_spoke_zarathustra@	-art=82
@james_mccaffrey@	-person=34
@hancock_shaker_village@	-location=20
@temporary_residence_limited@	-organization=83
@greenore@	-location=28 -product=1 -organization=1
@the_english_historical_review@	-art=38
@all_for_you@	-art=56
@terry_stone@	-person=23
@nahal_brigade@	-organization=25
@devil's_peak@	-location=50
@flag_day@	-time=88
@physiotherapist@	-medicine-medical_treatment=33
@frankie_ballard@	-person=20 -art=1
@rusk_county@	-location=95
@dj_got_us_fallin'_in_love@	-art=35
@dave_whitcombe@	-person=44
@ca_2+_@	-chemistry=23
@democratic_popular_party@	-organization=20
@martuni@	-location=28
@carlo_chiti@	-person=24
@leva_bates@	-person=27
@roy_eldridge@	-person=260
@torre_annunziata@	-location=52
@geoff_foster@	-person=20
@comodoro_arturo_merino_benítez_international_airport@	-location=50
@under_pressure@	-art=109
@vedaranyam@	-location=36
@brigit_forsyth@	-person=24
@bersuit_vergarabat@	-person=37
@ivan_generalić@	-person=20
@western_australian_government_railways@	-organization=206
@argentine_senate@	-organization=168
@frank_stagg@	-person=21
@michael_tabor@	-person=79
@university_of_guam@	-organization=71
@iridomyrmex@	-living_thing=31
@philippe_verdelot@	-person=24
@saint_john_the_baptist@	-person=42 -art=4 -location=1
@geoffrey_mcgivern@	-person=26
@oregon_historical_society@	-organization=91
@chosen@	-event=13 -broadcast_program=5 -art=3 -location=2
@galena_summit@	-location=20
@jonathan_bennett@	-person=34
@transylvanian_plateau@	-location=26
@henriette_sontag@	-person=32
@a607@	-location=30
@alasdair_milne@	-person=42
@cheng_fei@	-person=26
@supreme_court_of_japan@	-organization=95
@modern_english@	-person=48 -language=21
@aigialeia@	-location=24
@omari_hardwick@	-person=27
@laverton@	-location=146
@old_spanish@	-language=26
@rajnigandha@	-art=20
@egyptian_hall@	-location=37
@tobias_arlt@	-person=33
@burnt_river@	-location=28
@classical_association@	-organization=24
@osiel_cárdenas_guillén@	-person=62
@richard_chartres@	-person=31
@memorial_gymnasium@	-location=31
@maccabi_electra_tel_aviv@	-organization=74
@japanese_prime_minister@	-title=29
@barbourville,_kentucky@	-location=30
@howard_griffith@	-person=21
@you_go_to_my_head@	-art=62
@robin_kenyatta@	-person=22
@irkutsk_oblast@	-location=336
@pittsburgh_civic_light_opera@	-organization=46
@cocoa,_florida@	-location=60
@viti_levu@	-location=311
@william_winter@	-person=57
@mater_dei_high_school@	-organization=97
@poodle@	-living_thing=67
@wołów_county@	-location=115
@jōmon@	-event=20
@kahului_airport@	-location=35
@isaac_de_benserade@	-person=33
@assam_university@	-organization=33
@rodrigo@	-person=66 -art=13
@maurice_bowra@	-person=41
@austin_rivers@	-person=28
@andi_deris@	-person=46
@sherborne_castle@	-location=34
@grutle_kjellson@	-person=27
@inula@	-living_thing=22
@della_jones@	-person=24
@monmouth,_oregon@	-location=22
@nelson_eddy@	-person=214
@gimhae_international_airport@	-location=43
@2010_world_junior_championships@	-event=75
@peter_christen_asbjørnsen@	-person=78
@toano@	-location=26
@edgar_allan_poe@	-person=1834 -award=1
@siad_barre@	-person=182
@žiar_nad_hronom_district@	-location=33
@kardinal_offishall@	-person=270
@eduardo_mata@	-person=42
@st._xavier's_high_school,_patna@	-organization=32
@robert_quarry@	-person=23
@beacon,_new_york@	-location=52
@hms_southampton@	-product=23
@rob_ford@	-person=161
@road_to_nowhere@	-art=26
@west_oxfordshire@	-location=72
@vinča@	-location=44
@sean_marks@	-person=24
@howard_wilkinson@	-person=121
@toronto_and_nipissing_railway@	-organization=51
@musimax@	-broadcast_network=24
@glaiza_de_castro@	-person=59
@baltasar_gracián@	-person=32
@richard_fegley@	-person=47
@mayrhofen@	-location=31
@laois–offaly@	-location=50
@union_parish,_louisiana@	-location=25
@horia_sima@	-person=39
@blue_mountains@	-location=245
@battle_of_carrhae@	-event=74
@roosevelt_sykes@	-person=75
@rjr_nabisco@	-organization=99
@jules_favre@	-person=33
@egoi_martínez@	-person=34
@white_haven@	-location=24
@pharmaceuticals@	-medicine-medical_treatment=21
@jackie_fields@	-person=31
@florissant@	-location=48
@xiangtan_county@	-location=24
@bbc_news_at_six@	-broadcast_program=38
@jean-pierre_ponnelle@	-person=59
@george_ponsonby@	-person=24
@cardiacs@	-person=169 -art=1
@zingst@	-location=35
@kmph-tv@	-organization=25
@barry_hills@	-person=34
@fist_of_the_north_star@	-art=221 -product=6
@panay@	-location=314 -product=5
@mica_dam@	-location=28
@vasalunds_if@	-organization=51
@animal_house@	-art=140
@arnaldo_tamayo_méndez@	-person=20
@alfred_hertz@	-person=20
@a638@	-location=26
@brendan_smyth@	-person=22
@2002_presidential_election@	-event=20
@mylor@	-location=34
@frederick_iv@	-person=128
@council_of_australian_governments@	-organization=39
@black_mountain_side@	-art=36
@croatian_national_bank@	-location=30
@riders_in_the_sky@	-person=88
@margaret_way@	-person=40
@stuart,_florida@	-location=92
@marin_ireland@	-person=25
@vanceboro@	-location=26
@paul_hayes@	-person=23
@oklahoma@	-location=7897 -organization=616 -event=26 -art=23 -product=7 -person=6 -title=1 -people-ethnicity=1
@karadeniz_ereğli@	-location=40
@forte_group@	-organization=27
@meyer_levin@	-person=21
@banksia_ericifolia@	-living_thing=24
@larry_tesler@	-person=26
@us_and_them@	-art=52
@professional_poker_tour@	-broadcast_program=24
@langon@	-location=20
@north_river_(hudson_river)@	-location=34
@portsmouth_naval_shipyard@	-location=208
@tytsjerksteradiel@	-location=33
@the_scornful_lady@	-art=20
@the_tabernacle@	-location=24
@plymouth,_pennsylvania@	-location=26
@davenham@	-location=29
@raszków@	-location=30
@concordia_chiajna@	-organization=45
@zabłocie@	-location=24
@murray,_kentucky@	-location=84
@franck_pourcel@	-person=34
@george_grey_barnard@	-person=33
@élysée_treaty@	-event=22
@high_sheriff_of_northumberland@	-title=117
@denver_pioneers@	-organization=42
@changdeokgung@	-location=30
@munkkiniemi@	-location=23
@san_diego_museum_of_art@	-location=87
@hms_hermione@	-product=26
@duloe@	-location=26
@captain_hollywood_project@	-person=25
@fitzwilliam_virginal_book@	-art=48
@dfcu_bank@	-organization=25
@enya@	-person=293 -art=12
@university_of_kharkiv@	-organization=30
@ted_kulongoski@	-person=116
@suzanne_haik_terrell@	-person=24
@ramat_gan@	-location=374
@lorenzo_tañada@	-person=20
@the_fault_in_our_stars@	-art=27
@doris@	-person=29 -location=13 -product=4
@sallisaw,_oklahoma@	-location=24
@whitfield_diffie@	-person=47
@monks_risborough@	-location=21
@boško_janković@	-person=24
@hamburger_sv@	-organization=1023
@australia_day@	-time=418
@zambrów_county@	-location=174
@caminha@	-location=45
@herculis@	-event=58 -location=1
@hoover,_alabama@	-location=60
@vienna_psychoanalytic_society@	-organization=21
@tempodrom@	-location=26
@jacqueline_jossa@	-person=34
@anderson_mesa@	-location=1460
@hudson_strait@	-location=146
@david_j@	-person=94
@viry-châtillon@	-location=21 -organization=5
@brendon_hartley@	-person=47
@meghri@	-location=28
@wade_hampton_census_area@	-location=23
@weiß_kreuz@	-broadcast_program=32
@slapton@	-location=25
@behind_the_music@	-broadcast_program=158 -art=4
@die_toten_hosen@	-person=208
@webster_university@	-organization=228
@rob_howley@	-person=27
@françois_pinault@	-person=33
@group_therapy@	-medicine-medical_treatment=12 -art=8
@strange_days_at_blake_holsey_high@	-broadcast_program=49
@unriddle_2@	-broadcast_program=22
@whispering_jack@	-art=32
@glover_teixeira@	-person=28
@kevin_pittsnogle@	-person=25
@lumines@	-product=31
@celia_keenan-bolger@	-person=27
@the_defenders@	-broadcast_program=171 -art=3
@lukmanier_pass@	-location=25
@julian_holloway@	-person=39
@arc_international@	-organization=20
@block_out@	-person=32
@canford_school@	-organization=65
@nature_medicine@	-art=21
@windmill_theatre@	-location=61 -organization=1
@stadio_delle_alpi@	-location=38
@étienne_marcel@	-person=26
@new_fourth_army@	-organization=68
@dan_inosanto@	-person=68
@emperor_fei@	-person=31
@samuel_stritch@	-person=42
@a9@	-location=60 -internet-website=2
@teesta_river@	-location=39
@dick_the_bruiser@	-person=37
@ado_den_haag@	-organization=419
@ben_pimlott@	-person=25
@lullington@	-location=20
@arista_networks@	-organization=21
@amanda_peterson@	-person=20
@coginchaug_river@	-location=21
@peggy_march@	-person=26
@pallavaram@	-location=26
@consumer_electronics_association@	-organization=79
@jerry_ordway@	-person=106
@patrick_moraz@	-person=98
@pacific_tsunami_warning_center@	-organization=41
@guerra_junqueiro@	-person=23
@brose_baskets@	-organization=112
@pascal_lamy@	-person=65
@john_lahr@	-person=45
@sofonisba_anguissola@	-person=47
@athens_tram@	-transit=24
@cowboy_mouth@	-person=75 -art=6
@joe_torre@	-person=329
@first_tech_challenge@	-organization=40
@john_george_ii,_prince_of_anhalt-dessau@	-person=21
@bishop's_stortford_college@	-location=37
@naka-ku,_yokohama@	-location=26
@paul_dooley@	-person=104
@sultan_abdul_samad_building@	-location=27
@yumbel@	-location=23
@legazpi@	-location=24 -person=8
@helsinki_olympic_stadium@	-location=155
@michael_gudinski@	-person=50
@harv_schmidt@	-person=21
@henrik_flyman@	-person=24
@woh_rehne_waali_mehlon_ki@	-broadcast_program=26
@sydney_college_of_the_arts@	-organization=35
@kanchana@	-person=36
@mountain_ranges_of_colorado@	-location=209
@anu_prabhakar@	-person=20
@askvoll@	-location=36
@the_manhattan_project@	-art=20
@cha_tae-hyun@	-person=58
@danny_boyle@	-person=392
@whitchurch–stouffville@	-location=58
@abraham_pais@	-person=25
@al-hakim@	-person=29
@masakatsu_funaki@	-person=63
@reed_johnson@	-person=35
@don_heck@	-person=108
@44th_infantry_division@	-organization=28
@viduidae@	-living_thing=22
@charle@	-person=37
@valmy@	-event=27 -location=25 -product=3
@paul_schrier@	-person=33
@ifba@	-organization=21
@clyde_kusatsu@	-person=43
@josh_graves@	-person=26
@north_reading@	-location=24
@rennie_davis@	-person=26
@jihlava_district@	-location=120
@operation_desert_thunder@	-event=25
@madaba@	-location=63
@daraga@	-location=22
@raphael_soriano@	-person=20
@bruce_cordell@	-person=23
@rebuild_of_evangelion@	-art=66
@phil_collins@	-person=1454
@bangka_island@	-location=52
@charles_neville,_6th_earl_of_westmorland@	-person=31
@boston_children's_museum@	-location=35
@1982_nfl_season@	-event=28
@yahoo!_japan@	-organization=67
@dennis_rodman@	-person=331
@diablo_range@	-location=128
@dale_clevenger@	-person=24
@rosalyn_higgins@	-person=29
@te_aro@	-location=26
@good_news_bible@	-art=24
@rcd_espanyol@	-organization=52
@british_olympic_association@	-organization=161
@samuel_c._pomeroy@	-person=37
@san_jose_giants@	-organization=92
@aabenraa@	-location=53
@military_airlift_command@	-organization=369
@adriane_lenox@	-person=24
@st._marys_river@	-location=77
@varanger_peninsula@	-location=45
@delegate@	-title=62 -location=11 -organization=11
@billy_ballew_motorsports@	-organization=37
@miombo@	-location=21 -living_thing=3
@karolína_kurková@	-person=26
@fire_records@	-organization=82
@reuben@	-person=70 -food=4 -organization=2 -art=1
@kampinos@	-location=32
@acnielsen@	-organization=64
@nazanin_boniadi@	-person=24
@drivin_n_cryin@	-person=23
@gustav_horn@	-person=24
@moulsey_hurst@	-location=27
@merchant_city@	-location=27
@mauritian_militant_movement@	-organization=39
@achaean_league@	-organization=177
@2013_masters_tournament@	-event=21
@johnathon_schaech@	-person=91
@high_sheriff_of_antrim@	-title=27
@northern_busway@	-location=42
@1982_general_election@	-event=32
@snuff_garrett@	-person=61
@caldas_da_rainha@	-location=82
@ahuti_prasad@	-person=23
@baikonur_cosmodrome@	-location=501
@jason_avant@	-person=47
@palma,_majorca@	-location=98
@bastam_rural_district@	-location=32
@heinrich_von_plauen@	-person=23
@eugène_dubois@	-person=26
@daniël_willemsen@	-person=27
@sainte-geneviève-de-batiscan@	-location=39
@the_other_guys@	-art=65 -person=2
@black_mountain_college@	-organization=133
@radhanpur@	-location=27
@justin_bruening@	-person=31
@bud_jamison@	-person=55
@astana@	-location=482 -organization=24
@1917@	-event=149 -art=5
@p._bhanumathi@	-person=88
@k.a.z@	-person=20
@dar_es_salaam@	-location=994 -organization=1
@the_grand_illusion@	-art=24
@donald_rooum@	-person=22
@you've_got_to_hide_your_love_away@	-art=53
@algonquins@	-people-ethnicity=21
@gwyneth_horder-payton@	-person=25
@mátyás_seiber@	-person=49
@nieporęt@	-location=29
@pope_pius_v@	-person=312
@dana_snyder@	-person=54
@caledonian_canal@	-location=86
@clifton_hampden@	-location=21
@battle_of_panipat@	-event=37
@stephen_trask@	-person=41
@seán_mcloughlin@	-person=22
@naoko_mori@	-person=36
@jonas_salk@	-person=136
@estelle_lefébure@	-person=25
@western_freeway@	-location=36
@mute_records@	-organization=401
@carrarese@	-organization=76 -location=1
@hetty_wainthropp_investigates@	-broadcast_program=70
@maxim_gorky_literature_institute@	-organization=56
@patala@	-location=23
@hanley_ramírez@	-person=113
@jocelyn_pook@	-person=41
@bob_schneider@	-person=46
@ngalop@	-people-ethnicity=34
@june_1927_general_election@	-event=163
@kwamé@	-person=36
@brian_merriman@	-person=27
@high_moon_studios@	-person=20
@jonathan_leavitt@	-person=20
@english_first_division@	-organization=43 -event=1
@edward_heyman@	-person=323
@third_circuit_court_of_appeals@	-organization=20
@hyundai_motor_group@	-organization=26
@charles_colson@	-person=103
@charles_h._percy@	-person=69
@merdeka_palace@	-location=26
@morten_lauridsen@	-person=54
@alice_hirson@	-person=22
@arley_hall@	-location=33
@asterix_in_belgium@	-art=22
@fort_mill@	-location=35
@cap_gris_nez@	-location=57
@infrared_space_observatory@	-location=25
@hirson@	-location=30
@university_of_the_balearic_islands@	-organization=21
@archibald_campbell,_7th_earl_of_argyll@	-person=29
@tosk@	-language=21
@maria_konopnicka@	-person=36
@ulster_county,_new_york@	-location=174
@ram_gopal_varma@	-person=241
@klaatu@	-person=37
@garry_maddox@	-person=49
@linda_chavez@	-person=20
@nogent-le-rotrou@	-location=29
@garmen_municipality@	-location=24
@flash_and_the_pan@	-person=38 -art=3
@ma_huan@	-person=33
@commissioned@	-title=109 -person=34 -organization=1
@henry_jenner@	-person=41
@west_kowloon_highway@	-location=21
@tsutomu_yamazaki@	-person=25
@sibylline_books@	-art=47
@frederick_forsyth@	-person=209
@emperor_taizong_of_tang@	-person=143
@john_kruk@	-person=80
@the_philanthropist@	-art=33 -broadcast_program=25
@frederic_remington@	-person=148
@falling_in_love_again@	-art=33
@crown_books@	-organization=23
@chisasibi@	-location=22
@luzzara@	-location=25 -event=2
@tao_jiaming@	-person=39
@battle_of_ambos_nogales@	-event=21
@john_smith's_stadium@	-location=30
@tcn-9@	-broadcast_network=30
@fc_gloria_buzău@	-organization=44
@phalonidia_manniana@	-living_thing=32
@a3_road@	-location=46
@museo_correr@	-location=43
@hani_hanjour@	-person=42
@kasaragod@	-location=131
@jean-baptiste_lully@	-person=293
@international_school_of_geneva@	-organization=39
@symphony_in_d_minor@	-art=31
@peterborough_lakers@	-organization=21
@voodoo_experience@	-event=33
@abc1@	-broadcast_network=486
@john_steinbeck@	-person=732
@islamic_republic_of_iran_railways@	-organization=25
@gavin_turk@	-person=59
@tony_tanti@	-person=36
@2008_mtv_video_music_awards@	-event=46
@j._d._souther@	-person=65
@tyson_kidd@	-person=51
@czechoslovak_hussite_church@	-religion-religion=20
@giacomo_quarenghi@	-person=66
@bonnie_bernstein@	-person=64
@mrinalini_sarabhai@	-person=24
@xi_river@	-location=25
@babyshambles@	-person=194 -art=2
@2011_fifa_u-17_world_cup@	-event=130
@nanman@	-people-ethnicity=31
@l6@	-metropolitan_transit-transit_line=22
@domodedovo@	-location=51
@dundee_stars@	-organization=56
@vinu_mohan@	-person=28
@i_want_you_(she's_so_heavy)@	-art=41
@cherchesov@	-person=50
@children's_hospital_of_eastern_ontario@	-location=29
@sandy_west@	-person=26
@pennington_county@	-location=109
@santa_fe_county@	-location=62
@tomomi_mochizuki@	-person=20
@emma_kirkby@	-person=87
@historic_centre_of_macau@	-location=21
@high_level_bridge@	-location=52
@valery_leontiev@	-person=24
@eric_kripke@	-person=63
@benjamin_hoadly@	-person=57
@john_wellborn_root@	-person=42
@the_janice_dickinson_modeling_agency@	-broadcast_program=33
@emperor_shao@	-person=29
@roger_manners,_5th_earl_of_rutland@	-person=21
@great_sandy_desert@	-location=78
@caltha_palustris@	-living_thing=27
@dewitt_clinton@	-person=242
@jbtv@	-broadcast_program=26
@suse@	-product=65 -organization=2
@nmc@	-organization=16 -location=7 -event=1
@charles_clerke@	-person=26
@weilheim@	-location=24
@legends_of_the_hidden_temple@	-broadcast_program=36
@hnk_hajduk_split@	-organization=139
@hosa@	-organization=28
@mol_liga@	-organization=36
@silvia_neid@	-person=21
@jack_holt@	-person=135
@karl_landsteiner@	-person=83
@caloptilia_falconipennella@	-living_thing=28
@the_outcasts@	-broadcast_program=25 -person=15 -art=1
@taylor_woodrow@	-organization=66
@philippine_division@	-organization=33
@blood_axis@	-person=30
@here_comes_santa_claus@	-art=36
@monrose@	-person=110
@doyle_bramhall@	-person=43
@israel_cruz@	-person=26
@carlo_crivelli@	-person=58
@roland_pertwee@	-person=33
@between_the_devil_and_the_deep_blue_sea@	-art=49
@marcelo@	-person=29
@troodos_mountains@	-location=41
@lebanese_arabic@	-language=30
@ornette_coleman@	-person=562
@erika_heynatz@	-person=24
@bellwood@	-location=39 -person=1
@balochi_language@	-language=31
@cold_lake@	-location=98 -art=7
@dfs@	-organization=40
@anna_deavere_smith@	-person=80
@concordia@	-location=117 -organization=33 -god=26 -product=5
@uwe_ochsenknecht@	-person=32
@black_saddle@	-broadcast_program=33
@the_ready_set@	-person=53
@donna_pescow@	-person=25
@cfb_trenton@	-location=86
@naval_air_station_patuxent_river@	-location=102
@guiana_space_centre@	-location=101
@mervyn_leroy@	-person=153 -event=1
@juan_francisco_barraza@	-person=20
@oscar_torp@	-person=29
@cargo_ship@	-product=24
@richard_hooker@	-person=86
@colorado_technical_university@	-organization=22
@lítla_dímun@	-location=20
@kaurna@	-language=21 -people-ethnicity=10 -location=5
@bremervörde@	-location=50
@logan_lynn@	-person=37
@priscilla_dean@	-person=42
@owen@	-person=79 -location=18 -art=2 -organization=2
@foster_yeoman@	-organization=26
@aburrá_valley@	-location=24
@sainte-marie@	-location=57
@denizli_province@	-location=78
@newtown_jets@	-organization=178
@stanley_ridges@	-person=53
@times_higher_education@	-art=170
@paul_soles@	-person=41
@jonathan_butler@	-person=79
@wild_strawberries@	-art=45 -person=27 -living_thing=3
@fred_robbins@	-person=21
@sue_gardner@	-person=22
@jacob_tierney@	-person=35
@jennings,_louisiana@	-location=26
@david_stern@	-person=206
@tuluá@	-location=23 -organization=2
@hulk_hogan@	-person=743
@lester_holt@	-person=48
@raja_sen@	-person=27
@shafqat_amanat_ali@	-person=31
@kuk_harrell@	-person=112
@lambert@	-person=189 -location=15 -organization=2
@christianity@	-religion-religion=6340 -product=41 -organization=5
@los_angeles_wolves@	-organization=46
@zarjaz@	-art=21
@mangere@	-location=67
@szentes@	-location=35
@royal_artillery_barracks@	-location=69
@solar_news_channel@	-broadcast-tv_channel=110
@bob_gainey@	-person=75
@raster-noton@	-organization=27
@government_of_singapore@	-organization=104
@pete_namlook@	-person=33
@marble_hill@	-location=42
@neil_macgregor@	-person=43
@christian_school@	-organization=153
@phasis@	-location=24 -living_thing=1
@james_hadley_chase@	-person=90
@white_township@	-location=26
@pittsburgh_crawfords@	-organization=71
@pierre_watkin@	-person=81
@patrick_gilmore@	-person=45
@iv_corps@	-organization=281
@lacanobia_splendens@	-living_thing=31
@jackie_coogan@	-person=160
@toni_tennille@	-person=66
@francis_granger@	-person=40
@diego_nunes@	-person=28
@for_unlawful_carnal_knowledge@	-art=38 -event=1
@the_joey_bishop_show@	-broadcast_program=28 -person=3
@chartism@	-organization=85
@bosnia_and_herzegovina_national_basketball_team@	-organization=20
@video_hits@	-broadcast_program=58
@wendy_carlos@	-person=108
@moffett_field@	-location=25
@jamie_uys@	-person=28
@decipher@	-art=18 -organization=18 -product=1
@u6@	-metropolitan_transit-transit_line=22 -transit=3
@paul_whitehouse@	-person=111
@king_farouk@	-person=50
@nam_phan@	-person=29
@herndon,_virginia@	-location=81
@theodore_i_laskaris@	-person=61
@el_lissitzky@	-person=98
@armin_veh@	-person=26
@adrian_mcpherson@	-person=24
@gaston_flosse@	-person=70
@ross_lynch@	-person=53
@marcel_boussac@	-person=74
@embraceable_you@	-art=96
@akhtachi-ye_gharbi_rural_district@	-location=41
@henry_grover@	-person=20
@journal_of_discourses@	-art=20
@bergen_county_line@	-metropolitan_transit-transit_line=68
@saint_nicolas@	-person=19 -art=9
@earls_of_ross@	-title=27
@gmina_kłomnice@	-location=25
@putten@	-location=37
@gunsmoke@	-broadcast_program=987 -art=5
@that_dog@	-person=23 -art=2
@c._j._mosley@	-person=26
@fouta_djallon@	-location=62
@french_connection_ii@	-art=25
@mike_kekich@	-person=20
@svante_nilsson@	-person=25
@gampaha_district@	-location=69
@southcliffe@	-broadcast_program=20
@ulf_lundell@	-person=42
@michael_scott@	-person=106
@storhamar_dragons@	-organization=59
@the_besnard_lakes@	-person=39
@leroy_shield@	-person=26
@huang_jianxin@	-person=25
@juan_de_flandes@	-person=29
@canada_reads@	-broadcast_program=116
@richard_ng@	-person=59
@queluz@	-location=38 -organization=1
@european_commission_of_human_rights@	-organization=55
@sonny_wade@	-person=23
@aizkraukle@	-location=21
@avispa_fukuoka@	-organization=197
@wolfgang_capito@	-person=26
@fk_budućnost_podgorica@	-organization=107
@artistička_radna_akcija@	-art=31
@pan-africanist@	-organization=34
@kilburn,_london@	-location=29
@national_space_centre@	-location=32
@ernie_coombs@	-person=22
@helma_sanders-brahms@	-person=41
@after_the_sunset@	-art=36
@bronson_canyon@	-location=36
@u.s._department_of_the_interior@	-organization=123
@donna_summer@	-person=905 -art=9
@coutances@	-location=86
@fame_l.a.@	-broadcast_program=27
@shahjahanpur@	-location=87
@james_sallis@	-person=49
@igbo_language@	-language=50
@khorram_dasht_rural_district@	-location=30
@the_bluebells@	-person=26
@elisedd_ap_gwylog@	-person=35
@bishops'_wars@	-event=75
@puck@	-location=197 -art=49
@wyndham_halswelle@	-person=27
@ulladulla@	-location=34
@opatowiec@	-location=41
@poonch@	-location=92
@grand_rapids_chicks@	-organization=125
@north_west_200@	-organization=118
@ignazio_abate@	-person=21
@andrés_pico@	-person=61
@uss_independence@	-product=31
@janis_carter@	-person=22
@69th_regiment_armory@	-location=21
@eminence_symphony_orchestra@	-person=28
@bowie,_maryland@	-location=109
@international_brotherhood_of_electrical_workers@	-organization=97
@marcy_rylan@	-person=21
@david_suchet@	-person=240
@edward_bernays@	-person=59
@timothy_laurence@	-person=23
@the_faerie_queene@	-art=205 -person=1
@sonny_boy_williamson@	-person=37
@ursa_minor@	-location=69
@hershey_wildcats@	-organization=56
@peter_singer@	-person=237
@high_plains_drifter@	-art=41
@ectoedemia_septembrella@	-living_thing=29
@anne_applebaum@	-person=47
@lovers_and_friends@	-broadcast_program=21
@landgraviate_of_hesse-darmstadt@	-location=109
@clare_grogan@	-person=45
@mark_chiarello@	-person=27
@protoceratops@	-living_thing=60
@mawson_lakes@	-location=26
@shire_of_banana@	-location=22
@constance_garnett@	-person=29
@the_green_mile@	-art=118
@port_austin@	-location=23
@chimalpopoca@	-person=37
@the_kinleys@	-person=24
@carpocyon@	-living_thing=20
@satyendranath_tagore@	-person=21
@sims@	-person=49 -product=11 -location=6 -art=2 -organization=1
@france_gall@	-person=126
@caerlaverock_castle@	-location=33
@gmina_grabów@	-location=40
@westlake_village@	-location=35
@who_killed_the_electric_car?@	-art=38
@sheikh_hamad_bin_jassim_bin_jaber_al_thani@	-person=23
@bislett_games@	-event=98
@david_tyree@	-person=32
@plymouth_county,_massachusetts@	-location=39
@welsh_international@	-organization=64
@cenwalh@	-person=46
@richard_durbin@	-person=58
@gary_rossington@	-person=100
@rockne_brubaker@	-person=28
@boca_chica@	-location=44
@raveena_tandon@	-person=188
@walther_nernst@	-person=69
@frankie_carle@	-person=41
@australian_hockey_league@	-organization=86
@giorgos_theofanous@	-person=55
@al-raed@	-organization=33
@partizan_beograd@	-organization=21
@dubrovnik-neretva_county@	-location=61
@finlandia_hall@	-location=27
@thomas_pope@	-person=36
@akp@	-organization=238
@u.s._route_218@	-location=31
@trans-karakoram_tract@	-location=20
@cedar_paul@	-person=33
@leonardo_sandri@	-person=20
@tia_texada@	-person=21
@wayne_johnston@	-person=23
@ovambo_people@	-people-ethnicity=28
@heywood@	-location=120 -person=4 -organization=3
@gibraltar@	-location=34 -event=16 -organization=12 -title=2 -product=1 -art=1
@cecil_payne@	-person=72
@belgian_antarctic_expedition@	-event=261
@duyfken@	-product=22
@land_rover_freelander@	-product=36
@david_cobb@	-person=71
@victor_daley@	-person=21
@bob_boughner@	-person=26
@the_drowsy_chaperone@	-art=124
@xu_bing@	-person=20
@bromley_common@	-location=22
@deltic@	-product=23
@bmtc@	-organization=30
@friedebert_tuglas@	-person=20
@earnest_hooton@	-person=26
@operation_northern_watch@	-event=138
@no,_no,_no@	-art=21
@caroline_lawrence@	-person=40
@johann_christoph_gottsched@	-person=39
@quran@	-art=1415
@catherine_labouré@	-person=21
@andreas_birch@	-person=20
@contractor@	-title=179
@accomack_county@	-location=90
@william_ackerman@	-person=31
@lauenburg_and_bütow_land@	-location=29
@battle_of_glorieta_pass@	-event=67
@dennis_noble@	-person=21
@nicole_scherzinger@	-person=444
@lower_peninsula_of_michigan@	-location=67
@rebecca_mader@	-person=50
@young_chris@	-person=67
@statik_selektah@	-person=82
@velocette@	-organization=66
@gunnar_nielsen@	-person=22
@discourses_on_livy@	-art=26
@royal_leicestershire_regiment@	-organization=27
@republic_of_china_marine_corps@	-organization=22
@the_triumph_of_sherlock_holmes@	-art=20
@ryan_johnson@	-person=42
@matt_madden@	-person=20
@sugar_babies@	-art=40
@kiev_peninsula@	-location=51
@dan_gutman@	-person=26
@from_paris_to_berlin@	-art=46
@pennsylvania_state_system_of_higher_education@	-organization=482
@thomas_corwin@	-person=46
@the_big_valley@	-broadcast_program=226
@soon@	-art=22 -person=1
@jean-yves_girard@	-person=23
@tom_purtzer@	-person=20
@cantor_fitzgerald@	-organization=66
@vitória_futebol_clube@	-organization=40
@marty_feldman@	-person=126
@dann_florek@	-person=41
@fancy_free@	-art=33
@my_so-called_life@	-broadcast_program=149 -art=4
@watch_tower_bible_and_tract_society@	-organization=26
@crain's_chicago_business@	-art=37 -organization=1
@province_of_albacete@	-location=41
@kamnik@	-location=69
@republican_left_of_catalonia@	-organization=108
@fermi_national_accelerator_laboratory@	-location=22
@st._catherine's_point@	-location=72
@colorado_eagles@	-organization=75
@jewish_institute_for_national_security_affairs@	-organization=24
@chichawatni@	-location=26
@brian_bosworth@	-person=54
@accident_compensation_corporation@	-organization=36
@mingo_county,_west_virginia@	-location=34
@radoslav_nesterović@	-person=32
@craig_roberts@	-person=33
@nervous@	-art=10 -body_part=7 -medicine-symptom=2 -organization=2
@basalt_rock_company@	-organization=28
@snowflake@	-location=17 -food=3 -person=2 -organization=1 -art=1
@žiar_nad_hronom@	-location=20
@schmalkaldic_war@	-event=102
@chironomidae@	-living_thing=242
@isa_town@	-location=42
@paint_creek@	-location=53
@halle_(saale)@	-location=130
@roy_kinnear@	-person=96
@chicago,_kansas_and_nebraska_railway@	-location=52
@prince_of_darkness@	-art=31 -god=4
@massapequa@	-location=39
@daniel_kerr@	-person=40
@maurice_lindsay@	-person=39
@finborough_theatre@	-location=159
@brian_dobson@	-person=42
@chris_pratt@	-person=118
@wendy_saddington@	-person=25
@what_is_love@	-art=36
@american_gangster@	-art=214 -broadcast_program=20
@jascha_horenstein@	-person=46
@hiroshi_yamauchi@	-person=46
@barret_oliver@	-person=23
@north_kosovo@	-location=49
@thimphu_district@	-location=21
@australian_continent@	-location=34
@stjepan_radić@	-person=85
@german_green_party@	-organization=20
@posavina@	-location=60
@tera_patrick@	-person=54
@sarah_jessica_parker@	-person=412
@charles_stevenson@	-person=89
@janowiec_kościelny@	-location=39
@petersham@	-location=191 -organization=1
@jack_titus@	-person=23
@mario_elie@	-person=27
@alpine_school_district@	-location=21
@auckland_province@	-location=28
@robert_kocharyan@	-person=107
@brandy@	-person=382 -food=52 -art=12
@gospel_of_luke@	-art=605
@aces_go_places@	-art=20
@ninh_bình_province@	-location=44
@hell_creek_formation@	-location=81
@abakan@	-location=55
@the_season@	-event=669 -organization=2
@huntingdon,_pennsylvania@	-location=58
@golden_magic@	-person=21
@leon_day@	-person=22
@edward_calvert@	-person=23
@douglas_elliman@	-organization=21
@aberdeen_south@	-location=55
@marina_bay_sands@	-location=84
@vasse@	-location=23
@wait_wait..._don't_tell_me!@	-broadcast_program=103
@crevalcore@	-location=22
@scotland_national_rugby_union_team@	-organization=82
@odyssey_5@	-broadcast_program=49
@castlereagh_highway@	-location=37
@anaxagoras@	-person=104
@kurt_schmoke@	-person=29
@yotvingians@	-people-ethnicity=49
@kenkō_zenrakei_suieibu_umishō@	-art=20
@august_kopff@	-person=26
@tempsford@	-location=21
@us_department_of_state@	-organization=25
@ministry_of_internal_affairs@	-organization=111 -title=4
@american_medical_women's_association@	-organization=22
@diggnation@	-broadcast_program=20
@trellech@	-location=32
@catanduva@	-location=28
@worcester_and_birmingham_canal@	-location=89
@bang_zoom!_entertainment@	-organization=34
@franz_rosenzweig@	-person=58
@hartmut_michel@	-person=20
@alfred_drake@	-person=101
@bronx_museum_of_the_arts@	-location=49
@mark_picchiotti@	-person=21
@alexander_shabalov@	-person=30
@georgi_ivanov@	-person=41
@hwanghae@	-location=51
@crazy_taxi@	-product=29
@ellsworth_kelly@	-person=128
@john_de_courcy@	-person=77
@sarah_douglas@	-person=61
@kennebec_county@	-location=88
@pulaski@	-location=209 -organization=2 -person=1
@the_firesign_theatre@	-person=78
@trip_shakespeare@	-person=21
@sinhalese_people@	-people-ethnicity=34
@kłodawa@	-location=57
@stirling_highway@	-location=39
@the_saragossa_manuscript@	-art=28
@blanche_of_lancaster@	-person=45
@richard_howard@	-person=65
@1995–96_season@	-event=159
@ffsa_super_league@	-organization=32
@sweden_women's_national_football_team@	-organization=63
@cyber_kong@	-person=28
@castletown@	-location=193 -organization=27
@niccolò_machiavelli@	-person=380
@quill_and_dagger@	-organization=139
@modern_times@	-art=107 -person=6
@versailles_saint-quentin-en-yvelines_university@	-organization=43
@high_museum_of_art@	-location=156
@gobir@	-location=34
@cardiff_airport@	-location=53
@aspatria@	-location=73
@pontevedra_cf@	-organization=83
@laynce_nix@	-person=23
@douglas_ewart@	-person=22
@moreirense@	-organization=59
@asad_ahmed@	-person=27
@williams_lake,_british_columbia@	-location=32
@jack_sikma@	-person=32
@holly_hunter@	-person=270
@aetolia@	-location=164
@cingulata@	-living_thing=33
@st._mary's_county,_maryland@	-location=69
@henry_paulson@	-person=90
@otto_tief@	-person=25
@vincennes,_indiana@	-location=193
@yami_to_bōshi_to_hon_no_tabibito@	-product=23
@ryman@	-organization=23 -location=1
@alauddin_al-kahar@	-person=43
@saint_patrick@	-person=411 -location=6
@t._k._ramamoorthy@	-person=28
@sucker_free@	-broadcast_program=24
@carlos_mesa@	-person=47
@iki@	-location=31
@recreation_ground@	-location=58
@john_sebastian@	-person=322
@rarotonga@	-location=34 -art=1
@cyrix@	-organization=74
@bank_one_ballpark@	-location=29
@my_favorite_year@	-art=63
@kym_johnson@	-person=55
@versailles@	-location=1657 -event=31 -art=4 -organization=3
@tianjin_university@	-organization=42
@bagdogra_airport@	-location=27
@culpeper_county,_virginia@	-location=88
@asc_diaraf@	-organization=50
@édouard_lucas@	-person=23
@mordecai_brown@	-person=43
@johann_löwenthal@	-person=29
@meppen@	-location=20 -organization=4
@eaglesham@	-location=41
@norma_talmadge@	-person=144
@nahuatl@	-language=901 -people-ethnicity=1
@christian_gobrecht@	-person=26
@rhonda_fleming@	-person=124
@joseph_priestley@	-person=437
@nyeri@	-location=87
@reserve_bank_of_zimbabwe@	-organization=46
@richard_p._gabriel@	-person=23
@bernard_fitzalan-howard,_16th_duke_of_norfolk@	-person=20
@pazhassi_raja@	-person=44 -art=7
@yu-gi-oh!_duel_monsters@	-broadcast_program=49 -art=2
@dean_karr@	-person=44
@lse@	-organization=134 -computer-programming_language=3
@guanare@	-location=30
@gilford_island@	-location=43
@writing-on-stone_provincial_park@	-location=23
@romanshorn@	-location=65
@martin_gabel@	-person=52
@rei_sakuma@	-person=26
@north_london@	-location=809 -location=4 -organization=3
@trunk_1@	-location=35
@pan-african_parliament@	-organization=208
@jarrod_mccracken@	-person=38
@roush_fenway_racing@	-organization=314
@b71_sandoy@	-organization=23
@chimbote@	-location=77
@jodie_kidd@	-person=33
@american_flagg!@	-art=29
@the_bloody_chamber@	-art=24
@middle_temple@	-location=1411
@jaroslav_marvan@	-person=41
@indiana_rail_road@	-organization=23
@muppet_classic_theater@	-art=20
@together@	-art=96 -broadcast_program=12 -product=1 -organization=1
@bobby_orlando@	-person=30
@the_lucky_one@	-art=26
@poplar_bluff,_missouri@	-location=66
@al_lettieri@	-person=27
@fazeley@	-location=26
@gwadar@	-location=134
@honey,_i_blew_up_the_kid@	-art=60
@peter_jacobson@	-person=50
@irbid@	-location=161
@thomas_babington_macaulay,_1st_baron_macaulay@	-person=23
@hirta@	-location=42
@the_oz_kids@	-broadcast_program=25
@isser_harel@	-person=30
@greater_tokyo_area@	-location=105
@henry_brinley_richards@	-person=20
@yonex@	-organization=23
@southern_great_plain@	-location=217
@fort_logan@	-location=23
@ljubovija@	-location=48
@dinwiddie_county@	-location=35
@phil_anderson@	-person=47
@gheyzaniyeh_rural_district@	-location=50
@samuel_hahnemann@	-person=64
@daniel_templon@	-person=25
@pickaway_county@	-location=71
@shangluo@	-location=36
@roger_sanchez@	-person=130
@battle_of_pea_ridge@	-event=127
@ramesh_bhat@	-person=31
@anne_sofie_von_otter@	-person=148
@crown_property_bureau@	-organization=23
@claudia_pulchra@	-person=20
@buena_vista_social_club@	-person=149 -art=27
@wessex_main_line@	-location=52
@alfonso_viii_of_castile@	-person=130
@bahadoor@	-person=37
@hida_province@	-location=21
@jensen_motors@	-organization=32
@pakistan_rangers@	-organization=23
@lualhati_bautista@	-person=20
@ray_sadecki@	-person=23
@johny_mera_naam@	-art=31
@berryville@	-location=76 -event=5
@monongahela_railway@	-organization=24
@kehot_publication_society@	-organization=24
@groupe_danone@	-organization=64
@pacific_symphony@	-person=31
@ronnie_barker@	-person=217
@the_farm@	-person=104 -location=38 -art=5
@the_fair_maid_of_perth@	-art=31
@akihiko_hirata@	-person=40
@coro@	-location=39 -person=7 -art=1
@mikhail_larionov@	-person=52
@partners@	-broadcast_program=24 -title=14 -art=4 -organization=3
@anthony_wilson@	-person=23
@elsterwerda@	-location=23
@wahnwegen@	-location=22
@steeplechase_park@	-location=26
@hackney_wick@	-location=100
@second_battle_of_passchendaele@	-event=29
@dangerbird_records@	-organization=74
@northport@	-location=98 -organization=1
@newcastle_west@	-location=63
@mir_fantastiki@	-art=24
@bafq_county@	-location=83
@united_states_department_of_defense@	-organization=1329
@clarence,_new_york@	-location=32
@ugl_rail@	-organization=20
@charles_b._griffith@	-person=43
@cockatoo@	-living_thing=23 -location=14
@owain_cyfeiliog@	-person=31
@ozark_national_scenic_riverways@	-location=23
@tony_phillips@	-person=39
@433_eros@	-location=64
@allan_sandage@	-person=37
@composite_family@	-living_thing=20
@ewart_brown@	-person=24
@temple_square@	-location=127
@kaposi's_sarcoma@	-disease=103
@rupert_hine@	-person=100
@bell_412@	-product=102
@abbey_national@	-organization=54
@leonard_howell@	-person=20
@airlock_alpha@	-internet-website=24
@john_fothergill@	-person=31
@ogden_l._mills@	-person=26
@fairwater@	-location=45 -person=1
@do_i_hear_a_waltz?@	-art=39
@bcl-2@	-disease=73
@saranac_lake,_new_york@	-location=93
@tharrawaddy@	-location=13 -person=9
@dead_space_2@	-product=32
@tolbooth@	-location=20
@office_of_the_inspector_general@	-organization=51
@zbigniew_boniek@	-person=34
@katie_taylor@	-person=39
@nigel_havers@	-person=133
@peter_des_roches@	-person=45
@rowett_research_institute@	-organization=23
@brent_north@	-location=23
@danish_film_institute@	-organization=60
@kakamigahara@	-location=53
@washtenaw_county,_michigan@	-location=41
@james_calado@	-person=27
@amathole_district_municipality@	-location=21
@mike_leavitt@	-person=38
@tarlac_city@	-location=76
@kōki_mitani@	-person=22
@friedrich_heinrich_jacobi@	-person=48
@plymouth_theatre@	-location=20
@bodley's_librarian@	-title=43
@cannabaceae@	-living_thing=40
@alex_groza@	-person=32
@souda_bay@	-location=104
@tétouan@	-location=77 -event=1
@autobiography_of_a_yogi@	-art=31
@spectre@	-art=202 -broadcast_program=9 -product=5 -person=3
@1898@	-event=48
@costa_botes@	-person=24
@navy_midshipmen@	-organization=66
@old_man_gloom@	-person=29
@lutowiska@	-location=35
@whiteface@	-location=18 -title=3 -person=2
@mobile@	-location=874 -event=90 -person=22 -product=21 -broadcast_program=13 -organization=10 -title=3 -computer-programming_language=2
@driedorf@	-location=21
@elena_skuin@	-person=195
@leo_rosten@	-person=34
@hall_peninsula@	-location=34
@aurel_vlaicu@	-person=29
@celebration@	-art=48 -person=3 -product=2 -broadcast_program=1
@sphingidae@	-living_thing=1753
@justin_smith_morrill@	-person=26
@tiro_federal@	-organization=67
@jacqueline_logan@	-person=42
@ford_granada@	-product=65
@sean_o'hair@	-person=56
@crispus@	-person=48 -living_thing=1
@hamilton_fish_ii@	-person=22
@sarah_jaffe@	-person=20
@croydon_common@	-organization=48
@don_raye@	-person=245
@battles_of_khalkhin_gol@	-event=29
@2011_brit_awards@	-event=24
@tadeusz_dołęga-mostowicz@	-person=24
@josef_kammhuber@	-person=33
@marlin_jackson@	-person=31
@district_of_tufanbeyli@	-location=29
@radioland_murders@	-art=25
@henry_mountains@	-location=43
@thomas_pride@	-person=27
@dąbrowa_białostocka@	-location=48
@for_scent-imental_reasons@	-art=21
@shantipur@	-location=38
@noakhali_district@	-location=24
@sacrifice@	-event=102 -art=47 -product=10 -location=7 -person=2
@george_lyttelton,_1st_baron_lyttelton@	-person=31
@inez_and_charlie_foxx@	-person=24
@eastern_basketball_alliance@	-organization=25
@paul_magloire@	-person=22
@south_platte_river@	-location=262
@ramesh_aravind@	-person=112
@frances_brooke@	-person=25
@provisional_ira@	-organization=185
@cybi@	-person=20
@tower_records@	-organization=182
@rsa_conference@	-event=28
@baptised@	-religion-religion=76
@dunstanburgh_castle@	-location=23
@leipzig_gewandhaus_orchestra@	-person=113
@lake_of_tears@	-person=26 -art=1
@valeri_kharlamov@	-person=51
@getrag@	-organization=65
@henry_silva@	-person=104
@wnba_all-star_game@	-event=30
@brian_blume@	-person=22
@kenneth_gaburo@	-person=22
@pat_dobson@	-person=42
@order_of_friendship_of_peoples@	-award=118
@1973_world_aquatics_championships@	-event=43
@de_agostini@	-organization=31
@loubet_coast@	-location=51
@gardena,_california@	-location=101
@michael_glinski@	-person=20
@mekere_morauta@	-person=25
@hong_kong_sports_institute@	-location=24
@edward_bernds@	-person=53
@strophedra_weirana@	-living_thing=22
@illinois_route_116@	-location=32
@jacen_burrows@	-person=20
@herman's_hermits@	-person=287
@the_ballroom_blitz@	-art=26
@government_of_new_brunswick@	-organization=42
@nabovat_rural_district@	-location=24
@just_cause_2@	-product=21
@yu_darvish@	-person=76
@machiko_soga@	-person=26
@rud_ab-e_sharqi_rural_district@	-location=25
@subway@	-transit=95 -art=28 -location=8 -organization=7 -metropolitan_transit-transit_line=5 -person=4
@cowboy@	-title=65 -art=21 -organization=4
@ryan_whitney@	-person=33
@santa_maria_della_vittoria@	-location=35
@kevin_cash@	-person=20
@african_championships_in_athletics@	-event=59
@massachusetts_route_2@	-location=44
@family_dollar@	-organization=57
@james_leo_herlihy@	-person=22
@terence_cooke@	-person=40
@envoy@	-title=68 -product=2 -organization=1
@glen_ridge,_new_jersey@	-location=52
@gerard_mccarthy@	-person=33
@take_it_from_here@	-broadcast_program=27
@horodło@	-location=23
@whitney_point@	-location=21
@kevin_wilkinson@	-person=24
@chumash@	-people-ethnicity=144 -art=60
@deportivo_wanka@	-organization=22
@victor_herbert@	-person=299
@samuel_goldwyn_productions@	-organization=23
@cape_st._vincent@	-location=112
@stalybridge_celtic@	-organization=258
@virden@	-location=52
@mac_powell@	-person=49
@jelena_kostanić_tošić@	-person=26
@polish_armed_forces_in_the_west@	-organization=104
@executive_council_of_nova_scotia@	-organization=75
@richard_smith@	-person=34
@hashim_amla@	-person=71
@companion_of_the_order_of_the_star_of_india@	-title=22
@select_records@	-organization=22
@arizona_united_sc@	-organization=33
@2008_election@	-event=443
@yuri_averbakh@	-person=64
@1932@	-event=347 -art=8
@marguerite_bay@	-location=79
@poděbrady@	-location=69
@saggart@	-location=28
@the_times_they_are_a-changin'@	-art=106
@nyboder@	-location=35
@la_aurora_international_airport@	-location=54
@dov_hikind@	-person=23
@tré_cool@	-person=57
@6th_marine_regiment@	-organization=30
@roshan@	-person=38 -organization=7 -location=1
@william_lawrence@	-person=25
@the_girls@	-art=19 -person=2
@jamendo@	-internet-website=21
@sean_kingston@	-person=297 -art=5
@auguste_charlois@	-person=102
@allison_transmission@	-organization=30
@von@	-person=20 -art=12
@race_across_america@	-event=50
@flavio_biondo@	-person=35
@1st_fighter_wing@	-organization=54
@dewey_redman@	-person=166
@allan_green@	-person=34
@tim_lambesis@	-person=57
@louisville_international_airport@	-location=78
@fritz_müller@	-person=30
@hancock_field@	-location=25
@canadian_amateur_hockey_association@	-organization=168
@tara_vanderveer@	-person=47
@secretary_of_state_for_justice@	-title=85
@kayunga_district@	-location=43
@mn_169@	-location=26
@harz_national_park@	-location=74
@street_of_dreams@	-art=42
@the_ten_tenors@	-person=21
@the_infinity_doctors@	-art=21
@beto@	-person=47
@eleanor_boardman@	-person=57
@alexis_wright@	-person=24
@wydad_casablanca@	-organization=138
@fk_sileks@	-organization=21
@2006_world_junior_championships@	-event=111
@yvonne_nelson@	-person=21
@italian_socialists@	-organization=20
@joe_arpaio@	-person=66
@electrolux@	-organization=172
@walter_donaldson@	-person=239
@atp_world_tour@	-organization=21 -event=8
@nerima,_tokyo@	-location=58
@milford,_michigan@	-location=26
@canton@	-location=4335 -organization=8 -event=2 -food=1 -title=1
@antonina_nezhdanova@	-person=22
@viscount_cowdray@	-title=20 -person=3
@marsfield@	-location=24
@patty_murray@	-person=128
@majestic@	-product=36 -location=18 -person=10 -organization=7 -art=4 -event=1
@michigan's_6th_congressional_district@	-location=30
@prefontaine@	-art=21
@mount_pleasant,_michigan@	-location=89
@michigan_tech_huskies@	-organization=20
@étienne_clémentel@	-person=21
@campi_bisenzio@	-location=31
@roxbury,_boston@	-location=20
@alfa_romeo_giulietta@	-product=28
@danish_american@	-people-ethnicity=32
@newport,_pembrokeshire@	-location=20
@vama_veche@	-location=23
@adal@	-location=51
@river_tweed@	-location=222
@claus_biederstaedt@	-person=24
@ouse@	-location=95
@amalric_i@	-person=35
@rudolph's_shiny_new_year@	-broadcast_program=28
@cityline@	-broadcast_program=46
@amanda_bynes@	-person=176
@degrassi_high@	-broadcast_program=77
@li_chengqian@	-person=43
@battle_of_quiberon_bay@	-event=100
@stanley_cup_playoffs@	-event=138
@laura_whitmore@	-person=27
@bastian_pastewka@	-person=25
@saved!@	-art=49
@the_deadly_snakes@	-person=21
@roger_mcgough@	-person=95
@rashawn_ross@	-person=28
@samuel_w._mccall@	-person=27
@chinese_rites_controversy@	-event=25
@jack_nimitz@	-person=30
@kyrenia_district@	-location=50
@woodbury_university@	-organization=42
@st_bees@	-location=47
@khorramdarreh_county@	-location=23
@taoyuan_city@	-location=28
@jenks_high_school@	-organization=20 -location=6
@american_board_of_internal_medicine@	-organization=48
@zookeeper@	-art=29 -title=7
@mahur_berenji_rural_district@	-location=25
@party_of_united_pensioners_of_serbia@	-organization=28
@the_family_man@	-art=53 -broadcast_program=6 -person=1
@wendell_willkie@	-person=174
@san_fernando,_california@	-location=59
@kostanay@	-location=35
@zayd_ibn_harithah@	-person=25
@peter_lely@	-person=95
@alexandrinus@	-art=25
@st_mary_abbots@	-location=27
@herman_brood@	-person=77
@béla@	-person=26
@t.g.i._friday's@	-location=83
@scott_hoffman@	-person=56
@wally_fawkes@	-person=20
@aletta_jacobs@	-person=24
@ignatius_bonomi@	-person=32
@russian_super_league@	-organization=62
@steve_symms@	-person=28
@yury_luzhkov@	-person=47
@as_beauvais_oise@	-organization=50
@lingfield_derby_trial@	-event=82
@patriotic_salvation_movement@	-organization=35
@michael_wittmann@	-person=36
@don_carlos_buell@	-person=114
@marion@	-location=790 -person=34 -product=5 -organization=4 -broadcast_program=1 -living_thing=1
@st._luke's_episcopal_church@	-location=22
@jerry_buss@	-person=76
@olimpia_grudziądz@	-organization=31
@the_company_of_wolves@	-art=47
@richard_estes@	-person=33
@lamb_chop's_play-along@	-broadcast_program=27
@ub_iwerks@	-person=142
@animated_film@	-art=23
@ole_miss@	-organization=286
@pentagon_papers@	-art=172 -event=1
@reeve_aleutian_airways@	-organization=27
@young_communist_league_of_norway@	-organization=26
@colby_armstrong@	-person=33
@chris_lowell@	-person=28
@australia_zoo@	-location=39
@susanne_marsee@	-person=26
@carlsberg_group@	-organization=52
@enz@	-location=43
@operation_pedestal@	-event=127
@pennsylvania_route_487@	-location=27
@wikimania@	-event=31
@m40@	-location=98
@patrice_wymore@	-person=30
@óscar_carmona@	-person=85
@eddie_hodges@	-person=36
@presbyterian_church_of_wales@	-religion-religion=56
@paola_volpato@	-person=21
@rudradaman_i@	-person=24
@elroy_hirsch@	-person=43
@chu_river@	-location=36
@anz@	-organization=72
@bensheim@	-location=57
@andrew_gordon@	-person=21
@oguta@	-location=33
@aya_hisakawa@	-person=43
@moskovskij_komsomolets@	-art=24
@legislative_council_of_lower_canada@	-organization=65
@jim_mcgovern@	-person=43
@bleiswijk@	-location=20
@blessthefall@	-person=66
@shuswap@	-location=25 -people-ethnicity=18 -language=12
@nergal@	-god=83 -person=11
@lóegaire_mac_néill@	-person=68
@henry_clay_frick@	-person=153
@margaret_beckett@	-person=145
@the_rasmus@	-person=138 -art=4
@konqueror@	-product=85
@sergio_markarián@	-person=30
@sam_phillips@	-person=271
@drepana_curvatula@	-living_thing=27
@european_route_e18@	-location=67
@gangnam_station@	-location=28
@jonathon_dutton@	-person=21
@melbourne_football_club@	-organization=421 -location=1
@2000_sydney_games@	-event=90
@lycée_condorcet@	-organization=54
@axminster@	-location=97
@hollyoaks@	-broadcast_program=1066
@n._t._rama_rao@	-person=222
@ardfinnan@	-location=21 -organization=9
@mirko_jozić@	-person=22
@holayjan_rural_district@	-location=57
@wiltshire_council@	-location=178
@steven_smith@	-person=24
@sentosa@	-location=144
@inle_lake@	-location=38
@a_61@	-location=117
@waterlow_and_sons@	-organization=28
@areca_catechu@	-living_thing=28
@francis_o'neill@	-person=50
@falmouth_and_camborne@	-location=36
@rosicrucian@	-organization=34
@rensselaer,_new_york@	-location=32
@gene_day@	-person=22
@queer_eye@	-broadcast_program=45
@rick_adams@	-person=20
@jack_hayter@	-person=29
@miss_australia@	-event=35
@dhanbad_district@	-location=71
@baltimore_stallions@	-organization=136
@trent_barrett@	-person=48
@qualification_campaign@	-event=26
@grant_county,_south_dakota@	-location=37
@guinness_world_records_gamer's_edition@	-art=54
@fu_zuoyi@	-person=36
@ibrahima_bakayoko@	-person=30
@33rd_street@	-location=17 -organization=5
@margat@	-location=26
@seventh_army@	-organization=20
@jung_jae-young@	-person=49
@conistra_ligula@	-living_thing=28
@roberto_ferrari@	-person=26
@glyn_jones@	-person=26
@william_r._moses@	-person=32
@fraxinus_ornus@	-living_thing=26
@macaque@	-living_thing=21
@united_states_deputy_attorney_general@	-title=47
@barney_barnato@	-person=32
@ole_worm@	-person=38
@fetih_1453@	-art=23
@first_lieutenant@	-title=123
@2004_indian_ocean_tsunami@	-event=20
@n._tentaculata@	-living_thing=49
@leslie_ward@	-person=21
@stephen_pearcy@	-person=80
@bud_freeman@	-person=98
@jimmy_raney@	-person=61
@serer_language@	-language=35
@battle_of_kolubara@	-event=26
@maundy_thursday@	-time=194
@zygaena_punctum@	-living_thing=21
@vespidae@	-living_thing=38
@mark_mccormack@	-person=38
@joseph_quincy_adams,_jr.@	-person=20
@peter_reynolds@	-person=35
@solar_television_network@	-broadcast_network=49
@ernie_davis@	-person=78
@paul_breitner@	-person=61
@city_of_brimbank@	-location=33
@fc_porto@	-organization=149
@vassily_ivanchuk@	-person=92
@suzhou_river@	-art=18 -location=4
@bruce_goff@	-person=40
@chris_corsano@	-person=35
@george_d._hay@	-person=20
@david_hockney@	-person=342
@wolverley@	-location=40
@khrabrovo_airport@	-location=29
@aspen_education_group@	-organization=33
@nathan_straus@	-person=24
@peter_jurasik@	-person=23
@redditch_united@	-organization=113
@king_of_england@	-person=18 -location=17 -title=2
@kingone_wang@	-person=29
@romblon@	-location=136
@calhoun_county,_alabama@	-location=29
@yoo_jae-suk@	-person=46
@milan_–_san_remo@	-event=155
@francisco_aguabella@	-person=26
@will_forte@	-person=189
@kempston@	-location=61 -organization=1
@chunsoft@	-person=46
@efta@	-location=46 -organization=1
@emmeloord@	-location=51
@kevin_von_erich@	-person=52
@sürmene@	-location=30
@sigma_pi_sigma@	-organization=24
@austin,_nevada@	-location=37
@ezra_t._benson@	-person=33
@a_dangerous_method@	-art=35
@halland_county@	-location=158
@the_5th_dimension@	-person=207
@martin_lundgaard_hansen@	-person=32
@trbovlje@	-location=68
@¡dos!@	-art=25
@n'djili_airport@	-location=52
@gasolina@	-art=30
@seminole_high_school@	-organization=32
@nike@	-god=140 -award=5 -person=1
@the_s.o.s._band@	-person=35
@takeshi_rikio@	-person=27
@theodore_roszak@	-person=37
@joe_lauzon@	-person=52
@gulshan_kumar@	-person=33
@alfonso_portillo@	-person=31
@will_the_circle_be_unbroken@	-art=23
@kevin_anderson@	-person=192
@john_jackson@	-person=74
@charlie_carver@	-person=33
@jonathan_firth@	-person=24
@pete_duel@	-person=38
@lasalle,_illinois@	-location=49
@coursera@	-organization=60
@nantlle_valley@	-location=21
@somnath_chatterjee@	-person=34
@47th_street@	-location=25
@willa_holland@	-person=41
@john_iv_laskaris@	-person=33
@moravian-silesian_beskids@	-location=55
@tasha_tudor@	-person=23
@janina_vilayet@	-location=27
@seem.@	-person=25
@john_jacob_astor@	-person=23
@joe_klecko@	-person=28
@inukami!@	-broadcast_program=31
@pedro_mascarenhas@	-person=23
@menifee_county@	-location=23
@martin_atkins@	-person=123
@balkh@	-location=295
@1971–72_season@	-event=27
@fergalicious@	-art=29
@lowlands@	-location=78 -event=3
@marta_suplicy@	-person=20
@saint-séverin@	-location=20
@earl_of_derby@	-title=110 -person=104
@king_richard_ii@	-person=68 -art=7
@second_council_of_constantinople@	-organization=48
@gmina_jedlińsk@	-location=44
@treaty_of_brétigny@	-event=70
@bombay_dreams@	-art=63
@china_merchants_bank@	-organization=25
@thelma_houston@	-person=141 -art=2
@whiting@	-living_thing=24 -location=18 -product=3 -award=1
@luigi_galleani@	-person=27
@persil@	-organization=37
@don_delillo@	-person=206
@john_muckler@	-person=30
@magnus_moan@	-person=62
@district_of_neuwied@	-location=68
@regensburg_cathedral@	-location=22
@dioryctria_abietella@	-living_thing=35
@2009_mtv_video_music_awards@	-event=61
@caroline_flint@	-person=43
@alexander_parvus@	-person=24
@christian_slater@	-person=364
@malva@	-living_thing=41 -location=1
@irene_kral@	-person=24
@leo_v_the_armenian@	-person=54
@the_house_of_hades@	-art=36
@john_maynard_smith@	-person=96
@urge_overkill@	-person=77
@sirona@	-god=27
@st._louis_steamers@	-organization=39
@derbyshire_phantoms@	-organization=25
@joseph_hewes@	-person=20 -product=1
@tarzan_and_his_mate@	-art=20
@angela_anaconda@	-broadcast_program=58
@collection@	-art=19 -location=3 -person=1
@parbhani@	-location=68
@tv3_news@	-broadcast_program=45 -broadcast_network=3
@st._lucie_river@	-location=27
@chief_justice_of_ireland@	-title=36
@mendes@	-location=37 -person=3
@tunisian_arabic@	-language=23
@bent_christensen@	-person=21
@tennessee_department_of_environment_and_conservation@	-organization=38
@2013_world_tag_league@	-event=21
@bmw_z3@	-product=24
@washington_state_cougars@	-organization=40
@hugh_de_puiset@	-person=26
@sprint_cup_series@	-event=892
@anemone_nemorosa@	-living_thing=25
@esplanade@	-location=53
@richardson,_texas@	-location=138
@earl_of_dudley@	-title=30 -person=5
@iron_brigade@	-organization=91 -product=15
@joshua_jackson@	-person=198
@western_germany@	-location=53
@baltasar_corrada_del_río@	-person=24
@étienne_balibar@	-person=32
@prime_minister_of_tajikistan@	-title=33
@bad_doberan@	-location=62
@2006_afc_champions_league@	-event=20
@penmaenmawr@	-location=71
@district_xi@	-organization=24
@whitgift_centre@	-location=23
@elaeocarpus@	-living_thing=31
@communication_workers_union@	-organization=27
@niko_kranjčar@	-person=34
@gravelines@	-location=126 -organization=7 -event=3
@aparan@	-location=17 -art=6
@lee_si-young@	-person=38
@robert_parish@	-person=85
@bertha_wilson@	-person=37
@j._p._mcmanus@	-person=29
@35th_berlin_international_film_festival@	-event=50
@darryl_hickman@	-person=79
@simcity_4@	-product=33
@john_sattler@	-person=21
@mark_bomback@	-person=20
@poolesville,_maryland@	-location=20
@nehru_place@	-location=20
@lynas@	-organization=27
@simon_kinberg@	-person=33
@1964_gillette_cup@	-event=37
@crotta_o'neill's@	-organization=20
@rally_to_restore_sanity_and@	-event=37
@mike_fuentes@	-person=27
@bhagirathi_river@	-location=53
@(d)@	-organization=51
@nestlé@	-organization=747 -person=1
@milwaukee@	-organization=164 -location=126 -person=10 -product=8 -art=3
@walter_lang@	-person=57
@subiaco,_western_australia@	-location=45
@shohei_imamura@	-person=70
@mickey_avalon@	-person=53 -art=1
@county_limerick@	-location=758
@lieutenant_governor_of_new_mexico@	-title=26
@martin_lings@	-person=37
@vermillion_county,_indiana@	-location=24
@mahajanga_province@	-location=21
@chris_anstey@	-person=52
@chōshū@	-location=105
@rey_county@	-location=129
@earl_cadogan@	-title=17 -person=4
@ponsonby@	-location=45 -person=6 -title=2 -organization=2
@sandnes@	-location=179 -organization=3
@saab_bofors_dynamics@	-organization=20
@1915_world_series@	-event=22
@svelvik@	-location=25
@óscar_cardozo@	-person=36
@hammer_deroburt@	-person=51
@previous_output@	-event=93
@parishes@	-location=99
@bowery_ballroom@	-location=92
@david_ackroyd@	-person=27
@rumors@	-art=46
@willamette_falls@	-location=75
@kerikeri@	-location=89
@tamsoft@	-person=29
@podge_and_rodge@	-broadcast_program=21
@philippe_starck@	-person=121
@wqxr@	-organization=53
@ivan_abramson@	-person=22
@rowland_s._howard@	-person=103
@scofield_reference_bible@	-art=31
@river_ely@	-location=33
@bae_soo-bin@	-person=33
@masters_of_harmony@	-person=21
@sullivan_arena@	-location=26
@st._george_dragons@	-organization=248
@nyborg@	-location=79
@ocmulgee_river@	-location=72
@battle_of_mogadishu@	-event=108
@bernardo_leighton@	-person=22
@vale_royal_abbey@	-location=43
@shabbir_ahluwalia@	-person=32
@middlesex_university@	-organization=346
@fred_nile@	-person=36
@uptown_records@	-organization=72
@leon_henkin@	-person=20
@garrison_dam@	-location=30
@meli'sa_morgan@	-person=20
@jérôme_choquette@	-person=20
@chesapeake_energy_arena@	-location=32
@haywire@	-art=33 -person=14
@grand_bazaar@	-location=25
@silene_acaulis@	-living_thing=23
@mid-atlantic_regional_spaceport@	-location=38
@nashville_superspeedway@	-location=173
@gmina_kłodzko@	-location=40
@3_news@	-broadcast_program=95
@yue@	-location=55 -language=34
@george_white@	-person=25
@australian_baseball_league@	-organization=160
@port_st._joe@	-location=36
@marc_dutroux@	-person=39
@samosa@	-food=26 -language=1
@dysart@	-location=55
@viviane_reding@	-person=48
@tom_connally@	-person=25
@joyeux_noël@	-art=27
@timothy_williamson@	-person=24
@ballistic_recovery_systems@	-organization=21
@spencer_gore@	-person=22
@vancouver_opera@	-organization=70
@rawalpindi_district@	-location=141
@theo_lingen@	-person=64
@father_of_the_bride@	-art=41 -broadcast_program=9 -person=1
@pedal_steel@	-product=43
@dean_pleasants@	-person=21
@ankylosaurus@	-living_thing=77
@vaishnava@	-religion-religion=55
@clarity@	-art=30
@lyublinsko-dmitrovskaya_line@	-metropolitan_transit-transit_line=21
@ernst_hanfstaengl@	-person=26
@cyan_worlds@	-person=27
@the_belle_of_new_york@	-art=41
@tedeschi_trucks_band@	-person=39
@obernai@	-location=43
@the_little_flying_bears@	-broadcast_program=25
@sanford_e._church@	-person=21
@wimereux@	-location=45
@fk_radnički_pirot@	-organization=20
@sasquatch!_music_festival@	-event=46
@big_east_tournament@	-event=32 -organization=2
@solapur_district@	-location=56
@gregg_hansford@	-person=40
@mehmed_v@	-person=126
@pontificia_universidad_católica_madre_y_maestra@	-organization=23
@telus@	-organization=224 -broadcast_network=2
@cheick_oumar_sissoko@	-person=25
@it's_a_great_feeling@	-art=20
@the_sun-herald@	-art=134
@bowery_savings_bank@	-location=23
@roland_petit@	-person=129
@fall_river@	-location=53
@lucius_antonius@	-person=42
@universidad_del_salvador@	-organization=26
@tommy_dorsey@	-person=547
@luca_pacioli@	-person=65
@chimor@	-location=22
@hallgrímur_pétursson@	-person=31
@taft_commission@	-organization=20
@marion_high_school@	-organization=28
@peabo_bryson@	-person=224
@sharon_lawrence@	-person=87
@alan_tern@	-person=38
@far_eastern_air_transport@	-organization=31
@mike_krukow@	-person=45
@zheng_jie@	-person=290
@dorsten@	-location=66
@llanrwst@	-location=157
@mount_shuksan@	-location=38
@soyuz_tma-18@	-event=20
@remedy_entertainment@	-person=33
@crosbyton@	-location=21
@david_h._levy@	-person=27
@stadio_renato_dall'ara@	-location=24
@drupal@	-product=175
@sagebrush@	-living_thing=46
@duarte_nuno,_duke_of_braganza@	-person=26
@american_hockey_coaches_association@	-organization=30
@daniel_sunjata@	-person=50
@beyond_fantasy_fiction@	-art=28
@a_little_snow_fairy_sugar@	-broadcast_program=27
@mohammed_nadir_shah@	-person=40
@academy_of_arts@	-organization=22
@irving_park@	-location=23
@luján@	-location=30 -organization=3
@olive,_the_other_reindeer@	-broadcast_program=33
@whale_cove@	-location=34
@frank_mentzer@	-person=77
@john_whitmire@	-person=23
@kind_of_blue@	-art=104 -person=2
@hyppa_rectilinea@	-living_thing=35
@michael_oakeshott@	-person=34
@vver@	-location=60
@park_geun-hyung@	-person=31
@jacobite_rising_of_1715@	-event=89
@seoul_music_awards@	-award=29
@philippine_idol@	-broadcast_program=49
@access_communications@	-organization=24
@sidney_sussex_college,_cambridge@	-organization=226
@jan_stephenson@	-person=21
@khokhlov@	-person=42
@moruroa@	-location=43
@provisional_government_of_the_republic_of_korea@	-location=59
@how_i_met_your_mother@	-broadcast_program=1148
@pictured_rocks_national_lakeshore@	-location=63
@fc_zbrojovka_brno@	-organization=73
@pterophorus_ischnodactyla@	-living_thing=20
@1963_rose_bowl@	-event=20
@burgau@	-location=28
@tim_asch@	-person=24
@falcón@	-location=50 -broadcast_program=10 -person=2
@united_peoples_party@	-organization=31
@sodankylä@	-location=66
@peugeot_607@	-product=20
@ashurbanipal@	-person=145
@western_federation_of_miners@	-organization=156
@war_of_the_regulation@	-event=32
@the_brothers@	-broadcast_program=49 -art=17 -location=7 -person=5 -product=1
@madhapur@	-location=34
@simon_coleby@	-person=44
@stuart_fielden@	-person=46
@carmen_consoli@	-person=28
@ico@	-product=47 -organization=3
@dj_premier@	-person=420
@delta_tau_delta@	-organization=267
@time_machine@	-broadcast_program=11 -art=9
@the_soundtrack_of_our_lives@	-person=64
@rah_digga@	-person=105
@evelyn_waugh@	-person=596
@dingy_skipper@	-living_thing=30
@david_mirkin@	-person=75
@leszno@	-location=332
@jim_nance@	-person=23
@russell_sage_college@	-organization=61
@arionidae@	-living_thing=40
@john_cowan@	-person=63
@elizabeth_bowen@	-person=89
@nick_sagan@	-person=20
@willem_holleeder@	-person=24
@josh_wise@	-person=39
@sanlih_e-television@	-broadcast_network=24
@bernard_spencer@	-person=29
@william_waterhouse@	-person=37
@royal_infirmary_of_edinburgh@	-location=58
@adriana_lima@	-person=73
@harry_j._anslinger@	-person=21
@kamphaeng_phet_province@	-location=32
@viva_villa!@	-art=32
@route_66@	-broadcast_program=228 -art=57 -location=50 -organization=2
@1974_fiba_world_championship@	-event=28
@bobby_darwin@	-person=21
@frederick_valk@	-person=26
@saint-louis@	-location=159 -person=5 -organization=1
@arthur_darvill@	-person=76
@pendleton,_south_carolina@	-location=30
@george_m._cohan@	-person=288
@sighet_prison@	-location=37
@4th_millennium_bc@	-event=44
@amaroo_park@	-location=78
@mervyn_peake@	-person=157
@white_people@	-people-ethnicity=28 -art=6
@vallenar@	-location=28
@julianna_margulies@	-person=143
@prime_minister_of_cuba@	-title=42
@sigma_pi@	-organization=92
@jemini@	-person=21
@caleta_olivia@	-location=20
@eggheads@	-broadcast_program=48
@rideau_centre@	-location=55
@azadlu_rural_district@	-location=25
@ayn_rand_institute@	-organization=68
@gold_coast_line@	-metropolitan_transit-transit_line=26
@azuero_peninsula@	-location=21
@samantha_cameron@	-person=39
@james_stewart@	-person=915
@johnny_grubb@	-person=23
@basilica_of_saint_servatius@	-location=28
@in_memory_yet_green@	-art=21
@sumitomo_metals@	-organization=39
@mount_vernon,_virginia@	-location=20
@boulez@	-person=33
@mind_of_mencia@	-broadcast_program=61
@museum_of_contemporary_art_san_diego@	-location=69
@gardens_of_sallust@	-location=23
@september_14@	-time=271
@yasushi_akashi@	-person=20
@glasgow_queen_street@	-location=28
@lamar_county@	-location=100
@act_theatre@	-organization=30
@african_cricket_association@	-organization=50
@narcissistic_personality_disorder@	-disease=25
@australian_bureau_of_statistics@	-organization=359
@gillian_chung@	-person=67
@bank_mandiri@	-organization=23
@arctic_tern@	-living_thing=42 -product=3
@chucho_valdés@	-person=75
@conrad_dunn@	-person=28
@ramallah_and_al-bireh_governorate@	-location=75
@judith_anderson@	-person=130
@half-breed@	-art=24 -organization=9 -people-ethnicity=6
@christopher_saxton@	-person=43
@time_out@	-art=356
@naeto_c@	-person=37
@original_gangstas@	-art=23
@nurse_with_wound@	-person=46
@hell_to_pay@	-art=21
@xander_bogaerts@	-person=21
@barry_cable@	-person=32
@vsevolod_holubovych@	-person=26
@the_wind-up_bird_chronicle@	-art=28
@happy_sunday@	-broadcast_program=53
@naomi_wallace@	-person=27
@billie_davis@	-person=20
@bernie_lowe@	-person=22
@annandale_high_school@	-organization=28
@jim_finks@	-person=24
@miramax_films@	-organization=272
@francine_pascal@	-person=33
@denver_avalanche@	-organization=33
@hare_krishnas@	-religion-religion=24
@sivamani@	-person=37
@italian_democratic_socialists@	-organization=64
@8th_district@	-location=103
@falling_in_love_with_love@	-art=38
@emperor_yizong_of_tang@	-person=26
@sophia_gardens@	-location=51
@occitan@	-location=26 -language=10
@ogilvie_transportation_center@	-location=100
@jessica_garlick@	-person=26
@jan_gossaert@	-person=26
@kumba_ialá@	-person=36
@barisal_district@	-location=251
@roberta_bondar@	-person=41
@austin_toros@	-organization=148
@carlo_janka@	-person=60
@animerica@	-art=30
@argyresthia_albistria@	-living_thing=31
@andrew_cyrille@	-person=88
@paul_boffa@	-person=21
@lev_gumilev@	-person=38
@people's_national_party@	-organization=167
@kiev_pechersk_lavra@	-location=82
@paratethys@	-location=21
@marco_amelia@	-person=40
@district_of_kahta@	-location=82
@chris_rodriguez@	-person=50
@pas_tehran@	-organization=37
@high_school_of_performing_arts@	-organization=77
@david_baltimore@	-person=84
@kalx@	-broadcast_network=21
@u.s._house@	-organization=195 -event=5 -location=1
@linda_bassett@	-person=27
@george_rigaud@	-person=39
@simon_guggenheim@	-person=20
@kyle_kendrick@	-person=29
@gympie@	-location=27 -metropolitan_transit-transit_line=1
@the_deep_blue_sea@	-art=67
@joey_amalfitano@	-person=21
@lionel_palairet@	-person=21
@ok_computer@	-art=115
@donald_curry@	-person=37
@jack_king@	-person=50
@roy_barcroft@	-person=62
@1986–87_nhl_season@	-event=20
@atum@	-god=81
@4th_parliamentary_election@	-event=41
@susan_anton@	-person=34
@dave_rayner@	-person=60
@kingswear@	-location=62
@expedition_robinson@	-broadcast_program=100
@villa_vizcaya@	-location=33
@east_india_house@	-location=29
@international_bank_for_reconstruction_and_development@	-organization=298
@united_states_district_court_for_the_southern_district_of_illinois@	-organization=34
@prime_minister_of_laos@	-title=50
@church_of_north_india@	-religion-religion=117
@edward_frankland@	-person=51
@arturo_beltrán_leyva@	-person=22
@malay_peninsula@	-location=621 -event=1
@sutton_coldfield@	-location=450 -organization=1
@peter_gilmore@	-person=38
@auckland_cup@	-event=24
@microsoft_frontpage@	-product=20
@alappuzha_district@	-location=163
@ashanti_region@	-location=257
@agat@	-location=20
@société_générale@	-organization=180
@zhuge_dan@	-person=41
@walter_stewart@	-person=35
@big_fish@	-art=123 -person=1
@malvern_preparatory_school@	-organization=33
@nicosia_international_airport@	-location=28
@first_italo-ethiopian_war@	-event=45
@the_name_of_the_rose@	-art=165
@bessin@	-location=33
@wfla-tv@	-location=63
@steve_dobrogosz@	-person=20
@ronnie_hazlehurst@	-person=34
@minneapolis_millers@	-organization=183
@grand_funk_railroad@	-person=286
@heroes_of_the_soviet_union@	-award=28
@gil_grand@	-person=22
@sculpin@	-living_thing=32 -product=1
@ajay_devgan@	-person=289
@michael_joseph_curley@	-person=26
@onopko@	-person=91
@oviya@	-person=23
@alexander_butler@	-person=21
@lawrenceburg@	-location=53
@see_see_rider@	-art=41
@gmina_szadek@	-location=36
@socialist_party_of_canada@	-organization=55
@alex_rider@	-art=50
@ram@	-product=211 -living_thing=83 -person=72 -god=69 -art=41 -organization=28 -location=3
@the_wreck_of_the_mary_deare@	-art=31
@johnny_osbourne@	-person=38
@lea_massari@	-person=25
@world_bank@	-organization=4029 -event=2
@long_island@	-location=4270 -event=27 -organization=11 -product=2 -transit=1
@ancient_egyptian@	-language=47 -location=35 -religion-religion=14
@pareh_sar_district@	-location=52
@andrew_ridgeley@	-person=48
@erich_engel@	-person=37
@thomas_blackburn@	-person=21
@mike_kruel@	-person=28
@fort_kaministiquia@	-location=32
@lake_diefenbaker@	-location=38
@albertina@	-location=57
@speaker_of_the_florida_house_of_representatives@	-title=59
@mal_donaghy@	-person=23
@franklin_lakes@	-location=60
@fred_ah_kuoi@	-person=34
@thomson-csf@	-organization=83
@nagapattinam_district@	-location=103
@madhupal@	-person=23
@richard_starkings@	-person=34
@guido_cavalcanti@	-person=44
@university_of_osijek@	-organization=39
@giuseppe_castiglione@	-person=21
@pergamino@	-location=57
@england_under-19_cricket_team@	-organization=21
@sr_18@	-location=64
@maurice_tillieux@	-person=25
@vladimir_cosma@	-person=47
@dipodidae@	-living_thing=109
@arthur_brown@	-person=22
@azuay@	-location=22
@henri_moissan@	-person=48
@raf_sculthorpe@	-location=71
@hinsdale@	-location=116
@nova_scotia_museum@	-location=36
@sue_ryder@	-person=20
@ramón_montoya@	-person=20
@i-440@	-location=32
@billy_barnes@	-person=34
@gmina_stromiec@	-location=31
@world_universities_debating_championship@	-organization=47
@tallahassee_democrat@	-art=30
@university_at_buffalo_law_school@	-organization=35
@western_oblast@	-location=23
@donald_a._glaser@	-person=22
@james_frawley@	-person=27
@snapper_music@	-organization=50
@judith_thompson@	-person=44
@it's_all_about_the_benjamins@	-art=25
@18th_infantry_regiment@	-organization=45
@legislative_assembly_of_upper_canada@	-organization=206
@frits_goedgedrag@	-person=29
@got_to_be_there@	-art=35
@eric_xiv@	-person=52
@west_potomac_park@	-location=41
@michael_von_kienmayer@	-person=37
@the_beatles'@	-person=29
@mahindra_group@	-organization=28
@murrumbidgee_river@	-location=209
@real_sex@	-broadcast_program=30
@borodino@	-event=48 -product=8 -location=7
@csir@	-organization=47
@farrukhsiyar@	-person=91
@yerevan_state_university@	-organization=158
@5_star_match@	-person=50
@janie_jones@	-art=14 -person=10
@green_river@	-location=251 -person=77 -art=25
@cathy_davey@	-person=45
@kanab,_utah@	-location=44
@john_stuart@	-person=64
@koi@	-living_thing=33
@alistair_macleod@	-person=47
@julien_leparoux@	-person=32
@upper_austria@	-location=1068
@british_astronomical_association@	-organization=71
@crypton_future_media@	-person=23
@battle_of_schooneveld@	-event=27
@social_work@	-title=26 -education-educational_degree=4 -organization=2 -location=1
@road_warrior_animal@	-person=52
@ltj_bukem@	-person=63
@siege_of_lucknow@	-event=95
@corrupt_practices_investigation_bureau@	-organization=21
@isthmus@	-location=25 -art=20 -product=1 -body_part=1
@chattem@	-organization=20
@domino_recording_company@	-organization=23
@dresden_codex@	-art=38
@george_c._thomson@	-person=26
@star_world_championships@	-event=66
@littoral_banovina@	-location=21
@conistra_rubiginea@	-living_thing=37
@prime_time_entertainment_network@	-organization=35
@thomas_doughty@	-person=21
@esai_morales@	-person=83
@jan_jakub_kolski@	-person=27
@chris_walla@	-person=87
@dąbrowa_biskupia@	-location=22
@order_of_saint_john_(bailiwick_of_brandenburg)@	-title=46
@istrian_democratic_assembly@	-organization=31
@ford_mondeo@	-product=143
@peak_tram@	-location=46
@walnut_grove@	-location=67
@aaron_schroeder@	-person=60
@george_washington_high_school@	-organization=70
@hao_haidong@	-person=20
@interstate_26@	-location=92
@the_conqueror@	-art=32
@leonid_krasin@	-person=31
@steve_jocz@	-person=49
@pruszcz_gdański@	-location=196
@1951@	-event=526 -art=10 -organization=2 -product=1 -person=1
@alex_roy@	-person=30
@dinton@	-location=28
@my_generation@	-art=149 -broadcast_program=19
@nun@	-title=49 -location=5 -god=3 -religion-religion=1
@hyacinthe_rigaud@	-person=76
@rzeszów_county@	-location=143
@charles-édouard_brown-séquard@	-person=24
@helen_reddy@	-person=235
@usa_hockey@	-organization=198
@aribo_of_austria@	-person=43
@statehood@	-location=88 -organization=3
@erne@	-location=18 -product=1 -title=1 -living_thing=1
@fellowships@	-education-educational_degree=15 -title=8
@the_paul_butterfield_blues_band@	-person=12 -art=8
@tom_holt@	-person=64
@günther_ramin@	-person=48
@rose_tattoo@	-person=136 -art=8
@oronsay@	-location=25 -product=3
@the_del-vikings@	-person=24
@vanna@	-person=46 -location=3
@wyrzysk@	-location=54
@mars_global_surveyor@	-product=214
@georges_thill@	-person=26
@neon@	-chemistry=30 -art=15 -person=13 -product=11 -organization=1 -living_thing=1
@nancy_kress@	-person=73
@sean_cavanagh@	-person=24
@lewis_county,_west_virginia@	-location=22
@japanese_government@	-organization=71 -location=9 -event=1
@lewis@	-location=511 -person=137 -broadcast_program=122 -organization=11 -product=2
@greg_howe@	-person=62 -art=1
@michael_blakemore@	-person=64
@whitechapel@	-location=504 -person=72 -broadcast_program=41 -art=3 -organization=3
@minister_president@	-title=43 -location=1
@wild_hogs@	-art=61 -living_thing=2
@patty_hearst@	-person=138 -art=12
@maria_bamford@	-person=85
@charles_chauncy@	-person=20
@london_films@	-organization=54
@eighteenth_amendment_to_the_united_states_constitution@	-law=40
@arg@	-biology=38 -location=20 -organization=3
@rené_lévesque@	-person=276 -broadcast_program=5
@muscogee@	-location=13 -people-ethnicity=12 -language=7
@tysnes@	-location=37
@dilemma@	-art=65 -living_thing=1
@bd@	-education-educational_degree=103 -product=37 -location=3 -finance-currency=2 -organization=1
@songtsän_gampo@	-person=56
@xu_wen@	-person=53
@the_new_adventures_of_old_christine@	-broadcast_program=172
@halden@	-location=219
@killing_floor@	-art=32 -product=4
@city_of_portland@	-location=19 -product=16 -organization=13
@jerichow@	-location=28 -art=9
@carolyn_lawrence@	-person=40
@riccardo_tisci@	-person=25
@42d_air_division@	-organization=31
@cahal_daly@	-person=38
@u19@	-organization=44 -event=1
@rebelution@	-person=27 -art=4
@shannon_county@	-location=70
@natalie_tong@	-person=37
@himiko@	-person=19 -broadcast_program=2 -art=1
@architectural_association_school_of_architecture@	-organization=110
@mainz-kastel@	-location=32
@globe@	-location=64 -product=30 -art=26 -organization=24 -event=1 -body_part=1
@nme_awards@	-award=142 -art=1
@tom_walkinshaw@	-person=109 -organization=2
@the_chain@	-art=25 -person=1
@betws-y-coed@	-location=84
@rory_storm@	-person=20
@tyndale_university_college_and_seminary@	-organization=37
@armenian_national_committee_of_america@	-organization=28
@jamali@	-people-ethnicity=14 -person=6
@donny_mccaslin@	-person=32
@vital_voices@	-organization=23
@hopkins@	-location=75 -person=29 -organization=3 -product=2 -broadcast_program=2
@113@	-person=31 -location=16 -event=9 -metropolitan_transit-transit_line=8 -art=5 -chemistry=4 -organization=1 -product=1
@disgaea@	-product=26 -broadcast_program=1
@kelowna@	-location=421 -organization=3
@the_bookman@	-art=47
@galleon_group@	-organization=26
@eterno@	-person=42 -art=5
@arngrímur_jónsson@	-person=22
@swordfish@	-product=77 -living_thing=32 -person=3
@shelly_berg@	-person=23
@dunnottar_castle@	-location=59 -product=1
@american_restoration@	-broadcast_program=30 -religion-religion=1
@christian_iii@	-person=206
@one_of_the_boys@	-art=38 -broadcast_program=10
@frankfurt_am_main@	-location=138 -organization=2
@npr@	-organization=2399 -finance-currency=2
@jo_davidson@	-person=25
@pisces@	-location=137 -living_thing=3 -art=2
@hobart_football_club@	-organization=93
@james_spedding@	-person=27
@july_20@	-time=239 -event=3
@kendall_schmidt@	-person=34
@aqualung@	-person=76 -art=50
@nong_khai@	-location=89 -organization=5
@saturday_night@	-art=184 -broadcast_program=30
@cub@	-person=19 -product=4 -organization=4
@agder@	-location=71 -art=1
@nick_colgan@	-person=29
@saint-laurent@	-location=84 -person=1
@odivelas@	-location=36 -organization=6
@atlanta_metropolitan_area@	-location=101
@puerto_ricans@	-people-ethnicity=71 -organization=1
@under_one_roof@	-broadcast_program=27 -art=4
@hkfa@	-organization=35
@muslim_public_affairs_council@	-organization=30
@duel@	-art=56 -person=4 -broadcast_program=2 -event=1
@hadfield@	-location=58 -person=3 -organization=1
@district_of_hildburghausen@	-location=45
@norm_hiscock@	-person=20
@bishop's_stortford@	-location=188 -organization=150
@kincardine,_ontario@	-location=29
@johnny_clegg@	-person=91
@st_patrick's_college@	-organization=39 -location=1
@harbin_taiping_international_airport@	-location=20
@collision@	-broadcast_program=26 -event=5 -art=3 -transit=1 -location=1
@partido_popular@	-organization=146
@carthage@	-location=1372 -organization=23 -event=4
@namco@	-person=846 -organization=12
@piccadilly_theatre@	-location=137
@lucy_pearl@	-person=47 -art=3
@george_bush_presidential_library@	-location=38
@sara_del_rey@	-person=93
@bill_rowling@	-person=49
@echo_bridge_home_entertainment@	-organization=21
@rúv@	-broadcast_network=80 -organization=8
@ivo_andrić@	-person=111
@fielding@	-person=21 -location=3
@fairborn@	-location=32
@conistra_rubiginosa@	-living_thing=33
@haute-savoie@	-location=680
@horseshoe_lake@	-location=21
@royal_netherlands_academy_of_arts_and_sciences@	-organization=198
@cities@	-art=26 -location=6
@state_parliament@	-organization=37 -event=1
@indiana_fever@	-organization=283
@international_kickboxing_federation@	-organization=48
@ethnikos_piraeus_f.c.@	-organization=42
@jared_leto@	-person=258
@lex_records@	-organization=49
@eleanor_bron@	-person=103
@gmina_lubsza@	-location=32
@daniel_giménez_cacho@	-person=30
@the_man_in_the_gray_flannel_suit@	-art=51
@paquito_d'rivera@	-person=166
@streetwalkers@	-person=43 -art=2
@charles_babbage@	-person=254
@cli@	-computer-programming_language=18 -organization=2
@rapperswil@	-location=252 -organization=1
@telemundo@	-broadcast_network=1207 -organization=2
@senior@	-organization=49 -event=12 -title=6 -person=2 -education-educational_degree=2 -art=1 -location=1
@parachute@	-person=28 -art=8 -location=6 -title=3 -product=2 -organization=1
@bealls@	-organization=40
@bristol_f.2_fighter@	-product=160
@lauren_ambrose@	-person=56
@rory_sabbatini@	-person=58
@being_eve@	-broadcast_program=27
@yaşar_kemal@	-person=55
@mike_torrez@	-person=42
@majorstuen@	-location=95
@vans_warped_tour@	-event=39
@institute_of_international_finance@	-organization=24
@bouvet@	-product=13 -person=7 -location=2
@bathurst,_new_brunswick@	-location=77
@maxim@	-art=607 -person=13 -location=4 -event=1
@tom_niedenfuer@	-person=26
@the_lucksmiths@	-person=36
@vladimíra_uhlířová@	-person=93
@connor_wickham@	-person=28
@hiiu_county@	-location=229
@murdoch@	-location=36 -person=30 -organization=4 -art=1
@varsity_blues@	-art=57 -organization=38
@willy_de_clercq@	-person=20
@john_burgoyne@	-person=282
@new_america_foundation@	-organization=147
@development@	-title=54 -internet-website=29 -art=8 -location=1 -product=1
@sauvie_island@	-location=39
@tecmo_bowl@	-product=20
@john_pegram@	-person=28
@history_of_science_society@	-organization=96
@world_of_goo@	-product=28
@joey@	-broadcast_program=100 -person=42 -art=10 -living_thing=1
@stan_smith@	-person=208 -product=1
@swindon_robins@	-organization=89
@proton_saga@	-product=22
@golden_gate_quartet@	-person=29
@the_student_prince_in_old_heidelberg@	-art=25
@imperial_court@	-title=14 -location=6 -organization=4 -person=1
@arecaceae@	-living_thing=453
@south_american@	-location=8 -organization=6 -event=4 -product=1 -people-ethnicity=1 -living_thing=1
@kale@	-food=19 -location=10 -people-ethnicity=2 -product=1 -person=1
@jehovah@	-god=150
@buckinghamshire_county_council@	-organization=60 -location=7
@glasgow,_missouri@	-location=28
@mobile_fidelity_sound_lab@	-organization=47
@puch@	-organization=43 -location=1
@vale_of_york@	-location=77
@fairbanks_daily_news-miner@	-art=34
@news@	-person=92 -art=11 -broadcast_program=6 -broadcast_network=2 -organization=2 -internet-website=1
@joan_gamper@	-person=31
@german_team@	-organization=21 -location=1
@weekend_today@	-broadcast_program=124
@mike_d'antonio@	-person=27
@oslo_s@	-location=25
@free@	-person=296 -art=134 -organization=48 -religion-religion=1 -location=1
@house_speaker@	-title=120 -organization=41
@gutenberg@	-person=70 -location=6 -organization=3 -art=1
@limoges@	-location=560 -organization=11 -person=1
@terrapin@	-living_thing=12 -art=9 -organization=2
@karbi_anglong_district@	-location=32
@1867_election@	-event=68
@dexter@	-location=81 -person=11 -broadcast_program=5 -product=2 -organization=1 -art=1
@rhine@	-location=18 -event=4 -food=1 -product=1 -art=1 -location=1
@spremberg@	-location=27 -person=3
@morena@	-location=43 -person=7 -art=2 -organization=1
@ménilmontant@	-location=20 -art=2
@the_house_of_the_rising_sun@	-art=102
@izuhakone_railway@	-organization=65
@here_we_go_again@	-art=67 -broadcast_program=7
@sony_entertainment_television@	-broadcast_network=56 -broadcast-tv_channel=2
@juli_zeh@	-person=20
@viggo_jensen@	-person=27
@johann_matthias_gesner@	-person=23
@tajik@	-people-ethnicity=163 -location=2
@john_r._brinkley@	-person=30
@chris_chittell@	-person=51
@čunovo@	-location=23
@setesdal@	-location=76
@eugenie_besserer@	-person=44
@paul_annacone@	-person=125
@william_lundigan@	-person=70
@pragelato@	-location=88 -event=2
@darryl_hamilton@	-person=28
@signa@	-location=21 -art=4
@cio@	-organization=85 -title=42 -location=1 -person=1
@turner_sports@	-person=114 -broadcast_program=3 -organization=2
@dyer,_indiana@	-location=21
@škoda_superb@	-product=28
@greater_kailash@	-location=24
@hilo@	-location=140 -organization=1
@james_campbell@	-person=43
@john_legend@	-person=773
@the_forsyte_saga@	-art=92 -broadcast_program=53
@erfurt@	-location=919 -organization=19 -event=4 -metropolitan_transit-transit_line=1
@special_forces_support_group@	-organization=34
@n71@	-location=22 -product=2
@the_road_hammers@	-person=24 -art=6
@clearwater_county@	-location=128
@tyseley@	-location=35 -organization=1
@jette@	-location=35 -person=1
@kamloops_blazers@	-organization=180
@nyayo_national_stadium@	-location=33
@riccardo_garrone@	-person=62
@samuel_annesley@	-person=20
@the_subterraneans@	-art=21
@stirling@	-location=241 -organization=22 -product=15 -person=10
@upi@	-organization=134 -location=6
@brad_anderson@	-person=91
@dutch_east_indies@	-organization=23 -event=13
@vorskla@	-organization=17 -location=9
@carolyn_keene@	-person=99
@newbury_park@	-location=40
@metapán@	-location=16 -organization=11
@joshua_tree@	-living_thing=34 -art=25 -location=9
@concordia_university@	-organization=239
@odisha@	-location=2204 -organization=3 -people-ethnicity=1
@tom_moody@	-person=51
@under_the_table_and_dreaming@	-art=24
@vaux-le-vicomte@	-location=66
@jean_ratelle@	-person=43
@congress@	-organization=4038 -product=27 -location=19 -event=5 -person=2
@daylight@	-art=62 -organization=4 -product=2 -person=1
@pierre_laval@	-person=207
@jay_leno@	-person=600 -broadcast_program=2
@roger_de_piles@	-person=32
@south_thailand_insurgency@	-event=63
@głogów_county@	-location=100
@thousand_island_dressing@	-food=22
@mainland@	-location=88 -people-ethnicity=1 -event=1
@high_street@	-location=333 -organization=4 -art=1
@jaime_herrera_beutler@	-person=28
@journal_citation_reports@	-art=1919
@kama@	-person=11 -location=11 -god=7 -event=4
@l'amore_dei_tre_re@	-art=37
@odo@	-person=66
@astor_place@	-location=30
@reedley_college@	-organization=21
@diphtheria@	-disease=22 -living_thing=1
@balasagun@	-location=25
@westminster_bank@	-organization=40
@greenslade@	-person=47 -art=3
@utah_saints@	-person=73 -art=3 -organization=2
@boavista_futebol_clube@	-organization=20
@acrobasis_advenella@	-living_thing=28
@university_of_york@	-organization=752
@university_city@	-location=58 -organization=5
@jacques_rouffio@	-person=22
@mary@	-person=1195 -location=51 -art=48 -broadcast_program=17 -product=2 -computer-programming_language=2
@city_and_county_of_san_francisco@	-location=21 -organization=1
@folio_society@	-organization=53
@the_french_lieutenant's_woman@	-art=123
@sbc@	-organization=32 -broadcast_network=4
@herrin@	-location=20
@vojtěch_jasný@	-person=27
@eponymous_album@	-art=115 -person=2
@us_10@	-location=66
@banana@	-food=117 -location=14 -living_thing=8 -person=3
@josh_freese@	-person=220
@cheakamus_river@	-location=42 -event=1
@rachel_gordon@	-person=20
@calvi@	-location=106 -event=4 -organization=2
@singapore_league_cup@	-event=31
@long_beach_island@	-location=79
@nagaoka@	-location=93 -person=1
@penza@	-location=224
@mbuji-mayi@	-location=34
@national_association_of_basketball_coaches@	-person=236
@geneseo@	-location=50 -organization=3
@juvenes@	-organization=20
@after_forever@	-person=140 -art=15
@keisha_buchanan@	-person=150
@kashinsky_district@	-location=47
@johnston@	-location=77 -person=24 -product=2
@sidney_barthelemy@	-person=22
@zhejiang@	-location=1876 -organization=4
@michael_joseph_savage@	-person=105
@namilyango_college@	-organization=29
@robert_simpson@	-person=112
@national_university_of_computer_and_emerging_sciences@	-organization=30
@ugly_duckling@	-person=35 -art=2
@hancock,_maryland@	-location=41 -event=1
@raymond_longford@	-person=100
@antonio_del_pollaiolo@	-person=27
@seema_biswas@	-person=62
@steamboy@	-art=44
@levante@	-organization=130 -location=29 -product=1
@la_chaux-de-fonds@	-location=199 -organization=11
@four@	-art=19 -event=3 -organization=2 -location=2 -living_thing=2 -title=1 -metropolitan_transit-transit_line=1 -broadcast_network=1 -person=1 -broadcast_program=1
@borås@	-location=194 -organization=3
@carnival@	-event=34 -art=26 -location=25 -organization=9 -product=4 -time=1
@south_western_railway@	-location=18 -organization=2
@bob_marshall@	-person=35 -location=2
@garage_inc.@	-art=47
@twenty_one_pilots@	-person=43 -art=1
@karen_matheson@	-person=56
@oryzomys_couesi@	-living_thing=22
@manuel_pellegrini@	-person=83
@carlo_carrà@	-person=64
@stuttgart_hauptbahnhof@	-location=38
@volkswagen_beetle@	-product=404
@eternity@	-art=47 -organization=3 -person=1
@futari_wa_pretty_cure_splash_star@	-broadcast_program=38
@val_badia@	-location=21
@andy_warhol@	-person=1749 -art=11
@boston_herald@	-art=477
@pontrilas@	-location=23
@austrian_cup@	-event=82
@paddy_ryan@	-person=22
@the_man_in_grey@	-art=21
@cleopatra@	-person=438 -art=212 -living_thing=9 -product=5 -location=2
@cholera@	-disease=142 -living_thing=1
@knightsbridge@	-location=391 -event=1
@henry_kissinger@	-person=921
@aes@	-organization=35 -finance-currency=1
@alice_childress@	-person=26 -art=3
@louise_arbour@	-person=81 -organization=1
@iowa_central_community_college@	-organization=24
@postobón@	-organization=24
@bell_shakespeare@	-organization=27
@sarasota_county@	-location=92
@edna_kiplagat@	-person=25
@if_tomorrow_never_comes@	-art=30
@tony_hsieh@	-person=49
@writers_guild_of_america,_east@	-organization=65
@jeannette_rankin@	-person=76
@homer_e._capehart@	-person=20
@starr_king_school_for_the_ministry@	-organization=24
@patching@	-location=22 -medicine-medical_treatment=1
@valiant@	-product=47 -art=37 -person=1 -organization=1
@clearwire@	-organization=44
@ballymena@	-location=360 -organization=3
@berry_islands@	-location=36
@cordless_recordings@	-organization=23
@heroic_age@	-art=61 -broadcast_program=38 -event=1
@brythonic@	-language=20 -people-ethnicity=1
@toy_soldiers@	-art=41 -product=4
@robert_hood_saunders@	-person=33
@panait_istrati@	-person=37
@modigliani@	-person=105 -art=12
@steve_rogers@	-person=63
@mary,_queen_of_scots@	-person=1297 -art=34
@grisons@	-location=29 -living_thing=2
@kevin_thomson@	-person=30
@princeton_university_art_museum@	-location=46 -organization=1
@marshalls@	-location=232 -organization=157
@az-zahir_hakim@	-person=38
@robert_campin@	-person=98
@atp@	-organization=823 -event=9 -biology=1 -location=1 -chemistry=1 -art=1
@double_platinum@	-art=31 -organization=4 -chemistry=1
@carrie_underwood@	-person=618
@luv'@	-person=234
@new_york_state_college_of_ceramics@	-organization=29
@second_anglo-afghan_war@	-event=222
@science_fiction_and_fantasy_hall_of_fame@	-location=31
@arborea@	-location=28 -person=2 -title=1
@gliese_581@	-location=32
@hurt@	-art=102 -person=47
@green_bay@	-location=642 -organization=85 -event=16
@jaco_pastorius@	-person=266 -art=8
@spycatcher@	-art=75 -broadcast_program=2 -person=1
@bona_septano@	-person=31
@ice_castles@	-art=30
@burbank,_california@	-location=859 -organization=1
@krux@	-person=17 -broadcast_network=3
@wied@	-location=48 -person=10
@wayne_andre@	-person=43
@grimbergen@	-location=44 -organization=5
@gamezone@	-internet-website=205 -organization=1
@new_hebrides@	-location=716 -organization=1
@secc@	-location=51
@vancouver,_british_columbia@	-location=74 -organization=1 -event=1
@claudine@	-art=21 -person=3 -broadcast_program=3
@tennessee_temple_university@	-organization=31
@carl_lundgren@	-person=21
@nativity@	-time=17 -location=2 -art=1
@dybbøl@	-location=30 -event=4
@john_carr@	-person=94
@breed_77@	-person=41 -art=5
@opel@	-organization=582 -product=45 -art=13
@flying_heritage_collection@	-location=30
@miramar,_florida@	-location=55
@sing@	-art=88 -product=12
@grado@	-location=20 -education-educational_degree=1
@the_notebook@	-art=84 -person=3
@tetris@	-product=335 -art=2 -person=1
@obersaxen@	-location=22
@the_comedy_store@	-organization=92 -location=8
@julia_davis@	-person=75
@otto_gessler@	-person=25
@amadeus_vi,_count_of_savoy@	-person=25
@the_majestic@	-art=43 -location=2
@photius@	-person=139 -art=1
@romanian_communist_party@	-organization=333
@duckman@	-broadcast_program=91
@pangio@	-living_thing=28
@wyndham@	-location=96 -person=10 -organization=5
@southern_baptist_convention@	-religion-religion=581 -organization=1
@the_baseball_project@	-person=20
@ace@	-title=174 -organization=101 -art=44 -person=39 -product=19 -biology=5 -location=2 -award=2 -medicine-drug=1
@west_bengal@	-location=5786 -title=1 -organization=1
@new_york_mets@	-organization=4420 -event=102
@lucius@	-person=40 -art=1
@tom_knight@	-person=20
@mz@	-organization=24
@jean_martinon@	-person=50
@manchester_international_festival@	-event=79
@salford@	-location=1074 -organization=105
@jo-el_sonnier@	-person=40
@giant_robo@	-art=25 -broadcast_program=8
@solar_system@	-location=1082 -art=1
@blighty@	-broadcast_network=14 -art=5 -location=4 -organization=2
@patrick_ah_van@	-person=27
@khartoum@	-art=40 -location=11 -event=5 -product=1 -organization=1
@leicester_house@	-location=27
@willowbrook_mall@	-location=27
@okha@	-location=20
@basildon@	-location=252
@montevideo@	-location=58 -organization=1 -event=1
@charlton_athletic@	-organization=1799 -location=1
@the_equalizer@	-broadcast_program=150 -art=4
@chough@	-living_thing=23
@rival_schools@	-person=44
@dopamine@	-medicine-drug=60 -art=1 -organization=1 -biology=1
@manasquan,_new_jersey@	-location=25
@gareth_hughes@	-person=26
@seventeenth_amendment@	-law=115
@eaa_airventure_oshkosh@	-event=48 -organization=1
@dan@	-person=77 -organization=34 -location=28 -art=11 -language=7 -event=2 -product=1
@x_factor_indonesia@	-broadcast_program=21
@ravi_kishan@	-person=53
@fabric@	-location=63 -art=1
@éamonn_cregan@	-person=27
@linus_pauling@	-person=305
@crn_magazine@	-art=29
@beata_tyszkiewicz@	-person=145
@chesapeake_energy@	-organization=42
@national_arts_centre_orchestra@	-person=94 -location=1
@meskwaki@	-people-ethnicity=83 -language=1
@enderby@	-location=51 -art=1
@behind_the_mask@	-art=39 -broadcast_program=2
@kovačica@	-location=43
@šumperk@	-location=124
@kilmainham@	-location=86
@microstation@	-product=28
@western_maryland@	-location=64 -organization=5
@do_re_mi@	-art=39 -person=1
@andy_dalton@	-person=70
@gabriela@	-organization=19 -person=4 -art=3
@fink@	-product=25 -person=5
@josé_echegaray@	-person=24
@marley@	-person=14 -art=5 -location=1
@custer@	-location=92 -broadcast_program=46 -person=30 -product=1
@louis_vuitton@	-organization=570 -person=6
@rohnert_park,_california@	-location=47
@jōetsu@	-location=47 -location=6 -metropolitan_transit-transit_line=1
@lúcio_costa@	-person=25
@cmt_crossroads@	-broadcast_program=25
@elevator_repair_service@	-organization=21
@omani_super_cup@	-event=48
@trw_automotive@	-organization=20
@royal_bafokeng_stadium@	-location=30
@french_president@	-title=111 -person=2 -event=1
@agatha@	-person=21 -art=20 -award=15 -event=2
@niall_o'brien@	-person=40
@invasion_of_the_body_snatchers@	-art=155
@malietoa_talavou_tonumaipe’a@	-person=21
@d._w._moffett@	-person=21
@tim_montgomerie@	-person=20
@city_of_greater_geelong@	-location=55
@the_bing_crosby_show@	-broadcast_program=29 -person=1
@the_jesters@	-person=12 -broadcast_program=10
@orchestre_de_paris@	-person=120
@muslims@	-religion-religion=229 -people-ethnicity=24 -organization=24 -location=4 -event=3
@rumex_crispus@	-living_thing=21
@journey_to_the_center_of_the_earth@	-art=145 -broadcast_program=16
@mini_psicosis@	-person=22
@hispanic_america@	-location=105
@saltram_house@	-location=27
@nuts@	-food=163 -art=57 -body_part=1
@new_hampshire@	-location=5675 -organization=114 -event=37 -title=5 -product=3 -art=1
@alex_olmedo@	-person=39
@lee_gi-kwang@	-person=20
@dc_comics@	-organization=5821
@udp@	-organization=23 -chemistry=12
@armidale@	-location=202 -product=1 -organization=1
@claron_mcfadden@	-person=20
@drogheda@	-location=598 -organization=19 -event=7
@mius_river@	-location=22
@king_of_the_road@	-art=60 -organization=2
@atomizer@	-art=14 -person=6
@mayurbhanj_district@	-location=37
@jiang_ziya@	-person=61
@bonfire@	-art=21 -person=4 -organization=1
@black_and_blue@	-art=83
@johnny_cash@	-person=2353 -art=1
@stord@	-location=124 -organization=8
@halifax_town@	-organization=668 -location=1
@redline@	-art=14 -person=3 -product=2 -organization=2 -metropolitan_transit-transit_line=1
@raf_gibraltar@	-location=32
@chieftains@	-title=15 -person=11 -organization=2 -product=1
@dwain_chambers@	-person=64
@splashdown@	-person=13 -art=4 -product=4
@south_esk@	-location=20
@kim_tiddy@	-person=32
@annie_laurie@	-art=34 -person=11
@inside_llewyn_davis@	-art=105
@araucanía@	-location=72
@downtown_phoenix@	-location=33 -organization=1
@euphoria@	-person=53 -art=24 -medicine-symptom=22 -computer-programming_language=3
@enrico_montesano@	-person=54
@bbc_canada@	-broadcast_network=34
@talagang_tehsil@	-location=26
@v._shantaram@	-person=108
@richard_leakey@	-person=70
@secretary_of_the_navy@	-title=367 -person=1 -organization=1
@route_68@	-location=24
@suzi_quatro@	-person=236 -art=5
@zellers@	-organization=167
@high_sheriff_of_kerry@	-title=25
@them@	-person=165 -art=16 -broadcast_program=3 -location=3 -organization=1
@zephyr@	-person=34 -product=12 -art=10 -god=5 -location=5 -organization=1
@third_rock_from_the_sun@	-art=21 -broadcast_program=2
@san_angelo@	-location=183 -organization=4
@ksc@	-location=18 -organization=3
@sarawak@	-organization=44 -location=3 -event=1
@richmond_district@	-location=24
@kwidzyn@	-location=195
@wide_angle@	-broadcast_program=12 -art=11
@guild_wars_2@	-product=72
@presbyterian@	-religion-religion=873 -organization=63 -location=21
@vaughan_williams@	-person=164 -art=1
@federal_government_of_the_united_states@	-organization=84 -location=1
@hieronymus_bosch@	-person=290
@swiss_german@	-language=205 -location=2 -people-ethnicity=1
@dale_sveum@	-person=51
@ed_shaughnessy@	-person=68
@print@	-art=49 -title=22 -product=1 -computer-programming_language=1
@aylmer@	-location=80 -person=2 -product=1
@américa-rj@	-organization=20
@puerto_plata@	-location=157 -person=2
@miss_america@	-organization=950 -art=16 -event=6
@ishtar@	-god=234 -art=29 -person=11
@ff@	-finance-currency=11 -product=6 -organization=3 -art=1 -living_thing=1
@the_lightning_seeds@	-person=102
@inistioge@	-location=28
@dartmouth_medal@	-award=20
@wesley_house@	-organization=21
@duke_of_brunswick@	-person=16 -location=6
@double@	-person=57 -art=7 -product=1 -title=1 -organization=1
@kenny_wayne_shepherd@	-person=119
@kurihara_den'en_railway_line@	-metropolitan_transit-transit_line=34
@a_series@	-broadcast_program=17 -art=4 -product=2 -location=1
@horseshoe_bend@	-location=36 -event=14
@gmina_stary_lubotyń@	-location=28
@william_smith@	-person=392 -organization=5
@country_origin@	-event=17 -organization=11
@ross_robinson@	-person=138
@najaf@	-location=492 -organization=4
@agrippa_postumus@	-person=23
@sir_alex_ferguson@	-person=206
@walter_cronkite_school_of_journalism_and_mass_communication@	-organization=32
@beah_richards@	-person=49
@f-22_raptor@	-product=32
@friedenau@	-location=24 -product=1
@jasper,_texas@	-location=38 -art=6
@den_bosch@	-organization=26 -location=12
@hayward@	-location=235 -person=17 -title=2
@harpers@	-art=32 -organization=1
@the_mutton_birds@	-person=59 -art=2
@ministry_of_economy,_trade_and_industry@	-organization=59 -title=2
@2013@	-event=1503 -organization=12 -award=5 -art=4 -product=1
@book_of_judges@	-art=162
@the_gypsy_baron@	-art=39
@broadway_bridge@	-location=51
@tommy_castro@	-person=20
@escalona@	-location=19 -person=1
@the_land@	-art=11 -location=8 -person=1
@philippe_de_rigaud_vaudreuil@	-person=32
@los_angeles_city_college@	-organization=178
@babine@	-people-ethnicity=14 -location=8
@orthodox_churches@	-religion-religion=227 -location=6 -organization=2
@dams@	-organization=113 -location=2
@charles_w._morse@	-person=23
@steeple_claydon@	-location=23
@house_of_councillors@	-organization=483 -event=3
@warner_bros.@	-organization=4459 -person=6
@sonatine@	-art=31
@idols@	-title=34 -broadcast_program=4 -art=1
@interstate_275@	-location=82
@united_democratic_forces@	-organization=24
@jarvis@	-location=29 -art=11 -product=5 -person=4
@falkenstein@	-location=26 -person=2
@supergrass@	-person=334 -art=12
@operation_arc_light@	-event=49
@executive_committee_range@	-location=23
@schneider@	-organization=80 -person=18 -location=2 -living_thing=1
@lester_matthews@	-person=69
@longacre_theatre@	-location=94
@new_socialist_party@	-organization=23
@department_of_canadian_heritage@	-organization=79 -title=1
@zagheh_rural_district@	-location=45
@calke_abbey@	-location=32
@johnny_kashmere@	-person=28
@sungai_siput@	-location=27
@corrosion_of_conformity@	-person=144 -art=1
@provost@	-title=897 -location=11 -product=2 -person=1
@modular_recordings@	-organization=52
@wire_train@	-person=24
@arcetri@	-location=20
@assamese@	-language=520 -people-ethnicity=83 -location=2
@world_wildlife_fund@	-organization=36
@new_jersey's_5th_congressional_district@	-location=25
@marsden@	-location=100 -person=18 -organization=1
@beijing_national_stadium@	-location=187
@wilbur_wright_field@	-location=31
@jason_o'mara@	-person=38
@lekh_tandon@	-person=21
@sparrow@	-living_thing=214 -organization=22 -art=17 -person=5 -product=2
@robert_dunlop@	-person=36
@thames_ditton@	-location=146 -event=1
@experian@	-organization=128
@what's_new@	-art=19 -product=1
@olympus@	-organization=134 -location=125 -product=18 -person=1
@márton_fucsovics@	-person=23
@gilles_bisson@	-person=20
@battersea@	-location=551 -organization=2
@blueberry@	-art=40 -food=21 -living_thing=6 -location=5
@jim_demint@	-person=144
@western_armenia@	-location=111 -language=1
@uhuru@	-product=34 -organization=1
@angut-e_gharbi_rural_district@	-location=79
@kiato@	-location=27
@jfl@	-organization=23
@astley@	-location=28 -person=5
@beginner_books@	-organization=29
@foster_the_people@	-person=128 -art=1
@william_browne@	-person=45
@nicolas_léonard_sadi_carnot@	-person=25
@orpington@	-location=285 -organization=5 -event=4
@ccc@	-organization=14 -art=7
@vestby@	-location=44 -organization=1
@u_thant@	-person=144
@mfs@	-organization=17 -product=4
@al-suyuti@	-person=24
@kearney@	-location=93 -person=4 -product=1
@tyne_and_wear@	-location=705 -organization=1
@live_oak@	-location=50 -living_thing=12
@tharpa_publications@	-organization=21
@killala@	-location=77 -title=3
@lpga_tour@	-organization=199
@lerici@	-location=36
@michael_english@	-person=52
@collin@	-location=41 -person=37
@tumbleweeds@	-art=40 -living_thing=2
@congregational@	-religion-religion=293 -organization=5
@servius_sulpicius_galba@	-person=21
@henry_hornbostel@	-person=34
@kangaroo@	-living_thing=83 -art=26 -organization=9 -product=8 -location=4
@tees@	-location=58 -product=2
@empangeni@	-location=43
@virginia_city@	-location=102 -art=6
@gmina_rąbino@	-location=28
@latter-day_saint@	-organization=42 -religion-religion=5
@associated_press@	-art=5512 -award=3
@hanson@	-location=35 -person=21 -organization=9
@brad_delp@	-person=68
@the_earlies@	-person=31
@alexander_seton,_1st_earl_of_dunfermline@	-person=22
@johanngeorgenstadt@	-location=40
@jodie_christian@	-person=21
@national_heads-up_poker_championship@	-broadcast_program=43
@chemung@	-location=119 -product=1
@dti@	-organization=40
@rté@	-organization=409 -broadcast_network=32
@save_the_tiger@	-art=33
@partisan@	-title=233 -organization=195 -event=6 -person=1
@swadeshi_movement@	-event=37
@john_hendricks@	-person=21
@will_kimbrough@	-person=27
@chikmagalur@	-location=46 -organization=1
@patton@	-art=158 -person=63 -location=4
@west_herzegovina_canton@	-location=25
@henderson_field@	-location=188 -event=2
@emeritus@	-title=594 -art=2
@nash@	-location=78 -organization=72 -person=42 -product=2 -disease=1 -chemistry=1
@israel_u21@	-organization=20
@david_r._porter@	-person=26
@iași@	-location=318
@løten@	-location=39
@grand_prix_final@	-event=48
@bladensburg@	-location=45 -event=13 -organization=1
@montenegrin@	-location=514 -language=346 -people-ethnicity=54 -organization=3
@orlando_miracle@	-organization=45
@hellhammer@	-person=105
@91@	-location=16 -art=6 -event=4 -metropolitan_transit-transit_line=3 -product=2
@grants_pass,_oregon@	-location=71
@anatole_broyard@	-person=27
@daniel_köllerer@	-person=20
@fielding_h._yost@	-person=365
@tarucus_rosacea@	-living_thing=21
@cratinus@	-person=30
@bachelor_of_business@	-education-educational_degree=32
@colonies@	-location=64 -organization=18 -event=2 -title=1
@rutherford_county,_north_carolina@	-location=34
@pomona@	-god=69 -location=64 -organization=17
@california_university_of_pennsylvania@	-organization=149
@military_attaché@	-title=37
@japan_academy_prize@	-award=168
@julie_fowlis@	-person=50
@westmoreland@	-location=243 -person=5
@richard@	-person=567 -art=1
@peter_barlow@	-person=29
@european_champions_cup@	-organization=72 -event=4
@christina_stürmer@	-person=53
@lajkovac@	-location=30
@astoria_studios@	-location=27
@acadia@	-location=554 -organization=20 -product=5
@nk_maribor@	-organization=130
@tyler_hilton@	-person=67
@ronald_vink@	-person=56
@sharpie@	-organization=26 -product=7
@gmina_chojnów@	-location=36
@2-10-4@	-product=36
@sir_henry_rawlinson@	-person=24 -art=1
@james_fitz-allen_mitchell@	-person=30
@sydenham@	-location=88 -person=5 -metropolitan_transit-transit_line=1
@agriphila_selasella@	-living_thing=28
@tommy_devito@	-person=33 -art=2
@salyut_5@	-event=24
@rob_terry@	-person=45
@a_guy_called_gerald@	-person=74
@nikephoros@	-person=28
@ballykelly@	-location=38
@your_demise@	-person=31
@ron_fair@	-person=106
@national_palace@	-location=61
@john_forster@	-person=43
@primeira_liga@	-organization=778 -event=18
@white_rajahs@	-title=27
@itunes@	-organization=39 -product=26
@laguna_beach@	-location=83
@starsmith@	-person=37
@the_yardbirds@	-person=383
@dean_of_the_chapel_royal@	-title=38 -location=1
@palanca_awards@	-award=22
@knights_templar@	-title=1002 -organization=57
@lds@	-organization=95 -religion-religion=8
@owensville@	-location=30
@red_simpson@	-person=35
@les_savy_fav@	-person=112
@bassae@	-location=25
@prague_castle@	-location=195
@queen_elizabeth_2@	-product=49 -person=1
@falconer@	-person=39 -art=7 -location=7
@waltham_abbey,_essex@	-location=22
@rick_geary@	-person=36
@richard_pousette-dart@	-person=32
@teresa_teng@	-person=100
@newport,_abergavenny_and_hereford_railway@	-organization=34
@annam@	-location=116 -person=5
@tony_dow@	-person=42
@darlington@	-organization=1249 -location=1053 -event=3 -person=2 -title=1
@carmel_college@	-organization=17 -location=6
@brooks_wackerman@	-person=79
@champoeg@	-location=46 -event=1
@helix@	-person=90 -organization=43 -broadcast_program=22 -living_thing=8 -location=7 -body_part=7 -art=6 -product=3
@stephensia_brunnichella@	-living_thing=23
@aim@	-finance-stock_exchange=92 -product=80 -person=66 -organization=45
@stephen_hawes@	-person=21
@cinecittà@	-organization=137
@pär_lagerkvist@	-person=51
@jason_statham@	-person=251
@gold_dust@	-art=21 -chemistry=1
@sicilian_mafia@	-organization=108 -location=1
@henry_woolf@	-person=26
@raf_shipdham@	-location=20
@abbasids@	-location=22
@james_gomez@	-person=20
@greensboro,_alabama@	-location=44
@alana_de_la_garza@	-person=29
@pavlos_melas@	-person=30 -location=5
@space_ritual@	-art=36 -person=7
@rush@	-person=1275 -art=119 -living_thing=93 -location=20 -broadcast_program=17 -organization=8 -event=3 -product=1
@801_naval_air_squadron@	-organization=22
@adam_scott@	-person=141
@western_australian_institute_of_sport@	-organization=44
@takayuki_yamada@	-person=40
@kelham@	-location=28
@edmundston@	-location=132
@who_you_are@	-art=46
@group_f@	-event=27 -organization=23
@proprietary@	-location=49 -title=1 -organization=1
@águilas@	-location=28 -organization=3
@charles_macintosh@	-person=29 -organization=1
@gemistus_pletho@	-person=22
@bbc@	-organization=23422 -broadcast_network=16 -internet-website=6 -product=3 -person=2 -broadcast_program=2 -location=1
@mota@	-language=12 -location=11
@bourke@	-location=138 -person=6 -title=2 -metropolitan_transit-transit_line=1
@fictionjunction_yuuka@	-person=25
@bagatelle@	-location=9 -person=6 -art=5
@mustard@	-food=230 -living_thing=79 -chemistry=4 -visual_art-color=3 -medicine-medical_treatment=1 -art=1
@cosimo_iii_de'_medici,_grand_duke_of_tuscany@	-person=54
@patty_loveless@	-person=281 -art=4
@north_york@	-location=315 -organization=2
@bloomberg@	-broadcast_network=361 -art=12 -person=7
@mashmakhan@	-person=34 -art=1
@bullhead_city,_arizona@	-location=44
@gigantic@	-art=24 -organization=2 -person=1 -product=1
@deadline@	-art=45 -broadcast_program=21 -product=2 -internet-website=1
@cerrito@	-organization=28 -location=4
@kappa_alpha_society@	-organization=57
@johnny_duncan@	-person=67
@guillaume_dubois@	-person=26
@european_parliament@	-organization=4454 -event=8 -title=6 -location=2
@andriscus@	-person=21
@newchurch@	-location=45
@the_sign@	-art=22 -person=1
@dirty_harry@	-art=251 -person=8 -product=1
@deacon@	-title=225 -person=8
@payne_whitney_gymnasium@	-location=22
@virgin@	-organization=437 -person=118 -art=13 -location=9
@christian_dior@	-person=388 -organization=31
@high_representative_for_bosnia_and_herzegovina@	-title=100
@menston@	-location=37
@zelda_fitzgerald@	-person=64
@bobby_whitlock@	-person=121 -art=5
@university_of_pittsburgh_press@	-organization=89
@plenty@	-art=37 -location=6 -person=1
@exeter_st_davids@	-location=35
@medzhybizh@	-location=32
@naihati@	-location=46
@harrisburg,_pennsylvania@	-location=861 -organization=1
@ali_mohammed_ghedi@	-person=36
@rebecca_romero@	-person=24
@north_dallas@	-location=29 -organization=2
@lazy_eye@	-disease=15 -art=10
@burgos@	-location=743 -organization=31 -event=3 -person=1
@bishop_of_wakefield@	-title=37 -person=3
@serapis@	-god=92 -product=13
@rubin_kazan@	-organization=182
@manuel_álvarez_bravo@	-person=27
@woolwich_arsenal@	-organization=218 -location=77
@kevin_nash@	-person=327
@sr_66@	-location=22
@michelozzo@	-person=74
@maria_goeppert-mayer@	-person=52
@british_academy_television_awards@	-award=156 -event=7
@bapaume@	-location=86 -event=4
@bataan_peninsula@	-location=81 -event=4
@berthold_lubetkin@	-person=40
@whitsunday@	-location=20
@abraxas@	-art=26 -person=5 -product=1 -living_thing=1
@karelia@	-location=425 -organization=1
@london_midland@	-organization=347
@huelva@	-location=286 -organization=1 -event=1
@sand_springs,_oklahoma@	-location=24
@pierluigi_collina@	-person=46
@north_american_indian@	-people-ethnicity=20 -event=1
@welland@	-location=267 -product=6
@richfield@	-location=118 -organization=4
@wallace@	-location=114 -person=97 -organization=2 -product=1
@1994_african_cup_of_nations@	-event=25
@gustav_thöni@	-person=35
@tarabya@	-location=19 -person=8
@karl@	-person=71 -event=3 -location=1
@berkeley_community_theatre@	-location=25
@methodist_girls'_school@	-organization=27
@saab_2000@	-product=34
@kenichi_fukui@	-person=22
@mazda@	-organization=667 -god=9 -product=3
@nicolas@	-person=24 -art=1 -organization=1
@w._averell_harriman@	-person=190
@tabor@	-location=34 -product=14 -organization=3 -person=1
@bank_hall@	-location=60
@all_my_life@	-art=47 -broadcast_program=11
@the_croods@	-art=49
@monster.com@	-internet-website=66
@ilango_adigal@	-person=22
@famous@	-art=22 -organization=5 -event=1 -living_thing=1
@shettleston@	-location=49 -organization=26
@kristallnacht@	-event=533 -art=2
@lévis@	-location=171 -person=2
@mchale's_navy@	-broadcast_program=172 -art=12
@stave_river@	-location=23
@bluescope_steel@	-organization=22
@blériot@	-organization=48 -product=4
@pamunkey@	-people-ethnicity=56 -location=12
@bernardo_cavallino@	-person=23
@2002_pan_pacific_swimming_championships@	-event=61
@instapundit@	-internet-website=24
@battle_of_kings_mountain@	-event=97
@strangers@	-broadcast_program=33 -art=31
@federal_open_market_committee@	-organization=66
@nak@	-chemistry=32 -art=8 -person=2
@emperor_jingzong@	-person=81
@ponte_vecchio@	-location=62
@serial_mom@	-art=41
@pennsylvania_route_51@	-location=30
@elaine_lordan@	-person=24
@no_end_in_sight@	-art=20
@wierzchowo@	-location=25
@ian_paice@	-person=184
@lee_se-young@	-person=20
@zuiderzee@	-location=136 -event=1
@gmina_radzanowo@	-location=31
@strong_medicine@	-broadcast_program=206 -art=2
@cavalry@	-organization=29 -art=2 -title=1
@vanua_levu@	-location=232
@teguise@	-location=23 -organization=1
@mercedes-benz@	-organization=1584 -product=5 -location=1
@1963_election@	-event=106
@pan-blue_coalition@	-organization=85
@duke_of_richmond@	-person=71 -title=64
@tapajós@	-location=32
@west_indian@	-people-ethnicity=245 -location=226 -organization=4
@thomas_s._butler@	-person=24
@u.s._90@	-location=44
@idrætsparken@	-location=54
@artis@	-location=24 -person=2 -organization=1
@claude,_duke_of_guise@	-person=31
@welsh_marches@	-location=294 -location=6
@a-plus@	-organization=9 -person=8 -broadcast_network=3
@netherlands_antilles@	-location=797 -organization=53
@athletics_australia@	-organization=41
@phineas_banning@	-person=27
@vj@	-title=394 -time=2
@francis@	-person=349 -product=9 -location=8 -art=7
@dymphna_cusack@	-person=25
@mamiya@	-organization=54 -product=2
@diamonds_are_forever@	-art=214
@campania@	-location=1691 -product=7
@louisa@	-location=47 -person=16 -art=6
@bullet@	-art=36 -organization=9 -person=7 -product=1
@high_spirits@	-art=54
@münsingen@	-location=44 -organization=1
@nina_zilli@	-person=24 -art=2
@bamford@	-location=24
@erika@	-person=14 -event=4 -art=3 -product=2 -location=1
@st_andrew@	-location=14 -person=13 -product=2
@xingtai@	-location=143
@hong_kong@	-location=18225 -organization=334 -people-ethnicity=176 -event=19 -broadcast_program=17 -finance-stock_exchange=14 -transit=7 -art=1 -education-educational_degree=1
@tana@	-location=44 -art=4 -organization=2
@sportsnation@	-broadcast_program=31
@karol_beck@	-person=99
@delta,_british_columbia@	-location=63
@managed@	-title=94 -product=1 -computer-programming_language=1
@san_blas@	-location=96 -person=5
@constant_nieuwenhuys@	-person=23
@ing@	-organization=84 -god=13 -location=11 -person=2
@national_express_coaches@	-organization=65
@saint-malo@	-location=346 -organization=1
@wet_hot_american_summer@	-art=63
@png@	-organization=17 -location=16
@st._peters@	-location=21 -organization=1
@atrophy@	-medicine-symptom=22 -person=11
@another_part_of_the_forest@	-art=33
@la_ley@	-person=98 -art=4 -organization=1
@sango@	-language=19 -god=4 -location=3
@nathalia@	-location=17 -organization=4
@slavia@	-organization=32 -location=1
@czechoslovakia@	-location=7120 -organization=633 -event=14 -title=6
@stamford@	-location=805 -organization=71 -title=1 -person=1
@chargers@	-organization=50 -event=15
@great_hall@	-location=34 -organization=1
@cape_gloucester@	-location=85 -event=15
@bunts@	-people-ethnicity=19 -living_thing=1
@brainstorm@	-person=79 -art=44 -broadcast_program=2
@510@	-location=32 -product=3
@greifswald@	-organization=62
@huron_south@	-location=31
@joe_flanigan@	-person=62
@destruction@	-person=153 -event=7 -art=1
@lilian_harvey@	-person=83
@imperial_palace@	-location=61 -art=1
@larry_martyn@	-person=25
@blood@	-food=58 -art=56 -person=14 -organization=5 -medicine-medical_treatment=3 -body_part=2 -location=2 -people-ethnicity=2 -title=1 -chemistry=1
@western_australia@	-location=10003 -organization=240 -title=2 -event=2
@barbara_mullen@	-person=24
@leaf_hound_records@	-organization=23
@jordan@	-location=5603 -person=181 -organization=174 -event=5 -title=1 -art=1 -people-ethnicity=1
@struma@	-location=51 -event=1
@jackson_state_university@	-organization=215 -event=1
@golden_west_books@	-organization=21
@princess_mary@	-person=134 -art=1
@billy_batten@	-person=27
@st_george's@	-location=26 -organization=18
@dornoch_firth@	-location=61
@aksumite@	-location=28
@woolworth@	-organization=109 -person=1
@peter_chan@	-person=51
@hopewell@	-location=144 -person=45 -organization=3
@balinese@	-people-ethnicity=124 -language=38 -location=3
@foshay_tower@	-location=25
@environment_minister@	-title=17 -organization=6
@delino_deshields@	-person=30
@human_behaviour@	-art=33
@royal_hong_kong_yacht_club@	-organization=31
@koreans@	-people-ethnicity=190 -location=4 -organization=1 -event=1
@1979_edition@	-event=25
@cold_lake,_alberta@	-location=30
@north_palatine_uplands@	-location=77
@kore@	-god=24 -location=4 -people-ethnicity=1
@dogs_in_space@	-art=21
@boston_red_caps@	-organization=83 -event=6
@french_national_assembly@	-organization=24
@maciejowice@	-location=38 -event=3
@the_columbus_dispatch@	-art=75
@pierre_corneille@	-person=266
@meridian,_mississippi@	-location=343 -event=3
@james_mayer_de_rothschild@	-person=46
@mizoram@	-location=658 -event=1
@melbourne_victory@	-organization=244
@vigilante@	-art=12 -product=6 -person=3
@ragnar_lodbrok@	-person=101 -art=1
@new_avengers@	-art=198 -broadcast_program=1
@murders_in_the_rue_morgue@	-art=36
@kiribati@	-location=750 -organization=14 -language=1
@william_edwards@	-person=25
@spike_island@	-location=39 -person=1
@david_ruffin@	-person=220 -art=2
@alicia_keys@	-person=1166
@a._c._grayling@	-person=50
@peter_munk@	-person=24
@king_of_the_hill@	-broadcast_program=628 -art=13
@six_feet_under@	-broadcast_program=577 -person=131 -art=2
@matabeleland@	-location=227 -organization=28 -event=1
@jesenice@	-organization=83 -location=53
@brewer@	-location=44 -person=5 -art=2
@carantania@	-location=90
@yuan_shang@	-person=45
@balakirev@	-person=42
@mills_blue_rhythm_band@	-person=34
@british_isles@	-location=2051 -organization=122 -language=1
@charles_harding_smith@	-person=24
@stella_adler@	-person=155 -organization=3
@ferdinand_verbiest@	-person=45
@larrie_londin@	-person=92
@munna@	-art=15 -person=8
@elizabeth_hanna@	-person=36
@bolton_hall@	-person=14 -location=11
@svend_robinson@	-person=74
@wertheim@	-location=53 -organization=15
@kiviõli@	-location=20
@merchant_taylors'_school,_northwood@	-organization=61
@thompson_square@	-person=46
@prime_computer@	-organization=46
@dirty_mary,_crazy_larry@	-art=21
@felipe_de_neve@	-person=22
@98_degrees@	-person=186 -art=6
@rabbit@	-living_thing=148 -person=11 -art=5 -product=2 -organization=2
@mg_rover_group@	-organization=37
@reedley,_california@	-location=30
@shaun_bridgmohan@	-person=22
@12_rounds@	-art=11 -person=11
@murray_river@	-location=580 -event=1
@open_society_foundations@	-organization=32
@thinkprogress@	-internet-website=22
@klymaxx@	-person=58 -art=3
@ian_stewart@	-person=211
@a_child's_garden_of_verses@	-art=28
@lys@	-location=34 -biology=33 -event=23 -product=2 -person=1
@marquess_of_ailsa@	-title=25 -person=2
@wiltshire@	-location=4013 -organization=328 -title=5
@organist@	-title=55 -product=17
@national_arts_centre@	-location=176 -person=1
@donegal_north–east@	-location=45
@anders_rydberg@	-person=24
@stunt@	-art=19 -person=9 -organization=3 -title=2
@argonne_forest@	-location=27 -event=3
@tymshare@	-organization=23
@hitch@	-art=75 -living_thing=3 -person=1
@rites@	-organization=25 -art=6 -location=1
@khimki@	-location=87 -organization=48
@cello@	-product=459 -art=10
@enrico_glori@	-person=23
@three_men_and_a_little_lady@	-art=29
@rose_wilder_lane@	-person=68
@arbogast@	-person=42
@departure@	-art=37 -time=2
@mainland_halifax@	-location=26
@vasa@	-product=43 -location=12 -title=1
@rammstein@	-person=576 -art=4
@bas_rutten@	-person=100
@tennessee_valley@	-location=87 -organization=1
@velikaya_river@	-location=48
@storm_king_art_center@	-location=33
@union_square_ventures@	-organization=23 -person=2
@joseph_lawrence@	-person=20 -event=1
@paris_chamber_of_commerce@	-organization=20
@argon@	-chemistry=36 -organization=3
@the_clovers@	-person=66
@seether@	-person=263 -art=4
@blackmail@	-art=58 -person=19
@sir_william_cecil@	-person=41
@morecambe@	-organization=563 -location=258 -art=5 -person=2
@book_of_the_same_name@	-art=201 -person=1
@felicity_palmer@	-person=32
@boyd_gaines@	-person=35
@cape_cod_bay@	-location=86
@goldstone@	-location=37 -person=4
@central_african_republic@	-organization=33 -event=1
@al-hasa@	-location=80
@jonathan@	-person=111 -art=8 -organization=3
@fiesta@	-product=63 -event=22 -art=18 -organization=2
@bayshore@	-location=20 -organization=1
@matsubara@	-person=38 -location=10 -organization=9
@the_hollywood_revue_of_1929@	-art=35
@punch@	-art=588 -location=1 -organization=1 -living_thing=1 -person=1
@robbie_robertson@	-person=432 -art=13
@cles@	-location=25
@dale_kildee@	-person=20
@solon@	-location=38 -organization=4 -language=1 -person=1
@gibson@	-organization=450 -location=81 -person=48 -food=8 -product=2
@bredon_hill@	-location=30
@pbs@	-broadcast_network=3492 -organization=3
@primera@	-product=23 -organization=6 -location=2 -living_thing=1
@homewood@	-location=111 -organization=1
@caerphilly@	-location=317 -food=4
@jon_macken@	-person=47
@jim_himes@	-person=31
@pius_xi@	-person=34 -organization=1
@jeffrey_richman@	-person=21
@april_28@	-time=228 -event=1
@david_sarnoff@	-person=115
@jersey_shore@	-location=342 -broadcast_program=227
@honnō-ji@	-location=22 -event=2
@vibe@	-art=381 -person=6 -broadcast_program=3 -product=2
@shaun_cassidy@	-person=105 -art=4
@william_windom@	-person=138
@downtown_halifax@	-location=27
@london,_kentucky@	-location=56
@nigel_hitchcock@	-person=28
@heart_attack@	-disease=681 -art=43 -person=13
@2007_french_presidential_election@	-event=28
@david_hodges@	-person=71
@ball@	-location=16 -person=10 -art=7 -organization=2 -event=1
@dniprodzerzhynsk@	-location=49 -organization=1
@institute_for_research_on_public_policy@	-organization=24
@mastering@	-title=25
@medicine@	-person=34 -organization=32 -medicine-medical_treatment=11 -education-educational_degree=8 -title=6 -art=5 -location=1
@oldham@	-location=918 -organization=496 -person=7
@cholet@	-location=99 -organization=25 -event=1
@amanda_billing@	-person=54
@holliston,_massachusetts@	-location=41
@parks@	-location=12 -person=11 -product=1 -organization=1
@the_doobie_brothers@	-person=348 -art=3
@christabel@	-art=21 -person=13 -broadcast_program=3 -product=1
@kroger@	-organization=323 -person=1
@here_arts_center@	-location=31
@marsa@	-location=58 -organization=26
@the_young_ones@	-broadcast_program=223 -art=35
@popular@	-broadcast_program=82 -art=29 -organization=4 -product=3 -person=2 -language=1
@bibi_ka_maqbara@	-location=25
@dunedin@	-location=1852 -product=8 -organization=8
@st._vincent_and_the_grenadines@	-location=21 -organization=2
@theodosius_dobzhansky@	-person=93
@battle_of_issus@	-event=62 -art=4
@vyazma@	-location=106 -event=8
@policeman@	-title=15 -organization=5
@russian_famine_of_1921@	-event=27
@martín_alund@	-person=37
@campbeltown@	-location=216 -product=3
@dallas_crane@	-person=30 -art=2
@klausen@	-location=29
@seathwaite@	-location=23
@firestone@	-organization=155 -location=5 -person=1
@feijenoord@	-organization=37
@london_county_council@	-organization=999
@siófok@	-location=50 -organization=13
@megatech@	-art=29 -organization=6
@dunchurch@	-location=53
@american_board_of_plastic_surgery@	-organization=25
@on_broadway@	-art=64 -location=7 -broadcast_program=1
@indonesian_president@	-title=29 -person=1
@telescopium@	-location=34 -living_thing=1
@marriott@	-organization=163 -person=9 -location=1
@who_dares_wins@	-broadcast_program=35 -art=21
@as_i_lay_dying@	-person=200 -art=37
@glenorchy@	-location=116 -organization=93
@gilman@	-location=31 -organization=6 -person=3
@caradoc_evans@	-person=20
@privileged@	-broadcast_program=49 -art=9
@kiso@	-location=128 -product=8
@predrag_drobnjak@	-person=26
@university_of_alaska@	-organization=19 -location=1
@nixa@	-location=18 -organization=8
@robert_craufurd@	-person=37
@inspector@	-title=246 -art=11 -person=5 -organization=2
@greenbrier_river@	-location=136 -event=8
@lena_katina@	-person=38
@hugh@	-person=170 -location=1
@clarence_geldart@	-person=36
@merritt@	-location=86 -person=5
@flesh@	-art=25 -food=3
@northwest_indiana@	-location=50
@shooting_at_the_1900_summer_olympics@	-event=31
@emperor_go-murakami@	-person=75
@hakka@	-people-ethnicity=262 -language=107 -person=4 -living_thing=2
@gangwon_province@	-location=67
@league_of_nations@	-organization=2289 -location=1
@kingdom_of_the_two_sicilies@	-location=345
@patti_labelle@	-person=511
@juan_carlos_i@	-person=78 -location=4
@jules_verne@	-person=1167 -product=13
@dudley_ryder,_1st_earl_of_harrowby@	-person=24
@stamps@	-location=17 -organization=4
@siobhán_mckenna@	-person=37
@earl_of_dorset@	-title=19 -person=3
@newry_town@	-organization=21 -art=1
@morgan_creek_productions@	-organization=30 -location=1
@humboldt-toiyabe_national_forest@	-location=110
@milena_canonero@	-person=29
@duke_of_newcastle@	-person=70 -title=69
@clearwater@	-location=294 -organization=4 -person=1 -event=1
@germain_boffrand@	-person=30
@vienna_teng@	-person=47
@andy_kosco@	-person=25
@rosmalen@	-location=55 -event=2
@rania@	-location=11 -person=10
@fico@	-organization=27 -event=2
@mursili_ii@	-person=36
@marta@	-transit=148 -person=33 -location=4 -organization=3 -art=1
@aragonese@	-language=126 -location=94 -people-ethnicity=21
@love_is_the_answer@	-art=24
@barrie_unsworth@	-person=38
@kaloyan@	-person=42
@henri_bourassa@	-person=84 -location=1
@steven_holcomb@	-person=40
@2c-i@	-medicine-drug=21
@manfred_mann_chapter_three@	-person=18 -art=3
@battle_of_mount_tumbledown@	-event=22
@scientology@	-religion-religion=501 -art=3 -organization=2
@quentin_bell@	-person=31
@sliedrecht@	-location=34
@miwa@	-location=28 -person=9
@cherkasy@	-location=126 -organization=5
@pillar@	-person=83 -location=28
@feltham_and_heston@	-location=20 -event=1
@boy_scout@	-organization=141 -person=1
@andravida@	-location=32
@the_kingston_trio@	-person=262 -art=7
@yvonne_lim@	-person=56
@spirit@	-person=139 -art=99 -god=31 -product=20 -organization=3 -chemistry=3 -food=1 -location=1
@rush_university@	-organization=32
@croats@	-people-ethnicity=1292 -location=9
@bob_mcadoo@	-person=66
@william_barr@	-person=46
@ian_thorpe@	-person=155
@ran@	-art=69 -organization=47 -event=8 -person=5 -broadcast_program=5 -god=1
@bunny_austin@	-person=44
@clematis@	-living_thing=61 -location=1
@eggs@	-person=10 -art=6 -food=2 -living_thing=2 -disease=1
@sea_point@	-location=46 -art=1
@glory@	-art=153 -person=29 -product=10 -organization=2 -living_thing=2 -event=1
@moses_brown@	-person=27 -organization=3
@fiction@	-title=51 -art=14 -award=1
@nw@	-location=56 -art=7 -organization=1
@passions@	-broadcast_program=347 -art=3 -person=1
@robert_j._walker@	-person=35 -product=2
@bucktails@	-organization=38
@namakkal@	-location=109
@master_of_advanced_studies@	-education-educational_degree=25
@vancouver@	-location=9512 -event=43 -organization=38 -person=15 -product=3 -art=2 -transit=1
@chepstow@	-location=440 -organization=6
@ua@	-organization=55 -person=20 -location=2
@allard@	-organization=30 -person=2 -location=1
@red_army_faction@	-organization=284 -event=1
@pee_dee_river@	-location=95
@riva@	-person=16 -location=10 -organization=7 -product=5
@dinu_lipatti@	-person=51
@catalonia@	-location=5068 -organization=29 -event=4 -language=1 -broadcast_network=1
@fred_dinenage@	-person=26
@wada@	-organization=34 -location=18 -art=1
@xanten@	-location=126
@van_helsing@	-art=108 -product=3
@latham@	-location=49 -person=6
@othyus_jeffers@	-person=23
@worlds_collide@	-art=37
@worth_county@	-location=71
@global_gathering@	-event=43
@ringworld@	-art=105 -product=1
@kūkai@	-person=141
@kate_greenaway_medal@	-award=151
@feel@	-art=44 -person=12
@mamata_banerjee@	-person=125
@constitution_day@	-time=18 -location=2
@jammu_and_kashmir@	-location=1443 -organization=26 -event=2
@youngtown_memorial_ground@	-location=117
@ole_christian_madsen@	-person=24
@theo_frenkel@	-person=25
@scotti_hill@	-person=24
@iain_ballamy@	-person=78
@whitman@	-location=53 -person=48 -organization=8
@video_power@	-broadcast_program=21
@king_edward_vii_school@	-organization=30 -location=5
@kshatriya@	-people-ethnicity=482 -art=3
@foreign_correspondent@	-art=51 -broadcast_program=30 -title=13
@herman_saftleven@	-person=21
@gold_coast@	-location=1794 -organization=88 -metropolitan_transit-transit_line=9 -broadcast_network=1 -art=1
@raja_harishchandra@	-art=44 -person=2
@charmed@	-broadcast_program=821 -person=7 -art=5 -product=1
@grimsby@	-organization=38 -location=28 -title=1
@drew_seeley@	-person=53
@kazumi_watanabe@	-person=47
@georgia_national_football_team@	-organization=43
@amazed@	-art=30
@hardware@	-art=36 -broadcast_program=14 -computer-programming_language=1
@gloster_javelin@	-product=75
@air_force_academy@	-organization=60 -location=6
@j._b._hutto@	-person=23
@michail_elgin@	-person=61
@leskovec_pri_krškem@	-location=23
@pierre_gaultier_de_varennes,_sieur_de_la_vérendrye@	-person=33
@derby_day@	-event=12 -art=9
@e6@	-location=17 -metropolitan_transit-transit_line=6 -product=1
@england_u21@	-organization=94
@rudy_ray_moore@	-person=54
@gaeta@	-location=303 -event=3
@sumerpur@	-location=31
@sriram_raghavan@	-person=32
@1992_olympic@	-event=22
@théâtre_du_marais@	-location=27
@tatsuhisa_suzuki@	-person=31
@tororo@	-location=92 -living_thing=1
@herbert_i@	-person=21
@fred_zinnemann@	-person=176
@freemasons@	-organization=210 -person=83 -location=1
@montagnana@	-location=34 -person=8
@amalthea@	-location=40
@vickers@	-organization=538 -person=1
@ayers_rock@	-person=14 -location=10
@deepika@	-art=23 -person=1
@scottish_open@	-event=32 -organization=10
@héctor_alterio@	-person=52
@jodie_henry@	-person=21
@will_lyman@	-person=26
@party_for_the_animals@	-organization=37
@j._cleaveland_cady@	-person=22
@ōita@	-location=82 -art=49
@veronese@	-location=29
@hbo's@	-broadcast_network=36 -organization=1
@god@	-god=3937 -art=26 -person=15 -religion-religion=4
@schubert's@	-person=26 -art=1
@móstoles@	-location=42 -organization=3
@line_2@	-metropolitan_transit-transit_line=318 -location=43 -location=5 -transit=3
@umag@	-location=78 -event=5
@louise_labé@	-person=35
@future_shock@	-art=76 -broadcast_program=2
@k'iche'_maya@	-people-ethnicity=24 -language=1
@kyw-tv@	-location=180 -broadcast_program=1
@paul_reinhart@	-person=27
@the_chant_of_jimmie_blacksmith@	-art=49
@100_metres_competition@	-event=22
@anthony_wong@	-person=109
@czechoslovak@	-location=837 -organization=9 -people-ethnicity=2
@tuszyn@	-location=31
@active@	-product=14 -organization=10
@robbie_davis@	-person=20
@jonathan_erlich@	-person=184
@scotty_moore@	-person=137
@lawrence_of_rome@	-person=37
@brenda_russell@	-person=130 -art=1
@the_craftsman@	-art=21
@spalding@	-location=323 -organization=72 -person=4
@rewind@	-art=23
@modern_standard_arabic@	-language=126
@martin_kramer@	-person=24
@consort@	-title=14 -location=7 -person=4 -god=2 -product=1
@jon_gruden@	-person=131
@tom_wintringham@	-person=34
@harvey's@	-location=19 -person=1
@lame@	-product=44 -language=3
@weta@	-person=17 -location=11 -living_thing=6 -organization=5
@williamsport,_maryland@	-location=47
@somerville_house@	-organization=29
@european_squadron@	-organization=65
@melrose_rfc@	-organization=32
@kingsford_smith@	-location=17 -person=3
@springer@	-organization=251 -location=14 -person=3 -event=1 -broadcast_program=1 -living_thing=1
@amos_mansdorf@	-person=97
@bret@	-person=28 -event=4
@boao_forum_for_asia@	-organization=24
@the_latest_buzz@	-broadcast_program=36
@pinna@	-body_part=30 -living_thing=5
@s.watson@	-person=36
@a30@	-location=123 -product=2
@mystic_river@	-art=156 -location=103
@peter_guinness@	-person=27
@of_mice_and_men@	-art=76 -person=1
@empress@	-person=44 -location=10 -title=9 -art=4 -product=1
@irakere@	-person=48
@hunnic@	-people-ethnicity=46 -language=4
@maryland_midland_railway@	-organization=26
@1890@	-event=63 -art=2
@radisson@	-location=37 -organization=33 -person=8 -broadcast_program=4
@pompeia@	-person=27
@benoni@	-location=99 -art=1 -person=1
@april_de_angelis@	-person=21
@everything_that_happens_will_happen_today@	-art=34
@bbc_london@	-person=109 -organization=1 -broadcast_program=1
@giulio_tremonti@	-person=35
@kelly_marie@	-person=20
@wanted@	-art=88 -broadcast_program=26 -title=2
@epsom_downs@	-location=118 -art=5
@mugen@	-organization=31 -art=5
@mario_götze@	-person=51
@invincible@	-art=168 -product=35 -person=3 -internet-website=2
@vernon_dobtcheff@	-person=75
@the_forever_war@	-art=61 -person=1
@native_american_church@	-religion-religion=86
@lester_bangs@	-person=140
@suffren@	-person=36 -product=33
@k-2_1000_m@	-event=310
@roman_britain_(britannia_province)@	-location=119
@miller_huggins@	-person=110
@santa_maria_in_cosmedin@	-location=68
@angelo_dundee@	-person=64
@wildside@	-broadcast_program=34 -art=13 -person=7 -organization=4
@the_nanny_diaries@	-art=45
@hui_people@	-people-ethnicity=124
@princess_caroline@	-person=26 -product=2
@johnny_ventura@	-person=29
@dawood_ibrahim@	-person=85
@rede_bandeirantes@	-broadcast_network=125
@werribee@	-location=95 -metropolitan_transit-transit_line=23
@black_hawk@	-person=41 -location=32 -product=25 -metropolitan_transit-transit_line=6 -event=4 -organization=1
@fishguard@	-location=258 -event=2
@northfleet@	-location=120 -organization=9 -product=3
@goya@	-person=65 -location=17 -award=11 -organization=3 -product=3 -living_thing=3
@lynne_overman@	-person=41
@park_place@	-location=38 -broadcast_program=2
@reverend_and_the_makers@	-person=41
@kevin_chapman@	-person=22
@the_previous_year@	-event=26 -art=2
@nymphalis_antiopa@	-living_thing=51
@abraha@	-person=21
@cc@	-title=155 -organization=19 -product=3 -art=1
@john_leventhal@	-person=74
@genet@	-living_thing=27 -person=13 -location=2 -product=1
@d.d.@	-education-educational_degree=268
@avery@	-location=43 -person=14 -organization=4
@palazzo_montecitorio@	-location=42
@baccarat@	-location=42 -organization=25
@arese@	-location=20
@perry_fenwick@	-person=72
@royal_artillery@	-organization=1774
@maxine_kumin@	-person=60
@lyman@	-location=33 -person=6
@philip_anglim@	-person=23
@tripoli@	-location=2112 -event=5 -organization=3 -product=1 -title=1
@jimmy_bullard@	-person=28
@tourette_syndrome_association@	-organization=22
@craftsman@	-title=41 -organization=37
@boeing_747sp@	-product=39
@dodo@	-living_thing=79 -person=27 -broadcast_program=1
@nacional@	-organization=726 -art=25 -location=1
@jardine_matheson@	-organization=52
@species@	-art=58 -organization=19 -living_thing=5
@mother's_finest@	-person=38 -art=2
@s6@	-location=28 -product=9
@the_big_sleep@	-art=142 -person=3
@korean_peninsula@	-location=562 -broadcast_program=12
@debra_monk@	-person=74
@william_shea@	-person=22
@cézanne@	-person=101
@grand_cape_mount_county@	-location=30
@drumcondra@	-location=116 -organization=44
@stephen_lord@	-person=24
@benito_juárez@	-person=326 -location=32
@kenneth_feinberg@	-person=24
@razan_county@	-location=138
@eyedea@	-person=38
@podbeskidzie_bielsko-biała@	-organization=71
@marillion@	-person=463 -art=1
@aveiro@	-location=255 -title=1 -organization=1
@richard_hawkins@	-person=36
@arlington@	-location=654 -person=8 -organization=4 -art=1 -title=1
@holt_mccallany@	-person=32
@thomas_elyot@	-person=40
@blackshirts@	-organization=134
@narayanganj@	-location=94
@schlitterbahn@	-location=23
@faculty_of_law@	-organization=83 -location=13
@narcisse-fortunat_belleau@	-person=22
@scorcher@	-person=25 -art=12 -product=3
@mill_creek_entertainment@	-organization=190
@washington_d.c._temple@	-location=26
@thun@	-location=254 -organization=33
@dogma@	-art=97 -organization=13
@part_2@	-art=60 -broadcast_program=1
@gateshead_millennium_bridge@	-location=37
@indefatigable@	-product=22 -location=1
@dikhil@	-location=28
@agony@	-broadcast_program=18 -person=9 -art=8 -product=2 -medicine-symptom=1 -location=1
@the_woodlands@	-location=115 -organization=3
@christian_kracht@	-person=35
@hertford_union_canal@	-location=32
@murali@	-person=230
@relief@	-product=10 -event=5 -location=4 -broadcast_program=3 -art=2
@montevideo_wanderers_f.c.@	-organization=23
@redvers_buller@	-person=57
@roger_aaron_brown@	-person=25
@adirondack@	-location=60 -organization=7 -living_thing=1
@us_department_of_defense@	-organization=36
@windows@	-product=15 -art=14
@mercury-atlas_9@	-event=21
@kirsten_flagstad@	-person=120
@benji_marshall@	-person=69
@david_gale@	-person=30
@overstrand@	-location=30
@erlanger,_kentucky@	-location=45
@morden@	-location=135 -art=2 -metropolitan_transit-transit_line=1 -person=1
@dc@	-organization=391 -location=35 -product=23 -title=7 -event=5 -person=1 -chemistry=1
@fifth_avenue_theatre@	-location=41
@hawthorn@	-organization=919 -living_thing=356 -location=185
@east_horsley@	-location=34
@jinan@	-location=424 -event=1
@doulting@	-location=25
@oberlin@	-location=109 -organization=6
@soekarno–hatta_international_airport@	-location=29
@abraham_mignon@	-person=20
@sterling_heights,_michigan@	-location=82
@kilmacduagh@	-location=39 -title=4
@the_nice@	-person=132 -art=1
@egyptian_football_association@	-organization=39
@new_adventures@	-organization=22 -person=2
@bitches_brew@	-art=82
@hiwassee_river@	-location=80
@nausea@	-medicine-symptom=46 -person=26 -art=24
@alcalá_de_henares@	-location=247 -organization=4
@radomir@	-location=28 -person=1
@wetaskiwin@	-location=142 -product=3
@cambridge_city@	-organization=142 -location=5
@black_beauty@	-art=110 -broadcast_program=2
@the_travels_of_jaimie_mcpheeters@	-broadcast_program=42 -art=9
@mahim@	-location=87
@blondy_wallace@	-person=28
@wang_yang@	-person=21 -location=1
@tsuen_wan_district@	-location=41 -organization=1
@loma_linda_university@	-organization=141 -location=1
@antelope_island@	-location=34
@lúcio@	-person=42
@nimbin@	-location=33 -chemistry=2
@1994_world_championships@	-event=45
@reverend@	-title=24 -person=18 -art=1
@kunama@	-people-ethnicity=15 -language=7
@schoolly_d@	-person=73 -art=1
@united_states_national_arboretum@	-location=41
@baird's_manual_of_american_college_fraternities@	-art=26
@samcheok@	-location=42
@sam_francis@	-person=98
@jimmy_clanton@	-person=41
@gmina_człopa@	-location=30
@canossa@	-location=46 -title=1
@ullensaker@	-location=77 -organization=41
@8th@	-organization=95 -location=51 -event=11 -title=2 -law=1 -person=1
@konya_province@	-location=86
@wajima@	-location=29 -person=20
@tvm@	-broadcast_network=20
@saraburi@	-location=86 -organization=3
@ferdinand_i_of_bulgaria@	-person=51
@al-ittihad@	-organization=102 -art=15
@candler@	-location=22 -organization=1 -person=1
@lena_philipsson@	-person=74 -art=2
@timmins@	-location=304 -person=10
@molenbeek@	-location=23 -organization=1
@leslie_fuller@	-person=34
@florida_panther@	-living_thing=44 -organization=2
@chantay_savage@	-person=50
@abbas_i_of_persia@	-person=41
@tiffany@	-person=279 -art=7 -location=2
@anaheim@	-organization=47 -location=14 -living_thing=2
@m._g._soman@	-person=65
@jennifer_brown@	-person=20
@r._g._armstrong@	-person=39
@james_wade@	-person=272
@abc_kids@	-broadcast_program=56 -broadcast_network=3
@us_olympic_trials@	-event=44
@kutai@	-location=32
@garnkirk_and_glasgow_railway@	-organization=28
@leonid_trauberg@	-person=46
@arvydas_macijauskas@	-person=47
@maryland_court_of_appeals@	-organization=143
@driver_and_vehicle_licensing_agency@	-organization=49
@rangpur@	-location=99 -living_thing=2 -organization=1
@ioannis_kapodistrias@	-person=120
@high_time@	-art=25
@2000_sydney_paralympics@	-event=36
@haha-jima@	-location=20
@arundel@	-location=336 -person=9 -organization=5 -title=3
@kamień@	-location=48 -art=3
@the_gladiators@	-person=33 -art=2 -title=1
@costa_concordia@	-product=34 -event=1
@u-tapao_royal_thai_navy_airfield@	-location=44
@lumsden@	-location=51 -person=2
@billy_clanton@	-person=34 -event=1
@shōnan-shinjuku_line@	-metropolitan_transit-transit_line=65
@tuzla@	-location=30 -organization=2
@nass_river@	-location=78
@sean_kinney@	-person=47
@euronymous@	-person=51
@squaw_valley@	-location=85 -event=1
@el_hadj_umar_tall@	-person=32
@survival@	-broadcast_program=22 -art=17 -product=1 -organization=1
@jared_fogle@	-person=24
@the_hartford@	-organization=36
@legs_diamond@	-person=20 -art=12
@dutch_reformed_church@	-religion-religion=456 -location=10
@the_move@	-person=217 -art=2 -event=2
@lynn_patrick@	-person=33
@joseph_anthony@	-person=38
@on_the_radio@	-art=28
@north_west_shelf@	-location=23
@joe_nieuwendyk@	-person=96
@fighter_ace@	-title=42 -product=3
@jerry_seuseu@	-person=26
@tony_reddin@	-person=20
@boomtown_records@	-organization=22
@castleford@	-organization=694 -location=235
@constantina@	-person=41 -location=3
@levoča_district@	-location=34
@1994@	-event=2204 -art=7 -organization=4 -award=2 -broadcast_program=2
@mensa@	-organization=157 -location=22
@thunderstone@	-person=27 -broadcast_program=16 -art=3
@campo_grande@	-location=135 -organization=17
@washington_redskins@	-organization=5094 -event=174
@world_war_ii@	-event=96448 -organization=4 -location=2 -product=1 -people-ethnicity=1
@blackheart_records@	-organization=29
@anjali@	-person=70 -art=19
@great_wall@	-location=85 -event=3 -organization=2
@jan_mayen@	-location=226
@uninvited@	-art=31 -product=3
@1975_general_election@	-event=20
@ferdinand_boberg@	-person=25
@ronnie@	-person=23 -art=1
@catoctin_creek@	-location=30 -food=1
@olympic_park_stadium@	-location=43
@nandha@	-art=25 -person=8
@ford_of_britain@	-organization=52
@dick_oatts@	-person=24
@spain@	-location=43516 -organization=702 -event=105 -person=29 -people-ethnicity=12 -language=9 -title=3 -art=3 -food=1 -broadcast_program=1
@bashir_levingston@	-person=21
@main_street_station@	-location=34
@national_conservatory_of_music@	-organization=21 -location=1
@bjelovar@	-location=143 -organization=3
@juniper@	-organization=23 -living_thing=17 -person=14 -location=10
@california's_36th_congressional_district@	-location=26
@mahadev@	-god=38 -location=2
@luapula_river@	-location=37
@innocence@	-art=33 -person=4
@blu_cantrell@	-person=81
@wayne_parnell@	-person=20
@henry_m._jackson@	-person=140
@levice@	-location=51 -organization=1
@anna_calder-marshall@	-person=21
@magdalen@	-organization=38 -person=9 -location=1
@heidi@	-art=110 -broadcast_program=4 -person=1 -event=1
@sera@	-location=36 -organization=4 -product=2
@tetsuo_hara@	-person=39
@dirmstein@	-location=20
@humphreys@	-location=15 -person=7 -product=1
@east_bergholt@	-location=39
@gps@	-organization=28 -title=10 -person=9 -event=4 -product=1 -broadcast_program=1
@euglena@	-living_thing=21
@kush@	-location=381 -person=12 -art=2 -living_thing=1
@gulfstream_aerospace@	-organization=64
@kaup@	-person=48 -location=4
@john_doucette@	-person=51
@marty_walsh@	-person=30
@area@	-person=38 -location=18 -organization=6 -body_part=2 -event=1
@birdy@	-person=81 -art=51
@steer@	-living_thing=42 -art=10
@aon_center@	-location=49
@lincolnton,_north_carolina@	-location=52
@european_team_championships@	-event=29
@greenpoint,_brooklyn@	-location=80 -event=1
@the_championship@	-organization=168 -event=15 -broadcast_program=1
@frontier_martial-arts_wrestling@	-organization=128
@ananthagiri_hills@	-location=28
@johannes_sturm@	-person=21
@bc_lions@	-organization=1282 -event=3
@shechem@	-location=138
@fc_zürich@	-organization=309
@the_pilgrim's_progress@	-art=162
@struts@	-product=21
@bougainville@	-location=477 -event=41 -person=24 -organization=3 -product=2 -art=2
@earth_crisis@	-person=80 -art=2
@code@	-person=11 -art=10 -product=2
@lot-et-garonne@	-location=471
@companion_of_the_new_zealand_order_of_merit@	-title=30
@high_peak_trail@	-location=24
@francesco_trevisani@	-person=30
@hardeman_county@	-location=55
@william_hayes@	-person=26
@joss@	-computer-programming_language=19 -person=4
@southern_oregon@	-location=110 -organization=5
@chicago,_fort_wayne_and_eastern_railroad@	-organization=20
@nh@	-location=38 -organization=1 -chemistry=1
@karlstad_university@	-organization=22
@strathmore@	-location=41 -organization=13
@tarja@	-person=23 -location=1
@kenmore@	-location=138 -organization=3
@erzurumspor@	-organization=40
@eric_bibb@	-person=57
@sarcoscyphaceae@	-living_thing=29
@kaliakra@	-location=23 -organization=10 -product=3 -event=1
@eagle_county@	-location=86
@creighton_university_school_of_law@	-organization=24
@cereal@	-food=36 -location=2
@sun_life_financial@	-organization=38 -location=1
@jim_creeggan@	-person=40
@iqbal@	-person=39
@mezen_river@	-location=24
@ystalyfera@	-location=39 -organization=10
@titanium@	-chemistry=95 -art=59 -person=23
@bill_nelson@	-person=98
@dead_meadow@	-person=52 -art=3
@saimaa@	-location=52
@the_almighty@	-person=55 -god=1
@karl_freund@	-person=45
@victory_highway@	-location=27
@isabella_i_of_jerusalem@	-person=30
@despenser_war@	-event=26
@macquarie_river@	-location=56
@rob_roy@	-art=104 -person=7 -food=2 -organization=2 -location=1
@byte@	-art=37 -product=2
@backdraft@	-art=67 -food=1
@cordia_subcordata@	-living_thing=20
@bloody_mary@	-food=42 -art=4 -person=4
@hurricane@	-product=136 -art=63 -event=42 -location=37 -person=25 -food=5 -organization=2
@aylesbury@	-location=789 -organization=18 -event=1
@edward_sharpe_and_the_magnetic_zeros@	-person=104 -art=5
@yoenis_céspedes@	-person=25
@grapevine@	-location=79 -living_thing=12 -art=2 -food=1 -organization=1
@larz_anderson@	-person=30
@breath@	-art=42 -person=1
@take_control@	-art=21 -event=1
@jabberwocky@	-art=191 -broadcast_program=2
@september_4@	-time=226
@kaskaskia@	-location=83 -organization=2
@university_of_szeged@	-organization=108 -location=1
@woodson@	-location=16 -art=6 -person=5 -organization=1
@dundurn_castle@	-location=48
@world_news@	-broadcast_program=18 -broadcast-tv_channel=4
@zoar@	-location=23 -person=5
@70@	-location=40 -metropolitan_transit-transit_line=25 -organization=12 -art=10 -event=6 -product=1 -transit=1
@prince_george@	-location=299 -person=83 -product=6 -organization=6
@eichstätt@	-location=204 -organization=1
@chinook@	-living_thing=73 -product=52 -language=21 -location=18 -people-ethnicity=2 -art=2
@virgin_media@	-organization=592 -person=1
@jeep@	-product=36 -organization=1
@saladin@	-person=733 -location=1
@tit@	-living_thing=19 -body_part=3 -location=1
@rené_pijnen@	-person=24
@hero_no._1@	-art=20
@charles_masterman@	-person=35
@amy_grant@	-person=532 -art=2
@trayvon_martin@	-person=66 -event=1
@chambeshi_river@	-location=24
@the_heaven_sword_and_dragon_saber@	-art=37 -broadcast_program=22
@keith_bostic@	-person=20
@national_capital_region@	-location=138
@george_perles@	-person=21
@theresa_villiers@	-person=29
@anderlecht@	-organization=603 -location=168
@quentin_reynolds@	-person=33
@truskavets@	-location=27
@john_l._mcmillan@	-person=40
@jerry_douglas@	-person=25
@bengal_army@	-organization=150 -location=1
@here_it_goes_again@	-art=30
@tv_adaptation@	-broadcast_program=18 -art=4
@teslin_river@	-location=21
@marshall,_illinois@	-location=23
@soldier@	-art=94 -title=42 -organization=20 -location=5 -event=2 -person=1
@douglas_dc-4@	-product=223
@tarzan@	-art=191 -broadcast_program=34 -location=3
@elizabethan_era@	-event=181 -organization=1
@province_of_new_brunswick@	-location=58
@nachtmystium@	-person=41 -art=1
@aleutian_islands@	-location=952 -event=9
@northcote@	-organization=115 -location=93 -person=2 -art=1
@midnight_star@	-person=44 -product=4
@spad_s.vii@	-product=28
@oleśnica_county@	-location=166
@john_weidman@	-person=49
@andré_maginot@	-person=30
@william_forbes_skene@	-person=70
@liu_zhang@	-person=86
@fuji_station@	-location=42
@siskiyou_county@	-location=92
@jenny_agutter@	-person=153
@h2o@	-person=31 -broadcast_program=5 -art=4
@aqua_virgo@	-location=26
@see_no_evil,_hear_no_evil@	-art=35
@duple_metsec@	-organization=21
@orlando_magic@	-organization=1188 -event=14
@american_association@	-organization=1751
@åland_united@	-organization=21
@pico@	-location=71 -product=10 -computer-programming_language=2 -person=2
@the_dave_clark_five@	-person=139 -art=1
@khankala@	-location=23
@center_for_a_new_american_security@	-organization=31
@tölzer_knabenchor@	-person=104
@ring@	-art=172 -person=21 -location=13 -metropolitan_transit-transit_line=2 -body_part=2
@ptolemaic@	-person=32 -location=31 -art=1
@toowoomba@	-location=427 -product=2
@lee_hyun-woo@	-person=27
@la_mascara@	-person=39 -art=1
@coast_redwood@	-living_thing=64
@bamako@	-location=633 -art=7
@ramsey@	-location=377 -person=13 -product=4
@cosco@	-organization=27
@mr._and_mrs._north@	-broadcast_program=26 -art=1
@uzbekistan@	-location=3591 -organization=192 -people-ethnicity=1
@louis@	-person=345 -art=2
@al_rollins@	-person=30
@burning@	-organization=18 -art=5 -event=2 -location=1
@u.s._highway_14@	-location=23
@oxford_castle@	-location=63
@revolver_magazine@	-art=28
@sakura@	-location=44 -person=25 -product=14 -food=6 -art=4 -broadcast_program=1
@aerial_experiment_association@	-organization=29
@sagamihara@	-location=24 -organization=1
@brian_cardinal@	-person=40
@ken_production@	-organization=41
@mullaitivu@	-location=82 -event=2
@charles_scribner's_sons@	-organization=191
@west_bank@	-location=2617 -product=2
@jason_pierce@	-person=46
@roi@	-location=36 -organization=8 -person=2
@richard_jewell@	-person=24
@max_mara@	-organization=69
@st._philip@	-location=22 -person=6
@stuff@	-art=99 -person=20
@philadelphia_experiment@	-event=39 -art=1
@begusarai@	-location=51
@17th_amendment@	-law=38
@cd20@	-biology=44
@the_house_of_the_dead@	-product=13 -art=8
@ringgold@	-location=58 -person=5 -product=3 -event=1 -organization=1
@camas_county@	-location=36
@sully_prudhomme@	-person=50
@b_class@	-product=33 -event=1
@the_curious_incident_of_the_dog_in_the_night-time@	-art=73
@doctor_doctor@	-broadcast_program=20 -art=16
@sevnica@	-location=32
@bamboo@	-person=13 -product=6 -living_thing=1
@duleep_singh@	-person=39
@john_stuart_mill@	-person=695
@home_service@	-person=21 -organization=1
@luis_russell@	-person=53
@black_hill@	-location=26
@seoul_station@	-location=76
@george_canning@	-person=249
@selsey@	-location=102 -organization=6 -title=2
@bef@	-organization=85 -finance-currency=4 -person=1
@tokyo_racecourse@	-location=47
@prima_games@	-organization=32
@istiqlal_party@	-organization=52
@mount_baker@	-location=120
@munich_philharmonic@	-person=82 -location=1
@randall@	-location=23 -organization=19 -person=7
@gmina_cieszków@	-location=24
@duke_of_connaught@	-person=44 -title=8
@anthony_dod_mantle@	-person=49
@kaqchikel@	-people-ethnicity=41
@hollandia@	-location=433 -event=5
@exeter_book@	-art=59
@gettysburg@	-event=379 -location=26 -organization=10 -art=1
@sun_honglei@	-person=27
@clubbing@	-medicine-symptom=22 -art=1
@peavey@	-organization=66
@grant_city@	-location=18 -organization=2
@happy@	-art=124 -person=7 -location=6
@the_breaking_point@	-art=17 -broadcast_program=5
@teleajen_river@	-location=41
@fanny@	-person=68 -art=51 -product=7 -body_part=1 -location=1
@felix_rohatyn@	-person=25
@afghani@	-location=27 -finance-currency=14 -people-ethnicity=3 -language=2 -organization=1
@fitzroy_football_club@	-organization=158
@serbia_&_montenegro@	-location=12 -organization=8
@invisible@	-art=21 -organization=6 -person=4
@bishop_of_derry@	-title=75 -person=1
@chingy@	-person=176
@the_savoy@	-location=15 -art=14
@king_buzzo@	-person=25 -art=3
@matt_howard@	-person=21
@the_monroes@	-broadcast_program=40 -person=6
@marshalltown@	-location=41 -organization=3
@tomorrow_never_knows@	-art=110
@michael_van_gerwen@	-person=222
@wijchen@	-location=39 -organization=1
@gubbio@	-location=160 -organization=96
@the_ghosts_of_versailles@	-art=27
@dysgonia_torrida@	-living_thing=44
@frank_zappa@	-person=1698 -art=1
@fauquier_county@	-location=80
@nahum@	-person=34 -art=22
@emily_osment@	-person=102
@rainbow_world_tour@	-event=22
@middleham@	-location=53
@kirton_in_lindsey@	-location=27
@sturminster_newton@	-location=67 -organization=2
@first_aliyah@	-event=45
@fear@	-person=113 -art=54 -medicine-symptom=24 -god=4 -broadcast_program=3 -location=1
@deadwood@	-broadcast_program=306 -location=98
@ludwig_roselius@	-person=31
@solstice@	-person=30 -time=26 -art=6 -product=4 -organization=1
@joão_pinto@	-person=25
@sir@	-title=82 -art=14 -organization=3 -person=2
@puget_sound@	-location=1416 -organization=6
@scotch@	-food=63 -people-ethnicity=13 -location=12 -person=4 -organization=3 -language=1
@nilüfer@	-person=20 -location=11
@television_commercials@	-title=36 -food=1
@the_station_nightclub_fire@	-event=40
@terminalia_catappa@	-living_thing=56
@capital_hill@	-location=25 -organization=2
@pier_paolo_pasolini@	-person=386
@latah@	-location=16 -disease=4
@bellingshausen@	-person=13 -location=10
@wildfire@	-broadcast_program=62 -art=15 -event=3 -person=1
@francis_buchholz@	-person=29
@gary_coleman@	-person=157 -broadcast_program=1
@jed_simon@	-person=32
@swin_cash@	-person=74
@richard_cantillon@	-person=24
@byram@	-location=15 -person=5
@junon@	-product=30 -god=2
@enfield_town@	-location=60
@mitsubishi_fuso@	-organization=47 -product=1
@six_nations@	-location=20 -event=4 -organization=1
@portugalete@	-location=54 -organization=5
@140@	-product=10 -location=8 -metropolitan_transit-transit_line=7 -art=4
@canadian_special_operations_forces_command@	-organization=30
@sümeg@	-location=22
@mr._broadway@	-broadcast_program=27 -art=4
@kannagi@	-god=35 -art=1
@under_21@	-organization=26 -event=2
@alyth@	-location=31 -person=4
@togliatti@	-location=35 -person=8
@wink@	-person=26 -location=10 -art=7 -organization=1
@levelland@	-location=29 -organization=1
@prytanée_national_militaire@	-organization=27
@battle_of_naissus@	-event=21
@dulles@	-location=34 -person=6 -organization=1
@paderborn@	-location=457 -organization=16
@wild_horses@	-art=49 -person=7 -living_thing=3
@michael_ayrton@	-person=24
@john_mcintyre@	-person=42
@jennifer_irwin@	-person=23
@karl_burns@	-person=39
@bennett@	-person=28 -location=28 -art=8 -organization=1
@city_of_albany@	-location=31
@february_6@	-time=295
@georgia_moffett@	-person=39
@mutsu_bay@	-location=29
@susan_hampshire@	-person=101
@chasseur@	-organization=29 -food=2 -product=2
@nowra,_new_south_wales@	-location=32
@mostyn@	-location=38 -title=1
@george_creel@	-person=23
@fort_clark@	-location=39 -event=1
@you'll_see@	-art=24
@romain_dumas@	-person=37
@pere_marquette_river@	-location=25
@cuny@	-location=24 -organization=1
@bradley_wright-phillips@	-person=35
@novodevichy_convent@	-location=45
@vélez_sarsfield@	-organization=51 -location=3
@friedrich_fromm@	-person=29
@sealers@	-title=93 -living_thing=1
@rosewater@	-location=28 -art=5 -food=2
@support@	-title=19 -medicine-medical_treatment=2 -product=1 -organization=1
@mascouche@	-location=30 -metropolitan_transit-transit_line=2
@partick@	-location=151 -organization=3
@indiana_state_road_67@	-location=20
@wintersun@	-person=42 -art=4
@chris_cagle@	-person=62 -art=3
@daru@	-person=50 -location=25
@legend@	-art=120 -product=21 -broadcast_program=11 -organization=5 -religion-religion=5 -location=1 -god=1
@grecia@	-location=19 -organization=2
@st._clair_avenue@	-location=68
@the_everglades@	-broadcast_program=22 -location=4
@william_h._webb@	-person=22 -product=1
@zama@	-event=18 -location=2
@incheon@	-location=667 -metropolitan_transit-transit_line=1 -organization=1
@scott_ellis@	-person=58
@walter_gilbert@	-person=57
@french_community@	-organization=107 -location=39
@capel-le-ferne@	-location=24
@true_weevil@	-living_thing=61
@graham_gooch@	-person=156
@pegz@	-person=25
@shrimp@	-living_thing=135 -food=14
@sleepy_hollow@	-location=68 -broadcast_program=46 -art=10
@eton_v_harrow@	-event=35
@mccoy@	-person=19 -location=9 -broadcast_program=6 -organization=2
@juan_santisteban@	-person=25
@haghpat@	-location=25
@winnipeg_river@	-location=71
@gene_littler@	-person=48
@christopher_greene@	-person=22
@donkeyboy@	-person=28
@hadza@	-language=38 -people-ethnicity=21
@st_neots@	-location=136 -organization=3
@oboe@	-product=109 -art=3
@jerry_clower@	-person=31
@pa_54@	-location=33
@brocade@	-organization=23
@the_heraldry_society@	-organization=20
@404@	-location=13 -product=6 -art=3
@yucca_mountain@	-location=40
@court_of_appeals@	-organization=131 -location=4
@ramsay_street@	-location=62
@union_for_french_democracy@	-organization=170
@public_health_service@	-organization=37
@peter_o'donnell@	-person=79
@intervarsity_press@	-organization=36
@wong_jing@	-person=160
@fairfield_shipbuilding_and_engineering_company@	-organization=108 -location=1
@the_greatest_story_ever_told@	-art=146
@153@	-product=26 -location=6 -art=2 -organization=1
@patricia_mok@	-person=31
@martti_suosalo@	-person=35
@corregidor_island@	-location=63 -event=1
@mukacheve@	-location=42 -organization=1
@smoke_on_the_water@	-art=139
@bienville_parish@	-location=75
@corcoran@	-location=54 -person=4
@blair_castle@	-location=57
@perfume@	-person=79 -art=20
@novi_bečej@	-location=32
@the_heroes_of_olympus@	-art=52
@iraqi_national_accord@	-organization=30
@royal_tank_regiment@	-organization=208
@peja@	-location=31 -organization=1
@darryl_worley@	-person=64
@asherah@	-god=83
@banovina_of_croatia@	-location=93
@kings_of_convenience@	-person=49
@freak@	-art=24
@politician@	-title=129 -organization=4 -art=2 -person=1
@austin_college@	-organization=112
@high_point,_north_carolina@	-location=169
@prince_munetaka@	-person=23
@norridgewock@	-people-ethnicity=54 -location=21
@river_otter@	-location=33 -living_thing=31
@bettws@	-location=18 -organization=7
@primm,_nevada@	-location=43
@brańsk@	-location=73
@marc_lièvremont@	-person=21
@kathleen_wilhoite@	-person=38
@m-94@	-location=23
@oprah@	-person=57 -art=2
@ralph_mcgill@	-person=28
@ec_comics@	-organization=249
@bhavnagar_district@	-location=30
@commerce_secretary@	-title=21 -organization=1
@tolima@	-location=136
@california's_32nd_congressional_district@	-location=30
@martin_luther_king,_jr.@	-person=1256 -event=5
@united_nations_foundation@	-organization=75
@loretta_long@	-person=21
@the_golden_compass@	-art=118 -product=3
@principality_of_monaco@	-location=35 -title=1
@tenacious_d@	-person=238 -art=14 -broadcast_program=10
@abyssinia@	-location=279 -product=4 -event=3 -art=2 -people-ethnicity=1
@tammy@	-art=34 -person=5
@al_jourgensen@	-person=113
@orte@	-location=36
@terry_johnson@	-person=53
@air_warrior@	-product=23
@emigrated@	-event=31 -people-ethnicity=15
@pilobolus@	-living_thing=20
@charlotte_mary_yonge@	-person=37
@fasa_county@	-location=209
@tales_from_the_cryptkeeper@	-broadcast_program=58
@pelham,_new_hampshire@	-location=20
@portuguese_communist_party@	-organization=209
@revolutionary_organization_17_november@	-organization=36
@independence_day@	-time=588 -art=30 -event=13
@square@	-person=203 -location=16 -organization=9 -art=6 -product=2
@susitna_river@	-location=43
@brian_talbot@	-person=57
@geoffrey_unsworth@	-person=29
@łaziska@	-location=37
@the_hurricane@	-person=47 -art=41
@my_prerogative@	-art=34
@versace@	-organization=265 -person=5
@fredrik_kempe@	-person=39
@sibuyan_sea@	-location=55 -event=1
@sony_music_greece@	-organization=35
@alès@	-location=86 -organization=7
@kelso,_washington@	-location=30
@palearctic@	-location=105
@ed_mann@	-person=21
@west_canada_creek@	-location=33
@the_apostle@	-art=46 -person=1
@bruce_lundvall@	-person=20
@marseillaise@	-art=15 -product=10
@lake_tahoe@	-location=629 -art=1
@lansing_lugnuts@	-location=82
@taz-mania@	-broadcast_program=45 -product=4
@crust@	-location=199 -art=5 -food=3 -person=3
@yucaipa_companies@	-organization=22
@route_55@	-location=56 -metropolitan_transit-transit_line=7
@muslim_conquest@	-event=20 -location=1
@jerome@	-person=703 -location=68 -organization=6 -art=2
@jaime_fernández@	-person=25
@the_gathering@	-person=133 -art=35 -broadcast_program=14 -event=6
@ukraine's@	-location=24 -organization=1
@lachlan@	-location=42 -person=1
@teen_choice_awards@	-award=320 -event=3
@german_flatts@	-location=26 -event=1
@2009_ncaa_division_i_fbs_football_season@	-event=71
@chefoo_school@	-organization=20 -location=1
@wattenscheid@	-location=42 -organization=1
@1+1@	-broadcast-tv_channel=37 -art=8
@hugh_dowding@	-person=29
@satan@	-god=1226 -person=17 -art=5 -product=2
@democratic_society_party@	-organization=48
@son_of_a_witch@	-art=31
@idaho_falls@	-location=106 -organization=4
@uk_film_council@	-organization=145
@zeppelin@	-art=14 -person=14 -organization=3
@melolonthinae@	-living_thing=86
@bhusawal@	-location=78
@stettin@	-location=114 -event=5 -product=2 -organization=1
@graham_price@	-person=24
@doug_moench@	-person=153
@lansdown@	-location=18 -organization=5 -art=1
@traun@	-location=29 -person=4
@flemington_racecourse@	-location=141 -metropolitan_transit-transit_line=3
@martin_bicknell@	-person=26
@july_1960@	-event=20
@são_francisco@	-location=35 -organization=1
@bellevue@	-location=431 -organization=4 -event=1
@compliance@	-art=20 -medicine-symptom=4
@gota_yashiki@	-person=20
@left_right_left@	-broadcast_program=32 -art=5
@corymbia@	-living_thing=33
@bon_voyage@	-art=20 -person=6 -broadcast_program=1
@second_chance@	-art=37 -broadcast_program=12 -organization=2
@river_ridge@	-location=16 -organization=4 -broadcast_program=2
@ulcer@	-disease=43 -medicine-symptom=17
@head_like_a_hole@	-art=20
@rms@	-product=31 -person=4 -location=3 -organization=2
@port_glasgow@	-location=310
@minister_of_finance@	-title=531 -organization=124 -person=6 -location=1
@pulitzer_prize@	-award=4171 -event=5
@sheriff_of_wiltshire@	-title=22 -person=1
@appian_way@	-location=146 -person=1
@dollars@	-finance-currency=151 -art=1
@banat_zrenjanin@	-organization=22
@torrance_transit@	-organization=40
@true_lies@	-art=130 -product=2
@rb@	-title=55 -biology=12 -chemistry=8 -broadcast_network=4 -product=4
@washington_group_international@	-organization=23
@byzantine_period@	-location=26 -language=2
@hush_records@	-organization=44
@australian@	-people-ethnicity=458 -organization=202 -language=40 -event=33 -location=15 -art=9 -broadcast_program=5 -award=3 -finance-stock_exchange=2 -finance-currency=2 -broadcast_network=1 -living_thing=1
@times_educational_supplement@	-art=104
@b._p._grenfell@	-person=21
@1897@	-event=99 -organization=1
@lees@	-location=38 -person=4
@ame@	-religion-religion=17 -language=16 -food=1 -organization=1
@oecomys@	-living_thing=34
@pennsylvania_department_of_transportation@	-organization=187
@jamie_hyneman@	-person=73
@strong_man@	-person=20 -title=6
@aubrey@	-person=17 -location=11 -art=8
@cocoyam@	-food=23 -living_thing=2
@llantwit_major@	-location=102 -organization=5
@lever_brothers@	-organization=156 -location=1
@peter_straub@	-person=147
@tōfuku-ji@	-location=37
@gus_johnson@	-person=149
@richard_adolf_zsigmondy@	-person=22
@list@	-location=9 -person=8 -organization=3 -art=1 -event=1
@penn_central@	-organization=63 -event=2
@trustee@	-title=172 -organization=2
@ben_cahoon@	-person=64
@vfl_wolfsburg@	-organization=645
@bonnie_prince_charlie@	-person=71 -art=7
@hondo@	-location=42 -broadcast_program=24 -art=21
@texas_lightning@	-person=20 -art=3 -organization=3
@brown@	-organization=193 -person=185 -location=153 -living_thing=48 -event=3 -visual_art-color=3 -food=2 -title=1 -art=1 -people-ethnicity=1
@john_vander_wal@	-person=23
@acronicta_alni@	-living_thing=35
@king's_college_chapel,_cambridge@	-location=46 -person=1
@peace_sells..._but_who's_buying?@	-art=23
@bob_jones@	-person=21 -organization=1
@ernie_o'malley@	-person=49
@hsinbyushin@	-person=50
@jayanthi@	-person=45
@palatine@	-location=130 -title=33 -body_part=13 -people-ethnicity=5 -person=2 -language=1 -location=1
@joe_labarbera@	-person=21
@christopher_awdry@	-person=39
@i_know_you_want_me_(calle_ocho)@	-art=39
@rudolf_wittkower@	-person=24
@aomori@	-art=110 -location=7
@laredo@	-location=412 -broadcast_program=65 -art=12 -organization=3 -person=1
@howard_taubman@	-person=26
@jaime@	-person=21 -art=1
@parliament_of_western_australia@	-organization=46
@assassinated@	-event=137 -person=6
@buttercup@	-living_thing=30 -broadcast_program=2
@hirabayashi_v._united_states@	-event=25
@magnum_t.a.@	-person=52
@kings_point,_new_york@	-location=32
@račice@	-location=34
@nova@	-broadcast_program=229 -person=31 -organization=21 -art=16 -product=6 -location=3 -broadcast_network=1 -award=1
@loso's_way@	-art=24
@sarnaki@	-location=31
@benjamín_vicuña_mackenna@	-person=34
@wallace_collection@	-location=161 -person=7
@soul@	-product=43 -broadcast_program=7 -art=6 -location=5 -organization=2 -person=1 -people-ethnicity=1
@soodhu_kavvum@	-art=22
@thomas_fanshawe@	-person=20
@hay_street@	-location=40
@zubin_mehta@	-person=465
@stones_river@	-event=43 -location=27
@vaasa@	-location=369 -organization=1
@coaches@	-title=46 -product=1 -organization=1
@henry_dunant@	-person=50
@fort_hays@	-location=25 -organization=1
@antirrhinum@	-living_thing=29
@wdr@	-broadcast_network=179
@steve_wariner@	-person=210 -art=5
@adrian@	-location=100 -person=48 -organization=33 -event=2
@rhacophoridae@	-living_thing=297
@simplicius@	-person=51 -art=6
@university_of_wisconsin_law_school@	-organization=264
@agitation@	-medicine-symptom=36 -title=3
@steve_harvey@	-person=173 -broadcast_program=57 -art=1
@bryn@	-location=40 -person=16
@pennsylvania_turnpike@	-location=456 -organization=1
@hypothermia@	-medicine-symptom=33 -art=1
@night_of_the_comet@	-art=28
@francis_scott_key@	-person=257
@minami_takayama@	-person=52
@billion_dollar_baby@	-art=19 -person=1
@nellie@	-person=13 -location=7 -product=1 -event=1
@andrew_a._humphreys@	-person=50
@ellsworth@	-location=123 -organization=2 -person=2
@are_'friends'_electric?@	-art=60
@liga_indonesia@	-organization=42
@kyle_of_lochalsh@	-location=104 -metropolitan_transit-transit_line=1
@education@	-organization=57 -title=16 -education-educational_degree=13 -location=2 -language=1 -art=1
@perdido@	-art=42 -location=3
@punjab_agricultural_university@	-organization=48
@olympic@	-event=2745 -product=39 -location=37 -organization=13 -person=5 -living_thing=1
@cava@	-location=25 -title=4
@fireman@	-title=50 -art=2
@the_great_adventure@	-broadcast_program=24 -art=13
@ahmed_iii@	-person=129
@rashid_bin_humayd@	-person=22
@karimnagar_district@	-location=114
@the_reunion@	-art=19 -broadcast_program=5
@buster_larsen@	-person=22
@u.a.e.@	-location=22 -organization=2
@maserati@	-person=26 -organization=2
@cr_528@	-location=27
@slovenska_bistrica@	-location=104
@earth_is_room_enough@	-art=26
@episcopal_diocese_of_michigan@	-location=21
@a_delicate_balance@	-art=60
@torvosaurus@	-living_thing=30
@a_troll_in_central_park@	-art=47
@howie_tamati@	-person=26
@west_yorkshire_police@	-location=73
@andrea_bregno@	-person=39
@beda_fomm@	-location=24
@highway_56@	-location=25
@erwin_olaf@	-person=20
@order_of_the_crown_of_india@	-title=20
@larry_wilmore@	-person=35
@the_business@	-person=46 -art=32 -broadcast_program=6
@spring_hill@	-location=103 -organization=6 -event=4
@fc_metalist_kharkiv@	-organization=157
@king's_own_royal_border_regiment@	-organization=26
@1,000_guineas_stakes@	-event=102
@rani_padmini@	-person=21
@new_england_rugby_football_union@	-organization=33
@european_council@	-location=404 -organization=1
@vendsyssel@	-location=64 -organization=1
@convention_people's_party@	-organization=91
@jean_fautrier@	-person=26
@javier_pérez_de_cuéllar@	-person=121
@ceará@	-location=667 -organization=108 -person=6
@lombard@	-people-ethnicity=476 -location=217 -language=93 -organization=10 -person=6
@district_of_diepholz@	-location=53
@chula_vista,_california@	-location=158
@alan_nunnelee@	-person=24
@michael_stewart@	-person=137
@westerplatte@	-location=47 -art=4 -event=2
@the_tale_of_the_heike@	-art=40
@december_11@	-time=237 -event=3
@kilimanoor@	-location=27
@san_diego_trolley@	-transit=118 -metropolitan_transit-transit_line=1
@naka-ku@	-location=92
@viscount_palmerston@	-person=13 -title=11
@robert_cavanah@	-person=23
@dharamsala@	-location=35
@norris_green@	-location=26
@margaret_trudeau@	-person=41
@voss@	-location=269 -organization=9 -art=8 -person=3
@floetry@	-person=65
@brooklyn_dodgers@	-organization=1229 -event=14
@west_nile_sub-region@	-location=38
@a_low_down_dirty_shame@	-art=25
@chattahoochee_river@	-location=373 -event=1
@james_graham@	-person=42
@t.o.p@	-person=38 -art=1
@joe_pyne@	-person=31
@aditi@	-god=64 -person=1
@miramar_rangers@	-organization=67
@king_david@	-person=58 -art=32 -organization=1
@appias_epaphia@	-living_thing=20
@louis_the_child@	-person=82
@eric_clapton@	-person=2376 -art=15 -product=3
@bitter_sweet_symphony@	-art=53
@christina_crawford@	-person=46
@if_i_ruled_the_world@	-broadcast_program=16 -art=14
@susanna_rowson@	-person=24
@natolin@	-location=33
@confidential@	-art=28 -broadcast_program=3
@luis@	-person=20 -event=11 -broadcast_program=9
@seoul_institute_of_the_arts@	-organization=46
@cambridge_folk_festival@	-event=82
@oji-cree@	-people-ethnicity=44 -language=17
@bernie_ecclestone@	-person=237
@invasion_of_iwo_jima@	-event=41
@lalitha@	-person=26 -art=1
@francesco_flachi@	-person=42
@medici@	-person=56
@quinceañera@	-art=20 -broadcast_program=19
@shibusawa_eiichi@	-person=23
@henry_lee@	-person=20 -art=6
@greek_cypriots@	-people-ethnicity=78
@james_gamble_rogers@	-person=50
@the_ultimate_warrior@	-person=63 -art=8
@john_philip_shenale@	-person=37
@jernej_kopitar@	-person=37
@sandalwood@	-living_thing=79 -location=1 -organization=1
@shooting@	-event=146 -title=3 -disease=2 -organization=1
@greg_sage@	-person=37
@ehud_barak@	-person=385
@amrita_arora@	-person=29
@richards@	-person=48 -location=7 -organization=4
@rod_temperton@	-person=80
@white_knight@	-product=23 -title=2
@54@	-art=49 -location=14 -metropolitan_transit-transit_line=13 -organization=3
@the_tea_party@	-person=161 -art=2
@villa@	-person=11 -organization=8 -location=7 -living_thing=2
@1983_general_election@	-event=560
@athletic@	-title=18 -event=6 -organization=3
@clayton_park@	-location=22 -art=5
@kingsley@	-location=58 -person=5
@langland@	-person=15 -location=5
@ceylon@	-location=471 -organization=24 -art=3 -event=2 -title=1
@nilakantha_somayaji@	-person=41
@union_of_european_football_associations@	-organization=62
@too_busy_thinking_about_my_baby@	-art=28
@juno_award@	-award=1002 -event=26
@british_navy@	-organization=56
@anglophones@	-people-ethnicity=14 -language=12
@breisgau@	-location=119 -organization=1
@encyclopaedia_metallum@	-internet-website=192
@long_beach,_california@	-location=1830 -event=1
@pyronemataceae@	-living_thing=95
@ford@	-organization=185 -person=123 -location=90 -product=19 -art=3
@marian@	-person=43 -organization=4
@yang_ye@	-person=29
@celina,_ohio@	-location=25
@schenectady,_new_york@	-location=631 -event=1
@mascara_province@	-location=68
@sequel@	-art=89 -product=27 -broadcast_program=7 -organization=1
@boumerdès_province@	-location=38
@douglas_dunn@	-person=58
@darren_jolly@	-person=21
@graceland@	-location=132 -art=79 -broadcast_program=25
@brooklyn_superbas@	-organization=158
@governor_general_of_new_france@	-title=33 -person=1
@anatolian@	-language=47 -location=11 -organization=1 -event=1
@lawrence_and_wishart@	-organization=20
@gla@	-organization=10 -location=8 -biology=2
@t4@	-broadcast_program=135 -living_thing=4 -event=2 -metropolitan_transit-transit_line=1
@bluestar@	-organization=31 -living_thing=1
@kensington_market@	-location=147 -person=8
@a_house@	-person=33 -location=3
@malayer_county@	-location=232
@follies@	-art=285 -location=1
@war_of_attrition@	-event=161 -art=1
@poseidon@	-god=846 -art=50 -broadcast_program=9 -product=1
@oliwa@	-location=37 -event=1
@athenæum@	-art=12 -location=9 -organization=1
@scott_kinsey@	-person=24
@countdown_to_infinite_crisis@	-art=27
@sheldon_leonard@	-person=109
@pure_land@	-religion-religion=30
@an_education@	-art=107
@pret_a_manger@	-organization=21
@greenhills@	-location=29
@sts-94@	-event=44
@paul_taylor_dance_company@	-organization=33 -person=2
@kuroshio_current@	-location=79
@la_grange@	-location=133 -art=40 -person=3
@el_signo@	-person=37
@italian_ice@	-food=22
@david_dingwall@	-person=27
@jamie_bamber@	-person=62
@nyon@	-location=263 -organization=7
@pocatello@	-location=160 -organization=13
@martin_county@	-location=271
@cannon_street@	-location=122 -event=1
@eleanor@	-person=203 -location=4 -product=3 -art=1
@ue_llagostera@	-organization=29
@arbuthnott@	-location=20
@suure-jaani_parish@	-location=24
@woodham_brothers@	-organization=86
@božidar_jakac@	-person=22
@afp@	-organization=160 -broadcast_program=1
@caitlin_moran@	-person=40
@1871@	-event=65 -art=2
@howard_moscoe@	-person=37
@reichsbanner_schwarz-rot-gold@	-organization=30
@mỹ_tho@	-location=67 -event=1
@pfc@	-organization=20 -body_part=1
@good_morning,_miss_bliss@	-broadcast_program=44
@love_is_all@	-person=21
@lewis_fiander@	-person=21
@remington@	-organization=110 -location=17
@elias_boudinot@	-person=46
@sydney_road@	-location=33
@inner_circle@	-metropolitan_transit-transit_line=14 -person=14 -art=1
@lucas_county@	-location=150
@city_of_ottawa@	-location=89
@hortense@	-person=33 -product=13 -location=5
@erlenbach@	-location=32
@vincent_crane@	-person=60
@enmerkar@	-person=29
@heritage_lottery_fund@	-organization=563
@álvaro_obregón@	-person=168 -location=23
@vim@	-product=75 -organization=1
@lubaczów@	-location=134
@doraemon@	-art=251 -broadcast_program=15
@steve_balsamo@	-person=20
@bbc_radio_devon@	-organization=48
@university_of_tromsø@	-organization=183
@sahara_india_pariwar@	-organization=35
@brandywell_stadium@	-location=24
@video_games_live@	-event=63
@zyx@	-person=34 -organization=5 -art=1
@altoona@	-location=274 -organization=19
@thieves'_world@	-art=23
@ghana_national_under-20_football_team@	-organization=20
@djougou@	-location=32
@2000_census@	-event=14 -organization=5 -location=1
@carteret_county@	-location=54
@spie@	-organization=83 -location=1
@caps_united@	-organization=26
@ethan_allen@	-person=190 -organization=8 -location=1
@breda@	-location=692 -organization=42 -event=8 -product=4
@coney_island@	-location=777 -art=6 -broadcast_program=2
@tylorstown@	-location=27 -organization=1
@the_jimmy_durante_show@	-broadcast_program=32 -person=2
@longinus@	-person=78 -art=2
@judy_rebick@	-person=22
@charlotte_gray@	-art=44 -person=13
@colne@	-location=209 -organization=26 -product=1
@new_brunswick,_new_jersey@	-location=560
@urumi@	-art=24 -language=1
@midas@	-organization=13 -art=12 -broadcast_program=12 -location=3 -person=2 -product=1
@pavel_vinogradov@	-person=26
@red_holloway@	-person=88
@lloyd_charmers@	-person=29
@port_hudson,_louisiana@	-location=59 -event=5
@chemistry@	-person=48 -art=36 -people-ethnicity=1 -organization=1
@the_male_animal@	-art=24
@william_l._crawford@	-person=19 -organization=2
@charlie_chaplin@	-person=1512 -art=6
@protestant_episcopal_church@	-organization=24
@sørlandet@	-location=34 -product=2
@french_mandate_for_syria_and_the_lebanon@	-location=23
@brandeis@	-organization=41 -person=13 -location=3
@jonatan_cerrada@	-person=24
@catch_22@	-person=54 -art=27
@jilin_province@	-location=21
@thirlestane_castle@	-location=29
@gray_o'brien@	-person=45
@emperor_of_japan@	-title=559 -person=7
@the_private_life_of_helen_of_troy@	-art=21
@borut_božič@	-person=43
@john_finnis@	-person=36
@roger_glover@	-person=248
@michael_azerrad@	-person=52
@bugs@	-broadcast_program=44 -living_thing=13
@horwich@	-location=105 -organization=6
@bride_wars@	-art=37
@lark_voorhies@	-person=34
@yvon_godin@	-person=21
@purley@	-location=149 -event=2
@irrfan_khan@	-person=185
@ellaline_terriss@	-person=69
@anti-waste_league@	-organization=20
@heart@	-person=569 -art=78 -body_part=52 -location=6 -disease=5 -organization=4 -medicine-medical_treatment=1
@tim_floyd@	-person=47
@brook_taylor@	-person=36
@1959@	-event=621 -art=6 -product=1 -organization=1
@stitch!@	-broadcast_program=56
@nabu@	-god=42 -art=5
@end_of_days@	-art=43
@salmagundi@	-food=17 -art=14 -organization=2
@cape_byron@	-location=26
@...and_justice_for_all@	-art=77
@bizarre@	-person=97 -art=29 -broadcast_program=20 -organization=10 -location=1
@one@	-art=245 -broadcast_network=68 -person=41 -event=30 -organization=26 -location=22 -product=7 -living_thing=4 -religion-religion=2 -broadcast_program=2 -metropolitan_transit-transit_line=1
@donnie_wahlberg@	-person=154
@andromaque@	-art=45 -product=12
@scalloway@	-location=42
@gold_circle_films@	-organization=23
@diamond_head@	-person=121 -location=59 -art=17
@barry_flanagan@	-person=37
@sun_god@	-god=22 -art=3 -person=1
@chemehuevi@	-people-ethnicity=34
@go!_comi@	-organization=23
@kristianstad@	-location=159 -organization=3
@svp@	-organization=2250 -title=1
@lutherans@	-religion-religion=141 -organization=2 -person=1
@assistant_secretary_of_state_for_east_asian_and_pacific_affairs@	-title=38
@new_zealand_railways_department@	-organization=207
@elder@	-title=105 -living_thing=39 -person=11 -location=11
@bishop_of_meath@	-title=111 -location=2 -person=1
@j@	-person=44 -computer-programming_language=38 -product=27 -organization=9 -art=7 -metropolitan_transit-transit_line=2 -location=2 -broadcast_program=1
@rangiora@	-location=73 -living_thing=1
@unite@	-organization=69 -art=5 -product=1
@arkansas_tech_university@	-organization=81
@feline@	-living_thing=64 -art=8 -person=3
@2010_wta_tour@	-event=51
@the_egoist@	-art=34
@nivkh@	-language=28 -people-ethnicity=15
@shiite@	-religion-religion=54
@maximilian_hell@	-person=28
@ludwig_ii@	-person=52 -art=4
@tarifa@	-location=167 -event=1
@lechaina@	-location=23
@puchon_international_fantastic_film_festival@	-event=80 -location=1
@red_cross@	-organization=314 -person=4 -location=3 -title=2 -event=1 -art=1
@batu_pahat@	-location=123 -event=1
@magnesia@	-location=91 -chemistry=12 -medicine-drug=1
@sansovino@	-organization=29 -person=14
@george_a._romero@	-person=385
@brahmani@	-location=21 -god=19
@worcester,_massachusetts@	-location=1521 -organization=3
@occupy_london@	-event=21
@ludwig_beck@	-person=82
@united_states_pharmacopeia@	-organization=61
@geologist@	-title=71 -person=11
@kansas_city_cowboys@	-organization=42 -event=1
@adrienne_anderson@	-person=21
@reconstructionist@	-religion-religion=86
@johnson_county_war@	-event=47
@sucha_beskidzka@	-location=60
@vitamin_b_6_@	-medicine-medical_treatment=20 -medicine-drug=2
@blockbusters@	-broadcast_program=90 -organization=1
@1925–26@	-event=64
@earl_of_bessborough@	-title=24 -person=7
@commonwealth_games@	-event=1842 -organization=1
@redemptorists@	-organization=25
@mary_lambert@	-person=67
@maroon@	-art=23 -person=14 -visual_art-color=9 -living_thing=1 -location=1
@ballina,_new_south_wales@	-location=26
@fortress_of_louisbourg@	-location=56 -event=1
@dresden_s-bahn@	-location=26
@david_conway@	-person=23
@leonard_cheshire@	-person=61 -organization=1
@tolga@	-location=44 -person=1
@pittsburg@	-location=129 -metropolitan_transit-transit_line=9 -product=1
@marc_lavoine@	-person=59 -art=5
@group@	-organization=56 -event=36 -person=6 -medicine-medical_treatment=2 -product=1 -internet-website=1 -people-ethnicity=1
@the_battle_of_evermore@	-art=24
@vamana@	-god=94
@cumberland_county@	-location=857
@trypanosoma@	-living_thing=38
@women's_road_race@	-event=84
@rod_paige@	-person=39
@il_mattino@	-art=34
@vanni@	-location=66 -people-ethnicity=1
@simon_emmerson@	-person=23
@metal_slug@	-product=22
@cleveland_browns@	-organization=4340 -event=118
@blockbuster_entertainment_awards@	-broadcast_program=22
@heverlee@	-location=37
@trent_willmon@	-person=31 -art=1
@fc_khimki@	-organization=179
@peter_callander@	-person=24
@stone_mountain@	-location=155
@the_quantum_archangel@	-art=20
@atlas@	-organization=276 -body_part=47 -product=40 -art=38 -location=26 -person=17 -event=1
@kocaeli@	-location=98 -event=1
@ballina@	-location=248 -metropolitan_transit-transit_line=1
@cupid@	-god=312 -broadcast_program=41 -art=25 -person=9
@blue_streak@	-art=32 -product=5 -location=2
@line_c@	-metropolitan_transit-transit_line=39 -location=3
@zaz-e_sharqi_rural_district@	-location=63
@royal_green_jackets@	-organization=103
@israeli_basketball_state_cup@	-organization=25
@stalybridge@	-location=191 -organization=1
@sheena_easton@	-person=342 -art=2
@european_union@	-location=10525 -organization=7
@western_fells@	-location=30
@a_perfect_day@	-art=21
@mande@	-people-ethnicity=43 -location=1
@minangkabau@	-people-ethnicity=225 -language=27
@bl@	-location=18 -product=5 -organization=4 -education-educational_degree=2 -title=2
@jack_mcgee@	-person=36
@the_great_gatsby@	-event=106 -art=94 -broadcast_program=6 -person=2
@jesus_of_nazareth@	-art=51 -god=44
@my_bloody_valentine@	-person=427 -art=32
@albert_park@	-location=165 -organization=11 -event=1
@damon_and_naomi@	-person=26
@kugluktuk@	-location=30
@mark_wood@	-person=30
@broughton-in-furness@	-location=30
@maurice_blackburn@	-person=30 -organization=3
@herbert_bautista@	-person=47
@o._p-cambridge@	-person=40
@henry_grimes@	-person=48
@portland_canal@	-location=42
@nybro@	-location=25 -organization=1
@high_tide@	-person=19 -art=11
@breakfast_of_champions@	-art=60
@suntec_city@	-location=39
@allergan@	-organization=42
@here_and_now@	-art=39 -broadcast_program=28 -event=4
@bolinao@	-location=28 -language=6
@mary_of_scotland@	-art=32 -person=3
@class_323@	-product=39
@today_show@	-broadcast_program=140
@collingwood_college@	-organization=21 -location=2
@guinn_v._united_states@	-event=23
@niconico@	-internet-website=57
@rihanna@	-person=2266 -art=1
@ottawan@	-person=23
@thomas_colepeper,_2nd_baron_colepeper@	-person=21
@phil_rudd@	-person=65
@windsor_station@	-location=48
@apache@	-people-ethnicity=924 -product=224 -art=59 -organization=53 -location=7 -language=4 -event=1
@universal_music_japan@	-organization=23
@sinhalaye_mahasammatha_bhoomiputra_pakshaya@	-organization=30
@game@	-food=152 -organization=53 -art=23 -event=15 -product=12 -person=10 -broadcast_program=1
@elista@	-location=92 -organization=1 -event=1
@john_still@	-person=77
@bug@	-location=83 -art=28 -living_thing=5 -organization=1
@volleyball@	-event=43 -organization=19 -product=2
@kevin_nolan@	-person=51
@herzliya@	-location=229
@joaquín_"el_chapo"_guzmán@	-person=22
@cuba_national_baseball_team@	-organization=25
@jim_criner@	-person=26
@d.a.f.@	-person=20 -art=5
@portumna@	-organization=82 -location=68
@elpidio_quirino@	-person=195
@a._arnold_gillespie@	-person=30
@northern_sotho@	-language=31 -people-ethnicity=1
@john_crosbie@	-person=69
@otozō_yamada@	-person=20
@mother_teresa@	-person=517 -organization=1
@zenith_data_systems@	-organization=26
@love_letter@	-art=32 -broadcast_program=19
@fist_of_fury@	-art=70 -broadcast_program=9
@39th@	-organization=23 -location=8 -event=2 -art=1
@louise_attaque@	-person=21 -art=2
@john_f._kennedy_high_school@	-organization=58
@war@	-event=1028 -person=249 -art=168 -organization=64 -location=11 -title=8 -broadcast_program=3 -language=2 -god=2 -product=1
@king_baudouin_stadium@	-location=47
@casteau@	-location=26
@willie_aames@	-person=42
@escala@	-person=18 -location=2
@matt_besser@	-person=75
@ruth_kelly@	-person=102
@warner_music_japan@	-organization=56
@kars@	-location=343 -event=2
@zed@	-person=23 -broadcast_program=18 -organization=1
@offenbach@	-person=246 -location=127 -organization=2
@ghostpoet@	-person=23
@vijay_yesudas@	-person=57
@chaturanga@	-product=22 -art=1
@cosculluela@	-person=47
@stefan_aust@	-person=30
@aro@	-organization=22 -people-ethnicity=7 -location=1
@church_of_rome@	-organization=25 -location=3
@centre_point@	-location=30
@kristine_hermosa@	-person=74
@great_crosby@	-location=29
@the_experiment@	-art=26 -broadcast_program=11
@gamehouse@	-person=24
@greg_selinger@	-person=61
@deposit@	-location=19 -organization=2
@wilno@	-location=78 -organization=1
@battle_of_the_planets@	-broadcast_program=68 -art=14
@cutter@	-product=221 -art=1 -location=1
@the_back_horn@	-person=19 -art=2
@cashmere_mafia@	-broadcast_program=43
@manhã_de_carnaval@	-art=26
@bambusa@	-living_thing=26
@wiley@	-person=223 -organization=3 -location=3
@alan_bean@	-person=56 -art=3
@fishes_of_the_world@	-art=33
@saint_andrew@	-location=40 -person=7 -product=1
@ferris_bueller@	-broadcast_program=22 -art=1
@gemini@	-location=114 -art=33 -person=17 -award=8 -product=8 -god=2
@348@	-product=12 -art=7 -location=1
@tindouf@	-location=117
@the_beau_brummels@	-person=86 -art=4
@ganglia@	-body_part=15 -product=8
@amish@	-people-ethnicity=600 -organization=1
@koprivnica@	-location=112 -organization=2
@jt_money@	-person=28
@zdeněk_burian@	-person=22
@lillie@	-broadcast_program=30 -location=3 -person=1
@randlord@	-title=25
@st._clairsville@	-location=43 -organization=3
@benny_carter@	-person=408
@louis_untermeyer@	-person=51
@emily_of_new_moon@	-art=25 -broadcast_program=24
@john_mcneil@	-person=28
@gjerdrum@	-location=19 -organization=3
@corvettes@	-product=23
@rashad_mccants@	-person=29
@health_and_human_services@	-organization=35 -title=2
@kilcock@	-location=49 -organization=12
@suraj_venjaramoodu@	-person=75
@forest_laboratories@	-organization=23
@coa@	-chemistry=21 -person=1 -organization=1
@red_snapper@	-person=22 -living_thing=4
@yellow_fever@	-disease=66 -art=12 -event=1
@national_union_of_women's_suffrage_societies@	-organization=65
@ecuadorian_football_federation@	-organization=28
@me@	-art=20 -location=18 -product=17 -disease=11 -education-educational_degree=7 -language=4 -organization=3 -person=2
@praxis@	-person=67 -organization=6 -art=1
@fascist@	-organization=24 -location=8 -person=1
@billy_bates@	-person=30
@belfast_telegraph@	-art=115
@abercraf@	-location=23 -organization=1
@brian_carroll@	-person=27
@midwestern_united_states@	-location=611
@bristol_bay@	-location=113
@the_kids_are_alright@	-art=52 -broadcast_program=1
@victorian_amateur_football_association@	-event=113
@university_of_oregon@	-organization=45
@auraria@	-location=24
@vena@	-god=25 -location=1 -organization=1
@lusitanian_war@	-event=27
@compostela@	-location=39 -organization=20
@carman@	-person=48 -location=31
@ubuntu@	-product=637 -broadcast_program=1
@live!_with_kelly_and_michael@	-broadcast_program=122
@liz_lochhead@	-person=70
@alpine@	-location=490 -organization=31 -product=8 -event=5 -person=3 -living_thing=1
@treasure_island@	-art=520 -location=46 -broadcast_program=9 -product=1
@pavo@	-location=51 -living_thing=2
@franck_amsallem@	-person=22
@incontinence@	-medicine-symptom=72
@make_believe@	-art=39 -person=17
@kandern@	-location=21
@kangaroos@	-organization=143
@doc_walker@	-person=52 -art=2
@david_herd@	-person=23
@reader's_digest@	-art=724
@huxley@	-location=13 -person=8 -product=1
@nigel_de_jong@	-person=33
@starfish@	-living_thing=28 -art=15 -person=3 -product=1
@ethiopia@	-location=8991 -organization=80 -event=3 -people-ethnicity=2 -title=2
@hannelore_schroth@	-person=27
@magic@	-art=145 -person=41 -organization=21 -location=10 -event=4 -title=2
@prince_george's_county,_maryland@	-location=319
@ethiopian_people's_revolutionary_party@	-organization=31
@phenylalanine@	-biology=22
@ocn@	-broadcast_network=22 -organization=1
@belluno@	-location=292 -organization=13
@schefferville@	-location=30
@fried@	-food=50 -art=10 -broadcast_program=1 -person=1
@blue_demon@	-person=51
@lipari@	-location=74 -event=1
@giant_sequoia_national_monument@	-location=32
@once_a_day@	-art=30
@southwark@	-location=987 -organization=4 -title=3
@arcos_de_la_frontera@	-location=35
@indianapolis,_indiana@	-location=111
@nabadwip@	-location=50
@111@	-location=19 -art=8 -event=7 -product=5
@martin_shaw@	-person=107
@mieszko@	-person=27
@muromachi@	-event=27 -location=1
@menard@	-location=43 -organization=22
@ebla@	-location=106
@steve_tibbetts@	-person=22 -art=1
@burleigh_county@	-location=31
@dc_talk@	-person=47 -art=4
@tulare,_california@	-location=61
@north_shields@	-location=333 -organization=47
@game_theory@	-person=77 -art=18
@ucluelet@	-location=38 -people-ethnicity=1
@the_dharma_bums@	-art=49 -person=2
@literature@	-organization=35 -art=4 -location=2 -language=2 -event=1 -title=1
@barnsley_central@	-location=21 -event=2
@thompson@	-location=211 -person=118 -organization=3 -people-ethnicity=2 -language=2 -product=1
@us_219@	-location=84
@310@	-location=31 -product=4 -organization=3
@tateyama_kurobe_alpine_route@	-location=24
@dervish@	-person=32 -religion-religion=1 -organization=1 -product=1
@npd_group@	-organization=89
@henri_lefebvre@	-person=77
@china_national_highway_105@	-location=21
@botevgrad@	-location=37 -language=1
@anthony_adverse@	-art=51
@william_callaway@	-person=31
@freng@	-organization=69
@alamut@	-location=68 -art=11
@dianthus@	-living_thing=61 -product=5
@charlie_poole@	-person=22
@funk,_inc.@	-person=20 -art=1
@new_hampton@	-location=33 -organization=1
@djerba@	-location=151 -event=2
@la_salle_university@	-organization=253
@bas@	-organization=11 -education-educational_degree=5 -person=4 -location=2 -product=1 -living_thing=1
@shorncliffe@	-location=33 -metropolitan_transit-transit_line=13
@rosetown@	-location=20
@cesare_zavattini@	-person=44
@ella_raines@	-person=49
@russian_army@	-organization=297 -location=2
@mani_peninsula@	-location=51 -people-ethnicity=1
@bishop_of_kildare@	-title=53 -location=1
@arrest_and_trial@	-broadcast_program=34
@cleomenes_i@	-person=44
@torn@	-art=76 -disease=6 -broadcast_program=5 -product=3 -medicine-symptom=1
@canarie@	-organization=21 -living_thing=1
@ufc_158@	-event=32
@the_way_it_is@	-art=33 -broadcast_program=4
@aberystwyth_arts_centre@	-location=32
@chris_stockwell@	-person=23
@edgeworth@	-location=19 -person=11
@adam_afriyie@	-person=26
@st_omer@	-location=25 -organization=3
@camera@	-product=21 -art=13 -organization=10
@erin_daniels@	-person=23
@don_river@	-location=83
@alianza_f.c.@	-organization=134
@bonjour@	-product=51 -person=2 -art=1
@cirencester_abbey@	-location=22
@senec@	-location=25 -organization=6
@teplice@	-location=142 -organization=34
@david_gorski@	-person=22
@sherman's@	-person=20
@klondike_gold_rush@	-event=364 -location=1
@vickers_viking@	-product=48
@jacksonville_city_council@	-organization=27
@virton@	-location=34 -organization=9
@robert_flemyng@	-person=42
@kami@	-location=45 -person=12 -people-ethnicity=3 -language=2 -art=1
@ikaros@	-product=26 -location=2
@wimbledon@	-event=1802 -organization=773 -location=766
@san_josé,_costa_rica@	-location=205
@the_resistance@	-art=50 -person=4 -organization=3
@hilltop@	-location=27 -organization=1
@dermatology@	-title=92 -organization=1
@lynette_woodard@	-person=27
@texas@	-location=28661 -organization=405 -person=200 -event=96 -broadcast_program=76 -product=27 -art=13 -title=2 -metropolitan_transit-transit_line=1
@adivasi@	-people-ethnicity=141
@national_board_for_respiratory_care@	-organization=33
@balance@	-art=51 -person=8 -medicine-symptom=1 -location=1
@special_delivery@	-art=18 -broadcast_program=3
@frederick_w._a._g._haultain@	-person=23
@us_highway_41@	-location=24
@party_girl@	-art=30 -broadcast_program=6
@berkeley_plantation@	-location=24
@chief_powhatan@	-person=62 -art=1
@zoo_station@	-art=15 -location=11
@ross_mcelwee@	-person=29
@haynesville@	-location=48
@westcombe_park@	-location=20 -organization=6
@fringe@	-broadcast_program=625 -event=9
@luba@	-person=43 -people-ethnicity=37 -location=14
@southside@	-location=47 -art=20 -event=6 -organization=1
@immaculata_high_school@	-organization=27 -location=2
@henry_iii,_margrave_of_meissen@	-person=23
@ramón_barros_luco@	-person=34
@out_of_the_unknown@	-broadcast_program=92 -art=3
@sambor@	-location=32 -person=1
@wöllstein@	-location=23
@columbus_county,_north_carolina@	-location=22
@île_jésus@	-location=35
@konosuke_matsushita@	-person=32
@united_national_congress@	-organization=67
@harris_jayaraj@	-person=193
@discus@	-living_thing=9 -product=7 -event=3 -person=1
@gramado@	-location=31 -event=1
@nick_heidfeld@	-person=279
@willmar@	-location=51 -person=1
@pee_dee@	-location=64 -organization=2
@fefe_dobson@	-person=94 -art=3
@thoroughbred@	-living_thing=4678 -art=4
@sheriff@	-title=770 -organization=38 -person=22 -art=2 -location=1
@freeport-mcmoran@	-organization=58
@tom_byron@	-person=50
@elizabethan@	-event=223 -location=164 -organization=51 -person=3 -product=1
@pie@	-language=52 -food=10 -location=10 -finance-currency=2 -organization=1
@steward@	-title=18 -person=8 -location=3
@volcano_suns@	-person=26
@the_wackness@	-art=36
@chusquea@	-living_thing=29
@jeff_bingaman@	-person=93
@texas_revolution@	-event=480 -organization=21
@tales_of_the_south_pacific@	-art=31
@isadora@	-art=22 -person=2 -organization=1
@joe_marsala@	-person=33
@alfredo_casella@	-person=95
@upa@	-organization=150 -location=4 -medicine-drug=1
@os_x@	-product=770
@big_ten_conference@	-organization=2111 -event=2
@huis_ten_bosch@	-location=47
@cookstown_district_council@	-location=20
@hecate@	-god=199 -product=3 -person=2
@brody@	-location=192 -person=4 -event=1
@eastern_high_school@	-organization=54 -location=1
@faculty_of_humanities_and_social_sciences,_university_of_zagreb@	-organization=22
@frailty@	-art=29 -disease=2
@birmingham@	-location=1475 -organization=651 -event=15 -product=14 -art=3 -person=3 -title=2 -metropolitan_transit-transit_line=2
@arbëreshë@	-people-ethnicity=21 -language=4
@frederiksborg@	-location=23
@maria_emanuel,_margrave_of_meissen@	-person=22
@lake_mead@	-location=172
@sarah_lucas@	-person=64
@isabella_beeton@	-person=32
@afc_champions_league@	-organization=1147 -event=42
@robert_stephenson@	-person=262 -organization=3
@japanese_people@	-people-ethnicity=89 -location=2
@madrid@	-location=9999 -event=45 -organization=11 -transit=6 -person=1
@hedsor_house@	-location=20
@american_pop@	-art=42
@crazy_town@	-person=65 -art=3
@repeater@	-person=15 -art=5
@papestra_biren@	-living_thing=37
@darts@	-person=30 -product=1
@browder_v._gayle@	-event=21
@e55@	-location=61 -product=1
@kalighat@	-location=45
@west_virginia@	-location=8933 -organization=480 -event=28 -product=13
@double_happiness@	-broadcast_program=24 -art=13
@first_battle_of_the_masurian_lakes@	-event=29
@kim_dickens@	-person=37
@the_bridges_at_toko-ri@	-art=37
@fenix_tx@	-person=30 -art=5
@william_heinemann@	-person=47 -organization=4
@digital_library_of_the_caribbean@	-internet-website=53
@joe_lovano@	-person=278
@supreme_court_of_ukraine@	-organization=36
@ziggy_stardust@	-art=89 -person=32 -event=3
@pankrác_prison@	-location=30
@são_tomé_and_príncipe@	-location=763 -organization=18 -finance-currency=1 -event=1
@runaway_bay@	-location=15 -broadcast_program=5
@great_southern@	-location=132 -location=1
@gangrene@	-disease=19 -person=17 -art=1
@latitude@	-event=26 -product=11
@eleventh@	-location=7 -event=4 -organization=4 -person=2 -title=1 -biology=1 -art=1 -law=1
@bellator_mma@	-organization=73
@rothenberg,_gunther_e.@	-person=22
@uruguayan_civil_war@	-event=57
@north_hobart@	-organization=44 -location=19
@macanese@	-people-ethnicity=36 -language=6
@milk_race@	-event=29 -product=2
@tracy_hines@	-person=20
@just_visiting@	-art=23
@east_asian_football_federation@	-organization=26
@everything's_alright@	-art=20
@shas@	-organization=210
@wayland@	-location=85 -god=1
@parmulariaceae@	-living_thing=35
@south_park@	-broadcast_program=1496 -location=96 -product=11
@champaran@	-location=50 -person=2
@block_island@	-location=190 -product=2
@barracuda@	-art=36 -living_thing=30 -product=18 -organization=1
@ed_block_courage_award@	-award=66
@mutv@	-broadcast_network=25
@thomas_w._lawson@	-person=17 -product=10
@bunky_green@	-person=32
@not_lame_recordings@	-organization=28
@saxon_wars@	-event=54
@side_by_side@	-art=31 -person=12 -product=1 -event=1
@forest_glen@	-location=35
@sistine_chapel@	-location=416 -art=3 -person=1
@m65@	-location=37
@george_w._norris@	-person=57
@franks@	-people-ethnicity=1241 -location=27 -event=3 -food=2 -product=2
@kathy_mattea@	-person=190 -art=1
@jorge_montt@	-person=43 -location=1
@brooklyn_ward's_wonders@	-organization=31
@route_117@	-location=54 -metropolitan_transit-transit_line=1
@municipality_of_videm@	-location=32
@memento_mori@	-art=27 -person=13 -product=1
@kuusalu_parish@	-location=73
@minamata@	-location=30 -disease=2
@mark_verheiden@	-person=43
@perth_glory_fc@	-organization=38
@grant's_tomb@	-location=57 -person=1
@gary_powell@	-person=27
@hennebont@	-location=39
@esbjerg@	-location=293 -organization=27
@abbeyleix@	-location=54 -organization=5
@national_civic_league@	-organization=55
@martin_clarke@	-person=24
@programming@	-product=730 -broadcast_network=1
@palacios@	-location=19 -product=2 -person=1
@heyneke_meyer@	-person=21
@protea@	-living_thing=78 -event=3 -product=1
@the_moment@	-art=18 -person=8
@matsudaira_katamori@	-person=67
@kon-tiki@	-product=82 -art=19 -god=1
@pa_66@	-location=23
@flu@	-disease=37 -medicine-drug=1
@book_of_ezra@	-art=48
@grasshopper@	-organization=82 -living_thing=47 -person=23 -product=3 -food=2 -art=1
@it's_a_living@	-broadcast_program=65
@kenneth_t._jackson@	-person=23
@bros@	-person=78 -organization=1
@hawick_rfc@	-organization=53
@northern_africa@	-location=26 -organization=1
@pierre_dervaux@	-person=29
@museum_für_kunst_und_gewerbe_hamburg@	-location=20
@robert_bacher@	-person=25
@brocken@	-location=140
@yugoslavia_national_football_team@	-organization=127 -location=1
@tullamarine_freeway@	-location=42
@francesco_clemente@	-person=79
@shogun_assassin@	-art=20
@toni@	-person=23 -art=11
@final_fantasy_iii@	-product=47
@el_amor_brujo@	-art=37
@psychoanalysis@	-medicine-medical_treatment=107 -art=6
@dolley_madison@	-person=90
@logan_pearsall_smith@	-person=24
@castelfiorentino@	-location=23
@vuelta_a_la_rioja@	-event=25
@queen@	-person=2669 -title=300 -art=44 -location=19 -living_thing=19 -product=14 -organization=2
@grafton@	-location=400 -organization=20 -product=13 -person=4 -title=3 -event=1
@voltage_fighter_gowcaizer@	-product=32
@scott_johnson@	-person=34
@ips@	-title=78 -organization=2
@saint_christopher@	-person=131 -location=20
@arnaldur_indriðason@	-person=26
@new_south_wales@	-location=17406 -organization=1147 -event=7 -title=1 -product=1 -award=1
@carrie_jacobs-bond@	-person=44
@m-25@	-location=42 -product=2
@nick_mccarthy@	-person=28
@moondog@	-person=60 -art=2
@latvian_ssr@	-location=27 -organization=2
@beechcraft_king_air@	-product=63
@forbes_avenue@	-location=31
@sierra_leone_river@	-location=21
@double_dragon@	-product=97 -broadcast_program=20 -art=15 -person=1
@alan_ladd@	-person=274 -organization=1
@denali@	-location=15 -person=15
@csh@	-product=20 -chemistry=1
@women's_social_and_political_union@	-organization=152
@german_shepherd@	-living_thing=176
@skerries@	-location=51 -organization=2
@jeff@	-person=120 -art=7 -broadcast_program=1 -location=1
@saint-gaudens@	-location=55 -person=3 -organization=1
@canadian_sunset@	-art=30
@shark@	-living_thing=126 -broadcast_program=125 -person=17 -product=11 -organization=1
@the_life_and_adventures_of_santa_claus@	-art=30 -broadcast_program=3
@dan_monti@	-person=38
@h_2_@	-chemistry=22
@tomáš_cibulec@	-person=47
@magistrate@	-title=215 -organization=2
@gary_johnson@	-person=215 -event=1
@harbin@	-location=858 -organization=4 -people-ethnicity=4 -product=2 -living_thing=2
@sedan@	-product=143 -organization=96 -event=32 -location=16
@saint_vincent_and_the_grenadines@	-location=687 -organization=37
@john_jorgenson@	-person=77
@cbn@	-broadcast_network=50 -organization=4 -chemistry=3
@hazel@	-broadcast_program=120 -living_thing=22 -event=11 -location=7 -person=5 -art=1
@giovanni_falcone@	-person=193 -art=2
@othniel_charles_marsh@	-person=147
@blaenau_gwent@	-location=132 -event=3 -organization=2
@lynch@	-location=15 -person=14 -broadcast_program=4 -product=2
@john_gage@	-person=20 -title=1
@corpus_christi@	-location=508 -time=237 -organization=30 -art=21 -person=7
@glenelg_football_club@	-organization=53
@mount_lawley@	-location=60 -organization=4
@penwith@	-location=103 -organization=1
@2013_atp_world_tour@	-event=66
@yarralumla@	-location=67 -living_thing=1
@folland_gnat@	-product=59
@chicago_white_sox@	-organization=5207 -event=1
@compiègne@	-location=22 -event=2 -organization=1
@anthony_smith@	-person=49 -organization=1
@fn@	-organization=25 -broadcast_network=2
@synesthesia@	-disease=16 -art=4
@komi@	-language=39 -location=25 -people-ethnicity=24
@west_melbourne@	-location=44 -organization=25
@coronado,_california@	-location=165
@city_of_westminster@	-location=512
@james_patrick_stuart@	-person=62
@gray_matter@	-person=20 -product=6 -art=3
@the_new_centurions@	-art=21
@northern_stage@	-organization=18 -location=6
@the_sweeney@	-broadcast_program=316 -art=9
@brora_rangers@	-organization=55
@matt_biondi@	-person=54
@austrian_emperor@	-person=8 -title=6 -location=6
@royal_lincolnshire_regiment@	-organization=20
@glacier_county@	-location=20
@cult_of_luna@	-person=36 -art=5
@north_island@	-location=31 -organization=4
@olive_tree@	-organization=24 -living_thing=4 -food=1
@stuart_davis@	-person=122 -art=1
@ronald_scobie@	-person=21
@norway,_maine@	-location=21
@samaritans@	-organization=46 -event=1
@pawan_hans@	-organization=26
@the_perils_of_pauline@	-art=57
@keith_hernandez@	-person=133
@pyramids@	-location=67 -art=31 -person=7 -event=3 -body_part=1
@hanan_ashrawi@	-person=41
@robert_jackson@	-person=36
@duke_of_sussex@	-title=25 -person=13
@u.s._route_20a@	-location=31
@sundown@	-art=43 -location=11 -person=2
@carshalton@	-location=166 -organization=1
@uwharrie_mountains@	-location=31
@hanford@	-location=115 -organization=2
@skate@	-living_thing=107 -product=22
@william_annand@	-person=26
@prince_fielder@	-person=165
@sunda@	-location=33 -people-ethnicity=12 -language=3
@florida_state_seminoles@	-organization=92
@larijan_district@	-location=77
@st_gregory's_college,_campbelltown@	-organization=21
@bohumil_hrabal@	-person=58
@open_season@	-art=66 -product=3
@savu_sea@	-location=20
@adolfo_ruiz_cortines@	-person=42 -location=1
@action_directe@	-organization=26
@reid@	-location=57 -person=37 -product=1
@steven_bauer@	-person=101
@gibbs@	-person=80 -location=2
@die_presse@	-art=47
@jacqueline_cochran@	-person=54
@wiradjuri@	-people-ethnicity=119 -language=15
@total_s.a.@	-organization=168
@migos@	-person=28
@phaidon_press@	-organization=85
@ringwood@	-location=139 -organization=2
@irish-born@	-location=13 -people-ethnicity=9
@the_first_edition@	-person=78 -art=4
@the_show@	-art=65 -broadcast_program=10
@amore@	-art=19 -god=3
@murong_wei@	-person=38
@murder_by_numbers@	-art=21
@alex_macqueen@	-person=22
@john_christian_schultz@	-person=33
@dungeon@	-art=192 -person=24 -location=9 -product=8
@abbey_clancy@	-person=20
@methye_portage@	-location=35
@zaz@	-organization=34 -person=18 -art=3 -location=1
@re-invention_world_tour@	-event=46
@vecheslav_zagonek@	-person=317
@if_you_tolerate_this_your_children_will_be_next@	-art=31
@loft@	-art=16 -organization=5 -person=1
@midlands_today@	-broadcast_program=54
@haslingden@	-location=98 -organization=16
@i,_robot@	-art=221 -product=2
@national_television_awards@	-award=248 -event=4
@dollis_brook@	-location=25
@pelomedusidae@	-living_thing=28
@bridgestone_arena@	-location=76
@noah_emmerich@	-person=76
@callaway@	-location=14 -organization=8
@aryeh_kaplan@	-person=73
@paul_ehrlich@	-person=161
@floyd_jones@	-person=23
@the_secret_life_of_the_american_teenager@	-broadcast_program=173
@resurrection_blvd.@	-broadcast_program=26
@gott_erhalte_franz_den_kaiser@	-art=25
@rugrats_go_wild@	-art=36
@aino_ackté@	-person=21
@benny_gantz@	-person=33
@malay_language@	-language=320
@creole@	-people-ethnicity=52 -language=17 -event=5 -organization=1
@republican_party_presidential_primaries,_2012@	-event=73
@sanjō@	-location=20 -person=1
@council_of_three_fires@	-people-ethnicity=34
@alys@	-person=12 -broadcast_program=9
@walter_e._fauntroy@	-person=54
@noordwijk@	-location=86 -organization=2
@mountain_ash@	-location=49 -living_thing=48
@monarch@	-title=304 -product=15 -organization=14 -living_thing=13 -person=12 -location=8
@klaus@	-person=14 -location=5 -event=3
@susu@	-people-ethnicity=55 -language=15
@riki_rachtman@	-person=25
@franklin_and_friends@	-broadcast_program=22
@endeavor@	-organization=25 -product=4
@nicholas_i@	-person=476
@alfred_schütz@	-person=28
@german_army@	-organization=916 -location=5
@the_terror@	-event=49 -art=40
@confessions_on_a_dance_floor@	-art=62
@stalag_17@	-art=90 -person=1
@bjørn_ole_rasch@	-person=21
@royal_botanic_gardens@	-location=130 -organization=5
@archangel@	-location=56 -art=19
@quảng_bình_province@	-location=204
@1975@	-event=951 -art=4 -organization=2 -location=1 -broadcast_program=1
@couvin@	-location=21
@miki_nagasawa@	-person=24
@huang_yi@	-person=27
@german_quarter@	-location=21
@rebellion@	-person=148 -event=127 -art=8 -organization=2 -location=1
@matt_walker@	-person=46
@parenthetical_girls@	-person=29
@college_basketball_on_espn@	-broadcast_program=28
@black_market_activities@	-organization=33
@ninth_symphony@	-art=224
@new_horizons@	-event=173 -art=5
@miss_world_2012@	-event=76
@garter@	-title=44 -living_thing=2
@al_east@	-organization=47
@rakshasa@	-god=75
@yolo@	-location=34 -art=3
@b.b.a.@	-education-educational_degree=36 -title=1
@noah_beery@	-person=24
@quai_d'orsay@	-location=46 -art=1
@alma_kruger@	-person=24
@bard@	-title=61 -organization=10 -location=6 -art=1
@administration@	-title=18 -organization=7 -location=3 -education-educational_degree=1 -person=1
@lafayette_high_school@	-organization=88
@north_western_province@	-location=149 -organization=2
@sam_kinison@	-person=112
@army_officer@	-title=21 -organization=9
@falcon@	-living_thing=112 -product=77 -location=16 -organization=6 -art=5 -location=4 -computer-programming_language=4 -person=3
@canoe@	-product=61 -location=6 -event=1
@jeff_conaway@	-person=59
@down_house@	-location=67 -art=4
@heat@	-art=215 -broadcast_program=56 -organization=25 -person=8 -product=5 -medicine-medical_treatment=2 -medicine-symptom=2 -disease=1
@1983_fifa_world_youth_championship@	-event=45
@i'm_only_sleeping@	-art=22
@roy_chiao@	-person=21
@lotta_svärd@	-person=25 -art=2
@bruno_cirillo@	-person=20
@mackay@	-location=337 -person=9 -organization=1
@kuma@	-location=27 -product=5
@spike@	-broadcast_network=48 -art=14 -person=7 -location=1
@saint_martin@	-location=267 -person=173
@hassard_short@	-person=24
@acetylene@	-chemistry=19 -art=2
@lloyd_in_space@	-broadcast_program=35
@bernie_nolan@	-person=31
@ukrainian_air_force@	-organization=60
@hamilton_harty@	-person=74
@poodle_springs@	-art=15 -broadcast_program=12
@maurice_morris@	-person=33
@enrique@	-person=22 -art=5
@huber_heights@	-location=29
@wendell_anderson@	-person=38
@malm@	-location=28 -person=3
@bingöl_province@	-location=25
@englischer_garten@	-location=33
@shelburne@	-location=188 -product=4
@zeth_höglund@	-person=38
@shaft@	-art=148 -person=74 -broadcast_program=10 -location=4 -body_part=2
@franz_josef@	-person=36 -location=13
@xiao@	-product=16 -location=3 -person=2
@dead_man's_folly@	-art=21 -broadcast_program=1
@enzo_cannavale@	-person=33
@peachtree_creek@	-location=30 -event=13
@the_trip@	-broadcast_program=23 -art=9 -person=7
@dauphine@	-product=25 -person=11 -title=1
@labour_dispute@	-event=25
@kurbaan@	-art=29
@mike_golic@	-person=60
@lower_burma@	-location=93
@warcry@	-person=73 -art=7 -product=5
@the_designers_republic@	-person=48
@battle_of_bentonville@	-event=113
@will_kymlicka@	-person=30
@chromium@	-chemistry=73 -product=57
@department_for_international_development@	-organization=226
@douglas_park@	-location=39 -organization=1
@nordmøre@	-location=69
@solano@	-location=58 -product=4 -language=4 -organization=1 -people-ethnicity=1 -person=1
@ariana@	-location=26 -organization=1
@federation_of_gay_games@	-organization=27
@hamlet@	-art=2583 -location=29 -person=15 -living_thing=6 -organization=1
@shueisha@	-person=675
@populous@	-organization=50 -product=40
@government_of_france@	-organization=95 -event=1 -location=1
@pacific_coast@	-location=233 -organization=11 -event=1
@acrobasis_consociella@	-living_thing=30
@swac@	-organization=61 -event=1
@municipality_of_kočevje@	-location=56
@zagorje_ob_savi@	-location=93
@stijn_coninx@	-person=23
@black_sheep@	-person=42 -art=37 -organization=1
@bloodlines@	-art=36 -broadcast_program=4
@anna_sokolow@	-person=49
@william_rose_benét@	-person=24
@josephus@	-person=872 -art=1
@cable@	-person=17 -location=12 -broadcast_network=3 -organization=3 -product=1 -transit=1
@pocitos@	-location=26
@francesco_ii_sforza@	-person=28
@gloucester_abbey@	-location=29
@street@	-location=73 -organization=11 -person=7 -art=2 -title=1
@the_sunshine_underground@	-person=38
@gmina_wołów@	-location=46
@everybody's_free_(to_feel_good)@	-art=21
@scott_davis@	-person=143
@quercus_dentata@	-living_thing=22
@mushrooms@	-food=52 -living_thing=5
@rusty_staub@	-person=85
@grand_harbour@	-location=100
@mash@	-art=83 -broadcast_program=6
@canines@	-body_part=41 -living_thing=6
@mirrors@	-art=77 -product=2
@white_city_bus_station@	-location=22
@st._mary_the_virgin@	-person=19 -location=4
@irish_catholic@	-religion-religion=338 -people-ethnicity=9 -art=1
@fort_eustis@	-organization=118
@karl_johans_gate@	-location=33
@lci@	-broadcast_network=19 -product=3 -organization=1
@outcast@	-art=30 -product=12 -broadcast_program=2 -person=1
@peter_chanel@	-person=23
@adam_oates@	-person=89
@challenger@	-product=172 -event=42 -art=9 -broadcast_program=4 -organization=3 -person=2 -location=1
@ian_redpath@	-person=51
@kuwait@	-organization=314 -location=15 -event=10 -title=3 -language=1 -people-ethnicity=1
@australian_open@	-event=1773 -organization=6
@kuna@	-finance-currency=67 -people-ethnicity=19 -language=8 -person=1 -organization=1
@5uu's@	-person=22
@bbc_television@	-broadcast_network=33 -organization=10
@miss_california@	-event=93 -art=2 -person=1
@necker@	-person=21 -location=4
@solomon_grundy@	-art=15 -person=5
@lewisville_high_school@	-organization=22
@warton@	-location=66 -person=3
@italian_invasion@	-event=24 -location=1
@world_class_championship_wrestling@	-organization=249
@peter_ii_of_russia@	-person=22
@marshall_high_school@	-organization=38 -location=1
@saint-quentin,_aisne@	-location=42
@edward_r._pressman@	-person=22
@carlito@	-person=85
@tailor@	-title=19 -organization=2
@octopus@	-living_thing=70 -art=13 -product=13 -organization=6
@national_bank_of_egypt@	-organization=32
@rodney@	-location=51 -person=49 -broadcast_program=40 -product=16
@william_p._fessenden@	-person=26
@welwyn_hatfield@	-location=36
@marko_pantelić@	-person=22
@st_peters@	-location=23 -organization=3
@prudence_liew@	-person=47 -art=6
@michala_petri@	-person=23
@islanders@	-organization=43 -people-ethnicity=4 -location=1 -product=1
@chehalis@	-location=66 -language=4 -people-ethnicity=1 -product=1
@moa@	-living_thing=34 -product=16 -location=12 -person=1
@islamic_supreme_council_of_iraq@	-organization=29
@berkeley_open_infrastructure_for_network_computing@	-product=27
@mandel@	-person=14 -location=12
@dasht-e_khak_rural_district@	-location=31
@us_navy@	-organization=398 -event=1
@ralph_marterie@	-person=19 -art=2
@timothy_dwight@	-person=35 -organization=3
@roger_reijners@	-person=26
@beaver_dam@	-location=45 -living_thing=1
@edward_caird@	-person=25
@blm@	-organization=47 -location=1
@berger@	-person=22 -location=1
@charlton@	-location=165 -organization=149 -person=5
@carmel@	-location=188 -person=19 -organization=7
@webster_groves_high_school@	-organization=19 -location=1
@formosa@	-location=564 -art=2 -organization=1 -living_thing=1
@m.p.p.@	-education-educational_degree=20 -title=2
@dundonald@	-location=97 -product=11 -title=2 -person=2
@disfear@	-person=26
@provisional_government@	-location=128 -organization=30 -event=2
@san_dimas,_california@	-location=43
@the_dixie_hummingbirds@	-person=36
@voyageurs_national_park@	-location=44
@j._i._packer@	-person=38
@mestaruussarja@	-organization=123
@cy_coben@	-person=20
@volvo_s80@	-product=51
@tokyo_mx@	-broadcast_network=92
@steve_burns@	-person=33
@alloway_township@	-location=35
@tipperary@	-organization=1562 -location=458 -art=3 -event=1
@toronto@	-location=18272 -organization=464 -event=85 -person=43 -transit=5 -finance-stock_exchange=4 -product=3 -art=2
@juan_josé_jusid@	-person=21
@human@	-living_thing=166 -art=90 -person=5 -body_part=2 -location=2 -people-ethnicity=1
@motion_picture@	-art=39 -title=1 -organization=1
@adamson@	-person=11 -organization=7 -product=3
@tuttle_publishing@	-organization=55
@russellville@	-location=149 -organization=22
@the_bluetones@	-person=102 -art=3
@bremer_vulkan@	-organization=75
@barzan_ibrahim_al-tikriti@	-person=27
@arkansas_post@	-location=35 -event=6
@1997_mediterranean_games@	-event=50
@nancy_kovack@	-person=24
@haa_district@	-location=20
@please_don't_eat_the_daisies@	-art=36 -broadcast_program=25
@james_j._andrews@	-person=23
@orpheum_theatre@	-location=75 -organization=1
@masterton@	-location=209
@chris_impellitteri@	-person=29
@disarm@	-art=21 -person=1 -title=1
@team_knight_rider@	-broadcast_program=30
@giuffria@	-person=39 -art=1
@trechinae@	-living_thing=566
@carbohydrate@	-medicine-medical_treatment=43
@jános_kádár@	-person=151
@lockie_leonard@	-broadcast_program=21 -art=8
@dovid_katz@	-person=20
@m-5@	-location=22 -product=2
@carl_zeiss_jena@	-organization=20
@rosa_delauro@	-person=50
@ncaa_men's_division_i_basketball_championship@	-event=277 -broadcast_program=1
@999@	-person=36 -art=5 -broadcast_program=3
@bobby_humphrey@	-person=21
@me_and_my_girl@	-art=119 -broadcast_program=18
@harri_olli@	-person=24
@north_west_company@	-organization=512 -location=1
@burgher@	-people-ethnicity=22 -organization=1
@shishak@	-person=21
@curtis_pride@	-person=24
@burmese_general_election,_1990@	-event=20
@galen_strawson@	-person=23
@caligula@	-person=602 -art=57 -living_thing=2
@white_heat@	-art=66 -broadcast_program=10
@krum@	-person=58 -location=6
@koper@	-location=487 -organization=84 -art=1
@duncan_campbell_scott@	-person=59
@eli_cohen@	-person=46
@western_suburbs@	-organization=247 -location=32
@thornliebank@	-location=33
@billy_guy@	-person=25
@circuit_judge@	-title=22 -organization=4
@mohammad_shariff@	-person=22
@south_dublin@	-location=97
@barry_weiss@	-person=25
@westerly@	-location=87 -art=14
@edgewood@	-location=72 -organization=2
@lanuvium@	-location=33
@a._k._hangal@	-person=71
@john_holland@	-person=48 -organization=12
@dalby@	-location=31 -person=1
@sudanese_air_force@	-organization=30
@cascade_volcanic_arc@	-location=50
@the_entrance@	-location=45 -art=2
@balaklava@	-location=120 -event=8 -art=3
@degrassi@	-broadcast_program=47 -person=4
@leicester_south@	-location=40 -event=5
@chief_justice@	-title=2135 -organization=49 -person=4
@gcb@	-broadcast_program=36 -title=4
@prefect@	-title=367 -product=3 -location=2
@sokobanja@	-location=44
@abs-cbn_corporation@	-organization=199 -broadcast_network=2
@roman_totenberg@	-person=20
@coventry_(uk_parliament_constituency)@	-location=23
@ky@	-location=83 -living_thing=1
@oneindia.in@	-internet-website=55
@zubeen_garg@	-person=51
@wanda_jackson@	-person=200
@larry_peerce@	-person=32
@tamburlaine@	-art=29 -person=1
@lytton@	-location=96 -product=5 -person=3 -title=1 -people-ethnicity=1
@district_25@	-location=20
@camillo_boito@	-person=32
@brix_smith@	-person=33
@county_down@	-location=1687 -organization=3
@fallbrook,_california@	-location=33
@huang_biren@	-person=63
@snuff@	-art=53 -person=46 -product=6
@sweet_caroline@	-art=66
@corowa@	-location=31 -metropolitan_transit-transit_line=2
@echizen_province@	-location=53
@simon_patterson@	-person=32
@seat_ibiza@	-product=83
@elphinstone@	-location=15 -person=7 -title=2 -organization=1
@searchlight@	-art=44 -location=20 -event=5 -organization=2
@perry_mason@	-broadcast_program=643 -person=1
@thomson@	-location=66 -person=35 -organization=22
@westfield@	-location=223 -organization=52
@muhammad_shahidullah@	-person=23
@testament@	-person=387 -art=32 -organization=9
@so_much_for_the_afterglow@	-art=20
@bad_ragaz@	-location=20
@gisela_stuart@	-person=25
@koichi_tohei@	-person=20
@when_it's_sleepy_time_down_south@	-art=28
@pere_marquette@	-location=17 -organization=14 -person=8
@i_vespri_siciliani@	-art=48 -event=2
@bibliothèque_de_la_pléiade@	-organization=40
@ouo_department@	-location=28
@hu_hanmin@	-person=28
@bottom@	-broadcast_program=99 -body_part=7 -location=3
@2006_ryder_cup@	-event=25
@deutsche_börse@	-organization=46 -finance-stock_exchange=1
@odense@	-location=622 -organization=4
@amr_ibn_al-layth@	-person=21
@ags@	-organization=49 -product=5
@cowboys@	-organization=106 -event=42 -broadcast_program=2 -art=1 -title=1
@krishna@	-god=1918 -location=85 -person=73 -art=17 -religion-religion=4
@edward_hawke,_1st_baron_hawke@	-person=22
@letters@	-art=32 -education-educational_degree=5 -title=2 -organization=1 -person=1
@cornus@	-living_thing=57 -location=2
@1998_contest@	-event=44
@kortrijk@	-location=371 -organization=99
@aloha@	-location=21 -person=13 -organization=1
@canongate@	-organization=23 -location=8
@sky@	-organization=69 -person=58 -broadcast_network=18 -art=12 -broadcast_program=3 -product=1
@melfort@	-location=83 -title=2
@richard_field@	-person=23
@sega@	-person=2033
@mohan_sithara@	-person=37
@philemon@	-art=29 -person=13 -living_thing=2
@calumet_county,_wisconsin@	-location=30
@caldwell,_new_jersey@	-location=37
@pal_joey@	-art=174
@craney_island@	-location=38
@mary_millington@	-person=22
@point_of_no_return@	-art=38 -person=9 -broadcast_program=3
@borisav_stanković@	-person=20
@seneca@	-location=242 -language=22 -person=18 -product=6 -people-ethnicity=5 -organization=2 -computer-programming_language=1
@jim_murphy@	-person=67
@braun@	-organization=32 -person=8
@new_york_americans@	-organization=384
@los_angeles_chargers@	-organization=30 -event=4
@patna_university@	-organization=120
@connie_smith@	-person=168
@conner@	-location=14 -product=3 -person=2 -organization=1
@samajwadi_party@	-organization=472
@florentino_ameghino@	-person=41 -location=3
@daybreak@	-broadcast_program=57 -art=32 -location=3 -product=1
@r5@	-person=40 -product=7 -location=2 -finance-currency=1 -biology=1
@arkley@	-location=34 -person=1
@bcs@	-organization=21 -finance-stock_exchange=7 -event=2 -location=2 -education-educational_degree=2 -language=1
@kate_mulgrew@	-person=102
@denis_jenkinson@	-person=25
@akina_nakamori@	-person=30
@savoy_records@	-organization=139 -location=2
@anania_coronata@	-living_thing=30
@roy_head@	-person=36
@algirdas_butkevičius@	-person=24
@richard_riley@	-person=44
@the_point!@	-art=22
@daily_planet@	-broadcast_program=48 -organization=1
@dugo_selo@	-location=20 -organization=1
@manfredonia@	-location=56 -organization=4
@henry_viii@	-person=2515 -art=224 -broadcast_program=19
@help_yourself@	-person=34 -art=21
@cnbc@	-broadcast_network=1197 -organization=3 -broadcast-tv_channel=1
@gondomar@	-location=33 -organization=15 -person=4
@under_the_influence@	-art=36 -disease=2 -broadcast_program=2
@getup!@	-organization=29
@new_jersey_storm@	-organization=21
@charles_howell_iii@	-person=50
@financial_news@	-art=26
@missouri_valley_conference@	-organization=576
@crosley@	-organization=52 -person=1
@pevsner_architectural_guides@	-art=21
@paris_8_university@	-organization=36
@épinal@	-location=131 -organization=14
@bells@	-product=178 -location=8 -living_thing=5 -art=1 -person=1
@mama_weer_all_crazee_now@	-art=36
@charles@	-person=942 -location=92 -product=5 -art=1
@brass_construction@	-person=49
@la_rochefoucauld@	-person=30 -location=11 -title=5
@story@	-art=46 -title=40 -location=19 -person=6
@jean-claude_casadesus@	-person=21
@vr@	-organization=36 -award=7 -chemistry=2 -location=1
@ernie_shore@	-person=31
@marches@	-location=30 -event=1
@university_of_denver@	-organization=910 -location=1
@akaki_tsereteli@	-person=25
@vincent_rose@	-person=53
@temora@	-location=61 -art=1 -living_thing=1
@bally@	-person=56 -organization=32 -location=26
@sidney_howard@	-person=70
@ustaritz@	-location=17 -person=4
@besançon@	-location=690 -organization=6
@coca-cola@	-food=1929 -person=82 -organization=10
@aeon@	-person=16 -organization=6 -art=3
@space_cowboy@	-person=59 -art=14
@coleophora_artemisicolella@	-living_thing=22
@jonestown@	-event=122 -location=22 -art=3
@suzanne_vega@	-person=352 -art=2
@victor_french@	-person=43
@chandrakanta@	-broadcast_program=14 -art=7 -person=3
@the_princeton_review@	-organization=222
@kent_second_xi@	-organization=41
@wicklow@	-organization=153 -location=127 -title=1
@matlock_bath@	-location=46
@new_zealand_ice_hockey_league@	-organization=27
@tacitus@	-person=1136 -art=1
@junpei_fujita@	-person=39
@wolfgang_von_kempelen@	-person=22
@university_park@	-location=208 -organization=2
@hermippus@	-person=21
@grimm@	-broadcast_program=127 -person=33 -art=6 -location=2
@henry_ware_lawton@	-person=25
@fluvanna_county@	-location=45
@osi@	-organization=31 -person=24 -art=1 -people-ethnicity=1
@benet_academy@	-organization=26
@klaus_schwab@	-person=21
@arnaud_massy@	-person=24
@team_event@	-event=76
@marnie_stern@	-person=28 -art=2
@gmina_dywity@	-location=23
@dandeli@	-location=26
@indiana_state_police@	-organization=30
@herero@	-people-ethnicity=95 -language=17
@nerve@	-art=26 -body_part=26 -disease=1 -medicine-drug=1
@brad_steiger@	-person=40
@tan@	-visual_art-color=26 -organization=7 -person=2 -food=1
@thaxted@	-location=47
@bhattiprolu@	-location=32
@empress_wu@	-person=109 -broadcast_program=3
@tribune_company@	-organization=308 -art=1
@clayton_moore@	-person=93
@castelsardo@	-location=19 -organization=1
@dresden_elbe_valley@	-location=20
@international_physicians_for_the_prevention_of_nuclear_war@	-organization=47
@work_out@	-broadcast_program=15 -art=7 -event=1
@ingelheim_am_rhein@	-location=23
@zalmay_khalilzad@	-person=65
@mar_thoma_i@	-person=27
@euronext@	-finance-stock_exchange=131
@stanley_jordan@	-person=93
@fokker_f28_fellowship@	-product=38
@east_lansing@	-location=161 -organization=4
@carried_away@	-art=15 -person=5
@yuzuru_hanyu@	-person=37
@around_the_horn@	-broadcast_program=88 -art=1
@metlife@	-organization=130
@wabash@	-location=108 -organization=32 -product=4
@albemarle,_north_carolina@	-location=32
@gaspard_de_coligny@	-person=64
@miriam_toews@	-person=28
@the_untouchables@	-art=114 -broadcast_program=33
@bill_milner@	-person=21
@rory_cochrane@	-person=39
@lilian_braithwaite@	-person=39
@battle_of_raymond@	-event=22
@puno@	-location=58 -person=2
@rhin@	-location=20 -product=14
@robert_arevalo@	-person=22
@richard_crane@	-person=28 -title=1
@honvéd@	-organization=50
@new_jersey_grizzlies@	-organization=27
@happy_end@	-person=27 -art=14
@rambler_channel@	-location=40
@dovedale@	-location=52 -food=1
@crucible@	-location=25 -art=7 -event=1
@old@	-art=204 -language=30 -location=19 -person=15 -event=5 -religion-religion=1 -broadcast_program=1
@jon_gries@	-person=64
@bachelor_of_laws@	-education-educational_degree=893 -title=1
@cape_canaveral_air_force_station@	-location=300
@the_unseen@	-person=61 -art=19
@federal_deputy@	-organization=12 -title=9
@sheetal_sheth@	-person=21
@belfast_high_school@	-organization=21
@first_aid_kit@	-person=37 -art=2
@selworthy@	-location=20
@earl_grey@	-person=93 -title=33 -location=9 -food=4
@boris_pasternak@	-person=258
@avon_park,_florida@	-location=50
@highway_155@	-location=22
@2013_stanley_cup_finals@	-event=34
@arachnophobia@	-art=42 -disease=8 -product=1
@eloy@	-person=45 -location=9 -art=1
@stock_car_racer@	-organization=43
@amherst,_new_hampshire@	-location=45
@fc_obolon_kyiv@	-organization=46
@gmina_czernice_borowe@	-location=28
@appleton@	-location=237 -person=27
@bahraich@	-location=52
@427@	-metropolitan_transit-transit_line=16 -location=10 -art=1
@insect@	-living_thing=89 -product=1
@wahoo@	-living_thing=14 -location=11 -product=2
@angel_of_death@	-art=22 -broadcast_program=4
@kmb@	-transit=40
@gasolin'@	-person=47 -art=4
@fight@	-person=37 -event=12 -art=9 -title=1
@reservation@	-location=248
@huisgenoot@	-art=28
@western_canadian_sedimentary_basin@	-location=128
@judgment_at_nuremberg@	-art=93
@kapp@	-organization=22 -person=4 -location=3
@panthay_rebellion@	-event=32
@the_big_chill@	-art=86 -event=51
@jim_peterson@	-person=35
@the_man_that_got_away@	-art=35
@vittoria@	-location=29 -event=16 -organization=14 -person=6 -product=1
@assistant_director@	-title=22 -organization=5
@global_national@	-broadcast_program=90 -broadcast_network=1
@wittow@	-location=26
@doggystyle@	-art=71 -organization=1
@buffon@	-person=71
@erina_ikuta@	-person=32
@the_winds_of_war@	-art=59 -broadcast_program=9
@free_state@	-location=118 -organization=52
@fuego@	-person=26 -art=24 -location=5 -product=2
@au_sable_river@	-location=44
@hồng_dân_district@	-location=24
@clover@	-living_thing=33 -person=28 -art=5 -organization=3 -location=3
@cisitalia@	-organization=23
@pumpkin@	-food=38 -art=3 -person=2
@galata_bridge@	-location=30
@no_age@	-person=82
@strzelce@	-location=36
@doug_anthony_all_stars@	-person=42
@the_year_my_voice_broke@	-art=38
@lance_alworth@	-person=59
@klickitat@	-location=31 -people-ethnicity=3 -product=1
@el_cata@	-person=29
@better_days@	-art=15 -broadcast_program=4 -person=1
@ni(m)@	-title=23
@honey_bee@	-living_thing=39 -art=10
@inna@	-person=112 -location=5
@deichtorhallen@	-location=36
@bertha@	-person=58 -broadcast_program=6 -art=6 -location=6 -event=5 -people-ethnicity=1
@dublin_uni.@	-organization=45
@st._andrews@	-location=82 -organization=19 -title=1
@crescent_city_connection@	-location=38
@tristan_corbière@	-person=38
@william_cookworthy@	-person=32
@cohasset@	-location=59 -organization=3
@john_mcdonnell@	-person=30
@servicemen@	-title=28 -organization=2
@koce-tv@	-broadcast_network=22
@beckett@	-person=76 -organization=4 -location=2 -art=1
@ncaa_football@	-product=16 -organization=13
@imam@	-title=633 -organization=4 -person=2
@papillon@	-art=76 -person=1 -product=1 -organization=1
@hulda@	-location=15 -art=7 -person=2
@pierre_gauthier@	-person=21
@transneft@	-organization=37
@tony_jones@	-person=57 -event=1
@mount_ida@	-location=113 -organization=2
@puerta_del_sol@	-location=48
@alfred_lion@	-person=85
@u.s._route_30@	-location=358
@parliamentary_constituencies@	-location=63 -organization=2
@maximilian_steinberg@	-person=36
@sortavala@	-location=74
@grand_forks_herald@	-art=27
@kitakami_line@	-metropolitan_transit-transit_line=24
@yakima@	-location=178 -people-ethnicity=4 -product=1
@madeira@	-location=1775 -food=33 -organization=4 -living_thing=1
@simple_gifts@	-art=45
@coventry_bees@	-organization=111
@wallis@	-location=35 -organization=17 -person=13
@monitors@	-product=49 -person=2
@philip_dadson@	-person=20
@königsberg_cathedral@	-location=36
@plon@	-organization=55 -location=1
@irs@	-organization=313 -product=1
@hans_scharoun@	-person=45
@adam_lefevre@	-person=20
@bolivian@	-location=29 -people-ethnicity=2 -organization=2 -disease=2 -living_thing=1
@gibson_es-335@	-product=76
@air_india@	-organization=261 -event=5
@draco@	-location=129 -person=24 -living_thing=17 -medicine-medical_treatment=3 -art=1
@georges_feydeau@	-person=168
@ministers_of_state@	-title=36 -organization=1
@namibia@	-location=5177 -organization=154 -event=1
@asl@	-organization=27 -art=1
@the_music_of_the_night@	-art=25
@george_london@	-person=52
@st_lawrence@	-location=27 -person=20 -product=3
@dwarkanath_tagore@	-person=36
@democratic_party_of_turkmenistan@	-organization=21
@saudi_binladin_group@	-organization=32
@flour@	-food=20 -person=9
@alençon@	-location=166 -organization=1 -person=1
@archbishop_of_glasgow@	-title=77 -person=6
@swannington@	-location=23 -organization=1
@tanabata@	-event=49
@arthur_middleton@	-person=25 -product=1
@the_saturday_evening_post@	-art=630
@super_league_i@	-event=25
@everlast@	-person=159 -organization=11
@eponymous_debut@	-art=37
@wipeout@	-broadcast_program=113 -product=24 -art=3 -location=2 -person=1
@sax@	-product=97 -person=14 -location=10 -title=3 -finance-stock_exchange=1
@polish_championship@	-organization=19 -event=3
@isanti_county@	-location=70
@my_favorite_martian@	-broadcast_program=135 -art=12
@john_julius_norwich@	-person=68 -title=1
@nick_glennie-smith@	-person=40
@grangemouth@	-location=217 -organization=1
@troubadour@	-art=27 -location=4
@dong_qichang@	-person=25
@linda_wild@	-person=35
@taku_forts@	-location=92 -event=1
@oleander@	-person=28 -living_thing=3 -location=1
@gulf_of_morbihan@	-location=37
@remote_control@	-broadcast_program=35 -art=20 -organization=2 -person=1
@diocese_of_york@	-location=60 -title=3
@todd_susman@	-person=21
@rogneda@	-art=13 -person=8
@ioannina@	-location=566
@orix_buffaloes@	-organization=164
@aigle@	-location=45 -product=22 -organization=3
@palestine@	-location=4416 -organization=85 -art=8 -event=6 -location=3 -people-ethnicity=2
@daily_politics@	-broadcast_program=29
@takoma_park,_maryland@	-location=102
@the_haçienda@	-location=89
@oscar_handlin@	-person=24
@matilda@	-person=186 -art=55 -product=2
@magdeburg@	-location=1319 -event=7 -product=3 -art=1 -organization=1
@ellen_terry@	-person=201
@qatar_stars_league@	-organization=292 -event=1
@elizabeth_jane_howard@	-person=41
@summer_garden@	-location=55
@zurab_azmaiparashvili@	-person=21
@roberta_taylor@	-person=34
@alpine_skiing@	-event=91
@integrity@	-person=31 -organization=3 -product=2
@glaucus@	-god=33 -location=1 -living_thing=1
@texas_state_highway_36@	-location=22
@midlands@	-location=29 -organization=13
@huan_wen@	-person=54
@fairland@	-location=25 -organization=1
@cayman_islands@	-location=1002 -organization=80 -finance-currency=1
@emory_and_henry_college@	-organization=86
@vulcan_inc.@	-organization=37
@songhai@	-people-ethnicity=66 -location=23 -art=4
@dnipropetrovsk_oblast@	-location=193
@deborah_allen@	-person=74
@bovey_tracey@	-location=62 -organization=5
@weybridge@	-location=312 -organization=1
@guitar@	-product=4472 -art=13
@central_point@	-location=28
@d._boon@	-person=68
@ivorian@	-location=98 -organization=5
@david_field@	-person=33 -location=4
@walker_art_center@	-location=456
@washington_d.c.@	-location=41 -organization=1
@črna_na_koroškem@	-location=24
@shrek_4-d@	-art=25
@bingolotto@	-broadcast_program=24
@mayonnaise@	-food=18 -person=8
@toyota_celica_gt-four@	-product=34
@leland_stanford@	-person=181 -organization=2
@china_daily@	-art=127
@louisa_lawson@	-person=20
@baliuag@	-location=21
@diana_krall@	-person=376
@paul_"bear"_bryant@	-person=77
@college_of_mount_saint_vincent@	-organization=37
@charlotte_hounds@	-organization=24
@toronto_blue_jays@	-organization=3039 -event=8
@new_haven@	-location=846 -organization=39 -event=5 -metropolitan_transit-transit_line=4
@borger@	-location=37 -person=1
@nick_hern_books@	-organization=77
@reg_grundy_organisation@	-organization=29 -person=1
@cain@	-art=9 -person=8 -internet-website=8 -product=1 -location=1
@rzeczyca@	-location=36
@b._ser._cyrtostylis@	-living_thing=21
@long_now_foundation@	-organization=42
@border_intercollegiate_athletic_association@	-organization=20
@the_$64,000_question@	-broadcast_program=82
@black_kettle@	-person=38 -location=3
@vitamin_d@	-medicine-medical_treatment=208 -art=2 -disease=1
@dicallomera_fascelina@	-living_thing=35
@gachibowli@	-location=28
@k.s.v._roeselare@	-organization=43
@med@	-education-educational_degree=28 -organization=4 -people-ethnicity=3 -product=2 -location=1
@monte_albán@	-location=65
@johnson_county@	-location=535 -organization=1
@north_british_locomotive_company@	-organization=206 -product=1
@gaustad@	-location=19 -person=1
@operation_market_time@	-event=129
@captain_cook@	-person=90 -location=1
@north_miami_beach@	-location=39 -organization=1
@fenwick@	-organization=17 -location=15 -person=4
@gul_agha_sherzai@	-person=35
@gks_tychy@	-organization=53
@christian_potenza@	-person=26
@walter_payton@	-person=202 -organization=1
@mile_high@	-broadcast_program=54 -art=4
@millard_powers@	-person=26
@cardiff_bay@	-location=221 -organization=1
@geo@	-art=65 -broadcast_network=9
@national_government@	-organization=38 -location=3
@moshe_dayan@	-person=255
@world_series_of_video_games@	-organization=22
@usf@	-organization=48 -location=2
@mack_gordon@	-person=355
@surrey_heath@	-location=49
@benedict@	-person=46 -location=10 -organization=6
@pollard@	-person=24 -art=4 -location=2
@chester_zoo@	-location=54
@17th_screen_actors_guild_awards@	-event=20
@maureen_connolly@	-person=61
@powder@	-art=17 -person=10 -location=8 -broadcast_program=4 -medicine-drug=1 -chemistry=1
@dulce@	-person=17 -location=5
@cranfield@	-location=52 -organization=4 -person=1
@kenny_lattimore@	-person=59 -art=3
@shoreham@	-location=179 -organization=6
@national_union_of_public_employees@	-organization=26
@são_vicente@	-location=186 -organization=1
@mughals@	-location=216 -event=4
@piha@	-location=29 -organization=20
@baboon@	-living_thing=39 -person=12 -god=1
@orion@	-location=262 -product=88 -organization=67 -art=28 -person=8
@ocean_drive@	-location=21 -person=3 -art=2
@tokyo_metro_namboku_line@	-metropolitan_transit-transit_line=48
@george_boolos@	-person=41
@marquesas_islands@	-location=326
@craven@	-location=230 -person=62
@kishangarh@	-location=37
@new_road@	-location=89 -person=1
@the_organ@	-person=23 -art=2
@crystal_palace@	-organization=2347 -location=615 -event=2
@miike_snow@	-person=84 -art=4
@artemisia_annua@	-living_thing=32
@anaconda@	-art=47 -location=37 -product=13 -organization=2 -living_thing=2 -event=1
@ambrosia@	-person=83 -living_thing=8 -organization=6 -food=1
@sunetra_sarker@	-person=31
@voyageur@	-art=20 -organization=1
@bunratty_castle@	-location=27
@bengalis@	-people-ethnicity=64 -language=1
@gaston_lachaise@	-person=45
@eun_ji-won@	-person=28
@tormentor@	-person=39
@86th_infantry_division@	-organization=24
@channel_seven@	-broadcast_network=246
@raoul_walsh@	-person=254 -art=1
@south_sea@	-location=24 -organization=3
@wilfred_owen@	-person=270
@tswana@	-language=115 -people-ethnicity=84 -location=1
@world_intellectual_property_organization@	-organization=422
@police_commissioner@	-title=21 -organization=2
@pierre_méhaignerie@	-person=23
@revere@	-location=15 -person=10
@yummy_fur@	-art=22 -person=2
@district_of_gotha@	-location=62
@ralph@	-person=58 -art=29 -organization=7
@imagine_dragons@	-person=201 -art=1
@cordova,_alaska@	-location=38
@yves_boisset@	-person=45
@university_grants_commission@	-organization=557
@ram_sampath@	-person=36
@saddleworth@	-location=134
@e._f._helin@	-person=641
@addison_randall@	-person=22
@mr._big@	-person=188 -art=10
@clannad_after_story@	-product=20
@palafrugell@	-location=45 -organization=1
@da_nang@	-location=524 -organization=2
@research_science_institute@	-organization=20
@joanna_i_of_naples@	-person=34
@dickie_bird@	-person=45
@pelita_bandung_raya@	-organization=77
@second_american_football_league@	-organization=21
@alexandre@	-person=16 -product=7
@abel_prize@	-award=88
@hans_swarowsky@	-person=59
@t.n.t.@	-art=54 -organization=1
@laxmangarh@	-location=56
@sukkot@	-time=323 -location=4
@brendan_corish@	-person=26
@odette_myrtil@	-person=21
@hari_kunzru@	-person=29
@herndon@	-location=96 -person=3 -organization=1
@donnelly@	-location=18 -person=3
@nfc@	-organization=359 -event=6 -broadcast_program=1 -location=1
@ludwig_erhard@	-person=130
@january_22@	-time=265 -location=1
@nick_young@	-person=36
@long@	-person=54 -location=29 -organization=2
@macdonald_smith@	-person=22
@darryl_stingley@	-person=31
@die_warzau@	-person=21
@ray_mccarey@	-person=20
@first_secretary_of_the_albanian_party_of_labor@	-organization=47
@count_of_armagnac@	-title=34 -person=1
@wannsee_conference@	-event=113 -art=1
@sealy@	-organization=13 -location=11
@aarhus_school_of_architecture@	-organization=21
@abraham-louis_breguet@	-person=23
@covina@	-location=59 -organization=1
@soli@	-location=38 -language=1
@buckland_abbey@	-location=28
@arecibo@	-location=135 -art=2
@billerica@	-location=57 -organization=2
@pete_sessions@	-person=49
@sally_jessy_raphael@	-person=74 -broadcast_program=2
@her_majesty@	-art=20 -person=6
@eskender@	-person=30
@province_of_avellino@	-location=30
@corleone@	-location=96
@billable_hours@	-broadcast_program=31
@the_first_time@	-art=24 -event=2
@follow_that_dream@	-art=26 -person=1
@grenache_blanc@	-food=47
@fit@	-product=15 -organization=9 -medicine-symptom=1
@keith_law@	-person=28
@2004_african_cup_of_nations@	-event=77
@nathan@	-person=69 -location=13 -organization=2 -art=1
@kumarakom@	-location=46
@los_angeles_kings@	-organization=2136 -location=1
@astitva...ek_prem_kahani@	-broadcast_program=22
@albert_i_of_germany@	-person=75
@olney@	-location=153 -person=1
@wörgl@	-location=71 -event=1
@western_armenian@	-language=112 -location=2
@deborah_norville@	-person=32
@robert_harling@	-person=37
@armstrong_township@	-location=23
@nordman@	-person=19 -location=2
@the_passenger@	-art=33 -person=1
@blanchard@	-location=32 -person=15
@icelanders@	-people-ethnicity=49 -location=1
@c'mon@	-art=15 -person=10
@jennifer_rosales@	-person=20
@helen_cornelius@	-person=21
@thomas_ustick_walter@	-person=21
@pyrausta_ostrinalis@	-living_thing=29
@thomas_graham@	-person=48
@denton_county@	-location=128
@troika@	-art=15 -organization=3 -person=2 -event=1
@old_ironsides@	-art=18 -location=2
@united_states_district_judge@	-title=191 -organization=15
@a421@	-location=34
@1973_women's_cricket_world_cup@	-event=24
@accrington@	-location=276 -organization=114
@faster@	-art=35 -product=2
@oscoda@	-location=50
@nemesis@	-god=102 -art=66 -product=23 -location=17 -person=7 -broadcast_program=1
@sauchie@	-location=24 -organization=13
@sidney@	-location=125 -person=30
@nixon@	-person=314 -art=120 -location=15 -broadcast_program=1
@hard@	-art=25 -organization=9 -location=7 -food=5 -language=1 -broadcast_program=1 -person=1 -body_part=1
@park_royal@	-location=98 -organization=16 -living_thing=2
@rockaway@	-location=36 -product=1
@andy_kindler@	-person=54
@bappi_lahiri@	-person=163
@keshto_mukherjee@	-person=83
@kershaw@	-location=17 -person=6 -organization=3
@black_scorpion@	-broadcast_program=28 -living_thing=1
@avco@	-organization=42
@pompeii@	-location=678 -art=34 -person=3
@mister_ed@	-broadcast_program=120 -person=1
@world_tour@	-event=38 -art=4 -product=1 -organization=1
@alamogordo@	-location=60 -organization=2
@farah@	-location=29 -person=11
@manton@	-location=39 -person=3
@league_for_the_fifth_international@	-organization=25
@scorpions@	-person=604 -organization=4 -art=3
@raf_vallone@	-person=85
@seeing_double@	-art=26
@away@	-location=75 -person=7 -art=6 -organization=5
@national_signing_day@	-event=74
@jalisco@	-location=1476 -organization=5
@european_champion@	-event=95 -organization=5 -award=1
@orpheus@	-art=32 -person=6 -product=5 -organization=1 -location=1
@redemptorist@	-organization=39 -location=2
@edwards_aquifer@	-location=45
@fly_pan_am@	-person=18 -art=2
@salerno@	-location=775 -event=21 -organization=3
@the_undisputed_truth@	-person=43 -art=4
@melle@	-location=62 -event=1
@clogher@	-location=113 -title=10
@sport_lisboa_e_benfica@	-organization=144
@pichincha@	-location=51 -event=2
@brian_welch@	-person=38
@hardinge_bridge@	-location=22
@jan_peter_balkenende@	-person=126
@risotto@	-food=17 -art=5
@leon_rené@	-person=38
@maximo@	-person=37 -location=1
@mumbojumbo@	-person=20
@imagination_movers@	-person=28 -broadcast_program=20
@kartolo@	-person=20
@agricultural_research_service@	-organization=120
@slovakia@	-location=10263 -organization=148 -event=2 -finance-currency=1 -title=1
@onew@	-person=26
@châteaubriant@	-location=32
@david_woodley@	-person=28
@harry_reems@	-person=32
@corton,_suffolk@	-location=24
@scone,_new_south_wales@	-location=26
@patricia_arquette@	-person=153
@yakumo@	-location=29 -product=10
@enzo_jannacci@	-person=41
@danforth@	-location=15 -organization=3 -person=2 -art=1
@madonna@	-person=4075 -art=22 -organization=21 -location=2
@american_society_for_microbiology@	-organization=75
@bauru@	-location=81 -organization=14
@coleraine_borough_council@	-location=24
@southwick@	-location=103 -organization=14
@ethiopian_revolution@	-location=31 -event=14
@morrisville,_pennsylvania@	-location=37
@dreadlock_holiday@	-art=30
@full_frontal@	-broadcast_program=59 -art=19
@rising_sons@	-person=20
@south_ossetia@	-location=565 -organization=1
@noh_hong-chul@	-person=36
@calabasas,_california@	-location=99
@yui_horie@	-person=98
@new_tricks@	-broadcast_program=91 -art=4
@charles_r._cross@	-person=20
@dobra@	-location=83 -finance-currency=4
@dewdney@	-location=29 -person=1
@marquess_of_bath@	-title=24 -person=3
@virginia_trioli@	-person=22
@wells_coates@	-person=43
@cooney_weiland@	-person=34
@yin@	-location=17 -art=2 -medicine-medical_treatment=1 -event=1
@coleophora_galbulipennella@	-living_thing=25
@theophanes@	-person=39
@yalu_river@	-location=245 -event=2
@husbands@	-broadcast_program=21 -art=14 -person=1
@sundanese@	-people-ethnicity=164 -language=118 -location=2
@félix_fénéon@	-person=27 -award=1
@sticks_and_stones@	-art=36
@the_master@	-art=194 -broadcast_program=5 -person=4
@former_representative@	-organization=35
@todd_english@	-person=21
@hertfordshire_regiment@	-organization=27
@georgetown_hoyas@	-organization=78
@shaun@	-person=21 -broadcast_program=1
@tve@	-broadcast_network=301 -organization=2
@east_anglia@	-location=1219 -organization=7
@sncb@	-organization=29
@g-spot@	-body_part=22 -broadcast_program=9
@waldkirch@	-location=40
@miller_county@	-location=62
@reach@	-art=19 -location=8 -event=4 -organization=3 -broadcast_program=1
@british_bechuanaland@	-location=24
@jean-françois_stévenin@	-person=42
@tokyo@	-location=118 -event=55 -organization=28 -art=14 -finance-stock_exchange=11 -person=9
@boys_over_flowers@	-broadcast_program=69 -art=35
@fort_steilacoom@	-location=32
@karl_ritter@	-person=30
@steve_bell@	-person=71
@oxford_and_rugby_railway@	-location=32 -location=2
@shelby@	-location=289 -person=10 -organization=6 -product=1
@sigma@	-organization=98 -location=9
@hazara@	-people-ethnicity=204 -location=128
@private_school@	-art=17 -organization=3
@robert_pinsky@	-person=126
@1949@	-event=483 -art=6 -location=6 -organization=5 -person=1 -product=1
@mike_hampton@	-person=68
@mutaz_essa_barshim@	-person=27
@2c-t-7@	-chemistry=24
@washoe@	-people-ethnicity=28 -location=25 -language=2
@glasgow_central_railway@	-organization=34
@t._j._ryan@	-person=42
@asobi_seksu@	-person=47 -art=2
@albatross@	-living_thing=44 -art=22 -product=16 -organization=4 -location=1
@james_levine@	-person=362
@kosuke_kitajima@	-person=52
@raid@	-event=73 -person=3
@asbestos@	-location=22 -disease=1
@tommy_mandel@	-person=37
@fire_brigade@	-title=12 -art=6 -organization=6
@zhang_jinghui@	-person=28
@arbaaz_khan@	-person=105
@st._anthony@	-person=68 -location=53 -organization=3
@yurina_kumai@	-person=21
@occident@	-organization=13 -art=9
@horses@	-art=33 -living_thing=5
@l'isle-adam@	-location=19 -person=1
@sacred_heart_cathedral@	-location=106 -organization=1
@1993_russian_constitutional_crisis@	-event=36
@east_york@	-location=157 -organization=1
@eloy_fritsch@	-person=23
@sakarya_river@	-location=42 -event=2
@steve_epting@	-person=45
@robert_havemann@	-person=25
@antioquia@	-location=194 -organization=2
@guy_forget@	-person=193
@marshall_rogers@	-person=50
@sauer@	-location=70 -person=3
@forest_county@	-location=94
@takin'_it_to_the_streets@	-art=25
@john_barlow@	-person=45
@john_hopkins@	-person=92 -organization=1
@2001_parliamentary_election@	-event=47
@arab@	-people-ethnicity=250 -location=75 -language=13 -product=6 -event=4 -organization=1
@bayswater@	-location=277 -organization=1
@salmonella@	-living_thing=286 -disease=3
@deborah_sampson@	-person=27
@heinz_günthardt@	-person=111
@alpha_ethniki@	-organization=38
@pavel_složil@	-person=62
@colleen_camp@	-person=57
@bavarian@	-location=201 -language=37 -organization=18 -award=1
@wimborne_minster@	-location=126
@kent@	-location=9239 -organization=1545 -person=156 -product=28 -art=1
@combretum@	-living_thing=59
@montclair_state_university@	-organization=256 -location=4
@auditorium@	-location=22 -product=1
@corfe_castle@	-location=121
@scanners@	-art=51 -person=8
@emerson@	-location=55 -person=32 -organization=17
@klamath_county@	-location=122
@geraldine_chaplin@	-person=208
@joseph_mcgrath@	-person=37
@hercules@	-god=810 -location=140 -art=83 -product=46 -person=25 -broadcast_program=19 -organization=17
@unionville@	-location=105
@yandina@	-location=23
@drugs@	-medicine-medical_treatment=10 -art=6 -disease=3 -event=3
@eliot_feld@	-person=20
@yvonne_craig@	-person=68
@sandia_pueblo@	-people-ethnicity=26 -location=1
@los_ángeles@	-location=37 -art=1
@brothers_union@	-organization=23
@mad_dog_morgan@	-art=18 -person=2
@chisholm@	-location=45 -person=4
@american_gladiators@	-broadcast_program=169 -product=2
@løkken_verk@	-location=32
@ford_focus_rs_wrc@	-product=24
@trenton,_georgia@	-location=21
@battle_of_actium@	-event=175
@lecocq@	-person=21
@foveaux_strait@	-location=76
@archie_bronson_outfit@	-person=28
@i-29@	-location=31 -product=12
@dunster@	-location=95
@kissy_sell_out@	-person=29
@tyler_posey@	-person=39
@bellavista@	-location=25 -person=2
@misty_mountain_hop@	-art=29
@god_of_carnage@	-art=62
@island_farm@	-location=26
@ufo@	-broadcast_program=154 -art=20 -location=5 -person=3 -food=1
@innenstadt@	-location=42 -person=1
@acne@	-disease=65 -organization=2
@new_jersey_department_of_transportation@	-organization=369
@the_lord_of_the_rings_trilogy@	-art=21
@alberta_children's_hospital@	-location=24
@luther's_small_catechism@	-art=51
@self-help@	-art=13 -product=10 -organization=1
@sweden@	-location=27266 -organization=1911 -event=18 -title=5 -people-ethnicity=5 -art=3 -broadcast-tv_channel=1 -language=1 -person=1
@31st_berlin_international_film_festival@	-event=48
@clippers@	-organization=35 -product=1
@58th_primetime_emmy_awards@	-event=20
@kenmore_square@	-location=74
@talladega@	-location=257 -event=9 -product=2
@sling_blade@	-art=58 -person=1
@aughrim@	-location=34 -event=10
@giedo_van_der_garde@	-person=68
@utv_media@	-organization=35
@pickle@	-food=32 -product=6
@lee_aaron@	-person=53 -art=1
@king_of_the_romans@	-title=361
@franciscan@	-organization=2656 -location=5 -person=3
@todd_snider@	-person=77
@jack_frost@	-art=52 -person=21 -broadcast_program=14 -location=1
@harley@	-location=28 -organization=21 -person=12
@paul_verlaine@	-person=282 -organization=1
@howard_university@	-organization=1425
@ocean_beach@	-location=59 -art=9
@plastic_little@	-art=10 -person=10
@shoah@	-art=30 -event=17
@dead_presidents@	-art=56
@ut@	-location=22 -organization=14 -person=9 -product=2
@biology@	-art=18 -person=6 -location=2 -title=1
@sancreed@	-location=23 -person=1
@washington's@	-person=17 -location=15 -organization=5
@the_house@	-location=11 -art=8 -broadcast_program=4 -organization=3
@visalia@	-location=148 -organization=3
@mean_machine@	-art=38 -person=4
@daryle_singletary@	-person=37 -art=3
@frederik_ii@	-person=21
@jacquetta_hawkes@	-person=24
@quaboag_river@	-location=20
@wattisham@	-location=20
@department_of_trade_and_industry@	-organization=314 -title=1
@aetna@	-location=16 -product=8
@gulaal@	-art=23 -broadcast_program=9
@thunderbirds@	-art=56 -organization=40 -product=7
@federal_democratic_union_of_switzerland_(edu)@	-organization=34
@mansehra_district@	-location=129
@fredonia@	-location=76 -organization=4
@robert_feke@	-person=21
@phenix_city,_alabama@	-location=69
@gravelotte@	-event=29 -location=10
@inverness_county@	-location=121
@royal_institute_of_chemistry@	-organization=37
@oliver_jackson@	-person=25
@foyles@	-organization=36
@piarists@	-organization=66
@attorney_general_of_india@	-title=20
@ashikaga_yoshiaki@	-person=44
@clem_labine@	-person=28
@catholic@	-organization=2094 -religion-religion=70 -people-ethnicity=4 -title=3 -location=3 -time=1
@seri@	-people-ethnicity=49 -language=23 -location=2 -organization=1
@co._cork@	-location=19 -organization=1
@albuquerque@	-location=589 -organization=91 -art=14
@martin_kosleck@	-person=45
@quartermaster@	-title=185 -organization=9 -award=2
@ural_river@	-location=99
@yu-gi-oh!@	-art=217 -product=8 -broadcast_program=5
@bmc@	-organization=130 -product=2
@haarlem@	-location=1633 -organization=26
@john_horne_tooke@	-person=57
@visayans@	-people-ethnicity=19 -location=2
@second_army@	-organization=137 -event=1
@xxvii@	-event=29
@christopher@	-person=143 -location=7 -title=3 -award=1
@brit_school@	-organization=51
@mold@	-location=121 -person=3
@deep_blue_sea@	-art=46
@coleophora_flavipennella@	-living_thing=27
@thomas_hobbes@	-person=458 -organization=1
@thurgood_marshall@	-person=461
@jorge_nuno_pinto_da_costa@	-person=26
@celebrity@	-art=69 -broadcast_program=1
@motorcity@	-broadcast_program=27 -organization=15 -location=1
@cnzm@	-title=69
@henry_jackman@	-person=24
@lewisham@	-location=157 -event=1
@transit@	-product=20 -art=17 -person=11 -organization=3 -event=2
@libertad@	-organization=232 -location=16 -art=3 -product=3
@iwo_jima@	-location=1062 -event=137 -product=2 -art=1
@cnn@	-broadcast_network=5449 -organization=6 -person=2 -art=1 -location=1
@pequeño_black_warrior@	-person=48
@phantasm@	-art=39 -person=20 -organization=1
@henri_de_toulouse-lautrec@	-person=239
@misty_of_chincoteague@	-art=25 -person=1
@hirsau@	-location=26 -person=2
@john_callahan@	-person=31
@drexel@	-organization=24 -location=9
@rolls-royce_eagle@	-product=57
@newry@	-location=615 -organization=1
@british_prime_minister@	-title=326 -person=5
@1969_season@	-event=47
@78th_fraser_highlanders@	-organization=20 -person=1
@far_east_air_forces@	-organization=85
@ob@	-location=129 -organization=2
@huntsville_otters@	-organization=20
@karl_hanke@	-person=24
@mr._serv-on@	-person=40
@ebbw_vale@	-location=179 -organization=71
@apple_ii@	-product=759 -organization=1
@james_pattinson@	-person=27
@ducks@	-organization=27 -living_thing=10
@christopher_bland@	-person=20
@iraqi@	-location=29 -people-ethnicity=8 -organization=6 -event=1
@b.@	-person=11 -organization=6 -living_thing=2 -location=1
@unión_atlético_maracaibo@	-organization=28
@never_again@	-art=29 -event=1
@memorial_day@	-time=933 -art=5
@the_wannadies@	-person=38 -art=5
@bob_love@	-person=29
@mukden@	-location=23 -event=2
@cristina_gaioni@	-person=21
@takaya_kuroda@	-person=23
@brian_paulson@	-person=32
@bowden@	-location=44 -person=3
@aysgarth@	-location=26
@dick_ebersol@	-person=79
@julian_priester@	-person=115
@divine_comedy@	-art=485 -person=16
@franklin_county,_vermont@	-location=29
@frank_gray@	-person=27
@kgalagadi_transfrontier_park@	-location=26
@plas_newydd@	-location=41
@geetha_arts@	-organization=23
@mosley_music_group@	-organization=35
@laura_innes@	-person=67
@cardinalate@	-title=339
@andrés_manuel_del_río@	-person=23
@bielefeld@	-location=430 -organization=9
@lisa_gerrard@	-person=127
@george_tribe@	-person=33
@brenner_base_tunnel@	-location=20
@dijon@	-location=930 -organization=85 -event=3
@flytoget@	-organization=26
@baruch_spinoza@	-person=242
@the_ego_and_its_own@	-art=33
@swiss_league@	-organization=40 -event=1
@emmitsburg@	-location=50
@mount_charleston@	-location=34
@john_c._mcginley@	-person=146
@bomb_factory@	-person=16 -organization=7 -art=4
@equatorial_guinea@	-location=1920 -organization=31 -language=2
@a63_road@	-location=24
@kathy_chow@	-person=25
@the_leader@	-art=21 -person=3
@hal_kanter@	-person=27
@burebista@	-person=75
@antonello_gagini@	-person=22
@president_of_greece@	-title=130 -person=1
@libby,_montana@	-location=52 -art=4
@rocco_baldelli@	-person=47
@john_of_the_cross@	-person=112
@victory_over_japan_day@	-time=45
@praying_mantis@	-person=39 -living_thing=9 -event=1
@megaforce@	-organization=19 -art=15
@battle_of_stillman's_run@	-event=33
@alien8_recordings@	-organization=44
@american_colonies@	-location=140 -event=6 -organization=1
@crissy_field@	-location=47
@dogs_trust@	-organization=30
@dead_man_on_campus@	-art=20
@westside_connection@	-person=77
@elia_kazan@	-person=463
@julia_spencer-fleming@	-person=21
@blackfoot_confederacy@	-people-ethnicity=39
@cricket@	-living_thing=66 -art=23 -organization=20 -event=3 -product=2 -location=1
@moreau@	-person=62 -location=13 -art=1
@whittier@	-location=164 -person=8 -organization=4
@harmon_drew,_jr.@	-person=20
@spencer_p._jones@	-person=32
@temporary_autonomous_zone@	-art=20
@speak_to_me@	-art=23
@see_of_canterbury@	-title=17 -location=4
@nrk1@	-broadcast-tv_channel=71 -broadcast_network=1
@you're_in_the_army_now@	-art=20
@châtellerault@	-location=93 -organization=7
@landini@	-organization=21 -person=2
@friedrich_nietzsche@	-person=979
@gods_and_monsters@	-art=84 -person=7
@the_tenant@	-art=35
@the_hellacopters@	-person=139
@diablo_ii@	-product=99
@clarence_white@	-person=121
@portsdown_hill@	-location=32
@big_boss_man@	-art=37 -person=4
@highnam_court@	-location=20
@meta_river@	-location=37
@ariyalur@	-location=35
@citroën@	-organization=538 -product=3
@st._jude@	-person=11 -art=10 -location=1
@lore@	-art=27 -person=3 -product=1 -organization=1 -living_thing=1
@river_irthing@	-location=27
@leeds@	-location=5448 -organization=1175 -event=3 -location=2 -broadcast_program=1
@kreidler@	-organization=16 -person=14
@battle_of_chapultepec@	-event=68
@río_piedras@	-location=53 -organization=1
@women's_murder_club@	-broadcast_program=68 -art=2 -person=1
@balkan_air_force@	-organization=34
@wise_blood@	-art=30
@lax@	-broadcast_program=34 -art=25 -person=2
@razia_sultana@	-person=20 -art=1
@brachylophosaurus@	-living_thing=22
@funiculì,_funiculà@	-art=24
@mainland_chinese@	-people-ethnicity=30 -location=1
@taiwan_power_company_f.c.@	-organization=33
@ike_diogu@	-person=39
@swift@	-person=83 -organization=38 -product=25 -location=12 -event=2 -art=1
@maggio_musicale_fiorentino@	-event=132
@deacon_phillippe@	-person=31
@event@	-event=42 -organization=4 -title=1 -person=1 -internet-website=1 -broadcast_program=1
@the_armstrong_and_miller_show@	-broadcast_program=44
@78@	-metropolitan_transit-transit_line=28 -location=17 -art=5 -event=3 -organization=2 -product=1 -person=1
@goldcrest_films@	-organization=26
@phil_woods@	-person=311
@street_survivors@	-art=34
@thundercats@	-broadcast_program=46 -art=19
@the_troubleshooters@	-broadcast_program=106 -art=3
@harold_rome@	-person=52
@ron_johnson@	-person=67
@gulf@	-location=268 -organization=44 -event=6 -language=5 -art=3
@natchez_trace@	-location=90
@baix_maestrat@	-location=32
@zaho@	-person=27
@reichsbahn@	-organization=24
@afghanistan_national_cricket_team@	-organization=46
@syphilis@	-disease=47
@hi_corbett_field@	-location=25
@casper,_wyoming@	-location=240
@zunyi_conference@	-event=25
@st_leonards@	-location=138 -organization=8 -person=1
@the_philippines@	-location=45 -organization=28 -event=1 -language=1 -broadcast_program=1 -people-ethnicity=1
@sikhism@	-religion-religion=707
@mccamey@	-location=20
@1980–81@	-event=299 -organization=1
@edgar@	-person=84 -award=27 -location=26 -art=20 -product=9
@felice_gimondi@	-person=60
@gough_whitlam@	-person=465
@maureen_reagan@	-person=27
@darby@	-location=40 -person=5 -event=3 -art=1
@king_louis_ix@	-person=24
@marshall_faulk@	-person=209
@eye_of_the_beholder@	-art=22 -product=18
@bette@	-broadcast_program=27 -person=3 -art=1
@34th@	-organization=18 -location=11 -event=8
@2008–09_uefa_champions_league@	-event=41 -organization=1
@rudolf_wagner-régeny@	-person=23
@new_braunfels,_texas@	-location=79
@s11@	-metropolitan_transit-transit_line=21 -location=5 -event=4
@freight_rover@	-organization=20 -product=1
@hobsonville@	-location=24
@mick_lally@	-person=22
@galápagos@	-art=13 -location=6 -broadcast_program=3
@sheppard@	-person=79 -location=6 -metropolitan_transit-transit_line=2
@andreas_eschbach@	-person=29
@emperor_norton@	-person=24 -organization=12
@azusa@	-location=79 -transit=7
@dutch_brazil@	-location=55
@zentrum@	-organization=29 -location=1
@cake@	-person=209 -broadcast_program=7 -food=1
@venta_river@	-location=28
@tanegashima_space_center@	-location=39
@diasemiopsis_ramburialis@	-living_thing=36
@anthony_salvin@	-person=114
@shattered@	-broadcast_program=24 -art=2 -disease=1
@kwajalein_atoll@	-location=147 -event=5
@tim_cone@	-person=41
@imperial_gazetteer_of_england_and_wales@	-art=81
@opening_ceremony@	-event=440
@jean-baptiste_maunier@	-person=37
@beijing,_china@	-location=21 -event=1
@federico_zuccari@	-person=69
@mureș@	-location=28 -organization=1
@gary_pihl@	-person=29
@david_wesley@	-person=21
@laurence_fishburne@	-person=352
@bueno_river@	-location=24
@the_7.30_report@	-broadcast_program=53 -broadcast_network=1
@the_discovery_of_heaven@	-art=27
@it's_about_time@	-art=70 -broadcast_program=25
@siege_of_malta@	-event=55
@alfonso_ii@	-person=146
@document@	-art=31 -organization=22
@charles_blount@	-person=24
@idaho_vandals@	-organization=44
@it's_like,_you_know...@	-broadcast_program=21
@earl_of_chichester@	-title=22 -person=1
@chrysler_300@	-product=67
@hobson's_choice@	-art=48 -location=1
@george_jackson@	-person=68
@godzilla@	-art=320 -broadcast_program=10 -product=2
@new_jersey_turnpike_authority@	-organization=94 -location=6
@badulla_district@	-location=48
@republican_party_presidential_debates,_2012@	-event=52
@mindi_abair@	-person=31
@hms_sultan@	-product=16 -location=14
@12@	-location=58 -person=35 -event=27 -time=24 -art=23 -organization=20 -broadcast_program=17 -metropolitan_transit-transit_line=16 -product=7 -body_part=3
@master's@	-education-educational_degree=264 -title=1
@haddock@	-living_thing=12 -person=4 -product=2 -location=2
@the_bounty_hunter@	-art=36
@refugio@	-location=52 -event=1
@lena_dunham@	-person=74
@thanet@	-location=147 -product=1
@buck_jones@	-person=74
@wieringermeer@	-location=25
@varamin@	-location=21
@action_news@	-broadcast_program=163
@soyuz_tma-01m@	-event=20
@prva_hnl@	-organization=645 -event=5
@access@	-organization=12 -broadcast-tv_channel=11 -person=9 -location=1
@borders@	-organization=138 -location=131 -art=2
@navin_ramgoolam@	-person=72
@voortrekker_monument@	-location=29
@subantarctic@	-location=21
@henry_g._davis@	-person=30
@palawan@	-location=688 -event=3 -language=1
@david_beckham@	-person=753
@how_to_train_your_dragon@	-art=106 -product=1
@opatija@	-location=141 -organization=3
@bob_carr@	-person=208
@waterton_lakes_national_park@	-location=76
@dbs@	-product=20 -organization=14 -medicine-medical_treatment=1
@newcastle@	-location=3114 -organization=357 -product=11 -person=11 -art=10 -title=2 -event=1 -metropolitan_transit-transit_line=1 -broadcast_program=1
@the_dark_half@	-art=47
@arlit_department@	-location=20
@reagan@	-location=19 -art=1 -organization=1 -person=1
@english@	-location=26181 -language=22839 -title=825 -people-ethnicity=324 -organization=317 -event=15 -art=8 -broadcast-tv_channel=6 -broadcast_network=5 -product=5 -person=4 -living_thing=4 -religion-religion=1
@kalinka@	-art=51 -location=1
@burns@	-location=92 -person=75 -disease=1
@jallianwala_bagh_massacre@	-event=38
@richard_pombo@	-person=30
@tāufaʻāhau@	-person=26
@marilyn_milian@	-person=25
@kansas_city_blues@	-organization=29 -art=4
@sean_murray@	-person=35
@guy_roux@	-person=39
@firovsky_district@	-location=20
@the_devil@	-god=29 -art=6
@paul_popovich@	-person=21
@dahlgren@	-location=20 -person=8
@nesvizh@	-location=43
@khanate@	-location=46 -person=32 -art=1
@slovak_language@	-language=96
@st_edmund_hall,_oxford@	-organization=189
@red_barber@	-person=88
@rock_this_town@	-art=22
@e._t._bennett@	-person=48
@betrayal@	-art=22 -broadcast_program=10 -person=1
@turks_and_caicos_islands@	-location=508 -organization=34
@john_leland@	-person=277
@the_oregon_trail@	-broadcast_program=23 -product=15 -art=8
@jack_crapp@	-person=26
@argyresthia_brockeella@	-living_thing=28
@ayrton_senna@	-person=658
@boulogne-sur-mer@	-location=359 -organization=5 -event=1
@massari@	-person=40 -art=7
@men's_10,000_metres@	-event=20
@hospitality@	-title=58 -person=3 -organization=1
@baruch_marzel@	-person=26
@miklós_kállay@	-person=27
@2008_european_women's_handball_championship@	-event=43
@aral_sea@	-location=261
@silas@	-person=44 -broadcast_program=3 -art=1 -location=1
@195@	-metropolitan_transit-transit_line=10 -location=10 -product=3 -art=1
@kootenay_lake@	-location=109
@vallejo@	-location=208 -person=21
@elachista_argentella@	-living_thing=29
@image@	-organization=96 -art=4
@nada@	-art=9 -location=9 -person=9 -organization=4
@l'hospitalet@	-organization=14 -location=8
@geheimrat@	-title=47
@yasodharman@	-person=25
@the_mooney_suzuki@	-person=49
@haku@	-person=41 -location=2
@swimming_pool@	-art=24 -location=5 -event=1
@portadown@	-location=340 -organization=206 -event=2
@grégoire@	-person=18 -organization=3
@american_counseling_association@	-organization=35
@reich_chancellery@	-location=159
@seven_bridges_road@	-art=20
@ultimo@	-location=76 -product=2
@meiktila@	-location=58 -event=2
@raja_rani@	-art=25 -location=1
@siege_of_belgrade@	-event=45
@schubert@	-person=553 -location=6 -art=1
@bourget@	-location=28 -person=2
@ted_cruz@	-person=117
@john,_king_of_england@	-person=44
@king_of_hungary@	-title=284 -person=3
@belvidere@	-location=55 -organization=2
@east_village,_manhattan@	-location=52
@farnsworth_peak@	-location=28
@margot_kidder@	-person=204
@arion@	-person=46 -living_thing=4 -location=3 -art=1
@kassandra@	-location=23 -broadcast_program=10
@västerbotten_county@	-location=170
@sri_chinmoy@	-person=95
@edgefield_county,_south_carolina@	-location=35
@teacher's_pet@	-broadcast_program=32 -art=26
@academy_awards@	-event=74 -organization=3
@terowie@	-location=27
@ulloor_s._parameswara_iyer@	-person=21
@socialist_alternative@	-organization=49
@prestige@	-organization=663 -event=14 -art=5 -product=3
@max_decugis@	-person=41
@chilton@	-location=97 -person=5 -organization=3
@george_n._briggs@	-person=33
@varus@	-person=37 -disease=4
@the_piano_lesson@	-art=53
@polotsk@	-location=229 -organization=4 -event=3
@rete_ferroviaria_italiana@	-organization=173
@rudehen_district@	-location=31
@arizona@	-location=10693 -organization=441 -event=23 -product=18 -art=16 -person=1 -living_thing=1
@vagrant@	-product=28 -organization=18
@steyr@	-location=171 -organization=41
@islands_of_adventure@	-location=89
@atlético_madrid@	-organization=1819
@kavita_kaushik@	-person=22
@metaphysics@	-art=84 -person=1
@festuca@	-living_thing=72
@david_macaulay@	-person=36
@national_council_of_negro_women@	-organization=66
@roan_mountain@	-location=39
@boileau@	-person=66 -title=1 -location=1
@noodles@	-person=36 -food=8
@dream_team@	-broadcast_program=160 -organization=7 -event=2
@jean_gabin@	-person=237
@lords_and_ladies@	-art=31 -living_thing=1
@19th_century@	-event=31 -organization=1
@kaposvári_rákóczi_fc@	-organization=71
@bajan@	-location=15 -people-ethnicity=9 -language=2
@gmina_glinojeck@	-location=40
@andy_rourke@	-person=82
@sergio@	-person=14 -art=7 -event=2
@serpukhovsky_district@	-location=25
@hms_ganges@	-product=23
@stephen@	-person=331 -art=2 -location=2 -event=1
@fetish@	-disease=124 -title=3
@new_brunswick_southern_railway@	-organization=41
@apurímac_region@	-location=57
@pan_tadeusz@	-art=75
@first_transpennine_express@	-organization=160
@toowong@	-location=36
@patrick_rafter@	-person=175
@harriman@	-location=71 -organization=1 -person=1
@the_rainbow@	-art=17 -location=3
@queen_elizabeth_theatre@	-location=30
@my_one_and_only_love@	-art=52
@pamela_reed@	-person=57
@ghana@	-location=8616 -organization=553 -art=4 -title=2 -event=1
@asm_clermont_auvergne@	-organization=93
@saulteaux@	-people-ethnicity=116 -language=3
@u.s._route_11@	-location=332
@clarkson@	-location=100 -organization=32 -person=5
@relay@	-event=19 -art=5 -product=1 -location=1
@omg@	-organization=74 -art=50
@mark_mancina@	-person=52
@arvid_harnack@	-person=20
@liburnians@	-people-ethnicity=25 -language=1
@jam@	-art=23 -broadcast_program=21 -person=12 -location=6 -organization=5 -food=2
@marist_college@	-organization=195
@heston@	-location=54 -person=3
@books_of_samuel@	-art=71
@stuart@	-location=149 -person=37 -event=20 -location=4 -product=2
@emu@	-living_thing=84 -art=40 -organization=6 -person=1 -product=1 -location=1
@regus@	-organization=22
@viva_entertainment@	-person=23
@the_collected_works_of_c._g._jung@	-art=24
@riff@	-person=17 -language=6 -people-ethnicity=1
@ponderosa@	-broadcast_program=15 -organization=4 -location=3
@university_of_nebraska_medical_center@	-organization=55
@hargrave_military_academy@	-organization=92
@undercover@	-art=30 -person=21 -broadcast_program=1
@chinese_under-20_national_team@	-organization=22
@economics@	-art=18 -organization=3 -education-educational_degree=3 -title=2 -person=1 -location=1
@anu@	-god=101 -organization=44 -person=5
@william_van_mildert@	-person=22
@cowboy_casanova@	-art=22
@peter_sillett@	-person=21
@mary_wigman@	-person=72
@scott_o'dell@	-person=45
@jefferson_city@	-location=227 -organization=1
@operation_barras@	-event=22
@district_of_arhavi@	-location=29
@a_descent_into_the_maelström@	-art=20
@dsp@	-organization=27 -biology=6 -person=2 -product=1
@the_four_just_men@	-broadcast_program=30 -art=7
@nordre_land@	-location=35 -organization=6
@keep_the_faith@	-art=41
@adobe_audition@	-product=30
@mohammad_baqir_al-sadr@	-person=41
@kalmthout@	-location=32
@shakespeare_schools_festival@	-event=24
@bangkok@	-location=5125 -event=13 -organization=10 -transit=1
@alberta_party@	-organization=28
@wolves_in_the_throne_room@	-person=42 -art=1
@javier_morales@	-person=21
@cuito_cuanavale@	-location=31 -event=1
@søndre_land@	-location=23
@nissan_primera@	-product=64
@maranello@	-location=80
@liga_leumit@	-organization=476 -event=10
@rope@	-art=29 -location=4 -event=1
@charlemont@	-location=66 -person=1
@frank_filipetti@	-person=23
@i_love_you_always_forever@	-art=23
@willem_drost@	-person=27
@she_wants_revenge@	-person=70 -art=6
@tom_coughlin@	-person=109
@jai_hind_college@	-organization=20
@council_of_scientific_and_industrial_research@	-organization=90
@aguas_buenas@	-location=21
@ncos@	-title=83
@express@	-product=75 -art=19 -organization=9 -transit=4 -metropolitan_transit-transit_line=1 -location=1
@laurent_blanc@	-person=122
@mohammedan_s.c.@	-organization=32
@wewak@	-location=136 -event=2 -product=1
@john_burnet@	-person=44
@steeplechase_records@	-organization=26
@göring@	-person=37
@james_shields@	-person=114
@alden@	-location=18 -organization=2 -art=1 -person=1
@stange@	-location=75
@tamina_snuka@	-person=31
@sequoias@	-living_thing=20
@pantheon@	-location=30 -organization=21 -art=4 -product=1
@chicago_daily_tribune@	-art=68
@ahmad_shah_durrani@	-person=164
@xanadu@	-art=196 -organization=41 -location=30 -product=4
@warlpiri@	-people-ethnicity=60 -language=28
@gaj@	-location=22 -person=2
@brunete@	-event=20 -location=20
@naiad@	-product=16 -location=11 -living_thing=1
@united_grain_growers@	-organization=37
@malaika@	-art=31 -person=10
@derek_yee@	-person=67
@russian_communist_party@	-organization=22
@dole@	-location=104 -organization=38 -person=10
@wet@	-art=18 -product=10 -event=1 -title=1 -disease=1 -location=1
@táchira@	-location=34 -organization=2
@boston_phoenix@	-art=44
@alexander_jagiellon@	-person=70
@tony_croatto@	-person=28
@as_monaco_fc@	-organization=149
@harlem_river_drive@	-location=33
@vitré@	-location=58 -organization=5
@rj@	-location=40 -title=12 -organization=1
@emperor_yang_of_sui@	-person=112
@wall-e@	-art=210 -product=4
@physician@	-title=103 -person=3 -education-educational_degree=2 -medicine-medical_treatment=1
@ken_o'brien@	-person=46
@paiwan@	-people-ethnicity=25 -language=6
@mühlberg@	-location=20 -event=1
@sean_john@	-organization=40 -person=1
@mobile,_alabama@	-location=1586 -event=1
@australian_college_of_theology@	-organization=33
@fairey_iii@	-product=42
@dead_man's_curve@	-art=20 -location=19
@barry_watson@	-person=49
@sockeye@	-living_thing=20 -organization=2 -food=1
@red_desert@	-art=13 -location=11
@aashif_sheikh@	-person=28
@crucified@	-event=16 -art=7
@oregon_state_beavers@	-organization=136
@la_molina@	-location=65
@ses@	-organization=177 -person=1 -product=1
@vermilion_parish@	-location=47
@lula@	-person=42 -location=17
@metamatic@	-art=36
@czechoslovakia_national_football_team@	-organization=101
@maudie_prickett@	-person=21
@madhu_ambat@	-person=20
@cara_sucia@	-broadcast_program=17 -location=7
@sulphur@	-location=65 -chemistry=11 -product=4
@coonskin@	-art=27
@light_rail_transit@	-transit=23 -metropolitan_transit-transit_line=1
@good_king_wenceslas@	-art=53 -person=1
@chad_owens@	-person=39
@jason_mccoy@	-person=50 -art=1
@soba@	-food=21 -location=10
@ray_j@	-person=180
@battle_of_rathmines@	-event=25
@brilliant@	-person=17 -location=16 -product=7 -art=2
@faustina@	-person=24 -art=5
@kv62@	-location=21
@speaker_of_the_australian_house_of_representatives@	-title=38
@battle_of_jenkins'_ferry@	-event=34
@keith_follesé@	-person=27
@muhsin_al-hakim@	-person=30
@rutland@	-location=890 -title=2 -person=2
@bordentown_township@	-location=31
@george_gershwin@	-person=1727 -location=1
@fuji@	-location=90 -organization=65 -food=7 -product=6 -broadcast_network=3 -art=2 -event=1
@newcrest_mining@	-organization=22
@giant_bicycles@	-organization=20
@carroll_college@	-organization=66
@wallace_state_community_college@	-organization=20
@legislative_assembly_of_bihar@	-organization=46
@illegal@	-art=21 -person=10 -organization=3 -product=1
@120_squadron@	-organization=25
@david_justice@	-person=111
@a_bittersweet_life@	-art=25
@bob_beamon@	-person=51
@international_socialist_organisation@	-organization=21
@grandma_got_run_over_by_a_reindeer@	-art=22 -broadcast_program=12
@new_red_archives@	-organization=36 -art=1
@athletics@	-event=374 -organization=82
@aleksey_nikolayevich_tolstoy@	-person=35
@doyle_bramhall_ii@	-person=74
@law_enforcement_against_prohibition@	-organization=29
@terry_scully@	-person=21
@mologa_river@	-location=32
@tuesdays_with_morrie@	-art=33
@juan_antonio_bardem@	-person=74
@killdeer@	-living_thing=121 -location=7
@war_in_the_pacific@	-event=40 -product=1 -organization=1
@london_country_bus_services@	-organization=27
@manteca@	-art=26 -person=12 -organization=1
@queen_henrietta_maria@	-person=38
@henry_maudslay@	-person=59
@esther@	-person=166 -art=47 -organization=3 -location=3
@ponchatoula@	-location=32 -organization=1
@john_harvey@	-person=157 -product=1
@byers@	-location=14 -person=10
@fable@	-product=67 -art=13
@strapping_young_lad@	-person=154 -art=10
@skunk_anansie@	-person=202
@featherstone_rovers@	-organization=566
@nick_at_nite@	-broadcast_network=199
@zbarazh@	-location=37 -event=1
@paul_brandt@	-person=102
@sacheon@	-location=35 -event=1
@marti_pellow@	-person=82
@flex_alexander@	-person=37
@pa_287@	-location=22
@george_macaulay@	-person=24
@y@	-biology=10 -organization=6 -art=6 -product=4 -person=1 -location=1 -finance-currency=1 -living_thing=1
@seagram@	-food=155 -person=7
@colorado_rapids@	-organization=829
@fundidora_park@	-location=23
@tony_hawk's_project_8@	-product=42
@peasants_and_workers_party_of_india@	-organization=39
@vienna_art_orchestra@	-person=21
@solidaridad_obrera@	-art=17 -organization=5
@ken_vandermark@	-person=96
@saint-jacques@	-location=25 -person=1
@nothing@	-art=20 -location=2
@amelia@	-art=47 -location=39 -product=8 -person=8 -organization=1 -disease=1
@ring_road@	-location=51 -art=1
@ettrick_water@	-location=24
@makerfield@	-location=21
@thomson_francis_mason@	-person=24
@gastone_moschin@	-person=53
@lake_placid,_new_york@	-location=510 -event=1
@taba@	-location=35 -organization=14 -language=2
@mine@	-location=29 -art=20
@stefan_rowecki@	-person=30
@ken_blackwell@	-person=48
@cistercians@	-organization=252
@valera@	-location=27 -person=1
@dominicans@	-organization=322 -location=32 -people-ethnicity=11
@anton_geesink@	-person=39
@ide@	-living_thing=16 -location=5
@canadian_idol@	-broadcast_program=262
@skyscraper@	-art=71 -location=3 -person=3
@david_frankel@	-person=53
@kriol@	-language=24 -people-ethnicity=5
@juan_bautista_de_toledo@	-person=26
@san_juan_de_ulúa@	-location=62 -event=2
@william_williams@	-person=109 -location=1
@dee_snider@	-person=167
@hatfield_and_the_north@	-person=67 -art=8
@hale_county@	-location=33
@bbdo@	-organization=106
@fountain_valley,_california@	-location=69
@matt_carpenter@	-person=26
@s._tanaka_(i)@	-person=59
@gentleman's_agreement@	-art=61
@beat_generation@	-organization=327 -art=3
@barbara_parkins@	-person=56
@pete_peeters@	-person=23
@bennett_island@	-location=27
@avian@	-living_thing=61 -person=9 -product=1 -body_part=1 -disease=1
@off_with_their_heads@	-art=12 -person=10 -event=1
@new_year's_day@	-art=36 -time=11 -event=1
@aska@	-person=28 -product=3
@chaozhou@	-location=176 -language=3
@embassy_pictures@	-organization=60
@bessemer,_alabama@	-location=88
@martha_wainwright@	-person=205 -art=6
@ralph_garr@	-person=23
@neuf-brisach@	-location=29
@lincoln_county@	-location=758 -organization=1
@utc@	-organization=26 -location=1
@hopton@	-location=30 -person=1
@jean-pierre_claris_de_florian@	-person=28
@prime7@	-broadcast_network=56
@zdenko_kolar@	-person=22
@bethany@	-location=151 -organization=12
@legume@	-living_thing=65 -food=22
@richard_b._shull@	-person=27
@walk_the_moon@	-person=33 -art=1
@túpac_amaru_ii@	-person=47
@catherine_winkworth@	-person=39
@west_zone@	-location=41 -organization=36
@eloy_de_la_iglesia@	-person=25
@kurt_gerstein@	-person=24
@josé_de_la_guerra_y_noriega@	-person=30
@avant@	-organization=21 -location=3 -art=1 -product=1
@matt_crafton@	-person=42
@e39@	-location=31 -product=1
@donald_woods@	-person=46
@lechtal_alps@	-location=24
@peacock_records@	-organization=27
@devil_may_cry@	-product=97 -art=1
@lugton@	-location=31
@edwards_plateau@	-location=116
@mookie_blaylock@	-person=55
@morgan_lander@	-person=23
@verbandsgemeinde_of_selters@	-location=20
@stephanie_cole@	-person=46
@teal@	-visual_art-color=22 -organization=21
@piešťany_district@	-location=25
@barclays_bank@	-organization=22 -location=1
@st._landry@	-location=20 -person=1
@john_g._avildsen@	-person=68
@ford_thunderbird@	-product=231
@pierre_nicole@	-person=27
@piti@	-location=19 -food=3 -person=3 -language=2
@mari_yaguchi@	-person=98
@miss_teen_usa_2006@	-event=31
@zoltán_latinovits@	-person=25
@the_choir@	-person=83 -broadcast_program=14
@artie_shaw@	-person=315
@heckington@	-location=25
@sacred_heart@	-art=26 -organization=18 -location=15 -broadcast_program=1
@roy_hudd@	-person=102
@walter_chiari@	-person=55
@the_great_debaters@	-art=51
@king's_x@	-person=182 -art=3
@stockton@	-location=160 -organization=53 -product=3 -person=1
@combined@	-event=35
@archbishop_of_tuam@	-title=180 -location=2
@the_smeezingtons@	-person=73
@donghae@	-person=45 -location=16
@china_national_highway_214@	-location=24
@nbcuniversal@	-organization=434
@jack_haley,_jr.@	-person=20
@bay_shore,_new_york@	-location=47
@cat_stevens@	-person=541
@special@	-broadcast_program=33 -product=25 -art=14 -title=1 -education-educational_degree=1
@tyler_ennis@	-person=23
@coriano@	-location=20 -event=1
@mount_wellington@	-location=79 -organization=22
@state_route_9@	-location=48
@cook_strait@	-location=209 -organization=1
@iron_savior@	-person=52 -art=9
@james_b._mcpherson@	-person=80 -art=1
@ceylonese@	-location=18 -people-ethnicity=1 -living_thing=1
@flåm@	-location=31 -location=1
@jimmy_dean@	-person=130 -organization=6 -art=2 -broadcast_program=1
@sapelo_island@	-location=35
@william_lilly@	-person=52
@kbr@	-organization=71 -chemistry=2
@motoi_sakuraba@	-person=35
@naic@	-location=19 -organization=3
@red_oak@	-living_thing=62 -location=42
@the_contender@	-broadcast_program=85 -art=49
@whatever_it_takes@	-art=21 -broadcast_program=6
@lassen_national_forest@	-location=30
@solar_records@	-organization=45
@william_john_patterson@	-person=43
@battle_of_vella_gulf@	-event=33
@stephen_oppenheimer@	-person=28
@deluge@	-event=96 -product=10 -art=8 -location=1
@freisa@	-food=21
@alexis_de_tocqueville@	-person=212
@eyewitness@	-art=20 -broadcast_program=1
@lavengro@	-art=20
@otopeni@	-location=37 -organization=9
@weightlifting_at_the_2010_summer_youth_olympics@	-event=21
@irish-american@	-people-ethnicity=21 -location=1
@huffington_post@	-art=24
@cabo_delgado_province@	-location=134
@yunus_parvez@	-person=45
@los_ríos_province@	-location=20
@james_paget@	-person=36
@robert_olen_butler@	-person=38
@vanimo@	-location=20 -language=2
@a22@	-location=43
@cacau@	-person=22 -art=2
@cathedral_of_the_holy_cross@	-location=30
@v.c.@	-award=41
@new_granada@	-location=196 -event=1
@teliasonera@	-organization=128
@the_lawnmower_man@	-art=48 -product=2
@lepta@	-finance-currency=23 -art=1
@quality_street@	-art=36
@harrington@	-location=95 -person=15 -organization=7 -art=5
@merrillville@	-location=35 -organization=1
@elisabeth@	-person=134 -art=66 -broadcast_program=1
@steuben@	-location=226 -person=6 -product=5 -organization=3
@chimaltenango@	-location=40
@stone_county@	-location=22
@kalevala@	-art=304 -location=4
@gmina_janów_podlaski@	-location=21
@globe_theatre@	-location=147 -organization=1
@greenville,_south_carolina@	-location=677 -organization=2
@the_tote@	-organization=26 -location=1
@britten@	-person=222 -art=1
@angellica_bell@	-person=23
@still_of_the_night@	-art=21
@the_children's_museum_of_indianapolis@	-location=33
@minas_gerais_state@	-location=36
@almond@	-food=41 -location=30 -person=1
@alexander_mcdougall@	-person=34 -product=1
@allan_arbus@	-person=38
@torch_song@	-art=19 -person=15 -broadcast_program=2
@sheree_murphy@	-person=38
@martin_o'neill@	-person=284
@alberton@	-location=73
@winner_takes_all@	-art=16 -broadcast_program=8
@radu_cel_frumos@	-person=22
@medfield,_massachusetts@	-location=46
@republic_of_transkei@	-location=45
@billy_boy_arnold@	-person=54
@calder_willingham@	-person=29
@sense_and_sensibility@	-art=207 -broadcast_program=10
@strongman@	-title=218 -person=3
@erewhon@	-art=53
@second_lieutenant@	-title=241
@portreath@	-location=39
@bullhead@	-living_thing=55 -art=19 -location=1
@tramon_williams@	-person=44
@right_to_choose@	-event=37
@maría_josé@	-person=21
@edmond_james_de_rothschild@	-person=57
@white_sands@	-location=15 -art=10
@liquid_liquid@	-person=41 -art=1
@river_mersey@	-location=577
@pagans@	-religion-religion=57 -person=1
@winter@	-person=53 -art=31 -event=28 -location=1
@coraline@	-art=121
@queensland_parks_and_wildlife_service@	-organization=31
@biko@	-art=22 -person=3 -food=1 -location=1
@tyrconnell@	-person=59 -location=2
@byzantine_emperor@	-location=27 -person=3
@peter_høeg@	-person=25
@louis_gordon@	-person=20
@petrolia_squires@	-organization=25
@wallace_neff@	-person=22
@jonesboro@	-location=253 -event=3 -organization=1
@patti@	-location=33 -person=10 -art=1
@george_enescu@	-person=219 -location=1
@a_railway_station@	-location=24
@beatrix_potter@	-person=276
@vilhena@	-location=11 -organization=10
@custard@	-person=36 -food=11 -organization=3
@v.i.p.@	-broadcast_program=80 -person=11 -art=2
@barents_sea@	-location=613 -event=3
@duke_of_montrose@	-title=30 -person=5
@jesse_orosco@	-person=63
@karl-heinz_granitza@	-person=22
@san_diego_gulls@	-organization=22
@oblomov@	-art=37 -person=2
@the_chevy_chase_show@	-broadcast_program=20
@afl_grand_final@	-event=125
@head_of_state@	-art=25 -title=17 -person=1 -organization=1
@lara_fabian@	-person=176 -art=1
@urdu@	-language=4339 -person=5 -art=1
@soling_class@	-product=32 -event=5
@i_killed_the_prom_queen@	-person=51
@lee_dixon@	-person=89
@stowe@	-location=130 -organization=22 -person=3
@manchester_city's@	-organization=20 -location=1
@le_cannet@	-location=24
@the_mayor_of_casterbridge@	-art=61
@storkyrkan@	-location=51
@thurstan@	-person=48 -organization=1
@ghaus_bakhsh_bizenjo@	-person=28
@paola_borboni@	-person=28
@park_hill_stakes@	-event=26
@oglethorpe@	-location=25 -organization=4 -person=3
@lahr@	-location=78
@pigalle@	-location=35 -person=6
@orissa@	-location=26 -art=1
@christian_faith@	-religion-religion=64
@aptos,_california@	-location=38
@jean_cabanis@	-person=22
@falcons@	-organization=76 -art=9 -product=2 -living_thing=2
@duncan_phyfe@	-person=21
@dunblane@	-location=155 -title=6 -event=4 -person=2
@arctic_institute_of_north_america@	-organization=28
@the_selfish_gene@	-art=79
@rick_santorum@	-person=343 -event=2
@peter_mackay@	-person=166
@breck_school@	-organization=28
@acting@	-title=63 -award=1 -organization=1
@tisza@	-location=284 -person=1
@chiricahua@	-people-ethnicity=105 -location=5
@leon@	-location=178 -person=77 -product=6 -organization=2
@falabella@	-organization=17 -living_thing=10
@bergisches_land@	-location=80
@state_route_4@	-location=33
@jj_lin@	-person=53
@gmina_wartkowice@	-location=57
@cheshire_cheese@	-food=18 -location=2
@chiddingfold@	-location=42 -product=1
@hull@	-organization=779 -location=289 -person=7 -product=5 -event=3 -broadcast_program=1
@bassar_prefecture@	-location=198
@montgomery@	-location=923 -person=98 -organization=11 -product=3 -title=2
@nancy_mitford@	-person=142
@eva_bartok@	-person=41
@ben_foster@	-person=162
@dolphin@	-product=30 -person=5 -organization=3 -location=3 -living_thing=2
@honor_blackman@	-person=261
@st_paul's@	-location=95 -organization=7
@of_the_same_name@	-art=710 -broadcast_program=103 -person=79 -location=38 -product=27 -organization=10 -event=4 -broadcast_network=4 -food=1 -god=1 -people-ethnicity=1
@grimsby_town@	-organization=1580 -location=8
@hideo_nakata@	-person=56 -art=1
@mark_moses@	-person=75
@hausen@	-location=21 -person=2
@aldenham_school@	-organization=57
@north_georgia@	-location=38 -organization=2
@anjulie@	-person=26 -art=2
@rock_cartwright@	-person=20
@sergeant_major@	-title=42 -living_thing=3 -organization=1
@tippecanoe_county@	-location=61
@lindsay_muskies@	-organization=43
@leonid_govorov@	-person=41
@taejo@	-person=40 -location=1
@so_close@	-art=23
@mike_knox@	-person=46
@clubjenna@	-organization=21
@adam_willits@	-person=41
@the_brian_jonestown_massacre@	-person=155
@triceratops@	-living_thing=280 -person=4
@segorbe@	-location=36
@ministry_of_trade_and_industry@	-organization=34
@grant_hill@	-person=166 -location=8
@phalsbourg@	-location=41
@šentrupert@	-location=35
@alan_brown@	-person=39
@black_monday@	-event=47 -art=1
@1904@	-event=161 -organization=2 -art=1
@jannat@	-art=14 -person=10
@an@	-god=24 -location=23 -person=20 -organization=14 -product=12 -disease=7
@vetiver@	-person=47 -art=2 -living_thing=1
@dessel@	-location=25 -organization=2
@lukas_foss@	-person=156
@cuthbert@	-person=45 -location=18
@børsen@	-location=18 -art=5
@caudron_g.3@	-product=25
@reunification_of_germany@	-event=68
@4th_marine_regiment@	-organization=35
@carolyn_porco@	-person=28
@u.s._supreme_court@	-organization=791 -location=1 -event=1
@doctor_dolittle@	-art=75 -broadcast_program=6
@guided_by_voices@	-person=212
@menlo_college@	-organization=65
@kate_bush@	-person=727 -art=1
@baranagar@	-location=30
@sugar_minott@	-person=83
@eva_turner@	-person=31
@tupi_language@	-language=170
@john_clute@	-person=162
@ncc@	-organization=73 -location=2
@party_alliance_our_moldova@	-organization=27
@morgan_bulkeley@	-person=26
@oregon_department_of_environmental_quality@	-organization=26
@hebei@	-location=4038 -organization=2
@irish_parliament@	-organization=230 -location=1
@pictou@	-location=39 -product=1
@highland_park@	-location=323 -organization=7
@quiberon_bay@	-location=76 -event=23
@davor_šuker@	-person=84
@federal_republic_of_germany@	-location=479 -organization=3
@rhinos@	-organization=42 -living_thing=30
@rodney_frelinghuysen@	-person=40
@general_motors_ev1@	-product=30
@biosphere_2@	-location=58
@1972_contest@	-event=23
@moby@	-person=825 -art=1
@scottish_aviation_twin_pioneer@	-product=23
@leslie_satcher@	-person=60
@chomsky@	-person=33 -art=1
@preveza@	-location=187 -event=3 -organization=2
@oton_župančič@	-person=45
@georges_prêtre@	-person=68
@bill_oberst_jr.@	-person=23
@university_of_guayaquil@	-organization=20
@john_mccarthy@	-person=206
@bank_indonesia@	-organization=41
@kanaka@	-person=32 -people-ethnicity=3
@sonny_simmons@	-person=49
@chris_haywood@	-person=68
@korbach@	-location=76
@fountain_inn@	-location=21
@liverpool_town_hall@	-location=32
@richard_monette@	-person=24
@john_brown's_body@	-art=80 -person=7
@crocodile@	-living_thing=129 -location=6 -art=3 -organization=1
@fukushima_masanori@	-person=39
@brazilian_labour_party@	-organization=39
@pat_o'brien@	-person=311 -location=1
@damon_jones@	-person=33
@brooklyn_bridge@	-location=553 -broadcast_program=50 -art=1
@walter_p._lewis@	-person=20
@mount_union@	-organization=28 -location=24
@dragonflies@	-living_thing=56 -product=1
@stutz@	-organization=44 -person=1 -product=1
@minister_of_interior@	-organization=15 -title=6 -person=1
@r@	-finance-currency=154 -organization=41 -product=30 -person=5 -art=5 -biology=1 -location=1 -living_thing=1
@hadena_confusa@	-living_thing=40
@blenheim,_new_zealand@	-location=36
@pcl@	-organization=38 -body_part=16
@fort_rosalie@	-location=22 -product=1
@i-465@	-location=21
@lewis_arquette@	-person=43
@faroe_islands@	-organization=37 -finance-currency=1
@tesla@	-person=152 -organization=27 -location=2 -product=1
@glastonbury_festival@	-event=784 -art=1
@wood@	-location=73 -person=35 -event=4 -art=4 -living_thing=4 -title=2 -organization=2
@julia_görges@	-person=188
@mogol@	-person=54
@ashdown@	-location=16 -organization=15 -event=3
@sattenapalli@	-location=22
@tinn@	-location=68
@bt@	-organization=292 -person=145 -living_thing=7 -art=2 -product=1 -education-educational_degree=1 -location=1
@wilde@	-person=44 -art=41
@manitoba_legislative_building@	-location=35 -organization=2
@red_faber@	-person=32
@passer@	-living_thing=18 -location=6
@sam_goody@	-organization=33
@crowan@	-location=19 -person=1
@cold_spring_harbor@	-location=52 -art=16 -organization=6
@colorado_rockies@	-organization=2294 -location=9
@ascaris_lumbricoides@	-living_thing=26 -disease=1
@the_district@	-broadcast_program=158 -location=5 -organization=2 -art=1
@international_mineralogical_association@	-organization=92
@servant@	-title=16 -person=13
@woensdrecht@	-location=22 -event=1
@maple_blues_awards@	-award=20
@federal_university_of_pernambuco@	-organization=29
@carlo_maderno@	-person=83
@tapas@	-food=18 -art=4
@eponymous_novel@	-art=23
@superstar@	-art=139 -broadcast_program=7 -product=1
@wilhelm_iv@	-person=41
@samuel_marsden@	-person=94
@niu@	-location=36 -organization=6
@autobahn@	-art=44 -location=4
@ōtomo_no_tabito@	-person=22
@arthur_morrison@	-person=35
@chaudoir@	-person=43
@merrick_watts@	-person=34
@mdc@	-person=60 -organization=26
@birdland@	-art=28 -person=4 -broadcast_program=4 -location=3
@libby@	-location=34 -person=4
@women's_health@	-art=30
@solariellidae@	-living_thing=188
@uni_air@	-organization=24
@alpine_a110@	-product=19 -organization=1
@hepburn_avenue@	-location=21
@ebbe_skovdahl@	-person=21
@saxe-weimar@	-location=106
@la@	-location=123 -chemistry=16 -organization=12 -person=1
@stade_félix-bollaert@	-location=21
@tokyopop@	-organization=613 -art=3
@patrick_côté@	-person=30
@akira_yamaoka@	-person=50
@ernest@	-person=127 -event=1
@bill_pertwee@	-person=122
@charlemagne@	-person=2328 -product=20 -location=15 -art=5 -organization=1
@west_saxons@	-location=38 -people-ethnicity=3
@the_wombats@	-person=139
@harbinger@	-art=36 -person=5 -product=1
@vh1_top_20_video_countdown@	-broadcast_program=22
@duke_university@	-organization=3420 -location=1
@maurice_garin@	-person=37
@denton_cooley@	-person=34
@city_high@	-person=35 -organization=1
@gove_county@	-location=21
@c-1_500_m@	-event=70
@lander@	-location=74 -person=4 -people-ethnicity=1 -organization=1
@bright_star@	-art=47 -location=1
@leith_harbour@	-location=32
@patriarchate_of_constantinople@	-organization=19 -title=4
@jayant_narlikar@	-person=21
@high_hills_of_santee@	-location=21
@thomas_kyd@	-person=101
@scarlets@	-organization=301
@musical_film@	-title=17 -art=3
@harold_martin@	-person=20
@charles_w._chesnutt@	-person=50
@lili_haydn@	-person=35
@hawaiian@	-language=418 -location=28 -product=2 -living_thing=1 -organization=1
@2000@	-event=2957 -product=80 -organization=9 -art=9 -broadcast_program=6 -location=4
@sangrur@	-location=72
@hispanist@	-title=37 -people-ethnicity=1
@diogo_cão@	-person=43
@pdf@	-location=613 -product=1
@the_consul@	-art=66 -person=1
@sarracenia@	-living_thing=39
@brendan_behan@	-person=189
@2012_local_council_elections@	-event=36
@a_dance_to_the_music_of_time@	-art=100
@shilpa_rao@	-person=30
@robot_wars@	-broadcast_program=104 -art=8
@duke_of_spoleto@	-title=65 -location=7 -person=1
@maarten_van_heemskerck@	-person=54
@kavala@	-location=223 -organization=50
@division_ii_(ncaa)@	-organization=21
@lillestrøm@	-location=124 -organization=1
@keith_mansfield@	-person=34
@jane_goodall_institute@	-organization=39
@the_explosion@	-person=25 -art=2
@ian_mcharg@	-person=35
@mark_norman@	-person=46
@earl_de_la_warr@	-title=16 -person=4
@peter_skene_ogden@	-person=76
@central_hockey_league@	-organization=733
@ghajini@	-art=85
@bernadotte@	-person=28 -location=1
@shorty_long@	-person=22
@leipzig_university@	-organization=145 -location=1
@selma,_alabama@	-location=241 -event=2
@winkler@	-location=46 -person=4
@birkbeck_college@	-organization=136
@liars@	-person=116 -art=6
@satala@	-location=22 -event=1
@french_creek@	-location=68
@independent_smallholders,_agrarian_workers_and_civic_party@	-organization=25
@william_washington@	-person=34
@vladimir_jankélévitch@	-person=22
@a_better_life@	-art=20 -broadcast_program=1
@mcc@	-organization=21 -location=2 -religion-religion=2
@guggenheim_foundation@	-organization=182 -award=6
@kousoku_sentai_turboranger@	-broadcast_program=25
@kelley_armstrong@	-person=70
@creepy@	-art=133 -person=4
@your_highness@	-art=33
@rtv@	-broadcast_network=51 -organization=11
@saint_ambrose@	-person=20
@doug_gottlieb@	-person=38
@mitch_pileggi@	-person=157
@boat_of_garten@	-location=22
@andre_agassi@	-person=775
@america's_cup@	-event=638 -organization=2
@boxed@	-organization=16 -art=9 -location=1
@louis_vierne@	-person=100
@mohmand@	-people-ethnicity=54 -location=10
@guerrero@	-location=821 -person=16 -product=4
@regency@	-title=164 -location=20 -event=16 -person=16 -organization=6 -product=3
@nashville@	-location=2636 -art=136 -organization=55 -event=28 -product=7 -broadcast_program=7 -person=3 -living_thing=1
@flyte@	-art=18 -product=5 -food=1
@békéscsaba@	-location=110 -organization=13
@ashby@	-location=52 -person=6 -broadcast_program=1
@gordonia@	-living_thing=11 -organization=10 -art=1
@khe_sanh@	-location=81 -event=24 -art=9
@mcfarlane_strait@	-location=25
@electronics@	-product=299 -art=5 -organization=1
@the_marvelettes@	-person=148 -art=1
@non-alignment@	-organization=23
@adoxophyes_orana@	-living_thing=31
@linwood@	-location=139 -living_thing=1
@antitrust_division@	-organization=31
@raiders@	-organization=96 -event=30 -product=2 -art=1 -person=1
@marrs@	-person=30 -location=1
@jian_ghomeshi@	-person=64
@craigavon@	-location=116 -person=3
@fiesch@	-location=20
@dongguan@	-location=218 -organization=1
@2010_new_york_city_marathon@	-event=25
@abaqa_khan@	-person=50
@national_conservatory@	-organization=21
@whitehall,_michigan@	-location=23
@that_'70s_show@	-broadcast_program=452
@jewel@	-person=371 -organization=29 -art=9 -product=4
@titular_bishop@	-title=189 -organization=4
@adhd@	-disease=29 -broadcast_program=1
@east_indian@	-people-ethnicity=53 -location=14 -product=1
@bronze@	-organization=12 -visual_art-color=6 -event=5 -person=1
@aimee_teegarden@	-person=43
@monarchy@	-title=56 -location=44 -person=17 -broadcast_program=1
@phaidon@	-organization=26 -art=1
@chongqing@	-location=1462 -organization=1
@roosters@	-organization=47 -art=6 -person=1
@pretty_baby@	-art=50
@greek_orthodox_church_of_antioch@	-organization=64
@hampton_inn@	-organization=41 -location=1
@trowbridge_town@	-organization=74
@starr@	-person=18 -location=14 -organization=3
@persepolis_f.c.@	-organization=179 -location=1
@ma_zhancang@	-person=43
@theodore_sedgwick@	-person=42
@paragon@	-person=13 -organization=5 -product=2 -location=1
@azeri@	-language=124 -people-ethnicity=75 -location=16 -person=1
@bihar@	-organization=29 -location=18 -person=9 -people-ethnicity=3 -event=1
@steve_bartkowski@	-person=38
@angul@	-location=41 -person=2
@foucault@	-person=112 -art=3
@seneca_lake@	-location=127
@king_leopold_ii@	-person=38
@loewe@	-organization=51 -person=25
@morristown@	-location=308 -organization=1
@melanie_rawn@	-person=27
@george_coe@	-person=54
@bluffton@	-location=95 -organization=6
@mercurial@	-product=60 -chemistry=3
@doordarshan@	-organization=697 -broadcast_network=2
@rakai_district@	-location=27
@union_navy@	-organization=834 -location=1
@star_wars@	-art=73 -product=31
@prophet_muhammad@	-person=29
@nozomu_sasaki@	-person=26
@aznar_galíndez_ii@	-person=31
@sinhala_language@	-language=68
@mills@	-person=67 -location=27 -finance-currency=4 -organization=1
@egham@	-location=137
@doukkala-abda@	-location=68
@bute@	-location=102 -person=8 -medicine-drug=4 -title=2 -organization=2 -product=1
@bershawn_jackson@	-person=25
@corte_madera_creek@	-location=21
@joost@	-organization=52 -person=2
@calliotropidae@	-living_thing=162
@saxe-coburg-saalfeld@	-location=94 -person=1
@parliament_of_northern_ireland@	-organization=389
@kenta_kamakari@	-person=22
@lanarkshire_and_ayrshire_railway@	-organization=63
@show_of_hands@	-person=90 -art=7
@pork_chop_hill@	-art=31 -event=9
@roelant_savery@	-person=38
@committed@	-broadcast_program=20 -art=8 -person=4
@elly_ameling@	-person=55
@essence_music_festival@	-event=35 -art=1
@calder_freeway@	-location=39
@vedanta@	-religion-religion=442 -organization=1
@leixões_s.c.@	-organization=57
@sean_williams@	-person=103
@banning@	-location=29 -art=10 -person=3 -event=1
@owen_roe_o'neill@	-person=80
@shaka_zulu@	-broadcast_program=19 -art=5 -person=2
@graydon_oliver@	-person=25
@religion@	-religion-religion=39 -art=7 -location=2 -organization=2
@stevenson@	-person=39 -location=34 -organization=4
@bristol_harbour@	-location=54
@silvio_narizzano@	-person=22
@movado@	-organization=24 -person=1
@british_leyland@	-organization=305 -event=2
@cambridge_arts_theatre@	-location=33
@apolinario_mabini@	-person=86 -product=1
@lord_william_russell@	-person=20
@anthony_hope@	-person=95
@crusade@	-event=92 -broadcast_program=77 -art=15
@accademia_nazionale_di_santa_cecilia@	-organization=129 -person=1
@somers_town@	-location=53 -art=15
@nhl_10@	-product=24
@legs@	-art=32
@council_of_wales_and_the_marches@	-organization=57
@foxy_brown@	-person=254 -art=30
@mount_rushmore@	-location=242 -person=1
@knotty_ash@	-location=37
@acheron@	-location=90 -person=16 -product=2
@lake_argyle@	-location=26
@thomas_morris@	-person=28
@jerry_fielding@	-person=42
@five_days@	-broadcast_program=30 -art=3 -location=1
@judith_blegen@	-person=26
@friedrich_august_ii@	-person=32
@christopher_dean@	-person=94
@luigi_de_canio@	-person=21
@nyköping@	-location=158 -organization=1
@roger_staubach@	-person=241
@consequence@	-person=85 -art=1
@josef_brown@	-person=28
@warner_bros._interactive_entertainment@	-person=96 -organization=1
@cristi_puiu@	-person=37
@whiteadder_water@	-location=42
@tripuri@	-people-ethnicity=37 -location=4
@phoenix,_az@	-location=20 -organization=1
@steglitz-zehlendorf@	-location=54
@cogie_domingo@	-person=26
@clang@	-product=40
@take_shelter@	-art=56
@stronger_with_each_tear@	-art=29
@lib@	-organization=25 -location=2
@lenoir@	-location=82 -person=15
@shoma_anand@	-person=25
@john_macgillivray@	-person=21
@will_poulter@	-person=44
@ian_scott@	-person=53
@elmont,_new_york@	-location=142
@yavne@	-location=96 -organization=2
@citizen_fish@	-person=29
@trimurti@	-god=95 -art=3
@sly@	-art=13 -person=11
@tabitha@	-broadcast_program=18 -person=13
@quzhou@	-location=59 -language=1
@eurovision_song_contest_1959@	-event=24
@royal_city@	-person=20 -location=1
@wong_kan_seng@	-person=40
@cape_horn@	-location=884
@the_ikettes@	-person=26
@g._n._balasubramaniam@	-person=41
@louisiana_derby@	-event=50
@jack_young@	-person=39
@wale@	-person=374 -location=1
@zurich@	-organization=56 -location=31 -event=5 -finance-stock_exchange=2 -art=2 -person=1
@snipe@	-living_thing=45 -product=31 -title=3 -event=1 -location=1 -art=1
@eragon@	-art=85 -product=2
@cris_kirkwood@	-person=26
@yuyu_hakusho@	-art=119
@mexico_city@	-location=8057 -event=22 -transit=6 -organization=3
@john_kuhn@	-person=47
@ministry_of_education_of_the_people's_republic_of_china@	-organization=46
@army_group@	-organization=21
@us_championships@	-event=22
@park_lane@	-location=46 -product=9
@pedro_nolasco@	-person=24
@paulo_ferreira@	-person=35
@chernivtsi@	-location=272 -organization=2
@2010_mutua_madrileña_madrid_open@	-event=23
@keller@	-location=29 -person=4
@malvern_hill@	-event=75 -location=19
@anand_amritraj@	-person=25
@george_fazio@	-person=22
@antonin_mercié@	-person=22
@nelsonville@	-location=65
@pippa_haywood@	-person=20
@dan_hicks@	-person=87
@scum@	-art=72 -person=8 -broadcast_program=4
@shadia_simmons@	-person=21
@saco,_maine@	-location=80
@billboard@	-art=15171 -award=8 -person=3
@sophie_stanton@	-person=20
@tupelo_honey@	-art=22 -person=3
@williams_international@	-organization=30
@vår_frelsers_gravlund@	-location=64
@fc_anyang@	-organization=35
@beiersdorf@	-organization=36 -location=1
@mgm_records@	-organization=322
@oakland_international_airport@	-location=118
@th'_dudes@	-person=36
@port_lockroy@	-location=33
@earl_of_plymouth@	-title=23 -person=12
@grace@	-art=98 -person=56 -location=7 -product=3 -event=2 -god=2
@university_of_connecticut_health_center@	-organization=26
@metaxmeste_phrygialis@	-living_thing=21
@calgary_region@	-location=23
@the_east@	-location=19 -art=12 -event=1
@hank_marvin@	-person=237
@dispatch@	-person=78 -title=5 -art=4 -award=2
@tintern_abbey@	-location=77 -person=4
@daniel_goddard@	-person=38
@body_count@	-person=95 -art=11
@simeon_rice@	-person=54
@monkey@	-living_thing=104 -broadcast_program=34 -art=6 -person=4
@green_flag@	-organization=21 -award=11
@katiejane_garside@	-person=20
@mike_cubbage@	-person=23
@gilbert_and_sullivan@	-person=1155
@hotel_for_dogs@	-art=39
@bistrița@	-location=45
@bryan_adams@	-person=1123 -organization=1
@krystal@	-person=34 -location=18
@estelle@	-person=215 -location=9 -event=1
@godoy_cruz_de_mendoza@	-organization=23
@pico-robertson@	-location=23
@rick_allen@	-person=57
@technicolor_sa@	-organization=29
@northern_india@	-location=72 -language=1
@nantes_atlantique_airport@	-location=42
@ezio@	-art=23 -person=22
@any_time,_any_place@	-art=23
@titans@	-god=149 -organization=37 -broadcast_program=31 -event=9 -art=1
@woodbridge_township,_new_jersey@	-location=44
@orinoco@	-location=309
@argentines@	-location=30 -people-ethnicity=1
@pride_and_glory@	-art=34 -person=12
@ellenville@	-location=29 -organization=2
@marco_pinotti@	-person=62
@andover@	-location=612 -organization=83 -product=5
@swedish_ice_hockey_association@	-organization=20 -location=1
@great_falls@	-location=274 -organization=1
@yao@	-people-ethnicity=113 -location=31 -person=15 -language=5
@wami@	-award=50 -organization=2
@corcovado@	-art=33 -location=22
@gordon_johncock@	-person=103
@cassia@	-location=16 -food=3 -living_thing=3
@takayama@	-location=88 -person=1
@patriots@	-organization=61 -event=36
@sergei_bodrov@	-person=45
@seat_león_wtcc@	-product=21
@prineville,_oregon@	-location=34
@the_new_statesman@	-broadcast_program=160 -art=6
@proto-austronesian@	-language=20
@will_carling@	-person=53
@richard_green@	-person=48
@vanda@	-living_thing=80 -art=8 -person=1 -location=1
@canal_du_nord@	-event=73 -location=34
@bay_city_blues@	-broadcast_program=24
@henry_slesar@	-person=21
@cable_car@	-location=21 -transit=1
@the_uk@	-location=32
@bharadwaja@	-person=39
@moltke@	-person=23 -product=2 -location=1
@glenn_hughes@	-person=331
@altay@	-organization=82 -location=24 -product=4
@silver_star@	-metropolitan_transit-transit_line=63 -art=12 -product=1 -organization=1
@parnassius@	-living_thing=66
@academy_award@	-event=82 -organization=2 -award=1
@arquitectonica@	-organization=58
@skåne@	-location=42 -organization=2
@obrovac@	-location=27
@showtime@	-broadcast_network=1861 -art=41 -broadcast_program=8
@hanumangarh@	-location=66
@wealdstone@	-organization=153 -location=33
@dettingen@	-event=42 -location=7
@myrtle_avenue@	-location=22 -metropolitan_transit-transit_line=1
@greenwood_press@	-organization=39
@topi@	-living_thing=41 -location=7
@kvam@	-location=90 -event=1
@fes@	-location=365 -event=6 -organization=3
@international_bible_society@	-organization=32
@homeland_security@	-organization=51 -title=3
@hms_neptune@	-product=29 -location=1
@mika_boorem@	-person=40
@rexhep_meidani@	-person=23
@skåne_county@	-location=565 -event=1
@hermann_goetz@	-person=24
@davy_crockett@	-person=247 -location=8 -art=3
@north_american_station@	-organization=59
@keystone_studios@	-organization=77
@togo@	-location=3046 -organization=203 -product=1 -person=1
@sweethearts_of_the_rodeo@	-person=37 -art=5
@mayor_of_honolulu@	-title=44
@luke_'ming'_flanagan@	-person=20
@release_me@	-art=44
@moors_murders@	-event=34
@john_mayer@	-person=708
@portikus@	-location=22
@lady_margaret_hall,_oxford@	-organization=78
@b._r._chopra@	-person=20
@pdas@	-product=74 -art=1 -organization=1
@frosinone_calcio@	-organization=25
@cabeiri@	-god=33
@kam@	-person=59 -language=1 -people-ethnicity=1
@metro_radio_arena@	-location=60
@hope_valley_line@	-location=58
@saint_pancras@	-person=29 -location=3
@santarém@	-location=79 -organization=1 -event=1
@katharevousa@	-language=333
@the_egyptian@	-art=47 -people-ethnicity=1
@esa@	-organization=193 -event=1
@fordham_road@	-location=37
@emperors@	-title=42 -living_thing=6 -location=2
@filipinos@	-location=31 -people-ethnicity=31 -language=1
@lindsay@	-location=133 -person=13 -title=1
@walsrode@	-location=56
@semi_precious_weapons@	-person=40 -art=1
@potidaea@	-location=46 -event=3
@kings_and_queens@	-art=27 -title=1
@fåberg@	-location=25
@leuchtenberg@	-location=34 -person=1
@philippolis@	-location=24
@fur@	-people-ethnicity=21 -art=20 -location=8
@northeast_corridor@	-location=588 -metropolitan_transit-transit_line=9 -organization=1
@stroudsburg,_pennsylvania@	-location=59
@brodsky_quartet@	-person=41
@western_front@	-event=2364 -location=3 -art=1 -person=1
@giordano_bruno@	-person=226
@apatity@	-location=30
@2001_nfl_season@	-event=38
@the_x_factor@	-broadcast_program=221 -art=18 -event=1
@little_germany@	-location=20
@han_river@	-location=317
@corvo_island@	-location=20
@delhi_half_marathon@	-event=50
@dulari@	-person=19 -art=3
@coldingham@	-location=63 -person=1
@kamov@	-organization=43 -person=1
@winnemucca@	-location=73 -organization=1
@barking@	-location=297 -organization=55 -art=5 -broadcast_program=5 -living_thing=1
@cex@	-person=38 -organization=6
@hegra@	-location=34 -event=2
@clarence_burton@	-person=35
@ryder_windham@	-person=20
@martín_dihigo@	-person=35
@izmir@	-location=957 -organization=4
@southside_festival@	-event=20
@danny_schechter@	-person=21
@drax@	-location=21 -organization=1
@petit_verdot@	-food=134
@robert_hunter@	-person=369 -product=1
@cedarhurst@	-location=39
@new_attitude@	-art=23 -broadcast_program=4
@ridge@	-location=92 -person=2
@brazilian_cup@	-event=44
@wakefield@	-location=1415 -organization=90 -person=26 -event=8 -art=4 -title=3
@catacombs@	-art=19 -location=16 -person=1
@knsd@	-broadcast-tv_channel=48
@lampeter@	-location=171 -organization=9
@aleutian_trench@	-location=31
@damara@	-people-ethnicity=16 -language=4 -location=3
@federal_parliament@	-organization=140 -event=1 -location=1
@fide@	-organization=862
@foca@	-organization=36 -location=1
@rapid_city_thrillers@	-organization=29
@firman@	-art=27 -person=1
@prohibitionist@	-organization=53 -event=8
@ojai@	-location=53 -event=1
@ring_ouzel@	-living_thing=87
@route_21@	-location=59 -metropolitan_transit-transit_line=2
@leeds_castle@	-location=90
@ministry_of_culture@	-organization=125 -title=64
@air_america@	-organization=139 -art=35 -broadcast_program=12
@bedford,_virginia@	-location=53
@hermione_lee@	-person=30
@smosh@	-person=64
@bainbridge_island@	-location=36 -organization=1
@will_mellor@	-person=51
@wkyc@	-location=60
@red_book_of_westmarch@	-art=29
@right_now@	-art=69
@international_rostrum_of_composers@	-event=43
@brig@	-product=63 -location=50
@rivers_of_america_series@	-art=31
@benjamin@	-person=217 -location=14 -living_thing=3 -art=1
@yvonne_vermaak@	-person=20
@iim@	-organization=22 -location=1
@kitsuju_ayabe@	-person=25
@ferdinand_lassalle@	-person=75
@tarsus@	-location=247 -body_part=161 -living_thing=1
@genesis_ii@	-product=14 -art=12
@the_pacific@	-broadcast_program=92 -location=11 -event=1
@rené_leibowitz@	-person=48
@yuba@	-location=41 -food=2
@jeff_tremaine@	-person=31
@etruscan@	-language=162 -location=20 -organization=1 -person=1
@sts-68@	-event=33
@bucky_covington@	-person=51 -art=2
@microsporidia@	-living_thing=31
@art_shell@	-person=51
@cicinho@	-person=22
@suburbia@	-art=37 -organization=6
@taipei_arena@	-location=49
@dictionary@	-art=15 -product=4 -person=1
@samurai@	-title=218 -art=11 -product=3
@miranda_sex_garden@	-person=22
@espionage@	-person=21 -event=1
@house_calls@	-broadcast_program=32 -art=8
@shelly_yachimovich@	-person=22
@dušan_pirjevec@	-person=20
@new_castle@	-location=326 -event=1
@pontevedra@	-location=230 -organization=13
@kitesurfing@	-title=26
@general_instrument@	-organization=77
@hot_springs@	-location=234 -art=5
@waterfoot@	-location=23
@ivanov@	-art=73 -person=26
@patrick_o'hearn@	-person=64
@jerry_martini@	-person=41
@aquí_no_hay_quien_viva@	-broadcast_program=36
@mayotte@	-location=515 -organization=1
@greg_fleet@	-person=26
@carl_hayden@	-person=59 -organization=2
@pool@	-location=44 -art=7 -person=2 -event=1 -internet-website=1
@russell_mills@	-person=33
@bronson_pinchot@	-person=110
@acropolis_tournament@	-organization=23
@earl_howe@	-title=14 -person=9
@guizhou_zhicheng@	-organization=25
@wuxi@	-location=310 -language=2
@kate_wolf@	-person=31
@zar@	-finance-currency=18 -location=11 -person=1
@knut_wicksell@	-person=40
@simon_hussey@	-person=22
@the_wedding_date@	-art=38
@hudson_bay@	-location=932 -organization=2
@igbo@	-people-ethnicity=411 -language=133 -location=1
@royal_flying_doctor_service@	-organization=33 -broadcast_program=3
@auersperg@	-location=31 -person=2
@oporto@	-location=26 -organization=14 -event=3 -food=2
@easter_island@	-location=683 -art=1
@dezful_county@	-location=464
@du_you@	-person=23
@greek_orthodox_church@	-religion-religion=366 -organization=29 -location=5
@king_of_bahrain@	-title=47 -person=3
@swansea_metropolitan_university@	-organization=43
@mark_isham@	-person=184 -art=2
@folketing@	-organization=243
@lift@	-art=28 -event=8 -person=3 -broadcast_program=1
@galehzan_rural_district@	-location=22
@organs@	-body_part=83 -product=6 -title=1
@county_kildare@	-location=934 -organization=2
@juan_fernández@	-location=18 -person=6
@mark_vii_limited@	-organization=30
@gillian_taylforth@	-person=98
@comanche_moon@	-art=14 -broadcast_program=10
@maria_cantwell@	-person=111
@matt_brown@	-person=62
@béla_balázs@	-person=42
@ljubljana@	-location=2546 -organization=15
@ancaster,_ontario@	-location=45
@mount_fairweather@	-location=44
@diane@	-art=24 -person=10 -product=10 -god=1
@bob_weston@	-person=25
@haim_bar-lev@	-person=29
@hurricane_ike@	-event=314
@beltline@	-location=81 -location=21
@ahl@	-organization=1939 -person=8
@the_express_tribune@	-art=61
@poundstretcher@	-organization=23
@what's_new?@	-art=76
@1_vs._100@	-broadcast_program=42 -product=4
@spin_the_black_circle@	-art=21
@denver_art_museum@	-location=188
@estill_county@	-location=31
@pee_wee_russell@	-person=108
@san_luigi_dei_francesi@	-location=52
@federico_borromeo@	-person=59
@division_2@	-organization=311 -event=2 -location=2
@gravity@	-art=289 -broadcast_program=12 -organization=6 -person=3
@octave@	-time=37 -computer-programming_language=23 -art=19
@david_ackles@	-person=30 -art=5
@fernando_tatís@	-person=37
@caracal@	-living_thing=112 -location=28 -organization=2 -product=1
@mario_capecchi@	-person=38
@guard@	-title=78 -organization=7 -product=4
@walter_sickert@	-person=186
@river_spree@	-location=26
@michael@	-person=431 -art=70 -event=3 -location=1 -broadcast_program=1
@stevenage@	-location=336 -organization=324
@la_paloma@	-art=32 -location=3
@medical@	-organization=7 -title=6 -location=5 -education-educational_degree=4 -product=1 -chemistry=1 -disease=1
@wolf_hall@	-art=55 -broadcast_program=7 -location=2
@civitavecchia@	-location=252 -organization=3
@claudio_villa@	-person=38
@courland@	-location=463 -event=1
@devin_thomas@	-person=22
@lenore@	-art=18 -broadcast_program=4 -location=3 -person=1
@mers_el_kébir@	-location=41 -event=1
@first_league@	-organization=197 -event=13
@warkworth@	-location=105 -person=1
@pittsburg_county@	-location=52
@vigan@	-location=110
@jefferson@	-location=882 -person=185 -organization=10 -product=3 -living_thing=1
@sara_lee@	-organization=40 -person=19
@wilson_trail@	-location=26
@fremont@	-location=493 -person=7 -organization=1
@cid@	-organization=185 -broadcast_program=12 -person=7 -art=1
@raf_fulbeck@	-location=24
@st._mary's@	-location=107 -organization=21 -product=5 -person=3
@the_movement@	-art=21 -organization=14 -person=6
@scribble_jam@	-event=26
@enigma_variations@	-art=86
@lincoln_kirstein@	-person=58
@winsford@	-location=139 -organization=1
@michel_vuillermoz@	-person=27
@male@	-organization=8 -location=8 -art=3 -medicine-medical_treatment=2 -person=1 -body_part=1 -living_thing=1
@google_books@	-internet-website=727 -location=1
@exim@	-product=19 -organization=1
@dizzy_mizz_lizzy@	-person=19 -art=7
@hans_stuck@	-person=48
@mink_deville@	-person=54 -art=2
@ron@	-person=72 -finance-currency=11 -location=11 -title=1 -broadcast_program=1
@lesotho@	-location=1507 -organization=38 -title=1
@orinda@	-location=44
@munich@	-art=151 -organization=67 -location=62 -event=44 -person=5 -transit=3 -location=1 -broadcast_program=1
@kenneth_keating@	-person=30
@john_abbott@	-person=70
@minister_for_the_cabinet_office@	-title=28
@1975_season@	-event=57
@kalev@	-organization=28 -product=3 -person=1
@torokina@	-location=41 -event=1
@kano_pillars@	-organization=23
@bubbles@	-art=12 -person=9 -product=2
@pg@	-organization=14 -location=3 -education-educational_degree=2 -language=1
@venetian@	-location=1133 -language=185
@southern_methodist@	-organization=39 -religion-religion=4
@lusk@	-location=27 -person=6 -art=1
@bird_island@	-location=63
@jamiltepec@	-location=24
@nando's@	-location=67
@over_the_top@	-art=59 -broadcast_program=7
@love_and_human_remains@	-art=24
@the_surreal_life@	-broadcast_program=105
@warrenpoint@	-location=78 -event=1
@sildenafil@	-medicine-drug=23
@effie@	-location=15 -person=7 -art=6 -award=1
@southend@	-location=170 -organization=48 -person=6 -location=1
@samson_and_delilah@	-art=172 -broadcast_program=9 -person=2
@serenissima@	-location=18 -organization=6
@tejo@	-location=14 -organization=13
@power_rangers_dino_thunder@	-broadcast_program=54 -product=1
@fort_lewis@	-location=316
@abraham_kupchik@	-person=28
@naval_academy@	-organization=248 -location=2
@south_of_the_border@	-art=45 -location=24
@kasabian@	-person=374 -art=6
@vicenza@	-location=769 -organization=298
@helmut_schmidt@	-person=192
@harold_monro@	-person=47
@mcgregor,_iowa@	-location=22
@croatian_national_theatre@	-location=33
@nancy_wilson@	-person=289 -art=3
@computer@	-title=27 -product=14 -organization=9 -art=6
@short_circuit_2@	-art=20
@life_on_earth@	-broadcast_program=36 -art=3
@desson_thomson@	-person=34
@knut_kroon@	-person=42
@quarashi@	-person=28 -art=1
@mosjøen@	-location=87 -organization=1
@walter_miller@	-person=94
@attacked@	-event=125 -location=1
@kirkland@	-location=130 -person=16 -product=4 -organization=1
@medicine_man@	-art=15 -title=5
@strangers_on_a_train@	-art=120
@ellipse@	-art=11 -organization=10 -location=1
@corrado@	-person=19 -product=12
@sei_whale@	-living_thing=38
@homebase@	-organization=98 -art=11
@banshee@	-broadcast_program=32 -product=12 -person=1
@test@	-person=111 -location=14 -event=2 -title=1 -product=1
@trent_bridge@	-location=488
@the_hawthorns@	-location=174 -organization=1
@terry_taylor@	-person=104
@russia@	-location=55135 -organization=487 -event=21 -people-ethnicity=14 -title=5 -language=2 -art=2 -finance-currency=1
@all_or_nothing@	-art=129 -person=4 -product=1
@squad_leader@	-product=42 -organization=2
@carentan@	-location=88 -event=3
@design@	-title=15 -person=14 -product=6 -organization=4 -education-educational_degree=2
@el_caney@	-location=23 -event=7
@the_howard_stern_show@	-broadcast_program=464 -person=3
@devon,_pennsylvania@	-location=34
@nick_carter@	-person=144 -art=18
@omaha_ak-sar-ben_knights@	-organization=37
@joey_slotnick@	-person=31
@george_mcphee@	-person=30
@atlantic_theater_company@	-organization=84
@the_house_of_love@	-person=53 -art=10
@fayetteville,_new_york@	-location=23
@veuve_clicquot@	-organization=42 -person=1
@clatsop@	-people-ethnicity=16 -location=15
@paul_thorn@	-person=27
@lvov@	-location=18 -organization=1 -person=1
@terry_mcmillan@	-person=162
@spider-man_and_his_amazing_friends@	-broadcast_program=207 -art=1
@press_gang@	-broadcast_program=64 -organization=1
@kuhdasht-e_jonubi_rural_district@	-location=51
@civil_service@	-organization=25 -art=1 -title=1
@hope_and_glory@	-art=60 -broadcast_program=16
@volta@	-art=44 -location=39 -person=16 -broadcast_program=6 -product=2
@lautaro@	-person=25 -location=19 -product=2 -organization=2
@destroyed@	-event=34 -art=7 -location=3 -person=1 -living_thing=1
@maquoketa_river@	-location=21
@manto_tshabalala-msimang@	-person=31
@world_hard_court_championships@	-event=36
@german_tatarinov@	-person=113
@fed_cup@	-event=545 -organization=8
@nino_burjanadze@	-person=49
@international_institute_of_human_rights@	-organization=22
@the_sandman@	-person=37 -art=12
@actium@	-location=38 -event=14
@numismatist@	-title=29 -art=1
@lurs@	-people-ethnicity=44 -location=4
@gippsland@	-location=415 -metropolitan_transit-transit_line=3 -organization=1 -event=1
@unicorn@	-product=15 -person=9 -art=4 -location=1
@ayrarat@	-location=25
@russian_campaign@	-event=34 -person=1
@queen's_gate@	-location=32 -art=5
@climb_ev'ry_mountain@	-art=31
@singer-songwriter@	-title=107 -product=1
@bear_island@	-location=128 -art=7
@miskolc@	-location=442 -organization=1 -event=1
@jean_bricmont@	-person=21
@skip_beat!@	-art=30 -broadcast_program=6
@bury@	-organization=1570 -location=633 -person=2
@sankhuwasabha_district@	-location=47
@dragons@	-organization=32 -person=5 -product=1
@heracles@	-organization=21 -art=5 -god=1
@devon_county_cricket_club@	-organization=21
@wairangi_koopu@	-person=29
@kings_heath@	-location=63 -organization=3
@olaf_gulbransson@	-person=27
@sunny@	-art=157 -person=77 -product=17
@yale@	-organization=1200 -location=157 -person=4 -art=1 -product=1
@the_blizzards@	-person=60
@thin_lizzy@	-person=709 -art=4
@andrea_mclean@	-person=22
@eco@	-art=123 -organization=22 -person=8 -finance-currency=8 -product=5 -internet-website=2
@hawkins@	-person=28 -broadcast_program=15 -location=11 -product=1
@soga_no_umako@	-person=31
@parks_and_recreation@	-broadcast_program=494 -location=1
@harare@	-location=1171 -event=1
@colony_of_new_south_wales@	-location=44
@cascades_rapids@	-location=23
@joué-lès-tours@	-location=22 -organization=1
@aion@	-person=14 -art=13
@sultan_of_johor@	-title=127 -person=2 -location=2
@cima@	-organization=26 -product=7 -person=2 -location=2
@zenit_st._petersburg@	-organization=99
@sivaji@	-person=38 -art=2
@al-menbar_islamic_society@	-organization=25
@parental_guidance@	-art=24 -organization=1 -broadcast_program=1
@dictator@	-title=225 -person=5 -product=5
@city_of_york@	-location=72 -product=6
@glenn_roeder@	-person=110
@a4@	-location=151 -product=16 -organization=1
@joseph_addison@	-person=243
@u-20_world_cup@	-event=38
@glyfada@	-location=52 -organization=9
@gregorio_del_pilar@	-person=50 -product=1
@wingham,_ontario@	-location=22
@kurt_maflin@	-person=35
@take_me_out@	-art=40 -broadcast_program=37
@elisha_cuthbert@	-person=106
@matteson@	-location=30 -person=2
@national_track_and_field_hall_of_fame@	-location=81
@vihren@	-location=19 -organization=5
@zumbro_river@	-location=28
@a4232@	-location=28
@mike_rozier@	-person=63
@william_g._stewart@	-person=22 -organization=1
@mari_boine@	-person=46
@onitsha@	-location=175 -art=2
@marble_house@	-location=23 -art=7
@loja@	-location=52 -organization=1
@colonial_era@	-location=21 -event=15
@okkervil_river@	-person=70 -location=2
@2008_summer_olympics_opening_ceremony@	-event=20
@voronezh_state_university@	-organization=26
@lancashire@	-location=8398 -organization=129 -language=3
@mexico_national_team@	-organization=57
@mingora@	-location=64
@st._bernard@	-living_thing=111 -person=68 -location=15
@east_west@	-organization=25 -person=5 -metropolitan_transit-transit_line=2 -art=1
@state_of_illinois@	-location=33 -organization=2
@billups@	-person=71 -location=1
@wally_wilson@	-person=51
@sidney_olcott@	-person=61
@acleris_sparsana@	-living_thing=32
@mopti@	-location=78 -person=4
@westonbirt_school@	-organization=20
@gbh@	-person=30 -broadcast_program=5
@ortiz@	-person=10 -location=10
@rfa@	-organization=38 -product=1
@shizuoka@	-art=181 -location=5
@pobeda@	-organization=32 -product=7 -location=2
@van_heflin@	-person=182
@blaque@	-person=63 -art=3
@the_urge@	-person=33 -art=1
@tampere_university_of_technology@	-organization=43
@nikki@	-broadcast_program=28 -person=18 -location=16 -art=1
@bay_city_rollers@	-person=203 -art=3
@deister@	-location=34 -person=2
@richard_thaler@	-person=35
@novousmansky_district@	-location=23
@morelos@	-location=407 -person=2
@imma_be@	-art=25
@greystoke@	-location=26 -title=1
@zorgho_department@	-location=32
@ali_velshi@	-person=25
@philip_v_of_france@	-person=41
@russ_tamblyn@	-person=107
@steve_staley@	-person=28
@1908_election@	-event=30
@kevin_kurányi@	-person=37
@ragamuffin_war@	-event=80
@warangal@	-location=326 -organization=4
@unsane@	-person=49 -art=2
@da_kink_in_my_hair@	-art=26
@hel@	-god=66 -location=2 -person=2
@level_up@	-broadcast_program=23 -art=5
@java_programming_language@	-computer-programming_language=182
@stanley_hauerwas@	-person=49
@payne@	-location=30 -person=7 -broadcast_program=4
@terry_knight_and_the_pack@	-person=23 -art=1
@paris_métro_line_1@	-metropolitan_transit-transit_line=28
@miami_(oh)@	-organization=52
@central_visayas@	-location=72
@anura@	-living_thing=32 -person=3
@al_capp@	-person=129
@harald_eia@	-person=30
@hammersmith_north@	-location=22
@2001_world_indoor_championships@	-event=28
@wallonia@	-location=755 -people-ethnicity=1
@37@	-location=16 -person=12 -art=10 -metropolitan_transit-transit_line=8 -event=7 -product=4 -organization=2 -body_part=1
@a._m._rajah@	-person=80
@cremonese@	-organization=220 -location=16
@the_coca-cola_company@	-person=414 -food=1
@orleans,_massachusetts@	-location=47
@mario_dumont@	-person=75
@joe_oriolo@	-person=20
@minton@	-organization=22 -location=9 -person=6
@amos_milburn@	-person=61
@damascus@	-location=66 -event=6
@mille_plateaux@	-organization=73 -art=1
@ben_wright@	-person=42
@frederick@	-location=330 -person=316 -organization=7 -art=4 -product=3
@success@	-person=23 -location=21 -art=11 -organization=9 -product=6 -event=2
@secretary_of_defense@	-title=494 -organization=5
@united_states_australian_football_league@	-organization=37
@edmonton_public_school_system@	-location=97
@bae_systems_australia@	-organization=34
@repton@	-location=110 -organization=42 -product=5
@cranach@	-person=23
@lublin@	-location=4114 -organization=4
@america_one@	-broadcast_network=219
@sandringham@	-location=224 -organization=144 -metropolitan_transit-transit_line=17 -product=3
@joan_manuel_serrat@	-person=93
@ahmed_maher@	-person=23
@pals_battalion@	-organization=43
@bell,_book_and_candle@	-art=40 -person=1
@asterix@	-art=226 -product=7 -person=1
@fred_thompson@	-person=33 -event=1
@ukrainians@	-people-ethnicity=763 -location=28 -organization=1 -event=1
@púchov@	-location=18 -organization=4
@fridley@	-location=33
@jack_kelly@	-person=103
@herning@	-location=37 -organization=1
@grime@	-person=218 -art=2
@endless_night@	-art=23 -person=1
@lindberg@	-person=19 -location=5
@ahom@	-people-ethnicity=29 -language=6
@osa@	-organization=39 -location=10 -title=1 -disease=1
@pursuit_to_messina@	-event=34
@grant_parish@	-location=82
@bishop_of_dunkeld@	-title=103 -location=1 -person=1
@power_rangers_lost_galaxy@	-broadcast_program=82
@melbourne@	-location=15872 -organization=1196 -event=54 -person=14 -product=10 -title=1 -art=1 -metropolitan_transit-transit_line=1 -broadcast_network=1
@bozo@	-people-ethnicity=21 -art=3 -broadcast_program=1
@el_agheila@	-location=45 -event=2
@partido@	-location=134
@mafra@	-location=56 -organization=5
@yardley@	-location=82 -organization=14 -person=2
@at_home@	-location=41 -art=2 -broadcast_program=1
@derbyshire@	-location=3616 -organization=1573 -title=3 -product=2
@marijuana@	-medicine-drug=231 -living_thing=4 -art=3 -person=1 -medicine-medical_treatment=1
@nicholas_i_of_montenegro@	-person=70
@mother_goose_stakes@	-event=50
@museum_of_applied_arts@	-location=24
@natsume's_book_of_friends@	-art=28
@hong_kong_exchanges_and_clearing@	-organization=20 -finance-stock_exchange=1
@nicholas_farrell@	-person=55
@creve_coeur,_missouri@	-location=46
@battle_of_brentford@	-event=20
@sant_andreu@	-location=38 -organization=16
@green_wing@	-broadcast_program=146
@langston@	-location=19 -organization=2 -person=1
@order_of_the_netherlands_lion@	-title=276
@eastern_orthodox@	-religion-religion=426 -organization=11 -location=1
@tri-state_area@	-location=11 -organization=9
@the_strangers@	-art=40 -person=6
@national_people's_army@	-organization=142
@allen_boyd@	-person=22
@rati@	-god=19 -person=1
@naemul@	-person=47
@lilac@	-visual_art-color=19 -living_thing=12
@mobile_suit_zeta_gundam@	-broadcast_program=172
@bohinj_railway@	-location=20
@women's_national_basketball_association@	-organization=524 -event=5
@tommy_caldwell@	-person=37
@stonehenge@	-location=698 -art=1 -organization=1
@fisher@	-person=67 -location=66 -living_thing=60 -organization=31 -title=8 -product=2
@shankar@	-person=32 -god=8 -location=5
@reclamation@	-location=40 -organization=3 -art=2
@acarnania@	-location=144
@torre_del_lago@	-location=25 -event=1
@mega_man_star_force@	-product=30 -broadcast_program=24
@bordeaux@	-location=3057 -organization=3 -event=2 -title=1
@the_clarks@	-person=33 -art=2
@united_states_army_air_forces_in_australia@	-event=74
@happy_together@	-art=95 -broadcast_program=32
@surma@	-location=15 -people-ethnicity=5 -product=1
@at_last_the_1948_show@	-broadcast_program=49
@route_15@	-location=94 -metropolitan_transit-transit_line=12
@pete_levin@	-person=21
@miss_singapore_universe@	-organization=32 -event=1
@finding_nemo@	-art=342 -product=4
@willunga@	-location=57
@a.a.@	-organization=20 -education-educational_degree=6
@wolfram_alpha@	-internet-website=37
@naval_staff_college@	-organization=48 -location=1
@charles,_duke_of_lower_lorraine@	-person=27
@george_sandys@	-person=34
@stephen_lipson@	-person=50
@the_seagull@	-art=345 -location=1
@gensler@	-organization=58
@danny_mcguire@	-person=29
@archibald_campbell,_2nd_earl_of_argyll@	-person=24
@vynohradiv@	-location=22
@nathan_chapman@	-person=61
@sabrina_lloyd@	-person=27
@still_life@	-art=80 -product=13 -person=10
@tribe@	-art=20 -person=19 -broadcast_program=17 -people-ethnicity=15 -organization=4 -location=1
@white_fang@	-art=47 -person=1 -broadcast_program=1
@tatsunami_stable@	-organization=20
@the_kinks@	-person=1048
@river_city_rascals@	-organization=21
@hansa@	-organization=36 -product=1 -living_thing=1 -god=1
@lcd_soundsystem@	-person=305 -art=11
@claudius@	-person=887 -art=1 -location=1
@kidnapping@	-title=22 -event=4
@mallee@	-location=51 -living_thing=1
@sawley@	-location=20 -title=1
@20th_century_limited@	-product=59
@calgary_flames@	-organization=1820 -event=13
@governor_general@	-title=742 -organization=12 -location=3 -person=3
@jerry_angelo@	-person=27
@battle_of_lundy's_lane@	-event=75
@redfield@	-location=29 -person=2
@lyceum_of_the_philippines_university@	-organization=62
@ligurian@	-language=21 -location=5
@escape_from_new_york@	-art=104 -product=1
@fort_carson@	-location=141
@jamie_oliver@	-person=246
@william_hamilton@	-person=88
@ozarks@	-location=184 -organization=1
@daytime_emmy@	-award=56
@eulithis_prunata@	-living_thing=39
@nasser_hussain@	-person=82
@keshia_chanté@	-person=53 -art=5
@duke_of_athens@	-location=20 -person=2
@criciúma@	-organization=111 -location=46
@bald_eagle@	-living_thing=54 -location=9
@dean_cromwell@	-person=21
@mahdi@	-person=23
@chino_hills@	-location=71 -organization=1
@giulio_cesare@	-art=142 -product=9 -person=3
@big_day@	-broadcast_program=25 -art=1
@vega_baja@	-location=30
@church_of_christ@	-religion-religion=67 -location=8 -person=3
@bishop_auckland@	-organization=139 -location=13
@marcus_aurelius@	-person=737 -location=3 -art=2
@kotc@	-organization=198
@brunel@	-person=75 -organization=4
@doc_mcstuffins@	-broadcast_program=64
@john_colborne@	-person=20
@maltese@	-location=497 -language=243 -people-ethnicity=198 -living_thing=48 -organization=4
@yasmin_alibhai-brown@	-person=28
@boloria_aquilonaris@	-living_thing=21
@indonesia's_independence@	-event=23
@premier_league@	-organization=7538 -event=204
@bromfield@	-location=40 -organization=1
@mate_bulić@	-person=20
@blue_skies@	-art=90 -broadcast_program=5
@naked_angels@	-organization=18 -art=9
@men_of_honor@	-art=39
@kompas@	-art=75
@lugano@	-location=795 -organization=45
@hermocrates@	-person=33 -art=2
@norman_smiley@	-person=55
@série_c@	-organization=193 -event=4
@american_recordings@	-organization=36 -art=21
@caracas@	-location=2412 -organization=51 -event=1
@thomas_sheraton@	-person=31
@shiki@	-art=30 -person=10 -location=5 -language=1
@smart@	-organization=70 -art=9 -person=6 -transit=6 -product=2
@john_storey@	-person=25
@perm@	-location=513 -people-ethnicity=1
@london_fletcher@	-person=47
@princess_beatrice@	-person=64 -product=1
@honeysuckle_weeks@	-person=30 -art=5
@burwell@	-location=48 -person=3
@midland@	-location=589 -organization=28 -location=2
@gypsonoma_minutana@	-living_thing=29
@bata@	-location=92 -organization=22 -person=5 -language=3 -product=2 -god=1
@constituent_assembly@	-organization=130 -event=4
@the_american_breed@	-person=24 -art=1
@spitting_image@	-broadcast_program=309 -product=1
@2001–02@	-event=756 -organization=11
@toumba_stadium@	-location=37
@giddings@	-location=31 -person=3
@voice_actress@	-title=353
@sestri_levante@	-location=39 -organization=3
@the_enemy@	-person=73 -art=15
@i_will_survive@	-art=166 -broadcast_program=4
@doctor_of_laws@	-education-educational_degree=48 -organization=1
@selly_oak_hospital@	-location=24
@pamal_broadcasting@	-organization=46
@jeff_fortenberry@	-person=40
@thieves@	-art=25 -person=5
@city_councilman@	-organization=15 -title=4 -location=1
@rebecca_schull@	-person=20
@superior_national_forest@	-location=98
@ken_ludwig@	-person=56
@midland_football_alliance@	-organization=122
@heartbeats@	-art=19 -person=1
@khat@	-living_thing=37
@murfreesboro@	-location=215 -event=11
@family_jewels@	-art=21 -broadcast_program=1
@orange_high_school@	-organization=34 -location=1
@pineios@	-location=37 -god=1
@missing_persons@	-person=92 -broadcast_program=15 -event=1
@detroit_compuware_ambassadors@	-organization=22
@rmc@	-organization=77 -art=1
@george_wallington@	-person=38
@carl_verheijen@	-person=22
@spyder@	-product=22 -organization=1
@sobrarbe@	-location=59
@jackson_county,_north_carolina@	-location=28
@astor_piazzolla@	-person=75
@westchester@	-location=414 -organization=1
@dionysius@	-person=98 -god=5 -location=2
@cabanatuan@	-location=73 -event=2
@phil_lynott@	-person=294 -art=4
@claude_nicolas_ledoux@	-person=50
@ring_of_fire@	-art=157 -person=10 -location=9
@gina_alajar@	-person=98 -broadcast_program=1
@chitradurga_district@	-location=35
@james_franciscus@	-person=121
@sirius_satellite_radio@	-product=654 -organization=3
@eastman_wind_ensemble@	-person=32 -organization=1
@guingamp@	-location=59 -organization=1
@burning_man@	-event=254 -art=8
@booker@	-broadcast_program=42 -location=4 -organization=2 -person=2 -event=1 -title=1
@lord_cromer@	-person=26 -title=2
@collie@	-location=81 -living_thing=44
@toluca@	-location=355 -organization=174
@librarian_of_congress@	-title=84 -person=1
@red_rooster@	-organization=29 -person=3 -art=1
@onion@	-food=59 -living_thing=11 -person=5 -organization=1 -location=1
@descent@	-product=62 -broadcast_program=5 -people-ethnicity=1
@heaton@	-location=94 -person=2
@the_fly@	-art=213 -event=1
@hiligaynon@	-language=162 -art=3
@royal_theatre@	-location=48 -organization=1
@ku-ring-gai@	-location=24
@love_like_this@	-art=35
@secret_agent@	-art=37 -broadcast_program=8
@love_in_a_village@	-art=20
@vic_toews@	-person=67
@undertaker@	-title=23 -person=7 -art=2
@klaus_nomi@	-person=83 -art=4
@tremors@	-art=52 -broadcast_program=9 -location=1
@lee_pearson@	-person=20
@tokyo_international_conference_on_african_development@	-event=30
@anna_sui@	-person=74
@george_p._wetmore@	-person=27
@kanyakumari@	-location=339 -art=3
@sneha@	-person=181
@stan@	-art=59 -person=21
@marjorie_bowen@	-person=32
@selinsgrove@	-location=47
@jeffersonian@	-person=17 -organization=6
@vanuatu@	-location=1671 -organization=38
@charles_william_barkley@	-person=22
@bound@	-art=28 -product=1
@the_simpsons@	-broadcast_program=4364 -product=1
@drive_angry@	-art=31
@jičín_district@	-location=98
@bleeding_love@	-art=110
@bratsk@	-location=83
@steve_franken@	-person=31
@viva@	-broadcast_network=31 -person=19 -art=17 -product=14 -organization=8 -broadcast-tv_channel=3
@fortran@	-computer-programming_language=566 -product=1
@volkswagen_scirocco@	-product=42
@paypal@	-organization=448
@east_stroudsburg@	-location=29 -organization=5
@monterrey_institute_of_technology_and_higher_education@	-organization=96
@serú_girán@	-person=29 -art=2
@the_88@	-person=38 -art=7 -location=1
@zabrze@	-location=133
@vagabond@	-art=32 -person=14 -product=5
@domenico_fontana@	-person=92
@bronze_soldier_of_tallinn@	-location=25
@tmz@	-internet-website=62 -broadcast_program=20
@national_side@	-organization=88
@wotan@	-god=53 -art=5 -event=2 -broadcast_program=1 -person=1
@langhorne@	-location=36 -person=8
@abbey@	-location=89 -organization=5 -person=2 -art=1
@emperor_shun@	-person=48
@gold_digger@	-art=69 -event=1
@labradford@	-person=26 -art=1
@condé@	-location=12 -person=10 -title=4 -product=1
@chadstone_shopping_centre@	-location=69
@tommy_newsom@	-person=25
@chris_kyle@	-person=26
@tony_harrison@	-person=120
@nigel_planer@	-person=132
@appleby@	-location=50 -event=1
@mujeres_asesinas@	-broadcast_program=60
@hearts_in_atlantis@	-art=54
@duchy_of_styria@	-location=114
@boroughbridge@	-location=140 -event=3
@cawdor@	-location=34 -title=4
@dracula@	-art=1132 -broadcast_program=24 -product=6 -living_thing=5 -person=2
@dunajská_streda_district@	-location=67
@qr@	-organization=59 -art=1 -finance-currency=1
@gray@	-person=141 -location=59 -visual_art-color=51 -living_thing=8 -organization=2 -body_part=1
@saathiya@	-art=57
@leiston@	-location=59 -organization=17
@army_ground_forces@	-organization=45
@johnny_oduya@	-person=28
@shearwater@	-person=41 -living_thing=36 -location=18 -art=1 -organization=1
@andy_on@	-person=31
@the_murder_of_mary_phagan@	-broadcast_program=27
@magellan@	-person=91 -product=22 -location=2 -art=1
@kansas_city_royals@	-organization=2921
@sitka_spruce@	-living_thing=32
@al-arabi_sports_club@	-organization=26 -location=1
@ump@	-organization=274 -chemistry=3 -title=1
@alameda@	-location=304 -organization=1
@natasza_urbańska@	-person=20
@stan_kenton@	-person=451 -art=2
@bwo@	-person=32
@b._h._liddell_hart@	-person=34
@ravar_county@	-location=124
@genesis_awards@	-award=25
@amateur_athletic_union@	-organization=423
@nangarhar@	-location=26 -organization=1
@john_lavery@	-person=51
@platte@	-location=58 -organization=3
@john_gorrie@	-person=24
@eochaid_buide@	-person=38
@miskito@	-people-ethnicity=86 -language=17 -location=1
@municipal_district_of_bonnyville_no._87@	-location=41
@a_general_history_of_the_pyrates@	-art=32
@trap@	-art=12 -event=10 -location=3
@motherwell@	-organization=1195 -location=256 -person=6
@all-star@	-event=762 -award=31 -organization=3
@richard_li@	-person=23
@attica@	-location=700 -organization=8 -broadcast_program=3 -person=1
@302@	-location=10 -product=7 -organization=2 -art=1
@jonah_goldberg@	-person=47
@the_robber_bridegroom@	-art=36
@rhinoceros@	-living_thing=92 -art=50 -product=5
@carpe_diem@	-art=20 -food=1
@hjelmeland@	-location=35
@tauranga@	-location=396 -event=2
@platypus@	-living_thing=73 -person=11
@angelina@	-location=26 -person=3 -art=2 -living_thing=1
@industry@	-location=36 -person=13 -title=5 -organization=4 -art=2
@justin_mccarthy@	-person=95
@lumbee@	-people-ethnicity=99
@national_football_league_division_2@	-event=42 -organization=3
@teban_gardens@	-location=21
@the_deputy@	-broadcast_program=49 -art=27 -title=1
@bochum@	-location=556 -organization=51
@stigmella_poterii@	-living_thing=21
@roger_michell@	-person=72
@solihull@	-location=538 -organization=4
@jeff_beal@	-person=36
@united_states_minor_outlying_islands@	-location=85
@opensolaris@	-product=157
@roy_redgrave@	-person=29
@expreso_rojo@	-organization=20
@general_motors@	-organization=18 -event=1 -product=1
@clay_walker@	-person=140
@pope_benedict_xii@	-person=91
@pierre_lueders@	-person=24
@3-2-1@	-broadcast_program=40
@sap@	-organization=333 -product=45 -person=4 -location=1
@arthur_greenwood@	-person=60
@luther_allison@	-person=90
@bronson@	-art=30 -location=22 -person=4
@canso@	-location=65 -product=4
@mark_ryden@	-person=50
@anshun@	-location=37 -product=1
@spanish_colonial@	-location=15 -finance-currency=6 -organization=6
@barnstorm@	-person=16 -art=8
@mel@	-person=16 -computer-programming_language=4 -organization=2 -product=1 -art=1 -location=1
@michael_oakes@	-person=20
@l.o.c.@	-person=30
@nolan_gould@	-person=124
@fighter@	-art=44 -title=7 -organization=6 -person=1 -product=1
@hms_grafton@	-product=31
@shute@	-location=27 -person=2
@gary_becker@	-person=87
@sant'agata_dei_goti@	-location=26
@john_parish@	-person=70
@imola@	-location=385 -event=47 -organization=1
@empty_nest@	-broadcast_program=25 -art=1
@incognito@	-person=86 -art=52
@pelléas_and_mélisande@	-art=27
@eric_thompson@	-person=23
@bolton_and_leigh_railway@	-organization=38
@around_the_world_in_eighty_days@	-art=74 -broadcast_program=2
@nunthorpe@	-location=42
@hall_of_famer@	-location=314 -organization=54
@genie@	-person=13 -award=13 -art=11 -organization=4 -computer-programming_language=3 -event=1
@surabaya@	-location=970
@modra@	-location=153
@63@	-location=30 -art=7 -metropolitan_transit-transit_line=4 -event=2
@oh_no@	-person=47 -art=18
@transandine_railway@	-location=26
@usn@	-organization=164 -location=1
@st_botolph's_aldgate@	-location=21
@around_the_world_in_80_days@	-art=82 -broadcast_program=18
@saint_francis@	-person=72 -organization=9 -location=3
@edward_thomas@	-person=118
@north@	-location=1428 -organization=69 -art=67 -person=19 -event=14 -broadcast_program=6 -transit=5 -location=3 -language=2 -broadcast-tv_channel=1 -living_thing=1
@eric_kloss@	-person=47
@rocroi@	-location=26 -event=11
@king_philip's_war@	-event=353
@fci@	-organization=55 -person=17
@parliament_of_queensland@	-organization=158
@alessandro_cagliostro@	-person=30
@oh!_susanna@	-art=42 -broadcast_program=1
@thelotremataceae@	-living_thing=24
@bharathan@	-person=111 -art=2
@david_defeis@	-person=46
@eastlake@	-location=31 -organization=10 -person=2
@esko_aho@	-person=36
@goalpara_district@	-location=25
@rumble_in_the_bronx@	-art=45
@hut_records@	-organization=30
@cumorah@	-location=33
@19th@	-organization=27 -location=20 -event=6
@super_league_war@	-event=144 -organization=3
@battle_of_the_sound@	-event=26
@tokyo_tower@	-location=86 -art=3
@vancouver_school_of_theology@	-organization=24
@lee_ryan@	-person=64 -art=6
@it_was_a_good_day@	-art=24
@nile@	-location=1437 -person=159 -broadcast_program=3 -product=2 -art=1 -living_thing=1
@pewaukee@	-location=30 -organization=1
@st_james's_palace@	-location=167
@sabalan@	-location=20 -product=1
@preacher@	-art=73 -title=32 -religion-religion=1
@red_nichols@	-person=123
@eastbourne@	-location=1112 -organization=10 -event=6 -product=1 -transit=1
@german_emperor@	-title=130 -person=2
@verviers@	-location=153 -organization=1
@kristen_dalton@	-person=28
@mark_hopkins@	-person=31
@on_the_street_where_you_live@	-art=48 -broadcast_program=1
@gmina_otmuchów@	-location=37
@roasso_kumamoto@	-organization=52
@bill_kenny@	-person=38
@ano_liosia_olympic_hall@	-location=23
@louis_blanc@	-person=78 -location=13
@frank_johnson@	-person=30
@kushi@	-art=28 -language=1
@the_kentucky_headhunters@	-person=76
@top_cat_and_the_beverly_hills_cats@	-broadcast_program=23
@treasurer@	-title=493 -product=3 -person=1 -organization=1 -event=1
@tatyana_chernova@	-person=23
@phyllis_smith@	-person=57
@leo_burnett@	-person=72 -organization=16
@matanzas@	-location=264 -organization=2 -product=1
@caedmon's_call@	-person=58 -art=1
@chameleon@	-living_thing=58 -art=28 -person=12 -organization=2
@barbadian@	-location=180 -people-ethnicity=111
@death_becomes_her@	-art=55
@british_academy_video_games_awards@	-award=19 -event=1
@soundtrack_album@	-art=127 -broadcast_program=2
@gmina_mirosławiec@	-location=23
@federico_lombardi@	-person=33
@prince_of_monaco@	-title=137 -person=6 -location=1
@zil@	-organization=33 -product=4
@albert_trott@	-person=24
@john_uri_lloyd@	-person=20
@rws@	-organization=23
@john_boyd@	-person=47
@poltava@	-location=476 -product=16 -event=16 -art=12 -organization=1
@al_hirschfeld@	-person=80 -location=1
@fourier@	-person=38 -organization=1
@david_yurman@	-organization=29
@john_alexander_dowie@	-person=26
@tuen_mun_district@	-location=69
@bobby_dodd@	-person=55
@oswaldo_cruz@	-person=26 -location=2
@genetics@	-art=20 -living_thing=1
@david_barnes@	-person=29
@piano_concerto_no._4@	-art=33
@ringwood,_new_jersey@	-location=21
@igor_antón@	-person=50
@stephen_barrett@	-person=46
@kamen_rider_fourze@	-broadcast_program=56
@utsjoki@	-location=42
@gerry_mcneil@	-person=20
@fedora@	-art=71 -person=3
@depeche_mode@	-person=1447 -art=1
@emerald_necklace@	-location=72
@coaching@	-title=41
@vital@	-art=17 -food=8 -organization=7 -person=2
@we_the_best_forever@	-art=20
@sola@	-broadcast_program=16 -organization=7 -location=2 -living_thing=1
@aboomoslem@	-organization=59
@awkward@	-broadcast_program=53 -art=2
@patricia_neal@	-person=211
@easter_ross@	-location=100
@the_highwayman@	-broadcast_program=27 -art=26
@russian_geographical_society@	-organization=73
@elissa@	-person=58 -product=5
@niobrara@	-location=27
@paredes_de_coura@	-location=31 -event=3
@charles_street@	-location=29
@london_blitz@	-event=30 -organization=16
@return_to_treasure_island@	-broadcast_program=12 -art=8
@diorama@	-art=36 -location=9 -person=7
@john_prendergast@	-person=23
@bed_of_roses@	-art=31 -broadcast_program=21
@mississippi@	-location=7589 -organization=129 -event=32 -person=27 -product=26 -art=14 -title=1
@charlie_palmieri@	-person=26
@fasharud_rural_district@	-location=23
@gilbert_seldes@	-person=34
@victoria_jackson@	-person=73
@commissioners_of_irish_lights@	-organization=47
@joe_albi_stadium@	-location=35
@commonwealth_secretariat@	-organization=91
@batu_caves@	-location=58
@oregon@	-location=11490 -organization=316 -event=44 -person=33 -product=18 -title=1 -art=1
@gothenburg@	-location=3185 -organization=5 -event=2 -person=1
@southernplayalisticadillacmuzik@	-art=21
@maynard,_massachusetts@	-location=25
@szigetvár@	-location=42 -event=4
@204@	-product=9 -metropolitan_transit-transit_line=5 -art=4 -location=3 -organization=2
@taking_woodstock@	-art=44
@liangzhu_culture@	-location=29
@norma_crane@	-person=20
@prêt-à-porter@	-art=39
@eneabba@	-location=23
@inr@	-finance-currency=70 -organization=7 -broadcast_network=3
@duke_of_terceira@	-title=13 -person=12
@elswick@	-location=101 -organization=12
@akbarpur@	-location=26
@hualien@	-location=111 -organization=3
@eddy_merckx@	-person=260 -location=3
@clonlara@	-location=13 -organization=13
@chris_braide@	-person=86
@anne_heche@	-person=158
@alex_cullen@	-person=30
@fulke_walwyn@	-person=21
@house_of_heroes@	-person=50 -art=6
@henry_bibby@	-person=27
@the_hague@	-location=4522 -organization=5 -event=1
@alameda_county@	-location=230
@just_in_time@	-art=50 -broadcast_program=2
@hm_martineau's_xi@	-person=25
@sceaux@	-location=84
@diego_columbus@	-person=21
@hà_nam_province@	-location=20
@morinda@	-living_thing=30 -location=6
@cresta@	-product=18 -location=9
@burning_chrome@	-art=31
@b._traven@	-person=49
@mewelde_moore@	-person=42
@gond@	-people-ethnicity=76 -language=1
@kevin_myers@	-person=41
@viterbo@	-location=436 -organization=1
@lanarkshire@	-location=638
@julie_delpy@	-person=138 -art=1
@melaleuca@	-organization=128 -location=17 -living_thing=3
@king_edward_ii@	-person=59 -art=1
@iberian_peninsula@	-location=1844 -event=6 -people-ethnicity=1
@defeated@	-event=110 -location=4 -product=1
@chuck_baldwin@	-person=59
@remo@	-organization=144 -language=1
@new_brighton_tower@	-organization=55 -location=7
@kykuit@	-location=53
@raluca_olaru@	-person=26
@jehan_mubarak@	-person=23
@sodium@	-chemistry=68 -food=1 -medicine-medical_treatment=1
@pan@	-organization=288 -god=130 -art=34 -location=17 -living_thing=10 -event=3 -product=3 -disease=2 -person=1
@cross_country@	-art=11 -organization=6 -location=4 -event=3 -person=2
@kathy_baker@	-person=117
@actinomycetales@	-living_thing=26
@cbs_news_sunday_morning@	-broadcast_program=108
@enon@	-person=59 -location=17
@j._v._mcclusky@	-person=73
@butter@	-food=39 -art=6 -location=1
@robe@	-location=30 -product=3 -person=1
@howard_w._smith@	-person=41
@new_stadium@	-location=86 -organization=1
@colden_common@	-location=20 -organization=2
@love_hurts@	-art=109 -broadcast_program=3 -event=1
@im@	-language=24 -organization=1
@porthleven@	-location=55 -organization=9
@depaul_university@	-organization=682
@that's_life@	-art=63 -broadcast_program=43
@anthony_callea@	-person=91 -art=6
@1988@	-event=1566 -art=6 -organization=6 -award=1 -location=1
@trajan's_forum@	-location=26
@jungle_junction@	-broadcast_program=31
@lempira@	-finance-currency=35 -location=29 -person=13
@al-waleed_bin_talal@	-person=43
@peking_man@	-living_thing=101 -person=6
@greater_toronto_hockey_league@	-organization=29
@the_pas@	-location=106
@dhanush@	-person=182
@buffer@	-chemistry=36 -product=1
@microsoft_outlook@	-product=239
@eli@	-person=16 -location=10 -art=8
@albert_bandura@	-person=58 -product=1
@robert_hooke@	-person=345
@sokolov@	-location=25 -organization=2 -person=2
@osaka@	-location=3600 -art=187 -organization=5 -event=4 -finance-stock_exchange=3 -transit=1
@himera@	-location=52 -event=3
@verney_junction@	-location=28
@lewes@	-location=869 -organization=133 -event=2
@solas@	-person=33 -art=4 -event=1
@dean_martin@	-person=1226
@wynne_evans@	-person=22
@abbott_lawrence@	-person=36
@jerry_lewis@	-person=792
@ann_rule@	-person=45
@beemster@	-location=35
@yanfolila@	-location=25
@claremont@	-location=269 -organization=173
@lake_james@	-location=22
@outlook_express@	-product=67
@the_beautiful_blonde_from_bashful_bend@	-art=22
@sandia@	-location=24 -organization=11 -people-ethnicity=5
@ali@	-person=760 -art=106 -organization=15
@american_high_school@	-organization=25 -art=7
@nobles_county@	-location=76
@tonight@	-art=114 -broadcast_program=55 -person=1
@spinal@	-body_part=33 -disease=3
@kerch@	-location=206 -product=2 -event=2
@millions@	-art=40 -person=1
@loose_ends@	-person=46 -art=9
@valuysky_district@	-location=23
@meredith_scott_lynn@	-person=22
@roger_of_lauria@	-person=45
@reina@	-person=16 -art=6
@bitter_moon@	-art=20
@i_heard_a_rumour@	-art=21
@tko@	-person=15 -art=5 -event=1
@ness@	-location=18 -person=7
@vasily_pashkevich@	-person=25
@dave_wittenberg@	-person=79
@renee_olstead@	-person=40 -art=3
@duino@	-location=48
@richard_o'brien@	-person=151 -event=1
@prom@	-art=42 -event=10
@the_nine_billion_names_of_god@	-art=24
@valley_forge,_pennsylvania@	-location=82 -event=1
@route_39@	-location=18 -metropolitan_transit-transit_line=2
@tommy_flowers@	-person=38
@east_coast_of_the_united_states@	-location=406
@eaa_airventure_museum@	-location=71
@phil_jackson@	-person=258
@edinboro_university_of_pennsylvania@	-organization=60
@i_spit_on_your_grave@	-art=32
@the_skeptical_environmentalist@	-art=20
@monty_python@	-person=745 -broadcast_program=8
@citizen_x@	-art=21 -product=1
@kerry_collins@	-person=175
@nuclear_blast@	-organization=503
@wyszki@	-location=34
@amelia_opie@	-person=36
@chester@	-location=2671 -organization=452 -title=20 -art=13 -product=8 -person=7 -location=1
@michael_nunn@	-person=40
@epsom@	-location=703 -event=18 -organization=13 -chemistry=1
@monroe_community_college@	-organization=49
@reddit@	-internet-website=229
@michel_roux@	-person=26
@indira_gandhi@	-person=1213 -event=1
@little_willie_littlefield@	-person=69
@francis_smerecki@	-person=21
@shock@	-medicine-symptom=168 -disease=41 -organization=39 -art=18 -person=9 -location=1
@kamchatka@	-location=17 -art=10 -product=1
@clarin@	-location=15 -art=11
@ugo@	-internet-website=67 -location=3 -person=1
@club_captain@	-title=70
@dial_press@	-organization=63 -art=1
@boston_and_lowell_railroad@	-organization=62 -metropolitan_transit-transit_line=1
@jere_lehtinen@	-person=38
@ringo@	-art=52 -person=39
@the_tribe@	-broadcast_program=123 -art=5 -person=4
@queen_margaret@	-person=85
@ntr@	-person=26 -organization=19 -broadcast_network=1
@rail@	-living_thing=66 -organization=9 -location=6 -transit=6 -location=3 -art=1
@odd_future@	-person=107 -organization=1
@del_shannon@	-person=214
@lieutenant_governor_of_the_isle_of_man@	-title=122 -person=1
@augustine@	-person=381 -organization=16 -art=5 -living_thing=1 -location=1
@tavastia_proper@	-location=60
@pensacola@	-location=569 -product=10 -organization=8 -people-ethnicity=1 -event=1
@dirty_south@	-person=23 -art=4
@marcus_miller@	-person=290 -art=3
@crondall@	-location=23
@southern_cameroons@	-location=53
@gala@	-organization=35 -person=16 -food=14 -location=2 -art=1
@jesse_james@	-person=77 -art=8
@deering@	-location=31 -person=2
@finglas@	-location=142 -art=1
@ichiyo_izawa@	-person=26
@scipio@	-person=56 -location=17 -art=2 -product=2
@wampanoag@	-people-ethnicity=186 -language=5 -product=2
@2010_major_league_baseball_draft@	-event=132
@can't_help_lovin'_dat_man@	-art=44
@i-16@	-product=35 -location=23
@koraput_district@	-location=29
@wellesley_wild@	-person=36
@sinbad@	-person=20 -broadcast_program=19 -art=10 -event=1
@this_love@	-art=75
@medina_azahara@	-location=25
@squidbillies@	-broadcast_program=71
@gela@	-location=173 -organization=26 -event=3
@usl_premier_development_league@	-organization=1593 -event=1
@charles_v@	-person=177 -location=1
@theodore_sturgeon@	-person=278 -award=1
@confederation_of_indian_industry@	-organization=79
@saskatoon—wanuskewin@	-location=20
@churchill_downs@	-location=457 -organization=2
@timeless@	-art=43 -organization=29 -event=3 -broadcast_program=1
@john_i,_count_of_la_marche@	-person=23
@charleston,_missouri@	-location=26
@wittenberg@	-location=650 -organization=7 -person=3
@corrupted@	-person=23
@joe_budden@	-person=180 -art=3
@leixlip@	-location=120 -organization=5
@accepted@	-art=46
@john_bates_clark@	-person=28
@bonner@	-location=44 -person=19
@daniela_ruah@	-person=20
@robert_of_gloucester@	-person=50
@voronezh@	-location=18 -event=2
@lowndes@	-location=42 -person=4
@123@	-location=15 -art=6 -event=3 -organization=1
@north_wales_narrow_gauge_railways@	-location=31
@a_million_lights@	-art=20
@energy_saving_trust@	-organization=24
@sportscentury@	-broadcast_program=26
@1941@	-event=163 -art=87
@farina@	-person=20 -food=14 -location=8 -organization=2
@dyfed@	-location=170 -person=17
@monopis_obviella@	-living_thing=36
@harvard_college@	-organization=1687 -location=1
@douglas_smith@	-person=36
@cojutepeque@	-location=16 -organization=7
@bardo@	-location=22 -person=15
@sun_prairie@	-location=21 -organization=1
@rawalakot@	-location=44
@reinhardt_university@	-organization=24
@ds@	-product=101 -organization=17 -disease=2 -chemistry=1
@love_records@	-organization=20
@freddy_garcía@	-person=67
@pylos@	-location=219 -event=5
@samad_nikkhah_bahrami@	-person=23
@army_ballistic_missile_agency@	-organization=33
@syracuse,_new_york@	-location=1598 -event=1
@north_fremantle@	-location=28 -organization=12
@first_church_of_christ,_scientist@	-location=26 -religion-religion=2
@robert_wells@	-person=108
@black_dahlia@	-person=45 -art=2
@the_contenders@	-broadcast_program=18 -person=2
@citrus_bowl@	-event=15 -location=7
@otto_ohlendorf@	-person=44
@jew@	-people-ethnicity=85 -religion-religion=42
@2004_presidential_election@	-event=75
@olympian@	-event=236 -product=5 -organization=4 -location=4 -art=2
@sally_mann@	-person=42
@monagas@	-location=59 -organization=9
@adriaen_van_de_velde@	-person=44
@jim_davenport@	-person=23
@rae@	-organization=38 -person=3
@saint_john@	-location=638 -person=63 -organization=2 -art=2 -time=2 -title=1
@blue_monday@	-art=107
@the_aristocrats@	-art=48 -person=14
@martin_donovan@	-person=106
@maria_maria@	-art=35
@uyuni@	-location=26
@earl_of_gowrie@	-title=27 -person=1
@kung_fu_hustle@	-art=72
@brian_george@	-person=66
@mid-atlantic@	-location=136 -broadcast-tv_channel=5 -organization=4
@rembrandt@	-person=1127 -art=11 -location=2
@shaka_smart@	-person=25
@matai@	-living_thing=16 -location=3 -product=3
@leslie_moonves@	-person=45
@crain_communications@	-organization=20
@sportsworld@	-broadcast_program=18 -art=2
@ul@	-organization=44 -location=1
@controversial@	-event=21 -person=4 -organization=2 -language=2 -food=1 -award=1 -art=1 -broadcast_program=1
@artemis_records@	-organization=54 -person=1
@fatima_bhutto@	-person=21
@elachista_canapennella@	-living_thing=24
@janus@	-person=44 -broadcast_program=19 -organization=12 -product=9 -art=9 -computer-programming_language=2 -location=1
@walter_leighton_clark@	-person=26
@highfields@	-location=26
@rare@	-person=147 -art=11 -event=2
@john_saul@	-person=26
@milnrow@	-location=50
@st._johns_river@	-location=511 -organization=1
@augusta@	-location=428 -person=30 -product=12 -living_thing=7 -organization=6 -event=1 -art=1
@rotala@	-organization=27 -living_thing=3
@labour_government@	-organization=41 -person=3 -event=3
@backlash@	-event=96 -organization=12 -art=10
@st_james@	-person=52 -location=46 -organization=1
@candid@	-organization=41 -product=1
@maxime_verhagen@	-person=51
@rangoon@	-location=126 -title=2
@21st_century_schizoid_band@	-person=26
@birth@	-art=31 -medicine-medical_treatment=22 -god=2 -time=2
@jenna_dewan@	-person=48
@beit_shemesh@	-location=134
@macaw@	-living_thing=42 -product=1
@frequency@	-art=44 -product=16 -person=1
@dupleix@	-person=33 -product=17 -location=2
@anna_vissi@	-person=185 -art=3
@jay_hieron@	-person=29
@district_of_bad_kreuznach@	-location=34
@university_library@	-location=42 -organization=6
@cleveland,_ohio@	-location=108 -organization=2
@mike_simpson@	-person=44
@province@	-location=806 -art=2 -organization=2
@stronie_śląskie@	-location=24
@state's@	-location=28 -organization=1
@bret_mckenzie@	-person=64
@royal_st_george's_golf_club@	-location=35
@europe@	-location=37606 -person=338 -organization=89 -event=35 -art=28 -product=18 -people-ethnicity=6
@herbie_hide@	-person=25
@class_4a@	-organization=29
@jakub_sobieski@	-person=30
@united_states_secretary_of_the_treasury@	-title=318
@dolj_county@	-location=216
@american_astronomical_society@	-organization=356
@john_de_vere@	-person=21
@madison_chock@	-person=35
@meteor_music_awards@	-award=66
@shi'a@	-religion-religion=43
@mozart@	-person=1704 -art=13 -computer-programming_language=4 -location=2
@john_v,_duke_of_brittany@	-person=48
@tommy_jones@	-person=35
@pakistan_national_field_hockey_team@	-organization=32
@metropolitan_cathedral@	-location=25 -title=1
@sarah_waters@	-person=75
@north_west_coastal_highway@	-location=65
@charlie_glotzbach@	-person=45
@dietrich_mateschitz@	-person=33
@the_preacher's_wife@	-art=44
@derren_nesbitt@	-person=50
@mermaid_avenue@	-art=20
@2010–11_ahl_season@	-event=29
@beep_beep@	-person=15 -art=6
@scottish@	-location=10519 -people-ethnicity=2665 -organization=118 -language=86 -event=3 -person=3 -broadcast_network=1 -art=1 -religion-religion=1 -living_thing=1
@asm_oran@	-organization=25
@hms_attentive@	-product=26
@jane_oineza@	-person=26
@man@	-organization=272 -person=104 -location=43 -art=17 -living_thing=16 -people-ethnicity=3 -god=1 -chemistry=1
@2009_nfl_season@	-event=59
@krisdayanti@	-person=41
@rooks@	-living_thing=17 -location=3 -person=1
@third_tier@	-organization=20 -event=4
@yankton,_south_dakota@	-location=75
@order@	-organization=21 -title=5 -art=2 -event=1
@firefly@	-broadcast_program=318 -product=27 -organization=24 -living_thing=22 -art=15 -event=2 -food=1 -location=1 -person=1
@yorktown,_virginia@	-location=268 -event=4
@hamilton@	-location=3252 -person=146 -organization=74 -art=7 -product=5 -title=4 -event=2 -broadcast_network=1
@the_red_light_district@	-art=21 -location=1
@oz@	-art=111 -computer-programming_language=18 -person=10 -location=3 -organization=1
@dwijendralal_ray@	-person=25
@chartreuse@	-food=28 -visual_art-color=17 -location=11
@norway@	-location=24417 -organization=382 -event=19 -people-ethnicity=4 -product=3 -broadcast_program=2 -language=2 -title=1 -art=1
@william_herbert@	-person=49 -art=1
@sejanus@	-person=126 -art=3
@watch@	-broadcast_network=64 -art=12 -organization=1
@franklins@	-organization=30
@eppingen@	-location=41
@publishers@	-title=29
@henryk_arctowski@	-person=21 -location=1
@wilfred_benítez@	-person=61
@swamp_thing@	-art=16 -person=3 -product=3
@merrick@	-location=40 -art=8 -person=3
@nevil_macready@	-person=24
@penderecki@	-person=30 -art=1
@libby_purves@	-person=37
@brit_award@	-award=43 -event=3
@25th_amendment@	-law=32
@hoche@	-person=20 -product=7 -location=3
@november_25@	-time=276
@the_radiators@	-person=40 -art=3
@russell_hayden@	-person=38
@gimpo@	-location=32 -person=3
@droop-e@	-person=22
@images@	-art=47 -title=1
@lüderitz@	-location=98
@charlevoix@	-location=203
@go!go!7188@	-person=30
@trevor_phillips@	-person=44
@kant@	-person=635 -organization=5 -location=3
@pierre_laporte@	-person=84 -location=1
@timbo@	-location=23 -person=1
@the_sorcerer's_apprentice@	-art=136 -broadcast_program=10
@fred_brathwaite@	-person=20
@fort_rucker@	-location=161
@kamyaran_county@	-location=172
@william_fraser_tolmie@	-person=30
@e40@	-location=37 -product=1 -person=1
@mann@	-person=69 -location=18 -art=9 -organization=2 -title=1
@old_times@	-art=55
@man'yōshū@	-art=222
@global@	-broadcast_network=325 -organization=29 -broadcast_program=8 -event=5 -art=4 -location=1
@barnet@	-organization=866 -location=352 -event=8 -person=1
@blitzkrieg@	-person=24 -product=10 -art=1 -event=1
@nelly_sachs@	-person=62 -award=1
@segovia@	-person=19 -location=14 -event=3
@friedrich_von_schmidt@	-person=25
@moorgate@	-location=164 -event=3
@edward_dyer@	-person=24
@museum_of_natural_history@	-location=42 -organization=1
@pierre_emmanuel@	-person=25
@soroti@	-location=73
@budd_johnson@	-person=56
@richard_anconina@	-person=20
@thomas_randolph,_1st_earl_of_moray@	-person=37
@josh_hartnett@	-person=194
@remscheid@	-location=108
@king_alfred@	-person=31 -product=2
@waterside@	-location=35 -organization=16
@johann_joseph_fux@	-person=41
@william_sancroft@	-person=66
@warwickshire_cricket_board@	-organization=67
@cheonan@	-location=141 -event=1
@the_blue_planet@	-broadcast_program=58 -location=2
@nijmegen@	-location=866 -event=2 -organization=1
@cherie_johnson@	-person=20
@european_tour@	-organization=260 -event=4 -art=1
@frankish_empire@	-location=42 -people-ethnicity=3
@bayfield@	-location=42
@archytas@	-person=45
@alexia_vassiliou@	-person=20
@wall_of_sound@	-organization=45 -internet-website=2 -art=1
@its_people@	-people-ethnicity=297
@gnu@	-product=476 -person=9 -living_thing=8 -event=6 -organization=1
@platonic_academy@	-organization=42 -person=1
@durham_county@	-location=74 -broadcast_program=49
@sawgrass@	-living_thing=21 -location=4 -organization=1
@schwerin@	-location=478 -person=4 -organization=1
@lowell_high_school@	-organization=80
@alexander_vassiliev@	-person=24
@grand_national@	-event=129 -art=18 -person=15 -organization=2 -location=1
@black_blood_brothers@	-broadcast_program=54
@we_made_you@	-art=31
@jóhanna_sigurðardóttir@	-person=70
@california_governor@	-title=74 -event=2 -person=2
@august_31@	-time=242
@eagle_forum@	-organization=125
@west@	-location=296 -organization=134 -person=52 -religion-religion=34 -event=29 -art=9 -location=7 -people-ethnicity=3 -broadcast_program=2 -broadcast_network=1 -language=1
@caledonian@	-organization=37 -location=24 -transit=1 -people-ethnicity=1
@rafael_uribe_uribe@	-person=18 -location=8
@ghost_stories@	-broadcast_program=44 -art=15 -location=1
@caravan_palace@	-person=20 -art=3
@sunbird@	-living_thing=12 -product=7 -art=3 -organization=1
@eberhard_von_mackensen@	-person=25
@villafranca@	-location=43 -organization=4 -event=2 -person=1
@mexico@	-location=33510 -organization=1405 -event=54 -art=10 -product=9 -title=4 -people-ethnicity=4 -person=3 -language=3 -food=1 -broadcast_program=1
@scott_styris@	-person=82
@wellesley_island@	-location=26
@mr._pogo@	-person=26
@secret_dreams_and_forbidden_fire@	-art=38
@charles_hill@	-person=30 -location=1
@alvy_moore@	-person=26
@wilhelmina@	-person=130 -organization=19
@vignale@	-organization=44
@something@	-art=191 -location=1
@giovanni_gronchi@	-person=36
@laurent_terzieff@	-person=45
@ieuan_wyn_jones@	-person=41
@flying_dutchman@	-product=58 -event=12 -organization=9
@b-boy@	-person=57 -organization=1
@public_eye@	-broadcast_program=78 -art=1
@jill_wagner@	-person=23
@guards@	-organization=105 -title=5
@adl@	-organization=19 -product=4
@bobbye_hall@	-person=81
@michelle@	-art=68 -person=57 -event=6
@michael_bracewell@	-person=19 -organization=1
@salt_lake_city,_utah@	-location=53 -organization=1
@basque_country@	-location=1722 -people-ethnicity=1
@danielle_adams@	-person=25
@buckland@	-location=108 -person=7
@tzigane@	-art=20 -people-ethnicity=1
@franklin_county@	-location=1233 -organization=1
@niña@	-product=37
@wilhelm_kempff@	-person=68
@leadville@	-location=123
@don_host_oblast@	-location=29 -organization=1
@cold_mountain@	-art=198 -location=15 -person=1
@heydon@	-location=15 -person=5
@edmonton@	-location=4280 -organization=173 -person=5 -transit=3
@terri_j._vaughn@	-person=22
@circle_of_magic@	-art=24 -person=1
@gonzaga@	-organization=103 -location=7 -person=1
@josephine_tewson@	-person=27
@voa@	-organization=18 -art=7
@colburn_school@	-organization=36 -location=2
@m180_motorway@	-location=20
@lynne_taylor-corbett@	-person=23
@head_over_heels@	-art=66 -product=8
@the_rascals@	-person=144
@saranya_mohan@	-person=40
@gnome@	-product=589 -organization=26
@carry_on..._up_the_khyber@	-art=28
@pentridge_prison@	-location=20
@roulette@	-product=50 -organization=45 -art=4 -location=1
@costa@	-organization=10 -person=9 -award=1 -living_thing=1
@lino_oviedo@	-person=20
@glen_byam_shaw@	-person=25
@turkish_lira@	-finance-currency=47 -location=1
@wire@	-person=257 -art=3 -product=2
@jimmye_laycock@	-person=22
@triumph_tr7@	-product=23
@seymour@	-location=106 -person=16 -organization=5 -metropolitan_transit-transit_line=4
@most@	-location=12 -product=6 -art=3 -organization=1
@new_york_harbor@	-location=534
@amédée_courbet@	-person=54
@sweet_potato@	-food=27
@jean-claude_vannier@	-person=20
@caged@	-art=19 -broadcast_program=3
@uss_pennsylvania@	-product=29
@lbc@	-organization=210 -broadcast_network=27 -location=1
@belleville,_ontario@	-location=163
@ashes_to_ashes@	-broadcast_program=204 -art=73
@park_square@	-location=26
@albury@	-location=117 -metropolitan_transit-transit_line=1
@garrett@	-organization=90 -location=53 -person=9 -art=2 -event=1
@gmina_marcinowice@	-location=22
@david_silveria@	-person=43
@john_loughborough_pearson@	-person=90
@willie_walsh@	-person=22
@topanga@	-location=22 -art=1
@rcn@	-organization=64 -broadcast_network=29
@mata_hari@	-person=130 -art=38
@kabul@	-location=2348 -person=1
@falls@	-location=41 -medicine-symptom=7 -event=7
@beyond_this_place@	-art=18 -broadcast_program=3
@puntarenas@	-organization=42 -location=26
@george_wither@	-person=79
@rovigo@	-location=229 -organization=24
@andrea_montermini@	-person=38
@raden_wijaya@	-person=32
@bowling_green,_kentucky@	-location=302
@wolfmother@	-person=291 -art=15
@rush_of_fools@	-person=19 -art=4
@steven_webb@	-person=22
@bloody_sunday@	-event=264 -broadcast_program=10
@felipe_reyes@	-person=40
@antalya@	-location=879
@marion_raven@	-person=67
@brill@	-location=88 -organization=64 -living_thing=5 -person=1
@university_of_bamberg@	-organization=40
@mtv_movie_awards@	-award=172 -event=2
@post-vulgate_cycle@	-art=32
@earl_of_richmond@	-title=66 -person=11 -location=1
@handsome_boy_modeling_school@	-person=58
@jonathan_katz@	-person=31
@peter_sarsgaard@	-person=163
@my_life_as_a_dog@	-art=30 -broadcast_program=4
@aztec@	-art=9 -location=8 -language=2 -event=1 -religion-religion=1 -product=1
@rodelinda@	-art=61 -person=4
@dare@	-art=27 -location=25 -organization=16 -person=16
@columbine_high_school@	-organization=62 -event=4
@türkmenabat@	-location=23
@celebrity_paranormal_project@	-broadcast_program=35
@thomas_noguchi@	-person=21
@220@	-metropolitan_transit-transit_line=6 -location=6 -product=6 -organization=2
@oranges@	-food=89 -art=1
@hans_von_aachen@	-person=33
@university_of_wisconsin–river_falls@	-organization=33
@mantova@	-organization=53 -location=4
@yılmaz_güney@	-person=42
@province_of_carbonia-iglesias@	-location=23
@masami_ōbari@	-person=26
@merivale@	-location=25 -person=1
@cerritos@	-location=86 -organization=1
@zvezdara@	-location=54 -organization=5
@canas@	-location=47
@utah_state@	-organization=106 -location=1
@lady_madonna@	-art=77 -person=1
@cleveland_railway@	-organization=13 -location=9
@richard_stockton@	-person=26 -organization=1
@francis_ponge@	-person=42
@stojan_novaković@	-person=32
@grinderman@	-person=65 -art=12
@edusat@	-product=15 -broadcast_network=5
@dean_ormston@	-person=34
@milkshake@	-art=55 -person=4
@georgios_karaiskakis_stadium@	-location=29
@fiske_kimball@	-person=28
@karl_von_bülow@	-person=26
@women_in_black@	-organization=23
@romanian_language@	-language=257
@tollund_man@	-person=30
@ethelbert@	-location=16 -person=9
@mark_radcliffe@	-person=125
@infernal@	-person=82 -art=9
@potomac@	-location=153 -product=14 -organization=10 -event=1
@hargeisa@	-location=142 -organization=1
@neapolitan@	-language=95 -location=60 -food=10 -finance-currency=1
@nfl_on_nbc@	-broadcast_program=31
@greek@	-language=13748 -location=5835 -broadcast_program=180 -food=78 -people-ethnicity=75 -art=46 -religion-religion=44 -organization=33 -event=12 -title=3 -time=1 -finance-currency=1
@bud_poile@	-person=33
@latin_church@	-organization=280
@cherry_hinton@	-location=28
@educational_broadcasting_system@	-broadcast_network=20
@dem_franchize_boyz@	-person=63 -art=3
@goddess@	-god=23 -art=6 -religion-religion=3
@galway@	-organization=1643 -location=205 -event=3
@man_about_dog@	-art=24
@za@	-location=21 -person=2
@paul_kelly@	-person=267
@sun_jian@	-person=109
@prince_george_county,_virginia@	-location=37
@american_string_teachers_association@	-organization=41
@brentwood@	-location=485 -organization=6 -art=2 -person=1
@1935@	-event=494 -art=9
@austrian_bundesliga@	-organization=148 -event=2
@miami-dade_police_department@	-organization=33
@amiri_baraka@	-person=169 -art=1
@the_sound_of_animals_fighting@	-person=31
@berane@	-location=112 -organization=5
@paul_jones@	-person=225 -product=6
@country_music_association_awards@	-award=103 -organization=2
@eric_broadley@	-person=25
@cypraeidae@	-living_thing=251
@caro_diario@	-art=20
@watt,_d.e.r.@	-person=79
@american_river@	-location=178 -organization=2
@national_war_memorial@	-art=25 -location=22
@cryptocarya@	-living_thing=30
@the_big_questions@	-broadcast_program=23
@sunset_beach@	-broadcast_program=175 -location=42
@freeland@	-location=35 -person=8
@analyst@	-title=33 -medicine-medical_treatment=2
@parthia@	-location=730 -language=1 -person=1
@new_romney@	-location=173
@conocophillips@	-organization=246 -location=1
@mr._lucky@	-broadcast_program=41 -art=16 -person=1
@bruce_botnick@	-person=67
@self-titled_second_album@	-art=28
@a_history_of_the_world_in_100_objects@	-broadcast_program=51
@kilkenny@	-location=866 -food=6 -organization=4 -event=1
@mark_brooks@	-person=37
@street_signs@	-art=10 -broadcast_program=10
@sydney_chaplin@	-person=52
@1999_izmit_earthquake@	-event=35
@cook_island@	-location=28 -organization=1
@melissa@	-person=24 -location=9 -art=7 -product=5 -living_thing=3
@bellport@	-location=21
@quincy@	-location=498 -broadcast_program=21 -product=10 -organization=9 -person=3
@clay_clement@	-person=20
@eldridge@	-location=28 -person=1
@justine_clarke@	-person=65
@j._paul_getty@	-person=76 -location=1
@lacey@	-person=40 -location=37
@bhusaval@	-location=30
@navarro@	-location=33 -person=5 -organization=3
@autumn_cup@	-event=24
@fontana_north@	-organization=29
@steppin'_out@	-art=48 -person=2
@john_thompson@	-person=117 -organization=1 -event=1
@saint_kitts@	-location=269 -organization=1 -event=1
@ferry@	-product=77 -location=42 -organization=13 -transit=9 -person=5
@asia_argento@	-person=122
@missouri@	-organization=393 -location=275 -event=58 -person=3 -art=2 -product=1 -people-ethnicity=1
@space_shuttle_challenger@	-product=164 -event=11
@curt_weldon@	-person=40
@richard_newland@	-person=28
@nieuw_amsterdam@	-location=15 -product=8
@2012_london_games@	-event=29
@upper_mississippi_river@	-location=96
@ati_technologies@	-organization=89
@albert_capellani@	-person=37
@katzenelnbogen@	-location=56
@mathew_caldwell@	-person=23
@wishbone@	-broadcast_program=48 -art=1
@tavernier@	-location=11 -person=9
@v._v._vinayak@	-person=37
@claviceps_purpurea@	-living_thing=25
@neka_county@	-location=135
@donn_f._eisele@	-person=22
@chicago_fire@	-organization=364 -broadcast_program=72 -event=11
@gage_golightly@	-person=24
@djoser@	-person=98 -location=1
@miele@	-organization=38 -art=5
@ashley_county@	-location=38
@confederate_states@	-location=88 -organization=1
@stratford,_connecticut@	-location=172
@tweed@	-location=113 -organization=6 -person=4
@vermilion@	-location=98 -art=9 -visual_art-color=8 -organization=5 -body_part=1
@mauchline@	-location=68 -organization=2
@bill_schroeder@	-person=28
@terrell_owens@	-person=385
@puyallup,_washington@	-location=76
@galax@	-location=39 -living_thing=3
@zakroczym@	-location=37
@mick_mars@	-person=91
@northrop_f-89_scorpion@	-product=44
@jon_secada@	-person=142 -art=5
@spitfires@	-product=182 -organization=2
@cesenatico@	-location=39 -organization=2 -event=1
@günther_prien@	-person=37
@ned_buntline@	-person=34
@robert_mallet-stevens@	-person=27
@michael_ausiello@	-person=49
@associate_justice_of_the_supreme_court_of_the_philippines@	-title=26
@mono@	-product=148 -location=85 -person=68 -art=4 -language=4 -people-ethnicity=3 -disease=2
@newberry@	-location=132 -organization=5 -person=4
@blyth@	-location=232 -person=51 -organization=2
@golina@	-location=22
@unitarianist@	-religion-religion=22
@foxy_shazam@	-person=57 -art=3
@dallas_cowboys@	-organization=4768 -event=169
@university_college@	-organization=290 -location=2
@hardball@	-broadcast_program=42 -art=20 -organization=5
@fuck_the_facts@	-person=40 -art=2
@varnsdorf@	-location=30
@beersheba@	-location=575 -event=37
@billie_sol_estes@	-person=30
@alan_coren@	-person=39
@madison_high_school@	-organization=53 -location=1
@girl_6@	-art=21
@eleftheria_arvanitaki@	-person=54 -art=1
@kingdom_of_france@	-location=991 -event=23
@barry_sloane@	-person=31
@moebius@	-person=79 -art=4
@robert_johnson@	-person=234
@levon_aronian@	-person=119
@bourbon_county,_kentucky@	-location=47
@medicine_hat@	-location=291 -organization=2
@governor_of_the_falkland_islands@	-title=101 -location=1
@never_before@	-art=22
@mbta_commuter_rail@	-transit=256 -metropolitan_transit-transit_line=2
@macadamia@	-food=46 -living_thing=1
@dno@	-location=28 -organization=2
@ron_paul@	-person=710 -event=3
@wonderswan@	-product=57 -person=1
@kavar_county@	-location=65
@sesame_street@	-broadcast_program=1854 -art=1
@berkeley_county,_south_carolina@	-location=49
@sonic_underground@	-broadcast_program=55
@ed_wood@	-person=143 -art=121 -living_thing=2
@american_heritage@	-art=117 -organization=1
@2009_european_championships@	-event=34
@haakon_vii_of_norway@	-person=110
@théâtre_feydeau@	-location=33
@love_in_a_cold_climate@	-art=32 -broadcast_program=17
@kyakhta@	-location=61
@karl_liebknecht@	-person=172 -art=2
@monica_abbott@	-person=30
@xlibris@	-organization=25
@jackpot@	-art=25 -broadcast_program=20 -location=18
@connected@	-art=28 -organization=1
@neil_crompton@	-person=44
@batavi@	-people-ethnicity=28 -art=3
@fk_jagodina@	-organization=122
@achille_lauro@	-product=45 -person=7 -event=3
@karl_muck@	-person=36
@cayey,_puerto_rico@	-location=33
@boris_shaposhnikov@	-person=24
@mongols@	-people-ethnicity=851 -location=150 -event=22 -person=1
@david_denton@	-person=24
@noa@	-person=23 -location=5 -organization=2 -product=1
@london_tecumsehs@	-organization=29
@lorna_doone@	-art=85 -food=2
@chris_kilmore@	-person=22
@pm_press@	-organization=26
@representatives@	-organization=121 -title=18
@harold_l._ickes@	-person=76
@sons_of_the_desert@	-person=29 -art=20 -organization=2
@epic@	-organization=491 -art=62 -person=10 -product=3 -location=1 -language=1
@josh@	-person=58 -art=42
@kronoberg_county@	-location=119
@johan_sverdrup@	-person=58
@school's_out@	-art=94 -broadcast_program=9
@orthodox_church@	-religion-religion=66 -organization=36 -location=2
@mas@	-location=20 -organization=13 -education-educational_degree=1
@kevin_trudeau@	-person=24
@j._rendel_harris@	-person=55
@columbus_grove@	-location=19 -organization=4
@conrad_herwig@	-person=44
@kinabatangan@	-location=20
@canine@	-body_part=34 -living_thing=24
@herodotus@	-person=1607 -art=4
@gregor_schlierenzauer@	-person=163
@geoff_petrie@	-person=33
@salar@	-people-ethnicity=50 -language=9 -living_thing=1
@mokra_gora@	-location=29 -organization=2
@paul_farrelly@	-person=21
@zhang_yang@	-person=34
@disney@	-organization=1578 -person=68 -broadcast_network=23 -location=9 -art=4 -product=1
@anger_management@	-broadcast_program=78 -art=61 -medicine-medical_treatment=7
@joe_posnanski@	-person=30
@declare_independence@	-art=19 -location=1
@woolwich@	-location=1037 -organization=10 -product=3 -title=3 -person=1
@olongapo@	-location=123 -organization=1
@epistle_to_philemon@	-art=50
@lo-pro@	-person=25 -art=6
@adventure_time@	-broadcast_program=284 -person=1
@squash@	-food=12 -living_thing=7 -event=4
@deftones@	-person=566 -art=10
@bob_jenkins@	-person=111 -organization=1
@christian@	-religion-religion=2611 -person=263 -location=50 -organization=21 -art=5 -god=2 -product=1 -people-ethnicity=1
@doctor_of_medicine@	-education-educational_degree=492 -title=1
@rick_heinrichs@	-person=20
@gallup@	-organization=36 -location=4 -person=2
@met_center@	-location=42
@aust@	-location=47 -organization=2
@mind@	-art=75 -organization=51 -title=1 -biology=1 -disease=1 -person=1
@carla_azar@	-person=29
@royal_irish_rangers@	-organization=65
@julius_raab@	-person=35
@znojmo@	-location=255 -organization=5
@tree@	-living_thing=61 -art=2 -location=1 -person=1
@saint_bernard@	-person=28 -living_thing=17 -location=4
@man_on_fire@	-art=80
@jonathon_webb@	-person=26
@franco_modigliani@	-person=63
@ian_veneracion@	-person=30
@garbage@	-person=449 -art=11
@croydon@	-location=1640 -organization=53 -title=5 -transit=2 -event=1
@napoleonic_wars@	-event=4270 -person=1
@kani@	-location=73 -living_thing=2
@school_of_advanced_military_studies@	-organization=21 -location=1
@jeff_pinkner@	-person=108
@david_malet_armstrong@	-person=23
@angus_scrimm@	-person=37
@norman_davies@	-person=174
@tetracycline@	-medicine-drug=20 -medicine-medical_treatment=8
@ray_charles@	-person=1826 -art=4
@james_ensor@	-person=104
@pageland@	-location=20
@jim_durham@	-person=26
@one_on_one@	-broadcast_program=122 -art=35
@manuel_josé_arce@	-person=27
@gran@	-location=52 -broadcast_program=6
@brad_bryant@	-person=25
@townhill@	-location=25
@schwarmstedt@	-location=23
@stargate_universe@	-broadcast_program=191 -art=1
@castiglione@	-person=20 -location=18 -event=17 -organization=5
@gmina_żelazków@	-location=36
@iyaz@	-person=98
@tabacalera@	-organization=26 -location=1
@veneto@	-location=1739 -language=2 -organization=1 -person=1
@prunus_spinosa@	-living_thing=119
@latvian_higher_league@	-organization=402 -event=1
@dolpa_district@	-location=31
@iea@	-organization=60
@jim_talent@	-person=65
@ednita_nazario@	-person=115
@charles_k._feldman@	-person=21
@charter_77@	-organization=141
@manuel_blum@	-person=32
@mamma_mia!@	-art=346
@willacy_county@	-location=25
@oklahoma_tech_prep@	-organization=23
@melfi@	-location=84 -organization=31
@haywood@	-location=56 -person=1
@haugesund@	-location=324 -organization=142
@school_library_association@	-organization=21
@questions_and_answers@	-broadcast_program=43 -art=1
@mensur_suljović@	-person=21
@burnt_toast_vinyl@	-organization=36
@albert_c._barnes@	-person=30
@damnation@	-art=29 -product=4 -event=1
@due_west,_south_carolina@	-location=21
@maxim_afinogenov@	-person=20
@dunsop_bridge@	-location=24
@northerns@	-organization=38
@sterzing@	-location=81
@iszoloscope@	-person=31
@chu_(state)@	-location=24
@kentucky_high_school_athletic_association@	-organization=38
@harvey_award@	-award=267
@st._germain@	-person=32 -location=11 -food=4
@road_wars@	-broadcast_program=27 -art=1
@chuck_kobasew@	-person=25
@don't_forget_your_toothbrush@	-broadcast_program=36
@nydia_velázquez@	-person=45
@george_peppard@	-person=179
@southern_italy@	-location=364 -event=2
@norman_tokar@	-person=20
@mpp@	-title=105 -organization=11 -education-educational_degree=6 -product=2 -chemistry=1
@indiana_university_robert_h._mckinney_school_of_law@	-organization=52
@larry_dierker@	-person=41
@island_pond@	-location=25
@irina_getmanskaya@	-person=26
@international_federation_of_journalists@	-organization=125
@city_national_bank@	-organization=24 -location=1
@streator,_illinois@	-location=56
@quebec_city@	-location=2995 -organization=6
@lak@	-language=17 -people-ethnicity=12 -location=4 -art=2
@peshkopi@	-location=37
@české_budějovice@	-location=797 -organization=31
@singapore_flyer@	-location=38
@dog@	-living_thing=140 -food=1 -event=1 -title=1 -art=1
@34th_division@	-organization=25
@wartime@	-event=145 -art=9 -location=1
@ōgaki@	-location=59
@sergei_yutkevich@	-person=48
@ghosts@	-art=177 -person=7 -product=1
@nebo@	-location=16 -art=2 -god=2
@bazas@	-location=21 -living_thing=1
@battle_of_ad_decimum@	-event=21
@coleophora_conyzae@	-living_thing=22
@red_allen@	-person=92
@portorož@	-location=104 -event=1
@higgins@	-person=17 -location=15 -organization=5 -event=3 -product=1
@frosty_the_snowman@	-art=82 -broadcast_program=35
@norris_poulson@	-person=27
@headache@	-medicine-symptom=18 -art=1 -disease=1
@amenhotep_iii@	-person=292 -location=1
@bluebells@	-living_thing=21 -person=2
@heinrich_zschokke@	-person=23
@bellingen@	-location=33
@1902–03@	-event=31 -organization=12
@fei_yi@	-person=25
@hamraaz@	-art=24
@dvp@	-organization=37 -location=1
@earls_barton@	-location=26
@atlantic_airways@	-organization=26
@houma@	-location=212 -people-ethnicity=3
@rochester_razorsharks@	-organization=59
@synthesized@	-product=26 -chemistry=10
@stanley_a._mcchrystal@	-person=39
@st._albert@	-location=149 -person=2
@bondi@	-location=110 -person=5
@brasiliense@	-organization=62 -living_thing=3
@hay@	-location=89 -person=7 -event=2 -people-ethnicity=1
@gmina_branice@	-location=20
@invisible_children@	-art=44 -organization=7
@brigantine@	-location=36 -product=20
@shelton@	-location=91 -person=2 -organization=1
@abergwyngregyn@	-location=45
@riverview_park@	-location=31
@torah@	-art=2138 -religion-religion=1
@american_standard@	-organization=29 -art=7
@mark_plati@	-person=48
@flycatcher@	-living_thing=52
@territory_of_papua_and_new_guinea@	-location=35
@ferdinand_von_lindemann@	-person=20
@40th_infantry_division@	-organization=66
@offshore@	-title=15 -art=11
@price@	-person=32 -location=32
@posidonia@	-living_thing=19 -location=1
@cape_esperance@	-location=25 -event=6 -product=1
@field_music@	-person=32 -art=1
@north_nazimabad@	-location=46
@dalgan_county@	-location=222
@stalingrad@	-event=162 -location=42 -art=29 -product=5
@the_four_horsemen_of_the_apocalypse@	-art=52
@joaquim_cruz@	-person=21
@queen_charlotte@	-person=139 -product=17 -location=2
@san_cristóbal@	-location=221 -person=4
@retired@	-organization=24 -title=2 -event=1 -broadcast_program=1
@rushworth@	-location=19 -organization=2 -person=1
@pish_khowr_rural_district@	-location=32
@charlie_trotter@	-person=35
@kasthuri_raja@	-person=24
@alice_krige@	-person=82
@muskellunge@	-living_thing=35
@torrevieja@	-location=50 -organization=1
@carlingford@	-location=76 -metropolitan_transit-transit_line=2
@william_symonds@	-person=27
@western_seminary@	-organization=26
@esperanza_high_school@	-organization=20
@enuff_z'nuff@	-person=40
@kryvbas@	-organization=28 -location=5
@charles_revson@	-person=21
@diurnea_lipsiella@	-living_thing=30
@atocha@	-location=39 -product=5
@grorud@	-location=37 -organization=3
@b._a._robertson@	-person=45
@jerome_b._chaffee@	-person=20
@berteaux_airfield@	-location=24
@aba@	-organization=378 -location=54 -medicine-medical_treatment=2 -art=2 -title=1 -chemistry=1 -living_thing=1
@finders_keepers@	-art=14 -broadcast_program=12 -person=9
@lester_horton@	-person=28
@julia@	-person=119 -broadcast_program=47 -art=17 -computer-programming_language=11 -organization=8 -location=8 -living_thing=7 -event=2 -product=1
@the_pioneers@	-person=31 -art=19
@tarn-et-garonne@	-location=341
@grand_theft_auto_iii@	-product=138 -art=2
@big_island_of_hawai_i@	-location=33
@hm_revenue_and_customs@	-organization=229 -person=1
@pita@	-food=17 -person=3 -location=2
@emil_hácha@	-person=35
@euzophera_bigella@	-living_thing=25
@alpha_bank@	-organization=24
@welsh_league_cup@	-event=26 -organization=3
@mompha_idaei@	-living_thing=24
@jack_hamilton@	-person=24
@right_here_waiting@	-art=53
@thebarton_oval@	-location=20
@chambourcin@	-food=36
@fort_huachuca@	-location=143
@david_tao@	-person=68 -art=1
@levski@	-organization=35 -location=3 -person=3
@jeff_wilkins@	-person=120
@krona@	-language=21 -location=6 -finance-currency=5
@cooperative_baptist_fellowship@	-organization=51
@duke_of_valentinois@	-title=24 -person=2
@ear@	-body_part=19 -person=2
@red_star_stadium@	-location=38
@the_smurfs_2@	-art=42
@red_lodge@	-location=32
@nate_jaqua@	-person=30
@minister_of_national_defence@	-title=146 -organization=16
@brightside@	-location=35 -art=9 -organization=1
@primavera_sound@	-event=31
@richland_county,_south_carolina@	-location=34
@the_roanoke_times@	-art=36
@billie_hayes@	-person=30
@adams@	-location=302 -person=93 -organization=6 -product=3
@aspectj@	-computer-programming_language=30
@hyman_minsky@	-person=40
@mike_city@	-person=36
@boys_and_girls@	-art=40 -broadcast_program=4 -organization=1
@commonwealth_of_england@	-location=282 -event=1
@balmoral@	-location=154 -art=4 -product=4
@2006_wimbledon_championships@	-event=32
@tak_and_the_power_of_juju@	-broadcast_program=35 -product=16
@david_teniers_the_elder@	-person=24
@blackfriars_bridge@	-location=122
@hang_time@	-broadcast_program=42 -art=5
@millicent@	-location=37 -art=1 -person=1
@margaret@	-person=436 -art=73 -broadcast_program=13 -product=9 -location=3
@spirit_of_the_west@	-person=115 -location=5 -art=2
@ghat@	-location=27
@monarch_butterfly@	-living_thing=43 -title=1
@march_20@	-time=302
@london_zoo@	-location=221 -art=3 -organization=1
@frances@	-person=52 -event=35 -art=33 -product=2 -location=1
@rita_marley@	-person=79
@caddo@	-people-ethnicity=166 -location=49 -language=18
@new_britain@	-location=864 -organization=23 -event=22
@aéropostale@	-organization=72
@lwów@	-location=114 -event=6 -product=4
@friday_on_my_mind@	-art=41
@the_jimi_hendrix_experience@	-person=298 -art=15
@hinlopenstretet@	-location=39
@bal_gangadhar_tilak@	-person=159
@taser_international@	-organization=22
@marianne_muellerleile@	-person=22
@ben_frost@	-person=29
@creationist@	-religion-religion=20
@kraut@	-person=34 -food=1
@aaa@	-organization=270 -person=43
@happy_feet@	-art=212 -product=5
@richard_titmuss@	-person=23
@marc_cohn@	-person=126 -art=3
@william_wirt@	-person=64
@factory@	-organization=31 -location=8 -broadcast_program=7 -person=1
@nederland_1@	-broadcast-tv_channel=61
@woodsfield@	-location=20
@ōnuma_district@	-location=30
@national_film_and_television_school@	-organization=123
@jan_tschichold@	-person=44
@c64@	-product=101 -person=1
@earl_boykins@	-person=34
@kam_tin@	-location=37
@sicilian_vespers@	-event=123 -art=1
@fk_ventspils@	-organization=189
@battle_of_san_jacinto@	-event=205 -person=1
@c._loring_brace@	-person=20
@cluny@	-location=132 -person=1
@ambrosia_artemisiifolia@	-living_thing=29
@battleground@	-art=47 -broadcast_program=9
@september_19@	-time=245 -event=1
@tavua@	-location=23 -organization=3
@jaluit_atoll@	-location=31
@glen_drover@	-person=39
@sts-72@	-event=41
@liza_minnelli@	-person=683 -art=4
@randsfjorden@	-location=33
@piet_retief@	-person=57 -location=20
@wragby@	-location=24
@chan@	-religion-religion=77 -person=13 -location=1
@jonathan_cheechoo@	-person=42
@frank_stenton@	-person=47
@federal_express@	-organization=25 -product=1
@league_title@	-organization=39 -event=14
@san_francisco_warriors@	-organization=68
@dangerous@	-art=164 -broadcast_program=13 -event=7
@dwarves@	-person=41 -disease=5 -art=1
@be_here_now@	-art=65
@pourvu_qu'elles_soient_douces@	-art=26
@blackrock@	-organization=193 -location=141 -art=27
@philadelphia_zoo@	-location=78
@meda@	-location=15 -organization=13
@outback@	-location=117 -product=3 -art=2
@seishin-yamate_line@	-metropolitan_transit-transit_line=30
@lord_salisbury@	-person=28 -title=1
@a_night_on_the_town@	-art=21 -person=1
@truro@	-location=748 -organization=3 -product=2 -title=1
@john_mcwhorter@	-person=35
@yeah_yeah@	-art=21
@midnite_vultures@	-art=28
@the_prince@	-art=159 -person=12 -title=1
@buy_jupiter_and_other_stories@	-art=36
@ilam_district@	-location=65
@overlord@	-event=18 -product=17 -title=1
@todd_oldham@	-person=23
@amr_waked@	-person=20
@out_of_this_world@	-broadcast_program=82 -art=66
@effingham_county@	-location=59
@phi_delta_kappa@	-organization=44
@showtime_at_the_apollo@	-broadcast_program=64
@the_crystal_palace@	-location=218 -art=1
@paul_thompson@	-person=94 -art=1
@queensway@	-location=52 -organization=2
@central_market@	-location=13 -organization=7
@zeta@	-location=52 -organization=31 -art=11 -broadcast_program=2 -event=1
@turkoman@	-people-ethnicity=35 -location=1
@joseph_hill@	-person=26
@norma_waterson@	-person=30 -art=1
@art_carney@	-person=245
@dean_butler@	-person=22
@louis_pasteur@	-person=421
@mystic@	-location=58 -product=3 -organization=2
@sarah_cracknell@	-person=49
@derby@	-location=2103 -event=335 -organization=86 -person=15 -product=4 -food=3 -title=3 -art=1
@sidney_lowe@	-person=32
@nk_domžale@	-organization=51
@taormina@	-location=145 -event=1
@derrida@	-person=35 -art=5
@1987_general_election@	-event=417
@igor_butman@	-person=20
@basil@	-person=57 -food=18 -art=9 -organization=1 -location=1 -living_thing=1
@hepatitis_b_virus@	-living_thing=23 -disease=1
@shenandoah_valley@	-location=698 -event=23
@george_strait@	-person=569 -art=6
@samarkand@	-location=767 -art=4
@south_gippsland_railway@	-metropolitan_transit-transit_line=10 -location=10
@our_bodies,_ourselves@	-art=20
@berita_harian@	-art=42
@stanley_clarke@	-person=385 -art=4
@mari_alkatiri@	-person=34
@rescue@	-title=11 -art=10 -event=4 -product=4 -location=3 -broadcast_program=3 -organization=1
@bold@	-person=16 -location=5 -organization=1
@north_toronto_collegiate_institute@	-organization=25
@hi-5@	-person=62 -broadcast_program=1
@elizabeth_george@	-person=47
@honnavar@	-location=45
@lili_uokalani@	-person=34
@nbc@	-broadcast_network=15668 -broadcast_program=573 -person=138 -organization=17
@steve_hodge@	-person=27
@elizabeth_smart@	-person=28 -event=6
@sonic_the_hedgehog_series@	-product=42
@jumilla@	-location=29 -organization=6
@ivo_of_chartres@	-person=24
@president_of_the_senate@	-title=104 -organization=10
@why@	-art=99 -location=3 -person=1
@thomas_newman@	-person=175
@davis@	-location=198 -person=101 -organization=6 -event=3 -broadcast_program=1
@appendix@	-body_part=106 -person=2 -organization=1
@richard_c._sarafian@	-person=49
@emf@	-person=87 -organization=4
@touraine@	-location=171 -title=4 -person=2
@a_majority_of_one@	-art=26
@ravenswood@	-location=77 -broadcast_program=23 -organization=2
@beograd@	-person=11 -location=8 -organization=5
@jay_berwanger@	-person=44
@montreal_international_jazz_festival@	-event=99
@george_robinson@	-person=20 -organization=1
@constitution_party@	-organization=261
@bobby_farrell@	-person=54
@matt_darey@	-person=45
@heard@	-location=27 -person=2
@lakewood_blueclaws@	-organization=58
@almondsbury@	-location=39 -organization=1
@imperial_academy@	-organization=21 -location=3
@wrestling@	-event=110 -product=18 -art=5 -organization=3
@california_state_university,_east_bay@	-organization=94
@bethel_census_area@	-location=62
@girard@	-person=219 -location=47 -organization=1
@inverness_airport@	-location=42
@speak@	-art=37 -person=2 -language=1 -organization=1 -disease=1
@huntsville@	-location=672 -organization=8
@chichibu_railway@	-organization=69
@salesian_college@	-organization=32
@dalarna@	-location=291 -organization=2
@cromwell@	-person=295 -location=114 -art=50
@shady_grove@	-location=19 -art=7
@candy_candido@	-person=31
@hendersonville,_north_carolina@	-location=85
@hungarian_parliament_building@	-location=37
@st_ives,_cornwall@	-location=82
@russian_national_orchestra@	-person=72
@a_day_to_remember@	-person=133 -art=1
@bobbio@	-location=87 -art=1
@skyways@	-broadcast_program=38 -organization=21
@sonequa_martin-green@	-person=33
@mario_bauzá@	-person=21
@podravina@	-location=41 -organization=2
@amarnath@	-location=20 -person=4
@earl_of_march@	-title=72 -person=10
@cgd@	-organization=30
@kalbarri_national_park@	-location=20
@bagrationovsky_district@	-location=33
@girlschool@	-person=137 -art=2
@puebla@	-location=1508 -event=3 -organization=2
@hues_corporation@	-person=24
@c-team@	-organization=35
@javelin@	-product=15 -person=3 -organization=2
@hisaichi_terauchi@	-person=42
@herbs@	-person=43 -food=2
@jamaican@	-people-ethnicity=30 -location=26 -organization=12 -language=3
@corvo@	-location=42 -person=1
@terrell_buckley@	-person=28
@alcántara@	-location=39 -title=8 -event=1 -person=1
@rosa_bonheur@	-person=62
@lofa_county@	-location=36
@filippo_maniero@	-person=26
@kyōka_izumi@	-person=23
@u.s._department_of_energy@	-organization=76
@strathcona@	-location=83 -person=6
@austin_montego@	-product=25
@curling@	-event=27 -location=5 -product=1 -broadcast_program=1
@mockingbird@	-art=15 -living_thing=14
@gabrielle_giffords@	-person=157
@route_63@	-location=36
@masabumi_kikuchi@	-person=26
@leopold_iii@	-person=127
@palisades_high_school@	-organization=20 -location=1
@battle_of_eylau@	-event=78
@malawi@	-organization=100 -location=8 -finance-stock_exchange=1
@new_year's_eve@	-time=860 -art=53 -event=1 -broadcast_program=1
@rudolf_ii@	-person=175
@vonore@	-location=20
@orange_line@	-metropolitan_transit-transit_line=219 -location=1 -transit=1
@sibley's@	-organization=26 -person=1
@2014_winter_olympics@	-event=1809 -organization=1
@revelation@	-art=271 -person=22 -organization=6 -product=2 -broadcast_network=1
@wea@	-organization=403 -location=1
@andy_bey@	-person=40
@larry_walker@	-person=127
@international_floorball_federation@	-organization=51
@soyuz_tma-20@	-event=28
@puerto_de_la_cruz@	-location=50
@hasdrubal_gisco@	-person=40
@earl_of_dundonald@	-title=22 -person=5
@miss_world_2001@	-event=26
@yoshihiro_akiyama@	-person=41
@louis_archinard@	-person=20
@lawrence_watt-evans@	-person=72
@gołańcz@	-location=38
@planet_simpson@	-art=30
@federal_electorate@	-organization=19 -location=1
@new_town@	-location=187 -organization=33 -art=4
@wwf_championship@	-event=61
@pierrot_lunaire@	-art=83 -person=3
@hoima@	-location=56 -organization=1
@bonner_county,_idaho@	-location=27
@monthey@	-location=64
@caracara@	-living_thing=21
@mountains_of_the_moon@	-art=23 -location=14
@isn't_it_romantic?@	-art=34
@nassau@	-location=885 -product=11 -title=2 -art=2 -living_thing=2 -event=1 -person=1
@legendary@	-art=8 -product=7 -religion-religion=4 -organization=1
@mandrake@	-living_thing=26 -art=9 -broadcast_program=9 -person=1
@caronia@	-location=17 -product=8
@route_58@	-location=19 -metropolitan_transit-transit_line=2
@maximilian_schell@	-person=234
@david_suzuki_foundation@	-organization=31 -person=1
@wangen@	-location=32
@angie@	-broadcast_program=28 -location=7 -art=3
@william_hill@	-organization=112 -person=24
@monty_banks@	-person=64
@operation_cobra@	-event=102 -art=1
@zofingen@	-location=50
@columnist@	-title=21
@sydney_bears@	-organization=64
@american_pit_bull_terrier@	-living_thing=53
@bill_stoneman@	-person=42
@sicilia@	-location=38
@bee_county@	-location=24
@atlantic_ocean@	-location=9416 -person=3
@masons@	-organization=151 -location=1
@mike_dunham@	-person=26
@choibalsan@	-location=26 -person=9
@queen_anne@	-person=819 -location=35 -event=1
@cynthiana@	-location=32 -food=1
@1962@	-event=947 -art=11 -product=1 -location=1
@concepción@	-location=449 -organization=3 -event=1 -person=1
@perry_saturn@	-person=104
@royal_wedding@	-art=43 -event=21 -person=1
@i-64@	-location=98
@edinburgh_evening_news@	-art=68
@preslav@	-location=96 -organization=11
@stefan_grossman@	-person=45
@moravian@	-religion-religion=247 -people-ethnicity=43 -location=12 -organization=3 -language=1
@west_virginia_state_capitol@	-location=20
@rené_kollo@	-person=43
@highway_59@	-location=31
@bump_in_the_night@	-broadcast_program=20 -art=2
@lewisville_lake@	-location=28
@atlacomulco@	-location=25
@mycobacterium@	-living_thing=87
@cradle_will_rock@	-art=49
@duffield@	-location=69 -person=1
@joe_harris@	-person=53
@la_belle_dame_sans_merci@	-art=26
@vtv@	-broadcast_network=27 -art=1
@bnp_paribas_open@	-event=56
@jack_smith@	-person=111 -art=1
@dave_debusschere@	-person=66
@sunset_strip@	-location=263 -art=16
@meriden@	-location=217 -organization=4
@nashik_district@	-location=72
@neill_blomkamp@	-person=60
@steve_kipner@	-person=89
@atp_tour@	-organization=64 -event=13
@2004_elections@	-event=103
@jacobean@	-event=151 -organization=10 -living_thing=1 -person=1
@bernard_and_doris@	-art=28
@green_zone@	-location=123 -art=35
@port_washington@	-location=101
@gloster@	-organization=13 -location=6 -product=1
@stone_temple_pilots@	-person=444 -art=11
@lancaster,_ohio@	-location=112
@above_suspicion@	-art=17 -broadcast_program=5
@the_charmer@	-broadcast_program=18 -person=2 -art=1
@morihei_ueshiba@	-person=133
@president_lincoln@	-person=96 -product=2
@applesoft_basic@	-computer-programming_language=46
@saskatchewan_roughriders@	-organization=1445
@bud_collyer@	-person=73
@ridgeway@	-location=77 -person=6
@colin_fleming@	-person=137
@2014_bcs_national_championship_game@	-event=30
@karl_i@	-person=26
@miss_missouri_usa@	-event=51
@laon@	-location=304 -event=8
@pretenders@	-person=18 -art=10
@uss_new_jersey@	-product=30
@ostallgäu@	-location=73
@m._ward@	-person=167
@liège_island@	-location=59
@29th_division@	-organization=58
@jana_čepelová@	-person=29
@montague_burton@	-person=22 -organization=1
@goodland@	-location=45
@james_o'connor@	-person=32
@carson_whitsett@	-person=27
@sagan_tosu@	-organization=128
@rother@	-location=69 -product=1
@the_centurions@	-broadcast_program=20 -art=5 -person=4
@jennifer@	-person=26 -art=10
@susan_penhaligon@	-person=38
@rodanthe@	-location=25
@trondheim_symphony_orchestra@	-person=30
@chances@	-art=25 -broadcast_program=20
@wars_of_the_roses@	-event=705 -art=5
@phyllida_lloyd@	-person=51
@philadelphia_wings@	-organization=252
@icl@	-organization=134 -chemistry=1
@irish_unionist_alliance@	-organization=25
@continental_divide@	-location=304 -art=17
@heroes_of_newerth@	-product=49
@wollaston_medal@	-award=187
@lambaesis@	-location=21
@port_jervis@	-location=86 -metropolitan_transit-transit_line=1
@the_knights@	-art=34 -person=8 -title=1 -organization=1
@2008@	-event=4152 -broadcast_program=14 -award=14 -organization=12 -product=10 -art=4 -person=2 -location=1
@oleg_kalugin@	-person=36
@post_office@	-organization=409 -location=9 -art=6 -title=1 -event=1
@newtown@	-location=634 -organization=238 -event=1
@gusev@	-location=27 -person=1
@marijuana_party_of_canada@	-organization=25
@lee_hi@	-person=21
@shin@	-person=20 -body_part=14 -location=3
@david_conforte@	-person=52
@jeff_mullins@	-person=21
@woodbridge@	-location=318 -organization=7 -person=1
@fk_laktaši@	-organization=29
@pershing@	-person=17 -organization=11 -art=2 -location=1
@london_st_pancras_international@	-location=20
@reno@	-location=577 -organization=26 -person=4 -art=1
@carowinds@	-location=111
@relient_k@	-person=299 -art=2
@gene_freese@	-person=28
@ashikaga@	-event=227 -location=23
@national_institute_of_circus_arts@	-organization=21
@vol._3..._life_and_times_of_s._carter@	-art=43
@the_danny_kaye_show@	-broadcast_program=36 -person=3
@sports5@	-organization=35
@river_forest@	-location=42
@jo_daviess_county@	-location=64
@four_to_the_bar@	-person=26 -art=1
@brian_boydell@	-person=21
@the_sum_of_all_fears@	-art=103 -product=3
@abergavenny@	-location=416 -product=2 -organization=2
@president_roosevelt@	-person=149 -title=1
@middle_scots@	-language=92
@anita@	-person=21 -art=5 -event=2
@southern_ute_indian_reservation@	-location=22
@double_fantasy@	-art=71
@bacău_county@	-location=270
@tombstone@	-location=141 -art=94
@1st_battalion_5th_marines@	-organization=25
@li@	-organization=111 -people-ethnicity=18 -location=16 -person=4
@ingvar_hirdwall@	-person=43
@helmsdale@	-location=49
@vagharshapat@	-location=20 -organization=1
@pegaso@	-organization=49 -location=1
@the_swiss_family_robinson@	-art=70 -broadcast_program=13
@greater@	-location=27 -body_part=5 -living_thing=3 -art=2 -title=1
@the_last_days_of_judas_iscariot@	-art=27
@artane@	-location=39 -medicine-drug=1
@progressives@	-organization=45 -event=6
@wytch_farm@	-location=20
@noise@	-art=14 -organization=9 -person=5 -broadcast_program=3 -medicine-symptom=1
@charles_siebert@	-person=22
@ralph_horsley@	-person=33
@amersfoort@	-location=456 -event=1
@william_goldsmith@	-person=32
@rockwell_college@	-organization=134
@fausta@	-person=36 -art=9 -living_thing=3
@patscherkofel@	-location=26
@nubians@	-people-ethnicity=15 -location=5
@veselin_topalov@	-person=184
@edward_iii@	-person=749 -art=28
@london_boys@	-person=19 -art=1
@vineeth@	-person=114
@grant_park@	-location=225 -organization=1
@blackstone@	-location=54 -broadcast_program=18 -organization=3 -art=3 -event=1 -person=1
@secret_army@	-broadcast_program=76 -event=6
@swansea_valley@	-location=64
@professor_layton@	-product=28
@pieter_bleeker@	-person=42
@santiago_mariño@	-person=24 -location=2
@steven_stanley@	-person=22
@thomas_lurz@	-person=30
@leto@	-god=102 -location=2
@rabbinic_literature@	-art=89
@duet@	-broadcast_program=17 -art=12 -event=4 -product=1
@commission@	-organization=92 -title=91 -person=5
@ibb@	-location=29 -organization=7 -person=1
@heath_herring@	-person=36
@tuberculosis@	-disease=283 -medicine-medical_treatment=1
@michelle_dockery@	-person=40
@denison_university@	-organization=290
@norman_low@	-person=75
@vosges@	-location=385 -event=1
@portland_institute_for_contemporary_art@	-organization=22
@gottlob_frick@	-person=30
@national_football_conference@	-organization=242
@dissection@	-person=99 -disease=3 -art=1
@harem@	-art=20 -location=14 -broadcast_program=1
@felines@	-living_thing=26
@michael_kinane@	-person=62
@9th@	-organization=120 -location=41 -event=8 -art=4 -time=1 -person=1
@fundy_national_park@	-location=28
@andré_schulze@	-person=20
@kechinov@	-person=35
@lee's_summit@	-location=36
@greyhound_bus@	-organization=26 -living_thing=1
@second_helping@	-art=29
@ted_leo@	-person=88
@guillermo_barros_schelotto@	-person=38
@starz@	-person=23 -art=1 -organization=1
@infinity,_inc.@	-art=87
@lucifer's_friend@	-person=37 -art=5
@b.a@	-education-educational_degree=36
@zanj@	-location=37
@seam@	-person=25 -product=1
@bird_of_paradise@	-art=22 -living_thing=5
@blaenavon@	-location=96 -organization=5
@cape_otway@	-location=61
@wild_card@	-broadcast_program=34 -art=8 -organization=2 -event=1
@mountain_lion@	-living_thing=23
@war_horse@	-art=176
@shane_mack@	-person=22
@vic_darchinyan@	-person=58
@final_solution@	-event=252 -art=4
@rancocas_creek@	-location=28
@hawthorne_gold_cup_handicap@	-event=21
@royal_pioneer_corps@	-organization=40
@hawthorne_heights@	-person=121
@delamere@	-location=23 -title=2 -person=1
@lloyd_owen@	-person=30
@lincoln's@	-person=30 -location=3
@hip_hop_is_dead@	-art=49
@richard_meier@	-person=122
@gmina_markusy@	-location=25
@camilla@	-location=25 -art=14 -person=6 -product=2 -living_thing=1
@mu@	-person=61 -organization=18 -location=3 -food=2 -product=2 -living_thing=1
@the_korea_herald@	-art=24
@friends@	-broadcast_program=1256 -art=107 -person=11 -organization=4
@abbey_road_studios@	-location=713 -organization=1
@scottish_national_portrait_gallery@	-location=125
@norse@	-language=191 -location=13 -people-ethnicity=1 -person=1
@86@	-metropolitan_transit-transit_line=31 -product=17 -event=7 -art=4 -location=4 -person=1
@chicken_run@	-art=132 -product=2
@starship@	-person=38 -art=12 -product=1
@franklyn_farnum@	-person=30
@inverness_club@	-location=23
@king_rat@	-art=43
@saiha@	-location=21 -organization=5
@kay_kendall@	-person=77
@plato@	-person=2750 -product=29 -location=16 -art=1
@brecksville@	-location=29 -organization=1
@niihau@	-location=48 -event=1
@digium@	-organization=21
@limbo@	-art=24 -product=22 -computer-programming_language=14 -person=1
@ikshvaku@	-person=66 -people-ethnicity=1
@jan_ii_the_mad@	-person=27
@leanne_wood@	-person=20
@charlie_condou@	-person=24
@nasiriyah@	-location=102 -event=3
@gubernatorial@	-title=43 -event=11 -person=1
@trafalgar_studios@	-location=149
@mrt@	-transit=79 -location=3 -broadcast_network=1 -organization=1
@world_games@	-event=243 -product=5
@ultravox@	-person=317
@digger_phelps@	-person=44
@sverdlovsk@	-location=263 -organization=1 -event=1
@brenton_rickard@	-person=26
@takao@	-location=54 -product=5 -person=1
@christopher_de_leon@	-person=141
@old_persian@	-language=200
@carte_blanche@	-broadcast_program=21 -art=18 -person=2
@russ_manning@	-person=51
@texas_wesleyan_university@	-organization=64
@ligurian_alps@	-location=43
@roy_tattersall@	-person=27
@ward@	-location=81 -person=41 -product=2
@jeff_deyo@	-person=23
@faye_wong@	-person=165 -art=1
@kea@	-location=61 -person=3 -product=1
@raffaello_matarazzo@	-person=32
@bush@	-person=71 -location=26 -organization=11 -event=7 -body_part=1
@hudson_street@	-location=37 -broadcast_program=15 -art=1
@great_lakes_commission@	-organization=22
@teatro_colón@	-location=373
@uffculme@	-location=38
@david_bell@	-person=83
@president's@	-title=39 -person=3
@attorney-general_of_singapore@	-title=25
@deandre_jordan@	-person=31
@peter_aerts@	-person=107
@hms_tartar@	-product=21
@earl_of_glencairn@	-title=29 -person=13
@tru@	-person=42 -location=5 -organization=2
@gordon_and_betty_moore_foundation@	-organization=26
@ravichandran@	-person=68
@ingrid_chavez@	-person=21
@2005_nba_playoffs@	-event=23
@quintus_smyrnaeus@	-person=34
@bonnie_mckee@	-person=99
@excelsior_recordings@	-organization=43
@shadhili@	-organization=51 -person=1
@peter_cullen@	-person=151
@handelsbanken@	-organization=25
@gmina_zagnańsk@	-location=31
@stadio_flaminio@	-location=63
@george_meade@	-person=100 -art=1
@ibm_pc_dos@	-product=22
@world_federation_of_exchanges@	-organization=27
@sharm_el-sheikh_international_airport@	-location=74
@tarleton@	-location=39 -person=5
@drunken_master@	-art=55
@ricky_groves@	-person=52
@painting@	-product=116 -art=9 -title=5 -person=1 -award=1
@givat_ram@	-location=40
@shrewsbury@	-location=1483 -organization=91 -event=9 -product=7 -person=6
@selters@	-location=22 -food=4
@carol@	-person=38 -art=15 -event=8
@bandits@	-art=27 -organization=6
@rigan_county@	-location=256
@atlantic_starr@	-person=69
@diagoras@	-organization=26 -person=3
@24@	-organization=107 -metropolitan_transit-transit_line=36 -broadcast_program=28 -time=27 -art=24 -location=23 -product=8 -event=7 -body_part=5 -transit=1
@bad_wimpfen@	-location=22
@schleswig-holstein_wadden_sea_national_park@	-location=26
@imperial_japan@	-location=47 -event=2
@bac@	-organization=69 -location=9 -education-educational_degree=3 -product=1
@dominatrix@	-title=17 -person=7
@just_friends@	-art=93 -broadcast_program=1
@richelieu@	-person=172 -location=116 -product=16 -title=1
@loulé@	-location=19 -title=1
@cairngorms_national_park@	-location=69
@people's_radical_party@	-organization=74
@ryan_moore@	-person=88
@barbershop@	-art=46 -broadcast_program=9
@hatillo@	-location=44
@movic@	-organization=31
@regimin@	-location=33
@rajdhani@	-metropolitan_transit-transit_line=31 -location=3
@ontario,_california@	-location=291
@anne_murray@	-person=539 -art=3
@corning@	-location=156 -organization=1
@spokane_county@	-location=62
@warren_g._harding@	-person=690 -event=1
@william_bentinck,_1st_earl_of_portland@	-person=35
@boomkat@	-person=30
@national_association_of_intercollegiate_athletics@	-organization=598
@de_dion-bouton@	-organization=91
@marie_fredriksson@	-person=76
@fort@	-location=53 -person=5 -organization=1
@bodzentyn@	-location=49
@fredericks_goldman_jones@	-person=23 -art=1
@hounslow_loop_line@	-location=24
@the_king's_college@	-organization=39
@haunch_of_venison@	-location=41
@rem_koolhaas@	-person=208
@palatinate-zweibrücken@	-location=268
@tutor@	-title=65 -computer-programming_language=9 -product=6
@lu_yen-hsun@	-person=70
@southern_league@	-organization=2571 -event=5
@kurt_diebner@	-person=48
@great_bear@	-location=20 -product=1
@dance_dance_revolution_3rdmix@	-product=20
@antony_green@	-person=40
@glyptothek@	-location=67
@kuznetsky_most@	-location=25
@illuminations@	-art=36 -event=3
@marxists_internet_archive@	-internet-website=82
@blu_mankuma@	-person=30
@scottish_enterprise@	-organization=83
@vittorio_storaro@	-person=57
@william_jardine@	-person=29
@num@	-organization=20 -art=2 -location=2
@evie_sands@	-person=28
@canal_du_midi@	-location=197
@sturgeon@	-living_thing=43 -location=20 -person=3 -award=1 -product=1
@nick_didkovsky@	-person=22
@swine_flu@	-disease=14 -event=10
@georgetown_university_medical_center@	-location=29 -organization=1
@baza@	-location=19 -organization=3
@two_tongues@	-person=16 -art=4
@jack_in_the_box@	-location=52 -art=2
@natalie_coughlin@	-person=107
@kenyatta_university@	-organization=54
@târgu_jiu@	-location=100
@pinerolo@	-location=139 -organization=2
@morris_worm@	-product=27
@halcyon@	-art=29 -living_thing=9 -product=8 -location=5
@pescia@	-location=51
@amazon_appstore@	-product=23
@star_island@	-location=32 -art=5
@john_mellencamp@	-person=411 -art=2
@thunder_bay@	-location=866 -art=5
@giuseppe_tucci@	-person=41
@cs_moulien@	-organization=31
@hanoverian@	-location=26 -living_thing=15 -person=2
@3rd_cavalry_brigade@	-organization=22
@stewart@	-person=111 -location=52 -product=3 -broadcast_program=1
@park_theatre@	-location=43
@victoria_highlanders@	-organization=45
@endnote@	-product=25 -art=3
@coligny@	-person=15 -location=11
@lasalle@	-location=159 -organization=37 -person=8
@united_nations_general_assembly@	-organization=1048 -title=1
@faringdon@	-location=120
@bobo_stenson@	-person=68
@henry_royce@	-person=48
@aníbal_acevedo_vilá@	-person=128
@roxelana@	-person=37
@american_soldier@	-art=21 -organization=1
@idaho@	-location=5238 -organization=220 -product=11 -event=5 -art=1
@1998_games@	-event=24
@antonio_muñoz_molina@	-person=27
@fairuz_fauzy@	-person=42
@eiji_tsuburaya@	-person=81
@jewish_people@	-people-ethnicity=39 -religion-religion=2
@queen_mary_ii@	-person=64 -product=1
@lovćen@	-location=23 -organization=10
@lepanto@	-location=32 -event=15 -product=6 -art=2
@the_family_way@	-art=31
@manuel_rodríguez_lozano@	-person=22
@george_frederick_bodley@	-person=95
@hullabaloo@	-broadcast_program=56 -art=8
@llandaff_north@	-location=21
@theodoros_angelopoulos@	-person=59
@shenstone@	-location=20 -person=3
@jacklyn_zeman@	-person=23
@bint_jbeil@	-location=38 -event=2
@princess_alexandra_of_kent@	-person=32
@yinxu@	-location=35
@agis_ii@	-person=20
@a.c._pavia@	-organization=24
@onondaga@	-location=181 -people-ethnicity=53 -language=8 -product=3 -organization=1
@lauren_conrad@	-person=105
@john_longden@	-person=73
@kara_mustafa_pasha@	-person=37
@austin_collie@	-person=51
@season@	-event=467 -organization=2 -broadcast_program=2 -person=1 -art=1 -time=1
@ninetto_davoli@	-person=34
@maithili@	-language=225 -people-ethnicity=1
@weesp@	-location=73 -person=1
@pre-roman_iron_age@	-event=40
@st._paul's_hospital@	-location=20
@mosaic_stadium_at_taylor_field@	-location=21
@babylonian@	-language=49 -event=10 -people-ethnicity=5 -location=5
@mountain_home@	-location=101 -organization=4 -art=2
@homage_to_catalonia@	-art=58
@lilian_thuram@	-person=107
@russ_cochran@	-person=57
@lifschutz_davidson_sandilands@	-organization=26
@athelstaneford@	-location=21
@dunkirk@	-location=1004 -event=85 -broadcast_program=18 -organization=8 -product=3
@railway@	-location=41 -organization=41 -metropolitan_transit-transit_line=39 -location=27 -transit=4
@my_fair_lady@	-art=761 -broadcast_program=15
@suicidegirls@	-internet-website=38
@lynn_margulis@	-person=78
@circassian@	-people-ethnicity=225 -product=1
@varberg_municipality@	-location=39
@australian_red_cross@	-organization=56
@devils_river@	-location=23
@brush_creek@	-location=30
@francisco_múgica@	-person=22
@the_andy_warhol_museum@	-location=39
@spruce@	-living_thing=97 -person=23 -location=5
@prime_minister_of_japan@	-title=580
@ian_mcnabb@	-person=63 -art=2
@rick@	-person=102 -art=7 -event=5 -broadcast_program=2
@born@	-person=23 -art=9 -location=8 -medicine-medical_treatment=3
@brendan_cole@	-person=38
@teemu_selanne@	-person=72
@_@	-title=157 -god=74 -person=73 -location=56 -chemistry=48 -art=43 -organization=41 -event=20 -language=10 -living_thing=8 -product=6 -transit=6 -people-ethnicity=6 -computer-programming_language=4 -broadcast_program=3 -metropolitan_transit-transit_line=3 -finance-currency=3 -visual_art-color=2 -religion-religion=2 -education-educational_degree=2 -food=1 -broadcast_network=1 -medicine-drug=1 -time=1 -biology=1
@roja@	-person=80 -art=54 -location=1
@jacques_hébert@	-person=63
@stranded@	-art=30 -broadcast_program=1
@kenneth_e._iverson@	-person=30
@ministers@	-title=195 -organization=8
@2002_european_athletics_championships@	-event=68
@massimo_scali@	-person=35
@loop_202@	-location=32
@brother,_can_you_spare_a_dime?@	-art=38
@lowlife@	-person=16 -art=5
@frogmore_house@	-location=24
@villarreal_b@	-organization=31
@bera@	-location=19 -person=12
@yann_martel@	-person=96
@te_atatu@	-location=27 -organization=1
@martha@	-person=145 -art=96 -broadcast_program=22
@abdera@	-location=65 -product=1
@ruthin@	-location=184 -organization=6
@kurzweil@	-organization=27 -person=3
@1986_general_election@	-event=23
@robert_smirke@	-person=106
@incident@	-event=13 -product=3 -person=3 -location=2 -organization=1
@national_olympic_committee_of_turkey@	-organization=24
@joe_adcock@	-person=54
@tony_clarke@	-person=24
@operation_enduring_freedom@	-event=1162 -location=1
@development_assistance_committee@	-organization=29
@tito@	-person=41 -location=7 -art=3 -broadcast_program=3
@waterdown@	-location=23 -person=5
@hell@	-location=32 -art=25 -person=13 -god=1
@dasht-e_azadegan_county@	-location=81
@the_intruder@	-art=25 -broadcast_program=2
@yang_shouliang@	-person=20
@andy_hopper@	-person=22
@grand_final@	-event=382 -organization=4
@master_of_study@	-broadcast_program=21
@coteau_des_prairies@	-location=31
@john_sullivan_dwight@	-person=29
@tour_de_romandie@	-event=181
@louis_couperus@	-person=59
@aracaju@	-location=116
@oxon_hill@	-location=26 -organization=1
@guillermo_díaz@	-person=35
@battle_of_benburb@	-event=20
@knight_ridder@	-organization=163
@valletta@	-location=810 -organization=193 -product=1
@duke_of_aquitaine@	-title=155 -person=1
@pocketful_of_miracles@	-art=45
@royal_conservatoire_of_scotland@	-organization=44
@koninklijke_hoogovens@	-organization=20
@marbella@	-location=295 -product=6 -organization=4 -event=1
@tarija@	-location=84 -organization=1
@elizabeth_of_bosnia@	-person=44
@rome_prize@	-award=167 -organization=2
@academy_of_fine_arts,_munich@	-organization=87
@west_midlands_(regional)_league@	-organization=173
@national_theatre_school_of_canada@	-organization=95
@osmaston@	-location=20
@heavenly_sword@	-product=28 -art=2
@wilfrid_laurier@	-person=411 -organization=21
@puppet_up!@	-broadcast_program=42
@north_bay_centennials@	-organization=109
@adandozan@	-person=30
@courageous@	-art=26 -product=17 -organization=1
@lovie_smith@	-person=116
@dwight_morrow@	-person=27
@koyukon@	-language=35 -people-ethnicity=1
@tony@	-award=274 -person=99 -art=4 -location=1
@nanumea@	-location=46 -organization=1
@7_walkers@	-person=22 -art=2
@north_point@	-location=128 -event=3
@the_other_side_of_the_mirror@	-art=25
@national_football_team@	-organization=147
@puebloan_peoples@	-people-ethnicity=36
@holbein@	-person=37 -location=1
@gilchrist@	-location=39 -person=29
@peter_macnicol@	-person=130
@bhima@	-god=312 -location=9
@franklin_drilon@	-person=67
@outrageous_fortune@	-broadcast_program=129 -art=20
@m62@	-location=144 -product=8
@marianne@	-art=51 -person=14 -location=6
@angela_brazil@	-person=28
@sharpstown@	-location=22
@boyacá_department@	-location=62
@sauce@	-food=14 -location=12 -person=1
@j.d.@	-education-educational_degree=2107 -organization=2
@london,_ontario@	-location=1327
@against@	-art=14 -person=10 -event=7
@psycho_circus@	-art=35
@dokuz_eylül_university@	-organization=35
@1930_reichstag_elections@	-event=34
@james_a._mcclure@	-person=31
@1950_fifa_world_cup@	-event=379
@haydn_bendall@	-person=28
@agua_prieta@	-location=44
@gardone_val_trompia@	-location=25
@arty@	-person=32 -art=12
@island_junior_hockey_league@	-organization=32
@united_automobile_workers@	-organization=30
@wieland@	-person=27 -art=6
@mayagüez@	-location=224 -organization=4
@vida@	-organization=168 -art=14 -location=8 -person=2
@bryher@	-person=27 -location=11
@whole_lotta_love@	-art=166 -person=1
@lobito@	-location=56
@david_tomblin@	-person=20
@creep@	-art=103 -person=2
@reepham@	-location=52
@2009–2010@	-event=22 -organization=1
@c_of_e@	-organization=46 -religion-religion=1
@hong_kong_phooey@	-broadcast_program=51
@broken_bells@	-person=56 -art=8
@george_macdonald@	-person=211
@john_mauceri@	-person=58
@charles_morton@	-person=42
@shanghai_pudong_international_airport@	-location=97
@celtic@	-organization=3166 -people-ethnicity=1065 -religion-religion=107 -language=7 -product=5 -location=4 -living_thing=1
@frigate@	-product=75 -art=4
@gauss@	-person=98 -product=3 -food=2
@münchener_bach-chor@	-person=84
@manteo@	-location=52
@2012_billboard_music_awards@	-event=25 -award=1
@brentford@	-organization=1618 -location=311 -art=1 -event=1
@bonnie_koloc@	-person=20
@cockburn@	-location=23 -person=8
@west_michigan@	-location=54 -organization=14
@emmelina_monodactyla@	-living_thing=55
@china@	-location=39658 -organization=675 -event=76 -art=14 -people-ethnicity=7 -medicine-medical_treatment=3 -person=3 -living_thing=2 -broadcast-tv_channel=1 -title=1 -language=1 -god=1 -broadcast_program=1
@western_europe@	-location=1784 -event=8
@castel_di_sangro@	-location=17 -organization=12 -event=2
@durdham_down@	-location=27
@gershom_scholem@	-person=117
@marvell_wynne@	-person=25
@the_late_show@	-broadcast_program=156 -art=23
@catholic_answers@	-organization=22
@yvonne_loriod@	-person=56
@the_descendants@	-art=47
@secretary_of_state@	-title=2437 -organization=63 -person=1
@juliet_simms@	-person=32
@peter_and_paul_cathedral@	-location=43
@yorick_van_wageningen@	-person=20
@giuseppe_calò@	-person=32
@aero_commander@	-organization=19 -product=1
@blanka_vlašić@	-person=49
@blackwell@	-location=61 -organization=26 -person=22
@no_orchids_for_miss_blandish@	-art=25
@police_academy@	-organization=23 -broadcast_program=23 -event=1
@the_language_instinct@	-art=24
@fk_čelik_nikšić@	-organization=27
@happy_jack@	-art=26 -location=1
@rabelais@	-person=42 -art=2 -organization=1
@richard_marx@	-person=430 -art=5
@lee_bowyer@	-person=53
@chaplin@	-art=103 -person=47 -location=14
@space_needle@	-location=120 -person=5
@ghana_airways@	-organization=23
@business@	-title=353 -organization=19 -education-educational_degree=5 -art=4 -broadcast_network=1
@opel_senator@	-product=24
@king_philip@	-person=65 -organization=2
@caersws@	-location=45 -organization=24
@clare_bowditch@	-person=63
@british_shorthair@	-living_thing=26
@mario_gómez@	-person=80
@the_jetsons@	-broadcast_program=257
@tommy_robredo@	-person=426
@henrique_capriles_radonski@	-person=25
@seven_sisters@	-location=120 -organization=19 -art=3
@heart_of_a_dog@	-art=23 -broadcast_program=5
@pasadena@	-location=171 -broadcast_program=38 -art=1 -event=1
@the_adventures_of_baron_munchausen@	-art=96
@interwar@	-event=48 -location=4
@men's_lightweight@	-event=21
@william_giblin@	-person=21
@hampton_falls@	-location=27
@queenston@	-location=42 -event=2
@joel_hodgson@	-person=65
@aashiq_abu@	-person=23
@pgp-rts@	-organization=99
@kylie@	-person=53 -art=29
@first_baptist_church@	-location=61 -religion-religion=1 -organization=1
@hydra@	-location=188 -living_thing=40 -product=25 -art=9 -person=2
@lowell@	-location=335 -organization=12 -person=6 -metropolitan_transit-transit_line=3
@rev._w._awdry@	-person=75
@conquistador@	-title=139 -art=10
@nigerian_american@	-people-ethnicity=28
@martina_miceli@	-person=30
@franklin_county,_tennessee@	-location=28
@sardinian@	-language=128 -location=32 -living_thing=2
@perizoma_hydrata@	-living_thing=29
@paperback_writer@	-art=47
@hallmark_channel@	-broadcast_network=399 -broadcast-tv_channel=1
@imx@	-person=51 -broadcast_program=6
@citrus_college@	-organization=32
@nagda@	-location=28
@dalmatia@	-location=1992 -event=1
@new_line@	-organization=21 -location=6 -metropolitan_transit-transit_line=1 -product=1 -location=1
@micah@	-art=54 -person=30
@watership_down@	-art=181 -broadcast_program=31 -location=18
@ana_beatriz@	-person=22
@10th_berlin_international_film_festival@	-event=35
@al-muqaddasi@	-person=32
@royal_norfolk_regiment@	-organization=67
@jyp_entertainment@	-person=159
@world_scout_foundation@	-organization=35
@self-titled_debut@	-art=122 -person=1
@upper_clyde_shipbuilders@	-organization=36
@poland's@	-location=24 -organization=6 -people-ethnicity=1
@anniston@	-location=113
@manduca@	-living_thing=16 -person=5
@bergen_county@	-location=745 -metropolitan_transit-transit_line=2
@bombard@	-product=19 -event=1
@deutschland_sucht_den_superstar@	-broadcast_program=137 -event=1
@las_palmas@	-location=329 -organization=71
@dag_arnesen@	-person=42
@wilkinsburg@	-location=30 -organization=1
@holt,_norfolk@	-location=63
@hussain_muhammad_ershad@	-person=82
@andy_farrell@	-person=40
@ayr_united@	-organization=569
@vatican@	-organization=1346 -location=821 -art=1 -finance-currency=1
@east_asia@	-location=1534 -religion-religion=2
@yorba_linda@	-location=47 -organization=1
@miles_o'brien@	-person=20
@the_warriors@	-art=145 -product=42 -person=12 -organization=2
@a_night_in_casablanca@	-art=38
@hausach@	-location=22
@french_international@	-organization=82
@iwc@	-organization=23
@u.s._environmental_protection_agency@	-organization=172
@wake_island@	-location=574 -event=17 -art=8
@geoff_barrow@	-person=52
@u.s.@	-location=8269 -organization=64 -finance-currency=9 -language=8 -art=6 -event=3 -title=2 -people-ethnicity=2 -broadcast_program=1 -broadcast_network=1
@cto@	-title=77 -organization=2
@the_clue_of_the_new_pin@	-art=22
@hanford,_california@	-location=74
@maurice_leblanc@	-person=82
@ajax,_ontario@	-location=67
@jean_lemaire_de_belges@	-person=34
@cathleen_nesbitt@	-person=75
@formby@	-location=126 -organization=31
@westford@	-location=64
@po@	-organization=34 -location=7 -chemistry=3 -art=1
@institute_for_public_policy_research@	-organization=76
@powai@	-location=42 -organization=1
@rodolfo@	-person=26 -art=15
@brus@	-location=75 -people-ethnicity=1
@bronx_river@	-location=82
@nakajima_aircraft_company@	-organization=58
@hakata@	-location=85 -organization=2
@qin@	-location=230 -product=15 -person=2
@the_illustrated_london_news@	-art=140
@mojo@	-art=770 -person=11 -organization=5 -location=5
@vinaya_prasad@	-person=40
@northwest_missouri_state_university@	-organization=160
@d1@	-organization=13 -location=5 -product=2 -event=1
@joe_pantoliano@	-person=178
@ben_bova@	-person=154
@kitchie_nadal@	-person=29
@guitars@	-product=269 -art=10 -location=1 -organization=1
@blue_lines@	-art=31 -metropolitan_transit-transit_line=2
@martin_scorsese@	-person=1571 -art=3
@jose_theodore@	-person=27
@sri_lanka_light_infantry@	-organization=22
@circus_maximus@	-location=149 -person=10 -product=1
@adventism@	-religion-religion=20
@irish_confederate@	-location=20 -event=1
@freiberg@	-location=52 -organization=2 -event=2
@felt@	-person=78 -art=6 -location=5 -organization=1
@sackler_library@	-location=40
@james_doolittle@	-person=29
@edo@	-location=1056 -event=42 -language=18 -organization=16 -people-ethnicity=14 -person=1
@lake_benmore@	-location=25
@sheldon_souray@	-person=33
@tallow@	-organization=18 -food=16 -location=10
@twilight_of_the_dark_master@	-art=20
@nathaniel_palmer@	-person=83
@ansi@	-organization=137 -computer-programming_language=3 -location=1
@kerry_ellis@	-person=90
@john_o'donovan@	-person=168
@gerlach@	-location=22 -person=3
@peter_moore@	-person=53
@cil@	-art=28 -computer-programming_language=27 -organization=2 -location=1
@downtown_julie_brown@	-person=44
@dion_and_the_belmonts@	-person=64
@o'connell_street@	-location=153
@departamento@	-location=25
@balchik@	-location=58
@french_kiss@	-art=45 -person=8
@faboideae@	-living_thing=345
@melbourne_and_hobson's_bay_railway_company@	-organization=27
@bligh@	-location=21 -broadcast_program=6 -person=6 -product=1
@aššur@	-location=21 -god=17 -person=1
@vizio@	-organization=40
@jassim_bin_mohammed_al_thani@	-person=21
@perth@	-location=2781 -organization=115 -product=4 -event=3 -art=3 -broadcast_network=2 -title=1 -location=1
@gemalto@	-organization=39
@leber's_congenital_amaurosis@	-disease=22
@rally_of_the_french_people@	-organization=36
@super_rugby@	-organization=1476 -event=8
@lübeck@	-location=1402 -event=10 -organization=1
@mushroom@	-food=40 -organization=5 -person=4 -living_thing=4 -art=3
@ben_hillier@	-person=38
@john_wilbye@	-person=25
@2007_america's_cup@	-event=42
@kgalema_motlanthe@	-person=83
@fusilier@	-title=45 -living_thing=5 -organization=2
@sound_on_sound@	-art=62
@burlington_cougars@	-organization=35
@fibt_world_championships_2009@	-event=26
@united_kingdom's@	-location=52 -broadcast_program=1
@stepping_out@	-art=45 -broadcast_program=16
@alianza_lima@	-organization=429 -event=1
@f.b.i.@	-organization=40 -art=5
@dominic_knight@	-person=21
@sioux_city@	-location=192 -organization=14
@kingdom_of_sorrow@	-person=30 -art=1
@jean-pierre-paul_martin@	-person=37
@piazza_colonna@	-location=20
@amityville@	-location=43 -art=1
@great_grimsby_and_sheffield_junction_railway@	-organization=22
@mastung@	-location=22
@mendelssohn's@	-person=24 -art=1
@david_alfaro_siqueiros@	-person=152
@tommy_tee@	-person=29
@abbas_mirza@	-person=84
@utah_starzz@	-organization=55
@the_morey_amsterdam_show@	-broadcast_program=23
@chichi-jima@	-location=58
@gaston@	-location=71 -person=16 -event=1
@mendrisio@	-location=141 -organization=1
@elizabeth_cady_stanton@	-person=247
@bird_flu@	-disease=82 -art=7
@pollock@	-art=43 -living_thing=24 -person=17 -location=2
@sheela@	-person=30
@blakely_v._washington@	-event=25
@marqus_blakely@	-person=29
@battle_of_guadalete@	-event=35
@pappenheim@	-location=45 -person=8
@prawn@	-living_thing=40
@slivnitsa@	-location=18 -event=4
@ferdinand_cheval@	-person=25
@devil's_punch_bowl@	-location=29
@alexander_borodin@	-person=224
@plzeň@	-location=829 -organization=6
@laki@	-location=34 -language=11
@tusenøyane@	-location=54
@right_now!@	-art=22
@i'll_stand_by_you@	-art=45
@tri-cities@	-location=221 -organization=14
@super_channel@	-broadcast_network=80
@alan_bates@	-person=295
@sunna@	-art=23 -person=14
@garam_masala@	-art=25 -food=7
@treepeople@	-person=15 -organization=8
@wishart_island@	-location=21
@buell_neidlinger@	-person=35
@kumar_gandharva@	-person=39
@necco@	-organization=23 -location=1
@ecw@	-organization=173 -broadcast_program=166
@alan_ward@	-person=20
@kyleakin@	-location=21
@indianola,_iowa@	-location=44
@majeerteen@	-people-ethnicity=54
@nationalists@	-organization=33 -location=7 -people-ethnicity=5
@insomnia@	-art=48 -organization=2
@codeine_velvet_club@	-person=15 -art=5
@portuguese_mozambique@	-location=120
@47th_flying_training_wing@	-organization=22
@twenty_one@	-broadcast_program=60 -art=4
@daniel_wilson@	-person=25
@swinton@	-organization=334 -location=191
@omar_minaya@	-person=40
@elmer_snowden@	-person=47
@gmina_wąbrzeźno@	-location=37
@william_beck@	-person=22
@protector@	-art=21 -title=14 -person=13 -product=3 -event=3
@styria@	-location=1563 -event=1
@2011_afl_season@	-event=80
@pangaea@	-location=290 -art=9 -person=9 -organization=1
@python@	-computer-programming_language=1657 -living_thing=37 -person=18 -art=9 -product=4 -location=3 -organization=2 -event=1 -broadcast_program=1
@hesperange@	-location=21 -organization=1
@chorrillos@	-location=41 -event=3
@wellington_mara@	-person=49
@bernardo_de_irigoyen@	-person=29 -location=8
@gmina_cyców@	-location=32
@nokia@	-organization=1419 -location=31
@niagara@	-location=321 -organization=40 -product=23 -art=23 -food=14 -event=9 -person=8
@university_of_oxford@	-organization=5227 -location=4
@theophilus_shepstone@	-person=38
@houston_county@	-location=207 -organization=1 -person=1
@first_african_baptist_church@	-location=31 -organization=3
@fc_shinnik_yaroslavl@	-organization=190
@gustave_eiffel@	-person=187 -organization=1
@the_sheik_of_araby@	-art=23
@thinking_plague@	-person=32
@kevin_coyne@	-person=60
@gale_page@	-person=26
@chungking@	-location=22 -person=3
@houston_mavericks@	-organization=53
@pyzdry@	-location=41
@sui@	-event=48 -location=19 -language=5 -people-ethnicity=3 -organization=1 -person=1
@mellette_county,_south_dakota@	-location=28
@rowley@	-location=73 -person=10
@oxyptilus_ericetorum@	-living_thing=23
@the_mask_of_zorro@	-art=107 -product=1
@gbp@	-finance-currency=58
@ec@	-organization=105 -location=6 -finance-currency=3 -person=1 -product=1
@the_smothers_brothers_comedy_hour@	-broadcast_program=88 -person=7
@san_patricio@	-location=67 -event=2
@ronan_parke@	-person=23 -art=5
@neil_cicierega@	-person=25
@1928_reichstag_elections@	-event=27
@ken_hechler@	-person=22
@elk_creek@	-location=35
@la_clippers@	-organization=28
@bishop_of_london@	-title=632 -person=7
@hopkins_school@	-organization=45
@international_association_of_athletics_federations@	-organization=368
@presentation_of_jesus_at_the_temple@	-time=42
@simcoe_east@	-location=27
@mińsk_mazowiecki@	-location=298
@johannes_valentinus_andreae@	-person=23
@shake_shack@	-location=24
@king_henry@	-person=26 -art=4
@the_thin_red_line@	-art=131 -event=11
@bentong@	-location=31 -language=1
@ventnor@	-location=143
@ilford@	-location=388 -organization=72
@leica@	-organization=226 -location=1
@hempstead_county@	-location=48
@gordon_giltrap@	-person=53
@earthquake@	-event=300 -art=93 -person=5 -location=2
@jon_provost@	-person=33
@kanagawa@	-art=217 -location=12
@the_big_reunion@	-broadcast_program=85 -event=3
@anis@	-living_thing=203 -person=3 -food=2
@winston_churchill@	-person=4336 -organization=2 -art=1
@kremmling@	-location=22
@centre_for_alternative_technology@	-organization=32
@wayanad_district@	-location=94
@billy_bragg@	-person=493
@hari_singh@	-person=87
@princess_anne@	-person=177 -location=74 -organization=1
@saccharomyces_cerevisiae@	-living_thing=355 -food=1
@cai_hesen@	-person=21
@national_liberation_front@	-organization=119 -event=3
@usbl@	-organization=48
@787@	-product=25 -location=1
@scala@	-location=40 -organization=7 -product=2 -person=1
@araria@	-location=26
@presidential_election@	-event=629 -title=6
@mostly_autumn@	-person=76
@yes_we_can@	-art=26 -event=1
@theodoros_ziakas@	-location=16 -person=6
@glorious@	-art=26
@us_geological_survey@	-organization=27
@hospital@	-location=38 -organization=10 -art=2 -product=1 -broadcast_program=1
@bergensbanen@	-location=28
@marten_de_vos@	-person=37
@seixal@	-location=49 -organization=1
@astra_3b@	-product=24
@paracetamol@	-medicine-drug=26 -medicine-medical_treatment=1
@zisis_vryzas@	-person=29
@ski@	-location=70 -organization=3 -person=1
@dairy@	-title=65 -food=11 -location=3 -organization=1 -disease=1
@new_zealanders@	-organization=93 -people-ethnicity=52 -location=2 -event=1
@anne_of_brittany@	-person=141
@finn@	-product=79 -location=43 -people-ethnicity=26 -event=11 -art=7 -person=7 -broadcast_program=1 -language=1
@joseph_delaney@	-person=41
@stan_gelbaugh@	-person=21
@atalanta@	-organization=727 -product=7 -location=3 -event=1
@middle_juba@	-location=24
@portuguese_inquisition@	-organization=91
@ferruccio_busoni_international_piano_competition@	-event=24
@fredrikstad_fk@	-organization=104 -location=1
@interstate_196@	-location=28
@all_the_right_moves@	-art=36
@the_kingdom@	-art=22 -location=2
@1918_flu_pandemic@	-event=181
@green_tea@	-food=35 -art=4
@mykola_azarov@	-person=90
@sae_international@	-organization=45
@kennywood@	-location=76 -organization=1
@scouts@	-title=60 -organization=50 -product=1
@editing@	-title=28 -product=1
@one_voice@	-art=27 -person=5 -organization=1
@ahmadfedaleh_rural_district@	-location=40
@l3@	-metropolitan_transit-transit_line=57 -product=2 -organization=2 -location=1 -body_part=1
@guitar_wolf@	-person=33
@tony_warner@	-person=23
@the_capital_city@	-location=20
@anxiety@	-medicine-symptom=50 -disease=17 -art=2
@belgian_third_division@	-organization=99
@são_bento@	-organization=30 -location=5 -person=1
@paisley_south@	-location=19 -event=1
@koszalin_voivodeship@	-location=26
@sherborne@	-location=258 -organization=21 -title=3 -person=3
@mathews_county,_virginia@	-location=31
@yuvan_shankar_raja@	-person=466
@lansing,_kansas@	-location=24
@the_tuscaloosa_news@	-art=30
@eric_l._boyd@	-person=21
@madame_de_sévigné@	-person=24
@alabama@	-location=8783 -person=340 -organization=95 -event=40 -product=35 -language=12 -art=4
@hardee@	-location=35 -person=11
@mormo_maura@	-living_thing=38
@retreat@	-location=20 -event=7 -art=1
@stenka_razin@	-person=52 -art=11
@siete_partidas@	-person=20
@firhill@	-location=37
@squamata@	-living_thing=57
@shiri_appleby@	-person=56
@robert_todd_carroll@	-person=38
@vostok_2@	-event=23
@megafaun@	-person=25
@lella_lombardi@	-person=24
@tom_simpson@	-person=95 -broadcast_program=2
@larry_king_live@	-broadcast_program=496
@ourense@	-location=201 -organization=9
@jimmy_miller@	-person=66
@gujarat@	-location=4566 -organization=76 -language=2 -event=1
@gmina_narol@	-location=21
@1912@	-event=325 -art=2 -location=2
@cerro_largo@	-location=30 -organization=6
@mirrabooka@	-location=31 -organization=1
@buenos_aires_provincial_police@	-organization=20
@blueprint@	-person=34 -art=6
@astonishing_x-men@	-art=102
@faker@	-person=40 -art=3
@commentator@	-title=74 -broadcast_program=2
@syracuse_orange@	-organization=110
@pounds@	-finance-currency=102 -person=1
@a_year_in_the_life@	-broadcast_program=35
@cookie_gilchrist@	-person=51
@erp@	-organization=36 -location=8 -product=2 -medicine-medical_treatment=1
@anglo-saxon@	-people-ethnicity=827 -religion-religion=7 -art=1 -location=1 -language=1
@rockaway_river@	-location=38
@the_hitchhiker@	-broadcast_program=58 -art=2
@the_in-laws@	-art=44 -broadcast_program=6
@absu@	-person=31 -art=4
@fischer,_david_hackett@	-person=21
@hurricane_smith@	-person=20 -art=3
@chūbu_centrair_international_airport@	-location=46
@havilah@	-location=26 -art=8
@letraset@	-organization=41
@waray@	-language=30 -people-ethnicity=10
@trudy_pitts@	-person=20
@if_not_for_you@	-art=23 -broadcast_program=2
@creek@	-location=8 -people-ethnicity=5 -event=4 -language=3
@culebra@	-location=105
@movement_for_greater_israel@	-organization=25
@timaeus@	-art=137 -person=42
@miliyah_kato@	-person=55
@peru@	-organization=404 -location=168 -event=12 -title=4 -person=2 -broadcast_program=2
@albert_of_mainz@	-person=34
@surat_thani@	-location=124 -organization=1
@lars_frederiksen@	-person=83
@edington@	-location=32 -person=2 -event=2
@place_vendôme@	-location=114 -art=36
@men_at_work@	-person=182 -art=15
@princesa@	-product=18 -art=2
@the_heartbreak_kid@	-art=82
@j_alvarez@	-person=36
@goodhue_county,_minnesota@	-location=32
@peter_doig@	-person=45
@luton@	-location=860 -organization=48 -event=36
@fiona_reid@	-person=25
@1987@	-event=1397 -art=10 -organization=4 -location=2 -broadcast_program=2 -award=1
@brian_grazer@	-person=127
@bodmin_town@	-organization=26
@trinity_grammar_school@	-organization=52 -location=1
@tuvan@	-language=29 -people-ethnicity=21 -location=2
@mormonism@	-religion-religion=409 -organization=8
@yoro@	-location=46 -organization=2
@the_white_guard@	-art=32 -broadcast_program=3 -organization=1
@royal_society_of_musicians@	-organization=41
@swedish@	-location=13828 -language=2946 -people-ethnicity=71 -organization=65 -internet-website=6 -broadcast_program=5 -event=2 -broadcast_network=2 -broadcast-tv_channel=1 -title=1
@kia_sportage@	-product=20
@thutmose_iii@	-person=208
@apache_junction@	-location=30
@edmund_berry_godfrey@	-person=25
@nora_aunor@	-person=215
@north-west_university@	-organization=49 -location=1
@caterpillar@	-organization=243 -living_thing=98 -art=6
@british_columbia_parliament_buildings@	-location=23
@fifa_13@	-product=51
@democratic_party_of_albanians@	-organization=22
@kingdom_of_sine@	-location=59
@tour_de_l'eurometropole@	-event=20
@united_states_army@	-organization=12451 -location=1 -title=1
@cormega@	-person=104
@sparrowhawk@	-living_thing=14 -product=8
@customs@	-organization=23 -person=8 -title=4 -broadcast_program=2 -art=1
@top_gear@	-broadcast_program=633 -art=43 -product=12
@sovetsky_district@	-location=33
@marcello_malpighi@	-person=64
@ocn_blizzard@	-organization=52
@brimstone@	-broadcast_program=25 -chemistry=11 -art=10 -living_thing=2
@morvah@	-location=27
@fire@	-art=140 -religion-religion=72 -event=33 -organization=24 -broadcast_program=16 -person=11 -god=4 -location=4 -title=3 -product=3 -disease=1 -metropolitan_transit-transit_line=1
@waterloo_north@	-location=46
@taunton@	-location=1250 -organization=1
@kashmir_valley@	-location=137
@isle_of_the_dead@	-art=32 -product=1
@platinum_blonde@	-person=45 -art=6
@60th_national_film_awards@	-event=34
@patti_austin@	-person=243 -art=2
@british@	-location=35239 -organization=458 -language=112 -event=57 -people-ethnicity=41 -product=13 -broadcast_program=12 -art=4 -title=3 -person=2 -award=1 -finance-currency=1
@wallaby@	-organization=126 -location=1 -living_thing=1
@denver_mint@	-location=33
@incheon_subway@	-transit=34
@conference_league_cup@	-organization=150 -event=7
@lüshi_chunqiu@	-art=43
@jeffrey_ford@	-person=40
@aden@	-location=1153 -event=12 -person=3
@renato_corona@	-person=47
@gimcrack_stakes@	-event=45
@a_lyga@	-organization=134 -location=1
@james_arnold_taylor@	-person=159
@zhang_chunqiao@	-person=42
@shannon@	-location=273 -organization=58 -person=58 -broadcast_program=11 -product=4
@fillies'_mile@	-event=68
@bill_bates@	-person=20
@democratic_movement_for_change@	-organization=30
@alexander_serov@	-person=70
@west_virginia_route_9@	-location=38
@st_john's@	-location=150 -organization=74 -person=2
@burkholderiaceae@	-living_thing=76
@tsn2@	-broadcast-tv_channel=68 -broadcast_network=1
@olimpia_elbląg@	-organization=29
@xyriel_manabat@	-person=31
@60th_academy_awards@	-event=24
@australian_prudential_regulation_authority@	-organization=28
@thomas_cook@	-person=95 -organization=27
@jussi_markkanen@	-person=34
@chandragupta_maurya@	-person=195 -broadcast_program=4
@gestetner@	-organization=25 -person=1
@vfl@	-organization=984 -event=5
@ruff@	-living_thing=44 -person=1
@grace_paley@	-person=82
@cablelabs@	-organization=42
@cabinet_of_azerbaijan@	-person=117
@adlard_coles_nautical@	-organization=24
@sometimes@	-art=37
@philippine_sea@	-location=267 -product=2
@wilhelm_müller@	-person=29
@heriot-watt_university@	-organization=266
@animosity@	-person=27 -art=19
@talladega_county,_alabama@	-location=29
@william_faversham@	-person=27
@nasm@	-product=16 -organization=15 -location=8
@toorak,_victoria@	-location=27
@big_game@	-event=36 -art=4 -food=4 -living_thing=1
@ram_prasad_bismil@	-person=44
@the_rural_alberta_advantage@	-person=31
@little_monsters@	-art=26 -broadcast_program=1
@philadelphia_bulletin@	-art=52
@west_down@	-location=23
@astor_house@	-location=22
@lyonesse@	-location=28 -organization=3 -art=1
@hamilton-wentworth_district_school_board@	-location=31
@amelia_lily@	-person=27
@caroline_of_brunswick@	-person=105
@downtown_west@	-location=29
@lee_clark@	-person=78
@olmedo@	-organization=64 -location=8
@nairn@	-location=156 -person=1
@oxfordshire_county_council@	-organization=85 -location=1
@william_wilson_corcoran@	-person=29
@bishop_of_st_david's@	-title=154 -location=1
@john_branch@	-person=24
@sarma@	-food=31 -person=1
@fifth_estate@	-art=30 -broadcast_program=4
@kessen@	-product=39
@little@	-location=45 -organization=30 -person=18 -product=2 -art=1 -living_thing=1
@gmina_nowa_sól@	-location=26
@assumption@	-location=25 -organization=5 -art=1 -internet-website=1 -event=1
@pt@	-organization=35 -chemistry=11 -location=9 -product=4 -event=1 -people-ethnicity=1
@vissarion_belinsky@	-person=68
@new_spain@	-location=1034 -event=1
@paula_modersohn-becker@	-person=34
@anurag_basu@	-person=50
@the_babys@	-person=72 -art=1
@first_lady@	-title=991 -person=10 -art=2
@air_force_one@	-art=98 -product=1
@gichin_funakoshi@	-person=104
@one_horse_blue@	-person=15 -art=5
@murder_in_mississippi@	-art=20
@schiltigheim@	-location=33 -organization=2
@chuzhou@	-location=66
@d.@	-person=22 -finance-currency=3 -organization=1
@imperial_army@	-organization=33 -location=1
@f.i.r.@	-person=25 -broadcast_program=6
@go_shiozaki@	-person=74
@mirror,_mirror@	-broadcast_program=24 -art=13
@patrice_chéreau@	-person=179
@jim_woodring@	-person=58
@darya_khan@	-location=13 -person=7
@skrwilno@	-location=27
@big_trouble@	-art=22 -person=8
@christine_taylor@	-person=74
@tuscarora_mountain@	-location=30
@miss_earth@	-organization=432 -event=2
@luke@	-art=595 -person=197 -location=6 -organization=3
@rose_valley@	-location=24
@daucus_carota@	-living_thing=60 -food=1
@david_aja@	-person=21
@anathema@	-person=140
@golpayegan_county@	-location=67
@murillo@	-person=109 -location=4
@fukushima_daiichi_nuclear_disaster@	-event=202
@benzodiazepine@	-medicine-drug=36
@quinten_hann@	-person=26
@sigmundur_brestisson@	-person=30
@british_bulldog@	-person=27 -living_thing=3 -organization=1
@italian_supercup@	-organization=23 -event=16
@enjoy_yourself_tonight@	-broadcast_program=30
@ldp@	-organization=120
@lil_green@	-person=22
@witches_of_east_end@	-broadcast_program=44 -art=9
@greenville@	-location=1009 -organization=20
@tenderness@	-art=21 -medicine-symptom=2
@lalibela@	-location=66 -person=5
@meadow@	-location=23 -product=3 -language=2
@glass_house@	-location=32 -person=1
@lamphun@	-location=35 -organization=1
@taylor@	-location=208 -person=123 -product=24 -organization=9 -art=3
@never_let_go@	-art=21
@norway_women's_national_football_team@	-organization=41
@etajima@	-location=53
@velvet_underground@	-person=32 -organization=6 -art=1
@frank_kimmel@	-person=37
@dunta_robinson@	-person=22
@oregon_state_fair@	-event=21
@archie_duncan@	-person=20
@andrea@	-person=45 -event=4
@david_akers@	-person=308
@computer_science@	-organization=196 -title=1
@antonov_an-148@	-product=25
@peter_guralnick@	-person=46
@jaguar_cars@	-organization=133 -living_thing=1
@danny_blind@	-person=38
@leave_no_trace@	-organization=65 -art=1
@cohen@	-person=28 -language=1 -organization=1
@averno@	-person=148 -art=2
@coke@	-food=105 -person=27 -location=17 -chemistry=6 -art=2
@the_sailor's_hornpipe@	-art=22
@let_it_rock@	-art=29
@smirnoff@	-food=91
@pierre_amine_gemayel@	-person=26
@21st@	-organization=33 -location=5 -event=5 -art=1 -title=1
@naoto_takenaka@	-person=45
@calum_kennedy@	-person=20
@bletchingdon@	-location=20
@brentwood,_essex@	-location=57
@giles@	-person=44 -location=27 -art=5
@gramm@	-organization=24 -person=3
@courrier_international@	-art=22
@rethymno@	-location=151 -organization=3
@timber@	-art=32 -location=4 -person=3 -computer-programming_language=1
@credenhill@	-location=20
@reunion_tour@	-event=35 -art=13 -person=2
@raf_little_rissington@	-location=23
@meet_the_beatles!@	-art=26
@samia_ghadie@	-person=45
@thionville@	-location=162 -organization=2 -event=1
@dave_peverett@	-person=37
@dunning@	-location=24 -person=1
@peter_the_great@	-person=946 -broadcast_program=17 -product=3 -art=1
@volta_redonda@	-organization=51 -location=47
@little_league_world_series@	-event=324
@oujda@	-location=168
@nas@	-person=1271 -organization=12 -location=2 -art=1 -product=1
@724@	-location=18 -metropolitan_transit-transit_line=2
@outbreak@	-art=60 -person=8 -event=6 -location=1 -organization=1
@frankie_muniz@	-person=112
@kiryū@	-location=32
@italia@	-location=13 -art=10 -product=3 -organization=1
@morton_subotnick@	-person=79
@styrian@	-location=29 -art=1
@cattewater@	-location=26 -product=1
@helen_parrish@	-person=24
@minnesota's_6th_congressional_district@	-location=23
@brachionycha_nubeculosa@	-living_thing=32
@authors_guild@	-organization=78
@td_ameritrade_park_omaha@	-location=27
@residence@	-location=55 -organization=2
@pawnee@	-people-ethnicity=282 -location=45 -product=5 -organization=1
@trax@	-transit=83 -person=33 -product=8 -art=3 -organization=3
@fort_worth,_texas@	-location=28 -organization=1
@inside_the_nba@	-broadcast_program=28
@scotiabank@	-organization=169
@songhay@	-people-ethnicity=21 -location=2
@ouest_department@	-location=40
@oeiras@	-location=235 -event=1
@tessa_jowell@	-person=113
@lev@	-finance-currency=33 -organization=6 -person=2 -product=1
@guangzhou_evergrande@	-organization=143
@usingen@	-location=44 -person=1
@nicola_sanders@	-person=22
@leprous@	-person=22 -disease=5
@kenny_williams@	-person=51
@oak@	-living_thing=324 -location=5 -organization=4 -person=3 -product=2
@friday_download@	-broadcast_program=25
@lina_wertmüller@	-person=112
@wole_soyinka@	-person=224
@flight@	-art=246 -event=4 -person=2 -location=1
@al_neuharth@	-person=23
@crocus@	-living_thing=44 -location=8 -organization=4
@mickey_lolich@	-person=104
@gollancz@	-organization=223 -person=3
@great_shefford@	-location=27
@newcastle_falcons@	-organization=386
@task_force@	-art=10 -person=10
@ameren@	-organization=44
@may_25@	-time=285 -event=2
@mill@	-person=64 -location=11 -finance-currency=7 -organization=3 -product=1
@alamo_bowl@	-organization=93 -event=14
@calvert_cliffs_nuclear_power_plant@	-location=22
@luiz_razia@	-person=43
@goes@	-location=86 -art=1
@norman_conquest_of_england@	-event=419
@lackagh@	-location=22
@pulaski_county@	-location=375 -organization=1
@tony_ashton@	-person=62
@endesa@	-organization=101
@montevarchi@	-location=30 -organization=21
@mad_dogs_and_englishmen@	-art=27
@met@	-chemistry=23 -organization=7 -location=5 -event=2 -broadcast_network=1
@the_masque@	-organization=28
@stephen_ward@	-person=44 -art=2
@otago_province@	-location=25 -organization=1
@great_britain@	-location=8491 -organization=2256 -product=11 -event=9 -people-ethnicity=2 -title=1
@sleeping_with_sirens@	-person=37
@fat_city@	-art=20 -person=3
@virginia_opossum@	-living_thing=50
@luni_river@	-location=20
@lost_highway@	-art=105 -organization=2
@duntroon@	-location=51 -product=8 -organization=5
@1945_election@	-event=93
@bacchus@	-god=161 -art=19 -food=16 -location=3 -organization=2 -person=1
@predator@	-art=183 -location=1
@prueba_villafranca_de_ordizia@	-event=52
@dywity@	-location=25
@joe_b._mauldin@	-person=29
@flemings@	-people-ethnicity=18 -location=13 -title=1
@selmer@	-organization=21 -person=3
@tang@	-person=14 -product=5 -living_thing=5 -location=2 -language=1
@z@	-art=99 -product=12 -organization=10 -computer-programming_language=6 -person=3 -event=1 -location=1
@andoain@	-location=32
@white_palace@	-art=18 -location=4
@40th_chess_olympiad@	-event=29
@adrien_de_gerlache@	-person=78
@lorie@	-person=53 -living_thing=1
@the_capital@	-location=35 -art=5
@roselle@	-location=62 -living_thing=8
@bohemia@	-location=3668 -person=21 -organization=6 -people-ethnicity=3 -art=1
@green_screen@	-location=46 -product=1
@franco@	-person=517 -location=130 -people-ethnicity=2 -event=1 -finance-currency=1
@chalcedon@	-location=193 -organization=27 -event=2
@roque_de_los_muchachos_observatory@	-location=41
@torchwood_institute@	-organization=41
@mart_poom@	-person=32
@alabama_great_southern_railroad@	-organization=25
@mingo@	-people-ethnicity=108 -person=65 -location=21 -product=3
@1983_beirut_barracks_bombing@	-event=57
@georg_büchner@	-person=156
@operation_medusa@	-event=33
@marcelo_zalayeta@	-person=31
@the_slackers@	-person=103 -art=3
@austerlitz@	-event=117 -art=33 -location=28 -product=1
@kurt_equiluz@	-person=153
@boys_noize@	-person=101
@portland@	-location=3423 -organization=111 -event=11 -product=6 -person=6 -art=4 -title=1 -transit=1
@pindar@	-person=363 -location=9
@united_states_atomic_energy_commission@	-organization=211
@john_jacob_rhodes@	-person=21
@archibald_wavell@	-person=39 -event=1
@david_frost@	-person=335
@princess_anne_county@	-location=44
@broad_street@	-location=211
@sulęcin@	-location=97
@acacia@	-living_thing=568 -person=13 -food=1 -product=1 -art=1
@sonam@	-person=24
@gambela@	-location=39 -event=1
@notorious_b.i.g.@	-person=17 -art=3
@order_of_the_white_double_cross@	-title=57
@tina_weymouth@	-person=118
@cecilia@	-person=26 -location=18 -art=15
@boris_vallejo@	-person=58
@editor@	-title=384 -product=1
@cornelis_van_haarlem@	-person=35
@rongbuk_glacier@	-location=20
@the_rembrandts@	-person=60 -art=3
@jimmy_arias@	-person=54
@pigeon_john@	-person=60
@leprosy@	-disease=55 -art=10 -living_thing=1
@mark_antony@	-person=727 -art=1
@esporte_clube_juventude@	-organization=35
@wool@	-location=23 -person=18
@audacity@	-product=52 -art=1
@montecchio_maggiore@	-location=23 -organization=4
@athens_2004@	-event=91 -product=2 -person=1
@yoruba@	-people-ethnicity=585 -language=213 -person=1 -god=1
@storm_lake@	-location=21
@constantinos_christoforou@	-person=23
@garth_brooks@	-person=653 -art=7
@robert_de_flers@	-person=25
@evening_primrose_family@	-living_thing=65
@national_media_museum@	-location=110
@steve@	-person=97 -art=3 -event=1
@ecac_hockey@	-organization=253
@timothy@	-person=30 -art=8 -living_thing=7
@my_ship@	-art=31
@caboolture@	-metropolitan_transit-transit_line=14 -location=9
@candlelight_records@	-organization=201
@urban_community_of_bordeaux@	-location=20
@idaho_falls_idaho_temple@	-location=20
@qinetiq@	-organization=30 -product=1
@bishop_of_truro@	-title=46 -location=1
@frank_bruno@	-person=146
@national_museum_of_african_art@	-location=53
@karl_heinrich_ulrichs@	-person=29
@34th_air_division@	-organization=50
@de_tomaso@	-organization=52 -product=1
@cefn_sidan@	-location=25
@germiston@	-location=92
@corgi_toys@	-organization=33
@ehingen@	-location=38
@my_babe@	-art=22
@tom_petty_and_the_heartbreakers@	-person=363
@mandarin@	-language=1174 -location=5 -broadcast-tv_channel=2 -title=2 -art=2 -broadcast_program=1 -product=1
@hart@	-location=62 -person=52 -living_thing=15 -product=7 -organization=4 -transit=2 -art=1
@gennevilliers@	-location=66
@medak@	-location=73 -person=2 -event=1
@adi_shankara@	-person=283
@2012_six_nations_championship@	-event=64
@me_without_you@	-art=21
@the_west_point_story@	-broadcast_program=15 -art=10
@first_division@	-organization=3723 -event=40 -person=1
@john_digweed@	-person=106
@journalist@	-title=120 -person=14 -art=1 -broadcast_network=1
@november_7@	-time=264 -event=3
@durham_west@	-location=28
@henty@	-location=49 -person=4
@nashua@	-location=209 -language=1 -organization=1
@paper_dolls@	-broadcast_program=31 -art=7 -person=6
@jægersborg_dyrehave@	-location=24
@wild_bill@	-art=30 -person=5
@mariposa@	-location=82 -art=1 -people-ethnicity=1
@fred_dekker@	-person=20
@newtek@	-organization=24
@pierre_attaingnant@	-person=21
@matheran@	-location=40 -location=1
@sidney_lee@	-person=52
@erzurum@	-location=455 -event=2
@governor_of_kansas@	-title=226 -event=2
@sara_mearns@	-person=21
@buginese@	-people-ethnicity=20 -language=12
@lucky-goldstar_hwangso@	-organization=69
@i-93@	-location=30
@volga_bulgaria@	-location=194 -event=2
@davidson_county@	-location=205
@paul_artadi@	-person=38
@arts_and_industries_building@	-location=28
@richard_barnes@	-person=23
@love_letters_in_the_sand@	-art=20
@obese@	-disease=38 -organization=19
@tom_flanagan@	-person=25
@john_marshall_harlan_ii@	-person=83
@clachnacuddin@	-organization=45
@interstate_5@	-location=563 -art=1
@ratt@	-person=296 -art=11
@ross_school_of_business@	-organization=120
@pediculariidae@	-living_thing=23
@citgo@	-organization=76
@national_socialist_movement@	-organization=52
@barclay@	-organization=58 -location=13 -person=11
@jayanti@	-location=104 -person=1
@saic@	-organization=56
@wenshan_district@	-location=34
@pga_european_tour@	-organization=136
@villeray–saint-michel–parc-extension@	-location=53
@kylie_gillies@	-person=27
@hotan@	-location=71
@eurovision_song_contest_1972@	-event=30
@burgh_castle@	-location=56
@palisades_center@	-location=29
@kildare_gaa@	-organization=30
@hazaras@	-people-ethnicity=61
@bishop_of_ossory@	-title=114 -location=1
@ribadeo@	-location=30
@fasa@	-organization=49 -location=12
@sumner@	-location=139 -person=7 -product=2
@who_wants_to_be_a_millionaire?@	-broadcast_program=328 -art=14
@russian_ruble@	-finance-currency=116
@nardwuar_the_human_serviette@	-person=30
@lane_cove@	-location=50 -organization=1
@sue_simmons@	-person=25
@aharon_appelfeld@	-person=29
@the_fifth_estate@	-broadcast_program=146 -art=19 -person=5
@paul_taylor@	-person=145 -organization=1
@itt@	-organization=96 -event=3
@the_world_of_henry_orient@	-art=32
@what_would_you_do?@	-art=14 -broadcast_program=14
@hans_simonsson@	-person=37
@kramfors_municipality@	-location=20
@comeback_kid@	-person=88 -art=4
@beautiful_day@	-art=91
@aramaic_language@	-language=68
@duke_of_buckingham@	-person=77 -title=74
@dmax@	-broadcast-tv_channel=29 -organization=8
@hawkesbury@	-location=172 -product=1 -person=1
@truesports@	-organization=19 -person=1
@faculty_of_medicine@	-organization=40 -location=4
@gerrit_rietveld@	-person=71
@erica_tetralix@	-living_thing=29
@sandy_denny@	-person=273 -art=4
@titular@	-title=44 -organization=17 -person=3
@jon_farriss@	-person=35
@tomahawk@	-person=58 -location=36 -art=13 -product=3
@tay@	-location=56 -people-ethnicity=21 -product=2 -language=1 -organization=1
@moore_county@	-location=78
@2006_asian_games@	-event=195
@eenadu@	-art=43 -broadcast_network=1
@sears@	-organization=118 -person=3 -location=2
@felixstowe@	-location=351 -product=2 -organization=1
@fernie@	-location=73 -person=1
@bert_ironmonger@	-person=22
@matt_damon@	-person=625
@kenneth_copeland@	-person=61
@nick_clegg@	-person=383
@grays_peak@	-location=25
@hmas_perth@	-product=29
@isaac_chauncey@	-person=61
@cara_black@	-person=451 -visual_art-color=1
@neko_case@	-person=222
@luxury@	-product=24 -art=4 -person=4
@francis_ng@	-person=95
@los_angeles_free_press@	-art=56
@belen@	-location=33 -organization=1
@the_rose@	-art=111 -broadcast_program=4 -location=1
@snow_leopard@	-living_thing=30 -product=16 -award=3
@hong_kong_institute_of_education@	-organization=42
@ie@	-location=31 -product=9 -organization=3 -language=1
@avellaneda@	-location=162 -person=4
@john_g._blystone@	-person=22
@tuscania@	-location=34 -product=1
@polyps@	-disease=31
@dan_milano@	-person=24
@todd_beamer@	-person=36
@16_horsepower@	-person=39 -art=1
@croton@	-location=62 -living_thing=25
@nahant,_massachusetts@	-location=34
@tangermünde@	-location=45
@laya@	-person=17 -location=10
@doniphan@	-location=25 -person=2
@brixen@	-location=23 -organization=2
@oreo@	-food=97 -art=2
@tagetes@	-living_thing=22
@anthony_pilkington@	-person=23
@guillaume_raoux@	-person=28
@mark_wills@	-person=91 -art=3
@heavy_metal_l-gaim@	-broadcast_program=44
@morris_peterson@	-person=137
@saguache_county@	-location=32
@ken_mellons@	-person=19 -art=1
@medinaceli@	-location=32 -title=1 -person=1
@brad_silberling@	-person=34
@frederick_piper@	-person=45
@gali@	-location=31
@prada@	-organization=430 -product=1
@rob_scott@	-person=31
@buxton@	-organization=141 -location=95 -person=3 -event=1 -location=1
@rumtek_monastery@	-location=26
@tigris@	-location=622 -person=3 -product=2
@hay_petrie@	-person=32
@kaga@	-location=46 -product=46
@don_kirshner's_rock_concert@	-broadcast_program=32 -person=1
@the_little_nyonya@	-broadcast_program=66
@ala@	-organization=99 -location=25 -biology=22 -god=8 -chemistry=2
@whatever_you_like@	-art=39
@night_life@	-art=15 -product=6
@you're_the_one@	-art=35 -broadcast_program=1
@2004_rugby_league_tri-nations@	-event=28
@always_and_forever@	-art=32 -person=1
@master_of_public_policy@	-education-educational_degree=76
@kaufmann_kohler@	-person=24
@saint_anselm_college@	-organization=146
@europa_league@	-organization=286 -event=168
@rosie_napravnik@	-person=26
@megas@	-person=41 -art=2
@doug_johnson@	-person=54
@stanisław_lem@	-person=179
@greater_western_sydney_giants@	-organization=27
@brad_gilbert@	-person=176
@soyuz_tm-34@	-event=21
@andrew_rannells@	-person=41
@thion_department@	-location=28
@jerry_crawford@	-person=20
@junction_oval@	-location=713
@richard_virenque@	-person=63
@perak@	-organization=47 -location=1 -title=1 -event=1
@september_11_attacks@	-event=2395 -time=1
@brookville,_indiana@	-location=43
@monkland_canal@	-location=49
@thelma_schoonmaker@	-person=74
@dean_pitchford@	-person=80
@bill_gullickson@	-person=55
@act_new_zealand@	-organization=99
@duke_of_grafton@	-title=47 -person=45
@saint-gilles@	-location=82 -person=2
@july_18@	-time=255
@doug_kramer@	-person=21
@karina@	-person=31 -product=2
@sabine_pass@	-location=54 -event=4
@beijing_subway@	-transit=369
@antena_3@	-broadcast_network=231 -broadcast-tv_channel=18
@belgrave@	-location=107 -metropolitan_transit-transit_line=62 -art=1 -organization=1
@gorky_park@	-art=51 -location=26 -person=19
@robbinsdale,_minnesota@	-location=21
@guidonia_montecelio@	-location=36 -organization=1
@fala_chen@	-person=54
@indiana_jones_and_the_kingdom_of_the_crystal_skull@	-art=225
@cumnock@	-location=104 -organization=4
@passage@	-art=28 -person=11 -location=7
@smile_empty_soul@	-person=64 -art=1
@xix@	-event=25 -organization=3
@chelsea_physic_garden@	-location=56
@laski@	-location=25 -person=1
@leopards@	-organization=21 -living_thing=11
@jane_wiedlin@	-person=121 -art=3
@carlos_ruiz@	-person=72
@haibara_district@	-location=60
@cerberus_capital_management@	-organization=123
@korat@	-living_thing=33 -location=17
@nobel_foundation@	-organization=91 -award=3
@richard_mentor_johnson@	-person=66
@tour_of_slovenia@	-event=32
@atari_5200@	-product=105
@sulphur_springs,_texas@	-location=29
@odette@	-art=18 -person=2 -event=1
@woodlands@	-location=155 -organization=8
@kalibata_heroes_cemetery@	-location=25
@valmiki@	-person=225 -art=3 -religion-religion=3 -location=1
@tell_all_your_friends@	-art=23
@douarnenez@	-location=46
@weymouth_and_portland@	-location=33 -organization=2
@laurentides_wildlife_reserve@	-location=26
@praga@	-location=116 -organization=9 -event=1
@playdays@	-broadcast_program=22
@birmingham–southern_college@	-organization=34
@dio@	-person=426 -art=6 -organization=5 -location=2
@huge@	-broadcast_program=23 -art=2
@north_american@	-organization=92 -location=79 -event=10 -language=10 -people-ethnicity=3 -award=1 -art=1 -product=1 -living_thing=1
@catherine_mcauley@	-person=55 -organization=1
@laura_lepistö@	-person=25
@nottinghamshire@	-location=2504 -organization=1320 -title=1
@tekwar@	-art=25 -broadcast_program=23
@lake_sammamish@	-location=42
@bergisch_gladbach@	-location=269 -organization=1
@asa@	-organization=136 -person=32 -art=1 -medicine-drug=1 -living_thing=1
@ombrone@	-location=32
@boston_store@	-organization=39
@down@	-organization=455 -location=199 -person=102 -art=74 -title=6 -disease=2
@storyville@	-location=53 -person=19 -art=17 -organization=8 -broadcast_program=6
@league_cup_final@	-event=102 -organization=6
@banks_peninsula@	-location=156
@information_age@	-event=94 -art=1
@eddie_perfect@	-person=31
@sweden_democrats@	-organization=141
@barn_owl@	-living_thing=177
@flying_cloud@	-product=20 -location=2
@yuan_zai@	-person=30
@franz_joseph_i_of_austria@	-person=289
@caribbean@	-location=7431 -organization=19 -language=10 -people-ethnicity=9 -art=5 -product=3
@choi_dong-hoon@	-person=28
@marcus_garvey@	-person=272 -art=6
@brick_township@	-location=58 -organization=1
@it's_alive@	-art=30 -person=9 -broadcast_program=1
@the_next_best_thing@	-art=39 -broadcast_program=8
@mayor_of_madrid@	-title=22 -person=1
@columbia_daily_spectator@	-art=55
@breaking_bad@	-broadcast_program=631 -art=1
@emma_pollock@	-person=23
@bujar_nishani@	-person=23
@a_casa_das_sete_mulheres@	-broadcast_program=29
@cheshire_senior_cup@	-event=45 -organization=2
@spring,_texas@	-location=48
@sylvester@	-person=98 -art=4
@zoogz_rift@	-person=28
@irtysh@	-location=34 -organization=10
@lorenzo_pasinelli@	-person=28
@fort_stanton@	-location=23
@lord_lyttelton@	-person=21 -title=1
@mikami@	-person=20
@emancipation@	-art=28 -title=13 -event=1 -time=1
@the_country@	-location=43 -organization=2
@shuru_rural_district@	-location=23
@çarşamba@	-location=26
@capitol_studios@	-location=46 -organization=5
@a_movie@	-art=29
@stockbridge@	-location=304 -people-ethnicity=2 -organization=2 -person=1
@galwegians@	-organization=92 -location=3
@sexsmith@	-location=21 -person=3
@agustín_pedro_justo@	-person=29
@douglas_tbd_devastator@	-product=26
@matt_hamill@	-person=52
@ken_westerfield@	-person=50
@voice_of_india@	-organization=24
@pauline_viardot@	-person=104
@piła@	-location=267
@progressive@	-organization=354 -religion-religion=29 -event=24 -art=1 -person=1
@cumbria@	-location=3019 -language=2 -organization=2 -title=1
@kansas_city_chiefs@	-organization=3271 -event=74
@žarkovo@	-location=25 -organization=1
@gordon_scott@	-person=70
@andrés_molteni@	-person=26
@eivør_pálsdóttir@	-person=30
@cornwall_colts@	-organization=40
@keyboard@	-product=1824 -title=26 -art=11
@u.s._geological_survey@	-organization=56
@howard_county,_missouri@	-location=29
@melissa_o'neil@	-person=28 -art=2
@scheer@	-location=14 -person=12 -product=1
@pomona,_new_york@	-location=25
@soft_machine@	-person=299 -art=4
@likud@	-organization=636
@kaiser-wilhelmsland@	-location=26
@matti_vanhanen@	-person=83
@np@	-organization=89 -art=2 -product=2 -chemistry=1
@francisco_morazán@	-person=99 -location=6
@switched_at_birth@	-broadcast_program=96 -art=7
@walker_county@	-location=65
@sestao@	-location=28 -organization=15
@defense@	-organization=65 -title=20 -event=4 -person=2 -product=1 -art=1
@courtney_thorne-smith@	-person=64
@hst@	-location=32 -product=24
@georgia_high_school_association@	-organization=39
@vitória_de_guimarães@	-organization=294 -location=1
@bull@	-living_thing=41 -organization=22 -broadcast_program=17 -location=4 -art=4 -god=3 -person=2 -product=1
@tripolitania@	-location=338 -event=1
@ralls@	-location=29 -person=3
@magueyes@	-location=39 -living_thing=1
@ipsos_mori@	-organization=45
@sam@	-person=64 -broadcast_program=10 -location=9 -organization=8 -art=8 -product=2 -chemistry=2 -language=1
@j.lo@	-art=25 -person=5
@cabrera@	-location=22 -person=4
@carroll_county,_indiana@	-location=25
@michael_mcconnohie@	-person=84
@lord_lucan@	-person=27
@pashinin@	-person=58
@mukul_dev@	-person=29
@province_of_agrigento@	-location=51
@puerto_rico_trench@	-location=22
@john_guy@	-person=44
@hatton@	-location=91 -person=3 -title=1
@carya_ovata@	-living_thing=44
@branded_to_kill@	-art=27
@super_bowl_xlvii@	-event=221
@demian_maia@	-person=52
@william_cronon@	-person=28
@juan_de_nova_island@	-location=25
@armenians@	-people-ethnicity=888 -organization=11 -location=6
@touch_&_go@	-organization=20 -person=3
@american_journal_of_psychology@	-art=33
@the_libertines@	-person=254 -art=14
@harold_ballard@	-person=88
@methodist_episcopal_church@	-religion-religion=570 -location=3
@hesse@	-location=2921 -person=2 -event=2
@green_door@	-art=24
@mail@	-product=32 -organization=10 -art=7
@murwillumbah@	-location=45 -metropolitan_transit-transit_line=1
@oran_park@	-location=76
@raging_slab@	-person=31 -art=3
@esau@	-person=154
@kapingamarangi@	-location=14 -language=6
@nauvoo_temple@	-location=86
@yacht@	-product=43 -person=29 -location=2 -event=1
@bragança@	-location=108 -organization=2
@hurricane_carla@	-event=44
@anastasian_war@	-event=25
@hugo_young@	-person=22
@mendelssohn@	-person=525 -art=9
@may_company@	-organization=62
@leisure@	-art=23 -location=3
@nissan_tiida@	-product=26
@fuji_kyuko@	-organization=34
@port_union@	-location=22
@muscat_blanc_à_petits_grains@	-food=28
@tyumen_oblast@	-location=246
@jaguar_land_rover@	-organization=71
@the_young_master@	-art=21
@lake_texcoco@	-location=95
@rabbi@	-person=13 -location=6 -art=5
@akkalkot@	-location=55
@association_for_mormon_letters@	-organization=40 -award=2
@line_5@	-metropolitan_transit-transit_line=228 -location=12
@atacama@	-location=32 -people-ethnicity=4
@white_earth_indian_reservation@	-location=38
@argentinean@	-location=37 -people-ethnicity=1
@state_route_14@	-location=36
@chalatenango@	-location=73 -organization=32
@xuzhou@	-location=342 -event=2 -product=1
@mikal_gilmore@	-person=24
@manny_mota@	-person=55
@sika@	-person=29 -language=7 -living_thing=7 -organization=2
@orange_free_state@	-location=640 -organization=30
@or@	-visual_art-color=191 -location=35 -art=4 -person=1
@berber@	-people-ethnicity=738 -language=214 -food=1
@coronado@	-location=85 -person=24 -art=4 -product=2
@bnf@	-location=43 -art=4
@battle_of_buxar@	-event=55
@falstaff@	-art=397 -person=3
@david_dellinger@	-person=37
@vasundhara_raje@	-person=31
@nite_flights@	-art=25
@pasión@	-broadcast_program=22 -location=2
@asia-pacific_broadcasting_union@	-organization=40
@portuguese_army@	-organization=185 -location=1
@beverley_martyn@	-person=21
@anne_neville@	-person=73
@path@	-location=45 -organization=12
@rosie@	-art=10 -broadcast_program=7 -person=6
@leeds_north_east@	-location=26 -event=1
@haverhill,_massachusetts@	-location=228
@battle_of_moscow@	-event=208 -art=6
@1969@	-event=798 -art=25 -broadcast_program=1 -organization=1
@jerusalem_prize@	-award=32
@julian_anderson@	-person=28
@hans_schmidt-isserstedt@	-person=39
@mary_byrne@	-person=22
@victorious@	-broadcast_program=200 -product=27 -event=6
@teodoro_agoncillo@	-person=23
@sapho@	-art=27 -person=8 -disease=1
@clem_clempson@	-person=41
@debbie_harry@	-person=332
@meijer@	-organization=89 -person=2
@messene@	-location=64
@cup_final@	-event=39 -art=4
@yuna@	-person=24 -location=2
@operation_prime_chance@	-event=23
@joan_i_of_navarre@	-person=42
@children@	-art=28 -person=4 -disease=3 -title=2
@grants@	-location=55 -organization=3
@jeff_larentowicz@	-person=22
@fools@	-art=16 -title=4
@president_of_french_polynesia@	-title=45
@guillaume_de_nogaret@	-person=21
@live_at_the_bbc@	-art=60
@brockton_point@	-location=20
@micanopy@	-person=18 -location=13
@rajkot@	-location=294
@association_of_the_united_states_army@	-organization=54
@smederevo@	-location=232 -organization=43
@oliver_lake@	-person=135
@adam_opel@	-person=18 -organization=3
@haro@	-location=35 -organization=7
@verona@	-location=1917 -organization=227 -product=6 -event=3 -art=1 -person=1
@clash@	-art=161 -person=68 -event=2
@mohale's_hoek_district@	-location=22
@singstar@	-product=83
@china_national_highway_312@	-location=74
@same_love@	-art=29
@martha's_vineyard@	-location=567 -language=1 -organization=1
@stonehouse@	-location=88 -organization=3
@morecambe_and_wise@	-person=175 -broadcast_program=1
@blachernae@	-location=51
@opole@	-location=1420
@dennis_the_menace_strikes_again@	-art=21
@1922_season@	-event=28
@state_election@	-event=72
@meanjin@	-art=64
@tex_ritter@	-person=199
@the_big_parade@	-art=39
@wooler@	-location=64 -organization=4
@weston-super-mare@	-location=532 -organization=98
@beijing_guoan_talent@	-organization=21
@paulo_portas@	-person=37
@california_republic@	-location=46 -art=6
@sloan_fellowship@	-award=45 -organization=1
@tajik_soviet_socialist_republic@	-location=33
@kretinga@	-location=38
@cheryl_studer@	-person=35
@sila@	-location=20 -language=3 -god=3 -person=1 -broadcast_program=1
@keith_murray@	-person=148
@dhaka_division@	-location=141 -organization=27
@paul_barber@	-person=36
@arapaho@	-people-ethnicity=229 -location=10
@hampshire@	-location=5656 -organization=1599 -product=5 -title=1
@anacreon@	-person=80 -art=2
@premier_league_darts@	-event=43 -organization=1
@jack_trevor@	-person=20
@malebranche@	-person=30
@the_r.e.d._album@	-art=24
@split_personality@	-disease=14 -art=8
@scott_kalitta@	-person=21
@erskine_college@	-organization=71
@casey_robinson@	-person=29
@michael_anderson@	-person=105
@david_foster@	-person=23 -art=1
@matt_striker@	-person=53
@sardhana@	-location=29
@abdomen@	-body_part=31 -living_thing=2
@national_theatre@	-organization=977 -location=347
@max_manus@	-person=44
@gavin_grant@	-person=29
@khondab_rural_district@	-location=26
@trajan@	-person=893 -product=5 -location=4
@orlamünde@	-location=40
@hollywood_heights@	-broadcast_program=44 -location=7
@glendora@	-location=75 -art=7
@storm_front@	-art=33 -person=4
@chalmers@	-organization=20 -person=6 -location=6
@juilliard@	-organization=71 -person=6
@hanson_county,_south_dakota@	-location=28
@george_lippard@	-person=27
@atlanta_opera@	-organization=24
@kagawa@	-art=56 -location=10
@frank_martin@	-person=150
@adolf_von_trotha@	-person=27
@celia_fiennes@	-person=28
@żuromin_county@	-location=208
@limca_book_of_records@	-art=104
@northumbria@	-location=1131 -organization=7 -title=1
@edward_gal@	-person=21
@koszyce@	-location=22
@s5@	-location=66 -metropolitan_transit-transit_line=64 -person=6 -body_part=3 -title=1
@women's_institute@	-organization=30
@guido_crepax@	-person=33
@canterbury-bankstown@	-organization=68 -location=10
@state_trooper@	-broadcast_program=85 -organization=7
@sacred_bones_records@	-organization=29
@starship_troopers@	-art=261 -broadcast_program=10 -product=2
@florian_leopold_gassmann@	-person=31
@patricia_krenwinkel@	-person=25
@online_film_critics_society@	-organization=86 -event=3
@merriwa@	-location=45 -metropolitan_transit-transit_line=1
@saksi@	-broadcast_program=30 -location=1
@marilyn_monroe@	-person=1523 -art=1
@crouch_end@	-location=109 -art=10
@carles@	-location=16 -person=4
@mount_cayley@	-location=35
@roland_park@	-location=30
@dunipace@	-location=16 -organization=9
@lane_evans@	-person=26
@endurance@	-product=84 -broadcast_program=29 -art=2
@associated_television@	-broadcast_network=62
@shahid_khan@	-person=31
@béla_h._bánáthy@	-person=23
@killeen@	-location=122
@made_in_dagenham@	-art=42
@labour_party_(uk)@	-organization=43
@the_truth@	-art=108 -person=9 -broadcast_program=1
@central_division@	-organization=95 -location=15
@orange_crush@	-art=21 -location=3 -food=2 -event=1
@ravenshoe@	-location=22
@milan_galić@	-person=20
@mary_wilson@	-person=261 -art=2
@city_of_toronto@	-location=32 -organization=1
@sgt._pepper's_lonely_hearts_club_band@	-art=474
@frank_currier@	-person=37
@king_edward_vi_school@	-organization=18 -location=2
@lambchop@	-person=95
@crossrail@	-metropolitan_transit-transit_line=303 -location=2
@dj_paul@	-person=124
@the_snake@	-art=18 -god=1 -living_thing=1
@takeshi_urata@	-person=348
@lynbrook_high_school@	-organization=25
@earl_of_stamford@	-title=31 -person=14
@san_francisco's@	-location=21 -organization=3
@the_plank@	-broadcast_program=14 -art=13
@hooley@	-location=17 -person=4
@43@	-organization=41 -location=14 -metropolitan_transit-transit_line=14 -art=8 -product=5 -event=1 -body_part=1
@almafuerte@	-person=29 -art=3
@richie_porte@	-person=84
@seaside@	-location=76 -product=13 -organization=1
@reckless_kelly@	-person=26 -art=21
@gmina_gryfice@	-location=52
@simon_shaheen@	-person=34
@ceará_state@	-location=22
@jim_irsay@	-person=26
@president_pro_tempore_of_the_senate@	-title=65 -organization=1
@the_lord_of_the_rings_strategy_battle_game@	-product=28
@little_women@	-art=334 -broadcast_program=19 -person=1
@benjamin_anderson@	-person=21
@archbishop_of_riga@	-title=21 -religion-religion=2
@carlos_pacheco@	-person=57
@michael_shermer@	-person=129
@kilkenny_city@	-location=39 -organization=35
@venom@	-person=249 -art=17 -product=2 -organization=1
@the_magic_flute@	-broadcast_program=20 -art=11
@melbourne_park@	-location=93
@henry_iv_of_england@	-person=191
@mazatec@	-people-ethnicity=33 -language=11
@richard_sherman@	-person=50
@dyson@	-organization=40 -person=5 -product=2
@tv_series_of_the_same_name@	-broadcast_program=27 -art=2
@justin_smoak@	-person=27
@belltown@	-location=22
@nitrate@	-chemistry=33 -organization=1
@big_town@	-broadcast_program=45 -location=1
@armagh@	-location=750 -organization=380 -title=14 -event=2 -art=1
@west_midlands@	-location=2148 -organization=11 -metropolitan_transit-transit_line=1
@jõgeva_county@	-location=203
@keosauqua@	-location=23
@liverpool_college@	-organization=78
@american_ninja_warrior@	-broadcast_program=52
@hillsboro_hops@	-organization=21
@nizhnekamsk@	-location=36
@zwickau@	-location=391 -organization=1
@tecumseh@	-person=293 -location=96 -organization=5 -product=1
@4th_infantry_division@	-organization=271
@louis_chiron@	-person=72
@ulrich_von_hutten@	-person=53
@k-14@	-location=19 -product=1
@pontotoc_county@	-location=58
@pierre_berbizier@	-person=29
@kenny_bernstein@	-person=54
@barwon_heads@	-location=25 -organization=1
@gabrielle@	-person=146 -art=26 -event=4 -broadcast_program=1
@autoroute_55@	-location=25
@easy@	-art=71 -organization=7 -event=5
@israel_b._richardson@	-person=31
@faculty_of_architecture@	-organization=25
@m7@	-location=21 -product=2
@canela@	-location=20 -language=1 -person=1
@squirrel_bait@	-person=28 -art=1
@tishman_speyer@	-organization=32
@ceramica_pisi@	-living_thing=41
@evelina@	-art=26 -person=1
@savona@	-location=431 -organization=29
@big_brother_and_the_holding_company@	-person=196 -art=4
@ancienne_belgique@	-location=38
@sane@	-organization=10 -product=7 -location=4
@social_democratic_labour_party@	-organization=36
@mindanao@	-location=1775 -event=4 -product=2 -organization=2
@parliamentary_constituency@	-location=547 -organization=4
@simutenkov@	-person=60
@11th_bombardment_group@	-organization=36
@kevin_sheedy@	-person=109
@la_reina@	-location=24 -living_thing=1
@water_rats@	-broadcast_program=230 -living_thing=5 -organization=1
@ukita_hideie@	-person=36
@767@	-product=55 -location=1
@keene_state_college@	-organization=83
@tancred_ibsen@	-person=50
@tvn@	-broadcast_network=386 -organization=3
@garden_of_eden@	-location=455 -art=5
@cathal_mac_conchobair@	-person=31
@endless_love@	-art=56 -broadcast_program=21
@emily_procter@	-person=32
@edge_of_sanity@	-person=58 -art=2
@apus@	-location=25 -living_thing=6
@high_hopes@	-art=46 -broadcast_program=18
@jos@	-location=197 -person=2
@strafford@	-location=75 -person=3 -product=1
@georgia_army_national_guard@	-organization=47
@brecon@	-location=460 -organization=5 -product=3
@ed_hochuli@	-person=24
@fire_island@	-location=134 -person=5
@phycita_roborella@	-living_thing=33
@cn@	-organization=181 -chemistry=9 -finance-currency=5 -location=2 -broadcast_network=1
@quo@	-art=16 -person=8
@konk@	-art=12 -person=7 -organization=3
@joe_ranft@	-person=50
@kingdom_of_sweden@	-location=60
@rhiannon@	-god=57 -art=31
@rusholme@	-location=108
@wayne_county@	-location=1045 -person=10
@nishikasugai_district@	-location=23
@incumbencies@	-title=557
@machete@	-art=58 -organization=15 -person=6 -broadcast_program=4 -chemistry=1
@second_level@	-organization=285 -education-educational_degree=2 -event=1
@delirious@	-person=89 -art=27 -broadcast_program=10
@eurema_brigitta@	-living_thing=40
@lennon–mccartney@	-person=416 -art=1
@national_society_for_women's_suffrage@	-organization=25
@gran_markus,_jr.@	-person=26
@lance_cade@	-person=40
@the_west@	-location=16 -broadcast_program=8 -organization=3 -art=1
@frcn@	-organization=37
@aaron_taylor-johnson@	-person=40
@modesty_blaise@	-art=28 -broadcast_program=6
@destry@	-person=9 -broadcast_program=9 -art=7 -location=2
@vågsøy@	-location=40
@manawydan@	-god=36
@ronald_lauder@	-person=38
@miami@	-location=5444 -organization=548 -event=114 -people-ethnicity=31 -art=25 -language=3 -broadcast_program=1 -product=1
@tinian@	-location=587 -event=58
@little_tokyo@	-location=48 -person=7
@vuelta_a_españa@	-event=514
@dayak@	-people-ethnicity=135
@tokyo_magnitude_8.0@	-broadcast_program=32
@students_islamic_organisation_of_india@	-organization=28
@san_bruno@	-location=70 -person=1
@robert_de_clifford,_1st_baron_de_clifford@	-person=20
@lamar@	-location=86 -organization=19 -person=4
@j._j._putz@	-person=57
@elk_point@	-location=23
@octavian@	-person=228 -art=5
@wijk_bij_duurstede@	-location=59
@ketchum@	-location=76 -organization=6
@postgraduate_education@	-education-educational_degree=23
@pro40@	-organization=52
@weird_war_tales@	-art=85
@maccabi_ahi_nazareth@	-organization=54
@jeannot_szwarc@	-person=43
@charles_simic@	-person=103
@warren_frost@	-person=20
@seewoosagur_ramgoolam@	-person=59
@tammy_faye_messner@	-person=20
@roger_borsa@	-person=56
@graham_joyce@	-person=36
@phog_allen@	-person=67
@ice_t@	-product=23 -person=8
@buckminster@	-location=20 -person=1
@warning@	-art=40 -person=3
@ebel@	-organization=30 -person=1
@tomioka@	-location=28
@huáscar@	-person=40 -product=15
@mastertronic@	-person=137 -organization=1
@confederate_president@	-title=65 -location=2
@grumpy_old_men@	-art=45 -broadcast_program=18
@cardcaptor_sakura@	-art=171
@the_savages@	-art=75 -person=4 -broadcast_program=3
@siddi@	-people-ethnicity=50 -location=2
@the_league_of_gentlemen@	-art=45 -person=4
@time_of_my_life@	-art=16 -broadcast_program=9
@khoekhoe@	-language=29 -people-ethnicity=1
@nova_scotia@	-location=9920 -organization=4 -art=1 -product=1 -people-ethnicity=1
@eastern_partnership@	-event=44
@don_haggerty@	-person=37
@october_25@	-time=254
@roan@	-location=20 -broadcast_program=1 -person=1
@robin_platts@	-person=20
@ulsan@	-location=367 -event=1
@dahmer@	-art=16 -person=4
@nadzab@	-location=36 -event=6
@lutterworth@	-location=103
@activision_anthology@	-product=27
@l'étoile_du_nord@	-art=37
@fda@	-organization=303 -education-educational_degree=1
@louis_van_gaal@	-person=176
@doctor_zhivago@	-art=168 -broadcast_program=9
@president_of_the_council_of_state_of_cuba@	-title=36
@jean_de_meun@	-person=30
@swedes@	-location=195 -people-ethnicity=6 -food=4 -person=1
@carol_hutchins@	-person=21
@clarkdale@	-location=25 -organization=1
@miss_colorado@	-event=24
@blindness@	-art=40 -disease=19
@mary,_mother_of_jesus@	-person=13 -art=8
@peter_tatchell@	-person=147
@erasmus_darwin@	-person=215
@chelan,_washington@	-location=28
@peter_llewelyn_davies@	-person=23
@daily_mail@	-art=2173 -internet-website=1
@rolfe_kent@	-person=34
@loch_ness@	-location=221 -art=6
@phantom_planet@	-person=155 -art=1
@sula@	-location=50 -organization=9
@moreton_corbet_castle@	-location=21
@casino@	-art=165 -location=110 -organization=11 -product=5 -person=3
@steeplechase@	-organization=60 -event=2 -product=1
@astoria@	-location=150 -product=7 -metropolitan_transit-transit_line=4 -art=4 -organization=1
@cottesloe@	-location=57 -organization=1
@pierre_et_gilles@	-person=20
@the_white_shadow@	-broadcast_program=100 -art=5
@kazan_governorate@	-location=52
@baselios_thomas_i@	-person=25
@fields@	-person=37 -location=9 -organization=7 -art=3 -award=1
@john_locke@	-person=851 -art=2
@eurosprinter@	-product=21
@sonargaon@	-location=59
@chartists@	-organization=41
@xmm-newton@	-product=75
@salamis@	-location=196 -event=24 -product=6 -living_thing=2
@swedish_language@	-language=224 -location=1
@fort_harrison@	-location=30 -event=10
@leoluca_bagarella@	-person=64
@jackson_browne@	-person=727 -art=8
@andré_emmerich@	-person=30
@ejner_federspiel@	-person=21
@the_roman_mysteries@	-art=20 -broadcast_program=1
@na_fianna@	-person=28 -organization=1
@naoussa@	-location=24 -organization=4
@james_farmer@	-person=30
@desire@	-art=107 -person=8 -product=1
@the_thorn_birds@	-broadcast_program=54 -art=51
@ulundi@	-location=42 -event=7
@dongara@	-location=36
@lamman_rucker@	-person=21
@hawes@	-location=66 -person=3
@piton_de_la_fournaise@	-location=36
@tenali_ramakrishna@	-person=18 -art=2
@transfusion@	-medicine-medical_treatment=66 -art=7
@goof_troop@	-broadcast_program=102 -product=4
@josh_wink@	-person=69
@cobourg_cougars@	-organization=47
@kalaleh_county@	-location=125
@ganja@	-location=260 -medicine-drug=13 -living_thing=1 -event=1
@coventry_city_f.c.@	-organization=66
@australasian_antarctic_expedition@	-event=166
@alfalfa@	-living_thing=39 -person=17 -location=4
@zzt@	-product=13 -person=12
@george_bowering@	-person=57
@sr_24@	-location=20
@the_new_barbarians@	-person=14 -art=6
@king_haakon@	-person=24
@holly_near@	-person=55
@isabel_ii@	-person=38 -product=1
@loud_records@	-organization=79
@walsh@	-person=36 -location=14 -organization=4
@kernavė@	-location=41
@first_barbary_war@	-event=206
@hradec_králové_region@	-location=382
@joseph_henabery@	-person=30
@salò@	-location=77 -art=3 -organization=2
@sec@	-organization=989 -event=7
@serov@	-location=17 -person=8
@ouachita_river@	-location=113
@lester_maddox@	-person=91
@pontus@	-location=514 -god=20 -person=2
@wild_rose@	-living_thing=11 -location=9 -person=5
@simon_farnaby@	-person=24
@mtv_video_music_award@	-award=203 -event=4
@disaster@	-event=27 -art=8 -location=2
@premier_division@	-organization=237 -event=5
@st_helens_and_runcorn_gap_railway@	-organization=21
@derek_de_lint@	-person=35
@lauro@	-location=10 -person=10
@bawtry@	-location=50
@cam@	-location=14 -organization=3 -person=3
@transwa@	-transit=53
@smolensk@	-location=823 -event=23
@charles_county,_maryland@	-location=111
@sappho@	-person=342 -location=5 -art=4 -product=4
@bishop_of_chester@	-title=184 -person=3
@davis_cleveland@	-person=34
@león,_guanajuato@	-location=93
@sumbawa@	-location=187 -language=2
@oi@	-organization=27 -person=2
@the_winner_takes_it_all@	-art=52
@ryutaro_hashimoto@	-person=69
@the_olivia_tremor_control@	-person=84 -art=4
@saint_mary@	-person=97 -location=23 -organization=3 -art=2
@llp@	-organization=22
@rebecca_levene@	-person=28
@st_peter's_college@	-organization=143 -location=44
@type_1@	-product=12 -disease=8 -computer-programming_language=1
@florence@	-location=7743 -person=27 -organization=23 -event=3 -product=1
@taguig@	-location=131 -organization=1
@largo@	-location=98 -organization=33 -art=9 -product=1
@volunteers@	-title=43 -art=42 -organization=33 -location=1 -person=1
@holt_manufacturing_company@	-organization=30
@christine_boutin@	-person=30
@ned@	-person=16 -organization=10 -art=9 -event=8 -location=4 -internet-website=2
@nightmare_of_you@	-person=24 -art=4
@eugene_rousseau@	-person=24
@john_holland,_1st_duke_of_exeter@	-person=36
@echobelly@	-person=51
@moonee_ponds_creek_trail@	-location=26
@idomeneo@	-art=219
@islamic_republic_news_agency@	-organization=25
@krakatoa@	-location=122 -art=8
@red_rider@	-person=69
@michael_parks@	-person=94
@obscura@	-person=53 -art=3
@josé_miguel_carrera@	-person=83
@matteo_ferrari@	-person=30
@jean_anderson@	-person=36
@katarina_witt@	-person=84
@cleveland_international_piano_competition@	-event=20
@serb@	-people-ethnicity=365 -location=29 -language=3
@pic_du_midi_de_bigorre@	-location=23
@terschelling@	-location=174
@bohemian_club@	-organization=117
@portage,_wisconsin@	-location=68
@cloudbusting@	-art=23
@saab_93@	-product=21
@esquipulas@	-location=25
@sakala@	-location=26 -art=4 -product=2
@lane_crawford@	-organization=34
@software_development@	-internet-website=41 -title=2
@devayani@	-person=88
@sean_taylor@	-person=67
@kana@	-person=67 -organization=27 -location=1
@musica_viva_australia@	-person=40
@clawfinger@	-person=72 -art=2
@spinner@	-organization=39 -art=2 -product=2
@izanagi@	-god=62 -location=1
@feng_dao@	-person=32
@dawn_wells@	-person=60
@291@	-art=11 -location=11
@jimmy_spencer@	-person=163
@jerome_weidman@	-person=25
@eisner@	-award=26 -person=9
@aftermath@	-organization=43 -art=37 -person=5 -event=3 -product=1 -broadcast_program=1
@waldo_patent@	-location=25
@temecula,_california@	-location=138
@tsa@	-organization=77 -person=10 -chemistry=1
@naima_mora@	-person=22
@santa_clara_county,_california@	-location=176
@master_of_the_queen's_music@	-title=37 -person=1
@miri@	-location=195 -event=1
@benicia@	-location=82 -product=1
@international_commission_for_the_protection_of_the_danube_river@	-organization=21
@adolfo_valencia@	-person=21
@miletus@	-location=330 -living_thing=1
@dolphin_tale@	-art=56
@river_exe@	-location=113
@wrestlemania_xiv@	-event=42
@ritchie_valens@	-person=228 -art=3
@blaj@	-location=97
@grayson@	-location=93 -person=6 -art=3
@dwight_hooker@	-person=22
@equitable_life_assurance_society@	-organization=26
@greta@	-location=32 -person=14 -event=3 -living_thing=2
@mgm@	-organization=133 -location=4
@spania@	-location=30 -art=2
@hradec_králové_district@	-location=31
@jean-marie_bockel@	-person=24
@duquesne@	-organization=36 -location=28 -product=15 -person=9
@lugdunum@	-location=105 -organization=2
@royals_stadium@	-location=69
@milt_pappas@	-person=72
@nick_robinson@	-person=47
@paolo_ferrero@	-person=20
@guiding_light@	-broadcast_program=948 -art=1
@claude_bolling@	-person=38
@the_wind_in_the_willows@	-art=259 -broadcast_program=30 -person=2
@bos@	-organization=32 -person=2
@class_508@	-product=62
@andré_davis@	-person=28
@chris_lemmon@	-person=27
@butterworth@	-location=116 -person=4
@ace_of_base@	-person=253
@guiana@	-location=58
@the_invisibles@	-art=77 -broadcast_program=12
@mount_jefferson@	-location=85
@john_elwes@	-person=21
@pare@	-people-ethnicity=10 -location=6 -language=4
@shina@	-language=59 -people-ethnicity=6
@asian_art_museum_of_san_francisco@	-location=33
@tonghua@	-location=40 -art=1
@lac@	-organization=10 -living_thing=10 -location=5
@something_wicked_this_way_comes@	-art=60 -person=1
@statistics_norway@	-organization=366
@ostrach@	-event=19 -location=17
@drawsko_county@	-location=213
@adaloald@	-person=30
@kalmyk@	-people-ethnicity=61 -location=1
@johnny_walker@	-person=81 -organization=1
@77@	-organization=25 -location=17 -metropolitan_transit-transit_line=6 -art=5 -event=4 -product=4 -transit=1
@stanton_lacy@	-location=20
@wiltshire_wildlife_trust@	-organization=22
@join_the_army@	-art=21
@united_states_congressman@	-organization=55 -location=1
@john_lilburne@	-person=81
@jeannie_berlin@	-person=25
@cotton_college@	-location=20 -organization=15
@1991_rugby_world_cup@	-event=199 -organization=1
@rm_class@	-product=30
@brainbombs@	-person=20 -art=2
@estonian_air@	-organization=28
@aks@	-art=42 -broadcast_program=1
@temperley@	-organization=57 -location=21 -person=1
@chris_menges@	-person=53
@irish_league@	-organization=60 -event=1
@south_wales_railway@	-location=92 -organization=1
@rick_sweet@	-person=20
@bennebroek@	-location=28
@margaret_island@	-location=39
@the_soul_of_a_new_machine@	-art=30
@aston@	-location=281 -person=22 -organization=8
@melling@	-location=27 -person=1
@influenza@	-disease=61 -event=7 -living_thing=2 -medicine-drug=1
@january_14@	-time=273
@ivan_hlinka@	-person=33
@daytona_beach,_florida@	-location=441
@adolfo_suárez@	-person=86
@babaeski@	-location=23
@world_of_jenks@	-broadcast_program=22
@lexington_high_school@	-organization=56
@57th@	-organization=14 -location=8 -event=4
@vanessa_bell@	-person=85
@sanford@	-location=122 -organization=7 -person=5 -metropolitan_transit-transit_line=1
@sioux@	-people-ethnicity=887 -language=18 -location=15 -product=5
@june_5@	-time=274
@mannar_mathai_speaking@	-art=21
@matthew@	-art=691 -person=74 -living_thing=2 -event=2
@richard_nixon@	-person=4070 -event=1
@earl_of_warwick@	-title=147 -person=104
@erkelenz@	-location=36
@great_fish_river@	-location=40
@el_brendel@	-person=45
@antiviral@	-medicine-medical_treatment=63 -art=10
@indian_national_congress_(organisation)@	-organization=24
@dubrovnik_airport@	-location=50
@anastasia@	-art=144 -person=55 -product=1 -location=1
@guy_clark@	-person=215 -art=1
@pankaj_mishra@	-person=30
@foix@	-location=120
@muscat,_oman@	-location=79
@fritz@	-person=30 -product=27 -art=1
@riccione@	-location=54 -organization=6
@müllheim@	-location=33
@klaus_hofmann@	-person=33
@united_states_district_court_for_the_district_of_utah@	-organization=33
@alūksne@	-location=29
@french_horn@	-product=142 -location=5
@clementine@	-person=13 -event=10 -food=9 -art=3 -product=1
@japanese_academy_awards@	-award=24
@new_progressive_party@	-organization=315
@herman_boerhaave@	-person=95
@doom@	-person=71 -art=33 -location=1
@central_government@	-organization=125 -person=3 -location=2 -religion-religion=1
@alice_marble@	-person=61
@morehouse_school_of_medicine@	-organization=44
@gareth_barry@	-person=62
@g.p.@	-broadcast_program=73 -title=2
@dr._quinn,_medicine_woman@	-broadcast_program=236
@naamah@	-person=26
@duchy_of_brunswick@	-location=132
@numismatists@	-title=23
@faro@	-location=324 -person=2
@lisianski_island@	-location=22
@indooroopilly@	-location=46 -organization=1
@athenaeus@	-person=317
@clotho@	-god=33
@dauphin_county,_pennsylvania@	-location=100
@cancer_bats@	-person=115 -art=1
@talladega_superspeedway@	-location=450
@herodes_atticus@	-person=62 -location=1
@trevor_nelson@	-person=67
@pittsburgh_hornets@	-organization=139
@ivan_asen_ii,_tsar_of_bulgaria@	-person=23
@the_great_grape_ape_show@	-broadcast_program=20
@bernardo_daddi@	-person=29
@indigenous@	-people-ethnicity=1425 -person=17 -language=4 -location=2
@york_region@	-location=67 -organization=1
@fort_davis,_texas@	-location=20
@the_odessa_file@	-art=47
@aai@	-organization=17 -art=3
@medici_family@	-person=20
@joseph_benavidez@	-person=36
@retribution@	-art=27 -product=4
@goya_award@	-award=26 -event=2
@the_man_i_love@	-art=83 -broadcast_program=1
@paul_robeson@	-person=578 -organization=1
@mountbatten@	-person=18 -location=5
@vedbæk@	-location=35
@apollo_11@	-event=631 -art=13
@electoral_commission@	-organization=176 -event=1
@eileen@	-art=12 -person=12 -location=2
@mesha_stele@	-art=33
@gmina_stolno@	-location=23
@sushmita_mukherjee@	-person=38
@bad_taste@	-art=21 -organization=1
@water_and_power_development_authority@	-organization=36
@moshé_mizrahi@	-person=23
@looking_glass@	-person=46 -art=7
@lorenzo_perosi@	-person=34
@matilda_of_hainaut@	-person=20
@cherokee_outlet@	-location=46
@atlantic_salmon@	-living_thing=191 -food=3
@makino@	-location=8 -person=7 -organization=6
@eleusis@	-location=198 -product=2
@giant@	-art=125 -organization=51 -broadcast_program=26 -person=23 -disease=18 -living_thing=4 -location=2
@west_virginia_radio_corporation@	-organization=42
@ihi@	-organization=21
@morean_war@	-event=66
@gravesend@	-location=133 -organization=5 -art=4
@tweeddale,_ettrick_and_lauderdale@	-location=21
@pla@	-organization=150 -chemistry=10
@harald_zwart@	-person=28
@abbas_ii@	-person=51
@the_sopranos@	-broadcast_program=1450 -art=2
@the_barbarian_invasions@	-art=43
@bee@	-living_thing=61 -location=14 -art=8 -product=4 -organization=2 -education-educational_degree=2 -disease=1
@eurovision_song_contest_1968@	-event=33
@truso@	-location=25
@tony_leung@	-person=87
@philippine_national_oil_company@	-organization=20
@flathead@	-people-ethnicity=38 -location=22 -living_thing=22 -art=1
@212@	-art=21 -location=10 -product=5
@egremont@	-location=105 -person=1
@united_states_secretary_of_labor@	-title=113 -organization=1
@hiro_yamamoto@	-person=33
@geological_society_of_london@	-organization=389
@aragatsotn_province@	-location=68
@levan@	-location=10 -person=6 -chemistry=4
@daniil_shafran@	-person=24
@greenville_high_school@	-organization=19 -location=4
@2001_census@	-event=1754 -location=283 -organization=1
@chennai_super_kings@	-organization=223
@victoria_wyndham@	-person=27
@carntyne@	-location=22
@elvira@	-person=37 -art=25 -organization=3 -living_thing=3 -location=2
@prodrive@	-organization=146
@alcatel-lucent@	-organization=248
@latin_lover@	-person=55 -broadcast_program=5 -art=1
@national_heritage_memorial_fund@	-organization=62
@edward_i@	-person=790 -art=1
@kärdla@	-location=26
@clare_connor@	-person=21
@tewksbury@	-location=45 -organization=1
@middleweight_event@	-event=23
@rockingham_speedway@	-location=64
@sioux_falls@	-location=214 -organization=26
@ortega@	-person=16 -food=10 -location=1
@german-american@	-people-ethnicity=23 -location=3
@british-india_steam_navigation_company@	-organization=56
@soldier_of_fortune@	-art=42 -title=22 -product=13 -broadcast_program=2
@josé_ingenieros@	-person=22 -location=2
@sabrina@	-art=111 -person=64 -broadcast_program=4 -product=2 -location=1
@croydon_north_west@	-location=22 -event=2
@magna_carta@	-person=22 -organization=10
@hyundai_genesis@	-product=29
@hobo_with_a_shotgun@	-art=23
@aegospotami@	-event=14 -location=10
@france-albert_rené@	-person=71
@franklin_templeton_investments@	-organization=26
@s._r._ranganathan@	-person=26
@september_11@	-time=269 -event=80
@oblique@	-body_part=19 -art=3
@ucr@	-organization=147 -location=7 -art=1
@visions@	-art=13 -medicine-symptom=6 -event=1
@ocean_spray@	-organization=43 -art=8 -living_thing=3
@cubans@	-people-ethnicity=59 -organization=1
@university_of_colorado_denver@	-organization=100
@bernstein@	-person=129 -location=2
@the_midnight_special@	-broadcast_program=71 -art=6
@blaenau_ffestiniog@	-location=180 -organization=2
@fajr_rural_district@	-location=31
@the_daily_mirror@	-art=24
@kremlin@	-location=560 -organization=4 -person=3 -title=1 -product=1 -body_part=1
@mercedes-benz_m-class@	-product=22
@st._lucia@	-location=18 -person=5 -event=5
@48_hours@	-broadcast_program=123 -art=2
@luhya@	-people-ethnicity=64 -language=12
@adam_gregory@	-person=44 -art=1
@seoul_metro@	-organization=39 -transit=2
@nomad@	-product=15 -organization=14 -person=5 -art=3 -location=1
@caro@	-location=28 -organization=5 -person=4
@elk_county,_pennsylvania@	-location=23
@chris_chandler@	-person=68
@sri@	-organization=21 -art=4 -god=3 -location=1
@borger,_texas@	-location=30
@atlantic_coast_line@	-organization=63 -location=28
@rajiv_rai@	-person=26
@ulysses_31@	-broadcast_program=46
@the_sun_news-pictorial@	-art=39
@speakeasy_comics@	-organization=29
@the_heist@	-art=31 -broadcast_program=3 -person=1
@anne_briggs@	-person=57 -art=5
@urmston@	-location=97 -person=1
@verbascum_thapsus@	-living_thing=27
@akron@	-location=599 -organization=70 -person=56 -product=13 -art=1
@kulusuk@	-location=23
@national_intelligence_system@	-organization=31
@caen@	-location=1116 -organization=61 -event=19
@myrtle_beach,_south_carolina@	-location=294
@chuncheon@	-location=147
@opa-locka@	-location=25
@vince_lombardi@	-person=327
@seahawks@	-organization=35 -living_thing=1
@smeaton@	-location=11 -person=11
@jimmy_smith@	-person=365
@tom_hollander@	-person=101
@butler_derrick@	-person=29
@antequera@	-location=122 -organization=5
@deer_park,_new_york@	-location=22
@kingdom_of_afghanistan@	-location=25
@loop@	-location=181 -person=35 -product=18 -art=5 -title=3
@ruby_on_rails@	-product=219
@ruthless@	-art=12 -organization=9
@hommelvik@	-location=30 -organization=1
@hayden@	-person=89 -location=29 -organization=1
@post-war@	-event=30 -art=7 -location=2 -time=1
@da_capo@	-product=20 -art=7 -organization=5
@graveface_records@	-organization=29
@macerata@	-location=244 -organization=1
@kurt_hessenberg@	-person=20
@apps@	-product=37 -computer-programming_language=2
@polemon_i@	-person=48
@clonskeagh@	-location=23
@morten_halle@	-person=28
@media@	-people-ethnicity=171 -location=62 -title=32 -chemistry=8 -art=5 -organization=1 -person=1 -living_thing=1
@ohlone_college@	-organization=33
@ishvara@	-god=107
@los_van_van@	-person=50
@cassiano_dal_pozzo@	-person=32
@peace@	-art=58 -person=20 -location=6 -event=3 -god=3
@deland@	-location=82 -organization=1
@philosophy@	-art=21 -education-educational_degree=11 -religion-religion=5 -organization=2 -person=1
@berck@	-location=38 -person=13
@baldwin_county@	-location=126 -organization=1
@marquess_of_downshire@	-title=27 -person=1
@world@	-event=134 -location=106 -art=35 -person=2 -product=1
@spearfish@	-location=33 -living_thing=7 -product=2
@thomas_holcroft@	-person=52
@abadan@	-location=65
@sterling_price@	-person=332 -event=1
@ronald_allen@	-person=22
@non-profit@	-organization=86
@hf@	-chemistry=21
@boston_college@	-organization=2369 -location=15
@chippewa_county@	-location=231
@logan_square@	-location=50 -metropolitan_transit-transit_line=1
@1949–50@	-event=103
@alutiiq@	-people-ethnicity=34 -language=24
@wcw@	-organization=262 -product=13
@gilbert_amy@	-person=21
@andronikos_komnenos@	-person=20
@spirit_caravan@	-person=41
@adeline_records@	-organization=49
@heroin@	-medicine-drug=41 -art=25
@dumont_television_network@	-broadcast_network=472
@cassini@	-event=78 -person=23 -location=1
@tass@	-organization=70 -location=4 -person=1
@llanrhaeadr-ym-mochnant@	-location=21 -organization=4
@roman_era@	-location=63
@three_dog_night@	-person=336 -art=2
@judy_moody_and_the_not_bummer_summer@	-art=32
@domino's_pizza@	-organization=223 -location=1
@counterparts@	-art=19 -person=12 -organization=1 -event=1
@entente_florale@	-event=24
@neotel@	-organization=20
@ballets_russes@	-organization=355 -art=5
@smithy@	-art=15 -title=6
@crassus@	-person=36 -art=1
@dean_brody@	-person=47 -art=1
@gleneagles@	-location=67 -event=1
@cromwellian_conquest_of_ireland@	-event=175
@kikinda@	-location=97
@oswestry_and_newtown_railway@	-location=26 -organization=1
@surfdog_records@	-organization=26
@apple's@	-organization=123 -food=2
@nanaji_deshmukh@	-person=20
@pittsburgh_penguins@	-organization=2483 -person=7
@mr._bungle@	-person=157 -art=7
@tears@	-art=19 -disease=2
@sycamore@	-location=74 -living_thing=34 -organization=2 -product=1
@red_guard@	-organization=39
@inaugural@	-event=33 -time=1
@connie_gilchrist@	-person=54
@king_cobra@	-living_thing=18 -location=4 -art=3 -person=1
@alex_acuña@	-person=109
@candi_staton@	-person=99
@vivian_hsu@	-person=41
@myrtleford@	-organization=26 -location=12
@the_bible@	-broadcast_program=20 -art=18 -person=6
@grant_bowler@	-person=91
@bbc_weather@	-organization=41
@fc_metallurg-kuzbass_novokuznetsk@	-organization=29
@italian_mathematical_union@	-organization=20
@pigeon@	-living_thing=54 -location=15 -food=2 -art=2 -person=1
@juke@	-product=11 -art=10
@pandurii_târgu_jiu@	-organization=61
@matías_fernández@	-person=25
@the_news_tribune@	-art=33
@tasmania@	-location=6376 -organization=218 -title=2 -event=1 -person=1 -people-ethnicity=1
@the_telegraph@	-art=500 -organization=23
@the_onyx_hotel_tour@	-event=30
@baganda@	-people-ethnicity=66 -location=2
@daskalakis_athletic_center@	-location=24
@abbey_of_saint-remi@	-location=42
@cliff_bennett_and_the_rebel_rousers@	-person=23
@crookston@	-location=68 -organization=4
@delapré_abbey@	-location=20
@endicott@	-location=44 -organization=2
@ernst_von_bergmann@	-person=25
@magda@	-person=24 -location=11 -art=2
@3m@	-organization=429 -event=1
@marilyn_horne@	-person=203
@british_admiralty@	-organization=22
@struer@	-location=28
@dillon@	-location=98 -person=18 -organization=1
@whitesburg@	-location=29
@dave_jerden@	-person=45
@antti_niemi@	-person=61
@gracechurch_street@	-location=47
@lady_diana_spencer@	-person=72 -event=1
@hellifield@	-location=23
@pascal@	-computer-programming_language=408 -person=123 -organization=3 -product=1
@windows_server_2008@	-product=216
@the_absent-minded_professor@	-art=79
@mullens@	-location=19 -person=3
@francisco_franco@	-person=1355 -location=1
@south_alabama@	-organization=42 -location=7
@ardrossan@	-location=222
@terri@	-person=11 -art=10
@the_lamb@	-art=17 -location=4
@dermophiidae@	-living_thing=20
@i'm_alive@	-art=42 -broadcast_program=3
@prabhat_ranjan_sarkar@	-person=31
@off_centre@	-broadcast_program=25 -art=1
@my_camera_never_lies@	-art=22
@listen_up!@	-broadcast_program=28 -art=2
@the_man_who_sold_the_moon@	-art=25
@lake_park@	-location=39 -organization=2
@medina@	-location=1318 -person=67 -organization=5 -product=4 -art=3 -living_thing=3 -event=2
@tottington@	-location=41
@leonard_teale@	-person=36
@flying_tigers@	-organization=200 -art=23
@dampierre@	-location=20 -person=1
@mediterranean_race@	-people-ethnicity=24
@timothy_brown@	-person=26 -organization=1
@conrad_iii@	-person=107
@livorno@	-location=937 -organization=300
@place_de_la_concorde@	-location=192 -art=4 -event=2
@arco@	-organization=131 -location=79 -person=3
@raritan_township@	-location=55
@medicago@	-living_thing=60
@wolverine–hoosier_athletic_conference@	-organization=21
@fox_lake,_illinois@	-location=30
@survivors_network_of_those_abused_by_priests@	-organization=24
@route_50@	-location=52 -metropolitan_transit-transit_line=2
@capri@	-location=422 -product=25 -broadcast_program=5 -organization=1
@ponder@	-person=51 -location=4
@jushin_liger@	-person=196 -broadcast_program=14
@sander_van_doorn@	-person=60
@vernon_handley@	-person=95
@deadmau5@	-person=211
@knightmare@	-broadcast_program=36 -product=6 -location=3
@yolande_beekman@	-person=24
@elissa_landi@	-person=38
@lull@	-person=18 -art=5
@tom_tomsk@	-organization=42
@arab_monetary_fund@	-organization=40
@basilica_of_santa_maria_degli_angeli@	-location=23
@clodius@	-person=21
@digeorge_syndrome@	-disease=29
@ratmir_kholmov@	-person=24
@bob_porterfield@	-person=25
@german_government@	-location=19 -organization=5
@eric_willis@	-person=27
@rob_mckenna@	-person=33
@the_crew@	-art=16 -broadcast_program=12 -product=8 -person=2
@chicago_midway_international_airport@	-location=124
@gerry_kelly@	-person=38
@bandar_lengeh_county@	-location=154
@boucherville@	-location=80
@wilfrid_scawen_blunt@	-person=53
@mae_klong@	-location=42
@pope_nicholas_iv@	-person=123
@bappa_mazumder@	-person=20
@safford@	-location=66
@south_coast@	-location=186 -organization=8 -art=2
@feral_interactive@	-person=32
@october_31@	-time=273
@john_w._gardner@	-person=21
@gmina_tarczyn@	-location=59
@korail@	-organization=122
@graham_kavanagh@	-person=40
@blind_date@	-broadcast_program=43 -art=24
@micky_ward@	-person=66
@tomales_bay@	-location=70
@roll_on@	-art=27 -product=2
@bolton,_massachusetts@	-location=33
@frank_rich@	-person=206
@lali_puna@	-person=28
@county_donegal@	-location=1477 -organization=1
@darius_ii@	-person=30 -product=7
@whittingehame@	-location=31
@john_smith@	-person=527 -art=1 -organization=1 -location=1
@2dtv@	-broadcast_program=38
@cat's_eye@	-art=27 -broadcast_program=20
@taranchi@	-people-ethnicity=22
@31st@	-organization=25 -location=8 -event=6
@david_archer@	-person=26
@leidseplein@	-location=29
@bedminster@	-organization=22 -location=13
@aalst@	-location=134 -art=2
@john_rhys@	-person=38
@kalki@	-god=77 -art=15
@stir_it_up@	-art=26
@rough_riders@	-broadcast_program=24 -art=3
@fontenelle@	-location=19 -person=5
@leinster_rugby@	-organization=134 -location=1
@srinu_vaitla@	-person=33
@nefyn@	-location=41 -organization=2
@north_kansas_city,_missouri@	-location=22
@united_nations_human_rights_council@	-organization=254
@kachin@	-people-ethnicity=37 -location=17 -language=2
@ninth_circuit@	-organization=91 -location=1
@loznica@	-location=129 -organization=3 -event=1
@vasil_levski@	-person=100 -location=2
@telekom_austria@	-organization=40
@new_zealand's_got_talent@	-broadcast_program=19 -event=1
@all_the_rivers_run@	-art=22
@nyack_college@	-organization=38
@jwala_gutta@	-person=47
@adrian_young@	-person=55
@dylan_minnette@	-person=58
@dior@	-organization=33 -person=13
@m._scott_peck@	-person=28
@balete@	-location=15 -living_thing=6 -people-ethnicity=2
@eugène_delporte@	-person=20
@liberty_ship@	-product=656
@josef_von_sternberg@	-person=159
@dreadnought@	-product=80 -art=1
@gentius@	-person=42
@orio@	-location=22
@cummins@	-organization=334 -location=13 -person=1
@wolfgang_ambros@	-person=21
@elect_the_dead@	-art=20
@paul_lauterbur@	-person=41
@lower_egypt@	-location=242
@jim_grabb@	-person=119
@conservative_party@	-organization=5547 -title=1
@wilhelm_peterson-berger@	-person=30
@cri@	-organization=43 -location=1
@caprica@	-broadcast_program=97
@yoshinari_ogawa@	-person=46
@stellenbosch@	-location=329 -organization=7
@anke_wischnewski@	-person=29
@no_mercy@	-event=118 -person=64 -art=46 -product=2
@pontypool_and_blaenavon_railway@	-location=25
@cello_suites@	-art=25
@field@	-person=24 -location=20 -organization=2 -art=1 -title=1
@navidad@	-location=21 -art=10 -time=1
@eagle_riders@	-broadcast_program=27
@robeson@	-location=34 -person=1
@jackie_chan_adventures@	-broadcast_program=171 -product=3
@krokus@	-person=110 -art=2
@moveon.org@	-organization=111
@munch@	-person=19 -location=3 -organization=1
@edinburg@	-location=141 -organization=1
@kristian_zahrtmann@	-person=42
@clapton@	-organization=58 -location=39 -person=21 -art=6
@esslingen_am_neckar@	-location=79
@ballyheigue@	-location=23 -organization=11
@bill_beach@	-person=21
@warren_hill@	-person=21 -location=4
@miss_michigan@	-event=33
@heart_of_darkness@	-art=219 -product=9
@the_clancy_brothers@	-person=108 -art=1
@achilles@	-body_part=20 -product=18 -organization=8 -person=4 -location=3 -art=2
@jason_butler_harner@	-person=20
@thelonious_monk@	-person=984 -organization=2
@platense@	-organization=125 -location=2
@presidents@	-title=182 -organization=2 -person=1 -location=1
@shilton@	-location=23 -person=2
@missing@	-art=102 -broadcast_program=34 -medicine-symptom=2
@islip@	-location=80
@laghman@	-location=37 -food=1
@créteil@	-location=130 -organization=1 -event=1
@church_of_st_john_the_baptist@	-location=28
@chernihiv@	-location=257 -person=1
@cr_510@	-location=21
@michael_nyman_band@	-person=67
@assemblies_of_god@	-religion-religion=383 -organization=18
@bret_bielema@	-person=49
@supermarine@	-organization=99 -product=1
@sukiyaki@	-art=39 -food=12
@minnehaha_county,_south_dakota@	-location=50
@onaje_allan_gumbs@	-person=41
@leake@	-location=19 -person=11
@gmina_lubień_kujawski@	-location=58
@so@	-art=50 -location=4 -person=2 -food=1 -language=1 -chemistry=1
@hotelier@	-broadcast_program=16 -title=10 -product=1
@underground_press_syndicate@	-art=42
@thurgood_marshall_school_of_law@	-organization=22
@hamdi_v._rumsfeld@	-event=39
@in_the_mood@	-art=85 -broadcast_program=2
@information@	-art=13 -organization=6 -person=1 -title=1
@black_gold@	-art=26 -broadcast_program=12 -person=5 -chemistry=1
@bath_township@	-location=47
@schwann_cell@	-body_part=66
@twin_ring_motegi@	-location=104
@pitt@	-person=99 -organization=72 -location=35 -product=4 -art=1
@curtiss_c-46_commando@	-product=77
@south_wales_police@	-organization=71
@mick_mulligan@	-person=20
@north_africa@	-location=4247 -event=196 -people-ethnicity=2
@emanuel_swedenborg@	-person=235
@tsv_1860_rosenheim@	-organization=21
@ken_clark@	-person=30
@coventry_bears@	-organization=72
@jetbrains@	-organization=22
@insurgent@	-event=51 -art=14
@ronaldo@	-person=307
@charles_vanel@	-person=72
@prince_of_wales@	-title=1412 -person=263 -product=34 -location=11 -event=3 -organization=1
@latonia_race_track@	-location=22
@j._league@	-organization=53 -event=2
@king_george_vi@	-person=217 -location=2
@channel_m@	-broadcast_network=43
@skins@	-broadcast_program=97 -art=9 -body_part=2 -location=1 -organization=1
@sam_breadon@	-person=22
@the_pearl@	-art=33 -location=2 -event=1
@golden_gate@	-location=198 -art=3 -organization=2
@kazakhstan_hockey_championship@	-event=125
@widespread_panic@	-person=365 -art=4
@brad@	-person=54 -location=19
@tvri@	-person=67 -broadcast_network=15
@the_smith_family@	-broadcast_program=11 -organization=10
@vicente@	-person=24 -event=1
@morąg@	-location=65
@glen_m._leonard@	-person=20
@ali_ibn_al-athir@	-person=24
@malaysia's@	-location=27 -organization=1
@il_divo@	-person=198 -art=35
@stephen_thompson@	-person=23
@agno_river@	-location=23
@fairmont_hotels_and_resorts@	-organization=63
@duke_of_leeds@	-title=31 -person=10
@shinhwa_broadcast@	-broadcast_program=20
@stephen_bray@	-person=63
@palestinian_arab@	-people-ethnicity=223 -location=3
@ludwig_iii@	-person=36
@minneapolis,_minnesota@	-location=91 -event=1
@dana_hall_school@	-organization=20
@57@	-metropolitan_transit-transit_line=27 -location=19 -art=5 -event=3 -organization=3 -product=3 -person=1 -transit=1
@saar@	-location=226 -organization=2 -event=1
@caron_keating@	-person=37
@lake_monroe@	-location=55
@rough_cutt@	-person=56 -art=4
@caerhun@	-location=21
@persona@	-art=43 -product=12 -organization=6 -person=1
@erlanger@	-location=27 -person=5 -event=1
@the_most_happy_fella@	-art=112
@manuel_contreras@	-person=30
@panzer_dragoon_saga@	-product=23
@gary_peacock@	-person=135
@wizard@	-art=164 -title=103 -person=12 -product=9 -organization=1
@sociedad_española_de_construcción_naval@	-organization=23
@club_for_growth@	-organization=119
@long_way_down@	-broadcast_program=32 -art=12
@martin's_light_railways@	-organization=21
@nuwan_kulasekara@	-person=25
@super_mario_bros._2@	-product=84
@all-star_team@	-event=70 -organization=9 -award=1
@bronco@	-broadcast_program=71 -person=33 -product=7 -organization=1
@filmfare@	-art=385 -award=6
@battle_of_aquae_sextiae@	-event=21
@dave_eggers@	-person=195
@charenton-le-pont@	-location=35
@seoul_metropolitan_subway@	-transit=80
@move@	-organization=40 -art=36 -person=8 -product=1
@zee_entertainment_enterprises@	-person=40
@fribourg@	-location=426 -organization=10
@vidar@	-organization=29 -product=7
@16th_punjab_regiment@	-organization=55
@sydney_2000@	-event=85 -product=3
@small_faces@	-person=258 -art=16
@momo@	-art=14 -location=8 -person=6 -language=4
@corticosteroid@	-medicine-medical_treatment=71
@united_states_tax_court@	-organization=167
@james_russo@	-person=72
@big_shots@	-broadcast_program=41 -art=4
@xfce@	-product=105
@recoil@	-person=35 -art=2
@balarama@	-god=123 -art=1
@svalbard@	-location=1389 -product=2
@meghalaya@	-location=577 -organization=1
@the_soviet_union@	-location=15 -organization=8 -event=1
@soyuz@	-product=70
@nighty_night@	-broadcast_program=37 -art=1
@albany_rural_cemetery@	-location=100
@virginie@	-broadcast_program=13 -product=8 -person=1
@national_security_adviser@	-title=27 -organization=1
@jason_michael_carroll@	-person=38
@craftsmen@	-title=115
@mix@	-art=29 -event=12 -location=1
@nykesha_sales@	-person=29
@ignacio_lópez_rayón@	-person=26
@golden_spike_ostrava@	-event=20
@new_georgia@	-location=207 -event=4
@wheeler_school@	-organization=23
@department_of_defence@	-organization=183 -title=3
@pico_da_neblina@	-location=21
@omaha@	-location=724 -organization=14 -product=1 -location=1 -language=1
@appian@	-person=203 -organization=1 -location=1
@taras@	-location=22 -art=2 -title=2
@baranovichi@	-location=84 -organization=3
@william_m._calder@	-person=21
@avocado@	-food=41 -visual_art-color=1
@benjamin_hendrickson@	-person=24
@mende@	-location=65 -language=35 -organization=2
@and_i_love_you_so@	-art=37
@tubigon@	-location=22
@harman_international_industries@	-organization=25
@key@	-person=31 -art=17 -product=3 -location=2
@terminal_5@	-location=37
@yorkshire_cup@	-event=26
@nancy_cartwright@	-person=206
@skagit_river@	-location=94
@chevella@	-location=36
@james_young_simpson@	-person=56
@juvénal_habyarimana@	-person=135
@mortal_kombat@	-product=250 -art=78
@old_main@	-location=41
@lewis_collins@	-person=46
@richard_coeur-de-lion@	-art=27 -person=4
@monterey@	-location=675 -product=29 -art=15 -event=4
@clarence_gilyard@	-person=24
@westchester_county_center@	-location=34
@ludwig_ii,_king_of_bavaria@	-art=19 -person=2
@yokohama_cultural_gymnasium@	-location=31
@kateb_yacine@	-person=29
@cecil_sharp@	-person=136
@let_it_be@	-art=307
@river_welland@	-location=102
@tom_webster@	-person=47
@polyceridae@	-living_thing=88
@washita_river@	-location=57 -event=2
@israeli@	-people-ethnicity=765 -location=166 -organization=39 -event=1 -broadcast_network=1 -art=1
@alberto_estrella@	-person=20
@james_cash_penney@	-person=29
@elizabethtown,_pennsylvania@	-location=24
@spore@	-product=81 -person=3 -living_thing=1 -location=1
@game_6@	-event=23 -art=7
@my_world_2.0@	-art=43
@pickaway@	-location=25
@chalapathi_rao@	-person=43
@etobicoke_north@	-location=42
@naperville,_illinois@	-location=189
@pete_frame@	-person=20
@matra_marconi_space@	-organization=20
@bethany_beach@	-location=39
@the_field@	-person=32 -art=29
@soviet_union@	-location=22196 -organization=368 -event=9 -language=1
@english_channel@	-location=4023
@atlanta,_ga@	-location=27
@central_technical_school@	-organization=45 -location=1
@nintoku@	-person=21 -location=2
@aa@	-organization=199 -location=27 -education-educational_degree=16 -person=5 -living_thing=3 -product=2 -disease=1 -metropolitan_transit-transit_line=1
@jon_appleton@	-person=23
@kirkwood@	-location=106 -organization=3 -person=2
@blairgowrie@	-location=99 -organization=6
@lundy@	-location=78 -person=2
@kirsten_wild@	-person=105
@daniel_handler@	-person=90
@rudge-whitworth@	-organization=24
@tunica@	-location=61 -language=11 -product=1
@springsteen@	-person=26 -art=8
@assiut_university@	-organization=20
@alawites@	-organization=94 -location=2
@black_sash@	-organization=28 -broadcast_program=12
@king_baudouin@	-person=23 -location=3
@alerus_center@	-location=26
@suffocation@	-person=131 -medicine-symptom=10 -art=3
@rosamond@	-location=30 -person=2
@toronto_stock_exchange@	-finance-stock_exchange=298 -organization=1
@river_nore@	-location=63
@arturo_martini@	-person=27
@jajuan_johnson@	-person=51
@mahavir_jayanti@	-time=23
@ron_jeremy@	-person=162
@purcell@	-person=174 -location=31 -organization=1
@dawes@	-person=69 -location=3 -organization=2 -event=1
@eibar@	-location=93 -organization=27
@antiochus@	-person=69 -location=1
@doba@	-location=29 -language=2
@charles_t._hinde@	-person=33
@fort_apache@	-art=53 -location=26 -event=1
@john_day@	-person=123 -location=52 -organization=4 -art=3
@rule_britannia@	-broadcast_program=46 -art=4
@lincoln,_rhode_island@	-location=83
@earl_of_suffolk@	-title=44 -person=21
@the_devils@	-art=72 -person=8 -organization=1
@boris_goldovsky@	-person=33
@shekhawati@	-location=100 -language=4
@1954@	-event=488 -art=2 -organization=1
@fort_ridgely@	-location=30 -event=1
@art_academy@	-organization=15 -product=5
@suleiman_frangieh@	-person=46
@nassim_nicholas_taleb@	-person=60
@episode@	-art=21 -broadcast_program=3
@salman_shahid@	-person=20
@george_lansbury@	-person=111
@no_limit_records@	-organization=183
@badranlu_rural_district@	-location=43
@team_time_trial_event@	-event=20
@st_fagans_national_history_museum@	-location=45
@tama@	-location=45 -person=22 -product=18 -language=6 -people-ethnicity=2 -broadcast_program=1
@the_new_land@	-art=22
@folkestone@	-organization=36 -location=17 -event=1
@daun@	-location=71 -person=5
@brink@	-broadcast_program=9 -product=8 -person=2 -location=1
@giant_steps@	-art=73 -person=5
@camden,_tennessee@	-location=29
@missa_solemnis@	-art=31
@the_host@	-art=90 -person=3 -organization=1
@anchor_store@	-organization=36
@bruce_rowland@	-person=38
@washington_d.c._area_film_critics_association@	-organization=46
@gennaro_righelli@	-person=34
@saga_district@	-location=23
@grevenmacher@	-location=13 -organization=13
@sorry,_sorry@	-art=20
@władysław_raczkiewicz@	-person=45
@nadeem_f._paracha@	-person=25
@american_locomotive_company@	-organization=213
@marlon_riggs@	-person=26
@amphisbaena@	-living_thing=27
@tobago_house_of_assembly@	-organization=25
@echo@	-award=58 -art=51 -location=20 -organization=18 -product=15 -person=9
@double_negative@	-organization=16 -art=7
@south_dakota_state_university@	-organization=188
@cherokee@	-people-ethnicity=1670 -location=230 -language=93 -art=9 -product=7 -organization=1
@new_south_wales_legislative_council@	-organization=612
@sars@	-disease=84 -person=1
@ethan_luck@	-person=38
@altenburg@	-location=293
@axe_murder_boyz@	-person=21
@walter_sisulu@	-person=71 -location=1
@massey@	-person=12 -location=9 -organization=2 -product=1
@westphalian@	-language=24 -location=10
@apache_solr@	-product=21
@ron_lynch@	-person=20
@brooklyn@	-location=8780 -organization=124 -event=21 -product=15 -art=15 -person=1
@cape_cornwall@	-location=35
@the_ref@	-art=21
@loddon@	-location=52
@gary_crowley@	-person=22
@saint-just@	-person=24 -location=7
@dirt@	-broadcast_program=83 -art=60 -person=8 -organization=1
@tina@	-person=17 -event=2 -location=1 -living_thing=1
@ba@	-education-educational_degree=2366 -location=114 -organization=42 -chemistry=25 -art=2 -person=2 -product=1
@susana_baca@	-person=39
@lynda_boyd@	-person=30
@summer_wars@	-art=76
@haldimand@	-location=25 -person=1
@hilda_fenemore@	-person=23
@gmina_lwówek_śląski@	-location=32
@the_flintstones@	-broadcast_program=498 -art=74
@anders_fridén@	-person=64
@le_sueur@	-location=34 -person=9
@butler_university@	-organization=405 -person=1
@glasgow_city@	-organization=24 -location=1
@robert_taylor_homes@	-location=33
@meet_me_in_st._louis@	-art=125 -person=2
@jonathan_eddy@	-person=23
@élisabeth_vonarburg@	-person=26
@the_syndicate@	-broadcast_program=31 -location=2
@john_smith's@	-organization=26 -person=3
@north_channel@	-location=119
@ratatouille@	-art=216 -food=29 -product=4
@treorchy@	-location=58 -organization=13
@shell's_wonderful_world_of_golf@	-broadcast_program=20
@small_island@	-location=18 -art=8
@bucks_fizz@	-person=210 -art=6 -food=1
@juan_josé_de_vértiz_y_salcedo@	-person=20
@booth's_theatre@	-location=21 -person=1
@ulster@	-organization=294 -location=255 -event=39 -language=5 -broadcast_network=4 -art=2 -title=1 -people-ethnicity=1
@gmina_słupno@	-location=20
@christine_ng@	-person=32
@liège_airport@	-location=30
@archive@	-person=42 -organization=11 -art=1 -product=1 -location=1
@phil_davies@	-person=31
@lingayen@	-location=78 -event=56
@the_loud_family@	-person=30
@disney's@	-organization=98 -person=6 -broadcast_network=5
@john_w._griggs@	-person=20
@clark@	-person=292 -location=257 -organization=13 -title=2
@softball@	-event=13 -organization=8 -person=2
@jana_kramer@	-person=39 -art=1
@warringah@	-location=45 -organization=5
@ari_gold@	-person=36 -art=2
@church_universal_and_triumphant@	-organization=50 -art=1
@ghilli@	-art=22
@egmont@	-art=35 -location=31 -organization=9 -product=8
@scenes_from_a_marriage@	-art=25
@pauline_betz@	-person=31
@powers@	-art=24 -broadcast_program=22 -location=12 -organization=1 -person=1
@çoruh_river@	-location=33
@managing_director@	-title=22 -organization=2
@ljp@	-organization=44
@gmina_piotrków_kujawski@	-location=35
@jack_harris@	-person=48 -event=1
@easter_sunday@	-time=77 -event=1
@sultan_abdul_aziz_shah_airport@	-location=58
@patrick_bergin@	-person=100
@bruce_mcnall@	-person=37
@colleen_jones@	-person=93
@g@	-metropolitan_transit-transit_line=29 -art=28 -chemistry=26 -person=7 -location=7 -organization=4 -product=4
@joshua_clayton@	-person=32
@sundarar@	-person=67
@enfield,_connecticut@	-location=72
@pcs@	-product=142 -organization=17 -disease=1
@darcey_bussell@	-person=65
@hed_pe@	-person=102 -art=4
@tabarka@	-location=30
@pentax@	-organization=134
@wellsville@	-location=41 -organization=2
@saxony-anhalt@	-location=2194 -organization=1 -event=1
@cumbernauld@	-location=219 -metropolitan_transit-transit_line=2
@justin_hartley@	-person=49
@thomas_m._cooley@	-person=23 -organization=1
@toruń@	-location=1968 -organization=2
@jean-marc_généreux@	-person=79
@fort_canning@	-location=37
@pikeville@	-location=101 -organization=4
@gossip@	-person=96 -art=42 -product=2
@august_derleth@	-person=421
@steve_lake@	-person=19 -organization=1
@portobello_road@	-location=77
@chicha@	-food=25
@john_patterson@	-person=63
@peter_strasser@	-person=22
@jim_ross@	-person=168
@seekonk@	-location=36 -person=2
@stephen_wight@	-person=22
@animotion@	-person=47 -art=1
@pebble_beach_concours_d'elegance@	-event=73
@yakovlev_yak-42@	-product=44 -event=1
@turner_broadcasting_system@	-organization=270 -broadcast_network=2 -broadcast_program=2
@għarb@	-location=21
@emd_sd40-2@	-product=32
@johannesburg@	-location=129 -finance-stock_exchange=3 -art=2 -event=2 -person=1
@nix@	-location=28 -person=26
@lasse_holm@	-person=56
@lawyer@	-title=94 -art=1
@bolivia@	-location=9869 -organization=295 -art=10 -title=2 -people-ethnicity=2
@broke@	-location=10 -art=6 -product=5 -event=1 -disease=1
@battle_creek@	-location=201 -organization=1
@yanks@	-art=38 -organization=2 -location=1 -event=1
@penelope@	-art=21 -product=11 -person=9 -living_thing=5 -location=5
@lowdown@	-broadcast_program=27 -art=25
@maria_doyle_kennedy@	-person=42
@woods@	-person=50 -location=13 -art=2 -organization=1
@henry_l._williams@	-person=25
@taksim_square@	-location=86
@angela_carter@	-person=162
@hasim_rahman@	-person=59
@coles@	-organization=241 -location=19 -person=11
@women's_event@	-event=99
@nsw@	-location=211 -organization=77
@cardinal_health@	-organization=29
@the_president@	-title=14 -person=11 -location=10 -art=2
@john_w._daniel@	-person=27
@thunder_bay—superior_north@	-location=24
@meredith_monk@	-person=148
@princeton_tigers_football@	-organization=23
@mongrels@	-broadcast_program=38
@muş@	-location=67
@union_troops@	-organization=18 -location=2
@almighty@	-organization=22 -person=3 -god=3
@socialist@	-organization=521 -location=2 -event=1
@issaquah_school_district@	-location=24 -product=1
@plantation,_florida@	-location=64
@north_carolina_secretary_of_state@	-title=23
@centerfield@	-art=15 -location=6
@maplewood@	-location=67 -organization=2
@arcades@	-product=45 -art=3
@david_slade@	-person=36
@mario_stecher@	-person=28
@deutsche_presse-agentur@	-organization=27
@west_riding@	-location=96 -organization=3
@betis@	-organization=89 -location=1
@george_francis_train@	-person=38
@carole_bouquet@	-person=69
@adam_vinatieri@	-person=294
@victoria_hamilton@	-person=44
@the_pointer_sisters@	-person=237 -art=3
@canadian@	-location=30022 -organization=121 -product=32 -event=19 -language=18 -art=11 -finance-currency=8 -people-ethnicity=5 -food=3 -broadcast_network=3 -broadcast_program=2 -award=1 -religion-religion=1 -title=1
@church_army@	-organization=42
@daniel_yergin@	-person=29
@ajmal_shahzad@	-person=20
@horne@	-person=16 -location=4 -product=1 -organization=1
@vaness_del_moral@	-person=24
@tividale@	-location=28 -organization=10
@angelfish@	-living_thing=54 -person=21 -art=6
@stover@	-person=42 -location=3
@boxer_rebellion@	-event=969 -person=1
@1997–98@	-event=560 -organization=1
@arta@	-location=228 -organization=11 -living_thing=8 -language=1
@maharaja@	-title=718 -art=3 -person=1
@south-east@	-location=29 -event=9 -organization=1
@anthozoa@	-living_thing=37
@city_of_sheffield@	-location=80 -organization=2
@ac_milan@	-organization=202
@december_26@	-time=271
@live@	-art=170 -product=10 -internet-website=1
@aasif_mandvi@	-person=53
@cucurbita_pepo@	-living_thing=28
@azilal_province@	-location=46
@rising_of_the_north@	-event=69
@mcgill_law_journal@	-art=36 -organization=1
@yang_di-pertuan_agong_of_malaysia@	-title=63
@roanoke@	-location=483 -product=7 -organization=6 -people-ethnicity=4
@henry_howard,_7th_duke_of_norfolk@	-person=25
@mohammed_bin_zayed_al_nahyan@	-person=36
@a_chorus_of_disapproval@	-art=22
@body_language@	-art=41 -broadcast_program=33
@port_washington_branch@	-metropolitan_transit-transit_line=55
@lewis_moody@	-person=31
@vanderbilt_stadium@	-location=26
@calaveras@	-location=46
@class_425@	-product=33
@milan_mladenović@	-person=72
@nirvana@	-person=1789 -art=46
@corolla@	-product=77 -location=6
@the_lovett_school@	-organization=25
@debbie_chazen@	-person=20
@total_eclipse@	-person=10 -art=9 -product=8 -event=3
@lombard_league@	-organization=114
@anne_keothavong@	-person=112
@marie_louise_élisabeth_d'orléans@	-person=33
@mary_gross@	-person=45
@quinton@	-location=63
@pesaro@	-location=435 -organization=1 -event=1
@sagara@	-person=16 -location=11 -language=1
@moment_of_truth@	-art=19 -broadcast_program=9
@no_remorse@	-art=17 -person=4 -organization=1
@rich_rollins@	-person=20
@norn@	-language=32 -god=12
@marie_of_anjou@	-person=23
@louisiana_icegators@	-organization=50
@jiggs_mcdonald@	-person=21
@jcl@	-computer-programming_language=32 -education-educational_degree=11 -organization=1
@ramón_mercader@	-person=40
@hérodiade@	-art=54 -person=1
@vimercate@	-location=36
@shilo@	-location=22 -art=5 -event=2
@miguel_bosé@	-person=201
@bannu@	-location=131
@earl_of_portland@	-title=17 -person=5
@kiev_city_council@	-location=50
@sidama@	-people-ethnicity=28 -location=6
@wainuiomata@	-location=51 -organization=4
@john_lewis@	-person=301 -organization=28
@isabella@	-person=257 -art=24 -location=19 -food=8 -visual_art-color=2 -product=2
@genzyme@	-organization=70
@anarkali@	-person=37 -art=23 -location=2
@system_v@	-product=22 -organization=1
@kenny_rogers@	-person=981 -art=3
@wang_yue@	-person=31 -event=1
@david_ignatius@	-person=39
@meet_the_browns@	-broadcast_program=52 -art=36
@dave_bronconnier@	-person=21
@ammonium@	-chemistry=19 -location=1
@susanna_clarke@	-person=63
@baltimore_blast@	-organization=31
@afn@	-broadcast_network=20 -finance-currency=1
@university_of_nice_sophia_antipolis@	-organization=31
@oscar_hammerstein_i@	-person=57
@king_louis_xiv’s@	-person=95
@telltale_games@	-person=131
@palma@	-location=143 -person=1
@niagara_regional_council@	-organization=22
@screaming_females@	-person=30
@palestrina@	-person=188 -art=47 -location=4
@werner_finck@	-person=21
@darlin'@	-art=19 -person=7
@plaid@	-person=60 -art=1
@super_mario_bros.@	-art=47
@thomas_mooney@	-person=23
@billy_elliot@	-art=211 -person=5
@greeks@	-location=285 -people-ethnicity=25 -religion-religion=3 -organization=2 -language=2 -event=1
@gateway@	-organization=53 -location=32 -art=26 -person=8 -event=1 -product=1
@nilópolis@	-location=21
@ethyl@	-chemistry=26 -organization=2
@conaire_cóem@	-person=26
@meursault@	-location=17 -person=14 -product=2 -art=1
@chirac@	-person=19 -location=1
@woods_hole@	-location=42 -organization=7
@edgar_tekere@	-person=25
@r._kelly@	-person=1078 -art=7
@alligatoridae@	-living_thing=20
@run's_house@	-broadcast_program=21 -art=5
@442@	-location=55 -product=21
@yosef_burg@	-person=21
@kuźnica@	-location=55
@rocky_mountain_fur_company@	-organization=35
@gurage@	-people-ethnicity=34 -location=7
@jewish@	-religion-religion=1659 -people-ethnicity=1009 -language=7 -art=4 -event=3 -location=3 -organization=1
@benjamin_jowett@	-person=81
@burn_it_down@	-art=17 -person=5
@edwin_o'connor@	-person=39
@hambleton@	-location=244
@aurora@	-location=588 -product=85 -organization=77 -god=66 -art=30 -broadcast_program=24 -person=9
@peroz_i@	-person=41
@hawaii_state_capitol@	-location=28
@detroit@	-organization=388 -location=146 -event=59 -art=13 -product=6 -person=6 -broadcast_network=2
@south_devon_and_tavistock_railway@	-location=24
@maleme@	-location=37 -event=1
@internacional@	-organization=521 -broadcast_network=2
@louis_néel@	-person=29
@university_of_ulsan@	-organization=20
@michel_brault@	-person=74
@ball_four@	-art=54 -broadcast_program=3
@en.@	-language=159
@otto_strasser@	-person=39
@ardea@	-living_thing=16 -location=15 -product=3
@david_pietrusza@	-person=24
@james_randi_educational_foundation@	-organization=79
@kenilworth@	-location=283 -product=1
@cornwallis@	-person=79 -product=12 -location=11 -title=2 -art=1
@theodoros_papaloukas@	-person=46
@dugopolje@	-location=17 -organization=10
@ssangyong@	-organization=21 -product=1
@house_of_leaves@	-art=51
@lola_falana@	-person=42
@afonso_i@	-person=103
@urbana_university@	-organization=34
@dennis@	-person=78 -organization=49 -location=48 -event=21
@redonda@	-location=28 -living_thing=2
@glyndebourne_festival@	-event=47 -location=1
@total_recall@	-art=184 -broadcast_program=3
@british_fashion_council@	-organization=43
@sir_lord_baltimore@	-person=20 -art=5
@the_honolulu_advertiser@	-art=28
@greco-roman_lightweight_event@	-event=21
@country_weekly@	-art=220
@tom_delonge@	-person=138
@mittweida@	-location=44
@warsaw_uprising_museum@	-location=22
@caenogastropoda@	-living_thing=71
@yersinia_pestis@	-living_thing=96 -medicine-drug=1
@the_bugs_bunny_show@	-broadcast_program=41
@71st_golden_globe_awards@	-event=32
@no._19_squadron_raf@	-organization=22
@north_carolina_symphony@	-person=41
@illumina@	-organization=53 -art=1
@strahan@	-location=57 -person=1
@carcass@	-person=220 -product=3 -internet-website=1
@i_didn't_do_it@	-broadcast_program=18 -art=2
@james_w._horne@	-person=49
@willington@	-location=57 -organization=2
@anta@	-location=18 -organization=1 -living_thing=1
@heikki_kovalainen@	-person=215
@bucharest@	-location=4911 -event=13 -organization=7 -person=1
@canarias@	-product=17 -location=5
@fa_women's_premier_league_northern_division@	-organization=58
@ralph_santolla@	-person=46
@georg-hans_reinhardt@	-person=31
@colesville@	-location=35
@meth@	-medicine-drug=17 -art=4 -person=1
@ladysmith_black_mambazo@	-person=227
@zoot_woman@	-person=34 -art=3
@francesco_zuccarelli@	-person=27
@west_virginia_division_of_natural_resources@	-organization=40
@tinsley@	-location=35 -person=1
@west_side@	-location=65 -metropolitan_transit-transit_line=2 -art=1 -organization=1
@glen@	-location=26 -person=15 -organization=2
@bill_romanowski@	-person=47
@adrienne_posta@	-person=45
@baron_rothschild@	-person=17 -title=15
@sy_smith@	-person=65
@social_security@	-organization=23 -art=10 -title=2
@chance@	-art=30 -location=5 -organization=5 -person=4
@whitefish_bay@	-location=75 -organization=1
@mastercard@	-organization=407 -location=1
@almazán@	-location=24
@young@	-person=135 -location=51 -art=15 -product=1 -organization=1
@buckskin@	-broadcast_program=31 -location=1
@kavieng@	-location=172 -event=1
@national_assembly_of_quebec@	-organization=802
@kenyon@	-location=29 -organization=14 -person=5 -title=1
@abc_entertainment@	-organization=36 -broadcast_network=3
@elemental_gelade@	-broadcast_program=54
@london_league@	-organization=72
@orkney@	-location=36 -person=2 -language=1 -title=1 -organization=1
@one_more_time@	-art=45 -person=19
@brown_brigade@	-person=39
@suakin@	-location=77 -event=2
@gecko@	-living_thing=29 -organization=1
@juan,_count_of_montizón@	-person=23
@baylor@	-organization=333 -location=12 -person=1
@luís_figo@	-person=159
@adaptation@	-art=106 -broadcast_program=20 -body_part=3 -person=1
@residents@	-title=31 -person=3 -people-ethnicity=1
@salvation@	-art=34 -organization=4 -religion-religion=1
@1964_european_nations'_cup@	-event=70
@polymixis_flavicincta@	-living_thing=24
@coal@	-product=208 -location=23 -art=2 -broadcast_program=1
@alcañiz@	-location=73 -event=2
@mortal@	-person=26 -living_thing=20 -art=1
@ames@	-location=22 -person=17 -organization=13
@los_hermanos@	-person=36 -art=1
@hush…_hush,_sweet_charlotte@	-art=39
@caracol@	-location=78 -broadcast_network=1
@earth_first!@	-organization=98
@championship@	-organization=1988 -event=565 -award=2
@rus'_khaganate@	-location=25
@australian_national_railways_commission@	-organization=20
@montana_territory@	-location=202 -art=1
@robert_l._williams@	-person=26
@rise@	-art=67 -organization=15 -location=6 -person=2 -event=1
@ayan@	-art=36 -location=18
@death_proof@	-art=95
@one_man,_two_guvnors@	-art=51
@economic_community_of_west_african_states@	-organization=382
@world_lacrosse_championship@	-event=89
@municipal_corporation_of_delhi@	-organization=42
@wiesbaden@	-location=1247 -product=4 -organization=1
@saraiki@	-language=24 -people-ethnicity=14
@grenadier@	-title=97 -art=8 -product=5 -organization=2
@robert_schumann@	-person=804 -art=1
@blockade@	-event=43 -art=12 -product=1 -location=1
@dr_johnson@	-person=30
@fell@	-event=21 -art=12 -person=5 -product=3 -location=2
@roswell,_new_mexico@	-location=224
@turkish_state_opera_and_ballet@	-organization=23
@tobias_matthew@	-person=27
@jean-léon_gérôme@	-person=198
@l._wolfe_gilbert@	-person=49
@electronic@	-product=179 -person=69 -art=8 -organization=1
@joking_apart@	-broadcast_program=35 -art=4
@the_jane_austen_book_club@	-art=36
@thomas_wilson@	-person=72 -product=4
@english_armada@	-event=31
@willemstad@	-location=219
@ikuto_hidaka@	-person=38
@malden_catholic_high_school@	-organization=22 -location=1
@yang_zhongjian@	-person=37
@hop@	-food=46 -art=40 -living_thing=9
@prehistoric_park@	-broadcast_program=30
@warszawa@	-location=21 -art=11 -organization=2
@angela_stanford@	-person=41
@universal_music_latino@	-organization=22
@jacques_copeau@	-person=50
@jason_cook@	-person=30
@north_mankato@	-location=27
@2011_nrl_grand_final@	-event=35
@no._1@	-art=18 -organization=11 -location=2 -product=1
@architect@	-title=173 -person=8
@mistletoe@	-art=12 -living_thing=9
@kosheen@	-person=55
@barrow,_g._w._s.@	-person=27
@hester_street@	-location=16 -art=10
@mile_end@	-location=240
@vedensky_district@	-location=21
@hermann@	-person=65 -location=26 -art=1
@ongar@	-location=74
@john_lomax@	-person=107
@julian_ashton@	-person=31
@boscombe@	-location=66 -organization=6
@manic@	-medicine-symptom=16 -art=9 -disease=2
@glabella@	-living_thing=44 -body_part=2
@al_capone@	-person=677 -art=2
@karacaahmet_cemetery@	-location=25
@gum@	-product=19 -location=12 -living_thing=5 -food=4 -internet-website=1
@tübingen@	-location=935 -organization=128
@putty@	-product=28 -location=7
@mike_macdougal@	-person=25
@april_hunter@	-person=57
@speed@	-person=70 -art=17 -broadcast_network=14 -location=8 -product=4 -event=1 -medicine-drug=1
@rudolph@	-person=43 -location=6
@berlin_airlift@	-event=45 -person=5 -art=2
@adolf_bernhard_marx@	-person=22
@colette@	-person=239 -location=23
@ghent@	-location=1989 -organization=17 -event=2 -transit=1
@lenny_wilkens@	-person=141
@vatican_observatory@	-location=50
@vitez@	-location=56 -organization=5
@podolsk@	-location=107 -organization=1
@cleveland_state_community_college@	-organization=23
@hallam@	-organization=31 -location=22 -person=13 -location=8
@thomas_m._davis@	-person=27
@william_tell@	-art=80 -person=14 -broadcast_program=3
@lancaster@	-location=1104 -product=156 -organization=45 -person=20 -title=3 -event=1 -location=1
@presidency_of_the_united_states@	-title=33 -event=1
@his_first_season@	-event=272 -organization=1
@robertson_hare@	-person=108
@plagodis_dolabraria@	-living_thing=31
@pride@	-organization=375 -art=53 -living_thing=2 -person=1 -event=1
@slovak@	-location=2032 -language=794 -people-ethnicity=15 -event=8 -organization=8 -finance-currency=2 -internet-website=1
@san_luis_potosí,_san_luis_potosí@	-location=29
@pacific-10_conference@	-organization=38 -event=1
@ōtsu@	-location=109 -person=4
@john_swete@	-person=24
@terry_goddard@	-person=29
@savusavu@	-location=38 -organization=1
@shirley_stelfox@	-person=37
@augsburg@	-location=1645 -organization=30 -product=2 -event=2 -art=1
@penzance@	-location=744 -organization=7 -person=1
@insane_clown_posse@	-person=381
@bethany_hamilton@	-person=33
@barbecue_bob@	-person=20
@johanna_sjöberg@	-person=58
@philippine_eagle@	-living_thing=22
@tigray@	-location=51 -people-ethnicity=30
@united_states_department_of_education@	-organization=679
@the_meligrove_band@	-person=32
@nrk_super@	-organization=20
@marietta@	-location=367 -organization=10 -event=3 -person=1
@robert_popper@	-person=21
@gaslight@	-art=71 -location=1
@isopoda@	-living_thing=30
@yeading@	-organization=51 -location=11
@record_collection@	-organization=39 -art=10
@anoxia@	-medicine-symptom=29 -event=1 -disease=1
@bad_manners@	-person=132 -art=15
@shuffle_along@	-art=44
@primeval@	-broadcast_program=110 -art=8
@samson_et_dalila@	-art=41
@supreme_soviet@	-person=206 -organization=79
@kansai_university@	-organization=69
@renault_5_turbo@	-product=22 -organization=1
@tamerlano@	-art=46 -person=1
@ta'izz@	-location=69
@thomas_à_kempis@	-person=88
@office_open_xml@	-computer-programming_language=101
@syntel@	-organization=20
@paradise_rock_club@	-location=26
@next_election@	-event=53
@knorr-bremse@	-organization=29
@reeves@	-location=19 -title=4 -person=4
@ontinyent@	-location=12 -organization=8
@the_300_spartans@	-art=29 -event=1
@havel@	-location=148 -person=5
@hideko_takamine@	-person=36
@foča@	-location=233 -event=3
@tian_zhuangzhuang@	-person=54
@fairlight@	-organization=50 -location=24 -product=2
@deep_forest@	-person=94 -art=2
@manuel_ferrara@	-person=55
@federal_judge@	-title=194 -organization=7 -person=1
@boardwalk@	-location=15 -organization=6
@alpes-maritimes@	-location=526
@jōetsu_line@	-metropolitan_transit-transit_line=43
@meckel's_diverticulum@	-disease=21
@windfields_farm@	-location=73
@leopold_v,_archduke_of_austria@	-person=21
@laon-couvron_air_base@	-location=36
@owen_sound@	-location=182 -organization=1
@oxford_county,_maine@	-location=31
@major_league_baseball@	-broadcast_program=59 -event=16 -product=2
@imperial_navy@	-organization=27 -location=1
@murray_mccully@	-person=50
@melanesian_brotherhood@	-organization=20
@arklow@	-location=153 -event=3 -organization=1
@aix-en-provence_festival@	-event=112 -location=1
@west_kent@	-location=15 -organization=12
@kunming@	-location=647 -language=1 -organization=1
@heligoland_bight@	-location=86 -event=5
@ilok@	-location=65
@rohingya@	-people-ethnicity=17 -language=5
@illinois_general_assembly@	-organization=209
@bill_gilonis@	-person=23
@rostock@	-location=910 -organization=46 -product=1
@nottingham_canal@	-location=26
@earl_of_ellesmere@	-title=17 -person=6
@stapleton@	-location=84 -person=4
@władysław_odonic@	-person=40
@fen@	-location=10 -organization=8 -person=3 -finance-currency=1 -location=1
@gaylord@	-location=16 -person=4
@grit@	-art=17 -location=3 -food=2 -organization=2
@teemu_selänne@	-person=86
@jeonji@	-person=20
@thomas_forrest@	-person=21
@bullecourt@	-location=51 -event=1
@sangeeta_bijlani@	-person=29
@eliza_orzeszkowa@	-person=20
@johnnie_williams@	-person=20
@the_passage@	-art=17 -location=9
@havre_de_grace_racetrack@	-location=21
@tokugawa@	-event=21 -person=9
@leaving_here@	-art=24
@pretoria@	-location=2006 -organization=5 -product=3 -event=1
@sheikh_mohammed_bin_rashid_al_maktoum@	-person=20
@cotton_belt@	-organization=19 -metropolitan_transit-transit_line=3
@regis@	-person=10 -organization=9 -location=1
@heinrich_wilhelm_ernst@	-person=26
@trevor_hohns@	-person=24
@highway_37@	-location=25
@highcroft_racing@	-organization=36
@the_inimitable_jeeves@	-art=35
@orchard@	-location=27 -organization=1 -person=1
@julio_le_parc@	-person=20
@mormon@	-religion-religion=77 -organization=75 -location=30 -art=2 -title=1
@milwaukee_avenue@	-location=71
@dai@	-people-ethnicity=45 -person=5 -location=4 -organization=1 -language=1 -art=1
@flatlands@	-location=31
@duchess_of_york@	-person=86 -product=4 -title=1
@the_dawn@	-person=70 -art=6
@patriarch_of_alexandria@	-title=151
@suwon_samsung_bluewings@	-organization=396
@nakatsugawa@	-location=39
@san_bartolomeo_all'isola@	-location=24
@zoom@	-art=48 -broadcast-tv_channel=17 -broadcast_program=12 -organization=10
@alton_b._parker@	-person=44
@rawhide@	-broadcast_program=383 -art=20 -location=1
@scott_mitchell_rosenberg@	-person=24
@alpine_electronics@	-organization=21
@thiès@	-location=78
@1970@	-event=1294 -art=2 -organization=1
@juventud_guerrera@	-person=139
@national_language_authority@	-organization=22
@axel_stordahl@	-person=123
@champions_league@	-organization=1293 -event=420 -broadcast_program=2
@ex_cathedra@	-person=18 -art=2
@thrust@	-person=15 -art=13 -product=11
@landau@	-location=194 -person=12 -product=1 -event=1
@62nd_cannes_film_festival@	-event=20
@route_77@	-location=41 -metropolitan_transit-transit_line=7
@lagrange@	-location=72 -organization=1 -person=1
@sydney_thunder@	-organization=37
@cape_fear_river@	-location=248
@gene_evans@	-person=66
@warlock@	-person=67 -art=33 -title=8 -product=4
@dike@	-god=24 -location=1
@2009–10_nhl_season@	-event=41
@bertie_county,_north_carolina@	-location=33
@egersund@	-location=129 -organization=12
@wouri_river@	-location=36
@bad_azz@	-person=65 -art=2
@dangerous_minds@	-art=68 -broadcast_program=20
@ostrogoths@	-people-ethnicity=427 -location=3
@independent_media_center@	-organization=27
@palo_verde@	-living_thing=26 -location=12 -organization=3
@unión@	-organization=53 -location=2
@euzophera@	-living_thing=49
@jason_castro@	-person=56 -art=1
@arantxa_rus@	-person=57
@james_matisoff@	-person=22
@willebroek@	-location=29
@rockport,_indiana@	-location=29
@jokers_wild@	-broadcast_program=12 -person=7 -location=1
@ryukyu_islands@	-location=719 -organization=3
@withdrawal@	-disease=136 -event=3 -medicine-drug=1
@pitt_lake@	-location=27
@yamaguchi@	-location=125 -art=77 -person=3 -organization=2
@nagasena@	-person=29 -location=1
@qaanaaq@	-location=49
@order_of_arts_and_letters@	-title=22
@christopher_golden@	-person=103
@lawman@	-broadcast_program=137 -title=7 -person=1
@hms_antelope@	-product=21
@gdr@	-location=485 -organization=6
@kevin_kelley@	-person=28
@evgeny_lifshitz@	-person=28
@2point4_children@	-broadcast_program=33
@gino_marchetti@	-person=32
@giotto_bizzarrini@	-person=19 -organization=1
@stewart_stevenson@	-person=26 -broadcast_program=1
@acehnese@	-people-ethnicity=37 -language=21 -location=3
@filibuster@	-title=44
@distort_entertainment@	-organization=38
@stripes@	-art=69 -product=2 -organization=1
@spaniard@	-location=102 -people-ethnicity=55 -organization=1
@eylau@	-event=51 -location=5
@my_family@	-broadcast_program=191 -art=27
@c._wright_mills@	-person=98
@elaine@	-location=15 -person=8
@central_park_media@	-organization=146
@union_county,_new_mexico@	-location=20
@spö@	-organization=35
@metropolitan_transit_authority@	-organization=29 -transit=11
@cut@	-art=40 -organization=8 -disease=3 -product=1
@gizo@	-location=34
@tanglewood@	-event=290 -location=19 -organization=6 -product=1
@warzone@	-person=49 -art=5 -product=3 -event=1
@burgh_by_sands@	-location=26
@guto_pryce@	-person=57
@john_murray,_1st_duke_of_atholl@	-person=21
@diamondbacks@	-organization=20
@chugach_national_forest@	-location=45
@mohave@	-location=26 -language=1 -living_thing=1
@walter_susskind@	-person=37
@milltown@	-location=153 -organization=1
@tocantins_river@	-location=78
@zelda@	-person=25 -product=3 -broadcast_program=3
@cotton_club@	-organization=116 -art=1
@twinsburg@	-location=18 -organization=2
@kingsgrove@	-location=46
@delilah@	-art=19 -person=3
@gonzalo_rubalcaba@	-person=52
@annalong@	-location=21
@maclyn_mccarty@	-person=21
@the_wolfman@	-art=62 -person=1
@radio_city@	-location=13 -art=12
@jerome_lawrence@	-person=53
@saitama_city@	-location=21
@pacific_war@	-event=1181
@boeing_777-200er@	-product=38
@olmec_heartland@	-location=32
@government_college_university,_lahore@	-organization=36
@crab@	-living_thing=66 -food=6 -organization=3 -location=2
@virtuosity@	-art=46 -title=9
@jewitt@	-person=68 -location=2
@bugis_street@	-location=17 -art=12
@italians@	-people-ethnicity=389 -location=161 -organization=7 -event=3
@1926_nfl_season@	-event=22
@cabrales@	-location=21 -food=7
@herpes_simplex@	-disease=28 -living_thing=1
@paula_malcomson@	-person=21
@uncle_croc's_block@	-broadcast_program=25
@wayne@	-location=657 -person=47 -organization=3
@myron@	-person=50 -art=5 -product=3 -living_thing=1
@ss-green_light_racing@	-organization=20
@stopping_by_woods_on_a_snowy_evening@	-art=32
@somercotes@	-location=20
@fiction_factory@	-person=23 -organization=3
@marc@	-transit=147 -person=51 -broadcast_program=6 -food=2
@brian_melo@	-person=21
@nuffield@	-organization=12 -location=6 -person=4
@burnie@	-location=117 -organization=8 -product=1 -event=1
@tom_sneva@	-person=101
@sawyer_brown@	-person=130 -art=2
@woodrow_wyatt@	-person=34
@san_antonio_college@	-organization=43
@phichit@	-location=56 -organization=1
@yoshi_tatsu@	-person=27
@king_leopold_i@	-person=20
@argali@	-living_thing=33 -location=1
@catherine_disher@	-person=48
@sofia_province@	-location=94
@danny_rampling@	-person=44
@teenage_kicks@	-art=49 -broadcast_program=5
@elberton@	-location=29
@philadelphia_stock_exchange@	-finance-stock_exchange=35
@the_frantics@	-person=27
@charles_fryatt@	-person=23
@hans_jonas@	-person=54
@trindade@	-location=61 -organization=1
@gimme_a_break!@	-broadcast_program=104
@true_west@	-art=53 -person=10
@w-inds@	-person=21
@hymnen@	-art=28
@mordialloc@	-location=53 -organization=35
@5000_metres_competition@	-event=27
@hms_bellerophon@	-product=26
@alderson,_west_virginia@	-location=28
@thorne_smith@	-person=35
@norinco@	-organization=81
@challenge_league@	-organization=126 -event=1
@peters_township@	-location=38 -organization=1
@edward_herrmann@	-person=144
@amyntas@	-person=36
@leonard_j._arrington@	-person=51
@the_girl_is_mine@	-art=28
@humboldt_county@	-location=390 -art=4
@lawrenceville,_illinois@	-location=23
@linn_county@	-location=256 -person=2
@como@	-location=749 -person=1
@ninth_fort@	-location=23
@fellowship_of_independent_evangelical_churches@	-organization=30
@ponga@	-location=12 -person=9 -living_thing=3 -art=1
@arashiyama@	-location=25
@immortals@	-art=44 -organization=3
@belgian_revolution@	-event=231
@rainbow@	-person=151 -broadcast_program=70 -art=69 -living_thing=43 -organization=42 -location=18 -product=4 -event=2
@bosnian_serb@	-people-ethnicity=50 -location=9
@eora@	-people-ethnicity=67
@california_native_plant_society@	-organization=44
@hooligan@	-person=24 -living_thing=2 -art=1
@jan_johansen@	-person=29
@enyo@	-god=24
@mon@	-people-ethnicity=196 -language=93 -event=25 -finance-currency=15 -organization=12 -location=10 -person=1
@tulkarm_governorate@	-location=37
@dave_morris@	-person=30 -event=1
@toyota_sprinter@	-product=24
@mstrkrft@	-person=104
@rockets@	-organization=34 -person=14 -event=2 -location=1
@when_dinosaurs_roamed_america@	-broadcast_program=31
@wang_yuqing@	-person=29
@louisiana_superdome@	-location=42
@coburg@	-location=477 -organization=136 -person=4
@lolita@	-art=359 -person=6 -living_thing=3 -location=3
@lauriston@	-location=19 -person=5
@tottori_prefecture@	-art=262
@goose_lake@	-location=35
@acropolis@	-location=373 -event=5
@zoroastre@	-art=21 -person=1
@race@	-art=55 -event=47 -people-ethnicity=5 -organization=2 -living_thing=1
@peter_pan@	-art=460 -organization=19 -person=1 -broadcast_program=1 -event=1
@channel_islands@	-location=1611 -event=12 -organization=7
@army_of_the_gulf@	-organization=31
@george_kottaras@	-person=30
@chandigarh@	-location=1052
@arthur_p._jacobs@	-person=25
@henry_vane_the_younger@	-person=37
@thiaridae@	-living_thing=34
@hove@	-location=606 -event=2
@al_akhbar@	-art=20
@isamu_noguchi@	-person=219
@irondequoit@	-location=37
@around_the_world@	-art=37 -broadcast_program=2
@jerónimo_martins@	-organization=26
@vladikavkaz@	-location=244
@mask@	-art=62 -location=2
@aquinas@	-person=30 -organization=4
@openbsd@	-product=390
@nemophora_cupriacella@	-living_thing=28
@nobel_prize@	-award=2698 -event=1
@the_temple_of_elemental_evil@	-art=28 -product=14
@science_olympiad@	-event=194
@dead_man@	-art=56 -person=5
@u.s._post_office@	-organization=617 -location=16
@major_owens@	-person=30
@susan_blackmore@	-person=49
@banská_bystrica@	-location=260 -organization=14
@metu@	-location=11 -organization=9
@callahan@	-location=38 -person=3
@centurion@	-location=94 -product=27 -art=26 -organization=3 -person=2
@river_witham@	-location=169
@1910_fruitgum_company@	-person=37
@buddyhead_records@	-organization=21
@the_bon_marché@	-organization=37
@charles_greville@	-person=32
@united_centre@	-organization=20
@wiskitki@	-location=27
@vanua_lava@	-location=21
@greyhound_lines@	-organization=309 -living_thing=1
@wendover@	-location=159 -person=1
@charlie_gillett@	-person=39
@george_frederick_kunz@	-person=31
@brechin@	-location=166 -organization=14
@a+e_networks@	-organization=62
@gammeltorv@	-location=28
@rick_barry@	-person=156
@pomorie@	-location=61
@council_of_women_world_leaders@	-organization=41
@bloch@	-person=26 -organization=5 -product=1 -broadcast_program=1
@southeast_slovenia_statistical_region@	-location=577
@blackhawk@	-person=49 -location=15 -art=10 -organization=5 -product=1
@goodwin_knight@	-person=35
@archbishop_of_dublin@	-title=114 -location=3 -person=2
@dallam@	-location=15 -organization=6
@ruby_braff@	-person=52
@tungsten@	-chemistry=67 -location=7
@tranmere@	-location=37 -organization=34
@sutherland's_law@	-broadcast_program=43
@jfa@	-person=18 -organization=17
@dario_cataldo@	-person=21
@nebraska's_2nd_congressional_district@	-location=20
@lemmy@	-person=305 -art=3
@the_innocence_mission@	-person=36 -art=1
@sandrine_testud@	-person=109
@sinn_féin@	-organization=2116 -art=3
@parliament_of_andalusia@	-organization=29
@tucker@	-location=63 -broadcast_program=13 -person=11 -product=1 -organization=1
@orlando_figes@	-person=31
@ben_cayetano@	-person=38
@amen@	-person=95 -broadcast_program=69 -art=30 -god=2
@nick_searcy@	-person=40
@ned_beatty@	-person=192
@the_brady_bunch@	-broadcast_program=448 -art=1
@blizzard_of_ozz@	-art=46
@travellers@	-people-ethnicity=19 -person=1 -organization=1
@associação_desportiva_são_caetano@	-organization=22
@sammy@	-person=38 -broadcast_program=2
@kt@	-title=190 -organization=17 -art=6 -location=3 -product=1
@jim_lachey@	-person=21
@deez_nuts@	-person=37
@jr.@	-person=30
@frank_gari@	-person=43
@nagai_stadium@	-location=85
@the_blue_and_the_gray@	-broadcast_program=35 -art=1
@cosenza@	-location=295 -organization=20
@dakota_wizards@	-organization=105
@natal,_south_africa@	-location=32
@michael_powell@	-person=296
@turks@	-location=639 -people-ethnicity=337 -event=4 -religion-religion=2 -organization=2
@merola_opera_program@	-organization=18 -person=4
@northern_ireland@	-location=12028 -organization=1119 -title=17 -event=10 -person=8 -language=1 -broadcast_network=1
@nestorius@	-person=174 -religion-religion=1
@annona_reticulata@	-food=22
@flora@	-location=84 -organization=41 -art=6 -food=3 -event=3 -person=3 -product=1 -god=1
@montaigne@	-person=52 -organization=1 -location=1
@quarterflash@	-person=31 -art=3
@mitsubishi_g3m@	-product=52
@lota@	-location=43 -person=2
@george_rapp@	-person=23 -organization=1
@ronnie_scott's@	-location=18 -person=4
@ili@	-location=32 -god=1
@beacon_hill@	-location=195 -broadcast_program=10 -organization=2
@fabrizio_bentivoglio@	-person=56
@esoteric@	-title=54 -person=20 -organization=6 -art=5 -religion-religion=3
@caroline_county,_maryland@	-location=34
@keep_on_truckin'@	-art=21 -broadcast_program=2
@men's_triathlon@	-event=27
@union_high_school@	-organization=32 -location=7
@hereafter@	-art=35 -people-ethnicity=1
@peter_overton@	-person=27
@parma,_ohio@	-location=84
@miami_international_film_festival@	-event=70
@sandawe@	-language=34
@nico@	-person=327 -art=8 -broadcast_program=2
@ray_kennedy@	-person=82
@onehunga@	-location=104 -organization=3
@john_prichard@	-person=30
@oas@	-organization=190 -location=13 -product=1
@otto_braun@	-person=55
@kierston_wareing@	-person=33
@max_stirner@	-person=142
@austro@	-location=31 -people-ethnicity=7
@christian_d'oriola@	-person=21
@ivan_hlinka_memorial_tournament@	-event=24
@willard_straight_hall@	-location=25
@gunn@	-art=12 -location=11 -person=3 -organization=1
@the_basement_tapes@	-art=61
@vani@	-location=17 -person=3
@mary_of_bethany@	-person=39
@adam-troy_castro@	-person=24
@são_paulo_athletic_club@	-organization=26
@buried@	-art=19 -broadcast_program=7 -location=5 -event=1
@nintendo_australia@	-organization=23 -person=1
@3rd_brigade@	-organization=49
@roslyn@	-location=69 -organization=1 -event=1
@newcomb@	-location=9 -product=4 -person=4 -organization=3
@vauxhall_motors@	-organization=196
@ironik@	-person=23
@interstate_91@	-location=203
@bayt_jibrin@	-location=43
@kazuko_sugiyama@	-person=25
@ruse@	-art=16 -location=4 -person=1
@service_electric@	-organization=22
@peter_simon@	-person=25
@ramsbottom@	-location=90 -person=10 -organization=9
@mark_catesby@	-person=36
@pistoia@	-location=351 -organization=3
@romaine_brooks@	-person=36
@brest_fortress@	-location=50
@benjamin_lumley@	-person=20
@bataan@	-location=354 -event=17 -art=11 -product=4
@levski_ridge@	-location=32
@brancacci_chapel@	-location=31
@university_of_maiduguri@	-organization=33
@premier_development_league@	-organization=20
@1997_fifa_confederations_cup@	-event=46
@gsa@	-organization=44 -product=2 -body_part=1
@dunkerque@	-product=19 -organization=14 -location=12 -event=1
@tajiri@	-person=118 -location=22
@fathers_and_sons@	-art=48 -broadcast_program=9
@win,_lose_or_draw@	-broadcast_program=19 -art=8
@software@	-product=104 -art=8 -title=1
@pathein@	-location=45 -organization=1
@stealers_wheel@	-person=53 -art=2
@arabella@	-art=133 -person=5 -broadcast_program=2 -product=1 -location=1
@ray_garton@	-person=25
@altmühl@	-location=48
@shakespeare_in_love@	-art=249
@tunbridge_wells@	-location=275 -organization=16
@darnley@	-location=25 -person=11 -title=1
@el_vez@	-person=28
@roorkee@	-location=120
@williamstown_line@	-metropolitan_transit-transit_line=36
@muchmusic@	-broadcast_network=873
@fender_precision_bass@	-product=120
@arjun_atwal@	-person=25
@intercontinental_cup@	-event=582 -organization=19
@homeland_union@	-organization=21
@adolph_ochs@	-person=48
@directors_guild_of_america_award@	-award=167 -event=1
@pictorial_review@	-art=34
@mcallen–edinburg–mission@	-location=20
@zagreb_airport@	-location=32
@peckham@	-location=294 -person=2 -event=1
@antelope_valley@	-location=198 -metropolitan_transit-transit_line=2
@hamshahri@	-art=25
@soulfly@	-person=319 -art=15
@frederick_j._conboy@	-person=26
@ken_sutcliffe@	-person=23
@spokane@	-location=550 -organization=24 -people-ethnicity=16 -product=1 -art=1 -person=1
@kit@	-organization=46 -disease=17 -product=2 -person=2 -title=1
@li_ao@	-person=32
@lough_derg@	-location=86
@cross_florida_barge_canal@	-location=34
@arcade@	-product=345 -location=15 -person=14 -broadcast_program=14 -art=10 -organization=3
@la_mancha@	-location=130
@scioto@	-location=71 -product=1
@livvi_franc@	-person=33
@trident@	-product=29 -art=11 -organization=10 -event=1
@juan_hernández_sierra@	-person=32
@hutchinson@	-location=159 -organization=97 -person=14
@joe_bordeaux@	-person=21
@sakai@	-location=44 -product=14 -people-ethnicity=2
@prince_charles@	-person=113 -location=3 -title=2 -organization=1
@britain@	-location=4777 -event=32 -organization=22 -language=4 -broadcast_program=2 -title=1
@cambodia@	-location=5809 -event=12 -organization=11 -art=8 -title=1
@canning,_nova_scotia@	-location=20
@east_kent_railway@	-organization=29 -location=8
@pinkpop_festival@	-event=59
@hack@	-art=46 -product=6 -title=4 -person=1 -broadcast_program=1
@vauxhall_gardens@	-location=81
@amy_aquino@	-person=33
@esperanza@	-location=50 -art=4 -organization=2 -product=1 -person=1
@magnitogorsk@	-location=96 -organization=1
@connecticut_house_of_representatives@	-organization=408
@j._donald_cameron@	-person=30
@baltimore_afro-american@	-art=42
@denise_black@	-person=25
@glen_hanlon@	-person=36
@peer@	-location=16 -organization=10 -title=5
@los_angeles_review_of_books@	-art=26
@mark_stimson@	-person=40
@the_new_adventures_of_robin_hood@	-broadcast_program=38
@grove_city@	-location=52 -organization=5
@red_hat@	-organization=415 -person=1 -product=1 -title=1
@okavango_delta@	-location=102
@castle_combe@	-location=68
@castlegar,_british_columbia@	-location=29
@kieron_gillen@	-person=63
@the_range_rider@	-broadcast_program=60
@montreal,_maine_and_atlantic_railway@	-organization=48
@satna@	-location=72 -organization=1
@interislander@	-organization=24
@john_schuck@	-person=50
@hugh_nibley@	-person=76
@novembers_doom@	-person=42
@mia_martina@	-person=28
@bhushan_kumar@	-person=30
@healey@	-location=11 -organization=10 -person=1
@warner_theatre@	-location=37 -organization=1
@campbell@	-location=163 -person=83 -organization=7 -product=4 -title=1
@2013–14@	-event=283 -award=3 -organization=2
@comedian_harmonists@	-person=38 -art=9
@duke_university_school_of_medicine@	-organization=40
@justin_pearson@	-person=27
@k-1_event@	-event=246
@greek_superleague@	-organization=40 -event=1
@tallahatchie_river@	-location=35
@coyolxauhqui@	-god=21
@wallis_and_futuna@	-location=305 -organization=3
@kangasala@	-location=31
@bellingham@	-location=235 -organization=2 -person=1
@treat_her_right@	-person=20 -art=2
@nacionalista@	-organization=56
@christian_vander@	-person=56
@bad_gastein@	-location=111 -event=3
@case_western_reserve_university@	-organization=772
@wwf_monday_night_raw@	-broadcast_program=43
@the_temper_trap@	-person=113 -art=2
@michigan's_adventure@	-location=44
@hand_county,_south_dakota@	-location=55
@matthew_vassar@	-person=24
@dehdasht-e_sharqi_rural_district@	-location=51
@universe@	-art=35 -product=10 -event=4 -organization=1 -location=1 -person=1 -broadcast_program=1
@saint_vincent@	-location=265 -person=33 -product=1 -event=1 -organization=1
@dumbarton_oaks@	-location=119 -event=2
@turnham_green@	-location=76 -event=4
@west_end_girls@	-art=64 -person=17
@royal_academy_of_fine_arts@	-organization=55 -location=1
@john_morgan@	-person=68 -broadcast_program=1
@kathleen_hughes@	-person=20
@baseball_writers'_association_of_america@	-organization=93
@abc_radio@	-broadcast_network=65 -organization=64 -person=1 -broadcast_program=1
@fluminense@	-organization=43 -location=4
@gateway_mall@	-location=25
@westminster@	-location=2445 -organization=270 -person=7 -event=5 -title=2 -product=1
@seabird@	-living_thing=45 -person=13 -art=1 -product=1 -organization=1
@trnava@	-location=242 -organization=2
@canadian_jewish_congress@	-organization=128
@charles_hall@	-person=22
@string@	-person=46 -location=3 -product=2
@aleje_jerozolimskie@	-location=31
@maria_theresa_of_spain@	-person=66
@t_in_the_park@	-event=283
@goodbye_solo@	-broadcast_program=15 -art=11
@albert_lea@	-location=50 -organization=1
@thane@	-location=346 -product=1 -event=1 -person=1
@ely@	-location=603 -person=5 -organization=2
@öhlins@	-organization=32
@earl_marshal@	-title=190 -person=2
@harold_bell_wright@	-person=35
@whittier,_california@	-location=214
@gerhard_hanappi_stadium@	-location=20
@li_fuchun@	-person=19 -title=1
@territories@	-location=32 -title=6 -art=1
@nativity_of_the_theotokos@	-time=33
@levellers@	-organization=104 -art=1
@mount_rundle@	-location=20
@third_season@	-event=28 -broadcast_program=27
@420@	-product=32 -time=20 -location=1
@liviu_rebreanu@	-person=50
@westfield_marion@	-location=21
@st._nicholas_church@	-location=28
@tower_of_power@	-person=253 -art=2
@new_york_city_health_and_hospitals_corporation@	-organization=30
@michael_hainisch@	-person=20
@todd_youth@	-person=42
@overseer@	-person=15 -title=4 -organization=1
@bugis@	-people-ethnicity=162 -location=15 -language=2
@president_abraham_lincoln@	-person=30
@the_courtship_of_eddie's_father@	-broadcast_program=73 -art=16
@america_this_morning@	-broadcast_program=33
@oslo@	-location=46 -organization=25 -event=9 -person=1
@bad_salzungen@	-location=36
@bamberg@	-location=732 -organization=6 -event=1
@terence_tao@	-person=72
@giro_di_toscana@	-event=24
@floy_joy@	-art=17 -person=13
@251@	-location=9 -art=7 -metropolitan_transit-transit_line=5
@tönning@	-location=60 -event=1
@sangeeta@	-person=30
@little_bighorn@	-event=28 -location=10
@russian_basketball_super_league@	-organization=54 -event=6
@fifth_dimension@	-art=17 -person=7
@marsha_ambrosius@	-person=114
@steve_harley@	-person=99
@cheryl_cole@	-person=401
@dwarka@	-location=160 -event=1
@john_the_baptist@	-person=1331 -art=15 -time=1
@bramshott@	-location=22
@onisilos_sotira@	-organization=25
@moog@	-organization=35 -person=12 -product=12
@urbana_gerila@	-person=23
@cartago,_costa_rica@	-location=24
@california's_26th_congressional_district@	-location=22
@roy_bailey@	-person=36
@centreville@	-location=177 -organization=2
@great_marlow@	-location=94 -organization=6
@the_wood@	-art=28 -location=3
@committee_on_the_judiciary@	-person=25
@billy_packer@	-person=69
@joe_hoeffel@	-person=28
@bodo@	-people-ethnicity=38 -language=34 -living_thing=5 -location=2 -organization=1
@razlog@	-location=50
@chodzież_county@	-location=109
@swedbank_stadion@	-location=57
@box_elder@	-location=26 -living_thing=13 -art=2
@cagliari@	-location=866 -organization=433 -title=1
@more@	-art=102 -person=18 -location=4 -organization=3 -product=3 -people-ethnicity=1
@bangkok_university@	-organization=33
@trail@	-location=80 -organization=1 -event=1
@way_out_west@	-art=50 -person=13
@atlantis,_the_palm@	-location=24
@warsaw@	-location=14076 -event=20 -organization=14 -art=5 -person=2 -transit=2 -finance-stock_exchange=1
@weedon@	-location=31 -person=4
@harford@	-location=53 -person=1
@andy_fantuz@	-person=27
@high_point@	-location=192 -organization=19
@skandar_keynes@	-person=23
@eliot@	-person=38 -location=31
@suetonius@	-person=479 -art=3
@tag_heuer@	-organization=52
@cbs_paramount_network_television@	-organization=32
@la_haye_sainte@	-location=27 -event=1
@feronia@	-god=17 -location=4
@hackney_empire@	-location=126
@capital@	-location=177 -art=17 -organization=17 -product=4 -person=3
@phoenix_inferno@	-organization=40
@hyrum@	-person=61 -location=13
@imbros@	-location=108
@the_red_tent@	-art=24
@neighbours@	-broadcast_program=1356 -art=20 -location=4 -event=1
@duncan_patterson@	-person=28
@the_owl_and_the_pussycat@	-art=20
@kansas_city_film_critics_circle@	-organization=35 -event=3
@michel_aumont@	-person=32
@prüm@	-location=77 -person=1
@rays@	-living_thing=114 -art=2 -organization=1
@clemson_tigers_football@	-organization=30
@receiver@	-title=23 -product=1
@sianów@	-location=48
@the_picture_of_dorian_gray@	-art=292 -broadcast_program=2
@take_me_home@	-art=56 -broadcast_program=3
@slide_guitar@	-product=36
@raymond_poulidor@	-person=56
@donga@	-location=36 -art=5
@llancarfan@	-location=20
@daniel_w._voorhees@	-person=33
@avilés@	-location=151 -organization=2
@emily@	-person=61 -art=15 -event=12 -product=1 -location=1
@marmion@	-art=44 -location=15 -person=2
@cardigan@	-location=257 -organization=1
@mary_ann_mobley@	-person=51
@monte@	-location=14 -person=7 -product=3
@gilbert_perreault@	-person=60
@lambton@	-location=26 -title=1 -person=1
@lane_cove_national_park@	-location=37
@raymond_st._jacques@	-person=42
@waddesdon@	-location=52
@pat_o'hara_wood@	-person=29
@alfonso_ferrabosco_the_younger@	-person=21
@eminönü@	-location=62
@brainerd@	-location=140 -person=1
@dodgeball@	-product=19 -internet-website=4
@1998–99@	-event=696 -organization=2 -product=1
@vallenato_legend_festival@	-event=31
@aix-marseille_university@	-organization=61
@twelve_o'clock_high@	-art=84 -broadcast_program=84
@lic@	-organization=24 -location=2
@tellippalai@	-location=20
@paddy_moran@	-person=24
@queensland@	-location=12921 -organization=410 -event=14
@constantius_iii@	-person=39
@big_mountain@	-person=21 -location=7
@diego_gelmírez@	-person=38
@jurist@	-title=43 -internet-website=30 -organization=1
@leszek_i_the_white@	-person=46
@bob_birch@	-person=20
@thameslink@	-location=205 -product=1
@converse@	-location=31 -product=2 -organization=1
@ankur@	-art=23 -organization=1
@caythorpe@	-location=20 -organization=1
@outpost@	-art=14 -product=6 -location=2 -organization=1
@xpath@	-computer-programming_language=111
@achaea@	-location=509 -product=1
@cergy-pontoise@	-location=55 -organization=2
@cadbury_schweppes@	-organization=21
@2009-10@	-event=80 -organization=1
@herring@	-living_thing=66 -person=6
@european_fantastic_film_festivals_federation@	-organization=24
@aslan@	-person=26 -art=1
@zaz_va_mahru_district@	-location=129
@gmina_mstów@	-location=23
@pope_gregory_v@	-person=46
@bristol@	-location=6762 -organization=399 -product=25 -title=11 -person=5 -event=2
@alex_johnson@	-person=31
@charlotte,_north_carolina@	-location=2044 -event=1
@glucose@	-chemistry=47 -biology=1
@boom_boom@	-art=49 -product=1
@manfred_krug@	-person=37
@teo_chee_hean@	-person=66
@csx@	-location=432 -product=7 -organization=5
@bugsy_siegel@	-person=124
@sw.@	-person=28 -language=9
@james_caan@	-person=262
@climax@	-location=48 -art=31 -person=27
@desire_under_the_elms@	-art=56
@gold_hill@	-location=54 -people-ethnicity=1
@m._emmet_walsh@	-person=118
@val_doonican@	-person=60
@capucine@	-person=70 -organization=2
@dauphin_of_france@	-title=105 -person=12
@dig@	-art=30 -person=11
@kazakhs@	-people-ethnicity=279 -location=1
@jack_the_ripper@	-broadcast_program=43 -art=8 -product=2
@olin_d._johnston@	-person=62
@angela_mortimer@	-person=24
@mexican_open@	-event=27
@queen_of_england@	-person=21 -title=17
@cream@	-person=655 -organization=38 -visual_art-color=28 -food=12 -art=3 -location=1
@eidsvold@	-location=27 -product=7
@matt_dillon@	-person=267
@russian_president@	-title=93 -person=2 -organization=1
@james_keach@	-person=42
@417th_bombardment_group@	-organization=26
@rockport@	-location=117 -organization=11
@lee_pace@	-person=73
@amias_paulet@	-person=20
@san_martin@	-location=33 -person=9
@spalding_united@	-organization=67
@set_it_off@	-art=57 -person=6
@kill_devil_hills@	-location=22 -art=6
@philadelphia_bulldogs@	-organization=20
@joël_robuchon@	-person=33 -location=2
@rose_marie@	-person=88 -art=24
@john_hollander@	-person=86
@intelligent_systems@	-person=60
@hanriot_hd.1@	-product=28
@águilas_cibaeñas@	-organization=43
@hampden@	-location=141 -product=16 -person=11
@edelweiss@	-art=34 -person=18 -living_thing=7 -event=1 -organization=1 -location=1
@1964_olympic_games@	-event=46
@hornell@	-location=56 -person=2
@jianwen_emperor@	-person=46
@morgantown@	-location=296 -organization=4
@lauter@	-location=78 -person=1
@misfits@	-person=300 -broadcast_program=162 -art=39 -organization=3
@the_normal@	-person=25
@time_is_running_out@	-art=37
@cb_lucentum_alicante@	-organization=23
@don_cossacks@	-organization=126 -title=1
@mario_savio@	-person=25
@cherries@	-food=52 -living_thing=2
@champawat@	-location=37
@the_future@	-art=42 -product=1 -transit=1
@3com@	-organization=123 -person=1
@river_alyn@	-location=27
@fairplay@	-location=65 -art=4 -product=1
@kongō@	-product=24 -person=4
@cmg@	-title=935 -organization=8
@infusion@	-person=21 -location=8 -food=1 -medicine-medical_treatment=1
@balthasar_hubmaier@	-person=21
@aker@	-location=152 -organization=19 -god=1
@udorn_royal_thai_air_force_base@	-location=54
@twice_upon_a_time@	-art=21
@stephen_uroš_iv_dušan_of_serbia@	-person=32
@fobia@	-person=22 -art=2
@tomáš_enge@	-person=61
@utica@	-location=600 -organization=6 -event=1
@donaciinae@	-living_thing=20
@baha'_al-dawla@	-person=20
@yates@	-location=112 -person=7 -organization=1
@bay_de_verde_peninsula@	-location=20
@alan_fitzgerald@	-person=38
@sir_george_seymour@	-product=16 -person=9
@shirakawa@	-location=49 -person=5
@bishop_of_lichfield@	-title=135 -location=1
@wilmette@	-location=89 -product=1
@writers_guild_of_america@	-organization=571 -event=1
@bill_black@	-person=108
@dane_county@	-location=194
@kansas_city_kansas_community_college@	-organization=21
@surya_sen@	-person=37
@general_baptists@	-religion-religion=24 -organization=1
@alain_de_benoist@	-person=58
@indianapolis_museum_of_art@	-location=300 -art=2
@james_russell_lowell@	-person=206
@hadise@	-person=58 -art=8
@m.e._church@	-religion-religion=54
@prévost@	-location=27 -organization=3 -person=2
@balga@	-location=55 -living_thing=1
@broken@	-art=48 -disease=2
@asi@	-organization=42 -broadcast_program=6 -language=5 -location=2
@robert_hass@	-person=73
@james_murdoch@	-person=25
@the_phantom@	-art=28 -broadcast_program=3
@championship_course@	-location=23
@missionaries@	-title=220 -organization=2
@new_york_times_co._v._sullivan@	-event=62
@cedar_crest_college@	-organization=63
@portsmouth_abbey_school@	-organization=36
@mary-kate_olsen@	-person=88
@guava@	-food=35 -living_thing=5
@steve_downie@	-person=29
@glen_rose@	-location=19 -person=5
@test_the_nation@	-broadcast_program=26
@canvas@	-person=21 -art=5 -organization=1 -event=1
@uaap@	-organization=47 -event=4
@torrance_marshall@	-person=27
@matthias@	-person=106 -art=1
@straight-to-dvd@	-broadcast_network=21
@will_calhoun@	-person=49
@tarun_gogoi@	-person=45
@place_des_arts@	-location=99
@poussin@	-person=57 -food=3 -product=1
@bay_area@	-location=371 -broadcast-tv_channel=1
@cibola_county@	-location=34
@lake_oswego@	-location=78 -organization=2
@bulgarian_orthodox_church@	-organization=160
@garrotxa@	-location=38 -food=2
@russ_jackson@	-person=80
@the_adventures_of_roderick_random@	-art=22
@plague@	-event=26 -living_thing=3 -art=2 -disease=2
@fleischer_studios@	-organization=304 -art=1 -person=1
@staind@	-person=270 -art=1
@louisville,_kentucky@	-location=3265 -organization=1
@kilrea@	-location=28
@habana@	-organization=75 -art=3 -location=1
@world_archery_federation@	-organization=89
@chatsworth@	-location=194 -broadcast_program=2 -event=1
@tv_series@	-broadcast_program=152 -person=1
@2009_open_championship@	-event=27
@stalin's@	-person=30 -location=1
@slane_castle@	-location=66 -event=2
@n17@	-location=47 -person=4 -art=1 -organization=1
@stand!@	-art=31
@carolee_schneemann@	-person=51
@e1@	-organization=10 -metropolitan_transit-transit_line=5 -location=5 -product=5
@north_cadbury@	-location=38
@harrogate@	-location=757 -organization=3 -location=1
@miyoshi@	-location=94
@walther@	-organization=39 -person=5 -art=3
@the_tales_of_hoffmann@	-art=236
@herb_ellis@	-person=148
@darkroom@	-broadcast_program=19 -person=7
@trebbia@	-location=25 -event=5
@crewe_and_nantwich@	-location=84 -event=2
@lesmahagow@	-location=49 -organization=11
@action_française@	-organization=163 -art=1
@calliostomatidae@	-living_thing=431
@rawalpindi_cricket_stadium@	-location=21
@the_real_mccoy@	-broadcast_program=16 -art=12 -person=4
@breeders'_cup_juvenile@	-event=185
@jang_yong@	-person=32
@qurbani@	-art=36
@lea@	-location=48 -person=9 -art=4 -event=1 -product=1
@saint-hyacinthe,_quebec@	-location=69
@thomas_wright@	-person=28
@e15@	-location=23 -product=2
@united_states_anti-doping_agency@	-organization=65
@n._t._rama_rao_jr.@	-person=25
@zoological_survey_of_india@	-organization=38
@valli_di_comacchio@	-event=34 -location=5
@passion@	-art=141 -person=12 -broadcast-tv_channel=3 -broadcast_program=2
@south_dakota@	-location=4046 -event=32 -organization=26 -product=15 -title=2
@sc_bern@	-organization=156
@leonard_woolley@	-person=63
@no._1_squadron@	-organization=73
@joan_baez@	-person=930 -art=15
@ben_woollaston@	-person=25
@osnabrück@	-location=675 -organization=3 -title=1
@varsity_line@	-location=91
@jack_butland@	-person=30
@2003_rugby_world_cup@	-event=478
@charlie_macartney@	-person=35
@lucas_demare@	-person=29
@tonight's_the_night@	-art=63 -broadcast_program=11
@otsego_lake@	-location=33
@elbe@	-location=1235 -product=2 -event=1
@thomas_nuttall@	-person=58
@david_narcizo@	-person=23
@fresh_kills@	-location=25
@brede_hangeland@	-person=33
@kids@	-art=122 -living_thing=7
@matabele@	-people-ethnicity=52 -product=3 -location=1 -language=1
@j-kwon@	-person=35 -art=1
@the_unforgiven@	-art=50 -person=4
@william_barak@	-person=24
@lytvyn_bloc@	-organization=21
@joe_haldeman@	-person=193
@learjet@	-organization=114 -product=3
@paul_muller@	-person=25
@william_hathaway@	-person=21
@witness@	-art=107 -organization=12 -person=11 -broadcast_program=5 -religion-religion=1
@ashwood@	-location=21 -living_thing=1
@the_living_corpse@	-art=21
@southern_rhodesia@	-location=688 -title=4
@nava@	-location=18 -organization=4 -person=1 -people-ethnicity=1
@schoolcraft@	-location=21 -person=6
@menen@	-location=56 -person=3
@saratoga_county@	-location=203
@tetanus@	-disease=22 -living_thing=2
@1895@	-event=134 -art=2
@marikina_river@	-location=63
@paul_leni@	-person=45
@françois@	-person=38 -art=3 -location=1
@jomo_kenyatta@	-person=271 -location=1
@sheko@	-language=11 -location=10
@claudia_jordan@	-person=29
@letters_from_iwo_jima@	-art=99
@magenta@	-visual_art-color=32 -person=29 -event=22 -location=19 -organization=1 -product=1 -art=1
@commission_on_elections@	-event=187
@liquid_sky@	-art=18 -person=2
@foligno@	-location=189 -organization=65
@the_rock@	-location=21 -art=19 -organization=9 -person=1
@majuro@	-location=452
@panorama@	-broadcast_program=394 -art=17 -location=11 -organization=2
@henry_martyn@	-person=38
@ross_university@	-organization=23
@mercy,_mercy,_mercy@	-art=23
@south_side_flats@	-location=28
@jimmy_pardo@	-person=42
@martin_tranmæl@	-person=24
@don't_look_any_further@	-art=24
@atami@	-location=39 -product=1
@cece_peniston@	-person=180 -art=1
@juan_pablo_ángel@	-person=37
@hapoel_kfar_saba@	-organization=110
@otoe@	-people-ethnicity=49 -location=4 -language=2 -living_thing=1
@research@	-location=10 -title=7 -product=6 -organization=3 -person=1
@bidford-on-avon@	-location=21
@amartya_sen@	-person=296
@pygmalion@	-art=324 -person=32
@danish_superliga@	-organization=948 -event=1
@francis_william_aston@	-person=31
@goa@	-location=2624 -art=35 -organization=20 -title=3 -living_thing=2
@nakhon_si_thammarat@	-location=146 -organization=2
@fran_brill@	-person=66
@gaya@	-location=97 -language=5 -person=1
@encounter@	-art=72 -broadcast_program=5 -event=2 -product=1 -location=1
@j._erik_jonsson@	-person=20
@nirad_c._chaudhuri@	-person=35
@marcellus@	-person=78 -location=34 -art=1
@hazlehurst@	-location=35
@lieben_prize@	-award=20
@cold_case@	-broadcast_program=162
@manilyn_reynes@	-person=60
@total_drama_world_tour@	-broadcast_program=41
@columbia_county,_pennsylvania@	-location=77
@turner_classic_movies@	-person=497 -broadcast_network=2
@eugene@	-location=655 -person=91 -organization=5
@edgware,_highgate_and_london_railway@	-organization=35
@vintilă_brătianu@	-person=25
@moroccans@	-location=23 -people-ethnicity=15 -organization=1
@alexander_rosenberg@	-person=20
@designing_women@	-broadcast_program=232
@alaska_state_troopers@	-organization=37 -broadcast_program=7
@rammelsbach@	-location=27
@a.t._still_university@	-organization=33
@university_of_delhi@	-organization=451
@jarry_park@	-location=30 -organization=1
@hilario_davide,_jr.@	-person=49
@buckinghamshire_new_university@	-organization=44
@kavadh_ii@	-person=46
@fukushima@	-location=117 -art=115 -event=12 -person=4
@marcus@	-person=51 -location=10 -art=2 -organization=1
@lombards@	-people-ethnicity=836 -location=17
@locke@	-person=159 -location=16 -art=7
@de_ruyter@	-product=12 -person=9 -location=1
@startime_international@	-organization=22
@eindhoven_marathon@	-event=45
@mersa_matruh@	-location=114 -event=7
@joe_líder@	-person=28
@rondell_sheridan@	-person=33
@alsatian@	-location=235 -language=100 -living_thing=5 -product=1
@farewell_to_the_world@	-art=20
@kobe_steel@	-organization=30
@george_hu@	-person=37
@geist@	-art=22 -product=3 -person=1
@flavius_josephus@	-person=31
@great_salt_lake@	-location=335
@medgar_evers_college@	-organization=61
@into_the_west@	-broadcast_program=17 -art=4
@borden@	-location=40 -organization=34 -person=3
@diamond_necklace@	-art=19 -event=1
@boxers@	-event=18 -living_thing=11 -art=5
@in_love_and_war@	-art=21 -broadcast_program=12
@steens_mountain@	-location=53
@hakim@	-person=17 -title=3 -location=1
@french_polynesia@	-location=1461 -organization=1
@love_machine@	-art=57 -person=5
@minturn@	-location=23
@atherton@	-location=129 -person=1
@nintendo_ds@	-product=2579 -person=1
@danny_cannon@	-person=25
@vesta@	-god=97 -location=3 -person=2 -art=1
@periwinkle@	-living_thing=24 -visual_art-color=3
@matthews@	-location=38 -person=27 -art=1
@cape_cod_baseball_league@	-organization=132
@kailua-kona@	-location=30
@nijinsky@	-art=24 -person=13
@steve_mann@	-person=42
@katrina_vanden_heuvel@	-person=38
@george_sidney@	-person=90
@the_tower_of_the_elephant@	-art=28
@battle_of_ager_sanguinis@	-event=21
@the_10th_kingdom@	-broadcast_program=47
@fort_crown_point@	-location=29
@scotty_beckett@	-person=56
@cumberland_gap_tunnel@	-location=26
@waroona@	-location=20
@st._anton@	-location=20
@new_orleans_rhythm_kings@	-person=65
@ray_shell@	-person=22
@sarraceniaceae@	-living_thing=24
@pten@	-biology=55 -organization=10
@hartsville@	-location=59 -organization=1
@leighton_buzzard@	-location=187 -organization=5
@andrew_taylor_still@	-person=27
@fis@	-organization=21 -event=1
@ip@	-body_part=14 -location=6 -organization=5 -medicine-medical_treatment=2 -product=1
@caloptilia_alchimiella@	-living_thing=32
@københavn@	-organization=13 -location=11
@hawaii_state_art_museum@	-location=54
@tablets@	-product=101 -location=3
@chapel_hill@	-location=369 -organization=10
@the_princess@	-art=19 -person=3
@wake_up_call@	-art=17 -broadcast_program=8 -event=1
@kentucky_state_police@	-organization=34
@gerardo@	-person=39
@campbell_park@	-location=20
@regis_high_school@	-organization=65
@bauan@	-location=25 -language=1
@drancy@	-location=14 -organization=6
@carlos_prío_socarrás@	-person=40
@real_colorado_foxes@	-organization=30
@1930_renumbering_of_state_highways_in_new_york@	-location=512
@johannes_oecolampadius@	-person=39
@enron@	-organization=498 -art=7
@enrique_fernández_arbós@	-person=20
@aristide_maillol@	-person=109
@eshowe@	-location=41 -event=1
@biddulph@	-location=38 -organization=2 -title=1
@new_boston@	-location=55 -organization=1
@joe_sawyer@	-person=61
@todd_macdonald@	-person=23
@buñuel@	-person=15 -location=6
@chahar_cheshmeh_rural_district@	-location=27
@inspector_general@	-title=13 -organization=12 -art=4
@iowa_city,_iowa@	-location=349
@hambledon@	-location=45 -product=1
@claudy@	-location=36 -event=2
@guadalcanal_diary@	-person=20
@cripplegate@	-location=90
@västra_frölunda_hc@	-organization=27
@wednesday@	-organization=154 -person=5 -broadcast_program=5 -time=2 -art=1
@sremska_mitrovica@	-location=208
@north_staffordshire_railway@	-organization=214 -location=1
@sean_hannity@	-person=315
@national_museum_of_the_philippines@	-location=98
@archbishop_quigley_preparatory_seminary@	-organization=54
@indian_television_academy_awards@	-award=41
@the_cardinal@	-art=55 -location=1 -metropolitan_transit-transit_line=1 -person=1
@ivaylovgrad@	-location=67
@london_hospital@	-location=25 -organization=2
@king_kobra@	-person=47 -art=1
@henschel_hs_129@	-product=38
@thiepval@	-location=63 -event=5
@gmina_sochaczew@	-location=45
@international_hockey_federation@	-organization=179
@fairport_convention@	-person=622 -art=6
@geography@	-art=75 -location=3
@conan_of_cimmeria@	-art=20
@state_of_israel@	-location=141 -time=1
@boxing_day@	-time=595 -art=1
@dallas_opera@	-organization=132
@pevensey_castle@	-location=19 -product=2
@hal_colebatch@	-person=31
@sumy_oblast@	-location=122
@sápmi@	-location=60 -organization=1 -people-ethnicity=1
@sale@	-location=112 -organization=72 -person=8 -title=1
@böhme@	-location=18 -person=2
@the_blue_aeroplanes@	-person=41
@diamonds_are_a_girl's_best_friend@	-art=43
@vlieter_incident@	-event=38
@michael_i_of_romania@	-person=42
@lunenburg@	-location=185 -event=1
@johnny_carson@	-person=581 -broadcast_program=5
@lynn@	-location=205 -person=24
@justin_pogge@	-person=20
@le_matin@	-art=77
@kokubunji@	-location=39
@desna@	-location=23 -organization=3
@charles_urban@	-person=41 -organization=1
@prince_charles_alexander@	-person=22
@muttenz@	-location=40
@metro_bilbao@	-location=80
@harran@	-location=182
@interlude@	-art=22 -product=2
@standpoint@	-art=39
@bregalnica@	-location=30 -organization=1 -event=1
@brigham@	-location=24 -person=9
@nikolai_berdyaev@	-person=70
@masterpiece@	-broadcast_program=47 -art=26 -person=2
@nri@	-people-ethnicity=25 -location=8 -organization=1
@shaolin@	-organization=54 -art=14
@boris_said@	-person=118
@vila_do_maio@	-location=25
@1995_24_hours_of_le_mans@	-event=24
@jane_addams@	-person=255
@hudson's_bay@	-organization=57 -location=2
@elmer_l._andersen@	-person=26
@dominican_university_of_california@	-organization=37
@kolsky_district@	-location=43
@delirium@	-art=19 -person=2 -medicine-drug=1
@homeric@	-language=27 -art=2 -person=2
@dan_bouchard@	-person=28
@manhattan,_kansas@	-location=306 -art=1
@camp_zama@	-location=35
@press_gazette@	-art=50
@harry_hayden@	-person=43
@short_hills@	-location=44 -event=1
@jones_county_junior_college@	-organization=35
@arutz_hayeladim@	-broadcast_network=30
@herbert_read@	-person=152
@the_pretenders@	-person=400 -art=21
@pale_of_settlement@	-location=131
@isaac_watts@	-person=244
@rossignol@	-organization=31 -person=2 -art=1
@mikasa@	-product=16 -location=3 -organization=3
@1993@	-event=1486 -organization=7 -art=4
@fright_night@	-art=107 -event=1
@enoch_sontonga@	-person=24
@black_lace@	-person=45 -art=1
@gloucester_high_school@	-organization=28
@the_new_avengers@	-broadcast_program=137 -art=18
@pendennis@	-art=27 -location=5 -product=4
@rick_dudley@	-person=30
@kpd@	-organization=88
@great_southern_highway@	-location=31
@bongaigaon@	-location=58
@royce_clayton@	-person=44
@armando@	-person=18 -art=14
@channel_3@	-person=64 -broadcast_network=5 -organization=1
@keds@	-organization=22 -living_thing=1
@andy_ackerman@	-person=25
@hc_asiago@	-organization=25
@emil_stang@	-person=26
@1st_royal_tank_regiment@	-organization=34
@terrorvision@	-person=65 -art=11
@underground_lovers@	-person=34
@brightest_day@	-art=116
@1991_season@	-event=88
@directors_guild_of_america@	-organization=478 -award=3
@jane_stewart@	-person=31
@help_the_aged@	-organization=28 -art=8
@hosokawa_gracia@	-person=22
@rosengård@	-location=32 -organization=1
@carrington@	-location=57 -art=37 -person=9
@woodhouse@	-location=57 -person=3 -broadcast_program=1
@robert_mccartney@	-person=26 -event=4
@yangzhou@	-location=553 -food=1
@chip_ganassi_racing@	-organization=264
@principality_of_montenegro@	-location=83
@bones_hillman@	-person=30
@charlottetown@	-location=585 -product=3 -organization=1
@latimer@	-location=31 -person=13
@hmong@	-people-ethnicity=310 -language=85
@somerset_second_xi@	-organization=53
@hypoxia@	-medicine-symptom=258 -disease=2
@william_hall@	-person=36 -organization=2
@billy_mills@	-person=43
@jane_hylton@	-person=31
@ssx_3@	-product=44
@providence_friars@	-organization=21
@dany_boon@	-person=49
@onchocerciasis@	-disease=20
@denis_quilley@	-person=60
@angus_reid@	-person=12 -organization=9
@massachusetts_charitable_mechanic_association@	-organization=49
@navy_blue@	-visual_art-color=20 -art=4
@the_liar@	-art=22
@parade's_end@	-art=33 -broadcast_program=22
@general_secretary_of_the_communist_party@	-title=23 -organization=1
@third_anglo-afghan_war@	-event=98
@cypress@	-living_thing=159 -location=49 -organization=3 -product=1
@elliott_6m@	-product=17 -event=12
@ladybirds@	-living_thing=12 -person=8
@shadow@	-organization=73 -art=26 -person=5 -product=5 -title=1
@denis_irwin@	-person=65
@sprung_monkey@	-person=31 -organization=1
@mbc@	-broadcast_network=1112 -location=4 -organization=1
@love_me_again@	-art=23 -broadcast_program=1
@apethorpe@	-location=23
@vega_island@	-location=22
@batman_returns@	-art=220 -product=9
@alan_brazil@	-person=22
@nm@	-location=23 -art=1 -product=1 -person=1
@drury_lane_theatre@	-location=250
@kirkcudbrightshire@	-location=144
@novi,_michigan@	-location=67
@impressions@	-art=13 -person=7 -title=1
@peterson@	-location=10 -person=7 -organization=3 -product=1
@o'reilly_media@	-organization=158
@american_political_science_association@	-organization=293
@patrick_street@	-person=26 -location=6
@revolutionary_communist_party,_usa@	-organization=20
@dean_bell@	-person=50
@lloyd_stinson@	-person=48
@feminist@	-title=291 -organization=1
@c._l._koch@	-person=39
@john_redmond@	-person=187 -organization=1
@blind_melon@	-person=122 -art=13
@nigel_vagana@	-person=41
@old_crow@	-location=20 -food=11
@1983_state_election@	-event=28
@pat_finn@	-person=28
@carpentaria@	-art=16 -living_thing=6 -location=4
@hvaler@	-location=44 -event=1
@colonial_india@	-location=20 -event=11
@the_pursuit_of_happiness@	-person=45 -art=12 -broadcast_program=6
@35th_fighter_wing@	-organization=23
@peridroma_saucia@	-living_thing=58
@santo_andré@	-organization=96 -location=3
@portland_international_raceway@	-location=72
@bačka@	-location=327 -organization=10
@james_scott,_1st_duke_of_monmouth@	-person=82
@karel_gott@	-person=89
@dancing_with_the_stars@	-broadcast_program=175 -event=13 -product=2
@noddy@	-broadcast_program=18 -location=1 -living_thing=1
@cretan@	-location=142 -language=8 -product=1
@renewal@	-organization=13 -art=9 -religion-religion=3
@lifeline@	-art=12 -organization=5 -broadcast_program=4 -product=3
@deicide@	-person=157 -art=5
@the_crazy_world_of_arthur_brown@	-person=51 -art=8
@tex_live@	-product=24
@i-26@	-location=46 -product=9
@young_divas@	-person=64 -art=9
@hume@	-location=71 -person=9 -computer-programming_language=2 -organization=1
@anklam@	-location=121
@this_is_it@	-art=37 -event=16
@first_national@	-organization=66 -broadcast_program=5 -location=1
@meet_john_doe@	-art=34
@criss_oliva@	-person=44
@frecce_tricolori@	-location=37
@poland_national_team@	-organization=25
@cora@	-person=23 -location=18 -organization=12 -product=2 -god=1
@intergovernmental_panel_on_climate_change@	-organization=377
@bell's_palsy@	-disease=66
@childrey@	-location=23
@jay_schellen@	-person=32
@indigo@	-chemistry=44 -organization=40 -living_thing=29 -person=6 -art=5 -product=1
@adelaide@	-location=5716 -organization=229 -person=69 -event=31 -art=8 -broadcast_network=5 -product=2
@shen_kuo@	-person=116
@belleek@	-location=53 -organization=3
@gwen_raverat@	-person=45
@canadian_islamic_congress@	-organization=32
@john_connally@	-person=130
@ralf_little@	-person=58
@roussel@	-person=36 -organization=1
@llangurig@	-location=21
@barry_county,_missouri@	-location=20
@barry_de_vorzon@	-person=79
@battle_of_montaperti@	-event=31
@selwyn_college@	-organization=59 -location=10
@_german@	-location=35 -broadcast_program=1 -people-ethnicity=1
@miyazaki@	-location=114 -art=62 -person=5 -organization=1
@laurence_hanray@	-person=37
@li_shangyin@	-person=32
@orthodox@	-religion-religion=1632 -organization=210 -art=3
@kunchacko_boban@	-person=116
@rustichello_da_pisa@	-person=21
@andrei_platonov@	-person=34
@union_of_moderate_parties@	-organization=35
@alexey_brodovitch@	-person=42
@my_fellow_americans@	-art=25
@cae@	-organization=19 -disease=1
@liverpool_central@	-location=89
@beshiva_pataq_rural_district@	-location=26
@cerdanya@	-location=120
@today's_special@	-broadcast_program=25 -art=2
@roadmaster@	-product=16 -art=6 -organization=6
@ciudad_juárez@	-location=431 -organization=3 -event=1
@john_iii_of_sweden@	-person=107
@choke@	-art=33 -disease=4 -person=2
@igboland@	-location=56 -people-ethnicity=2
@2008_afc_champions_league@	-event=56 -organization=1
@razorbill@	-living_thing=59 -organization=1
@kamar_de_los_reyes@	-person=26
@quito@	-location=1235 -event=2
@scaled_composites@	-organization=134 -product=2
@hippolyte_et_aricie@	-art=47
@muscat_and_oman@	-location=89
@amanda_craig@	-person=24
@middlesex@	-location=2539 -organization=1335 -art=34 -title=2 -person=2
@william_carey@	-person=136
@showaddywaddy@	-person=88
@dani@	-person=32 -people-ethnicity=26 -art=1 -event=1
@mike_webster@	-person=46
@alexandra_kosteniuk@	-person=32
@peter_of_blois@	-person=34
@charles_nungesser@	-person=29
@hitotsubashi_university@	-organization=107
@miguel_torres@	-person=41
@johnny_winter@	-person=365 -art=3
@kinver_edge@	-location=21
@school_of_medicine@	-organization=91 -location=3
@abercrombie@	-person=30 -location=13 -product=3 -organization=3 -event=2
@lingala@	-language=74 -location=2
@season_5@	-event=29 -broadcast_program=2
@november_28@	-time=268
@station_to_station@	-art=62 -event=1
@dea@	-organization=253 -education-educational_degree=16
@wolfe_morris@	-person=22
@the_krays@	-art=41 -person=6
@robert_munsch@	-person=32
@st_james'_church,_sydney@	-location=32
@demetria_mckinney@	-person=23
@catia@	-product=64 -location=1
@sargent_house@	-organization=65
@british_cameroons@	-location=27
@drogheda_united_f.c.@	-organization=26
@heemstede@	-location=117
@erika_sema@	-person=42
@sunrise@	-organization=316 -broadcast_program=271 -location=61 -art=35 -event=1 -person=1
@politehnica_timişoara@	-organization=31
@benito_carbone@	-person=34
@ponyo@	-art=40 -location=1
@rhode_island_stingrays@	-organization=36
@leo_gordon@	-person=47
@earby@	-location=34
@grbavica@	-art=14 -location=10
@fear_of_music@	-art=28 -person=2
@andreas_carlsson@	-person=105
@abbey_stadium@	-location=58
@burke_county,_georgia@	-location=27
@mira@	-location=59 -art=8 -person=6 -product=4 -organization=3
@townsend_harris_high_school@	-organization=48
@wasgau@	-location=51
@bob_mackie@	-person=69
@mississippi_highway_4@	-location=20
@phil_ehart@	-person=36
@penair@	-organization=28 -location=2
@marco_crugnola@	-person=24
@berri@	-location=27 -person=7
@jacques_cauvin@	-person=20
@prime_minister's_office@	-organization=68 -location=13 -title=13
@kevin_spiolek@	-person=22
@small_wonder@	-broadcast_program=74 -organization=13 -art=1
@gavin_report@	-art=27 -person=1
@hedgehog@	-living_thing=60 -biology=5 -person=2
@james_craig_watson@	-person=21
@narayana@	-god=243 -person=2
@that_petrol_emotion@	-person=31
@sailor@	-title=37 -person=26 -art=13 -organization=8 -broadcast_program=6 -product=1
@lucy_benjamin@	-person=52
@breathless@	-art=134 -person=1
@methodists@	-religion-religion=161 -location=2 -person=1
@sam_edwards@	-person=34
@two_sicilies@	-location=46 -person=2
@regional_unit_of_thessaloniki@	-location=20
@anne_of_france@	-person=31
@north_yorkshire@	-location=3148
@bonchurch@	-location=42 -event=1
@don_ross@	-person=41 -art=1
@european_foundation_for_management_development@	-organization=35
@flying_foxes@	-living_thing=20
@renaissance_man@	-title=61 -art=27
@geisenheim@	-location=40
@european_route_e8@	-location=20
@itami@	-location=27
@lairg@	-location=46 -person=1
@albert_hall@	-person=42 -location=18
@rick_larsen@	-person=28
@statnett@	-organization=22
@yannick_noah@	-person=198
@kędzierzyn-koźle_county@	-location=95
@avenged_sevenfold@	-person=449 -art=11
@anquan_boldin@	-person=138
@sharon_glynn@	-person=20
@scott_field@	-location=45 -person=1
@september_1@	-time=325 -event=2
@le_grand_journal@	-broadcast_program=43
@boris_gardiner@	-person=27
@carl_lewis@	-person=204
@trans_states_airlines@	-organization=35
@one_man_army@	-person=19 -art=5 -broadcast_program=1
@amedeo_carboni@	-person=20
@araguaína@	-location=13 -organization=8
@baur@	-person=13 -organization=12
@galyani_vadhana@	-person=26 -location=3
@menominee@	-location=53 -language=19 -person=1
@poppy@	-art=29 -food=21 -living_thing=20 -person=3
@detroit_zoo@	-location=28
@rubens@	-person=293 -art=1
@bellaire@	-location=108 -organization=3
@maki_goto@	-person=78
@san_pablo@	-location=97 -product=3 -person=2
@css_sumter@	-product=20
@weirdo@	-art=35
@dow@	-organization=36 -person=2 -location=1
@absinthe@	-food=40 -art=9 -organization=1
@regal_recordings@	-organization=23
@katie_mitchell@	-person=43
@henry_howard,_earl_of_surrey@	-person=103
@painted_post@	-location=36
@eddie_glass@	-person=25
@east_asia_summit@	-organization=62
@charles_stanley@	-person=80
@best_friend@	-art=22 -person=1
@lenny_kaye@	-person=96
@horsell_common@	-location=19 -person=6
@worldwide@	-broadcast_program=13 -art=7 -location=3 -organization=2 -person=1
@frederick_william_faber@	-person=28
@mountain_jam@	-art=18 -event=17
@baby_doll@	-art=52
@louie_ignacio@	-person=31 -broadcast_program=1
@mark_farner@	-person=80
@jewel_thief@	-art=22
@victoriaville@	-location=123 -organization=2
@kenji_utsumi@	-person=43
@taking_off@	-art=27 -person=1
@princess_taiping@	-person=85
@petter@	-person=16 -organization=4
@candy_jim_taylor@	-person=25
@givenchy@	-organization=257 -location=8 -event=8 -person=5
@bombardier_transportation@	-organization=363
@silvestre_revueltas@	-person=72
@czarnków-trzcianka_county@	-location=167
@speedo@	-organization=92 -product=3 -person=1
@taku@	-location=110 -people-ethnicity=2 -product=1 -person=1
@lørenskog@	-location=114 -organization=25
@honfleur@	-location=133
@homesense@	-organization=24
@lucky_stores@	-organization=27
@rhombodera@	-living_thing=35
@mikoyan@	-organization=55 -person=6
@gmina_mirsk@	-location=21
@taina@	-broadcast_program=24 -art=1 -person=1
@trilby@	-art=48 -location=11
@carlos_gutierrez@	-person=37
@ventura_river@	-location=34
@manus@	-location=525 -person=4 -language=1
@1909_alberta_general_election@	-event=30
@meek_mill@	-person=243
@bengal_famine_of_1770@	-event=20
@günter_wand@	-person=24
@greg_mottola@	-person=41
@dieter_dierks@	-person=50
@barco@	-organization=14 -location=6
@great_northern,_piccadilly_and_brompton_railway@	-location=51 -metropolitan_transit-transit_line=1
@foggia@	-location=290 -organization=20 -person=1
@americano@	-organization=49 -art=15 -food=4
@fraser_island@	-location=133
@american_woman@	-art=60 -people-ethnicity=1
@the_king_and_i@	-art=515 -broadcast_program=27
@american_me@	-art=31 -person=6
@cold_187um@	-person=36
@leave_it_to_beaver@	-broadcast_program=244 -art=23
@john_f._seiberling@	-person=23
@sg_flensburg-handewitt@	-organization=49
@marv@	-location=18 -person=2
@jonathan_scarfe@	-person=27
@independent_music_awards@	-award=203 -organization=1
@robert_guiscard@	-person=245
@jamrud@	-location=36 -person=1
@lazytown@	-broadcast_program=75 -art=2
@el_palacio_de_hierro@	-organization=20
@adam_rodríguez@	-person=20
@i_will_follow_him@	-art=26
@marshal@	-title=560 -organization=14 -person=7 -location=1
@rcd_mallorca_b@	-organization=33
@lathom@	-location=33
@abu_taher@	-person=26
@venu_madhav@	-person=48
@klausewitz@	-person=38
@cemetery_hill@	-event=106 -product=1
@karlsruher_sc@	-organization=445
@all_american@	-art=14 -product=6 -organization=3
@gastón_gaudio@	-person=178
@india_meteorological_department@	-organization=118
@nootka_island@	-location=23
@bled@	-location=179 -organization=2 -art=1 -medicine-symptom=1
@m-20@	-location=18 -product=2
@antiochus_iv_epiphanes@	-person=125
@gibson_les_paul@	-product=321 -organization=1
@capitonidae@	-living_thing=34
@hanley@	-location=170 -person=14 -product=1
@garnett@	-person=99 -location=1
@lipsko_county@	-location=183
@65th_infantry_regiment@	-organization=23
@zorra_total@	-broadcast_program=27
@the_mind_robber@	-art=41
@jack_o'brien@	-person=59
@frampton@	-location=26 -person=4
@friedrich_wieck@	-person=23
@4him@	-person=37 -art=1
@hainan_island@	-location=25 -event=2
@iranshahr@	-location=20
@ohrigstad@	-location=25
@trade@	-title=10 -art=8 -location=5 -organization=4 -person=1
@pelican@	-living_thing=231 -person=74 -location=22 -product=13 -organization=6 -art=6
@196@	-art=13 -metropolitan_transit-transit_line=10 -organization=3 -location=2
@jesup,_georgia@	-location=31
@rhett_akins@	-person=78
@richard_cummings@	-person=20
@pub@	-title=35 -location=6 -art=4 -organization=1
@frankie_thomas@	-person=34
@willem_de_kooning@	-person=374
@kawabe@	-location=21 -person=1
@john_r._swanton@	-person=40
@limón@	-location=28 -organization=5 -person=5
@505@	-product=19 -location=4
@ernie_wise@	-person=84
@jefferson_county_public_schools@	-organization=27 -location=11
@daniel_c._peterson@	-person=20
@quatre_bras@	-event=43 -location=18
@super_14@	-organization=193 -event=2
@leo_nucci@	-person=28
@yellowman@	-person=91 -art=4
@duwa@	-person=34
@santa_maria_sopra_minerva@	-location=181
@vanessa_amorosi@	-person=115
@bodhrán@	-product=44
@sir_george_reid@	-person=27
@lycée_louis-le-grand@	-organization=130
@aurora_county,_south_dakota@	-location=34
@dagmar_lassander@	-person=25
@anne_smith@	-person=71
@winchcombe@	-location=71
@games_people_play@	-art=35 -broadcast_program=6
@jacques_amyot@	-person=28
@triple_nine_society@	-organization=21
@west_cape_may@	-location=21
@the_human_abstract@	-person=38 -art=3
@paul_karrer@	-person=24
@art_institute_of_chicago@	-location=1249 -organization=8
@kellerwald@	-location=23
@jan_karski@	-person=52
@carl_nielsen@	-person=252 -art=1
@lord_ripon@	-person=34
@carcharodus_alceae@	-living_thing=29
@golden_cap@	-location=22 -art=1
@lisa_p._jackson@	-person=32
@kamouraska@	-location=81 -art=10
@eyes_open@	-art=23
@chapel_royal@	-location=239 -title=1 -organization=1
@casimir_iv_jagiellon@	-person=171
@edward_wilson@	-person=35
@john_wildman@	-person=33
@lester_melrose@	-person=22
@cedd@	-person=34
@album_of_the_year@	-art=36 -organization=2 -event=1 -award=1
@mortician@	-person=36 -title=3
@vonage@	-organization=53
@pasquale_festa_campanile@	-person=82
@maurice_bishop_international_airport@	-location=20
@the_war_of_the_roses@	-art=37 -event=2
@scott_pask@	-person=21
@george_fitzmaurice@	-person=69
@emperor@	-title=777 -person=361 -location=45 -art=12 -living_thing=7 -product=2
@the_groop@	-person=22
@mcsweeney's@	-organization=143 -art=18
@kaarma_parish@	-location=75
@alfred_hitchcock_presents@	-broadcast_program=589 -person=1
@nolan@	-location=19 -person=17 -organization=1
@te_quiero@	-art=39
@national_health@	-person=46 -art=4
@anglicanism@	-religion-religion=421 -organization=10
@south_georgia@	-location=99 -organization=4 -event=1
@priscilla@	-person=17 -product=6 -art=4 -event=1
@sick@	-art=27 -organization=1
@joann_sfar@	-person=86
@rachel_tucker@	-person=26
@market_drayton@	-location=147 -organization=4
@cauldron@	-person=17 -product=3 -art=2 -event=2
@aflac@	-organization=78
@sitka@	-location=226 -event=2 -living_thing=1
@voyager@	-product=53 -art=17 -person=3 -organization=1
@brt@	-transit=36 -organization=8 -location=2
@orfeo@	-art=56 -organization=11
@ken_reardon@	-person=26
@asian_championships@	-organization=15 -event=10
@gyo_obata@	-person=28
@i'm_every_woman@	-art=53
@the_joker's_wild@	-broadcast_program=85
@city_of_flint@	-location=44 -product=3
@black_reel_awards@	-award=51 -event=2
@george_macdonald_fraser@	-person=191
@brown_sugar@	-art=15 -food=3 -person=3
@austrade@	-organization=23
@the_it_girl@	-art=23
@michael_ironside@	-person=181
@2007_elections@	-event=127 -location=9
@linn@	-location=75 -organization=13 -person=8 -living_thing=3
@kristian_poulsen@	-person=36
@repulsion@	-art=41 -person=28
@vöcklabruck@	-location=43
@sergio_mitre@	-person=26
@francis_joseph@	-person=24
@st._john_the_baptist@	-person=40 -location=27 -art=6 -organization=2
@john_roemer@	-person=26
@rancocas_valley_regional_high_school@	-organization=26
@eastern_orthodox_church@	-religion-religion=1080 -location=2 -organization=1
@kristian_wåhlin@	-person=36
@canonical@	-art=52 -organization=41 -title=1
@tientsin@	-location=187 -event=12
@united_australia_party@	-organization=421
@vincentian@	-location=24 -organization=19
@the_long_and_the_short_and_the_tall@	-art=23
@division_of_grey@	-location=40
@english_electric@	-organization=347 -art=7 -product=5
@joe_black@	-person=30
@american_academy_of_sleep_medicine@	-organization=38
@sanai@	-person=35 -location=1
@horsham@	-location=672 -organization=51
@takanohana@	-person=32 -organization=3
@edward_hirsch@	-person=32
@over_the_rainbow@	-art=289 -broadcast_program=56 -person=7
@european_commission_against_racism_and_intolerance@	-organization=26
@red_dead_revolver@	-product=34
@ash_ra_tempel@	-person=53 -art=1
@soul_asylum@	-person=206
@edward_lippincott_tilton@	-person=23
@telugu@	-language=3138 -people-ethnicity=233 -art=1
@city_of_blue_mountains@	-location=28
@turning_point@	-event=151 -art=36 -broadcast_program=10 -person=7 -organization=1 -product=1
@chesterfield@	-organization=1323 -location=158 -person=5 -event=1
@operation_bagration@	-event=221
@groton@	-location=276 -organization=10 -event=1
@spanish_peaks@	-location=20
@the_green_hornet@	-broadcast_program=48 -art=47
@mr._lady_records@	-organization=31
@marie-galante@	-location=70
@pat_conway@	-person=43 -title=1
@trevor_devall@	-person=43
@monash@	-location=21 -organization=15
@taft_county@	-location=339
@leopold_ii,_grand_duke_of_tuscany@	-person=49
@zinnowitz@	-location=23
@florida@	-location=24124 -organization=643 -event=37 -product=10 -broadcast_network=2 -art=2 -title=1
@ed_hinton@	-person=20
@bank_of_america_plaza@	-location=65
@fürth@	-location=282 -organization=2
@trigger@	-person=57 -art=17 -organization=15 -product=4
@houston_colt_.45's@	-organization=24
@airport_'77@	-art=28
@livery_stable_blues@	-art=22
@thomas_ellwood@	-person=21
@dasara@	-event=38 -time=8
@john_w._langley@	-person=21
@invasion_of_iraq@	-event=27 -location=1
@carlos_gómez@	-person=41
@hampton_roads@	-location=1440 -event=8 -organization=5
@the_shining@	-art=374 -broadcast_program=20
@bayerischer_rundfunk@	-organization=156 -person=1
@prime_minister_of_bahrain@	-title=51 -person=1
@alphonse_picou@	-person=24
@hammarby@	-organization=74 -location=3
@john_sharp@	-person=54
@albanians@	-people-ethnicity=545 -location=4 -language=1
@bolt@	-art=70 -location=2 -product=2 -internet-website=2 -person=1
@gene_barry@	-person=136
@psychotria_viridis@	-living_thing=21
@joaquín_sabina@	-person=69
@ed_rendell@	-person=277
@joely_fisher@	-person=61
@gregory@	-person=211 -location=49
@brazoria_county,_texas@	-location=38
@chullora@	-location=20
@absalon@	-person=89 -product=3
@blood_ties@	-broadcast_program=53 -art=16
@jutland@	-location=1269 -event=49 -product=3
@josie_ho@	-person=39
@maya@	-event=693 -people-ethnicity=163 -god=151 -product=66 -person=21 -art=20 -language=10 -location=7 -religion-religion=3 -organization=1
@parker@	-location=49 -person=47 -organization=10 -art=10 -product=6 -title=1
@webster_hubbell@	-person=21
@riga@	-location=3332 -organization=6 -title=3 -person=1 -event=1
@louisiana@	-location=11256 -event=38 -organization=15 -product=7
@3do@	-product=163 -person=54
@b._attenuata@	-living_thing=26
@naval_infantry@	-organization=27 -title=1
@the_travels_of_marco_polo@	-art=39 -person=1
@florey@	-location=20 -person=1
@kamboj@	-people-ethnicity=47
@edward_natapei@	-person=47
@401@	-location=24 -art=3 -product=1
@yossi_banai@	-person=25
@royal_berkshire_hospital@	-location=25
@autoamerican@	-art=21
@round_house@	-location=37
@splendor_in_the_grass@	-art=56 -broadcast_program=3
@altiplano@	-location=175 -art=2
@boylston@	-location=56 -person=1
@th.d.@	-education-educational_degree=27
@epa@	-organization=213 -chemistry=10
@#4_oklahoma@	-organization=19 -location=1
@lou_adler@	-person=108
@polynesians@	-people-ethnicity=144 -location=1
@dsw@	-organization=31 -education-educational_degree=2
@jacque_vaughn@	-person=23
@amicus@	-organization=90 -location=1
@langreo@	-location=38 -organization=5
@upper_egypt@	-location=472 -art=1
@commander-in-chief@	-title=234 -organization=3 -person=2 -broadcast_program=2
@taki_theodoracopulos@	-person=22
@annie_leibovitz@	-person=209
@charles_péguy@	-person=47
@mount_hawthorn@	-location=22
@boston_red_sox@	-organization=6451 -event=221
@sep@	-organization=16 -person=5 -location=5
@antanas_smetona@	-person=120
@sphere@	-art=28 -person=21 -organization=5
@st._thomas_aquinas@	-person=50 -organization=7
@mansfield_park@	-art=116 -broadcast_program=23
@chithira_thirunal_balarama_varma@	-person=51
@kokomo@	-location=98 -art=38 -person=24 -organization=3
@fido@	-art=29 -person=2
@kasoor@	-art=19 -location=1
@celje@	-location=391 -organization=70
@abrud@	-location=23
@gdów@	-location=23
@chiari@	-location=25 -person=6
@deborah_cox@	-person=195 -art=4
@you_rang,_m'lord?@	-broadcast_program=68
@yin_mountains@	-location=25
@likoma_island@	-location=23
@snook@	-person=20 -living_thing=14 -product=1
@david_llewellyn@	-person=32
@châteauguay@	-location=117 -event=1
@mama@	-art=85 -broadcast_program=25 -event=1
@flagstaff@	-location=408 -event=2 -organization=1
@proven_guilty@	-art=29
@rossa@	-person=27 -location=3 -product=1
@mount_ainslie@	-location=33
@the_misfits@	-person=235 -art=54
@gao@	-location=210 -organization=23 -person=6 -language=1
@small_talk@	-art=17 -broadcast_program=7
@mlas@	-title=19 -organization=11
@jap@	-organization=42 -location=5 -product=1
@luise_rainer@	-person=81
@germ@	-food=20 -living_thing=2 -person=1
@omd@	-person=80 -organization=3
@tamil_eelam_liberation_organization@	-organization=38
@southern_california@	-location=2989 -organization=186
@burghers@	-people-ethnicity=31 -organization=2
@pilgrimage@	-art=25 -location=4
@terra@	-product=31 -art=18 -god=15 -person=1
@north_carolina_general_assembly@	-organization=530 -location=1
@tjeldsundet@	-location=22
@in_loving_memory@	-broadcast_program=22 -art=3
@holger_danske@	-organization=15 -art=5
@nigg@	-location=28 -person=1
@loggerheads@	-location=17 -art=8 -broadcast_program=1
@american_association_of_independent_professional_baseball@	-organization=102
@yakama@	-people-ethnicity=73 -location=1
@richard_nyren@	-person=30
@montauk_branch@	-metropolitan_transit-transit_line=146 -transit=1
@tsim_sha_tsui@	-location=288
@steel@	-person=29 -art=13 -product=13 -location=9 -organization=4
@gibson_les_paul_custom@	-product=33
@black_rock_desert@	-location=107
@acer_rubrum@	-living_thing=60
@the_dead_c@	-person=55
@russian_government@	-organization=49 -location=9
@tna_impact!@	-broadcast_program=39 -product=10 -person=1
@michael_b._tretow@	-person=35
@sedbergh_school@	-organization=164
@gary_mccord@	-person=24
@general_elections@	-event=159
@giulio_campagnola@	-person=24
@bigwig@	-person=28 -computer-programming_language=1
@earl_of_tyrone@	-title=58 -person=1
@negishi_line@	-location=39 -metropolitan_transit-transit_line=1
@edmund_j._davis@	-person=31
@chief_judge_of_the_new_york_court_of_appeals@	-title=30 -organization=2
@tyler_perry@	-person=311 -organization=1
@the_silencers@	-art=39 -person=19
@prime_time@	-broadcast_program=63 -art=11
@alghero@	-location=146
@jim_pattison@	-person=24
@steel_wheels@	-art=39 -event=17
@orthaga@	-living_thing=53
@irish_american@	-people-ethnicity=396 -location=1
@frank_owen@	-person=31
@jeff_hordley@	-person=62
@charles_cutler@	-person=34
@flowers_for_algernon@	-art=83
@deuce@	-art=27 -person=15
@sandra_pupatello@	-person=42
@wild_roses@	-broadcast_program=19 -living_thing=3
@yuri_shaporin@	-person=29
@hopkinsville@	-location=61 -organization=2
@government_of_himachal_pradesh@	-organization=20
@sebastien_grainger@	-person=41
@ryan_cochrane@	-person=36
@summit_township@	-location=79
@overcome@	-art=40
@chirk@	-location=109 -organization=13
@carlo_coccia@	-person=21
@mahidasht_rural_district@	-location=80
@michael_waltrip_racing@	-organization=164
@bay_of_gibraltar@	-location=96
@bill_cash@	-person=29
@prince_nikolaos_of_greece_and_denmark@	-person=21
@joe_roff@	-person=24
@monkey_trouble@	-art=22
@hamstreet@	-location=36
@andijan_massacre@	-event=26
@the_bare_necessities@	-art=38
@charade@	-art=72 -product=9
@hotspur@	-person=12 -product=6 -art=2
@mansun@	-person=88
@journey_into_mystery@	-art=224
@mound_bayou,_mississippi@	-location=29
@hutchinson_county@	-location=46
@wadi_halfa@	-location=83
@erika_jayne@	-person=24
@greenhill@	-location=39 -person=4 -organization=3
@mediterranean@	-location=1253 -people-ethnicity=33 -event=24 -organization=22
@harold_craxton@	-person=27
@casimiro_de_abreu@	-person=18 -location=4
@konso@	-language=13 -people-ethnicity=11 -location=7
@chuck_hogan@	-person=21
@dramatiska_institutet@	-organization=22
@dumont@	-broadcast_network=271 -location=27 -organization=12 -person=3 -living_thing=1
@deinonychus@	-living_thing=103 -person=8
@lafcadio_hearn@	-person=145
@scioto_county@	-location=97
@a57@	-location=74
@dick_hubbard@	-person=22
@lance_berkman@	-person=133
@yahoo@	-organization=27 -internet-website=5
@anderson_county@	-location=219
@valdivia_river@	-location=37
@highway@	-art=37 -location=29 -broadcast_program=9 -organization=1
@patiala_house@	-art=20 -location=5
@seta@	-person=13 -organization=13 -location=3 -language=1
@bowler@	-title=27 -location=6 -broadcast_program=4 -organization=1
@benjamin_bonneville@	-person=36
@south_sudan@	-location=1657 -organization=31
@delhi_technological_university@	-organization=21
@trapt@	-person=97 -art=9 -product=2
@hansen_clarke@	-person=33
@bridgend@	-location=515 -organization=39
@rebel@	-art=18 -organization=9 -location=6 -person=6 -event=5 -product=3
@sharon_o'neill@	-person=29
@vác@	-location=106 -organization=1
@inferno@	-art=320 -product=40 -person=6 -event=2 -organization=1
@loveland@	-location=107 -person=6 -organization=2 -art=1
@slobodan_milošević@	-person=637
@percy_helton@	-person=40
@chancellor@	-title=1427 -person=22 -organization=8 -food=5 -location=5
@shield@	-organization=14 -event=4 -title=2 -location=2 -person=1
@ronan_bennett@	-person=24
@m'sila_province@	-location=59
@fk_beograd@	-organization=20
@mike_gordon@	-person=243
@pig_city@	-broadcast_program=20
@number_one@	-art=24 -title=1
@eleanor_de_bohun@	-person=25
@george_mathews@	-person=49
@secretary_of_the_army@	-title=95 -organization=1
@j-ax@	-person=23
@oaxaca@	-location=2057 -organization=7 -food=4 -event=1
@embryo@	-person=17 -art=13 -organization=2
@dyess_air_force_base@	-location=80
@herut_–_the_national_movement@	-organization=21
@swanee@	-art=24 -person=21
@carrarese_calcio@	-organization=20
@barcoo@	-location=19 -product=2
@carlo_colaiacovo@	-person=20
@free_press@	-organization=124 -art=6
@sundays_river@	-location=20
@heer@	-organization=147 -person=1
@nakhon_sawan_province@	-location=69
@explorer@	-product=26 -location=14 -event=8 -art=1
@napalm_death@	-person=423
@obryte@	-location=20
@hal@	-organization=80 -person=42 -computer-programming_language=6 -art=3
@vache@	-person=32
@dioclea@	-location=11 -living_thing=9
@the_buccaneers@	-broadcast_program=25 -art=19
@electric_ladyland@	-art=102 -organization=2
@michelle_chong@	-person=36
@charles_grandison_finney@	-person=57
@park_royal_vehicles@	-organization=20
@novelist@	-title=25 -art=1 -person=1
@the_bunker@	-art=31 -location=1
@pilots@	-title=31 -organization=18 -art=4 -product=1
@the_comsat_angels@	-person=23
@international_solar_energy_society@	-organization=20
@bate_borisov@	-organization=153
@upper_rhine_railway@	-location=33
@michael_crawford@	-person=228
@cheek@	-person=45 -body_part=3 -living_thing=1
@francis_i_of_the_two_sicilies@	-person=55
@british_american_drama_academy@	-organization=27
@eurolaul@	-broadcast_program=21
@mcdonnell_douglas_dc-9@	-product=105
@phil_jamieson@	-person=24
@hiddensee@	-location=55 -product=1
@thevar_magan@	-art=30
@comte_d'artois@	-person=45 -location=1
@minerva@	-god=381 -organization=34 -location=26 -product=17 -art=5
@aubrey_mcclendon@	-person=20
@carol_vaness@	-person=22
@javanese_people@	-people-ethnicity=36
@the_cotton_club@	-art=85 -organization=2
@john_page@	-person=33 -organization=1
@tulia@	-location=20 -organization=2
@moore_theological_college@	-organization=64
@sexyback@	-art=85
@shiny_entertainment@	-person=52
@huracán_ramírez@	-person=22 -art=8
@mohawk@	-people-ethnicity=117 -language=68 -location=54 -product=12 -organization=5 -art=3
@ismaily_sc@	-organization=35
@charles_seeger@	-person=49
@san_pedro@	-location=265 -product=5 -living_thing=5 -organization=2
@match@	-event=16 -art=5 -organization=4 -internet-website=1
@international_harvester@	-organization=312 -art=8
@the_birdcage@	-art=93
@state_route_78@	-location=28
@karachi@	-location=4808 -finance-stock_exchange=3 -people-ethnicity=1
@university_of_urbino@	-organization=36
@sg@	-organization=85 -product=30 -location=13
@molo@	-location=35 -language=1
@ismail_kadare@	-person=89
@william_pitt_union@	-location=31
@st_mary's@	-location=89 -organization=12 -person=1
@zhangsun_wuji@	-person=56
@play-off@	-event=49 -organization=41
@trial_by_jury@	-art=223 -law=1 -broadcast_program=1
@leitrim@	-location=142 -organization=116
@austin_aztex_u23@	-organization=40
@reunification@	-event=115 -location=1 -person=1
@warman@	-location=25 -person=1
@processing@	-computer-programming_language=49 -product=1
@antonio_de_nebrija@	-person=40
@lyell_medal@	-award=55 -person=1
@bob_ellis@	-person=54
@doomtree@	-person=51 -art=3
@gothenburg_municipality@	-location=42
@abbey_lincoln@	-person=116
@mazo_de_la_roche@	-person=32
@wilkinson@	-person=45 -organization=39 -location=12
@lamezia_terme@	-location=68
@new_road,_worcester@	-location=34
@joyce_ching@	-person=30
@martin_yan@	-person=21
@malazan_book_of_the_fallen@	-art=51
@frank_herbert's_dune@	-broadcast_program=59 -product=3
@rhodesia@	-location=1439 -organization=61 -event=1
@bhob_stewart@	-person=52
@teddy_hart@	-person=61
@wild_ones@	-art=45 -person=1
@ellen_stewart@	-person=40
@waterhouse@	-person=26 -organization=18
@m.div.@	-education-educational_degree=30
@carl_sternheim@	-person=28
@bbc2@	-broadcast_network=309 -organization=1
@archibald_douglas,_5th_earl_of_douglas@	-person=24
@compagno@	-person=76 -product=3
@tapeworm@	-living_thing=12 -person=9 -location=1
@laurence_leboeuf@	-person=23
@prime_minister_of_jamaica@	-title=117 -person=1
@chabahar_county@	-location=411
@skint_records@	-organization=43
@1994_general_election@	-event=63
@i'm_too_sexy@	-art=38
@dirleton@	-location=36
@botswana_premier_league@	-organization=24
@eurydice@	-person=41 -product=5
@sire@	-organization=83 -living_thing=6 -location=2
@harry_blackstone,_sr.@	-person=23
@jacobites@	-organization=255 -person=8 -event=1
@vinifera@	-living_thing=19 -location=2
@h_2_o@	-person=42 -broadcast_program=8 -chemistry=3
@rega@	-location=23 -organization=7
@samuel_goldwyn@	-person=289 -organization=1
@revolt_of_the_earls@	-event=26
@garsington@	-location=26 -organization=1
@reggiana@	-organization=200
@executive_mansion@	-location=26
@nepali@	-language=706 -people-ethnicity=25 -location=15 -organization=2
@wilmot@	-location=80 -person=2 -organization=1 -broadcast_program=1
@nordic@	-location=366 -event=23 -language=3 -product=2
@duckworth@	-organization=37 -person=10
@film4@	-broadcast_network=122 -organization=8
@wade_graham@	-person=25
@crusader@	-event=319 -art=10 -product=7 -organization=1
@travis_henry@	-person=57
@terry_chen@	-person=31
@santa_lucía@	-location=31 -person=3
@la_pléiade@	-person=49 -organization=2
@ronald_george_wreyford_norrish@	-person=20
@caught_in_the_act@	-art=27 -person=9
@rabid@	-disease=17 -art=13
@hanover_park@	-location=29 -organization=4
@world_socialist_web_site@	-internet-website=92
@lote_tuqiri@	-person=62
@gmb@	-organization=39 -location=1
@burnside@	-location=75 -person=17 -broadcast_program=13
@düsseldorf@	-location=74 -art=5 -organization=5
@india_today@	-art=320
@suttree@	-art=22
@government_of_canada@	-organization=665 -location=4
@american_academy_in_berlin@	-organization=127
@lane_theological_seminary@	-organization=35
@pippi_longstocking@	-broadcast_program=37 -art=2
@neckargemünd@	-location=27
@jim_diamond@	-person=46 -art=1
@bærum@	-location=538 -organization=35
@yemenite@	-people-ethnicity=42 -location=3 -language=3 -food=1
@jared_sullinger@	-person=64
@ashtavakra@	-person=19 -art=2
@lindsay_davenport@	-person=664
@uefa_euro_2004@	-event=286 -product=2
@basic@	-computer-programming_language=649 -art=23 -organization=4 -location=1 -product=1
@addiction@	-disease=274 -art=18
@kevin_sussman@	-person=25
@gygax,_gary@	-person=24
@gs@	-product=15 -organization=4 -event=3 -location=3 -finance-currency=2
@bhojpur@	-location=42
@67th_venice_international_film_festival@	-event=97
@hunted@	-broadcast_program=29 -art=13 -title=1
@california_institute_for_regenerative_medicine@	-organization=28
@apsley_cherry-garrard@	-person=49
@free_german_trade_union_federation@	-organization=31
@wilfrid_sellars@	-person=52
@ian_hanomansing@	-person=29
@almaz-antey@	-organization=24
@buddy_cannon@	-person=74
@princess_patricia_of_connaught@	-person=36
@james_honeyman-scott@	-person=48
@clarence@	-location=124 -person=25 -broadcast_program=19 -art=6 -event=4 -title=4 -product=3
@steelhead@	-living_thing=235 -location=2 -organization=1
@harbour_centre@	-location=22 -organization=4
@théodore_botrel@	-person=21
@tintern@	-location=73 -food=1
@battle_of_four_lakes@	-event=20
@kbc_band@	-person=20 -art=7
@galatia@	-location=312 -product=1
@ochilview_park@	-location=24
@cirencester@	-location=503
@prince-bishopric_of_montenegro@	-location=23
@odeonsplatz@	-location=23
@hannut@	-location=27 -event=3
@uda@	-location=20 -person=5
@gustaf_skarsgård@	-person=31
@stuart_hall@	-person=151 -organization=1
@alfreton@	-location=108 -organization=3
@1992_season@	-event=85
@ibanez@	-product=282 -person=1
@scotch_college@	-organization=188
@de-lovely@	-art=53
@texans@	-location=40 -organization=33
@bamber_bridge@	-organization=55 -location=49
@dave_parker@	-person=100
@british_somaliland@	-location=258 -event=1
@santi_nereo_e_achilleo@	-location=35
@new_south_wales_rugby_league_team@	-organization=26 -location=1
@bjesovi@	-person=28 -art=1
@the_flowers_of_romance@	-person=18 -art=9
@the_dresden_dolls@	-person=169 -art=12
@marcus_collins@	-person=26 -art=3
@freetown_christiania@	-location=34
@belle_vue@	-location=38 -organization=28
@queen_mother@	-person=61 -god=1
@maulik_pancholy@	-person=43
@lowry@	-person=21 -location=7
@mattimeo@	-art=21 -broadcast_program=1
@salisbury@	-location=1956 -organization=26 -person=17 -title=16 -art=10 -product=6 -event=3 -food=1
@paul_waaktaar-savoy@	-person=37
@royal_australian_navy@	-organization=1787 -art=1
@american_professional_football_association@	-organization=20
@fraport@	-organization=30
@steel_magnolia@	-person=19 -art=2
@violant_of_aragon@	-person=24
@sme@	-art=18 -organization=7 -person=3
@vorkosigan_saga@	-art=69
@uraga_dock_company@	-organization=31
@joscelyn_godwin@	-person=24
@montevideo,_minnesota@	-location=28
@department_of_science_and_technology@	-organization=41
@sultan_qaboos_cup@	-event=69
@theoderic_the_great@	-person=62
@nick_venet@	-person=36
@tsou@	-person=12 -language=8
@oingo_boingo@	-person=198 -art=3
@garcía@	-person=32 -location=7
@merck_kgaa@	-organization=60
@holder@	-location=18 -person=7
@may_23@	-time=284
@nakhon_sawan@	-location=44 -organization=6
@vitoria@	-location=112 -event=39 -organization=3 -product=2 -person=1
@super_nova@	-person=39
@maryland_state_police@	-organization=50
@la_tortura@	-art=52
@lučani@	-location=46 -organization=1
@irish_national_stud@	-location=29
@1901@	-event=82 -art=11 -product=1
@brenda_lee@	-person=360 -art=2
@ai@	-person=62 -location=22 -art=6 -organization=1 -medicine-medical_treatment=1
@abernethy@	-location=82 -person=3 -title=1
@jack_herer@	-person=26 -living_thing=4
@budry@	-location=25
@papua_new_guinea@	-location=6551 -organization=382 -finance-currency=2 -event=1
@whitman_college@	-organization=169 -location=7
@acala@	-god=25 -location=3
@my_girl@	-art=170 -broadcast_program=30
@sydney_swifts@	-organization=38
@theridiidae@	-living_thing=62
@october_21@	-time=244
@all_tomorrow's_parties@	-event=252 -art=81 -person=6 -organization=1
@cardinal-infante_ferdinand_of_austria@	-person=20
@martin_sacks@	-person=35
@bedlam@	-location=46 -broadcast_program=16 -art=15 -person=2
@grace_kelly@	-person=419 -art=38
@building@	-location=32 -art=14 -person=1
@velsen@	-location=68
@frankish_kingdom@	-location=47 -people-ethnicity=11
@malayali@	-people-ethnicity=151 -language=3 -location=1
@third_round@	-event=38
@group_7_rugby_league@	-organization=34
@beatrice@	-person=139 -location=31 -organization=3 -art=1
@moncton,_new_brunswick@	-location=44 -organization=1
@gaggenau@	-location=23 -organization=1
@kilimanjaro@	-location=31 -art=18 -event=1
@p._unni_krishnan@	-person=25
@harry_potter_and_the_chamber_of_secrets@	-art=230 -product=27
@buford,_georgia@	-location=22
@izumi@	-location=58 -person=1
@live_in_gdańsk@	-art=30
@persian_gulf@	-location=3088 -event=14
@hornbill@	-living_thing=31 -product=2
@amazing_fantasy@	-art=81
@siebe_gorman@	-organization=59
@the_unknown_soldier@	-art=56 -location=1
@swine@	-living_thing=20 -location=5 -disease=1
@ciprian_porumbescu@	-person=22 -location=2
@south_west_pacific_area@	-event=33
@sri_lanka@	-location=14755 -organization=533 -people-ethnicity=2 -finance-currency=1 -title=1
@supreme_court@	-organization=3146 -location=6 -event=1
@poplar@	-location=189 -living_thing=33 -organization=2
@superstar_billy_graham@	-person=21
@macarthur_park@	-art=80 -location=61
@william_clay_ford,_sr.@	-person=24
@damodar_valley_corporation@	-organization=54
@dextromethorphan@	-medicine-drug=34 -medicine-medical_treatment=1
@siple_station@	-location=32
@wali_jones@	-person=20
@doomwatch@	-broadcast_program=94 -art=3
@chowringhee@	-location=25 -art=5
@bryan_allen@	-person=23
@philip_latham@	-person=25
@ramla@	-location=248
@altınordu@	-organization=24 -location=1
@nanjing_south_railway_station@	-location=20
@rush_holt@	-person=31
@vip@	-art=16 -organization=12 -person=4 -broadcast_program=3
@valedictorian@	-education-educational_degree=58
@lunachicks@	-person=32
@purnia@	-location=56
@cynthia_barboza@	-person=25
@caspian_sea@	-location=1392
@roscoe@	-location=18 -art=2 -person=2
@alan_kelly@	-person=22
@american_anthem@	-art=23
@by_the_same_name@	-art=34 -location=3 -product=2 -god=1 -person=1 -broadcast_program=1
@ely_pouget@	-person=20
@o@	-art=52 -product=7 -person=5 -chemistry=5 -location=2 -organization=1 -language=1
@kelli_young@	-person=22
@cedar_creek@	-location=49 -event=45
@tour_de_las_américas@	-organization=44
@campeonato_brasileiro_série_c@	-organization=149 -event=3
@shayne_graham@	-person=188
@west_slavic@	-people-ethnicity=70
@666@	-art=22 -person=5 -organization=1 -location=1
@rothwell@	-location=107 -organization=3
@tacoma@	-organization=34 -location=5 -product=2 -living_thing=1
@san_jose_frogs@	-organization=24
@shōgun@	-art=36 -broadcast_program=30
@dogtanian_and_the_three_muskehounds@	-broadcast_program=54
@agua_fria_river@	-location=23
@battle_of_teruel@	-event=37
@imru_haile_selassie@	-person=29
@bi@	-chemistry=17 -organization=5 -location=3 -product=2 -person=1
@black_and_white@	-art=85 -location=1 -title=1
@bonifacio@	-location=59 -person=2
@michel_camilo@	-person=62 -art=2
@tilia_americana@	-living_thing=39
@canyon_high_school@	-organization=43 -location=2
@rock_island_arsenal@	-location=92
@adolphe_d'ennery@	-person=34
@ariel_mcdonald@	-person=21
@salisbury_plain@	-location=340
@øyvind_leonhardsen@	-person=24
@rus'@	-location=88 -event=2 -people-ethnicity=1
@seaquest_dsv@	-broadcast_program=38 -product=1
@people's_park@	-location=40
@stevie@	-art=22 -person=3 -award=2
@edsa@	-location=163 -event=3
@hôtel-dieu_de_paris@	-location=48
@sasebo,_nagasaki@	-location=59
@city_of_frankston@	-location=50
@luo_gan@	-person=22
@concert_of_europe@	-event=58
@duke_of_albany@	-title=87 -person=33
@black_lab@	-person=25 -living_thing=3
@stephanie_march@	-person=36
@la_santé_prison@	-location=31
@prime_minister_of_malaysia@	-title=260
@congressional@	-organization=313 -event=6 -location=5
@argentinosaurus@	-living_thing=39
@ruma_guha_thakurta@	-person=29
@k2@	-location=324 -organization=15 -art=13 -person=9 -broadcast_network=5 -medicine-drug=3 -metropolitan_transit-transit_line=2 -event=1 -product=1
@metro_manila@	-location=1235 -art=6
@embrun@	-location=83
@czarna_białostocka@	-location=32
@thomas_lewis@	-person=35
@borrowdale@	-location=100 -product=6 -person=1
@sailing@	-event=106 -art=45 -product=1 -title=1
@john_boles@	-person=104
@united_soccer_leagues@	-organization=331
@ironclad@	-product=67 -art=20 -event=1
@patronage@	-title=37 -art=2
@exhibition@	-location=9 -art=7 -person=2 -metropolitan_transit-transit_line=1 -living_thing=1
@savant@	-disease=19 -title=5 -person=3 -organization=1
@happy_ever_after@	-broadcast_program=22 -art=6
@heerenveen@	-location=314 -organization=159
@o2_arena@	-location=59
@gene_kranz@	-person=41
@profiler@	-broadcast_program=109
@lightning_bolt@	-person=98 -art=19
@alice_lake@	-person=24 -location=3
@bradbury@	-location=21 -person=5 -organization=2
@controller@	-title=39 -art=5 -product=4 -broadcast_network=1
@fast_forward@	-broadcast_program=91 -art=12 -person=6
@scotia@	-location=60 -product=4 -organization=1
@renee_o'connor@	-person=23
@linux_format@	-art=20
@main_north_railway_line@	-metropolitan_transit-transit_line=80 -location=2
@texas_comptroller_of_public_accounts@	-organization=33 -title=1
@stories@	-person=26 -title=10 -art=5
@tsuen_wan@	-location=235 -metropolitan_transit-transit_line=4 -organization=3
@newburyport@	-location=120 -metropolitan_transit-transit_line=58
@enoshima@	-location=58
@anna_karenina@	-art=96 -broadcast_program=22
@chuck_long@	-person=40
@hemistola_chrysoprasaria@	-living_thing=35
@mark_moore@	-person=28
@2005@	-event=3065 -art=20 -award=18 -broadcast_program=16 -organization=15 -person=1 -location=1 -product=1
@thibaw_min@	-person=34
@graham_oliver@	-person=21
@huon@	-location=26 -art=1 -product=1
@google+@	-internet-website=211 -location=1
@mona_lisa@	-art=103 -person=20
@jonathan_hickman@	-person=64
@ione,_california@	-location=22
@curzon@	-person=17 -location=5 -organization=4
@nivernais@	-location=36
@space_shuttle_endeavour@	-product=128 -event=1
@peace_river@	-location=220 -event=1
@jumbo@	-person=16 -organization=7 -location=7 -art=5 -product=1
@2004–05_campaign@	-event=42
@gorkha@	-people-ethnicity=41 -location=29
@los_andes@	-location=48 -organization=6 -art=3
@accademia_musicale_chigiana@	-location=74
@mahindra@	-organization=19 -person=2
@hugh_darwen@	-person=20
@larkspur@	-living_thing=46 -location=43
@västmanland@	-location=135 -organization=2
@phoebe_cates@	-person=93
@lissa@	-location=45 -event=14
@bayside,_queens@	-location=44
@varley@	-person=16 -location=4
@ewing@	-location=21 -person=6
@wildest_dreams@	-art=27 -broadcast_program=2
@verbandsgemeinde_of_alzey-land@	-location=27
@yellowstone_hotspot@	-location=23
@the_comancheros@	-art=28
@mayfair@	-location=625 -art=33 -organization=1 -person=1
@friedrichsdorf@	-location=38
@the_clearing@	-art=17 -organization=4
@north_and_south@	-broadcast_program=69 -art=5 -organization=2 -event=1
@lloyd_webber@	-person=21
@martin_o'malley@	-person=192
@aftermath_entertainment@	-organization=109
@can't_buy_me_love@	-art=124 -broadcast_program=8
@arturo_prat@	-person=31 -location=4
@auguste_franchomme@	-person=26
@broken_hill@	-location=294 -art=5 -metropolitan_transit-transit_line=1 -organization=1
@grane@	-location=43 -organization=4
@john_philoponus@	-person=50
@reichsthaler@	-finance-currency=34
@5th_dalai_lama@	-person=32
@cauliflower_alley_club@	-organization=49
@old_prussians@	-people-ethnicity=110
@bulgarian_national_radio@	-organization=36
@plains@	-location=107 -people-ethnicity=17 -art=2
@east_kent@	-location=17 -organization=5
@algiers_putsch_of_1961@	-event=21
@sultan_aji_muhamad_sulaiman_airport@	-location=31
@giorgio_rassaval@	-person=26
@st_bartholomew's_hospital@	-location=269 -organization=1
@korba@	-location=40 -people-ethnicity=1
@john@	-person=1706 -art=457 -event=5 -location=5 -title=2 -organization=1 -time=1
@inter@	-organization=47 -person=1
@no_fences@	-art=20
@belaya@	-location=28
@the_swirling_eddies@	-person=37
@city_of_hope@	-location=34 -art=18
@uzbek_league@	-organization=358 -event=2
@leather@	-location=46
@bishop_of_st_albans@	-title=46 -person=1
@pedro_solbes@	-person=20
@nhk_hall@	-location=33
@taxi@	-broadcast_program=263 -art=32 -person=12
@springbok@	-organization=109 -living_thing=42 -location=36 -product=2
@max_born@	-person=179
@championship_gaming_series@	-broadcast_program=36
@sarıyer@	-location=57 -organization=17
@college_of_education@	-organization=19 -location=4
@melvin_franklin@	-person=193
@roger_woodward@	-person=42
@gladstone@	-location=356 -person=248 -organization=5 -metropolitan_transit-transit_line=1
@united_states_attorney@	-title=912 -organization=2
@william_morris@	-person=943 -organization=20 -location=3
@pilcomayo_river@	-location=40
@st._ignatius_college_preparatory@	-organization=45
@blackjack@	-product=110 -art=7 -food=1
@queen_elizabeth_grammar_school,_wakefield@	-organization=29
@litvínov@	-location=36 -organization=7
@whitehorse@	-location=259 -person=9 -art=5
@lmp@	-product=14 -organization=7 -person=6
@clue@	-art=53 -product=32
@official_journal_of_the_european_union@	-art=47
@fethiye@	-location=99
@face_off@	-broadcast_program=41 -art=4
@pierre_benoit@	-person=21
@election@	-event=419 -art=99 -title=2 -person=1
@cochranella@	-living_thing=28
@vitória_da_conquista@	-location=39 -organization=7
@leonidas@	-person=27 -product=9 -organization=6 -location=3
@girardot@	-location=32 -organization=2
@autobianchi@	-organization=30 -product=1
@cincinnati_riverhawks@	-organization=33
@granollers@	-location=79 -person=5 -organization=5 -event=5
@mark_tuitert@	-person=24
@delos@	-location=249 -organization=6
@st_mary's_school@	-organization=20
@king's_cross_central@	-location=22
@adela_cuprella@	-living_thing=24
@rhônexpress@	-metropolitan_transit-transit_line=25
@daddy_long_legs@	-art=28
@arthur_christopher_watson@	-person=22
@snakehead@	-art=24 -living_thing=11 -organization=6
@karla@	-art=9 -location=9 -person=2
@ukrainian_bandurist_chorus@	-person=25
@riverhead@	-location=52 -art=5 -organization=4
@rob_fraboni@	-person=21
@wyoming_county@	-location=214
@russian@	-language=5987 -people-ethnicity=2260 -location=619 -organization=104 -event=12 -internet-website=3 -product=2 -food=1 -title=1 -art=1
@written@	-title=69 -art=8 -person=1
@omni@	-art=147 -location=27 -broadcast_network=17
@top_flight@	-organization=216 -event=1
@1936_olympics@	-event=66
@dateline_nbc@	-broadcast_program=293
@harry_emerson_fosdick@	-person=46
@springer_science+business_media@	-organization=333
@miss_iowa_usa@	-event=25
@antoine_predock@	-person=46
@barbara_mandrell@	-person=251
@home_united@	-organization=33
@yucca@	-living_thing=84 -location=6 -food=1
@mona,_jamaica@	-location=23
@stephen_harriman_long@	-person=25
@dębowiec@	-location=24
@avonside@	-organization=11 -location=10
@faroese@	-language=231 -people-ethnicity=68 -organization=3 -finance-currency=1
@halton@	-location=206 -organization=4 -product=1
@södermanland@	-location=346 -organization=2
@hamburg@	-organization=402 -location=167 -event=31 -product=4 -living_thing=3 -transit=1
@thomas_schelling@	-person=58
@kij_johnson@	-person=23
@rsd_alcalá@	-organization=34
@grainger@	-location=21 -person=18 -organization=1
@audley@	-location=18 -title=3
@marilyn@	-person=58 -event=7 -art=2 -organization=2
@symphony_no._6@	-art=98
@isan@	-location=221 -person=11
@pasteurella_multocida@	-living_thing=22
@san_juan@	-location=449 -product=3 -event=3 -person=3 -organization=2
@boavista@	-organization=186 -location=5
@tv9@	-broadcast_network=55 -organization=1
@john_chilton@	-person=51
@gmina_niechlów@	-location=23
@channel_tunnel@	-location=487 -organization=2
@dark_victory@	-art=43
@ludger@	-person=26
@avalanche@	-art=24 -organization=16 -event=5 -person=5 -location=2 -product=2
@two_and_a_half_men@	-broadcast_program=605
@kostas_katsouranis@	-person=24
@lower_saxon@	-location=71 -language=2
@alvin_curran@	-person=58
@absolute_power@	-art=46 -broadcast_program=29
@all-american_canal@	-location=31
@house@	-broadcast_program=822 -organization=699 -location=107 -art=35 -event=7 -person=6 -title=1 -product=1 -religion-religion=1 -living_thing=1
@oxfordshire@	-location=3412 -organization=380 -title=7 -event=1
@alexander_stubb@	-person=58
@general_chiropractic_council@	-organization=23
@holston_river@	-location=92
@men's_collegiate_lacrosse_association@	-organization=44
@dorians@	-people-ethnicity=131 -person=12 -language=1
@dmz@	-location=53 -art=13 -person=9
@henry_morgenthau@	-person=32
@pancho_barnes@	-person=29 -broadcast_program=3
@jeff_davis@	-person=64 -location=21 -organization=1
@style@	-art=27 -person=11 -broadcast_program=7 -broadcast_network=2 -language=1 -computer-programming_language=1
@benny_goodman@	-person=1169
@massachusetts_attorney_general@	-title=100
@aviation_industry_corporation_of_china@	-organization=25
@wrestlemania_v@	-event=55
@vital_signs@	-person=51 -art=15 -broadcast_program=10
@farrukhabad@	-location=81 -event=1
@ministry_of_defence@	-organization=1722 -title=37 -location=1 -person=1
@herbert_sawyer@	-person=20
@fuse@	-broadcast_network=65 -product=55 -art=21 -person=13 -location=7
@tor@	-product=113 -organization=71 -location=7
@maranhão@	-location=649 -organization=11 -person=2
@maría_de_molina@	-person=41
@mark_evanier@	-person=156
@široki_brijeg@	-location=148 -organization=69
@prince_valdemar_of_denmark@	-person=31
@willie_gault@	-person=49
@football_night_in_america@	-broadcast_program=77
@thierry_ascione@	-person=22
@celtis@	-living_thing=56
@khaki@	-visual_art-color=24
@scottish_highlands@	-location=922 -event=1
@eurointernational@	-organization=38
@malmö_ss@	-organization=85
@marseille@	-location=3117 -organization=661 -event=8 -person=5 -art=2
@yorkville@	-location=195 -organization=1
@the_mar-keys@	-person=27
@hansard@	-art=204 -organization=1
@dick_morrissey@	-person=187
@alun_hoddinott@	-person=94
@2013_concacaf_gold_cup@	-event=104
@river_valley@	-organization=19 -location=8
@kwantung_army@	-organization=279
@midtown@	-location=307 -person=62 -art=1
@charles_shaw@	-person=21 -organization=1
@a330@	-product=56 -location=1
@alexei_mishin@	-person=35
@taxman@	-art=36
@damon@	-person=21 -location=10 -broadcast_program=7 -living_thing=1 -organization=1
@another_brick_in_the_wall@	-art=61
@slash's_snakepit@	-person=61
@worlds_of_wonder@	-organization=21 -product=10 -art=2
@the_outer_limits@	-broadcast_program=748 -art=5 -person=1
@ministry_of_finance@	-organization=187 -title=12 -person=1
@genoa@	-location=3909 -organization=708 -event=4 -title=2 -language=1
@ernest_dowson@	-person=83
@yoon_mi-rae@	-person=27
@really@	-broadcast_network=29 -art=2
@banana_split@	-broadcast_program=22 -art=1
@ginger@	-food=53 -person=35 -living_thing=6 -art=5 -event=1
@robert_ripley@	-person=49 -organization=1
@football_league_south@	-organization=28
@dionne_warwick@	-person=766
@scania-vabis@	-organization=30 -location=1
@vern_riffe@	-person=23
@opposition@	-organization=33 -body_part=3 -event=2 -title=1
@the_time_of_our_lives@	-art=25 -broadcast_program=7
@odd_hassel@	-person=33
@gmina_dukla@	-location=28
@finschhafen@	-location=166 -event=16
@ivughli_district@	-location=24
@nsawam@	-location=20
@freelance@	-title=99 -art=1 -product=1
@michael_aspel@	-person=149
@george_condo@	-person=25
@rex@	-person=31 -product=13 -art=11 -organization=9 -event=6 -title=5 -broadcast_program=2
@nintendo_of_america@	-person=35
@sustainable_forestry_initiative@	-organization=21
@flambards@	-broadcast_program=20
@charlottetown_festival@	-event=35
@the_reivers@	-art=39 -person=9
@antonio_tabucchi@	-person=45
@disney_channel_games@	-broadcast_program=53
@london_borough_of_lewisham@	-location=152
@boonsboro@	-location=44 -event=2
@heath@	-location=76 -person=37 -living_thing=16 -organization=10 -food=1
@luis_moglia_barth@	-person=27
@doug_lamborn@	-person=35
@santa_lucía_river@	-location=20
@sally_menke@	-person=23
@kirkintilloch@	-location=137 -organization=2
@chancellorsville@	-event=210 -location=12 -product=5 -organization=1
@mascot@	-location=64 -organization=20 -product=6 -event=2
@vienna_symphony@	-person=68
@minister_for_transport@	-title=60 -organization=2 -person=1
@kirghiz@	-people-ethnicity=42 -language=12 -location=4
@up_all_night_tour@	-event=26
@the_mother_of_invention@	-art=22
@real@	-finance-currency=75 -location=36 -art=31 -organization=26 -person=7 -product=5
@thomas_becket@	-person=462 -art=1
@north-west_district@	-location=41
@daughter@	-person=60 -art=35 -title=2 -organization=1
@obc@	-title=63
@wally@	-person=18 -art=1 -organization=1
@ronnie_self@	-person=21
@duiliu_zamfirescu@	-person=27
@san_juan,_argentina@	-location=47 -event=1
@new_york_and_new_jersey_campaign@	-event=39
@sbn@	-organization=16 -product=3 -broadcast_network=2
@raphoe@	-location=88 -title=6
@armadillo@	-living_thing=47 -art=10 -product=1 -organization=1
@pierre_le_moyne_d'iberville@	-person=118
@dan_roundfield@	-person=21
@hilliard@	-location=15 -person=7 -organization=4
@macedon@	-location=48 -organization=2
@lionel_richie@	-person=727 -art=10
@villeneuve@	-person=72 -location=57 -organization=3
@trigonochlamydidae@	-living_thing=20
@por@	-organization=25 -event=6 -location=1
@hobro@	-location=43
@democratic_party@	-organization=6294 -event=1
@pierre_turgeon@	-person=63
@hen@	-living_thing=41 -location=12 -art=6 -person=1
@yashima@	-location=19 -event=2
@bishop_of_durham@	-title=415 -person=7 -location=1
@santa_barbara_counties@	-location=20
@national_geospatial-intelligence_agency@	-organization=168
@cacoecimorpha_pronubana@	-living_thing=22
@valhalla@	-location=50 -product=4
@david_mundell@	-person=20
@frog@	-living_thing=91 -organization=14 -art=3 -person=2
@toni_arden@	-person=22
@loddiges@	-person=31
@river@	-location=159 -art=23 -person=9 -organization=7 -product=2 -event=1 -transit=1 -living_thing=1
@st_georges_terrace@	-location=55
@trespass@	-art=61 -person=4
@gmina_cybinka@	-location=20
@white_collar@	-broadcast_program=193 -title=76
@the_mask@	-art=106
@henri_poincaré@	-person=229 -organization=1
@diocese@	-location=78 -organization=3
@absolutely@	-broadcast_program=25 -art=22 -organization=1
@perm_krai@	-location=594
@emmet@	-location=27 -person=3
@sunshine_coast@	-location=431 -organization=7 -metropolitan_transit-transit_line=2 -location=1
@tay_bridge@	-location=33 -event=4
@big_river@	-art=129 -location=25
@the_talk_of_the_town@	-art=26 -location=3
@association_of_american_universities@	-organization=117
@the_second_world_war@	-event=207 -art=14
@scandinavium@	-location=79
@ulmaceae@	-living_thing=25
@edward_zorinsky@	-person=28
@mesquite@	-location=107 -living_thing=6
@lysimachia@	-living_thing=24 -location=23
@bonobo@	-person=56 -living_thing=50
@cbc_radio@	-person=679 -broadcast_network=6
@william_reid@	-person=117 -event=1
@maryland_film_festival@	-event=110
@1997_election@	-event=174
@suspense@	-broadcast_program=56 -art=11
@bloomingdale@	-location=101 -organization=1
@mick_foley@	-person=301
@kevin_carter@	-person=46 -art=12
@north_salem@	-location=27
@hermann_prey@	-person=78
@variations@	-art=33 -product=2
@bible@	-art=5344 -person=3
@central_district@	-location=9400 -organization=80
@ken@	-person=73 -location=16 -art=5 -broadcast_program=1
@students'_union@	-organization=23 -location=3
@the_new_power_generation@	-person=108
@janet@	-person=59 -organization=38 -art=11 -event=2 -location=1
@ballincollig@	-location=67 -organization=1
@robert_burns@	-person=988 -art=1 -location=1
@outing@	-art=39 -location=1
@2002–03_campaign@	-event=33
@tsz_wan_shan@	-location=29
@my_beautiful_dark_twisted_fantasy@	-art=100
@hominid@	-living_thing=82 -art=2
@boyz_n_da_hood@	-person=22 -art=10
@kapsabet@	-location=43
@ghost_in_the_machine@	-art=34 -event=1
@angela_lindvall@	-person=45
@university_of_minnesota@	-organization=4191 -art=1
@exhaust@	-product=12 -person=8 -art=3
@aurangabad,_maharashtra@	-location=27
@ulceration@	-medicine-symptom=14 -disease=13
@william_waynflete@	-person=40
@christine_sinclair@	-person=65
@sea_change@	-art=38 -broadcast_program=1
@joe_dolan@	-person=48
@gajah_mada@	-person=43
@priesthood@	-title=1240 -art=5 -person=4
@britney@	-art=46 -person=43
@roller_coaster_database@	-internet-website=36
@2005–06_season@	-event=395 -organization=2
@westbury@	-location=356 -organization=5
@the_king_of_fighters_'95@	-product=22
@itasca@	-location=102 -product=3
@franklin_county,_kentucky@	-location=25
@maliki@	-religion-religion=263 -person=1
@seoul@	-location=7064 -event=14 -organization=11 -art=3 -transit=3 -living_thing=1
@breaking_away@	-art=74 -broadcast_program=12 -location=1
@baronet@	-title=147 -living_thing=6
@brahma@	-god=891 -living_thing=3 -art=2
@pablo_cuevas@	-person=129
@vitus@	-person=31
@silverton@	-location=137 -location=1
@bootham_crescent@	-location=44
@lusaka@	-location=658 -organization=1
@lynn_jenkins@	-person=47
@vengeance@	-art=43 -product=31 -person=16 -event=2 -god=1
@1964_season@	-event=26
@goodies@	-art=34 -person=7 -broadcast_program=3
@river_city@	-broadcast_program=153 -art=1
@sony_dwi_kuncoro@	-person=22
@bago@	-location=68
@sioux_falls_stampede@	-organization=32
@antelope@	-location=54 -living_thing=39 -product=20 -organization=1
@carnarvonshire_railway@	-organization=23
@ise-nakagawa_station@	-location=37
@george_klein@	-person=28
@edward_bawden@	-person=40
@bornholm@	-location=555 -event=1
@ucam_murcia@	-organization=24
@22nd@	-organization=43 -location=9 -event=4
@riverbed@	-location=39 -organization=6
@blackstar@	-organization=14 -broadcast_program=10 -person=8 -art=7 -product=1
@unbreakable@	-art=126 -broadcast_program=1
@tamela_mann@	-person=40
@lodève@	-location=46
@the_year_without_a_santa_claus@	-broadcast_program=38 -art=8
@renée_soutendijk@	-person=29
@minister_of_education@	-organization=109 -title=78 -person=1
@jeremy_abbott@	-person=57
@fort_hall_indian_reservation@	-location=31
@belle_île@	-location=100 -event=2
@barbara@	-person=110 -broadcast_program=20 -art=16 -event=3
@edgewater@	-location=174 -person=9
@hangman@	-title=22 -art=2
@ashwell_prince@	-person=40
@unified_communist_party_of_nepal_(maoist)@	-organization=56
@la_cigale@	-location=45 -event=1
@shavuot@	-time=195
@species_plantarum@	-art=153
@fox@	-broadcast_network=5095 -broadcast_program=317 -living_thing=204 -organization=112 -person=104 -location=45 -people-ethnicity=30 -product=18 -language=11 -art=7 -event=3
@turkeys@	-living_thing=45
@big_bear@	-person=47 -location=6 -organization=3 -event=1
@magister@	-education-educational_degree=97 -product=2 -title=1
@independence_pass@	-location=27
@commerce_department@	-organization=22
@dougie_payne@	-person=27
@fangshan_district@	-location=33
@anthrax@	-person=694 -disease=38 -event=2 -living_thing=2 -art=1
@amdahl_corporation@	-organization=20
@clifford_carter@	-person=21
@gettysburg_area_school_district@	-location=27
@kilfenora@	-location=49 -title=7
@marquess_of_cholmondeley@	-title=18 -person=9
@hay_river,_northwest_territories@	-location=20
@khorramdasht_district@	-location=28
@william_herndon@	-person=30
@hatful_of_hollow@	-art=23
@eugene_robinson@	-person=51
@afonso_vi@	-person=38
@hana@	-location=20 -art=10 -organization=7 -person=2
@lights@	-person=101 -art=57 -location=1
@j._c._penney@	-organization=371 -person=5
@elbling@	-food=20 -location=1
@hersham@	-location=48
@cheap_trick@	-person=687 -art=16
@thursday@	-person=171 -art=14 -organization=1 -time=1
@king_charles_iii@	-person=27
@luziânia@	-location=24 -organization=4
@marengo@	-location=72 -event=38 -product=21 -living_thing=4
@land_of_the_giants@	-broadcast_program=94 -art=6
@year_zero@	-art=52 -product=10
@lotus_elan@	-product=43
@new_adventures_in_hi-fi@	-art=27
@near_east@	-location=1330 -organization=1 -event=1
@empoli@	-organization=299 -location=72
@synth@	-product=150 -title=7
@halifax_county,_virginia@	-location=66
@sandown@	-location=324 -metropolitan_transit-transit_line=1 -product=1
@pat_riley@	-person=201
@government_of_tamil_nadu@	-organization=355 -location=1
@aru@	-location=48 -organization=1
@oberlin,_ohio@	-location=189
@santa_tecla_f.c.@	-organization=25
@niger_delta@	-location=238 -event=3
@bø@	-location=33 -person=4
@shop_direct_group@	-organization=25
@puri_district@	-location=31
@scipione_borghese@	-person=53
@canton-akron_indians@	-organization=33
@supernatural@	-broadcast_program=848 -art=97 -person=16
@the_autobiography_of_alice_b._toklas@	-art=24
@cameron,_missouri@	-location=32
@pola@	-location=14 -product=8 -person=3
@apostolos_nikolaidis_stadium@	-location=70
@marco_di_vaio@	-person=65
@united_states_secretary_of_war@	-title=187
@centre_college@	-organization=278
@jabal_amel@	-location=33
@hurst@	-location=65 -organization=16 -product=10 -person=4
@volvo@	-organization=917 -product=1
@battle_of_bussaco@	-event=52
@amsterdam@	-location=76 -art=37 -organization=16 -person=11 -event=7 -product=7 -finance-stock_exchange=2 -transit=1 -living_thing=1
@oh!_calcutta!@	-art=59
@the_north_briton@	-art=26
@erik_seidel@	-person=32
@richard_of_wallingford@	-person=28
@berlin_conference@	-event=87
@cyrus_the_great@	-person=399
@alan_watson@	-person=21
@david_zinman@	-person=119
@sopot_ice_piedmont@	-location=26
@lantis@	-organization=143 -product=1
@es@	-language=17 -product=7 -location=4 -art=2 -organization=1
@grimethorpe@	-location=30
@robert_f._wagner,_jr.@	-person=98
@cliff_keen@	-person=35
@duke_of_rothesay@	-title=93 -person=2
@tom_clancy's_splinter_cell@	-product=42 -art=5
@edward@	-person=457 -location=7 -art=5 -product=1 -title=1
@fln@	-organization=133 -broadcast_network=3
@sechelt_inlet@	-location=23
@eugénie@	-person=19 -product=2
@bristol_academy@	-organization=58 -location=1
@barksdale_field@	-location=21
@saint_philip@	-location=32 -person=18
@american_water_works_association@	-organization=65
@abington,_pennsylvania@	-location=45
@oxford_university_dramatic_society@	-organization=65
@great_sheffield_flood@	-event=28
@dave_alexander@	-person=32
@331@	-art=13 -metropolitan_transit-transit_line=7 -organization=5 -chemistry=1 -location=1
@gonaïves@	-location=86
@gary_brackett@	-person=25
@nausori@	-location=70
@lucio_gutiérrez@	-person=49
@madeline@	-art=70 -location=11 -person=3 -event=1
@bouillon@	-location=53 -food=22 -title=1
@getting_to_know_you@	-art=24
@nightcliff@	-location=23 -organization=3
@rzekuń@	-location=25
@men's_200_m_backstroke@	-event=20
@seventh-day_adventist@	-religion-religion=439 -organization=2
@john_joubert@	-person=33
@goodwill@	-organization=39 -location=2
@wheatley@	-location=42 -person=5
@bullocks@	-living_thing=33 -organization=1
@springwood@	-location=62 -organization=1
@sincelejo@	-location=34
@ymca@	-organization=1800 -art=10 -location=3
@president_of_ghana@	-title=91
@aura_battler_dunbine@	-broadcast_program=76
@bittersweet@	-art=49 -living_thing=11 -product=3 -broadcast_program=2
@raseiniai@	-location=43 -event=1
@version@	-art=62 -broadcast_program=9 -product=4 -food=1
@martin_bashir@	-person=64 -broadcast_program=1
@eli_broad@	-person=50
@chris_childs@	-person=34
@berrigan@	-location=21 -organization=1
@postmortem@	-art=17 -person=3
@sedona@	-location=68 -product=1 -event=1
@mossley@	-organization=144 -location=66
@catscratch@	-broadcast_program=35
@rpm_100@	-art=45
@neuberger_berman@	-organization=29
@american_football_association@	-organization=43
@orléanais@	-location=30 -title=1
@fort_frontenac@	-location=62 -event=4
@standoff@	-broadcast_program=46 -event=4
@kings_canyon_national_park@	-location=115
@innocenti@	-organization=46 -person=1
@borregaard@	-organization=20
@bolshevik@	-organization=28 -location=3 -event=1
@titus_software@	-person=30
@sułów@	-location=20
@agua_dulce@	-location=18 -people-ethnicity=3 -event=1 -organization=1
@minister_of_justice@	-title=245 -organization=105 -person=3
@morningside@	-location=52 -broadcast_program=43 -organization=27
@waterloo_sunset@	-art=50
@rusty_cundieff@	-person=23
@alejandro_o'reilly@	-person=34
@barito_river@	-location=23
@boots_and_saddles@	-broadcast_program=31
@châteauneuf-du-pape@	-location=39
@coup@	-event=83 -art=2 -person=2
@loyola_blakefield@	-organization=27
@ainslie@	-organization=16 -location=15
@priests@	-title=79 -person=27 -organization=1 -people-ethnicity=1
@tmnt@	-art=43 -product=4 -broadcast_program=1
@aden_international_airport@	-location=31
@powhatan_county@	-location=47
@waddingtons@	-person=38 -organization=4
@soriano@	-location=20 -person=4
@breast_cancer@	-disease=32 -organization=1
@curiosity@	-product=43 -broadcast_program=15 -art=11
@rowing_australia@	-organization=31
@johann_peter_hebel@	-person=29
@pine_crest_school@	-organization=34
@county_championship@	-organization=1643 -event=143
@standing_bear@	-person=29
@manute_bol@	-person=65
@special_agent_oso@	-broadcast_program=70
@upper_sandusky@	-location=35 -organization=3
@locks_heath@	-location=21 -organization=2
@new_zealand_national_team@	-organization=44
@lloyd_swanton@	-person=44
@sagittarius@	-location=232 -person=17
@neo_geo_pocket@	-product=33
@santa_barbara_news-press@	-art=31
@john_abraham@	-person=234
@thái_nguyên_province@	-location=34
@max_weinreich@	-person=26
@potawatomi@	-people-ethnicity=489 -language=30
@cuéntame_cómo_pasó@	-broadcast_program=22
@the_greenbrier@	-location=55
@andrea_schiavone@	-person=23
@new_faces_of_1952@	-art=22
@robert_p._letcher@	-person=25
@liber@	-god=50 -person=1
@hammerfest@	-location=189 -organization=4
@nathan_hale@	-person=131 -organization=2
@enzo@	-product=9 -art=6 -person=6
@jérémy_chardy@	-person=137
@manuel_roxas@	-person=143
@x_prize_foundation@	-organization=42 -event=2
@chevy@	-organization=29 -product=4
@therese_johaug@	-person=58
@pd@	-organization=52 -chemistry=15 -computer-programming_language=5 -title=2 -location=2 -education-educational_degree=1
@arnulf_of_carinthia@	-person=121
@joigny@	-location=36
@netherfield@	-location=18 -organization=14 -art=1
@leonard_digges@	-person=20
@lush@	-person=100 -organization=13
@slindon@	-organization=29 -location=26
@johannes@	-person=28 -location=3
@zamboanga_del_sur@	-location=127
@jockey@	-title=37 -organization=8
@valley_stream@	-location=53
@on_moonlight_bay@	-art=23
@heineken_cup@	-organization=752 -event=2
@q.c.@	-title=57 -organization=1
@e-rotic@	-person=46 -art=1
@oliver_o._howard@	-person=141
@budapest@	-location=7788 -event=8 -person=7 -organization=5 -art=2 -finance-stock_exchange=1
@ida_waterman@	-person=21
@jill_perryman@	-person=23
@happily_divorced@	-broadcast_program=38
@redding@	-location=249 -person=7
@giri_babu@	-person=25
@placentia,_california@	-location=34
@georgette_leblanc@	-person=22
@peanut_butter_wolf@	-person=59
@redford@	-location=18 -person=4
@scribner's@	-organization=27 -art=19
@piers_plowman@	-art=96
@rock_lobster@	-art=20 -living_thing=3
@perryville@	-location=50 -event=45 -organization=1
@sephardi_jewish@	-people-ethnicity=26
@barwick-in-elmet@	-location=29
@satyr@	-person=30 -product=1 -living_thing=1 -medicine-symptom=1
@1954_fifa_world_cup@	-event=348
@lord_dunmore@	-person=70 -title=1
@p._f._chang's_china_bistro@	-location=27
@prince_muhammad_bin_talal@	-person=24
@developers@	-title=65 -person=1
@leytonstone@	-location=189 -organization=41
@royal_thai_air_force_museum@	-location=26
@private_eye@	-title=30 -art=3
@gustave_boulanger@	-person=56
@philip_athans@	-person=36
@clock_tower@	-location=27 -product=16
@chesham@	-location=19 -organization=2
@taylor_branch@	-person=41
@chamba@	-location=69 -people-ethnicity=13
@bora_bora@	-location=217 -art=4
@krzęcin@	-location=32
@vernon@	-location=438 -person=18 -organization=10 -product=5 -event=1
@alejandro_tommasi@	-person=20
@holsworthy@	-location=100 -organization=4
@aniello_falcone@	-person=22
@band_of_susans@	-person=21
@paramount_domestic_television@	-organization=45
@svetislav_pešić@	-person=32
@foyt@	-organization=14 -person=7
@lord_baltimore@	-person=15 -title=12 -organization=3
@frank_mclaury@	-person=30 -event=1
@bieszczady_county@	-location=98
@adriaen_isenbrandt@	-person=23
@newburgh@	-location=303 -organization=3 -title=1
@andrew_nicholson@	-person=48
@pontormo@	-person=79
@benetton_treviso@	-organization=132
@eldkvarn@	-person=14 -location=8
@1951_mediterranean_games@	-event=23
@ateneo@	-organization=40
@ironbridge_gorge_museum_trust@	-location=25
@falls_city@	-location=30 -organization=1
@chioggia@	-location=107 -event=2
@man_v._food@	-broadcast_program=66
@don_dubbins@	-person=24
@computer_world@	-art=35
@papua@	-location=401 -people-ethnicity=1
@oecophoridae@	-living_thing=628
@william_garwood@	-person=153
@network_ten@	-broadcast_network=1877
@gravity_probe_b@	-product=22
@niagara_falls@	-location=1339 -art=2 -organization=2 -event=1
@matthew_le_tissier@	-person=76
@forest_city,_north_carolina@	-location=26
@hamburger_hill@	-art=40 -event=7
@hillsdale,_new_york@	-location=26
@on_war@	-art=56
@william_wilson@	-person=34 -art=11 -location=1
@penghu@	-location=106
@arshile_gorky@	-person=124
@leviticus@	-art=38 -person=6
@inyo_national_forest@	-location=83
@dial@	-organization=28 -art=7 -location=3
@brain@	-body_part=197 -person=32 -art=18 -broadcast_program=16 -disease=7 -organization=6 -product=4 -location=2 -living_thing=1
@beauchamp@	-person=8 -location=7 -title=5
@luciano_galletti@	-person=20
@nils_axelsson@	-person=24
@mark@	-person=294 -art=269 -location=59 -finance-currency=57 -title=2 -organization=1
@puck_of_pook's_hill@	-art=41
@washingtonia_filifera@	-living_thing=53
@u_can't_touch_this@	-art=76
@abdullah_i_of_jordan@	-person=48
@hachiōji,_tokyo@	-location=40
@george_putnam@	-person=34 -organization=1
@golden_grove@	-location=43 -product=3
@ledyard@	-location=31 -person=1
@sande@	-location=63 -organization=4
@leura@	-location=25
@arthur_honegger@	-person=313
@wolfe@	-person=33 -location=15 -product=1
@surprise@	-location=38 -product=22 -art=7 -person=1
@the_previous_season@	-event=57
@jack_paar@	-person=160
@city_centre@	-location=316
@rune_grammofon@	-organization=132
@jacob_perkins@	-person=34
@kamionka@	-location=46
@la_the_darkman@	-person=25
@naftan_novopolotsk@	-organization=38
@cia@	-organization=1053 -title=1
@garry_bushell@	-person=57
@nicholas_turturro@	-person=40
@leo_gregory@	-person=25
@lillian_rich@	-person=30
@endeavour@	-product=194 -broadcast_program=32 -location=5 -event=2 -award=1
@zeise's_salt@	-chemistry=21
@queen's_college,_birmingham@	-location=23
@new_harmony@	-location=35 -living_thing=1
@the_last@	-art=16 -person=12 -event=6
@varel@	-location=33
@paul_gibb@	-person=26
@brecon_jazz_festival@	-event=27
@new_york_state_route_23@	-location=21
@the_american-scandinavian_foundation@	-organization=60
@owens_river@	-location=64
@skeleton_coast@	-location=33 -art=3
@silvertone@	-organization=38 -art=4
@gérard_blain@	-person=26
@norman_conquest@	-event=296 -location=1
@prix_de_l'arc_de_triomphe@	-event=758
@arthur_tooth@	-person=30
@native_americans@	-people-ethnicity=3185 -event=1 -organization=1
@wheeling@	-location=357 -organization=9
@johann_louw@	-person=29
@ebony@	-art=206 -living_thing=3 -location=1
@police_force@	-organization=23 -location=2 -title=1
@adjuntas@	-location=29
@somerset@	-location=5533 -organization=1507 -broadcast_program=57 -person=22 -product=13 -title=9
@hamlyn@	-organization=36 -person=1
@giant_robot@	-art=30 -person=2 -broadcast_program=2
@producer@	-title=3771 -person=1 -organization=1
@aden_young@	-person=24
@golmaal_3@	-art=39
@time_warner@	-organization=1132 -location=1
@joseph_stella@	-person=52
@belo_horizonte@	-location=1053 -organization=10 -art=1
@coming_of_age@	-broadcast_program=29 -art=11 -time=2
@murphy@	-location=65 -person=46 -art=15 -organization=2
@wiesloch@	-location=43 -event=5
@sharon_isbin@	-person=44
@frse@	-organization=151
@goblini@	-person=34 -art=3
@peter_reith@	-person=38
@eoghan_quigg@	-person=30 -art=3
@thanatopsis@	-person=16 -art=5
@shattered_glass@	-art=56
@miloš_forman@	-person=282
@joe_cipriano@	-person=20
@college_of_business_administration@	-organization=21
@muridae@	-living_thing=829
@toyota_district@	-location=38
@flora_australiensis@	-art=70
@michael_schmidt@	-person=29
@fcf_juvisy@	-organization=20
@porridge@	-broadcast_program=153 -food=26 -art=11
@castilla@	-location=23 -product=9 -organization=8 -living_thing=6
@stephen_spender@	-person=210
@mass@	-art=38 -person=3 -organization=3 -location=1
@k-1_max@	-organization=44 -event=1
@nimar@	-location=29
@toledo@	-location=1704 -organization=90 -product=7 -person=4
@patrick_henry@	-person=360 -product=5 -organization=2
@east_fife@	-organization=411 -location=32
@hirvensalo@	-location=21
@cavendish@	-location=42 -person=15 -product=1
@hog@	-living_thing=53 -location=2
@asbury_park@	-location=111 -product=1
@akbar_ii@	-person=21
@punchline@	-art=21 -organization=6 -location=1
@christadelphians@	-religion-religion=103
@rachel@	-person=169 -location=5 -art=2 -event=1 -food=1
@fraser_river@	-location=746 -event=2
@sun_life_building@	-location=21
@independiente@	-organization=635 -art=20
@total_war@	-product=25 -person=1 -event=1
@knights@	-organization=36 -title=5 -art=3 -location=1 -people-ethnicity=1
@minar-e-pakistan@	-location=29
@william_black@	-person=46
@ōsaka@	-location=13 -art=10
@longships_lighthouse@	-location=23
@stan_coveleski@	-person=36
@coldwell_banker@	-organization=47
@fox_family@	-broadcast_network=45 -organization=1
@fc_senec@	-organization=26
@gallery_of_modern_art@	-location=32
@september_26@	-time=254
@32@	-location=26 -event=13 -art=12 -organization=5 -product=2 -person=1
@scioto_township@	-location=22
@c._s._shoemaker@	-person=334
@the_lonely_lady@	-art=21
@ta'izz_governorate@	-location=41
@county_council@	-location=12 -organization=11
@sinaia@	-location=88
@philip_pope@	-person=36
@lug@	-god=23 -location=7 -product=3
@achham_district@	-location=81
@vesna_pusić@	-person=32
@benjamin_wittes@	-person=22
@anne_of_avonlea@	-art=16 -broadcast_program=13
@dolichopodidae@	-living_thing=228
@vania_king@	-person=251
@voluntary_aided@	-organization=76
@women's_tournament@	-event=96 -organization=1
@c.d._tondela@	-organization=27
@kikkan_randall@	-person=31
@badfinger@	-person=267 -art=9
@gigliola_cinquetti@	-person=68
@manzanita@	-food=56 -location=14 -art=2
@sulęcin_county@	-location=105
@elli_kokkinou@	-person=33
@green_light@	-art=44 -visual_art-color=1
@james_river_and_kanawha_canal@	-location=62
@university_of_the_incarnate_word@	-organization=88
@montmorency@	-location=102 -organization=15 -person=5 -title=2 -art=1
@robbie_basho@	-person=35
@tablelands_region@	-location=33
@ligurian_republic@	-location=32
@saint_dunstan's_university@	-organization=23
@earl_of_halifax@	-title=16 -person=10
@salem@	-location=1623 -organization=23 -person=19 -product=2
@terrance_hayes@	-person=22
@honourable_artillery_company@	-organization=235
@marston@	-location=28 -person=4
@deputy_attorney_general@	-title=83 -organization=1
@bucky_baxter@	-person=21
@katha@	-art=15 -location=8 -food=1 -organization=1
@alexi_casilla@	-person=27
@john_monie@	-person=26
@order_and_justice@	-organization=28
@coronel_suárez@	-location=24
@robert_westall@	-person=34
@nowhere_man@	-art=51 -broadcast_program=35
@grégory_coupet@	-person=36
@mutiny_on_the_bounty@	-art=98 -event=94
@ferenc_molnár@	-person=129
@the_bard's_tale@	-product=25
@as_nasty_as_they_wanna_be@	-art=21
@cayuga@	-location=186 -people-ethnicity=42 -language=20 -product=7 -food=1
@broadside@	-art=16 -broadcast_program=7
@east_of_scotland_football_league@	-organization=75
@earl_of_gainsborough@	-title=22 -person=1
@kragujevac@	-location=445 -event=2 -organization=1
@woodbury@	-location=232 -organization=3 -person=2
@jon_lancaster@	-person=28
@bhakkar_district@	-location=26
@licht@	-art=44
@atb@	-person=108 -product=1
@lana_wood@	-person=38
@sutter@	-location=26 -person=4
@japanese_red_cross@	-organization=85
@jeanne_crain@	-person=150
@the_rebel@	-broadcast_program=117 -art=40 -person=4
@commandos@	-organization=41 -product=8 -art=3
@montebello,_quebec@	-location=23
@akershus@	-location=704
@birch_bayh@	-person=105
@cappie_pondexter@	-person=84
@naga@	-god=46 -location=42 -organization=20 -person=6
@william_iv@	-person=509
@ryan_eigenmann@	-person=34
@lipa@	-organization=18 -location=15 -finance-currency=4
@forest_lawn_-_hollywood_hills_cemetery@	-location=50
@medieval@	-event=1210 -language=15 -location=1
@new_zealand_mounted_rifles_brigade@	-organization=86
@remember_me@	-art=32 -product=8 -person=2
@keeneland@	-location=107
@steele_hall@	-person=60 -organization=1
@sais@	-location=31 -organization=16
@tie_domi@	-person=53
@alain@	-person=20 -people-ethnicity=1
@córdoba@	-location=744 -organization=39 -finance-currency=6 -person=4 -event=1
@argobba@	-people-ethnicity=28 -language=7
@telugu_language@	-language=234
@santa_claus_is_comin'_to_town@	-broadcast_program=28 -art=7
@joe_phillips@	-person=25
@lone_justice@	-person=46 -art=1
@golden_plains_shire@	-location=26
@blastobasidae@	-living_thing=504
@zephyrhills,_florida@	-location=36
@clark_johnson@	-person=79
@intercity_125@	-product=88
@siddipet@	-location=28
@the_hunger_project@	-organization=26
@fundação_getúlio_vargas@	-organization=45
@don't_you_wanna_stay@	-art=27
@ethiopian_air_force@	-organization=36
@all_together_now@	-art=41 -broadcast_program=19
@bernard_purdie@	-person=176
@red_river@	-location=166 -art=57 -event=6
@eastwood@	-location=206 -organization=50 -person=9 -art=2
@gary_janetti@	-person=20
@meltdown@	-art=42 -event=30 -person=1
@en@	-language=182 -organization=10 -location=5 -art=1 -title=1
@soyuz_tm-4@	-event=25
@summerfolk@	-art=18 -location=2
@battery_park@	-location=159
@2014_world_cup_qualifiers@	-event=33
@delisle@	-location=31 -person=3
@c.m.@	-organization=98 -title=28 -education-educational_degree=2 -person=1
@reform_club@	-location=85 -organization=10
@stephen_hough@	-person=69
@ray_king@	-person=20
@the_carlyle_group@	-organization=93
@run_the_jewels@	-person=16 -art=4
@delaware_valley@	-location=215 -organization=1
@seraphim@	-person=23 -organization=2 -product=1 -title=1
@coamo@	-location=49 -event=1
@annie_haslam@	-person=63 -art=1
@rio_claro@	-location=41 -organization=18
@alessandra_torresani@	-person=22
@jungle@	-art=20 -product=2 -organization=2 -location=1
@mitsubishi_f1m@	-product=30
@hamada@	-location=37 -person=12
@bryan_brown@	-person=141
@deseret_book@	-organization=201
@jonas_basanavičius@	-person=39
@prelate@	-title=123 -location=7
@wasserkuppe@	-location=99
@the_superions@	-person=18 -art=5
@abhinaya@	-person=31
@1919@	-event=131 -art=8 -location=2 -product=1 -law=1
@railroad@	-organization=15 -location=7 -art=5 -location=3
@randy_barnett@	-person=32
@welshpool_town@	-organization=24
@jamie_glover@	-person=32
@primera_b_nacional@	-organization=456 -event=7
@alice_liddell@	-person=82
@putna_river@	-location=52
@kabale_district@	-location=44
@laura_la_plante@	-person=70
@fairey_aviation_company@	-organization=38
@road_to_avonlea@	-broadcast_program=169
@forever_knight@	-art=101
@shingo_katori@	-person=35
@iceman@	-art=16 -person=9
@toronto,_hamilton_and_buffalo_railway@	-organization=25
@uaa@	-organization=33 -location=1
@the_look@	-art=35 -person=1
@modica@	-location=43 -organization=1
@body_heat@	-art=53
@szamocin@	-location=41
@associated_society_of_locomotive_engineers_and_firemen@	-organization=22
@exe@	-location=20 -product=3 -art=1
@matosinhos@	-location=158
@keilor@	-location=34 -organization=3
@chobham@	-location=17 -organization=3
@newfoundland_english@	-language=34
@fraser_canyon@	-location=193 -event=6
@biblical_archaeology_review@	-art=59
@oscar_shaw@	-person=21
@ivy_mike@	-location=51 -event=1
@mimmo_calopresti@	-person=25
@roy_douglas@	-person=22
@nino_manfredi@	-person=147
@general_catalyst_partners@	-organization=37
@paint_it_black@	-art=30 -person=23
@religious@	-religion-religion=35 -organization=11 -art=5 -title=4 -location=1 -person=1
@leknes@	-location=25 -organization=1
@jonathan_dickinson@	-person=21
@m27@	-location=33 -product=4 -art=2
@gustav_von_seyffertitz@	-person=71
@newtonmore@	-location=56 -organization=11
@miss_usa_2009@	-event=34
@1922@	-event=298 -art=10 -location=3
@ian_hacking@	-person=50
@pupils@	-title=27
@diaphragm@	-body_part=136 -disease=1
@small_soldiers@	-art=65
@east_riding@	-location=54 -organization=1
@marsden_hartley@	-person=105
@the_battery@	-location=33 -art=4
@ft@	-art=10 -finance-currency=8 -product=5
@francisco_da_costa_gomes@	-person=31
@café_royal@	-location=27
@rodan@	-person=21 -art=20
@louisiana's_1st_congressional_district@	-location=28
@hampstead_heath@	-location=199
@dachau_concentration_camp@	-location=498
@götz_friedrich@	-person=39
@amesbury,_massachusetts@	-location=70
@ozgoleh_rural_district@	-location=41
@emiliano_viviano@	-person=23
@augusta,_sicily@	-location=36
@phillip_terry@	-person=28
@david_harel@	-person=26
@wendell_scott@	-person=54
@boxmeer@	-location=37
@england_national_rugby_union_team@	-organization=137 -location=1
@los_baños@	-location=77 -organization=3 -event=1
@john_cleves_symmes@	-person=35
@old_crow_medicine_show@	-person=115 -art=4
@temple@	-location=517 -organization=162 -person=28 -art=6 -title=3 -time=1 -religion-religion=1
@vw@	-organization=44 -product=2
@howard_thompson@	-person=36
@polish_army@	-organization=59 -location=1
@the_bronx@	-person=67 -art=12 -location=4 -organization=1
@smithsonian@	-organization=154 -art=100 -location=5
@shanxi@	-location=2143 -language=1 -organization=1
@spencer_locke@	-person=22
@battle_of_jenin@	-event=27
@federal_states@	-location=29
@homer_banks@	-person=57
@futtsu@	-location=26
@earl_of_onslow@	-title=13 -person=12
@afikpo@	-location=24
@malayattoor_ramakrishnan@	-person=23
@emperor_junna@	-person=33
@admiralty@	-organization=2046 -location=99
@davie_county@	-location=25 -organization=1
@melissa_etheridge@	-person=330 -art=5
@gregory_isaacs@	-person=158
@silesian_german@	-language=20 -people-ethnicity=1
@portsea@	-location=35 -organization=1
@ciudad_real@	-location=260 -organization=11 -event=1
@this_little_light_of_mine@	-art=27
@blondel@	-person=17 -art=16
@san_francisco_jazz_festival@	-event=23
@sonya_isaacs@	-person=29
@super_mario_world@	-product=119 -broadcast_program=29
@old_location@	-location=22
@regina,_saskatchewan@	-location=631 -organization=1
@whippany_river@	-location=20
@chronicle_of_alfonso_iii@	-art=21
@paul_shenar@	-person=25
@boxster@	-product=20
@european_film_awards@	-award=186 -event=1
@bellator@	-organization=173 -living_thing=1
@nonso_anozie@	-person=28
@arvika@	-location=42 -event=2
@legea@	-organization=22
@penicillium_roqueforti@	-living_thing=39
@stuart_chatwood@	-person=28
@the_king_of_fighters_'98@	-product=23
@wang_dan@	-person=30
@rashidun_caliphate@	-location=165 -title=2
@moshood_kashimawo_olawale_abiola@	-person=30
@mexican@	-location=6381 -people-ethnicity=3238 -organization=17 -event=10 -language=8 -finance-currency=2 -product=1 -living_thing=1
@parade@	-art=400 -location=3 -time=1 -broadcast_program=1 -event=1
@danvers_state_hospital@	-location=21
@alistair_hulett@	-person=23
@smetana@	-person=69
@nellie_mcclung@	-person=47
@the_inheritors@	-art=25
@the_mountain@	-art=11 -location=10 -broadcast_network=1
@freddie_starr@	-person=55
@wood_river@	-location=36 -organization=8
@e_j-yong@	-person=23
@out@	-art=23 -medicine-medical_treatment=1
@p._wild@	-person=79
@vespertilioninae@	-living_thing=182
@u.s._route_46@	-location=131
@howard_zieff@	-person=21
@kerbdog@	-person=30 -art=3
@tai@	-people-ethnicity=95 -organization=8 -product=1 -location=1 -language=1
@morris_marina@	-product=56
@oliver_twist@	-art=454 -broadcast_program=19
@association_of_train_operating_companies@	-organization=77
@western_district@	-location=51 -organization=7
@big_c@	-organization=21 -art=5
@shelley_martel@	-person=23
@teräsbetoni@	-person=26
@university_of_music_and_performing_arts@	-organization=20
@oakland_raiders@	-organization=3299 -event=102
@fourie_du_preez@	-person=23
@victoria_day@	-time=89 -art=7
@gauri_khan@	-person=28
@nme@	-art=3098 -award=1
@tottenham@	-location=479 -organization=279
@maebashi@	-location=73
@kevin_dyson@	-person=42
@mark_morris@	-person=99 -organization=2
@rovi@	-organization=22 -person=5
@gmina_lisków@	-location=20
@tabriz_county@	-location=83
@diarmait_mac_murchada@	-person=38
@mfa@	-education-educational_degree=572 -organization=20 -title=1
@bea_binene@	-person=39 -broadcast_program=1
@diana_ross@	-person=1360 -art=6
@van_cliburn@	-person=133
@louisville_waterfront_park@	-location=20
@barry_gibb@	-person=549
@calamus@	-living_thing=27 -location=4 -product=4 -art=2
@division@	-organization=1052 -location=12 -art=2 -event=2
@tarnation@	-art=25 -person=12
@trebizond@	-location=25 -event=1 -person=1
@line_10@	-metropolitan_transit-transit_line=161 -location=29
@sakthan_thampuran@	-person=44
@phylloxera@	-living_thing=58
@aleutians_east_borough@	-location=35
@kurgan@	-location=114
@divine@	-religion-religion=253 -person=34 -art=9 -god=5 -organization=3 -title=1
@kv_mechelen@	-organization=177
@ivan_iv@	-person=17 -art=10
@rhys_fulber@	-person=89
@conciergerie@	-location=43
@pictures@	-art=34 -location=1
@rangers@	-organization=3381 -title=9 -person=3
@madison_county,_tennessee@	-location=22
@returned@	-event=20
@slurpee@	-food=44
@breech@	-person=21 -location=1
@scott_klopfenstein@	-person=46
@albuera@	-location=16 -event=15
@steubenville@	-location=120 -organization=2
@zangiabad_rural_district@	-location=34
@mark_shaw@	-person=27 -art=6
@maritsa@	-location=107 -organization=6 -event=3
@edwig_van_hooydonck@	-person=22
@granville_island@	-location=58
@petersburg,_virginia@	-location=419 -event=1
@democracy_is_freedom_–_the_daisy@	-organization=93
@4th@	-organization=194 -location=41 -event=20 -person=7 -art=5 -law=2 -title=1
@ingenuus@	-person=27
@big_brother@	-broadcast_program=494 -organization=20 -art=13 -product=2 -person=1
@melissa_gilbert@	-person=134
@kosmos@	-person=21 -organization=15 -art=6 -location=4 -living_thing=1
@mandeville@	-location=47 -person=6
@paul_blackthorne@	-person=32
@consciousness_explained@	-art=22
@capital_punishment_in_the_united_states@	-person=275
@stillorgan@	-location=62 -organization=1
@nikiforov@	-person=71
@monte_kiffin@	-person=34
@kuwait_air_force@	-organization=31
@stigmella_lapponica@	-living_thing=26
@ganesha@	-god=555 -chemistry=2
@spice_and_wolf@	-product=22
@ku_hye-sun@	-person=28
@marvel_entertainment@	-person=123
@jennifer_holliday@	-person=98
@north_down@	-location=136 -organization=2
@francesco_guccini@	-person=54
@vern_stephens@	-person=39
@roberta_williams@	-person=31
@orders_of_lenin@	-award=62
@ole_paus@	-person=76
@dack_rambo@	-person=42
@chadderton@	-location=147 -organization=12
@dwight_frye@	-person=38
@stotfold@	-location=24 -organization=8
@his@	-biology=21 -person=6 -god=5 -title=1 -organization=1 -product=1 -chemistry=1 -body_part=1
@thomas_bent@	-person=38
@july_17@	-time=284
@selden@	-location=24 -person=6 -organization=2
@hadlow@	-location=35 -organization=4
@battle_of_el_alamein@	-event=110 -location=1
@marlin@	-location=27 -living_thing=20 -organization=16 -product=4 -person=4 -art=1
@greek-catholic@	-religion-religion=83 -organization=25
@újpest@	-organization=95 -location=62
@germanicus@	-person=237 -art=1
@hebrew@	-language=3602 -people-ethnicity=73 -art=12 -religion-religion=10 -internet-website=3 -organization=1
@sperry@	-organization=59 -location=5
@jeffrey_kahane@	-person=21
@barcelona_sc@	-organization=45
@eltham@	-location=281 -organization=13
@milton_avery@	-person=73
@mark_redman@	-person=35
@stationers'_register@	-art=216 -organization=1
@si.com@	-art=20
@mixe@	-location=18 -language=7 -people-ethnicity=4
@manchester_city_council@	-organization=209 -location=1
@dr._slump@	-art=112
@slavonski_brod@	-location=178 -organization=2
@34@	-location=14 -art=12 -event=10 -metropolitan_transit-transit_line=8 -organization=7 -product=1 -person=1 -broadcast_program=1
@national_institute_of_education@	-organization=45
@moritz_college_of_law@	-organization=41
@just_dance@	-product=44 -broadcast_program=5
@frankia@	-living_thing=32 -location=3
@the_musketeer@	-art=23
@nereid@	-location=26 -living_thing=4
@sam's_town@	-art=29 -location=5
@hard_candy@	-art=34 -food=8 -organization=4 -person=2
@kc@	-title=126 -organization=12 -art=5 -person=5 -finance-currency=1
@rhynie@	-location=21
@bbm@	-person=8 -organization=8 -product=3 -education-educational_degree=1
@coenonympha_glycerion@	-living_thing=29
@stephen_amell@	-person=47
@gmina_łagów@	-location=44
@josh_gibson@	-person=105 -art=1
@civil_wars@	-event=62 -broadcast_program=25
@usc@	-organization=1283 -event=1
@martha_clarke@	-person=22
@bova@	-location=11 -person=7 -organization=5
@henry_ii@	-person=1312 -title=1
@house_of_flowers@	-art=34 -location=4 -person=1
@penrhyn@	-location=18 -language=6
@ron_conway@	-person=40
@zulu@	-people-ethnicity=542 -language=374 -art=87 -location=84 -person=6 -product=4 -living_thing=1
@abdolkarim_soroush@	-person=42
@darwin's@	-person=38 -location=3 -art=1
@fat_pig@	-art=32
@theodora@	-person=115 -art=29
@dean_stockwell@	-person=231
@phyllonorycter_platani@	-living_thing=29
@nine_tomorrows@	-art=20
@molly_sims@	-person=43
@thessaly@	-location=1050 -organization=1
@send_me_no_flowers@	-art=21
@zelman_cowen@	-person=44
@lamberhurst@	-location=36
@des_mein_niklla_hoga_chand@	-broadcast_program=28
@legislative_council@	-organization=1268 -location=42 -event=1
@leigh_matthews@	-person=80
@s55@	-metropolitan_transit-transit_line=34 -location=1
@betar@	-organization=110 -location=13
@washington_high_school@	-organization=82 -location=3
@nicola_lefanu@	-person=20
@belgians@	-people-ethnicity=44
@shawn_mcdonald@	-person=29
@the_wild_swans@	-person=24 -art=20
@gravedale_high@	-broadcast_program=36
@andy_griffith@	-person=309 -broadcast_program=1
@heneage_finch,_1st_earl_of_nottingham@	-person=20
@mary_howitt@	-person=29
@charles_klein@	-person=22
@keyboardist@	-product=86 -title=33
@scotiabank_giller_prize@	-award=128
@lawrence_welk@	-person=282 -broadcast_program=1
@tardebigge@	-location=42
@ramada@	-organization=61 -location=5
@public_health_agency_of_canada@	-organization=58
@altona@	-location=410 -product=4 -organization=1 -event=1
@kizzuwatna@	-location=34
@manson@	-person=31 -location=9 -art=7
@connie_morella@	-person=21
@thomas_mackenzie@	-person=41
@chief_financial_officer@	-title=22
@bulgarian_men's_high_school_of_thessaloniki@	-organization=29
@us_58@	-location=35
@berlin_wall@	-location=1296 -event=1
@the_irish_news@	-art=42
@joseph_spencer@	-person=21
@lockinge_stakes@	-event=93
@merrimack_college@	-organization=104
@venke_knutson@	-person=22
@raymond_felton@	-person=156
@dominica@	-location=1430 -event=2 -organization=1
@đà_nẵng@	-location=56 -organization=1
@sheridan,_wyoming@	-location=93
@joseph_jefferson@	-person=80
@paul_grimault@	-person=24
@kandi@	-location=44 -person=15
@federation_trail@	-location=25
@finnish_national_team@	-organization=94
@coryell@	-location=19 -person=3
@birmingham_city_centre@	-location=43
@liaoning@	-location=1414 -product=18 -organization=7
@tarantula@	-art=61 -living_thing=38 -person=5
@north_harbour_stadium@	-location=59
@mordecai@	-person=43 -broadcast_program=1
@hit_'em_up@	-art=22
@cape_guardafui@	-location=29
@boyne@	-location=35 -event=11 -product=9
@glenn_chadbourne@	-person=31
@candice_michelle@	-person=64
@william_e._miller@	-person=43
@morogoro_region@	-location=55
@la_patrie@	-art=32 -location=4
@scot_eaton@	-person=21
@arsuf@	-location=54
@jim_corrigall@	-person=26
@serpent's_tail@	-organization=70
@andria@	-location=50 -art=15 -person=2
@wren_building@	-location=38
@głogów@	-location=266 -event=1
@john_lynch@	-person=25
@dharma_raja@	-person=40
@kelantan@	-organization=101 -finance-currency=1
@kamala_harris@	-person=61
@serviceton@	-location=23 -metropolitan_transit-transit_line=2
@sancti_spíritus@	-location=57 -organization=3
@in_2004@	-event=21 -art=3
@survivor@	-broadcast_program=233 -person=200 -art=114 -product=2 -organization=1
@gelato@	-food=13 -product=5 -organization=3
@seaview@	-location=69 -art=2 -organization=1
@aegidius_tschudi@	-person=28
@lada@	-organization=128 -god=6 -location=1 -product=1
@federal_railway_authority@	-organization=24
@james_sie@	-person=38
@kander@	-location=21 -person=5
@bakersfield_condors@	-organization=148
@hadrumetum@	-location=31
@kuwait_football_association@	-organization=25
@lei@	-finance-currency=110 -organization=4
@charles_morgan@	-person=46
@shangdi@	-god=42 -person=1
@josh_thomas@	-person=26
@integralismo_lusitano@	-organization=21
@korean_american@	-people-ethnicity=276
@andrew_robinson@	-person=54
@battery@	-location=19 -person=17 -product=2 -art=1 -organization=1
@mike's_song@	-art=24
@frederikssund@	-location=61 -organization=1
@bill_flores@	-person=20
@kupa@	-location=57 -language=1
@isotta_fraschini@	-organization=49 -product=1
@soltaniyeh@	-location=36
@south_waziristan@	-location=126 -event=1
@arun@	-location=73 -person=1
@yannick_dalmas@	-person=53
@darmstädter_ferienkurse@	-organization=63
@air_supply@	-person=234 -art=4
@torrington@	-location=134 -organization=17 -person=3 -event=2 -product=1
@cross@	-art=18 -location=13 -event=11 -organization=11 -person=8 -religion-religion=4 -time=1
@schleswig@	-location=161 -title=1 -event=1
@christopher_newport@	-person=79 -organization=4
@grand_duchy_of_würzburg@	-location=35
@route_106@	-location=36 -metropolitan_transit-transit_line=1
@frank_reich@	-person=55
@tony_robinson@	-person=183
@kilimanjaro_region@	-location=103
@itv_granada@	-broadcast_network=55
@mihintale@	-location=28
@aconitum@	-living_thing=45
@simon_špilak@	-person=27
@tarphycerida@	-living_thing=23
@pino_daniele@	-person=56
@201@	-product=9 -art=6 -location=5 -organization=5
@josé_coll_y_cuchí@	-person=20
@stolberg@	-location=56 -broadcast_program=1
@washington,_dc@	-location=81 -organization=3
@tony_scheffler@	-person=39
@rebecca_ritters@	-person=25
@hell_girl@	-broadcast_program=120
@matt_aitken@	-person=38
@watertown@	-location=416 -art=11 -organization=2
@baikonur@	-location=143
@music_bank@	-broadcast_program=302
@littlest_pet_shop@	-broadcast_program=48 -product=1
@eric_lively@	-person=34
@stig_anderson@	-person=79
@hi_records@	-organization=78
@jism@	-art=33
@champion@	-award=222 -person=173 -art=62 -organization=47 -location=37 -event=14 -product=11 -broadcast_program=2
@therapy@	-art=15 -medicine-medical_treatment=9 -title=8
@no_man's_land@	-art=157 -location=4
@lapa@	-location=19 -organization=8
@mahdist_war@	-event=139
@dorin_goian@	-person=23
@penistone@	-location=147 -location=5 -event=1
@seleucus_i_nicator@	-person=143
@huntington@	-location=431 -organization=15 -person=14
@phonogram@	-organization=94 -art=6 -title=6
@shakespeare_memorial_theatre@	-location=25 -person=2
@yusuf_i@	-person=21
@qom_county@	-location=236
@le_monde@	-art=771
@floride_calhoun@	-person=24
@areopagus@	-organization=82 -location=5
@eisenhower@	-person=230 -location=5 -organization=3 -art=2 -product=1
@orange_range@	-person=71
@loutraki@	-location=30
@table@	-product=63 -location=6 -computer-programming_language=1 -medicine-symptom=1 -event=1
@giannitsa@	-location=52 -event=2
@woods_hole_oceanographic_institution@	-organization=216
@i-league@	-organization=1346 -event=2
@riesling@	-food=402 -location=1
@södertälje_municipality@	-location=20
@jenny_lind@	-person=224 -product=8 -location=3
@anvil@	-person=101 -product=2 -event=2
@nicaraguan_liberal_alliance@	-organization=24
@chełmno@	-location=215
@grass_valley@	-location=114 -organization=26
@loma_linda@	-location=46 -organization=1
@universalist@	-religion-religion=36 -organization=3
@woldingham_school@	-organization=23
@atlantic_superstore@	-organization=31
@kitulgala@	-location=21
@international_campaign_to_ban_landmines@	-organization=71
@dalton_camp@	-person=35
@coptic@	-language=391 -people-ethnicity=102 -organization=51 -location=1 -product=1 -religion-religion=1
@brown_county@	-location=371 -organization=2
@jowhar@	-location=36 -event=2
@spånga@	-location=19 -organization=1
@phil_donahue@	-person=140 -broadcast_program=1
@canning@	-location=87 -person=20
@age@	-art=29 -event=1 -organization=1 -location=1 -person=1 -broadcast_program=1
@sultanate_of_egypt@	-location=22 -title=1
@michael_chance@	-person=75
@norodom_ranariddh@	-person=46
@daniel_ash@	-person=65 -art=2
@uaz@	-organization=36 -product=3
@rana@	-location=119 -living_thing=48 -person=12 -art=5
@lay_down_sally@	-art=20
@vakhsh_river@	-location=25
@bishops'_bible@	-art=39
@william_byrd@	-person=264 -organization=1
@marrero@	-location=45 -person=5
@grand_duchess_of_luxembourg@	-title=54 -person=5
@charles_vane@	-person=28
@international_baccalaureate@	-organization=1258 -education-educational_degree=42
@oryx@	-living_thing=22 -product=7 -location=1
@accrediting_council_for_independent_colleges_and_schools@	-organization=101
@albany_river@	-location=50
@yank_rachell@	-person=26
@loïc_duval@	-person=53
@michael_sata@	-person=39
@riau@	-location=237 -finance-currency=1
@richard_case@	-person=31
@daz_3d@	-organization=20
@derry_city@	-organization=462 -location=38
@corey_johnson@	-person=40
@biografisch_woordenboek_van_nederland@	-art=21
@gloria_hunniford@	-person=76
@meridiana@	-organization=20 -location=1
@cheriton@	-location=39 -event=6
@ivan_tors@	-person=42
@hylarana@	-living_thing=64
@aik_fotboll@	-organization=40
@robby_ginepri@	-person=132
@linhares@	-location=24 -organization=4
@john_h._mitchell@	-person=46
@molde@	-organization=380 -location=243
@briton@	-location=41 -language=1
@charles_judels@	-person=48
@czech_radio@	-organization=24
@zac_goldsmith@	-person=45
@gungrave@	-broadcast_program=26 -product=25
@jean_coutu@	-organization=15 -person=5
@józef_elsner@	-person=31
@see_you_on_the_other_side@	-art=33
@national_australia_day_council@	-organization=24
@augustinian@	-organization=339 -person=34
@tatum_bell@	-person=38
@juturna@	-god=22 -art=6
@ni_hao,_kai-lan@	-broadcast_program=29
@kaiserslautern@	-location=676 -organization=131 -event=16
@valerius_gratus@	-person=21
@urban_outfitters@	-organization=123
@guglielmo_marconi@	-person=339 -art=1
@francia@	-location=174 -person=7 -event=1 -people-ethnicity=1
@thomas_hardy@	-person=820
@heather_thatcher@	-person=41
@banbury_road@	-location=57
@samakh@	-location=21 -event=3
@russell_procope@	-person=96
@harmondsworth@	-location=59
@cock@	-living_thing=24 -body_part=1
@cumbum@	-location=21
@bloomington_prairiethunder@	-organization=28
@surbiton@	-location=283 -organization=3
@the_cats@	-person=21 -art=3 -organization=1
@video@	-product=46 -art=16 -title=1 -broadcast_network=1
@lawn_tennis_association@	-organization=100
@all_star@	-award=39 -art=29 -event=15 -organization=2
@caquetá@	-location=24
@riggins@	-location=20 -person=2
@the_sound_of_music_live!@	-broadcast_program=26
@muricy_ramalho@	-person=44
@metamora@	-location=26 -art=3
@perth_football_club@	-organization=73
@dave_mcclure@	-person=28
@raia@	-organization=26 -location=6
@shin_hyun-joon@	-person=44
@plains_cree@	-language=46 -people-ethnicity=9
@kimberly_williams@	-person=34
@royal_burgh@	-location=26
@the_big_time@	-art=23 -broadcast_program=10
@uncasville,_connecticut@	-location=223 -organization=1
@lasbela@	-location=20
@little_willie_john@	-person=76
@mineo@	-location=20
@saint_seiya_omega@	-broadcast_program=61
@tyngsborough@	-location=32 -organization=1
@camper_and_nicholsons@	-organization=26
@texas_state_senator@	-organization=24 -location=1
@ralf_dahrendorf@	-person=52
@umashankar_joshi@	-person=23
@humbug@	-art=32
@norman_lovett@	-person=30
@mike_starr@	-person=104
@zunyi@	-location=62 -event=1
@cerignola@	-location=49 -event=3
@real_quality_wrestling@	-person=46
@john_bright@	-person=183
@oulu@	-location=571 -organization=5
@thermus_aquaticus@	-living_thing=20
@mastic@	-living_thing=17 -location=14
@henry_gross@	-person=23
@virtue@	-person=18 -art=8 -product=1 -god=1 -organization=1
@cinderfella@	-art=25
@locarno@	-location=321 -organization=10
@regal_busways@	-organization=21
@jiu_valley@	-location=63
@gmina_tarłów@	-location=37
@betsy_rawls@	-person=51
@mafioso@	-organization=36 -art=6
@orford@	-location=116 -product=5 -person=3
@bubblegum@	-art=20 -person=10
@oklahoma_historical_society@	-organization=60
@solaris@	-product=652 -art=177 -person=7 -organization=4 -broadcast_program=1
@the_wiggles@	-person=248 -art=5
@justice@	-title=200 -person=103 -organization=75 -art=30 -product=16 -location=13 -broadcast_program=10 -god=2
@pakenham@	-location=108 -metropolitan_transit-transit_line=67 -person=3 -title=1
@oui@	-art=32 -location=1
@north_carolina@	-location=13702 -organization=857 -event=27 -product=6 -person=1
@european_graduate_school@	-organization=184
@tat@	-language=17 -person=14 -people-ethnicity=3 -internet-website=1
@royal_zoological_society_of_scotland@	-organization=27
@akele_hum_akele_tum@	-art=35
@ian_hodder@	-person=25
@california_state_university,_chico@	-organization=136
@hyperdimension_neptunia_victory@	-product=33
@cyrene@	-location=211 -product=1
@mario_costa@	-person=31
@camborne@	-location=214 -organization=3 -person=1
@mirza_aslam_beg@	-person=25
@2012_world_series@	-event=61
@ramsey_clark@	-person=107
@alfa_romeo@	-organization=660 -product=5
@the_newcomers@	-broadcast_program=34 -art=1
@palazzo_grassi@	-location=30
@pat_powers@	-person=30
@royal_exchange@	-location=151 -organization=2
@braveheart@	-art=262
@ghajnsielem@	-organization=22
@statistics_canada@	-organization=784 -location=1
@war_department@	-organization=657 -title=1
@henry_ii,_duke_of_bavaria@	-person=48
@malahide_castle@	-location=34
@macomb@	-location=134 -product=2 -organization=1 -person=1
@metrolink@	-transit=264 -metropolitan_transit-transit_line=1 -location=1 -organization=1
@duchy_of_lancaster@	-location=264 -title=2
@hc_lev_praha@	-organization=42
@strongsville@	-location=24 -organization=3
@jurby@	-location=21 -organization=1
@alex_flanagan@	-person=26
@1942@	-event=177 -product=18 -art=5
@westmalle@	-location=26 -organization=4
@the_invaders@	-broadcast_program=115 -art=5 -person=1
@laacher_see@	-location=20
@bulgarian_empire@	-location=363
@john_henry_lewis@	-person=27
@sherrod_brown@	-person=111
@koniecpol@	-location=49 -event=1
@dp@	-organization=29 -title=3 -education-educational_degree=2 -art=1
@james_stewart,_1st_earl_of_moray@	-person=47
@dan_adkins@	-person=40
@world_silver_medalist@	-event=27
@route_43@	-location=21 -metropolitan_transit-transit_line=2
@marcel_janco@	-person=50
@mobile_application_development@	-computer-programming_language=23
@stark_raving_mad@	-broadcast_program=20 -art=9
@alfa_romeo_164@	-product=28
@ángel_rama@	-person=25
@nra@	-organization=133
@from_genesis_to_revelation@	-art=27
@royal_college_of_obstetricians_and_gynaecologists@	-organization=91
@the_sports_reporters@	-broadcast_program=33
@ethnic_romanian@	-people-ethnicity=54
@beeston@	-location=35
@troll@	-location=12 -person=5 -product=4 -art=1
@fushimi@	-location=13 -person=7
@dimitri_from_paris@	-person=25
@the_cup@	-art=24 -broadcast_program=12 -event=6 -organization=1
@mark_penn@	-person=24
@the_castle@	-art=54 -location=27 -product=1 -broadcast_program=1
@mighty_river_power@	-organization=39
@sowerby@	-location=41 -person=12
@bernard_matthews@	-person=21 -organization=8
@lancaster_gate@	-location=38
@fort_rouge@	-location=37
@kentucky_state_capitol@	-location=21
@al-fatiha@	-art=25 -organization=1
@surrogate@	-location=21 -title=4
@football_league@	-organization=1213 -event=5 -award=1
@alan_titchmarsh@	-person=115
@june_21@	-time=280 -event=3
@all@	-person=85 -art=19 -organization=3
@rautalampi@	-location=21
@lord_chief_justice@	-title=104 -person=8
@xiaolin_showdown@	-broadcast_program=57 -product=1
@lake_wallenpaupack@	-location=23
@the_first_lady@	-art=13 -broadcast_program=10 -person=1
@joey_bishop@	-person=133 -broadcast_program=2
@qir_and_karzin_county@	-location=141
@nick_galifianakis@	-person=22
@chipstead@	-location=21 -organization=16
@hussein_kamel@	-person=29
@frank_funaro@	-person=21
@bill_norrie@	-person=29
@frogs@	-art=15 -living_thing=4 -title=1 -organization=1 -person=1 -product=1
@the_dalles_dam@	-location=28
@florin@	-finance-currency=25 -location=5 -person=2
@giovanni_benelli@	-person=20
@sunnyside_records@	-organization=48
@mansehra@	-location=137
@gdovsky_district@	-location=41
@manila_hostage_crisis@	-event=25
@orlande_de_lassus@	-person=85
@apamea_oblonga@	-living_thing=33
@technique@	-art=17 -person=10
@chapman_baehler@	-person=23
@gilbert_hernandez@	-person=75
@joseph_i@	-person=94
@the_baxter@	-art=23
@kerrang!_awards@	-award=60 -event=1
@sotho@	-language=102 -people-ethnicity=36 -location=6
@atl@	-organization=49 -art=44 -computer-programming_language=10 -person=6 -location=2
@corsair@	-product=63 -art=5 -organization=5
@götz_von_berlichingen@	-person=49 -art=13
@pedro_aznar@	-person=49
@android@	-product=3370 -art=10 -internet-website=3
@david_blue@	-person=55
@sydney_tower@	-location=31
@joe_johnston@	-person=81
@barry_humphries@	-person=249
@loano@	-location=26 -event=2
@los_angeles_lakers@	-organization=2678 -event=39
@dominic_monaghan@	-person=154
@laelia_coenosa@	-living_thing=26
@american_peace_society@	-organization=30
@barnard@	-organization=23 -location=4 -person=3
@tortosa@	-location=219 -organization=3 -event=2
@marouane_fellaini@	-person=41
@ventura@	-location=291 -product=17 -organization=5 -person=4 -art=1
@shuttle_america@	-organization=25
@james_yorkston@	-person=46
@ferdinando_paer@	-person=45
@radio_days@	-art=64 -broadcast_network=1
@roger_corman@	-person=689
@overdrive@	-organization=12 -person=4 -art=3 -product=3 -broadcast_network=1
@melissa_hart@	-person=31
@legislative_assembly_of_alberta@	-organization=997
@negros_oriental@	-location=190
@xtreme_soccer_league@	-organization=43
@j.a.k.q._dengekitai@	-broadcast_program=35
@whithorn@	-location=113 -organization=1 -person=1
@piero_di_cosimo@	-person=55
@abhishek_bachchan@	-person=359
@one_by_one@	-art=44 -broadcast_program=16
@trisha_goddard@	-person=29 -broadcast_program=9
@canal+_group@	-organization=30 -broadcast_network=1
@dryden@	-location=95 -person=75
@sodo@	-location=30
@portland_buckaroos@	-organization=38
@buenaventura_durruti@	-person=37
@rudolf_schock@	-person=30
@gordon_wood@	-person=30
@brute_force@	-art=22 -product=9 -person=4
@wonderful_town@	-art=142
@the_36th_chamber_of_shaolin@	-art=28
@roman_herzog@	-person=78
@philip_sheridan@	-person=329 -art=1
@danny_cater@	-person=23
@william_adams@	-person=59
@i-15@	-location=140 -product=21
@myer@	-organization=246 -location=1
@frhists@	-organization=38
@ian_hendry@	-person=68 -broadcast_program=1
@2lo@	-location=27
@roy_babbington@	-person=29
@marty_booker@	-person=43
@robert_h._jackson@	-person=142
@south_norwood@	-location=111 -organization=3
@north_american_hockey_league@	-organization=39
@steele_county@	-location=67
@worcestershire@	-organization=1321 -location=68 -title=2 -food=1
@rye_house@	-location=15 -organization=11
@fra_diavolo@	-art=45 -person=31
@evangelical_presbyterian_church@	-religion-religion=42 -organization=3
@édouard_roger-vasselin@	-person=179
@abs-cbn@	-broadcast_network=2007 -organization=41
@tuskegee,_alabama@	-location=126
@asv@	-organization=22 -art=6
@howard_bilerman@	-person=44
@bill_of_rights@	-law=222
@jean-luc_lagardère@	-person=33
@john_erman@	-person=32
@kirk_covington@	-person=20
@paramount_stations_group@	-organization=56
@the_flower_pot_men@	-person=20 -broadcast_program=2
@sugar_ray@	-person=232 -art=4
@gherasim_luca@	-person=23
@upper_silesia@	-location=722 -language=1 -event=1
@drake_bell@	-person=179
@my_lai_massacre@	-event=106
@taranaki@	-organization=126 -location=38 -event=9
@henri_alekan@	-person=29
@cyclone_tracy@	-event=147 -broadcast_program=3
@queen's_birthday@	-time=21
@monongalia_county@	-location=159
@rephlex_records@	-organization=56
@gordon_griffith@	-person=24
@federal_electoral_tribunal@	-organization=21
@earls_of_devon@	-title=24
@westjet@	-organization=96
@gmina_słaboszów@	-location=21
@1956–57@	-event=121
@george_crowe@	-person=20
@drammen@	-location=526 -metropolitan_transit-transit_line=2 -organization=2
@nedum_onuoha@	-person=24
@bruno_conti@	-person=23
@james_purdum@	-person=33
@khotang_district@	-location=86
@nakakoma_district@	-location=25
@p53@	-biology=68 -art=6 -person=3
@brevard@	-location=95 -organization=2
@cr_561@	-location=50
@rouen-les-essarts@	-location=20 -event=1
@ronnie_spector@	-person=123
@1978@	-event=1149 -broadcast_program=6 -organization=4 -art=3 -award=1
@flowers@	-art=41 -person=6 -living_thing=2 -organization=1
@honghe_hani_and_yi_autonomous_prefecture@	-location=26
@massena@	-location=61 -person=2
@ahab@	-person=119 -art=3
@the_hustle@	-art=35 -broadcast_program=1
@fc_vestsjælland@	-organization=55
@griffin_park@	-location=141
@canton_bulldogs@	-organization=276
@the_roches@	-person=78 -art=2
@beliefnet@	-internet-website=45
@warwick_arts_centre@	-location=24 -organization=1
@douglass_houghton@	-person=28
@guru@	-title=406 -person=143 -art=100 -god=1 -organization=1
@kumaragupta_i@	-person=26
@mandisa@	-person=79
@groovie_goolies@	-broadcast_program=31
@magadan@	-location=171
@36_chowringhee_lane@	-art=27
@dragonquest@	-product=14 -art=13
@opéra_bastille@	-location=125
@brooks_field@	-location=43
@lord_dalhousie@	-person=60 -title=2
@cathedral@	-location=473 -person=98 -art=10 -organization=1 -product=1 -broadcast_program=1
@the_muffs@	-person=41 -art=1
@selah@	-person=42 -location=12
@jūrmala@	-location=134 -organization=4
@cherokee_language@	-language=53
@weil@	-person=25 -location=4
@dacre@	-location=32 -title=5 -person=2
@river_edge@	-location=43
@ne@	-location=42 -organization=4 -chemistry=4 -medicine-drug=2 -event=1
@dorothy_gilman@	-person=22
@opéra@	-organization=40 -location=37
@slough_feg@	-person=20
@eighth_united_states_army@	-organization=91
@delta_state@	-location=302 -broadcast_program=7
@winnipeg_north_centre@	-location=36
@oklahoma_world_war_ii_army_airfields@	-location=22
@korets@	-location=20
@goodness_gracious_me@	-broadcast_program=42 -art=8
@the_rehearsal@	-art=35
@electorate_of_saxony@	-location=355
@iraq@	-location=13698 -organization=358 -event=330 -people-ethnicity=7 -title=4 -person=1
@khasi@	-language=23 -location=8 -living_thing=1
@what_the_butler_saw@	-art=70 -broadcast_program=1
@sibiu@	-location=545 -organization=2
@society_for_constitutional_information@	-organization=26
@beau_geste@	-art=75 -broadcast_program=9
@cronulla@	-location=79 -organization=18
@remedy_drive@	-person=20
@technological_institute_of_the_philippines@	-organization=22
@dana@	-person=105 -organization=24 -location=22
@ossipee@	-location=39 -product=2
@canada–united_states_border@	-location=138
@carlos_gonzález@	-person=41
@still_crazy@	-art=29
@rev.@	-title=56 -broadcast_program=22 -art=4
@george_lopez@	-person=206 -broadcast_program=166
@zacatepec@	-organization=46 -location=5 -language=2
@freddy_vs._jason@	-art=92
@new_york_city's@	-location=72 -organization=1
@neuberger_museum_of_art@	-location=38
@southbury@	-location=49
@gilles_villeneuve@	-person=164 -location=1
@fort_sumter@	-location=422 -event=61
@parnaíba@	-location=34 -product=1
@cape_henry@	-location=156 -event=3
@serre@	-person=23 -location=11 -event=3
@1936_republican_national_convention@	-event=27
@supertramp@	-person=351 -art=5
@leduc@	-location=83 -organization=2 -person=2
@elaine_dundy@	-person=25
@rambha@	-person=124 -location=1
@greater_syria@	-location=103
@sempringham@	-location=28 -person=1
@san_marino@	-location=1111 -event=62 -organization=39 -art=3
@gulfstream@	-organization=21 -location=2 -product=1
@kde@	-product=524
@the_ten_commandments@	-art=55 -broadcast_program=3
@zouk@	-organization=18 -location=2
@kennett@	-person=55 -location=36 -organization=3
@visvesvaraya_national_institute_of_technology@	-organization=20
@dick_francis@	-person=96
@adc@	-title=107 -organization=6 -location=2
@ace_in_the_hole@	-art=33
@fler@	-person=60 -art=1
@biohazard@	-person=119 -product=5
@extremadura@	-location=1047 -organization=11 -event=3
@the_kennedys@	-broadcast_program=15 -person=11
@tributaries_of_the_river_thames@	-location=48
@jonathan_littell@	-person=38
@grove@	-location=71 -organization=17 -person=9 -art=4
@albert_i,_duke_of_bavaria@	-person=23
@eupithecia_valerianata@	-living_thing=26
@beargrass_creek@	-location=35
@mansa@	-location=24 -god=1
@chindits@	-organization=98
@sharon@	-location=203 -person=31 -broadcast_program=8
@house_judiciary_committee@	-person=60 -organization=1
@zondervan@	-organization=176 -person=1
@carl_pavano@	-person=56
@sedlescombe@	-location=21
@rachel_goswell@	-person=26
@josh_hamilton@	-person=194
@dci_banks@	-broadcast_program=26
@mortification@	-person=49 -art=4
@the_cutting_edge@	-art=32 -broadcast_program=5
@altamont_pass@	-location=39
@mother@	-art=64 -person=44 -product=30 -title=7 -organization=6 -broadcast_program=6 -god=3
@new_york_life_insurance_company@	-organization=72 -location=2
@earl_of_lancaster@	-title=27 -person=19
@tirana@	-location=1186 -organization=30
@hermosillo@	-location=260 -organization=3
@about.com@	-internet-website=1102
@eugen_jebeleanu@	-person=20
@smothers_brothers@	-person=105 -broadcast_program=1
@ashok@	-person=19 -art=6 -living_thing=1
@above@	-art=9 -organization=6 -location=4 -person=4 -broadcast_program=2 -disease=2 -people-ethnicity=2 -event=1 -title=1 -language=1 -living_thing=1
@vicente_martín_y_soler@	-person=38
@australasia@	-location=1313 -organization=4 -art=3 -event=2
@jason_campbell@	-person=175
@higashiiwai_district@	-location=22
@ealing@	-location=548 -organization=20
@tai_o@	-location=56
@rob_ashford@	-person=57
@andrew_sarris@	-person=142
@west_end_of_london@	-location=168
@f._w._s._craig@	-person=198
@devil's_den@	-event=46 -location=4 -art=2
@net@	-broadcast_network=38 -person=21 -organization=6 -art=2
@cooke_county@	-location=59
@thirty_seconds_to_mars@	-person=524
@gallo@	-language=317 -organization=7 -location=2 -person=1
@music_station@	-broadcast_program=128
@lathrop@	-location=19 -organization=1
@humberside@	-location=192 -organization=1
@wolves@	-organization=429 -living_thing=133 -art=14 -location=1
@haymarket@	-location=160 -organization=5 -event=5
@arora@	-people-ethnicity=34
@who_wants_to_be_a_millionaire@	-broadcast_program=105 -art=2
@mean_streets@	-art=94 -product=4
@alvin_williams@	-person=59
@everglades@	-location=370 -event=1
@matt_duke@	-person=32
@bob_dylan@	-person=5243 -art=30
@malamir@	-person=20
@sts-57@	-event=39
@the_doom_generation@	-art=29
@dock_sud@	-location=10 -organization=10
@clydesdale@	-location=66 -living_thing=15 -organization=2
@rk_metalurg_skopje@	-organization=40
@merthyr@	-location=17 -organization=6 -metropolitan_transit-transit_line=5 -title=1 -event=1
@olive_oil@	-food=40
@bobcat@	-living_thing=124 -person=6 -organization=5
@the_vicar_of_dibley@	-broadcast_program=136
@the_sheepdogs@	-person=43
@famous_footwear@	-organization=31
@the_watcher@	-art=19 -broadcast_program=8
@glebe,_new_south_wales@	-location=25
@leconte@	-person=60 -location=1
@the_innocents@	-art=83 -person=12
@yellowstone_falls@	-location=28
@newcastle_emlyn@	-location=95 -organization=5
@battle_of_lagos@	-event=46
@s8@	-metropolitan_transit-transit_line=39 -location=12
@marksville,_louisiana@	-location=31
@hans_spemann@	-person=30
@william_martin@	-person=49 -location=4 -event=1
@harvard_crimson@	-art=14 -organization=10
@akc@	-organization=50 -education-educational_degree=14 -broadcast_program=12
@15@	-location=56 -organization=52 -time=30 -metropolitan_transit-transit_line=28 -art=23 -broadcast_program=23 -event=16 -product=4 -transit=1
@grand_duke@	-title=40 -location=11 -person=10
@andrew_maxwell@	-person=20
@mediacorp_channel_8@	-broadcast-tv_channel=185
@big_business@	-art=35 -person=28
@british_american_football_league@	-organization=49
@deitrick_haddon@	-person=48
@kk_cibona@	-organization=44
@poor_butterfly@	-art=38
@wacky_races@	-broadcast_program=89 -product=3
@charles_portis@	-person=31
@cledus_t._judd@	-person=107
@jagiellonian_library@	-location=21 -organization=1
@hypenodes_humidalis@	-living_thing=32
@scooby-doo_and_scrappy-doo@	-broadcast_program=60
@amga@	-location=32 -organization=1
@homer_township@	-location=32
@rsp@	-organization=36 -person=4
@brandywine@	-event=82 -location=27 -product=11 -living_thing=5
@ottawa_hills_high_school@	-organization=23
@fairmont_hotel@	-location=29 -organization=12
@st._lawrence@	-location=217 -organization=39 -person=12
@bukidnon@	-location=216 -language=1
@susanna@	-art=33 -person=32 -living_thing=1
@tin_huey@	-person=21
@samadhi@	-location=29 -art=5 -person=1
@st._gallen@	-location=596 -organization=50
@ormskirk@	-location=231 -location=1
@songs@	-art=47 -organization=1
@bismarck_sea@	-location=76 -product=4 -event=3
@river_goyt@	-location=50
@boc@	-organization=26 -location=3 -person=1 -chemistry=1
@preston@	-location=1613 -organization=200 -person=22 -event=11 -product=6
@cuban_american@	-people-ethnicity=159 -location=1
@sans_souci@	-location=50 -art=2
@salou@	-location=52 -person=4
@referees@	-title=50 -organization=1
@delaney_bramlett@	-person=121
@the_challengers@	-person=23 -broadcast_program=8
@university_of_algiers@	-organization=60
@warlingham@	-location=38 -organization=8
@nogai@	-people-ethnicity=23 -language=17 -person=8
@goh_chok_tong@	-person=217
@erdenet@	-location=45
@peter_iv@	-person=43
@gallery@	-art=31 -person=17 -location=5 -product=1
@monteriggioni@	-location=22 -organization=2
@the_blue_hearts@	-person=78 -art=1
@el_debarge@	-person=116 -art=2
@fear_of_flying@	-art=23 -disease=8
@39th_battalion@	-organization=20
@arlene_schnitzer_concert_hall@	-location=35
@the_british_soap_awards@	-award=59
@green@	-organization=257 -location=143 -visual_art-color=118 -person=95 -metropolitan_transit-transit_line=65 -art=52 -internet-website=28 -living_thing=18 -food=6 -religion-religion=1
@maron@	-person=17 -broadcast_program=16 -god=2 -location=1
@gabe_kapler@	-person=64
@15th_brigade@	-organization=25
@shadowfax@	-person=36 -art=2
@brant@	-location=70 -living_thing=1
@exilles@	-location=27
@nesset@	-location=25
@dugan_mcneill@	-person=22
@perleberg@	-location=36
@billy_al_bengston@	-person=20
@meadows@	-organization=17 -location=16
@silent_night@	-art=299 -broadcast_program=3
@saudi_arabia_national_football_team@	-organization=79
@kalverstraat@	-location=27
@sicilian@	-location=723 -language=397 -people-ethnicity=10 -organization=4 -event=1 -person=1 -finance-currency=1
@a_few_quick_ones@	-art=21
@johann_heermann@	-person=41
@oligochaeta@	-living_thing=28
@gospel_of_mark@	-art=366
@lanna@	-location=135 -person=2
@cannae@	-event=53 -location=40
@arapahoe@	-location=40 -organization=3
@george_templeton_strong@	-person=25
@poprad_district@	-location=36
@ipecac@	-organization=16 -medicine-medical_treatment=10 -living_thing=1
@albion,_new_york@	-location=24
@biarritz@	-location=374 -organization=140 -person=1
@division_i_fcs@	-organization=46 -event=2
@elkhorn@	-location=48 -living_thing=4
@mstów@	-location=29
@greek_theatre@	-location=54
@assyrian_church_of_the_east@	-organization=358
@theophilus_london@	-person=46
@mclaren@	-organization=859 -person=15 -award=2
@azerbaijani_people@	-people-ethnicity=30
@bruce_hall@	-person=22 -location=2
@jain@	-religion-religion=195 -people-ethnicity=4 -person=1
@emanuele_sella@	-person=45
@jean_de_vienne@	-product=21 -person=16
@mary_black@	-person=118
@aristotelia_decurtella@	-living_thing=22
@a.m.@	-education-educational_degree=49 -art=10
@masami_okui@	-person=70
@hms_excellent@	-location=92 -product=13
@dragon_hunters@	-broadcast_program=24 -art=3
@national_socialist_party@	-organization=40
@tidenham@	-location=25
@vincent_lindon@	-person=45
@apollo_sunshine@	-person=19 -art=2
@the_flock@	-person=21 -art=10
@love,_inc.@	-broadcast_program=21 -person=1
@demis_roussos@	-person=116
@pennyroyal@	-living_thing=44
@ctesiphon@	-location=330 -event=8 -person=7
@langenthal@	-location=38 -organization=1
@eslamiyeh_rural_district@	-location=31
@colours@	-art=49 -food=1 -broadcast_network=1
@étoile_du_sahel@	-organization=58
@moss@	-location=160 -organization=102 -living_thing=84 -person=44 -art=1
@singapore's@	-location=27 -organization=3 -finance-currency=1
@samuel_richardson@	-person=175
@pombal@	-location=40 -event=4 -person=2
@regional_council_of_veneto@	-organization=81
@addington@	-location=129 -person=23 -organization=16
@st_helena@	-location=31 -person=1
@alison_whyte@	-person=26
@infectious@	-disease=10 -art=6 -organization=6
@cover_girl@	-art=43 -broadcast_program=2
@otago_harbour@	-location=100
@epicurus@	-person=229
@meander@	-location=25 -god=3
@alfa-bank@	-organization=36
@showa@	-organization=21 -event=15 -location=5 -person=4 -product=1 -art=1
@bryan_"brain"_mantia@	-person=31
@neil_henry@	-person=26
@pirahã@	-language=15 -people-ethnicity=8
@gmina_cekcyn@	-location=62
@mike_peters@	-person=113
@dm@	-education-educational_degree=21 -product=12 -person=3 -chemistry=1 -location=1 -finance-currency=1
@talentadong_pinoy@	-broadcast_program=33
@1993_election@	-event=153
@hammer_horror@	-organization=35 -art=8
@anna_lee@	-person=95 -broadcast_program=8
@lessons_in_love@	-art=26
@duffy_daugherty@	-person=25
@artpop@	-art=39
@strømmen@	-organization=59 -location=1
@the_book_of_daniel@	-broadcast_program=30 -art=6
@believe@	-art=228 -broadcast_program=27 -person=1
@gmina_bystrzyca_kłodzka@	-location=41
@richard_sharpe@	-person=30 -broadcast_program=1
@pernilla_wahlgren@	-person=37
@_union@	-organization=20 -location=3
@cat's_cradle@	-art=66 -product=5
@dylan_thomas@	-person=623 -art=9
@doctor@	-title=641 -education-educational_degree=76 -art=23 -person=4 -organization=1 -broadcast_program=1
@hannes_alfvén@	-person=48
@chateauguay_river@	-location=22 -event=1
@yuri_gagarin@	-person=343
@436@	-art=67 -metropolitan_transit-transit_line=7 -organization=1 -location=1
@galilee@	-location=797 -art=1 -product=1
@pettit_national_ice_center@	-location=20
@metropolitan_bishop@	-title=84 -organization=1
@frank_cordell@	-person=24
@hertfordshire@	-location=3926 -organization=396 -title=16
@fabian_nicieza@	-person=148
@ron_ng@	-person=74
@sahand@	-location=18 -product=5
@ganda@	-language=32 -people-ethnicity=5 -location=2
@eccleston@	-location=54 -person=1
@ontario_federation_of_labour@	-organization=33
@jonny_clarke@	-person=23
@golden_retriever@	-living_thing=122 -art=8
@lazare_lévy@	-person=25
@ohl@	-organization=548 -award=4
@bill_tung@	-person=24
@cana@	-location=43 -organization=3 -medicine-drug=2 -event=2
@hylaea_fasciaria@	-living_thing=37
@san_pietro@	-location=18 -event=2
@nicholas@	-person=170 -location=30 -event=1
@patrick_fabian@	-person=36
@leonardo_loredan@	-person=21 -art=1
@enghien@	-location=56 -title=1
@addicted@	-art=43 -disease=22 -broadcast_program=1
@no._111_squadron_raf@	-organization=25
@cobbs_creek@	-location=38
@henry_chettle@	-person=69
@port_perry@	-location=31
@scone@	-location=206 -food=6
@joseph_yobo@	-person=33
@eslamabad-e_gharb_county@	-location=186
@international_association_of_machinists_and_aerospace_workers@	-organization=30
@territorial@	-location=48 -organization=10
@buckingham_county,_virginia@	-location=41
@tommy_bolt@	-person=27
@ashoke_kumar_sen@	-person=24
@carroll_township@	-location=36
@christine_kaufmann@	-person=47
@disclosure@	-person=81 -art=50
@klaus_janson@	-person=67
@sanaa@	-location=40 -organization=34 -person=1
@conakry@	-location=468
@canyon_records@	-person=19 -organization=11
@sauk@	-location=33 -language=2
@undisputed@	-art=24 -event=1
@good_bye,_lenin!@	-art=21
@ulvi_cemal_erkin@	-person=20
@behror@	-location=24
@clydebank@	-location=428 -organization=237 -event=1
@the_muppets@	-art=165 -broadcast_program=2
@galicia@	-location=279 -organization=4 -event=3 -product=2 -language=1
@uzbek@	-language=219 -people-ethnicity=218 -location=145 -organization=1
@musée_des_blindés@	-location=32
@kim_fowley@	-person=187
@sr_29@	-location=52
@valvatidae@	-living_thing=20
@green_card@	-art=28 -organization=1
@125@	-product=12 -metropolitan_transit-transit_line=6 -location=5 -art=3
@stage@	-art=50 -title=7 -location=6 -product=3 -organization=1
@sofia_the_first@	-broadcast_program=58
@don_clark@	-person=23
@george_byng@	-person=22
@lungs@	-art=46 -body_part=4
@babak_payami@	-person=22
@football_league_one_play-offs@	-event=31 -organization=1
@bowie_high_school@	-organization=53 -location=1
@the_living_bible@	-art=21
@hms_camperdown@	-product=21
@clint_courtney@	-person=29
@cargonet@	-organization=45
@saigon_river@	-location=51
@rich_homie_quan@	-person=43
@route_57@	-location=39 -metropolitan_transit-transit_line=8
@jack_starrett@	-person=34
@david_hyde_pierce@	-person=206
@gentleman@	-art=80 -person=34
@west_bridgford@	-location=114 -organization=1
@public_enemy@	-person=418 -art=15
@western_desert@	-location=104 -event=44 -language=1
@pumas_morelos@	-organization=24
@now_you_see_it@	-broadcast_program=33
@glasgow_city_chambers@	-location=29
@granados@	-person=23 -location=4
@1989_contest@	-event=21
@ben_oakland@	-person=31
@beautiful_stranger@	-art=44
@wynnewood@	-location=48
@1901–02@	-event=69 -organization=5
@ptosis@	-medicine-symptom=46 -disease=2
@the_return_of_doctor_x@	-art=21
@bedford_park@	-location=76
@parliament_house@	-location=193 -organization=27
@brian_mcknight@	-person=349 -art=4
@newcastle_university@	-organization=576
@australian_greens@	-organization=285
@british_east_india_company@	-product=54
@asiago-dlr_asteroid_survey@	-organization=90
@west_stockbridge@	-location=23
@sitting_ducks@	-broadcast_program=24 -art=3
@bill_perry@	-person=27
@vatican_city@	-location=1053 -organization=2
@explosions_in_the_sky@	-person=116
@japanese_super_cup@	-event=105
@sarah_durkee@	-person=22
@peter_clarke@	-person=35
@anti-apartheid_movement@	-organization=47
@ph.d.@	-education-educational_degree=2071 -person=13
@the_tossers@	-person=30
@leucadia_national@	-organization=20
@mike_ockrent@	-person=29
@ozma@	-person=33 -art=6 -broadcast_program=1
@mundaka@	-location=26
@arnold_layne@	-art=39
@anton_giulio_majano@	-person=20
@joe_turkel@	-person=24
@foxwoods_resort_casino@	-location=64
@córdoba,_veracruz@	-location=26
@george_oliver@	-person=38
@hanover@	-location=2532 -organization=21 -event=8 -product=4 -person=2
@andreas_vollenweider@	-person=55
@chalco@	-location=52 -organization=1
@rina_aiuchi@	-person=31
@miss_universe_2008@	-event=124
@record_of_lodoss_war@	-broadcast_program=84
@quintus_caecilius_metellus_numidicus@	-person=28
@john_edward_lloyd@	-person=63
@superman@	-art=791 -broadcast_program=46 -product=12 -person=1 -organization=1
@all_american_futurity@	-event=22
@alberto_franchetti@	-person=48
@roberto_bettega@	-person=29
@bach@	-location=13 -person=5 -organization=3
@tadao_ando@	-person=116
@julian_corbett@	-person=25
@negeri_sembilan_fa@	-organization=170
@charlie_wilson's_war@	-art=104
@jeopardy!@	-broadcast_program=761
@gujarat_technological_university@	-organization=23
@sex@	-art=62 -broadcast_program=3 -medicine-medical_treatment=1 -medicine-symptom=1
@tom_moore@	-person=70 -organization=1
@emile_haynie@	-person=49
@southern_district@	-location=28 -organization=21 -title=2
@love_child@	-art=62 -broadcast_program=9 -person=1
@st_john's_college@	-organization=290 -location=3 -person=1
@jade@	-broadcast_network=42 -art=30 -location=20 -person=12 -computer-programming_language=3
@radenci@	-location=48
@maple_ridge,_british_columbia@	-location=35
@the_end@	-art=96 -location=23 -person=11 -broadcast_program=5 -event=2
@noma@	-location=34 -disease=12 -product=2 -organization=2
@gmina_kosów_lacki@	-location=32
@abc_television@	-broadcast_network=334 -organization=31 -person=3 -location=1
@paul_green@	-person=73
@car@	-organization=27 -location=8 -product=7 -art=1 -person=1
@vinnytsia@	-location=181 -product=1 -event=1
@chile@	-location=15934 -organization=754 -people-ethnicity=13 -event=7 -language=6 -food=3 -title=3 -broadcast_network=1
@eric_reed@	-person=54
@a_new_day_has_come@	-art=70
@thaler@	-finance-currency=122 -person=1
@guan_hanqing@	-person=21
@larry_brown@	-person=291
@bob_wolff@	-person=20
@tegan_moss@	-person=21
@jamboree@	-art=26 -event=3 -location=1
@secretary_of_war@	-title=578 -person=1 -organization=1
@resolute@	-location=44 -product=11
@toad_of_toad_hall@	-art=27
@natalie_clifford_barney@	-person=39
@nude@	-art=22 -organization=5 -person=1
@bideford@	-location=337 -organization=48 -product=1
@heilsberg@	-event=16 -location=8
@chamunda@	-god=74 -location=2
@gmina_kodrąb@	-location=46
@let's_face_the_music_and_dance@	-art=40
@abbey_road@	-art=265 -location=81
@saluzzo@	-location=139 -organization=1
@albert@	-person=290 -location=133 -event=7 -organization=3 -product=3 -art=2 -broadcast_program=2
@last_resort@	-broadcast_program=45 -art=33
@battipaglia@	-location=35 -event=1
@botany@	-location=76 -event=2 -art=1
@byzantine_greek@	-language=19 -location=1
@indian_head@	-location=31
@flextronics@	-organization=53
@apsl@	-organization=23 -event=6
@hayden_carruth@	-person=50
@vance_degeneres@	-person=23
@frank_nighbor@	-person=44
@sukhothai@	-location=122 -organization=1
@władysław_grabski@	-person=33
@comic_book_series@	-art=21 -broadcast_program=2 -product=1
@terry@	-person=85 -location=21 -art=12
@klayton@	-person=43
@qifu_gangui@	-person=32
@lake_michigan@	-location=1775 -art=1
@swisttal@	-location=20
@rally_of_the_republicans@	-organization=21
@willaston@	-location=22
@total_divas@	-broadcast_program=30
@south_slavic@	-people-ethnicity=130 -location=1
@kozlov@	-person=14 -location=8
@the_drums@	-person=42 -art=3
@lloyds@	-organization=20
@isu@	-organization=101 -location=10 -language=1
@dob@	-organization=11 -chemistry=11
@palestinian@	-people-ethnicity=1827 -location=330 -religion-religion=4 -organization=1
@mcfly@	-person=309
@oficial_ak-47@	-person=52
@christy_cooney@	-person=25
@elbert@	-location=27 -person=1
@duke_of_burgundy@	-title=238 -person=19
@cerga@	-location=21
@beddgelert@	-location=86
@walter_byron@	-person=29
@huntley_wright@	-person=28
@akzonobel@	-organization=54
@monash_university@	-organization=1117 -location=3
@r.s.c._anderlecht@	-organization=344
@ebi@	-person=28 -organization=2
@minister_of_home_affairs@	-title=41 -organization=11
@wayne_lai@	-person=94
@crookes@	-location=32 -person=1
@ashes@	-location=14 -art=7 -person=7 -living_thing=6 -time=3 -event=2 -broadcast_program=2
@school@	-organization=40 -location=10 -education-educational_degree=3 -art=2 -title=1 -religion-religion=1
@harlan_county@	-location=144 -art=1
@caerleon@	-location=257 -organization=10
@ariel_lin@	-person=56
@german_minority_in_poland@	-people-ethnicity=35
@aliens@	-art=339 -person=1 -product=1
@margaret_river,_western_australia@	-location=21
@ytmnd@	-internet-website=25
@ict@	-title=102 -organization=7
@sioux_falls_arena@	-location=25
@charlotte_perkins_gilman@	-person=112
@theodore_tugboat@	-broadcast_program=34
@eastern_churches@	-religion-religion=28 -organization=3
@greater_los_angeles_area@	-location=130
@richie_rich@	-person=68 -organization=1
@soling@	-product=75 -event=8
@yiddish@	-language=727 -event=2
@settat@	-location=20
@marie_taglioni@	-person=74
@william_shield@	-person=40
@squanto@	-person=39
@ella_enchanted@	-art=62
@nil_by_mouth@	-art=35 -organization=7 -medicine-medical_treatment=2
@houston_ballet@	-organization=102
@feodor_i@	-person=23
@adam_mickiewicz@	-person=386
@rossi@	-person=62 -organization=2
@mike_clink@	-person=40
@striker@	-art=21 -product=3 -person=1 -title=1
@dennis_siver@	-person=33
@wilhelm_wundt@	-person=142
@spyforce@	-broadcast_program=21
@yasothon_province@	-location=31
@anglian@	-people-ethnicity=76 -location=2 -organization=1
@christina_cole@	-person=32
@swarkestone@	-location=22
@merck@	-organization=30 -art=1
@buddy_miller@	-person=124
@guadalete@	-location=23 -event=1
@central_queensland@	-location=192 -organization=2
@karate@	-person=27 -event=8 -art=3
@celebrity_circus@	-broadcast_program=21
@university_of_dundee@	-organization=409
@united_states_adult_soccer_association@	-organization=88
@dick_latvala@	-person=30
@moorfields@	-location=67
@hairspray@	-art=434
@jacqueline_andere@	-person=32
@richmond_hill@	-location=287 -broadcast_program=26
@martin_luther_king,_jr._day@	-time=111
@korona@	-finance-currency=15 -location=4 -organization=2
@central_province@	-location=739 -organization=2
@byu@	-organization=152 -person=10
@mabel@	-person=42 -location=14 -broadcast_program=1
@ny_414@	-location=27
@sylvania@	-location=76 -organization=62
@german_weather_service’s@	-organization=44
@sooty@	-broadcast_program=22 -living_thing=3
@cumberland_lodge@	-location=36
@prashanth@	-person=69
@aarhus@	-location=13 -organization=6 -product=1
@man_on_the_moon@	-art=127
@armaan@	-art=30 -person=1
@national_radio_hall_of_fame@	-location=98
@motivation@	-art=33 -person=7
@wilberforce@	-location=28 -person=16
@plymouth,_devonport_and_south_western_junction_railway@	-organization=38
@black_panther@	-broadcast_program=25 -living_thing=11 -person=5
@willys@	-organization=86 -product=1
@national_party@	-organization=1685
@infection@	-disease=42 -art=7
@justice_stevens@	-person=33
@ableton@	-organization=39 -product=2
@daniel_macivor@	-person=65
@richie_williams@	-person=33
@westfalia@	-organization=29 -location=1
@lisa_miller@	-person=32 -broadcast_program=1
@vitória@	-organization=216 -location=40
@xavier_high_school@	-organization=52
@haji_bektash_veli@	-person=31
@yama@	-god=211 -location=4
@bjerke@	-location=22 -organization=2
@lockheed_f-117_nighthawk@	-product=28
@the_hardy_boys@	-broadcast_program=87 -art=2 -person=1
@holcombe_ward@	-person=28
@pisan@	-location=18 -organization=2
@gillian_anderson@	-person=633
@snp@	-organization=134 -event=1
@slade_green@	-location=39 -organization=2
@lázaro_cárdenas@	-person=189 -location=39
@cundinamarca_department@	-location=59
@lujo_records@	-organization=25
@doclea@	-location=31
@pine_valley_cosmonauts@	-person=23
@mgb@	-product=41 -organization=1 -broadcast_program=1
@shenmue@	-product=87
@montacute@	-location=43 -title=2
@norman_baker@	-person=68
@marathon@	-event=183 -location=119 -product=27 -organization=12 -art=8 -time=2 -person=1
@rough_trade@	-organization=316 -person=50
@pipes@	-product=30 -person=2
@breslau_(wrocław)@	-location=51 -organization=3
@corinthian@	-organization=100 -location=2
@san_juan_bautista@	-location=52 -person=6 -product=4
@ether@	-chemistry=42 -art=21 -person=6 -god=3 -location=2
@charité@	-organization=165 -location=6
@actress@	-title=163 -person=15 -location=3 -art=1
@clayton_state_university@	-organization=43
@dufferin@	-location=29 -person=3
@rudolf_bultmann@	-person=86
@ayane_sakura@	-person=22
@nasir_hussain@	-person=67
@marquess_of_milford_haven@	-title=19 -person=3
@channel@	-location=259 -living_thing=5 -broadcast_network=4 -broadcast-tv_channel=2 -organization=2 -product=1 -title=1 -person=1
@vaccinium_corymbosum@	-living_thing=26
@gospić@	-location=123 -event=3
@caistor@	-location=72
@citizens_business_bank_arena@	-location=33
@the_tubes@	-person=164 -art=6
@rick_white@	-person=20
@liverpool_scotland@	-location=20 -event=1
@richard_chancellor@	-person=29
@dig_your_own_hole@	-art=21
@flat_earth_society@	-organization=21 -person=4
@weber@	-person=258 -organization=54 -location=53
@ainu@	-people-ethnicity=275 -language=96 -food=1
@max_fleischer@	-person=147
@adventureland@	-art=66 -location=56 -product=9
@cpu@	-product=538 -organization=5 -location=1
@two_of_a_kind@	-broadcast_program=21 -art=17
@neptune_city@	-location=19 -art=5
@longleaf_pine@	-living_thing=35
@captain_jack@	-person=64 -art=4
@nanda@	-person=139 -organization=6
@u.s._virgin_islands@	-location=103 -organization=8
@miss_massachusetts@	-event=25
@reedsburg,_wisconsin@	-location=23
@the_christians@	-person=54 -art=4 -organization=3
@washington_square@	-location=120 -art=44
@huon_river@	-location=32
@the_march_of_time@	-art=61 -time=1
@harold_brodkey@	-person=22
@ba_jin@	-person=38
@1885@	-event=128
@new_utrecht@	-location=21
@lauri_kristian_relander@	-person=28
@tara_reid@	-person=103
@oka@	-location=104 -product=3 -organization=1
@secret_service@	-organization=26 -person=14 -broadcast_program=12 -location=2
@thomas_j._sargent@	-person=22
@chad_vangaalen@	-person=55
@bryansk@	-location=256
@phil_rosenthal@	-person=26
@enlightenment@	-art=17 -location=4 -product=4 -event=1
@turin@	-location=6140 -event=16 -organization=15 -metropolitan_transit-transit_line=4 -art=3 -location=1
@soissons@	-location=356 -event=14 -title=2
@mogilev@	-location=230 -person=1
@wwd@	-art=24
@česká_lípa@	-location=27 -organization=2
@krisztián_sárneczky@	-person=48
@os_mutantes@	-person=102 -art=7
@out_of_bounds@	-art=22 -product=1
@buck_rogers_in_the_25th_century@	-broadcast_program=205 -art=2
@henry_goulburn@	-person=29
@great_central_railway@	-organization=469 -metropolitan_transit-transit_line=9 -product=8
@josé_miguel_agrelot@	-person=35 -location=1
@kraków@	-location=5746 -organization=6
@north_wales@	-location=50 -metropolitan_transit-transit_line=1 -organization=1
@fgs@	-organization=40
@atlanta_flames@	-organization=250 -event=3
@bretagne@	-product=30 -location=12
@rudolf_hrušínský@	-person=21
@kwa@	-language=39 -location=3 -person=1
@john_thorpe@	-person=29
@ben_jelen@	-person=25
@dog_days@	-broadcast_program=35 -art=14
@norderney@	-location=64
@arthur_davis@	-person=33
@ernesto_zedillo@	-person=232
@laura_montalvo@	-person=35
@lieutenant@	-title=2633 -organization=2
@jacques_dutronc@	-person=101
@overton_county,_tennessee@	-location=23
@gta@	-location=30 -product=13
@basil_dean@	-person=70
@james_horner@	-person=278
@burlington_industries@	-organization=29
@boston_reds@	-organization=22 -event=4
@emilie_richards@	-person=22
@steelers@	-organization=85 -event=31
@tammy_lynn_michaels@	-person=20
@godrej_group@	-organization=24
@carol_gluck@	-person=20
@archilochus@	-person=66 -living_thing=1
@bergen_op_zoom@	-location=220 -event=7
@oneonta@	-location=110 -organization=7 -product=4
@defender@	-product=93 -art=10 -time=1
@vålerengen@	-organization=24
@minister_of_agriculture,_fisheries_and_food@	-title=76 -organization=2
@alna@	-location=33 -organization=1
@renfrew@	-location=252 -organization=21
@steve_mcconnell@	-person=22
@fehrbellin@	-location=24 -event=4
@memphis_americans@	-organization=32
@vendetta@	-art=19 -product=12 -person=5 -event=3
@romsey@	-location=224 -organization=2 -person=1
@accident@	-art=39 -event=23 -location=10 -product=1 -organization=1
@create@	-broadcast_network=21 -event=1 -product=1
@suitland@	-location=20
@song@	-art=101 -organization=87 -location=7 -product=1 -person=1 -living_thing=1
@jasmine_trias@	-person=34 -art=2
@hippodrome@	-location=81
@salvatore_giuliano@	-person=45 -art=30
@jan_johnston@	-person=33
@nicole_oliver@	-person=52
@helensburgh@	-location=229 -organization=7
@melkite_greek_catholic@	-organization=23
@armeria_maritima@	-living_thing=32
@asahi_broadcasting_corporation@	-person=60
@pope_callixtus_i@	-person=31
@rosamund_john@	-person=27
@mithridates_iii@	-person=20
@wasting_light@	-art=47
@murrells_inlet,_south_carolina@	-location=23
@sofala@	-location=124
@ktvu@	-organization=129
@abe_laboriel,_jr.@	-person=34
@republican_party_of_minnesota@	-organization=183
@port_arthur@	-location=530 -event=8 -organization=1
@antrel_rolle@	-person=32
@dana_eveland@	-person=38
@eravikulam_national_park@	-location=25
@montes_claros@	-location=80 -event=6
@benedict_taylor@	-person=25
@suisun_marsh@	-location=20
@champa@	-location=374 -person=2 -living_thing=1
@united_states_district_court_for_the_eastern_district_of_arkansas@	-organization=36
@louis_couturat@	-person=33
@creation@	-art=69 -organization=44 -religion-religion=17 -person=6 -event=3 -god=1
@westerville,_ohio@	-location=101
@lord_chelmsford@	-person=42 -title=1
@alexandria,_minnesota@	-location=57
@sarrud-e_shomali_rural_district@	-location=27
@the_sundowners@	-art=35 -person=2
@lanercost@	-location=22
@soviet_invasion@	-event=52
@baniyas_sc@	-organization=25
@teatro_comunale_di_bologna@	-location=123
@king_and_queen_county,_virginia@	-location=39
@christian_vi@	-person=71
@taoiseach_of_ireland@	-title=110
@ken_thorne@	-person=24
@liverpool_one@	-location=43
@the_loft@	-person=15 -art=3 -location=2
@figuig@	-location=24
@aia_guide_to_new_york_city@	-art=36
@florida_today@	-art=39
@paola@	-location=29 -person=14
@citizen_ruth@	-art=21
@glina@	-location=52
@saab@	-organization=93 -person=1 -product=1
@sevendust@	-person=340 -art=7 -product=1
@brahmaputra@	-location=58
@tenthredinidae@	-living_thing=32
@henry_heth@	-person=87
@bryan_dattilo@	-person=25
@maker's_mark@	-food=31
@nayan_doshi@	-person=34
@alliance_of_confessing_evangelicals@	-organization=22
@joanna_pettet@	-person=35
@razzle_dazzle@	-broadcast_program=19 -art=5
@western_air_defense_force@	-organization=80
@hvalba@	-location=29
@mongodb@	-product=57 -organization=1
@drayton@	-location=75 -person=9
@clutch@	-person=168 -living_thing=71 -art=2
@falkirk_east@	-location=25
@alex_koslov@	-person=75
@wojciechowice@	-location=36
@university_of_pittsburgh_cancer_institute@	-organization=20
@raf_boulmer@	-location=22
@nord-est_department@	-location=22
@amblycipitidae@	-living_thing=22
@charlie_joiner@	-person=43
@lilley@	-location=31 -person=1
@penny_jordan@	-person=46
@åland_islands@	-location=270 -organization=2
@william_oldys@	-person=28
@william_fitzwilliam@	-person=30 -title=1
@canisius_college@	-organization=240 -location=1
@tom_dwan@	-person=21
@geraldton@	-location=211 -product=1
@peach@	-food=61 -person=32 -location=15 -art=10 -organization=7 -visual_art-color=5
@n3@	-location=70 -metropolitan_transit-transit_line=1
@robert_redford@	-person=835
@perth_spirit@	-organization=20
@williamstown@	-location=374 -organization=233 -metropolitan_transit-transit_line=22 -event=1
@patrick_carman@	-person=20
@mississippi_delta@	-location=270 -organization=1
@ville_ritola@	-person=26
@south_west@	-location=331 -organization=5 -event=1
@luis_batlle_berres@	-person=29
@koch@	-person=38 -organization=33 -art=3 -location=3 -language=2
@northrop_grumman@	-organization=506
@sakha@	-location=50 -language=22 -people-ethnicity=8
@cisco@	-organization=139 -location=47 -living_thing=16 -product=3 -person=1
@the_vicar_of_bray@	-art=42
@gmina_dopiewo@	-location=21
@methuen@	-organization=145 -location=64 -title=3
@triad_broadcasting@	-organization=24
@chionodes_fumatella@	-living_thing=29
@eastern_europe@	-location=2742 -event=3 -title=1
@s._narayan@	-person=42
@cydia_strobilella@	-living_thing=30
@ludwig_ganghofer@	-person=25
@reservoir_dogs@	-art=222 -product=4
@harvard_club_of_new_york@	-organization=28
@azerbaijani@	-people-ethnicity=439 -language=321 -location=51 -organization=5
@underbelly@	-broadcast_program=37 -location=18 -organization=5
@chaparral_and_woodlands@	-location=26
@xtc@	-person=410 -art=3
@eliza_doolittle@	-person=61 -art=10
@le_blanc-mesnil@	-location=26
@athena@	-god=959 -person=21 -product=14 -location=8 -art=5 -event=1 -organization=1
@kecskemét_animation_film_festival@	-event=21
@berlin_brigade@	-organization=30
@eerie_von@	-person=38
@marine_expeditionary_force@	-organization=38
@haddon_township@	-location=64
@ursulines@	-organization=88 -location=2
@pfl@	-event=13 -organization=11
@magna@	-location=20 -organization=14 -art=1
@redhead@	-art=35 -living_thing=13 -location=7
@kira_yoshinaka@	-person=23
@ascension@	-event=150 -location=54 -art=27 -time=19 -person=1
@the_salvation_army@	-organization=356 -art=1 -person=1
@brazil@	-location=48311 -organization=2162 -art=192 -event=139 -person=14 -people-ethnicity=14 -title=5 -language=5 -finance-currency=2 -broadcast_program=2 -product=2
@dfs_230@	-product=45
@felpham@	-location=23
@monopis_monachella@	-living_thing=32
@bunbury@	-location=317 -title=2 -organization=2 -person=1
@gianni_bugno@	-person=36
@arts_et_métiers_paristech@	-organization=54
@michael_white@	-person=148
@santa_cruz_islands@	-location=134 -event=14
@perch@	-living_thing=104 -product=1
@world's_strongest_tag_determination_league@	-organization=91
@jesper_lundgaard@	-person=28
@sydney_penny@	-person=32
@egmond@	-location=24 -person=2
@sale_of_the_century@	-broadcast_program=137 -art=2
@adoor@	-location=69 -person=1
@pollak@	-person=21
@michael_rogers@	-person=133
@micky_quinn@	-person=30
@jamaica,_queens@	-location=173
@walter_parratt@	-person=30
@orthodox_christians@	-religion-religion=39 -organization=5 -people-ethnicity=1
@sgt._fury_and_his_howling_commandos@	-art=68
@venetia@	-location=25 -art=7
@ravensbrück_concentration_camp@	-location=149
@the_millionaire@	-broadcast_program=126 -art=3
@london_organising_committee_of_the_olympic_and_paralympic_games@	-organization=24
@emergency@	-event=19 -organization=15 -broadcast_program=11 -art=3
@maltese_premier_league@	-organization=575 -event=1
@coleophora_glaucicolella@	-living_thing=36
@ożarów_mazowiecki@	-location=138
@nara@	-location=506 -art=139 -event=35 -organization=8 -people-ethnicity=6 -language=5 -person=2 -product=1 -living_thing=1
@south_hampton_roads@	-location=87
@chad_morton@	-person=20
@robert_baer@	-person=39
@paramount_studios@	-organization=44
@risako_sugaya@	-person=28
@sri_lankan@	-location=40 -organization=31 -people-ethnicity=10 -language=1
@christianity_today@	-art=477
@the_rev@	-person=67 -title=2
@john_caius@	-person=40
@mirepoix@	-food=20 -location=1
@florida_film_festival@	-event=51
@myth@	-religion-religion=22 -product=11 -god=7 -organization=3 -person=1 -art=1
@battle_of_waterloo@	-event=979
@ematheudes_punctella@	-living_thing=22
@stacy_head@	-person=21
@st._clair_pinckney@	-person=24
@lemont@	-location=48 -organization=1
@ride_the_lightning@	-art=42 -person=1
@paul_gilroy@	-person=36
@university_of_virginia_school_of_medicine@	-organization=23
@phoenix_union_high_school@	-organization=18 -location=2
@lido@	-location=73 -art=4 -organization=1
@donald_wolfit@	-person=92
@sv_eintracht_trier_05@	-organization=35
@maryland_transit_administration@	-organization=147 -transit=1
@stargard@	-location=69 -person=7
@ostrowiec_świętokrzyski@	-location=181
@canton,_michigan@	-location=34
@missoula@	-location=204 -organization=2
@drama_queen@	-art=25 -disease=1
@alan_lloyd_hodgkin@	-person=23
@casa_de_las_américas@	-organization=54 -award=2
@apollo_belvedere@	-art=46
@soundcloud@	-organization=335
@state_college@	-location=198 -organization=5
@lord_somers@	-person=21
@jounieh@	-location=72
@sokołów_małopolski@	-location=29
@old_and_in_the_way@	-person=41 -art=8
@st._quentin@	-event=20 -location=12 -art=2 -person=1
@ivan_chernyakhovsky@	-person=34
@brussels_south_charleroi_airport@	-location=29
@raby@	-location=26 -person=1
@province_of_medio_campidano@	-location=34
@orange_walk@	-location=37 -event=7
@torgau@	-location=183 -event=5
@battle_of_magenta@	-event=41
@island_line@	-metropolitan_transit-transit_line=80 -location=33 -organization=4
@utep@	-organization=79
@violin@	-product=745 -art=9
@opus@	-person=30 -location=20 -art=7 -organization=2
@the_morning_news@	-art=22 -broadcast_program=1
@inglourious_basterds@	-art=334
@russ_meyer@	-person=195
@joseph_bonanno@	-person=83
@cheonggyecheon@	-location=30
@simon_mayo@	-person=119
@former_president@	-title=15 -person=5 -organization=1 -location=1
@class_317@	-product=51
@brienne@	-location=12 -event=7 -person=1
@genesis@	-person=1206 -art=1063 -event=104 -product=39 -broadcast_program=5 -organization=2 -award=1
@scarlett@	-art=33 -broadcast_program=20 -person=6
@in_the_bedroom@	-art=85
@predecessor@	-product=20 -art=20 -organization=4 -broadcast_program=3 -person=2 -location=2
@tampa_international_airport@	-location=151
@baltimore@	-location=5276 -organization=166 -event=27 -art=11 -product=4 -person=4 -transit=2 -title=1 -living_thing=1
@rhea@	-god=143 -location=54 -person=1
@cortlandt_street@	-location=30
@alan_dundes@	-person=30
@bellaghy@	-location=32
@maría_josé_martínez_sánchez@	-person=226
@jason_clermont@	-person=41
@cobalt,_ontario@	-location=36
@witelo@	-person=29
@adewale_ogunleye@	-person=22
@a._k._antony@	-person=56
@salvador@	-art=54 -location=20 -person=3 -event=1
@dreamer@	-art=44 -living_thing=11
@lào_cai@	-location=52
@abbott_and_costello_go_to_mars@	-art=24 -person=1
@ha'il@	-location=61
@14th@	-organization=86 -location=21 -law=13 -event=8 -title=2
@pergamon@	-location=282 -organization=3
@eastern_church@	-religion-religion=20 -organization=2
@william_shiels@	-person=21
@offaly@	-organization=797 -location=1
@amhara@	-people-ethnicity=554 -location=35 -language=5
@quercus_variabilis@	-living_thing=20
@barry_mazur@	-person=39
@route_60@	-location=23 -metropolitan_transit-transit_line=4
@vigilant@	-product=17 -art=3
@linda_stirling@	-person=28
@fer-de-lance@	-art=20 -living_thing=7
@nichiren@	-person=140 -religion-religion=20
@heilbron@	-location=21 -person=1
@great_bridge@	-location=38 -event=3
@manimal@	-broadcast_program=36 -person=1 -organization=1
@milne_bay@	-location=343 -event=21
@throwdown@	-person=70 -broadcast_program=3
@lonestar@	-person=224 -art=5 -organization=1
@sea_of_åland@	-location=21
@beacon@	-location=89 -art=13 -award=1
@yonge@	-location=34 -person=2 -metropolitan_transit-transit_line=1
@rp@	-finance-currency=33 -organization=10 -title=1
@consulate@	-event=109 -title=37 -location=2
@united_nations_economic_commission_for_latin_america_and_the_caribbean@	-organization=43
@ransom@	-art=49 -location=10 -person=3 -event=1
@piggies@	-art=19 -living_thing=1
@beirut@	-person=105 -event=6 -location=3 -finance-stock_exchange=1 -organization=1
@james_hoban@	-person=44
@bolu_province@	-location=414
@sakaryaspor@	-organization=93
@sr@	-chemistry=20 -organization=13 -finance-currency=9 -title=3 -product=3 -location=2 -computer-programming_language=1
@the_job@	-broadcast_program=31 -art=6
@iran_football's_2nd_division@	-organization=24
@borderline@	-art=50 -disease=1 -organization=1 -person=1
@t._harry_williams@	-person=43
@musée_d'orsay@	-location=424
@alexis_carrel@	-person=55
@modder_river@	-location=24 -event=21
@so_proudly_we_hail!@	-art=21
@stonehill_college@	-organization=95
@folkspartei@	-organization=22
@plant@	-living_thing=94 -person=39 -location=13 -organization=2 -product=1
@norm_cash@	-person=100
@the_long,_hot_summer@	-art=33 -broadcast_program=13
@game_of_the_week@	-broadcast_program=54
@case_keenum@	-person=46
@1999_pan_american_games@	-event=98
@ernesto_pérez_balladares@	-person=41
@casco@	-location=36 -product=3
@bob_houghton@	-person=31
@cornelius_johnson@	-person=22
@danny_green@	-person=63
@hopi@	-people-ethnicity=444 -language=42 -god=7 -location=1
@queensland_maritime_museum@	-location=20
@ac_allianssi@	-organization=37
@reformed@	-religion-religion=191 -event=27 -organization=3 -location=1
@girlicious@	-person=72 -art=8
@being_human@	-broadcast_program=263 -art=1
@brasília@	-location=868 -organization=36 -person=5
@ahoghill@	-location=29
@fk_velež_mostar@	-organization=58
@ebensee@	-location=35
@diary@	-art=72 -broadcast_program=4 -person=3 -medicine-symptom=1
@marilyn_cooper@	-person=20
@mike_james@	-person=62
@john_zorn@	-person=742
@edgemont@	-broadcast_program=45 -location=32
@lilienfeld@	-location=20 -person=1
@white_sea@	-location=455 -person=1
@mayfield@	-location=130 -person=20 -organization=4
@4th_air_division@	-organization=20
@pedro_pierluisi@	-person=67
@willoughby_spit@	-location=26
@1960_valdivia_earthquake@	-event=46
@a_place_to_call_home@	-broadcast_program=29 -art=3
@primrose@	-living_thing=50 -art=9 -location=8 -person=3
@gidget_goes_to_rome@	-art=22
@robert_chambers@	-person=31
@brian_hayward@	-person=29 -organization=1
@chris_hani@	-person=57 -location=1
@diploma@	-education-educational_degree=221 -organization=1
@ursuline_college@	-organization=26
@the_pickwick_papers@	-art=184 -broadcast_program=2
@chūō_main_line@	-metropolitan_transit-transit_line=206
@second_australian_imperial_force@	-organization=290
@sparta_rotterdam@	-organization=493
@dalen@	-location=25
@1946_general_election@	-event=28
@tiburones_de_la_guaira@	-organization=40
@george_cayley@	-person=49
@george_sampson@	-person=47
@russian-language@	-language=37
@macintosh@	-product=1114 -organization=4 -person=3
@nisibis@	-location=29 -event=2 -organization=1
@francisco_lópez@	-person=46
@chapultepec@	-event=42 -location=5
@fenton@	-location=97 -person=13 -art=3 -organization=2 -chemistry=1
@nicky@	-person=24
@william_mckinley@	-person=1124 -organization=1
@the_damned@	-person=503 -art=42
@federation_of_arab_republics@	-location=29
@david_jackson@	-person=113
@once_and_again@	-broadcast_program=137
@c-2_500_m@	-event=119
@direct_air@	-organization=21
@new_hampshire_supreme_court@	-organization=80 -location=1
@san_carlo_ai_catinari@	-location=26
@brett_king@	-person=33
@beenleigh@	-location=57 -metropolitan_transit-transit_line=12 -food=1
@australind@	-metropolitan_transit-transit_line=24 -location=24
@marjorie_lord@	-person=32
@tulagi@	-location=397 -event=8
@tuscan@	-location=293 -language=29 -product=4
@ambala@	-location=204 -language=1
@83@	-location=16 -metropolitan_transit-transit_line=9 -art=7 -event=7 -product=4 -organization=3 -person=1
@university_of_maryland_medical_center@	-location=24 -organization=1
@nick_gage@	-person=66
@rags@	-art=27 -broadcast_program=11 -living_thing=1
@arthur_myers@	-person=24
@michel_delebarre@	-person=21
@newburgh,_indiana@	-location=30
@donald_de_lue@	-person=35
@stylidiaceae@	-living_thing=107
@cass_business_school@	-organization=78
@skimmer@	-living_thing=91 -person=3
@hà_tĩnh@	-location=43
@tv1@	-broadcast_network=110 -broadcast-tv_channel=4 -organization=1
@warrnambool@	-location=122 -product=1
@yatsuka@	-location=48
@codelco@	-organization=33
@sullivan_county@	-location=468 -organization=1
@great_escape@	-location=48 -art=10 -event=3
@six_degrees_of_separation@	-art=83
@don_quarrie@	-person=26
@maurice_clarett@	-person=24
@augusto_césar_sandino@	-person=65
@miss_earth_2012@	-event=39 -organization=2
@bilston@	-location=191 -organization=2
@untraceable@	-art=22
@lincoln_national_forest@	-location=58
@nadeshiko_league@	-organization=23
@čukarica@	-location=63
@kotlas@	-location=75
@rené_just_haüy@	-person=37
@ungava_bay@	-location=83
@john_jaso@	-person=20
@jama_masjid@	-location=59
@ashburn@	-location=76
@sicilians@	-location=43 -people-ethnicity=4
@a._l._vijay@	-person=42
@liverpool@	-location=10800 -organization=4690 -product=15 -art=13 -title=7 -person=6 -event=4 -location=1
@yinchuan@	-location=149
@anna_nicole_smith@	-person=180
@nigel_thrift@	-person=21
@tyson@	-person=23 -art=9 -organization=3 -event=1
@memory@	-product=34 -art=28 -god=2
@afterglow@	-art=68
@copper@	-chemistry=266 -broadcast_program=33 -location=10 -visual_art-color=6 -medicine-drug=1 -title=1 -disease=1 -living_thing=1
@reisterstown_road@	-location=22
@onion_news_network@	-broadcast_program=20 -person=1
@seventh-day_adventist_church@	-religion-religion=901 -organization=1
@jon_huntsman,_sr.@	-person=22
@the_swan_princess@	-art=70
@2009_sugar_bowl@	-event=25
@the_path_to_9@	-broadcast_program=58
@fifa_ballon_d'or@	-award=37 -event=2
@jeremy@	-art=69 -person=32 -broadcast_program=2 -location=1
@auber@	-person=79 -location=18
@waasland@	-location=23 -organization=1
@ellesmere_canal@	-location=58
@sonja_ball@	-person=29
@giorgione@	-person=188 -organization=2
@rts@	-organization=56 -product=18 -finance-stock_exchange=16
@peter_egan@	-person=69
@palaephatidae@	-living_thing=46
@judd_winick@	-person=113
@bessarabia@	-location=1029 -event=3
@legionnaires'_disease@	-disease=31
@maynooth@	-location=25 -organization=23
@becoming_the_archetype@	-person=33
@guns_n'_roses@	-person=1542 -event=23
@a52_road@	-location=27
@rus@	-location=92 -language=7 -organization=2
@apis@	-god=26 -location=6 -living_thing=1
@julius_maada_bio@	-person=29
@kannada@	-language=884 -people-ethnicity=5 -art=1 -internet-website=1
@nicole_jung@	-person=25
@kenneth_grant@	-person=43
@the_invincible_iron_man@	-art=27 -product=5
@bedford_basin@	-location=79
@tupolev_tu-16@	-product=62
@william_gropper@	-person=29
@quercus@	-organization=30 -living_thing=13 -product=1
@bristol_rugby@	-organization=175
@east_timor@	-location=1628 -organization=3 -event=2 -finance-currency=1
@treasure@	-person=43 -art=31 -location=8 -broadcast_program=3
@andré_rigaud@	-person=25
@perry_robinson@	-person=61
@townsend@	-person=582 -location=96
@the_troth@	-organization=21
@nobuaki_kakuda@	-person=22
@wild_turkey@	-living_thing=27 -person=2
@the_lounge_lizards@	-person=39 -art=1
@clamp@	-person=116 -broadcast_program=1
@the_afters@	-person=36
@naxos@	-location=140 -event=1
@a_very_british_coup@	-art=39
@dardanelles@	-location=678 -event=25 -person=7
@whiteout@	-art=29 -person=7
@johnny_johnson@	-art=16 -person=11
@communist_party_of_cuba@	-organization=98
@tregelles@	-person=30
@yang_fugong@	-person=28
@talbot@	-organization=144 -location=69 -living_thing=9 -person=5 -title=3 -product=1
@dolores@	-location=80 -person=10 -art=4 -event=2
@embu@	-location=17 -people-ethnicity=12 -language=5
@pine_ridge_indian_reservation@	-location=185
@farmington_high_school@	-organization=30
@saturiwa@	-people-ethnicity=34 -person=5
@guinea_pig@	-living_thing=47 -art=1
@the_grace@	-person=50 -art=3
@william_of_gellone@	-person=54
@737@	-product=52 -location=7 -organization=1 -person=1
@saxo@	-person=26 -product=6 -organization=1
@merriam-webster@	-organization=141
@bill_ham@	-person=37
@hagfish@	-living_thing=19 -person=15 -art=1
@dance_revolution@	-broadcast_program=21 -art=3
@read@	-location=13 -person=6 -title=1 -organization=1
@santa_claus_is_coming_to_town@	-art=144 -broadcast_program=3
@roman_catholic_archdiocese_of_los_angeles@	-organization=92
@gerald_cleaver@	-person=26
@woodruff_county@	-location=25
@mcdonnell_douglas@	-organization=427 -product=1
@mistral@	-product=24 -person=3 -art=1 -event=1
@limetree@	-living_thing=21 -event=1
@abdur_rahman_khan@	-person=117
@washington_irving@	-person=563 -organization=1
@federal_highway_1@	-location=20
@herrerasaurus@	-living_thing=31
@bretons@	-people-ethnicity=31 -location=15 -person=1
@isuzu_elf@	-product=25
@port_blair@	-location=190
@qormi@	-location=70
@hate_eternal@	-person=78
@bridgeton,_missouri@	-location=23
@azura_skye@	-person=25
@michael_peterson@	-person=31 -art=4
@hugh_mcfadyen@	-person=28
@dogon@	-people-ethnicity=69 -language=13
@joaquim_de_almeida@	-person=76
@danubio_f.c.@	-organization=52
@sagamore@	-location=16 -product=7
@dr._john@	-person=544
@havelock@	-location=56 -person=6 -product=4
@rabban_hormizd@	-location=25 -person=1
@alexander_stolbov@	-person=133
@satish_kaushik@	-person=126
@the_chase@	-broadcast_program=77 -art=70 -person=2 -location=1
@massimo_ranieri@	-person=50
@bridgeton@	-location=162 -product=1
@blyth_spartans@	-organization=117
@gianni_agnelli@	-person=97
@cape_finisterre@	-location=224 -event=4
@national_liberal_federation@	-organization=28
@zaire@	-location=962 -finance-currency=2 -art=1 -title=1 -organization=1
@route_1@	-location=179 -metropolitan_transit-transit_line=8
@botanical_gardens@	-location=22 -organization=3
@missoni@	-organization=94 -person=1
@duchy_of_spoleto@	-location=206
@s-adenosyl_methionine@	-chemistry=142
@niccolò_fontana_tartaglia@	-person=24
@columbia_high_school@	-organization=86 -location=1
@headington@	-location=106 -organization=3
@lord_high_constable@	-title=28 -organization=1
@hildegard_behrens@	-person=33
@mostar@	-location=678 -organization=2
@tirrel_burton@	-person=21
@theakston's_old_peculier_crime_novel_of_the_year_award@	-award=22
@st._michael's_golden-domed_monastery@	-location=29
@cablevision@	-organization=311
@flashforward@	-broadcast_program=139 -art=14
@sea_wolf@	-person=20 -product=1
@zebre@	-organization=118
@derek_lowe@	-person=109
@juninho_paulista@	-person=28
@erlangen-höchstadt@	-location=35
@altai@	-location=72 -language=2 -person=1 -organization=1 -event=1
@blackpool_north@	-location=99 -event=1
@savigny@	-person=14 -location=6
@hey_baby@	-art=32
@modra_observatory@	-location=21
@may_17@	-time=292
@the_faith@	-person=34 -art=2 -religion-religion=1 -organization=1
@ministry_of_culture_and_tourism@	-title=22 -organization=16
@cbs_home_entertainment@	-organization=63
@quantico@	-location=204 -art=4
@ilorin@	-location=115 -organization=2
@nieuport@	-organization=256 -location=7 -product=4 -event=1
@hms_london@	-product=50
@nina@	-person=119 -art=15 -event=3 -location=1
@coronation_street@	-broadcast_program=2423 -art=1
@john_lancaster_spalding@	-person=20
@monticello@	-location=545 -product=4 -person=1
@blue_ash@	-location=21 -person=7 -living_thing=1
@marc_swayze@	-person=21
@dobrzyń_nad_wisłą@	-location=37
@pedro_juan_caballero@	-location=32 -person=14
@copenhagen@	-location=8677 -organization=171 -art=52 -event=32 -product=5 -transit=2 -finance-stock_exchange=1
@narborough@	-location=48 -organization=2 -person=1
@sandusky@	-location=222 -organization=6 -product=3
@march_on_washington@	-event=37 -organization=1
@pagani@	-organization=28 -location=6 -person=2
@broome@	-location=400 -person=5 -event=3 -product=1
@noble_and_greenough_school@	-organization=34
@charles_vi@	-person=167 -art=20
@women's_flat_track_derby_association@	-organization=176
@jenner@	-location=18 -person=9 -art=1
@lim@	-location=25 -person=7
@mn_55@	-location=25
@alfred_giles@	-person=38
@northern@	-location=569 -organization=126 -metropolitan_transit-transit_line=24 -language=6 -living_thing=6 -location=5 -event=4 -title=3
@mabuya@	-living_thing=25
@nature_genetics@	-art=23
@mercedes_d.iii@	-product=63
@silchar@	-location=125 -organization=2
@caucasian@	-people-ethnicity=538 -location=113 -event=2
@villa_del_rosario@	-location=29
@jill_talley@	-person=45
@stansfield_turner@	-person=49
@shad@	-person=57 -living_thing=25
@max_q@	-person=31 -art=2
@wonderworks@	-broadcast_program=23 -organization=3
@devadatta@	-person=36
@bosaso@	-location=100
@watermelon@	-food=32 -art=1
@theatre_of_hate@	-person=43
@grand_prix_de_littérature_policière@	-award=28
@united_states_v._virginia@	-event=21
@broken_arrow@	-art=114 -location=41
@khmer_republic@	-location=111 -event=4
@guapo@	-person=30
@lazarus_saturday@	-time=37
@priyanka_kothari@	-person=22
@lausanne@	-location=1889 -organization=54 -event=1
@nevşehir@	-location=61
@wilhelm_i@	-person=41
@autonomic@	-body_part=43 -location=1
@bugti@	-people-ethnicity=33 -location=1
@"cowboy"_bob_orton@	-person=26
@news_from_babel@	-person=29
@sawyer@	-location=37 -person=9
@pipeline@	-location=14 -art=10 -product=2
@tcm@	-person=72 -medicine-medical_treatment=17 -broadcast_network=2 -organization=1
@novella@	-art=31 -person=1
@gamespy@	-internet-website=455 -product=2
@pan_am@	-organization=123 -broadcast_program=56 -event=2 -person=2 -location=1
@village_of_the_giants@	-art=33
@slacker@	-art=44 -person=9 -organization=5
@mha@	-organization=48 -education-educational_degree=8
@roxette@	-person=335 -art=1
@mellor@	-location=19 -person=1
@ethiopian@	-location=65 -religion-religion=12 -organization=5 -language=4 -people-ethnicity=2
@mick_moloney@	-person=28
@françois_rabelais@	-person=191
@rzeczenica@	-location=34
@yenişehir@	-location=33
@celina@	-location=56 -organization=5
@barbara_rose@	-person=26
@ricky_hatton@	-person=149
@xo@	-art=25 -title=16 -disease=1 -organization=1
@serang@	-location=46
@national_institute_of_standards_and_technology@	-organization=422
@1981–82@	-event=210
@stray_dog@	-art=23 -person=8
@pipe_organ@	-product=28 -person=1
@kristina_kovač@	-person=20
@woodes_rogers@	-person=53
@dahui_zonggao@	-person=21
@yoshiaki_yatsu@	-person=32
@mick_sullivan@	-person=25
@alexander_garden@	-location=23 -person=6
@canning_river@	-location=49
@jacob_jordaens@	-person=116
@the_protector@	-broadcast_program=29 -art=22 -person=2 -event=2
@construcciones_y_auxiliar_de_ferrocarriles@	-organization=29
@iron_mountain,_michigan@	-location=56
@1988_state_election@	-event=20
@sir_john_oldcastle@	-art=23
@imperial_beach@	-location=35
@françois_villon@	-person=145
@the_safety_dance@	-art=30
@taubaté@	-location=58 -organization=14
@liar's_poker@	-art=22
@tamia@	-person=157 -art=7
@dick_murphy@	-person=25
@somerton@	-location=130
@tilden@	-location=23 -person=9 -organization=2
@westray@	-location=49
@boulonnais@	-location=26
@william_e._dodge@	-person=22
@earl_of_mornington@	-title=20 -person=2 -product=2
@khalil_kain@	-person=20
@max_merkel@	-person=20
@eva_birnerová@	-person=65
@bloodstone@	-person=26 -art=4
@arthur_godfrey's_talent_scouts@	-broadcast_program=40 -person=1
@earl_of_perth@	-title=20 -person=2
@mobarakeh_county@	-location=54
@sadist@	-person=26 -art=4
@morning_glory@	-art=56 -living_thing=9
@winifred_shotter@	-person=54
@toxicity@	-art=44 -disease=1
@tweety@	-person=162 -art=1
@biysk@	-location=44
@kayunga@	-location=27
@trout_lake@	-location=49
@bainbridge@	-location=100 -product=4 -person=2
@diponegoro@	-person=34
@day@	-location=14 -person=12 -art=6 -time=6 -organization=4 -product=1 -god=1
@wolof@	-people-ethnicity=146 -language=145
@muirhead@	-location=17 -person=3
@m*a*s*h@	-broadcast_program=745 -art=40
@castlevania_judgment@	-product=28
@amy_austria@	-person=25
@john_whitehurst@	-person=25
@iroquois_river@	-location=23
@kufa@	-location=316
@dornoch@	-location=116 -organization=1
@faust_symphony@	-art=28
@mbpj_stadium@	-location=24
@government_of_malaysia@	-organization=41 -location=1
@london_transport@	-organization=209 -location=1
@walkley@	-location=34 -award=6
@william_murray,_1st_earl_of_mansfield@	-person=30
@eastbourne_college@	-organization=103
@mean@	-art=21
@mirandela@	-location=34 -organization=2
@if_u_seek_amy@	-art=26
@high@	-art=31 -event=26 -disease=18 -location=14 -education-educational_degree=12 -organization=5 -language=2 -person=1
@ueda@	-location=37 -person=2
@shiva@	-god=3109 -person=36 -art=6 -broadcast_program=2
@kerr@	-location=21 -person=18 -organization=3 -title=1
@national_defence_college@	-organization=53
@prophet@	-title=210 -person=57 -product=13 -art=5 -organization=4
@tocantins@	-location=159 -organization=3 -broadcast_program=1
@chicago_fire_soccer_club@	-organization=20
@lord_forbes@	-title=25 -person=1
@emu_bay_railway@	-location=25 -location=1
@james_d._johnson@	-person=25
@charles_baker@	-person=30
@samsun@	-location=245 -organization=1
@canadian_institutes_of_health_research@	-organization=68
@livid@	-event=24 -art=5
@norman_thagard@	-person=23
@kiese@	-person=23
@joe_kapp@	-person=71
@la_vie_parisienne@	-art=44
@the_help@	-art=176 -broadcast_program=7
@yg@	-person=74 -organization=15
@manfred_mann@	-person=372 -art=1
@lupinus@	-living_thing=45
@the_pack@	-person=25 -art=11
@brandy_norwood@	-person=136 -food=1
@lushootseed@	-language=25
@cromwell_everson@	-person=20
@sozopol@	-location=59 -organization=5
@greensboro,_nc@	-location=19 -organization=1
@david_winters@	-person=57
@bulgars@	-location=19 -people-ethnicity=3
@joo_won@	-person=27
@william_armstrong@	-person=47 -organization=1
@u.s._presidential_election@	-event=32 -title=1
@philip_bailhache@	-person=30
@father_of_the_bride_part_ii@	-art=36
@saint_ignatius@	-person=21
@wharfedale@	-location=105 -organization=10 -location=3
@mercosur@	-organization=232
@planet_of_the_apes@	-art=369 -broadcast_program=48
@mike_paradinas@	-person=33
@steve_jablonsky@	-person=33
@arpino@	-location=25
@saginaw_bay@	-location=105 -product=1
@battle_of_the_little_bighorn@	-event=257
@july_26@	-time=225 -event=1
@marcel@	-person=34 -art=5 -location=1
@cud@	-person=19 -organization=1
@ray_slijngaard@	-person=24
@new_canaan@	-location=95 -organization=1
@david_morgan@	-person=21 -location=5
@eos@	-god=90 -product=77 -art=1 -organization=1
@millersburg,_ohio@	-location=23
@mystery_guild@	-organization=69
@west_german@	-location=896 -organization=19 -people-ethnicity=2
@trussville@	-location=23
@dkw@	-organization=139 -product=2
@racing_santander@	-organization=65
@marcel_pilet-golaz@	-person=25
@veronica_hart@	-person=21
@noordwijkerhout@	-location=21
@witchery@	-person=30 -art=1
@sarah_jones@	-person=39 -broadcast_program=1
@toma_ikuta@	-person=29
@thomas_hastings@	-person=57
@royal_county_down_golf_club@	-location=31
@sharaku@	-person=20 -art=9
@frostbite@	-art=37 -disease=8 -product=4
@mount_robson_provincial_park@	-location=38
@huns@	-people-ethnicity=708
@manmohan_singh@	-person=646
@lachesis@	-god=28 -living_thing=5
@kaskaskia,_illinois@	-location=56
@joseph_mcelroy@	-person=22
@vandenberg_air_force_base@	-location=413
@fulmar@	-living_thing=28 -product=9
@eric_paslay@	-person=24 -art=1
@evanston,_wyoming@	-location=47
@čakovec@	-location=167 -organization=8
@harrison@	-location=415 -person=113 -organization=11 -product=5
@archdiocese_of_new_york@	-location=78
@hindú_club@	-organization=30
@national_telefilm_associates@	-organization=35
@super_c@	-organization=14 -product=7
@golden_gate_baptist_theological_seminary@	-organization=24
@nio@	-god=16 -location=10 -chemistry=6 -organization=2 -finance-currency=1
@colón@	-location=194 -organization=61 -finance-currency=12 -person=1 -product=1
@organisation_for_economic_co-operation_and_development@	-organization=567
@cordon_bleu@	-organization=18 -art=4 -title=1
@kostas@	-person=110 -art=2
@stoke_climsland@	-location=22
@pistachio@	-food=22 -visual_art-color=1
@hangzhou@	-location=1269 -language=2 -metropolitan_transit-transit_line=1 -transit=1
@prater@	-location=49 -person=1
@tossa_de_mar@	-location=20
@carleton_university@	-organization=872
@i_knew_you_were_waiting_(for_me)@	-art=26
@mississauga,_ontario@	-location=23
@air_india_express@	-organization=24
@north_east,_pennsylvania@	-location=34
@maria_i_of_portugal@	-person=91
@samhain@	-time=164 -person=74 -art=2
@lampung@	-location=144 -language=2
@longworth@	-location=22 -person=3
@riehen@	-location=41
@nome_census_area,_alaska@	-location=20
@ypres@	-location=636 -event=47
@homburg@	-location=108 -art=5
@s_9@	-location=19 -metropolitan_transit-transit_line=1
@focșani@	-location=32 -event=1
@remy_ma@	-person=84
@the_olive_tree@	-organization=96 -art=1
@lindsborg@	-location=20
@bonnie_hayes@	-person=25
@denys_cowan@	-person=40
@croatia@	-location=14732 -organization=713 -people-ethnicity=18 -event=10 -title=2 -language=1
@jeanette@	-person=33 -product=3 -location=1
@hugh_cornwell@	-person=105
@coral_way@	-location=23
@shahjahanpur_district@	-location=20
@tamaki@	-location=30 -person=1
@roa@	-location=17 -organization=4 -person=4
@talk_dirty@	-art=23
@tilburg@	-location=481
@brian_wilson@	-person=1190 -art=22
@amanda_harrison@	-person=22
@rhythm_and_blues_foundation@	-organization=61
@the_patriot@	-art=136 -person=3
@flames@	-organization=24 -person=1
@arcadius@	-person=165
@jennifer_hawkins@	-person=53
@carrie_fisher@	-person=268
@pl@	-computer-programming_language=177 -language=40 -organization=29 -location=20
@operation_eagle_pull@	-event=37
@rasputin@	-art=46 -product=1
@believer@	-person=24 -art=6 -religion-religion=2
@trang@	-location=43 -organization=5
@filippo_parodi@	-person=20
@zager_and_evans@	-person=25
@herefordshire@	-organization=205 -location=79 -title=2
@franco's@	-person=38 -location=1
@comics@	-product=17 -art=13 -title=1 -organization=1
@super_crazy@	-person=117
@war_of_the_confederation@	-event=77
@sydney_adventist_hospital@	-location=24
@joan_crawford@	-person=820
@voivod@	-person=178 -title=59 -art=3 -location=1
@anastacia@	-person=347 -art=15
@abbott_and_costello@	-person=290 -broadcast_program=1
@john_forrest@	-person=168 -location=1
@us_74@	-location=53
@okhotsk_plate@	-location=31
@hendricks@	-location=24 -person=16
@natalia_kills@	-person=83 -art=1
@oster@	-location=22 -organization=2
@bark@	-product=69 -art=14 -location=2
@the_submarines@	-person=25
@rajanpur_district@	-location=22
@minister_of_transport@	-title=187 -organization=18
@anne,_queen_of_great_britain@	-person=89
@runaround_sue@	-art=20
@matt_burke@	-person=24
@doolittle@	-art=37 -location=4 -person=3 -organization=1
@batton_lash@	-person=21
@orbital@	-body_part=17 -art=4 -person=1 -organization=1
@jyp@	-organization=84 -person=18
@chippawa@	-location=22 -event=4
@fantômas@	-person=66 -art=26
@parallels@	-organization=14 -art=13 -person=3 -product=1
@abraham_bosse@	-person=30
@odda@	-location=123 -organization=3
@apollon_smyrni_f.c.@	-organization=20
@quatermass_2@	-art=24
@vampire_hunter_d@	-art=71 -product=5
@food_standards_australia_new_zealand@	-organization=26
@saint-blaise@	-location=18 -person=2
@paris_saint-germain_fc@	-organization=22
@howard_tayler@	-person=34
@cochrane@	-location=112 -person=13 -organization=10 -product=5
@cressy@	-location=33 -product=16
@şükrü_saracoğlu@	-person=33 -location=1
@carolingian@	-location=49 -person=6
@baal@	-god=210 -art=27
@kevin_talley@	-person=35
@richard_elson@	-person=40
@eric_roberts@	-person=353
@1961_world_series@	-event=23
@berkeley_square@	-location=120 -art=12 -broadcast_program=4
@the_mod_squad@	-broadcast_program=168 -art=15
@ebrd@	-organization=47
@rome,_watertown_and_ogdensburg_railroad@	-organization=25
@cattaraugus_county,_new_york@	-location=97
@rudra@	-god=132 -person=9 -living_thing=3
@the_event@	-broadcast_program=48 -art=17 -event=11
@canadian_government@	-organization=109 -location=6 -person=1
@the_emigrants@	-art=17 -person=2 -broadcast_program=1
@north_australia@	-location=30
@air_marshall_islands@	-organization=20
@hobbs@	-location=44 -person=7
@kwun_tong@	-location=137 -metropolitan_transit-transit_line=5
@warsaw_international_film_festival@	-event=48
@jayce_and_the_wheeled_warriors@	-broadcast_program=39
@cojedes@	-location=30 -art=1
@stafford_cripps@	-person=107
@jessi_alexander@	-person=33
@saguenay@	-location=181 -product=4
@advanced_composition_explorer@	-product=24
@gas_works_park@	-location=29
@britain's@	-location=78 -organization=2
@saboteur@	-art=35 -product=3
@conrad@	-person=136 -location=17 -organization=2
@shahrud_county@	-location=165
@isumi@	-location=30
@it's_garry_shandling's_show@	-broadcast_program=110
@tunnel_vision@	-art=15 -medicine-symptom=5
@dost@	-art=16 -organization=9
@a45_road@	-location=24
@elmira@	-location=270 -organization=8
@underground_resistance@	-person=38 -organization=1
@glapwell@	-organization=21 -location=14
@elizabeth_choy@	-person=21
@stone,_staffordshire@	-location=45
@the_smiling,_proud_wanderer@	-art=37 -broadcast_program=7
@speaking_in_tongues@	-art=19 -broadcast_program=3
@ace_steel@	-person=30
@maori@	-people-ethnicity=245 -product=4
@elizabeth_clare_prophet@	-person=35
@otto_luening@	-person=76
@mars@	-location=3141 -god=341 -organization=74 -person=73 -art=18 -product=14 -food=5 -broadcast_program=3
@supreme_court_of_appeals@	-organization=41
@east_indian_archipelago@	-location=22
@joe_cole@	-person=121
@elysian_fields@	-person=37 -location=30
@dear_prudence@	-art=76
@tyrrell@	-organization=342 -location=20 -person=3
@ussr_championship@	-event=20 -organization=16
@u.s._government@	-organization=191 -location=4 -person=2
@nits@	-event=7 -organization=7 -person=4 -living_thing=2
@david_sullivan@	-person=57
@beşiktaş@	-organization=621 -location=182
@katsuragi@	-location=28 -product=6
@kurrajong@	-location=21 -living_thing=6 -food=1
@thomas_adès@	-person=108
@gustave_reese@	-person=258
@arlene_phillips@	-person=90
@dover_downs_international_speedway@	-location=29
@chad_billingsley@	-person=51
@satara@	-location=30 -living_thing=1
@first_sino-japanese_war@	-event=592
@beautiful_days@	-event=14 -art=9
@chaucer@	-person=140 -organization=1
@marand@	-location=25
@siege_of_candia@	-event=20
@tulane_green_wave@	-organization=25
@mangareva@	-location=59 -language=1
@deep_south@	-location=444 -art=2
@stamford_hill@	-location=136
@resident@	-title=176 -art=1 -living_thing=1
@tatsuya_fujiwara@	-person=31
@nicole_fawcett@	-person=23
@skjåk@	-location=48
@clan_of_xymox@	-person=51
@weinviertel@	-location=60
@jürgen_fassbender@	-person=39
@james_hewitt@	-person=50
@agonopterix_ciliella@	-living_thing=29
@valladolid@	-location=944 -organization=111 -event=1
@toshiba_emi@	-organization=31
@timaru@	-location=322 -organization=1
@over_there@	-broadcast_program=44 -art=39
@clallam@	-product=13 -location=12
@wakde@	-location=68 -language=1 -event=1
@rachel_hurd-wood@	-person=28
@josepha_sherman@	-person=39
@hans_abrahamsen@	-person=20
@2002_nrl_grand_final@	-event=28
@ernst_von_siemens_music_prize@	-award=47
@titania@	-location=43 -chemistry=4 -product=1
@the_black_seeds@	-person=41
@hesdy_gerges@	-person=21
@pyrenean@	-location=56 -living_thing=1
@harvard_yard@	-location=84
@little_juniata_river@	-location=25
@holiday@	-art=179 -event=46 -broadcast_program=35 -person=20 -location=18 -time=11 -organization=1
@missouri_pacific_railroad@	-organization=335
@my_sister's_keeper@	-art=30
@jeff_gordon@	-person=1040
@mark_beretta@	-person=22
@hulme@	-location=111 -person=26 -product=1
@grace_metalious@	-person=50
@aarón_díaz@	-person=26
@king_lear@	-art=1036 -person=1
@roy_haynes@	-person=219
@essaouira_province@	-location=57
@piaski@	-location=77
@griffon@	-product=15 -location=13 -organization=1
@somniosidae@	-living_thing=25
@hocus_pocus@	-art=60 -person=1 -product=1
@beforu@	-person=68 -art=4
@xu_shen@	-person=31
@northern_krai@	-location=52
@pompeius@	-person=39 -location=1
@gonō_line@	-location=54
@benediction@	-person=44 -art=1
@glenview@	-location=92
@wallingford@	-location=400 -event=1
@lewin_nyatanga@	-person=25
@west_point,_nebraska@	-location=21
@aek_athens_f.c.@	-organization=163
@arcadia@	-location=181 -art=85 -person=39 -product=13 -organization=11 -event=1 -living_thing=1
@alliance_for_the_restoration_of_peace_and_counter-terrorism@	-organization=24
@diosdado_macapagal@	-person=197
@mansura@	-location=20 -event=3
@midwest_city@	-location=36 -person=1
@shirley_babashoff@	-person=27
@llandaff@	-location=205 -organization=3
@terry_neill@	-person=52
@sacatepéquez@	-location=23
@stockholm_open@	-event=22
@ashfield@	-location=175 -organization=37 -event=1
@company_matsuo@	-person=20
@silverwing@	-art=12 -broadcast_program=8
@theresa_sokyrka@	-person=23
@high_island@	-location=30
@siebel@	-organization=21 -art=1
@rachel_maddow@	-person=114
@province_of_lower_silesia@	-location=32
@the_circle@	-art=46 -broadcast_program=1
@borac_čačak@	-organization=71
@u1@	-metropolitan_transit-transit_line=9 -product=6 -transit=4 -person=1
@pritzker_prize@	-award=20
@kid@	-person=36 -living_thing=6 -art=4 -computer-programming_language=3 -food=2
@örtze@	-location=30
@eugenio_finardi@	-person=22
@wavre@	-location=65 -event=7
@six_degrees_records@	-organization=57
@fort_st._philip@	-location=39 -event=5
@alfred@	-person=128 -location=28 -art=13 -product=10 -organization=1
@scouting_for_girls@	-person=74 -art=2
@juvisy@	-organization=27 -location=4
@robert_bloch@	-person=308
@north_division@	-organization=20 -location=1
@copenhagen_metro@	-transit=104
@giovanni_segantini@	-person=35
@massachusett@	-people-ethnicity=53 -language=10
@revolutionary_internationalist_movement@	-organization=36
@bill_bailey@	-person=230 -art=6
@scranton@	-location=446 -organization=55
@bryan@	-location=197 -person=34 -organization=2
@lučenec@	-location=51
@skedsmo@	-location=86 -organization=6
@gannett_company@	-organization=282
@athletic_de_bilbao@	-organization=55
@luo@	-people-ethnicity=37 -location=4
@pyotr_krasnov@	-person=34
@beatty@	-location=44 -person=29 -product=2
@tuareg@	-people-ethnicity=364
@council_of_clermont@	-event=64 -organization=2
@rexton@	-location=20 -product=4
@von_dutch@	-organization=14 -person=9
@coleophora_ahenella@	-living_thing=21
@chaser@	-product=19 -organization=7 -art=2
@darwin_international_airport@	-location=52
@victoria_tennant@	-person=46
@howie_meeker@	-person=35
@national_basketball_league@	-organization=490
@arkansas_state_capitol@	-location=32
@royal_hospital_school@	-organization=44
@jericho@	-broadcast_program=179 -location=91 -art=13 -event=4 -person=3 -product=2
@fort_hays_state_university@	-organization=97
@no._9_squadron@	-organization=25
@the_hebrew_hammer@	-art=22 -person=1
@constance_dowling@	-person=24
@fraxinus_excelsior@	-living_thing=107
@sana'a@	-location=352 -organization=1
@macalla@	-living_thing=18 -art=10
@bishop_of_carlisle@	-title=152 -person=10
@boots_riley@	-person=43
@the_lorax@	-art=75 -broadcast_program=4
@tayside@	-location=82 -organization=1
@chikuma@	-product=20 -location=1
@bloody_jack@	-art=22
@bastet@	-god=56 -art=1
@gregory_crewdson@	-person=44
@sone_aluko@	-person=34
@john_brown@	-person=603 -art=3 -organization=1
@ncaa's@	-organization=44
@north_texas@	-location=151 -organization=90
@martina_suchá@	-person=21
@yiwu@	-location=44 -person=2
@frank_john_hughes@	-person=22
@noreen_corcoran@	-person=21
@aeronautica_nazionale_repubblicana@	-organization=37
@fort_lawton@	-location=77
@dominator@	-art=12 -location=10 -product=2
@shonen_knife@	-person=111 -art=1
@association_of_tennis_professionals@	-organization=549
@journeyman@	-broadcast_program=46 -person=26 -art=15
@wardak@	-location=24
@st._martin's@	-organization=37 -location=10 -person=2 -time=1
@scotopteryx_bipunctaria@	-living_thing=29
@stefan_petrucha@	-person=24
@dad@	-art=16 -broadcast_program=5 -person=4 -disease=1
@margaret_atwood@	-person=564
@tom_brooke@	-person=23
@private_stock_records@	-organization=22
@alkrington@	-location=20
@yalta@	-location=352 -event=44
@ussr@	-location=936 -organization=62 -event=1
@white_lotus@	-organization=28 -art=1 -event=1
@aeolus@	-god=139 -product=4
@time_on_my_hands@	-art=20
@kablam!@	-broadcast_program=47
@lajos_détári@	-person=23
@surgery@	-medicine-medical_treatment=272 -art=2 -education-educational_degree=2 -organization=1 -disease=1
@cannonball_adderley@	-person=446
@wingy_manone@	-person=56
@exeter@	-location=1994 -organization=100 -title=22 -product=20 -person=10
@waterville@	-location=194 -organization=8
@agnes_carlsson@	-person=67
@walkabout@	-art=35 -organization=12
@southern_new_england_soccer_league@	-organization=38
@destrehan,_louisiana@	-location=27
@llanidloes@	-location=100
@blackthorn@	-living_thing=19 -art=7 -location=4
@muhammad_ibn_al-hanafiyyah@	-person=20
@bay_of_plenty@	-location=392 -organization=129
@saffron@	-person=16 -visual_art-color=9
@inuktitut@	-language=290
@orca@	-art=24 -living_thing=10 -organization=2 -product=1
@friedrich_von_hügel@	-person=20
@fusō@	-product=15 -location=5
@north_province@	-location=35
@the_war@	-event=186 -art=21
@frinton-on-sea@	-location=63
@ferry_county,_washington@	-location=22
@s3_graphics@	-organization=34
@zero@	-art=37 -organization=7 -person=3 -broadcast_program=3 -food=2
@alex_stewart@	-person=24
@william_drury@	-person=32
@marvin_lee_stadium@	-location=28
@passaic@	-location=129 -product=2
@javanese_language@	-language=55
@clemenceau@	-person=44 -product=15 -location=4
@guatemalan_civil_war@	-event=86
@chadwell_heath@	-location=55
@trey_lorenz@	-person=58 -art=1
@vaali@	-person=194 -art=32 -god=1
@aerostar@	-organization=12 -product=8
@louise_lasser@	-person=51
@philippine_association_of_the_record_industry@	-organization=81
@army_group_don@	-organization=24
@kanto@	-location=35 -event=1
@pajama_party@	-art=24 -broadcast_program=4
@richard_arnell@	-person=34
@gresley@	-person=16 -organization=12 -location=3
@czech@	-language=1803 -people-ethnicity=1473 -location=198 -organization=13 -event=8 -internet-website=1 -person=1 -finance-currency=1
@edward_rutherfurd@	-person=36
@don't_look_back@	-art=67 -product=3
@a57_road@	-location=40
@marcy_playground@	-person=103 -art=3
@sardanapalus@	-person=26 -art=9
@the_victorian_society@	-organization=40
@lilith@	-art=37 -person=2 -event=1
@ōi@	-location=26 -product=6
@isaac@	-person=450 -event=9 -location=1
@john_nunn@	-person=103
@long_beach@	-location=1206 -event=20 -organization=8 -metropolitan_transit-transit_line=6
@louisville_panthers@	-organization=21
@theodor_herzl@	-person=231 -art=1
@kings_mountain@	-location=49 -event=18
@owyhee_county@	-location=43
@rock_falls@	-location=19 -organization=2
@harry's_game@	-broadcast_program=20 -art=1
@mcdonough_school_of_business@	-organization=37
@kresy@	-location=152
@tanjong_pagar@	-location=88 -organization=3
@bill_dixon@	-person=42
@the_king's_speech@	-art=317 -event=1
@black_sails_in_the_sunset@	-art=22
@magic_bus@	-art=43 -organization=14
@bagni_di_lucca@	-location=30
@kundan_shah@	-person=48
@el_paso@	-location=568 -art=63 -organization=17
@misono@	-person=57 -location=5
@last_night@	-art=60 -event=1
@águeda_municipality@	-location=25
@branch@	-location=26 -organization=7 -location=3 -art=1 -person=1
@jorge_drexler@	-person=76
@tōhoku@	-location=33 -location=9 -event=1
@brunei@	-organization=47 -event=3 -finance-currency=3 -person=1
@wang_wujun@	-person=32
@rachel_bolan@	-person=48
@hollabrunn@	-location=25 -event=2
@muskrat@	-living_thing=81
@fionnuala_sherry@	-person=23
@pacific_northwest_association_of_independent_schools@	-organization=22
@belle_and_sebastian@	-person=116 -broadcast_program=20 -art=2
@glynn_county@	-location=29
@deutsche_post@	-organization=115
@summer_breeze@	-art=35 -broadcast_program=2
@i_think_i_love_my_wife@	-art=35
@internet_explorer_6@	-product=46
@yonge-dundas_square@	-location=50
@hailey_hatred@	-person=44
@donora@	-location=16 -person=4
@popular_photography@	-art=30
@aga_khan_iii@	-person=58
@thomas_newenham_deane@	-person=22
@monterey_peninsula_college@	-organization=26 -location=1
@blindside@	-person=44 -art=2
@otto_hahn@	-person=197 -product=7
@massimo_girotti@	-person=61
@national_peasants'_party@	-organization=136
@amanita_design@	-organization=23
@baseline_road@	-location=53
@tod_browning@	-person=190
@laidlaw@	-organization=36 -art=9 -location=2 -person=2
@thomas_read_kemp@	-person=23
@home_shopping_network@	-broadcast_network=230
@andy_white@	-person=41
@sharreth@	-person=23
@venados_de_mazatlán@	-organization=26
@hartley_wintney@	-location=45 -organization=8
@downtime@	-art=37
@justin_stanley@	-person=26
@eppa_rixey@	-person=29
@kisvárda@	-location=20 -organization=4
@werewolves_of_london@	-art=43 -product=3
@pilgrimage_of_grace@	-event=165
@miller@	-person=195 -location=44 -organization=27 -title=18 -event=1 -art=1
@burning_heart@	-art=18 -organization=7
@eric_dixon@	-person=40
@watts@	-location=71 -person=12
@the_tube@	-broadcast_program=116 -broadcast_network=13 -transit=3
@needles@	-location=82 -person=1 -living_thing=1 -medicine-medical_treatment=1
@porus@	-person=66 -location=4 -god=2
@vice_versa@	-art=37 -person=5
@mark_ashley@	-person=22
@sinan@	-person=21 -location=2
@grosser_preis_von_baden@	-event=59
@nla@	-organization=63 -location=1
@stokes@	-location=32 -person=10
@pfullendorf@	-location=44 -organization=1
@delerium@	-person=169 -organization=5
@the_holloways@	-person=47
@sopwith@	-organization=57 -person=1 -product=1
@fashion@	-art=92 -person=17 -organization=10 -title=5
@new_street@	-location=53 -organization=1
@the_exiles@	-art=20 -organization=2
@david_wynne@	-person=28
@military_band@	-person=29 -organization=4
@posse@	-art=22 -location=14 -title=1
@suzy@	-person=30 -organization=11 -art=2 -location=1
@ricardo_prado@	-person=22
@laurie_nash@	-person=30
@nightwing@	-art=16 -person=5
@san_patricio_county@	-location=35
@kingdom_of_breifne@	-location=33
@arthur_macarthur,_jr.@	-person=57
@bless_the_child@	-art=23
@peeping_tom@	-disease=32 -person=32 -art=17
@battle_of_bear_paw@	-event=30
@deer_isle@	-location=65
@marcela@	-person=56 -food=2 -location=1
@shelby_mustang@	-product=20
@europe-asia_studies@	-art=23
@renton@	-location=138 -organization=80 -person=2
@pq@	-organization=25 -location=2 -title=1
@ellington@	-location=16 -person=3 -organization=1
@beaufort_castle@	-location=25
@carmen_kass@	-person=32
@whitford@	-location=22 -person=2 -art=1
@poland_national_under-21_football_team@	-organization=21
@2011_cfl_season@	-event=25
@melipilla@	-location=56 -organization=8
@indiana@	-location=11095 -organization=435 -event=25 -art=21 -product=11 -broadcast-tv_channel=2 -title=1 -award=1
@black_tide@	-person=41 -art=1
@glanville@	-location=40 -person=2
@redbone@	-person=58 -art=2 -people-ethnicity=2 -living_thing=1
@cimarron_river@	-location=90
@imam_reza_shrine@	-location=28
@downhere@	-person=34 -art=5
@jessica_williams@	-person=38
@yola@	-location=54 -organization=7
@masjid_al-haram@	-location=89
@yukon@	-location=113 -organization=4 -product=3 -event=2
@billy_jenkins@	-person=29
@steeler@	-person=47 -art=7 -organization=2
@nkongsamba@	-location=32
@saint_lawrence_seaway@	-location=177
@hotepsekhemwy@	-person=23
@tadpole@	-living_thing=88 -art=19 -person=6
@euromoney@	-art=73 -organization=1
@ludwig_von_bertalanffy@	-person=50
@paf@	-organization=79 -chemistry=2
@blackbird@	-living_thing=29 -art=22 -internet-website=10 -person=3 -location=2 -product=1
@san_diego_sockers@	-organization=89
@francis_of_paola@	-person=26
@the_final@	-event=375 -art=3
@1980@	-event=1377 -art=14 -broadcast_program=5 -organization=2 -location=1 -award=1
@egmond_aan_zee@	-location=54
@yuba_city,_california@	-location=55
@perry_como's@	-person=27
@prince_of_condé@	-person=15 -title=12
@lulu_island@	-location=37
@institute@	-organization=87 -location=15 -person=13 -art=2
@bulgarian_v_afg@	-organization=33
@fort_griffin@	-location=29
@rear_admiral_(lower_half)@	-title=22
@stéphanie_dubois@	-person=44
@parker_ranch@	-location=25
@steinau_an_der_straße@	-location=22
@st_mary_aldermanbury@	-location=22
@northern_maori@	-location=25 -event=1
@every_second_counts@	-broadcast_program=13 -art=9
@viva_la_vida@	-art=99
@henry_dreyfuss@	-person=34
@deal@	-location=44 -art=6 -living_thing=4 -organization=2 -person=2 -broadcast_program=1
@kolkata_suburban_railway@	-location=96
@placentia@	-location=107 -event=2
@alco@	-organization=115 -location=1
@nothing's_shocking@	-art=27
@gerry_phillips@	-person=22
@lyn@	-organization=31 -person=25
@exchequer@	-title=191 -organization=6
@1968_college_football_season@	-event=22
@loch_carron@	-location=33
@1925_general_election@	-event=69
@rick_perry@	-person=534 -event=3
@the_animals_of_farthing_wood@	-broadcast_program=25 -art=2
@whitechapel_bell_foundry@	-organization=248
@allan@	-location=17 -person=16 -art=9
@eden@	-location=327 -person=66 -art=33 -broadcast_program=4 -title=1 -product=1
@state_route_37@	-location=20
@route_96@	-metropolitan_transit-transit_line=15 -location=13
@dolores_huerta@	-person=51
@berchtesgaden_alps@	-location=47
@casiopea@	-person=84 -art=2
@white_american@	-people-ethnicity=149 -food=1
@harvard_management_company@	-organization=21
@sania_mirza@	-person=354
@new_jersey_department_of_corrections@	-organization=32
@philip_rivers@	-person=250
@maghreb@	-location=729
@rifleman@	-title=39 -broadcast_program=2
@eta_carinae@	-location=52
@afula@	-location=155 -event=1
@franconian_jura@	-location=47
@management@	-title=34 -art=9 -organization=4 -education-educational_degree=2 -product=1
@t-rex@	-living_thing=16 -person=13 -organization=3
@gmina_grodzisk@	-location=49
@crowded_house@	-person=500
@pattaya@	-location=299 -event=7
@san_jose_clash@	-organization=30
@carter_county@	-location=163 -broadcast_program=1
@gus_van_sant@	-person=383
@john_b._henderson@	-person=27
@the_fat_man@	-art=14 -broadcast_program=8 -person=3
@barnstable@	-location=103 -organization=1
@rob_andrew@	-person=42
@madeleine_bordallo@	-person=37
@billy_paynter@	-person=20
@jane_darwell@	-person=104
@port_sudan@	-location=152
@keith_curle@	-person=49
@menindee@	-location=32
@ville_de_paris@	-product=28 -location=5
@royal_victoria_infirmary@	-location=40
@italian@	-location=26510 -people-ethnicity=2107 -organization=74 -event=37 -art=8 -language=3 -person=3 -food=1 -title=1 -living_thing=1
@council_of_vienne@	-organization=52
@carl_lindner,_jr.@	-person=24
@lötschental@	-location=45
@the_beast@	-broadcast_program=29 -art=15 -person=1 -god=1 -people-ethnicity=1
@one_way@	-person=25 -art=6
@rezek@	-person=22
@woolworths_limited@	-organization=83
@kildare_street@	-location=37
@william_hart@	-person=19 -organization=1
@chris_daughtry@	-person=131
@kotiteollisuus@	-person=23 -art=1
@cascades@	-metropolitan_transit-transit_line=25 -location=14 -organization=6
@zhuang@	-people-ethnicity=140 -language=17 -person=1
@mals@	-location=38 -education-educational_degree=1
@marie_louise@	-person=64
@central_washington@	-location=13 -organization=11
@teutoburg_forest@	-location=126
@murchison_falls_national_park@	-location=30
@nestor_the_chronicler@	-person=35
@teen_titans@	-broadcast_program=208 -product=13
@indica@	-art=20 -person=16 -product=5 -location=3 -living_thing=3 -organization=2
@john_nicks@	-person=24
@heckel@	-person=111 -organization=2
@gregory_doran@	-person=27
@lahore_division@	-location=17 -organization=4
@tartakower@	-person=21
@vitória_f.c.@	-organization=48
@olympos@	-location=36 -art=12
@in_the_red@	-art=18 -organization=12
@bill_bixby@	-person=125
@kong_karls_land@	-location=54
@ancre@	-location=18 -event=4
@nostalgia_critic@	-broadcast_program=20 -internet-website=1
@science_fiction_theatre@	-broadcast_program=40
@new_zealand's@	-location=45 -organization=13
@southwestern@	-location=906 -organization=12 -language=6 -food=4 -location=1 -people-ethnicity=1
@litoměřice@	-location=190
@corregidor@	-event=21 -location=10 -art=4
@joan_kirner@	-person=62
@dreams_come_true@	-person=61 -art=6 -organization=6
@chalus_county@	-location=184
@rick_rhoden@	-person=31
@birdsong@	-art=25 -location=5 -broadcast_program=4
@gonzales@	-location=159 -person=10
@małogoszcz@	-location=45 -event=2
@true_beauty@	-broadcast_program=21 -art=7
@sikorsky_s-70@	-product=24
@missouri_rhineland@	-location=30
@denardo_coleman@	-person=22
@cameri_theater@	-location=47
@blind_fury@	-art=22 -person=1
@duncan_kerr@	-person=22
@kk@	-person=68
@bbe@	-organization=22 -art=1 -person=1
@matt_thiessen@	-person=88
@merrill@	-person=15 -location=10 -organization=1
@r._pacheco@	-person=51
@greenery_press@	-organization=34
@com.x@	-organization=24
@nestorians@	-religion-religion=25 -organization=1
@metastatic@	-disease=25
@malays@	-people-ethnicity=84 -location=3
@vandenberg@	-location=61 -person=23
@annie_j._cannon_award_in_astronomy@	-award=25
@greta_nissen@	-person=30
@cremated@	-location=68
@bautista_saavedra@	-person=21 -location=1
@international_boxing_federation@	-organization=149
@roger_kwok@	-person=69
@wolfgang_amadeus_mozart@	-person=1843
@forest_hill@	-location=241 -organization=2
@courtenay@	-location=72 -person=1
@roscommon@	-organization=290 -location=112 -person=1
@svoboda@	-organization=30 -location=3
@papa@	-person=12 -location=5 -art=2 -broadcast_program=2 -organization=1
@martin_mccarrick@	-person=59
@duncanville,_texas@	-location=24
@jeff_ballard@	-person=46
@cleveland_eaton@	-person=46
@the_magic_christian@	-art=65
@maheshwar@	-location=46 -god=1
@elizabeth_s.c.@	-organization=23
@rashid_behbudov@	-person=28
@patoka_township@	-location=22
@leisi_parish@	-location=57
@vinny_appice@	-person=100
@giovanni_agnelli@	-person=55
@chestertown,_maryland@	-location=86
@truckin'@	-art=62
@estonian_ssr_football_championship@	-organization=47
@don_whillans@	-person=30
@spine@	-body_part=204 -living_thing=15 -product=4 -art=3
@deepest_blue@	-person=26 -art=7
@ais@	-organization=65 -people-ethnicity=10 -food=1 -disease=1
@fiordland_national_park@	-location=76
@asura@	-god=178 -living_thing=2
@zhang_nan@	-person=83
@vir_das@	-person=30
@nuremberg@	-location=2362 -art=11 -event=8 -transit=6 -organization=1
@ard_international_music_competition@	-event=59
@museum@	-location=107 -product=4
@dobcross@	-location=20
@british_armed_forces@	-organization=459
@river_teviot@	-location=49
@killiecrankie@	-location=17 -event=8
@american_standard_version@	-art=41
@the_people's_key@	-art=22
@nothingface@	-person=43 -art=7
@cape_coast@	-location=185
@caesar's@	-person=34 -title=2
@elle_decor@	-art=37 -organization=1
@friedrich_meinecke@	-person=24
@the_sheik@	-person=64 -art=11
@medford@	-location=465 -organization=4
@wei_yili@	-person=47
@railway_station@	-location=1040 -event=3 -organization=2
@kanda@	-location=49 -living_thing=1 -event=1
@rajputana_agency@	-organization=35 -location=1
@vanished@	-broadcast_program=43 -art=2
@thomas_luckmann@	-person=33
@rio_verde@	-location=64
@puerto_cortés@	-location=64
@white_heart@	-person=48 -art=1
@ayr@	-location=715 -organization=29 -event=1
@sophie_dahl@	-person=57
@brian_kenny@	-person=39
@gummadi_venkateswara_rao@	-person=65
@late_night@	-broadcast_program=45 -art=1
@true_love@	-art=31 -broadcast_program=9 -product=3
@nrc_handelsblad@	-art=134
@without_a_trace@	-broadcast_program=556 -art=11
@taveuni@	-location=93 -living_thing=1
@pirates_of_the_caribbean@	-art=95 -product=1
@revolutionary_army@	-organization=12 -event=8 -person=1
@64@	-location=30 -metropolitan_transit-transit_line=28 -product=15 -art=5 -organization=3 -event=1
@nicaraguan_revolution@	-event=60 -organization=1
@grand_central_terminal@	-location=606
@kimeru@	-person=26
@aadhavan@	-art=33
@menthol@	-chemistry=28 -product=5
@withnell@	-location=20
@hip_hip_hurray@	-broadcast_program=18 -art=6
@german_people's_party@	-organization=91
@mario_balotelli@	-person=116 -art=2
@ottawa_county,_oklahoma@	-location=28
@yang_xuangan@	-person=30
@jacques_laffite@	-person=147
@santa_maría@	-product=46 -location=20 -person=1
@sanae_kobayashi@	-person=37
@marko_attila_hoare@	-person=26
@the_voyage_of_the_dawn_treader@	-art=78 -broadcast_program=1
@saint@	-person=15 -art=5 -organization=4 -product=1 -broadcast_program=1
@the_monks@	-person=55
@david_t._walker@	-person=75
@jack_del_rio@	-person=54
@carey_baptist_grammar_school@	-organization=44
@agent@	-title=140 -product=4 -organization=2 -computer-programming_language=1
@tamalpais_union_high_school_district@	-organization=21
@bida@	-location=17 -person=4
@robert_acquafresca@	-person=21
@paul_landers@	-person=24
@plush@	-art=24 -location=10 -person=5
@305@	-product=10 -location=7 -art=4 -organization=1
@torvill_and_dean@	-person=42
@military.com@	-internet-website=20
@duke_nukem@	-product=37
@kingsville,_ontario@	-location=30
@thera@	-location=59 -living_thing=1
@henri_farman@	-person=42
@polly_walker@	-person=57
@alistair_begg@	-person=38
@flotow@	-person=21
@metra@	-transit=538 -location=3
@confluence@	-location=17 -product=12 -art=2
@voorhees@	-location=19 -person=9
@st._croix@	-location=99 -product=5 -people-ethnicity=3 -event=2 -organization=1 -living_thing=1
@christine@	-art=76 -person=26 -location=7 -product=1
@jean_crotti@	-person=21
@john_glenn@	-person=378 -organization=1
@somdev_devvarman@	-person=98
@second_bulgarian_empire@	-location=202
@italian_sausage@	-food=20
@rabun_county,_georgia@	-location=34
@gorilla_biscuits@	-person=81 -art=2
@paraná@	-location=1553 -organization=81 -living_thing=1
@international_mountain_bicycling_association@	-organization=24
@luton_hoo@	-location=63
@supraphon@	-organization=171
@euchalcia_variabilis@	-living_thing=20
@philadelphia_lyric_opera_company@	-organization=55
@tps@	-organization=53 -location=1
@electoral@	-title=16 -location=3 -organization=3 -event=1
@wilderness@	-event=56 -location=32 -art=14 -person=2 -organization=1 -product=1
@michael_ennis@	-person=22
@chip@	-person=31 -art=12 -food=2 -computer-programming_language=1 -broadcast_program=1 -living_thing=1
@edward_lucas@	-person=20
@george_mundelein@	-person=46
@la_jana@	-person=18 -location=2
@treichville@	-location=36
@die_entführung_aus_dem_serail@	-art=266
@south_western_league@	-organization=108
@i-190@	-location=54 -product=1
@currambine@	-location=27
@brookwood_high_school@	-organization=23
@palm_beach@	-location=416 -event=2 -organization=1
@forster@	-person=57 -location=37
@jon_favreau@	-person=256
@sacred_heart_cathedral_preparatory@	-organization=25
@guy_gavriel_kay@	-person=77
@dennis_boutsikaris@	-person=35
@sidney_wicks@	-person=30
@hohenlinden@	-event=15 -location=14
@streetcar@	-transit=105 -art=6 -organization=2 -location=1 -product=1
@hate@	-person=25 -art=22
@chlamydiae@	-living_thing=30
@middleburg,_virginia@	-location=54
@salon@	-event=195 -art=181 -location=4 -title=1
@gmina_kocmyrzów-luborzyca@	-location=25
@anheuser-busch_inbev@	-organization=88
@echo_awards@	-award=24
@urs@	-organization=13 -location=12 -event=1 -person=1
@bernard_picart@	-person=22
@heinkel_hes_011@	-product=31
@westward_ho!@	-art=20 -location=1 -organization=1
@gog.com@	-internet-website=91
@national_hockey_league@	-organization=9506 -event=5 -broadcast_program=4
@fort_detroit@	-location=125 -event=1
@terrence_scammell@	-person=33
@dunadd@	-location=28
@gönyeli@	-organization=35 -location=3
@medora@	-location=28 -art=1
@frankfurter_rundschau@	-art=70
@šolta@	-location=34
@turkish@	-location=4224 -people-ethnicity=179 -organization=38 -language=29 -event=3 -food=1 -religion-religion=1 -living_thing=1
@colton@	-location=123 -organization=1
@josé_gregorio_monagas@	-person=21 -location=2
@gmina_godziesze_wielkie@	-location=26
@yamamoto@	-location=20 -person=8
@autographa_pulchrina@	-living_thing=38
@fère-en-tardenois@	-location=22
@river-class_frigate@	-product=65
@the_player_of_games@	-art=21
@ty_segall@	-person=46
@cliffhanger@	-art=67 -organization=33 -product=2
@valence@	-organization=16 -location=5
@shane_warne@	-person=476
@refugio,_texas@	-location=23
@barbacena@	-location=44 -person=1
@belle@	-art=33 -location=12 -product=10 -person=2
@vladislav_illich-svitych@	-person=21
@toyota_hilux@	-product=78
@william_de_warenne,_5th_earl_of_surrey@	-person=22
@environment_agency@	-organization=472
@darryl_jones@	-person=69
@michael_fish@	-person=32
@eugène_fromentin@	-person=25
@1200_techniques@	-person=29
@r._carlos_nakai@	-person=43
@joseph_howe@	-person=111
@iridium@	-chemistry=30 -organization=6 -location=4
@154@	-art=16 -location=3 -organization=1
@fourth@	-art=57 -organization=41 -law=30 -event=27 -location=12 -body_part=5 -broadcast_program=4 -person=4 -product=2 -title=1 -time=1
@the_shiralee@	-broadcast_program=11 -art=10
@joyful_noise@	-art=29 -organization=16
@rani@	-location=68 -person=16 -title=3
@2008–09_campaign@	-event=90
@harry_partch@	-person=167
@qin_shi_huang@	-person=279 -broadcast_program=1
@rick_hearst@	-person=39
@william_strang@	-person=26
@winter_hill@	-location=27 -art=6
@league_two@	-organization=1902 -event=5
@mambo@	-product=13 -art=12 -organization=7 -location=3
@terrell@	-location=73 -person=2
@mark_wing-davey@	-person=31
@speak_like_a_child@	-art=20
@toba@	-location=47 -person=8 -language=3
@bonny@	-location=40 -people-ethnicity=2 -person=1
@dickson@	-location=60 -person=8
@stm@	-transit=17 -organization=4 -product=1
@the_heiress@	-art=104 -event=1
@madonna_di_campiglio@	-location=52
@stanislaus@	-location=60 -person=13
@citation@	-organization=23 -product=8 -title=2
@glenn_miller@	-person=672 -art=2
@oud@	-product=76 -location=1
@karl_theobald@	-person=21
@theodore_dreiser@	-person=228
@gao_wei@	-person=51
@sidi_bou_said@	-location=18 -person=15
@monty_python's_the_meaning_of_life@	-art=73 -product=3
@lindsey@	-location=42 -person=3 -title=1
@medan@	-location=528 -person=8
@william_phillips@	-person=65
@w._zhou@	-person=21
@crosley_broadcasting_corporation@	-organization=25
@brett_bodine@	-person=107
@maughold@	-person=18 -location=16
@lindsay_thompson@	-person=32
@sergi_lópez@	-person=23
@arkansas_razorbacks_football@	-organization=30
@hayao_miyazaki@	-person=403
@novgorod_oblast@	-location=373
@aeschines@	-person=72
@northern_army_group@	-organization=46
@new_orleans_film_festival@	-event=24
@alfred_pleasonton@	-person=79
@reinhardt@	-person=18 -organization=2
@eggplant@	-food=24 -living_thing=1
@pennywise@	-person=253 -art=11
@great@	-location=18 -art=11 -living_thing=4 -organization=3 -computer-programming_language=2 -body_part=1
@ipswich@	-location=316 -organization=112 -title=3 -event=1 -product=1 -metropolitan_transit-transit_line=1
@safran@	-organization=47 -person=1
@tavannes@	-location=20 -person=1
@john_sergeant@	-person=80
@armed_forces@	-organization=173
@jean_chrétien@	-person=826
@vazgen_sargsyan@	-person=33
@åndalsnes@	-location=106 -organization=6
@cristian_nemescu@	-person=21
@linda_schuyler@	-person=21
@george_wigram_allen@	-person=24
@eclipse@	-art=73 -event=38 -organization=31 -product=16 -award=5 -person=1
@sanilac@	-location=20 -organization=2
@larnaca@	-location=460
@digital_ash_in_a_digital_urn@	-art=35
@tell_me_why@	-art=45
@wb@	-organization=26 -broadcast_network=3 -location=2 -product=2
@the_afghan_whigs@	-person=84
@koro@	-location=18 -disease=4 -language=2 -person=1 -people-ethnicity=1
@zoe_lister-jones@	-person=23
@dollar@	-finance-currency=144 -person=51 -location=32 -organization=1
@tanging_yaman@	-art=22 -broadcast_program=5
@hermenegildo_galeana@	-person=20 -location=3
@the_bahamas@	-location=531 -organization=3
@thomasville@	-location=132 -organization=3
@robin_shou@	-person=40
@track@	-organization=16 -location=14 -person=2 -art=1 -event=1
@serbians@	-people-ethnicity=20 -location=5 -organization=1
@downriver@	-location=67 -art=1
@unlv@	-organization=231 -person=1
@fragaria@	-living_thing=49 -location=1
@curzon_ashton@	-organization=69
@hellenic@	-location=84 -language=6 -religion-religion=1
@bryce_courtenay@	-person=58
@broad_street_line@	-metropolitan_transit-transit_line=61 -transit=1
@shankaracharya@	-title=97 -person=3
@egeria@	-person=31 -god=29 -living_thing=7 -product=3
@andrija_hebrang@	-person=25
@leeds_city_council@	-organization=171 -location=4
@limoges_csp@	-organization=56
@prince_louis_ferdinand_of_prussia@	-person=25
@natalie_blair@	-person=51
@ruslan_aushev@	-person=26
@tere_bin_laden@	-art=21
@great_siege_of_gibraltar@	-event=144
@susan_stephen@	-person=26
@lake_crescent@	-location=37
@temeraire@	-art=25 -product=7
@infineon_technologies@	-organization=44
@chaldean@	-language=16 -people-ethnicity=16 -location=4 -art=2 -event=2
@vajiralongkorn@	-person=40
@virginia_department_of_transportation@	-organization=105
@israel@	-location=24089 -organization=527 -people-ethnicity=186 -person=20 -title=5 -art=5 -event=4 -broadcast_program=2 -product=1 -finance-currency=1
@balash@	-person=26
@union_forces@	-organization=33 -location=10
@gas_light_and_coke_company@	-organization=43 -location=1
@the_radio_factor@	-broadcast_program=22
@mumtaz_mahal@	-person=75 -location=2
@gmina_barlinek@	-location=58
@zachary@	-location=43 -person=19
@judge@	-title=629 -person=30 -organization=12 -broadcast_program=1
@william_mcmahon@	-person=122
@the_j._geils_band@	-person=161 -art=2
@nabari_no_ou@	-broadcast_program=68
@the_uninvited@	-art=42 -person=2
@into_the_labyrinth@	-broadcast_program=25 -art=7
@haran@	-person=32 -location=12
@taylor_hicks@	-person=104 -art=4
@harrison_county,_west_virginia@	-location=32
@frankfort,_illinois@	-location=23
@joaquim_nabuco@	-person=31 -location=6
@édouard-alfred_martel@	-person=26
@gavin_shuker@	-person=21
@united_states_district_court_for_the_northern_district_of_alabama@	-organization=42
@impala@	-living_thing=52 -product=45 -broadcast_program=3
@sundanese_language@	-language=24
@the_cube@	-broadcast_program=45 -location=9 -art=2 -organization=2
@bromyard@	-location=76 -organization=1
@vida_blue@	-person=141 -art=3
@serco@	-organization=28
@staatsexamen@	-education-educational_degree=68
@hungarian_national_museum@	-location=67
@murray_the_k@	-person=45
@karl_ravech@	-person=26
@passamaquoddy@	-people-ethnicity=57 -event=1
@caledonia@	-location=237 -product=12 -art=4
@pat_bradley@	-person=52
@tsingtao@	-location=177 -organization=6 -event=2
@kroczyce@	-location=21
@kettle_creek@	-location=25 -event=3
@hesar-e_valiyeasr_rural_district@	-location=28
@lewisham_east@	-location=20
@essex_eagles@	-organization=37
@zora_folley@	-person=32
@roger_f._villere,_jr.@	-person=20
@human_nature@	-person=113 -art=92
@frankfurt@	-location=4234 -organization=33 -finance-stock_exchange=9 -event=4 -product=4 -transit=1
@palmers_green@	-location=83 -organization=1
@lateran_palace@	-location=98
@napredak_kruševac@	-organization=64
@zuzana_ondrášková@	-person=21
@kate_garraway@	-person=62
@2012–13_season@	-event=211 -organization=6
@hamilton_deane@	-person=27
@national_express@	-organization=199 -art=3
@valencia_de_alcántara@	-location=20 -event=1
@penrose@	-location=40 -person=10
@kakori@	-location=21
@kany_garcía@	-person=71
@dj_babu@	-person=53
@nazi_germany@	-location=6785 -organization=4 -event=3
@moving_pictures@	-art=106 -person=33
@mara_clara@	-broadcast_program=48
@elitsa_todorova@	-person=23
@bitch@	-art=58 -person=27 -living_thing=2
@foxnet@	-broadcast_network=28
@panna@	-location=29 -food=1
@land_rover@	-organization=521 -product=24
@lafayette@	-location=894 -organization=47 -product=2
@play_school@	-broadcast_program=91
@fourth_division@	-organization=972 -event=1
@galaxy@	-art=197 -location=40 -organization=22 -product=19 -food=7 -broadcast_network=3
@referee@	-title=721 -art=2 -person=1 -organization=1
@sixto_escobar@	-person=35
@copts@	-people-ethnicity=136 -organization=2
@khadki@	-location=20 -event=1
@watanabe@	-person=58 -organization=1
@the_secret_life_of_bees@	-art=20
@andré_hunebelle@	-person=100
@black_and_tan@	-organization=10 -food=7 -art=2 -living_thing=2
@2002_african_championships_in_athletics@	-event=56
@gorey@	-location=132 -organization=1
@wallia@	-person=31
@peter_markle@	-person=29
@nominated@	-event=13 -award=9 -broadcast_program=2
@ligue_féminine_de_basketball@	-organization=28
@holberg@	-person=18 -location=3
@café_tacuba@	-person=144 -art=3
@roundabout@	-art=27 -location=4 -organization=2
@pope_leo_iv@	-person=67
@state_road_39@	-location=24
@east_perth@	-organization=156 -location=47
@ote@	-organization=47 -title=1 -living_thing=1
@university_of_southampton@	-organization=688
@maxx@	-person=18 -art=1 -location=1
@2009–10_ahl_season@	-event=22
@kamerun@	-location=114 -product=1
@robert_gould_shaw@	-person=72
@bart_king@	-person=23
@nájera@	-location=68 -event=3
@infinite@	-art=21 -person=2
@route_34@	-location=74 -metropolitan_transit-transit_line=3
@blue_nile@	-location=21 -organization=1
@charles_w._woodworth@	-person=22
@reign_of_terror@	-event=489 -art=8
@santa_cruz_department@	-location=107
@defence_secretary@	-title=49 -person=1 -organization=1
@rebecca_soni@	-person=71
@jan_karon@	-person=20
@army_of_tennessee@	-organization=326
@jerry_thomas@	-person=23
@marbach@	-location=44
@geoff_bell@	-person=24
@united_states_disciplinary_barracks@	-location=53
@theophilus_h._holmes@	-person=37
@monster_island@	-art=13 -broadcast_program=13
@aberdeen,_mississippi@	-location=47
@nemophora_minimella@	-living_thing=27
@toshiko_akiyoshi_–_lew_tabackin_big_band@	-person=33
@chungcheong@	-location=66
@forum_for_democratic_change@	-organization=33
@u-boat@	-product=2953 -event=3 -art=1
@inti@	-god=67 -finance-currency=7 -organization=1
@william_wyon@	-person=28
@miura@	-location=16 -product=15 -person=1
@globes@	-art=36 -event=1
@president_of_yemen@	-title=35 -location=1
@charley_boorman@	-person=59
@bowman@	-location=42 -organization=14 -person=4
@soyuz_7@	-event=22
@stair@	-location=19 -title=1 -person=1
@2002_winter_olympics@	-event=1298 -location=1
@matthew_parker@	-person=162
@cbs_radio_mystery_theater@	-broadcast_program=66
@kirillov@	-location=25 -person=1
@the_sentimental_bloke@	-art=43
@gorham@	-location=101 -person=7
@port_adelaide@	-organization=443 -location=311
@com_hem@	-organization=38
@mandya_district@	-location=61
@duke_of_gloucester@	-person=93 -title=87 -product=3
@deen@	-person=34 -religion-religion=1
@earl_of_macclesfield@	-title=19 -person=7
@4th_of_july@	-time=160 -art=5 -person=1
@venturi@	-organization=24 -person=7
@sunnanå_sk@	-organization=49
@douglas_island@	-location=31
@gustav@	-event=18 -person=15 -art=1
@robert_brown@	-person=515
@actor@	-title=183 -art=7 -location=3 -person=3
@lichfield@	-location=768 -organization=16 -title=12 -product=3
@sangeeth_sivan@	-person=21
@phillip_ii@	-person=31 -art=1
@chad_oliver@	-person=34
@chrono_cross@	-product=74
@old_campus@	-location=31 -organization=1
@admiral_scheer@	-product=44 -person=2
@the_outsiders@	-art=150 -person=77 -broadcast_program=17
@west_point_cemetery@	-location=68
@kate_burton@	-person=75
@manningham@	-location=34 -organization=21
@golden_west_broadcasting@	-organization=66
@liberty_hyde_bailey@	-person=61
@stormont_castle@	-location=21
@thirsty_ear_recordings@	-organization=27
@zachary_stevens@	-person=36
@assata_shakur@	-person=52
@a._bromley_davenport@	-person=38
@name@	-art=10 -organization=8 -location=6 -person=5 -broadcast_network=1 -body_part=1
@1996_nfl_season@	-event=20
@california_supreme_court@	-organization=55 -event=2
@this_film_is_not_yet_rated@	-art=26
@dutty_boukman@	-person=21
@cree@	-people-ethnicity=779 -language=186 -location=4 -organization=4
@atomium@	-location=42
@shonie_carter@	-person=40
@the_hamptons@	-location=90 -broadcast_program=1
@bunhill_fields@	-location=138
@plaxo@	-organization=20
@manitoba@	-location=7023 -organization=33
@the_university_of_texas_at_austin@	-organization=94
@cadbury@	-organization=171 -location=2 -person=1
@syrians@	-people-ethnicity=20 -location=6 -organization=3 -event=1 -religion-religion=1
@arnett_cobb@	-person=76
@ed_bullins@	-person=24
@jorge_sampaio@	-person=121
@justice_league_unlimited@	-broadcast_program=666 -art=3
@grand_manan_island@	-location=32
@ashkelon@	-location=407 -organization=1
@jay_lake@	-person=45
@82nd@	-organization=21 -event=2 -art=1
@regional_council@	-organization=13 -location=10
@bayfront_center@	-location=22
@project_gotham_racing_2@	-product=38
@herbert_lom@	-person=218
@les_éditions_de_minuit@	-organization=27
@southern_federal_district@	-location=48
@archbishop_of_liverpool@	-title=43
@bermuda@	-location=4093 -organization=117 -product=9 -living_thing=6 -finance-currency=3
@conwy@	-location=291
@andré_cluytens@	-person=53
@melanie_phillips@	-person=51
@world_poker_tour@	-broadcast_program=361
@rudy@	-art=62 -location=16 -person=12
@clem_burke@	-person=72
@ross_shafer@	-person=22
@paulínia@	-location=38 -organization=1
@dean_baker@	-person=36
@malgobek@	-location=21
@adam_pally@	-person=31
@tony_hancock@	-person=181
@mr._jones@	-art=28 -person=2
@how_soon_is_now?@	-art=51 -broadcast_program=1
@randburg@	-location=52
@indiana_county,_pennsylvania@	-location=56
@white_oleander@	-art=49
@tokugawa_ietsugu@	-person=21
@henry_edward_manning@	-person=59
@kaneto_shindo@	-person=72
@nbc's@	-broadcast_network=68 -broadcast_program=6 -person=2
@epic_comics@	-organization=196
@revolt@	-event=53 -art=10 -broadcast-tv_channel=4 -organization=3 -person=3
@ed_warby@	-person=26
@mildred@	-person=15 -location=7
@cedar_township@	-location=28
@mogul@	-title=44 -location=21 -event=1 -organization=1 -product=1 -broadcast_program=1
@margaret_clitherow@	-person=25
@simon_wincer@	-person=44
@ksenia_sukhinova@	-person=20
@playmates@	-organization=16 -art=8
@cadell_ap_elisedd@	-person=39
@2010_ncaa_tournament@	-event=33
@del_monte@	-organization=51 -location=6
@ecac_lacrosse_league@	-organization=22
@chris_kattan@	-person=148
@archie's_weird_mysteries@	-broadcast_program=40
@simba_s.c.@	-organization=23
@ponnambalam@	-person=21
@storm_of_the_century@	-broadcast_program=36 -event=7
@distillery@	-organization=74 -location=1
@ministry_of_justice@	-organization=329 -title=25 -person=2
@bliss@	-art=74 -person=25 -broadcast_program=18 -organization=14 -broadcast_network=8 -computer-programming_language=7 -location=7 -product=2
@humberto_maturana@	-person=45
@portsmouth@	-location=4120 -product=12 -organization=11 -title=3 -art=2 -location=2
@blayney@	-location=46 -person=2
@outram_planning_area@	-location=33
@open_hand@	-person=20
@north_chicago,_illinois@	-location=23
@puberty_blues@	-broadcast_program=29 -art=26
@jay_electronica@	-person=69
@eskimo_joe@	-person=206 -art=1
@becket@	-art=96 -location=17 -person=10
@presence@	-art=31 -person=4 -event=1
@uncle_sam@	-art=16 -person=7 -product=3
@dick_smothers@	-person=23
@lotbinière@	-location=69 -person=1
@bank_of_cyprus@	-organization=35
@a_beautiful_lie@	-art=46
@kim_medcalf@	-person=42
@virovitica-podravina_county@	-location=25
@enfield@	-location=464 -organization=31 -person=1
@grand_prince_of_kiev@	-title=68 -location=1
@modern_chess_openings@	-art=38
@eastpointe,_michigan@	-location=21
@chunar@	-location=44
@craterus@	-person=69
@adcc@	-event=33
@zarqa_river@	-location=22
@cold_spring_harbor_laboratory@	-organization=126
@erich_bey@	-person=21
@knapdale@	-location=58
@the_left@	-organization=141
@slovenska_matica@	-organization=37
@edmonton_capitals@	-organization=33
@progressive_republican_party@	-organization=22
@the_radio_network@	-organization=61
@province_of_canterbury@	-location=169 -title=1
@philippe@	-person=63 -event=1
@north_field@	-location=38
@champion's_cup@	-event=48
@the_barbara_stanwyck_show@	-broadcast_program=50
@sam_ellis@	-person=42
@yorkshire_wolds_way@	-location=34
@thomas_armstrong@	-person=28
@robert_loggia@	-person=193
@vanessa@	-art=42 -person=29 -living_thing=9 -broadcast_program=1 -location=1
@san_lorenzo_river@	-location=32
@british_empire@	-location=3769 -organization=5 -title=1
@columbellidae@	-living_thing=227
@oshima_subprefecture@	-location=37
@2010_nfl_season@	-event=52
@brimington@	-location=24
@andersen_press@	-organization=32
@the_awakening@	-art=82 -person=27 -broadcast_program=11
@daniele_nardello@	-person=26
@mount_cameroon@	-location=84 -organization=1
@julio_gonzález@	-person=39
@michelle_ruff@	-person=65
@skylands_region@	-location=24
@youngstown@	-location=370 -art=12 -organization=1
@international_criminal_tribunal_for_the_former_yugoslavia@	-organization=423
@adk@	-person=27 -product=3 -organization=1
@los_gatos@	-location=97 -person=14
@deccan@	-location=26 -event=1
@osomatsu-kun@	-broadcast_program=31
@lara_spencer@	-person=32
@henry_fool@	-art=26 -person=12
@old_windsor@	-location=82
@hampton,_new_hampshire@	-location=44
@#1@	-art=20 -person=3 -organization=1
@su_tong@	-person=20
@leo_i@	-person=67 -organization=4 -location=2
@la_pointe,_wisconsin@	-location=24
@sherman's_march_to_the_sea@	-event=153
@évreux@	-location=144 -title=1
@roanoke_colony@	-location=81
@boulder@	-location=486 -art=2 -organization=1 -person=1
@robert_loraine@	-person=21
@i_do!_i_do!@	-art=57
@river_gee_county@	-location=22
@ponnambalam_ramanathan@	-person=41
@louise_of_mecklenburg-strelitz@	-person=50
@odd_couple@	-art=13 -broadcast_program=9
@paralyzed@	-medicine-symptom=30 -art=8 -disease=1
@john_m._mchugh@	-person=31
@judith_jamison@	-person=25
@admiralty_mountains@	-location=102
@malone@	-person=81 -location=70 -organization=66 -art=6
@2003_world_cup@	-event=125
@line_8@	-metropolitan_transit-transit_line=61 -location=1
@ormara@	-location=30
@debbi_morgan@	-person=71
@sept-îles,_quebec@	-location=23
@ground_zero@	-location=72 -art=18 -person=15 -broadcast_program=5
@65th_air_division@	-organization=28
@wivenhoe_dam@	-location=25
@b3@	-person=16 -product=12 -location=3 -art=1
@debussy@	-person=400 -art=2
@the_breakfast_club@	-art=143 -broadcast_program=8 -person=2
@40@	-location=37 -art=9 -organization=5 -body_part=4 -product=3 -metropolitan_transit-transit_line=2 -person=1
@rhabdoviridae@	-living_thing=45
@stephen_a._smith@	-person=63
@jack_sepkoski@	-person=20
@pruszków@	-location=169
@gordon_pask@	-person=32
@baltic_states@	-location=588 -event=2 -people-ethnicity=1
@british_general_election,_1796@	-event=26
@the_brothers_grimm@	-art=30 -person=5
@sheila_fraser@	-person=32
@fender@	-organization=588 -product=2 -person=1
@river_suck@	-location=24
@stanley_turrentine@	-person=348
@institut_le_rosey@	-organization=49
@michael_ende@	-person=73
@north_somerset@	-location=347
@capital_university@	-organization=89
@beans@	-person=27 -food=10 -living_thing=4
@guyana@	-location=3546 -organization=153
@sisley@	-person=27 -organization=3
@mortain@	-location=47 -event=1
@a_day_in_the_life@	-art=163 -person=8
@monrovia@	-location=684 -organization=1
@absolution_gap@	-art=30
@modern_love@	-art=42
@marietta,_georgia@	-location=363 -event=1
@saltspring_island@	-location=64
@primate@	-title=132 -living_thing=57 -location=2 -product=1 -person=1
@highline_community_college@	-organization=28
@gol_tappeh_district@	-location=51
@kikuyu@	-location=22 -language=18 -living_thing=3
@linde@	-organization=17 -person=2 -living_thing=1
@gmina_reszel@	-location=40
@brazilian@	-people-ethnicity=775 -location=246 -organization=59 -language=14 -event=9 -product=2 -living_thing=2 -finance-currency=1
@ringside@	-person=27
@second@	-event=242 -art=86 -organization=78 -location=52 -person=9 -product=9 -law=8 -title=5 -broadcast_program=5 -metropolitan_transit-transit_line=4 -broadcast-tv_channel=2 -body_part=1
@bootleggers@	-title=29 -art=6
@teen_beach_movie@	-art=36
@grand_blanc,_michigan@	-location=30
@k._korlević@	-person=919
@becky_ann_baker@	-person=30
@joel_selvin@	-person=25
@petitcodiac@	-location=47 -event=1
@atchison@	-location=82 -person=1
@udine@	-location=702 -organization=3
@friesland_ridge@	-location=45
@sutton_and_cheam@	-location=22 -event=1
@haymarket_square@	-event=12 -location=11
@melissa_tancredi@	-person=20
@peramelemorphia@	-living_thing=25
@the_world_is_not_enough@	-art=198 -product=16
@society@	-location=21 -art=16 -organization=10 -title=2 -people-ethnicity=2
@george_william_gordon@	-person=22
@mansi@	-people-ethnicity=50 -language=30 -person=12 -location=3
@berry@	-location=104 -food=26 -person=25 -organization=1
@paper_trail@	-art=38
@robert_stanfield@	-person=136
@ursuline@	-organization=120
@granma_province@	-location=29
@monmouth_college@	-organization=95
@john_lubbock@	-person=48
@william_plumer@	-person=23
@hagen@	-person=12 -location=6 -art=2 -organization=1
@tiền_giang_province@	-location=32
@confederates@	-location=167 -organization=113 -art=1
@krasnoyarsk@	-location=430 -organization=1
@sydney_harbour_national_park@	-location=25
@drew_struzan@	-person=34
@free_national_movement@	-organization=37
@zamindar@	-title=196
@capitol_critters@	-broadcast_program=33
@lacrimosa@	-person=53 -art=13
@alliant_international_university@	-organization=65
@jalal_ud_din_firuz_khilji@	-person=24
@walker@	-person=268 -location=187 -art=23 -organization=10 -product=8
@love_affair@	-person=39 -art=34
@sonny_with_a_chance@	-broadcast_program=138 -art=3
@jacquetta_of_luxembourg@	-person=49
@federation_of_arab_emirates_of_the_south@	-location=26
@turkmen@	-people-ethnicity=283 -language=114 -location=80
@mam_tor@	-location=29 -organization=3
@b._f._skinner@	-person=115
@podlesie@	-location=35
@monterey_high_school@	-organization=20 -location=3
@cm@	-title=401 -organization=10 -location=3 -education-educational_degree=2
@bahreman_rural_district@	-location=33
@the_shadow_of_your_smile@	-art=85
@metrolinx@	-organization=71
@belzoni@	-location=19 -person=3
@the_rape_of_nanking@	-art=24 -event=1
@igor_larionov@	-person=77
@bradford_washburn@	-person=44
@hermione_baddeley@	-person=93
@central_high_school@	-organization=226 -location=13
@lorna_crozier@	-person=36
@singpho@	-people-ethnicity=15 -language=6
@cardinal_beaton@	-person=37
@earache_records@	-organization=292
@the_corrections@	-art=39 -person=1
@tapes_'n_tapes@	-person=27 -art=1
@earl_granville@	-person=14 -title=10
@stony_coral@	-living_thing=52
@colorado_school_of_mines@	-organization=199
@abigail@	-person=75 -art=12 -broadcast_program=8
@dera_bugti@	-location=30
@christmas_island@	-location=520 -art=1 -time=1 -event=1
@alvise_vivarini@	-person=22
@river_bulbourne@	-location=20
@baroque@	-product=17 -location=5 -person=4 -art=1
@john_machale@	-person=22
@william_crawford@	-person=34
@elliot@	-location=19 -person=15 -art=1 -broadcast_program=1
@herrera_province@	-location=24
@claude_rains@	-person=295
@afrodisiac@	-art=39
@nantgarw@	-location=32
@houghton@	-location=198 -organization=22 -person=5
@stan_bahnsen@	-person=25
@holly_colvin@	-person=23
@mozabite@	-language=11 -people-ethnicity=10
@sergei_winogradsky@	-person=23
@aberdeen_asset_management@	-organization=27
@ernest_haycox@	-person=25
@bryan_mccabe@	-person=32
@rod_eddington@	-person=25
@marlowe@	-person=65 -art=22 -location=2
@petro_konashevych-sahaidachny@	-person=26
@wigram@	-location=35 -person=3
@salem_al_fakir@	-person=32
@city_university@	-organization=96 -location=10
@provençal@	-location=164 -language=115
@down_by_law@	-art=37 -person=30
@ezaki_glico@	-organization=20
@donelson@	-event=18 -location=15
@woolwich_west@	-location=21
@greiner@	-person=24 -organization=1
@department_of_the_treasury@	-organization=37
@cachoeiro_de_itapemirim@	-location=22
@plastic@	-education-educational_degree=11 -title=7 -art=2 -food=1 -chemistry=1
@north_down_borough_council@	-location=34
@produce@	-title=15 -person=4 -body_part=1
@ashtabula@	-location=27
@bergman@	-person=35 -location=8
@la_libertad@	-location=144 -art=2
@karađorđe@	-person=96
@sykes@	-person=38 -organization=1
@sag_harbor,_new_york@	-location=69
@sue_draheim@	-person=20
@dieng_plateau@	-location=24
@society_for_the_propagation_of_the_faith@	-organization=41
@united_states_district_court_for_the_middle_district_of_florida@	-organization=73
@mulberry@	-organization=40 -location=34 -living_thing=34 -broadcast_program=6 -art=3 -product=2 -visual_art-color=1
@viva_piñata@	-product=26 -broadcast_program=19
@maggie_q@	-person=65
@welsh_assembly@	-organization=42 -event=1
@wang_lin@	-person=40
@northern_eagles@	-organization=112
@bento_gonçalves@	-location=31 -person=15
@bt_tower@	-location=39
@woodrow@	-location=23 -organization=3 -person=2
@roger_penrose@	-person=194
@arakanese@	-people-ethnicity=17 -location=3
@bardu@	-location=46 -person=1
@rijksmuseum@	-location=276
@zip_code_tabulation_area@	-location=150
@the_drum@	-broadcast_program=16 -location=11 -art=8
@de@	-location=14 -product=7 -organization=3
@maude_adams@	-person=92
@bob_prince@	-person=55
@grimes@	-person=56 -location=13
@too_close_for_comfort@	-broadcast_program=83 -art=1
@coleophora_gryphipennella@	-living_thing=29
@ramree_island@	-location=23 -event=3
@remakes@	-organization=21 -product=1
@alexander_severus@	-person=221
@dakotas@	-product=14 -location=6 -people-ethnicity=1
@blackfriars@	-location=185 -organization=3
@john_grinder@	-person=24
@nintendo_power@	-art=474 -product=19
@arjun@	-person=116 -art=21 -living_thing=5 -broadcast_program=3
@belvoir@	-location=26 -organization=9
@lancer@	-organization=11 -product=10 -location=6 -art=1
@the_good_old_days@	-broadcast_program=101 -art=3
@watain@	-person=54
@1930@	-event=510 -art=19 -location=2 -product=1
@serengeti@	-location=109 -person=32 -living_thing=1
@on_wings_of_eagles@	-art=19 -broadcast_program=1
@lord_mayor_of_london@	-title=988 -person=3
@johnny_mathis@	-person=567 -art=4
@birmingham_oratory@	-location=37 -organization=1
@u.s._ambassador@	-title=25 -person=1
@charles_f._brush@	-person=27 -organization=1
@bald_eagle_state_forest@	-location=30
@mountjoy_square@	-location=40
@coffee_and_cigarettes@	-art=45
@40_commando@	-organization=66
@1966_election@	-event=163
@london_evening_news@	-art=30
@tvs@	-broadcast_network=146 -broadcast-tv_channel=1 -organization=1
@wasaga_beach@	-location=21
@channel_8@	-broadcast-tv_channel=68 -broadcast_network=3
@california_state_senate_districts@	-location=32
@awka@	-location=57
@amir_naderi@	-person=30
@california_digital_library@	-organization=34
@paul_carberry@	-person=39
@match.com@	-internet-website=62
@mycale@	-location=13 -event=8
@groupe_bull@	-organization=60
@soviet_occupation@	-event=80 -location=15
@h.m._colvin@	-person=41
@chilly_beach@	-broadcast_program=27
@bolków@	-location=38
@vanishing_point@	-art=19 -person=13 -organization=1
@pierre-henri_de_valenciennes@	-person=21
@lory_meagher@	-person=26
@bill_schneider@	-person=24
@mood_indigo@	-art=87 -event=6
@devon_island@	-location=122
@william_hale_thompson@	-person=34
@you_make_me_feel_so_young@	-art=33
@independence_high_school@	-organization=47 -location=1
@georg_ohm@	-person=32
@abaza@	-language=28 -location=1
@european_parliament_election@	-event=75 -organization=1
@enduring_love@	-art=35
@military_museum_of_the_chinese_people's_revolution@	-location=21
@harewood@	-location=63 -person=1
@charley_steiner@	-person=42
@walloon_language@	-language=37
@michael_arrington@	-person=40
@string_quartet@	-art=21
@silent@	-broadcast_network=49 -art=2
@pacificorp@	-organization=43
@snapdragon@	-living_thing=31 -art=1
@haze@	-person=13 -product=6 -living_thing=4
@jarryd_hayne@	-person=68
@disneyland@	-location=1091 -broadcast_program=61
@siple_island@	-location=25
@illinois_institute_of_technology@	-organization=485
@earl_shilton@	-location=31
@u.s._route_25@	-location=58
@werner_heisenberg@	-person=325
@gilwell_park@	-location=68
@skyline_high_school@	-organization=36
@willard_robison@	-person=55
@john_roll@	-person=26
@bushwick,_brooklyn@	-location=48
@darnell_dockett@	-person=28
@state_of_chu@	-location=61
@decatur,_indiana@	-location=35
@justin_rose@	-person=130
@simulium@	-living_thing=20
@raydio@	-person=25 -art=1
@gams@	-location=16 -product=16
@william_and_mary@	-person=278 -broadcast_program=17 -art=3
@gary_winick@	-person=31
@the_spaniels@	-person=25
@melanella@	-living_thing=52
@jimmy_radcliffe@	-person=38
@joe_sewell@	-person=45
@abu_kalijar@	-person=27
@h._g._wells@	-person=1036
@paul_hofhaimer@	-person=20
@tansen@	-person=76 -art=6 -location=4
@fc_metalurh_donetsk@	-organization=178
@burton_raffel@	-person=22
@ząbkowice_śląskie@	-location=144
@helios@	-god=315 -organization=3 -person=2
@morzine@	-location=61
@alfred_austin@	-person=47
@sundsvall@	-location=305 -organization=2
@marca@	-art=57 -location=3
@linville_falls@	-location=27
@humphreys_county@	-location=44
@monmouth_park_racetrack@	-location=113
@daniel_bernard_roumain@	-person=20
@somerleyton@	-location=27
@taylor,_texas@	-location=24
@loch_earn@	-location=27 -product=4
@north_melbourne@	-organization=862 -location=78
@upstairs_downstairs@	-broadcast_program=41
@givet@	-location=46 -person=2
@ian_frazier@	-person=22
@gary_wilkinson@	-person=21
@chur@	-location=323 -organization=2
@holly_willoughby@	-person=135
@safari@	-person=19 -art=10 -product=3 -location=2
@ddr@	-location=81 -product=14 -organization=1
@nab_cup@	-event=20
@fair@	-organization=17 -location=2 -art=1 -event=1 -person=1
@sarasota,_florida@	-location=574 -organization=1
@seven_lakes_drive@	-location=23
@objective-c@	-computer-programming_language=296
@chris_james@	-person=22
@det@	-organization=35 -event=3
@i'd_do_anything@	-broadcast_program=54 -art=11
@dorset_county_council@	-organization=91
@orphans@	-art=37 -organization=1
@rudd@	-person=20 -living_thing=11 -location=2
@great_american_country@	-broadcast_network=90
@please_sir!@	-broadcast_program=48 -art=6
@the_electric_horseman@	-art=32
@arles@	-location=582 -organization=9
@lee_mack@	-person=90
@chester_city@	-organization=1015 -location=6
@russell_sage@	-person=25 -organization=2
@saving_grace@	-broadcast_program=109 -art=34
@martin_castrogiovanni@	-person=26
@russell_maryland@	-person=33
@mildura@	-location=191 -metropolitan_transit-transit_line=3 -product=1
@st._leger_stakes@	-event=308
@hc_lada_togliatti@	-organization=34
@gaby_hoffmann@	-person=49
@hoatzin@	-living_thing=32 -art=1
@essay@	-art=36 -location=4
@john_day_fossil_beds_national_monument@	-location=24
@rhyacia_lucipeta@	-living_thing=27
@porte_des_lilas@	-location=24 -art=1
@frank_lobiondo@	-person=38
@scott_jacoby@	-person=26
@heber_j._grant@	-person=148
@hms_vindictive@	-product=24
@princeton@	-organization=1211 -location=840 -event=82 -product=21 -person=4 -metropolitan_transit-transit_line=1 -living_thing=1
@monobaz_ii@	-person=27
@lagos@	-location=1914 -event=15 -product=7 -person=4 -organization=2
@varanasi@	-location=1212 -event=2
@tennessee_house_of_representatives@	-organization=419
@memorial_van_damme@	-event=60
@suhasini_maniratnam@	-person=39
@danny_federici@	-person=90
@cato_the_elder@	-person=143
@bsb@	-organization=33 -location=2 -person=1
@álvaro@	-person=30
@bill_auberlen@	-person=21
@reaper_man@	-art=31
@jess_margera@	-person=36
@twenty_twelve@	-broadcast_program=42
@ole_kirk_christiansen@	-person=22
@johannes_stark@	-person=60
@gorkhaland@	-location=32
@melsheimer@	-person=22
@chickenfoot@	-person=54 -art=4
@steve_norman@	-person=22
@university_of_belize@	-organization=29
@sonny_rollins@	-person=715
@the_princess_royal@	-person=182 -title=2
@hunt_valley@	-location=30
@guitarist@	-product=35 -art=27 -title=1
@burnt_by_the_sun@	-art=42 -person=24
@government_law_college,_mumbai@	-organization=20
@iron_gates@	-location=46
@moravian_church@	-religion-religion=303 -location=1
@summit_lake@	-location=24
@stc@	-organization=24 -transit=1
@twist@	-art=25 -person=3 -location=2 -organization=1 -broadcast_program=1
@tahar_ben_jelloun@	-person=45
@thurman_thomas@	-person=131 -organization=1
@eli_whitney@	-person=127 -location=2
@john_scott@	-person=155 -award=1
@bobby_kielty@	-person=34
@tom_russell@	-person=68
@jensen@	-organization=27 -person=11 -location=4
@1998_24_hours_of_le_mans@	-event=22
@alex_steffen@	-person=21
@liloan@	-location=27
@galactica_1980@	-broadcast_program=104
@seychelles@	-location=1690 -organization=23 -finance-currency=2 -living_thing=2
@castle_douglas@	-location=94
@smtv_live@	-broadcast_program=47
@karen_dotrice@	-person=29
@al_porcino@	-person=28
@the_encyclopedia_of_science_fiction@	-art=177
@cp_ships@	-organization=32
@tina_aumont@	-person=28
@germantown_cricket_club@	-location=28
@progressive_conservative@	-organization=2885
@cleburne@	-location=28 -person=2
@danish@	-location=7375 -language=1966 -people-ethnicity=322 -organization=40 -food=6 -broadcast_program=5 -art=2 -finance-stock_exchange=1 -award=1 -internet-website=1 -product=1
@st_giles@	-location=37 -person=13
@lawrence_ng@	-person=39
@benedictine@	-organization=349 -art=31 -location=2
@david_young@	-person=85 -broadcast_program=1
@jonathan_nossiter@	-person=26
@horns@	-product=339 -art=17
@morley@	-location=221 -organization=29 -person=18
@rhondda_cynon_taf@	-location=212
@lucius_robinson@	-person=27
@lisa@	-person=83 -product=59 -art=7 -organization=4 -location=4 -living_thing=1
@nikolay_nekrasov@	-person=67
@the_line@	-broadcast_program=26 -art=7 -location=6 -location=4 -metropolitan_transit-transit_line=1
@bluebird@	-organization=82 -living_thing=20 -product=18 -art=5 -location=1 -person=1
@1999_rugby_world_cup@	-event=288
@hope_island@	-location=12 -broadcast_program=9
@the_alan_clark_diaries@	-broadcast_program=22 -person=3 -art=1
@the_dark@	-art=25 -person=1 -organization=1 -disease=1
@abc_news_24@	-broadcast-tv_channel=124
@chandni@	-art=50 -person=3
@ballard_high_school@	-organization=23 -location=1
@ariel@	-location=67 -person=43 -product=18 -art=18 -organization=15 -award=8 -event=2
@bank_of_commerce@	-organization=21 -location=1
@frederick_scott_archer@	-person=33
@chirnside@	-location=45 -person=1
@weiser@	-location=30 -organization=1
@gąsawa@	-location=43
@alexander_popov@	-person=64
@shōzō_iizuka@	-person=38
@kolín_district@	-location=84
@journey_south@	-person=23 -art=4
@they_knew_what_they_wanted@	-art=38
@leo_o'kelly@	-person=40
@oh_mercy@	-art=29 -person=9
@mat@	-location=26 -organization=4 -education-educational_degree=3 -biology=1 -person=1 -transit=1
@camillus@	-person=25 -location=12 -organization=3
@united_talent_agency@	-organization=37
@united_states_women's_national_volleyball_team@	-organization=20
@manitoba_hockey_association@	-organization=24
@richard_butler@	-person=132 -art=2
@middletown_high_school@	-organization=27
@peace_tower@	-location=69
@roméo_dallaire@	-person=86
@martha_fiennes@	-person=26
@delfim_moreira@	-person=22 -location=1
@2002_tour_de_france@	-event=23
@sultan@	-title=41 -person=28 -location=27 -product=8 -organization=1 -art=1
@wellington_barracks@	-location=58
@maurizio_gasparri@	-person=22
@pyrzyce@	-location=100
@jamie_soward@	-person=30
@sarajevo_canton@	-location=53
@calvin_chen@	-person=50
@ryan_sullivan@	-person=37
@bishop_of_dromore@	-title=58
@nek@	-person=52 -event=5 -language=1 -religion-religion=1 -organization=1
@repalle@	-location=40
@southern_interior_of_british_columbia@	-location=44
@charlestown@	-location=330 -product=1 -event=1
@theodore_roosevelt@	-person=3307 -product=9 -art=1 -organization=1 -location=1
@camel@	-person=166 -product=106 -art=6 -living_thing=4 -location=3 -organization=1 -visual_art-color=1
@broad@	-location=40 -person=2
@steve_john_shepherd@	-person=47
@max_scheler@	-person=86
@john_cooper_clarke@	-person=115 -art=1
@george_stubbs@	-person=100
@lucien_petit-breton@	-person=33
@labis@	-location=28 -event=1
@kozara@	-location=41 -art=5 -organization=5
@abd_al-malik_al-muzaffar@	-person=20
@haydock@	-location=90 -person=1
@doon@	-location=15 -art=2 -product=2 -organization=1 -person=1
@the_crimea@	-person=18 -event=2 -location=1
@comodoro_rivadavia@	-location=152 -product=1
@brixton@	-location=571 -event=6 -organization=5
@youth@	-person=78 -organization=11 -art=9
@la_grande,_oregon@	-location=54
@bermuda_volunteer_rifle_corps@	-organization=35
@irish_setter@	-living_thing=38
@lenox_avenue@	-location=41 -metropolitan_transit-transit_line=1
@jerry_greenfield@	-person=23
@randy_hillier@	-person=22
@areca_nut@	-food=34
@the_horse_whisperer@	-art=52
@atomic_rooster@	-person=119 -art=4
@john_morley@	-person=42
@lucozade@	-food=50
@banteay_srei@	-location=37
@ferns@	-location=61 -title=8 -living_thing=3 -person=2
@24_hour_party_people@	-art=110
@luke_macfarlane@	-person=27
@hotel2tango@	-organization=24
@serbian_first_league@	-organization=412 -event=1
@swedish_security_service@	-organization=42
@international_food_policy_research_institute@	-organization=52
@becky_james@	-person=22
@pella@	-location=209 -organization=2 -living_thing=1 -person=1
@shihad@	-person=145 -art=1
@lansana_conté@	-person=98
@us_31@	-location=84
@spijkenisse@	-location=68
@walt_aldridge@	-person=97
@robert_f._kennon@	-person=108
@new_york's@	-location=106 -organization=3
@ultraman@	-broadcast_program=236 -art=12 -person=1
@jemma_redgrave@	-person=39
@tyler_james@	-person=27
@dick_powell@	-person=335
@surrey_county_intermediate_league_(western)@	-organization=36
@blaise@	-location=34 -person=9
@solid_harmonie@	-person=25
@george_cross@	-award=522 -person=3 -organization=1
@the_last_emperor@	-art=172 -person=8
@stephen_belber@	-person=27
@farington@	-location=24
@serbian@	-language=2347 -people-ethnicity=1506 -location=195 -organization=27 -event=1 -internet-website=1
@lok_satta_party@	-organization=22
@joseph_wolf@	-person=31
@luxembourg@	-location=5686 -organization=61 -person=12 -event=4 -title=3 -art=3 -finance-stock_exchange=2
@rsc@	-organization=220 -location=7
@harry_johnston@	-person=50
@canal_5@	-broadcast_network=81 -organization=8
@southampton_football_club@	-organization=37
@maggie_gyllenhaal@	-person=165
@santander@	-location=121 -organization=48 -person=8 -event=3
@these_dreams@	-art=23
@sikhs@	-religion-religion=41 -location=5 -people-ethnicity=2
@revolution_of_1830@	-event=61
@corinth@	-location=949 -event=46
@adam_wainwright@	-person=86 -broadcast_program=1
@1993_federal_election@	-event=30
@telegraph_media_group@	-organization=35 -art=1
@lindy_robbins@	-person=51
@president_of_indonesia@	-title=97 -person=1
@left_behind@	-art=68 -event=1
@falkenberg@	-location=117 -organization=6
@harold_lockwood@	-person=44
@churcher's_college@	-organization=28
@ludivine_sagnier@	-person=54
@speechless@	-art=53 -disease=1
@parastichtis_suspecta@	-living_thing=41
@211@	-metropolitan_transit-transit_line=17 -location=7 -product=5 -art=4
@monon_railroad@	-organization=71
@borisov@	-location=35 -person=10
@east_india@	-location=116 -product=5 -organization=5
@brezhnev@	-person=32 -location=1
@tim_bevan@	-person=32
@bay_county,_florida@	-location=23
@french_national@	-event=34 -organization=2 -person=1
@what_every_woman_knows@	-art=41
@athenaeum@	-art=85 -location=34 -person=13 -organization=4
@parkdale@	-location=208 -organization=1
@walnut_grove,_minnesota@	-location=24
@john_st._polis@	-person=40
@bangu@	-organization=71 -location=3
@anne_redpath@	-person=22
@a_night_at_the_opera@	-art=153 -event=1
@starbuck@	-location=24 -person=19 -art=16
@badr_al-jamali@	-person=27
@tom_stevenson@	-person=38
@kay_johnson@	-person=22
@umbrian@	-language=32 -location=3
@königstein_fortress@	-location=27
@beijing_schmidt_ccd_asteroid_program@	-organization=1627
@nina_sosanya@	-person=21
@marie-louise@	-person=18 -art=2
@arizona_state_sun_devils@	-organization=125
@norah_o'donnell@	-person=23
@melty_blood@	-product=54
@lenzerheide@	-location=71
@maxwell's@	-location=45 -person=2 -organization=1
@depressive@	-medicine-symptom=21 -disease=3
@cliffs_pavilion@	-location=22
@bill_maccormick@	-person=20
@red_vienna@	-location=25
@ofm@	-organization=40 -title=1
@lundy's_lane@	-event=26 -location=1
@jill_jones@	-person=43 -art=3
@marianne_hoppe@	-person=20
@janko_tipsarević@	-person=239
@jeroen_bleekemolen@	-person=48
@capcom_vs._snk_2@	-product=44
@assemblyman@	-organization=26 -title=2
@guards_corps@	-organization=52
@francisco_de_miranda@	-person=128 -art=2
@chandra_mohan@	-person=71
@relizane_province@	-location=55
@new_westminster@	-location=505 -organization=1
@robert_w._scott@	-person=25
@riverview@	-location=145 -organization=2 -product=1
@communist_party_of_great_britain@	-organization=420
@kamelot@	-person=192
@pear@	-food=34 -language=1 -organization=1
@ben_johnston@	-person=64
@lecythidaceae@	-living_thing=144
@ibm_7090@	-product=59
@republic_of_central_lithuania@	-location=51
@midnight_blue@	-art=29 -broadcast_program=4 -visual_art-color=1 -person=1
@nazz@	-person=44 -art=4
@clifton@	-location=414 -organization=35 -art=5 -person=2 -event=1 -product=1
@frances_benjamin_johnston@	-person=21
@sir_patrick_spens@	-art=29 -person=2
@shenzhen@	-location=1265 -finance-stock_exchange=10 -organization=5 -art=2 -metropolitan_transit-transit_line=1 -event=1
@mitchel_musso@	-person=79 -art=4
@pershing_rifles@	-organization=32
@tocumwal@	-location=20 -organization=5 -metropolitan_transit-transit_line=1
@alan_rosenberg@	-person=48
@the_lavender_hill_mob@	-art=52
@sterkfontein@	-location=40
@bc_augsburg@	-organization=24
@ilkley@	-location=223 -event=1
@ultra@	-art=34 -organization=14 -person=7 -event=3 -location=3 -product=2
@reloncaví_sound@	-location=23
@comptroller@	-title=158 -organization=6 -event=2
@tulsa_international_airport@	-location=59
@urga@	-location=32 -art=1
@richmond,_kentucky@	-location=100 -event=1
@rocket@	-art=26 -organization=12 -person=5
@malaria@	-disease=222 -living_thing=2
@old_herzegovina@	-location=20
@christian_democratic_party@	-organization=417
@vègre@	-location=20
@auster@	-organization=67 -product=14 -god=3 -person=2
@derek_bailey@	-person=188
@zentralblatt_math@	-art=90
@taluk@	-location=36
@lily_tomlin@	-person=371 -broadcast_program=1
@vanity_6@	-person=74 -art=2
@williamsburg@	-location=834 -event=27 -product=1
@brighton_high_school@	-organization=31 -location=1
@ironside@	-broadcast_program=19 -person=7 -location=5
@thames_rowing_club@	-organization=82
@corwen@	-location=104 -organization=2
@kerron_clement@	-person=37
@birżebbuġa@	-location=40
@kalahandi_district@	-location=30
@wisconsin@	-location=12547 -organization=563 -event=17 -product=8 -art=3 -broadcast-tv_channel=1
@house_of_keys@	-organization=100 -event=1
@barack_obama's@	-person=25
@2001–02_uefa_champions_league@	-event=21
@sanderling@	-living_thing=133 -person=1
@qatar@	-location=3716 -organization=286 -event=4
@dungun@	-location=22
@turkmenistan@	-location=2269 -organization=5 -people-ethnicity=1
@'s-hertogenbosch@	-location=556 -event=29
@sichuan_province@	-location=124 -event=1
@craig_johnston@	-person=42
@los_angeles_county_superior_court@	-organization=40 -person=1
@sajid_nadiadwala@	-person=39
@polyommatus_eros@	-living_thing=20
@new_milton@	-location=67 -organization=5
@kleist@	-person=24 -art=1
@alexander_mcgillivray@	-person=38
@giovanni_domenico_cassini@	-person=58
@rko_general@	-organization=56 -broadcast_program=3
@north_salem,_new_york@	-location=20
@the_da_vinci_code@	-art=390 -product=1
@jean_hoerni@	-person=20
@gary_hoey@	-person=47 -art=1
@haumea@	-location=38
@maurice_cowling@	-person=29
@occupied_territories@	-location=73 -event=1
@fannie_mae@	-organization=272
@american_society_of_journalists_and_authors@	-organization=45
@untitled_(how_does_it_feel)@	-art=21
@river_lugg@	-location=42
@jean_moréas@	-person=48
@eisenberg@	-location=18 -person=2
@winton@	-location=166 -organization=26 -title=1 -person=1
@beam_suntory@	-organization=32
@pavement@	-person=334 -art=3
@phil_vischer@	-person=34
@jefferson_airplane@	-person=709 -art=6
@peter_i,_duke_of_bourbon@	-person=23
@justin_bieber@	-person=1003
@louis_lambert@	-person=17 -art=6
@the_spooktacular_new_adventures_of_casper@	-broadcast_program=38
@arthur_foote@	-person=26
@avignon@	-location=1267 -organization=3 -event=3
@concrete_blonde@	-person=127 -art=4
@quetzalcoatlus@	-living_thing=70
@tinker_tailor_soldier_spy@	-art=116 -broadcast_program=14
@kartarpur@	-location=41
@hoosiers@	-art=106 -organization=20 -person=1
@diogenes@	-person=71 -art=10 -product=1 -organization=1
@soundtrack@	-art=574 -broadcast_program=4 -product=1
@ituzaingó@	-location=26 -event=3
@federally@	-organization=39 -location=3
@lord_sandwich@	-person=38 -title=1
@winters@	-location=22 -person=7
@stan_mudenge@	-person=20
@crenshaw@	-location=14 -art=8 -person=2 -organization=1
@kuta@	-location=60
@usm_alger@	-organization=232
@east_of_england@	-location=241
@st._pierre@	-location=21 -person=1
@battle_of_baku@	-event=26
@the_farthest_shore@	-art=21
@animax_asia@	-broadcast_network=60
@elche_cf@	-organization=372
@james_may@	-person=224
@litton_industries@	-organization=121
@frisians@	-people-ethnicity=193 -location=4
@wandsworth@	-location=408 -organization=1
@the_gladiator@	-art=23 -person=16
@painters@	-product=18 -title=3
@stakeout@	-art=32
@modern_pentathlon@	-event=76
@elections@	-event=407 -location=13 -organization=1
@silent_hill@	-product=131 -art=57
@michael_browne@	-person=20
@capote@	-art=158 -person=10
@harvey_phillips@	-person=20
@peter_goldsworthy@	-person=36
@coleophora_nutantella@	-living_thing=24
@east_texas@	-location=335 -organization=1
@st._clair_county@	-location=317
@plus_8@	-organization=19 -product=1
@commuter_rail@	-transit=44 -location=3 -metropolitan_transit-transit_line=1 -organization=1
@gora@	-location=29 -person=3
@imperial@	-location=265 -organization=91 -title=41 -art=11 -person=2 -product=1
@champ_clark@	-person=69
@dick_beals@	-person=38
@shaka@	-person=191 -people-ethnicity=3 -organization=1
@gc@	-award=178 -organization=2
@die_wende@	-event=31
@bora@	-location=29 -person=13 -product=9 -people-ethnicity=7 -broadcast_program=2 -language=2
@george_ayscue@	-person=20
@melgar@	-organization=21 -location=14
@groenlo@	-location=55 -event=2
@irish_government@	-organization=71 -location=1
@ron_duguay@	-person=38
@john_inverdale@	-person=29
@rise_of_the_triad@	-product=30
@sakamoto_ryōma@	-person=64
@churchill_county,_nevada@	-location=29
@stealth@	-art=51 -location=21 -product=16 -organization=2
@vaughn_taylor@	-person=44
@annie_dillard@	-person=62
@you_don't_know_jack@	-art=25 -product=18 -broadcast_program=10
@umerkot@	-location=38
@eratosthenes@	-person=203
@laos@	-location=4115 -organization=94 -people-ethnicity=3 -event=2 -title=1 -language=1
@san_marcello_al_corso@	-location=47
@kimberly@	-location=24 -person=6 -product=2 -art=1
@deborah@	-person=101 -art=16 -location=1
@durant@	-location=78 -person=30
@m._w._buie@	-person=191
@thomas_of_woodstock,_1st_duke_of_gloucester@	-person=40
@tina_fey@	-person=522
@thomasschule_zu_leipzig@	-organization=26
@madeleine_carroll@	-person=145
@saratoga_special_stakes@	-event=35
@bob_roberts@	-art=50 -person=12
@county_meath@	-location=884 -organization=11 -title=1
@ernest_thompson@	-person=38
@wrestler@	-product=21 -event=1
@ion@	-broadcast_network=60 -art=28 -product=12 -person=6 -organization=3
@vlaardingen@	-location=117 -event=2
@f._b._zoltowski@	-person=201
@that_was_the_week_that_was@	-broadcast_program=42
@regis_jesuit_high_school@	-organization=24
@tashkent_international_airport@	-location=33
@winnipeg_james_armstrong_richardson_international_airport@	-location=48
@dundalk@	-organization=341 -location=97
@hyades@	-location=53 -person=2
@anc@	-organization=214 -broadcast-tv_channel=32
@heretics_of_dune@	-art=44
@john_macleod@	-person=52
@national@	-organization=690 -location=32 -event=6 -broadcast_network=6 -person=5 -award=2 -art=1 -language=1
@mabel_albertson@	-person=29
@william_cranch@	-person=23
@joel_kinnaman@	-person=77
@def_tech@	-person=23
@wellesley_applejacks@	-organization=20
@lee_hall@	-person=57 -location=38
@norway_national_under-21_football_team@	-organization=36
@anna_maria@	-person=36 -location=6 -organization=1
@national_book_foundation@	-organization=68 -award=1
@spica@	-location=58 -person=23 -organization=9
@pantech@	-organization=21
@vickers_vimy@	-product=88
@district_of_aksaray@	-location=78
@aadukalam@	-art=56
@reus@	-location=148 -organization=3
@helle_thorning-schmidt@	-person=78
@michael_collins@	-person=517 -art=89
@l@	-art=81 -organization=60 -person=12 -location=6 -finance-currency=6 -product=5 -transit=4 -metropolitan_transit-transit_line=1 -biology=1 -computer-programming_language=1
@cherno_more@	-organization=107
@western_sahara@	-location=923 -organization=2
@edgeworth_david@	-person=50
@paterson@	-location=346 -art=21 -person=12 -organization=1
@quino@	-person=28 -location=1
@times_square@	-location=1136 -art=4
@banana_republic@	-organization=71 -art=10
@redemption_song@	-art=45 -broadcast_program=5
@canadian_museums_association@	-organization=44
@lee_sheriden@	-person=34
@dawson_county@	-location=77
@the_darling_buds_of_may@	-broadcast_program=66 -art=13
@carter@	-location=70 -person=65 -organization=2 -broadcast_program=1
@happy_families@	-product=14 -art=5 -broadcast_program=1
@paper@	-product=60 -art=42
@the_fauves@	-person=56 -art=1
@standl.@	-person=260
@alternative_press@	-art=567
@paloma_san_basilio@	-person=46
@ay@	-person=90 -location=8
@prestwick_golf_club@	-location=47
@gaudencio_rosales@	-person=24
@lunda@	-people-ethnicity=21 -language=7 -location=3
@rutgers_university@	-organization=2844
@saskatchewan_liberal_party@	-organization=44
@chuck_fusina@	-person=31
@hc@	-education-educational_degree=89 -organization=9 -art=1
@pedro_lamy@	-person=70
@clergy@	-title=70 -organization=5
@freiburg@	-organization=121 -location=17 -event=2
@lassie@	-broadcast_program=226 -art=16
@eli_thayer@	-person=22
@gangneung@	-location=144
@acre@	-location=227 -event=14
@i-5@	-location=119 -product=7
@viseu@	-location=203 -title=1
@tokelau@	-location=303 -organization=6
@alastair_macaulay@	-person=33
@stevenston@	-location=70
@emc@	-organization=113 -person=8
@regions@	-location=95 -organization=3
@schiehallion@	-location=25
@armagh_observatory@	-location=40
@tony_kanaan@	-person=226
@tony_joe_white@	-person=158 -art=4
@holland_marsh@	-location=24
@jalandhar_district@	-location=54
@mikhaylovsky_theatre@	-organization=33
@mashhad-e_miqan_rural_district@	-location=31
@mike_+_the_mechanics@	-person=133 -art=6
@south_china@	-organization=615 -location=88
@matthias_sindelar@	-person=27
@victor_jory@	-person=116
@john_smedley@	-person=23
@jandakot_airport@	-location=23
@sunil_gangopadhyay@	-person=103
@beluga@	-living_thing=22 -location=4
@polyeast_records@	-organization=46
@penicillin@	-medicine-drug=49 -person=7
@basler_bt-67@	-product=21
@likhoslavlsky_district@	-location=36
@malaria_no_more@	-organization=38
@bishop_of_salisbury@	-title=247 -person=11
@nashville,_tn@	-location=39
@boon@	-broadcast_program=151 -location=5 -person=4 -language=2 -art=1
@emporium@	-location=18 -art=2 -organization=1
@claudio_gentile@	-person=30
@ponneri@	-location=20
@albrecht_von_wallenstein@	-person=175
@steve_davis@	-person=370
@binjai@	-location=22 -living_thing=2
@jeff_tambellini@	-person=21
@kathryn_calder@	-person=25
@amc@	-broadcast_network=605 -organization=128 -event=10 -location=3 -broadcast_program=2
@federal_troops@	-organization=22 -location=2
@agrippina@	-art=53 -person=36
@loudoun@	-location=86 -person=1
@nicodemus@	-person=106 -art=1
@guitar_center@	-organization=100
@the_chrysalids@	-art=22 -broadcast_program=2
@battle_of_lake_erie@	-event=160
@downs@	-location=37 -person=4
@coweta_county@	-location=30
@edward_clark_potter@	-person=39
@roy_marshall@	-person=21
@benbecula@	-location=102 -organization=2
@mountain@	-person=202 -location=52 -broadcast_program=7 -art=6 -organization=5 -living_thing=2
@donald_m._grant@	-person=25 -organization=3
@case_closed@	-art=270 -person=1
@columbia_house@	-organization=44 -location=1
@1983_election@	-event=115
@king_of_sweden@	-title=26 -person=11
@between_the_lines@	-broadcast_program=66 -art=38 -organization=2
@la_candelaria@	-location=23 -person=1
@ica@	-organization=164 -location=53
@faustina_the_elder@	-person=38
@william_john_wills@	-person=34
@wesleyan_university@	-organization=1345
@roy_thomson@	-person=41
@colorado_river_indian_reservation@	-location=25
@1967@	-event=777 -organization=5 -broadcast_program=2
@glamour@	-art=433 -language=1
@endromis_versicolora@	-living_thing=35
@paolo_bediones@	-person=30 -broadcast_program=1
@anita_garvin@	-person=27
@home_improvement@	-broadcast_program=428
@southern_expressway@	-location=37
@madura@	-location=26 -person=6
@principality_of_capua@	-location=143
@innova@	-organization=16 -product=6
@kalavryta@	-location=106 -event=3
@pamela_moore@	-person=22
@macdonald@	-person=44 -location=34 -organization=2
@gesualdo@	-person=23 -location=1
@transylvanian_saxon@	-people-ethnicity=36 -language=4
@john_shakespeare@	-person=29 -organization=1
@fokker_d.vii@	-product=334
@nokia_n95@	-product=26
@bere_alston@	-location=78
@foot_of_the_mountain@	-art=22
@eupithecia_sinuosaria@	-living_thing=22
@koror@	-location=122
@henry_osborne_havemeyer@	-person=20
@if_i_only_had_a_brain@	-art=24
@willard_parker@	-person=26
@l'étoile@	-art=18 -product=2
@luigi_ricci@	-person=43
@wtvf@	-person=65
@university_of_lahore@	-organization=28
@robert_remak@	-person=23
@paddington@	-location=816 -broadcast_program=11 -art=3 -organization=1
@yankee@	-art=13 -location=9 -product=7 -event=3 -organization=1 -person=1
@laura_zapata@	-person=25
@pueblo,_colorado@	-location=372
@westmount—ville-marie@	-location=22
@shola_ameobi@	-person=34
@jesse_taylor@	-person=29
@new_york_state_route_30@	-location=39
@lv@	-organization=15 -location=2 -chemistry=2 -language=1
@edenbridge@	-location=50 -person=29
@isabella_i@	-person=54
@mackinac@	-location=36 -product=1
@newton_aycliffe@	-location=71 -organization=8
@forte@	-product=15 -organization=3 -person=2
@trypanosoma_cruzi@	-living_thing=57
@sj@	-organization=237 -product=3 -location=1
@josh_kronfeld@	-person=24
@philip_carteret@	-person=52
@gibbon@	-person=50 -living_thing=26 -location=11 -art=1
@bundesstraße_1@	-location=22
@party_for_democracy@	-organization=39
@sarah@	-person=218 -art=12 -location=1
@service@	-organization=17 -art=6 -person=4 -title=3
@les_fradkin@	-person=70
@cadore@	-location=48 -organization=6
@rama@	-god=1116 -location=10 -language=9 -people-ethnicity=7 -product=5 -organization=2 -art=1 -person=1
@province_of_caltanissetta@	-location=30
@wahnfried@	-location=19 -art=3
@hailsham@	-location=81 -person=2 -title=1
@abu_dhabi@	-location=1879 -event=2 -finance-stock_exchange=1 -organization=1
@rhs@	-organization=78
@brunei-muara_district@	-location=22
@jedediah_smith@	-person=117 -location=1
@d'yer_mak'er@	-art=21
@slovene_lands@	-location=101
@heliconia@	-living_thing=55 -location=2
@adrian_quist@	-person=58
@khambhra@	-location=21
@castro_valley,_california@	-location=49
@emperor_akihito@	-person=89 -title=1
@itsy_bitsy_spider@	-art=23 -broadcast_program=6 -living_thing=1
@playhouse@	-location=24 -organization=2 -person=2 -broadcast_program=1
@dysentery@	-disease=21
@aria@	-organization=383 -award=69 -person=60 -art=36 -location=2 -product=2 -living_thing=2 -event=1
@michael_kelly@	-person=62 -organization=4
@tehama@	-location=41
@kings@	-location=173 -art=103 -organization=45 -title=42 -broadcast_program=39 -product=2 -person=2
@potter_county@	-location=42
@fula@	-people-ethnicity=226
@sengoku@	-organization=101 -event=53 -art=5 -product=5
@bilaspur_district@	-location=22
@broadcasting_press_guild@	-organization=56
@melissa_ricks@	-person=36
@european_committee_for_standardization@	-organization=72
@the_hole@	-art=52 -location=8
@luis_a._ferré_performing_arts_center@	-location=20
@fort_darling@	-location=22 -event=1
@sitochroa_palealis@	-living_thing=36
@john_brogden@	-person=41
@united_states_mint@	-organization=313 -location=4
@saluda@	-location=37 -product=1
@new_directions@	-organization=104 -art=6 -broadcast_program=2
@fonseca@	-person=55 -location=7
@hnk_gorica@	-organization=29
@2007_wimbledon_championships@	-event=26
@clive_merrison@	-person=57
@redon@	-location=14 -person=8
@italy_a@	-organization=62
@néstor_kirchner@	-person=382
@the_lawyer@	-art=43
@woodhead@	-location=23 -person=1
@johnny_grant@	-person=31 -location=1
@mcmahon@	-person=23 -location=5
@tom_schuman@	-person=39
@ángel_blanco@	-person=22
@december_17@	-time=269 -person=1
@hispano@	-people-ethnicity=12 -location=7 -organization=6 -language=1
@st_vincents@	-organization=58 -location=2
@ollabelle@	-person=25 -art=1
@swoon@	-art=36 -person=19
@midnight_special@	-art=46 -broadcast_program=12
@andre_braugher@	-person=115
@san_francisco_f.c.@	-organization=35
@moodswings@	-person=18 -art=2
@maison_blanche@	-organization=34 -location=10
@gmina_murów@	-location=23
@vestal@	-location=36 -product=5 -god=1
@dwaraka@	-location=50
@greetings_from_asbury_park,_n.j.@	-art=39
@chair@	-title=48 -art=1 -organization=1
@peacock@	-living_thing=31 -product=16 -person=13 -art=11 -organization=8 -location=3
@yordan_yovchev@	-person=21
@james_jordan@	-person=28
@roland@	-person=221 -organization=220 -art=21 -location=17 -product=1
@2013_america's_cup@	-event=23
@mp@	-organization=364 -title=156 -product=22 -location=10 -language=3 -religion-religion=2
@médée@	-art=18 -product=17
@deportivo_cali@	-organization=304
@thurston@	-location=58 -person=27
@rolf_de_heer@	-person=66
@burgos_cathedral@	-location=36
@linacre_college,_oxford@	-organization=37
@adrian_griffin@	-person=26
@andrew_moray@	-person=27
@henry_porter@	-person=33
@al_carmines@	-person=23
@edward_witten@	-person=132
@steve_kloves@	-person=66
@charles_a._baird@	-person=31
@gordon_copeland@	-person=21
@pira@	-organization=20 -location=1
@oregon_book_award@	-award=39
@anne_v._coates@	-person=21
@langport@	-location=82 -event=5
@the_wave@	-art=25 -location=6
@european_club_association@	-organization=37
@purim@	-time=260
@barrow@	-organization=794 -location=297 -person=9 -art=1 -broadcast_program=1
@theosophical_society@	-organization=312 -location=10
@mahmoud_darwish@	-person=108
@2005_european_athletics_indoor_championships@	-event=41
@university_of_angers@	-organization=27
@lakeside_high_school@	-organization=27
@turkish_state_theatres@	-organization=20
@t-shirt@	-product=285 -art=10
@diocese_of_sodor_and_man@	-location=29 -title=1
@buford@	-location=46 -product=4
@ogie_alcasid@	-person=178
@john_ii_casimir_vasa@	-person=61
@auroville@	-location=50
@honoka@	-person=21
@i_never_promised_you_a_rose_garden@	-art=22
@anime@	-broadcast_program=58 -art=2 -person=1
@port_hedland@	-location=132
@wolfen@	-art=23 -product=1
@wilkes@	-location=51 -person=16 -product=2 -organization=1
@reynard@	-organization=133 -art=33
@kanpur_district@	-location=24
@international_policy_network@	-organization=23
@david_was@	-person=25
@inpop_records@	-organization=49
@lyngby@	-organization=20 -location=13
@femina@	-art=50 -award=3
@the_million_pound_drop_live@	-broadcast_program=34
@playboy_jazz_festival@	-event=24
@lu_yi@	-person=34
@north_otago@	-location=63 -organization=1
@lake_street@	-location=47
@river_clun@	-location=24
@armenian_democratic_liberal_party@	-organization=42
@spartak_moscow@	-organization=613
@sharks@	-organization=54 -person=29 -art=3 -living_thing=2
@deadlands@	-product=33 -art=2
@the_pleasure_principle@	-art=43
@norfolk_dialect@	-language=24
@mosaic@	-product=66 -organization=29 -person=13 -art=9 -location=2 -living_thing=1
@sigismund_kęstutaitis@	-person=47
@tiye@	-person=73
@ivor_novello_award@	-event=88 -person=1
@haberdashers'_monmouth_school_for_girls@	-organization=24
@concise_oxford_english_dictionary@	-art=20
@america's_best_comics@	-organization=97
@murnau@	-location=37 -person=8
@toyama@	-location=154 -organization=1 -person=1
@sterling_beaumon@	-person=30
@mordecai_cubitt_cooke@	-person=41
@juncus@	-living_thing=66
@folkways@	-organization=72
@borthwick_institute_for_archives@	-organization=21
@kyaukpyu@	-location=23
@carlos_baute@	-person=32
@bobby_eaton@	-person=167
@tōzai_line@	-location=28 -metropolitan_transit-transit_line=18
@kurt_vespermann@	-person=23
@across_five_aprils@	-art=13 -person=8
@gmina_grabowiec@	-location=26
@kurt_maetzig@	-person=44
@loreto@	-location=179 -organization=8
@pressman_toy_corporation@	-organization=26
@gallic_wars@	-event=163 -art=9
@uriel@	-person=96 -location=4 -art=1
@adam_riess@	-person=35
@robert,_count_of_clermont@	-person=35
@college_of_medicine@	-organization=33 -location=2
@luftflotte_3@	-organization=38
@the_warehouse@	-organization=16 -location=8
@21@	-art=242 -organization=74 -location=33 -product=17 -time=15 -metropolitan_transit-transit_line=3 -broadcast_program=1 -body_part=1
@federal_reserve_bank_of_minneapolis@	-organization=38
@ban@	-title=11 -organization=5 -event=1 -person=1 -product=1 -location=1
@east_india_company@	-product=1712 -organization=15
@urnfield_culture@	-location=89
@claude_royet-journoud@	-person=20
@the_sign_of_the_cross@	-art=41
@benevento@	-location=465 -organization=100 -person=23 -event=4
@villarreal@	-organization=322 -location=30
@ray_emery@	-person=84
@imagination@	-art=125 -person=52 -organization=2 -product=1
@at_folsom_prison@	-art=33
@the_columbian@	-art=19 -location=1
@auckland@	-organization=569 -location=162 -event=40 -person=8 -title=1 -living_thing=1
@france_and_flanders_1916–18@	-event=35
@2008_beijing_games@	-event=75
@people_like_us@	-broadcast_program=44 -art=26 -person=19 -organization=6
@misaki_doi@	-person=53
@newburn@	-location=42 -event=1
@hall_of_fame_game@	-event=19 -location=5
@john_regis@	-person=41
@philosophy_of_science_association@	-organization=27
@fujitsu@	-person=434 -organization=50
@john_deere@	-organization=202 -person=33
@the_three_degrees@	-person=134 -art=7
@nypd@	-organization=134 -broadcast_program=1
@wrigley@	-organization=24 -location=16 -person=1
@robert_ii_of_scotland@	-person=117
@lan_yu@	-person=22 -art=12
@ranavalona_ii@	-person=29
@mat_zo@	-person=37
@glenville_state_college@	-organization=40
@chickasaw@	-people-ethnicity=419 -location=33 -language=17 -product=1
@port_adelaide_football_club@	-organization=244 -location=1
@hbo@	-broadcast_network=5735 -organization=14 -broadcast-tv_channel=2 -broadcast_program=2
@prinz_eugen@	-product=65 -art=1 -person=1
@bodyjar@	-person=59 -art=2
@pby_catalina@	-product=29
@calvin_smith@	-person=25
@governor_of_taganrog@	-title=22
@guide@	-art=48 -title=12 -location=8 -organization=4 -product=3
@del_baker@	-person=20
@lord_bute@	-person=43
@mainz_05@	-organization=66
@vršac@	-location=219 -organization=1
@william_eythe@	-person=24
@radoslav_lorković@	-person=20
@marriage@	-art=19 -event=4 -title=1 -organization=1 -person=1 -location=1
@banque_de_france@	-organization=105
@benton,_arkansas@	-location=27
@apostle@	-title=299 -organization=2 -person=1
@battle_of_saint_gotthard@	-event=21
@josh_ritter@	-person=126 -art=2
@sabu@	-person=21 -art=1
@european_cup_final@	-event=29 -organization=5
@mayor_of_los_angeles@	-title=74 -event=1
@the_adventures_of_elmo_in_grouchland@	-art=60
@st_mary's_hospital_medical_school@	-organization=41 -location=2
@fireball@	-art=45 -food=5 -broadcast_program=4 -product=1
@count_duckula@	-broadcast_program=74
@robinsons-may@	-organization=80
@cordial@	-food=21 -art=3 -location=2
@duchy_of_prussia@	-location=241
@fu_haifeng@	-person=141
@camp_x@	-location=22 -art=1
@superman_returns@	-art=291 -product=20
@route_9@	-location=169 -metropolitan_transit-transit_line=11
@macgruber@	-art=28 -broadcast_program=18
@hungarian@	-location=4828 -language=2460 -organization=24 -event=15 -people-ethnicity=14 -internet-website=2 -person=1
@district_3@	-location=24 -organization=3
@southaven@	-location=40
@metal_box@	-art=30 -organization=1
@todd_harris@	-person=44
@hallelujah!@	-broadcast_program=16 -art=10
@louise_sorel@	-person=28
@camagüey@	-location=213 -organization=4
@bureau_d'enquêtes_et_d'analyses_pour_la_sécurité_de_l'aviation_civile@	-organization=55
@cool_hand_luke@	-art=113 -person=10
@tom_mcrae@	-person=54
@david_munrow@	-person=43
@quebec_premier@	-title=43 -organization=1
@forest_hills,_queens@	-location=86
@khaneh_shur_rural_district@	-location=47
@marcus_aemilius_scaurus@	-person=57
@sparrows_point@	-location=26 -art=1 -organization=1
@cancún@	-location=406
@passenger_train@	-transit=20 -organization=3 -product=1
@east_surrey@	-location=39
@bcs_national_championship@	-event=29
@great_wagon_road@	-location=39
@flaine@	-location=30
@china_grove@	-location=22 -art=20
@jiyai_shin@	-person=47
@willowbrook@	-location=55 -organization=3
@lotus_18@	-product=35
@mro@	-product=27 -language=2 -organization=1
@larry_parnes@	-person=26
@taxan@	-person=22
@tony_barton@	-person=25
@mtv_networks@	-person=22 -broadcast_network=1
@osaka_castle@	-location=107 -event=1
@lord_elphinstone@	-title=19 -person=8
@king_sunny_adé@	-person=57
@brian_g._marsden@	-person=62
@chris_harman@	-person=38
@iten@	-location=36
@gauteng@	-location=917 -organization=1
@aqqala_county@	-location=87
@little_big_horn@	-event=19 -location=4 -art=3
@sr_43@	-location=35
@catch_a_rising_star@	-organization=30 -art=2
@freemantle@	-organization=51 -location=30 -person=1
@civilization@	-product=83 -art=11 -event=3 -language=2 -location=1
@domonic_brown@	-person=20
@richard_levinson@	-person=39
@evening_shade@	-broadcast_program=85 -location=1
@gradačac@	-location=76
@grange@	-location=142 -organization=75 -location=10 -product=3 -person=2
@c.d.s._vida@	-organization=24
@gilles_bensimon@	-person=23
@cfb_shilo@	-location=31
@mckean@	-location=43 -person=2 -product=1 -organization=1
@whitten_oval@	-location=89
@debar@	-location=122 -language=1
@the_league@	-broadcast_program=104 -organization=42 -event=30
@tim_shaw@	-person=26
@denis_compton@	-person=238
@mildred_davis@	-person=30
@sahitya_akademi_award@	-award=397 -organization=2
@bizarro@	-location=16 -art=5
@virunum@	-location=20
@americanconnection@	-organization=23
@darley@	-location=11 -person=5 -organization=4
@defence_minister@	-title=82 -organization=12 -person=1
@firehouse@	-person=72 -art=9 -broadcast_program=5 -location=4
@ono@	-location=32 -organization=18 -person=10
@franklin_macveagh@	-person=23
@corneliu_vadim_tudor@	-person=53
@holcombe@	-location=23 -person=1
@angora@	-location=24 -person=8 -event=3 -living_thing=2 -art=1
@parsons_green@	-location=23
@charlottenborg@	-location=46
@unincorporated@	-organization=218 -location=3 -art=1
@margreta_elkins@	-person=32
@chi_mcbride@	-person=76
@kirata@	-person=30
@william_derham@	-person=24
@dundee_f.c.@	-organization=53
@pomeroy@	-location=73 -person=6
@the_creation@	-art=104 -person=45
@smithsonian_institution_archives@	-location=90 -organization=1
@d@	-organization=1246 -metropolitan_transit-transit_line=107 -computer-programming_language=96 -art=68 -product=27 -person=19 -location=17 -finance-currency=10 -medicine-medical_treatment=9 -body_part=3 -biology=2 -chemistry=2 -disease=1 -medicine-drug=1 -event=1
@toyota_vitz@	-product=27
@gmina_iława@	-location=76
@the_neville_brothers@	-person=125
@kwara@	-location=20
@albert_rosellini@	-person=29
@yumi_kakazu@	-person=33
@death_of_a_salesman@	-art=317 -broadcast_program=2
@rocket_man@	-art=58 -broadcast_program=5
@denis_hickie@	-person=20
@clemson@	-organization=525 -location=59 -product=2
@manga_artist@	-title=320
@linda_davis@	-person=63 -art=1
@tony_levin@	-person=362
@moors@	-people-ethnicity=26 -location=11 -organization=1
@toei_ōedo_line@	-location=66
@johnny_quirke@	-person=24
@communist_party_of_vietnam@	-organization=134
@lighters@	-product=36 -art=18
@235@	-location=15 -art=8 -product=2
@franz@	-person=22 -art=3 -location=1
@monochroa_cytisella@	-living_thing=29
@lancaster_city@	-organization=116 -location=4
@casey_atwood@	-person=54
@mark_brandenburg@	-location=15 -person=10
@the_whispers@	-person=111
@cystic_fibrosis@	-disease=40
@la_digue@	-location=37 -art=2
@who@	-organization=274 -person=44 -art=16 -product=2
@huntington_park@	-location=53 -organization=1
@miss_universe_organization@	-organization=77 -event=7
@_british@	-location=22 -organization=1
@christine_borland@	-person=21
@pitcher@	-title=135 -location=5 -award=1
@lord_napier@	-title=14 -person=13
@blue_rodeo@	-person=234 -art=1
@vivien_thomas@	-person=27
@gamesmaster@	-broadcast_program=47 -art=16
@1953@	-event=510 -art=4 -location=2 -product=1
@edward_fredkin@	-person=21
@9th_chess_olympiad@	-event=20
@levent@	-location=47
@william_f._temple@	-person=31
@i-55@	-location=63 -product=3
@kai_tak_airport@	-location=120
@janaki_ballabh_patnaik@	-person=22
@maurice_gamelin@	-person=62
@skip_ewing@	-person=132
@born_rich@	-art=19 -broadcast_program=11
@morpeth@	-location=328 -organization=1 -event=1
@special_air_service@	-organization=560
@sparks@	-person=263 -location=82 -broadcast_program=17 -art=11 -food=10 -organization=9
@adam_chen@	-person=27
@richfield_springs@	-location=20
@capulidae@	-living_thing=38
@bernard_palanca@	-person=35
@bishop_of_vilnius@	-title=23
@rainier_castillo@	-person=36
@left_spine_down@	-person=30
@andrew_breitbart@	-person=74
@wall_street_crash@	-event=28 -person=5
@stockport@	-location=1094 -organization=31
@marc_newson@	-person=27
@vsevolod@	-person=13 -product=7
@right_round@	-art=62
@radio_4@	-organization=367 -person=47
@susan_peters@	-person=37
@roir@	-organization=76
@moonlight@	-broadcast_program=74 -art=20 -person=3 -location=2 -living_thing=1
@kaithal@	-location=32
@endless_summer@	-art=26 -person=1
@rexall_centre@	-location=33
@ministry_of_foreign_affairs@	-organization=460 -title=38 -person=1
@david_brand@	-person=58
@2000_olympic_games@	-event=141
@prague@	-location=11933 -organization=41 -event=21 -art=10 -person=5 -transit=4 -finance-stock_exchange=2
@east_china_sea@	-location=742
@40th@	-organization=18 -location=13 -event=4
@belitsa@	-location=42
@burt_ward@	-person=73
@north_sea_oil@	-location=122
@bedazzled@	-art=65 -organization=4
@avro_canada@	-organization=57
@cracow@	-location=72 -organization=1
@pretzel_logic@	-art=30
@manuel_bulnes@	-person=64
@phantom@	-art=67 -product=19 -broadcast_program=18 -person=13 -organization=7
@cresswell@	-location=18 -person=4
@pope_alexander_vi@	-person=391
@matsukata_masayoshi@	-person=37
@they_were_expendable@	-art=34
@hønefoss@	-organization=112 -location=3
@matra@	-organization=223 -location=6
@in_blue@	-art=20
@araguaia_river@	-location=56
@sydney's@	-location=35 -organization=2
@mtk_budapest@	-organization=36
@provisional_revolutionary_government_of_the_republic_of_south_vietnam@	-location=22 -organization=1
@eastern_sports_association@	-organization=35
@ilokano@	-language=75 -people-ethnicity=3
@sharp@	-person=190 -organization=2 -art=1
@1908_olympics@	-event=23
@longchenpa@	-person=42
@civil_war@	-event=7630 -art=17 -location=6 -organization=2 -person=2 -broadcast_program=2 -product=1
@michigan_wolverines_softball@	-organization=23
@monza@	-location=931 -organization=172 -event=46 -product=7 -person=6
@cheese@	-food=65 -art=8 -product=5 -medicine-drug=1 -broadcast_program=1
@sudirman@	-person=49 -location=1
@sasanian_empire@	-location=122
@47th@	-location=14 -organization=10 -event=3
@jim_haas@	-person=24
@santana@	-person=870 -location=30 -art=14 -organization=7 -product=2
@peder_furubotn@	-person=23
@hildesheim_cathedral@	-location=26
@jack_chambers@	-person=32
@a689_road@	-location=21
@national_parks_project@	-broadcast_program=30
@secretary_of_state_for_communities_and_local_government@	-title=86 -person=1
@daniela_hantuchová@	-person=513
@bob_wells@	-person=33
@antisocial@	-medicine-symptom=23 -disease=11 -art=9
@xie_fuzhi@	-person=23
@sofia_university@	-organization=236 -location=1
@lymantriidae@	-living_thing=459
@rheinstadion@	-location=29
@uraiyur@	-location=23
@jordal_amfi@	-location=23
@venango@	-location=45
@chris_brown@	-person=64 -art=8
@national_book_award_history@	-award=34
@tsing_ma_bridge@	-location=61
@the_jackie_gleason_show@	-broadcast_program=119
@fanny_kemble@	-person=79
@the_proud_family_movie@	-art=24
@pantera@	-person=681 -product=5 -organization=1
@manitowoc@	-location=135 -organization=3 -product=1
@drag@	-title=33 -location=15 -person=11 -art=7
@jump_square@	-art=61
@orla_brady@	-person=44
@2001_nfl_draft@	-event=370
@jayson_blair@	-person=43
@bua@	-location=24 -language=5 -organization=1
@the_order@	-organization=33 -art=11 -title=1
@perkins@	-person=46 -organization=38 -location=18 -product=3
@bardejov@	-location=67 -organization=1
@truck@	-product=35 -event=3
@metsatöll@	-person=20
@davis_v._county_school_board_of_prince_edward_county@	-event=21
@vologases_i@	-person=47
@oxford_dictionary_of_national_biography@	-art=74 -location=1
@hesychius_of_alexandria@	-person=29
@tosa_province@	-location=43
@roget's_thesaurus@	-art=24
@sh_6@	-location=27
@kasama@	-location=65 -organization=1
@us_87@	-location=30
@nora@	-person=33 -location=29 -art=14 -event=1
@fredrik_pacius@	-person=20 -art=1
@lyndon_state_college@	-organization=45
@gluck@	-person=187
@leicester_abbey@	-location=24
@westminster,_california@	-location=57
@mariah_carey@	-person=1846 -art=15 -broadcast_program=1
@andromeda@	-location=230 -broadcast_program=207 -living_thing=6 -art=5 -person=5 -product=2
@zócalo@	-location=66
@boeing@	-organization=1989 -location=1 -product=1
@hindustani@	-language=362 -art=2 -people-ethnicity=2
@while_you_were_sleeping@	-art=52 -broadcast_program=7
@new_world_symphony@	-art=20 -person=7
@il-28@	-product=27
@henry_clay@	-person=795 -product=1 -organization=1 -location=1
@international_house@	-art=16 -location=8 -organization=4
@gilbert_percy_whitley@	-person=26
@this_kiss@	-art=32
@schmidt@	-person=68 -organization=1 -location=1
@chauncey@	-location=23 -person=4 -product=1
@ray_park@	-person=47
@battle_of_kulm@	-event=33
@deschutes_river@	-location=128
@samuel_clarke@	-person=103
@gus_bodnar@	-person=21
@dennis_green@	-person=80
@mats_eilertsen@	-person=61
@homebake@	-event=87
@black_walnut@	-living_thing=23 -location=1
@glenn_jones@	-person=43
@zaraysk@	-location=26
@yakutsk@	-location=255 -organization=1
@kiso_river@	-location=68
@dorchester_on_thames@	-location=22 -title=1
@tohono_o'odham@	-people-ethnicity=108 -language=1
@alan_jones@	-person=274
@highfield_road@	-location=97
@miękinia@	-location=27
@raf_kinloss@	-location=69
@dimboola@	-location=17 -art=13 -organization=1
@asian_elephant@	-living_thing=214
@william_finn@	-person=76
@titus_flavius_vespasianus@	-person=27
@sakshi_tanwar@	-person=36
@aurora,_indiana@	-location=25
@jascha_heifetz@	-person=269
@arabs@	-people-ethnicity=962 -location=18 -event=9 -title=1 -language=1 -religion-religion=1
@casamance@	-location=130
@to_heart@	-product=49
@beaverhead_county@	-location=34
@juventud@	-organization=25 -person=9
@branch_line@	-location=19 -location=15 -metropolitan_transit-transit_line=5 -organization=3
@tagus@	-location=349
@sonia_pottinger@	-person=27
@the_promise@	-art=138 -broadcast_program=21
@leonardo_duque@	-person=26
@bayan_ko@	-art=17 -broadcast_program=3
@windows_on_the_world@	-location=42 -art=4
@jodie_sweetin@	-person=34
@rita_hayworth@	-person=468
@8@	-art=70 -metropolitan_transit-transit_line=60 -location=32 -product=27 -event=16 -organization=15 -time=14 -body_part=3 -broadcast-tv_channel=1 -person=1
@sammi_smith@	-person=54
@charles_christian,_prince_of_nassau-weilburg@	-person=23
@roxy@	-organization=33 -location=28 -person=4
@port_charlotte,_florida@	-location=51
@büchen@	-location=23
@two_by_two@	-art=21
@dilma_rousseff@	-person=175
@superintendent@	-title=386 -organization=3 -location=1
@dave_niehaus@	-person=56
@chūō_line@	-location=27 -metropolitan_transit-transit_line=20
@bensalem_township@	-location=22
@past_lives@	-art=12 -person=8
@graves_county@	-location=41
@hazleton@	-location=123 -organization=1
@calcutta@	-location=374 -art=16 -product=14 -organization=5 -person=2
@circuit@	-art=11 -organization=5 -location=4
@instagram@	-product=372
@world_airways@	-organization=68
@robbie_williams@	-person=1312
@millard_fuller@	-person=21
@theatre_guild@	-person=97
@henniker@	-location=21 -person=1
@august_8@	-time=255
@brooklyn,_connecticut@	-location=27
@easter@	-time=2157 -art=20 -location=6 -event=2
@ishøj@	-location=21
@washington_state_bar_association@	-organization=21
@police_rescue@	-broadcast_program=86
@salzburg@	-location=2486 -event=45 -organization=21 -person=1
@all_the_small_things@	-art=48 -broadcast_program=19
@meran@	-location=23 -person=1
@johannes_vermeer@	-person=200
@william_enfield@	-person=20
@department_of_justice@	-organization=846 -title=4 -location=2
@mallinckrodt@	-organization=24 -event=1
@roy@	-person=72 -location=30 -art=2
@shetland_islands@	-location=26
@scrabble@	-product=348 -broadcast_program=39 -location=1
@us_29@	-location=60
@torcello@	-location=41
@south_hackney@	-location=26
@juhi_chawla@	-person=283
@bernardo_rossellino@	-person=35
@malibu@	-location=497 -organization=22 -product=11 -broadcast_program=11 -food=6
@dizzy@	-art=23 -product=11 -person=10 -medicine-symptom=3 -broadcast_program=1
@bukoba@	-location=54 -product=1
@novosibirsk_state_university@	-organization=48
@sikasso@	-location=107
@deputy@	-title=147 -organization=69 -location=1 -religion-religion=1
@timor@	-location=19 -event=8
@all_of_us@	-broadcast_program=77 -art=1
@ernst_toller@	-person=69
@degrees@	-education-educational_degree=75 -organization=3
@wrexham,_mold_and_connah's_quay_railway@	-organization=26
@coriolanus@	-art=30 -person=8
@wavves@	-person=73 -art=3
@bennington,_vermont@	-location=161
@latin_kings@	-organization=45 -location=1 -person=1
@the_eagle@	-art=70 -broadcast_program=5 -location=4 -living_thing=2 -person=1
@deakin@	-location=47 -person=23 -organization=6
@malvern_college@	-organization=229
@hannah_montana@	-broadcast_program=590 -art=17
@engel@	-person=39 -art=22 -event=4
@michael_kasprowicz@	-person=63
@toy@	-person=26 -art=7 -food=1
@noël@	-art=27 -person=2 -time=1
@sca@	-organization=34 -disease=1
@matt_nathanson@	-person=114
@gayle_hunnicutt@	-person=49
@richard_brinsley_sheridan@	-person=298 -art=1
@var@	-location=339 -god=2 -organization=1 -event=1
@mall_of_the_emirates@	-location=25
@yasuji_okamura@	-person=21
@zielona_góra@	-location=870 -organization=5
@yuri_district@	-location=28
@maldon@	-location=265 -event=3 -location=1
@racinaea@	-living_thing=23
@united_irishman@	-art=48 -organization=16
@burst@	-person=13 -location=6 -broadcast_network=1
@ehrenberg@	-location=12 -person=10
@daegu@	-location=980 -event=5 -organization=3 -metropolitan_transit-transit_line=2
@market_street@	-location=86 -organization=1
@levert@	-person=56
@jira@	-product=31 -living_thing=1
@dutch_harbor@	-location=160 -event=6
@northampton@	-location=1765 -organization=65 -product=10 -event=7 -person=2 -title=1
@hey@	-person=28 -art=2
@run@	-art=90 -location=17 -person=13 -event=12 -title=1 -organization=1
@pavonia@	-location=62 -living_thing=13
@brian_leonard@	-person=20
@biberach_an_der_riss@	-location=23
@jason_macdonald@	-person=42
@mount_isa_mines@	-location=29 -event=1
@trevor_manuel@	-person=45
@monterey_county@	-location=240
@triton@	-location=129 -god=102 -product=10 -organization=9 -art=7 -living_thing=4 -chemistry=2 -broadcast_program=2
@maxton@	-location=25
@khorramshahr@	-location=95 -event=1
@kelvin_anderson@	-person=39
@roussillon@	-location=282 -food=1 -title=1
@american_family_insurance@	-organization=29
@and_now_for_something_completely_different@	-art=24
@bau@	-location=56 -art=1 -language=1
@peter_balakian@	-person=21
@burns_mantle@	-person=56
@a_midsummer_night's_sex_comedy@	-art=29
@milwaukee_badgers@	-organization=118
@half-life@	-product=240 -art=6
@auckland_castle@	-location=22
@lauenburg@	-location=38 -title=4
@american_numismatic_society@	-organization=61
@national_museum_of_natural_history@	-location=441 -organization=1
@summit,_new_jersey@	-location=153
@red_lake_indian_reservation@	-location=23
@sabrina,_the_teenage_witch@	-broadcast_program=310 -art=4
@razavi_khorasan_province@	-location=3868
@naruto@	-art=528 -location=39
@worsley@	-location=135 -title=2 -person=1
@shahaji@	-person=34
@heroes_and_villains@	-art=49 -broadcast_program=20 -person=1
@brady_clark@	-person=23
@fc_minsk@	-organization=30 -location=1
@paris_commune@	-event=496 -art=1 -organization=1
@alhambra@	-location=360 -product=10
@a_film_of_the_same_name@	-art=34 -broadcast_program=1
@operation_anaconda@	-event=99
@ferdinand_de_la_cerda@	-person=23
@cape_floristic_region@	-location=36
@shantanu_moitra@	-person=38
@agonopterix_scopariella@	-living_thing=21
@reformist@	-organization=77 -event=7 -religion-religion=2
@david_kelley@	-person=24
@gail_carson_levine@	-person=33
@fraser's_hill@	-location=26
@sant_cugat_del_vallès@	-location=53
@kamo@	-location=58 -person=3
@the_phantom_of_the_opera_at_the_royal_albert_hall@	-art=29
@moira_anderson@	-person=26
@timothy_pont@	-person=96
@third_crusade@	-event=448
@a_fine_romance@	-art=38 -broadcast_program=2
@maggie_o'neill@	-person=29
@sasha_frere-jones@	-person=37
@ergo_proxy@	-broadcast_program=67
@marauder@	-art=11 -product=8 -title=1
@chalfont_st_peter@	-location=50 -organization=10
@maui@	-location=1210 -organization=2 -title=1
@famous_five@	-art=25 -organization=1
@pune_junction@	-location=72
@gretchen_corbett@	-person=22
@deutschland@	-product=31 -location=7 -event=1
@canadian_caper@	-event=24
@ricochet@	-person=37 -art=33 -product=4 -organization=1 -location=1 -broadcast_program=1
@godzilla_vs._mechagodzilla_ii@	-art=41
@miriam_yeung@	-person=81
@hurd_peninsula@	-location=55
@the_mercy_seat@	-art=22 -person=1
@willow@	-living_thing=121 -art=88 -location=29 -person=15 -product=4
@spencer_tracy@	-person=671 -art=1
@sanoma@	-organization=50 -location=1
@tanfl@	-organization=179
@dolomites@	-location=265
@kozienice@	-location=197
@rewrite@	-product=21 -art=4
@san_andreas@	-location=36
@william_f._albright@	-person=98
@butterfly_kisses@	-art=29
@alaska_department_of_fish_and_game@	-location=39
@moll_flanders@	-art=88 -broadcast_program=1
@academy_of_fine_arts@	-organization=142 -location=2
@honey_irani@	-person=29
@charles_inglis@	-person=21
@woio@	-location=50
@dror_feiler@	-person=26
@exhibition_place@	-location=150 -event=2
@eric_close@	-person=44
@nelson_cuevas@	-person=24
@the_valley@	-location=138 -art=8 -person=6
@high_school_of_dundee@	-organization=77
@cassis@	-location=37 -living_thing=5 -art=1
@recreativo_de_huelva@	-organization=390
@jean-pierre_cortot@	-person=23
@charterhouse@	-organization=229 -location=71
@imagine_that@	-art=32 -broadcast_program=1
@bobby_debarge@	-person=30
@i_am_legend@	-art=132 -broadcast_program=10
@mikhail_bulgakov@	-person=295 -location=1
@prince_kan'in_kotohito@	-person=25
@baltic@	-location=771 -people-ethnicity=92 -product=17 -organization=9
@bahnemir_district@	-location=22
@east_new_york,_brooklyn@	-location=36
@herman_miller@	-organization=45 -person=8
@unwrapped@	-broadcast_program=34 -art=3
@raj_babbar@	-person=220
@bbc_news_at_one@	-broadcast_program=40
@struwwelpeter@	-art=29
@bangladesh@	-location=10860 -organization=341 -people-ethnicity=6 -event=2 -language=2 -person=2 -art=1
@hubei@	-location=1967
@bandar_utama@	-location=39
@books@	-art=20 -person=9
@thune@	-organization=21 -location=6 -person=2
@orpheus_in_the_underworld@	-art=120
@nepal_telecom@	-organization=21
@anthony@	-person=155 -location=48 -product=3 -award=2 -organization=1
@uss_coral_sea_(cv-43)@	-product=20
@hochelaga@	-location=99 -art=2
@guria@	-location=129 -organization=1
@kowloon_tong@	-location=91 -art=2
@province_of_l'aquila@	-location=49
@pooja_umashankar@	-person=25
@john_t._scopes@	-person=46
@yarmouk@	-location=18 -organization=3 -event=3
@île_de_france@	-location=86 -product=3
@skara_brae@	-location=83 -person=10 -art=1
@peterborough_chronicle@	-art=28
@khosa@	-people-ethnicity=21 -event=1 -location=1
@marco_ruas@	-person=29
@john_little@	-person=10 -organization=10
@st._james_infirmary_blues@	-art=23
@menahem_golan@	-person=77
@triticeae@	-living_thing=20
@office_of_the_secretary_of_defense@	-organization=139
@iceni@	-people-ethnicity=123 -location=1
@le_mans_24_hours@	-event=30 -product=2
@jeremih@	-person=136 -art=6
@london_and_croydon_railway@	-organization=48
@birdlife_international@	-organization=1479
@new_zealand_qualifications_authority@	-organization=29
@ancient_roman@	-location=244 -religion-religion=1
@maria_anna_mozart@	-person=27
@sydney_harbour_bridge@	-location=359
@susana_giménez@	-person=45 -broadcast_program=2
@david_wilson@	-person=66
@liar@	-art=21 -person=4
@tragedy@	-art=23 -person=15 -event=3
@iwaki@	-location=71 -broadcast_program=1
@opel_ascona@	-product=58
@ra_ra_riot@	-person=86 -art=2
@kitauwa_district@	-location=25
@forest_home_cemetery@	-location=74
@walter_benton@	-person=20
@regina_schleicher@	-person=28
@windsbacher_knabenchor@	-person=38
@rendezvous_with_rama@	-art=69 -product=2
@pete_kelly's_blues@	-art=21 -broadcast_program=7
@iroquois@	-product=12 -location=10 -organization=4 -people-ethnicity=3
@david_wiffen@	-person=40 -art=3
@aurelius@	-location=13 -person=10
@chorion@	-organization=15 -body_part=7
@atr@	-organization=38 -location=1 -product=1
@navan@	-location=295 -organization=1
@goodwood@	-location=277 -event=12 -organization=1
@craig@	-location=61 -person=34
@boeing_b-29_superfortress@	-product=311
@constellation_records@	-organization=65 -person=1
@a_new_brain@	-art=22
@anchorage@	-location=23 -organization=2
@stewart_cink@	-person=97
@netherlands_u-17@	-organization=23
@matthew_sturges@	-person=33
@beng@	-education-educational_degree=19 -language=2
@astrid_allwyn@	-person=34
@richard_dunwoody@	-person=52
@kinner_b-5@	-product=26
@dante_gabriel_rossetti@	-person=443
@saliva@	-person=157 -art=2 -event=1
@excel_entertainment@	-organization=22
@la_porte,_indiana@	-location=65
@paul_tudor_jones@	-person=26
@shooting_star@	-art=29 -person=28 -living_thing=13
@ictv@	-broadcast-tv_channel=20 -organization=6 -broadcast_network=1
@centreville_high_school@	-organization=20
@nantes@	-location=1428 -organization=6 -event=4
@u.d.o.@	-person=75
@ramona@	-art=70 -location=54 -broadcast_program=5 -organization=2 -person=1
@henry_sy@	-person=25
@jls@	-person=306 -art=13
@bad_blood@	-art=42 -event=17 -product=3
@prince_george's_county@	-location=349
@nhs_direct@	-organization=26
@yadkin_river@	-location=139
@simon_beale@	-person=25
@gmina_złotów@	-location=45
@country_club@	-location=18 -art=6
@bear_family_records@	-organization=113
@macomb_county,_michigan@	-location=51
@jadavpur@	-location=56 -organization=1
@robbie_buhl@	-person=71
@william_reeves@	-person=32
@wizo@	-organization=12 -person=11
@sine@	-location=67 -language=1
@sigurd_ibsen@	-person=22
@count_of_holland@	-title=69 -location=2
@the_simpsons_game@	-product=51
@ty_dillon@	-person=30
@supermarine_spitfire@	-product=699
@african_american@	-people-ethnicity=6299 -location=3 -visual_art-color=2 -living_thing=1 -organization=1
@mary_o'rourke@	-person=36
@otto_harbach@	-person=263
@alcide_de_gasperi@	-person=112
@decepticon@	-people-ethnicity=276
@maritime_commission@	-organization=93
@mark_warner@	-person=213 -organization=1
@vinnie_vincent_invasion@	-person=32 -art=5
@cycle_world@	-art=60
@bullet_rogan@	-person=23
@bluey@	-broadcast_program=30 -person=1 -living_thing=1
@ataşehir_belediyespor@	-organization=33
@noreaga@	-person=31
@the_longest_journey@	-product=41 -art=10
@five_corners@	-location=26 -art=13
@rachel_caine@	-person=24
@straight_no_chaser@	-person=28 -art=10
@crash@	-art=146 -broadcast_program=77 -event=28 -person=21 -product=4 -location=1 -transit=1
@expedition_1@	-event=21
@eastern_illinois@	-organization=23 -location=1
@walter_dornberger@	-person=37
@hot_springs,_virginia@	-location=32
@a_mighty_wind@	-art=94
@united_states_junior_chamber@	-organization=22
@dave_mirra@	-person=31 -product=1
@either@	-art=62 -person=10
@spagna@	-person=22 -location=1
@george_carteret@	-person=36
@irma_grese@	-person=27
@iniö@	-location=22
@tosa@	-location=66 -living_thing=5 -product=2
@chch@	-broadcast_network=21
@bob_taylor@	-person=89 -product=2 -event=1
@monongahela@	-location=31 -product=10 -people-ethnicity=6 -art=4 -food=1 -event=1
@african_buffalo@	-living_thing=55
@dal@	-food=23 -organization=15 -location=11 -event=1
@secretary_of_the_treasury@	-title=277 -organization=1
@mentone@	-location=68 -organization=1
@oregon_state@	-organization=400 -location=1
@city_circle@	-location=52 -metropolitan_transit-transit_line=6 -transit=1
@abel_ferrara@	-person=154
@gathering_of_the_juggalos@	-event=55
@ramblers@	-organization=25 -living_thing=2 -product=1
@kaitlin_olson@	-person=32
@5th_avenue@	-location=29 -food=3 -art=1
@lms@	-organization=219 -product=2 -location=1
@phil_harder@	-person=26 -organization=2
@sidsel_endresen@	-person=57
@password@	-broadcast_program=87
@footscray@	-organization=462 -location=23
@american_buffalo@	-art=66 -living_thing=9
@calliope@	-location=17 -product=5 -broadcast_program=1
@sunshine_coast_line@	-location=19 -metropolitan_transit-transit_line=2
@martin_crimp@	-person=62
@moreton_bay@	-location=343 -art=3
@argo@	-art=177 -organization=131 -location=8 -product=6
@untouched@	-art=27
@sandra_boynton@	-person=22
@griqualand_west@	-organization=109 -location=74 -event=1
@maurice_fitzgerald,_lord_of_lanstephan@	-person=21
@g._w._s._barrow@	-person=20
@socialist_party_of_romania@	-organization=32
@bertram_turetzky@	-person=24
@the_disasters_of_war@	-art=25
@easy_action@	-person=16 -art=9
@german_democratic_republic@	-location=178 -organization=2
@true_blue@	-art=75 -broadcast_program=8
@scott_wimmer@	-person=69
@esquimalt@	-location=88 -product=1
@melkweg@	-location=62
@taboo@	-art=87 -person=63 -broadcast_program=16
@keizer@	-location=23 -person=2
@navy_island@	-location=33
@joy_macphail@	-person=21
@a_little_night_music@	-art=291 -person=1
@bishop_of_edinburgh@	-title=53
@the_last_laugh@	-art=28 -person=1
@city_of_los_angeles@	-location=69 -product=27 -organization=2
@marquess_of_sligo@	-title=30
@socialist_labor@	-organization=47
@solsbury_hill@	-art=21 -location=19
@farouk@	-person=24 -organization=3
@arakan@	-location=266 -people-ethnicity=2
@the_twelfth_of_never@	-art=25
@batman_beyond@	-broadcast_program=292 -art=18
@the_lady_from_shanghai@	-art=38
@reggie_walton@	-person=22
@paul_casey@	-person=108
@nana_palsikar@	-person=39
@ojinaga@	-location=39
@green_party@	-organization=2137 -visual_art-color=1
@nabopolassar@	-person=59
@johnny_coles@	-person=57
@the_return_of_the_soldier@	-art=33
@rawalpindi@	-location=1139 -product=2
@swing_time@	-art=46 -organization=5
@christine_cavanaugh@	-person=41
@black_belt@	-title=248 -location=42 -art=27
@aricia@	-location=29 -living_thing=1
@fabian@	-organization=58 -person=31 -art=3
@japan_air_self-defense_force@	-organization=137
@lance_king@	-person=29
@gaël_monfils@	-person=331
@sukhoi_su-7@	-product=34
@jacobite_risings@	-event=37 -organization=2
@robert_manne@	-person=36
@réunion_premier_league@	-organization=32
@kurdistan_province@	-location=1890
@remake@	-organization=263 -art=137 -broadcast_program=11 -product=3
@downey@	-location=78 -person=4 -organization=2
@asylum@	-organization=83 -art=79 -broadcast_program=8 -location=1
@die_ägyptische_helena@	-art=32
@akiko_yajima@	-person=28
@lubsko@	-location=44
@pizza_hut@	-location=504 -organization=1
@loughgall@	-location=53 -organization=17
@morrison_hotel@	-art=27 -location=6
@judge_jules@	-person=110
@1997_asian_financial_crisis@	-event=119
@henderson,_tennessee@	-location=20
@brooklands@	-location=442 -product=2 -organization=1
@mikhail_kalatozov@	-person=38
@telegraph_hill@	-location=67
@overpeck_creek@	-location=27
@noel_mcgrath@	-person=33
@kappeln@	-location=36
@ludgate_hill@	-location=76
@1973@	-event=965 -art=14 -organization=3 -broadcast_program=1
@david_pate@	-person=96
@princess_michael_of_kent@	-person=75
@hoon_thien_how@	-person=25
@bootle@	-location=295 -organization=50
@kenny_dalglish@	-person=385
@greg_stafford@	-person=50
@guangxi@	-location=1360 -event=2
@culture@	-person=75 -art=14 -people-ethnicity=12 -location=11 -organization=5 -title=2
@route_18@	-location=83
@sergio_bonelli_editore@	-organization=54
@ken_cuccinelli@	-person=69
@bills,_bills,_bills@	-art=33
@kate_adie@	-person=37
@princess_caraboo@	-art=20 -person=15
@southern_football_association@	-organization=28
@york_hall@	-location=156
@the_damned_united@	-art=53
@bonar_bridge@	-location=26 -organization=3
@duke_of_york@	-person=314 -title=288 -product=24 -location=4
@picea_sitchensis@	-living_thing=46
@parni_valjak@	-person=31
@kendal@	-location=460 -organization=1 -person=1
@communist_party_of_venezuela@	-organization=51
@yorktown@	-location=244 -event=115 -product=41 -organization=3
@sex_pistols@	-person=1117 -art=2
@chickasaw_nation@	-people-ethnicity=117
@our_lady_of_aparecida@	-art=24 -location=3
@lanza_del_vasto@	-person=26
@atlético-pr@	-organization=40
@san_saba@	-location=38 -art=2
@usfa@	-organization=21
@klaudia_jans-ignacik@	-person=23
@jared_jeffries@	-person=26
@closer@	-art=158 -organization=1
@bucks_county_community_college@	-organization=25
@letterfrack@	-location=19 -organization=1
@irt_ninth_avenue_line@	-metropolitan_transit-transit_line=64
@ta'if@	-location=50
@cispadane_republic@	-location=20
@cheapside@	-location=186
@castle_falkenstein@	-product=23 -location=2
@braničevo@	-location=37
@carmelite@	-organization=123
@thq@	-person=540
@patrons@	-title=23
@north_rona@	-location=31
@phil_hogan@	-person=37
@sandwell@	-location=151 -organization=1
@corsham@	-location=121
@hasanudin@	-person=23
@bobby@	-art=110 -person=79 -title=2 -event=1
@lermontov@	-person=18 -location=5
@lviv@	-location=1625 -organization=4 -location=2
@alfred_kerr@	-person=24
@cape_fold_belt@	-location=29
@castro_urdiales@	-location=30
@city_confidential@	-broadcast_program=37
@sergipe@	-location=295 -organization=19
@arthur_bisguier@	-person=32
@pericles@	-person=340 -art=54
@judge_mathis@	-broadcast_program=61 -person=1
@crans-montana@	-location=62 -event=1
@artigas@	-location=41 -person=9
@tarot@	-person=60 -art=3 -product=1
@brenthis_ino@	-living_thing=34
@depressaria_olerella@	-living_thing=23
@the_jenny_jones_show@	-broadcast_program=62 -person=1
@replacements@	-person=25 -art=3 -organization=1
@james_dickey@	-person=122
@gomer@	-person=28 -location=4 -organization=2
@boys_town@	-art=35 -location=34
@assendelft@	-location=20
@kelly_carlson@	-person=26
@royal_victoria_dock@	-location=50
@the_searchers@	-person=177 -art=149 -broadcast_program=2
@postmaster@	-title=153 -event=2 -organization=2
@toshimaru_nakamura@	-person=33
@restigouche@	-location=40 -people-ethnicity=1
@artemisia_absinthium@	-living_thing=54
@route_72@	-location=51 -metropolitan_transit-transit_line=5
@joule@	-person=11 -computer-programming_language=5 -organization=4
@steve_marcus@	-person=22
@autumn_reeser@	-person=37
@salehabad_rural_district@	-location=38
@oxyrhynchus_papyri@	-art=33 -location=1
@omniture@	-organization=28
@john_avila@	-person=27
@william_john_cox@	-person=22
@solanum@	-living_thing=119 -art=1
@moros@	-people-ethnicity=29 -god=22 -event=2
@restored@	-event=14 -art=8 -location=3 -organization=1
@rachid_bouchareb@	-person=33
@middle_ages@	-event=7736 -broadcast_program=3 -location=1
@albatros@	-organization=53 -product=14
@bachelor_of_design@	-education-educational_degree=20
@lafayette_afro_rock_band@	-person=32
@breakfast@	-broadcast_program=77 -art=5 -location=1
@tugs@	-broadcast_program=58 -product=28
@coretta_scott_king@	-person=199 -award=1
@clear_channel@	-organization=129
@xxvi@	-event=27 -law=1
@queen_mary@	-person=926 -product=108 -organization=4 -location=1
@republic_of_the_philippines@	-location=54
@deutsches_symphonie-orchester_berlin@	-person=61
@hurricane_beulah@	-event=26
@deccan_gymkhana@	-location=23
@microsoft_train_simulator@	-product=36
@trier@	-location=1366 -organization=6
@gromov_flight_research_institute@	-location=20
@northern_mariana_islands@	-location=691 -organization=9
@chillisquaque_creek@	-location=25
@radio_flyer@	-art=23 -organization=13
@cope@	-person=303 -organization=19 -art=11 -location=5
@bahmani_sultanate@	-event=97
@navy_board@	-organization=68
@charleston@	-location=1895 -event=49 -art=16 -organization=14 -product=8 -person=3
@revlon@	-organization=281
@goodnight_moon@	-art=39
@the_hangover@	-art=89
@john_j._peck@	-person=21
@tna_wrestling@	-person=37
@tiller@	-location=21 -organization=12
@wilco@	-person=531 -art=1 -organization=1
@john_tradescant_the_elder@	-person=27
@eastern_new_mexico@	-location=16 -organization=13
@miguel_a._núñez,_jr.@	-person=24
@kazmunaygas@	-organization=46
@chappaqua@	-location=32 -art=10 -person=1
@deudorix_dinochares@	-living_thing=26
@borderlands@	-product=57 -art=2 -location=1
@j._johnson@	-person=77
@centaurus@	-location=171 -product=5 -art=3
@brad_wood@	-person=54
@douglas_hyde@	-person=187
@newcastle,_new_brunswick@	-location=33
@berlin_crisis_of_1961@	-event=40
@uncle_tom's_cabin@	-art=377 -person=1
@cca@	-organization=19 -chemistry=2 -location=1
@forza_motorsport_3@	-product=37
@bonnie_tyler@	-person=486 -art=3
@rialto_towers@	-location=23
@buzzcocks@	-person=387 -art=2
@stages@	-art=32 -location=1
@the_recession@	-art=23 -event=3
@epitaph@	-organization=67 -art=24
@xavier_villaurrutia@	-person=33
@team_milram@	-organization=37
@little_russia@	-location=66
@bibb_graves@	-person=25
@springfield_road@	-location=30
@bellarmine@	-person=18 -organization=11
@ronchetti_cup@	-event=60
@lee's_palace@	-location=25
@utopia@	-art=117 -person=87 -location=22 -product=14
@samir_kuntar@	-person=21
@in_re_bilski@	-event=29
@tweedbank@	-location=23
@katie_stevens@	-person=24
@hoch_conservatory@	-organization=86
@setúbal@	-location=291 -organization=5
@nile_kinnick@	-person=63
@kool_g_rap@	-person=249
@entrapment@	-art=57 -disease=1
@varden@	-art=20 -location=3
@imf@	-organization=271 -event=2
@local@	-location=21 -event=9 -organization=5 -people-ethnicity=3 -transit=2 -title=1 -language=1 -body_part=1 -art=1
@sybil_danning@	-person=51
@brockenhurst@	-location=91 -organization=13
@tynedale@	-location=34 -organization=10
@greater_vancouver@	-location=105 -transit=1
@vrbovec@	-location=43 -organization=1
@apiaceae@	-living_thing=391
@grenfell@	-location=64 -person=8
@six_pack@	-art=19 -person=8 -body_part=6
@suicide_club@	-art=14 -organization=7
@lord_elgin@	-person=70 -title=1
@governor's_mansion@	-location=84 -title=1
@lummi@	-people-ethnicity=39 -language=2 -location=1
@anil_kumar@	-person=30
@lcc@	-organization=28 -product=1
@carlo_ancelotti@	-person=162
@riflemen's_association@	-organization=24
@industrial_designers_society_of_america@	-organization=60
@wetherby@	-location=265 -art=16
@renegade@	-broadcast_program=99 -art=37 -product=29 -person=13 -event=3 -location=1
@ponte_olivo_airfield@	-location=25
@97@	-location=9 -event=7 -metropolitan_transit-transit_line=5 -art=4 -person=1
@électricité_de_france@	-organization=121
@hms_terror@	-product=45 -location=1
@pontifical_institute_of_mediaeval_studies@	-organization=30
@william_camden@	-person=267
@jean-marie_villot@	-person=47
@chemistry_world@	-art=25 -organization=1
@lovitt_records@	-organization=28
@lee_sung-jae@	-person=25
@port_fairy@	-location=35 -organization=11 -product=2 -metropolitan_transit-transit_line=1 -event=1
@rockland_county@	-location=238
@tex-mex@	-food=62 -organization=1
@kick@	-art=45 -broadcast_program=21 -organization=17 -product=9
@danilo_pérez@	-person=25
@kirsten_o'brien@	-person=49
@lower_canada@	-location=1313 -organization=1 -event=1
@farooq_leghari@	-person=59
@alejandro_doria@	-person=26
@bend_it_like_beckham@	-art=108
@dulce_pontes@	-person=38
@queen_adelaide@	-person=98 -location=7
@piper_alpha@	-event=52
@the_phillips_collection@	-location=70 -person=1
@basht_county@	-location=127
@roger_maris@	-person=301
@shapwick@	-location=41
@craig_bolerjack@	-person=50
@antarctica@	-location=6329 -art=15 -organization=4 -person=1 -event=1
@mainline@	-location=8 -organization=6 -product=4 -person=3 -location=2 -metropolitan_transit-transit_line=1 -transit=1
@harlequin@	-organization=32 -art=16 -person=11 -living_thing=4
@prospect_hill@	-location=24 -living_thing=1
@earl_of_chatham@	-title=13 -person=11
@fort_knox@	-location=26 -organization=1
@sunderland_a.f.c.@	-organization=134
@saraha@	-person=20
@tt_pro_league@	-organization=290
@beech@	-living_thing=159 -location=10 -organization=8
@constantin_stanislavski@	-person=125
@veja@	-art=60
@susan_faludi@	-person=32
@gonesse@	-location=44
@wbc_fecarbox@	-organization=34
@julian_kytasty@	-person=22
@ursus@	-location=14 -organization=6 -living_thing=5 -person=5 -art=1
@boucheron@	-organization=26
@pandemonium@	-art=35 -product=10
@michael_vaughan@	-person=206
@dance_to_the_music@	-art=45
@isle_of_may@	-location=78
@shaggy@	-person=273
@united_states_department_of_the_navy@	-organization=175
@australian_version@	-broadcast_program=22 -art=1 -broadcast_network=1
@vilna_governorate@	-location=79
@murray_state_university@	-organization=279
@relapse@	-art=68 -organization=40
@spider-man_animated_series@	-product=17 -broadcast_program=10
@benaroya_hall@	-location=44
@chapelizod@	-location=55
@postal_2@	-product=23
@nahuas@	-people-ethnicity=28
@editors@	-title=70 -art=1
@norifumi_yamamoto@	-person=29
@return_to_mayberry@	-broadcast_program=36
@mario_monticelli@	-person=23
@la_prairie@	-location=28 -organization=3
@robert_mangold@	-person=57
@hello_venus@	-person=27
@lamprey_river@	-location=26
@saldanha_bay@	-location=123 -event=4
@little_gidding@	-location=15 -art=12
@partitioned@	-event=29 -location=1
@georgia_historical_society@	-organization=33
@flash@	-product=501 -art=44 -person=18 -event=10 -location=8 -broadcast_program=5 -disease=1
@sydenham_hill@	-location=33
@geddes@	-location=43 -person=1
@azawad@	-location=57
@kofun_period@	-event=134 -location=1
@thucydides@	-person=588 -art=1
@rené_barrientos@	-person=54
@aik@	-organization=583
@cutler@	-person=199 -location=44 -product=1
@alan_autry@	-person=48
@south_bend@	-location=345 -organization=5
@all_saints_church@	-location=61 -religion-religion=1 -organization=1
@39@	-location=25 -art=22 -metropolitan_transit-transit_line=4 -organization=2 -body_part=2 -event=1 -product=1
@gaudo_airfield@	-location=20
@ford_kiernan@	-person=29
@hura@	-location=34
@a_woman_of_substance@	-art=17 -broadcast_program=3
@krug@	-organization=20 -art=2 -person=2
@capricornia@	-location=26 -art=12
@oleo@	-art=29 -food=1
@north_hollywood,_los_angeles@	-location=21
@lockheed@	-organization=529 -product=1
@alfredo@	-art=25 -person=18
@hope_lange@	-person=90
@2013_mediterranean_games@	-event=182
@nagin@	-art=27 -broadcast_program=1 -god=1
@dáithí_ó_conaill@	-person=34
@hillsdale_college@	-organization=183
@kandy@	-location=677 -organization=6
@gaspard-joseph_chaussegros_de_léry@	-person=22
@fylde@	-location=58 -organization=38
@adam_hall@	-person=28
@chief_of_the_defence_staff@	-title=141 -person=19
@charles_percier@	-person=35
@loek_van_wely@	-person=33
@helen_shaver@	-person=68
@shane_jacobson@	-person=42
@kirby_super_star@	-product=54
@sialkot@	-location=499 -organization=9
@irish_chamber_orchestra@	-person=20
@ks@	-location=76 -organization=4
@cadmus@	-person=147 -location=1
@david_malo@	-person=29
@popular_mechanics@	-art=276
@the_substitute@	-art=22 -broadcast_program=1
@unguarded@	-art=24
@sharpe@	-broadcast_program=57 -person=23
@woody_english@	-person=23
@vox_media@	-organization=25
@nobody's_angel@	-person=19 -art=1
@gérard_krawczyk@	-person=44
@esclarmonde@	-art=47
@under-17_team@	-organization=36
@drive-by_truckers@	-person=132 -art=1
@claire_forlani@	-person=83
@executioner@	-title=17 -art=7 -person=1
@ula@	-location=11 -organization=7 -art=6 -living_thing=2
@weymouth@	-location=737 -organization=358 -person=7 -product=3 -location=1
@gagauz@	-people-ethnicity=47 -language=39 -location=3
@politics@	-art=105 -location=3 -organization=3 -people-ethnicity=1
@veterans_health_administration@	-location=79 -organization=1
@andalusia@	-location=50 -language=2 -organization=2 -event=2
@maranao@	-language=16 -people-ethnicity=11
@ariane_moffatt@	-person=42
@elmer_bischoff@	-person=25
@international_federation_of_accountants@	-organization=111
@mtr@	-transit=706 -organization=16 -metropolitan_transit-transit_line=1
@red_line@	-metropolitan_transit-transit_line=505 -art=3 -transit=2 -location=1
@ip_australia@	-organization=22
@lakki_marwat@	-location=22
@prime_minister_of_india@	-title=725 -person=4
@thulladha_manamum_thullum@	-art=24
@summerland@	-broadcast_program=92 -art=11 -location=9 -event=4
@sinhalese@	-people-ethnicity=304 -language=107 -location=2
@port_of_santos@	-location=28
@miracle_on_ice@	-event=156 -art=10
@chen_sheng@	-person=28
@vinje@	-location=93 -person=2
@urbino@	-location=360 -organization=1
@teaching_mrs._tingle@	-art=33
@lefroy@	-organization=24 -person=1 -location=1
@louis_desaix@	-person=34
@angel_medina@	-person=24
@wooden_award@	-award=33
@hannah_arendt@	-person=326 -art=6
@brontosaurus@	-living_thing=40 -art=1
@white_british@	-people-ethnicity=76
@susan_ashton@	-person=44
@kunene_region@	-location=43
@chuck_norris@	-person=387
@schindler@	-person=18 -disease=2
@alicia@	-location=23 -person=11 -living_thing=5 -art=1 -product=1
@chomutov_district@	-location=39
@uttar_pradesh@	-location=6213 -organization=51
@prince_koreyasu@	-person=32
@steve_park@	-person=35
@zamboanga@	-location=31 -event=3
@santa_fiora@	-location=22
@datura_stramonium@	-living_thing=48
@hair@	-art=621 -body_part=26 -title=1 -living_thing=1
@kika_markham@	-person=37
@fiorenzuola@	-organization=22 -location=2
@marnardal@	-location=27
@bomberman@	-product=108
@gale_sayers@	-person=114
@denizli@	-location=169 -person=2
@jorge_garbajosa@	-person=64
@british_railways@	-organization=25 -product=1
@president_of_kosovo@	-title=55
@27th_infantry_division@	-organization=54
@douglas_fairbanks@	-person=449
@ptolemy_of_mauretania@	-person=29
@second_united_indonesia_cabinet@	-organization=25
@pinus_halepensis@	-living_thing=31
@glenn_l._martin@	-person=32 -organization=4
@matawinie_regional_county_municipality@	-location=29
@a_weekend_in_the_city@	-art=24
@macquarie_dictionary@	-art=29
@amadis_de_gaula@	-art=38
@angiras@	-person=24
@buddy_hackett@	-person=152
@pierre_blanchar@	-person=23
@scott_hall@	-person=18 -location=7
@lyndon_baines_johnson_library_and_museum@	-location=25
@memel@	-location=325 -event=4
@embarcadero_technologies@	-organization=28
@pajala@	-location=41
@sea_urchin@	-living_thing=20
@harry_brown@	-art=36 -person=25
@kevin_kim@	-person=39
@sound_city@	-art=24 -organization=1
@microphone@	-product=28 -art=5
@cocoa_tea@	-person=29
@rené_auberjonois@	-person=70
@fxx@	-broadcast_network=49 -product=3
@bourne_bridge@	-location=34
@jambi@	-location=158 -art=4 -language=1
@richard_d._james@	-person=29 -art=1
@pope_stephen_iii@	-person=34
@timothy_bradley@	-person=52
@gravenhurst@	-location=59 -person=25
@meet_the_parents@	-art=90 -broadcast_program=4
@bahmai-ye_garmsiri-ye_jonubi_rural_district@	-location=51
@lake_pátzcuaro@	-location=31
@john_salako@	-person=21
@nissan_teana@	-product=23
@ralph_alessi@	-person=24
@dionysiaca@	-art=43 -person=1
@the_strip@	-broadcast_program=49 -location=16 -art=10
@eddie_romero@	-person=49
@bob_rosburg@	-person=25
@cologne@	-location=5687 -organization=18 -event=9 -transit=5 -person=1
@2000_european_athletics_indoor_championships@	-event=34
@ovation@	-organization=39 -broadcast_network=11 -broadcast-tv_channel=1
@crawford@	-location=260 -person=35 -title=3 -organization=2 -art=2 -event=1
@bangalore_rural_district@	-location=47
@pope_clement_ix@	-person=74
@eyesight_to_the_blind@	-art=22
@pierre_séguier@	-person=32
@charley@	-event=25 -location=5 -person=1
@georgian_court_university@	-organization=33
@chris_mcalister@	-person=26
@yaesu@	-organization=24 -location=19
@angelus_temple@	-location=20
@the_getting_of_wisdom@	-art=25
@what_happens_in_vegas@	-art=42
@frances_gifford@	-person=31
@canonicus@	-person=20 -product=3 -title=2
@elvira,_mistress_of_the_dark@	-art=52 -person=21
@dafydd_elis-thomas@	-person=26
@frederick_william_i@	-person=103
@seuil@	-organization=17 -location=10
@jackie_brenston@	-person=36
@dichrorampha_sedatana@	-living_thing=23
@pune@	-location=74 -event=3 -organization=1
@hungerford_massacre@	-event=23
@gulli@	-broadcast_network=43
@belém@	-location=405 -art=1
@marc_guggenheim@	-person=52
@terry_gannon@	-person=30
@telkomsel@	-organization=21
@sharif_kabungsuwan@	-person=20
@lol@	-art=27 -product=1 -broadcast_program=1
@cloven_hoof@	-person=27 -art=6
@donnie_walsh@	-person=30
@blagoevgrad_province@	-location=332
@march_19@	-time=278 -event=1
@ine@	-organization=3687 -person=80 -location=3
@walton@	-location=239 -person=91 -organization=4 -product=2 -art=1
@howland@	-location=20 -person=1
@galveston@	-location=461 -art=34 -organization=1 -event=1
@moncalieri@	-location=69
@navy@	-organization=2367 -visual_art-color=14 -title=10 -location=5 -event=2 -product=1 -person=1
@vancouver_2010@	-event=41
@zampa@	-art=33 -location=1
@american_revolution@	-event=4011
@chen_jingxuan@	-person=32
@ottó_bláthy@	-person=24
@jacana@	-living_thing=14 -location=8 -organization=1
@walnut_township@	-location=27
@rough_cut@	-art=21 -broadcast_program=3
@saint_paul@	-location=564 -person=104 -product=4
@justice_league_of_america@	-art=259 -broadcast_program=1
@amagasaki@	-location=46 -broadcast_program=1
@st._louis_ambush@	-organization=64
@hawke's_bay@	-organization=172 -location=2
@kpelle@	-people-ethnicity=15 -language=11
@murray_perahia@	-person=82
@lisa_mccune@	-person=74
@ses_world_skies@	-organization=26
@president_of_guatemala@	-title=205
@too_pure@	-organization=95
@cao_zhi@	-person=48
@big_island_of_hawaii@	-location=30
@san_miguel_de_allende@	-location=137
@vincent_massey@	-person=137 -organization=1
@everybody_hurts@	-art=77
@villa_savoye@	-location=33
@carmen_maura@	-person=69
@st_david's_cathedral@	-location=91
@liard@	-location=24 -finance-currency=2
@east_penn_railroad@	-location=42
@anostostomatidae@	-living_thing=23
@infamous@	-art=51 -product=40 -person=5
@gmina_bulkowo@	-location=30
@childress@	-location=38 -person=6 -organization=1
@psunj@	-location=20
@wilhelm_ostwald@	-person=92
@hsipaw@	-location=36
@2007–08_season@	-event=485 -person=2 -organization=1
@équateur@	-location=63 -art=7
@vipers@	-living_thing=31 -organization=5 -art=2
@conor_hayes@	-person=20
@van_orden_v._perry@	-event=21
@yumiko_hotta@	-person=29
@wettingen@	-location=39
@charles_hamilton@	-person=82 -art=2
@esmond_edwards@	-person=29
@keeler@	-location=19 -art=2 -person=1
@john_alton@	-person=33
@okinawan@	-language=43 -art=18 -people-ethnicity=7 -location=4
@boston_yanks@	-organization=137 -event=4
@vadsø@	-location=126
@relegation@	-event=34 -organization=1
@nh_16@	-location=22
@marajó@	-location=39
@vitamin_records@	-organization=27
@jimmy_degrasso@	-person=71
@marc_bolan@	-person=361 -broadcast_program=1
@kaj_leo_johannesen@	-person=24
@just_cause@	-art=25 -broadcast_program=16
@lord_speaker@	-title=65
@operation_reinhard@	-event=129
@king_edward's_school,_bath@	-organization=20
@gray_county@	-location=51
@267@	-art=13 -metropolitan_transit-transit_line=9 -location=5 -organization=1
@sukuma@	-people-ethnicity=17 -language=8
@kevin_reynolds@	-person=70
@tempest@	-art=54 -person=40 -product=37 -event=2 -organization=1
@clive_goodman@	-person=36
@bulgarian_air_force@	-organization=77
@mylo_xyloto_tour@	-event=29
@wanderlust@	-art=21 -person=3 -broadcast_program=2
@psychodidae@	-living_thing=47
@kevin_shinick@	-person=20
@yukos@	-organization=73
@jsf_nanterre@	-organization=38
@bristol_rovers_f.c.@	-organization=42
@frederick_haldimand@	-person=67
@rudresh_mahanthappa@	-person=34
@nøtterøy@	-location=64
@its@	-location=12 -organization=9 -event=1
@sydney_harbour@	-location=171 -event=2
@rudolf_clausius@	-person=67
@kmd@	-person=37 -organization=3
@dirty_three@	-person=137 -art=2
@huddersfield_contemporary_music_festival@	-event=54
@coton@	-location=21
@phillip_law@	-person=55
@indonesia_u-23@	-organization=20
@oro@	-person=18 -art=7 -organization=5 -language=1 -location=1
@king's_lynn@	-location=788 -organization=163
@running_back@	-title=131 -art=16 -location=1 -person=1
@west_salem@	-location=36 -organization=1
@jacksboro@	-location=57 -organization=1
@jeff_beck_group@	-art=12 -person=12
@robert_nozick@	-person=144
@south_east@	-location=171 -organization=5 -broadcast_program=1 -event=1
@honeywell@	-organization=552 -location=1
@harry_nilsson@	-person=523
@oscar_niemeyer@	-person=220
@justice_thomas@	-person=41
@little_men@	-art=32 -broadcast_program=16 -person=1
@prosper@	-location=16 -organization=4 -person=4
@hainan@	-location=952 -organization=3 -people-ethnicity=1
@presidential_order@	-title=25
@coral@	-organization=66 -living_thing=57 -visual_art-color=7 -location=3 -event=2 -person=1
@winona_lake,_indiana@	-location=36
@self@	-art=74 -person=41 -computer-programming_language=36
@trenčín@	-location=148 -organization=16
@western_kentucky@	-organization=59 -location=2
@sergei_zubov@	-person=31
@siena@	-location=1189 -organization=420 -product=10 -person=2
@richard_alexander@	-person=46
@estadi_olímpic_lluís_companys@	-location=116
@ozalj@	-location=33
@omar_gonzalez@	-person=26
@james_blood_ulmer@	-person=98
@woodrow_wilson_bridge@	-location=62
@ar-raqqah@	-location=51
@2000–01_campaign@	-event=30
@north_carolina_community_college_system@	-location=59
@swati@	-people-ethnicity=12 -art=4 -language=4 -person=1 -location=1
@methuen_publishing@	-organization=34
@puget_sound_war@	-event=34
@rushes@	-living_thing=105 -art=1 -organization=1
@dallas@	-broadcast_program=872 -location=419 -organization=307 -event=43 -person=23 -product=4 -art=2 -transit=1
@montreal_hockey_club@	-organization=83
@belarusians@	-people-ethnicity=232 -location=1
@franklin_district@	-location=20
@leo_iv@	-person=33 -location=1
@emi_latin@	-organization=74
@bruce_devlin@	-person=24
@royton@	-location=102 -organization=3
@national_museum,_warsaw@	-location=20
@multiracial@	-people-ethnicity=113
@hallgrímskirkja@	-location=23
@joe_meek@	-person=171
@carol_flint@	-person=21
@nałęczów@	-location=40
@lea_thompson@	-person=152
@cape_matapan@	-location=69 -event=9
@rodriguez@	-location=32 -person=21 -organization=1
@daniel_mulloy@	-person=21
@arctic_circle@	-location=777 -organization=1
@bruiser@	-broadcast_program=16 -art=14 -person=1
@ix@	-medicine-drug=7 -organization=5 -product=5 -art=4 -event=3 -location=1 -person=1 -body_part=1
@lansdowne@	-organization=141 -location=61 -person=3 -event=1
@toei@	-organization=192 -transit=28 -person=26 -location=1
@sacramento,_california@	-location=1800 -organization=1
@füssen@	-location=129 -organization=1
@academic_festival_overture@	-art=25
@anglican_church@	-organization=69 -religion-religion=31 -location=2
@berkley@	-location=64 -organization=26
@conqueror@	-product=17 -art=6 -organization=6 -title=1
@blitzen_trapper@	-person=42 -art=1
@pata@	-person=29 -organization=5 -location=2
@rick_fuller@	-person=36
@galata_tower@	-location=26
@primero@	-location=20 -product=8
@sidekick@	-broadcast_program=19 -product=13
@dhl@	-organization=153 -education-educational_degree=9
@lancia_037@	-product=26
@omiš@	-location=77 -organization=2
@mendoza@	-location=650 -person=6
@siegfried_kracauer@	-person=41
@m_street@	-location=31
@a19@	-location=110
@nation's_restaurant_news@	-art=22
@the_national@	-art=79 -broadcast_program=77 -organization=2 -location=1
@carlton@	-organization=1733 -location=186 -product=10 -person=5
@spanish_fly@	-art=16 -living_thing=9 -person=5 -chemistry=4
@alain_corneau@	-person=72
@angela_cartwright@	-person=41
@theology@	-education-educational_degree=25 -art=7 -religion-religion=2 -organization=1
@messenger@	-event=116 -product=14 -art=10 -person=8 -organization=1 -language=1
@save_tonight@	-art=25
@san_juan_island@	-location=88
@american_college_of_sports_medicine@	-organization=37
@larry_austin@	-person=33
@salón_de_la_plástica_mexicana@	-location=160
@alexander_von_humboldt@	-person=553 -product=7
@mícheál_ó_muircheartaigh@	-person=26
@leopold_park@	-location=21
@corbin_bleu@	-person=139
@john_b._magruder@	-person=93
@george_newbern@	-person=76
@ridley@	-person=32 -location=10 -organization=3 -living_thing=2
@shandong@	-location=2625 -organization=9
@earl_of_northumbria@	-title=51 -person=1 -location=1
@norman_fell@	-person=85
@rif_dimashq_governorate@	-location=165
@east_river_pipe@	-person=21
@i_think_i_love_you@	-art=35
@dpa@	-organization=28 -chemistry=2
@lso@	-person=26 -organization=1
@fawley@	-location=64 -organization=1
@bill_haslam@	-person=70
@west_frisian@	-language=120 -location=4
@kingdom_of_serbs,_croats_and_slovenes@	-location=78 -organization=3
@national_film_school_of_denmark@	-organization=48
@vcu@	-organization=52
@san_nicolás@	-location=64 -person=3
@karoo@	-location=244 -organization=1
@gmina_sobótka@	-location=26
@darwin_college,_cambridge@	-organization=36
@kelly@	-person=67 -location=30 -art=14 -broadcast_program=10 -product=6 -organization=2
@aiken_county@	-location=53
@luny_tunes@	-person=175
@gillan@	-person=97 -art=6 -location=1
@ōmachi@	-location=32
@pawtucket@	-location=138 -organization=87 -product=1
@amtrak's@	-organization=48
@samuel_cornish@	-person=21
@hardangerfjord@	-location=61
@nichiren_shōshū@	-religion-religion=27
@kleerup@	-person=40
@malmö@	-organization=43 -location=12
@silica@	-chemistry=39 -location=11 -product=1
@asia_muhammad@	-person=20
@canadiens@	-organization=29 -location=1
@the_wanted@	-person=286 -art=1
@mary_ii_of_england@	-person=60
@lower_manhattan@	-location=586
@charles_ehresmann@	-person=22
@robert_trent_jones@	-person=69
@prószków@	-location=20
@the_rankin_family@	-person=77 -art=2
@night_shift@	-art=86 -person=18 -broadcast_program=5
@chignecto@	-location=29 -event=1
@carroll_thompson@	-person=27
@edinburgh_central@	-location=37
@the_orchard@	-organization=30 -location=4 -art=3
@simon_grayson@	-person=141
@state_university@	-organization=31 -location=1
@walid_raad@	-person=21
@nie_haisheng@	-person=21
@dandelion@	-art=18 -living_thing=15 -person=11 -organization=8 -location=1
@greg_shaw@	-person=31
@metropolitan_museum_of_art@	-location=2763
@craiova@	-location=419 -organization=9 -broadcast_network=2
@maketu@	-location=28
@you're_so_vain@	-art=69
@james_hahn@	-person=37
@indiana_hoosiers_men's_basketball@	-organization=43
@stephen_christian@	-person=38
@jamuna@	-location=51 -person=38
@suphanburi@	-organization=30 -location=5
@fyodor_tyutchev@	-person=67
@elektra@	-organization=302 -art=291 -person=2
@paul_r._gross@	-person=22
@national_league_2_south@	-organization=70
@2008_sichuan_earthquake@	-event=140
@lanciano@	-organization=57 -location=40
@battlezone@	-product=57 -person=1
@adams'_grammar_school@	-organization=45
@asquith@	-location=24 -person=3
@mark_gastineau@	-person=62
@willem_barentsz@	-person=46
@wanfl@	-organization=30
@vicenza_calcio@	-organization=120
@beethoven@	-person=1473 -art=53 -broadcast_program=12
@john_wilson@	-person=169 -broadcast_network=1
@villefranche@	-location=53 -organization=1
@sérgio_dias@	-person=21
@peter_arnett@	-person=70
@paul_hurst@	-person=77
@last_chance_to_see@	-art=22 -broadcast_program=11
@parvati@	-god=593 -location=2
@the_times@	-art=6831 -person=28 -broadcast_program=2 -event=1 -organization=1
@university_of_nebraska_press@	-organization=152
@secretary_of_state_for_scotland@	-title=401 -person=1
@pontoon@	-location=20 -art=19 -product=3
@federation_of_american_societies_for_experimental_biology@	-organization=24
@the_postal_service@	-person=146 -organization=1
@old_leighlin@	-location=32
@justine@	-art=20 -person=5
@kk_null@	-person=30
@gmina_rakoniewice@	-location=28
@desi@	-people-ethnicity=57 -person=2
@anthony_jeselnik@	-person=21
@géza_gárdonyi@	-person=42
@final_fantasy_v@	-product=63 -art=1
@hardy@	-location=48 -person=38 -product=4
@east_gippsland@	-location=136 -organization=1
@rhodope_mountains@	-location=202
@forward_in_faith@	-organization=31
@russells_point@	-location=22
@shaker_heights@	-location=77 -organization=2
@headmasters'_and_headmistresses'_conference@	-organization=147
@public_relations@	-title=44
@tacoma_tides@	-organization=21
@skerryvore@	-location=24 -person=2
@dunlop@	-organization=273 -person=4 -location=3 -food=1
@zweibrücken@	-location=366 -organization=1
@pasta@	-food=23 -broadcast_program=21 -person=5
@busoni@	-person=62 -event=2 -art=1
@tarzan_of_the_apes@	-art=71
@john_joseph_o'connor@	-person=44
@marcus_gheeraerts_the_younger@	-person=43
@holy_trinity@	-location=27 -organization=5 -time=3
@arthur_tansley@	-person=30
@david_dinkins@	-person=162
@merge@	-organization=38 -product=9
@topcliffe@	-location=31 -person=7
@gamaliel@	-person=70 -location=3
@spandau@	-location=239
@new_faces@	-broadcast_program=79 -art=10 -person=2
@george_jeffreys@	-person=29
@suicide@	-person=168 -art=21 -location=1 -broadcast_program=1 -disease=1
@robert_sapolsky@	-person=29
@matthew_mercer@	-person=29
@similkameen@	-location=48
@monte_collins@	-person=20
@platts@	-organization=30 -person=1
@three_cheers_for_sweet_revenge@	-art=22
@assembly@	-organization=124 -computer-programming_language=59 -event=21 -title=18 -location=5 -art=4 -religion-religion=1
@canadians@	-location=128 -organization=18 -people-ethnicity=1
@dorothy_tree@	-person=20
@masala@	-food=23 -location=5 -art=3
@under_construction@	-art=25 -location=1
@irresistible@	-art=31 -product=4
@kleve@	-location=119
@nu@	-finance-currency=10 -organization=9 -people-ethnicity=6 -god=4 -location=4
@ludwig_binswanger@	-person=29
@oregon_institute_of_technology@	-organization=43
@samantha_who?@	-broadcast_program=87
@henri_harpignies@	-person=20
@bill_belichick@	-person=298
@gob@	-person=70 -art=4
@penfolds@	-organization=45
@new_brunswick_railway@	-organization=36
@germanus_of_auxerre@	-person=36
@splash@	-art=87 -broadcast_program=8 -product=6 -living_thing=1 -organization=1
@gazetteer@	-art=19 -organization=1
@class_03@	-product=29
@keeper@	-title=23 -art=7
@fantasia@	-art=414 -person=127 -event=4
@madrasapattinam@	-art=58
@moraine_valley_community_college@	-organization=27
@eyre@	-location=26 -person=2
@jason_labarbera@	-person=25
@atari@	-person=906 -product=25 -organization=8 -location=1
@indigenous_people@	-people-ethnicity=127 -language=1
@western_and_atlantic_railroad@	-organization=59
@national_film_unit@	-organization=23
@nuneaton@	-location=407 -organization=14
@brocken_railway@	-location=36
@robbins@	-location=22 -person=8 -organization=1
@calloway_county@	-location=39
@colonization@	-event=6 -art=4 -organization=4 -location=4 -product=3
@aimé_jacquet@	-person=36
@marina_baura@	-person=21
@trinidad_and_tobago@	-location=3080 -organization=432 -finance-stock_exchange=2
@million_dead@	-person=44
@urartian@	-location=34 -language=29
@querube_makalintal@	-person=22
@one_nation@	-organization=150 -location=1
@hauppauge,_new_york@	-location=28
@the_troggs@	-person=171
@parasite_eve@	-product=28 -art=14
@bella_flores@	-person=22
@jeanne_zelasko@	-person=36
@brides@	-art=20
@hammer@	-organization=65 -person=22 -art=6 -location=5 -product=4
@sacha_gervasi@	-person=30
@eastern@	-location=560 -organization=210 -religion-religion=57 -event=49 -language=10 -living_thing=3 -location=1
@dick@	-person=58 -art=34 -body_part=10 -title=1
@musée_du_quai_branly@	-location=48
@boilermaker@	-organization=11 -food=7 -title=7
@ahar@	-location=35
@e4@	-location=41 -product=6
@noah_bean@	-person=26
@stand@	-art=25 -organization=3 -event=1
@mike_w._barr@	-person=58
@rosita@	-person=25 -location=8 -art=7
@hernani@	-art=22 -location=1
@province_of_trieste@	-location=47
@sara_nordenstam@	-person=36
@whitehall@	-location=831 -organization=17 -product=3
@wooster@	-location=74 -organization=13
@judicial@	-organization=90 -location=1
@česká_třebová@	-location=25
@libya@	-location=5424 -organization=18 -event=10
@drew_bledsoe@	-person=241 -event=1
@geordie@	-person=30 -art=12
@thurrock@	-location=181 -organization=114
@slippin'_and_slidin'@	-art=23
@heyran_rural_district@	-location=25
@izak_van_der_merwe@	-person=95
@chicosci@	-person=33
@battle_of_prague@	-event=28
@jamnagar@	-location=157 -organization=1
@shigatse@	-location=120
@antholz@	-location=45 -event=1
@mike_evans@	-person=40
@river_teifi@	-location=60
@south_of_scotland@	-location=22 -organization=12
@john_swan@	-person=34
@freehold@	-location=37 -art=3
@solar_and_heliospheric_observatory@	-product=63
@paulo_freire@	-person=133 -art=1
@thomas_townshend@	-person=21
@shanghai_french_concession@	-location=22
@grizzly@	-art=24 -living_thing=13 -location=4 -product=1
@4707th_air_defense_wing@	-organization=22
@cube@	-art=42 -product=12 -organization=2 -person=1
@1949_election@	-event=192
@eddie_garcia@	-person=140
@president_of_the_government@	-title=38 -location=1
@frehley's_comet@	-person=31 -art=8
@don't_stop_the_party@	-art=31
@european_athletics_championships@	-event=145
@ed_o'bannon@	-person=41
@the_cab@	-person=73
@the_football_league@	-organization=1658 -event=8
@united_states_housing_bubble@	-event=50
@bognor_regis@	-location=241 -organization=6
@arthur_rooke@	-person=30
@arnaldo_antunes@	-person=80
@sevastopol@	-location=902 -product=17 -event=3
@ulysses_s._grant@	-person=2329 -art=1
@staffordshire@	-location=3700 -organization=7 -title=2
@secretary-general@	-title=214 -organization=4
@the_children's_channel@	-broadcast-tv_channel=40
@hawai_i@	-location=528 -organization=25 -language=3
@nasdaq@	-finance-stock_exchange=1160 -organization=1
@tomsk@	-location=285 -organization=1
@madrid_royal_conservatory@	-organization=53
@interpol@	-organization=727 -person=265 -art=3
@gatlinburg@	-location=52
@new_brighton@	-location=152 -organization=14
@the_newlywed_game@	-broadcast_program=122
@tournai_cathedral@	-location=26
@rca@	-organization=1965 -religion-religion=1
@300_metre_free_rifle,_three_positions@	-event=22
@saitama_prefecture@	-art=502
@götzis@	-location=114
@lorca_deportiva_cf@	-organization=58
@colonial_rule@	-location=17 -event=8
@1892@	-event=164
@millie_jackson@	-person=107 -art=1
@whiskeytown@	-person=84 -location=3
@kamehameha@	-person=15 -organization=4 -living_thing=2 -product=1 -title=1
@szczecin@	-location=3613
@tekken@	-product=177 -art=45
@hdz@	-organization=29
@the_deluge@	-event=54 -art=40
@dundas@	-location=215 -person=8 -product=1 -title=1 -organization=1
@micheline_lanctôt@	-person=40
@ets@	-organization=16 -transit=4
@pomplamoose@	-person=26 -art=1
@o._b._clarence@	-person=35
@kaplan@	-person=31 -location=19 -title=1
@sepang@	-location=65 -event=2
@nexus_4@	-product=22 -art=2
@tynan@	-location=21 -person=1
@keszthely@	-location=93
@fruita@	-location=24
@mirror@	-art=30 -product=13 -location=5 -organization=1 -living_thing=1
@barton_highway@	-location=27
@glyndebourne@	-location=136 -event=118 -organization=1
@viscount_melbourne@	-title=14 -person=8
@old_hill@	-location=43 -organization=6
@texarkana@	-location=232 -organization=7 -art=1
@occupy@	-organization=12 -event=11
@stanisław_maczek@	-person=48 -organization=1
@padiham@	-location=95
@1990_luzon_earthquake@	-event=23
@james_rudolph_garfield@	-person=32
@easy_come,_easy_go@	-art=43
@the_champ@	-art=57 -person=1
@john_hampden@	-person=150 -organization=1
@a_separation@	-art=38
@james_carr@	-person=43
@vulcano@	-location=24 -person=9 -god=1
@col.@	-title=178 -art=2
@redhill@	-location=80 -organization=20
@bedfordshire@	-location=1801 -organization=357 -title=2
@choctaw_nation_of_oklahoma@	-people-ethnicity=59
@federation_of_rhodesia_and_nyasaland@	-location=188 -organization=1
@cairo_symphony_orchestra@	-person=21
@the_royal@	-broadcast_program=134 -location=1
@norwegian_petroleum_directorate@	-organization=22
@yachting@	-art=24 -product=4
@zayd_ibn_ali@	-person=127
@rupee@	-finance-currency=51 -person=13
@2013_world_junior_ice_hockey_championships@	-event=37
@omar_abdullah@	-person=57
@jennifer_kimball@	-person=62
@katori@	-location=26 -product=11
@bandai@	-person=552 -organization=2
@rowland_rivron@	-person=51
@bruno_loerzer@	-person=25
@steven_pacey@	-person=37
@bishop@	-title=4369 -location=136 -person=23 -organization=3 -art=1 -religion-religion=1
@church_world_service@	-organization=28
@brevard_college@	-organization=29
@adolphus@	-person=42 -location=1
@bomber@	-art=45 -product=5 -organization=4 -event=1
@ce@	-chemistry=9 -organization=8 -product=6 -location=5 -art=2 -title=1 -language=1
@the_bitter_end@	-location=74 -art=12
@buzz_feiten@	-person=32
@walter_hampden@	-person=46
@gascon@	-location=89 -language=41
@coconino@	-location=33 -organization=1
@matagorda@	-location=51 -product=1
@members_of_parliament@	-organization=30 -title=13 -person=1
@shakespeare_birthplace_trust@	-organization=28
@matt_bianco@	-person=55 -art=4
@avenue_a@	-location=33 -organization=1
@minister_of_citizenship_and_immigration@	-title=17 -organization=4
@session@	-title=38 -organization=7
@lord_ruthven@	-person=18 -title=5
@mt._vernon@	-location=31 -organization=1
@cootie_williams@	-person=169
@ministry_of_agriculture@	-organization=56 -location=2
@bloodhound@	-living_thing=64 -art=5 -product=3
@physicist@	-title=68 -art=6 -location=1
@thomas_carleton@	-person=22
@itn@	-broadcast_network=522 -broadcast_program=2
@mccloud_river@	-location=29 -organization=1
@lemmy_kilmister@	-person=22
@luis_lobo@	-person=70
@uss_mississippi@	-product=20
@spanish_crown@	-location=35 -person=2 -event=1
@pólvora@	-person=77 -location=1
@hornblower@	-broadcast_program=60 -person=2
@tania_zaetta@	-person=28
@commonwealth_writers'_prize@	-award=206
@wangaratta_rovers@	-organization=32
@ron_haddrick@	-person=27
@cyclone_larry@	-event=33
@thouars@	-location=70 -person=9 -event=2
@ultimate_fighting_championship@	-organization=1419 -event=4 -product=4
@the_sensual_world@	-art=25
@the_universe@	-broadcast_program=25 -art=16
@willoughby_goddard@	-person=39
@richmond_fontaine@	-person=26
@vince_edwards@	-person=80
@road_dogg@	-person=27
@kevin_mitchell@	-person=91
@conan@	-broadcast_program=300 -person=12 -art=9 -product=8
@silas_talbot@	-person=32
@giant_magellan_telescope@	-location=22
@the_citadel,_the_military_college_of_south_carolina@	-organization=136
@sio@	-location=9 -event=7 -organization=3 -chemistry=2 -language=1
@all_my_sons@	-art=112
@district_of_gerede@	-location=91
@twilight_series@	-art=35 -location=2
@poro@	-organization=21 -art=10 -location=10
@monk_higgins@	-person=34
@yavapai@	-people-ethnicity=47 -location=26 -language=16
@chevy_chase@	-person=553 -location=46 -art=3
@englishmen@	-location=24 -organization=1
@etta_jones@	-person=53
@bassist@	-product=110 -title=61 -person=1
@evil_under_the_sun@	-art=31
@wounded_knee@	-event=32 -location=5
@utrecht@	-location=1668 -organization=62
@bbc_tv@	-broadcast_network=17 -organization=4
@tattenham_corner@	-location=34 -location=1
@queen_latifah@	-person=646 -art=1 -broadcast_program=1
@barreiros@	-organization=19 -location=16
@super_mario_3d_land@	-product=30
@garden_city@	-location=315 -organization=3
@arthur_suydam@	-person=51
@rendition@	-art=26 -organization=11
@hudson–bergen_light_rail@	-transit=40
@cauca@	-location=114 -language=1
@southern_illinois_university_carbondale@	-organization=173
@paisley_park@	-organization=13 -art=7 -person=1
@shuar@	-people-ethnicity=26 -language=6
@national_women's_football_association@	-organization=62
@bavarian_army@	-organization=51 -location=3
@fushigi_yûgi@	-art=29
@inga_swenson@	-person=25
@east_stirlingshire@	-organization=248
@kjartan_sveinsson@	-person=32
@panchkula@	-location=76
@karl_ernst_von_baer@	-person=62
@scream@	-art=375 -person=67 -organization=6 -award=2 -broadcast_network=1
@mickaël_piétrus@	-person=33
@colfax@	-location=148 -person=6 -event=1 -organization=1
@cracked@	-art=71 -internet-website=10
@graduate@	-education-educational_degree=295 -person=10 -art=6 -product=2
@super_nintendo@	-product=214
@sts-39@	-event=46
@catherine@	-person=237 -art=37 -broadcast_program=5 -location=4 -title=1
@grocka@	-location=50 -event=1
@pekanbaru@	-location=121
@system@	-product=39 -art=5 -organization=4 -title=2 -location=2 -event=1 -person=1
@elstree@	-location=154 -organization=23 -art=6
@jesus_christ@	-god=236 -location=1 -event=1 -person=1
@lukas_haas@	-person=103
@delhi_school_of_economics@	-organization=99
@pueblo_revolt@	-event=100
@zr@	-chemistry=17 -product=3
@masan@	-location=111
@love_spit_love@	-person=29 -art=2
@dahlem@	-location=68
@cipolletti@	-location=27 -organization=8
@liesbeth_list@	-person=20
@ed_robertson@	-person=68
@highway_15@	-location=57
@m2@	-location=50 -location=16 -metropolitan_transit-transit_line=15 -product=14 -person=11 -broadcast_network=6
@jann_wenner@	-person=102
@australian_international_motor_show@	-event=21
@ombersley@	-location=22
@international_correspondence_schools@	-organization=19 -location=1
@worksop@	-location=306 -organization=5 -location=1
@granville_township@	-location=27
@murder,_she_wrote@	-broadcast_program=844
@celano@	-location=24 -organization=6
@powderham_castle@	-location=53
@harbour@	-location=51 -organization=3 -computer-programming_language=3 -art=1
@james_rolph@	-person=51 -product=1
@etv@	-organization=49 -broadcast_network=16 -broadcast-tv_channel=9 -broadcast_program=2
@the_music_man@	-art=428 -broadcast_program=13
@district_of_nienburg@	-location=47
@orthodoxy@	-religion-religion=47 -art=13 -organization=13
@aaron_yoo@	-person=24
@asa_packer@	-person=30 -location=1
@next_year@	-event=26 -art=7
@fayetteville,_georgia@	-location=30
@scott_hull@	-person=52
@neil_dudgeon@	-person=32
@mahanoy_city@	-location=28
@mashonaland@	-location=133 -organization=34
@frans_snyders@	-person=76
@thomas_gradin@	-person=31
@fitz-greene_halleck@	-person=42
@1._fc_köln@	-organization=765
@presbyterian_ladies'_college,_sydney@	-organization=49
@aids@	-disease=80 -art=2 -living_thing=1
@lakeland_community_college@	-organization=20
@ulcers@	-disease=39 -medicine-symptom=32
@the_meadows@	-location=55 -organization=1
@mycobacterium_smegmatis@	-living_thing=21
@euboea@	-location=547
@harold_mahony@	-person=24
@sam_wyche@	-person=75 -event=1
@userkaf@	-person=35
@western_michigan@	-organization=153 -location=5
@frank_ocean@	-person=220
@leicester@	-location=2664 -organization=108 -person=11 -title=4
@vostok@	-product=18 -organization=16 -location=14
@wrestlemania_xxiv@	-event=62
@democratic_party_(united_states)@	-organization=42
@ladin@	-language=263 -people-ethnicity=2
@mcintosh@	-location=40 -organization=18 -food=14 -person=3
@william_fowler@	-person=43
@upendra@	-person=202 -art=11 -god=1
@duncan@	-location=89 -person=70 -product=18 -organization=5 -art=2
@battle_of_mine_creek@	-event=38 -location=1
@roman_republic@	-location=1599 -organization=1
@ted_johnson@	-person=21
@dred_scott_v._sandford@	-event=72
@the_anna_nicole_show@	-broadcast_program=21
@san_mateo@	-location=278 -organization=1
@hawaiian_islands@	-location=56 -event=1
@museo_nacional_de_antropología@	-location=44
@godflesh@	-person=140 -art=3
@grant_connell@	-person=139
@khed@	-location=20
@piccinni@	-person=21
@barge@	-product=27 -location=3 -person=1
@catiline@	-person=113 -art=3 -event=1
@waigeo@	-location=48 -language=1
@russian_orthodox@	-organization=203 -religion-religion=1
@robert_z._leonard@	-person=94
@dick_tracy@	-art=155 -person=1 -broadcast_program=1
@1988–89_season@	-event=83 -organization=4
@melody_thornton@	-person=48
@hanga_roa@	-location=33
@islam@	-religion-religion=9974 -art=1
@paul_hamlyn@	-person=37 -organization=1
@kevin_blechdom@	-person=27
@forget-me-not@	-living_thing=23 -art=1
@bam's_unholy_union@	-broadcast_program=37
@méric_casaubon@	-person=23
@anthony_caruso@	-person=46
@moroni@	-location=84 -person=5 -art=3
@hugh_grosvenor,_1st_duke_of_westminster@	-person=37
@jacques_brel_is_alive_and_well_and_living_in_paris@	-art=55
@the_taste@	-broadcast_program=22
@ingrid_bergman@	-person=505 -living_thing=1
@adler@	-organization=46 -person=23 -location=21 -product=4 -art=1
@maurice,_prince_of_orange@	-person=22
@hangal@	-location=19 -person=2
@sitting_bull@	-person=283 -art=9
@alec_head@	-person=25
@eugenius_warming@	-person=25
@metula@	-location=37 -living_thing=2
@battle_of_the_river_plate@	-event=109 -art=2
@accolade_competition@	-award=21
@ontv@	-broadcast_network=38 -organization=2
@liverpool_street@	-location=20 -location=1
@carleton@	-location=127 -organization=20 -person=10
@earl_lovelace@	-person=23
@serapeum@	-location=45 -god=1
@richard_grenville-temple,_2nd_earl_temple@	-person=20
@peter_powell@	-person=36
@fathers_4_justice@	-organization=33
@kazan@	-location=1244 -person=10 -organization=6 -event=1 -transit=1
@1996@	-event=2573 -art=15 -organization=11 -broadcast_program=8 -award=3 -product=1
@cudworth@	-location=38 -person=4
@mount_lyell@	-location=37 -organization=7 -event=1
@varberg@	-location=136
@marcy@	-location=21 -person=9
@don't_know_why@	-art=40
@john_mccabe@	-person=57
@basque@	-language=905 -people-ethnicity=865 -location=444 -organization=3 -event=1 -internet-website=1
@harlem_river@	-location=202 -art=4
@ministry_of_works@	-organization=152
@him_law@	-person=26
@julia_clarete@	-person=24
@wild_horse@	-living_thing=16 -location=8
@yamada_line@	-location=54 -metropolitan_transit-transit_line=17
@grosse_ile@	-location=38 -organization=1
@young_lions@	-broadcast_program=26 -art=4 -organization=1
@wesleyan@	-religion-religion=72 -organization=42 -person=25
@wieczfnia_kościelna@	-location=20
@1954_british_empire_and_commonwealth_games@	-event=55
@20th_air_division@	-organization=70
@charlie_gracie@	-person=28
@kingussie@	-location=86 -organization=8
@izmir_province@	-location=160
@roudnice_nad_labem@	-location=46
@rose_parade@	-event=66
@michael_muhammad_knight@	-person=20
@del@	-organization=181 -location=2 -broadcast_program=1
@españa@	-organization=26 -art=18 -location=14 -product=14
@alice_donut@	-person=24
@cheryl_baker@	-person=83
@mcneese_state@	-organization=46 -location=1
@member@	-title=125 -organization=7 -person=2 -location=1
@pentyrch@	-location=39 -organization=2
@frank_mcgrath@	-person=29
@chief_executive_officer@	-title=136
@yan_stastny@	-person=20
@deir_al-balah@	-location=35
@private_collection@	-location=13 -art=9
@corycus@	-location=25
@msida@	-location=61 -organization=4
@burkinabé_premier_league@	-organization=31
@mendeley@	-product=20
@melodifestivalen_2009@	-event=47 -broadcast_program=1
@mamoru_shigemitsu@	-person=21
@s._a._ashokan@	-person=33
@bootlegging@	-title=72
@smalcald_articles@	-art=26
@neogeo_battle_coliseum@	-product=26
@ordinary_people@	-art=169 -organization=3
@earl_of_carnarvon@	-title=23 -person=4
@attorney_general_of_oklahoma@	-title=43
@hoodwinked_too!_hood_vs._evil@	-art=24
@kathy_acker@	-person=99
@north_borneo@	-location=204 -event=4
@black_oak@	-living_thing=66 -location=3
@clent@	-location=30
@petroleum_engineering@	-organization=32
@uss_thresher@	-product=20
@national_school@	-location=164 -organization=4
@natalia_sedova@	-person=21
@jérémie@	-location=71 -person=2
@hyacinth@	-living_thing=28 -person=9 -product=5 -event=1
@second_league@	-organization=97 -event=2
@loboc@	-location=22
@qarah_kahriz_district@	-location=31
@james_remar@	-person=147
@west_indies@	-location=3877 -organization=63 -religion-religion=8
@luis_pedro_figueroa@	-person=20
@atari_8-bit@	-product=51
@preston_campbell@	-person=38
@american_elm@	-living_thing=21
@the_age_of_spiritual_machines@	-art=20
@brunei_bay@	-location=81 -event=1
@fortune@	-art=606 -location=19 -person=9 -product=2
@polish_american_football_league@	-organization=40
@elinor_fair@	-person=21
@park_joong-hoon@	-person=35
@michael_smuin@	-person=20
@ed_herman@	-person=29
@2012_nba_draft@	-event=72
@4th_cavalry_brigade@	-organization=40
@tokugawa_ieyoshi@	-person=37
@dr._phil@	-broadcast_program=233 -person=33 -education-educational_degree=1
@tribune@	-art=130 -organization=21 -location=10 -product=1
@hunger_strike@	-art=23 -event=14 -person=1
@sewell@	-location=21 -person=5
@eric_sykes@	-person=131
@anthony_kiedis@	-person=194
@freak_of_nature@	-person=25 -art=18
@new_kingdom_of_egypt@	-event=22
@jon_amiel@	-person=28
@louisville,_ky@	-location=31 -organization=1
@yellow_bird@	-organization=14 -art=9 -person=3
@faiyaz_khan@	-person=21
@mike_bennett@	-person=42
@presbyterians@	-religion-religion=111 -organization=2 -location=1
@leiden_university@	-organization=811
@master_of_pharmacy@	-education-educational_degree=21
@ksjn@	-organization=31
@laird@	-person=10 -location=7 -organization=5
@tim_christensen@	-person=41
@nec@	-person=431 -location=35 -organization=7 -disease=1
@walter_isaacson@	-person=83
@quahog@	-broadcast_program=18 -living_thing=3
@unley@	-location=19 -organization=1
@the_thinker@	-art=67 -living_thing=2
@province_of_macerata@	-location=74
@renuka@	-god=33 -person=12
@mark_ii@	-product=21 -person=6
@pila@	-location=31 -living_thing=2
@la_serena@	-location=153 -organization=10 -food=2
@breathe@	-art=189 -person=13
@takayuki_hattori@	-person=22
@the_block@	-broadcast_program=44 -art=22 -location=8
@u.s._department_of_transportation@	-organization=67
@simpson@	-person=48 -location=47 -organization=7 -broadcast_program=1
@brettanomyces@	-living_thing=36
@anna_abreu@	-person=24 -art=1
@crackdown@	-product=34 -event=6 -organization=1
@casa@	-organization=47 -product=7 -broadcast_network=6 -art=3 -location=2
@eduardo_frei@	-person=19 -location=1
@florham_park,_new_jersey@	-location=33
@party_down@	-broadcast_program=63
@ise@	-location=123 -finance-stock_exchange=20 -product=17 -person=2
@joseph_pearce@	-person=20
@dor@	-art=18 -organization=5 -person=1
@théophile_de_viau@	-person=31
@lannes@	-person=31 -location=2
@cattolica@	-location=42 -organization=6
@british_and_irish_lions@	-organization=670 -event=1 -living_thing=1
@verdun@	-location=522 -event=9 -product=1 -organization=1
@stargate@	-person=260 -product=7
@alexandra_danilova@	-person=38
@mr._capone-e@	-person=38
@manx@	-location=108 -people-ethnicity=73 -finance-currency=1 -living_thing=1
@episodes@	-broadcast_program=71 -art=2
@valença@	-location=43
@ebb_tide@	-art=28 -product=1
@next@	-art=72 -organization=43 -broadcast_program=15 -event=8 -product=2 -location=1
@east_bengal@	-location=297 -organization=121
@mickey_daniels@	-person=39
@hunger@	-art=89 -medicine-symptom=24 -person=2
@glenn_beck@	-person=419 -broadcast_program=6
@rona_munro@	-person=21
@alegria@	-location=15 -art=10
@khedive@	-title=166 -location=4
@picnic@	-art=109 -food=1
@garuda@	-god=354 -organization=7
@deputies@	-title=34 -organization=18 -event=1
@scullin@	-person=73 -location=12
@arthur_and_the_invisibles@	-art=51 -product=1
@agent_provocateur@	-organization=51 -art=13 -person=10 -title=2
@stanisław_przybyszewski@	-person=32
@reith_lectures@	-event=39
@bruce_manson@	-person=24
@claverack@	-location=38
@christopher_mccandless@	-person=41
@formula_d@	-event=58 -product=1
@cab@	-person=16 -organization=5 -art=1 -location=1
@highlanders@	-organization=63 -location=22
@chip_ganassi@	-person=61 -organization=3
@mike_seeger@	-person=74
@the_real@	-broadcast_program=15 -person=10
@ponce_de_leon@	-person=19 -location=7
@yang_yin@	-person=21
@egyptian_navy@	-organization=70 -location=1
@matteo_renzi@	-person=79
@chatham_house@	-organization=160
@mugdha_godse@	-person=26
@gmina_kolbudy@	-location=21
@kent_island@	-location=56 -organization=1
@grass@	-living_thing=426 -art=15 -broadcast_program=7 -product=4 -person=3 -medicine-drug=1 -title=1
@barcelona@	-location=10268 -organization=1577 -event=76 -art=40 -person=13 -transit=4
@od@	-title=46 -disease=1
@maldonado@	-location=78 -person=3
@delivery@	-medicine-medical_treatment=24 -product=22 -art=8 -person=8 -title=1
@mountain_home_air_force_base@	-location=70
@endymion@	-art=54 -product=15
@ferris_bueller's_day_off@	-art=215
@phillipsburg,_new_jersey@	-location=82
@anton_rodgers@	-person=51
@nellie_bly@	-person=71
@floriana@	-organization=185 -location=102
@boise_county@	-location=71
@i_just_can't_stop_loving_you@	-art=44
@gmina_szczutowo@	-location=27
@jewel_mische@	-person=26
@nguni@	-people-ethnicity=62 -living_thing=1
@get_low@	-art=31 -organization=2
@moxie@	-food=27 -organization=1
@crazy_for_you@	-art=171 -broadcast_program=4
@4×100_m_freestyle_relay@	-event=65
@flekkerøy@	-location=16 -organization=7
@rms_queen_elizabeth@	-product=72
@willows@	-location=28 -living_thing=2
@arriva@	-organization=504 -location=1
@only_you@	-art=101 -broadcast_program=22
@the_law@	-person=19 -art=16 -location=1
@albert_g._brown@	-person=21
@alma_ziegler@	-person=22
@2012–13@	-event=712 -organization=32 -award=3
@bob_mayo@	-person=22
@pica@	-medicine-symptom=30 -living_thing=8 -location=7 -organization=5
@cycling_australia@	-organization=24
@kansas_city_attack@	-organization=60
@south_morang@	-location=45 -metropolitan_transit-transit_line=18
@anglin@	-location=25 -person=1
@mouth@	-art=16 -location=5 -body_part=2 -living_thing=1
@jeremy_mcgrath@	-person=29 -product=1
@ninotsminda@	-location=20
@governor@	-title=4457 -organization=143 -person=39 -event=31 -location=17 -product=1
@socialist_unity_party@	-organization=137
@latin_grammy@	-award=19 -event=6
@cleavon_little@	-person=86
@millbank_tower@	-location=31
@rickard_rydell@	-person=80
@kings_of_leon@	-person=491
@72@	-metropolitan_transit-transit_line=27 -location=16 -event=4 -product=4 -art=3 -organization=1
@michigan_intercollegiate_athletic_association@	-organization=54
@westcott@	-location=26 -organization=2 -person=2
@wallkill_river@	-location=101
@railways@	-organization=52 -location=2 -location=2 -art=1
@las_vegas_legends@	-organization=28
@the_congress@	-organization=52 -art=14
@césar@	-award=55 -person=44 -art=10
@bebo@	-internet-website=101 -person=2
@buchan@	-location=97 -title=3 -person=1
@peter_enckelman@	-person=31
@iberian@	-location=161 -people-ethnicity=148 -language=2 -event=1
@ardent@	-product=14 -organization=8 -person=1
@hansel_and_gretel@	-art=248
@barbastro@	-location=76 -event=1
@höxter@	-location=62
@mygale@	-organization=50
@very@	-art=23 -location=1
@lindenhurst@	-location=32
@wolfson_foundation@	-organization=35
@ron_mason@	-person=33
@bydgoszcz_county@	-location=219
@mark_evans@	-person=56
@united_reformed_church@	-religion-religion=290 -location=1 -organization=1
@japanese_occupation_of_the_philippines@	-event=57 -location=1
@rügen@	-location=502 -event=1
@maryland's@	-location=19 -organization=1
@m-11@	-location=21 -product=10
@duke_of_portland@	-person=26 -title=3 -product=1
@albertville@	-location=533 -event=7
@charles_fenno_hoffman@	-person=20
@kill_bill_volume_2@	-art=20
@agusta@	-organization=93 -product=1
@higher_education_and_training_awards_council@	-location=21
@cranfield_school_of_management@	-organization=30
@the_real_thing@	-art=192 -person=2
@st._paul@	-location=380 -person=64 -art=18 -organization=4 -product=3 -food=1
@athletics_programme@	-event=103
@psychosis@	-disease=26 -person=21 -art=5 -product=2
@lester_mendez@	-person=66
@lone_star_park@	-location=32
@george_entwistle@	-person=25
@united_states_naval_observatory@	-location=140
@cornel_wilde@	-person=143
@geneva_college@	-organization=128 -location=1
@the_fat_duck@	-location=34
@mario_botta@	-person=70
@cindy_herron@	-person=26
@jim_mcbride@	-person=45
@avatar@	-art=570 -organization=17 -person=12 -product=10 -location=2
@gistel@	-location=21 -person=2
@gladiolus@	-living_thing=45 -product=2
@radnor@	-location=70 -person=1
@powerade@	-food=108 -organization=17
@running_wild@	-art=24 -product=2
@warehouse_theatre@	-location=60
@bishop_of_shrewsbury@	-title=32 -location=1
@dawn_marie@	-person=33
@utv@	-broadcast_network=177 -organization=92 -broadcast_program=1
@southern_line@	-location=19 -location=15 -organization=8 -metropolitan_transit-transit_line=4
@heat_and_dust@	-art=43
@marvel@	-person=43 -organization=13 -location=2 -product=1
@members_of_the_house_of_assembly@	-organization=40
@françois_berléand@	-person=56
@dolores_hart@	-person=38
@salt_palace@	-location=121
@aladdin@	-art=428 -organization=79 -product=7 -person=1 -broadcast_program=1
@lancashire_league@	-organization=313 -event=1
@banwa_province@	-location=114
@czk@	-finance-currency=39
@anamosa,_iowa@	-location=25
@abbahu@	-person=38
@gordon_h._smith@	-person=36
@niagara_falls_flyers@	-organization=101
@bang_on_a_can@	-person=72
@lynnfield@	-location=33
@mullet@	-living_thing=112 -location=6
@school_street@	-location=26
@johann_reinhold_forster@	-person=54
@wipers@	-person=57 -living_thing=1
@ladytron@	-person=196 -art=7
@the_silence@	-art=19 -broadcast_program=12
@bob_robertson@	-person=27
@pagham@	-location=25 -organization=1
@lucia_di_lammermoor@	-art=536
@caitlin_wachs@	-person=44
@clarke@	-location=63 -person=61 -title=3 -award=2 -organization=1
@pti@	-organization=26 -broadcast_program=3
@new_zealand@	-location=35852 -organization=2308 -people-ethnicity=73 -language=27 -event=25 -title=6 -product=6 -finance-currency=5 -living_thing=4 -broadcast_program=3 -person=2 -award=1 -art=1 -broadcast_network=1
@sutherland@	-location=698 -person=15 -title=7 -product=3 -organization=1
@james_charles_mcguigan@	-person=20
@egg@	-person=32 -location=16 -art=10 -organization=7 -food=1
@panvel@	-location=118
@sayre,_pennsylvania@	-location=32
@in_2012@	-event=25 -organization=1
@belgica@	-product=25 -location=11
@arcachon@	-location=79
@crown@	-organization=68 -product=28 -title=27 -location=23 -medicine-medical_treatment=8 -finance-currency=6 -language=2 -food=1 -person=1 -living_thing=1
@samguk_yusa@	-art=102
@the_playoffs@	-event=61 -organization=2
@takeda_katsuyori@	-person=70
@ukrainian_state@	-location=64
@patrick_wormald@	-person=21
@la_paz@	-location=888 -organization=6 -person=6 -event=2
@roman_iron_age@	-event=40 -location=3
@c._northcote_parkinson@	-person=36
@toby_keith@	-person=408 -art=3
@grand_duke_of_mecklenburg-schwerin@	-location=49 -person=1
@mervana_jugić-salkić@	-person=37
@peter_bellamy@	-person=36
@kauri@	-living_thing=55 -location=3
@bryanston@	-location=49 -organization=1
@muppets_from_space@	-art=69
@del_norte@	-location=44 -organization=1
@deep_impact@	-art=96 -product=54 -event=1
@dylan_carlson@	-person=30
@second_mexican_empire@	-location=105 -event=1
@nanga_parbat@	-location=181 -art=5
@murphy's_law@	-person=79 -broadcast_program=63 -art=22
@motor@	-art=11 -body_part=7 -product=2 -organization=2
@rugby_league@	-organization=28 -product=6 -event=2
@global_fund_for_women@	-organization=26
@the_snapper@	-broadcast_program=21 -art=9
@2004_election@	-event=373
@the_secret_life_of_us@	-broadcast_program=152
@glyn_daniel@	-person=35
@nathaniel_wallich@	-person=31
@gang_busters@	-broadcast_program=43 -art=7
@robin_jarvis@	-person=34
@pln@	-finance-currency=40 -organization=3
@without_your_love@	-art=25
@gervasio_antonio_de_posadas@	-person=29
@kellie_pickler@	-person=127 -art=6
@clones@	-location=122 -product=9 -art=4
@san_antonio_scorpions@	-organization=88
@manuel_garcía@	-person=28
@greater_boston@	-location=207
@gullah_gullah_island@	-broadcast_program=36
@philippine_coast_guard@	-organization=69
@lady_be_good@	-art=38 -event=12
@fort_oswego@	-location=42 -event=2
@diaspora@	-art=23 -people-ethnicity=15 -location=9 -internet-website=9
@inter_luanda@	-organization=21
@submarine@	-product=120 -art=38 -person=4
@blue_jasmine@	-art=66
@gene_lees@	-person=87
@robert_sherman@	-person=21
@luis_miguel@	-person=326 -art=4
@alchemist@	-person=46 -product=1
@chittagong@	-location=1167 -art=18 -organization=1
@natalie_dormer@	-person=58
@middle_of_the_road@	-person=38 -art=7 -event=1
@dick_taylor@	-person=44
@savage_circus@	-person=21
@monty_budwig@	-person=28
@gmina_koniusza@	-location=29
@blondie@	-person=962 -art=39 -broadcast_program=7
@ouadane@	-location=22
@bug_river@	-location=183
@peter_stein@	-person=50
@rendezvous@	-art=18 -product=8 -organization=5 -internet-website=1
@labeo@	-living_thing=86 -person=4
@pelagonia@	-location=52 -event=3
@mario_rossi@	-person=20
@wounded_bird_records@	-organization=87
@duel_in_the_sun@	-art=65
@eivind_groven@	-person=30
@claude_perrault@	-person=36
@the_observer@	-art=2318 -organization=1
@james_ford_rhodes@	-person=24 -organization=2
@lake_pedder@	-location=69
@bonito@	-living_thing=18 -location=11 -art=1 -person=1
@swallowtail@	-living_thing=93 -art=2
@pyongyang@	-location=1069 -art=7 -event=2 -organization=1
@the_go@	-person=30 -art=1
@archbishop_of_southwark@	-title=20 -organization=1
@srebrenica@	-location=238 -event=12
@roger_d._kornberg@	-person=26
@aar@	-organization=52 -location=11
@middlemarch@	-art=84 -location=23 -broadcast_program=16
@the_jury@	-broadcast_program=51 -art=1
@orchids@	-living_thing=63 -art=1
@clyde@	-organization=711 -location=225 -art=4 -product=3 -person=3
@bertone@	-organization=140 -person=2
@fazal_ilahi_chaudhry@	-person=25
@elizabeth_kostova@	-person=34
@african_methodist_episcopal@	-religion-religion=40
@decameron@	-art=34 -person=8
@neuron@	-body_part=24 -art=13 -product=2
@f.c._crotone@	-organization=37
@suffolk_county_council@	-location=55
@hale@	-location=30 -person=30 -product=3 -art=1 -organization=1
@zangger_committee@	-organization=24
@jose_pablo_cantillo@	-person=33
@rhymney@	-location=98 -organization=2 -metropolitan_transit-transit_line=1
@phoenician@	-language=127 -location=12
@ørsta@	-location=62 -organization=3
@bingley@	-location=133 -event=1
@i_love_a_man_in_uniform@	-art=23
@ndebele@	-people-ethnicity=62 -language=59
@yamhill_river@	-location=31
@emmanuel@	-person=53 -organization=17 -art=1 -location=1
@here_we_go_magic@	-person=18 -art=2
@toni_childs@	-person=44
@ben_shemen@	-location=36 -organization=1
@dcu@	-organization=49
@mitchell_lichtenstein@	-person=21
@superman_(it's_not_easy)@	-art=26
@city_hall@	-location=474 -art=28 -broadcast_program=10 -organization=1
@moonlighting@	-broadcast_program=224 -art=18
@fred_neil@	-person=141 -art=4
@roger_mills_county@	-location=26
@2010_regional_elections@	-event=82
@fame_and_fortune@	-broadcast_program=17 -art=4
@cambria_county,_pennsylvania@	-location=64
@anuradha_paudwal@	-person=100
@antonov_an-12@	-product=100
@voiceprint@	-organization=22 -broadcast_network=1
@valparaiso,_indiana@	-location=185
@george_furth@	-person=51
@magnus@	-person=137 -art=11 -product=3 -organization=1
@disco_pigs@	-art=30
@guarino_guarini@	-person=40
@tsarevich@	-title=51 -person=4
@concert_for_george@	-event=64 -art=7
@edward_furlong@	-person=123
@kyrgyzstan@	-location=3032 -organization=60 -people-ethnicity=1
@karl_shuker@	-person=36
@rheinbach@	-location=26
@ricky_norwood@	-person=37
@taliesin@	-person=169 -location=57
@agano@	-product=13 -location=9
@rumford@	-location=50 -person=2 -award=1
@kevin_keegan@	-person=445
@paris_diderot_university@	-organization=59
@c.d._santa_clara@	-organization=77
@webb_pierce@	-person=143
@julia_avita_mamaea@	-person=21
@spencer_township@	-location=25
@battle_of_inverlochy@	-event=28
@columbus,_mississippi@	-location=143
@antietam@	-event=216 -location=7 -product=3 -person=1
@siumut@	-organization=23
@kevin_durant@	-person=278
@uranus@	-location=564 -god=114 -art=5 -event=4
@angelina_river@	-location=21
@university_at_albany@	-organization=27
@afonso_iv@	-person=54
@association_of_american_law_schools@	-organization=172
@canadian_lesbian_and_gay_archives@	-organization=22
@mama's_family@	-broadcast_program=149
@morlaix@	-location=139 -event=1
@music_man_stingray@	-product=24 -organization=1
@monsieur_camembert@	-person=18 -art=4
@cumbria_county_council@	-organization=29 -location=2
@earophila_badiata@	-living_thing=30
@daw_books@	-organization=256
@white_rock@	-location=103 -art=1 -food=1
@jefferson_county,_pennsylvania@	-location=34
@takasaki_line@	-location=59
@dance_gavin_dance@	-person=74 -art=2
@soleil@	-organization=21 -location=11 -person=1
@cranwell@	-location=55 -organization=3
@bantwal@	-location=37
@johnny_borrell@	-person=40
@william_wales@	-person=24
@siloam_springs@	-location=40 -organization=3
@ultima@	-product=98 -location=7 -organization=1
@sun_city@	-art=34 -location=27 -person=4
@reflections@	-art=63 -person=5 -broadcast_program=1
@chas@	-location=22
@japanese_occupation_of_the_dutch_east_indies@	-event=20
@aston_rowant@	-location=24
@mannheim_business_school@	-organization=28
@kosjerić@	-location=32
@3rd_battalion,_royal_australian_regiment@	-organization=77
@pearl_harbor_attack@	-event=24
@erika_alexander@	-person=22
@art_houtteman@	-person=22
@oma@	-organization=38 -location=4 -product=1
@maxim_shabalin@	-person=33
@computerworld@	-art=104 -award=1
@jaffna_central_college@	-location=31
@mitch_kapor@	-person=64
@olya_tayeb_rural_district@	-location=42
@sfax@	-location=201 -event=1
@the_fix@	-art=26 -broadcast_program=2 -person=1
@silvertown@	-location=76
@roger_johnson@	-person=39
@high_school_confidential@	-art=53
@u.s._route_191@	-location=63
@2001_elections@	-event=41
@shah_alam@	-location=340 -person=4
@winchester_mystery_house@	-location=37
@marc_richards@	-person=29
@hartford@	-location=938 -organization=77 -product=8 -person=2
@rosaleen_linehan@	-person=24
@jack_carter@	-person=73
@st._michael's_cathedral@	-location=20
@akkad@	-location=43 -language=7
@miss_universe_2003@	-event=66
@quebec_remparts@	-organization=171
@ss_rex@	-product=21
@paniliakos@	-organization=40
@new_caledonia@	-location=3325 -organization=134
@charles_turner@	-person=45
@st._charles_college@	-organization=59 -location=2
@aishwarya@	-person=35 -art=10
@omotola_jalade_ekeinde@	-person=20
@small@	-person=31 -living_thing=4 -body_part=3 -product=2 -computer-programming_language=2 -art=1
@kevin_jones@	-person=49
@hms_barfleur@	-product=20
@moberly@	-location=29 -person=2
@ward_crane@	-person=22
@2009_presidential_elections@	-event=25
@swaledale@	-location=77 -food=1
@john_leahy@	-person=24
@saddle_brook,_new_jersey@	-location=20
@fuzûlî@	-person=38
@invictus@	-art=133 -organization=6
@caserta@	-location=333 -organization=4
@aube@	-location=600 -person=3
@the_platters@	-person=224
@arthur_godfrey@	-person=193 -broadcast_program=1
@caseros@	-location=28 -event=6
@jonquière@	-location=109 -person=1
@nancy_grace@	-person=90 -broadcast_program=13
@belorussian@	-location=12 -people-ethnicity=8
@gori@	-location=126 -person=4 -living_thing=1
@okhotsk@	-location=81
@broadcast_music,_inc.@	-organization=73
@saltergate@	-location=71 -organization=1
@surendra_pal@	-person=28
@alameda,_california@	-location=440
@savenay@	-location=24
@zimbabwe@	-location=6733 -organization=529 -finance-currency=2 -art=1 -event=1
@control@	-art=200 -event=2 -product=1 -living_thing=1 -location=1
@gold_country@	-location=50 -art=1
@valdepeñas@	-location=36
@castelnuovo@	-location=14 -organization=8 -person=1
@shamil_rural_district@	-location=57
@back_bay_fens@	-location=32
@river_darent@	-location=41
@fade_to_grey@	-art=39
@historic_district@	-location=30 -organization=10
@goat_island@	-location=36 -product=1
@michael_clayton@	-art=133 -person=30
@choreographer@	-title=86
@prospect_point@	-location=23
@torngat@	-person=21 -location=4
@paradise_lost@	-art=578 -person=155
@cape_flattery@	-location=37
@george_swindin@	-person=24
@keith_reddin@	-person=20
@philip_howard@	-person=25
@charles_cornwallis@	-person=76
@brook_benton@	-person=149
@lake_chelan_national_recreation_area@	-location=26
@subliminal_sounds@	-organization=23
@lucien@	-person=29 -location=2
@the_goddess@	-art=25 -god=2
@brachypodium_sylvaticum@	-living_thing=23
@dallas_roberts@	-person=44
@arena_district@	-location=23
@sangam@	-art=54 -location=6 -broadcast_program=6 -organization=1
@whitemud_drive@	-location=41
@meaux@	-location=195 -organization=2
@rajat_gupta@	-person=36
@the_islanders@	-broadcast_program=45 -person=25 -art=3
@home_office@	-organization=1202
@ice_cube@	-person=969 -food=2 -art=1
@john_kemp@	-person=31 -art=1
@iffley@	-location=30
@robert_erickson@	-person=36
@red_storm_rising@	-art=80 -product=1
@skenfrith@	-location=30
@blizzard@	-person=28 -organization=3 -art=3 -location=2 -event=1 -product=1 -living_thing=1
@2nd@	-organization=178 -location=43 -event=18 -art=10 -person=5 -title=1 -product=1
@mcgill_university@	-organization=3126
@eva_dahlgren@	-person=28
@the_mark_of_cain@	-broadcast_program=19 -art=2
@silver_spring@	-location=241 -organization=1 -event=1
@hugh_cairns@	-person=21
@annabel_goldie@	-person=31
@rafael_moneo@	-person=62
@tarvin@	-location=26
@panchthar_district@	-location=48
@yevgeny_svetlanov@	-person=46
@christian_catholic_church@	-religion-religion=668
@stubhub_center@	-location=38
@three's_company@	-broadcast_program=341
@buckeye@	-location=45 -organization=7 -living_thing=7 -food=1 -product=1
@silver_river@	-location=21 -art=4
@nahanni_national_park_reserve@	-location=20
@drain@	-location=14 -person=6 -medicine-medical_treatment=2 -art=1
@idlewild@	-person=175 -art=42 -location=9
@boyacá@	-location=225 -event=3
@white_zombie@	-person=256 -art=30
@zita_swoon@	-person=26
@forrest_lewis@	-person=21
@elizabethton_twins@	-organization=54
@ad_ceuta@	-organization=59
@legislature@	-organization=397 -event=9 -location=3
@blaine_fowler@	-person=62
@griffin_music@	-organization=23
@bernd_weikl@	-person=26
@claiborne@	-location=40 -person=1
@saponaria_officinalis@	-living_thing=23
@greek_revolution@	-event=23
@camp_stoneman@	-location=43
@cbc_news@	-organization=223 -broadcast_network=6
@samoëns@	-location=24
@headhunter@	-art=16 -organization=8 -product=6 -person=1
@hollywood_hotel@	-art=15 -location=10
@blithfield_hall@	-location=21
@gmina_pabianice@	-location=25
@port_authority@	-organization=31 -art=12 -location=6
@united_states_house_committee_on_the_judiciary@	-person=83
@r._gordon_wasson@	-person=31
@wallace_wade@	-person=58
@october_sky@	-art=64 -person=5
@edwina_currie@	-person=92
@leonard_bacon@	-person=21
@nino_taranto@	-person=30
@family_man@	-art=20 -broadcast_program=4
@eye_surgery@	-medicine-medical_treatment=24
@stadion@	-event=27 -location=24
@abimelech@	-person=17 -art=3
@veracruz,_veracruz@	-location=64
@holmes_county@	-location=94
@herod@	-person=154 -art=3 -event=1
@independent_state_of_croatia@	-location=693 -organization=1
@jeremy_belknap@	-person=21
@melvin_schwartz@	-person=23
@tom_gleisner@	-person=43
@gal@	-organization=20 -chemistry=7 -language=2 -art=1 -person=1
@gernsheim@	-location=24
@no._29_squadron_raf@	-organization=27
@city_museum@	-location=22
@pacific_campaign@	-event=129
@connor_price@	-person=29
@branko_lustig@	-person=28
@annapurna@	-location=167 -art=6 -person=5 -god=1
@world_cup_of_softball@	-event=32
@german_navy@	-organization=365 -location=1
@ferney-voltaire@	-location=21
@aérospatiale@	-organization=164 -product=2
@james_neal@	-person=32
@bookseller@	-award=24 -art=2
@nina_conti@	-person=24
@fosters@	-location=11 -food=10 -organization=5 -person=1
@ushant@	-location=162 -event=7
@boise_city@	-location=38
@stanisław_leszczyński@	-person=160
@2003_us_open@	-event=25
@elizabeth_fry@	-person=106
@prince@	-person=2055 -title=638 -location=35 -organization=29 -art=28 -product=12
@tiny_vipers@	-person=19 -art=1
@palace_of_whitehall@	-location=79
@2006–07@	-event=1120 -organization=4 -award=1
@moose_factory@	-location=27
@lacoste@	-organization=174 -location=13 -person=3
@edge@	-person=296 -product=7 -art=6 -location=6 -organization=4
@bima@	-location=36 -language=4 -god=2
@rotax_532@	-product=22
@cochrane_district@	-location=54
@applied_behavior_analysis@	-medicine-medical_treatment=28
@latvia's_first_party@	-organization=44
@pierre_cochereau@	-person=41
@rainforest_alliance@	-organization=60
@donga_department@	-location=75
@rolls-royce@	-organization=468 -product=25
@yelverton@	-location=36 -title=1 -person=1
@sb@	-organization=16 -product=8 -education-educational_degree=1 -chemistry=1
@savithri@	-person=21
@maureen_mcgovern@	-person=114 -art=1
@graham_linehan@	-person=109
@curt_gowdy@	-person=178 -award=1
@esdras@	-person=32 -art=1
@walkin'_after_midnight@	-art=43
@the_first_men_in_the_moon@	-art=59 -broadcast_program=2
@the_bubble@	-art=22 -broadcast_program=4 -event=1
@zuffa@	-organization=62
@canal_street@	-location=148 -event=2 -broadcast_network=1 -location=1
@wargames@	-art=154 -product=2
@joe_maddon@	-person=83
@tv.com@	-internet-website=185
@clermont_county@	-location=96
@colmenar_viejo@	-location=21 -organization=2
@baba@	-person=19 -art=13 -people-ethnicity=6 -location=4
@beaverton,_oregon@	-location=157
@steven_erikson@	-person=64
@heemskerk@	-location=43 -person=5
@mino@	-location=73 -living_thing=2
@cancer_research_uk@	-organization=262
@unicef_uk@	-organization=20
@intolerance@	-art=104 -disease=2
@geno_auriemma@	-person=89
@greg_robinson@	-person=38
@lowland_scots@	-language=106 -location=6
@rogues_of_sherwood_forest@	-art=21
@nadi,_fiji@	-location=58
@olympia@	-location=782 -art=95 -product=17 -organization=5 -event=1 -person=1
@barwani@	-location=21
@carles_puyol@	-person=65
@bad_copy@	-person=20
@spector@	-organization=23 -person=19
@crystle_stewart@	-person=38
@magic_carpet_ride@	-art=38
@the_cathedral_and_the_bazaar@	-art=43
@world_of_our_own@	-art=26
@lower_silesia@	-location=368 -event=1
@mpumalanga@	-location=676
@jordanita_notata@	-living_thing=20
@sulfur@	-chemistry=79 -person=4
@croats_of_bosnia_and_herzegovina@	-people-ethnicity=24
@shyne@	-person=83 -art=6
@emperor_suzong@	-person=85
@ion_dragoumis@	-person=23 -location=1
@bad_moon_rising@	-art=13 -person=8
@leap_of_faith@	-art=37 -broadcast_program=13
@xmos@	-organization=22
@pirates_of_silicon_valley@	-art=51
@wilhelm_ernst@	-person=27
@larry_rosen@	-person=22 -organization=1
@hal_b._wallis@	-person=87
@stephen_mchattie@	-person=95
@kiamichi_river@	-location=48
@frontline@	-broadcast_program=252 -art=45 -organization=3 -event=1 -chemistry=1
@tubac@	-location=23 -event=1
@basco@	-location=30 -person=1
@ridge_route@	-location=24
@dexippus@	-person=23
@tony_award@	-award=3222 -organization=1
@brick_lane@	-location=135 -art=25
@hkt48@	-person=37
@tomasz_bednarek@	-person=82
@amelia_island@	-location=136
@white_plains@	-location=328 -event=29 -person=23
@the_parole_officer@	-art=21
@bill_handel@	-person=27
@arboga@	-location=64 -organization=4
@brescia@	-location=1186 -organization=387 -event=1
@north_eastern_railway@	-location=22 -organization=14
@claudius_ptolemaeus@	-person=21
@ojarud-e_sharqi_rural_district@	-location=41
@małdyty@	-location=47
@god's_property@	-person=19 -art=1
@count_of_toulouse@	-title=76 -person=2
@aircraft_carrier@	-product=44 -organization=1
@raymond_kelly@	-person=46
@spreewald@	-location=38 -product=1
@neath@	-location=514 -organization=145
@staten_island_ferry@	-location=105 -food=1
@kamen_rider_kuuga@	-broadcast_program=49
@cowlitz_county@	-location=27
@kwong_wah_hospital@	-location=23
@kit_bond@	-person=103
@isle_of_capri@	-location=13 -art=7 -organization=7
@mx@	-art=12 -location=4 -person=4
@beroe@	-organization=47 -location=5
@chuquisaca@	-location=97 -event=5
@farnham@	-location=425 -person=3 -title=1 -organization=1
@the_doors@	-person=1135 -art=121
@1888@	-event=82
@night_trap@	-product=40 -art=2
@wesley_willis@	-person=69
@alderac_entertainment_group@	-organization=56
@katie@	-broadcast_program=57 -person=5 -location=1
@beihai_park@	-location=23
@amine@	-person=21 -chemistry=12
@route_2a@	-location=28
@m4_motorway@	-location=359
@greensboro@	-location=539 -organization=16
@movie_version@	-art=27 -broadcast_program=1
@chris_sharrock@	-person=37
@melodica@	-product=52 -art=5
@bernard_courtois@	-person=20
@aurelia@	-person=8 -living_thing=7 -product=6 -location=6 -organization=1
@kevin_griffin@	-person=62
@tawny@	-visual_art-color=24 -person=1
@appalachian_regional_commission@	-organization=77
@british_journal_of_photography@	-art=25
@dinagat_island@	-location=24
@national_union_of_students@	-organization=235
@skaryszew@	-location=35
@gösta_stoltz@	-person=45
@hills@	-location=21 -organization=6 -person=2
@károly_makk@	-person=32
@hao@	-location=22 -organization=2
@tobacco@	-product=159 -person=30 -living_thing=6 -location=3 -organization=1 -art=1
@tutti_frutti@	-broadcast_program=17 -food=3
@carl_froelich@	-person=53
@idwal_foel@	-person=41
@lubyanka@	-location=30
@haakon_sigurdsson@	-person=51
@pénélope@	-art=24 -product=9
@saturnalia@	-time=108 -art=12 -living_thing=9 -person=7
@the_comic_strip@	-broadcast_program=77 -location=2
@baltic_exchange@	-organization=54
@uclés@	-location=23 -event=3
@solanum_dulcamara@	-living_thing=40
@common_sense_media@	-organization=145
@bishop_of_galloway@	-person=62 -location=1
@cornelia_froboess@	-person=26
@52@	-art=330 -location=37 -metropolitan_transit-transit_line=9 -product=5 -event=3 -organization=1
@grindavík@	-organization=33 -location=29
@road_trip@	-art=68
@wake_county_public_school_system@	-organization=25
@will_cullen_hart@	-person=36
@unitarian_universalist@	-religion-religion=59 -organization=3
@randy_rogers_band@	-person=26 -art=1
@the_telegram@	-art=29
@matt_prater@	-person=133
@new_lebanon,_new_york@	-location=37
@matthias_schoenaerts@	-person=39
@bordertown@	-broadcast_program=19 -art=14 -location=2
@jack_horner@	-person=53 -art=1
@stephen_cook@	-person=34
@fox_sports@	-broadcast_network=240 -person=150 -broadcast_program=28 -organization=8
@nando_bruno@	-person=22
@blood_on_the_dance_floor@	-art=14 -person=9
@february_19@	-time=277
@karlovac@	-location=325 -organization=32
@bács-bodrog_county@	-location=25
@giusy_ferreri@	-person=26
@loon@	-person=68 -location=29 -art=3 -broadcast_program=1
@smithers@	-location=79 -title=2
@anuradha@	-art=12 -person=9
@alessandra_de_rossi@	-person=25
@sándor_márai@	-person=35
@bad_english@	-person=64 -art=3
@silvia_pinal@	-person=71
@harlington@	-location=63
@yoshimi_battles_the_pink_robots@	-art=34
@chipmunk@	-living_thing=15 -person=10 -product=1
@yasuda_kinen@	-event=33
@oaks@	-event=170 -location=18 -living_thing=7 -organization=6
@smertin@	-person=24
@buena_vista@	-location=127 -organization=15 -person=1
@the_drifters@	-person=37 -art=11
@harvey@	-location=108 -person=59 -award=18 -organization=9 -event=2
@spiral@	-art=42 -broadcast_program=12 -location=8 -product=5
@glynde@	-location=41
@irix@	-product=151
@saeed_jaffrey@	-person=145
@translations@	-art=42 -person=1
@andré_bjerke@	-person=23
@son_of_sam@	-person=19 -art=1
@norristown_high_speed_line@	-metropolitan_transit-transit_line=43
@dave_hemingway@	-person=21
@rosa_luxemburg@	-person=300 -art=10
@watergate_scandal@	-event=593
@harvey_kurtzman@	-person=197
@parliamentary_elections@	-event=229 -organization=7
@david_levine@	-person=22
@boyko@	-people-ethnicity=20
@kytv@	-broadcast_program=25 -location=14
@jean_shrimpton@	-person=65
@reaktor@	-product=32 -person=2
@pericles,_prince_of_tyre@	-art=145 -broadcast_program=1
@desorden_público@	-person=20
@rivanna_river@	-location=31
@lazarus_of_bethany@	-person=31
@keyon_dooling@	-person=34
@bbc1@	-broadcast_network=337 -organization=2
@mattel@	-person=881 -event=2
@mig-19@	-product=29
@osijek@	-location=611 -organization=121
@mōri_motonari@	-person=43
@adriatic_league@	-organization=37 -event=2
@kingfisher@	-living_thing=139 -location=17 -food=13 -product=13 -organization=3
@arlene_golonka@	-person=26
@john_colicos@	-person=66
@you_are_what_you_eat@	-broadcast_program=18 -art=5
@lexus_es@	-product=25
@always@	-art=156 -person=1
@the_tall_man@	-broadcast_program=87 -art=10
@with_the_same_name@	-art=20 -location=8 -person=5 -broadcast_program=5 -organization=1 -product=1 -internet-website=1
@montmédy@	-location=39
@lluís_domènech_i_montaner@	-person=61
@tilapia@	-food=58 -living_thing=15
@loretto@	-location=47 -organization=1
@bernie_mac@	-person=171 -broadcast_program=1
@vila@	-location=35 -living_thing=1
@giovanni_battista_morgagni@	-person=29
@the_angels@	-person=218 -art=3
@amoeba@	-living_thing=32 -person=12 -organization=3 -art=1
@pace@	-organization=51 -location=5 -person=5 -time=1
@tom_keene@	-person=38
@dj_kane@	-person=31 -art=3
@ponferrada@	-location=70
@beja@	-location=53 -people-ethnicity=52 -language=19 -title=1
@sverker_ii_of_sweden@	-person=27
@riksdag_of_the_estates@	-organization=166
@i_wish@	-art=71 -person=2
@exiles@	-organization=35 -art=2
@winckelmann@	-person=33
@jimmy_case@	-person=39
@mark_critz@	-person=25
@arabic@	-language=5835 -people-ethnicity=9 -location=8 -product=6 -event=2 -title=1 -finance-currency=1 -broadcast_network=1 -internet-website=1
@faith@	-art=157 -broadcast_program=21 -person=16 -location=8 -religion-religion=6 -organization=3
@afi_award@	-award=61 -organization=20 -event=1
@sangro@	-location=23 -event=5
@grandmothers_of_the_plaza_de_mayo@	-organization=30
@augustine_baker@	-person=21
@hind_bint_utbah@	-person=20
@otho@	-person=135 -location=1
@wes_brown@	-person=72
@latter_day_saint_movement@	-religion-religion=603
@poolesville@	-location=30
@klein_high_school@	-organization=25
@delta_burke@	-person=79
@jane_mcdonald@	-person=44
@alejandro_sanz@	-person=324
@jack_daniels@	-organization=26 -person=11
@derailed@	-art=29 -event=6
@east_of_the_sun_(and_west_of_the_moon)@	-art=29
@marshall_field@	-person=114 -organization=2 -location=2
@techtv@	-organization=164
@anglesey_coastal_path@	-location=27
@angela_aki@	-person=55
@29@	-location=31 -time=25 -event=9 -art=5 -person=3 -body_part=3 -organization=1 -product=1
@linnaeus@	-person=512
@roger_stone@	-person=23
@westmorland_and_lonsdale@	-location=20
@davis_county,_iowa@	-location=20
@seattle_seahawks@	-organization=3148 -location=1
@death_valley_national_park@	-location=191
@robert_stigwood@	-person=128
@robert_parry@	-person=21
@loeb_classical_library@	-person=190
@white_house@	-location=5047 -organization=3 -title=2
@gotha@	-location=164 -organization=20 -product=9
@nzema@	-language=12 -people-ethnicity=10
@u-bahn@	-transit=220 -metropolitan_transit-transit_line=1
@werl@	-location=68 -event=1
@nandigram@	-location=35 -event=1
@somnath@	-location=91
@bonnier@	-organization=45 -person=1
@vágner_love@	-person=33
@angelica@	-living_thing=47 -person=26 -location=15
@flipper@	-broadcast_program=115 -person=96 -art=44
@south_san_gabriel@	-person=12 -location=10
@monti_lepini@	-location=23
@betrayed@	-art=31
@darwinia@	-art=11 -living_thing=11
@joshua_toulmin@	-person=34
@james_a._wetmore@	-person=65
@mory_kanté@	-person=32
@r.i.@	-location=21 -organization=8
@finnish_people's_democratic_league@	-organization=45
@old_prussian@	-language=35 -people-ethnicity=33
@heard_island@	-location=34
@jamie_lee_curtis@	-person=322
@good_morning,_vietnam@	-art=87
@albuquerque_dukes@	-organization=103
@washington_county,_vermont@	-location=27
@nelson's@	-person=21
@the_black_eyed_peas@	-person=1187 -event=1
@darin@	-person=21 -art=8
@north_shore_university_hospital@	-location=24
@nankai_trough@	-location=20
@denise_bryer@	-person=30
@ammianus_marcellinus@	-person=279
@united_nations_conference_on_international_organization@	-event=49
@dead_of_night@	-art=55 -broadcast_program=9
@calvert@	-location=81 -organization=7 -person=5 -title=2 -product=1
@porter@	-location=116 -food=74 -title=42 -person=18 -organization=11 -product=2
@frogger@	-product=112
@indiana_hoosiers@	-organization=71 -location=1
@scottish_national_gallery_of_modern_art@	-location=67
@janet_gaynor@	-person=183
@sigmar_gabriel@	-person=29
@battle_of_cape_st._george@	-event=28
@bosnia@	-location=853 -organization=22 -event=4 -language=1
@surin@	-location=61 -organization=2 -person=2
@williston@	-location=144 -person=19
@rory_mcleod@	-person=48
@prince_albert_victor@	-person=24
@simi_hills@	-location=85
@central_of_georgia_railway@	-organization=77
@mike_trout@	-person=57
@holbeck@	-location=95 -organization=9
@josé@	-person=33
@hakata_station@	-location=29
@lenca@	-people-ethnicity=26 -organization=2
@mccosker@	-person=91
@forbidden@	-person=68 -art=14
@keminmaa@	-location=33
@oude_kerk@	-location=72
@one_fine_day@	-art=71 -broadcast_program=10 -person=2
@giorgos_mazonakis@	-person=24
@draper@	-location=85 -title=21 -organization=5 -person=5
@harry_whittington@	-person=79
@harold_russell@	-person=39
@1902@	-event=68 -organization=2
@jasper_county@	-location=319 -art=9
@book_sense@	-organization=35
@ad@	-organization=20 -title=19 -disease=7 -education-educational_degree=1
@the_living_church@	-art=44
@tractor_sazi@	-organization=141
@osaka_bay@	-location=39
@joseph@	-person=610 -location=29 -art=25 -organization=6 -broadcast_program=5 -event=1
@nerf_herder@	-person=53 -art=2
@hp@	-art=22 -organization=12 -product=2 -event=1
@beaurevoir@	-location=16 -event=4
@eric_lander@	-person=39
@iran_aseman_airlines@	-organization=21
@prince_edward_island@	-location=2576 -organization=5
@ardabil_county@	-location=172
@warren_bardsley@	-person=27
@pterocarpus_indicus@	-living_thing=25
@ambrose@	-person=239 -location=4 -product=1
@terry_lewis@	-person=74
@crystal_castles@	-person=180 -product=11
@simferopol_international_airport@	-location=33
@lebedev_physical_institute@	-organization=49
@tora!_tora!_tora!@	-art=132
@rye,_new_york@	-location=81
@godrej@	-organization=25 -person=4
@diprotodon@	-living_thing=34
@thinker@	-title=31 -art=3
@action_league_now!@	-broadcast_program=23
@moundsville@	-location=34
@a_chorus_line@	-art=40
@włoszczowa_county@	-location=181
@david_boon@	-person=77
@patrick_lussier@	-person=27
@przemyśl_county@	-location=183
@bc_kalev@	-organization=78
@mdfmk@	-person=18 -art=3
@william_pickering@	-person=21
@plaridel@	-location=31 -person=1
@mandible@	-body_part=98 -living_thing=6 -disease=1
@leatherman@	-organization=17 -person=5
@scat@	-organization=29 -art=6 -living_thing=1
@the_lucy_show@	-broadcast_program=219 -person=6
@alice_prin@	-person=23
@diet@	-organization=41 -food=6 -event=2
@warwickshire_county_council@	-organization=48 -location=3
@amanikhatashan@	-person=25
@cape_hare@	-living_thing=24
@119@	-location=23 -art=11 -event=3 -product=1
@puerto_montt@	-location=170 -organization=17
@meade_county@	-location=59
@tonawanda@	-location=73 -organization=2 -product=1
@isaac_foot@	-person=22
@pi_kappa_lambda@	-organization=30
@insomniac_with_dave_attell@	-broadcast_program=21
@henry_purcell@	-person=507
@marah@	-person=26 -location=14 -living_thing=9
@william_powell@	-person=379
@west_hartlepool@	-location=183 -organization=49
@gaelic@	-language=922 -location=5 -people-ethnicity=3 -art=1
@charles_e._blake@	-person=21
@2006_atp_tour@	-event=42
@gibraltar_socialist_labour_party@	-organization=46
@spellbound@	-art=40 -broadcast_program=28 -person=7 -product=4
@abduction@	-title=53 -art=29 -event=4
@bonita_springs@	-location=34
@mitchell_county@	-location=140
@lennie_gallant@	-person=26
@ron_carroll@	-person=29
@george_goldie@	-person=27
@sir_edward_carson@	-person=22
@leo_award@	-award=39 -organization=4
@line_a@	-metropolitan_transit-transit_line=49 -location=3 -transit=2
@pelotas@	-location=106 -organization=25 -broadcast_program=5
@slum_village@	-person=144 -art=3
@rolls-royce_silver_shadow@	-product=25
@philharmonic_hall@	-location=20
@you_raise_me_up@	-art=92
@three_kings@	-art=66 -location=18 -time=1
@georg_kajanus@	-person=20
@thanh_hóa_province@	-location=118
@bank_of_central_african_states@	-organization=26
@joão_botelho@	-person=27
@macerich@	-organization=47
@will_hoge@	-person=37
@lincolnshire,_illinois@	-location=47
@virgin_of_the_rocks@	-art=24
@annette_o'toole@	-person=100
@detroit_1-8-7@	-broadcast_program=60
@martin_evans@	-person=36
@enets@	-language=12 -people-ethnicity=11
@outside_providence@	-art=27
@district_of_demirözü@	-location=27
@sambandar@	-person=96
@roman_catholic_diocese_of_islamabad-rawalpindi@	-location=24
@northern_ostrobothnia@	-location=124
@chinese_muslim@	-people-ethnicity=115
@mathematica@	-product=174
@raf_folkingham@	-location=20
@blockbuster@	-organization=42 -event=6 -art=3
@u17@	-organization=40
@tracks@	-art=68 -broadcast_program=2 -location=1
@jeremy_sheffield@	-person=48
@bradfield@	-location=80 -organization=11 -event=6 -person=5
@angel_baby@	-art=36 -person=2
@plattling@	-location=42 -location=1
@apollonia@	-location=38 -person=17
@paolo_rossi@	-person=77
@mtv_movie_award@	-award=24 -event=2
@amnesty_international@	-organization=3252 -award=1
@rubin_carter@	-person=42
@poison@	-person=409 -art=85 -broadcast_program=1
@stratford-upon-avon@	-location=724 -location=1
@jezebel@	-person=70 -art=58 -internet-website=44
@axel_springer@	-person=51 -organization=7
@roper@	-person=20 -title=3 -product=1 -location=1
@bill_w.@	-person=37 -art=3
@newcastle_blue_star@	-organization=47
@isidore_de_lara@	-person=24
@cinerama@	-person=21
@sanctuary@	-broadcast_program=115 -art=59 -person=30 -organization=24 -location=7
@curlew@	-living_thing=46 -person=21 -location=3 -product=1
@langen@	-location=28
@lone_pine@	-location=49 -event=37
@kočani@	-location=50
@hoghton@	-location=19 -title=1
@archipelago@	-location=20 -art=4 -finance-stock_exchange=2
@bachelor_of_business_administration@	-education-educational_degree=347
@piscataqua_river@	-location=161
@iris_kyle@	-person=21
@surat_thani_province@	-location=100
@carl_malamud@	-person=20
@district_of_keewatin@	-location=32
@martigues@	-location=64 -organization=42
@norwegian_parliamentary_election,_2013@	-event=24
@hiram@	-location=36 -organization=5 -person=1 -event=1
@venice,_florida@	-location=68
@the_nepenthaceae_of_the_netherlands_indies@	-art=82
@tommy_loughran@	-person=53
@in_your_dreams@	-art=21 -broadcast_program=1
@society_of_authors@	-organization=136
@ben-hur@	-art=46 -broadcast_program=1
@châtelet@	-location=108 -person=1
@gaza_province@	-location=44
@gangaajal@	-art=30
@martinsville,_indiana@	-location=48
@allen_steele@	-person=47
@great_bentley@	-location=22
@city_of_whitehorse@	-location=34
@billy_harper@	-person=68
@jack_dromey@	-person=22
@yankee_station@	-location=157
@courthouse@	-location=36 -broadcast_program=4 -organization=1
@francis_marion@	-person=170 -organization=2
@royal_dublin_society@	-location=165
@raheem_sterling@	-person=34
@developer@	-title=74 -art=2 -organization=2 -internet-website=1
@brazilian_girls@	-person=66 -art=1
@newcastle_city_council@	-organization=68 -location=11
@ulrich_tukur@	-person=36
@george_child_villiers,_5th_earl_of_jersey@	-person=20
@a_league_of_their_own@	-art=202 -broadcast_program=11
@richie_ramsay@	-person=22
@ella_fitzgerald_sings_the_harold_arlen_songbook@	-art=32
@meknes@	-location=187
@interdenominational_theological_center@	-organization=32
@2006@	-event=3780 -award=20 -organization=19 -broadcast_program=17 -art=13 -location=2 -product=2
@khichdi@	-broadcast_program=22 -food=14
@class_92@	-product=28
@roxanne@	-art=94 -event=4 -person=3
@amazon.com@	-broadcast_network=1959 -event=1 -organization=1
@arm@	-product=464 -organization=61 -art=6 -body_part=6 -location=1
@maki@	-organization=38 -location=23 -person=2 -food=1
@first_corps@	-organization=35
@cabinet_ministers@	-organization=19 -title=6
@palace_of_facets@	-location=21
@the_team@	-person=13 -organization=11 -broadcast_program=2 -event=1
@d.o.e.@	-person=37 -organization=1
@diego_simeone@	-person=96
@smite@	-product=26 -person=1
@vala@	-computer-programming_language=34 -organization=2
@robert_cochrane@	-person=23
@sovereign_hill@	-location=21
@staten_island_yankees@	-organization=101
@fushimi_castle@	-location=32
@concord_dawn@	-person=42 -art=1
@kris_allen@	-person=127 -art=6
@fremantlemedia_australia@	-organization=23 -person=3
@simon_bolivar_buckner@	-person=41
@loikaw@	-location=25
@royce_gracie@	-person=132
@jeffrey_boam@	-person=20
@madison_grant@	-person=54
@pateley_bridge@	-location=51
@university_of_jaffna@	-organization=95
@norwegian_speciedaler@	-finance-currency=28
@tahltan@	-people-ethnicity=46 -language=4 -location=3
@charlotte_amalie@	-location=107 -person=4
@it's_my_life@	-art=65 -broadcast_program=3 -event=1
@bang@	-art=15 -organization=11 -person=6 -product=1
@bishop_of_monmouth@	-title=49
@zacharias_werner@	-person=20
@north_texas_state_university@	-organization=18 -location=5
@born_to_sing@	-art=30
@hermann_goldschmidt@	-person=25
@sevilla@	-location=22 -art=5 -organization=5 -event=1
@fjölnir@	-organization=23 -person=15 -computer-programming_language=3
@clonmacnoise@	-location=115 -title=3
@sedgwick@	-location=26 -person=23 -organization=1
@cog@	-person=58 -product=29 -organization=3
@rtl@	-broadcast_network=280 -organization=114 -broadcast-tv_channel=7
@ken_michael@	-person=28
@menelaus@	-person=21 -location=2 -product=1
@imjin_river@	-location=50 -event=4
@noël_coward@	-person=1291 -location=5
@trondheimsfjord@	-location=192
@the_dakota@	-location=52 -broadcast_program=1
@rudy_nebres@	-person=24
@hawke_bay@	-location=35
@mortimer@	-person=14 -location=10 -title=2
@invasion_of_guam@	-event=21
@anjar@	-location=106
@mc@	-organization=25 -language=2 -product=2
@sidney_hayers@	-person=26
@fomalhaut@	-location=59
@slaughterhouse@	-person=103 -art=3 -organization=1
@black_swan@	-art=257 -living_thing=9 -organization=7 -product=1
@barlow_at_large@	-broadcast_program=23
@the_love_machine@	-art=20 -broadcast_program=8
@the_lancet@	-art=439
@88@	-art=44 -metropolitan_transit-transit_line=15 -event=5 -product=5 -person=4 -location=4 -organization=2
@tom_feeney@	-person=31
@just_for_kicks@	-broadcast_program=25 -art=10
@concord,_new_hampshire@	-location=479
@pacific_islander@	-people-ethnicity=390 -location=1 -person=1
@director_of_public_prosecutions@	-title=267 -organization=3
@hiawatha@	-location=17 -art=10
@kanu_sanyal@	-person=25
@edmunds.com@	-organization=37
@lothar_matthäus@	-person=145
@réunion@	-location=1542 -organization=15 -art=1 -broadcast_program=1
@paul_frees@	-person=225
@frederick_iii_of_denmark@	-person=99
@cholula@	-location=69
@rosebud@	-location=43 -art=9 -person=9 -event=2
@john_lawson@	-person=26
@lyndon@	-location=34 -person=4
@hell_is_for_heroes@	-person=22
@johann_heinrich_alsted@	-person=21
@genie_awards@	-award=143 -event=2
@terra_nova_bay@	-location=32
@ossetians@	-people-ethnicity=96 -location=4
@elliott_reid@	-person=27
@intruder@	-art=16 -broadcast_program=4 -product=1
@union_for_peru@	-organization=69
@sanne_salomonsen@	-person=32
@yip_man@	-person=63
@after_the_storm@	-art=24
@peach-pit@	-person=27
@surathkal@	-location=33 -organization=4
@galway_archaeological_and_historical_society@	-organization=127
@torfaen@	-location=140
@emperor_go-suzaku@	-person=32
@æon_flux@	-art=20 -product=1
@purple_onion@	-art=21 -location=1
@alexander_von_falkenhausen@	-person=35
@confession_of_peter@	-time=20
@queen_margaret_university@	-organization=75
@sternberg@	-location=25 -person=1
@gilford@	-location=54 -organization=3 -person=2
@ralph_michael@	-person=46
@ivan_v_of_russia@	-person=30
@firemen@	-title=36 -organization=2
@camp_o'donnell@	-location=27
@rhino@	-organization=97 -person=81 -living_thing=51 -product=22
@illinois@	-location=18593 -organization=271 -event=69 -art=27 -person=9 -product=5 -language=4 -title=2
@terengganu@	-organization=56 -location=3
@never_say_die!@	-art=36
@pachuca@	-organization=244 -location=133
@ape_escape@	-product=40
@kylie_minogue@	-person=1723 -art=13
@low_saxon@	-language=49 -location=2
@catalan_bay@	-location=25
@leonard_fenton@	-person=29
@héctor_lavoe@	-person=79
@freestyle@	-person=18 -event=16 -broadcast_program=3 -art=1 -product=1
@humble_high_school@	-organization=21 -location=1
@danbury@	-location=235 -organization=2 -event=1
@franz_böhme@	-person=40
@jura_stublić@	-person=21
@bobby_charles@	-person=59
@national_baptist_convention@	-religion-religion=44
@who_framed_roger_rabbit@	-art=472 -product=1
@susan_wooldridge@	-person=22
@boris_lavrenko@	-person=286
@john_fetzer@	-person=24
@scribner's_monthly@	-art=31 -organization=1
@kevin_campbell@	-person=40
@society_for_applied_anthropology@	-organization=27
@ordinary@	-title=371 -art=19 -location=1
@union_army@	-organization=4723 -location=22 -event=1
@jevnaker@	-location=53
@nafta@	-organization=44 -location=2
@18th@	-organization=30 -location=16 -event=5 -title=2 -law=1
@sultan_of_terengganu@	-title=32
@arthur_gilligan@	-person=61
@garbarnia_kraków@	-organization=54
@falkirk_west@	-location=29 -event=1
@society_of_jesus@	-organization=1562
@jeanne_shaheen@	-person=107
@andy_roddick@	-person=868
@notre_dame_academy@	-organization=36 -location=1
@world's_wildest_police_videos@	-broadcast_program=32 -person=1
@fraserburgh@	-location=210 -organization=28
@warlord@	-person=16 -art=15
@deputy_prime_minister_of_india@	-title=42
@ludlow_massacre@	-event=55 -art=2
@george_foster_peabody@	-person=29
@clockwise@	-art=31 -person=1
@manhattan_transfer@	-person=55 -location=22 -art=11
@pamela_adlon@	-person=80
@hugh_the_drover@	-art=31
@josh_groban@	-person=406 -art=6
@rozelle@	-location=61 -person=2
@st._andrew's_church@	-location=37 -organization=1
@solingen@	-location=199
@david_byron@	-person=80
@john_stewart,_duke_of_albany@	-person=28
@ray_william_johnson@	-person=36
@palestine_railways@	-location=31
@tibetan_plateau@	-location=252
@herzogenbuchsee@	-location=23
@spanish_navy@	-organization=411
@emanuel_lasker@	-person=238
@national_basketball_association_(nba)@	-organization=20
@robert_carver@	-person=20
@wangara@	-location=18 -people-ethnicity=7
@gaza@	-event=36 -location=19 -living_thing=1
@friuli-venezia_giulia@	-location=517 -event=9
@quakenbrück@	-location=30
@holliston@	-location=26 -organization=1
@the_place_beyond_the_pines@	-art=32
@tiberius_julius_rhescuporis_i@	-person=24
@nguyễn_tấn_dũng@	-person=42
@if....@	-art=48
@top_banana@	-art=19 -product=2
@steve_stockman@	-person=41
@ifk_norrköping@	-organization=276
@outrage@	-art=31 -person=9 -medicine-symptom=1
@afi@	-person=366 -organization=170 -art=5 -event=2 -broadcast_program=1
@adam_of_usk@	-person=20
@province_of_cremona@	-location=133
@jeanne_calment@	-person=60
@cindy_pickett@	-person=38
@silvia_navarro@	-person=34
@andrés_eloy_blanco@	-person=24 -location=5
@richard_page@	-person=104
@hardee's@	-location=123 -person=2
@geneviève_page@	-person=41
@nandurbar@	-location=33
@47_ronin@	-art=30 -event=2
@robert_mosbacher@	-person=24
@freethinkers@	-religion-religion=31
@alain_perrin@	-person=67
@simon_callow@	-person=229
@games@	-art=70 -event=52 -product=5 -broadcast_program=4 -organization=1
@rems_railway@	-location=27
@british_rabbit_council@	-organization=21
@motagua@	-organization=291 -location=6
@eddy_mazzoleni@	-person=22
@the_craft@	-art=65
@harald@	-person=27
@karşıyaka@	-location=63 -organization=59
@bernardsville,_new_jersey@	-location=33
@raf_horsham_st_faith@	-location=32
@wallace_monument@	-location=32
@ellis@	-location=53 -person=38 -product=2 -broadcast_program=2
@natalie@	-person=32 -art=10 -location=2
@peter_howitt@	-person=51
@paul_kossoff@	-person=89
@aria_award@	-award=85 -organization=1
@mako_iwamatsu@	-person=47
@gerardus_mercator@	-person=82
@john_william_polidori@	-person=38
@pilar_miró@	-person=28
@lindenwood@	-organization=32 -location=13 -living_thing=2
@take_a_bow@	-art=75 -broadcast_program=3
@mahler@	-person=383 -art=18
@trisha_yearwood@	-person=365 -art=6
@mountain_iron@	-location=21
@unicorn_theatre@	-location=30
@ben_horowitz@	-person=21
@necrophobic@	-person=21 -art=1
@dunkirk_evacuation@	-event=189
@east_grinstead@	-location=455 -organization=3
@waukon@	-location=29 -organization=1
@broom@	-location=8 -living_thing=8 -art=5
@king_ov_hell@	-person=24
@karnal@	-location=149 -art=3 -event=3 -person=1
@upc@	-organization=53 -computer-programming_language=2 -location=1
@when_the_saints_go_marching_in@	-art=79
@david_goodman@	-person=26
@menominee_county@	-location=22
@42nd_street@	-art=249 -location=195
@george_m._steinbrenner_field@	-location=21
@new_york_metropolitan_area@	-organization=319 -location=2
@dizzy_gillespie@	-person=1485
@lokeren@	-organization=152 -location=52
@toledo_blades@	-organization=20
@takeover@	-art=21 -event=9
@emotion@	-art=41 -organization=9
@rick_porcello@	-person=45
@type_45_destroyer@	-product=54
@hemlock@	-living_thing=242 -location=11 -person=1
@music_choice@	-organization=63 -broadcast_network=3
@altar@	-art=14 -location=10 -person=10
@tour@	-event=44 -title=8 -product=2 -organization=1 -person=1 -art=1
@sv_ried@	-organization=109
@kayenta_formation@	-location=31
@heidelberg@	-location=3199 -organization=70 -event=2
@oswego_county,_new_york@	-location=142
@all_around_the_world@	-art=41 -organization=33
@and1@	-organization=24
@anguillidae@	-living_thing=35
@las_vegas_valley@	-location=234
@the_sky_at_night@	-broadcast_program=117
@s7_airlines@	-organization=39
@glad_all_over@	-art=30
@the_belle_stars@	-person=20 -art=2
@night_of_january_16th@	-art=26
@rector@	-title=3512 -location=16
@control_machete@	-person=47
@john_ii_of_castile@	-person=93
@saint-jérôme@	-location=79
@riksteatret@	-location=76
@ryūkyū_islands@	-location=23 -organization=1
@tommy_atkins@	-living_thing=16 -art=3 -person=2
@warren_wilson_college@	-organization=98
@kenny_clarke@	-person=227
@natasha_hamilton@	-person=39 -broadcast_program=1
@aco@	-organization=60 -person=21
@dale_crover@	-person=92
@new_paltz@	-location=69 -organization=6
@jaideep_sahni@	-person=30
@groza@	-person=95 -award=1
@person_to_person@	-broadcast_program=35 -art=4
@social_democratic_party_of_canada@	-organization=24
@jane_hall@	-person=57 -broadcast_program=13
@confederation@	-location=12 -organization=6 -event=4
@united_states_military_academy@	-organization=2268 -location=6
@phil_wickham@	-person=32 -art=1
@paulinerkirche@	-location=21
@latvian@	-language=463 -people-ethnicity=72 -location=71 -organization=5 -event=2
@kean@	-art=13 -person=10 -organization=3
@maidenhead@	-location=448 -organization=11
@cassius_clay@	-person=32
@changing_faces@	-person=50 -art=6
@american_council_on_education@	-organization=145
@indochine@	-person=76 -art=44 -location=3
@hempstead@	-location=154 -product=1 -event=1
@mark_damon@	-person=39
@leeuwarden@	-location=474 -organization=2
@serval@	-living_thing=72 -location=1
@searchin'@	-art=30
@kentucky_derby_festival@	-event=27
@sierra_swan@	-person=23
@the_wind_cries_mary@	-art=24
@château_de_saint-cloud@	-location=54
@margaret_river_wine_region@	-location=27
@phyllonorycter_roboris@	-living_thing=32
@gerardo_martino@	-person=31
@izu_kyūkō_line@	-location=25
@faisal_khan@	-person=24
@marcus_valerius_messalla_messallinus@	-person=20
@sathya_sai_baba@	-person=83
@newtownshandrum@	-organization=49 -location=7
@chris_carmichael@	-person=43
@bhavabhuti@	-person=35
@sisaket@	-location=47 -organization=37
@barney's_great_adventure@	-art=21
@joseph_leidy@	-person=87
@corot@	-person=83 -product=52
@atlantic_highlands@	-location=34
@barrington_tops_national_park@	-location=35
@cedar_mountain@	-event=31 -location=7
@car_54,_where_are_you?@	-broadcast_program=99 -art=11
@john_walsh@	-person=114 -organization=2
@news_corp@	-organization=146 -broadcast_network=1
@north_western@	-location=23 -organization=13
@the_falklands_play@	-broadcast_program=36
@in_death@	-art=25
@the_group@	-art=16 -person=2 -organization=1 -event=1
@dutton_park@	-location=21
@kingdom_of_england@	-location=1319
@ali_larter@	-person=86
@htc@	-organization=142
@mafeking@	-event=21 -location=9
@australians@	-people-ethnicity=71 -organization=16 -person=1
@think_tank@	-art=27 -organization=1
@seo_taiji@	-person=49
@hottentots-holland@	-location=27 -organization=2
@jones@	-person=186 -location=81 -product=3 -organization=2
@concerto_köln@	-person=29
@piccolo@	-product=75 -art=1
@james_lightbody@	-person=21
@beatsteaks@	-person=66
@grady@	-location=36 -broadcast_program=12 -person=11
@rapid@	-product=21 -organization=9 -transit=7 -location=5 -person=2 -metropolitan_transit-transit_line=1
@virgin_steele@	-person=68 -art=3
@irish_parliamentary@	-organization=67
@mostaganem@	-location=77
@eau_claire@	-location=222 -organization=3
@prince_albert@	-person=431 -location=331 -product=2
@tel_aviv@	-location=4036
@kyla@	-person=96 -art=2
@state_road_62@	-location=22
@anna_bolena@	-art=126
@btv@	-broadcast_network=49 -organization=6 -living_thing=4
@ethan_allen_express@	-location=25
@marshall_chapman@	-person=31
@bacchus_marsh@	-location=56 -organization=4
@lords@	-organization=67 -location=26 -title=2 -person=1
@funny_face@	-art=69 -broadcast_program=5
@slovan@	-organization=21 -location=2
@hancock@	-location=465 -art=68 -person=29 -product=16
@silver_lion@	-award=58 -event=1
@animal_planet@	-broadcast_network=653 -organization=4
@feu@	-organization=18 -food=2
@volta_river_authority@	-organization=21
@speedy_j@	-person=31
@boris_mikhailov@	-person=33
@dustin_lynch@	-person=20 -art=1
@keila@	-location=38 -event=1
@boudhanath@	-location=26
@olivet@	-location=37 -organization=3
@look_back_in_anger@	-art=35 -broadcast_program=6
@körmend@	-location=34 -organization=3
@fokker@	-organization=270 -person=6 -product=3
@east_riffa_club@	-organization=21
@union_bay@	-location=22
@crazy_eights@	-product=27 -art=1
@national_geographic_explorer@	-broadcast_program=47 -location=2
@michele_tafoya@	-person=72
@h._l._a._hart@	-person=47
@garage@	-art=25 -location=5 -person=3 -organization=2
@mississippian@	-location=101 -art=1
@juice_newton@	-person=173
@highway_32@	-location=22
@no_jacket_required@	-art=43
@cinderford@	-location=62 -organization=4
@alphaville@	-person=138 -art=35 -location=8
@jaime_fabregas@	-person=34
@dat@	-biology=16 -art=5 -organization=3
@populus_nigra@	-living_thing=56
@forever_love@	-art=22
@seberang_perai@	-location=40
@orphan_brigade@	-organization=20
@kopaonik@	-location=59 -organization=1
@vaaranam_aayiram@	-art=73
@comoros@	-location=1066 -organization=2
@heathcliff@	-broadcast_program=23 -art=7
@sr_125@	-location=34
@harriers@	-living_thing=195 -product=6
@three_times_a_lady@	-art=31
@somerville@	-location=353 -organization=13 -person=3 -title=1
@pierre-charles_villeneuve@	-person=36
@wellington_city_council@	-organization=61 -location=2
@departures@	-art=49 -broadcast_program=6
@mikhail_skobelev@	-person=56
@partner@	-title=127 -art=52 -organization=2
@south_african_breweries@	-organization=43
@beaver_lake@	-location=35 -organization=1
@national_democracy@	-organization=71
@a_date_with_judy@	-broadcast_program=15 -art=13
@wittenoom@	-location=24
@share@	-organization=28 -product=8
@vosburgh_stakes@	-event=33
@degar@	-people-ethnicity=23
@bill_thompson@	-person=98
@the_soundtrack@	-art=42 -product=1
@iceland@	-location=8647 -organization=532 -event=3 -art=3 -religion-religion=3 -people-ethnicity=3 -person=2 -finance-currency=2 -title=1
@john_otto@	-person=44
@britten-norman@	-organization=42
@magdalena@	-location=96 -person=12 -broadcast_program=7
@nicky_romero@	-person=71
@harmony,_pennsylvania@	-location=27
@kismet@	-art=176 -location=4 -product=4
@balthus@	-person=99
@alaska_supreme_court@	-organization=59
@élie_metchnikoff@	-person=21
@brazil_women's_national_football_team@	-organization=80
@edward_somerset,_4th_earl_of_worcester@	-person=29
@marinella@	-person=188 -art=5 -broadcast_program=1
@sydney_olympic_park@	-location=114
@william_glock@	-person=20
@guildford@	-location=1411 -title=3 -organization=2 -location=1 -event=1
@spanish_sahara@	-location=169 -art=5
@minskoff_theatre@	-location=49
@calcio_catania@	-organization=203
@opatów@	-location=287
@the_omen@	-art=146
@cer@	-location=12 -organization=10 -event=3 -chemistry=1
@ann_clwyd@	-person=31
@army_of_the_valley@	-organization=56
@osaka-jō_hall@	-location=24
@where_it's_at@	-art=25 -broadcast_program=1
@diocese_of_guildford@	-location=39
@sam_hughes@	-person=43
@rivermaya@	-person=118 -art=3
@bill_mckibben@	-person=97
@killaloe@	-location=89 -person=5 -title=4
@promises@	-art=23 -person=3 -organization=1
@rhode_island_general_assembly@	-organization=178
@university_of_southern_indiana@	-organization=81
@darreh_shahr_county@	-location=109
@air_greenland@	-organization=141
@tulisa_contostavlos@	-person=74
@fl@	-location=99 -computer-programming_language=5 -organization=4 -finance-currency=3 -chemistry=2
@bairam_khan@	-person=42
@where's_raymond?@	-broadcast_program=29
@quercus_pyrenaica@	-living_thing=25
@john_hutton_balfour@	-person=23
@wai@	-location=53 -organization=3
@james_debello@	-person=20
@estádio_da_luz@	-location=136
@fyvie_castle@	-location=22
@fairvote@	-organization=21
@society_for_conservation_biology@	-organization=21
@école_des_beaux-arts@	-organization=88
@doug_morris@	-person=47
@victoria,_texas@	-location=174
@depressaria_daucella@	-living_thing=31
@granit_mikashevichi@	-organization=23
@9_to_5@	-art=118 -broadcast_program=16
@okemos,_michigan@	-location=21
@prince_george's@	-location=65 -person=1
@miss_america's_outstanding_teen@	-event=30
@richard_anuszkiewicz@	-person=29
@r-type@	-product=65
@mike_mcgee@	-person=31
@country@	-location=302 -organization=145 -art=68 -event=4
@conyers@	-location=38 -title=7
@lloyds_bank@	-organization=44 -location=3
@skytrain@	-transit=179 -organization=2 -metropolitan_transit-transit_line=1
@municipality_of_ljutomer@	-location=35
@gare_saint-lazare@	-location=75
@lewis_h._morgan@	-person=42
@69th_infantry_division@	-organization=28
@kathasaritsagara@	-art=32
@lovejoy@	-broadcast_program=222 -location=6
@wcau-tv@	-person=20 -broadcast_program=1
@erc@	-organization=41 -person=2
@as_is@	-art=26
@st._landry_parish@	-location=77
@goma@	-location=164 -person=4
@jerome_courtland@	-person=26
@samangan_province@	-location=38
@smith_township@	-location=24
@richard_ford@	-person=103
@orlando_sharks@	-organization=29
@donaldson_v_beckett@	-event=24
@us_441@	-location=77
@wakker_prize@	-award=42
@westward_ho@	-art=20 -location=11
@american_declaration_of_the_rights_and_duties_of_man@	-organization=20
@elemeno_p@	-person=31 -art=5
@6th_rajputana_rifles@	-organization=59
@pocahontas_county,_west_virginia@	-location=37
@scary_movie_3@	-art=61
@saul_perlmutter@	-person=41
@józsef_eötvös@	-person=27
@howie_day@	-person=74
@josh_morris@	-person=28
@jerry_ferrara@	-person=29
@cake_boss@	-broadcast_program=54 -person=1
@fellowship@	-education-educational_degree=64 -title=22 -award=6 -location=3 -organization=2 -event=1 -art=1 -person=1 -product=1
@reunion_arena@	-location=146
@jacques_attali@	-person=48
@aarau@	-location=177 -organization=22
@mehr_lal_soni_zia_fatehabadi@	-person=27
@metal_maniacs@	-art=30
@bradley@	-location=90 -organization=87 -person=36
@mountainside@	-location=22
@buxtehude@	-location=77 -person=25
@diane_delano@	-person=25
@hannibal@	-person=697 -art=128 -location=97 -broadcast_program=93 -product=12 -organization=9
@wimbledon_women's_singles_championship@	-event=37
@dwight_howard@	-person=338
@a_kind_of_magic@	-art=42 -broadcast_program=7
@nevermore@	-person=151 -art=6
@david_orchard@	-person=40
@cathedral_city@	-location=41 -food=2 -organization=2
@falls_of_clyde@	-product=14 -location=10
@charles_s._whitman@	-person=60
@bkn@	-broadcast_network=18 -organization=2
@persian_letters@	-art=35
@hurricane_dora@	-event=24
@bachelorette@	-art=39 -person=4 -broadcast_program=2
@greater_poland@	-location=569 -title=24
@jedi@	-religion-religion=257
@prahran@	-location=123 -organization=1
@postcard_records@	-organization=26
@eduardo_yáñez@	-person=26
@new_paris@	-location=25
@noozles@	-broadcast_program=31
@kelana_jaya@	-location=51 -metropolitan_transit-transit_line=2
@qorveh_county@	-location=163
@glasgow_govan@	-location=51 -event=3
@satara_district@	-location=83
@beatport@	-organization=232
@spessart@	-location=131 -product=1
@haute-vienne@	-location=377
@palermo@	-location=2624 -organization=609 -event=2 -person=1
@blankenburg_(harz)@	-location=22
@central_avenue@	-location=70 -organization=5
@piazza_armerina@	-location=45 -event=1
@vicuña@	-location=19 -living_thing=19
@1908_world_series@	-event=26
@hertz@	-organization=40 -person=7
@irving_fine@	-person=43
@state_highway_75@	-location=26
@luigi_oreglia_di_santo_stefano@	-person=20
@takin'_care_of_business@	-art=42
@george_huntington_hartford@	-person=27
@narbonne_high_school@	-organization=21
@iraqi_turkmen_front@	-organization=22
@taurus@	-location=220 -product=42 -person=42 -organization=25 -art=16
@ackworth@	-location=22 -organization=6
@giotto@	-person=281
@kang_kek_iew@	-person=23
@michigan_panthers@	-organization=72
@kapil_sibal@	-person=79
@lerwick@	-location=279 -product=2
@the_state@	-broadcast_program=68 -location=63 -art=57 -person=1 -organization=1
@alabama_song@	-art=21
@judith_raskin@	-person=20
@billy_reid@	-person=41
@francis_ii@	-person=238
@people's_choice_awards@	-award=214 -event=4
@chełmiec@	-location=37
@françois_mansart@	-person=51
@long_hill_township@	-location=45
@division_4@	-broadcast_program=131 -organization=25 -event=4
@pleszew_county@	-location=137
@dj_lethal@	-person=104
@bahá'í_house_of_worship@	-location=98
@daugava_river@	-location=100
@spiers_and_boden@	-person=26
@jean_clouet@	-person=28
@far_eastern_economic_review@	-art=87
@sandy_winton@	-person=26
@hayden_mullins@	-person=22
@esperanto@	-language=869 -person=6 -product=2 -internet-website=1
@adiemus@	-person=30 -art=2
@soprano@	-title=109 -product=30 -person=28 -broadcast_program=1
@heather_watson@	-person=109
@dfa@	-organization=32 -education-educational_degree=4 -person=2
@illinois_route_336@	-location=26
@the_out-of-towners@	-art=39
@west_division@	-organization=98 -event=1
@pete@	-person=32 -product=1
@mankind@	-person=92 -living_thing=18 -product=2
@hôtel_de_soubise@	-location=22
@glens_falls_civic_center@	-location=25
@knox_college@	-organization=198 -location=14
@karl-marx-stadt@	-location=24 -organization=1
@new_york_film_critics_circle@	-award=122 -event=1
@on_the_road@	-art=240 -location=6
@twelfth_amendment_to_the_united_states_constitution@	-law=20
@opera_australia@	-organization=274
@america's_got_talent@	-art=468 -event=3
@sunday_bloody_sunday@	-art=84
@bron-yr-aur@	-location=25
@ryan_gregorio@	-person=21
@department_of_the_navy@	-organization=95 -title=1
@crimean@	-event=9 -location=7 -people-ethnicity=3 -language=2
@jane_birkin@	-person=253 -art=4
@robert_mcnamara@	-person=347
@national_museum_of_fine_arts@	-location=30
@house_of_representatives_of_puerto_rico@	-organization=82
@giant_bomb@	-internet-website=85
@penticton_vees@	-organization=63 -location=1
@lustenau@	-location=22 -organization=1
@pan_american@	-organization=50 -event=24 -person=7 -location=1
@three_sisters@	-art=259 -location=40 -broadcast_program=28 -living_thing=1
@kiss_kiss@	-art=14 -person=6
@maharaja_ranjit_singh@	-person=118
@kjelsås@	-location=23 -organization=16
@massa_marittima@	-location=38
@j._hoberman@	-person=92
@barbara_corcoran@	-person=20
@hap_day@	-person=38
@percy_mayfield@	-person=90
@beer@	-food=113 -location=17 -art=4 -person=4 -organization=2
@bob_sheppard@	-person=85
@willy@	-person=14 -broadcast_program=6 -art=3 -body_part=1
@ville_valo@	-person=65
@philip_massinger@	-person=190
@nymphalidae@	-living_thing=2197
@ghostwriter@	-broadcast_program=39
@blue_devils@	-organization=14 -person=11 -living_thing=1
@goldie@	-person=158 -art=2
@lucky_mckee@	-person=39
@ministry_of_labour@	-organization=86 -title=4
@barrington@	-location=149 -person=6 -organization=2 -title=1
@ebro@	-location=335 -organization=5 -event=2
@jamestown,_virginia@	-location=218
@naworth_castle@	-location=25 -title=1
@naughty_by_nature@	-person=164 -art=5
@franco_brienza@	-person=32
@cutting_edge@	-broadcast_program=9 -person=8 -organization=4 -art=3
@harwich@	-location=891 -product=4 -organization=2
@sanborn@	-location=34 -organization=3 -product=2 -person=1
@ion_minulescu@	-person=39
@salsola@	-living_thing=32
@king's@	-location=33 -person=25 -organization=18 -title=6
@omagh@	-location=302 -broadcast_program=22 -event=1
@hippolytus@	-person=71 -art=56
@e._d._morel@	-person=20
@pascoe_grenfell@	-person=20
@silverwater@	-location=19 -art=1
@floyd_bennett@	-person=34
@brest@	-location=1632 -organization=70 -event=3 -person=1
@vajont_dam@	-location=28
@pa@	-location=297 -title=18 -organization=10 -chemistry=6 -art=2 -product=1
@badreh_district@	-location=36
@kosrae@	-location=85
@hammerheart_records@	-organization=47
@kennedy_boulevard@	-location=52
@kaluga@	-location=270 -living_thing=6 -organization=2
@roscoe_tanner@	-person=84
@lim_boon_keng@	-person=21
@mr._hughes@	-person=27
@altes_museum@	-location=54
@mario_castellani@	-person=42
@shawn_fanning@	-person=42
@klaus_mann@	-person=56
@football_manager@	-title=98 -product=60
@iza_river@	-location=32
@day26@	-person=60 -art=7
@michael_gore@	-person=32
@south_china_sea@	-location=1920 -event=1
@kabhi_haan_kabhi_naa@	-art=36 -broadcast_program=3
@ginchy@	-event=14 -location=13
@hfs@	-product=44
@het_volk@	-art=14 -organization=9 -event=1
@ivan_lins@	-person=113
@biber@	-product=16 -location=4 -person=4
@dusty_rhodes@	-person=319
@winslow@	-location=154 -person=7 -product=4 -organization=1
@lincoln_public_schools@	-location=21
@his_brother@	-person=35 -art=3 -god=2
@volkswagen@	-organization=1420 -product=16
@maddalena_musumeci@	-person=28
@kathleen_horvath@	-person=27
@menzies@	-location=42 -person=2
@pottsville@	-location=126 -organization=5
@route_125@	-location=27
@benny_mardones@	-person=30 -art=1
@ath@	-location=83 -organization=1
@franklin_institute@	-location=411 -organization=1
@nagato@	-location=37 -product=28
@oscar_wenderoth@	-person=21 -organization=1
@greenland@	-location=3918 -art=2 -organization=2 -religion-religion=1 -person=1
@blessed@	-art=38 -broadcast_program=14
@lost_in_space@	-broadcast_program=291 -art=80
@nicholas_royle@	-person=29
@lionel_murphy@	-person=62
@lord_strange's_men@	-organization=44
@department_of_environment_and_conservation@	-organization=113
@lck@	-biology=25
@they_didn't_believe_me@	-art=28
@city_line@	-location=18 -location=2
@greensboro,_georgia@	-location=23
@arcadia_university@	-organization=66 -location=1
@gogolin@	-location=30
@dewsbury@	-location=380 -organization=268
@serangoon_road@	-location=23 -broadcast_program=5
@monster_house@	-art=66 -broadcast_program=10 -product=2
@north_thompson_river@	-location=54
@comox@	-location=23 -product=1
@hellmuth_walter@	-person=35
@croom@	-location=26 -organization=24
@sweet_sensation@	-person=35 -art=4
@keith_sinclair@	-person=27
@avontuur@	-location=12 -location=9
@hirohiko_kakegawa@	-person=21
@a2@	-location=192 -product=11 -organization=2 -title=1
@james_river@	-location=47 -organization=1
@polesworth@	-location=58 -organization=1
@scott_ciencin@	-person=29
@td_bank@	-organization=43
@university_of_kiel@	-organization=343
@milwaukee_public_television@	-broadcast_network=28
@mining_engineering@	-organization=26
@stripped@	-art=96 -event=1 -living_thing=1
@ruahine_range@	-location=27
@frieze_art_fair@	-event=67
@trooper@	-person=75 -product=5 -art=2 -location=1
@judgment_day@	-event=21 -art=14 -organization=2 -broadcast_program=2
@first_lord_of_the_treasury@	-title=206
@ambiorix@	-person=47
@the_runaways@	-person=163 -art=44
@avissawella@	-location=35
@jeremy_clarke@	-person=22
@man_of_the_year@	-art=44 -organization=2
@quicksand@	-person=60 -art=37 -location=1
@troop@	-organization=46 -person=26 -art=1 -title=1 -living_thing=1
@luri@	-language=22 -location=2 -people-ethnicity=1
@buġibba@	-location=24
@.hack@	-broadcast_program=214 -product=100 -art=13
@white_mountain@	-location=23 -event=5
@westborough,_massachusetts@	-location=63
@pope_innocent_ii@	-person=167
@san_ángel@	-location=48
@carmen@	-art=1307 -location=62 -person=16 -title=1
@richard_m._johnson@	-person=38
@graf@	-title=203 -person=5
@maritime_museum@	-location=21 -product=1
@sheba_medical_center@	-location=38
@terraplane@	-product=14 -person=9 -art=3
@dreamworld@	-location=115 -art=1 -person=1
@telecommunication@	-product=76 -art=3
@ellis_arnall@	-person=42
@waves@	-person=89 -art=14 -location=13 -organization=5
@maribyrnong_river@	-location=83
@evansville_crimson_giants@	-organization=33 -event=2
@bendigo@	-location=432 -metropolitan_transit-transit_line=22 -organization=1
@shankara@	-person=49 -god=2
@katol@	-location=28
@sceptre@	-product=20 -location=6
@petrovsky_district@	-location=20
@trongsa@	-location=44
@crimson_moonlight@	-person=23
@the_new_seekers@	-person=116 -art=1
@thomas_more@	-person=453 -organization=2 -art=1
@gafsa@	-location=67 -organization=1
@david_bradford@	-person=20
@lady@	-art=39 -person=7 -title=1 -location=1
@ritual@	-art=37 -person=6
@mitchell_sharp@	-person=35
@lucian@	-person=273 -art=2 -location=1
@lully@	-person=123 -location=4
@armenian_church@	-organization=47 -location=14 -people-ethnicity=1
@venezuela_national_team@	-organization=40 -location=1
@nyon_district@	-location=34
@moura@	-location=35 -person=1
@washington@	-location=6397 -organization=752 -person=255 -event=78 -product=21 -people-ethnicity=1 -living_thing=1
@truman@	-person=122 -art=39 -location=3 -event=1
@tifton@	-location=39
@jaret_reddick@	-person=64
@camillien_houde@	-person=49
@covent_garden_theatre@	-location=28
@trinity_college@	-organization=886 -location=91
@barbara_jones@	-person=20
@scroll_and_key@	-location=70
@robert_gordon_latham@	-person=21
@the_poodles@	-person=30
@george_yardley@	-person=25
@aic@	-person=67 -organization=2 -location=1
@king_carol_ii@	-person=29
@wallowa–whitman_national_forest@	-location=34
@bishop_of_cork@	-title=22 -location=2
@matty_fryatt@	-person=28
@giulio_einaudi@	-person=23 -organization=1
@leopold_museum@	-location=30
@31@	-event=19 -metropolitan_transit-transit_line=19 -time=16 -location=13 -organization=7 -product=4 -art=4 -body_part=3
@tom_preissing@	-person=24
@newby_hall@	-location=20
@mpaa@	-organization=137
@hera_björk@	-person=27
@ed_belfour@	-person=125
@nevada_museum_of_art@	-location=31
@silvana_mangano@	-person=102
@niketas_choniates@	-person=73
@el_camino@	-art=25 -product=19 -organization=1
@fujiko_fujio@	-person=45
@elections_canada@	-organization=201
@borbetomagus@	-person=21 -location=1
@geordie_walker@	-person=20
@diane_arbus@	-person=132
@philippine_peso@	-finance-currency=65 -computer-programming_language=2
@driver@	-title=29 -product=28 -location=9 -art=3 -person=2
@ferencváros@	-organization=211 -location=33
@dave_young@	-person=28 -art=1
@the_dreamstone@	-broadcast_program=30 -art=11
@sugar,_sugar@	-art=57
@new_baltimore@	-location=40
@plaza_de_mayo@	-location=116
@sohrab_modi@	-person=31
@scot@	-people-ethnicity=51 -location=49 -person=1 -organization=1
@nykøbing_mors@	-location=28
@sign@	-person=12 -broadcast_program=9 -art=6
@akure@	-location=65
@anzhi@	-organization=20
@paul_mirabella@	-person=24
@stephen_bogardus@	-person=24
@christiansburg,_virginia@	-location=40
@vulture@	-living_thing=65 -product=10 -location=7 -event=1
@wicker_park@	-location=43 -art=32
@bečej@	-location=87
@latter_day_saint@	-religion-religion=33 -organization=3
@royal_society_of_new_zealand@	-organization=115
@the_lion_in_winter@	-art=164
@planctomycetes@	-living_thing=20
@yost_ice_arena@	-location=24
@tiger_stadium@	-location=234 -organization=1
@fort_george@	-location=186 -event=10 -product=1
@pretty_guardian_sailor_moon@	-broadcast_program=70 -art=1
@cheektowaga@	-location=35
@bibbidi-bobbidi-boo@	-art=24
@the_hospital@	-art=38 -broadcast_program=6 -location=3
@john_w._henry@	-person=44
@azad@	-person=31 -art=9 -location=4 -organization=1
@jewish_religion@	-religion-religion=33
@cliff_deyoung@	-person=25
@joe_estevez@	-person=43
@british_independent_film_awards@	-award=174 -event=2
@guanacaste@	-location=88 -living_thing=2
@central_asia@	-location=3171 -people-ethnicity=1
@garrison@	-location=90 -organization=57 -person=16
@secular@	-religion-religion=56 -organization=1
@andré_navarra@	-person=37
@shania_twain@	-person=581 -art=6
@six_swiss_exchange@	-finance-stock_exchange=50
@ambalavao@	-location=27
@harry_rawson@	-person=21
@carl_wilson@	-person=307 -art=3
@seven_stories@	-location=19 -person=6
@pierre_buyoya@	-person=63
@nicholas_pryor@	-person=30
@christ_the_redeemer@	-location=64 -god=6 -art=3
@rhonda_rajsich@	-person=29
@káťa_kabanová@	-art=72
@adelaide_street@	-location=23
@live_at_the_marquee@	-event=29 -art=13 -person=1
@srinagar@	-location=703 -organization=4
@ken_roberts@	-person=33
@grubbs'_catalyst@	-chemistry=20
@javanese@	-people-ethnicity=441 -language=338 -location=6
@federation_of_belgian_enterprises@	-organization=23
@river_forest,_illinois@	-location=57
@ricardo_balbín@	-person=46
@iona_yakir@	-person=20
@imphal@	-location=277 -event=41
@the_girl_who_kicked_the_hornets'_nest@	-art=42
@cage_the_elephant@	-person=94 -art=4
@central_west_queensland@	-location=45
@whoopi@	-broadcast_program=17 -person=3
@cowan@	-location=31 -person=4
@penis@	-body_part=29 -disease=1
@donington@	-location=32 -event=5 -art=1
@neemuch@	-location=33
@elliot_minor@	-person=40 -art=2
@l._mendel_rivers@	-person=48 -product=1
@rybnik_county@	-location=45
@john_taylor@	-person=343
@kreisleriana@	-art=22
@roman_civil_wars@	-event=22
@lakes@	-location=18 -person=4 -event=1
@alessandra_ambrosio@	-person=66
@don't_try_this_at_home@	-art=18 -broadcast_program=10
@gung_ho@	-art=37 -broadcast_program=7
@scotland@	-location=28895 -organization=4373 -event=6 -title=6 -language=6 -person=4 -people-ethnicity=4 -food=1 -religion-religion=1 -broadcast_network=1
@zug@	-location=228
@the_prince_of_tennis@	-art=23
@hms_vernon@	-product=67
@ambrosius_ehinger@	-person=23
@crowns@	-finance-currency=19 -medicine-medical_treatment=14 -language=5 -person=4 -product=2 -title=1
@hampshire_hawks@	-organization=38
@zara@	-location=85 -product=7 -person=5
@president_of_tanzania@	-title=37 -person=1
@joe_fontana@	-person=24
@emerson_drive@	-person=116 -art=5
@muzikmafia@	-person=29
@arlo_guthrie@	-person=311 -art=1
@zoë@	-person=14 -organization=9
@world_party@	-person=83 -art=7
@william_b._taliaferro@	-person=21
@the_tokens@	-person=72
@insurgency@	-event=40 -organization=2
@a_muppet_family_christmas@	-broadcast_program=43
@acclaim@	-person=126 -product=11
@black_oak_arkansas@	-person=91 -art=3
@song_of_the_same_name@	-art=148 -person=1
@angarsk@	-location=36
@harvey_atkin@	-person=29
@skeet_ulrich@	-person=89
@marengo_county,_alabama@	-location=27
@pdp-8@	-product=113
@russian_orthodoxy@	-organization=76 -religion-religion=1
@mick_molloy@	-person=86
@put_your_money_where_your_mouth_is@	-broadcast_program=13 -art=8
@swan_hill@	-location=50 -metropolitan_transit-transit_line=6
@virgin_festival@	-event=40
@delaware_county,_oklahoma@	-location=22
@claudio_cecchetto@	-person=20
@the_second_sex@	-art=50
@joe_esposito@	-person=38
@john_holt@	-person=39 -organization=3
@cidade_negra@	-person=21
@italian_prime_minister@	-title=26 -person=1
@high_commissioner_for_southern_africa@	-title=30
@annapolis@	-location=485 -organization=41 -art=17
@parramatta_stadium@	-location=116
@rochelle@	-location=46 -person=2 -organization=1
@issa@	-people-ethnicity=56 -location=21 -person=10 -organization=6
@bette_davis@	-person=970
@c._ramchandra@	-person=58
@aero@	-organization=17 -food=14 -art=4 -product=1
@patriot_games@	-art=36
@hawera@	-location=116 -organization=1
@zionsville@	-location=22 -organization=1
@padres@	-organization=55 -title=2
@vp@	-organization=96 -title=5
@stabæk@	-organization=316
@elizabeth_college@	-organization=34
@lingo@	-broadcast_program=28 -computer-programming_language=8
@journal_of_biological_chemistry@	-art=58
@venezia@	-organization=100 -location=16 -art=4 -person=1
@stromboli@	-art=15 -food=5 -product=2
@gardermoen@	-location=25 -metropolitan_transit-transit_line=4
@koti@	-person=30 -location=16
@st._mark's_church@	-location=28
@goliath@	-location=15 -product=11 -art=8 -organization=6 -living_thing=2
@bembecia_ichneumoniformis@	-living_thing=38
@james_schuyler@	-person=49
@bronx_community_college@	-organization=52
@judith_river@	-location=23
@bôcher_memorial_prize@	-award=43
@frank_vignola@	-person=26
@schwechat@	-location=66 -event=1
@perry,_iowa@	-location=20
@monique_gagnon-tremblay@	-person=25
@march_11@	-time=259
@thurston_island@	-location=132
@nkangala_district_municipality@	-location=23
@zelenogorsk@	-location=26
@john_cadwalader@	-person=29
@zuma@	-art=10 -product=10 -person=4 -organization=2
@julien_gracq@	-person=37
@mikey_robins@	-person=24
@lot@	-person=49 -organization=20 -location=20 -living_thing=1
@zandvoort@	-location=215 -event=10
@villanueva@	-location=25 -organization=5 -person=2
@city_creek_center@	-location=30
@antlr@	-product=20
@kalinin@	-location=40 -person=7 -organization=1
@litchfield,_connecticut@	-location=143
@judy_grahn@	-person=22
@land_and_environment_court_of_new_south_wales@	-organization=26
@britannia_stadium@	-location=166
@bored_of_the_rings@	-art=21 -product=2
@armistice@	-event=262 -time=11 -person=7 -art=3
@the_new_fred_and_barney_show@	-broadcast_program=26
@thérèse_raquin@	-art=67
@ladner@	-location=35
@julio_estrada@	-person=24
@seventeen_moments_of_spring@	-broadcast_program=51
@addison_gallery_of_american_art@	-location=93 -organization=2
@tom_herr@	-person=25
@liberal_government@	-organization=16 -event=4
@1927@	-event=180 -person=26 -art=8 -organization=1
@royal_albert_memorial_museum@	-location=38
@don't_blame_me@	-art=40 -broadcast_program=10
@hiram_m._chittenden_locks@	-location=25
@604@	-art=10 -location=6 -organization=4 -product=3
@the_canyons@	-art=13 -location=7
@montreal_aaa_winged_wheelers@	-organization=22
@zenith@	-organization=46 -art=7 -location=3 -person=1
@pánuco_river@	-location=41
@dhaka_stock_exchange@	-finance-stock_exchange=24
@101@	-art=26 -location=18 -organization=4 -product=1
@ip_man@	-art=22 -person=10 -broadcast_program=1
@étienne_de_la_boétie@	-person=25
@tal@	-person=20 -language=2 -location=2 -computer-programming_language=1 -organization=1
@rita_rudner@	-person=29
@bishopbriggs@	-location=72
@max_headroom@	-broadcast_program=89
@stampede_wrestling_hall_of_fame@	-organization=44
@what_about_me@	-art=33
@gesundbrunnen@	-location=37
@man_equals_man@	-art=21
@henry_vi_of_england@	-person=185
@christine_buci-glucksmann@	-person=28
@charlie_clouser@	-person=72
@usain_bolt@	-person=283
@kannur_university@	-organization=39
@mürzzuschlag@	-location=42
@bishop_of_kildare_and_leighlin@	-title=37 -location=5
@jacoby_shaddix@	-person=73
@austin_peay@	-person=36 -organization=17
@pigbag@	-person=23
@moorcroft@	-organization=15 -location=9
@tartus@	-location=125
@sunn@	-organization=21 -living_thing=1
@seton_hall_preparatory_school@	-organization=48
@vittorio_emanuele,_prince_of_naples@	-person=25
@littoral@	-location=22 -product=1 -organization=1 -people-ethnicity=1
@john_adam@	-person=59
@rufus_wheeler_peckham@	-person=23
@plumtree@	-location=29 -person=7
@suddenly@	-art=45
@robot@	-art=24 -product=1 -broadcast_program=1
@mary_alice@	-person=36 -location=1
@flying_ace@	-title=43
@queen_anne's_men@	-organization=33
@phil_daniels@	-person=125
@mouse@	-living_thing=51 -broadcast_program=16 -person=4 -product=2 -organization=1 -location=1
@vin_weber@	-person=21
@andrea_del_verrocchio@	-person=70
@elias_james_corey@	-person=26
@ayuntamiento@	-location=28
@olivier_schoenfelder@	-person=31
@bülent_korkmaz@	-person=24
@manang@	-location=21 -language=1
@presbyterian_church_in_the_united_states@	-religion-religion=60
@akebono@	-person=79 -transit=4 -product=1
@khorrambid_county@	-location=52
@cannes@	-location=1259 -organization=86 -event=35
@fiba_europe_under-20_championship@	-event=113
@moss_point@	-location=34
@forest_hills_cemetery@	-location=65
@clintonville@	-location=27
@panormus@	-location=31 -event=1
@cécile_chaminade@	-person=27
@canary@	-living_thing=49 -location=27 -art=2
@björn_kjellman@	-person=30
@sir_william_denison@	-person=24
@adventures_in_voice_acting@	-art=56
@the_morning_after@	-art=39 -broadcast_program=4
@william_collier,_sr.@	-person=31
@american_car_and_foundry_company@	-organization=53
@oakhurst,_california@	-location=23
@jonas_gahr_støre@	-person=88
@great_barrington,_massachusetts@	-location=126
@kirtipur@	-location=37
@march_to_the_sea@	-event=145 -art=4
@skandia@	-organization=27
@ellwood_city@	-location=31 -art=4
@john_amos_comenius@	-person=49
@atlantic_championship@	-organization=89 -event=2
@kanawha@	-location=66 -product=12
@fred_barron@	-person=23
@king_county_superior_court@	-organization=25
@watershed@	-person=18 -location=7 -art=4
@judith_collins@	-person=28
@william_s._hart@	-person=130
@12th@	-organization=48 -event=12 -location=11 -title=1
@logan@	-location=411 -person=31 -product=5 -organization=3 -art=1
@trans_canada_highway@	-location=15 -art=6
@edgeley_park@	-location=125
@haute-garonne@	-location=868
@larry_fessenden@	-person=53
@panagis_tsaldaris@	-person=43
@thebarton@	-location=28
@dunstan@	-person=106 -location=1
@wiener_neustadt@	-location=293 -organization=17
@tommy_allsup@	-person=41
@artland@	-organization=16 -location=9
@soyuz_33@	-event=21
@woodworm@	-organization=19 -living_thing=2
@italian_national_futsal_team@	-organization=21
@niels_juel@	-person=57 -product=1
@cul-de-sac@	-art=30 -location=1
@anatolian_languages@	-language=58
@los_angeles_olympic_games@	-event=22
@liverpool_kirkdale@	-location=22
@eastern_football_league@	-organization=103
@buxton_opera_house@	-location=20
@vikhroli@	-location=23
@mark_gonzales@	-person=30
@thermopylae@	-location=154 -event=60 -product=14
@james_t._farrell@	-person=59
@théâtre_du_soleil@	-organization=23
@any_dream_will_do@	-broadcast_program=74 -art=22
@holinshed's_chronicles@	-art=36 -person=2
@phyllocnistis_citrella@	-living_thing=36
@greensboro_grasshoppers@	-organization=42
@james_carlos_blake@	-person=48
@são_paulo_metro@	-transit=131
@ashton@	-location=90 -person=26 -art=2 -organization=1
@mad_max@	-art=220 -person=6 -product=1
@jacques_rougeau@	-person=35
@kamal@	-person=48 -product=1
@chudleigh@	-location=40 -person=2
@wr@	-title=56 -organization=2
@horrible_histories@	-broadcast_program=61 -art=2
@tim_buckley@	-person=235 -art=13
@dan_rowan@	-person=44
@saint_francis_university@	-organization=96
@ranelagh@	-location=75 -product=2
@craig_fairbrass@	-person=67
@cesare_pavese@	-person=76
@samut_sakhon_province@	-location=20
@governorate@	-location=46 -title=1
@summer_palace@	-location=95 -art=1
@althing@	-organization=261
@dufferin_roblin@	-person=120
@executive_branch@	-organization=152 -title=4 -location=1
@gonzaga_university_school_of_law@	-organization=31
@perry_county,_pennsylvania@	-location=46
@walnut_hills@	-location=32 -organization=2
@melcombe_regis@	-location=40
@technician@	-title=17 -art=6
@richard_digance@	-person=26
@socialist_republic_of_montenegro@	-location=37
@tucumán@	-location=276 -organization=2
@jack_elam@	-person=122
@circus_world@	-art=17 -location=12 -organization=1
@kathy_whitworth@	-person=83
@edward_montagu,_1st_earl_of_sandwich@	-person=32
@laminaria@	-living_thing=28
@brian_potter@	-person=42 -broadcast_program=1
@mike_hill@	-person=37
@big_hole_river@	-location=31
@reaction@	-broadcast_program=9 -art=8 -organization=2 -disease=1
@skúli_sverrisson@	-person=38
@kailash@	-location=30 -person=16
@harris_county,_texas@	-location=132
@laredo_air_force_base@	-location=25
@2001_contest@	-event=36
@night_flight@	-broadcast_program=31 -art=15 -organization=1
@southern_pines,_north_carolina@	-location=44
@1991_pan_american_games@	-event=161
@irish_people@	-people-ethnicity=78 -art=2
@fort_augustus@	-location=84 -organization=1
@andy_pratt@	-person=23 -art=5
@barbara_taylor_bradford@	-person=44
@province_of_bergamo@	-location=287
@letchworth_state_park@	-location=40
@gemini_observatory@	-location=46
@sirivennela@	-art=10 -person=10
@hayward,_california@	-location=246
@sushi@	-food=34 -person=5
@metal_mickey@	-broadcast_program=29 -art=2
@jasmund@	-location=35 -event=1
@natsume@	-person=87 -broadcast_program=1
@yauheni_hutarovich@	-person=29
@yellowhead@	-location=33 -living_thing=10
@antrim@	-organization=572 -location=249 -product=8 -event=2 -title=1
@inverness,_nairn,_badenoch_and_strathspey@	-location=21
@clayne_crawford@	-person=28
@453@	-art=29 -metropolitan_transit-transit_line=9 -organization=1 -location=1
@him@	-person=260 -art=8 -god=2 -title=1
@lwówek_śląski_county@	-location=102
@l'africaine@	-art=91
@u.s._census_bureau@	-organization=1426 -event=2
@state_scenic_highway_system@	-location=72
@clifton_williams@	-person=20
@vivek@	-person=142
@albert_hammond@	-person=198 -art=2
@hahnenklee@	-location=22
@affection@	-art=25
@the_first_family@	-broadcast_program=22 -art=12
@robert_lieberman@	-person=26
@lollia_paulina@	-person=20
@equal_opportunities_commission@	-organization=43
@saz@	-product=26 -person=2
@born_free@	-art=116 -broadcast_program=7
@the_penultimate_peril@	-art=51
@monument@	-location=98 -organization=16 -art=7
@enchant@	-person=25 -product=2 -location=2
@socrates_of_constantinople@	-person=48
@soul_food@	-art=78 -broadcast_program=75
@cittadella@	-organization=111 -location=36
@restalrig@	-location=59 -person=1
@carl_von_donop@	-person=22
@metrosideros_polymorpha@	-living_thing=84
@pope_gregory_i@	-person=207
@automated_clearing_house@	-organization=39
@heilbronn@	-location=39 -event=2
@washington_court_house@	-location=51
@alan_tilvern@	-person=24
@california_gold@	-organization=22 -person=1 -event=1
@slaves_of_new_york@	-art=27
@links@	-person=50 -product=10 -art=4 -organization=3 -location=3
@etheria@	-broadcast_program=42 -person=2 -body_part=1
@jordana_spiro@	-person=20
@manolo_badrena@	-person=42
@temple_in_jerusalem@	-location=426
@linden@	-living_thing=166 -location=111 -person=11
@the_marriage_of_heaven_and_hell@	-art=53
@2002_fifa_world_cup@	-event=1144 -product=2
@bank_of_india@	-organization=88
@john_g._jackson@	-person=24
@the_nutt_house@	-broadcast_program=17 -art=4
@gunnar_sønsteby@	-person=31
@ajmer_junction@	-location=35
@blonde_on_blonde@	-art=88 -person=3
@april_fool@	-time=10 -art=8 -person=2
@john_cameron_mitchell@	-person=143
@il_pastor_fido@	-art=28
@st._louis_browns@	-organization=1583 -event=44
@horsens@	-location=156 -organization=20
@lee_garlington@	-person=36
@joe_schofield@	-person=24
@2011_season@	-event=253 -organization=2
@north_sydney_girls_high_school@	-organization=30
@chattooga_river@	-location=58
@samuel_jones@	-person=33
@earl_of_albemarle@	-title=16 -person=4
@brown_shipbuilding@	-organization=89
@district@	-location=161 -organization=19 -title=1
@faridpur@	-location=96
@bill_doggett@	-person=70
@tampere_film_festival@	-event=23
@qualified@	-event=110 -education-educational_degree=4 -location=1
@kerala_kalamandalam@	-organization=87
@tyneside@	-location=439 -organization=1
@james_buchanan@	-person=645 -location=2 -event=1
@malcolm_garrett@	-person=24
@i_remember_you@	-art=96 -person=1
@national_archives_building@	-location=20 -organization=10
@183@	-location=16 -art=6
@william_benton@	-person=24
@u.s._immigration_and_customs_enforcement@	-organization=200
@newton_heath@	-organization=193 -location=89
@lear@	-art=19 -organization=4 -person=1
@c.s.a.@	-organization=14 -location=7
@faulkner@	-person=40 -location=24 -organization=2
@last_night_on_earth@	-art=33
@portrait_of_a_marriage@	-art=14 -broadcast_program=8
@jacques_herlin@	-person=38
@burroughs@	-organization=69 -person=19
@the_town@	-location=22 -art=14 -broadcast_program=4
@1972_presidential_election@	-event=43
@saanich_peninsula@	-location=52
@glen_e._friedman@	-person=33
@joseph_stalin@	-person=3578
@safe@	-art=34 -organization=5 -location=1
@princess_charlotte@	-person=35 -product=1
@ardrishaig@	-location=28
@goworowo@	-location=38
@tige_andrews@	-person=27
@lord_canning@	-person=26
@bollywood@	-art=23 -location=1 -language=1
@wirral@	-location=418 -product=1
@roller_coaster@	-location=8 -art=6 -product=6
@airavata@	-god=45
@mark_murphy@	-person=83
@david@	-person=1652 -art=109 -location=20 -event=4 -product=4 -title=2 -organization=1 -broadcast_program=1 -award=1
@wang_xueqi@	-person=30
@pianist@	-title=34 -broadcast_program=4 -product=2
@cuenca,_spain@	-location=24
@we_are_the_world@	-art=215
@lake_speed@	-person=61
@hope_springs@	-art=22 -broadcast_program=18
@palencia@	-location=227 -organization=14 -person=2
@pebble_mill_at_one@	-broadcast_program=57
@it_started_with_a_kiss@	-broadcast_program=25 -art=8
@chips@	-broadcast_program=276 -person=34 -food=31 -organization=3 -art=1
@pascha@	-time=113 -location=5
@otto_kerner,_jr.@	-person=44
@wings_over_america@	-art=24 -broadcast_program=1
@iphigénie@	-art=14 -product=11
@earl_of_ormond@	-title=35 -person=11
@fejér_county@	-location=29
@casselman_river@	-location=30
@ivory_tower@	-art=15 -broadcast_program=5
@national_union_party@	-organization=29
@under_fire@	-art=49 -event=2
@ashcroft@	-location=75 -person=3
@life_during_wartime@	-art=40
@käpylä@	-location=20
@new_haven_eagles@	-organization=37
@hurricane_mitch@	-event=162
@northville@	-location=37
@northwest_regional_development_agency@	-organization=21
@ernst_bloch@	-person=78
@twyford@	-location=78 -organization=6
@kim_mitchell@	-person=132 -art=1
@upfield@	-location=31 -metropolitan_transit-transit_line=3
@arthur_goldberg@	-person=71
@delaware_supreme_court@	-organization=76 -location=1
@rap@	-organization=16 -product=2 -art=1 -person=1
@u.s._olympic_trials@	-event=33
@association_of_national_advertisers@	-organization=22
@william_jewell_college@	-organization=131
@the_stylistics@	-person=165 -art=1
@archibald_cox@	-person=74
@vikramāditya@	-person=21
@the_courier-journal@	-art=135
@a614_road@	-location=31
@hartford_hospital@	-location=22
@thomas_l._thompson@	-person=31
@lismore@	-location=364 -organization=17 -title=3 -person=1
@chiefs@	-organization=117 -title=76 -event=8 -art=4 -religion-religion=1
@cochran@	-location=36 -person=31
@korat_royal_thai_air_force_base@	-location=64
@ohio_valley@	-location=22 -organization=17
@bamboo_blade@	-broadcast_program=61
@she's_so_lovely@	-art=25
@split@	-location=598 -organization=29 -broadcast_program=14 -event=6 -art=6 -product=4 -disease=1 -person=1
@pawtucket,_rhode_island@	-location=279
@tibooburra@	-location=21
@gugulethu@	-location=32
@southern_utah@	-organization=26 -location=3
@binz@	-location=54 -person=2
@economy@	-location=28 -event=1
@hiro_matsushita@	-person=31
@tunku_abdul_rahman@	-person=236 -product=1
@francisco_cordero@	-person=48
@discothèque@	-art=21 -broadcast_program=1
@e70@	-location=21 -product=3
@plumeria@	-living_thing=39
@meistaradeildin@	-organization=32
@berchem@	-location=65 -person=4
@hermeticism@	-religion-religion=96 -art=1
@byrd@	-person=58 -location=3
@girolamo_genga@	-person=21
@no._43_squadron_raf@	-organization=20
@lycksele@	-location=31
@alessandro@	-person=58 -art=15
@nikolai_legat@	-person=29
@martin_schulz@	-person=64
@andean@	-location=294 -living_thing=3
@ballygawley@	-location=31 -event=1
@excess_baggage@	-art=23 -broadcast_program=5
@pmp@	-organization=21 -title=3
@on_a_night_like_this@	-art=21 -event=5
@john_boozman@	-person=58
@3rd_district@	-location=127
@carrier@	-product=113 -organization=22 -language=20 -broadcast_program=17 -person=6 -title=4 -location=4 -art=1
@filmmaker@	-title=79 -art=21 -person=1
@guatemala@	-location=6714 -organization=334 -event=6 -person=1 -title=1
@semantic_web@	-title=215 -product=1
@tokyo_symphony_orchestra@	-person=45
@sita@	-organization=37 -person=9
@new_york_sharks@	-organization=25
@gosforth@	-location=129 -organization=16
@going_for_gold@	-broadcast_program=22 -art=10
@oregon_court_of_appeals@	-organization=91
@john_geoghan@	-person=20
@daffney@	-person=58
@naveed@	-art=21
@calcium@	-chemistry=94 -location=4
@bcl@	-education-educational_degree=72
@everett,_massachusetts@	-location=104
@berga@	-location=56 -title=1
@postman@	-title=25 -art=2 -person=2 -organization=2
@winners_and_sinners@	-art=28
@national_association_of_schools_of_music@	-organization=107
@mark_bickley@	-person=26
@konkani@	-language=300 -people-ethnicity=37
@nobles@	-location=24 -organization=1
@djalma_santos@	-person=20
@typhoid_fever@	-disease=53
@alnwick_castle@	-location=122 -event=1
@osiek@	-location=105
@2000_sydney_olympic_games@	-event=23
@tasikmalaya@	-location=45
@yahoo!_music_uk@	-internet-website=31 -organization=3
@shuai_peng@	-person=20
@juken_sentai_gekiranger@	-broadcast_program=104
@angelo_branduardi@	-person=58
@olivares@	-person=17 -location=3
@solo@	-location=85 -art=67 -product=12 -broadcast_program=7 -food=4 -organization=2 -event=1 -title=1 -person=1
@millard_county@	-location=47
@a._c._cuza@	-person=35
@chiang_rai@	-location=66
@parigi@	-location=20
@hawaiʻi@	-location=27 -organization=2 -religion-religion=1
@giacomo_rossi-stuart@	-person=27
@darkstalkers@	-product=84 -broadcast_program=15
@paul_quinn@	-person=29 -event=1
@sodus@	-location=20
@hard_times@	-art=19 -broadcast_program=3 -event=1
@summer_games@	-event=28 -product=8
@little_walter@	-person=196 -art=4
@pabst_blue_ribbon@	-food=50
@felice_beato@	-person=27
@patriarch@	-title=385 -person=2 -organization=1 -location=1
@damon_berryhill@	-person=30
@north_platte@	-location=50
@ford_fairlane@	-product=41
@gagea@	-living_thing=21
@max_pacioretty@	-person=24
@laurel_canyon@	-location=28 -art=22
@cryonics_institute@	-organization=22
@hong_kong_league_cup@	-event=61
@familia@	-product=19 -art=13
@prospect_hill_cemetery@	-location=33
@sack_of_rome@	-event=34
@arcis-sur-aube@	-location=18 -event=8
@bangkok_post@	-art=114
@east_coast_expressway@	-location=49
@albion_rovers@	-organization=344
@danny_whitten@	-person=45
@202@	-location=19 -product=5 -art=4 -organization=3
@estonia_national_football_team@	-organization=135 -location=2
@route_109@	-location=29 -metropolitan_transit-transit_line=2
@j._craig_venter_institute@	-organization=32
@new_orleans_opera@	-organization=88
@meath_west@	-location=21
@dave_hodge@	-person=29
@chairlift@	-person=28
@superstars@	-broadcast_program=114 -art=1
@fun_factory@	-person=21 -broadcast_program=5 -art=1 -organization=1
@junk@	-product=75 -art=17 -person=3
@phil_mustard@	-person=26
@atp_recordings@	-organization=40 -event=1
@team_canada@	-organization=244 -location=2 -person=1
@dvořák@	-person=319 -art=2
@gilgit_district@	-location=28
@judaism@	-religion-religion=2620 -people-ethnicity=6 -art=1 -location=1
@potto@	-living_thing=28 -location=2
@haifa@	-location=2053 -event=12 -organization=6 -person=1
@stonewall_jackson@	-person=425 -product=4
@roland_hemond@	-person=22
@moosburg@	-location=48
@battle@	-event=269 -location=67 -art=7 -product=6 -organization=4 -person=2 -god=1
@city_college_of_new_york@	-organization=1039 -location=1
@borgarnes@	-location=34
@lincoln_city@	-organization=1944 -location=16
@chord_overstreet@	-person=130
@hippos@	-living_thing=32 -location=17 -art=1
@paula@	-person=26 -art=2 -event=1
@torres_strait_islander@	-people-ethnicity=23 -location=1
@ron_rubin@	-person=22
@new_sensations@	-organization=27 -art=10
@maratha@	-people-ethnicity=898 -location=2
@kelly_keagy@	-person=33
@the_years_of_rice_and_salt@	-art=21
@cusco@	-location=379 -person=23 -organization=2
@delta_goodrem@	-person=351
@potassium@	-chemistry=67
@dallas_desperados@	-organization=156
@winnipeg_fury@	-organization=28
@immersion@	-art=20 -religion-religion=3
@stevens@	-person=90 -location=41 -organization=13 -product=3
@valentine,_nebraska@	-location=37
@fulmer@	-location=20
@brandon_miller@	-person=23
@tallassee,_alabama@	-location=20
@jesus_jones@	-person=89
@arichat@	-location=20
@hard-fi@	-person=107
@ginger_baker's_air_force@	-person=40 -art=5
@olbia@	-location=170 -organization=3
@blink-182@	-person=586 -art=25
@souvenir@	-art=28 -person=1
@thomas_carr@	-person=20
@jackie_searl@	-person=20
@maxima@	-product=39 -organization=3 -location=2 -art=2 -person=2 -living_thing=1
@congress_of_the_people@	-organization=60 -event=1
@battle_of_the_admin_box@	-event=22
@gorgeous_george@	-person=53 -art=4
@j._peter_robinson@	-person=30
@crystal_beach@	-location=31
@latham,_new_york@	-location=22
@coal_chamber@	-person=127 -art=5
@girija_prasad_koirala@	-person=96
@captain_john_smith_and_pocahontas@	-art=21
@waterford@	-location=1290 -organization=838 -title=4 -event=3
@lawton@	-location=118 -person=10
@european_parliament_election,_2004@	-event=29
@selkirkshire@	-location=84
@udon_thani@	-location=71 -organization=3
@thomas_fehlmann@	-person=40
@cameron_ling@	-person=29
@antiguan@	-location=35 -organization=1
@leæther_strip@	-person=41
@mitchell's_plain@	-location=28
@analog@	-art=211 -organization=1
@osie_johnson@	-person=36
@apache_ant@	-product=40
@desert_wind@	-location=27 -art=5
@samuel_adams@	-person=242 -organization=25
@hawkesbury,_ontario@	-location=35
@haditha@	-location=70
@ben_e._king@	-person=300
@ogle_county@	-location=81
@mike_zambidis@	-person=22
@cinnaminson_township@	-location=27
@azt@	-medicine-drug=45
@marker@	-location=23 -broadcast_program=11 -organization=3 -art=1
@brain_salad_surgery@	-art=31
@since_i_don't_have_you@	-art=26
@peacock_theatre@	-location=32
@one_tree_hill@	-broadcast_program=825 -location=37
@battle_of_arkinholm@	-event=20
@vertical_horizon@	-person=131
@filip_polášek@	-person=103
@itf@	-organization=621 -person=1
@shabbat@	-time=837
@dale_davis@	-person=40
@cheshire_east@	-location=362
@fyodor_dostoyevsky@	-person=457
@paulding@	-location=42 -organization=3
@liliane_montevecchi@	-person=28
@żary@	-location=194
@grant_park_music_festival@	-event=21
@polwarth@	-location=31 -person=1
@chris_speier@	-person=24
@camelon@	-location=36 -organization=3
@easton_town_center@	-location=26
@cary_elwes@	-person=187
@universidad@	-organization=38 -location=4
@republic_of_china@	-location=95 -organization=9
@baptism@	-religion-religion=275 -art=15 -person=1 -organization=1
@john_morris@	-person=144
@jade_channel@	-broadcast_network=27
@stockholm_syndrome@	-art=18 -person=9
@kiss_me_kate@	-art=43 -broadcast_program=9
@haxhi_lleshi@	-person=34
@tka@	-person=30
@june_24@	-time=259
@marcel_allain@	-person=20
@golden_earring@	-person=192 -art=2
@american_geographical_society@	-organization=163 -location=1
@castellón@	-location=98 -organization=33 -event=1
@supreme_leader@	-title=78 -person=1
@sticky_fingers@	-art=95 -location=3
@raf_lossiemouth@	-location=106 -organization=5
@faisal_bin_turki@	-person=32
@covina,_california@	-location=70
@new_york_city_college_of_technology@	-organization=34
@the_same_title@	-art=47 -broadcast_program=7 -product=1
@renato_dulbecco@	-person=53
@lafee@	-person=37 -art=5
@luxembourgish@	-language=122 -people-ethnicity=3 -location=2
@esmaili_rural_district@	-location=46
@collegiately@	-organization=90
@dumfries_and_galloway@	-location=666 -organization=1
@victoria_river@	-location=47
@henry_mackenzie@	-person=49
@fair_warning@	-art=18 -person=10
@las_ketchup@	-person=64
@kasserine@	-location=19 -event=1
@82nd_academy_awards@	-event=143
@la_matanza@	-location=27 -event=2
@disraeli@	-art=36 -broadcast_program=10 -location=7
@reform@	-religion-religion=407 -organization=190 -location=8 -event=4 -art=3 -person=1
@maubeuge@	-location=131 -event=2
@james_butler,_2nd_duke_of_ormonde@	-person=43
@mahamadou_diarra@	-person=34
@odenbach@	-location=27
@individual_eventing@	-event=73
@task_force_38@	-organization=22
@an_jung-geun@	-person=21
@tutush_i@	-person=34
@david_garrison@	-person=34
@guyandotte_river@	-location=69
@union_county,_south_carolina@	-location=31
@1947@	-event=295 -organization=7 -art=4
@natacha_régnier@	-person=21
@jalna@	-location=23 -art=14
@atlético_torino@	-organization=20
@la_bresse@	-location=27
@we_own_the_night@	-art=33
@bsk_belgrade@	-organization=27
@psychotherapy@	-title=54
@aaron_ward@	-person=22 -product=2
@edward_weston@	-person=172
@john_doe@	-person=106 -broadcast_program=36 -art=1
@ossory@	-location=29 -title=8 -product=3 -person=1
@you_can't_hurry_love@	-art=64
@agreste@	-location=46
@theresienstadt@	-location=71 -art=4
@demon@	-person=17 -art=10 -organization=4 -god=4 -product=2
@samsung_galaxy_s_iii@	-product=33
@sherbro@	-people-ethnicity=35 -language=2
@center@	-location=106 -organization=9
@thessaloniki_international_airport@	-location=38
@fred_t._jane@	-person=21
@methamphetamine@	-medicine-drug=44
@aluminium@	-organization=19 -medicine-drug=1
@wpmy@	-organization=21
@jim_crockett@	-person=43 -organization=1
@kgv_football_park@	-location=420
@marina_abramović@	-person=144
@paul_o'neill@	-person=148
@nelson_mandela@	-person=1785 -art=2
@reeve_oliver@	-person=19 -art=1
@shatabdi@	-transit=29 -metropolitan_transit-transit_line=1
@vermeer@	-person=25 -organization=1
@five@	-broadcast_network=107 -art=20 -person=2 -event=1 -organization=1 -title=1
@loretta_lynn@	-person=515
@peter_and_the_wolf@	-art=151 -person=3
@runcorn@	-organization=61 -location=15
@mario@	-person=78 -art=13 -broadcast_program=1 -location=1
@szymon_winawer@	-person=36
@grant_teaff@	-person=37
@1977_season@	-event=20
@national_progressive_front@	-organization=55
@omurtag@	-person=24 -location=7
@brands_hatch@	-location=787 -event=2
@midnight@	-art=20 -product=1
@ellis_island@	-location=525 -broadcast_program=2
@killing_heidi@	-person=63 -art=3
@count_of_soissons@	-title=18 -person=4
@ass@	-living_thing=17 -body_part=14 -art=6 -location=2
@mike_hosking@	-person=20
@jimmy_kelly@	-person=21
@frederick_william_vanderbilt@	-person=28 -location=1
@crystal_gayle@	-person=254 -art=4
@kinsey@	-art=90 -person=9 -location=1
@mundelein@	-location=55 -person=1
@elgin_theatre@	-location=31
@shawnee@	-people-ethnicity=692 -location=135 -organization=2
@federal_maritime_commission@	-organization=35
@eddie_robinson@	-person=35
@serie_b@	-organization=2855 -event=21
@arba_minch@	-location=23
@hema@	-people-ethnicity=22 -organization=16 -chemistry=4 -language=3
@methodist_episcopal@	-religion-religion=87 -organization=1
@idea@	-organization=29 -art=21 -product=6 -award=6 -broadcast_program=3 -living_thing=3
@my_love@	-art=93 -person=1
@hudson's@	-organization=47 -person=5
@shankill_road@	-location=120 -event=1
@sitges@	-location=117 -event=5
@little_caesar@	-art=60 -person=20
@varna_airport@	-location=34
@cliff_burwell@	-person=27
@branded@	-broadcast_program=47 -art=2
@bắc_giang@	-location=34
@annandale,_virginia@	-location=63
@henry_acland@	-person=25
@wolves_at_the_gate@	-art=14 -person=8
@gmina_sitno@	-location=21
@california_gurls@	-art=123
@cacadu_district_municipality@	-location=35
@dennis_skinner@	-person=40
@du@	-organization=13 -art=4 -person=2 -product=2
@californication@	-broadcast_program=265 -art=82
@poonam_bajwa@	-person=33
@matti_hautamäki@	-person=29
@dan_mclaughlin@	-person=22
@guntur@	-location=447 -organization=1
@true_religion@	-organization=30 -religion-religion=1
@grand_rapids_rampage@	-organization=159
@hexham@	-location=544 -event=3 -title=1
@the_glitter_band@	-person=28
@multan@	-location=1019 -event=2
@i_wish_it_could_be_christmas_everyday@	-art=28
@ursula@	-person=24 -product=1 -location=1
@csn@	-art=12 -organization=12 -broadcast_network=3
@harry_betts@	-person=20
@bob_hoag@	-person=28
@conleth_hill@	-person=41
@north_weald@	-location=32 -location=1
@saif_saaeed_shaheen@	-person=22
@tool@	-person=605 -location=2 -product=1 -event=1
@1984_summer_paralympics@	-event=97
@santo_domingo@	-location=1801 -event=5 -person=4
@mason_city@	-location=96 -organization=1
@doug_e._fresh@	-person=231
@kent_state_university@	-organization=770 -event=4
@pit_river@	-location=72 -people-ethnicity=5
@navjot_singh_sidhu@	-person=33
@betul@	-location=35
@old_salem@	-location=25
@ngaio@	-location=22 -living_thing=2
@diy_ethic@	-organization=70
@james_stephen@	-person=22
@narva@	-location=409 -event=18
@bottoms_up@	-art=34 -location=1
@young_chop@	-person=37
@barrington,_illinois@	-location=51
@braunton@	-location=72
@to_serve_them_all_my_days@	-art=21 -broadcast_program=16
@upsala@	-location=24 -organization=1
@nippon_steel@	-organization=38
@steven_spielberg@	-person=2250
@kippax@	-location=29 -person=3
@brownie_mcghee@	-person=172
@chris_woodruff@	-person=34
@farveez_maharoof@	-person=41
@wonju@	-location=108 -event=2
@i_know_why_the_caged_bird_sings@	-art=68
@chersky@	-location=20
@becker_county@	-location=117
@klang@	-location=45 -art=21
@three_kingdoms@	-broadcast_program=20 -art=1
@maria_theresa@	-person=338 -title=1
@his_holiness@	-title=27
@persians@	-people-ethnicity=316 -location=14 -art=3 -language=2 -living_thing=1
@ypthima_asterope@	-living_thing=20
@mr._scruff@	-person=53 -art=3
@special_rapporteur@	-organization=30 -title=21
@joannette_kruger@	-person=31
@charles_w._morgan@	-product=17 -person=4
@s.c.@	-title=12 -location=10 -organization=1
@chris_broderick@	-person=55
@alan_anderson@	-person=21
@léa_pool@	-person=49
@the_grapes_of_wrath@	-art=207 -person=34
@fountain@	-location=55 -art=51 -computer-programming_language=5
@bryce_molder@	-person=20
@nostradamus@	-person=202 -art=28
@the_village@	-art=57 -location=44 -broadcast_program=32 -organization=14
@henry_lawrence@	-person=42
@wellesley@	-organization=47 -person=27 -location=15 -product=6
@state_of_shock@	-person=34 -art=19
@incredible@	-art=18 -organization=11 -product=1
@five_easy_pieces@	-art=80 -broadcast_program=2
@round_and_round@	-art=44
@ferdinand@	-person=304 -location=21
@goanna@	-person=25 -living_thing=20 -organization=2
@jeremy_guthrie@	-person=37
@friba@	-organization=52
@iphigenia@	-art=18 -product=5
@indus@	-location=145 -product=1
@nenê@	-person=76
@harrisburg@	-location=785 -organization=42 -event=1
@dog_days_are_over@	-art=27
@brad_jones@	-person=96 -internet-website=2
@little_lord_fauntleroy@	-art=128 -broadcast_program=18
@stampede@	-art=15 -location=9 -person=5 -event=4 -organization=2
@wolfville@	-location=49
@emily_symons@	-person=73
@university_of_la_verne@	-organization=61
@wfl@	-event=59 -art=1
@adam's_rib@	-art=45 -broadcast_program=8
@norwegian_nobel_institute@	-location=35
@frank_norris@	-person=81
@vmware_workstation@	-product=40
@rayville@	-location=30
@schilling@	-finance-currency=57 -person=1
@the_sun_also_rises@	-art=124 -person=1
@roswell_high@	-art=18 -broadcast_program=2
@south_cerney@	-location=24
@anjou@	-location=375 -person=2 -product=1
@yuka_imai@	-person=23
@kira_roessler@	-person=32
@royal_tunbridge_wells@	-location=128
@japanther@	-person=39
@unitarian_church@	-organization=44 -religion-religion=28 -location=11
@mad@	-art=371 -disease=12 -location=8 -computer-programming_language=6 -finance-currency=5
@confucius_institute@	-organization=62
@gwendoline@	-art=14 -product=10 -person=6
@a._n._hornby@	-person=23
@linus@	-person=24 -organization=5 -location=3
@vinci@	-organization=41 -person=12 -location=11 -product=7
@obras_sanitarias@	-organization=28 -location=3
@baltimore_city_college@	-organization=152
@michael_welch@	-person=35
@shark_tale@	-art=100 -product=5
@mongoose@	-living_thing=30 -organization=2
@cape_clear_island@	-location=40
@portmore_united_f.c.@	-organization=25
@empire_falls@	-art=28 -broadcast_program=15
@kevin_mahogany@	-person=30
@rickey_jackson@	-person=33
@paul,_james_balfour@	-person=23
@edward_m._house@	-person=41
@coorparoo@	-location=35 -organization=4
@cuddesdon@	-location=38 -organization=14
@fedor_emelianenko@	-person=135
@wenzhou@	-location=235 -language=1
@battle_of_alcatraz@	-event=22
@myra@	-person=17 -location=8 -art=5
@généreux@	-product=21
@wallabies@	-organization=373 -living_thing=3
@pili@	-location=17 -broadcast_program=7
@lurgan@	-location=283 -organization=1
@feist@	-person=246 -living_thing=2
@win_percy@	-person=44
@adelaide_hills@	-location=240 -event=1
@howells@	-person=13 -location=11
@khalid_al-azm@	-person=23
@fc_sopron@	-organization=25
@saul_alinsky@	-person=51
@sri_lanka_telecom@	-organization=34
@harry_potter_and_the_sorcerer's_stone@	-art=25 -product=3
@american_boychoir_school@	-person=22
@betty_compson@	-person=116
@devious_maids@	-broadcast_program=65
@yokosuka_naval_arsenal@	-organization=124
@manthan@	-art=21
@kelsey_serwa@	-person=29
@yamanashi@	-art=92 -location=21
@metro_international@	-organization=43
@sean_o'brien@	-person=52
@clyde_river@	-location=61
@august_15@	-time=284 -art=3
@occitania@	-location=127 -organization=4
@zandra_rhodes@	-person=44
@riverside@	-location=651 -organization=269 -art=6 -metropolitan_transit-transit_line=2 -broadcast_program=1
@road_america@	-location=232 -event=2
@wgbh_boston@	-person=30 -organization=1
@the_vines@	-person=168 -location=6
@the_restless_gun@	-broadcast_program=75
@granta@	-art=276 -location=1 -product=1
@karlsruher_fv@	-organization=46
@davy_spillane@	-person=77
@lifetime_achievement_award@	-award=22 -title=3 -organization=1
@chicago_public_schools@	-organization=237
@british_sociological_association@	-organization=35
@andrew_w._mellon@	-person=107 -organization=1
@lloy_ball@	-person=24
@lindos@	-location=42
@bentheim@	-location=59
@knoxville,_tennessee@	-location=1254 -organization=1 -event=1
@jeremy_spencer@	-person=101 -art=3
@guatemala_national_team@	-organization=47
@william_whitelaw@	-person=34
@villarrobledo@	-location=20 -organization=3 -event=2
@battle_of_chaeronea@	-event=32
@sixmilebridge@	-organization=65 -location=43
@juvenile@	-person=253 -art=6 -event=4 -organization=1
@*@	-broadcast_program=63 -organization=35 -art=6 -person=4 -location=2
@dominion_atlantic_railway@	-organization=96
@wizards_of_the_coast@	-person=980 -product=1
@isabel_martínez_de_perón@	-person=45
@jervis@	-person=24 -product=4 -location=1
@resident_advisor@	-internet-website=114 -title=2
@paralimni@	-location=33 -organization=1
@årdal@	-location=67 -organization=3
@ruch_chorzów@	-organization=263
@stephanie_bentley@	-person=38
@framlingham@	-location=108 -organization=1
@landing@	-event=12 -location=8 -person=5
@i-680@	-location=26
@faust@	-art=722 -person=179 -computer-programming_language=7 -location=4
@jennifer_rhodes@	-person=22
@capitol_records_nashville@	-organization=25
@san_remo@	-location=148 -event=1
@austral@	-location=21 -organization=10 -language=2
@bon@	-religion-religion=47 -person=4 -event=1
@airtel_digital_tv@	-organization=32
@phill_lewis@	-person=44
@spilosoma_lubricipeda@	-living_thing=39
@richard_gregory@	-person=29
@karnataka_legislative_assembly@	-organization=98
@chaybasar-e_shomali_rural_district@	-location=42
@oglala@	-people-ethnicity=54 -location=7 -art=1 -language=1
@adélaïde_labille-guiard@	-person=21
@cuckoo@	-living_thing=43 -broadcast_program=14 -art=4 -product=3 -location=2 -organization=1
@jim_hodges@	-person=46
@alps@	-location=3180 -art=9 -organization=2
@purgatory@	-art=29 -person=3
@amélie@	-art=130 -product=7 -person=3
@brindisi@	-location=476 -organization=12 -art=1 -person=1
@minister_for_education_and_science@	-title=24 -organization=2
@nephi,_utah@	-location=21
@morgan_murphy@	-person=23
@truax_field@	-location=65
@parton@	-person=26 -location=15
@châlus@	-location=23
@frederick_winslow_taylor@	-person=103
@spencer_charters@	-person=64
@brandon_league@	-person=31
@portuguese_colonies@	-location=27 -event=1
@luis_monti@	-person=24
@northern_nomads@	-organization=32
@football_(soccer)@	-event=21 -organization=2
@loch_fyne@	-location=125 -organization=3
@željko_joksimović@	-person=85
@drapers@	-organization=23 -art=14
@francesco@	-person=67 -art=9
@helme@	-location=23
@rogue_valley@	-location=44
@vertex@	-body_part=11 -person=8 -art=4 -organization=4
@the_innocent@	-art=20 -person=8
@eldad_regev@	-person=27
@tusker@	-organization=50 -food=16 -living_thing=1
@stafford@	-location=762 -person=10 -product=5 -title=3 -event=2 -organization=2 -award=1
@lions_clubs_international@	-organization=61
@carlos@	-person=120 -art=7
@ernie_fields@	-person=27
@chasing_pavements@	-art=26
@sir_john_simon@	-person=57
@namur@	-location=227 -organization=3 -event=2
@mahmoud_ahmed@	-person=35
@fern@	-living_thing=62 -organization=14 -location=5 -broadcast_program=5 -event=1
@tykocin@	-location=71 -event=2
@ascalon@	-location=86 -event=2
@bradwell@	-location=50 -product=1
@maryhill@	-location=126 -metropolitan_transit-transit_line=1
@william_r._poage@	-person=24
@sphenarches_anisodactylus@	-living_thing=26
@john_the_fearless@	-person=141 -art=1
@tiwi@	-location=16 -people-ethnicity=8 -language=7
@burton's_gentleman's_magazine@	-art=32
@michael_johnson@	-person=140 -organization=1
@the_blue_lotus@	-art=67
@vera@	-location=30 -broadcast_program=29 -art=12 -person=12
@democratic_socialist_perspective@	-organization=20
@beagle@	-living_thing=61 -product=43 -art=1 -event=1 -organization=1
@tiago_monteiro@	-person=150
@image_entertainment@	-organization=250
@washington_bullets@	-organization=231 -art=8
@dane_rudhyar@	-person=41
@val_gielgud@	-person=20
@a._j._foyt@	-person=235 -organization=3
@derrick_morgan@	-person=80
@huntley@	-location=55 -broadcast_program=1 -person=1
@billingsgate@	-location=55
@leopoldsburg@	-location=37
@masoom@	-art=36
@jura@	-location=167 -organization=2
@bedřich_smetana@	-person=245
@marshall,_minnesota@	-location=58
@a_prairie_home_companion@	-broadcast_program=277 -art=41
@san_francisco_aids_foundation@	-organization=20
@tarapoto@	-location=54
@missolonghi@	-location=116 -event=3
@grady_booch@	-person=46
@first_album@	-art=136 -person=1
@annibal@	-product=18 -art=2
@the_proud_family@	-broadcast_program=108 -art=1
@yazid_ii@	-person=29
@glen_ogle@	-location=23
@synanthedon_andrenaeformis@	-living_thing=27
@republic_polytechnic@	-organization=40
@bear_paw_mountains@	-location=20 -event=2
@sts-61-b@	-event=40
@dutch_singles_chart@	-event=21 -organization=5
@umaria@	-location=24
@vermont_senate@	-organization=149
@victorino_de_la_plaza@	-person=28
@bbc_scotland@	-organization=593
@alexander_flamberg@	-person=28
@marshall_chess_club@	-organization=25
@haunted@	-art=67 -broadcast_program=22
@black_hills@	-location=467 -organization=3 -event=1
@libertadores_cup@	-event=38
@bochnia_county@	-location=124
@richard_glücks@	-person=24
@gamal_abdel_nasser@	-person=650
@bünde@	-location=25
@oriental@	-location=81 -organization=11 -living_thing=2 -people-ethnicity=2
@royal_irish_fusiliers@	-organization=101
@left_front@	-organization=39 -art=1
@tarnovo@	-location=46
@eaton_hall@	-location=88 -location=2
@westfield_township@	-location=24
@david_childs@	-person=28
@amparo_muñoz@	-person=23
@deutsche_bundesbahn@	-organization=545
@bree@	-location=31 -person=1
@the_fourposter@	-art=21
@lorenzo@	-person=21 -art=6 -location=6 -event=2
@helmholtz@	-person=21
@mohanlal@	-person=931
@harald_bohr@	-person=36
@sayaka_ohara@	-person=27
@ireland@	-location=27239 -organization=2496 -people-ethnicity=21 -event=15 -title=11 -person=11 -broadcast_program=8 -language=5 -broadcast_network=2 -art=1
@shoot_the_moon@	-art=30
@chaitanya_charitamrita@	-art=28
@newbury_park_high_school@	-organization=21
@jimmy_abegg@	-person=27
@world_series_of_poker@	-event=618 -product=3
@pta@	-organization=79 -chemistry=3
@tony_meehan@	-person=58
@hella@	-organization=19 -location=11 -person=3
@book_of_jonah@	-art=29
@areva_nc@	-organization=21
@state_of_new_jersey@	-location=22 -transit=1 -organization=1
@victor_brooks@	-person=21
@constitutional_union@	-organization=36
@10@	-art=92 -location=54 -metropolitan_transit-transit_line=53 -event=26 -person=19 -time=17 -product=12 -organization=4 -finance-currency=1
@koch_bihar@	-location=61
@hou_junji@	-person=36
@bucky_pizzarelli@	-person=183
@avid@	-organization=28 -product=1
@astitva@	-art=20 -broadcast_program=1
@cppcc@	-organization=20
@william_j._stone@	-person=23
@athol@	-location=65 -person=2
@rancho_san_pascual@	-location=20
@west_nile@	-location=22 -living_thing=11
@mate_pavić@	-person=43
@arroyo@	-location=32 -person=24
@acumen_nation@	-person=26
@page_3@	-title=87 -art=35
@vocalion_records@	-organization=122
@obama@	-person=294 -location=33 -event=3
@fifa@	-organization=3719 -product=23 -award=2
@nacho_libre@	-art=49 -product=1
@google_reader@	-internet-website=30
@panda_bear@	-person=69 -art=3
@delta_spirit@	-person=33 -art=1
@cheetahs@	-organization=62 -product=3
@made_in_america@	-art=53 -broadcast_program=5 -event=1
@romney@	-location=164 -product=16 -person=11 -event=1
@zhao_yunlei@	-person=154
@dartford_brent@	-location=26
@scribner@	-organization=128 -location=2 -art=1
@murs@	-person=185 -location=4
@western_reserve@	-location=20 -organization=13
@soles@	-living_thing=20 -finance-currency=5 -food=4
@yang_guifei@	-person=38
@lavender@	-art=19 -living_thing=4 -person=3 -location=3
@new_bedford@	-location=251 -organization=2
@matera@	-location=89 -organization=1
@pauline_hanson@	-person=119
@zulu_nation@	-organization=24 -location=5
@randy_orton@	-person=388
@thursday_island@	-location=29
@monolith@	-art=24 -person=8 -location=2
@mac_dre@	-person=146
@trey_anastasio@	-person=329 -art=4
@highway_402@	-location=37
@julianne_hough@	-person=129
@jewellery_quarter@	-location=93 -art=4
@xero@	-art=13 -organization=11 -person=6
@square_one@	-location=13 -person=7 -art=5 -broadcast_program=3
@st_paul@	-person=27 -location=16 -art=3 -product=1
@mies@	-location=21 -person=2
@mcclellan@	-person=30 -organization=5
@tansila_department@	-location=26
@operation_moshtarak@	-event=31
@universal@	-organization=989 -religion-religion=19 -art=16 -person=5 -location=4 -broadcast-tv_channel=1 -broadcast_network=1
@wu_ma@	-person=82
@arisa@	-person=30 -art=7
@ahmet_zappa@	-person=46
@satyrine@	-living_thing=22
@priscilla_ahn@	-person=44
@miles_aircraft@	-organization=37
@leningrad_codex@	-art=40
@national_museum_of_finland@	-location=26
@american_football_conference@	-organization=245 -event=1
@confederate_railroad@	-person=60 -art=3
@merthyr_town@	-organization=133
@warburton@	-location=93 -person=3 -metropolitan_transit-transit_line=1
@dune@	-art=416 -product=11 -person=6 -broadcast_program=1
@marco_ferrante@	-person=26
@teddy@	-person=21 -award=2 -art=1 -location=1
@michael_paré@	-person=83
@shaviyani_atoll@	-location=24
@mount_panorama@	-location=26
@apelles@	-person=70
@jeanie_with_the_light_brown_hair@	-art=14 -broadcast_program=7
@tornado_class@	-product=15 -event=7
@karlstadt@	-location=20 -person=2
@grosseto@	-organization=161 -location=5
@youth_group@	-person=62 -organization=1
@malia@	-location=14 -person=8 -living_thing=1
@gmina_modliborzyce@	-location=26
@500@	-product=10 -location=7 -event=5 -art=1
@vegas_vacation@	-art=35
@reynard_motorsport@	-organization=31 -art=1
@criteria@	-person=35 -internet-website=1
@dark@	-broadcast_network=38 -art=1 -visual_art-color=1 -product=1
@donny_hathaway@	-person=279 -art=4
@patrickswell@	-organization=52 -location=36
@widowmaker@	-person=18 -art=11
@straits_of_mackinac@	-location=149
@association_of_zoos_and_aquariums@	-organization=223
@national_australia_bank@	-organization=156
@fuji_heavy_industries@	-organization=97
@nootdorp@	-location=26
@eugene_o'neill@	-person=609 -location=1
@baltimore_terrapins@	-organization=60
@punta_cana_international_airport@	-location=72
@ometepe@	-location=31
@the_mob@	-person=25 -organization=5 -art=4
@3-2-1_contact@	-broadcast_program=41
@preliminary_46-man_kangaroos_squad@	-organization=30
@durand@	-location=40 -person=6 -broadcast_program=1
@resistencia@	-location=87 -organization=8
@edwin_siu@	-person=23
@rio_pardo@	-location=20
@andres_levin@	-person=23
@milwaukee_journal@	-art=20 -organization=1
@lithuania@	-location=9244 -organization=380 -event=10 -people-ethnicity=10 -art=1 -finance-currency=1
@erik_santos@	-person=62
@shannon_brown@	-person=74
@the_academy_is...@	-person=123
@homosassa@	-location=17 -living_thing=3
@american_doll_posse@	-art=22
@paramount@	-organization=874 -location=43 -broadcast_network=2
@stardust_crusaders@	-art=26
@colors@	-broadcast_network=95 -art=27 -food=2 -title=2 -living_thing=1
@farewell@	-art=23 -person=2
@chilliwack@	-location=159 -person=74 -art=1 -organization=1
@neve@	-organization=46 -person=7
@the_rag@	-art=21
@120@	-location=14 -art=13 -organization=5 -product=5 -event=3 -metropolitan_transit-transit_line=2
@heather_chasen@	-person=22
@merritt_a._edson@	-person=23
@holtville@	-location=26
@iyo_railway@	-organization=33
@druid_hill_park@	-location=43
@presto_studios@	-person=20
@dominic_janes@	-person=23
@mls@	-event=16 -education-educational_degree=8 -broadcast_program=1
@leonard_lance@	-person=44
@gulf_coast@	-location=306 -organization=5 -art=1
@scott_sinclair@	-person=41
@american_journal_of_sociology@	-art=82
@day_one@	-broadcast_program=31 -art=13 -person=7 -organization=1
@biblical_hebrew@	-language=158 -art=1
@woodland@	-location=72 -event=53 -organization=1
@johnny_mandel@	-person=256
@abilene@	-location=338 -organization=10 -art=5
@cerebral@	-body_part=46 -disease=1
@abuja@	-location=638 -organization=2
@hebrew_university@	-organization=63
@corona_australis@	-location=24
@steinbach@	-organization=29 -location=22
@friar@	-title=97 -location=1 -organization=1
@polish–swedish_wars@	-event=21
@wallack's_theatre@	-location=44 -person=3
@burton_cummings@	-person=163
@abney_park_cemetery@	-location=140
@minister_for_the_interior@	-title=23 -person=3 -organization=1
@zodiac@	-person=24 -art=11 -product=10 -organization=5 -location=5
@joystiq@	-internet-website=185
@christophe_soumillon@	-person=27
@epping,_new_hampshire@	-location=23
@sioux_falls_skyforce@	-organization=160
@spanish_conquest@	-event=49 -location=2 -title=1
@journal_of_the_american_oriental_society@	-art=38 -organization=1
@seremban@	-location=232
@superdome@	-location=30 -art=3
@sculptor@	-location=47 -person=1
@national_labor_union@	-organization=20
@tara_platt@	-person=33
@notre-dame-de-grâce@	-location=32
@würselen@	-location=20
@ken_jones@	-person=57
@boy_meets_boy@	-broadcast_program=15 -art=12
@bobal@	-food=19 -person=1
@pan-malaysian_islamic_party@	-organization=94
@ghostbusters_ii@	-art=125
@snakes_and_ladders@	-product=19 -art=7 -broadcast_program=7
@oil_city,_pennsylvania@	-location=52
@ems@	-location=180 -organization=24 -person=4 -medicine-medical_treatment=2
@the_rum_diary@	-art=30 -person=2
@christopher_pyne@	-person=43
@omi@	-organization=36 -location=5
@phanes@	-god=24
@gmina_milicz@	-location=56
@little_egypt@	-person=12 -location=7 -art=4
@okumura@	-person=73
@the_clinic@	-broadcast_program=72 -art=14
@kawaiisu@	-people-ethnicity=31 -language=1
@agamid@	-living_thing=31
@mcculloch@	-location=14 -organization=13 -person=10 -product=2 -event=1
@germany's@	-location=75 -organization=3
@saint_leo_university@	-organization=61
@laramie@	-location=222 -broadcast_program=167 -product=1
@shah_jalal@	-person=24
@chad_pennington@	-person=175
@ans@	-location=23 -broadcast_network=1 -organization=1 -product=1 -art=1 -body_part=1
@awi@	-people-ethnicity=23
@sandra@	-person=108 -art=4
@queanbeyan@	-location=126 -organization=4
@wasserbillig@	-location=46
@ulster_county@	-location=341
@nelson_dingley,_jr.@	-person=24
@ion_creangă@	-person=84
@amy_beach@	-person=60
@graham_zusi@	-person=24
@haines@	-location=79 -person=5
@grand_duke_of_luxembourg@	-title=110 -person=8
@la_palma@	-location=262 -organization=1
@toccata_and_fugue_in_d_minor,_bwv_565@	-art=21
@epitaph_records@	-organization=547
@tank_abbott@	-person=41
@lauderdale@	-location=85 -organization=15 -person=9
@hungary@	-location=15801 -organization=976 -event=72 -title=6 -religion-religion=2 -person=1 -finance-currency=1
@félix_sánchez@	-person=47
@landmark@	-organization=21 -location=8
@addison@	-location=232 -person=42 -organization=3
@john_mitchel@	-person=75 -organization=1
@naseby@	-location=30 -event=25 -product=3
@malaysian@	-language=86 -location=39 -organization=11 -people-ethnicity=6 -event=4 -living_thing=1
@fancy@	-art=35 -person=27 -product=1 -location=1 -computer-programming_language=1 -living_thing=1
@hooters@	-location=140 -person=2
@toden_arakawa_line@	-organization=50
@william_rees_(gwilym_hiraethog)@	-person=20
@kaho_district@	-location=21
@polícia_judiciária@	-organization=22
@fall_of_the_berlin_wall@	-location=26 -event=1
@verbandsgemeinde_of_lauterecken@	-location=48
@bilbao@	-location=1310 -event=6 -organization=4
@kenelm_digby@	-person=54
@kunio-kun@	-product=23
@kidnapped@	-art=118 -title=83 -event=6 -person=1
@1924_democratic_national_convention@	-event=36
@rugby_league_tri-nations@	-event=23
@hongkou_district@	-location=31
@wabc@	-location=271
@pietro_parolin@	-person=20
@newfoundland_and_labrador_house_of_assembly@	-organization=253
@lübbecke@	-location=47 -organization=1
@bread@	-person=140 -broadcast_program=40 -food=5 -art=4
@yuriko_fuchizaki@	-person=20
@aval_oru_thodar_kathai@	-art=20 -broadcast_program=1
@canino@	-location=22
@nesna@	-location=49 -organization=1
@king_christian_x@	-person=22
@javier_vázquez@	-person=62
@bedlno@	-location=40
@persimmon@	-food=19 -organization=10 -living_thing=6
@rossini@	-person=300 -art=2
@reichsgericht@	-organization=28
@mishima@	-location=63 -person=9 -food=1
@david_adams@	-person=199
@rudolf_steiner@	-person=407
@campeche@	-location=469 -organization=1
@cuff_the_duke@	-person=53 -art=5
@marienburg@	-location=66 -event=1
@principality_of_brunswick-wolfenbüttel@	-location=25
@collège_françois-xavier-garneau@	-organization=21
@bayer_giants_leverkusen@	-organization=22
@stratford,_london@	-location=65
@hugo_winterhalter@	-person=48
@1936_olympic_tournament@	-event=33
@lunar_new_year@	-time=80
@ouro_preto@	-location=111
@melanie@	-person=105 -art=3
@north_sea@	-location=20 -event=2 -organization=1
@anchor@	-title=79 -location=18 -organization=10 -art=1 -product=1
@aumale@	-location=33 -title=3 -person=1
@university_of_massachusetts_medical_school@	-location=70
@víctor_martínez@	-person=50
@callicoon@	-location=20
@project_blue_earth_sos@	-broadcast_program=25
@london_wall@	-location=91 -art=4
@catholic_youth_organization@	-organization=51
@george_street@	-location=197 -person=3
@arthur_m._sackler_gallery@	-location=48
@loris_holland@	-person=22
@paul_iii@	-person=36
@confucian@	-person=30 -religion-religion=18 -living_thing=4
@the_carolinas@	-location=42 -event=2
@simon_ii@	-person=20
@indigenous_peoples@	-people-ethnicity=169 -language=1
@swiss_super_league@	-organization=830 -event=1
@marketplace@	-broadcast_program=177 -location=4
@wogan@	-broadcast_program=70 -person=2
@greater_western_sydney@	-location=165 -organization=6
@luciano_becchio@	-person=31
@showbiz@	-art=27 -person=19
@james_simmons@	-person=23
@human_target@	-broadcast_program=74 -art=7
@janus_pannonius@	-person=21
@donegal_senior_football_team@	-organization=23
@harry_james@	-person=404
@tripping_daisy@	-person=59 -art=1
@social_credit_party_of_canada@	-organization=127
@tulsa,_oklahoma@	-location=1440 -organization=2 -event=1
@al_rayyan@	-organization=29 -location=19
@sam_sparro@	-person=101 -art=17
@santo_domingo_province@	-location=22
@john_salmons@	-person=59
@sarah_jarosz@	-person=25
@the_following_season@	-event=262 -organization=2
@stephen_w._kearny@	-person=84
@che@	-person=15 -organization=11
@miss_west_virginia@	-event=21
@aline_macmahon@	-person=59
@dig_out_your_soul@	-art=36 -event=1
@bert_jansch@	-person=289
@natasha_katz@	-person=25
@the_haunted_mansion@	-art=42 -product=1
@durham_school@	-organization=90 -location=1
@the_hound_of_the_baskervilles@	-art=288 -broadcast_program=10
@palais-royal@	-location=117
@mitchelton@	-location=23 -organization=1
@uefa_champions_league_group_stage@	-event=40
@the_best_american_essays@	-art=32
@robert_wood_johnson_medical_school@	-organization=48
@pershing_high_school@	-organization=22 -location=1
@la_unión@	-location=88
@chief_of_staff_of_the_army@	-title=27
@borsele@	-location=21 -event=1
@sweet_thing@	-art=39 -person=13
@natural_selection@	-art=14 -product=6 -person=2
@bille_woodruff@	-person=32
@mohini@	-god=60 -person=30
@regular_batasang_pambansa@	-organization=80
@steve_gorman@	-person=27
@hakka_chinese@	-language=23 -people-ethnicity=7
@hank_mobley@	-person=254 -art=2
@skawina@	-location=43
@1932_world_series@	-event=31
@davidson_college@	-organization=399
@shrinebuilder@	-person=17 -art=5
@home_secretary@	-title=1180 -organization=3
@sam_lloyd@	-person=33
@james_a._owen@	-person=21
@reading_express@	-organization=34
@antonio_pérez@	-person=32
@henry_dundas@	-person=41
@al_simmons@	-person=96 -art=11
@david_hassinger@	-person=24
@top_of_the_world@	-art=79 -event=4
@rob_marshall@	-person=126
@armadale@	-location=161 -art=19 -organization=15 -product=2
@joël_lautier@	-person=22
@mark_e._petersen@	-person=27
@kent_tekulve@	-person=40
@mohamed_hussein_tantawi@	-person=39
@leuven@	-location=980 -organization=5 -event=2
@v._p._singh@	-person=58
@radley@	-location=43 -organization=3
@channel_one@	-broadcast_network=45 -person=6 -organization=3
@ams@	-organization=533 -title=2 -broadcast_network=1 -disease=1
@court_theatre@	-location=22 -organization=6
@akwa_ibom_state@	-location=147
@festival_dei_due_mondi@	-event=73
@majadahonda@	-location=41 -event=2
@del_crandall@	-person=60
@gangotri@	-location=67 -art=6
@maps@	-person=18 -organization=14 -product=1 -location=1
@blanding@	-location=25
@malcolm_fraser@	-person=340
@saumur@	-location=259 -event=3
@soo@	-location=13 -organization=10 -art=1
@kappa_alpha_order@	-organization=152
@swiss_agency_for_development_and_cooperation@	-organization=36
@ming@	-person=27 -art=3 -product=1 -location=1
@cork_senior_hurling_championship@	-event=96
@george_hainsworth@	-person=49
@empress_jitō@	-person=37
@chaminade@	-organization=11 -person=10
@sherbet@	-person=117 -food=13 -art=3
@upper_canada@	-location=1706 -organization=1
@operation@	-medicine-medical_treatment=31 -event=18 -product=17 -title=2 -broadcast_program=1
@imani_coppola@	-person=22
@nyjer_morgan@	-person=35
@low_beskids@	-location=21
@diamonds@	-art=87 -broadcast_program=8 -organization=5 -product=1
@the_living_room@	-location=18 -broadcast_program=10 -art=9
@grendel@	-art=56 -person=23
@benedict_of_aniane@	-person=29
@albert_zafy@	-person=36
@farinelli@	-person=95 -art=27
@concordia_seminary@	-organization=86
@barbara_cubin@	-person=24
@greg_cipes@	-person=60
@laguna@	-location=522 -product=20 -organization=9
@mese@	-location=22
@against_all_odds@	-event=107 -art=75 -organization=2
@wensley_pithey@	-person=29
@billy_boy@	-person=24 -art=16
@nissan_cherry@	-product=20
@the_tommyknockers@	-art=28
@jeannie_c._riley@	-person=44
@quatermass@	-broadcast_program=26 -person=17
@william_de_st-calais@	-person=22
@3801@	-product=24
@thomas_hancock@	-person=31
@turtle_mountain@	-location=27 -organization=1
@gracilis@	-body_part=21 -living_thing=1
@hellcats@	-broadcast_program=90 -product=2
@federal_election_commission@	-organization=353
@mirror_mirror@	-art=80 -broadcast_program=2
@yi_sun-sin@	-person=107
@eglinton@	-location=104 -title=5
@lower_new_york_bay@	-location=63
@preševo@	-location=92
@dream_a_little_dream@	-art=28
@buckden@	-location=31
@west_trenton_line@	-location=51 -metropolitan_transit-transit_line=10
@hyde@	-location=67 -person=54 -event=1
@stakhanov@	-location=16 -person=4
@the_hidden_hand@	-person=16 -art=4
@situationist@	-organization=81
@sirhowy_valley@	-location=28
@constrictor@	-art=19 -living_thing=1
@delmas@	-location=22 -organization=4
@united_states_district_court_for_the_district_of_idaho@	-organization=22
@getting_on@	-broadcast_program=38
@chuvash@	-people-ethnicity=101 -language=62 -location=9
@life_begins@	-broadcast_program=24 -art=4
@sedgemoor@	-location=130 -event=4 -product=1
@bentonville@	-event=23 -organization=8 -location=6
@knoxville_campaign@	-event=58
@beautiful_creatures@	-art=38 -person=32
@krauss@	-organization=17 -person=13 -location=1
@nadia_sawalha@	-person=42
@merkos_l'inyonei_chinuch@	-organization=20
@tirumular@	-person=22
@the_boys_of_the_lough@	-person=42 -art=2
@scafells@	-location=22
@the_bostonians@	-art=27
@albert_grossman@	-person=84
@greenhithe@	-location=95
@nampally@	-location=34
@longfellow@	-person=99 -location=13
@odessa@	-location=2417 -organization=52 -art=35 -event=1
@barry_hayles@	-person=22
@crompton@	-location=18 -organization=2
@for_love_or_money@	-art=24 -broadcast_program=19
@tutbury_castle@	-location=51
@tls@	-art=12 -location=8
@_confederate@	-organization=22 -location=5
@two's_company@	-art=17 -broadcast_program=11
@palgrave@	-organization=23 -location=19 -person=1
@canes_venatici@	-location=66
@kinshasa@	-location=1003
@isle_of_grain@	-location=82 -art=2
@erechtheion@	-location=30
@just_william@	-art=60 -broadcast_program=12
@pole_position@	-product=28 -broadcast_program=17
@the_terrorist@	-art=24 -person=2
@licia_albanese@	-person=67 -organization=1
@the_ocean@	-art=23 -person=21
@mikhail_ivanov@	-person=20
@uliana_of_tver@	-person=22
@nisa@	-location=26 -organization=16 -person=1
@fipresci_prize@	-organization=29
@union_for_a_popular_movement@	-organization=754
@stephen_báthory@	-person=83
@lotus_esprit@	-product=63
@ypsolopha_horridella@	-living_thing=23
@andrea_del_sarto@	-person=131 -art=1
@nyíregyháza@	-location=150 -organization=3
@long_wharf@	-location=36 -organization=2
@don_mills@	-location=66 -person=2
@dawn_zulueta@	-person=55
@island_of_montreal@	-location=200
@playstation_all-stars_battle_royale@	-product=95
@fine_living_network@	-broadcast_network=22
@expedition_11@	-event=24
@english_benedictine_congregation@	-organization=46
@barnes,_london@	-location=48
@jinusean@	-person=25
@berry_head@	-location=53
@el_monte@	-location=88 -organization=1
@lommel@	-location=57 -organization=13
@big_spender@	-art=53
@r._j._reynolds@	-person=60 -organization=16
@namibian@	-location=17 -organization=8
@element@	-person=10 -organization=10 -product=7 -location=1
@sv_horn@	-organization=26
@wales@	-location=15290 -organization=4526 -art=9 -people-ethnicity=7 -title=4 -person=1
@anthony_howard@	-person=31
@houghton_mifflin_harcourt@	-organization=117
@water@	-art=86 -chemistry=14 -food=12 -god=2 -event=1 -disease=1 -living_thing=1
@national_day@	-time=47 -location=1
@orpheum_circuit@	-organization=31
@dudley_pound@	-person=45
@wotton@	-location=33 -person=1
@piano_man@	-art=55
@william_martin_murphy@	-person=28
@primary_stages@	-organization=64
@penny_arcade@	-person=60 -art=1 -product=1
@class_66@	-product=55
@shinobi@	-product=38
@baby_blue@	-art=24 -person=16
@japanese_regional_leagues@	-event=61
@phytophthora@	-living_thing=55
@d'iberville@	-location=17 -person=3 -broadcast_program=1
@pangasinan@	-location=419 -language=29 -people-ethnicity=5
@salto@	-location=106 -art=3 -product=1
@ganale_dorya_river@	-location=20
@trojans@	-location=101 -organization=48 -language=1
@president_of_bangladesh@	-title=132 -location=2
@tiznit@	-location=22
@junior@	-organization=364 -person=159 -art=21 -event=6 -title=6 -location=4 -education-educational_degree=3 -product=1
@ivan_asen_ii@	-person=34
@2013–14_nbl_season@	-event=34
@moby_dick@	-art=110 -person=3 -product=1
@north_hills@	-location=36 -art=3
@tim_hardaway@	-person=112
@antilles_air_command@	-organization=30
@aag@	-art=24 -broadcast-tv_channel=2
@stinson_beach@	-location=25
@the_point@	-location=13 -art=7
@coral_gables@	-location=126 -organization=1
@reinhold_messner@	-person=108
@josé_maría_córdova_international_airport@	-location=34
@joey_serlin@	-person=22
@filene's_basement@	-organization=42
@cranberry@	-food=29 -location=19 -living_thing=4
@point_pleasant@	-location=71 -broadcast_program=46 -event=1
@msg@	-chemistry=33 -broadcast_network=10 -location=5 -person=2 -biology=1 -art=1
@petty@	-person=26 -organization=2
@roxas@	-location=40 -person=6
@route_168@	-location=30
@american_overseas_airlines@	-organization=25
@lelis@	-location=25 -living_thing=1
@kensington@	-location=1389 -organization=1 -person=1
@mersey_beat@	-art=29 -broadcast_program=5
@chad@	-location=2587 -organization=27 -person=20 -event=1
@tate@	-location=417 -broadcast_program=26 -person=25
@s.p._cailungo@	-organization=31
@banner@	-organization=25 -location=9
@castine@	-location=50 -product=1
@oh_jung-se@	-person=34
@gypsies@	-people-ethnicity=338 -art=2
@2005_mtv_video_music_awards@	-event=25
@chain_reaction@	-broadcast_program=53 -art=47 -organization=4 -person=2
@michael_dudikoff@	-person=52
@gendarmenmarkt@	-location=39
@victor_hugo@	-person=1244 -location=5
@verran@	-location=41 -person=1
@clay@	-location=262 -person=29 -art=16
@shura_council@	-organization=66 -event=1
@atlantic_division@	-organization=87 -metropolitan_transit-transit_line=1 -event=1
@triumph@	-person=114 -organization=89 -art=34 -product=16 -location=5 -event=2
@love_field@	-location=69 -art=22
@pump@	-art=59 -person=2
@kei_kumai@	-person=33
@michael_withers@	-person=46
@saks@	-organization=19 -location=2 -person=2
@jennings_randolph@	-person=81
@emperor_go-uda@	-person=38
@north_african_campaign@	-event=453 -location=1
@lockport,_illinois@	-location=36
@applescript@	-computer-programming_language=110
@freudenstadt@	-location=100
@bob_baker@	-person=31 -location=1
@ilanz@	-location=38
@henry_akinwande@	-person=41
@embassy@	-location=65 -broadcast_program=13 -organization=7 -art=3 -title=2 -person=2
@carlos_sainz,_jr.@	-person=21
@chartered_institute_of_library_and_information_professionals@	-organization=38
@carlo_rossi@	-person=39
@the_honeymoon_killers@	-art=20 -person=12
@snow@	-person=80 -product=33 -art=25 -organization=3 -location=3
@sahara@	-art=86 -location=5 -organization=3
@wallangarra@	-location=29 -metropolitan_transit-transit_line=1
@first_temple@	-location=35 -art=1
@national_mandate_party@	-organization=27
@louisville_colonels@	-organization=411 -location=1
@tirah@	-location=38 -event=8
@prince_frederick@	-location=37 -person=33 -product=2
@judah_halevi@	-person=23
@lake_trout@	-living_thing=45 -person=4
@anglo_saxon@	-people-ethnicity=40 -religion-religion=1 -product=1
@getty_conservation_institute@	-organization=28 -location=1
@soo_locks@	-location=67
@german_invasion@	-event=122 -location=1
@cape_girardeau@	-location=187 -organization=1
@syndication@	-broadcast_network=359 -organization=1
@austin_daye@	-person=23
@american_carpatho-russian_orthodox_diocese@	-location=21
@hanamaru_kindergarten@	-broadcast_program=20
@buddy_ryan@	-person=93
@belmont@	-location=482 -event=40 -organization=35 -product=7 -location=1
@the_trial@	-art=153 -person=4
@b-52@	-product=57 -food=4
@cassadaga@	-art=46 -location=15
@bibi_andersson@	-person=92
@home_bargains@	-organization=27
@gus_mortson@	-person=22
@hollywood_foreign_press_association@	-organization=128
@five_leaves_left@	-art=33
@samuel_morland@	-person=27
@feyenoord@	-organization=929
@devon_rex@	-living_thing=20
@bagé@	-location=51 -organization=5
@holmes_on_homes@	-broadcast_program=23
@sheren_tang@	-person=71
@horley@	-location=96
@gur@	-language=32 -location=2 -organization=1
@harry_gallatin@	-person=23
@shwayze@	-person=58 -art=6
@maine_road@	-location=381 -organization=11
@tambacounda@	-location=29
@guntakal@	-location=66
@mahdist@	-event=12 -person=9
@bunker_hill_monument@	-location=46
@subway_station@	-location=17 -transit=11
@36th@	-organization=12 -location=9 -event=3 -art=1
@lyricist@	-title=21
@national_rail@	-transit=427 -organization=1
@lucifer@	-god=381 -art=14 -person=10 -living_thing=3 -product=2
@reaper@	-broadcast_program=92 -product=24 -person=11 -art=3
@heaven's_gate@	-art=84 -organization=29 -person=2
@crossmaglen@	-location=87 -organization=10
@filmfare_awards_south@	-award=124 -event=1
@the_sporting_news@	-art=82 -award=2
@broadway_musical@	-location=50 -art=38
@maronite@	-organization=46 -people-ethnicity=17
@niigata@	-location=225 -organization=4
@kamaishi@	-location=36
@national_cyclists'_union@	-organization=25
@peter,_paul_and_mary@	-person=264 -art=2
@marc_moulin@	-person=24
@tak_sakaguchi@	-person=39
@anne_perry@	-person=43
@album_of_the_same_title@	-art=29
@waverley@	-location=166 -art=75 -organization=33 -product=13
@elling@	-art=30 -location=3
@marc_summers@	-person=59
@chu_state@	-location=40
@inspector_gadget@	-broadcast_program=196 -art=42 -product=3
@arca@	-organization=21 -living_thing=2 -person=1 -finance-stock_exchange=1
@winter_moth@	-living_thing=21
@miss_oregon@	-event=26
@río_cuarto@	-location=51
@tilly_devine@	-person=21
@eva@	-art=32 -person=23 -chemistry=4 -location=3 -living_thing=1
@birdman_of_alcatraz@	-art=30 -person=1
@translation@	-language=98 -art=7 -internet-website=1
@memorabilia@	-art=28 -event=1
@patto@	-person=22 -art=2 -organization=1
@fox_broadcasting_company@	-broadcast_network=431 -broadcast_program=2
@serpico@	-art=95 -broadcast_program=12 -person=5
@handa@	-location=35
@new_orleans,_la@	-location=22 -organization=1
@cbs_studios_international@	-organization=50
@helgeandsholmen@	-location=27
@the_naked_and_the_dead@	-art=61 -person=1
@bunnell@	-location=31 -person=2 -organization=1
@noel_streatfeild@	-person=53
@chynna_phillips@	-person=51
@delvin@	-location=29 -organization=1
@karel_zeman@	-person=42
@malout@	-location=20
@jim_slattery@	-person=27
@prince_edward_county,_ontario@	-location=30
@ixodes@	-living_thing=31
@mordecai_richler@	-person=201
@montenegro@	-location=3870 -organization=190 -people-ethnicity=4 -person=2 -event=1 -title=1 -language=1 -art=1
@denis_lill@	-person=24
@ryandan@	-person=24
@meriwether_lewis@	-person=256
@west_of_scotland@	-organization=202 -location=3
@gerard_mcsorley@	-person=27
@deane@	-location=33 -person=9
@al@	-organization=138 -location=54 -person=23 -event=1
@bercy@	-location=59 -event=1
@hampshire_senior_cup@	-event=86
@estée_lauder@	-organization=90 -person=7
@transperth_trains@	-organization=24
@glenn_osser@	-person=37
@simon_power@	-person=22
@2010–11_season@	-event=281 -organization=3 -person=1
@xingu@	-location=21 -people-ethnicity=6 -art=3 -product=1
@david_aaronovitch@	-person=57
@bosra@	-location=67 -event=1
@far_cry@	-product=32 -art=25
@national_board_of_review@	-organization=249 -event=21
@ron_chernow@	-person=26
@freedom!_'90@	-art=21
@gmina_żychlin@	-location=38
@yala_province@	-location=51
@otakar_ševčík@	-person=38
@steve_rubell@	-person=32
@operations_desert_shield@	-event=28
@upper_midwest@	-location=195 -language=1 -award=1
@blücher@	-person=100 -product=43 -organization=1
@limon@	-location=26
@soho@	-location=813 -product=66 -broadcast_network=18 -person=13
@big_bang@	-person=215 -art=12
@james_macdonough@	-person=25
@lady_washington@	-product=28
@nancy@	-location=854 -organization=139 -person=53 -product=18 -broadcast_program=14 -event=12
@nate_colbert@	-person=27
@christine_estabrook@	-person=32
@normal_school@	-organization=49 -location=1 -person=1
@byford@	-location=21
@galloway@	-location=397 -person=6 -organization=5 -title=1
@domino@	-art=76 -organization=30 -person=29 -product=3 -location=2
@ru@	-chemistry=9 -language=8 -art=3 -location=3
@arethusa@	-god=28 -product=17 -location=9 -living_thing=2
@avianus@	-person=28
@convolvulus@	-living_thing=33 -product=2
@the_fellowship_of_the_ring@	-art=118
@sorry_for_party_rocking@	-art=35
@watkins_glen,_new_york@	-location=92 -event=2
@lewrockwell.com@	-internet-website=60 -person=3
@alexander_wiley@	-person=37
@dignity@	-art=23 -organization=5
@shabbona@	-person=14 -location=8
@honoré_mercier@	-person=80 -location=1
@milburn@	-person=38 -location=13
@bored_to_death@	-broadcast_program=96
@stabilo@	-person=18 -organization=2
@shlomo_mintz@	-person=44
@antofagasta@	-location=319 -organization=13 -product=1
@goosebumps@	-art=104 -broadcast_program=81
@the_wallflowers@	-person=160 -art=2
@denton_designs@	-person=28
@springwater_corridor@	-location=26
@change_of_heart@	-person=28 -art=24
@arnavutköy@	-location=32
@catania@	-location=924 -organization=296
@birmingham_new_street@	-location=84
@romanov_family_association@	-organization=25
@making_waves@	-broadcast_program=26 -art=2 -person=2
@irvine,_north_ayrshire@	-location=55
@t@	-product=31 -organization=23 -location=18 -chemistry=17 -person=4 -art=3 -body_part=3 -title=2 -biology=2 -computer-programming_language=1 -metropolitan_transit-transit_line=1 -internet-website=1 -broadcast_program=1 -transit=1
@igor_oistrakh@	-person=33
@hosur@	-location=91
@samborzec@	-location=32
@pink_mountaintops@	-person=23 -art=1
@henry_courtenay,_1st_marquess_of_exeter@	-person=22
@tirso_de_molina@	-person=91
@beadle@	-title=19 -person=6 -location=2
@capitalist_casualties@	-person=21
@gus_williams@	-person=43
@all-ireland@	-event=1213 -organization=187 -location=3
@åland@	-location=19 -organization=1
@br@	-organization=96 -chemistry=26 -location=11 -finance-currency=4 -language=1
@andy_grammer@	-person=38
@mando@	-person=38 -product=1
@mathieu_kassovitz@	-person=92
@police_chief@	-title=25 -organization=4 -person=1
@giovanni_parisi@	-person=21
@true_detective@	-broadcast_program=55 -art=10
@casey_wilson@	-person=93
@klaus_flouride@	-person=22
@produced@	-title=555 -chemistry=1 -broadcast_program=1 -organization=1
@matsu@	-location=84 -god=5 -person=4
@carroll,_r._l.@	-person=21
@glad@	-person=24 -organization=14
@cornelia@	-person=32 -location=27
@zoey_101@	-broadcast_program=205
@mendoza,_argentina@	-location=112
@gold_typhoon@	-organization=28
@surinder_kaur@	-person=29
@highlander@	-art=121 -location=21 -product=6 -organization=1 -living_thing=1
@this_charming_man@	-art=33
@twist_and_shout@	-art=148 -broadcast_program=3
@francis_ii_rákóczi@	-person=136
@adrian_cioroianu@	-person=63
@jonathan_toews@	-person=95
@c._w._alcock@	-person=40
@kumamoto@	-location=209 -art=71 -organization=1
@francis_ii_of_france@	-person=62
@paul_greengard@	-person=30
@park51@	-location=47
@systems_in_blue@	-person=31
@manorhamilton@	-location=54
@taiping_heavenly_kingdom@	-event=63 -broadcast_program=1
@barry_buzan@	-person=20
@lc@	-product=13 -title=3 -art=2 -organization=2 -location=1
@grover_norquist@	-person=93
@abolfares_rural_district@	-location=23
@battle_of_the_year@	-event=32 -art=7
@prokofiev@	-person=339 -art=2
@alan_shearer@	-person=379
@kocher@	-location=41 -person=2
@national_museum_of_bosnia_and_herzegovina@	-location=20
@corsica@	-location=2626 -organization=4 -product=2 -event=2
@imperia@	-location=71 -person=12 -organization=11 -art=2
@hillcrest@	-location=90 -organization=6
@geelong_west@	-organization=61 -location=20
@peter_pond@	-person=32
@1349@	-person=41
@pan_am_flight_73@	-event=22
@gram-positive@	-living_thing=54
@oxford_music_hall@	-location=24
@rock_star@	-art=62 -person=1
@1990s@	-person=22 -event=15 -organization=1
@rudolph_ackermann@	-person=30
@godoy_cruz@	-organization=153 -location=17
@conseco_fieldhouse@	-location=22
@benjamin_f._butler@	-person=21
@opel_vectra@	-product=62
@regenesis@	-broadcast_program=80 -art=6 -person=3
@jean_fuller@	-person=20
@lille@	-location=1674 -organization=400 -event=2
@side_man@	-art=24
@forbes,_new_south_wales@	-location=23
@johannes_tinctoris@	-person=26
@zen@	-religion-religion=1125 -broadcast_program=16 -person=4 -art=4 -location=4 -organization=1 -product=1
@donald_healey@	-person=26 -organization=1
@saltimbanco@	-art=28
@headquarters@	-location=44 -art=23 -organization=4
@nick_st._nicholas@	-person=25
@verbandsgemeinde_of_emmelshausen@	-location=20
@satyricon@	-person=176 -art=145 -location=2
@lou_johnson@	-person=39
@gospel_of_the_hebrews@	-art=44
@side_a@	-person=21 -organization=1
@weaver@	-location=31 -living_thing=29 -person=19
@traditional_unionist_voice@	-organization=53
@john_b._weller@	-person=30
@steve_lang@	-person=36
@john_hay@	-person=161 -organization=2 -title=1
@desperado_publishing@	-organization=38
@joe_mcginty@	-person=21
@running_with_scissors@	-art=50 -person=7
@seemless@	-person=21 -art=1
@rena@	-location=29 -art=3 -person=2 -product=1
@april_10@	-time=279
@checkers@	-product=28 -location=14 -organization=3 -art=1
@ocd@	-organization=21 -disease=12 -art=1
@navoiy_province@	-location=29
@whittington@	-location=58 -person=11 -art=2
@president_of_abkhazia@	-title=31
@publius@	-art=43 -person=20
@ignazio_silone@	-person=56
@pieter_van_musschenbroek@	-person=22
@wendake@	-location=20 -people-ethnicity=1
@kill_rock_stars@	-organization=403 -art=10
@tom_flores@	-person=61
@kris_draper@	-person=40
@major_histocompatibility_complex@	-biology=23
@1963_alberta_general_election@	-event=44
@john_snow@	-person=197 -organization=3
@keyser@	-location=43 -organization=1
@mickie_knuckles@	-person=28
@the_princess_and_the_pea@	-art=44
@ayman_nour@	-person=49
@chicano@	-people-ethnicity=326 -person=11
@marco_scutaro@	-person=73
@edenham@	-location=28
@jimmy_connors@	-person=420
@tekken_5@	-product=56
@moscow_governorate@	-location=58
@def_jam_vendetta@	-product=27
@bernard_fowler@	-person=62
@gore_range@	-location=41
@loire@	-location=860 -product=10 -organization=3
@jacob_appel@	-person=46
@orenburg@	-location=28 -organization=3
@duke_of_brittany@	-title=18 -person=8
@pentecostal@	-religion-religion=281 -organization=14
@cs_mindelense@	-organization=60
@2008–09@	-event=1483 -organization=26 -award=2
@vancouver_college@	-organization=27
@black_market_militia@	-person=16 -art=6
@roses_are_red@	-art=26 -person=13
@parliamentary@	-organization=352 -event=18 -location=4
@pittsburgh_post-gazette@	-art=502
@senshu_university@	-organization=41
@cuiabá@	-location=174 -organization=10
@nicastro@	-location=22
@costa_rican_civil_war@	-event=28
@sheffield_park@	-location=25
@young_democrats_of_america@	-organization=40
@haloze@	-location=77
@cara_dillon@	-person=74 -art=7
@shay_given@	-person=92
@taira_no_munemori@	-person=27
@ric@	-organization=18 -person=4
@thomas_gravesen@	-person=38
@baja_california@	-location=2525
@playford@	-location=13 -person=10
@toyota_avensis@	-product=51
@no_contest@	-product=31 -art=7
@nettle@	-living_thing=99
@john_wooden@	-person=342 -award=1
@skids@	-person=23
@montesa@	-organization=8 -location=6 -title=6
@william_dear@	-person=31
@palaeomerycidae@	-living_thing=20
@rahul_sankrityayan@	-person=40
@gran_akuma@	-person=64
@ribera_d'ebre@	-location=30
@no._77_squadron_raaf@	-organization=25
@michel_fokine@	-person=111
@livilla@	-person=39
@huey@	-person=30 -product=6
@marquess_of_lothian@	-title=17 -person=6
@così_fan_tutte@	-art=501
@los_padres_national_forest@	-location=139
@delhi_metro_rail_corporation@	-organization=27 -transit=2
@john_giblin@	-person=48
@kure@	-location=239 -organization=25
@attorneys@	-title=182 -organization=1
@karamoja@	-location=33 -art=3
@afa@	-organization=30 -person=5 -location=1
@tom_dowd@	-person=158
@björn_afzelius@	-person=22
@bud_moore@	-person=39 -organization=8
@order_of_pius_ix@	-title=48
@junkie_xl@	-person=118
@emmerich@	-location=48 -person=2
@1988_vfl_season@	-event=21
@start@	-organization=222 -location=4 -art=4 -food=1 -event=1 -product=1 -person=1
@heliothela_wulfeniana@	-living_thing=32
@mainstream@	-organization=36 -art=5 -person=2
@guillaume_hoarau@	-person=28
@nemapogon_granella@	-living_thing=41
@trisha@	-broadcast_program=11 -person=10
@shalom_hartman_institute@	-organization=51
@bank_street@	-location=98 -organization=9
@john_glover@	-person=137
@norris@	-person=20 -location=11 -organization=5
@fort_defiance@	-location=49
@coimbatore@	-location=1140 -organization=8
@sam_hollander@	-person=28
@kapampangan@	-language=58 -people-ethnicity=29
@signs@	-art=94 -organization=2
@eastern_visayas@	-location=79
@canarian@	-location=28 -people-ethnicity=17
@locust@	-living_thing=8 -location=7 -person=4 -organization=3 -product=1
@ray_jackson@	-person=39
@agam@	-location=13 -person=8
@james_hunt@	-person=232
@kaleybar_county@	-location=229
@little_red_songbook@	-art=20
@william_stewart@	-person=25
@mk@	-organization=28 -person=8 -finance-currency=6 -art=2 -location=1
@sharron_miller@	-person=22
@forty-niners@	-event=25 -organization=1 -person=1
@sprague@	-location=23 -person=10
@beatles@	-person=488 -art=7
@zion@	-location=48 -art=3 -person=1
@mark_daly@	-person=21
@endeavour_award@	-award=21
@elected@	-event=292 -art=12 -location=4 -title=2 -organization=1
@80@	-location=16 -product=9 -art=5 -event=3 -organization=3 -transit=1
@exposure@	-medicine-symptom=32 -broadcast_program=17 -art=13
@england_football_team@	-organization=27
@chris_edgerly@	-person=48
@selva@	-person=17 -art=2 -god=1 -location=1
@pythagorean@	-person=23
@limba@	-people-ethnicity=50 -living_thing=4 -language=2
@madeleine@	-person=21 -art=19 -location=17 -food=10
@camas@	-location=41 -living_thing=27 -art=1
@john_york@	-person=20
@red_dragon@	-art=99 -person=5 -product=5
@tv2@	-broadcast_network=365 -broadcast-tv_channel=25 -broadcast_program=1
@edo_period@	-event=2706
@east_sydney@	-location=85 -organization=4
@bill_skate@	-person=25
@darß@	-location=31
@bong_joon-ho@	-person=62
@our_lady_of_perpetual_help@	-art=50 -location=4
@barbara_knox@	-person=59
@neil_redfearn@	-person=50
@croaker@	-living_thing=37 -location=6 -product=1
@salvador_espriu@	-person=29
@chazz_palminteri@	-person=158
@pegasus@	-location=145 -product=27 -organization=15 -art=6 -person=2 -event=1 -living_thing=1
@georg_friedrich_haas@	-person=23
@issy-les-moulineaux@	-location=165
@cadbury_heath@	-organization=16 -location=9
@wyoming_seminary@	-organization=48
@charles_knowles@	-person=24
@midwestern@	-location=216 -event=3 -organization=1
@south_point@	-location=29 -organization=4
@hobart_international_tennis_centre@	-location=20
@neptune_high_school@	-organization=26
@nina_siemaszko@	-person=29
@katherine_roberts@	-person=26
@peter_billingsley@	-person=40
@carnifex@	-person=41 -title=1
@max_gail@	-person=34
@kozani@	-location=239 -organization=14
@earl_of_lonsdale@	-title=36 -person=5
@sidi_bel_abbès@	-location=32
@yadhira_carrillo@	-person=20
@thomas_linley_the_elder@	-person=25
@sir_laurence_olivier@	-person=27
@ajda_pekkan@	-person=44
@aea@	-organization=22 -location=2
@gradius_v@	-product=21
@hong_kong_museum_of_art@	-location=41
@foremost@	-location=21
@sagittarius_a*@	-location=37
@the_jesus_and_mary_chain@	-person=309
@american_legion@	-organization=957 -product=1
@monuments,_fine_arts,_and_archives_program@	-organization=33
@wayne_martin@	-person=21
@synthesis@	-chemistry=21 -product=3 -art=2 -biology=2 -title=1
@virgin_trains@	-organization=312
@maximilian_ii@	-person=186
@primera_división@	-organization=785 -event=4
@b.d.@	-education-educational_degree=158
@raf_little_walden@	-location=30
@padua@	-location=1740 -organization=60 -product=2
@michael_madsen@	-person=284
@osseo@	-location=24 -organization=1
@department_of_energy@	-organization=491 -title=1
@billy_magnussen@	-person=20
@kim_kirchen@	-person=41
@antonio_hart@	-person=37
@hapeville@	-location=20
@stenhousemuir@	-organization=333 -location=27
@hersbruck@	-location=28
@marquette_park@	-location=23
@does_this_look_infected?@	-art=20
@russi_taylor@	-person=121
@richard_maitland@	-person=35
@homo_sapiens@	-living_thing=30 -art=1
@charles_town@	-location=94 -product=1 -person=1
@des_moines_university@	-organization=21
@michael_gothard@	-person=20
@rick_hillier@	-person=46
@hammerhead@	-art=15 -person=6 -product=1 -living_thing=1
@astra@	-organization=77 -product=45 -person=6 -art=5 -location=1 -award=1
@dirty@	-art=17 -person=11
@vic_ash@	-person=23
@lenny_welch@	-person=26
@petsmart@	-organization=67
@fannin_county@	-location=78
@the_baby_and_the_battleship@	-art=21
@maidstone@	-location=977 -art=5 -product=3 -organization=3
@marquess_of_hertford@	-title=25 -person=7
@housatonic@	-location=15 -product=3 -organization=2
@lightnin'_hopkins@	-person=203
@coachella_valley@	-location=240 -organization=1
@james_cellan_jones@	-person=23
@delaware_and_hudson_canal@	-location=71 -organization=4
@min@	-location=125 -god=55 -organization=24 -person=2 -event=1 -language=1
@arden@	-location=38 -person=9 -organization=1
@wang_rong@	-person=67
@j._evetts_haley@	-person=32
@consortium_for_the_barcode_of_life@	-organization=169
@almagro@	-organization=71 -location=45 -person=11
@grand_rapids,_michigan@	-location=1096
@philips@	-organization=1386 -person=2
@campeche,_campeche@	-location=21
@friedlanderia_cicatricella@	-living_thing=21
@peterson_air_and_space_museum@	-location=33
@legion@	-art=53 -organization=18 -person=1 -product=1
@republic_of_cyprus@	-location=55 -organization=1
@toe_rag_studios@	-organization=24
@sherborn@	-location=32
@carl_rogers@	-person=124
@vasily_klyuchevsky@	-person=28
@xl@	-organization=24 -event=14 -computer-programming_language=6 -product=1
@hope_street@	-location=41 -art=1
@south_kingstown@	-location=58
@monster_jam@	-broadcast_program=97 -product=6
@st._mary's_school@	-organization=22 -location=3
@clueless@	-art=145 -broadcast_program=75
@chelsea_manning@	-person=59
@watt@	-person=17 -art=12 -location=4
@stoke@	-organization=801 -location=123 -event=1
@st_marylebone@	-location=24 -organization=1
@pullman@	-location=187 -organization=68 -person=6 -product=1 -event=1
@harold_horder@	-person=20
@richard_pipes@	-person=64
@catfish@	-living_thing=77 -person=7 -art=5 -product=1
@graduation@	-art=64 -person=2
@bering_sea@	-location=622
@psd@	-organization=94 -person=39 -product=11
@victoria,_princess_royal@	-person=57
@puli@	-location=17 -living_thing=15 -art=8
@manasa@	-god=47 -location=1
@fraxinus_americana@	-living_thing=56
@jonjo_o'neill@	-person=35
@ron_hextall@	-person=100
@sugarloaf_mountain@	-location=71
@johannes_wiedewelt@	-person=35
@louis_waldman@	-person=27
@mighty_max@	-broadcast_program=30 -product=2
@sleepy_eye@	-location=17 -person=4
@canada's_aviation_hall_of_fame@	-location=41
@american_society_for_psychical_research@	-organization=38
@chippendale@	-person=42 -location=36
@route_2@	-location=190 -metropolitan_transit-transit_line=1
@harry_markopolos@	-person=20
@president_of_france@	-title=518 -person=2
@sara@	-person=39 -people-ethnicity=24 -art=19 -location=9 -broadcast_program=7 -language=6 -organization=3
@pis@	-organization=28 -location=2
@tacuary@	-organization=44 -product=2
@anton_von_schmerling@	-person=23
@escapology@	-art=29 -title=6
@senators@	-organization=204 -event=1
@ilves@	-organization=221 -location=1 -person=1
@john_gribbin@	-person=23
@adoor_bhasi@	-person=96
@pacific_ocean@	-location=8450 -event=5
@prince_charming@	-art=16 -broadcast_program=7
@alberto_lattuada@	-person=121
@yonder_alonso@	-person=25
@yam@	-food=200 -god=25 -living_thing=3 -location=1
@echo_beach@	-art=25 -broadcast_program=6
@brandon_bochenski@	-person=23
@leonard_frey@	-person=20
@zhdanov@	-person=13 -location=8 -organization=1
@crawford_productions@	-organization=113
@the_hand_that_feeds@	-art=21
@venera_1@	-product=22
@saint-denis,_réunion@	-location=31
@kathy_troccoli@	-person=47 -art=1
@janssen_pharmaceutica@	-organization=114
@horton_in_ribblesdale@	-location=20
@cliff_arquette@	-person=29
@french_revolutionary_wars@	-event=1434 -location=1
@blackstone_valley@	-location=57
@highlands_of_iceland@	-location=28
@ivete_sangalo@	-person=105 -art=1
@mr._bogus@	-broadcast_program=20
@nan_grey@	-person=22
@the_tide_is_high@	-art=30
@mother_superior@	-title=42 -person=16
@josé_vidro@	-person=21
@linares@	-location=119 -organization=5 -person=1
@charles_duncombe@	-person=25
@holbrook@	-location=110 -person=18 -metropolitan_transit-transit_line=1
@royal_enfield@	-organization=53
@sha_tin@	-location=225
@temple_owls@	-organization=25
@trocadéro@	-location=80 -product=3
@carrick_roads@	-location=41
@nuclear@	-body_part=27 -art=1
@sue_ane_langdon@	-person=35
@piedmont@	-location=3488 -organization=4 -person=1
@cryptic_studios@	-person=30
@barry_sadler@	-person=37
@neelam@	-person=22 -art=4
@jaguar_d-type@	-product=24
@playstation_2@	-product=3991
@earl@	-person=48 -title=18 -event=2 -product=2 -art=2 -location=1
@rake@	-broadcast_program=21 -product=10 -person=2 -transit=1
@premier@	-title=1104 -organization=29 -person=4 -location=2 -event=1
@jay_semko@	-person=26
@faetano@	-location=23 -organization=11
@finchampstead@	-location=33
@joey_votto@	-person=76
@airstream@	-organization=51 -product=2
@boyce@	-location=26 -person=2 -organization=1
@marina_prior@	-person=38
@wow@	-art=40 -broadcast_program=3 -organization=2 -broadcast_network=1
@mediterranean_station@	-organization=27
@ramban@	-person=19 -location=10
@fc_vaduz@	-organization=177
@showcase@	-art=179 -broadcast_network=168 -broadcast-tv_channel=25 -organization=5 -broadcast_program=2 -product=1
@dale_murray@	-person=24
@close_to_the_edge@	-art=64
@whitley@	-person=155 -location=80 -product=28
@altadena@	-location=52
@martha_speaks@	-broadcast_program=37 -art=3
@botetourt@	-location=20 -title=1
@kwee_tek_hoay@	-person=21
@1967_alberta_general_election@	-event=49
@buddy_jewell@	-person=30 -art=4
@charles_rigault_de_genouilly@	-person=25
@suntrust_banks@	-organization=36
@alfred_university@	-organization=200 -location=3
@hm@	-art=63 -location=1 -title=1 -person=1
@camden_county,_georgia@	-location=30
@cotton_fields@	-art=25
@croft@	-location=120 -title=45 -person=1
@peter_horton@	-person=61
@weinsberg@	-location=36
@state_of_georgia@	-location=70 -broadcast_program=17
@wexford@	-location=748 -event=4 -organization=1
@ben_broussard@	-person=21
@hypnerotomachia_poliphili@	-art=43
@thames_television@	-broadcast_network=680
@paul_mccrane@	-person=58
@westland_wyvern@	-product=26
@hamelin@	-location=137 -person=14
@duke_university_school_of_law@	-organization=116
@strausberg@	-location=60
@depaul_university_college_of_law@	-organization=47
@lou_reed@	-person=1320 -art=8
@ed_royce@	-person=57
@bueng_kan_province@	-location=29
@duke_kahanamoku@	-person=89
@izmit@	-location=175 -event=1
@ján_lehotský@	-person=29
@tipaza@	-location=22
@rokia_traoré@	-person=24
@brian_bennett@	-person=68
@oden@	-food=7 -location=6 -person=4 -product=3
@rothesay@	-location=62 -product=4 -title=2 -organization=1
@mayor_of_chicago@	-title=194 -person=1
@parti_canadien@	-organization=36
@below@	-art=21 -person=17 -location=16 -organization=9 -product=6 -living_thing=6 -broadcast_program=3 -event=2 -food=1 -medicine-medical_treatment=1 -internet-website=1 -chemistry=1
@trojan@	-location=203 -organization=116 -product=8 -language=1
@filarete@	-person=27 -organization=1
@chiquita_brands_international@	-organization=42
@celluloid@	-art=17 -organization=11
@mc_solaar@	-person=92 -art=1
@scottish_international@	-organization=34
@natick@	-location=87 -language=1 -organization=1
@the_chicago_transit_authority@	-art=25 -person=2
@navarino@	-location=49 -event=7
@world_association_of_girl_guides_and_girl_scouts@	-organization=416
@route_23@	-location=65 -metropolitan_transit-transit_line=7
@south_korean@	-people-ethnicity=172 -location=50 -organization=2 -finance-currency=1
@kernersville@	-location=27
@dumas_malone@	-person=35
@philip_livingston@	-person=50
@beatle@	-person=124
@hermetic@	-religion-religion=85 -art=7 -organization=1
@cobourg@	-location=37 -organization=1
@tuy@	-location=21
@oil@	-chemistry=442 -food=142 -organization=6 -location=5 -medicine-drug=4 -person=4 -medicine-medical_treatment=1
@altea@	-location=39 -product=7
@huainan@	-location=56 -person=1
@ettore_messina@	-person=46
@the_terminator@	-art=275 -person=2
@states@	-location=611 -organization=28 -art=1 -person=1
@florida_state_university_college_of_law@	-organization=57
@peabody,_kansas@	-location=20
@diarmuid_martin@	-person=54
@acapulco@	-location=882 -event=27 -broadcast_program=6
@đurađ_branković@	-person=130
@grey's_anatomy@	-broadcast_program=1397 -art=4
@texas_general_land_office@	-organization=26 -location=1
@drafted@	-event=73 -broadcast_program=6 -art=5 -organization=1
@turner@	-person=183 -location=42 -organization=37 -broadcast_network=2 -title=2 -award=1 -art=1 -disease=1 -product=1
@mcgrath@	-location=31 -person=24
@zach_roerig@	-person=53
@oshtorinan_district@	-location=47
@godiva@	-person=8 -organization=7 -art=3 -event=1 -computer-programming_language=1
@galder@	-person=29
@kandukondain_kandukondain@	-art=31
@gmina_kamienna_góra@	-location=25
@doron_lamb@	-person=27
@north_india@	-location=694 -religion-religion=1
@the_unicorns@	-person=47 -art=1 -organization=1
@žužemberk@	-location=65
@dolores_river@	-location=35
@bucknell@	-organization=72 -location=20
@ziggo@	-organization=48
@bad_friedrichshall@	-location=28
@65th_academy_awards@	-event=26
@rolling_stone@	-art=7374 -person=8
@warhol@	-person=49
@symphonic_variations@	-art=32
@immunocompromised@	-disease=22 -medicine-medical_treatment=1
@emilio_g._segrè@	-person=22
@augustenborg@	-location=23
@easy_money@	-art=34 -broadcast_program=12 -product=2
@erasure@	-person=441 -art=10
@marco_polo@	-person=648 -art=9 -product=7 -broadcast_program=5
@ragini@	-person=33
@béziers@	-organization=63 -location=5
@harding@	-person=47 -location=20 -organization=6 -product=2
@50th_street@	-location=33
@ea_canada@	-person=89
@kerch_strait@	-location=45 -event=5
@tinsukia@	-location=63
@the_present@	-art=19 -event=1
@the_national_anthem@	-art=33
@potter@	-location=32 -person=12 -art=4 -broadcast_program=2 -living_thing=2
@oriental_institute@	-location=41 -organization=12
@jawa@	-organization=18 -location=2
@latur_district@	-location=35
@slime@	-person=18 -broadcast_program=2 -product=1 -organization=1
@fox's@	-broadcast_network=46 -person=7 -organization=3 -location=1
@mertens@	-person=34 -location=2
@cop@	-title=15 -art=13 -organization=1
@susie_essman@	-person=35
@chew_stoke@	-location=36
@kerala@	-location=10007 -organization=50 -people-ethnicity=2 -event=1
@kutch@	-location=23 -language=1
@donaghmore@	-location=23
@john_carter@	-person=125 -art=67
@necessary_roughness@	-broadcast_program=79 -art=21
@international_dance_teachers_association@	-organization=28
@david_di_michele@	-person=65
@ferenc_deák@	-person=64
@ohio_river_bridges_project@	-location=23
@keynsham@	-location=139 -art=6
@lewis_strauss@	-person=32
@black_market_music@	-art=20 -organization=1
@hippolytus_of_rome@	-person=131
@love_you@	-art=23 -broadcast_program=6
@independence_movement@	-event=26 -organization=7 -location=1
@federal_building@	-location=20 -organization=2
@taksony@	-person=34 -location=2
@paul_atkinson@	-person=21
@edward_pellew@	-person=42
@sarah_champion@	-person=21
@a_house_is_not_a_home@	-art=52 -broadcast_program=5
@the_today_show@	-broadcast_program=104
@raukumara_range@	-location=30
@prince_alfred,_duke_of_edinburgh@	-person=41
@mamai@	-person=51
@van_gogh@	-person=163 -art=3
@john_michael_hayes@	-person=27
@malacca@	-location=1059 -event=29 -product=1
@max_gaines@	-person=20
@alt@	-biology=17 -location=10 -person=7 -organization=2
@red-lored_amazon@	-living_thing=20
@grace_potter_and_the_nocturnals@	-person=97 -art=5
@redmire@	-location=21
@bayarena@	-location=22
@chaoshan@	-location=52
@the_frontline@	-broadcast_program=18 -person=9 -art=4
@jet_records@	-organization=48
@nice_observatory@	-location=20
@john_lucarotti@	-person=21
@matthew_shipp@	-person=111
@oosterschelde@	-location=37 -product=3
@empress_maud@	-person=27
@transport_minister@	-title=19 -organization=7
@william_asher@	-person=46
@shinichi_osawa@	-person=45
@hoquiam@	-location=24
@henry_rutgers@	-person=28
@arts@	-education-educational_degree=16 -location=8 -organization=5 -title=1
@aquitania@	-location=22 -title=1
@kochi@	-location=739 -art=11 -people-ethnicity=1
@pacanów@	-location=42
@traveler@	-broadcast_program=26 -art=4
@minchinhampton@	-location=43
@jason_crabb@	-person=31 -art=2
@american_tobacco_company@	-organization=120
@chromodorididae@	-living_thing=325
@mariya_abakumova@	-person=20
@north_caldwell@	-location=33
@oh_ji-ho@	-person=41
@debaki_bose@	-person=32
@secret_agent_man@	-art=28 -broadcast_program=23
@wyoming@	-location=4939 -organization=96 -event=24 -product=11 -art=4
@palms@	-living_thing=156 -location=31 -person=8 -body_part=8 -art=2 -time=2 -award=1 -product=1
@the_story_of_esther_costello@	-art=28
@clive_gregson@	-person=41
@russell_hoult@	-person=22
@cecil_kellaway@	-person=121
@kelucharan_mohapatra@	-person=35
@proserpine@	-god=25 -product=8
@keith_foulke@	-person=48
@weather_report@	-person=298 -art=13
@jude_cole@	-person=55
@byron_allen@	-person=40
@puya@	-living_thing=80 -person=8 -product=1 -location=1
@molly@	-art=20 -person=20 -living_thing=7 -medicine-drug=2
@chapecó@	-location=29 -organization=1
@philippine_department@	-organization=48
@meseret_defar@	-person=59
@antietam_national_battlefield@	-location=35 -event=1
@auslan@	-language=31
@houdini@	-art=24 -person=18
@lesley_university@	-organization=77
@os_trapalhões@	-broadcast_program=24
@jauhar@	-person=22
@ntv_beleza@	-organization=39
@lights_and_sounds@	-art=21
@sirius_b@	-art=13 -location=7
@rolfe@	-person=15 -location=7
@hojr_rural_district@	-location=26
@the_seeds@	-person=67 -art=2
@leyland@	-organization=127 -location=104 -person=4
@j._bruce_ismay@	-person=47
@oldham_county@	-location=68 -organization=1
@emperor_frederick_ii@	-person=57
@wim_duisenberg@	-person=32
@rocamadour@	-location=33
@memorial_stadium@	-location=581
@désenchantée@	-art=36
@massachusetts_eye_and_ear_infirmary@	-location=24
@marienfelde@	-location=22
@leopoldstadt@	-location=83
@lindsay_anderson@	-person=181
@wardenclyffe_tower@	-location=21 -art=5
@paul_esswood@	-person=111
@chakavian_dialect@	-language=34
@dell'orto@	-organization=22
@the_paul_hogan_show@	-broadcast_program=25 -person=1
@peter_schilling@	-person=32 -art=1
@red_box@	-person=23 -living_thing=4
@university_of_abuja@	-organization=20
@chintamani@	-location=18 -art=3
@venda@	-location=116 -language=44 -people-ethnicity=8
@hong_kong_tourism_board@	-organization=35
@greenlandic@	-language=66 -location=1
@hector_calma@	-person=32
@presidio_med@	-broadcast_program=29
@national_museum_of_history_and_art@	-location=22
@universal_studios@	-organization=1561 -location=26
@sidamo@	-location=31 -language=26 -people-ethnicity=8
@member_of_congress@	-title=22 -organization=10
@argentine@	-location=6805 -organization=14 -event=9 -people-ethnicity=5 -disease=2 -chemistry=1
@pi@	-title=13 -location=12 -organization=3 -art=1
@josé_andrés@	-person=26
@chinchilla@	-location=35 -living_thing=24 -person=2
@dorothea@	-person=46 -product=1
@cilfynydd@	-location=26 -organization=1
@charles_viii_of_france@	-person=241
@steven_naismith@	-person=20
@british_sea_power@	-person=155 -organization=1
@arri@	-organization=68
@miss_marple@	-broadcast_program=68
@truly_madly_deeply@	-art=35 -broadcast_program=1
@the_meters@	-person=182 -art=2
@pacific_coast_soccer_league@	-organization=88
@gordon_waller@	-person=27
@tv_guide@	-art=1945
@damietta@	-location=220
@neilston@	-location=45 -organization=1
@dokka_umarov@	-person=48
@tg4@	-broadcast_network=484 -broadcast_program=5
@new_democracy@	-organization=319
@candler_school_of_theology@	-organization=80
@hc_davos@	-organization=211
@high_court@	-organization=1204 -location=4
@san_diego_convention_center@	-location=44
@giuseppe_galderisi@	-person=33
@heroku@	-organization=27
@gmina_mrozy@	-location=27
@mike_ploog@	-person=46
@rectory@	-title=15 -location=8
@stationers_company@	-organization=47
@yup'ik@	-people-ethnicity=17 -language=6
@the_foundation@	-art=22 -broadcast_program=10
@high_sheriff_of_lancashire@	-title=133
@euro_2012@	-event=165
@downsview_park@	-location=50
@elizabeth_arden@	-person=152 -organization=3
@olaf@	-person=22 -event=4
@the_immortal@	-broadcast_program=22 -art=7
@god_lives_underwater@	-person=68 -art=1
@channel_10@	-broadcast_network=91 -art=6 -organization=2
@molalla@	-location=37 -language=3
@lower_canada_college@	-organization=43
@aldenhoven@	-location=18 -event=3
@northeast_kingdom@	-location=54
@aue@	-location=47 -organization=1
@hernando's_hideaway@	-art=20
@gulf_of_khambhat@	-location=35
@jupiler@	-food=21
@altopascio@	-location=19 -event=1
@australian_film,_television_and_radio_school@	-organization=33
@ardglass@	-location=59
@nbc_news_at_sunrise@	-broadcast_program=20
@neighborhoods_in_alexandria@	-location=48
@we_are_family@	-art=70 -organization=1
@secondigliano@	-location=21
@ellsworth_air_force_base@	-location=96
@jeremiah_johnson@	-art=39 -person=5
@hermopolis@	-location=41
@artemisia@	-living_thing=101 -person=29 -art=16 -location=4 -product=2
@helen_levitt@	-person=31
@touchstone@	-organization=40 -art=6 -person=2
@alice_ghostley@	-person=74
@james_nasmyth@	-person=48 -organization=1
@žalgiris_vilnius@	-organization=20
@ivana_baquero@	-person=20
@horace_smith@	-person=29
@theater@	-art=9 -location=7 -title=3 -organization=2 -event=2
@francis_mackenzie@	-person=21
@mohammad_shah_qajar@	-person=49
@the_man_in_the_iron_mask@	-art=32 -person=2
@stadtbahn@	-location=37 -transit=5
@port_republic@	-location=66
@molesworth@	-location=16 -person=4 -title=2
@chautauqua_county,_new_york@	-location=130
@dr._vegas@	-broadcast_program=24
@lost_springs@	-location=69
@wynken,_blynken,_and_nod@	-art=21
@st_pancras@	-location=174 -person=8
@billy_robinson@	-person=44
@john_hospers@	-person=33
@southwestern_illinois_college@	-organization=23
@tender_is_the_night@	-art=53
@francis_skeat@	-person=25
@white_island@	-location=35
@massimo_tamburini@	-person=21
@pinocchio@	-art=41 -broadcast_program=1
@ismael_miranda@	-person=23
@risk@	-product=97 -art=43 -person=3
@confederate_states_of_america@	-location=1342 -finance-currency=1
@centre@	-location=541 -organization=76
@mississippi_state_penitentiary@	-location=64
@wallace_reid@	-person=161
@postmaster_general@	-title=78 -organization=6
@xxl@	-art=439 -person=8 -broadcast-tv_channel=3
@les_miles@	-person=107
@iranian_president@	-title=27 -person=2
@margaret_peterson_haddix@	-person=61
@rhett_miller@	-person=59 -art=3
@dani_levy@	-person=30
@into_the_storm@	-broadcast_program=32 -art=2
@courier-post@	-art=20
@sarah_alexander@	-person=38
@hany_abu-assad@	-person=31
@betula_nana@	-living_thing=54
@robots@	-art=116 -product=2 -medicine-medical_treatment=1
@latins@	-organization=18 -location=9 -language=1
@wyoming_valley@	-location=115 -event=1
@writers_guild@	-organization=44
@l'avventura@	-art=20
@barrington_levy@	-person=125
@the_players_club@	-art=29
@peter_frampton@	-person=524 -art=1
@ben_gibbard@	-person=105
@bala_lake_railway@	-location=24 -location=1
@reichenbach_falls@	-location=57 -broadcast_program=3
@ruja@	-person=26 -location=14
@codex_claromontanus@	-art=23
@issues@	-person=26 -art=24 -organization=1 -people-ethnicity=1
@emmen@	-location=20 -organization=10
@chevrolet_trailblazer@	-product=47
@parkgate@	-organization=14 -location=11
@parkland@	-location=39 -organization=3
@kuber@	-person=26 -location=1
@john_murray@	-person=221 -organization=191
@thane_creek@	-location=22
@spartak@	-organization=40 -location=3 -art=1
@velázquez@	-person=182 -art=1
@invaded_by_germany@	-event=20
@spinaway_stakes@	-event=28
@the_departure@	-person=24 -art=1
@spitalfield@	-person=26
@ben_kiernan@	-person=29
@wild_orchid@	-person=42 -art=30
@sporting_clube_de_portugal_b@	-organization=29
@ibm_pc_compatible@	-product=221
@llandow@	-location=23 -event=3
@i_ran_(so_far_away)@	-art=23
@alley_mills@	-person=26
@hartert@	-person=21
@kopřivnice@	-location=28
@grand_circus_park@	-location=20
@j2se@	-product=21
@queensland_parliament@	-organization=25 -location=1
@pike@	-location=168 -living_thing=168 -computer-programming_language=10 -person=5
@dione@	-location=45 -god=2
@blair@	-person=71 -location=46 -product=1 -organization=1
@triangle@	-product=117 -location=53 -broadcast_program=25 -art=18 -organization=16
@bristol_boxkite@	-product=27
@narc@	-organization=32 -art=24 -title=4
@durgapur@	-location=55 -organization=3
@one_night@	-art=37 -broadcast_program=7
@ncaa_division_ii_tournament@	-event=49
@springfield,_new_jersey@	-location=24 -event=1
@fanshawe_college@	-organization=84
@boscobel,_wisconsin@	-location=21
@winsford_united@	-organization=104
@illy@	-organization=11 -person=10 -location=1
@nez_perce_national_forest@	-location=22
@amherst_county,_virginia@	-location=62
@antiochus_of_ascalon@	-person=27
@takashi_sugiura@	-person=51
@josé_carreras@	-person=313
@nashville,_tennessee@	-location=4179 -organization=1 -event=1
@thomas_wharton@	-person=23
@1979_energy_crisis@	-event=69
@haymarket_theatre@	-location=403
@rhys_ap_gruffydd@	-person=97
@the_postmarks@	-person=28 -art=2
@blue_raspberry@	-person=18 -food=6
@the_kumars_at_no._42@	-broadcast_program=45
@zagat@	-organization=95
@stratovarius@	-person=280 -art=3
@hunkpapa@	-people-ethnicity=54 -art=4
@wyatt_earp@	-person=373 -art=63 -broadcast_program=9
@titleholders_championship@	-event=102
@george_johnson@	-person=60 -art=1 -organization=1
@leander@	-location=22 -product=22 -person=11 -organization=1
@jacques_maritain@	-person=161
@district_of_osnabrück@	-location=44
@brian_tichy@	-person=65
@onondaga_county,_new_york@	-location=138
@the_rugrats_movie@	-art=64 -product=1
@mtb@	-product=23 -broadcast_program=9
@anne_boyd@	-person=22
@the_candidate@	-art=58 -person=1 -broadcast_program=1
@umatilla@	-location=73 -people-ethnicity=10 -language=2
@raptors@	-organization=18 -living_thing=14
@kabaka@	-title=85 -location=1
@jbl@	-organization=71
@advance@	-location=8 -event=7 -organization=5 -product=3
@royal@	-title=44 -location=29 -organization=24 -person=2 -living_thing=2 -product=1
@krzysztof_kieślowski@	-person=191
@eisenach@	-location=370 -organization=5
@ati@	-organization=158 -location=11 -people-ethnicity=5
@pope_pius_viii@	-person=32
@group_tac@	-organization=45
@green_monster@	-location=113 -art=2
@paramount_television@	-organization=172 -broadcast_network=1
@conviction@	-broadcast_program=65 -art=33 -event=1
@mitsuru_adachi@	-person=56
@brigadier_general@	-title=1772 -person=4
@citrus@	-living_thing=226 -food=2 -event=2 -location=2 -organization=1 -product=1
@kia@	-organization=169 -person=1 -award=1
@clouddead@	-person=23 -art=7
@danny_jackson@	-person=50
@beatrice_hawley_award@	-award=21
@las_animas,_colorado@	-location=22
@cape_of_good_hope@	-location=1336 -art=4 -organization=2 -event=1
@kyuss@	-person=230 -art=11
@carlisle@	-location=1618 -organization=88 -title=16 -event=6 -person=3 -product=3
@kingfish@	-person=37 -living_thing=12 -art=2 -product=1
@cessna_a-37_dragonfly@	-product=26
@camellia@	-living_thing=93 -location=10
@titian@	-person=943
@de-loused_in_the_comatorium@	-art=30
@festival@	-art=23 -organization=20 -event=15 -product=4 -broadcast_network=2 -location=2
@crna_trava@	-location=35
@dennis_priestley@	-person=132
@1961@	-event=627 -art=6 -organization=2 -product=1 -location=1
@jupiter's@	-location=21 -god=3
@samuel_curtis@	-person=28
@tormato@	-art=22
@its_predecessor@	-product=15 -art=10 -location=3
@monochrome_factor@	-broadcast_program=26
@peradeniya@	-location=65 -organization=2
@battle_of_lützen@	-event=76
@bloodrayne@	-art=23 -product=23
@ormonde@	-person=42 -location=4 -title=3 -product=1
@bingöl@	-location=43
@wycliffe_gordon@	-person=45
@louis_couperin@	-person=49
@acoma@	-location=29
@greg_van_emburgh@	-person=24
@the_royal_opera@	-organization=55 -location=2
@mongo@	-people-ethnicity=16 -location=13 -language=8 -food=3 -art=1
@disney_press@	-organization=23
@the_incoherence_of_the_philosophers@	-art=23
@jafarbay-ye_jonubi_rural_district@	-location=23
@neunkirchen@	-location=82
@li_zongren@	-person=69
@stevie_wright@	-person=70
@gavin_degraw@	-person=197 -art=3
@l5@	-metropolitan_transit-transit_line=20 -person=14 -body_part=4 -organization=2 -product=1
@pointer@	-living_thing=20 -person=4 -product=3 -art=2
@born_ruffians@	-person=45
@palo_alto_county@	-location=31
@the_yes_men@	-organization=40 -art=7
@edward_larrabee_barnes@	-person=49
@brothers_in_law@	-art=13 -broadcast_program=10
@district_of_gölbaşı@	-location=31
@barclaycard@	-organization=66
@pierce@	-location=141 -person=117 -organization=15 -product=1
@marco_fidel_suárez@	-person=21
@don_dufek@	-person=32
@the_emerald_isle@	-art=41
@jim_watt@	-person=31
@british_baseball_federation@	-organization=22
@hotspot@	-product=37 -location=2
@vulcan@	-god=121 -location=52 -product=12 -organization=10 -event=1 -art=1
@vegard_ulvang@	-person=22
@rob_mathes@	-person=36
@anhalt-dessau@	-location=161
@tolypeutinae@	-living_thing=21
@british_labour_party@	-organization=82
@the_wanderer@	-art=66 -broadcast_program=7 -product=3
@hindustan@	-location=136 -organization=13 -art=6 -product=3
@dag@	-broadcast_program=14 -person=5 -art=2 -organization=1 -chemistry=1
@sunflower@	-living_thing=15 -art=12 -location=2 -food=1 -organization=1
@morse_v._frederick@	-event=21
@heavy@	-art=28 -internet-website=2 -product=1 -organization=1
@the_boys_in_the_band@	-art=39 -person=1
@lord_bathurst@	-person=34 -title=1
@ekstraklasa@	-organization=835 -event=3
@code_46@	-art=20
@kapfenberg@	-location=57 -organization=3
@sahrawi@	-people-ethnicity=150 -location=17
@east_java@	-location=750
@frank_jacobs@	-person=24
@basswood@	-living_thing=29 -location=1
@graham_westley@	-person=50 -god=1
@bernie_leadon@	-person=152
@battle_of_atlanta@	-event=122
@tupi@	-language=64 -organization=30 -location=5 -people-ethnicity=2
@ben_harney@	-person=29
@the_school_for_scandal@	-art=204
@beat@	-organization=71 -art=11 -person=4 -event=2 -disease=2 -product=1
@minnesota_state_senator@	-organization=23
@blacks@	-people-ethnicity=230 -organization=1
@route_17@	-location=109 -metropolitan_transit-transit_line=6
@larry_steers@	-person=23
@wife@	-person=44 -event=2 -religion-religion=1 -title=1
@leucoptera_spartifoliella@	-living_thing=26
@john_the_evangelist@	-person=225
@dirty_pair@	-broadcast_program=69 -art=3
@manager@	-title=1696 -award=1
@royal_observatory@	-location=52 -person=1
@capture@	-event=66 -art=10 -broadcast_program=6 -person=1
@eleanor_mcevoy@	-person=50 -art=2
@piątek@	-location=37
@marcos_witt@	-person=58
@xanthippe@	-person=21 -living_thing=2
@martin_gilbert@	-person=98
@jimmy_maher@	-person=40
@hope_floats@	-art=35
@medium@	-broadcast_program=289 -chemistry=11 -internet-website=2 -organization=1
@chicago_coliseum@	-location=46
@filmdistrict@	-organization=33
@northern_star@	-art=45 -location=3
@messines@	-event=65 -location=33
@paa@	-art=50 -living_thing=6 -organization=1
@lomana_lualua@	-person=26
@under_milk_wood@	-art=20 -person=1
@amchitka@	-location=84 -art=2
@illawarra_steelers@	-organization=202
@tanya_stephens@	-person=35
@the_beatles_in_mono@	-art=29
@kris_zimmerman@	-person=23
@monmouth_county,_new_jersey@	-location=140
@soros_fund_management@	-organization=21
@canobie_lake_park@	-location=29
@roma@	-people-ethnicity=492 -location=190 -god=26 -art=25 -product=24 -person=9 -language=3 -organization=2 -living_thing=2
@hagerstown@	-location=222 -organization=5
@gersz_salwe@	-person=25
@yamasee@	-people-ethnicity=66 -event=1
@manuka@	-living_thing=29 -organization=5
@west_kilbride@	-location=51
@théâtre_national_de_chaillot@	-location=28
@aland@	-person=931
@skeme@	-person=20
@alcatraz_island@	-location=180
@gardendale@	-location=23 -organization=1
@wcw_saturday_night@	-broadcast_program=72
@hitchcock@	-person=122 -art=44 -location=16 -broadcast_program=1
@polish_cavalry@	-organization=50
@be-bop_deluxe@	-person=51
@roy_buchanan@	-person=95 -art=3
@barnesville,_georgia@	-location=24
@south_orange@	-location=96
@rapture_of_the_deep@	-art=24
@roy_mcdonough@	-person=21
@bcci@	-organization=121
@episcopal@	-organization=824 -title=499 -religion-religion=17 -location=7
@toyota_corolla@	-product=275
@d.s.o.@	-title=37
@george_fox@	-person=249 -organization=6 -art=1
@li_changfu@	-person=22
@st_mary_the_virgin@	-person=33 -location=12
@bittorrent@	-product=19 -person=7
@greg_gagne@	-person=79
@richmond,_virginia@	-location=3072 -event=23 -organization=2
@leopold_stokowski@	-person=479 -art=1
@gamecocks@	-organization=38 -product=1
@tommaso_traetta@	-person=59
@veikkausliiga@	-organization=716 -event=2
@kessen_ii@	-product=25
@aya_matsuura@	-person=87
@university_of_southern_mississippi@	-organization=337
@gleneagles_hotel@	-location=46
@kota@	-location=169 -people-ethnicity=8 -language=4 -person=1
@yogi_bear@	-art=30 -broadcast_program=8
@saw_mill_river@	-location=32
@astore_district@	-location=22
@udayapur_district@	-location=52
@noir_désir@	-person=76
@theria@	-living_thing=21
@carlton_cuse@	-person=119
@yerofey_khabarov@	-person=27
@natives@	-people-ethnicity=85 -location=1
@boston@	-location=13913 -organization=388 -event=48 -product=30 -art=26 -time=22 -person=19 -finance-stock_exchange=3 -transit=3 -metropolitan_transit-transit_line=2
@jean_wallace@	-person=27
@connemara@	-location=312 -organization=9
@cnn_headline_news@	-broadcast_network=24
@panic@	-art=50 -person=8 -event=4 -disease=2 -god=1
@the_presidents_of_the_united_states_of_america@	-person=176 -art=7
@philippines@	-location=25563 -organization=166 -event=21 -title=4 -people-ethnicity=3 -language=1 -broadcast_program=1 -religion-religion=1
@kim_mi-kyung@	-person=22
@modesto@	-location=185 -organization=9 -person=3 -art=2
@western_conference@	-organization=549
@partisan_review@	-art=139
@icelandic@	-people-ethnicity=157 -location=56 -organization=4 -living_thing=4 -finance-stock_exchange=1 -language=1
@saint_thomas@	-location=178 -person=86 -organization=1
@byzantine_catholic_archeparchy_of_pittsburgh@	-organization=24
@araçatuba@	-location=34 -organization=3
@viacom_18@	-person=25 -organization=3
@james_graham_fair@	-person=21
@acholi@	-people-ethnicity=33 -language=2
@orchestre_de_la_suisse_romande@	-person=109
@stanton@	-location=108 -person=8 -organization=1
@communist_party_of_spain@	-organization=69
@keith_jarrett@	-person=401
@bachelor@	-education-educational_degree=159 -broadcast_program=5
@myrrh@	-living_thing=22 -organization=7
@bob_wischusen@	-person=33
@wood_county,_west_virginia@	-location=63
@engaeyum_eppothum@	-art=26
@alessandro_farnese@	-person=85
@senecio@	-living_thing=175 -person=1
@bill_crider@	-person=23
@san_francisco_de_macorís@	-location=38
@veszprém@	-location=161 -organization=1
@songkhla@	-location=173 -organization=2
@paul_picerni@	-person=40
@the_grand_duke@	-art=85 -person=4
@pat_gibson@	-person=33
@ricardo_sá_pinto@	-person=23
@clea@	-person=19 -art=4 -living_thing=3
@siri_hustvedt@	-person=37
@pba@	-organization=56 -broadcast_program=2
@adelsö@	-location=23
@subliminal@	-person=18 -art=2
@edward_conze@	-person=25
@irwin_m._jacobs@	-person=22
@thomas_otway@	-person=78
@lire@	-finance-currency=123 -art=21
@st_oswald@	-person=21
@north_woolwich@	-location=59 -person=1
@patricia_conroy@	-person=41
@amanda_root@	-person=37
@cainta@	-location=33
@masters_at_work@	-person=62
@medina,_minnesota@	-location=27
@avengers@	-art=19 -person=18 -broadcast_program=12 -organization=5 -product=1
@wingham@	-location=67 -organization=1
@sydney_granville@	-person=21
@der_spiegel@	-art=722 -internet-website=1
@angela_douglas@	-person=35
@martinez@	-location=121 -person=8
@robert_d._kaplan@	-person=25
@richard_strauss@	-person=1570
@ohio_state_buckeyes_football@	-organization=67
@sabina@	-location=48 -person=18
@new_delhi@	-location=4818 -art=17 -organization=4
@claire_tomalin@	-person=39
@auburn_tigers_football@	-organization=49
@gig_young@	-person=158
@robert_hewitt_wolfe@	-person=28
@duke_of_sutherland@	-title=73 -person=11
@interior_minister@	-title=36 -organization=26
@alison_croggon@	-person=29
@woodhouse_grove_school@	-organization=39
@august_vollmer@	-person=27
@columbia_university_college_of_physicians_and_surgeons@	-organization=194
@blur@	-person=855 -art=2
@ballroom@	-art=20
@minas_gerais@	-location=2512 -product=15
@north_german_confederation@	-location=283
@molteno@	-location=40 -person=1
@2013_africa_cup_of_nations@	-event=171
@blount@	-location=63 -person=4 -organization=1
@consolidated_edison@	-organization=96
@gorilla@	-living_thing=124 -art=16 -organization=1
@river_till@	-location=24
@joint_institute_for_nuclear_research@	-organization=79
@scottish_exhibition_and_conference_centre@	-location=70
@hillary_rodham_clinton@	-person=894 -event=1
@kodaira@	-location=13 -person=8
@hound_dog_taylor@	-person=45
@broadus@	-location=20 -person=1
@karen_kain@	-person=45
@bengal_film_journalists'_association_awards@	-award=82
@comerica@	-organization=29
@lindsay_posner@	-person=30
@taldykorgan@	-location=40
@baker_street@	-location=173 -art=53
@pedro_ximénez@	-food=59
@roche@	-organization=70 -location=25 -person=4
@noblesville@	-location=46 -organization=2
@harry_thomason@	-person=22
@clint_eastwood@	-person=1593 -art=1
@surigao_strait@	-location=123 -event=1
@iraq_national_football_team@	-organization=89
@bex@	-location=30
@desert_punk@	-broadcast_program=43
@canada_west@	-location=18 -organization=8
@hans-jürgen_syberberg@	-person=38
@our_song@	-art=20
@windsor_and_annapolis_railway@	-location=21
@gmina_goworowo@	-location=46
@michael_evans@	-person=20 -art=1
@thomas_holland,_1st_duke_of_surrey@	-person=22
@fantástico@	-broadcast_program=51
@united_states_navy_chaplain_corps@	-organization=21
@commission_on_sustainable_development@	-organization=38
@debden@	-location=35 -organization=13
@la_linea@	-broadcast_program=10 -art=5 -location=5
@white_hall@	-location=43 -event=2
@thylacine@	-living_thing=69 -person=2
@chambers's_edinburgh_journal@	-art=20
@san_lorenzo_in_lucina@	-location=66
@journal_of_economic_literature@	-art=51
@have_you_met_miss_jones?@	-art=41
@monterey_park,_california@	-location=56
@québécois@	-people-ethnicity=262 -location=101 -language=10 -event=1
@oam@	-title=540 -location=26
@antigone@	-art=19 -person=10 -location=3
@greek_orthodox@	-religion-religion=365 -organization=55 -location=5
@sonic_and_the_black_knight@	-product=43
@negrito@	-people-ethnicity=92 -location=1
@lipscomb@	-location=15 -organization=14
@prince_mochihito@	-person=22
@allied_stores@	-organization=46
@mr_selfridge@	-broadcast_program=47
@jeanne_eagels@	-person=48 -art=6
@fox_studios@	-organization=19 -broadcast_network=1
@the_assassin@	-person=15 -art=7
@cerys_matthews@	-person=105
@konan_university@	-organization=20
@barrancabermeja@	-location=67
@craigieburn_line@	-metropolitan_transit-transit_line=77 -location=1
@alban@	-person=19 -location=4 -art=3 -product=1
@duke_of_albemarle@	-title=19 -person=12
@gruffudd_ap_cynan@	-person=135
@bullitt@	-art=125 -location=17
@line_15@	-metropolitan_transit-transit_line=20 -location=8
@philippe_pétain@	-person=432
@gallura@	-location=40
@grossology@	-broadcast_program=26 -art=4
@lake_oroville@	-location=50
@rifle_volunteers@	-organization=24
@royal_ascot@	-location=22
@australia_national_rugby_league_team@	-organization=48
@passo_fundo@	-location=44
@bone@	-art=67 -body_part=43 -location=15 -person=5 -product=1 -broadcast_program=1
@287@	-location=18 -art=6
@six_degrees@	-broadcast_program=45 -organization=1
@national_student_association@	-organization=31
@palestinian_american@	-people-ethnicity=32
@today@	-broadcast_program=479 -art=160 -person=1 -location=1
@french_championship@	-organization=93 -event=19
@jean_pigozzi@	-person=29
@harbour_publishing@	-organization=23
@centennial_park_stadium@	-location=20
@change@	-art=94 -person=42 -location=1 -disease=1
@a_game_of_thrones@	-art=47 -product=4
@annals_of_clonmacnoise@	-art=44
@upper@	-location=220 -organization=3 -body_part=3 -event=2 -language=1 -people-ethnicity=1
@silvia@	-product=28 -person=13 -art=4 -location=3
@jimmy_eat_world@	-person=396 -art=4
@rev_theory@	-person=46
@africa@	-location=178 -art=44 -organization=22 -event=8 -product=8 -people-ethnicity=5 -broadcast_program=3 -language=3 -broadcast-tv_channel=2
@hillsboro@	-location=391 -organization=3
@kashyapa@	-god=87 -person=1
@room_service@	-art=56 -broadcast_program=7
@the_circuit@	-broadcast_program=20 -location=3 -art=1
@anson_dorrance@	-person=27
@henri_désiré_landru@	-person=25
@terry_alderman@	-person=62
@300@	-art=36 -product=13 -location=6 -organization=1
@hódmezővásárhely@	-location=67
@avestan_language@	-language=78
@evening_news@	-art=32 -broadcast_program=6
@hot_shot@	-art=15 -broadcast_program=8 -product=2
@sultan_qaboos_university@	-organization=23
@brann_stadion@	-location=23
@nambour@	-location=43 -metropolitan_transit-transit_line=1
@edmund_hillary@	-person=176
@south_sulawesi@	-location=269
@bredasdorp@	-location=42
@it's_all_in_the_game@	-art=54
@onchan@	-location=61 -organization=1
@louvois@	-person=27 -location=1
@2009_chinese_super_league@	-event=35
@roy_andersson@	-person=41
@1967_war@	-event=31
@connecticut@	-location=8520 -organization=314 -event=14 -product=1 -person=1
@southern_france@	-location=155 -event=45
@saraswatichandra@	-broadcast_program=18 -art=16
@scarab@	-living_thing=14 -organization=9 -art=7
@sar@	-finance-currency=16 -location=9 -language=4 -organization=2
@cara_brazzaville@	-organization=26
@against_the_grain@	-art=16 -broadcast_program=10
@killenaule@	-organization=19 -location=16
@jawbox@	-person=79 -art=4
@nick_jr.@	-broadcast_network=85 -art=5 -broadcast-tv_channel=4
@richmond's@	-organization=32 -location=7
@jaz_coleman@	-person=85
@coast@	-location=61 -broadcast_program=49 -living_thing=1
@tamale@	-location=68 -food=48
@canadian_club@	-organization=24
@felix_aylmer@	-person=149
@upper_las_virgenes_canyon_open_space_preserve@	-location=28
@galla_placidia@	-person=81 -location=2
@palace_theatre@	-location=218 -event=1
@sta._lucia@	-organization=33
@claude_grahame-white@	-person=44
@sohn_kee-chung@	-person=22
@ufc_168@	-event=24
@john_friesz@	-person=24
@cmt@	-broadcast_network=629 -broadcast_program=1
@count_of_paris@	-title=25 -person=4
@spooksville@	-broadcast_program=14 -art=8
@the_power_of_myth@	-broadcast_program=29 -person=1
@the_mighty@	-art=28
@prenton@	-location=29
@strange_days@	-art=77
@piscataquis_county,_maine@	-location=20
@slade@	-person=398 -organization=14 -art=2 -location=2
@roger_c._carmel@	-person=37
@61@	-location=40 -metropolitan_transit-transit_line=5 -organization=1 -art=1 -event=1
@andre_royo@	-person=43
@sandy_pearce@	-person=20
@malaysia@	-location=18919 -organization=373 -event=59 -title=3 -people-ethnicity=2 -broadcast-tv_channel=1 -language=1 -broadcast_program=1 -food=1 -time=1
@canadian_international@	-event=15 -organization=15
@jarrod_parker@	-person=21
@ben_williams@	-person=22
@herrenchiemsee@	-location=26
@herstmonceux@	-location=38
@derby_(uk_parliament_constituency)@	-location=30
@junín@	-location=100 -event=6
@stony_brook@	-location=108 -organization=46 -location=1 -event=1
@j._p._morgan@	-person=283 -organization=1
@robert_hofstadter@	-person=30
@world_junior_champion@	-event=80
@choi_cheol-ho@	-person=21
@bypass@	-medicine-medical_treatment=12 -location=7 -person=1
@north_nazimabad_town@	-location=38
@saul_bass@	-person=123
@table_tennis_world_cup@	-event=27
@allahabad@	-location=1202 -organization=5
@sierra_madre_oriental@	-location=193
@ud_salamanca@	-organization=228
@akim_tamiroff@	-person=127
@william_mason@	-person=95 -organization=1
@halobacteriaceae@	-living_thing=31
@katra@	-location=38 -person=5
@joe_mcelderry@	-person=130
@harry_potter_and_the_deathly_hallows_–_part_1@	-art=135 -product=4
@emarosa@	-person=59 -art=1
@antonov@	-organization=115 -product=4
@philadelphia@	-organization=900 -location=215 -art=175 -event=23 -product=6 -broadcast-tv_channel=5 -finance-stock_exchange=2 -broadcast_network=2 -person=2 -metropolitan_transit-transit_line=1 -food=1
@allies@	-person=10 -organization=4 -art=4 -location=4 -event=1 -living_thing=1
@saint-ouen-l'aumône@	-location=22
@war_of_the_worlds@	-art=204 -broadcast_program=65
@tine_hribar@	-person=20
@laotian@	-location=200 -people-ethnicity=71 -language=15 -organization=1 -event=1
@oxytocin@	-medicine-drug=30
@rocky_mountain@	-location=68 -art=5 -organization=3 -broadcast-tv_channel=1 -living_thing=1
@rio_lobo@	-art=24
@hrvatska_elektroprivreda@	-organization=28
@severstal_cherepovets@	-organization=74
@asante_kotoko@	-organization=43
@water_lilies@	-living_thing=83 -art=12
@secretary@	-title=442 -art=48 -location=6 -organization=5 -person=1
@kde_software_compilation@	-product=39
@yoko_ono@	-person=1115 -art=17
@jack_cust@	-person=22
@wilson_yip@	-person=38
@kingdom_come@	-art=218 -person=8
@priests_for_life@	-organization=21
@producers_guild_of_america_award@	-award=41 -organization=4
@daemon_tools@	-product=21
@recreation_park@	-location=22
@tanganyika@	-location=536 -organization=7 -art=1
@mascara@	-location=29 -art=5
@obsessed@	-art=28 -person=3 -broadcast_program=2
@indian_reservation@	-location=301 -art=8
@gears_of_war@	-product=145 -art=5
@presidential_candidate@	-event=43 -title=21 -person=1
@ned_jarrett@	-person=129
@uhm_jung-hwa@	-person=47
@hammond@	-location=304 -product=131 -person=21 -organization=7
@fraser@	-location=145 -person=94 -organization=2 -event=1 -product=1
@maruti@	-organization=18 -god=8
@aleksandr_tvardovsky@	-person=25
@the_lemonheads@	-person=224 -art=4
@mass_giorgini@	-person=51
@jules_michelet@	-person=92 -product=1
@medical_doctor@	-title=50 -education-educational_degree=13
@soccer@	-product=42 -organization=8 -event=4 -person=4 -broadcast_program=1
@magma@	-person=90 -art=5 -computer-programming_language=2 -location=2 -organization=1
@marathi@	-language=1999 -location=2 -people-ethnicity=1
@tuni@	-location=23 -person=1
@paite@	-people-ethnicity=22 -language=12
@roberto@	-person=28 -art=1
@jeju@	-location=93 -organization=3 -language=1 -event=1
@hammersmith@	-location=930 -person=4
@class@	-organization=29 -product=14 -computer-programming_language=2 -internet-website=1
@seals@	-living_thing=157 -organization=25 -person=8 -location=2
@dolly_varden@	-living_thing=29 -person=10
@french_flemish@	-language=21 -location=1
@university_of_birmingham@	-organization=1259 -location=2
@berkeley,_california@	-location=1771 -organization=1
@marvin_mandel@	-person=32
@10cc@	-person=315 -art=9
@ultimatum@	-art=61 -event=2 -product=1 -person=1
@charles_francis_greville@	-person=25
@albis@	-location=33 -organization=1
@bowater@	-organization=40 -person=1
@amiga@	-product=1755 -organization=20 -art=1
@nisga'a@	-location=78 -language=7
@j.p.@	-title=24 -organization=1
@marianao@	-location=39 -organization=4
@route_101@	-location=41 -transit=8
@boy_meets_girl@	-art=23 -person=17 -broadcast_program=6
@hummer@	-organization=146 -product=1
@berbice@	-location=139 -organization=4 -language=2
@compulsion@	-art=21 -person=11 -medicine-symptom=6
@hyrcania@	-location=93
@snoopy_vs._the_red_baron@	-art=18 -product=10
@isle_of_wight_county@	-location=47
@the_autumns@	-person=19 -art=1
@slice@	-broadcast_network=47 -food=16 -art=5
@illyrian@	-language=39 -location=2
@dorćol@	-location=34 -organization=4
@alexander_ii@	-person=564
@candy@	-art=141 -food=24 -person=13 -organization=10 -broadcast_program=1
@php@	-computer-programming_language=1312 -finance-currency=104 -organization=1
@winners@	-organization=58 -person=5 -event=4 -award=2
@noemi@	-person=33 -art=5
@hobbema@	-person=13 -location=7
@pacific_blue@	-broadcast_program=116 -organization=6
@guelph_storm@	-organization=243
@cycling@	-event=127 -art=25 -organization=1
@henri@	-person=60 -event=3 -art=1
@burhan_g@	-person=26 -art=4
@count_of_hainaut@	-title=20 -location=3
@pordenone@	-location=228 -organization=7 -person=5
@the_shape_of_punk_to_come@	-art=20
@rick_trevino@	-person=42
@mors@	-location=31 -organization=26 -god=3
@susannah@	-art=56 -person=13
@prudential@	-organization=111 -location=3
@rand@	-finance-currency=101 -location=27 -organization=22 -person=20
@praemium_imperiale@	-award=72
@ic@	-organization=20 -transit=11 -event=1
@bock@	-food=30 -person=9 -location=7 -product=1
@justo_sierra@	-person=22
@the_oracle@	-location=16 -art=14
@fk_atlantas@	-organization=29
@spread@	-food=32 -art=7 -disease=3 -location=1
@powells@	-organization=20
@algol@	-computer-programming_language=181 -art=13 -product=1
@french-canadian@	-people-ethnicity=28 -location=5
@bangladeshi@	-people-ethnicity=88 -location=19 -organization=8
@elk@	-living_thing=152 -location=60 -organization=12 -art=2 -product=2
@oakwood@	-location=93 -organization=6
@san_gabriel@	-location=148 -event=3
@barren@	-location=32 -disease=11 -art=2
@alexis_ohanian@	-person=30 -internet-website=1
@peppers@	-food=97 -living_thing=4 -person=1
@magdala@	-location=60 -event=3 -person=2
@ethnic_chinese@	-people-ethnicity=126
@picture_this@	-broadcast_program=14 -art=11
@strangelove@	-person=21 -art=15
@hazel_scott@	-person=38 -broadcast_program=1
@james_street@	-location=47 -person=17
@asteroids@	-product=70 -location=1
@girl_gone_wild@	-art=21 -organization=1
@ophidian@	-person=43 -living_thing=1
@henry_s._whitehead@	-person=24
@félicien_rops@	-person=37
@forsyth@	-location=113 -person=8
@reichswald@	-location=17 -event=3
@stiff@	-organization=25 -medicine-symptom=1
@dino@	-person=26 -product=2 -organization=2 -living_thing=1 -location=1
@blackie_and_the_rodeo_kings@	-person=35
@dawson_college@	-organization=99 -event=1
@nrl_grand_final@	-event=23 -organization=4
@shiga@	-art=63 -location=16 -biology=1
@hunts_point@	-location=47 -organization=1
@german_colony@	-location=37 -people-ethnicity=1
@sandefjord@	-location=268 -organization=165
@brussels@	-location=8896 -event=8 -organization=5 -art=1 -transit=1 -people-ethnicity=1
@cairns@	-location=29 -person=3 -product=1 -organization=1
@abbeville@	-location=613 -organization=3
@sadat@	-person=13 -art=8 -event=1
@the_audience@	-art=25 -person=7
@united_nations_human_settlements_programme@	-person=49
@quique_flores@	-person=37
@sky_television@	-organization=33 -broadcast_network=2
@wa@	-location=151 -people-ethnicity=7 -organization=6 -product=2 -language=2
@eroica@	-art=39 -organization=1
@tivoli_gardens@	-location=114 -organization=23
@xenophanes@	-person=59 -art=1
@cu@	-chemistry=68 -organization=12
@hard_to_handle@	-art=31 -person=1
@rain@	-person=177 -art=92 -location=10 -product=2 -event=1
@xiv@	-event=24 -organization=5 -location=2 -product=2 -law=2 -art=1
@santa_cecilia@	-location=14 -organization=7 -person=1
@crystal_waters@	-person=89 -art=1
@bragg@	-location=12 -person=11 -organization=1
@jojo@	-person=239 -art=7
@brinkley@	-location=24 -broadcast_program=1 -person=1
@films@	-art=18 -person=2 -product=2 -title=1 -organization=1 -broadcast_program=1
@fireflies@	-art=53 -broadcast_program=20 -living_thing=14 -product=8
@seaford@	-location=129 -metropolitan_transit-transit_line=6 -product=1 -organization=1
@lord_dunsany@	-person=31 -title=3
@cardiff_bay_barrage@	-location=27
@crimson_glory@	-person=48 -art=2
@tàrrega@	-location=20 -organization=6
@55°e@	-location=29
@alma_mater@	-art=16 -organization=9
@living_it_up@	-art=20 -broadcast_program=9
@collinsville@	-location=85 -organization=2
@vatel@	-art=18 -person=2
@herve@	-location=32 -food=2 -person=2
@agios_dimitrios@	-location=25 -organization=4
@tl@	-finance-currency=20 -product=12 -chemistry=11 -person=2 -broadcast_network=1 -organization=1 -transit=1
@colombian@	-people-ethnicity=498 -organization=11 -location=1 -title=1
@fort_polk@	-location=133 -event=1
@white_collar_blue@	-broadcast_program=53
@the_works@	-art=17 -broadcast_program=7 -organization=3
@mckinney@	-location=82 -organization=3
@trout@	-living_thing=139 -person=2 -art=1 -location=1
@vpro@	-broadcast_network=183 -award=5
@main_street@	-location=333 -art=36
@pinch@	-person=27 -location=4 -organization=1
@the_the@	-person=157
@passion_pit@	-person=144
@agos@	-art=32 -broadcast_program=1
@legislative@	-organization=147 -event=20 -location=1
@district_of_columbia@	-location=254 -event=105 -organization=10
@reeds@	-living_thing=57 -product=16 -location=2 -person=2
@essen@	-location=53 -organization=3 -person=2 -event=1
@john_white@	-person=179 -organization=1
@lord_mulgrave@	-person=20 -title=1
@ram_janmabhoomi@	-location=32
@m.s.@	-education-educational_degree=556 -organization=5 -disease=2
@cowra@	-location=41 -product=1 -event=1
@tuesday@	-event=22 -person=7 -art=5 -broadcast_program=2
@minot@	-location=183 -organization=2 -person=2
@oerlikon@	-location=17 -organization=8
@geo_news@	-broadcast-tv_channel=38 -broadcast_network=1
@limburg@	-location=1091 -title=5 -product=2
@lockington@	-location=22 -person=9
@wgn@	-broadcast_network=26 -organization=1
@bonn@	-location=2323 -organization=210
@walt_disney's@	-person=15 -organization=7
@corbin_bernsen@	-person=168
@trzciana@	-location=16 -event=5
@minister_for_foreign_affairs@	-title=144 -organization=6
@kazakhstan@	-location=6346 -organization=233 -event=3
@gabon@	-location=3599 -organization=115 -event=1
@verden_an_der_aller@	-location=22
@el_gouna@	-location=13 -organization=12
@under-21@	-organization=360 -event=7
@takovo@	-location=18 -organization=2
@malaysia_premier_league@	-organization=255
@stephen_mirrione@	-person=20
@patricia_petibon@	-person=22
@pearl_city@	-location=23 -organization=1
@tom_verlaine@	-person=133 -art=2
@cherry_pie@	-art=41 -food=1
@rennes@	-location=941 -organization=232 -transit=1 -title=1
@parliamentarians@	-organization=22 -title=7
@maven@	-product=32 -person=4
@upshur@	-location=30 -product=2
@frank_wilson@	-person=198 -organization=1
@basque_government@	-organization=49 -location=2
@external_links@	-person=7 -organization=5 -art=3 -location=2 -broadcast_program=2 -event=1
@christa_b._allen@	-person=25
@dobson@	-location=19 -person=12
@trapped@	-art=23 -broadcast_program=11 -event=3
@swan_lake@	-art=590 -location=18 -person=16
@trunk_2@	-location=40
@leonardo_da_vinci@	-person=1543 -product=14
@lodi@	-location=391 -person=11 -product=5 -art=3 -organization=1
@sarmiento@	-organization=25 -location=18 -person=14
@steve_irwin@	-person=183 -product=1
@mecosta@	-location=18 -person=3
@lot's_wife@	-person=16 -art=10 -location=4
@david_keirsey@	-person=45
@class_a@	-organization=14 -product=13 -art=5
@nag_hammadi@	-location=75 -art=8 -event=1
@ncaa_division_i_fbs@	-organization=25 -event=11
@linton@	-location=121 -person=2 -medicine-drug=1
@daniel_murphy@	-person=23 -organization=1 -location=1
@ma_sui@	-person=24
@organon@	-art=54 -organization=18
@duke_of_anjou@	-person=24 -title=1
@god_of_war@	-product=77 -god=9 -art=4
@the_province@	-art=91 -location=8 -organization=3
@saint_pierre_and_miquelon@	-location=259 -organization=1
@anthony_eisley@	-person=58
@aswan@	-location=252 -organization=1
@muskogee@	-location=129 -people-ethnicity=2 -language=1
@2@	-organization=656 -art=115 -location=77 -metropolitan_transit-transit_line=66 -product=35 -event=18 -time=7 -broadcast_network=6 -person=6 -broadcast_program=6 -broadcast-tv_channel=4 -biology=4 -finance-currency=2 -disease=1 -location=1 -transit=1
@big_deal@	-art=18 -broadcast_program=8
@new_market@	-location=82 -event=6
@series_of_books@	-person=21 -art=8
@4th_armoured_brigade@	-organization=46 -event=1
@goo@	-art=26 -internet-website=1
@lord_chamberlain@	-title=381 -person=1 -organization=1
@zanesville@	-location=117 -art=5 -organization=2
@seminole@	-people-ethnicity=507 -location=129 -product=9 -organization=3 -language=2 -event=1
@moondance@	-art=65 -product=4
@nes@	-product=627 -location=77 -disease=3 -person=2 -organization=2
@visage@	-person=132 -art=9
@louis_xiv@	-person=1251 -art=3 -product=1 -event=1
@omdurman@	-location=121 -event=20
@the_film@	-art=94 -person=1
@olivier@	-person=45 -food=1 -living_thing=1
@symphony_x@	-person=179 -art=10
@chaska@	-location=30 -organization=2
@saint_columba@	-person=35 -product=1
@flightplan@	-art=35
@chris_chambers@	-person=70
@arna@	-location=34 -product=4
@žilina@	-location=226 -organization=53
@the_icicle_works@	-person=51 -art=2
@corn@	-food=443 -location=7 -living_thing=3 -medicine-symptom=1 -person=1
@korana@	-location=29 -language=3 -people-ethnicity=3
@holyoke@	-location=94 -organization=5
@call_of_cthulhu@	-product=118 -art=2
@waccamaw@	-people-ethnicity=22 -location=5
@molfetta@	-location=48
@raf_cranwell@	-location=139 -organization=5
@beastie_boys@	-person=1193 -art=3
@everest@	-location=144 -art=12 -organization=1 -broadcast_program=1 -person=1
@front_royal,_virginia@	-location=74 -event=1
@flamingo_road@	-broadcast_program=54 -art=10 -location=9
@macleod@	-location=75 -person=4 -organization=2
@tornado@	-product=53 -event=40 -art=12 -person=9 -organization=1 -location=1
@administrative_subdivision@	-location=40
@special_investigations_unit@	-organization=25 -broadcast_program=1
@fred_rodriguez@	-person=25
@lancaster,_pennsylvania@	-location=703 -event=1
@berks@	-location=79 -broadcast_program=5
@royal_navy_dockyard@	-organization=19 -location=3
@guantánamo@	-location=91 -organization=1
@glencairn@	-location=18 -person=3 -organization=2 -product=1 -title=1
@45@	-location=25 -art=14 -product=10 -organization=4 -broadcast_program=3 -event=2 -body_part=2
@hertfordshire_county_council@	-organization=92 -location=3
@bonnot_gang@	-organization=20 -person=1
@regional_rail@	-transit=26 -organization=1
@redwall@	-art=152 -broadcast_program=25
@big_sandy@	-location=31 -organization=3
@beach_house@	-person=73 -location=11 -art=4
@mike@	-person=126 -art=15 -location=7 -product=5
@euro@	-finance-currency=675 -location=10 -event=9 -product=2 -people-ethnicity=2 -organization=1 -living_thing=1
@superior_court@	-organization=31 -location=14 -broadcast_program=11
@chalk_circle@	-person=26
@tactics@	-broadcast_program=32 -product=8 -person=4 -art=2
@federal_government@	-organization=629 -location=10 -event=2
@children's_hospital@	-location=19 -broadcast_program=5
@agnes@	-person=183 -location=18 -art=8 -product=1
@taunton_town@	-organization=70 -location=1
@coopers@	-title=24 -organization=18 -location=1
@anne-marie_slaughter@	-person=47
@o'neill@	-person=48 -organization=19 -location=14
@picton_castle@	-location=22 -product=8
@european_community@	-location=13 -organization=9
@ashe@	-location=29 -person=6
@18@	-location=38 -product=37 -event=23 -art=22 -time=20 -organization=8 -metropolitan_transit-transit_line=2 -body_part=2 -broadcast_program=1 -person=1
@lina_rafn@	-person=34
@byzantines@	-location=514 -organization=2
@straßburg@	-location=19 -organization=1
@vignola@	-person=23 -location=22
@dagenham@	-location=345 -organization=2
@seen@	-person=15 -art=5 -location=2
@petone@	-location=102 -organization=6
@dumas@	-location=36 -person=18
@mars-la-tour@	-event=12 -location=10
@bruce@	-person=111 -location=77
@diner@	-art=64 -finance-currency=2 -product=1
@victor_hugues@	-person=22
@yvette_chauviré@	-person=20
@orange_county_blues_fc@	-organization=31
@virginia_beach,_virginia@	-location=429 -organization=1
@mechelen@	-location=628 -organization=79
@uusimaa@	-location=137 -product=9
@mind_games@	-art=40 -broadcast_program=10
@junction_city@	-location=62 -organization=2
@serpent@	-living_thing=35 -product=25 -person=9 -god=2
@saaremaa@	-location=319 -organization=1 -living_thing=1
@dolemite@	-art=41 -person=2
@over_my_dead_body@	-art=16 -person=11
@killarney@	-location=58 -organization=27
@levantine@	-people-ethnicity=19 -location=10
@bupropion@	-medicine-drug=23
@glasney_college@	-location=23
@merkur@	-organization=28 -event=2
@toxic@	-art=153 -disease=6 -chemistry=3
@dimitrije_ljotić@	-person=28
@horde@	-person=17 -product=6 -event=2
@lava@	-organization=16 -person=13 -location=6 -computer-programming_language=3 -art=2
@victory_at_sea@	-broadcast_program=20 -product=2 -person=1
@northfork@	-art=16 -location=7
@duguay-trouin@	-product=26 -person=10
@the_forgotten@	-broadcast_program=44 -art=16
@massacre@	-event=71 -person=39 -location=5 -art=2 -organization=2
@emmys@	-award=84
@macarthur_high_school@	-organization=29 -location=1
@holy_roman_emperor@	-title=1764 -person=15
@the_wilderness@	-event=57 -organization=4 -location=2
@the_adventures_of_kit_carson@	-broadcast_program=55 -person=1
@loudonville@	-location=56 -organization=1
@jud_wilson@	-person=24
@darien@	-location=177 -organization=1
@llwynypia@	-organization=37 -location=29
@pony_club@	-organization=48 -person=2
@coloured@	-people-ethnicity=227 -title=1
@siege@	-event=178 -person=19 -art=8 -product=2 -organization=1
@bassa@	-people-ethnicity=12 -organization=11 -location=2 -language=1
@anna@	-person=238 -art=31 -location=30 -finance-currency=19 -organization=7 -broadcast_program=3 -product=2 -god=1 -living_thing=1
@boston_celtics@	-organization=2844 -event=69
@luisa_fernanda@	-person=19 -art=6
@hearts_and_minds@	-art=17 -broadcast_program=7
@san_roque@	-location=70 -organization=10 -person=8 -event=4
@waycross@	-location=73 -person=1
@the_silence_of_the_lambs@	-art=387
@ch@	-title=228 -broadcast_network=17 -computer-programming_language=10 -language=6 -location=5 -product=2
@1967_season@	-event=29 -organization=1
@bill_williams@	-person=78 -location=2
@naila@	-location=18 -person=2
@dragonfly@	-living_thing=52 -art=45 -person=4 -location=1
@marquess_of_bristol@	-title=18 -person=2
@mexico_women's_national_football_team@	-organization=44
@1916_easter_rising@	-event=20
@eshkol@	-person=11 -organization=9 -art=1
@billy_bass_nelson@	-person=33
@trackdown@	-broadcast_program=49 -art=2
@district_judge@	-title=60 -organization=4
@john_middleton@	-person=88 -organization=1
@michael_haydn@	-person=178 -art=2
@1933@	-event=257 -art=8 -organization=1
@slapshot@	-person=29 -art=1
@retro_gamer@	-art=113
@there_goes_the_neighborhood@	-art=23 -broadcast_program=5
@tough_enough@	-broadcast_program=38 -art=7
@upside_down@	-art=57 -person=2
@wings@	-person=422 -art=125 -broadcast_program=17 -organization=9 -product=3 -food=2
@stanley_r._tiner@	-person=21
@seven_days@	-broadcast_program=76 -art=23
@navarra@	-location=16 -product=4 -organization=1 -person=1
@jona@	-location=31 -person=1
@royal_australian_artillery@	-organization=73
@1776@	-art=152 -organization=5 -event=4
@diósgyőr@	-organization=35 -location=30
@elevator@	-art=20 -person=11
@lionheart@	-art=46 -person=24 -product=3 -organization=1
@prior_park@	-location=29 -organization=4
@central_command@	-organization=35 -title=3
@capital_district@	-location=222 -organization=1
@llanharan@	-location=27 -organization=2
@orléans@	-location=877 -organization=23 -event=11 -title=8 -food=2 -person=2
@staff@	-title=84 -person=10 -organization=3 -product=1
@manco_inca_yupanqui@	-person=36
@eston@	-location=78 -person=4
@one_false_move@	-art=25 -person=2
@dj@	-title=873 -art=8 -product=4
@the_cat_empire@	-person=111 -art=11
@personal_computer_world@	-art=28
@angela_winbush@	-person=73 -art=1
@cienfuegos@	-location=194 -organization=17 -event=3
@čadca@	-location=38 -organization=1
@margaret_hamilton@	-person=145
@vila_real@	-location=82 -organization=2 -title=1
@lloyd's@	-organization=88 -person=2 -art=1 -location=1
@azmi_bishara@	-person=33
@contreras@	-event=62 -location=2 -person=1
@herschel@	-person=12 -location=11
@christ's_hospital@	-organization=351 -location=4
@roll_with_it@	-art=19 -broadcast_program=1
@cattle@	-living_thing=153 -food=1
@shall_we_dance?@	-art=60 -broadcast_program=2
@rick_hendrick@	-person=81
@the_church_of_jesus_christ_of_latter-day_saints@	-organization=3800 -religion-religion=2
@marwari@	-language=68 -people-ethnicity=51 -living_thing=5
@johnstown@	-location=384 -organization=15 -event=2
@sledgehammer@	-art=64 -event=3
@bse@	-disease=101 -finance-stock_exchange=50 -organization=2
@sehore@	-location=19 -living_thing=1
@bhs@	-organization=79 -location=1
@hephaestion@	-person=62 -location=1
@edward_vii@	-person=679 -broadcast_program=1
@welshpool@	-location=252 -organization=3
@sisal@	-living_thing=18 -computer-programming_language=7
@marshals@	-title=28 -person=1 -organization=1
@evangelical_church@	-religion-religion=20 -organization=3 -location=1
@the_boxer_rebellion@	-person=19 -event=1
@jag@	-broadcast_program=579 -organization=2
@dylan@	-person=119 -art=31 -computer-programming_language=22
@sole_survivor@	-art=12 -broadcast_program=8
@emery@	-person=90 -location=28 -organization=3 -broadcast_program=1
@burundi_premier_league@	-organization=35
@knight_commander_of_the_order_of_the_british_empire@	-title=82
@scorpio@	-art=10 -person=7 -product=5
@guadarrama@	-location=23 -event=1
@milky_way@	-location=1155 -food=9 -art=1 -person=1
@moline@	-location=109 -organization=2 -living_thing=1 -person=1
@tomorrowland@	-location=114 -event=33 -art=11
@apa@	-organization=67 -location=9 -product=1
@caloocan@	-location=107 -organization=2
@128@	-product=23 -location=6 -art=3 -event=3
@la_romana_international_airport@	-location=24
@muskie@	-living_thing=34 -person=9
@prior@	-title=193 -person=16 -organization=4
@g-20@	-organization=37 -event=2
@kelmscott@	-location=58 -person=1
@sahiwal@	-location=150 -living_thing=7
@tecoma@	-living_thing=11 -location=8 -person=2
@mango@	-food=159 -organization=50 -person=8 -location=8 -living_thing=5 -product=3
@kevin_iro@	-person=48
@holy_grail@	-art=22 -person=20
@carolina@	-organization=100 -location=85 -art=23 -product=3 -person=2
@oriel@	-organization=41 -location=9
@mary,_crown_princess_of_denmark@	-person=33
@saida@	-location=33 -product=1 -person=1
@zinnia@	-living_thing=22 -location=1
@derbyshire_county_council@	-organization=89 -location=2
@pedro_ramírez_vázquez@	-person=20
@auckland_regional_council@	-organization=81 -location=1
@united_methodist@	-religion-religion=54 -location=1 -organization=1
@zanzibar@	-location=1201 -organization=18 -broadcast_program=1
@burundi@	-location=2420 -organization=18 -title=1
@city_of_adelaide@	-location=43 -product=17
@bis@	-organization=214 -person=84 -broadcast-tv_channel=1 -art=1
@2wo@	-person=17 -art=4
@orthez@	-location=89 -event=25
@restless_heart@	-person=112 -art=12
@blood_mountain@	-art=19 -location=19
@richard_lewis@	-person=107
@james_black@	-person=30
@brian_baumgartner@	-person=94
@alfie@	-art=208 -person=13
@hell_on_wheels@	-broadcast_program=80 -art=12 -person=2
@mercator@	-person=27 -organization=21 -product=3 -art=1
@santa_bárbara@	-location=96 -person=2
@the_loner@	-broadcast_program=13 -art=8
@secretary_of_the_interior@	-organization=27 -title=10
@dada@	-art=19 -person=8
@super_mario_land@	-product=35
@danny_williams@	-person=82
@kano@	-location=406 -person=22 -organization=1
@benidorm@	-location=147 -broadcast_program=93 -organization=1
@siddhartha@	-art=47 -person=4
@awa@	-organization=54 -location=28 -person=9 -living_thing=1
@50_foot_wave@	-person=19 -art=1
@king_james@	-person=71 -art=5
@cherish@	-art=55 -person=24
@bucyrus@	-location=57 -organization=3
@haverfordwest@	-location=296 -organization=5
@paradise_island@	-location=60 -art=1
@rheingau@	-location=97 -event=2
@asian_cup@	-event=44 -organization=2
@cale@	-person=12 -god=4 -location=4
@willow_creek@	-location=28 -art=5
@ballaarat@	-location=19 -organization=1
@laura@	-art=94 -person=45 -location=26 -event=2 -broadcast_program=1 -living_thing=1
@lee_daniels@	-person=63
@brain_damage@	-art=30 -medicine-symptom=9 -person=8 -disease=1
@the_master_and_margarita@	-art=161 -broadcast_program=1
@caldor@	-organization=53 -location=2
@akira@	-art=133 -person=30 -product=1
@vert@	-visual_art-color=29 -person=3 -location=3
@cars_2@	-art=158 -product=3
@president_of_mexico@	-title=486 -person=1
@tring@	-location=206 -language=1
@sanremo@	-location=222 -event=6
@randy_neugebauer@	-person=37
@axis@	-body_part=22 -organization=7 -art=6 -product=5 -location=2
@entrepreneur@	-art=35 -title=1
@video_games@	-art=36 -product=17 -broadcast_program=1
@john_mitchum@	-person=25
@sixt@	-organization=24 -location=3 -person=1
@boy@	-art=110 -person=15 -organization=12 -event=1
@chōkai@	-product=15 -location=13
@ivy_compton-burnett@	-person=42
@rock_star_supernova@	-person=35 -art=4
@mercedes-benz_g-class@	-product=44 -organization=1
@brideshead_revisited@	-art=191 -broadcast_program=85
@the_awful_truth@	-art=47 -broadcast_program=18
@langhorne_slim@	-person=29 -art=2
@duden@	-art=44 -person=1
@parc@	-organization=49 -location=21
@alive!@	-art=39 -event=2
@previous_season@	-event=229 -organization=1 -person=1
@tokyo_district_court@	-location=64
@darkthrone@	-person=186
@marbles@	-product=17 -art=15 -person=7
@evenk@	-people-ethnicity=32 -language=6 -location=3
@conway_twitty@	-person=451
@heiruspecs@	-person=20 -art=5
@first_team@	-organization=122 -event=1 -award=1
@boulogne@	-location=342 -organization=62 -event=7 -title=2
@spree@	-location=186 -product=1 -person=1
@factor@	-person=57 -computer-programming_language=9 -title=2 -organization=2
@all_england_lawn_tennis_and_croquet_club@	-location=226
@monuments@	-location=29 -person=3
@hewitt@	-person=20 -location=18 -product=1
@angels@	-art=92 -organization=86 -broadcast_program=79 -location=4 -title=3 -person=3 -living_thing=1
@perlis@	-location=342 -organization=15 -person=2
@calogero@	-person=67 -art=3
@the_mysterious_stranger@	-art=22
@william_lyon_mackenzie@	-person=172 -product=4
@south_west_pacific@	-event=52 -location=2
@sow@	-living_thing=17 -person=2 -product=1 -location=1
@honeysuckle@	-living_thing=29 -person=1
@city_of_angels@	-art=152 -broadcast_program=50 -location=2
@tash@	-person=31 -organization=3
@hurricane_katrina@	-event=3344 -organization=3
@olga@	-person=51 -art=12 -location=7 -event=1
@hannover@	-location=41 -product=18 -organization=1 -event=1
@london_fields@	-location=30 -art=17
@how_to_marry_a_millionaire@	-art=70 -broadcast_program=29
@san_luis@	-location=242 -organization=160 -product=1 -person=1 -event=1
@10_things_i_hate_about_you@	-art=94 -broadcast_program=59
@kalmar@	-location=275 -organization=24 -person=1
@zinc@	-chemistry=131 -person=12 -location=5
@moldava_nad_bodvou@	-location=18 -organization=2
@oak_harbor@	-location=44 -organization=1
@george_and_mildred@	-broadcast_program=66 -art=3
@bill_douglas@	-person=26
@state_senator@	-organization=921 -location=2
@against_me!@	-person=179 -art=3
@gmina_witonia@	-location=27
@korea_university@	-organization=249 -location=1
@poltergeist@	-art=130 -person=2
@seljuk@	-person=44 -location=5
@nexus@	-organization=66 -art=50 -person=11 -product=1
@hocine_soltani@	-person=22
@george_bailey@	-person=35
@mayday@	-broadcast_program=143 -person=21 -art=13 -event=11 -time=4
@joe_nichols@	-person=100 -art=3
@o'connor@	-person=47 -location=43 -organization=1
@shogun@	-art=16 -product=9 -event=8 -broadcast_program=5 -person=1
@kate_o'regan@	-person=24
@the_waterboys@	-person=205 -art=8
@peter_case@	-person=90 -art=4
@pulse@	-art=86 -organization=12 -broadcast_program=3 -broadcast_network=2 -person=2 -product=2
@the_myth@	-art=21 -broadcast_program=6 -person=1
@karl_schäfer@	-person=26
@mississauga@	-location=767 -people-ethnicity=27 -organization=2
@entourage@	-broadcast_program=668 -art=6
@fostoria@	-location=38 -organization=3
@viji_thampi@	-person=25
@downtown_norfolk@	-location=26
@infidels@	-art=25 -person=7
@medieval_times@	-event=48 -location=46
@august_1947@	-event=37
@don_juan@	-art=141 -person=12 -location=1
@louvain-la-neuve@	-location=71 -organization=3
@nachi@	-product=19 -location=1
@death_in_paradise@	-broadcast_program=68
@kameyama@	-location=26 -person=2
@retro@	-art=18 -product=4 -person=2 -organization=1
@goshen@	-location=241 -organization=6 -person=4
@lugo@	-location=34 -organization=5 -person=1
@tecate@	-location=69 -organization=2
@gimme_gimme_gimme@	-broadcast_program=62 -art=4
@deep_brain_stimulation@	-medicine-medical_treatment=37
@buda@	-location=558 -organization=5 -event=1
@paul_raymond@	-person=72 -organization=1
@spadina@	-location=62 -metropolitan_transit-transit_line=3
@carver@	-location=71 -person=10 -title=3 -organization=2 -art=1
@foxy_lady@	-art=57 -broadcast_program=2 -location=1
@lark@	-living_thing=28 -product=19 -location=12 -person=4 -organization=1
@party@	-organization=130 -art=36 -location=1
@convergence@	-art=18 -event=12 -broadcast_program=3 -organization=2
@studio_one@	-organization=130 -broadcast_program=13 -location=1
@jane's_addiction@	-person=502 -art=13
@junoon@	-person=101 -art=56 -broadcast_program=3
@sorceress@	-title=20 -art=3
@tanpopo@	-person=33 -art=2
@merrimack@	-location=68 -organization=26 -product=18
@temptation@	-art=94 -broadcast_program=6 -person=5
@charles,_prince_of_wales@	-person=41
@howard_hughes@	-person=740 -organization=1
@pirelli@	-organization=336 -art=1
@scooter@	-product=135 -person=6 -art=1
@excite@	-organization=49 -product=1
@institut_d'égypte@	-organization=22 -art=1
@cape_helles@	-location=79 -event=11
@heligoland@	-location=346 -art=20 -person=1
@dionysus@	-god=761 -person=9
@bilu@	-organization=23 -god=1
@andreas@	-person=33 -location=23 -art=10
@kessler@	-person=85 -broadcast_program=16 -location=1
@republic_of_china_(taiwan)@	-location=25 -organization=3
@ty_cobb@	-person=612 -art=2
@jack_nelson@	-person=26
@portrush@	-location=139 -organization=2
@schuylerville@	-location=33 -event=1
@the_sand_pebbles@	-art=72
@ton_pentre@	-organization=60 -location=27
@st._james@	-location=148 -person=78 -product=1 -organization=1
@breakup_of_yugoslavia@	-event=26 -location=2
@the_ultimate_fighter@	-broadcast_program=242 -event=1
@critical_mass@	-organization=75 -art=5
@bathory@	-person=163 -art=10
@lou_diamond_phillips@	-person=216
@marquess_of_queensberry@	-title=28 -person=20
@src@	-organization=23 -broadcast_network=14 -person=11 -broadcast_program=2 -location=1 -living_thing=1
@ios@	-product=53 -location=18 -food=1
@emme@	-location=26 -person=10
@semiramide@	-art=135 -person=1
@cummings@	-person=10 -location=10 -organization=2 -product=1
@buccaneer@	-title=27 -broadcast_program=7 -product=2 -person=1
@cladoniaceae@	-living_thing=26
@saint_lucy@	-person=87 -location=17 -time=1
@vaughan@	-location=31 -person=26
@oyster_bay@	-location=196 -metropolitan_transit-transit_line=4 -product=2
@middleton@	-location=351 -person=35 -organization=5 -product=4 -title=1
@october_6@	-time=256 -event=1
@lost_battalion@	-organization=24 -event=7
@fuchsia@	-living_thing=52 -visual_art-color=11 -organization=2
@qatar_university@	-organization=41
@1_time@	-event=30 -organization=4 -broadcast_program=1
@tommy_hilfiger@	-person=310 -organization=16
@order_of_the_phoenix@	-title=47 -art=11 -product=1
@brass@	-product=257 -living_thing=47 -location=11 -title=2 -art=1
@hristo_botev@	-person=89 -location=2
@mars_hill@	-location=25 -organization=2
@chitimacha@	-people-ethnicity=32 -language=7
@mayflower@	-product=500 -location=10 -organization=5 -living_thing=1
@danvers@	-location=84 -person=1
@tarascon@	-location=83 -event=1
@fa_cup@	-event=9153 -organization=18
@china_gate@	-art=29 -location=1
@ian_rilen@	-person=28
@ein_gedi@	-location=39
@zara_yaqob@	-person=80
@victoria_smurfit@	-person=24
@sollum@	-location=31 -event=1
@at@	-location=14 -product=10 -chemistry=4
@metro-north@	-transit=85 -location=2 -metropolitan_transit-transit_line=1
@the_charmings@	-broadcast_program=33
@marshall@	-location=507 -organization=400 -person=158 -title=4 -art=1
@who's_that_girl@	-art=66 -event=2
@crowfoot@	-location=49 -person=26
@the_snakes@	-person=21 -art=1
@soko@	-organization=30 -person=19 -language=1 -living_thing=1
@haig@	-person=35 -organization=12 -location=4
@connah's_quay@	-location=61 -organization=5
@ottoman_turkish_language@	-language=26
@gard@	-location=593 -organization=2
@budd@	-organization=43 -art=2 -person=1 -location=1
@andrea_alciato@	-person=46
@badalona@	-location=138 -organization=7
@middlesex_hospital@	-location=168 -organization=1
@conrail@	-organization=769 -metropolitan_transit-transit_line=1
@polymath@	-title=21 -art=1
@branford@	-location=75 -person=6
@comus@	-art=52 -person=30 -god=23 -location=6 -organization=1 -product=1
@earl_of_bute@	-person=19 -title=2
@oda@	-person=17 -location=8 -organization=6 -product=1
@minorca@	-location=476 -product=4 -event=4
@wall@	-location=90 -person=19
@bombardment_of_algiers@	-event=46 -art=1
@mount_royal@	-location=244 -broadcast_program=6 -product=2 -organization=2
@goodenough_island@	-location=63 -event=4
@mandsaur@	-location=74
@heathfield@	-location=93 -organization=1
@rainford@	-location=32
@blu-ray@	-product=775 -person=1
@threesome@	-art=25 -broadcast_program=16
@acamapichtli@	-person=26
@loreen@	-person=76 -art=2
@redbox@	-organization=52 -living_thing=1
@charan@	-people-ethnicity=30 -location=1
@east_antrim@	-location=39 -organization=2
@thea_von_harbou@	-person=43
@maldivian@	-location=68 -language=8 -organization=1
@lord_president_of_the_court_of_session@	-title=99 -organization=1
@fusion@	-broadcast_network=21 -product=17 -art=11 -organization=10 -medicine-medical_treatment=4 -location=1 -person=1
@bon_jovi@	-person=1380 -art=15
@1909@	-event=94 -art=1
@can't_stop@	-art=14 -product=9
@1964@	-event=1326 -art=5 -product=4 -organization=1 -person=1 -law=1
@earl_of_devon@	-title=82 -person=7
@kingdom_of_the_lombards@	-location=32 -people-ethnicity=1
@gay@	-person=43 -location=19 -event=5 -art=2 -organization=2
@georg_ots@	-person=25
@richard_pearson@	-person=48
@nicholas_miklouho-maclay@	-person=24
@daniel_boone@	-person=443 -broadcast_program=228 -art=6 -organization=1
@turkish_riviera@	-location=20
@elpida@	-person=21 -organization=6
@eddie_griffin@	-person=113
@exchange@	-product=27 -location=4 -art=3
@el_norte@	-art=35 -organization=1
@umbilicus@	-body_part=58 -living_thing=9
@carnac@	-location=51 -person=1
@ocean@	-location=118 -product=39 -person=28 -god=9 -art=7 -organization=4
@extra!@	-art=20 -organization=1 -broadcast_program=1
@danny_ongais@	-person=45
@le_transloy@	-event=15 -location=6
@1999–00@	-event=80 -organization=1
@führerbunker@	-location=169
@the_mighty_ducks@	-art=63 -broadcast_program=7
@tweet@	-person=162 -internet-website=83
@sean_conlon@	-person=26
@the_campaign@	-event=209 -art=31
@shepton_mallet@	-location=181 -organization=8
@greek_catholic@	-organization=39 -religion-religion=14 -location=4 -people-ethnicity=1
@speaker_of_the_house_of_representatives@	-title=408 -organization=1
@korablinsky_district@	-location=20
@commercial@	-title=210 -product=3 -organization=3 -living_thing=2
@colbún@	-location=22 -organization=2
@george_brown@	-person=96 -art=1 -organization=1
@delhi@	-location=6211 -organization=88 -event=32 -product=2 -transit=2
@quinine@	-medicine-drug=24 -living_thing=1
@maestro@	-product=35 -broadcast_program=16 -art=15 -person=7 -organization=3
@hillingdon_borough@	-organization=33 -location=1
@narcissus@	-living_thing=46 -person=26 -art=6 -product=4
@peyton_place@	-broadcast_program=189 -art=91
@waldron@	-location=30 -person=4
@villiers@	-organization=55 -person=3 -location=2 -event=2
@kara@	-person=200 -location=23 -language=3 -living_thing=2 -people-ethnicity=1
@brecht@	-person=148 -location=12
@lord_cobham@	-person=37 -art=1
@lou_andreas-salomé@	-person=34
@paonta_sahib@	-location=31
@l'illustration@	-art=48
@acoustic@	-product=201 -art=16 -organization=6 -person=1
@würzburg@	-location=1322 -organization=98 -event=17 -person=1
@cairo@	-location=141 -product=45 -event=6 -organization=3 -art=3 -person=1 -transit=1
@daba_mountains@	-location=25
@kingdom@	-location=130 -title=114 -broadcast_program=60 -art=20 -person=6 -organization=1 -living_thing=1
@klcc@	-location=15 -broadcast_network=5
@severn@	-location=106 -product=9 -organization=4
@november_17@	-time=287 -organization=7
@liptovský_mikuláš@	-location=114 -organization=3
@esslingen@	-location=99 -organization=7
@cpc@	-organization=150 -product=10 -person=2 -location=1
@exmouth@	-location=220 -product=13 -person=1
@cheikh_anta_diop@	-person=34 -organization=1
@amber@	-person=88 -art=24 -location=12 -broadcast_program=8 -product=1
@federal_reserve_bank_of_philadelphia@	-organization=37 -location=1
@clevedon@	-location=178 -organization=8
@la_porte@	-location=86 -organization=1
@rappahannock_county,_virginia@	-location=35
@gib_guilbeau@	-person=29
@watchtower@	-person=37 -art=4
@johann_adam_reincken@	-person=25
@kirtland@	-location=78 -person=7 -organization=2
@moscow_metro@	-transit=381 -location=1 -event=1
@rivonia@	-location=19 -event=2
@robin_hyde@	-person=24
@potato@	-food=89 -person=4 -event=1
@spanish_olympic_committee@	-organization=26
@northeast@	-location=396 -organization=3 -art=1
@snap!@	-person=118 -art=1
@dumaguete@	-location=70 -organization=1
@nippon_professional_baseball@	-organization=1079 -event=21
@piedmontese@	-language=98 -location=23
@notre_dame@	-organization=862 -location=38 -art=8 -broadcast_program=6 -person=4
@vaslui@	-location=94 -organization=70 -event=1
@stratton@	-location=69 -event=4 -person=2
@buffalo_bill@	-person=277 -broadcast_program=33 -art=8 -organization=2
@westoe@	-location=16 -organization=5
@reni@	-location=22 -person=20
@falkirk@	-organization=926 -location=565 -event=1
@arnold@	-location=77 -person=61 -organization=10 -art=4
@birmingham_city@	-organization=2518 -location=1
@airbourne@	-person=81 -event=1
@division_i-aa@	-organization=45 -event=10
@grails@	-person=16 -product=13
@winchester_castle@	-location=32 -organization=2
@minister_of_agriculture@	-title=132 -organization=26
@green_lantern@	-art=194 -person=1 -broadcast_program=1
@umeda@	-location=71 -language=1
@gallipoli@	-location=713 -event=228 -art=73 -organization=5
@ammonia@	-chemistry=75 -person=21 -product=1 -living_thing=1
@nepean@	-location=207 -product=2
@dominican_republic@	-location=5632 -organization=109 -event=9 -people-ethnicity=3
@si@	-chemistry=53 -location=17 -art=8 -organization=6 -person=1
@european_geosciences_union@	-organization=53
@uki@	-location=25 -product=1 -broadcast_program=1
@xyz@	-person=31 -art=4 -organization=2 -event=1
@radford@	-location=121 -organization=2 -person=2 -product=1
@stony_plain@	-location=50 -organization=7
@broncos@	-organization=113 -event=14 -product=2
@edwardsville@	-location=83 -organization=2
@partners_in_crime@	-art=17 -broadcast_program=6
@viewtiful_joe@	-product=51 -broadcast_program=29
@hotel@	-broadcast_program=128 -product=85 -art=46 -location=10 -person=3 -organization=2
@vice@	-art=143 -product=17 -broadcast_program=9 -organization=1 -location=1 -people-ethnicity=1
@allure@	-art=124 -person=8
@zuni@	-people-ethnicity=143 -language=19 -location=7
@mercury_bay@	-location=23
@gig_harbor@	-location=28 -organization=1
@south_croydon@	-location=64 -event=1
@chacarita@	-location=24 -organization=4
@finger_eleven@	-person=172 -art=1
@seddon@	-location=22 -person=10 -organization=2
@rushmore@	-art=96 -organization=3 -location=2
@cambridge@	-location=5749 -organization=1490 -product=6 -event=6 -person=4
@bougainville_island@	-location=188 -event=2
@tongan@	-language=84 -organization=19 -location=8
@zeuthen@	-location=18 -person=3
@wormer@	-location=20
@piedmont_league@	-organization=82
@rockin'_the_joint@	-art=19 -event=1
@pageant@	-art=23 -event=1 -organization=1
@shiraz@	-location=684 -food=21
@bonham@	-location=38 -person=21
@government_of_china@	-organization=22 -location=1
@squeeze@	-person=327 -art=8 -product=1 -disease=1
@aimee_semple_mcpherson@	-person=94 -art=9
@raritan@	-location=49 -product=2 -organization=1
@boot_hill@	-product=14 -art=7
@völs_am_schlern@	-location=20
@princess_alice@	-person=45 -product=2
@house_of_fools@	-person=12 -broadcast_program=8 -art=5
@saint_servatius@	-person=41 -location=1
@underwater@	-art=16 -person=4
@dylanesque@	-art=14 -person=14
@penobscot@	-location=53 -people-ethnicity=4 -product=2 -language=1 -event=1
@open_fire@	-art=17 -event=4
@thunderbird_6@	-art=61 -product=1
@pacific_islanders@	-organization=66 -people-ethnicity=3
@catalyst@	-organization=18 -art=15 -broadcast_program=14 -person=8 -location=4
@jános_bolyai@	-person=41
@el_capitan@	-location=175 -art=11 -organization=1
@lucille@	-art=63 -location=1 -person=1
@vasily_surikov@	-person=34 -organization=1
@campbell_mcgrath@	-person=21
@santa_venera@	-location=43 -organization=7
@lifelines@	-art=28 -broadcast_program=4 -product=2
@marvin_stamm@	-person=84
@district_court@	-organization=167 -location=8
@astronaut@	-title=127 -art=29
@sam_nixon@	-person=27
@páramo@	-location=33 -organization=1
@movie@	-art=214 -broadcast_program=3 -title=2 -product=1
@wal-mart@	-organization=41
@office@	-product=21 -broadcast_program=11 -organization=6 -title=5 -person=5 -location=2
@ft._lauderdale@	-location=25 -organization=2
@the_others@	-art=95 -person=25 -broadcast_program=17 -product=1 -location=1
@rashidun@	-title=97 -location=15
@leyla_zana@	-person=34
@embers@	-art=33 -person=1
@lester_b._pearson@	-person=283 -location=2 -organization=1
@taishanese@	-language=45 -people-ethnicity=2
@mad_man_pondo@	-person=31
@pardes@	-art=41 -location=1
@kids_say_the_darndest_things@	-broadcast_program=29 -art=1
@savitri@	-person=81 -god=12 -art=10 -location=6
@devon_energy@	-organization=31
@aei@	-organization=79 -location=2
@orient_express@	-transit=189 -broadcast_program=5 -art=4 -location=3 -location=1
@time_and_again@	-art=22 -broadcast_program=1
@unforgettable@	-art=68 -broadcast_program=41
@dependency@	-location=49 -disease=8 -medicine-symptom=1
@samal@	-people-ethnicity=15 -location=6
@ayala@	-location=16 -organization=6 -person=4
@inha_university@	-organization=39
@t-bone@	-person=30 -food=1
@john_barrowman@	-person=300 -art=8
@go_west@	-person=107 -art=76
@poa@	-living_thing=88 -location=4 -art=2
@ripple@	-art=17 -location=5 -product=3
@nanna@	-god=44 -person=2
@the_listener@	-art=129 -broadcast_program=75
@will_rogers_high_school@	-organization=24
@maburaho@	-art=25
@22@	-organization=34 -art=30 -location=20 -time=17 -metropolitan_transit-transit_line=7 -product=4 -body_part=3 -transit=2 -event=1
@maradona@	-person=31 -art=1
@bam@	-location=76 -art=10 -person=7 -finance-currency=5 -organization=3 -chemistry=1
@tony_southgate@	-person=30
@that_girl@	-broadcast_program=142 -art=22 -person=1
@arturo_sandoval@	-person=193
@wake@	-location=126 -art=13 -person=8 -title=2 -event=1
@69th_street_transportation_center@	-location=24
@shimizu@	-location=52 -person=2
@chanakya@	-broadcast_program=16 -person=4 -art=1
@the_flying_lizards@	-person=33 -art=2
@ceefax@	-broadcast_program=81 -art=1
@ups@	-organization=343 -art=1
@thrushes@	-living_thing=214 -disease=1
@lupe_ontiveros@	-person=49
@2006–07_season@	-event=416 -organization=1
@first_game@	-product=31 -event=5
@1992_world_championships@	-event=30
@nakhon_nayok@	-location=27 -organization=3
@unreal@	-product=91 -art=5 -god=2
@desiderata@	-art=33 -person=4
@night_stalker@	-broadcast_program=27 -person=3 -product=3
@ny_35@	-location=31
@erik_the_red@	-person=70
@thackley@	-organization=14 -location=13
@marquess_of_winchester@	-title=28 -person=6
@kenneth_kaunda@	-person=225
@cranbourne@	-location=103 -metropolitan_transit-transit_line=68
@delhi_public_school@	-organization=35 -location=1
@rahu@	-god=87 -location=1
@walnut@	-location=86 -food=48 -living_thing=28
@amaravathi@	-location=25 -art=8
@terrassa@	-location=165 -organization=16
@sarcolaenaceae@	-living_thing=34
@jann_arden@	-person=169 -art=2
@valiente@	-person=84 -broadcast_program=4
@jews@	-people-ethnicity=2871 -religion-religion=163 -event=3
@swe@	-location=24 -organization=12 -event=5 -language=2
@black_mirror@	-broadcast_program=38 -art=5
@habitat@	-organization=45 -product=18 -art=4 -person=1 -living_thing=1
@papaya@	-food=43 -person=2
@marianna_longa@	-person=20
@president_of_tunisia@	-title=52 -person=1
@district_6@	-location=23 -organization=2
@melody@	-art=42 -person=17 -organization=2
@cydia@	-product=26 -living_thing=9
@barangaroo@	-location=18 -person=9
@arizona_cardinals@	-organization=2236 -event=67
@april_winchell@	-person=62
@vogue@	-art=1996 -organization=12
@n._ovata@	-living_thing=21
@weeds@	-broadcast_program=386 -art=9
@soghan_rural_district@	-location=55
@common_council@	-organization=21 -title=15
@the_great_locomotive_chase@	-art=37 -event=2
@lifeforce@	-art=28 -organization=4
@darwen@	-location=154 -organization=1
@shalamar@	-person=129
@dante's_inferno@	-art=77 -product=35 -broadcast_program=8
@authie@	-location=58 -event=1
@ateliers_et_chantiers_de_la_loire@	-organization=27
@barbera@	-food=94 -person=5
@wolf_lake@	-broadcast_program=29 -location=14 -art=1
@canadian_national_railway@	-organization=1482 -location=1
@white_bird@	-person=11 -location=6 -art=5
@canaries@	-location=77 -living_thing=34 -organization=3
@ned_kelly@	-person=230 -art=70
@roth@	-location=49 -person=17 -event=1
@south_fork_fishing_and_hunting_club@	-organization=39
@terrell_brandon@	-person=34
@frightmare@	-person=37 -art=11
@kelso@	-location=273 -organization=7 -person=1
@radio_moscow@	-organization=31 -person=8 -art=1
@waveney@	-location=94 -product=2
@saint_joseph@	-person=403 -location=17 -time=2 -organization=2 -art=1
@jeremiah@	-art=185 -broadcast_program=49 -person=17
@elgin,_illinois@	-location=203
@robert_patrick@	-person=331
@painkillers@	-medicine-medical_treatment=19 -art=1
@ahmedabad@	-location=34 -transit=3 -finance-stock_exchange=1
@112@	-metropolitan_transit-transit_line=30 -art=12 -person=8 -location=7 -product=4 -organization=1 -chemistry=1
@council_of_constantinople@	-event=19 -organization=5
@the_man_who_came_to_dinner@	-art=22 -person=2
@garfield_gets_real@	-art=25 -product=2
@fiorentina@	-organization=762 -location=1
@provinces@	-location=277 -organization=3 -religion-religion=1
@joliet,_illinois@	-location=339 -organization=1
@tamil@	-people-ethnicity=1012 -title=592 -location=14 -language=7 -art=4 -internet-website=1
@golden_guitar@	-location=33 -award=6
@robert_tannahill@	-person=33
@feeder@	-person=289 -product=1
@disciple@	-person=75 -title=52 -product=10 -art=3
@rocky_marciano@	-person=203 -art=3
@a@	-art=119 -metropolitan_transit-transit_line=119 -person=47 -location=28 -organization=17 -chemistry=16 -product=12 -finance-currency=10 -broadcast_network=8 -medicine-drug=6 -disease=5 -body_part=5 -computer-programming_language=5 -god=3 -biology=2 -title=2 -event=1 -living_thing=1
@fray_bentos@	-location=56 -organization=4
@yoshimune@	-person=19 -broadcast_program=3
@twice_in_a_lifetime@	-broadcast_program=44 -art=5
@esk@	-location=52 -product=2
@sultan_of_perak@	-title=127 -person=2
@orthodox_celts@	-person=41 -art=1
@west_highland_railway@	-organization=45 -location=1
@tangerine@	-art=52 -food=13 -organization=6 -location=6 -event=2 -visual_art-color=2
@fruit_bats@	-person=21 -living_thing=6
@died@	-event=26 -person=5 -art=1
@port_macquarie@	-location=139
@primo@	-person=13 -art=3 -product=2 -broadcast_program=2
@mireille@	-art=52 -person=10 -event=2
@all_star_game@	-event=28 -product=1
@ter@	-location=27 -transit=1 -language=1
@tanta@	-location=89 -organization=2
@poll@	-person=224 -broadcast_program=1 -event=1
@the_gate@	-art=20 -location=7 -internet-website=1
@mazahua@	-language=15 -people-ethnicity=6
@bjp@	-organization=323 -art=1
@coalinga,_california@	-location=39
@periphery@	-person=95 -art=3 -location=1
@bowdon@	-location=101 -organization=1
@senna@	-art=23 -living_thing=16 -person=12 -location=4
@joe_nickell@	-person=72
@columbia_games@	-person=21
@jane_eyre@	-art=70 -broadcast_program=36
@tarkan@	-person=84 -art=5 -location=1
@constantines@	-person=53 -art=4
@woo@	-art=19 -person=1
@boardwalk_empire@	-broadcast_program=421 -event=1
@minister@	-title=1417 -organization=9 -person=1 -religion-religion=1
@brian_cadd@	-person=41 -art=1
@therese@	-person=29 -art=5 -location=1
@ross_county@	-organization=504 -location=83
@yanni_live_at_the_acropolis@	-art=23 -person=1
@lucy_hale@	-person=65
@the_amazing_spider-man@	-art=669 -product=42
@marisol@	-broadcast_program=32 -person=21 -art=5
@leamington@	-location=179 -organization=50 -product=3
@george_of_the_jungle@	-broadcast_program=113 -art=48
@ambonese@	-people-ethnicity=29 -location=6
@wilkinsburg,_pennsylvania@	-location=42
@engineering@	-title=74 -organization=34 -location=7 -education-educational_degree=6 -art=2
@fort_dodge@	-location=68 -organization=1
@ivy_league@	-organization=1204 -person=2
@work@	-art=68 -title=2 -person=2 -religion-religion=1 -disease=1 -broadcast_program=1 -living_thing=1
@saint_louis@	-person=103 -location=81 -organization=69 -product=4
@mckenzie@	-location=38 -person=1
@bruce_peninsula@	-location=78 -person=12
@provincial_legislature@	-organization=48 -location=3
@the_draft@	-event=29 -organization=1
@bella_coola@	-location=70 -people-ethnicity=4
@asea@	-organization=39 -location=11
@series_of_the_same_name@	-broadcast_program=25 -art=5 -product=4
@kiev@	-location=5272 -transit=7 -organization=6 -event=4 -person=2
@khalkha@	-people-ethnicity=13 -language=8
@the_arsenio_hall_show@	-broadcast_program=203 -person=1
@capsule@	-person=33 -body_part=5 -product=2
@argonaut@	-product=17 -person=5 -living_thing=3 -organization=1 -location=1
@cox@	-organization=66 -person=27 -title=21 -location=4 -biology=2
@cudillero@	-location=20 -organization=1
@olmütz@	-location=19 -event=1
@carlo_fontana@	-person=74
@immingham@	-location=182
@wild_honey@	-art=38 -food=1
@south_launceston@	-organization=26 -location=8
@commodore@	-title=490 -organization=245 -product=54 -person=2 -location=1
@kiyoharu@	-person=20
@jcb@	-organization=33 -art=5
@lorain@	-location=120 -person=1
@nord@	-location=1060 -organization=19 -product=3 -art=2
@the_zoo@	-art=50 -broadcast_program=8 -location=2
@nene@	-location=26 -person=9 -living_thing=7 -product=1 -organization=1
@queen's_park@	-organization=466 -location=84
@star_trek_generations@	-art=127 -product=3
@reformer@	-event=16 -organization=5 -person=1
@hurstpierpoint@	-location=66 -organization=5
@stanley_cohen@	-person=42
@mexican_empire@	-location=46
@cansei_de_ser_sexy@	-person=35 -art=9
@national_baptist_convention,_usa,_inc.@	-religion-religion=47
@aroostook@	-location=18 -product=2
@hulst@	-location=73 -person=5
@guy_fawkes@	-person=206 -art=4
@rock_of_ages@	-art=247 -location=6 -organization=2
@llangennech@	-location=24 -organization=1
@mike_adams@	-person=48 -organization=1
@channing@	-broadcast_program=42 -location=6 -person=5
@1997_tour_de_france@	-event=23
@paysandú_department@	-location=28
@monmouth_county@	-location=535 -product=1
@milk_and_honey@	-art=50 -person=14 -location=1
@leeward_islands@	-location=599 -organization=98
@hoddesdon@	-location=119 -organization=1
@highwaymen@	-title=19 -art=2
@grand_prairie@	-location=79 -organization=1
@attu@	-location=186 -event=8 -food=2
@castres@	-location=129 -organization=91 -title=3
@republic_of_croatia@	-location=30
@rockefeller@	-organization=48 -person=17 -location=11
@frankfort@	-location=358 -organization=2
@lucchese@	-organization=62 -location=2 -person=1
@a-class@	-product=25
@novastar@	-person=22
@foreman@	-title=28 -location=13 -person=9 -organization=1
@lake_winnipeg@	-location=282
@the_gods_themselves@	-art=28
@mad_love@	-art=47 -broadcast_program=17
@pink@	-person=885 -art=25 -visual_art-color=23 -living_thing=16 -broadcast_network=10 -metropolitan_transit-transit_line=3 -organization=3
@western_washington@	-location=41 -organization=7
@sabian@	-organization=84 -person=32
@lauren_wood@	-person=20 -art=1
@ali_babacan@	-person=23
@jon_fishman@	-person=135
@el_nuevo_herald@	-art=69
@crown_of_thorns@	-art=20 -person=4 -living_thing=3
@reynoldstown@	-location=20 -event=1
@eleventh_hour@	-broadcast_program=66 -art=2
@cuca@	-person=26 -organization=7 -location=1
@upstate_eight_conference@	-organization=23
@giz@	-organization=29 -person=1
@tocopilla@	-location=32 -event=1
@mohammedan@	-organization=65 -religion-religion=2
@d3@	-product=15 -person=6 -broadcast_program=1 -location=1
@tagalog@	-language=959 -people-ethnicity=73 -internet-website=1
@bishop_sutton@	-location=17 -organization=7 -person=3
@sbk_records@	-organization=48
@new_ross@	-location=214 -event=6 -organization=5
@xiamen@	-location=456 -organization=1
@sme_records@	-person=25 -organization=24
@pool_of_london@	-location=39 -art=9
@uyghurs@	-people-ethnicity=114 -location=3
@trl@	-broadcast_program=239 -finance-currency=3 -organization=2
@dominican_sisters@	-organization=19 -location=1
@jason_thirsk@	-person=20
@huntingdonshire@	-location=568 -organization=90
@jo_callis@	-person=24
@san_sebastián@	-location=649 -event=5 -organization=2
@ahuntsic@	-location=48 -person=1
@hall_of_heroes@	-art=20 -organization=6
@whittlesea@	-location=30 -organization=1
@sunbeam@	-organization=164 -product=6 -person=1
@bolbitiaceae@	-living_thing=23
@hill@	-person=93 -location=43 -organization=4
@girona@	-location=730 -organization=27 -title=7
@city_of_new_orleans@	-product=80 -location=5 -art=2
@ontario_legislative_building@	-location=27
@raymond_goethals@	-person=37
@bajra@	-living_thing=61 -location=1
@grapefruit@	-food=34 -art=9 -person=8
@upn@	-broadcast_network=1395 -organization=3
@trenton,_new_jersey@	-location=821 -event=1
@1956_world_series@	-event=52
@california_love@	-art=66
@earl_of_nottingham@	-title=20 -person=11
@simmons@	-organization=17 -person=10
@football_league_division_one@	-organization=25 -event=1
@carlyle@	-person=54 -location=28
@economic_and_social_council@	-organization=89 -event=2
@missouri_valley@	-organization=17 -location=15
@illawarra@	-location=288 -organization=18
@boomtown@	-broadcast_program=83 -art=11 -organization=1
@domodedovo_international_airport@	-location=131 -event=1
@thoth@	-god=198 -art=4
@bar-le-duc@	-location=109 -food=2
@san_siro@	-location=300 -person=1
@south_sea_bubble@	-organization=17 -art=5
@the_frogs@	-person=41 -art=22 -organization=1
@vauxhall@	-location=303 -organization=229 -product=10 -event=1
@european_championships@	-event=489 -organization=15
@categories@	-art=54 -computer-programming_language=3 -person=1
@cixi@	-person=40 -location=21
@singer@	-product=219 -person=57 -organization=40 -title=38 -location=3
@the_great_depression@	-event=23 -art=10
@st_saviour@	-location=20 -god=2
@brahms@	-person=687 -art=13
@duke_university_health_system@	-location=22 -organization=1
@florida's@	-location=26 -organization=1 -event=1
@a12@	-location=86 -product=1
@stravinsky@	-person=432 -art=2
@kosciusko@	-location=39 -art=1
@board_of_trustees@	-title=54 -organization=9 -location=2
@macarena@	-art=81 -location=5
@shawfield@	-location=18 -organization=10
@union_pacific@	-organization=170 -art=25 -broadcast_program=7
@n.y.p.d.@	-broadcast_program=28 -organization=2
@johor@	-location=1219 -title=1
@the_road@	-art=63 -location=1
@krka@	-location=71 -organization=53
@normandy_landings@	-event=362 -product=1
@welsh_literature@	-art=24
@hertford@	-location=76 -organization=9 -title=2 -person=2
@screen@	-art=26 -product=7 -award=5 -location=1
@weissensee@	-location=25 -broadcast_program=1
@alberta@	-location=11531 -organization=44 -person=5 -art=2 -product=1
@children_of_god@	-art=23 -organization=19
@the_hunter@	-art=106 -broadcast_program=3 -person=1 -location=1
@tarbes@	-location=197 -organization=10
@abbess@	-title=152 -location=1
@quietdrive@	-person=36 -art=4
@zaynab@	-person=15 -art=7
@frederica@	-location=21 -person=14 -art=2
@dent@	-location=17 -person=8
@crestline@	-location=37 -organization=1
@serbia_(duklja)@	-location=42
@after_you've_gone@	-art=47 -broadcast_program=26
@bigelow@	-person=50 -location=9 -organization=4 -product=1
@the_lovers@	-person=14 -broadcast_program=12 -art=5
@la_la_land@	-art=17 -broadcast_program=9
@horry_county@	-location=79
@gbr@	-event=27 -location=7
@stjarnan@	-organization=36
@ea@	-person=132 -god=24 -location=4 -organization=2
@sterne@	-person=24 -art=1
@oudenaarde@	-location=137 -organization=7 -event=4
@donahue@	-broadcast_program=26 -location=6 -person=4
@doves@	-person=184 -living_thing=6 -product=2 -organization=1
@christ's@	-organization=22 -god=11
@cao_mao@	-person=47
@wow_hits_2009@	-art=20
@the_black_hole@	-art=67 -location=1 -broadcast_program=1
@cougars@	-organization=57 -event=1 -product=1
@marlborough@	-location=430 -organization=88 -person=55 -product=15 -title=2
@annas@	-person=41 -finance-currency=13
@logic@	-person=17 -art=9 -product=6 -organization=1
@altrincham@	-organization=435 -location=304
@nakło@	-location=20 -event=1
@haughton@	-location=58 -person=1
@the_x-family@	-broadcast_program=61 -art=3
@barron_field@	-location=14 -person=10
@thunder_road@	-art=60 -location=4 -product=1
@benedict_xv@	-person=20
@esp@	-organization=117 -location=15 -event=13 -person=2 -finance-currency=1
@bukit_panjang@	-location=41 -metropolitan_transit-transit_line=2
@benz@	-person=15 -organization=13 -location=1
@tobago@	-location=520 -event=2
@muleshoe@	-location=20
@king_of_wu@	-location=23 -person=1
@sertãozinho@	-organization=16 -location=10
@rutherglen@	-location=223 -organization=18
@splish_splash@	-art=12 -location=8
@royal_agricultural_winter_fair@	-event=36
@ghouta@	-location=42 -event=1
@teruel@	-location=19 -event=17 -organization=5
@st._thomas_the_apostle@	-person=23 -location=3
@niles@	-location=139 -organization=1
@herbert_o'conor@	-person=20
@ceo@	-title=757 -product=2 -person=1
@david_robertson@	-person=102 -title=2
@gaffney@	-location=41 -organization=2
@saint_augustine@	-person=141 -location=22 -organization=1
@bzura@	-location=24 -event=1
@tom_anderson@	-person=30 -organization=4 -broadcast_program=2
@rté_one@	-broadcast_network=465 -organization=3
@heathen@	-person=44 -religion-religion=8 -art=2
@english_church@	-organization=21 -religion-religion=2 -location=1
@fa@	-organization=185 -event=5 -person=1
@edward_the_confessor@	-person=613
@halloween@	-time=1701 -art=285 -person=73
@syrian@	-people-ethnicity=179 -location=79 -organization=13 -religion-religion=6 -event=1 -language=1 -person=1 -living_thing=1
@507th_maintenance_company@	-organization=21
@hall_green@	-location=65 -organization=1
@communist_government@	-location=12 -organization=11 -person=2
@kalpa@	-organization=138 -location=3
@san_diego_chargers@	-organization=3348 -event=83 -person=1
@osage@	-people-ethnicity=194 -location=49 -language=10 -product=1
@zarma@	-people-ethnicity=26 -language=23
@annuals@	-art=32 -person=16
@lindley@	-location=45 -person=12
@national_championship@	-event=113 -organization=91
@rock_hard@	-art=272 -event=1
@east@	-location=810 -organization=110 -art=41 -religion-religion=22 -event=16 -location=9 -language=5 -people-ethnicity=3 -person=1
@fast_and_loose@	-broadcast_program=13 -art=9
@the_wild_bunch@	-art=120 -broadcast_program=4
@university_of_belgrade@	-organization=716 -location=1
@vera_cruz@	-location=162 -art=20 -event=9
@gillingham@	-organization=1600 -location=200 -person=1
@sambuca@	-food=17 -art=4 -location=1
@lycian@	-language=32 -location=8
@coastal@	-location=17 -product=2 -organization=2
@precious@	-art=116 -person=24
@nowhere@	-art=50 -location=1
@maryville@	-location=123 -organization=2
@shadowlands@	-broadcast_program=55 -art=48
@creeping_bent@	-living_thing=13 -organization=10
@jets@	-organization=86 -art=3 -person=2
@ritchie@	-person=16 -location=13 -art=4
@troilus_and_cressida@	-art=285 -broadcast_program=1
@poros@	-location=21 -god=3
@archon@	-person=71 -event=8 -location=1 -product=1 -living_thing=1
@planes@	-art=51 -living_thing=4 -event=1 -organization=1 -location=1
@kiosk@	-location=16 -person=8 -art=3
@taiwan_television@	-broadcast_network=27
@why?@	-person=65 -art=16
@serbian_superliga@	-organization=736 -event=2
@army@	-organization=3246 -title=5 -event=4 -art=4 -person=3 -location=3 -product=1
@canfield,_ohio@	-location=26
@1985@	-event=1104 -art=25 -broadcast_program=6 -organization=2 -person=1 -award=1 -product=1
@2012–13_campaign@	-event=34 -organization=1
@meigs@	-location=34 -organization=16 -person=1
@boso@	-person=27 -location=1
@alliance_française@	-organization=86 -event=1
@okara@	-location=70 -food=9
@duke_of_rutland@	-title=57 -person=26
@england_national_team@	-organization=206
@recovery@	-art=106 -broadcast_program=22 -product=5 -organization=3 -event=1 -location=1
@arthur_crudup@	-person=78
@walter_reed_army_institute_of_research@	-organization=57 -location=1
@fowey@	-location=280 -product=2
@north_american_colonies@	-location=16 -event=7
@salween@	-location=23 -art=3
@schwarzkopf@	-person=20 -organization=12 -location=1
@moledet@	-organization=33 -location=4
@worcestershire_sauce@	-food=104
@25th@	-organization=30 -location=11 -event=6 -law=1
@bertolt_brecht@	-person=1220 -art=1
@fraser_valley@	-location=167 -organization=1
@come_fly_with_me@	-broadcast_program=45 -art=35
@american_broadcasting_company@	-broadcast_network=574 -organization=1
@aoe@	-title=27 -product=2
@tomar@	-location=152 -people-ethnicity=1
@vivian_girls@	-person=50 -art=1
@woodbine@	-location=74 -living_thing=2
@bill_clinton@	-person=6524 -event=2 -organization=1
@hms_gannet@	-product=12 -organization=8 -location=1
@ludo@	-product=30 -person=27 -art=5
@godsmack@	-person=329 -art=16
@roman_catholic@	-organization=1356 -religion-religion=7 -location=5 -title=2 -people-ethnicity=2
@avro@	-organization=178 -broadcast_network=34 -product=1
@bato@	-location=28 -person=6
@s.m.@	-education-educational_degree=30 -organization=29
@ira@	-organization=732 -person=30 -location=15
@ray_stevens@	-person=297
@labelle@	-person=117 -location=72 -art=5
@alster@	-location=50 -product=1
@pacifist@	-title=92 -organization=2
@australian_state@	-location=41 -organization=2
@eastern_ontario@	-location=175 -organization=1
@tovarich@	-art=25 -person=1
@vic_reeves_big_night_out@	-broadcast_program=30
@steel_curtain@	-person=32 -event=1
@cayenne@	-location=252 -product=13 -food=6 -computer-programming_language=3 -art=2
@bullfrog@	-living_thing=71 -person=15 -location=6
@dandy@	-art=12 -person=5 -product=5
@john_tyler@	-person=419 -organization=2
@montreuil@	-location=102 -person=1
@ms.@	-art=87 -education-educational_degree=1
@the_hunters@	-art=23 -person=10 -organization=3
@mike_phillips@	-person=35 -organization=1
@framingham@	-location=155 -metropolitan_transit-transit_line=55
@fabolous@	-person=617
@minor_threat@	-person=248 -art=8
@dnipro@	-organization=37 -location=23
@2010@	-event=3391 -art=68 -organization=28 -award=13 -broadcast_program=5 -product=2 -title=1 -person=1 -location=1
@king_of_bavaria@	-title=107 -location=5 -person=3
@asterix_at_the_olympic_games@	-art=32 -product=1
@action@	-transit=43 -broadcast_program=37 -art=30 -event=17 -organization=16
@gmina_grębków@	-location=30
@eland@	-living_thing=61 -location=5 -product=2
@doctors@	-broadcast_program=855 -title=106 -education-educational_degree=9 -art=2 -medicine-medical_treatment=1 -organization=1
@nasdaq-100@	-organization=72 -event=1
@yakan@	-people-ethnicity=23 -language=5
@wschowa@	-location=88
@perfecto@	-organization=20 -person=8
@fox_sports_detroit@	-broadcast_network=48 -person=1
@alex_haley@	-person=142 -product=2
@la_roche-sur-yon@	-location=85 -organization=4
@porthmadog@	-location=257 -organization=29
@aeolian@	-organization=10 -god=4 -art=3 -location=3 -person=1
@syracuse_stars@	-organization=66 -location=1
@ancient_greece@	-location=726 -language=1
@glasgow_anniesland@	-location=23 -event=3
@yo-yo@	-person=72 -art=6
@dir@	-location=44 -people-ethnicity=27
@council_of_ministers@	-organization=145 -title=40 -person=16
@ralph_abernathy@	-person=67
@bad_girls_club@	-broadcast_program=59 -art=1
@g7@	-organization=134 -event=1 -product=1 -location=1
@giuseppe_zangara@	-person=37
@rurik@	-person=119 -product=5
@alan_pasqua@	-person=69
@pattani@	-location=49 -organization=2 -language=1
@katowice@	-location=2201 -organization=3
@liversedge@	-location=44 -organization=7
@hurum@	-location=49 -person=1
@dunhill@	-organization=26 -person=18
@asimov@	-person=20 -art=2
@jfk@	-art=212 -person=39 -location=16 -organization=1
@sonny_liston@	-person=145 -art=1
@karma_to_burn@	-person=24 -art=7
@abyssinian@	-location=22 -people-ethnicity=10 -living_thing=2
@delray_beach,_florida@	-location=141 -event=1
@irt_flushing_line@	-metropolitan_transit-transit_line=130 -location=1
@abraham@	-person=1090 -broadcast_program=6
@colonel@	-title=5957 -person=3 -organization=3 -location=1
@miles_away@	-art=22 -person=10
@olympic_park@	-location=82 -metropolitan_transit-transit_line=2 -event=2
@sphacteria@	-location=26 -event=5
@chard@	-location=81 -food=24 -person=1
@cellular@	-body_part=53 -art=43 -event=37 -organization=1
@steve_mcqueen@	-person=578 -art=13
@69@	-location=15 -art=7 -organization=1 -event=1
@ull@	-organization=18 -god=2
@the_pierces@	-person=36 -art=1
@kraft@	-organization=112 -art=4 -person=3
@czech_republic@	-organization=348 -food=7 -people-ethnicity=6 -event=3 -location=3 -title=2 -finance-currency=1
@ruthenian@	-people-ethnicity=121 -language=62 -location=4
@bayreuth@	-location=575 -event=58 -organization=3
@pedro_diniz@	-person=64
@tulku@	-title=24 -art=9
@savin_hill@	-location=22 -art=3
@veldenz@	-title=41 -location=24
@alannah_myles@	-person=99 -art=8
@primus@	-person=426 -organization=7 -broadcast_program=2 -title=1 -living_thing=1
@ingrid_daubechies@	-person=23
@92@	-location=13 -event=5 -organization=3 -art=2
@austra@	-person=26 -location=7
@john_sirica@	-person=24
@tornado_alley@	-location=91 -art=3
@john_denver@	-person=651 -art=3
@earl_of_clarendon@	-person=26 -title=26
@general_hospital@	-broadcast_program=1951 -location=20
@video_game@	-product=65 -art=1 -organization=1
@wrath@	-person=19 -art=12 -medicine-symptom=3
@john_joseph_adams@	-person=35
@pitcairn@	-location=19 -person=2
@port_clinton@	-location=67 -organization=2
@selma@	-location=226 -person=12 -event=4 -art=1 -organization=1
@luxor@	-location=451 -organization=10 -product=5 -art=1
@masson@	-organization=15 -location=9 -person=5
@james_allan@	-person=22 -title=1
@weilheim_in_oberbayern@	-location=20
@san_marcos@	-location=254 -organization=12 -product=2 -person=1
@mer@	-event=8 -location=5 -people-ethnicity=4 -organization=1 -product=1 -language=1 -broadcast_program=1
@thistle@	-product=23 -food=20 -organization=11 -title=4 -living_thing=1
@griesbach@	-person=63 -location=8
@m._hirasawa@	-person=48
@pyramid@	-art=116 -broadcast_program=95 -location=50 -organization=12 -event=9 -product=8 -person=1
@conspiracy@	-art=70 -person=12 -organization=9 -event=5
@little_dragon@	-person=59 -art=1
@kalomira@	-person=18 -art=2
@in_2009@	-event=21 -art=1 -broadcast_program=1
@shildon@	-location=79 -organization=32
@afrin@	-location=25 -organization=6
@kennet_and_avon_canal@	-location=213
@street_sweeper_social_club@	-person=48 -art=2
@woodford@	-location=231 -person=4 -event=2 -organization=1
@lister@	-organization=23 -person=8 -location=2
@davidson@	-location=158 -organization=102 -person=32
@miriam@	-person=121 -art=6
@brand@	-art=41 -location=26 -person=9 -organization=1
@pilgrim@	-art=18 -title=12 -product=7 -location=4 -person=1
@efik@	-people-ethnicity=59 -language=19
@nordreisa@	-location=48 -organization=6
@petrarca@	-person=18 -organization=5
@power_plant@	-art=12 -location=8
@kisangani@	-location=171 -organization=1
@team_rensi_motorsports@	-organization=23
@2012_london@	-event=31
@sieber@	-location=23 -person=3
@chandiya@	-location=20 -art=4
@jack_twyman@	-person=39
@agnetha_fältskog@	-person=189 -art=1
@cinna@	-person=33 -art=11 -location=2 -living_thing=1
@eckmühl@	-event=15 -location=7
@flagship@	-product=81 -broadcast_network=69 -person=12 -organization=1 -location=1
@calophasia_platyptera@	-living_thing=27
@rusk@	-location=71 -food=8 -person=2
@the_blood_brothers@	-person=92 -art=2
@pump_up_the_volume@	-art=110 -person=1
@pullman_porter@	-title=20 -organization=3
@university_athletic_association_of_the_philippines@	-organization=174 -event=2
@shilling@	-finance-currency=38 -person=1
@allston@	-location=41 -person=1
@extreme@	-person=234 -organization=13 -art=9 -broadcast_program=8 -product=1
@café_del_mar@	-organization=39 -art=4
@american_league@	-organization=4381 -event=4 -location=1
@sherwood_forest@	-location=146 -organization=1
@decatur@	-location=384 -product=12 -organization=4 -person=2 -event=1
@mendoza_college_of_business@	-organization=23
@encyclopedia_of_australian_rock_and_pop@	-art=26
@duke_of_clarence@	-person=58 -title=50
@vilfredo_pareto@	-person=95
@outer_harbor@	-location=59 -metropolitan_transit-transit_line=7
@yomiuri@	-organization=104 -art=12 -person=1 -broadcast_network=1
@tuna@	-food=48 -living_thing=6 -person=2
@photinus@	-person=16 -living_thing=8
@chicago_film_critics_association@	-organization=95 -event=5
@black_warrior@	-person=108 -location=5 -product=1
@november_5@	-time=262 -art=1
@torrance@	-location=213 -person=1
@malpighiaceae@	-living_thing=124
@soulcalibur@	-product=69
@earley@	-location=38 -person=1
@oneida@	-location=201 -person=49 -people-ethnicity=46 -product=12 -living_thing=5 -organization=2
@oscar_zariski@	-person=40
@people's_deputy_of_ukraine@	-title=45 -organization=2
@solvay@	-organization=50 -location=23 -person=2
@a303@	-location=46
@boys_will_be_boys@	-art=23 -broadcast_program=1
@ministry_of_national_education@	-organization=32 -title=21
@raiders_of_the_lost_ark@	-art=477 -product=3
@provincial@	-title=65 -location=55 -organization=15 -art=3 -event=2
@the_irrawaddy@	-art=48 -event=2
@crown_prince@	-person=57 -title=2
@bloomfield@	-location=299 -person=46 -art=6 -organization=4
@ratz@	-organization=41 -broadcast_program=12
@immortal@	-person=131 -art=37 -organization=24
@ue_lleida@	-organization=176
@the_crucifixion@	-art=20 -event=7
@achonry@	-location=23 -title=4
@egg_harbor_township@	-location=76 -organization=1
@william_penn@	-person=831 -organization=6
@fujairah@	-location=229 -organization=2
@i-10@	-location=158 -product=6
@walter_kasper@	-person=34
@maryborough@	-location=387 -metropolitan_transit-transit_line=3 -product=1
@arirang@	-art=47 -organization=14
@swords@	-location=93 -person=5 -art=4 -organization=1
@sun@	-organization=221 -god=29 -art=20 -broadcast_network=6 -event=5 -product=4 -person=3 -location=2
@the_voyage@	-art=20 -location=13 -event=1
@richard_pryor@	-person=447 -art=4
@yucatán@	-location=607 -organization=2
@the_biography_channel@	-broadcast_network=79 -broadcast-tv_channel=2
@ur@	-location=332 -art=9 -broadcast_network=6 -person=4 -chemistry=1
@itv@	-broadcast_network=5605 -organization=59 -broadcast_program=3 -product=1
@omar@	-person=61 -art=15 -location=4 -broadcast_program=1
@variations_on_a_theme_by_haydn@	-art=24
@naked@	-art=66 -product=2 -person=1
@rolla@	-location=90 -organization=4
@halki@	-location=22 -organization=2
@cowdenbeath@	-organization=440 -location=77
@bandai_entertainment@	-organization=16 -person=6
@mad_at_the_world@	-person=14 -art=7
@crescent_city@	-location=98 -product=2 -organization=1
@gamma_ray@	-person=176 -art=2
@on_the_boards@	-organization=24 -art=4
@tag@	-organization=80 -product=32 -location=3 -chemistry=2 -title=1
@amalfi@	-location=230 -product=3
@optimist@	-product=57 -organization=3
@macquarie@	-location=91 -person=19 -organization=6
@merrimack_county@	-location=81 -art=2
@södertälje@	-location=199 -organization=12
@lucina@	-god=22 -location=1
@japan_soccer_league@	-organization=253 -event=3
@attitude@	-art=82 -broadcast_program=1
@carolinas@	-location=27 -event=16
@fasano@	-location=20 -organization=4 -person=1
@nfl's@	-organization=108 -event=1
@rdx@	-chemistry=202 -product=4
@time_of_your_life@	-broadcast_program=38 -art=17
@quark@	-broadcast_program=20 -art=18 -product=8 -organization=7 -food=5
@medelpad@	-location=55 -organization=2
@brand_new_heavies@	-person=113 -art=4
@the_seven-per-cent_solution@	-art=28
@159@	-metropolitan_transit-transit_line=12 -location=3 -product=2 -art=2 -organization=1
@sunday_life@	-art=18 -broadcast_program=3
@william_h._donaldson@	-person=24
@madras@	-location=329 -organization=25 -event=2 -art=1
@gilmer@	-location=25 -event=1 -person=1
@belén@	-location=10 -organization=10
@patrick_gordon_walker@	-person=31
@volturno@	-location=58 -event=2
@joseph_bernardin@	-person=55
@goose_green@	-location=52 -event=4
@the_birds@	-art=98 -person=13
@a_place_in_the_sun@	-art=39 -broadcast_program=15
@rehabilitation@	-medicine-medical_treatment=141 -education-educational_degree=19 -location=2
@national_team@	-organization=1198 -location=1
@grochów@	-location=19 -event=1
@stockwell@	-location=130 -organization=2
@string_quintet@	-art=15 -person=8
@district_of_kurucaşile@	-location=28
@shreveport@	-location=882 -organization=4
@grunt@	-living_thing=27 -organization=3 -title=2
@my_american_heart@	-person=30
@agordat@	-location=20 -event=2
@cortona@	-location=117 -person=10
@molecomb_stakes@	-event=20
@pbr@	-organization=69 -food=2
@thomas_gresham@	-person=59 -location=1
@north_florida@	-location=46 -organization=6
@the_arena@	-art=18 -location=18 -broadcast_program=7
@san_domingo@	-location=15 -product=3 -art=1 -event=1
@twilight@	-art=409 -person=12 -location=1
@ugly_americans@	-broadcast_program=40 -person=3
@gstaad@	-location=161 -event=14
@all_about_eve@	-art=170 -person=77 -broadcast_program=18
@casale_monferrato@	-location=160 -organization=8
@stage_door@	-art=46 -location=1
@jon@	-person=48 -art=1
@drew@	-person=27 -location=14 -organization=4
@a-division@	-organization=27 -event=1
@wi@	-location=75 -organization=7 -god=3
@john_d._loudermilk@	-person=156
@southwest_high_school@	-organization=30 -location=1
@jerome_avenue@	-location=33 -metropolitan_transit-transit_line=3
@écija@	-location=44 -organization=7
@the_ghost_inside@	-art=27 -person=24
@drury_lane@	-location=523 -organization=1
@kasganj@	-location=34
@luxemburg@	-location=38 -person=5
@najica_blitz_tactics@	-broadcast_program=38
@gielgud@	-person=13 -location=7
@the_story_so_far@	-person=12 -art=11
@eskimos@	-organization=102 -people-ethnicity=3
@chontal_maya@	-people-ethnicity=19 -language=5
@bridgeport,_alabama@	-location=33
@trollheimen@	-location=30
@captain_barbell@	-broadcast_program=30
@coni@	-organization=22 -location=5
@marilyn_waring@	-person=38
@tim_finn@	-person=312 -art=2
@edited@	-title=59 -person=1
@the_legend_of_jesse_james@	-broadcast_program=47 -art=18
@td@	-title=954 -organization=4
@arnold_rothstein@	-person=103 -art=1
@french-language@	-language=17 -location=4
@rouge@	-person=22 -location=9 -art=5 -broadcast_program=4 -internet-website=2 -organization=1
@friday_the_13th@	-art=275 -time=105
@bedford@	-location=728 -organization=133 -person=17 -product=7 -title=4
@galena@	-location=60 -product=4 -organization=1 -person=1
@jr@	-organization=110 -person=10
@fluke@	-living_thing=45 -art=15 -organization=5 -person=1
@deutz@	-organization=70 -location=38
@hazebrouck@	-location=52 -event=13
@pugwash_conferences_on_science_and_world_affairs@	-event=45
@peabody,_massachusetts@	-location=96
@udi@	-organization=285 -people-ethnicity=4 -location=2
@blue_house@	-location=51 -art=1 -event=1
@media_lab@	-person=17 -organization=4
@josé_gálvez@	-organization=25
@damodar@	-location=142 -god=2
@soyuz_spacecraft@	-product=45 -event=1
@the_roxy@	-location=76 -broadcast_program=12 -organization=5
@musician@	-title=86 -art=61
@gotthard@	-person=52 -location=12 -art=3
@jean_coulthard@	-person=23
@pillau@	-location=22 -product=1
@van_der_valk@	-broadcast_program=78 -organization=3
@coach@	-title=1145 -broadcast_program=140 -person=2 -award=2 -event=1
@taliparamba@	-location=89
@bagot@	-location=30 -person=4
@cardona@	-location=68 -person=3 -title=1
@mornington_crescent@	-product=25 -location=5
@jacksonville,_oregon@	-location=36
@dawn_news@	-broadcast-tv_channel=41 -art=1
@renan@	-person=25 -location=3
@garoua@	-location=69 -organization=1
@kodama@	-transit=15 -location=5
@five_fingers@	-broadcast_program=25 -art=7 -location=1
@cambridgeshire@	-location=2258 -organization=365 -event=9 -product=1 -title=1
@conder@	-location=12 -person=10
@nv@	-location=30 -organization=1
@san_ildefonso@	-location=56 -product=3
@woodstock_1999@	-event=46 -art=2
@ub@	-location=46 -organization=5 -product=3
@nock_mountains@	-location=21
@mariestad@	-location=46 -organization=3
@portsmouth_city_council@	-organization=19 -location=3
@phobia@	-art=31 -person=15 -disease=1
@birr@	-location=186 -finance-currency=25 -organization=1
@asker@	-location=268 -organization=106
@pine@	-living_thing=165 -location=72 -product=6 -person=4 -art=2 -god=1
@pomo@	-language=82 -location=1
@andrew_motion@	-person=170
@plaque@	-disease=40 -medicine-symptom=1 -location=1
@tanner_hall@	-person=16 -art=5
@magazine@	-art=38 -location=8 -organization=2
@gambit@	-art=36 -broadcast_program=30
@cmi@	-organization=23 -location=1
@capella@	-product=18 -location=13
@thirsk@	-location=247 -event=1
@chukchi@	-people-ethnicity=91 -language=75 -location=13
@suspiria@	-art=74 -person=3
@main@	-location=432 -person=17 -art=2
@marten@	-living_thing=23 -location=1 -finance-currency=1
@cold_squad@	-broadcast_program=97
@hastings_street@	-location=55 -art=2
@central_region@	-location=106 -organization=1
@royal_mail@	-organization=639 -product=1
@zamalek@	-organization=150 -location=79
@love_songs@	-art=40 -person=2
@pinar_del_río_province@	-location=106
@the_librarians@	-broadcast_program=28 -art=1
@hergest_ridge@	-art=21 -location=11
@limes@	-food=22 -living_thing=3
@ōta@	-location=86
@mikhail_kutuzov@	-person=76 -product=1
@baniyas@	-location=53 -organization=17 -people-ethnicity=1 -event=1
@fitzroy@	-organization=861 -location=224 -person=8 -product=1
@jonas@	-person=42 -broadcast_program=18
@wicomico_county,_maryland@	-location=31
@maitland@	-location=296 -person=21
@wisbech@	-location=263 -organization=2
@line_3@	-metropolitan_transit-transit_line=168 -location=22
@kris_mcquade@	-person=27
@bina@	-location=45 -language=2
@hsv@	-organization=32 -broadcast_network=10 -living_thing=6
@maxim_gorky@	-person=510 -product=2
@samantha_jade@	-person=59
@barilla@	-organization=16 -living_thing=8
@davy_jones@	-person=58 -art=1
@kipling@	-person=65 -location=23 -product=4
@maximum_security@	-art=31 -organization=1
@hazelwood@	-location=72 -product=2
@manhunter@	-art=144 -broadcast_program=3
@dr._feelgood@	-person=153 -art=16
@washington,_d.c.@	-location=21201 -art=8 -event=6 -organization=6 -person=4 -transit=3 -broadcast_program=1
@levanger@	-location=198 -organization=14
@bratmobile@	-person=58
@slowdive@	-person=118 -art=7
@canvey_island@	-organization=132 -location=93
@rollerball@	-art=93 -product=2
@parallax@	-broadcast_program=16 -organization=11 -art=4 -person=1
@sibolga@	-location=37
@2+2@	-product=66 -broadcast-tv_channel=1
@the_premiership@	-broadcast_program=24 -organization=8 -title=1
@minister_of_the_interior@	-title=109 -organization=61 -person=5
@men's_team@	-event=17 -organization=15
@football_coach@	-title=18 -product=2 -organization=1
@pound@	-finance-currency=170 -person=31 -art=5 -location=4 -food=1
@dayton's@	-organization=51 -location=2
@francesco_maria_grimaldi@	-person=31
@kambaata@	-language=31 -people-ethnicity=25
@central_library@	-location=71 -organization=1
@daniel_of_galicia@	-person=47
@galaxie@	-broadcast_network=24 -product=22 -person=4 -art=3 -location=1
@the_dark_crystal@	-art=110 -product=2
@fontana@	-location=132 -organization=112 -person=9 -art=1 -event=1
@messerschmitt@	-organization=173 -product=7
@rasmus_seebach@	-person=33 -art=6
@elands_river@	-location=29 -event=1
@the_cars@	-person=419 -art=9
@people@	-art=89 -people-ethnicity=40 -product=8 -living_thing=2 -title=1 -person=1 -language=1
@electric_dreams@	-art=43 -broadcast_program=4
@eustace@	-person=19 -location=6
@the_scarlet_pimpernel@	-art=57 -broadcast_program=18
@soviet_air_defence_forces@	-organization=69
@american_dream@	-art=25 -product=2
@vigevano@	-location=92 -organization=11
@chop_shop@	-art=14 -broadcast_program=5 -organization=2
@michael_bublé@	-person=591 -art=12
@middle_plantation@	-location=52
@sydney_comedy_festival@	-event=22
@williams_street_records@	-organization=20 -location=1
@battle_of_cropredy_bridge@	-event=20 -location=1
@pediatrics@	-title=138 -art=38
@red_peppers@	-art=14 -food=6
@king@	-title=604 -person=493 -location=218 -art=70 -organization=32 -broadcast_program=19 -people-ethnicity=4 -product=3 -living_thing=2 -event=1 -god=1
@jon_strongman@	-person=32
@tomoko_kaneda@	-person=21
@contraction@	-medicine-symptom=33 -body_part=1
@crimson@	-art=22 -person=17 -visual_art-color=12 -organization=5
@bedford_high_school@	-organization=40 -location=1
@senegal@	-location=5073 -organization=68 -language=2 -living_thing=1
@services@	-organization=36 -location=3 -title=2 -religion-religion=1
@adagio@	-person=33 -art=19 -organization=1
@cut_copy@	-person=96
@valley@	-location=108 -organization=5 -event=1
@benfica@	-organization=1218 -location=13
@gerry_rafferty@	-person=155 -art=2
@lewisville@	-location=90 -organization=4
@parisian@	-location=13 -organization=12
@school_of_law@	-organization=134 -location=2
@ministry_of_transportation@	-organization=19 -title=1
@s7@	-metropolitan_transit-transit_line=27 -location=5 -product=5
@reminiscing@	-art=23 -person=1
@sleeper@	-art=77 -person=49
@ogawa@	-location=25 -person=2
@roman@	-location=7739 -religion-religion=209 -organization=37 -person=15 -finance-currency=12 -art=11 -event=2 -people-ethnicity=2 -language=1
@expedition_impossible@	-broadcast_program=17 -art=3
@rudge@	-organization=38 -location=2
@dewa@	-location=18 -god=2
@sportscenter@	-broadcast_program=608 -location=1
@sil@	-organization=59 -location=7 -product=1
@niort@	-location=166 -organization=19
@the_hippos@	-person=18 -art=2
@newport,_rhode_island@	-location=1936 -event=4
@kirishima@	-location=48 -product=23 -person=11
@bhilai@	-location=75 -organization=1
@packers@	-organization=65 -event=49
@ytv@	-broadcast_network=469 -organization=3
@crossfade@	-person=47 -art=7
@second_life@	-product=407 -broadcast_program=1
@on_the_run@	-art=17 -organization=8 -title=3
@jellyfish@	-living_thing=58 -art=6
@carlo@	-person=38 -art=1
@james_bond@	-person=25 -art=3
@yenangyaung@	-location=22 -event=1
@gannet@	-living_thing=27 -product=11
@paul_burrell@	-person=42
@catalpa@	-living_thing=31 -location=4 -event=4 -art=1
@holden_commodore@	-product=218 -organization=1
@kobzar@	-person=14 -art=10
@cheadle_hulme@	-location=73 -organization=1
@troy_evans@	-person=37
@health_secretary@	-title=32 -organization=2
@balaguer@	-location=66 -person=2 -organization=1
@young_player_of_the_year@	-award=21 -art=2
@do_something@	-organization=55 -art=4
@candlemass@	-person=127 -art=6
@buffalo_tom@	-person=81 -art=1
@teitur_thordarson@	-person=34
@liga_i@	-organization=1138 -event=2
@macy's@	-organization=1692 -location=1
@piveshk_rural_district@	-location=41
@neale_donald_walsch@	-person=26 -art=1
@murong_hui@	-person=38
@rockpile@	-person=85 -art=2 -location=1
@trouville@	-location=21
@yugoslavian@	-location=63 -people-ethnicity=25 -organization=6 -event=1 -language=1
@m5@	-location=140 -product=19 -metropolitan_transit-transit_line=1
@chico_debarge@	-person=35 -art=2
@ballygunner@	-organization=57 -location=6
@ibrox@	-location=285 -organization=22
@baaba_maal@	-person=95
@windfall@	-broadcast_program=25 -art=3 -location=1
@cyril@	-person=79 -art=1
@sardine@	-living_thing=27 -product=3
@meco@	-person=31 -location=1
@bacillus@	-living_thing=94 -organization=2
@oakley_hall@	-person=24 -location=3
@alison_krauss@	-person=504
@out_of_order@	-art=28 -broadcast_program=3
@channel_5@	-broadcast_network=878 -person=3 -organization=1
@absecon@	-location=51 -product=1
@about_a_girl@	-art=36 -broadcast_program=18
@sefton@	-location=38 -organization=1
@clarinet@	-product=258 -art=5
@duke_of_lennox@	-title=29 -person=14
@pontyclun@	-location=33 -organization=3
@dudley@	-location=723 -person=52 -event=3 -organization=2
@perfection@	-art=14 -broadcast_program=7
@ash_grove@	-organization=22 -location=4
@dornach@	-location=47 -event=2
@kanva@	-person=26 -event=2
@vic_ruggiero@	-person=45
@kone@	-organization=28
@angela's_ashes@	-art=103
@sherburne@	-location=46 -product=1
@adam_arkin@	-person=83
@constans@	-person=96 -art=3
@kongsberg@	-location=286 -organization=13
@royalty@	-title=116 -food=4 -art=3 -location=3
@sir_douglas_haig@	-person=50 -title=1
@sweet_thursday@	-art=28 -person=11
@a_station@	-location=33 -organization=1
@ardmore@	-location=166 -organization=13 -title=1
@panamanian@	-location=23 -people-ethnicity=3 -organization=2
@highland_high_school@	-organization=72 -location=7
@shah_of_iran@	-person=81 -location=4
@bra@	-location=26 -event=22 -organization=8
@assiniboine@	-language=60 -location=20 -organization=1
@m.d.@	-education-educational_degree=925 -title=1
@redman@	-person=487 -broadcast_program=1
@launceston@	-location=1094 -organization=72 -product=1 -event=1
@1995@	-event=1918 -organization=8 -art=8 -person=2 -broadcast_program=2 -award=1 -product=1
@benedictine_university@	-organization=55 -location=2
@nuneham_courtenay@	-location=28
@wolfsburg@	-location=267 -organization=169 -art=2 -location=1
@third_division@	-organization=2067 -event=13 -location=2
@honduras@	-location=4179 -organization=583 -event=2 -people-ethnicity=1
@bethesda@	-location=258 -person=18
@ebenezer@	-location=25 -person=8 -broadcast_program=1
@dragon_boat@	-product=26 -event=1
@west_park@	-location=48 -organization=1
@keno@	-product=35 -location=8 -person=2
@deccan_chronicle@	-art=116
@swindon@	-location=965 -organization=57 -product=1
@austin_mitchell@	-person=42 -art=1
@eyvanki_rural_district@	-location=24
@mexico_city,_mexico@	-location=233 -event=1
@riverside,_california@	-location=696 -event=1
@sturt@	-organization=148 -location=65 -person=5
@the_act@	-art=17 -person=3
@agon@	-art=24 -person=1
@palatine_german@	-people-ethnicity=29 -language=5 -location=2
@pen@	-award=187 -organization=32 -location=13 -art=2 -person=2 -finance-currency=1
@kesh@	-location=18 -organization=2
@beth@	-art=32 -person=7
@mitra@	-god=63 -person=1
@golden_dawn@	-organization=66 -art=8 -person=2
@db@	-organization=119 -person=2 -product=2
@western_pomerania@	-location=178
@foshan@	-location=218 -organization=1
@les_sealey@	-person=36
@vadodara@	-location=413 -organization=1
@prince_rupert@	-location=199 -person=101 -organization=2
@crux@	-location=79 -art=16 -product=5
@suspicion@	-art=62 -broadcast_program=18
@battlefield_4@	-product=38
@tenderloin@	-location=45 -art=23 -food=22
@alfa@	-organization=27 -person=3 -product=1
@colegiales@	-organization=20 -location=11
@bungay@	-location=62 -organization=1
@now@	-art=101 -broadcast_network=8 -organization=3 -location=2 -broadcast_program=2 -event=1
@central_plains@	-location=37 -language=2
@roger_martin_du_gard@	-person=44
@dynasty@	-broadcast_program=518 -art=35 -person=23 -product=7 -event=2 -living_thing=2
@sidewinder@	-living_thing=10 -person=8 -location=4 -broadcast_program=2 -product=1 -art=1
@chippewa@	-location=71 -people-ethnicity=18 -language=4 -product=1 -event=1
@la_fontaine@	-person=49 -location=6
@michaelmas@	-time=206 -art=1
@the_game_plan@	-art=44 -broadcast_program=3
@weir@	-person=39 -location=21 -art=3 -organization=1
@arthur_harding@	-person=35
@anishinaabe@	-people-ethnicity=261 -language=2
@temasek@	-location=29 -organization=5
@cuatro@	-product=74 -broadcast_network=66 -art=2
@leonessa@	-location=21 -organization=1
@alfred_p._sloan@	-person=80 -organization=4 -award=2
@viscount_bolingbroke@	-person=14 -title=8
@once@	-art=205 -organization=39 -location=13 -person=2 -broadcast_program=2 -event=1
@wicko@	-location=40 -product=1
@state_route_99@	-location=92
@eels@	-person=176 -organization=13 -living_thing=8
@diest@	-location=90 -organization=3 -person=1
@behaviour@	-art=17 -living_thing=2 -medicine-medical_treatment=1 -computer-programming_language=1
@midland_line@	-location=75 -metropolitan_transit-transit_line=3
@k_ingleside@	-metropolitan_transit-transit_line=25
@korsakov@	-location=23 -person=6
@the_cross@	-person=33 -art=3 -event=2 -location=1
@beaconsfield@	-location=298 -event=2 -broadcast_program=1
@arabia@	-location=147 -organization=5 -product=4 -broadcast-tv_channel=1 -living_thing=1
@spartanburg@	-location=274 -organization=1
@tamagawa@	-location=22 -person=2 -metropolitan_transit-transit_line=1
@david_williamson@	-person=152 -art=1
@nadar@	-person=45 -people-ethnicity=35
@katu@	-person=61 -language=1 -people-ethnicity=1
@defense_minister@	-organization=31 -title=9
@belladonna@	-person=41 -living_thing=41 -art=7
@i-20@	-location=143 -product=1
@ontario_north@	-location=35
@handel@	-person=542 -art=5 -location=2
@world_championships@	-event=1484 -person=2 -product=1
@atrium@	-body_part=27 -location=1
@immunotherapy@	-medicine-medical_treatment=33 -disease=1
@cold_war@	-event=8135 -art=8 -broadcast_program=6 -person=4 -product=1
@carling@	-organization=98 -location=7 -event=1
@richard_iii@	-art=832 -person=6
@honey@	-art=141 -food=81 -person=3 -location=2 -living_thing=2 -broadcast_program=1
@marvel_comics@	-art=23 -person=1
@plymouth_and_dartmoor_railway@	-location=24
@russell_investments@	-organization=30
@julius_caesar@	-person=2548 -art=563 -broadcast_program=14 -location=1
@u.s._department_of_education@	-organization=80 -title=1
@hagood_hardy@	-person=28
@englishman@	-location=101 -art=1 -people-ethnicity=1
@muslim_ibn_aqeel@	-person=21
@sem@	-location=20 -title=9 -person=6 -product=1 -chemistry=1
@st_albans_city@	-organization=213 -location=1
@aries@	-location=132 -art=4 -product=2
@marina@	-location=40 -art=20 -broadcast_program=17 -person=16 -organization=4 -product=4
@lowe@	-person=30 -location=20 -organization=2
@gawler@	-location=99 -metropolitan_transit-transit_line=9 -person=6 -product=1
@gateshead@	-location=910 -organization=467
@akhnaten@	-art=25 -person=1
@robertson@	-location=138 -person=51
@goodhue@	-location=40 -person=1
@riverdales@	-person=16 -art=5
@may@	-person=42 -location=12 -event=9 -living_thing=2 -organization=1 -art=1
@chu@	-location=388 -organization=13 -art=1 -person=1
@spartanburg,_south_carolina@	-location=315 -organization=1
@the_iron_sheik@	-person=33
@generator_gawl@	-broadcast_program=26
@damme@	-location=44 -event=1
@indus_river@	-location=488 -event=1
@mixtec@	-people-ethnicity=154 -language=5 -location=2
@black_hawk_down@	-art=197 -event=4
@huyton@	-location=23 -organization=11
@bienville@	-location=33 -person=5
@bleak_house@	-art=199 -broadcast_program=80 -location=6
@earl_of_hereford@	-title=52 -person=3
@albéniz@	-person=33 -art=3
@gloucester_park@	-location=32
@southwest_pacific@	-event=14 -location=8 -organization=1
@mr._roboto@	-art=42 -person=1
@abir_chatterjee@	-person=32
@peter_ladefoged@	-person=32
@war_office@	-organization=1300 -title=1
@alliance_high_school@	-organization=28 -location=2
@wildflower@	-art=42 -person=3 -event=1 -location=1 -broadcast_program=1 -living_thing=1
@the_lodge@	-location=41 -person=7
@randy_california@	-person=61
@thornton@	-location=165 -person=16 -organization=4 -event=1
@amdahl@	-organization=25 -person=5
@pineapple@	-food=47 -person=1 -organization=1
@arena_football_league@	-organization=1584 -broadcast_program=3
@bungaree@	-location=13 -person=11
@the_big_boss@	-art=45 -person=1
@flixton@	-organization=21 -location=17
@cloud_nine@	-art=66 -location=4
@south_orkney_islands@	-location=337
@anna_pavlova@	-person=231 -art=5
@ryerson@	-organization=16 -location=4
@lega_pro_seconda_divisione@	-organization=554 -event=1
@yosemite@	-location=70 -product=13
@bones@	-broadcast_program=682 -person=88 -art=36 -product=24 -body_part=1
@baby@	-art=86 -person=22 -product=7 -location=4 -organization=2
@oregon's_4th_congressional_district@	-location=21
@peter_sallis@	-person=77
@maxim's@	-location=28 -art=3 -person=1
@lemon@	-food=60 -person=5 -location=3 -visual_art-color=1 -organization=1
@k._asif@	-person=38
@emmy_award@	-award=4484 -event=5
@oswego@	-location=333 -event=2
@pitching@	-title=20 -award=1
@chams@	-people-ethnicity=13 -location=8
@hyūga@	-location=19 -product=15
@union_mills@	-location=28 -organization=12
@walt_disney_television_animation@	-person=21 -organization=2
@southern_province@	-location=505 -organization=1
@bdo@	-organization=88 -event=1
@italian_renewal@	-organization=24
@bachrach,_bernard_s.@	-person=28
@shanghai_film_studio@	-organization=28
@marlboro@	-location=65 -organization=1
@pyrrhus@	-person=120 -event=1
@brinsley_schwarz@	-person=110 -art=2
@siskiyou@	-location=48 -person=4
@st._louis_cardinals@	-organization=6105 -event=240
@k._kalyan@	-person=35
@doğan_media_group@	-organization=26 -person=1
@jefferson_lines@	-organization=33
@little_joy@	-person=26 -art=1
@united_states_commission_on_civil_rights@	-organization=87
@wasp@	-people-ethnicity=111 -product=40 -living_thing=37 -art=17 -organization=9 -person=4 -biology=1
@type_o_negative@	-person=221 -art=1
@melatonin@	-medicine-drug=33 -art=1
@71@	-location=32 -art=3 -event=3 -organization=2
@walt_williams@	-person=21
@royal_scots@	-organization=179 -product=3
@caddie@	-art=17 -title=6
@phillips-matz,_mary_jane@	-person=42
@springhill,_nova_scotia@	-location=27 -event=1
@the_adventures_of_robin_hood@	-art=141 -broadcast_program=136 -product=1
@george_bush@	-person=100 -event=1
@whitewater@	-location=65 -organization=4
@writers@	-title=26 -organization=3
@höchst@	-location=45 -event=2
@division_two@	-organization=116 -event=8
@jacobo_morales@	-person=55
@born_to_dance@	-art=30 -broadcast_program=1
@secretaries@	-title=21
@tlc@	-person=119 -broadcast_network=61 -broadcast_program=9
@paraty@	-location=22 -organization=2
@amboyna@	-location=27 -living_thing=2 -event=2
@pamir@	-location=95 -product=32
@spanglish@	-language=127 -art=35
@buick@	-organization=643 -art=1 -person=1
@naza@	-organization=21 -person=1
@nightfall@	-art=20 -person=19 -product=2 -organization=2
@la_trobe@	-location=34 -organization=11 -person=5
@the_stupids@	-art=30 -person=3
@wang@	-organization=20 -person=7 -location=1
@örebro@	-location=341 -organization=7
@chief_justice_of_the_supreme_court@	-title=32 -organization=1
@contact@	-art=188 -product=4 -location=2
@veritas@	-organization=51 -god=21 -location=11 -art=4
@asia_league@	-organization=39
@timothy_omundson@	-person=43
@pinto@	-location=24 -product=19 -person=9 -living_thing=1
@ultima_thule@	-person=16 -location=5 -art=2
@scary_kids_scaring_kids@	-person=52 -art=3
@waltham_abbey@	-location=105 -organization=9
@ace_frehley@	-person=339 -art=8
@sonic_the_hedgehog@	-product=311 -broadcast_program=76 -art=46
@somalis@	-people-ethnicity=112 -location=2
@peter_hüttner@	-person=26
@syrup@	-food=15 -art=9 -medicine-medical_treatment=1
@el_dorado_international_airport@	-location=115
@fridtjof_nansen@	-person=289 -product=3
@exit_to_eden@	-art=39
@roslavl@	-location=29
@anglia@	-broadcast_network=18 -product=16 -location=3 -broadcast_program=2
@lgv_nord@	-location=52
@maronites@	-people-ethnicity=94 -organization=10
@hachette@	-organization=101 -person=15
@domestic@	-location=13 -title=12 -organization=11 -living_thing=5
@trf@	-person=42
@wichita@	-location=641 -organization=41 -language=14 -product=3
@st_pauls@	-location=25 -organization=1
@epipsilia_grisescens@	-living_thing=21
@laodicea@	-location=49 -organization=2
@smack@	-product=29 -person=22 -medicine-drug=1
@deptford@	-location=646 -product=3
@ellesmere_port@	-location=280 -organization=5
@new_mills@	-location=103 -organization=28
@grover@	-location=21 -organization=5 -person=2
@brian_howe@	-person=61
@nikolay_karamzin@	-person=46
@scratch@	-computer-programming_language=49 -art=34 -person=12
@roman_catholic_bishop@	-title=31 -organization=14 -location=1
@aberaman@	-location=30 -organization=1
@la_strada@	-art=55 -person=25
@dan_harris@	-person=32
@swig@	-product=40
@marquis@	-art=12 -product=8 -person=5 -location=5 -title=1
@sword_of_honour@	-art=39 -organization=3
@ocean_grove@	-location=45 -person=5 -organization=1
@yamato@	-location=95 -product=83 -person=59 -event=33 -people-ethnicity=15 -art=5 -language=1
@newsday@	-art=906 -broadcast_program=11
@bianca_jagger@	-person=85
@the_magic_school_bus@	-broadcast_program=96 -art=47
@kix_brooks@	-person=117 -art=2
@kryptos@	-art=21 -person=11
@vietnamese@	-language=974 -people-ethnicity=596 -location=32 -organization=4 -event=3
@e-flat_clarinet@	-product=70
@yellowstone@	-location=113 -broadcast_program=2 -art=1
@dalton@	-location=204 -person=19 -event=4 -organization=4
@étampes@	-location=100 -title=1
@vietnam@	-location=14064 -event=744 -organization=136 -broadcast_program=8 -art=6 -people-ethnicity=5 -title=2 -language=2 -person=2 -chemistry=1
@mozambique@	-location=4942 -organization=65 -event=2 -title=2 -art=2 -finance-currency=1
@breakthrough@	-art=35 -organization=12 -event=1 -medicine-symptom=1 -person=1
@ambassador_to_france@	-title=20 -person=1
@falkland_islands@	-location=1552 -event=8 -title=2
@bergamo@	-location=1134 -organization=8 -person=1
@recorded@	-title=68 -art=1
@sound@	-title=38 -location=29 -broadcast_program=11 -art=8 -person=4 -living_thing=1
@mvp@	-award=55 -person=50 -broadcast_program=25 -organization=8 -event=3 -art=2
@cocos@	-location=30 -food=9
@loud@	-art=80 -organization=10 -event=6 -person=3 -location=2
@chico@	-person=17 -location=7 -organization=5 -art=1 -language=1
@freundel_stuart@	-person=22
@puppy_love@	-art=18 -broadcast_program=3
@greek_cup@	-organization=105 -event=1
@watauga@	-location=62 -organization=4
@tsurumai_line@	-location=49
@tacna@	-location=165 -event=4
@american_council_for_judaism@	-organization=28
@pandora's_box@	-art=54 -person=19 -location=9 -product=3
@powers_of_ten@	-art=30
@taggart@	-broadcast_program=288 -location=2
@woodridge@	-location=22 -organization=2 -event=1
@pembina@	-location=79 -people-ethnicity=3 -product=1
@fulton_street@	-location=127 -metropolitan_transit-transit_line=2
@teignmouth@	-location=197 -organization=3
@roman_goddess@	-religion-religion=16 -god=4
@elsie_janis@	-person=42
@florida_keys@	-location=780 -broadcast_program=1
@andrea_echeverri@	-person=31 -art=4
@tatu@	-person=23 -location=1
@after_hours@	-art=110 -broadcast_program=4
@open_space@	-location=17 -broadcast_program=5 -person=1
@raytheon@	-organization=566 -person=1
@american_samoa@	-location=1179 -organization=23
@steriogram@	-person=30
@thanet_district_council@	-location=26
@llama@	-living_thing=46 -person=5 -organization=3 -art=1
@blue_horizon@	-organization=35 -location=3 -art=2
@marine_parade@	-location=40 -organization=20
@pestilence@	-person=66 -event=1
@government_of_malta@	-organization=34 -location=1
@fourth_of_july@	-time=128 -person=4 -location=1
@hollywood@	-location=209 -art=80 -organization=40 -broadcast_program=19 -event=2 -title=1
@real_world@	-organization=30 -art=16 -broadcast_program=2
@balfour@	-location=39 -person=29
@constituent_assembly_elected_in_1946@	-event=20
@530@	-location=54 -organization=1
@peggy_lee@	-person=695 -art=1
@alloa@	-location=168 -organization=38
@whirlwind@	-product=22 -organization=3
@piedmont_high_school@	-organization=31
@rochester,_new_york@	-location=2217 -event=1
@heights@	-location=8 -art=6 -disease=4 -person=3 -organization=3
@joshi@	-title=26 -person=24
@gran_turismo@	-product=123 -art=12
@estoril_open@	-event=38
@kiplinger@	-organization=35 -art=1
@flagship_station@	-broadcast_network=59 -product=2
@the_black_watch_(royal_highland_regiment)_of_canada@	-organization=44
@chios@	-location=577 -event=2
@uruguay@	-location=7379 -organization=1260 -product=12 -event=5 -people-ethnicity=4 -title=2 -art=1 -person=1
@jetta@	-product=39 -person=23
@medic@	-broadcast_program=20 -title=19 -language=2
@san_diego_zoo@	-location=218
@union_of_south_africa@	-location=618 -product=2
@the_soloist@	-art=33
@stigma@	-person=14 -art=6
@china_town@	-art=18 -location=3
@gorseinon@	-location=75 -organization=1
@juglans@	-living_thing=54 -food=1
@madoc@	-person=33 -location=30 -art=5
@ennis@	-location=423 -person=6 -organization=1
@home_and_away@	-broadcast_program=1067 -art=8
@siwan@	-location=29 -art=7 -person=7
@iredell_county@	-location=42 -product=1
@saosin@	-person=120 -art=10
@district_of_arizona@	-location=15 -organization=7
@la_romana@	-location=71 -art=1 -person=1
@philippine_congress@	-organization=22
@usa_network@	-broadcast_network=1218 -broadcast_program=16
@mühlhausen@	-location=154 -product=1
@transsexual@	-disease=48 -art=2
@hinckley@	-location=209 -organization=2 -person=1
@wrocław_university_of_technology@	-organization=47
@bartolo_di_fredi@	-person=28
@okinawa@	-art=215 -location=181 -event=157 -product=3 -organization=1
@chinese_government@	-organization=27 -location=6 -title=1
@imperials@	-organization=16 -person=4 -title=1
@rosario_central@	-organization=411 -location=1
@common_people@	-art=30 -person=1
@new_orleans,_louisiana@	-location=130 -event=1
@stags@	-organization=25 -living_thing=5
@bengals@	-organization=53 -living_thing=1
@adnan_menderes_airport@	-location=46
@oenomaus@	-person=19 -living_thing=1
@37th@	-organization=23 -location=4 -event=3 -art=1
@azerbaijan_premier_league@	-organization=615 -event=1
@lovely_day@	-art=27 -broadcast_program=1
@barbarossa@	-person=65 -art=6 -product=3
@patience@	-art=294 -person=3 -location=1
@the_sea@	-art=42 -title=2 -location=1
@norwegian@	-location=9679 -language=1594 -people-ethnicity=842 -organization=32 -broadcast_program=3 -event=2 -finance-currency=2 -internet-website=1 -person=1
@land_girls@	-broadcast_program=17 -organization=3
@violets@	-living_thing=25 -product=1
@jundiaí@	-location=62 -organization=1
@stanwell@	-location=40 -organization=2
@house_of_the_dead@	-art=23 -product=15
@tambralinga@	-location=37
@nathaniel_p._tallmadge@	-person=26
@lorca@	-location=77 -art=6 -organization=4
@fire_and_ice@	-art=33 -product=3
@russian_wikipedia@	-internet-website=36
@zolder@	-location=47 -event=6
@denzel_whitaker@	-person=24
@sunstorm@	-person=11 -art=10
@przemyśl@	-location=518 -event=4
@pump_it_up@	-product=58 -art=22 -broadcast_program=1
@kiwi@	-people-ethnicity=39 -living_thing=35 -product=15 -food=9 -location=9 -organization=5 -person=1
@sweden's@	-location=38 -organization=5
@downtown_jacksonville@	-location=38
@socorro@	-location=71 -art=1
@vincent_siew@	-person=32
@rostov-on-don@	-location=501
@tammany@	-organization=44 -person=2 -location=1
@blow_out@	-art=41 -broadcast_program=9
@blacksmith@	-title=60 -living_thing=3 -art=2 -organization=1
@natural_law_party@	-organization=28
@harlan@	-location=70 -person=26 -organization=6
@x-files@	-broadcast_program=53 -art=2
@letter_from_america@	-broadcast_program=16 -art=5
@ningbo@	-location=550 -language=4
@hays@	-location=62 -organization=2 -person=2
@iziaslav@	-location=13 -person=11
@beatlemania@	-art=22 -person=1
@premature_ejaculation@	-medicine-symptom=14 -person=7
@steinfort@	-location=17 -person=5
@transit_of_venus@	-event=58 -art=15
@boscastle@	-location=79 -event=1
@route_52@	-location=24 -metropolitan_transit-transit_line=2
@skin@	-body_part=30 -broadcast_program=17 -art=15 -person=12 -living_thing=4 -visual_art-color=3 -disease=3 -food=2 -medicine-symptom=2 -medicine-medical_treatment=1 -title=1
@burlesque@	-art=39 -title=3 -person=2
@damocles@	-person=19 -product=1
@bryan_hughes@	-person=33
@fame@	-broadcast_program=341 -art=243 -person=15 -product=7 -location=3 -organization=1
@plevna@	-location=24 -event=6
@maia_sharp@	-person=35 -art=1
@jamie_walters@	-person=21 -art=3
@merv@	-location=219 -person=5
@fiasco@	-art=14 -product=10 -event=1
@juan_ignacio_chela@	-person=226
@batley_bulldogs@	-organization=113 -location=1
@joseph_f._smith@	-person=202
@earl_of_bedford@	-person=31 -title=30
@south_of_england@	-organization=31 -location=14
@bangalore@	-location=4633 -organization=3 -event=3
@ondine@	-art=51 -person=27 -organization=26
@steppenwolf@	-person=378 -location=25 -art=16
@of_the_same_title@	-art=42 -broadcast_program=5 -product=1
@divine_brown@	-person=21 -art=2
@hindenburg@	-product=83 -person=82 -location=8 -event=1
@stallion@	-living_thing=14 -organization=10 -product=1
@the_tunnel@	-art=20 -broadcast_program=16 -location=4 -organization=4
@generation_x@	-event=163 -person=110 -art=23
@roger_roger@	-broadcast_program=18 -person=7 -art=1
@the_whistler@	-broadcast_program=39 -art=2
@book@	-art=116 -internet-website=8 -person=2 -product=1
@pancho_villa@	-person=446 -art=3
@all-stars@	-event=21 -award=4 -person=4 -product=1
@romance@	-art=66 -organization=2 -person=1 -language=1 -location=1 -broadcast_program=1
@secretary_general@	-organization=17 -title=6 -person=1 -event=1
@amd@	-organization=215 -finance-currency=5
@groningen@	-location=1155 -organization=66 -event=3
@gertrude@	-person=53 -art=1 -location=1
@cameron_mitchell@	-person=175 -organization=2
@bastille@	-person=91 -location=13 -event=8
@jim_downey@	-person=22
@hot_boyz@	-art=25 -person=3
@edmonton,_alberta@	-location=54
@st_nicholas@	-person=18 -location=12 -art=1
@ewan_pearson@	-person=46
@nick_rhodes@	-person=140
@john_rooney@	-person=55
@scanner@	-person=38 -art=1
@star_india@	-organization=22 -broadcast_network=1
@la_rochelle@	-location=738 -event=10 -organization=1
@the_stand@	-art=182 -event=1
@samana@	-location=21 -event=1
@fala@	-language=11 -location=8 -art=2 -organization=1
@rigor_mortis@	-person=24 -art=16
@loudun@	-location=59 -event=5
@the_dig@	-product=27 -art=2 -person=2
@andijan@	-location=88 -event=1
@oktoberfest@	-location=250 -event=14 -art=1
@stade_de_france@	-location=407
@whale_music@	-art=39
@ambulance_ltd@	-person=21 -art=1
@singularity@	-product=21 -art=6 -person=1
@manuka_oval@	-location=98
@shining@	-person=34 -product=12
@mongol_invasions_of_japan@	-event=40
@walsingham@	-location=81 -person=17
@šilutė@	-location=35 -organization=1
@mpa@	-education-educational_degree=82 -organization=15 -title=2 -location=1
@violet_hill@	-art=31 -location=11
@coil@	-person=244 -art=5
@trianon@	-event=31 -location=12 -organization=1
@diamantina@	-location=48 -product=1
@horsley@	-location=22 -person=2
@são_caetano@	-organization=142 -location=6
@forth@	-computer-programming_language=139 -location=125 -art=16
@jewelry@	-person=57 -product=16
@ballet_shoes@	-art=40 -broadcast_program=4
@arthur_o'connell@	-person=88
@nuestra_belleza_mundo_méxico@	-organization=58 -event=2
@yams@	-food=78 -living_thing=1
@arnold_palmer@	-person=467 -food=8
@gorgonzola@	-food=29 -location=6
@budweiser@	-food=234 -location=1 -organization=1
@northside@	-location=29 -person=18 -organization=14
@la_monnaie@	-location=207
@busting_loose@	-broadcast_program=29 -art=2
@smoke@	-art=18 -disease=2 -food=1 -event=1 -person=1 -location=1
@psi@	-organization=49 -location=6 -product=5 -title=1
@the_virgin_mary@	-person=25 -art=2 -location=2
@children_of_the_sun@	-art=21 -product=3
@franca_rame@	-person=27
@steel_mill@	-person=23 -art=1 -organization=1
@russ_michna@	-person=26
@smithsonian_institution@	-organization=3120 -location=3
@chambois@	-location=25 -event=1
@1870@	-event=24 -art=1 -law=1
@for_your_love@	-art=41 -broadcast_program=37
@sinclair_research@	-organization=67
@55@	-location=47 -metropolitan_transit-transit_line=27 -organization=15 -product=3 -art=1 -transit=1
@kuru@	-disease=27 -location=15
@george_dixon@	-person=91 -broadcast_program=1
@laguardia@	-location=28 -organization=2
@eruption@	-person=30 -art=18 -location=4
@detention@	-art=20 -broadcast_program=15
@hunters@	-product=16 -location=3 -organization=2 -broadcast_program=1
@a_christmas_carol@	-art=803 -broadcast_program=21
@doris_troy@	-person=98 -art=3
@montagne_de_reims_regional_natural_park@	-location=64
@balochi@	-language=199 -people-ethnicity=32
@peirce@	-person=27 -location=1
@kunda@	-location=43 -people-ethnicity=3 -language=2
@llanelli's@	-organization=19 -location=2
@time_crisis@	-product=35
@donau-ries@	-location=57
@tritons@	-god=39 -living_thing=2
@sony_music_australia@	-organization=116
@pacific_fleet@	-organization=56 -location=3
@police,_poland@	-location=28
@chacha_chaudhary@	-art=19 -broadcast_program=1
@le_touquet@	-location=85
@hani@	-people-ethnicity=32 -person=14 -language=14 -location=2
@big_bend@	-location=71 -organization=1
@reimagined_battlestar_galactica@	-broadcast_program=21
@doc_martin@	-broadcast_program=112
@gabriel_casseus@	-person=21
@ida_b._wells@	-person=59 -location=1
@giovanni@	-person=83 -art=1
@legislative_assembly_of_manitoba@	-organization=739
@councillors@	-title=23 -organization=4
@manawatu@	-organization=91 -location=33
@locomotion@	-art=27 -product=10 -broadcast_network=8 -location=2
@museum_of_fine_arts@	-location=273 -organization=1
@golden_raspberry_awards@	-award=82 -event=10
@wil@	-location=68 -person=17 -organization=4
@san_bernardino@	-location=547 -metropolitan_transit-transit_line=3 -organization=2
@sandia_national_laboratories@	-organization=262
@the_client_list@	-broadcast_program=39 -art=23
@antananarivo@	-location=463 -organization=11
@stearns@	-location=31 -organization=2 -person=2
@the_french@	-location=12 -person=8 -event=1
@foreign_office@	-organization=271 -title=1
@undressed@	-broadcast_program=47 -art=1
@polaris_music_prize@	-award=81
@route_95@	-metropolitan_transit-transit_line=17 -location=15
@isaiah_berlin@	-person=240 -art=1
@iowa@	-location=7880 -organization=464 -product=27 -art=24 -people-ethnicity=14 -event=12 -language=1
@alfred_brehm@	-person=30
@sunshine_hockey_league@	-organization=30
@sequoia@	-living_thing=90 -location=41 -product=12 -organization=6
@latour@	-person=14 -location=6 -organization=3 -art=1
@unionist@	-organization=514 -location=46
@snowman@	-person=31 -art=2
@john_kassir@	-person=95
@all_the_boys_love_mandy_lane@	-art=22
@essex_county@	-location=1039 -organization=2 -person=1
@portobello@	-location=55 -art=2
@blues_brothers_2000@	-art=85 -product=2
@up_all_night@	-art=92 -broadcast_program=87
@starsailor@	-person=120 -art=17
@kurów@	-location=45
@sindhi@	-language=503 -people-ethnicity=239 -location=1
@nanny@	-broadcast_program=12 -title=9
@fort_scott@	-location=79 -organization=2
@kids'_choice_awards@	-award=21 -event=3
@andy_griggs@	-person=63
@cowbell@	-product=149 -art=2
@michael_c._thomas@	-person=31
@kopparbergs@	-organization=54
@ag@	-chemistry=28 -person=5 -title=2 -location=1 -event=1
@nbc_sports@	-person=488 -broadcast_program=26
@tamsin_egerton@	-person=36
@slovak_radio_symphony_orchestra@	-person=21 -organization=2
@jersey_city,_new_jersey@	-location=952 -event=1
@hyderabad@	-location=938 -organization=56 -event=6 -food=1 -product=1
@kristianstads_dff@	-organization=34
@angus_l._macdonald_bridge@	-location=25
@2._bundesliga@	-organization=911 -event=2
@moroccan@	-location=1539 -people-ethnicity=161 -language=9 -person=2 -event=1 -organization=1
@martin@	-location=324 -broadcast_program=199 -person=191 -organization=75 -art=23 -product=6 -living_thing=1
@tambourine@	-product=75 -art=11 -person=1
@champagne@	-location=137 -food=58 -art=16 -title=6 -event=5 -visual_art-color=1 -person=1
@toscano@	-person=29 -location=1
@sherpa@	-people-ethnicity=136 -language=9 -title=6 -organization=2 -product=2
@walsall_f.c.@	-organization=47 -location=1
@ragama@	-location=22 -organization=2
@national_parliament@	-organization=99 -religion-religion=3
@armenia@	-location=296 -organization=206 -people-ethnicity=7 -event=5 -language=2 -product=1
@athens@	-location=895 -event=71 -organization=11 -transit=2
@harry_potter@	-art=1488 -product=9 -location=1
@federal_council@	-organization=44 -event=2
@true_faith@	-art=27 -person=19
@unitarian@	-religion-religion=1025 -organization=27 -location=20
@chemin_des_dames@	-location=43 -event=2
@macabre@	-person=105 -art=19
@leland@	-person=46 -location=43 -organization=2
@malabar@	-location=158 -product=4
@tiananmen@	-location=56 -event=6
@the_white_stripes@	-person=710 -art=13
@dingo@	-living_thing=52 -person=12 -art=11 -location=5 -event=1
@earl_of_surrey@	-title=64 -person=34
@crude_oil@	-chemistry=53 -art=1
@champion_hill@	-event=19 -location=13
@mount_pleasant@	-location=404 -broadcast_program=20 -event=2 -organization=2
@qube@	-organization=21 -location=2
@pcu@	-art=30 -organization=14
@rojo@	-person=19 -art=2
@annie_oakley@	-person=167 -broadcast_program=66
@selena@	-person=389 -broadcast_program=53 -art=6 -god=1
@this_will_destroy_you@	-person=53 -art=2
@ruhollah_khomeini@	-person=302 -location=1
@black_magic@	-art=24 -person=4 -product=4
@38th_parallel@	-location=151 -person=5
@macmillan@	-person=127 -organization=9 -art=1 -location=1
@pitchfork_media@	-internet-website=2060
@scissor_sisters@	-person=383 -art=12
@shiner@	-person=49 -location=8 -art=7 -organization=1
@moravia@	-location=1690 -religion-religion=1 -person=1
@david_horowitz@	-person=92 -organization=1
@princess_victoria@	-person=40 -product=3
@pennsylvania_route_309@	-location=75
@the_troubadour@	-location=24 -art=1
@merry-go-round@	-art=16 -organization=5
@stuyvesant@	-location=19 -person=7 -organization=6
@progpower_usa@	-event=24
@mukwonago,_wisconsin@	-location=21
@tv_3@	-broadcast_network=19 -person=2
@fearless@	-art=187 -organization=28 -product=4
@the_great_pretender@	-art=61 -broadcast_program=1
@the_explorers_club@	-organization=63 -person=1
@kingdom_of_spain@	-location=43 -title=1
@duluth@	-location=633 -art=5 -organization=5
@muret@	-location=49 -event=2
@the_phil_donahue_show@	-broadcast_program=78 -person=3
@bajazet@	-art=20 -person=5
@madra@	-people-ethnicity=48 -art=1 -location=1
@wade_hampton@	-person=135 -location=7
@general_electric@	-organization=2476 -product=1
@st_paul's_school@	-organization=77 -location=1
@historia_ecclesiastica@	-art=20 -person=3
@st_george@	-location=104 -organization=48 -product=15 -person=2 -title=1 -art=1
@santa_ana@	-location=478 -person=7 -product=6 -organization=2
@pomeranian@	-living_thing=61 -location=50 -people-ethnicity=28 -language=2
@the_cat@	-art=15 -person=5
@the_mirage@	-location=76 -person=2
@saint_edmund@	-person=31
@kokomo,_indiana@	-location=187
@everlife@	-person=39 -art=8
@i@	-organization=110 -art=40 -person=21 -chemistry=21 -event=20 -product=11 -location=8 -broadcast_network=3 -body_part=2 -disease=1 -medicine-drug=1 -law=1
@finnish@	-location=6639 -language=2442 -people-ethnicity=388 -organization=12 -event=2 -art=1 -religion-religion=1 -internet-website=1
@changde@	-location=105 -event=1
@angela_park@	-person=17 -location=3
@ann_henricksson@	-person=31
@kekionga@	-location=31 -organization=1
@dodge@	-organization=900 -location=68 -product=10 -person=1
@starlet@	-product=14 -art=8
@hampshire_county_council@	-organization=209 -location=10
@alpena@	-location=118 -organization=3 -product=1
@lamarr_hoyt@	-person=29
@ives@	-person=52 -organization=7
@hervé_guibert@	-person=20
@pat_lawlor@	-person=21
@vta@	-transit=26 -organization=1
@aphasia@	-medicine-symptom=22 -person=1 -disease=1
@day_after_tomorrow@	-person=17 -art=8
@lasers@	-art=15 -product=15 -medicine-medical_treatment=3
@aerodrom@	-person=25 -location=22
@harishchandra@	-person=46 -art=1
@architects@	-person=80 -title=2
@ken_lo@	-person=32
@engels@	-person=75 -location=14
@azariah_dei_rossi@	-person=20
@toney_anaya@	-person=22
@emilio_aguinaldo@	-person=361 -organization=1
@lena@	-location=121 -person=19 -broadcast_program=1
@clapham@	-location=436 -person=2
@ralph_lauren@	-person=391 -organization=6
@maine_coon@	-living_thing=34
@nsu@	-organization=26 -product=3 -location=1
@invercargill@	-location=557 -organization=2
@the_suspicions_of_mr_whicher@	-broadcast_program=20 -person=1
@headstrong@	-art=32 -organization=6 -person=4
@ball_of_fire@	-art=30 -person=1
@llewellyn@	-organization=11 -person=9 -location=1
@gamba@	-location=15 -product=5 -person=2
@tui@	-living_thing=44 -organization=17 -location=15 -product=1
@montana@	-location=5768 -organization=175 -art=15 -product=11 -person=11 -event=8
@black_january@	-event=41
@francisco@	-person=22 -location=10
@spanky_and_our_gang@	-person=49 -art=3
@thorsten_kaye@	-person=35
@haverhill@	-location=264 -organization=2
@oti_festival@	-event=33 -organization=4
@black_stone@	-location=34 -art=1
@boss_hog@	-person=39 -art=2
@monga@	-art=19 -location=3
@mister_roberts@	-art=73 -broadcast_program=11
@clio@	-god=61 -award=36 -product=27 -location=21 -living_thing=1
@the_phoenix@	-art=101 -broadcast_program=5 -person=2 -event=1
@emly@	-location=44 -title=4
@campbellton@	-location=122 -organization=1
@vicky_pryce@	-person=21
@saga@	-person=103 -location=96 -art=52 -product=40 -organization=9 -living_thing=4
@city_of_gold@	-art=22 -location=3
@vikings@	-broadcast_program=62 -organization=53 -event=26 -location=1
@san_bernardino_valley_college@	-organization=44
@the_wild_child@	-art=19 -person=3
@men_in_white@	-art=28 -broadcast_program=1
@slovenian_league@	-organization=69 -event=1
@overdose@	-disease=45 -art=3
@play-off_final@	-event=69 -organization=6
@mccrory@	-organization=13 -location=6 -person=1
@ponce@	-location=460 -person=8 -organization=2
@mandrill@	-living_thing=46 -person=36
@marquess_of_rockingham@	-person=27 -organization=1
@bud@	-location=15 -food=5 -person=3
@michael_arden@	-person=23
@praetorian_prefect@	-title=321 -location=6 -organization=3
@borna@	-location=26 -person=14
@second_thoughts@	-broadcast_program=18 -art=16
@ravens@	-organization=54 -event=7 -living_thing=4 -location=1
@rada@	-organization=82 -location=1 -person=1
@skid_row@	-person=26 -location=14 -art=5
@high_country@	-location=41 -organization=7
@onan@	-person=29 -organization=3 -art=1
@prospect_park@	-location=213 -person=1
@bob_such@	-person=20
@moscow@	-location=17771 -event=59 -organization=38 -transit=13 -person=8 -title=1 -art=1
@ntpc@	-organization=34 -location=1 -product=1
@tonga@	-location=2118 -organization=510 -language=4 -person=4 -event=2 -people-ethnicity=1
@diplo@	-person=126 -location=4 -organization=2
@cento@	-location=47 -organization=13 -person=1
@john_le_carré@	-person=296
@scheme@	-computer-programming_language=291 -event=1 -title=1
@lord_darnley@	-person=48 -title=20
@stations@	-location=30 -art=4 -person=1
@toro@	-location=92 -organization=14 -art=6 -person=1
@rolling_thunder@	-art=23 -person=5 -product=5 -location=1
@vevey@	-location=263 -organization=2
@columba@	-person=232 -location=32 -living_thing=22
@2009_nrl_grand_final@	-event=24
@albany,_new_york@	-location=1816 -organization=1
@schönberg@	-person=26 -location=20
@breakthru@	-art=15 -product=5
@polio@	-disease=73 -medicine-drug=1
@gulistan@	-art=22 -location=7
@church_of_ireland@	-organization=1510 -location=2
@holocaust@	-event=438 -broadcast_program=55 -person=13 -art=1 -time=1
@afl@	-organization=1348 -product=4 -event=3
@walt_disney_records@	-organization=274 -person=2
@vigo@	-location=526 -event=3 -person=2 -product=1 -organization=1
@levuka@	-location=62 -organization=3 -language=1
@cheetah@	-living_thing=162 -product=10 -location=5 -art=3 -organization=2
@head_east@	-person=37 -art=2
@dysrhythmia@	-person=18 -disease=7
@obe@	-title=2941 -location=1
@yoshitsune@	-person=40 -broadcast_program=7
@yehudi_menuhin@	-person=543 -organization=1
@lord_minto@	-person=34
@tilton@	-location=39 -person=1
@museum_of_modern_art@	-location=2683 -product=1
@tennis@	-event=74 -person=14 -art=11 -product=7 -broadcast_program=5 -organization=2 -location=2
@helloween@	-person=429 -art=4
@unterhaching@	-location=21 -organization=16
@gilmour_academy@	-organization=21
@celtics@	-organization=63 -event=11 -people-ethnicity=4
@lagoon@	-location=40 -person=1
@senseless@	-art=23
@tankred_dorst@	-person=25
@hasidim@	-religion-religion=109 -organization=1
@kaist@	-organization=98 -person=1
@blanche_of_artois@	-person=22
@transition@	-art=27 -organization=8 -person=1
@red_cedar@	-living_thing=70 -location=8
@toy_story@	-art=444 -product=5
@stubbs@	-person=28 -location=3
@syndicated@	-broadcast_network=674 -broadcast_program=1
@nelson_piquet@	-person=390 -location=1
@bugatti@	-organization=278 -art=5 -product=1
@cottenham@	-location=31 -person=2 -organization=1
@digitalis@	-living_thing=35 -medicine-drug=4 -disease=1
@il_volo@	-person=25 -art=3
@fao@	-organization=140 -event=1
@crawley@	-location=548 -person=1
@loriot@	-person=26 -product=7
@aura@	-art=31 -medicine-symptom=21 -product=20 -location=13 -god=10 -organization=3 -event=2 -person=2
@maple@	-product=47 -location=34 -living_thing=4 -food=2
@real_madrid@	-organization=2954
@topsy-turvy@	-art=84
@todmorden@	-location=192 -organization=11
@lucas@	-person=92 -location=50 -art=37 -organization=37
@tv_cultura@	-broadcast_network=70 -broadcast-tv_channel=1
@carpiquet@	-location=26 -event=1
@funeral@	-art=33 -event=17 -location=2 -person=1
@talk_to_me@	-art=53 -broadcast_program=13
@dellys@	-location=22 -event=1
@madge_stuart@	-person=30
@jelly@	-food=54 -living_thing=3
@stern_conservatory@	-organization=47 -person=1
@david_copperfield@	-person=160 -art=133 -broadcast_program=12
@walls@	-location=44 -art=13 -organization=1
@tango@	-food=29 -art=15 -organization=8 -location=8 -product=3 -god=1
@chertsey@	-organization=36 -location=22 -event=1
@founder@	-person=17 -organization=2 -location=1 -god=1
@postal_service@	-organization=52 -person=2
@pipe_dream@	-art=39 -product=6 -broadcast_program=1
@later@	-broadcast_program=16 -art=3 -location=2 -event=1
@machina@	-art=29 -person=10 -location=1
@labour@	-organization=5334 -medicine-medical_treatment=18 -art=6 -title=2 -person=2
@pot@	-medicine-drug=16 -organization=8 -medicine-medical_treatment=1 -living_thing=1
@antonio_nariño@	-person=58 -location=12
@the_neverending_story@	-art=111 -broadcast_program=36
@rickie_lee_jones@	-person=235 -art=5
@vivid@	-art=27 -person=19 -organization=13 -location=4 -event=1
@miss_venezuela@	-organization=185 -event=27
@the_bookseller@	-art=32 -award=1
@savage_grace@	-art=25 -person=7
@assassination@	-event=145 -person=12 -art=11 -location=2
@talpa@	-broadcast_network=17 -location=4 -art=3 -living_thing=2
@persephone@	-god=363 -product=4 -art=3 -organization=1
@hilbert@	-person=78 -location=6
@improvement_era@	-art=59
@the_muppet_show@	-broadcast_program=786 -art=6
@the_story@	-art=18 -person=9
@estates@	-organization=26 -location=1 -product=1
@ardennes@	-location=1167 -event=8
@free_city@	-location=18 -art=9
@the_iron_horse@	-broadcast_program=35 -art=15
@newgrange@	-location=111 -art=2
@organizações_globo@	-organization=51 -broadcast_network=2
@queensland_state_league@	-organization=51 -event=2
@weld@	-location=29 -art=9 -person=6 -living_thing=5
@dehradun_district@	-location=30
@green_beret@	-organization=70 -product=2
@brighton_rock@	-art=69 -person=17 -food=1
@killing_time@	-art=27 -broadcast_program=17 -person=16 -product=2
@the_number_twelve_looks_like_you@	-person=39 -art=1
@foyle@	-location=47 -person=3
@annabel@	-art=14 -person=7
@march_30@	-time=234 -event=1
@rose_hill@	-location=48 -person=12
@auburn@	-location=743 -organization=597 -person=11 -visual_art-color=2 -event=1
@b._s._yeddyurappa@	-person=45
@bosnia-herzegovina@	-location=41 -organization=20
@crossroads@	-broadcast_program=439 -art=160 -location=10 -person=7 -event=4 -organization=3
@mudvayne@	-person=174 -art=1
@bishop_of_ripon@	-title=31 -person=9
@variety@	-art=3717 -food=1 -language=1 -organization=1
@only_when_i_laugh@	-broadcast_program=31 -art=26
@devaki@	-person=47 -art=2
@peter_jones@	-person=67 -location=20
@sloan@	-person=235 -location=20 -organization=5 -award=1
@carus@	-person=41 -organization=4 -location=4
@no._3@	-art=18 -organization=6 -location=4 -product=1
@respect@	-art=125 -organization=23 -broadcast_program=4
@yellow_magic_orchestra@	-person=236 -art=7
@willian@	-person=23 -location=7
@wentworth@	-location=200 -broadcast_program=32 -person=6 -title=4
@siwa@	-location=44 -god=4 -language=1
@mac_wellman@	-person=36
@johnny_gimble@	-person=76
@golf@	-product=66 -event=9 -location=9 -organization=4 -broadcast_program=4 -art=3 -person=1
@edwards@	-person=62 -location=62 -event=2 -product=1
@morland_graham@	-person=20
@adolf_hitler@	-person=5684 -art=1
@formiga@	-location=28 -person=2 -organization=1
@united_states_census@	-event=204 -organization=3
@the_duke_of_devonshire@	-person=23 -title=1
@airwolf@	-broadcast_program=187 -product=2
@amistad@	-art=68 -product=35 -location=2
@la_ronde@	-art=74 -location=37
@stour@	-location=44 -product=1
@longwood@	-location=85 -organization=12
@dominic@	-person=33 -event=2 -location=1
@acl@	-body_part=262 -organization=64 -disease=29 -event=4 -medicine-medical_treatment=1 -broadcast_program=1
@amur@	-location=150 -living_thing=2 -organization=1
@nebula@	-award=58 -person=50 -art=6 -organization=1
@1950_season@	-event=28 -organization=1
@nikki_amuka-bird@	-person=22
@the_elms@	-person=15 -location=10
@ischia@	-location=211 -organization=3 -body_part=1
@rhineland@	-location=858 -event=9
@pasewalk@	-location=64 -event=3
@mike_osborne@	-person=20
@denton@	-location=421 -organization=5 -person=5 -broadcast_program=2
@british_colonial@	-location=55 -event=2
@diocese_of_st_edmundsbury_and_ipswich@	-location=31
@cash_money@	-organization=54 -person=4
@hills_district@	-location=55 -organization=1
@turkish_cypriot@	-people-ethnicity=26 -location=2
@monaro@	-location=65 -product=22
@čáslav@	-location=46 -organization=4
@division_iii@	-organization=900 -event=26
@houston_grand_opera@	-organization=330 -art=1
@oliver_stone@	-person=789 -art=1
@ars@	-organization=29 -location=7 -finance-currency=4 -art=1
@marvel_super_heroes@	-product=18 -art=4 -broadcast_program=1
@william_claxton@	-person=22
@grasshoppers@	-organization=73 -living_thing=7 -food=2 -art=1 -person=1
@far_from_the_madding_crowd@	-art=99 -person=1
@tutelo@	-people-ethnicity=27 -language=5
@board_of_supervisors@	-title=152 -organization=26 -person=9 -location=1
@humanitas@	-organization=122 -art=4 -award=2
@rochefort@	-location=332 -organization=2 -event=2 -person=1
@giant_panda@	-living_thing=20 -person=8
@chiron@	-location=20 -person=6 -product=1
@the_masters@	-event=157 -art=6 -organization=1
@the_ant_and_the_grasshopper@	-art=31
@sackville@	-location=119 -person=11 -organization=8 -product=3 -title=2
@texas_john_slaughter@	-broadcast_program=21 -person=1
@umeå@	-location=444 -organization=21
@occupied@	-event=61 -location=16
@krasnoarmeysky_district@	-location=36
@venus@	-location=1588 -god=478 -art=167 -person=82 -event=6 -product=5 -award=2 -living_thing=2
@autumn@	-art=21 -person=6 -event=4 -organization=3
@thracians@	-people-ethnicity=230 -location=1
@edina@	-location=84 -organization=12
@black@	-people-ethnicity=950 -visual_art-color=183 -location=122 -art=96 -person=73 -living_thing=24 -product=16 -organization=6 -food=4 -god=1
@arabica@	-living_thing=42 -language=1
@troyes@	-location=510 -organization=117 -title=1
@jason_suecof@	-person=81
@mike_kruczek@	-person=20
@helen_worth@	-person=89
@buffaloes@	-organization=18 -living_thing=7
@john_edwards@	-person=529
@riel@	-person=12 -finance-currency=10 -location=10 -broadcast_program=4
@bills@	-organization=39 -finance-currency=1
@strawberries@	-art=17 -living_thing=7
@daw@	-organization=32 -location=1
@o2@	-location=9 -organization=7 -art=4
@freddie_and_the_dreamers@	-person=78
@ulstein@	-location=24 -organization=6
@hungaroring@	-location=166 -event=10
@1976@	-event=1035 -art=9 -organization=2 -award=1
@sharpsburg@	-location=60 -event=21
@cyclops@	-art=17 -living_thing=10 -product=4 -location=2
@king_and_queen@	-location=19 -person=6 -art=1 -event=1
@the_mint@	-broadcast_program=42 -location=10 -art=2 -organization=1
@st._john's@	-location=1115 -organization=184 -person=3 -event=1 -product=1 -time=1
@the_calling@	-person=104 -art=21
@mavericks@	-organization=22 -location=1 -product=1 -person=1
@paddy@	-person=25 -people-ethnicity=2 -art=1
@stabat_mater@	-art=220 -person=2
@richard_fletcher@	-person=20 -title=1
@david_gray@	-person=281 -event=1
@bank_holiday@	-law=13 -art=8 -event=1
@macromedia@	-organization=158 -product=1
@hanky_panky@	-art=32 -person=1
@sonic@	-product=16 -organization=6 -art=1 -broadcast_network=1
@zarafa@	-product=16 -art=4
@john_howard@	-person=1160 -organization=1
@lawson@	-person=88 -organization=41 -location=36 -art=6
@fi@	-location=18 -organization=6 -language=4 -art=1 -title=1
@route_28@	-location=123 -metropolitan_transit-transit_line=3
@foch@	-person=41 -product=15 -location=4 -food=1
@carmen_electra@	-person=229 -art=4
@seattle@	-location=7637 -organization=195 -person=15 -art=10 -event=6 -transit=3 -product=1
@sanssouci@	-location=86 -art=1
@northridge@	-location=41 -organization=7
@blade_runner@	-art=585 -product=16
@michael_stonebraker@	-person=20
@texas_tornados@	-person=39 -art=2
@sujata@	-art=34 -broadcast_program=3 -person=1
@cantù@	-location=46 -organization=18
@david_brown@	-person=143 -organization=13
@austrians@	-people-ethnicity=144 -location=80 -event=2
@hardcore@	-art=27 -title=2
@harlow_town@	-organization=62 -location=8
@heist@	-art=20 -broadcast_program=20 -location=4
@clement_virgo@	-person=31
@fenerbahçe@	-organization=550 -location=4
@karl_may@	-person=144 -art=1
@assassin@	-person=33 -organization=5 -art=2 -product=2 -living_thing=1
@los_angeles,_ca@	-location=25 -event=1
@2007_election@	-event=280 -location=11
@hun@	-people-ethnicity=26 -location=25 -language=5 -event=4 -organization=2 -product=2
@south_yemen@	-location=214 -organization=6
@prakasam@	-location=42 -person=1
@beretta@	-organization=143 -product=5
@glasgow@	-location=10789 -organization=63 -product=12 -event=4 -title=3 -person=1 -transit=1
@mare@	-living_thing=36 -person=5
@brookland@	-location=24 -art=5
@geophysical_institute@	-location=32 -organization=3
@the_blues_brothers@	-person=202 -art=168 -product=1
@maus@	-art=103 -person=2
@camera_obscura@	-person=84 -organization=18 -art=4 -location=3 -broadcast_program=1
@the_crown@	-person=22 -title=6 -organization=2 -location=2
@spqr@	-location=16 -art=3 -product=2
@gambang@	-product=17 -location=4
@john_ericsson@	-person=177 -product=4 -art=1
@u.s._senate@	-event=20 -person=1 -organization=1 -location=1
@stellar@	-person=10 -art=9 -award=3 -organization=2
@black_stone_cherry@	-person=92 -art=1
@pala@	-location=101 -art=7
@frontenac@	-location=93 -person=26 -food=11 -organization=10
@parthiban@	-person=20
@the_professionals@	-broadcast_program=292 -art=27 -person=19
@the_australian@	-art=695 -award=61
@accolade@	-person=61 -event=1
@rockingham@	-location=359 -person=22 -organization=7 -event=2 -product=1
@frank_matcham@	-person=86
@viennese@	-location=300 -language=11
@titãs@	-person=146 -art=8
@sergio_floccari@	-person=23
@st._thomas@	-location=406 -person=94 -art=20 -organization=18
@home_for_the_holidays@	-art=36 -broadcast_program=4
@ashur@	-person=47 -god=33 -location=4
@saxon_shore@	-location=40 -person=10 -art=1
@paul_birch@	-person=36 -organization=1
@huntingdon@	-location=590 -title=4 -organization=3 -person=3
@los_prisioneros@	-person=65 -art=1
@airedale@	-location=43 -location=7 -living_thing=5 -product=3
@the_donnas@	-person=160 -art=1
@upperville@	-location=19 -event=9
@langa@	-location=27 -person=1
@wanli@	-person=19 -location=6
@southern_ndebele@	-language=17 -people-ethnicity=4
@engadine@	-location=33 -product=2
@crynant@	-location=25 -organization=1
@rama_ii@	-person=31 -art=15
@department_of_agriculture@	-organization=90 -title=1
@uefa_cup@	-organization=1352 -event=60
@luxembourg_cup@	-event=44
@captain_ahab@	-person=11 -art=10
@basketball@	-organization=253 -event=42 -broadcast_program=9 -art=8 -product=1
@maasai@	-people-ethnicity=276 -language=49
@who's_the_boss?@	-broadcast_program=219 -art=1
@1970–71_season@	-event=39 -person=1
@the_firm@	-art=102 -person=92 -broadcast_program=52 -organization=17
@solitude@	-art=38 -location=13 -person=3
@mets@	-organization=130 -event=32 -location=1
@valerius_maximus@	-person=122
@langley_park@	-location=43 -organization=1
@blue_collar@	-title=23 -art=9 -organization=1
@atbarah@	-location=28 -event=1
@black_bears@	-living_thing=88 -organization=3
@heinrich_otto_wieland@	-person=22
@al-kamil@	-person=62 -art=1
@the_dreaming@	-art=79 -person=17
@fulton@	-location=439 -person=15 -product=1 -organization=1
@rani_mraz@	-person=23 -art=4
@impetigo@	-person=12 -disease=8
@sumter@	-location=154 -product=8 -organization=1 -person=1
@bret_saberhagen@	-person=82
@guinness@	-food=494 -organization=8 -person=4
@gettysburg_national_cemetery@	-location=42 -event=1
@clement@	-person=80 -art=3
@sophocles@	-person=841 -art=1
@uijeongbu@	-location=101 -event=3
@dog_eat_dog@	-art=39 -person=23 -broadcast_program=6
@st_bede's_college@	-organization=25 -location=10
@moth@	-living_thing=254 -product=11 -organization=7 -art=1 -location=1
@turku@	-location=1525 -organization=4 -product=1
@queen_elisabeth@	-person=20 -event=4
@burn@	-art=109 -disease=12 -location=7 -person=3 -event=1
@earl_of_rothes@	-title=16 -person=10
@alsace@	-location=2789 -event=1
@theia@	-god=28 -person=1
@schumann@	-person=596 -art=9
@group_1_crew@	-person=46 -art=4
@woodrow_wilson_high_school@	-organization=103 -location=1
@radegund@	-person=30
@complicated@	-art=76 -disease=1
@mark_snyder@	-person=20
@charly@	-art=51 -organization=25 -person=8 -location=4
@teti@	-person=35 -location=1
@annexation@	-event=25 -location=3
@sudden_impact@	-art=45 -broadcast_program=3
@the_listening@	-art=21 -person=3
@subject_to_change@	-art=17 -person=3
@hyperballad@	-art=22
@palouse@	-location=140 -people-ethnicity=3
@nab_show@	-event=16 -organization=4
@eleanor_roosevelt@	-person=860 -location=1
@epica@	-person=173 -art=16 -product=2
@burley@	-location=90 -organization=7 -person=1
@reed@	-living_thing=104 -person=49 -location=15 -organization=11 -product=6 -visual_art-color=1
@the_curve@	-location=14 -art=8
@redmond@	-location=178 -person=8 -organization=1
@mike_malloy@	-person=36
@the_gold_rush@	-art=55 -event=3
@tigre@	-organization=146 -language=33 -location=26 -people-ethnicity=14 -product=14
@the_tourist@	-art=51 -location=1
@dvina@	-location=32
@southern_university@	-organization=271
@pure@	-art=59 -product=14 -organization=4 -computer-programming_language=2
@dekalb@	-location=210 -organization=6 -person=2
@ellen@	-broadcast_program=194 -person=24 -location=1
@confederate@	-location=2714 -organization=1272 -art=1 -finance-currency=1 -event=1
@university_of_the_air@	-broadcast_program=20 -organization=2
@the_vikings@	-art=19 -person=6 -event=4 -organization=1
@gba@	-product=80 -organization=5
@antenna@	-art=16 -person=3 -broadcast_network=2 -location=2 -organization=1
@west_florida@	-location=234 -organization=10
@skellig@	-art=26 -location=1
@balalaika@	-product=19 -art=8
@national_democratic_institute_for_international_affairs@	-organization=53
@serpentine@	-location=42 -art=2 -living_thing=2
@another_level@	-person=55 -art=11
@slippery_rock@	-location=22 -organization=12
@alta@	-location=218 -organization=105 -person=5 -art=1
@centipede@	-living_thing=27 -person=25 -art=16 -product=1
@salish@	-people-ethnicity=26 -language=8 -location=2
@mission_hill@	-broadcast_program=67 -location=25
@taganrog@	-location=453 -event=3
@the_alamo@	-art=94 -location=25 -event=9
@franklin_pierce@	-person=547 -organization=5 -title=1
@per_mathisen@	-person=22
@basketball_team@	-organization=82 -event=1
@lyceum@	-location=68 -organization=3 -product=2 -art=1
@eurotunnel@	-organization=106 -location=1
@detective@	-title=146 -person=18 -art=10 -organization=5
@thunder_in_paradise@	-broadcast_program=29 -product=1
@strangers_with_candy@	-broadcast_program=83 -art=12
@paradiso@	-art=60 -location=1
@christian_cooke@	-person=22
@new_norfolk@	-location=33 -organization=1
@toshio_hosokawa@	-person=40
@lotus@	-organization=822 -living_thing=83 -art=50 -location=4 -product=2 -person=2 -food=1
@epoch@	-organization=15 -art=7
@in_the_wake_of_poseidon@	-art=30
@yuki@	-location=18 -person=9 -people-ethnicity=7 -language=2 -product=1
@mexicana@	-organization=48 -location=1 -living_thing=1
@vera_miles@	-person=140
@elsamma_enna_aankutty@	-art=21
@mother's_milk@	-art=60 -food=3
@aesop@	-person=255 -art=23
@billy_dean@	-person=95 -art=4
@finn_class@	-product=32 -event=3
@sikorsky@	-organization=106 -person=4
@chinandega@	-location=48 -organization=2
@estate@	-product=33 -location=12 -organization=1
@wgbh@	-person=215 -organization=51
@king_of_naples@	-location=36 -person=6
@powhatan@	-people-ethnicity=106 -location=47 -language=24 -person=8 -product=3 -art=1
@cold_feet@	-broadcast_program=143 -art=2
@battlefield@	-product=38 -art=35 -location=28 -event=6 -broadcast_program=3 -organization=1
@reuben_james@	-person=15 -product=9
@peter_habeler@	-person=29
@gerco_schröder@	-person=20
@yaiba@	-broadcast_program=23 -art=1
@the_empire@	-location=18 -art=8
@prince_(musician)@	-person=20 -title=1
@cell_phones@	-event=20 -product=1
@krieg@	-person=28 -art=2
@carol_burnett@	-person=395 -broadcast_program=1
@gordon_milne@	-person=28
@wired@	-art=889 -broadcast_program=2
@englewood@	-location=300 -organization=2
@spectator@	-art=88 -person=1
@indigenous_population@	-people-ethnicity=24 -location=1
@callander@	-location=104 -organization=1
@bellshill@	-location=216 -organization=3
@workington@	-location=334 -organization=265
@mendip@	-location=159 -product=1
@sheffield@	-location=4711 -organization=171 -product=12 -person=5 -art=4 -title=2 -location=1
@serena@	-person=112 -product=5 -location=5 -art=2 -organization=2
@wendouree@	-location=25 -product=1
@national_association_of_black_journalists@	-organization=116
@kalisz@	-location=646 -event=2
@lok_sabha@	-organization=2495 -person=1 -location=1
@rupert@	-location=51 -person=49 -broadcast_program=40 -product=6
@vienna@	-location=16496 -organization=155 -art=46 -event=22 -product=2 -person=2 -finance-stock_exchange=1 -transit=1 -language=1
@adak_island@	-location=64
@david_wilkie@	-person=111 -event=6
@hedd_wyn@	-person=38 -art=13
@helene@	-location=16 -person=3 -event=2
@rancid@	-person=485 -art=14
@eddie_redmayne@	-person=84
@bob_guccione@	-person=62
@duke_of_aosta@	-title=39 -person=5
@sutton@	-location=464 -organization=4 -person=4 -event=1
@kerry@	-organization=1384 -location=282 -person=72 -living_thing=3
@train@	-person=342 -transit=49 -art=18 -location=8 -organization=7 -product=6 -event=2 -metropolitan_transit-transit_line=1
@surrey@	-location=6289 -organization=1629 -person=16 -title=9 -product=1
@matteo_carcassi@	-person=20
@soyuz_t-11@	-event=21
@frickley_colliery@	-organization=27 -location=5
@ironman@	-art=36 -event=1
@milton_keynes_dons@	-organization=490
@earl_of_norfolk@	-title=38 -person=3
@stp@	-organization=64 -chemistry=6 -person=2
@kirkby@	-location=158 -person=2
@whirlpool@	-organization=44 -art=25 -internet-website=6 -person=1
@a_view_to_a_kill@	-art=172 -product=2
@canadian_expeditionary_force@	-organization=632
@redgum@	-person=82 -living_thing=2
@pat@	-person=48 -food=3 -location=3 -event=1
@peppermint_lounge@	-organization=24
@edmonton_trappers@	-organization=93
@persian@	-language=4668 -people-ethnicity=1002 -location=143 -living_thing=3 -event=2 -religion-religion=2 -broadcast_network=1 -product=1
@grind@	-art=66 -broadcast_program=1
@grimstad@	-location=129 -person=1
@hinton@	-location=165 -person=8
@vojvodina@	-organization=168 -location=18
@amos_lee@	-person=86 -art=1
@fr@	-location=17 -product=6 -title=4 -finance-currency=3 -chemistry=1 -language=1
@boys_don't_cry@	-art=173 -person=5
@andré_françois-poncet@	-person=27
@abadiño@	-location=26
@kampar@	-location=53 -event=6
@nick_clooney@	-person=39
@daryl_mitchell@	-person=24
@porin@	-award=37 -art=5
@ed@	-broadcast_program=151 -person=35 -product=16 -art=13 -location=5 -organization=2
@andy_williams@	-person=800 -art=3
@fc_rubin_kazan@	-organization=256
@homs@	-location=585 -event=3
@vm@	-product=82 -organization=7 -award=4 -chemistry=2
@blow@	-art=26 -person=8 -chemistry=1
@webster@	-location=220 -broadcast_program=86 -person=54 -organization=2
@oberhausen@	-location=23 -organization=3
@fin@	-location=11 -living_thing=10 -person=5 -language=1 -organization=1
@nukufetau@	-location=66 -organization=1
@malus@	-living_thing=187 -person=2 -food=1
@the_settlers@	-person=8 -art=7 -product=5 -people-ethnicity=1
@wham-o@	-organization=69
@fly@	-art=58 -living_thing=26 -location=12 -organization=10 -person=8 -product=3 -event=1
@carlton_television@	-organization=172 -broadcast_network=1
@west_germany@	-location=5183 -organization=437
@loaded@	-art=171 -person=49 -product=5 -organization=1
@the_hindenburg@	-art=46 -product=1
@mills,_randall_v.@	-person=23
@gypsy_woman_(she's_homeless)@	-art=24
@campo_maior@	-location=32 -event=1
@konotop@	-location=41 -event=1
@stock@	-food=50 -location=22 -person=11 -living_thing=2 -product=1 -art=1
@ernst_thälmann@	-person=95 -art=3
@hugo_black@	-person=242
@midwestern_state@	-organization=37 -location=1
@prado@	-location=19 -product=5 -person=2
@never_cry_wolf@	-art=42
@mobile_suit_gundam_age@	-broadcast_program=57 -art=1
@mayenne@	-location=436 -title=1
@chimney_corner@	-organization=22 -location=2
@hollywood_park@	-location=95 -organization=2
@tao@	-location=16 -person=6 -art=2 -organization=1 -product=1 -religion-religion=1 -language=1
@henry@	-person=874 -location=113 -event=11 -art=5 -broadcast_program=1
@the_fantastic_four@	-art=16 -broadcast_program=3 -person=2 -product=1
@coca_cola@	-person=10 -organization=6 -food=4
@carlos_cruz@	-person=21
@trans_am@	-person=58 -art=2
@palatinate@	-location=568 -art=7 -visual_art-color=4 -people-ethnicity=2 -event=1 -person=1
@art_of_fighting@	-product=78 -person=17
@home_for_christmas@	-art=33
@span@	-person=18 -location=3 -art=2 -event=1 -organization=1
@cypriot_league@	-organization=51 -event=1
@kent_tong@	-person=30
@shafter@	-location=36 -person=1
@the_adventures_of_superman@	-broadcast_program=34 -art=19
@šibenik@	-location=359 -organization=70
@married_life@	-broadcast_program=11 -art=10
@wye_oak@	-person=24 -location=15
@meyer@	-person=26 -location=2 -organization=1
@clarence_clemons@	-person=229 -art=1
@dutch@	-location=14364 -people-ethnicity=2120 -organization=85 -art=37 -event=10 -language=4 -broadcast_program=1 -religion-religion=1 -living_thing=1
@spittal@	-location=77 -organization=1
@brent@	-location=116 -person=33
@june_17@	-time=248 -event=3
@litani_river@	-location=66 -event=3
@north_bay@	-location=368 -organization=1
@main_event@	-broadcast_program=38 -event=7 -art=1 -product=1 -person=1
@nell@	-art=28 -person=1 -location=1
@roy_wegerle@	-person=25
@passiflora@	-living_thing=57 -food=1
@little_eva@	-person=64 -art=1
@die@	-location=23 -person=5 -event=1
@gibbon_river@	-location=21
@thecla@	-person=21 -living_thing=3
@everything_but_the_girl@	-person=168 -art=7
@ramakrishna@	-person=203 -art=1
@forbidden_broadway@	-art=54
@michael_palin@	-person=468
@alone_in_the_dark@	-art=51 -product=31
@mary_tudor@	-person=155 -art=1
@modlin@	-location=52 -event=1
@govind_nihalani@	-person=70
@montauk@	-location=76 -metropolitan_transit-transit_line=6 -product=3 -art=3 -people-ethnicity=3
@yamuna@	-location=432 -person=1
@joe_young@	-person=134 -art=1
@so_good@	-art=20 -food=2 -broadcast_program=1
@floris@	-person=11 -broadcast_program=10 -location=3 -organization=1
@the_hunt@	-art=40 -person=5
@328@	-product=14 -metropolitan_transit-transit_line=10 -location=2
@kreva@	-location=29 -person=17
@mosley@	-person=27 -broadcast_program=13 -organization=3
@mongolia@	-location=4735 -organization=27 -title=1
@moorhead@	-location=82 -organization=2
@charlottesville@	-location=424 -event=1
@urals@	-location=86 -organization=1
@jimmy_choo@	-person=84 -organization=19
@benguela@	-location=160 -organization=2
@cma@	-organization=249 -location=9 -award=6
@gmina_trzebielino@	-location=31
@meg@	-person=27 -broadcast_program=1
@us_113@	-location=30
@myrtle_beach@	-location=188 -organization=11 -living_thing=1
@chieftain@	-title=16 -product=4 -person=1
@pulsar@	-product=20 -organization=7 -person=5
@amazulu@	-organization=42 -person=26
@vanity_fair@	-art=1283 -broadcast_program=34 -organization=2
@vela@	-location=90 -body_part=1 -person=1
@indiana_and_ohio_railway@	-organization=21
@contraband@	-art=68 -person=13
@de_la_rue@	-organization=113 -person=3
@philippine@	-location=621 -broadcast_program=11 -person=5 -food=3 -language=2 -people-ethnicity=1 -living_thing=1
@federal_reserve_bank_of_san_francisco@	-organization=48 -location=2
@argyll@	-location=537 -person=17 -product=7 -title=6 -organization=2
@raw@	-broadcast_program=770 -art=44 -organization=28 -food=4 -person=1 -product=1
@hunslet@	-organization=344 -location=137
@ncl@	-location=11 -organization=8 -person=1 -disease=1
@patrice_halgand@	-person=23
@space_rangers@	-broadcast_program=17 -product=4
@sokal@	-location=43 -person=3
@unsworth@	-person=14 -location=12 -organization=1
@invaded@	-event=147 -location=2
@hooke@	-location=14 -person=11
@hugo@	-art=167 -award=159 -person=67 -location=43 -organization=13 -event=9 -product=3 -computer-programming_language=1
@lucerne@	-location=1056 -living_thing=18 -metropolitan_transit-transit_line=3 -product=1
@ask@	-organization=29 -art=5 -location=4
@judaic@	-religion-religion=22 -language=2
@abhidharma-samuccaya@	-art=47 -person=1
@lord_hood@	-person=44 -title=1
@cascada@	-person=190 -product=2
@zvornik@	-location=129 -event=1
@the_white_room@	-art=24 -person=3
@geraldine@	-location=46 -art=6 -person=6 -title=1
@jimmy_herring@	-person=73
@tms@	-person=29 -chemistry=1
@paul_stanley@	-person=398 -art=10
@sag@	-organization=78 -award=3 -disease=2 -person=1 -event=1
@black_moon@	-person=32 -art=9
@tales_of_the_unexpected@	-broadcast_program=170 -art=6
@think@	-art=47 -person=7 -product=1
@omsk@	-location=468 -organization=1
@pedro@	-person=51 -art=11 -product=8 -location=5 -broadcast_program=1
@moundville@	-location=27
@pleven@	-location=190 -person=1
@c'mon_everybody@	-art=37
@rajinder_singh_bedi@	-person=34
@st_mary's_college@	-organization=66 -location=6
@pickens@	-location=82 -person=4 -product=1
@norberto_bobbio@	-person=51
@shorts@	-organization=20 -art=16 -broadcast_program=6
@skyliner@	-metropolitan_transit-transit_line=24 -product=4 -location=2
@rwd@	-organization=52 -art=2 -title=1
@tom_hamilton@	-person=88
@price_county@	-location=50
@nablus@	-location=697 -event=2
@l'aquila@	-location=368 -organization=35
@popol_vuh@	-god=112
@j._e._gray@	-person=38
@the_prisoner@	-broadcast_program=354 -art=27 -person=1
@bombardier@	-organization=511 -art=11 -location=1 -product=1
@fate@	-product=174 -art=123 -person=13 -location=3 -event=1
@neresheim@	-location=28 -event=4
@live!@	-art=33 -person=2 -broadcast_program=1 -event=1
@melrose@	-location=235 -organization=19 -person=4 -art=2
@the_sound_of_music@	-art=282 -broadcast_program=1
@bruyères@	-location=32 -art=1
@deliverance@	-art=216 -person=24 -product=1
@drummond@	-location=73 -person=8 -title=1 -organization=1
@zapotlanejo@	-location=21
@bob_de_moor@	-person=34
@nothing_personal@	-art=27 -broadcast_program=5
@a_country_practice@	-broadcast_program=353
@joe_90@	-broadcast_program=65 -person=12
@sendhil_mullainathan@	-person=20
@australian_capital_territory@	-location=14 -organization=8
@congress_hall@	-location=44 -organization=1
@winthrop@	-location=61 -organization=25 -person=12
@kyrgyz_language@	-language=26
@the_arrow@	-broadcast_program=19 -art=2
@region_of_murcia@	-location=158 -organization=6
@moving@	-art=19 -broadcast_program=3 -event=2
@french_chess_championship@	-event=30
@kino@	-person=65 -organization=11 -product=2 -living_thing=1
@robert_darnton@	-person=36
@4_runner@	-person=23 -art=1
@hawker_tempest@	-product=94
@castilian@	-language=164 -location=48 -people-ethnicity=39
@bulldogs@	-organization=180 -product=2 -living_thing=2
@steinitz@	-person=31 -location=1
@okinoshima@	-location=27 -product=2
@jacquie_o'sullivan@	-person=41
@kahl@	-location=25 -art=3
@naka@	-location=40 -product=6
@deloitte@	-person=429
@georgia_public_broadcasting@	-organization=75
@german@	-location=29506 -people-ethnicity=5001 -organization=331 -language=34 -event=31 -art=23 -person=5 -broadcast_program=4 -title=3 -living_thing=2
@yamaska@	-location=52 -broadcast_program=2
@golden_fleece@	-art=143 -title=20 -organization=2 -product=1
@hare@	-living_thing=45 -person=9 -god=2 -title=1
@carpool@	-broadcast_program=15 -art=12
@i-kiribati@	-language=18 -location=12
@fear_of_the_dark@	-art=54 -disease=4
@spanish_armada@	-event=626 -people-ethnicity=12 -organization=5
@elmore@	-location=52 -organization=15 -person=2
@elchingen@	-location=16 -event=9
@south_fremantle@	-organization=172 -location=22
@juggernaut@	-person=18 -art=14 -god=1
@n.o.r.e.@	-person=147 -art=4
@osman@	-person=17 -location=3 -product=1
@whaler@	-product=16 -art=4
@judiciary@	-organization=164 -person=6
@heidenheim@	-location=79 -person=3
@liver@	-disease=15 -medicine-medical_treatment=4 -art=2 -visual_art-color=1 -location=1
@beautiful@	-art=154 -person=1
@the_famous_five@	-art=45 -broadcast_program=11
@borek@	-location=29 -food=1
@ucsd@	-organization=43 -computer-programming_language=1
@victorian_football_league@	-organization=4091 -event=1
@one_true_love@	-broadcast_program=13 -art=5 -person=2
@rock_steady@	-art=71 -person=1
@roberto_longhi@	-person=34 -organization=2
@college@	-organization=142 -location=45 -art=23 -product=1 -living_thing=1
@ocala@	-location=199 -organization=2
@marisa_merlini@	-person=48
@d'arcy@	-location=25 -person=4
@charlotte_von_stein@	-person=20
@faribault@	-location=104 -person=1
@andermatt@	-location=63 -person=2
@courier@	-product=15 -art=11 -organization=4
@dussehra@	-time=36 -event=17
@tara@	-location=173 -person=106 -organization=11 -living_thing=7 -art=6 -broadcast_program=4 -god=3 -event=2 -product=2
@even_stevens@	-broadcast_program=151 -art=2
@hutt@	-location=26 -person=4
@phe@	-biology=26 -location=1
@azteca@	-person=16 -living_thing=8 -location=5 -broadcast_network=3
@evacuated@	-event=61 -time=3 -location=1
@the_core@	-art=59 -person=13 -broadcast_program=1
@kraken@	-person=16 -art=6 -organization=1
@pau_grand_prix@	-location=47 -event=1
@peninsula@	-location=110 -event=48 -organization=1
@siberia@	-location=4628 -art=24 -broadcast_program=10 -event=3
@chris_wiggins@	-person=50
@henry_hudson@	-person=267 -location=1
@fox_television_studios@	-organization=59 -person=1
@gad@	-person=25 -location=3 -disease=1
@zemun@	-location=329 -organization=27
@the_letter@	-art=76 -person=1
@bury_your_dead@	-person=65 -art=1
@silk@	-art=35 -person=33 -title=18 -organization=1
@lakshya@	-art=32 -product=2
@iv@	-medicine-medical_treatment=67 -art=53 -event=24 -person=15 -organization=11 -product=10 -location=6 -body_part=4
@riverton@	-location=207 -organization=1
@destiny@	-art=91 -person=15 -product=15 -organization=1 -location=1
@ground_force@	-broadcast_program=34 -organization=8
@hemsworth@	-location=112 -person=1
@pepto-bismol@	-medicine-medical_treatment=26 -medicine-drug=2
@berthoud@	-location=20 -person=1
@shelbyville@	-location=95 -organization=2
@crashes@	-event=112 -product=2 -location=1
@sallustius@	-person=20
@thanksgiving_day@	-time=152 -event=20
@san_antonio_de_padua@	-location=16 -person=5
@eurovision@	-event=95 -broadcast_network=12
@hospice@	-art=17 -medicine-medical_treatment=13 -location=2 -organization=1
@one_little_indian@	-organization=21 -art=3
@chapters@	-organization=48 -art=4
@donnacona@	-location=14 -person=8
@new_hampshire_attorney_general@	-title=21 -organization=1
@mass_effect@	-product=269
@corinthians@	-organization=787 -art=5 -location=2
@henry_hobson_richardson@	-person=196
@hutton@	-person=82 -location=48
@the_chamber@	-art=31 -broadcast_program=3
@1980_winter_olympics@	-event=564
@interlagos@	-event=14 -location=13
@colorado_springs@	-location=981 -organization=26
@new_york_state_of_mind@	-art=34
@kevin_cheng@	-person=74
@ecstasy@	-medicine-drug=168 -art=35 -chemistry=1
@namsos@	-location=175 -event=11 -organization=4
@royal_arsenal@	-location=161 -organization=16
@električni_orgazam@	-person=128 -art=5
@joy@	-art=59 -person=8 -location=7 -product=5
@the_reckoning@	-art=34 -broadcast_program=4
@bihar_legislative_assembly@	-organization=58 -event=2
@bishop's_cleeve@	-location=25 -organization=14
@bose@	-organization=107 -person=7
@figaro@	-art=54 -product=7 -person=3
@2004–05_season@	-event=330 -organization=1
@jungle_rot@	-person=18 -disease=7
@hypoxic@	-medicine-symptom=36 -disease=1
@invergordon@	-location=113 -organization=5
@mycological_society_of_america@	-organization=32
@burmantofts@	-location=30 -organization=3
@trade_and_industry@	-organization=28 -title=1
@ty@	-person=29 -organization=5
@military_coup@	-event=146 -location=1
@saint_sebastian@	-person=220
@calabash@	-food=15 -location=7 -living_thing=2 -product=1
@acadian_french@	-language=49 -people-ethnicity=1
@modo@	-organization=26 -product=5
@yarrow@	-organization=89 -location=13 -living_thing=13 -person=4 -art=1
@kenneth_horne@	-person=47
@thiers@	-person=30 -location=29
@yonaguni@	-location=35 -language=2
@formula_one@	-event=11 -product=9 -organization=1
@fulford@	-location=33 -person=1
@fannin@	-location=50 -person=1
@the_life@	-art=28 -broadcast_program=5
@charles_wells@	-organization=15 -person=7
@elburg@	-location=32 -person=1
@punic@	-language=50 -location=6 -event=1
@confederacy@	-location=1012 -organization=18 -product=1
@john_byron@	-person=106
@horseshoe@	-product=14 -location=7 -living_thing=1
@mariana_pineda@	-art=16 -person=4
@oh,_boy!@	-art=31 -broadcast_program=2
@emory@	-organization=40 -location=8 -person=1
@duke_of_queensberry@	-title=23 -person=14
@rich_man,_poor_man@	-broadcast_program=46 -art=32
@algiers@	-location=2566 -art=30 -event=2 -transit=1 -organization=1
@road@	-art=32 -location=32 -event=8 -person=7 -title=1
@stevie_wonder@	-person=2732 -art=1
@howden@	-location=116 -person=1
@the_stars_look_down@	-art=19 -broadcast_program=11
@1948@	-event=884 -organization=9 -art=5
@milano_centrale@	-location=29
@airborne@	-art=13 -location=13 -person=5 -organization=3
@corelli@	-person=71 -art=1
@colleen_clinkenbeard@	-person=35
@the_man_and_the_challenge@	-broadcast_program=23
@victor@	-person=62 -location=60 -organization=52 -art=42 -product=14 -broadcast_program=1
@utah_senate@	-organization=26 -location=1
@stigmella_carpinella@	-living_thing=23
@inishmore@	-location=47 -art=3
@shabnam@	-person=19 -art=4
@u.k.@	-location=323 -art=3 -language=1
@lee-on-the-solent@	-location=39 -product=1
@monmouthshire@	-location=1474 -organization=66
@maldives_national_football_team@	-organization=33 -location=1
@stuck@	-art=27 -person=3
@boeing_707@	-product=590 -event=1
@truth@	-art=66 -person=8
@pontypool@	-location=296 -organization=91 -art=19
@july_31@	-time=235
@mba@	-education-educational_degree=601 -organization=9 -language=3
@david_quinn@	-person=23
@yakima_county,_washington@	-location=43
@nc@	-location=77 -organization=18 -chemistry=1
@government_of_ghana@	-organization=62 -location=1
@cancer_research@	-art=17 -organization=8
@crew@	-title=29 -organization=6 -art=2 -event=2 -broadcast_program=1
@bremen@	-location=189 -product=38 -organization=8 -event=3 -person=1
@burnout@	-disease=51 -product=25 -art=3
@serie_a@	-organization=5185 -event=41
@velikiye_luki@	-location=89 -event=1
@george,_duke_of_saxony@	-person=41
@rocket_from_the_crypt@	-person=98
@eber@	-person=50 -product=3
@castles@	-location=16 -product=4
@bbm_canada@	-organization=27
@ian@	-person=93 -location=1
@peninsular@	-location=24 -event=11 -people-ethnicity=4
@edward_buzzell@	-person=26
@artist@	-title=102 -product=19 -art=9 -person=1
@chaves@	-location=43 -event=1
@the_last_dance@	-art=22 -person=8
@miss_georgia_usa@	-event=36
@plane_crash@	-event=69 -person=4 -location=3 -organization=2
@beetle@	-living_thing=54 -product=44
@magas@	-person=30 -location=22
@scandinavia@	-location=4350 -art=5 -event=2 -product=2 -broadcast_program=1 -language=1
@fourth_piano_concerto@	-art=21
@perfect_match@	-broadcast_program=44 -art=5
@yen@	-finance-currency=203 -person=3
@belene@	-location=20
@ottoman_turkish@	-language=294 -location=50 -organization=1
@sam_houston@	-person=529 -location=9 -organization=4 -art=1 -product=1
@tim@	-person=105 -art=28 -organization=24 -product=1 -location=1 -broadcast_program=1
@mane@	-location=13 -art=3 -organization=2 -living_thing=2
@lansdale@	-location=98 -person=4 -product=2
@gang_of_four@	-organization=226 -person=176 -art=2
@pyrenees@	-location=1821 -event=10
@caledonia_state_park@	-location=22
@best_of_the_west@	-broadcast_program=22 -art=1
@howard@	-person=166 -location=147 -organization=36 -title=2
@801@	-person=22 -product=6 -organization=5
@creston@	-location=104 -organization=2 -person=2
@asiatic_exclusion_league@	-organization=25
@lord_melbourne@	-person=146 -title=3
@new_hamburg@	-location=34 -organization=1
@william_bennett@	-person=99
@conan_o'brien@	-person=478 -broadcast_program=3
@kelly_pavlik@	-person=61
@lowland@	-location=63 -organization=1
@mumtaz@	-person=107 -organization=4
@washed_out@	-person=33 -art=1
@empire@	-location=604 -art=410 -broadcast_program=85 -person=8 -organization=7 -living_thing=6 -product=2 -title=1 -people-ethnicity=1
@season_3@	-broadcast_program=14 -event=11
@happy_meal@	-food=88
@switched@	-person=19 -art=1 -broadcast_program=1 -event=1
@august_10@	-time=257 -event=1
@cullman@	-location=64 -organization=1
@mondragón@	-location=39 -person=2
@radio@	-art=41 -organization=21 -title=6 -location=3 -person=3 -product=1 -broadcast_program=1
@cfb_north_bay@	-location=27
@wedding@	-location=65 -event=22 -art=3 -person=2 -broadcast_program=1
@finance_minister@	-title=158 -organization=26 -person=4
@denesh_ramdin@	-person=29
@poultry@	-food=52 -location=19 -living_thing=1
@orioles@	-organization=105 -living_thing=9 -person=3
@native@	-people-ethnicity=179 -art=13 -language=6 -organization=3
@heathers@	-art=90 -living_thing=19 -person=6
@abu_ghraib@	-location=157 -event=22
@lay@	-title=177 -person=10
@nagara@	-location=34 -product=26 -person=1
@titus@	-person=406 -broadcast_program=49 -art=31 -location=1
@basses@	-product=31 -food=2
@amaia_montero@	-person=49 -art=5
@79@	-metropolitan_transit-transit_line=20 -location=8 -art=4 -event=3 -organization=2
@onimusha_blade_warriors@	-product=20
@kula@	-location=53 -people-ethnicity=4 -language=2
@origin@	-person=49 -art=20 -product=13 -organization=5 -event=3 -religion-religion=1
@hill_60@	-event=39 -location=1
@the_american@	-art=49 -organization=5 -location=1
@arapongas@	-location=13 -organization=10
@outlander@	-art=45 -product=1
@animals_as_leaders@	-person=38 -art=1
@cannery_row@	-art=34 -location=33
@washakie@	-person=14 -location=8
@swedish_navy@	-organization=179 -product=1
@shrek_forever_after@	-art=114 -product=3
@flint@	-location=630 -organization=10 -person=5 -product=3 -art=1 -living_thing=1
@north_of_england@	-location=64 -organization=24 -event=1
@man_of_steel@	-art=205 -award=2
@british_red_cross@	-organization=185
@oc@	-title=503 -person=8 -location=7 -language=6 -organization=2 -broadcast_program=1
@galla@	-people-ethnicity=14 -person=9 -language=1
@george_claridge_druce@	-person=20
@dodge_dart@	-product=70 -organization=2
@metrorail@	-transit=193 -organization=38 -location=1
@raszyn@	-location=33 -event=2
@civil@	-organization=68 -event=10 -title=1 -location=1
@hobey_baker@	-person=27 -award=1
@tom_dooley@	-art=53 -person=3
@atoc@	-organization=14 -person=8
@the_joy_formidable@	-person=55
@la_amistad@	-product=38 -location=1
@pill@	-person=20 -location=18 -medicine-medical_treatment=5
@documentary@	-art=13 -broadcast_network=6 -person=1 -title=1
@brethren@	-religion-religion=25 -person=8 -art=2 -organization=1
@cricklade@	-location=174 -organization=1
@winx_club@	-broadcast_program=160 -product=2
@south_america@	-organization=22 -event=3 -location=3
@point@	-location=24 -title=1 -organization=1
@annavaram@	-location=24 -art=5
@m-22@	-location=23 -product=1
@because@	-art=29 -organization=1
@silver_king@	-person=82 -organization=2
@jhelum@	-location=270 -organization=2
@van_buren@	-location=189 -organization=4 -person=3
@breakdown@	-art=61 -person=10 -product=4 -event=2 -disease=1
@aga_khan@	-title=129 -person=22 -award=1
@robert_bresson@	-person=202 -art=1
@darkhad@	-people-ethnicity=22
@betterman@	-broadcast_program=38 -art=2
@mammoth_hot_springs@	-location=45
@hawke@	-person=16 -product=7 -broadcast_program=5 -art=1
@duck_mountain_provincial_park@	-location=30
@teofisto_guingona,_jr.@	-person=33
@20,000_leagues_under_the_sea@	-art=108 -broadcast_program=13
@merry_hill_shopping_centre@	-location=73
@13@	-art=105 -location=51 -metropolitan_transit-transit_line=48 -event=19 -time=13 -organization=4 -person=1 -body_part=1
@stephen_critchlow@	-person=20
@aperture@	-product=15 -organization=9
@paar@	-location=16 -art=6
@swabian@	-language=37 -location=34 -title=10 -people-ethnicity=5 -art=1
@avia@	-organization=45 -location=8 -product=1
@hackett@	-location=9 -organization=8 -person=6
@national_lampoon@	-art=291 -organization=18 -broadcast_program=1
@jump@	-art=144 -location=9 -broadcast_program=4 -person=2 -title=1
@1954–55@	-event=66 -product=2
@heartbreakers@	-art=44 -person=12
@brendon@	-person=14 -location=6
@kamen_rider_kiva@	-broadcast_program=87
@rsv@	-art=19 -disease=1 -living_thing=1
@play_the_game@	-art=22 -broadcast_program=12
@walter_lantz@	-person=174 -organization=6
@samples@	-product=36 -art=1 -medicine-symptom=1
@alias@	-broadcast_program=479 -person=26 -art=25 -organization=18 -product=4
@breakers@	-broadcast_program=22 -organization=4 -product=2
@panis_angelicus@	-art=26
@thialf@	-location=77 -product=5
@italian_libya@	-location=86
@grenade@	-art=48 -location=3 -organization=1
@rapperswil-jona@	-location=40 -organization=4
@movement@	-art=21 -organization=10 -body_part=5 -location=2 -religion-religion=1
@red_tails@	-art=52 -organization=1
@hummingbird@	-living_thing=92 -person=19 -art=19 -organization=2 -product=1 -location=1
@bob_kaufman@	-person=30 -organization=1
@jat@	-people-ethnicity=121 -organization=12 -location=2
@east_london_line@	-location=130 -transit=1
@baleares@	-location=12 -product=12
@modern_romance@	-person=37 -art=17
@he-man_and_the_masters_of_the_universe@	-broadcast_program=167 -art=1
@dolla@	-person=19 -location=3
@i-185@	-location=17 -product=3
@parthian@	-location=169 -language=66 -event=1
@alaska_highway@	-location=269 -art=2
@dan_shulman@	-person=63
@marignane@	-location=52 -organization=4
@last_exit@	-person=20 -art=7 -broadcast_program=6 -location=1
@redcliffe@	-location=120 -event=1
@cacao@	-food=102 -living_thing=80
@194@	-art=10 -metropolitan_transit-transit_line=7 -location=3
@don't_stop_me_now@	-art=62 -broadcast_program=3
@matchless@	-organization=76 -art=3 -product=3
@raja@	-person=46 -art=31 -living_thing=5 -title=2 -organization=2 -people-ethnicity=1
@united_reformed@	-religion-religion=27 -organization=1
@manchester_giants@	-organization=32
@new_york,_new_york@	-location=266 -art=134 -event=2 -organization=1
@was_(not_was)@	-person=100 -art=6
@nate_dogg@	-person=388 -art=8
@magical_shopping_arcade_abenobashi@	-broadcast_program=47
@lombard_kingdom@	-people-ethnicity=218 -location=18
@straits@	-location=22 -finance-currency=2
@uganda@	-organization=259 -location=20 -product=2 -event=1
@evenki@	-language=21 -people-ethnicity=10
@producers@	-title=261 -person=16 -art=1
@sh-boom@	-art=21
@ultimate_fighter@	-product=15 -broadcast_program=5 -organization=2
@albert_ballin@	-person=29
@blue_angel@	-person=14 -art=10
@volos@	-location=323 -god=2
@bothwell@	-location=114 -person=17
@nazi@	-location=442 -organization=150 -art=1 -event=1
@prevention@	-art=26 -disease=8
@dark_angel@	-broadcast_program=201 -person=82 -art=5
@taupo@	-location=223 -product=1
@masters_of_science_fiction@	-broadcast_program=40
@mounds@	-location=18 -food=11
@ouachita@	-location=46 -people-ethnicity=2
@czersk@	-location=128 -organization=1
@culloden@	-event=74 -location=35 -product=11 -broadcast_program=9
@tarzan_boy@	-art=21 -person=9
@labor@	-organization=2448 -medicine-medical_treatment=47 -title=6 -event=1 -time=1
@sloan_fellows@	-organization=20 -award=1
@craig_kimbrel@	-person=64
@south_side@	-location=167 -organization=3
@ronco@	-organization=18 -location=4 -event=1
@reading,_berkshire@	-location=428
@algona@	-location=27 -organization=1
@saint-rémy@	-location=33 -person=1
@ninaithale_inikkum@	-organization=17 -art=8
@desecration@	-person=20 -art=3
@94@	-organization=19 -art=18 -location=15 -metropolitan_transit-transit_line=6 -event=5 -product=2
@central_park_west@	-broadcast_program=20 -location=4
@dinwiddie@	-location=18 -person=3
@gmina_żmudź@	-location=33
@suffern@	-location=65 -organization=1
@glenroe@	-broadcast_program=64 -organization=8
@tyrolean@	-location=53 -event=1
@desoto@	-organization=91 -location=85 -product=1
@angara@	-location=22 -person=1
@emitt_rhodes@	-person=43 -art=2
@radio-canada@	-broadcast_network=67 -organization=2
@kaiser_aluminum@	-organization=36 -person=1
@evening@	-art=22 -broadcast_program=1
@linthouse@	-location=40 -organization=12
@lemoyne@	-location=33 -person=2
@donetsk@	-location=649 -organization=12
@court_of_appeal@	-organization=419 -location=43
@eric_singer@	-person=113 -organization=1
@mqabba@	-location=26 -organization=20
@deke_sharon@	-person=22
@internal_affairs@	-art=37 -organization=6 -title=1
@appomattox@	-location=60 -event=47 -art=15 -product=2
@western_high_school@	-organization=28 -location=1
@willo_flood@	-person=20
@scottish_professional_football_league@	-organization=106
@fort_pitt@	-location=162 -event=2
@adele@	-person=814 -art=5 -language=4
@pretty_boy_floyd@	-person=106 -art=6
@little_house_on_the_prairie@	-broadcast_program=422 -art=132
@fbi_director@	-title=34
@darling@	-location=75 -art=53 -person=14 -product=1 -metropolitan_transit-transit_line=1
@cowes@	-location=15 -organization=10 -art=1
@røa@	-organization=32 -location=9
@adema@	-person=74 -art=10 -organization=4
@weatherford@	-location=93 -organization=1 -person=1
@newcastle_diamonds@	-organization=74
@san_diego_asian_film_festival@	-event=40
@allende@	-person=26 -location=10
@josie@	-person=12 -art=7 -organization=2
@nurses@	-broadcast_program=50 -person=3 -art=1 -title=1 -medicine-medical_treatment=1
@shahram_nazeri@	-person=49
@great_harwood@	-location=56 -organization=26
@side@	-location=52 -organization=9
@boris_godunov@	-art=358 -person=174
@vernon_parish@	-location=52
@lorsch@	-location=63 -art=1
@yeovil@	-location=92 -organization=45
@communist_revolution@	-event=20 -organization=1
@emperor_huizong@	-person=64
@kaliningrad@	-location=786 -organization=1
@saint_james@	-person=183 -location=30 -organization=1
@national_award@	-award=92 -event=1 -title=1
@linköping@	-location=485 -organization=21 -title=2
@gustavus@	-location=15 -person=11
@institute_of_industrial_engineers@	-organization=39
@vicente_guerrero@	-person=108 -location=11
@citizen_cope@	-person=56 -art=3
@burleigh@	-location=20 -organization=8 -person=2 -title=1
@angel@	-art=186 -person=72 -broadcast_program=59 -organization=22 -location=20 -title=6 -award=1 -people-ethnicity=1
@pedro_almodóvar@	-person=356
@frisco@	-location=116 -organization=13
@dunstable_town@	-organization=48 -location=1
@care@	-organization=95 -art=1
@north_country@	-art=69 -location=22
@ardwick@	-location=76 -organization=37
@america_east_conference@	-organization=205
@golden_state@	-organization=571 -person=5 -location=1
@ivy@	-person=98 -location=10 -product=9 -art=8 -living_thing=5 -organization=4 -event=1
@403@	-location=19 -product=8 -art=1
@happy_valley@	-location=62 -broadcast_program=1
@british_indian@	-people-ethnicity=58 -location=11 -organization=2
@modified@	-event=16 -organization=9 -art=2 -product=1
@kerli@	-person=67
@dubai@	-location=4347 -event=52 -organization=5 -art=5 -finance-stock_exchange=1 -person=1
@charterhouse_school@	-organization=519 -location=1
@wylie@	-location=18 -person=2
@forbach@	-location=66 -organization=3
@sempach@	-location=15 -event=8
@the_skulls@	-art=29 -person=7
@sliabh_luachra@	-location=42
@penguin_classics@	-art=113 -organization=7
@cassiopeia@	-location=148 -product=14
@jacob's_ladder@	-art=75 -living_thing=4 -organization=3
@orkanger@	-location=49 -organization=3
@chrudim@	-location=52 -organization=1
@andersen@	-person=20 -organization=1 -location=1
@donkey_kong_country@	-product=126 -broadcast_program=51
@orphan@	-art=25 -person=2
@ser@	-biology=25 -location=3 -language=1 -organization=1
@tanapag@	-location=23 -language=2
@rio_grande@	-location=1351 -art=30 -organization=15 -person=1
@whitehead@	-person=65 -living_thing=8 -location=7
@laurel_hill@	-location=31 -organization=1
@carl_rosa_opera_company@	-organization=124 -person=2
@bingo@	-art=39 -location=18 -product=5
@kossuth@	-person=20 -location=18 -art=5
@irt_lexington_avenue_line@	-metropolitan_transit-transit_line=164 -location=1
@bieber@	-location=15 -person=5
@the_scarlet_and_the_black@	-broadcast_program=28 -art=1
@études@	-art=20 -product=2
@brennus@	-person=22 -product=7
@jitra@	-location=29 -event=6
@peyton@	-person=17 -location=5
@off_the_map@	-broadcast_program=33 -art=10
@thorold@	-location=46 -title=1
@tyra_banks@	-person=326 -broadcast_program=1
@carcanet_press@	-organization=172
@secondary_school@	-education-educational_degree=331 -organization=11
@holy_thursday@	-time=77 -art=2
@emt@	-title=95 -organization=14 -person=1
@congrès_international_d'architecture_moderne@	-organization=35
@elle@	-art=709 -person=1 -god=1
@young_guns@	-art=62 -person=49
@marguerite@	-art=26 -person=20 -living_thing=3
@quadrant@	-art=75 -product=4 -organization=3
@tomás_frías_province@	-location=26
@megleno-romanian@	-language=36 -people-ethnicity=2
@earl_of_wiltshire@	-title=18 -person=6
@fleet@	-location=68 -organization=18 -event=2 -person=1 -transit=1 -broadcast_program=1
@geilenkirchen@	-location=49 -event=1
@sassello@	-location=20 -event=1
@tropic_of_cancer@	-art=69 -broadcast_program=1
@bacharach@	-location=49 -person=44 -art=1
@paraguarí@	-location=42 -event=4
@ministry@	-person=506 -title=44 -art=18 -organization=9 -location=1
@palos@	-broadcast_program=19 -location=15
@liss@	-location=69 -person=1
@white_lightning@	-art=31 -person=2 -food=1
@az_yet@	-person=35 -art=1
@flying_high@	-art=13 -broadcast_program=9
@peter_andre@	-person=194 -art=4
@chicken@	-food=228 -living_thing=94 -location=4 -art=2 -broadcast_program=2
@foreigner@	-person=565 -art=10 -location=1
@randy@	-person=84 -art=3
@palena@	-location=28 -person=1
@no_way_out@	-event=127 -art=87
@cinematronics@	-person=51 -art=1
@onega@	-location=28 -living_thing=1
@sunday_morning@	-art=70 -broadcast_program=14
@neurological@	-person=40 -disease=5 -education-educational_degree=1 -body_part=1
@bolesław_v_the_chaste@	-person=58
@red_pepper@	-food=38 -art=30
@council_of_science_editors@	-organization=22
@dos_hermanas@	-location=52 -organization=1
@irish@	-people-ethnicity=9255 -location=6358 -language=2161 -organization=141 -food=5 -event=5 -religion-religion=4 -finance-stock_exchange=3 -art=3 -title=2 -person=2 -product=1 -living_thing=1
@flintstones@	-broadcast_program=16 -art=6 -person=2
@no_angels@	-person=159 -broadcast_program=33
@mikołajki@	-location=53 -time=1
@players'_strike@	-event=38 -organization=6 -person=1
@wes@	-person=17 -organization=6 -location=5
@1999-00@	-event=27 -organization=1
@victory@	-art=110 -god=59 -event=40 -product=37 -location=23 -person=21 -organization=9 -time=3 -broadcast_program=1
@a55@	-location=53 -product=2
@latrun@	-location=122 -event=3
@dol@	-location=31 -time=2 -organization=1
@good_doctor@	-broadcast_program=20 -art=2
@rm@	-finance-currency=95 -organization=38 -product=9 -location=8
@grace_darling@	-person=50 -art=14
@derek_mclane@	-person=23
@aldeburgh@	-location=305 -event=9
@crocodiles@	-person=15 -living_thing=10
@police_story@	-broadcast_program=118 -art=27
@cyril_davies@	-person=46
@suicidal_tendencies@	-person=384 -medicine-symptom=1
@svt2@	-broadcast-tv_channel=46 -broadcast_network=1
@yanmar@	-organization=32
@tregony@	-location=55
@wizards@	-art=41 -title=17 -organization=16 -person=3 -broadcast_program=1
@strasburg@	-location=193 -organization=1 -event=1
@the_spirit_of_the_laws@	-art=28
@brulé@	-people-ethnicity=55 -person=4
@nicholas_bishop@	-person=42
@2011_iaaf_world_cross_country_championships@	-event=56
@vera_cruz,_mexico@	-location=22 -event=2
@arikara@	-people-ethnicity=72 -language=21 -product=1
@frosinone@	-location=181 -organization=147
@pickwick_lake@	-location=20
@marri@	-people-ethnicity=48 -living_thing=38 -location=1
@swansea@	-location=224 -organization=54 -event=1
@samoa@	-location=2658 -organization=521 -person=1
@ribera@	-person=15 -location=8 -organization=1
@sin_city@	-art=272 -location=3
@baruch@	-art=23 -person=12 -organization=2
@bigg_boss@	-broadcast_program=77 -event=1
@seabee@	-organization=26 -product=1
@taishō@	-event=152 -location=7
@the_apprentice@	-broadcast_program=200 -art=7
@aces_high@	-art=43 -product=2 -organization=2
@justice_league_task_force@	-art=25 -product=23
@laser@	-medicine-medical_treatment=109 -product=100 -event=4
@lincoln@	-location=1950 -person=299 -art=259 -organization=46 -product=23 -title=17 -event=9 -broadcast_program=9
@bolshoi_ballet@	-organization=197 -location=9
@reset@	-person=19 -art=6
@felton@	-location=56 -person=17
@armagh_city@	-organization=19 -location=10
@czernowitz@	-location=25 -organization=2
@ramstein@	-location=19 -person=4 -organization=1
@helen_hayes@	-person=363 -location=1
@flying_fish@	-organization=30 -living_thing=18 -product=10 -location=5 -art=2 -broadcast_program=2
@bass_guitar@	-product=1035 -title=4 -art=3
@lyndhurst,_hampshire@	-location=22
@double_dare@	-broadcast_program=76 -art=4 -product=1
@otto@	-person=305 -location=12 -organization=7 -art=1
@the_women@	-art=123 -organization=2 -person=1
@rosslyn_park@	-organization=61 -location=3
@netherland@	-art=90 -location=4 -organization=1
@dean_of_carlisle@	-title=34 -person=1
@clean@	-art=13 -computer-programming_language=10 -medicine-medical_treatment=1 -person=1
@abulfaz_elchibey@	-person=40
@55th@	-organization=32 -event=5 -location=4
@hopscotch@	-art=18 -product=11 -event=1 -computer-programming_language=1
@newbury@	-location=782 -organization=38 -event=5 -person=1
@braj@	-location=49 -language=2
@probus@	-location=12 -person=4 -art=2 -organization=2
@bright@	-location=37 -person=22 -metropolitan_transit-transit_line=1 -art=1
@friuli@	-location=440 -organization=2 -event=1
@cloquet@	-location=60 -person=3
@veliki_prezir@	-person=25 -art=1
@myanmar@	-organization=102 -event=2 -language=2
@americus@	-location=67 -organization=1 -person=1
@groote_schuur@	-location=26
@george_terry@	-person=27
@trapeze@	-person=105 -art=5 -organization=1
@footscray_just@	-organization=28
@bradshaw@	-location=28 -person=19 -art=1
@c2@	-metropolitan_transit-transit_line=9 -product=6 -body_part=3 -person=2 -disease=1
@benji@	-art=26 -person=11
@bel_canto@	-person=38 -art=11
@plastic_ono_band@	-person=108 -art=1
@camelford@	-location=148 -organization=4 -event=1
@scotland_yard@	-location=829 -broadcast_program=11 -organization=9 -product=4 -art=1
@kevin_bacon@	-person=436 -product=1
@a_man_called_adam@	-person=19 -art=8
@shepshed@	-location=45 -organization=1
@the_godfather@	-art=796 -person=32 -product=1
@ivor_brown@	-person=46
@blackness@	-location=23 -art=1
@king_missile@	-person=63 -art=7
@ncaa@	-organization=3279 -event=74 -product=1
@boreas@	-god=72 -art=2 -product=2
@abra@	-location=103 -art=1
@walt_disney_world@	-location=763 -transit=2
@sirenia@	-living_thing=147 -person=40
@shrek_the_third@	-art=162 -product=8
@δ@	-art=37 -location=4 -biology=1
@krabi@	-location=59 -organization=9
@one_for_all@	-art=18 -person=12
@cherokee_heritage_center@	-location=21
@eastside@	-location=101 -organization=3
@the_helix@	-location=48 -art=2
@members_of_congress@	-title=24 -organization=9
@z-cars@	-broadcast_program=506 -product=1
@wit@	-art=26 -organization=11
@a_little_south_of_sanity@	-art=38
@if_i_had_you@	-art=69 -broadcast_program=5
@earl_of_buchan@	-title=46 -person=3
@germans@	-people-ethnicity=1212 -location=561 -organization=35 -event=3 -language=1
@herford@	-location=158 -organization=1
@2013_world_championships@	-event=182
@vilnius@	-location=2501 -organization=2 -title=1
@1878@	-event=75 -art=2
@king_of_rome@	-title=50 -person=7 -location=4
@kbs@	-broadcast_network=22 -award=1
@dewitt@	-location=92 -person=3 -organization=1
@wonderful_life@	-art=48 -broadcast_program=6
@ultras@	-organization=63 -event=1
@bikini@	-location=35 -person=9
@wives_and_daughters@	-art=24 -broadcast_program=18
@jean-louis_richard@	-person=22
@sniper@	-title=49 -person=19 -art=14
@aswan_dam@	-location=114
@smg@	-organization=45 -broadcast_network=6 -location=1
@itsukushima@	-location=27 -product=12
@ebony_and_ivory@	-art=36 -person=10
@silver_fern@	-product=22 -living_thing=4 -organization=2
@cheyenne@	-people-ethnicity=535 -broadcast_program=86 -location=37 -language=30 -product=10 -person=3
@dark_city@	-art=86
@tmc@	-organization=12 -broadcast-tv_channel=9 -location=3 -broadcast_network=2
@southern_steel@	-organization=97
@boris_sarafov@	-person=27
@ingersoll@	-location=42 -person=4 -organization=3
@university_of_alabama_at_birmingham@	-organization=353
@glenelg@	-location=212 -organization=142
@enrique_iglesias@	-person=859 -art=6
@bess_flowers@	-person=56
@hemphill@	-location=18 -person=2
@chalk@	-broadcast_program=30 -location=18 -art=3 -chemistry=2
@mckinley@	-person=56 -location=23 -organization=2
@n9@	-location=44 -product=7 -biology=1
@ao@	-title=460 -location=9 -visual_art-color=2 -person=1
@anything_could_happen@	-art=20
@hu@	-location=12 -god=5 -person=3 -organization=2 -language=1
@conservative@	-organization=9573 -religion-religion=8 -person=1
@roadkill@	-art=19 -person=2
@woden@	-location=25 -god=11
@sons_of_temperance@	-organization=27 -event=1
@ostrich@	-living_thing=151 -art=1 -product=1
@oscar_wilde@	-person=1812 -art=27
@u.s._district_judge@	-title=15 -organization=14
@franklin@	-location=1310 -broadcast_program=49 -person=48 -organization=47 -product=29 -event=5 -art=4
@teatro_comunale@	-location=24
@general_election@	-event=877 -organization=1
@skowhegan@	-location=50 -organization=1
@duke_of_edinburgh@	-title=220 -person=28 -product=1
@democracy@	-art=37 -event=3 -product=3 -organization=1
@39th_academy_awards@	-event=28
@archerfield_airport@	-location=49
@park_circus@	-location=30 -organization=2
@feldkirchen@	-location=21 -organization=1
@muhammad_bin_tughluq@	-person=123 -art=2
@swing@	-art=23 -person=7 -product=1 -location=1
@sentinelese@	-people-ethnicity=16 -language=4
@gymnastics@	-event=65 -organization=2
@lifestyles_of_the_rich_and_famous@	-broadcast_program=56 -art=13
@lyndon_b._johnson@	-person=2427 -location=1
@summer_of_love@	-event=144 -art=11 -broadcast_program=2
@spencer@	-location=199 -person=63 -product=11 -title=4
@filipino_drama@	-broadcast_program=22 -location=1
@sherman@	-location=100 -person=78
@andreas_hofer@	-person=65 -art=1
@amboy@	-location=25
@mago@	-person=26 -location=4 -art=2 -product=1
@khoikhoi@	-people-ethnicity=164 -living_thing=1
@rosetta@	-product=36 -art=26 -person=18 -location=6 -broadcast_program=1
@pope@	-person=171 -location=47 -organization=4 -product=2 -title=1
@ray_bradbury@	-person=885 -art=1
@athaliah@	-person=34 -art=1
@campeonato_brasileiro_série_a@	-organization=647 -event=6
@q@	-art=23 -finance-currency=4 -product=4 -location=2 -language=2 -person=2 -computer-programming_language=1 -organization=1 -broadcast_program=1
@the_den@	-broadcast_program=42 -location=34
@tunis@	-location=1805 -event=12 -product=3 -person=1
@manipal@	-location=77 -organization=3
@volga@	-location=210 -organization=16 -product=4 -people-ethnicity=2
@quilmes@	-location=111 -organization=10
@kenmare@	-location=102 -organization=4 -title=1
@abc-tv@	-broadcast_network=294 -broadcast_program=3 -organization=2
@ravel@	-person=380 -art=2
@typhoon@	-product=57 -person=20 -art=18 -event=1
@bengal@	-location=2786 -organization=100 -living_thing=9 -product=1 -people-ethnicity=1 -language=1
@waukesha@	-location=119 -organization=5
@paulista@	-organization=44 -location=31
@torksey@	-location=25
@2007_local_elections@	-event=29 -location=7
@colosseum@	-person=90 -location=5 -product=1
@bandundu_province@	-location=57
@portuguese_league_for_professional_football@	-organization=28
@john_barton@	-person=92
@william_dugdale@	-person=114 -organization=18
@chari@	-location=24 -person=1
@latin_quarter@	-location=42 -person=6 -art=3
@jarosław@	-location=225 -person=17
@killeagh@	-organization=23 -location=11
@udon@	-food=21 -location=7
@lahore@	-location=4379 -art=15 -finance-stock_exchange=6
@han_eun-jung@	-person=24
@your_world_with_neil_cavuto@	-broadcast_program=33
@k'iche'@	-people-ethnicity=48 -language=33
@stavanger@	-location=1383 -organization=21
@central_equatoria@	-location=71
@university_of_utah@	-organization=1972 -location=2
@modjo@	-person=37 -art=3
@kilmarnock@	-organization=1053 -location=580 -person=1
@u.s._representative@	-organization=4922 -location=2 -title=1
@trgovište@	-location=43
@margaret_chase_smith@	-person=113
@gladiator@	-art=391 -title=67 -product=22 -organization=10 -broadcast_program=3
@pont-l'évêque@	-location=22 -food=1
@secret@	-person=62 -art=44 -broadcast_program=4 -title=1
@magazin@	-person=28 -art=1
@university_of_massachusetts_amherst@	-organization=1529 -location=1
@2003@	-event=2762 -art=15 -organization=9 -broadcast_program=9 -product=7 -award=3 -person=1
@nantucket@	-location=395 -person=11 -art=6 -product=5
@hess@	-person=10 -organization=10 -location=3
@greenleaf@	-location=13 -person=8 -living_thing=1
@sps@	-organization=34 -location=14
@band_of_brothers@	-broadcast_program=394 -art=12 -organization=1
@trigg@	-location=41 -living_thing=1 -person=1
@desmond_rebellions@	-event=83
@karz@	-art=29 -location=10
@margaret_weis@	-person=227
@barkingside@	-location=33 -organization=22
@if_i_were_king@	-art=25 -person=1
@agni@	-god=275 -art=20 -person=2
@crown_princess@	-person=14 -product=9
@smith@	-person=187 -location=79 -organization=32 -broadcast_program=30 -title=22 -product=4 -art=1
@eyak@	-people-ethnicity=11 -language=9 -location=1
@european_champions@	-event=25 -organization=13 -award=1
@jackson_mac_low@	-person=46
@clapham_junction@	-location=104 -broadcast_program=21 -event=1
@serbian_orthodox@	-organization=126 -people-ethnicity=3 -religion-religion=1
@hungerford@	-location=193 -title=5 -person=3 -event=3
@boldklubben_af_1893@	-organization=31
@mylon_lefevre@	-person=44
@rv@	-product=53 -art=35 -location=1
@ventspils@	-location=214 -organization=56
@princess_astrid@	-person=27 -location=1
@forever_young@	-art=121 -broadcast_program=9
@beltrami@	-location=22 -person=4
@rita_connolly@	-person=21 -art=3
@the_nation@	-art=20 -broadcast_program=15 -location=13 -organization=3
@junction@	-location=48 -organization=1
@rites_of_spring@	-person=60 -art=4
@gmina_zamość@	-location=39
@calhoun@	-location=123 -person=11 -product=2 -organization=1
@top_division@	-organization=383 -event=3
@orosius@	-person=32 -living_thing=1
@rams@	-organization=32 -living_thing=9 -person=1
@frankfurt_(oder)@	-location=222 -organization=5
@diadema@	-location=17 -living_thing=6
@ventura_county@	-location=215 -metropolitan_transit-transit_line=3 -organization=1
@rif@	-location=185 -person=7 -people-ethnicity=5 -event=2
@complex@	-art=565 -person=7 -location=3
@golden_valley@	-location=89 -organization=1
@škoda@	-organization=80 -person=1
@sss@	-organization=356 -product=1
@quiet_riot@	-person=320 -art=1
@mustangs@	-organization=22 -living_thing=8 -product=7
@a_bola@	-art=19 -location=1
@haddington@	-location=213 -event=13 -organization=1
@jazz@	-art=33 -person=31 -organization=15 -product=6 -event=1
@queen's_club@	-location=144 -event=13
@komsomolskaya_pravda@	-art=107 -location=1
@close_your_eyes@	-art=28 -person=8
@chris_brunt@	-person=24
@welsh_liberal_democrats@	-organization=32
@sugarloaf@	-location=31 -person=27 -art=3
@blaydon@	-location=27 -organization=2
@san_lorenzo@	-organization=213 -location=194 -person=4
@communication@	-product=56 -art=10 -organization=1
@roanoke_island@	-location=162 -event=20
@1975–76@	-event=208 -organization=4
@hard_rock_hotel_and_casino@	-location=68 -organization=2
@the_matrix@	-art=631 -person=23 -location=19
@greenwich@	-location=1385 -product=8 -organization=5 -event=1 -person=1
@polytechnic_university_of_the_philippines@	-organization=122 -location=1
@russian_provisional_government@	-location=239
@2011–12@	-event=729 -award=5 -organization=3
@abkhazian@	-people-ethnicity=30 -language=6 -location=3
@ashington@	-location=124 -organization=85
@10th_congressional_district@	-location=21 -event=1
@pirelli_tower@	-location=35
@sissi@	-art=22 -person=12 -organization=3
@the_wind@	-art=35 -person=1
@cedar_falls@	-location=111 -organization=1
@linear@	-organization=15277 -art=11 -person=6
@city_of_ballarat@	-location=27
@walsall@	-organization=1554 -location=800 -location=1
@the_a-team@	-broadcast_program=471 -person=1
@conf._finals@	-event=22
@palais_schaumburg@	-person=11 -location=9
@batuan@	-location=23 -living_thing=2
@airdrie@	-location=245 -organization=102
@aira@	-location=16 -living_thing=7 -person=2
@marcos@	-person=229 -location=5
@emanuel@	-person=26 -location=21
@rowlett@	-location=23 -organization=1 -person=1
@sanford_and_son@	-broadcast_program=310 -art=1
@panhandle@	-location=122 -art=2
@mary_pickford@	-person=675 -art=1
@times@	-art=200 -organization=2 -event=1 -location=1
@the_sullivans@	-broadcast_program=133 -art=2 -product=1
@war_in_europe@	-event=23 -product=1 -location=1
@ormond@	-location=19 -title=14 -person=8 -organization=5 -art=2
@owyhee_county,_idaho@	-location=33
@alesia@	-location=35 -event=17
@oca@	-organization=43 -living_thing=2
@sinhala@	-language=579 -people-ethnicity=63 -location=4
@npsl@	-organization=117
@douglass@	-location=22 -person=6
@jerry_garcia_band@	-person=99 -art=9
@goole@	-location=266 -organization=26
@vanguard@	-organization=160 -product=36 -art=15 -broadcast_program=8 -location=7
@white_russia@	-location=37 -organization=4
@lacombe@	-location=69 -person=3
@needham_market@	-location=42 -organization=33
@yoshida@	-location=39 -person=4
@frankford@	-location=32 -organization=3
@cat_scratch_fever@	-art=38 -disease=1
@olympic_gold@	-product=16 -event=11
@wayne,_michigan@	-location=42
@gurkha@	-people-ethnicity=326 -product=2
@dramarama@	-person=34 -broadcast_program=34
@mn@	-chemistry=32 -organization=16 -art=3 -location=2 -transit=1
@bax@	-biology=29 -person=25
@archbishop_of_york@	-title=785 -person=19
@woodie_held@	-person=27
@legio_xx_valeria_victrix@	-organization=31
@george_grizzard@	-person=80
@fabrizio_santafede@	-person=23
@macbeth@	-art=1472 -person=18 -broadcast_program=1 -organization=1
@second_avenue@	-location=131 -metropolitan_transit-transit_line=6 -art=1
@vianen@	-location=47 -product=1
@cardinal_priest@	-title=137
@rez@	-product=41 -person=7
@hudson_theatre@	-location=31
@winooski@	-location=37 -product=1
@clinic@	-person=45 -organization=1
@escaldes-engordany@	-location=53
@reynolds@	-person=64 -location=40 -organization=14
@kavadh_i@	-person=80
@cujo@	-art=47 -person=4
@gänclärbirliyi_sumqayit@	-organization=30
@the_sparrow@	-art=17 -person=3
@alston@	-location=68 -person=12
@progreso@	-location=26 -organization=13
@sagesse@	-organization=18 -art=5
@delo@	-art=61 -language=2
@winfield_scott_hancock@	-person=124
@wisła@	-location=61 -organization=4
@the_invisible_man@	-art=116 -broadcast_program=81
@towers@	-organization=14 -location=7 -product=1 -person=1
@justinian@	-person=160 -art=5 -product=2
@lake_highlands@	-location=26 -organization=3
@busia@	-location=30 -person=2
@pol@	-location=15 -language=12 -biology=2 -organization=1 -art=1 -person=1
@bo_díaz@	-person=31
@black_pepper@	-food=24 -organization=1
@dante@	-person=407 -organization=15 -broadcast_program=15 -art=5 -location=2
@coon_rapids@	-location=46
@seafire@	-product=23 -art=2
@kinzig_valley_railway@	-location=19 -location=6
@route_7@	-location=92 -metropolitan_transit-transit_line=5
@phang_nga@	-location=55 -organization=3
@91st@	-organization=25 -event=2
@ringmaster@	-title=42 -art=26
@mutsu@	-location=43 -product=20 -living_thing=1
@jorge_gonzález@	-person=39 -art=1
@frijid_pink@	-person=18 -art=4
@kremsmünster_abbey@	-location=25
@cossacks@	-title=517 -organization=6 -location=4
@chandralekha@	-art=34 -person=8
@georges@	-event=12 -person=10 -art=6 -location=1
@råde@	-location=31 -organization=6
@mercury_capri@	-product=22
@earl_of_antrim@	-title=26 -person=3
@well@	-art=14 -location=6 -internet-website=1
@earl_of_hertford@	-person=35 -title=1
@team_yankee@	-art=19 -product=3
@university_of_wales,_newport@	-organization=56
@prc@	-organization=22 -location=14
@reșița@	-location=37
@redondo@	-location=20 -person=4
@kateřina_siniaková@	-person=20
@coptic_catholic_church@	-organization=36 -people-ethnicity=1
@happily_ever_after@	-art=38 -broadcast_program=6
@department_of_health@	-organization=342 -title=1
@montecristo@	-location=25 -broadcast_program=9
@the_fall_of_the_roman_empire@	-art=52 -event=3
@charles_lawson@	-person=30
@the_departed@	-art=318 -person=5
@sheringham@	-location=214 -organization=4 -person=1
@pennsylvania_route_61@	-location=32
@juicy_lucy@	-person=34 -food=1 -art=1
@port_royal,_nova_scotia@	-location=29 -event=1
@sophie@	-person=82 -broadcast_program=26 -art=14 -product=1
@talk_show@	-broadcast_program=18 -person=16 -art=13
@japelaq_district@	-location=50
@john_cole@	-person=34
@massacred@	-event=30 -person=1
@lappi@	-location=19 -food=2
@debrecen@	-location=569 -organization=132
@chardon@	-location=27 -organization=1
@novosibirsk@	-location=763 -transit=2 -organization=1
@blenheim@	-location=291 -product=59 -event=46 -food=3
@plains_apache@	-people-ethnicity=28 -language=2
@ok_go@	-person=229 -art=3
@south_florida@	-location=488 -organization=157
@clearlake@	-person=18 -location=16
@hardin@	-location=108 -person=13
@japanese_imperial_forces@	-organization=20 -location=1
@majority_leader@	-title=50 -organization=2
@rosa@	-living_thing=115 -person=10 -organization=1 -location=1
@taoiseach@	-title=1328 -person=1
@romania@	-organization=1195 -location=49 -people-ethnicity=9 -event=4 -language=3 -finance-currency=3 -title=1 -person=1
@xi@	-event=22 -organization=12 -location=10 -product=5 -art=5 -person=4 -body_part=1
@fallon@	-location=61 -person=7 -organization=2 -broadcast_program=1
@click@	-art=113 -broadcast_program=30 -living_thing=2 -person=1
@duke_of_cumberland@	-person=21 -location=1
@fukuoka,_japan@	-event=37 -location=2 -art=1
@act@	-organization=106 -person=16 -title=3 -location=2 -art=1 -broadcast_network=1
@psc@	-organization=25 -disease=1
@blackburn_with_darwen@	-location=84 -organization=1
@fastlane@	-broadcast_program=69 -person=6
@northwest_territories@	-location=2111 -organization=2
@keene@	-location=165 -organization=8 -person=1
@saturday@	-art=31 -time=6 -person=1
@juju@	-art=21 -location=2
@another_animal@	-person=20 -art=3
@ried@	-organization=16 -location=11
@begin@	-person=31 -art=9
@holywell@	-location=165 -organization=2 -person=1
@john_f._kennedy_school_of_government@	-organization=677 -location=1
@erie@	-location=559 -organization=67 -event=2 -product=1
@conor_oberst@	-person=211 -art=12
@rishtey@	-art=14 -broadcast_program=13
@northeast_india@	-location=140 -event=1
@zohar@	-art=376 -person=2 -location=2 -title=1
@briggs@	-person=21 -location=6 -organization=1
@van_nuys_boulevard@	-location=27 -art=1
@toba_tek_singh@	-location=57 -art=6
@torņakalns_–_tukums_ii_railway@	-location=24
@strange_fruit@	-art=82 -organization=26
@runavík@	-location=21 -organization=1
@rigel@	-location=55 -product=4
@marcia_tucker@	-person=21
@the_answer@	-person=45 -art=6 -organization=1
@edward_grey@	-person=45
@windsor@	-location=1998 -organization=28 -product=10 -event=8 -title=2 -person=1
@zarganar@	-person=23
@cluster@	-person=119 -art=5 -product=1
@burdekin@	-location=21 -product=1
@igor@	-person=55 -event=4 -broadcast_program=1
@indio@	-location=116 -broadcast_program=13 -people-ethnicity=6 -person=4 -organization=1
@solesmes@	-location=32
@knaphill@	-location=27 -organization=2
@antique@	-art=10 -person=7 -location=2 -broadcast_program=1
@pápa@	-location=76 -organization=20
@béthune@	-location=206 -event=1
@the_planets@	-art=150 -person=3 -broadcast_program=3
@ohio_country@	-location=220 -organization=1
@st_michael@	-location=27 -product=1
@saïd_business_school@	-organization=68
@noisy-le-sec@	-location=43 -organization=4
@surrender@	-art=106 -event=14 -time=1
@durrani@	-people-ethnicity=124 -location=14
@bittou_department@	-location=27
@hms_discovery@	-product=73 -location=1
@kenton@	-location=130 -person=6
@philadelphia_union@	-organization=476
@wauchope@	-location=34 -person=5
@grace_knight@	-person=24
@adam_goodes@	-person=74
@all_hope_is_gone@	-art=28
@ventimiglia@	-location=36 -metropolitan_transit-transit_line=1
@downside@	-organization=18 -location=9
@gardena@	-location=74 -living_thing=2
@hurstbridge@	-location=52 -metropolitan_transit-transit_line=21 -organization=2
@the_last_poets@	-person=93 -art=1
@university@	-organization=605 -location=44 -metropolitan_transit-transit_line=2 -art=1
@callimachus@	-person=214
@blue_magic@	-person=35 -art=13
@washo@	-language=22 -people-ethnicity=6
@alberto_joão_jardim@	-person=36
@division_1@	-organization=278 -event=13 -location=1
@john_green@	-person=125 -organization=1
@lana_del_rey@	-person=360 -art=1
@st_joseph's_college@	-organization=22 -location=4
@jarama@	-location=15 -event=8 -product=1
@the_ghost_train@	-art=40 -broadcast_program=1
@hungama@	-art=25 -organization=1
@agis@	-person=19 -art=2
@gainesville,_florida@	-location=1171 -organization=1
@tabun@	-chemistry=30 -location=1
@montivilliers@	-location=25
@bus@	-product=105 -transit=24 -organization=15 -location=2 -event=1
@doctor_of_divinity@	-education-educational_degree=519
@st._george's@	-location=135 -organization=27
@grand_rapids@	-location=656 -organization=13
@oliver_wallace@	-person=38
@democrat@	-organization=8425 -art=1 -product=1
@elite_league@	-organization=194 -event=1
@chihuahua@	-location=220 -living_thing=118 -art=4
@deloraine@	-location=75 -product=3
@gogo_sentai_boukenger_vs._super_sentai@	-art=19 -broadcast_program=2
@nuestra_belleza_méxico@	-organization=250 -event=2
@municipality_of_dobrepolje@	-location=20
@route_20@	-location=53 -metropolitan_transit-transit_line=10
@dirty_vegas@	-person=55 -art=2
@whistle@	-product=49 -art=27 -person=1 -location=1
@infanta@	-location=31 -title=28 -person=1
@coma@	-medicine-symptom=22 -person=20 -art=19 -broadcast_program=9 -title=4 -disease=3 -location=3
@ivan_vazov_national_theatre@	-location=24
@scorpio_rising@	-art=32 -person=2
@hershey@	-organization=46 -location=3 -person=1
@niebla@	-location=34 -art=1
@guadeloupe@	-location=1697 -organization=48 -event=7
@say_no_more@	-art=18 -person=7
@ang_thong@	-location=21 -organization=7
@partizan_stadium@	-location=32
@the_youngbloods@	-person=68 -art=3
@dmc@	-person=22 -organization=2
@kuala_lumpur_stock_exchange@	-organization=18 -finance-stock_exchange=6
@shiloh@	-event=110 -location=59 -art=33 -person=23
@earth_2@	-broadcast_program=41 -art=3
@hemingway's_adventures_of_a_young_man@	-art=20
@screen_one@	-broadcast_program=25
@the_unusuals@	-broadcast_program=33
@handball@	-event=27 -organization=8
@mark_taper_forum@	-location=196 -person=1
@little_rock@	-location=750 -art=4 -organization=1 -event=1
@swifts@	-organization=31 -person=1 -product=1
@vad@	-organization=21 -medicine-medical_treatment=2 -location=1
@luna@	-person=64 -location=52 -god=5 -art=5 -organization=1 -product=1 -language=1
@sco@	-organization=47 -product=3 -event=1 -location=1 -person=1
@john_vincent_atanasoff@	-person=44
@bidayuh@	-people-ethnicity=43
@david_brandon@	-person=28
@lions_gate@	-organization=22 -person=1
@namhae@	-person=26 -location=14
@ralston@	-location=37 -organization=20 -person=4
@takeley@	-location=19 -organization=8
@kelling@	-location=18 -person=7
@playgirl@	-art=119 -broadcast_program=2
@saltdal@	-location=48
@st_john_the_baptist@	-person=28 -location=10 -art=1
@u.s._attorney@	-title=88 -organization=4 -location=1
@aberdaron@	-location=33
@helmut_newton@	-person=161
@disco_inferno@	-art=44 -person=23
@bobbie_ann_mason@	-person=34 -art=1
@green_onions@	-art=42 -food=12
@hatteras_island@	-location=62 -event=3
@biafra@	-location=216 -person=1
@love_bites@	-broadcast_program=26 -art=10 -person=4
@olomouc@	-location=918 -organization=1 -event=1
@bakau@	-location=32
@christopher_love@	-person=20
@faz@	-art=17 -organization=15
@7th@	-organization=107 -location=48 -event=18 -person=3 -award=1 -art=1
@congolese@	-location=523 -language=3 -person=1
@durango@	-location=782 -organization=7 -event=6 -product=6 -art=3 -person=1
@barry_coulter@	-person=29
@dome@	-organization=40 -location=16 -person=7
@truganini@	-person=28 -art=5
@united_provinces@	-location=425 -organization=1
@nicollet@	-location=28 -person=1
@creswell@	-location=31 -person=1
@wafl@	-organization=254 -product=3
@intercontinentalexchange@	-organization=52
@canavese@	-location=39 -organization=24
@pretzel@	-food=19 -organization=2
@súdwest-fryslân@	-location=22
@braddon@	-location=82 -person=1
@the_forum_of_fargo-moorhead@	-art=22
@the_prayer@	-art=77
@delaware_valley_college@	-organization=32
@highway_7@	-location=152
@joseph_e._johnston@	-person=371 -location=1
@oron@	-location=26 -people-ethnicity=10 -language=3
@gonçalves_dias@	-person=29 -location=1
@ife@	-location=75 -organization=10
@rituals@	-broadcast_program=16 -art=7 -person=1 -organization=1
@ims@	-product=11 -organization=11 -location=9 -language=1
@tibetan@	-language=441 -people-ethnicity=211 -location=16 -art=3
@canon@	-title=1163 -organization=199 -art=70 -location=8 -language=7 -product=3 -person=1
@florø@	-location=107 -organization=4
@astrid@	-person=32 -product=2 -art=1
@constanze@	-person=49 -art=2
@przedbórz@	-location=36
@e22@	-location=22 -product=2
@wigtown@	-location=92 -title=2 -person=1
@newport,_new_hampshire@	-location=23
@shocker@	-person=134 -art=22 -broadcast_program=6 -organization=1
@make_mine_music@	-art=46 -broadcast_program=3
@effie_gray@	-person=22 -art=2
@a5@	-location=292 -product=7
@ichihara@	-location=44 -person=3
@ludlow@	-location=578 -person=5 -product=3 -event=1
@port_of_buenos_aires@	-location=20
@shoshone@	-people-ethnicity=315 -location=52 -language=2 -product=1
@turkic@	-people-ethnicity=563 -language=4 -location=1 -organization=1
@federal_prison@	-organization=21 -location=9
@russian_national@	-event=43 -people-ethnicity=2
@rideau@	-location=23 -product=1
@gustavus_adolphus@	-person=135 -organization=3
@cbssports.com@	-internet-website=103 -person=1
@michael_franks@	-person=134 -art=2
@temagami@	-location=83 -people-ethnicity=1
@mount_fuji@	-location=418 -event=1
@citadel@	-location=47 -organization=29 -product=15 -art=7 -event=1
@business_administration@	-education-educational_degree=32 -title=31 -organization=3
@good_samaritan_hospital@	-location=22 -organization=1
@love_is_all_around@	-art=62 -broadcast_program=3
@venustiano_carranza@	-person=270 -location=25
@kosovo_polje@	-location=44 -event=2
@parliament_buildings@	-location=66 -organization=4
@green_street@	-art=40 -location=17
@graham_nolan@	-person=27
@balzan@	-location=40 -organization=1
@rowland_hill@	-person=64 -title=1
@route_120@	-location=21 -metropolitan_transit-transit_line=2
@hicksville@	-location=67 -art=2 -organization=1
@star_jones@	-person=56 -broadcast_program=3
@school_days@	-art=37 -product=18
@jeanne_d'arc@	-product=22 -person=9 -organization=5
@australia@	-organization=2682 -event=121 -art=100 -location=86 -people-ethnicity=24 -product=17 -language=13 -title=9 -broadcast_program=9 -broadcast_network=5 -finance-currency=3 -education-educational_degree=1 -person=1
@z-machine@	-product=36 -location=2
@utah_jazz@	-organization=1221 -person=1
@duets@	-art=70 -broadcast_program=11
@diamanda_galás@	-person=92 -art=1
@belleville@	-location=508 -organization=2
@gorlice@	-location=208 -event=1
@łódź@	-location=5409 -organization=1
@kennebec@	-location=19 -product=4 -living_thing=3
@the_greens_–_the_green_alternative@	-organization=29
@ballon_d'or@	-award=24 -event=3 -person=2
@episcopalian@	-organization=306 -religion-religion=22
@tess@	-art=46 -person=8 -product=2
@asia@	-person=266 -location=226 -organization=38 -event=10 -product=9 -god=7 -broadcast-tv_channel=2 -title=1 -art=1 -people-ethnicity=1 -living_thing=1
@wrexham@	-organization=1030 -location=1024
@ultraman_gaia@	-broadcast_program=24
@ryuichi_kiyonari@	-person=28
@cuauhtémoc@	-person=77 -location=39 -product=4
@mick_taylor@	-person=278 -art=3
@tallapoosa@	-location=51 -product=6
@rzeszów@	-location=2070 -organization=2
@offensive@	-event=40 -organization=3 -art=1 -title=1 -location=1
@discovery@	-product=331 -art=97 -location=63 -organization=21 -broadcast_program=14 -broadcast_network=3 -living_thing=2
@hingham@	-location=195 -organization=1
@summer@	-event=38 -art=20 -person=16 -location=5
@northfield@	-location=287 -metropolitan_transit-transit_line=1
@nba_draft@	-event=67 -organization=1
@marble@	-location=25 -product=14 -person=9 -art=6
@domesday_book@	-art=4374 -location=2
@spotswood@	-location=32 -art=18 -person=1
@prestatyn@	-location=196 -organization=3
@born_to_be_wild@	-art=98 -broadcast_program=3
@bryce_canyon@	-location=23 -product=2
@jaspal_bhatti@	-person=47
@great_eastern_railway@	-organization=482 -location=1
@trafford@	-location=196 -organization=22
@duke_of_schleswig@	-title=18 -location=10
@metuchen@	-location=39 -organization=1
@great_expectations@	-art=450 -broadcast_program=24
@japan_restoration_party@	-organization=29
@civil_rights@	-organization=13 -event=5 -person=2
@whiskey@	-food=17 -art=4 -product=3 -location=1 -event=1
@the_boxer@	-art=56 -person=1
@winwick@	-location=44 -event=1
@michel_polnareff@	-person=65
@meera@	-person=52 -art=24
@peachtree_road@	-location=20 -art=2
@u7@	-metropolitan_transit-transit_line=24 -transit=2 -organization=1
@abc_sports@	-broadcast_network=110 -broadcast_program=20
@hillsong@	-location=23 -person=14
@sudan@	-location=6258 -organization=105 -event=6 -art=1 -language=1
@modriča@	-location=35 -organization=5
@drake@	-person=99 -organization=50 -product=15 -location=15 -living_thing=2 -event=1 -art=1
@lord_privy_seal@	-title=503 -person=1
@albuquerque,_new_mexico@	-location=1257 -event=1
@primary@	-organization=94 -person=17 -art=17 -event=2 -disease=1 -body_part=1
@l'osservatore_romano@	-art=101
@executive@	-organization=346 -title=69 -product=3 -award=1
@aosta@	-location=212 -title=2 -organization=2
@2nd_brigade@	-organization=30 -event=1
@max_von_oppenheim@	-person=27
@kreuzspiel@	-art=23
@waray-waray@	-language=45 -people-ethnicity=1 -internet-website=1
@lang_labor@	-organization=89 -person=2
@ordos@	-location=22 -language=4 -people-ethnicity=4
@lima@	-location=2913 -organization=36 -person=17 -event=3 -living_thing=1
@the_last_starfighter@	-art=75 -product=1
@varuna@	-god=193 -location=8 -product=4 -art=1
@barbra_streisand@	-person=1659 -art=4
@aldenham@	-location=56 -organization=3 -product=1
@pearson@	-organization=79 -person=36 -location=19
@coroner@	-title=162 -person=29 -art=2 -organization=1
@wellington,_new_zealand@	-location=14 -organization=11
@karbi@	-language=15 -location=6
@saint_margaret@	-person=20 -art=1
@pauly_shore@	-person=122 -art=1
@antonio_sacchini@	-person=65 -art=1
@portmeirion@	-location=117 -organization=3
@jangsu@	-person=82 -location=2
@emirau_island@	-location=26 -event=4
@harvey_house@	-organization=35 -location=2
@anatoly_sobchak@	-person=58
@cobalt@	-chemistry=68 -location=48 -product=4 -visual_art-color=3
@wait@	-art=19 -person=3
@ghost_dance@	-person=18 -art=3
@alexander_altmann@	-person=24
@castle_hill@	-location=244 -event=1
@mta@	-transit=130 -organization=35 -art=1 -title=1
@reba_mcentire@	-person=670 -art=2
@transylvania@	-location=2738 -art=13 -organization=7 -product=1 -people-ethnicity=1
@lanchester@	-location=45 -organization=25 -person=3
@economist@	-title=108 -art=24 -person=1
@botswana@	-location=3135 -organization=92
@goldfield@	-location=44 -event=1
@wiggins@	-location=34 -person=9 -art=1
@vu@	-art=26 -organization=4 -person=2
@reigen@	-person=38 -art=1
@dothan@	-location=125 -organization=3
@apple@	-organization=1652 -food=117 -art=16 -living_thing=14 -product=6 -person=3
@musashi@	-person=52 -product=32 -location=30 -art=13 -broadcast_program=1
@evangelical@	-religion-religion=1005 -organization=6 -location=3 -event=2 -art=1
@roks_cheonan_sinking@	-event=23
@historia_brittonum@	-art=161
@nhs_scotland@	-organization=60
@the_colditz_story@	-art=37
@uighur@	-people-ethnicity=51 -language=6 -location=4
@gomel@	-location=184 -organization=58
@nagavali_river@	-location=21
@olm@	-organization=17 -living_thing=3 -location=1
@innocent@	-person=216 -organization=5 -art=4
@guess@	-organization=132 -broadcast_program=8
@st._john's,_newfoundland@	-location=135 -event=1
@m25@	-location=236 -product=3
@dfw@	-organization=43 -location=5 -product=3
@oaklands@	-location=25 -metropolitan_transit-transit_line=3 -organization=2
@ovenbird@	-living_thing=125
@peter_manley@	-person=107
@uci_protour@	-organization=352 -event=11
@papa_legba@	-god=20 -art=1
@septa_regional_rail@	-transit=119 -metropolitan_transit-transit_line=1
@geneva@	-location=5903 -organization=47 -person=18 -event=6 -art=2 -title=1 -religion-religion=1
@norrköping@	-location=396 -organization=16
@polia_hepatica@	-living_thing=27
@kalamata@	-location=281 -organization=37
@kettering@	-location=465 -organization=21
@pat_lamarche@	-person=30
@millet@	-person=29 -location=11 -organization=3 -living_thing=3
@library_of_parliament@	-location=132
@phaedo@	-art=93 -person=2
@hepatitis_c@	-disease=185 -living_thing=1
@fraternal_order_of_police@	-organization=79
@franz_schubert@	-person=913 -art=1
@ammi_b._young@	-person=36
@black_widow@	-art=32 -person=25 -living_thing=19 -broadcast_program=5 -title=1 -product=1
@fricourt@	-location=22 -event=1
@bharathi@	-person=18 -art=13
@birds_of_a_feather@	-broadcast_program=127 -art=12
@chamdo@	-location=32
@garigliano@	-location=66 -event=1
@emmett_kelly@	-person=58
@yorkshire@	-location=6815 -organization=251 -language=5 -title=2
@albania@	-location=7693 -organization=320 -event=4 -language=2 -person=2 -people-ethnicity=2 -art=1
@nanao@	-location=31 -organization=7
@all_souls'_day@	-time=78 -art=3
@nifelheim@	-person=22 -art=2
@waratah@	-location=58 -organization=9 -living_thing=1
@sammy_johns@	-person=31
@veena@	-person=16 -product=12
@theophilos@	-person=99 -art=1
@tvb_anniversary_awards@	-award=74 -broadcast_program=5 -event=2
@gatesville@	-location=50
@established_church@	-organization=22 -religion-religion=2
@bond_street@	-location=157 -art=4
@city_of_buffalo@	-location=20
@leopard@	-living_thing=272 -product=15
@jack_and_jill@	-art=29 -location=1
@starcross@	-location=27 -art=4 -product=4
@common_market@	-organization=22 -location=8 -art=4 -person=2
@arrows@	-person=51 -broadcast_program=5 -organization=1
@cervantes@	-person=97 -location=39 -art=5
@avanti@	-location=63 -product=18 -art=11 -organization=3 -person=1
@treasures_from_american_film_archives@	-art=20 -organization=1
@military_college_jhelum@	-organization=35
@earl_of_orford@	-title=33 -person=2
@northbrook@	-location=70 -person=2
@quan_yi_fong@	-person=30
@chromis@	-living_thing=20
@magnus_eriksson@	-person=47
@pashto@	-language=910 -people-ethnicity=2
@port_royal_sound@	-location=43 -event=2
@104@	-location=14 -product=4 -organization=2 -art=2 -chemistry=1 -person=1
@new_york_cotton_exchange@	-organization=26 -location=1
@altmark@	-location=98 -product=19
@parkinson@	-broadcast_program=77 -person=6 -disease=1
@angelo_badalamenti@	-person=123
@abydos@	-location=236 -event=4 -art=1
@millwood@	-location=39 -person=1
@shobhaa_de@	-person=22
@bosna@	-location=57 -organization=28
@w._s._van_dyke@	-person=60
@yazidi@	-people-ethnicity=130 -event=2
@walden@	-art=104 -location=98 -organization=4 -person=3
@tom_brown@	-person=111 -art=1
@el_toro@	-location=20 -product=2
@goffstown@	-location=47 -organization=3
@pauline@	-person=35 -product=11 -art=6 -location=6 -organization=1
@vinegar_hill@	-location=15 -event=9
@unplugged@	-art=42 -broadcast_program=28
@the_boss@	-art=27 -person=17 -location=4 -god=1
@betelgeuse@	-location=100 -product=2 -event=2
@rio_de_janeiro@	-location=7801 -product=7 -event=3 -transit=1 -organization=1
@diving@	-event=60 -title=27 -living_thing=1
@client@	-person=53 -art=1 -product=1
@hartley@	-location=69 -person=14
@stella_dallas@	-art=32 -broadcast_program=6
@papal@	-location=53 -organization=8 -person=2
@apocalypse@	-art=48 -person=18 -product=9 -location=2 -organization=1
@kastoria@	-location=195 -organization=20
@brooklyn's_finest@	-art=24
@valdez@	-location=145 -product=3 -event=1
@william_allen@	-person=161 -organization=2
@sebring@	-location=44 -event=31 -product=6 -person=1
@aspasia@	-person=42 -living_thing=3
@fitchburg,_massachusetts@	-location=182
@noto@	-location=48 -organization=3 -event=1
@roger_heim@	-person=35
@dha@	-location=23 -chemistry=16 -education-educational_degree=1
@catholic_worker@	-art=42 -organization=15
@talking_heads@	-person=831 -broadcast_program=16 -art=15 -title=1
@irt@	-organization=111 -location=5 -metropolitan_transit-transit_line=1
@tribe_8@	-person=30 -product=2
@headhunters@	-art=17 -person=14
@shivers@	-art=30
@robert_morton@	-person=14 -organization=9
@als@	-disease=76 -organization=2 -event=2
@breaking_in@	-broadcast_program=34 -art=10
@third_way@	-organization=29 -art=7
@birkenhead@	-location=1199 -person=3 -product=1 -location=1 -organization=1
@glen_h._taylor@	-person=23
@east_lancashire@	-organization=19 -location=4 -location=3
@tell_me@	-art=31 -person=1
@maida@	-event=12 -location=8 -product=1
@miyako_matsumoto@	-person=25
@hassan@	-location=33 -person=8
@inchon@	-event=32 -art=25 -location=10
@royal_postgraduate_medical_school@	-location=34
@santa_clarita@	-location=153 -organization=2
@mit_computer_science_and_artificial_intelligence_laboratory@	-organization=35
@prešov@	-location=236 -organization=3
@the_best_of_everything@	-broadcast_program=14 -art=13
@rangeley@	-location=27
@melitina_staniouta@	-person=34
@david_ginola@	-person=90
@corbin@	-location=55 -person=7 -product=1
@french_revolutionary_army@	-organization=106 -event=5
@dan_hill@	-person=101
@holwell@	-location=26 -person=5
@ostrogothic@	-people-ethnicity=48 -location=3
@granville@	-location=292 -person=10 -event=2 -organization=2
@morawa@	-location=30 -language=1
@eric's_trip@	-person=71 -art=1
@silver_bullet@	-art=25 -person=8 -product=1
@chinese_civil_war@	-event=1291
@blueberry_hill@	-art=47 -location=10
@beaches@	-art=44 -location=31 -organization=2
@dieppe_raid@	-event=184
@spuyten_duyvil@	-location=36 -product=1
@newfane@	-location=41
@tirah_campaign@	-event=60
@bedtime_stories@	-art=80 -broadcast_program=4
@the_boys_are_back@	-art=17 -broadcast_program=8
@wu-tang_forever@	-art=37
@135@	-metropolitan_transit-transit_line=9 -location=4 -product=4 -art=3 -transit=1
@jimi_hendrix@	-person=2572 -art=3
@brunswick-wolfenbüttel@	-location=19 -person=1
@hopkinton@	-location=97 -organization=1
@rod_cameron@	-person=125
@solidaridad@	-organization=13 -location=7
@regal@	-organization=28 -location=6 -product=3
@key_biscayne,_florida@	-location=100 -event=1
@petrolina@	-location=41 -organization=2
@earl_of_lichfield@	-title=23 -person=4
@bearsted@	-location=35 -organization=1
@norwalk@	-location=482 -organization=1
@pursuit@	-event=31 -broadcast_program=3 -art=1 -product=1
@sleepwalkers@	-art=40 -broadcast_program=14
@zutphen@	-location=221 -title=2 -event=2
@warne@	-person=40 -location=2 -product=1
@tea_for_two@	-art=82 -broadcast_program=1
@prince_william@	-person=204 -location=48 -product=2
@bishop_of_swansea_and_brecon@	-title=24
@casanova@	-art=110 -person=43 -broadcast_program=37 -location=1
@tito_ortiz@	-person=179
@the_smiths@	-person=879 -art=29
@duke_of_argyll@	-title=95 -person=48
@immature@	-person=39 -art=1
@st_dunstan's@	-organization=24 -location=6
@equestrian@	-event=97 -living_thing=4 -organization=1
@paul_heidemann@	-person=25
@battle_of_khotyn@	-event=25 -location=1
@the_whole_truth@	-broadcast_program=28 -art=11
@meir_kahane@	-person=106
@four_seasons@	-art=35 -organization=34 -person=16 -location=8
@zim@	-organization=10 -location=8 -product=2
@u.s._open_cup@	-organization=104 -event=5
@corey_dillon@	-person=102
@cesar_chavez@	-person=142 -art=3 -location=1
@daniele_crespi@	-person=20
@tide@	-organization=27 -art=1 -location=1 -transit=1 -metropolitan_transit-transit_line=1
@riverstone@	-location=35 -organization=3
@moscow,_russia@	-location=23 -event=1
@espn_zone@	-location=25
@arkansas@	-organization=406 -location=143 -event=24 -product=20 -art=6 -people-ethnicity=2
@tigrinya@	-language=171 -people-ethnicity=13
@insomniac@	-art=33 -title=3 -person=2
@moss_side@	-location=108 -event=1
@john_i_of_aragon@	-person=47
@alvdal@	-location=43 -organization=1
@institute_of_contemporary_art@	-location=72 -organization=7
@leo@	-person=86 -organization=24 -award=7 -art=5 -product=5 -location=1 -living_thing=1
@wind_river@	-location=14 -organization=11
@epcot_center@	-location=24
@tern@	-living_thing=218 -organization=4 -location=3
@michael_hayes@	-person=138 -broadcast_program=18
@peter_swanwick@	-person=26
@ernst@	-person=32 -location=1
@j._arthur_rank@	-person=15 -organization=5
@the_glove@	-person=19 -art=1
@tony_hawk's_downhill_jam@	-product=25
@waysted@	-person=31 -art=1
@winterset@	-art=25 -location=12
@prime_circle@	-person=20
@bonanno@	-organization=23 -person=1
@sierra_club_books@	-organization=79
@albert_roussel@	-person=103
@207@	-metropolitan_transit-transit_line=17 -product=13 -location=6 -art=3
@dark_skies@	-broadcast_program=51 -art=9
@querétaro@	-location=466 -organization=63
@fleming@	-people-ethnicity=37 -location=31 -person=28 -organization=1
@shipton-on-cherwell@	-location=23 -event=2
@hispanic@	-people-ethnicity=2325 -location=12 -language=3 -living_thing=1 -event=1
@muscle_shoals@	-location=120 -organization=41 -art=6 -person=6
@mixed_doubles@	-event=96 -art=2
@mangifera_indica@	-living_thing=71 -food=1
@mallow@	-location=173 -living_thing=76 -organization=16 -product=1
@maidenhead_united@	-organization=125
@fordham@	-organization=77 -location=76 -person=2
@lloyd_cole@	-person=90 -art=2
@minister_of_the_environment@	-title=92 -organization=32
@razorback@	-living_thing=19 -art=18 -person=14 -location=3 -product=1
@hainanese@	-language=45 -people-ethnicity=2
@uri@	-location=329 -broadcast_network=2 -language=1 -organization=1 -person=1
@rushcutters_bay@	-location=32
@army_of_georgia@	-organization=32
@ince@	-location=35 -person=5
@adolph@	-person=26 -event=3 -location=1
@indianapolis_international_film_festival@	-event=28
@littleton@	-location=186 -person=7
@haweswater_reservoir@	-location=23
@frensham@	-location=40 -organization=1
@sea_bass@	-living_thing=60 -food=2
@vico@	-person=20 -location=6
@expo_86@	-event=122 -art=6
@porsche_935@	-product=74 -organization=1
@e75@	-location=67 -product=2
@the_boy_who_cried_werewolf@	-broadcast_program=25 -art=6
@lord_hartington@	-person=20 -title=1
@mackintosh@	-organization=27 -person=9 -location=1
@murat@	-person=65 -location=20 -title=8
@earl_of_burlington@	-title=21 -person=10
@blacktown@	-location=107 -organization=1
@murder@	-event=68 -art=38 -broadcast_program=5 -person=1
@verdi@	-person=713 -location=12 -art=7 -organization=2
@tonic@	-person=70 -organization=33 -medicine-medical_treatment=16 -art=3 -food=2
@watergate@	-event=171 -location=19 -art=12 -person=1
@yu_grupa@	-person=91 -art=4
@dancing_queen@	-art=15 -broadcast_program=7
@throb@	-broadcast_program=15 -art=9
@arturo_dominici@	-person=26
@marquee@	-location=23 -organization=2
@dagon@	-god=77 -art=22 -location=15
@yoshitoshi@	-person=21 -organization=1
@prince_consort@	-person=40 -product=3 -art=1
@ottaviano@	-location=21 -person=7
@walcott@	-location=22 -person=7
@grappa@	-food=19 -location=1
@university_of_san_francisco_school_of_law@	-organization=33
@grizzlies@	-organization=30 -living_thing=3
@november_8@	-time=247 -event=1
@citybus@	-transit=95 -organization=4
@american_civil_war@	-event=19743 -location=1
@ukrainian_catholic@	-organization=32 -location=19
@santa_clara@	-location=397 -organization=66 -event=1
@sandy_creek@	-location=30
@national_league_division_two@	-organization=19 -event=2
@inba@	-organization=17 -location=6 -art=2
@san_jose@	-location=125 -organization=84 -event=20 -person=6 -product=1
@torry@	-location=24 -person=1
@isobel@	-art=12 -person=10
@cargo@	-art=13 -product=13 -person=7 -organization=4 -location=2
@atlantis@	-product=201 -art=30 -broadcast_program=30 -location=21 -person=12 -organization=2 -living_thing=1
@east_midlands_counties_football_league@	-organization=22
@tenafly,_new_jersey@	-location=79 -organization=1
@bello@	-location=25 -person=4
@mort@	-art=46 -person=4
@in@	-location=89 -art=14 -person=6 -chemistry=5 -event=1 -organization=1 -internet-website=1
@northeast_corridor_line@	-metropolitan_transit-transit_line=81 -location=1
@algarve@	-location=628 -organization=3
@east_los_angeles@	-location=188 -organization=1
@united_dairies@	-organization=28 -person=1
@jd@	-education-educational_degree=278 -organization=172 -person=2 -finance-currency=2
@thibaw@	-person=27 -location=15
@peaches@	-person=272 -art=32 -food=3 -organization=1 -location=1
@erie_canal@	-location=992 -art=2
@u.s._marshals@	-art=48 -organization=37
@baoulé@	-people-ethnicity=23 -language=11
@gitxsan@	-people-ethnicity=41 -language=4
@cyberpunk@	-art=18 -product=4
@starhawk@	-person=74 -product=4
@adria@	-location=114 -product=1 -organization=1
@commonwealth_war_graves@	-organization=29 -location=1
@the_escapist@	-internet-website=125 -art=22
@northern_division@	-location=22 -organization=17 -event=1
@federico_mompou@	-person=47 -art=1
@damaged@	-art=26 -person=16 -event=1 -medicine-symptom=1 -disease=1
@dalj@	-location=37 -event=1
@dahalo@	-language=31
@ottawa@	-location=7074 -organization=96 -product=4 -people-ethnicity=4 -event=3 -transit=1
@highway_18@	-location=79 -broadcast_program=2
@pine_ridge,_south_dakota@	-location=30 -event=1
@žepče@	-location=31 -organization=6
@göteborgs_fotbollförbund@	-organization=55
@ike@	-person=33 -event=22 -broadcast_program=8 -organization=1
@diego_de_almagro@	-person=107 -location=7
@borgia@	-broadcast_program=42 -art=3 -location=1
@kosovan@	-location=20 -title=1
@carl_vinson@	-person=45 -product=10
@luckau@	-location=32 -event=1
@tar@	-product=14 -location=8 -person=8 -art=2 -medicine-drug=2
@abrams@	-organization=20 -location=8 -event=1 -person=1
@cottonwood@	-location=99 -living_thing=64 -organization=1 -event=1
@sony_music@	-organization=247 -person=10
@sault_ste._marie_international_bridge@	-location=25
@leigh_harline@	-person=73
@bonnie_dundee@	-art=24 -person=1
@nancy_ajram@	-person=63
@sainte-suzanne@	-location=19 -person=1
@the_imitation_of_christ@	-art=43
@puerto_deseado@	-location=32 -product=1
@lansdowne_road@	-location=348 -event=1
@danish_championship@	-organization=18 -event=6
@jubilee_line_extension@	-location=40 -metropolitan_transit-transit_line=1
@kartal@	-location=56 -product=4 -organization=1
@ucsf_medical_center@	-location=22 -organization=1
@1940@	-event=372 -art=8
@without_a_clue@	-art=20
@national_assembly@	-organization=1282 -event=24 -religion-religion=4 -location=3
@sandgate@	-location=101 -organization=8 -metropolitan_transit-transit_line=1
@motograter@	-person=18 -art=5
@wombwell@	-location=65 -person=1
@mitchell_hurwitz@	-person=49
@dr@	-broadcast_network=125 -education-educational_degree=45 -organization=43 -title=21
@battle_of_gettysburg@	-event=1050 -location=2
@nrc@	-organization=32 -art=6
@wall_street@	-location=1335 -finance-stock_exchange=1
@idol@	-title=236 -broadcast_program=15 -art=11 -person=1 -organization=1
@csk@	-organization=21 -finance-currency=3 -title=1
@charles_hanbury_williams@	-person=25
@philippe_séguin@	-person=40
@zander@	-living_thing=26 -location=1
@williamite_war_in_ireland@	-event=95
@hillsborough@	-location=534 -event=28 -art=5 -product=1 -organization=1
@tournai@	-location=524 -organization=9
@zduńska_wola_county@	-location=115
@public_library@	-location=33 -organization=1
@university_of_north_texas_college_of_music@	-location=134 -organization=1
@a_class@	-product=34 -art=4
@hfc_haarlem@	-organization=188
@the_amboy_dukes@	-person=56 -art=4
@7th_fleet@	-organization=218 -location=1
@civil_twilight@	-person=25 -art=2
@physical_therapy@	-medicine-medical_treatment=96 -art=5 -person=3
@shangri-la@	-art=79 -organization=10 -location=4 -product=1
@stacy@	-person=14 -location=7 -art=2 -product=1
@chimay@	-location=81 -organization=3
@grits@	-person=58 -food=14 -organization=2
@roseland@	-location=61 -art=12 -person=3
@bbc_online@	-internet-website=110 -organization=1
@ben_hall@	-person=71 -broadcast_program=1
@constable@	-title=315 -person=16 -location=6 -art=1
@bull_montana@	-person=25
@maremma@	-location=76 -living_thing=1
@special_olympics@	-organization=458 -event=2
@red_star@	-organization=290 -art=17 -location=1
@são_bernardo@	-organization=20 -location=2
@tuba@	-product=96 -location=13
@harpo@	-person=49 -organization=2
@west_virginia_turnpike@	-location=52
@secrets@	-art=65 -broadcast_program=14 -person=13
@gambia@	-location=92 -organization=45
@kate@	-person=50 -product=12 -broadcast_program=8 -art=5 -event=4
@luther_brown@	-person=27
@vila_nova@	-organization=66 -location=3
@eastern_catholic@	-organization=82 -religion-religion=3
@the_melting_pot@	-art=13 -organization=7
@liberian_premier_league@	-organization=80
@orion_nebula@	-location=82
@fortaleza@	-location=423 -organization=103
@second_coming@	-art=22 -person=19
@cortés@	-person=34 -location=27
@the_avengers@	-broadcast_program=712 -art=351 -person=3
@gin_and_juice@	-art=29
@the_velvet_underground@	-person=651 -art=21
@valeria@	-broadcast_program=11 -person=8 -location=6
@surry_hills,_new_south_wales@	-location=21
@chris_cowdrey@	-person=24
@silver_surfer@	-broadcast_program=36 -art=11 -product=8
@tq@	-person=57 -education-educational_degree=1
@rita_coolidge@	-person=283 -art=5
@doulougou_department@	-location=35
@star@	-product=99 -art=97 -location=42 -organization=25 -event=8 -broadcast_network=6 -title=1 -person=1 -broadcast_program=1 -living_thing=1
@fitna@	-art=25 -event=2
@_english@	-location=28 -language=8
@i-17@	-location=17 -product=5
@transportation@	-organization=17 -transit=2 -title=2 -art=1 -location=1
@patito_feo@	-broadcast_program=33
@snyder@	-person=122 -location=61
@asx@	-finance-stock_exchange=19 -product=5
@nicholson@	-location=24 -person=17 -product=1
@parma@	-location=1417 -organization=1078 -product=5 -event=4 -person=3 -living_thing=2
@john_w._galbreath@	-person=36
@the_four_musketeers@	-art=39 -person=2
@saltdean@	-location=31 -organization=1
@dps@	-organization=27 -title=1
@jane's_intelligence_review@	-art=28 -organization=1
@olot@	-location=75 -organization=6 -people-ethnicity=2
@nine_days@	-person=32 -time=2
@dannie_abse@	-person=61
@caversham@	-location=156 -organization=1
@individual@	-event=159 -title=1
@the_likely_lads@	-broadcast_program=67 -art=19
@loveline@	-broadcast_program=136 -art=2
@chester_county@	-location=777
@sunset_rubdown@	-person=46 -art=3
@herodias@	-person=84 -art=5
@dice@	-person=28 -art=4 -broadcast_program=3 -product=2 -organization=1
@wilkes-barre@	-organization=338 -location=34
@cork@	-location=2668 -organization=2522 -event=4 -person=4 -title=2 -living_thing=2
@nova_friburgo@	-location=56 -organization=1
@tie@	-organization=32 -event=4
@bandung@	-location=814 -food=2
@mechanicsville@	-location=65 -event=9
@under-17@	-organization=246 -event=3
@rutledge@	-location=30 -person=6
@gault@	-location=27 -person=6
@toyota@	-organization=2362 -location=150 -product=13 -event=4
@yamba@	-location=23 -language=3
@corazones_al_límite@	-broadcast_program=26
@unitarian_universalist_association@	-organization=187
@dromore@	-location=101 -title=6
@enid@	-location=100 -broadcast_program=14 -person=3 -art=1
@varese@	-organization=193 -location=28
@cape_wrath@	-location=89 -broadcast_program=22 -art=5
@archbishop_of_westminster@	-title=126 -person=1
@trentino-alto_adige@	-location=362 -event=11
@hustler_video@	-organization=23 -art=1
@rehab@	-art=89 -person=30 -medicine-medical_treatment=7
@juventino_rosas@	-person=27 -location=1
@malay@	-language=1537 -people-ethnicity=142 -location=74 -person=5 -event=1
@italo@	-location=16 -people-ethnicity=3 -person=1
@besalú@	-location=44
@forlì@	-location=478 -organization=19
@pierre@	-location=102 -person=70
@st.helens@	-organization=29 -location=1
@airbus@	-organization=639 -metropolitan_transit-transit_line=1 -product=1
@you're_beautiful@	-art=78 -broadcast_program=32
@girls_against_boys@	-person=84 -art=4
@island@	-organization=218 -location=112 -art=36 -product=6 -person=3 -metropolitan_transit-transit_line=1
@duke_of_normandy@	-title=143 -person=3 -location=1
@siege_of_sevastopol@	-event=25
@eden_lake@	-art=23 -location=2
@taraka@	-person=8 -god=8 -location=3 -living_thing=1
@lockout@	-event=142 -art=8
@the_knife@	-person=141 -art=10
@krush_groove@	-art=41
@attalus@	-person=48
@white_lion@	-person=146 -organization=2
@plantation@	-location=33 -organization=1
@padbury@	-location=27 -organization=2
@architecture@	-organization=16 -education-educational_degree=4 -location=3 -award=1 -title=1
@freethinker@	-religion-religion=83 -art=1
@court_of_cassation@	-organization=132 -location=15
@romorantin@	-food=30 -organization=10 -location=9
@thorvald_stauning@	-person=74
@satanic@	-religion-religion=147 -god=1
@indian_wells@	-event=145 -location=84
@conon@	-person=52 -location=1
@egaleo@	-organization=42 -location=29
@gregg@	-person=38 -location=6
@count_basie_orchestra@	-person=188
@miccosukee@	-people-ethnicity=55 -location=16
@highbury@	-location=468
@natural_resources@	-art=36 -organization=2 -title=1
@santa_isabel@	-location=76 -organization=7 -person=1
@groom@	-location=17 -title=14 -person=4
@malietoa@	-title=83 -person=1
@conover@	-location=36 -person=2
@kalloni@	-organization=38 -location=30
@mai@	-organization=11 -art=7 -person=4 -event=1 -broadcast_program=1
@alexandria@	-location=5039 -title=16 -organization=15 -event=10 -art=7 -religion-religion=2 -product=1 -person=1
@bounty@	-product=51 -event=10 -location=4 -art=1
@mr._perfect@	-person=71 -art=18
@edward_bourchier,_4th_earl_of_bath@	-person=21 -title=1
@kandahar@	-location=981 -art=26 -product=7
@color@	-visual_art-color=7 -person=5 -title=4 -product=2 -art=1 -people-ethnicity=1
@guri@	-location=30
@advocates@	-title=17 -organization=4 -education-educational_degree=1
@gator_bowl@	-event=21 -location=7
@wild_thing@	-art=34 -location=2
@norwich_university_of_the_arts@	-organization=23
@battle_of_drøbak_sound@	-event=21
@british_india@	-location=291 -organization=1 -event=1
@elmer_layden@	-person=66
@north_western_railway@	-location=20 -location=4 -organization=1
@sherpas@	-people-ethnicity=27 -title=1
@vestfold@	-location=425 -organization=1
@peter_ryan@	-person=26
@central_line@	-metropolitan_transit-transit_line=206 -person=7 -location=4 -medicine-medical_treatment=4
@mcclain@	-location=21 -person=3 -organization=2
@center_valley@	-location=25
@michael_kennedy@	-person=88
@verulam@	-location=24 -product=2 -organization=1
@norman_biggs@	-person=26
@lawrence_park@	-location=35 -organization=1
@gilo@	-location=39 -living_thing=1 -person=1
@rcrd_lbl@	-organization=31 -art=1
@dolly@	-art=30 -broadcast_program=13 -person=12 -event=1
@black_star@	-person=24 -organization=19 -art=1
@turkmenbashi@	-location=29 -person=3
@geranium@	-living_thing=41 -location=3 -product=2
@fiona_staples@	-person=33
@oxygen@	-broadcast_network=141 -art=15 -person=1 -product=1
@borneo@	-location=4190 -event=40
@sussex@	-organization=1890 -location=272 -title=33 -product=3 -food=2 -event=1 -person=1 -language=1 -living_thing=1
@naracoorte@	-location=34
@anuta@	-location=20 -language=2
@dwell@	-art=27 -organization=1
@early@	-event=26 -location=19 -person=3 -art=1 -living_thing=1
@marek_borowski@	-person=25
@ayamonte@	-location=33 -organization=1
@helmet@	-person=219 -product=5
@chalon@	-location=16 -people-ethnicity=3 -organization=3
@serer@	-people-ethnicity=126 -language=67
@tantric@	-person=62 -art=5
@the_king_is_dead@	-art=15 -broadcast_program=6
@medenine@	-location=25 -event=4
@ceiba@	-living_thing=29 -location=28
@langley,_british_columbia@	-location=105
@quicksilver_messenger_service@	-person=194 -art=8
@hammer_house_of_horror@	-broadcast_program=41 -organization=8
@pocock@	-person=60 -organization=1
@deep_throat@	-art=101 -person=1
@mark_schultz@	-person=107 -art=1
@israel_baseball_league@	-organization=56
@mount_allison@	-organization=11 -location=10
@ferdinand_i,_holy_roman_emperor@	-person=89
@minister_of_defence@	-title=208 -organization=82
@heller@	-finance-currency=43 -person=8 -event=3 -art=1 -organization=1
@long_island_expressway@	-location=29
@launches@	-product=52 -organization=1
@argento_soma@	-broadcast_program=42
@boa@	-person=379 -living_thing=56 -organization=21 -art=14
@gnr@	-organization=51 -person=16 -location=1
@ncsa@	-person=29 -organization=4
@greenvale@	-location=33 -organization=7 -metropolitan_transit-transit_line=1
@isle_of_wight@	-location=2849 -event=11 -location=2 -art=1
@richard_armstrong@	-person=19 -location=1
@central_criminal_court@	-location=64 -organization=11
@catalina_station@	-organization=67 -location=12
@joshua_john_miller@	-person=20
@greensburg@	-location=199 -organization=5 -broadcast_program=1
@archdiocese_of_uppsala@	-location=38 -title=1
@bulletproof@	-art=41 -person=2 -product=1
@redwing@	-living_thing=44 -location=2
@creator@	-art=17 -god=8 -person=3 -religion-religion=2 -product=1
@black_hole@	-art=25 -location=6 -organization=5 -product=3 -person=1
@minister_for_the_environment@	-title=25 -organization=16
@rondo@	-person=50 -art=6 -food=6 -location=3
@carrie@	-art=154 -person=13 -event=3
@andrée_chedid@	-person=23
@ramadi@	-location=186 -event=1
@aubrey_mallalieu@	-person=69
@masterminds@	-broadcast_program=13 -art=7
@governors-general@	-title=20 -organization=2 -location=1
@flower@	-product=18 -art=14 -person=12 -living_thing=7
@scarlett_johansson@	-person=447 -art=2
@clouds@	-art=30 -person=28
@rimouski@	-location=253 -event=1
@castelnau@	-person=68 -location=5
@union_of_armed_struggle@	-organization=28
@1936@	-event=517 -art=13 -organization=2
@bewitched@	-broadcast_program=572 -art=64
@tabasco_sauce@	-organization=78 -location=1
@mercyme@	-person=142 -art=2
@circle@	-person=91 -metropolitan_transit-transit_line=86 -art=14 -location=12 -organization=9
@american_music_award@	-award=245 -event=8
@carnival_of_venice@	-event=26 -art=4
@aberlour@	-location=37 -organization=1
@sunfish@	-living_thing=194 -product=20
@norco,_california@	-location=27
@marracash@	-person=45 -art=1
@paradise_road@	-art=28 -location=1
@hms_raleigh@	-location=29 -product=12
@provincial_osorno@	-organization=117
@earl_klugh@	-person=138 -art=5
@wexford_youths@	-organization=24
@sia@	-person=156 -god=6 -organization=1 -location=1
@as_friends_rust@	-person=34 -art=4
@beloved@	-art=108 -person=1
@lithuanians@	-people-ethnicity=243 -location=4 -language=1 -organization=1 -event=1
@roxbury@	-location=243 -art=1
@round_of_16@	-event=29 -organization=2
@trinitarian@	-organization=22 -location=4
@granby@	-location=126 -organization=1 -person=1
@mount_tabor@	-location=127 -organization=1
@stephen_hopkins@	-person=43 -product=2
@bentham@	-person=53 -location=12
@toronto,_ontario@	-location=108 -transit=1 -event=1
@liege@	-location=97 -organization=2 -person=1
@bate@	-organization=19 -person=3
@early_learning_centre@	-organization=31 -location=1
@wolfratshausen@	-location=48 -title=1
@raspberry@	-food=33 -living_thing=6 -location=3 -visual_art-color=1
@mayor_of_london@	-title=530 -event=1
@dan_morgan@	-person=48 -art=1
@southern_nevada@	-location=31 -organization=1
@torneo_gran_alternativa@	-event=44
@monopoly@	-product=325 -broadcast_program=6 -organization=1
@do@	-education-educational_degree=45 -person=16 -art=2 -location=1
@metropolitan@	-title=725 -location=84 -art=47 -metropolitan_transit-transit_line=28 -product=12 -event=10 -organization=8 -person=3
@govinda@	-person=290 -art=4 -god=2
@łomża@	-location=363 -organization=1
@sunda_strait@	-location=161 -event=3
@geoff_duke@	-person=39
@theremin@	-product=109 -person=1
@tomcat@	-product=42 -living_thing=12
@pearl_harbor@	-location=4537 -event=210 -art=185 -person=6
@direction@	-title=23 -art=6 -award=3 -organization=3 -disease=1
@daniel_cosgrove@	-person=25
@langholm@	-location=74 -organization=7
@moorefield,_west_virginia@	-location=26 -event=1
@aviva@	-organization=110 -person=4 -product=2
@westinghouse_electric@	-organization=43
@the_wombles@	-person=73 -broadcast_program=27
@tattoo@	-art=56 -person=1 -product=1
@gavorrano@	-organization=29 -location=5
@del_rio@	-location=93 -person=3 -product=2
@same_name@	-art=581 -location=109 -person=79 -broadcast_program=78 -product=26 -god=17 -organization=13 -event=7 -living_thing=2 -food=1 -broadcast_network=1 -internet-website=1 -people-ethnicity=1
@national_breast_cancer_foundation@	-organization=20
@arch_linux@	-product=94
@chelyabinsk@	-location=445 -organization=6
@prattville@	-location=45 -organization=6
@227@	-broadcast_program=115 -art=3 -location=3
@los_temerarios@	-person=45
@flagstaff_war@	-event=46
@labour_party@	-organization=7830
@lonnie_smith@	-person=100
@schalke@	-organization=82 -location=3
@nagar@	-location=48 -person=2
@she@	-art=53 -people-ethnicity=10 -language=5 -person=4
@u.s._open@	-event=1078 -organization=13
@san_rafael@	-location=266 -event=1
@young_artist_award@	-award=509 -event=2
@nightjar@	-living_thing=206
@anabasis@	-art=104 -living_thing=2 -organization=1
@sherlock_holmes@	-broadcast_program=76 -art=48 -product=1
@nicolas_collins@	-person=25
@torquemada@	-person=19 -location=8 -art=3
@opm@	-person=34 -organization=4 -art=2
@u.s._presidents@	-title=78
@hunter_valley@	-location=65 -metropolitan_transit-transit_line=2
@simon_de_vlieger@	-person=32
@reporter@	-title=34 -art=4 -broadcast-tv_channel=1 -broadcast_program=1 -person=1
@latvians@	-people-ethnicity=97 -event=1 -language=1
@leadership@	-event=18 -person=4 -art=3 -title=3 -religion-religion=1
@365@	-art=31 -organization=14 -product=6 -location=3
@indigo_girls@	-person=284 -art=8
@amor@	-god=20 -art=7 -person=3 -language=1
@tangier@	-location=742 -person=5 -art=1 -product=1 -event=1
@nickelodeon@	-broadcast_network=1615 -art=15 -organization=11 -person=1 -product=1 -broadcast_program=1
@take_6@	-person=167 -art=2
@evangelism@	-religion-religion=46 -title=1
@caspian@	-location=171 -person=32 -organization=4 -language=3 -living_thing=2
@battle_of_tsushima@	-event=273
@cherry@	-food=47 -location=9 -art=7 -person=7 -living_thing=7 -product=3 -organization=2 -visual_art-color=1
@pollux@	-location=37 -god=15 -person=10
@ignacio_zaragoza@	-person=35 -location=4
@ucl@	-organization=135 -body_part=5 -event=1
@pierre_bergé@	-person=44
@karate_champ@	-product=20
@lake_county,_florida@	-location=46
@the_mike_walsh_show@	-broadcast_program=46 -person=1
@12th_army@	-organization=48
@vocals@	-product=9589 -art=1 -title=1
@elma@	-location=61 -organization=1
@dhobi_ghat@	-art=21 -location=5
@telecom@	-product=84 -organization=8
@atifete_jahjaga@	-person=32
@u21@	-organization=70 -event=1
@beaudesert@	-location=69 -metropolitan_transit-transit_line=1
@breeders'_cup@	-event=302 -broadcast_program=1
@chipewyan@	-people-ethnicity=16 -language=9 -location=1
@orwellian@	-person=21 -art=1
@glory_days@	-broadcast_program=14 -art=7
@barnstaple@	-location=621 -location=1
@apl@	-computer-programming_language=78 -organization=14 -disease=1
@nellie_melba@	-person=213
@horseshoe_island@	-location=34
@comber@	-location=58 -living_thing=3
@welsh_labour@	-organization=75
@mongol_invasion@	-event=62 -location=4 -person=2
@ezra@	-art=92 -person=8
@avenue_montaigne@	-location=22 -art=3
@öland@	-location=269 -event=7
@nooksack_river@	-location=37
@tower_hamlets@	-location=139 -organization=5 -event=1
@congresswoman@	-organization=53 -title=5
@rivera@	-location=83 -person=14
@prehistoric_times@	-event=69 -location=3
@verbena@	-living_thing=34 -person=15 -location=2
@common_serjeant_of_london@	-title=33 -location=1
@dummy@	-art=45 -person=1
@northants@	-organization=27 -location=7
@church_of_the_holy_trinity@	-location=37 -person=1
@percy_scott@	-person=27
@helle_virkner@	-person=39
@michaela_watkins@	-person=38
@6th@	-organization=96 -location=46 -event=13 -art=7 -person=2 -law=1
@kaufbeuren@	-location=71 -organization=1
@san_luis_potosí@	-location=129 -organization=4
@jeff_yagher@	-person=20
@swale@	-location=84 -product=3
@olympic_games@	-event=3756 -broadcast_program=8
@athanasios_diakos@	-person=20 -location=3
@st_vincent@	-location=87 -person=7 -organization=1
@lehman_engel@	-person=55
@mount_washington@	-location=283 -product=2
@tremblay-en-france@	-location=26
@tiburon,_california@	-location=70
@thomas_moore@	-person=302 -location=1
@long_buckby@	-location=38 -organization=4
@industry_standard@	-organization=24 -art=13
@transport_for_london@	-organization=977 -transit=1
@vixen@	-person=59 -product=13 -art=8 -living_thing=3
@gyroscope@	-person=47 -product=4 -art=1
@jordan_pruitt@	-person=48
@tonton_gutierrez@	-person=61 -broadcast_program=3
@euterpe@	-god=30 -product=1
@striking_distance@	-art=32
@moyale@	-location=54 -event=1
@school_of_public_health@	-organization=34 -location=5
@schouwen-duiveland@	-location=61
@edwardian@	-event=162 -person=10
@all_hallows@	-time=9 -organization=8 -location=3
@victoria,_london@	-location=26
@dod@	-organization=166 -person=5
@bologna@	-organization=709 -location=141 -food=17 -metropolitan_transit-transit_line=5 -event=2
@gmina_gniezno@	-location=32
@metropolitans@	-title=20 -location=2
@hawaii@	-location=9850 -organization=53 -art=24 -event=19 -broadcast_program=19 -religion-religion=15 -person=13 -language=2 -title=1 -living_thing=1
@us_127@	-location=62
@lal@	-person=99 -organization=6
@bass_player@	-title=63 -product=8 -art=1
@melbourne_town_hall@	-location=83
@sack@	-event=12 -food=8 -person=5
@cadell@	-person=24 -location=2
@amt@	-transit=94 -organization=23 -person=1
@harbord_collegiate_institute@	-organization=27
@i_do@	-art=34 -person=2
@byron_hill@	-person=68 -location=2
@tsn@	-broadcast_network=628 -broadcast_program=26 -art=7 -broadcast-tv_channel=1 -award=1
@journey_to_the_west@	-art=285 -broadcast_program=29
@longview_high_school@	-organization=23
@pleiades@	-location=237 -product=6 -art=1
@boden@	-location=80 -organization=7 -person=1
@kalinga@	-location=336 -language=4 -event=2
@blooming@	-organization=150 -location=2
@david_usher@	-person=60
@red_hook@	-location=42 -art=1
@cat@	-living_thing=174 -organization=32 -product=5 -location=3 -art=2 -biology=1 -person=1
@lord_hastings@	-person=33 -title=1
@ajay@	-location=94 -art=3 -person=1
@varde@	-location=39 -organization=5
@mark_chesnutt@	-person=132 -art=1
@lewis_thomas@	-person=37
@gaa@	-organization=458 -location=1 -language=1
@the_nest@	-art=19 -location=11 -organization=1
@pope_clement_v@	-person=207
@bob_riley@	-person=68 -organization=1
@sault_ste._marie@	-location=232 -organization=2
@raam@	-art=29 -event=2 -god=2 -organization=2 -location=1
@joey_jordison@	-person=136
@cayce@	-location=35 -person=2
@material_girl@	-art=86 -broadcast_program=11
@septuagint@	-art=910 -language=1
@foxhound@	-living_thing=23 -product=2
@asianet@	-organization=140
@joseph_williams@	-person=68
@wu_zetian@	-person=325 -broadcast_program=1
@transvaal@	-location=521 -organization=68
@bellary@	-location=216 -organization=1
@toto@	-person=505 -art=9 -language=1 -location=1
@break_out@	-art=18 -event=3
@executive_council_of_quebec@	-organization=21
@bleu@	-person=24 -food=2
@pacific_northwest@	-location=2065 -organization=8
@the_man_show@	-broadcast_program=97
@tehran@	-location=4498 -event=17 -organization=3 -transit=1
@uncle_buck@	-art=41 -broadcast_program=8
@james_freud@	-person=29
@disco_2000@	-art=12 -person=11
@shihan@	-title=25 -art=1
@curly@	-person=34 -art=1 -living_thing=1
@manu_katché@	-person=70
@st._martin@	-location=62 -person=43 -time=2 -event=1 -organization=1
@dunolly@	-location=20 -product=1
@spock's_beard@	-person=112 -art=3
@title_fight@	-person=31 -broadcast_program=1
@piazza@	-location=20 -product=5 -person=2
@lenka@	-person=47 -art=6
@prospector@	-metropolitan_transit-transit_line=27 -person=1 -living_thing=1
@mary_tyler_moore@	-person=309 -broadcast_program=14
@magallanes@	-location=52 -organization=10
@kerrville@	-location=71 -event=3
@bandon@	-location=177 -organization=20
@this_hour_has_22_minutes@	-broadcast_program=237
@rsi@	-location=11 -disease=7 -organization=1 -medicine-medical_treatment=1
@state_road_37@	-location=32
@chalon-sur-saône@	-location=162 -organization=3
@pwllheli@	-location=14 -organization=14
@glen_of_imaal@	-location=19 -living_thing=1
@waltham@	-location=220 -organization=3
@east_tennessee@	-location=321 -event=1
@san_telmo@	-organization=31 -location=4
@ali_bongo_ondimba@	-person=36
@atahualpa@	-person=132 -product=1 -location=1
@brøndby@	-organization=147 -location=6
@his_father@	-person=140 -art=2 -god=1
@lennie_tristano@	-person=106 -art=5
@dogfight@	-art=24 -product=1 -broadcast_program=1
@kitchener-waterloo@	-location=36 -person=1
@punto_fijo@	-location=28 -art=1
@mullard@	-organization=38 -location=1
@zamora@	-location=270 -organization=24 -person=3 -award=2
@el_salvador@	-location=3918 -organization=519 -event=9 -title=2 -art=2 -person=1
@virgin_atlantic@	-organization=128
@sirone@	-person=21 -location=7
@wave@	-art=44 -person=9 -product=1 -organization=1
@cambrai_1917@	-event=20
@rock_river@	-location=117 -organization=6
@buzz_lightyear_of_star_command@	-broadcast_program=108 -product=1
@xi_shi@	-person=25 -art=2
@durham_county_council@	-organization=71 -location=9
@house_of_pain@	-person=140 -art=1
@cathedral_of_the_sacred_heart@	-location=24
@geel@	-location=69 -organization=9
@ruma@	-location=94 -language=1
@krupp@	-organization=606 -location=1
@the_summit@	-location=169 -art=6 -organization=3
@quantcast@	-organization=42
@metis@	-people-ethnicity=102 -god=30 -location=18 -product=3 -person=1
@moret-sur-loing@	-location=37
@assyrian@	-people-ethnicity=576 -language=56 -location=40 -organization=15 -event=4
@cheap_seats@	-broadcast_program=33 -art=5
@cornwall@	-location=7490 -organization=297 -product=10 -title=3 -people-ethnicity=1
@north_walsham@	-location=142 -organization=5
@trial@	-event=38 -person=19 -art=2 -product=1 -organization=1
@german_studies@	-organization=129 -location=1
@caerphilly_castle@	-location=48 -product=2
@elva_hsiao@	-person=57 -art=1
@the_middle@	-broadcast_program=197 -art=14
@frisian@	-language=150 -people-ethnicity=125 -location=32
@lipan_apache@	-people-ethnicity=57 -language=1
@busy_bee@	-organization=19 -person=7
@mitte@	-location=184 -organization=1
@federated_states_of_micronesia@	-location=598 -organization=1
@soviet_troops@	-organization=37 -event=1
@griffith@	-location=186 -person=28 -product=8 -organization=3
@macron@	-organization=21 -living_thing=1
@watchmen@	-art=521 -title=1
@smrt@	-organization=31 -transit=4
@new_london@	-location=532 -product=1
@no._73@	-broadcast_program=24 -organization=1
@cancer@	-disease=203 -person=28 -living_thing=12 -art=10
@waterland@	-location=35 -art=24
@trapani@	-organization=45 -location=5
@ruthie_morris@	-person=54
@paulistano@	-organization=19 -location=1
@camden_council@	-location=45 -organization=21
@piscataway@	-location=73 -language=4
@rockwell@	-organization=81 -person=44 -location=16
@camila@	-person=82 -broadcast_program=14
@united_kingdom_atomic_energy_authority@	-organization=87
@quartz@	-person=18 -product=1 -location=1
@sir_herbert_samuel@	-person=33
@basim@	-person=23 -location=1
@ge@	-organization=131 -chemistry=15 -god=7 -location=2 -language=1 -people-ethnicity=1
@malwa@	-location=457 -organization=1
@wonderland@	-art=135 -broadcast_program=32 -person=27 -location=24 -product=2 -organization=1
@love_is_a_four_letter_word@	-art=23 -broadcast_program=12
@grenadian@	-location=105 -organization=2
@spellbinder@	-broadcast_program=22 -art=5 -product=2
@shaun_the_sheep@	-broadcast_program=41 -product=1
@haka@	-organization=32 -event=1
@harz_narrow_gauge_railways@	-organization=34
@disturbio@	-person=32
@john_hersey@	-person=103 -organization=1
@freeman@	-person=34 -location=8 -art=1
@rough_justice@	-art=28 -broadcast_program=10
@constantia@	-location=53 -person=11 -living_thing=3
@bishop_of_raphoe@	-title=44 -location=2 -person=1
@john_f._kennedy@	-person=4633 -event=6 -organization=1
@barbagia@	-location=22 -art=2
@h-town@	-person=27 -organization=4
@baraka@	-art=38 -location=1
@see_below@	-location=9 -art=7 -person=5 -event=3 -product=3 -broadcast_program=3 -living_thing=3 -medicine-drug=2 -organization=2 -biology=1 -computer-programming_language=1 -language=1
@foursquare@	-product=106 -organization=4
@aves@	-organization=19 -living_thing=6 -location=1
@zero_hour@	-broadcast_program=22 -art=4 -person=1
@bispham@	-location=30 -person=1
@hermes@	-god=670 -product=24 -person=7 -organization=4 -location=2
@nottinghamshire_county_council@	-organization=62 -location=6
@sungard@	-organization=48
@primetime_emmy@	-award=17 -event=3
@automatic@	-art=40 -organization=1
@tiptree@	-location=43 -award=2
@bearwood@	-location=17 -organization=3
@joan_armatrading@	-person=229 -art=10
@application@	-product=229 -computer-programming_language=2 -internet-website=1
@highway_22@	-location=79
@score@	-organization=60 -art=33 -broadcast_program=5
@integral_coach_factory@	-organization=26
@roberto_carlos@	-person=115 -art=1
@new_brompton@	-organization=53 -location=3
@n1@	-location=79 -product=2
@doña_bárbara@	-art=26 -broadcast_program=5
@maximiliano_hernández_martínez@	-person=53
@level_3@	-organization=14 -event=7 -broadcast_program=2
@wta_tour@	-organization=128 -event=16
@twisted@	-art=30 -organization=1
@paston@	-location=25 -person=1
@awadh@	-location=343 -event=1
@leo_iii@	-person=87 -organization=1
@maría_rojo@	-person=31
@musa@	-living_thing=81 -person=20 -art=9 -product=4 -organization=3 -location=1
@lapworth@	-location=28 -person=5
@families@	-broadcast_program=33 -organization=1
@renate@	-organization=26 -location=7
@the_finals@	-event=21
@oracle@	-product=126 -art=10 -location=1
@islands@	-person=59 -location=48 -art=41 -event=1
@neruda@	-person=22 -art=3
@carabao@	-living_thing=23 -person=14 -location=1
@beaverton@	-location=219 -organization=3
@beautiful_girls@	-art=73 -person=1
@don_letts@	-person=88
@airport_west@	-location=25 -organization=4
@wishaw@	-location=150 -organization=4
@memphis_jug_band@	-person=44
@john_muir@	-person=350 -location=2
@brookside@	-broadcast_program=422 -location=19 -organization=3
@hound_dog@	-art=132 -product=1
@blackfoot@	-person=86 -location=47 -language=34 -people-ethnicity=25 -organization=3
@corydon@	-location=70 -art=5 -event=1
@peshtigo,_wisconsin@	-location=26 -event=2
@dartmouth@	-location=820 -organization=338 -product=7 -person=3 -event=3
@lulu@	-person=417 -organization=33 -art=26 -product=2
@manuscript@	-art=29 -location=4
@lycoming@	-organization=76 -location=8 -product=2
@great_western_railway@	-organization=2592 -location=40 -product=11 -metropolitan_transit-transit_line=4
@port_of_new_york@	-location=43 -art=7 -organization=3
@a35@	-location=36 -product=1
@virus@	-person=112 -art=57 -living_thing=44 -broadcast_program=1
@queen's_privy_council_for_canada@	-organization=167
@ertl@	-organization=25 -person=1
@uva@	-location=31 -organization=17
@hathor@	-god=249 -product=1
@biker_mice_from_mars@	-broadcast_program=82 -product=3
@bananarama@	-person=377 -art=7
@main_south_line@	-location=136 -metropolitan_transit-transit_line=73
@alma_taylor@	-person=47
@lida@	-location=150 -organization=18
@kennet@	-location=27 -person=1
@boscombe_down@	-location=23
@gara@	-art=21 -location=2
@even@	-person=27 -organization=4 -people-ethnicity=2
@new_york_dolls@	-person=379 -art=11
@duke_of_bouillon@	-title=33 -person=6 -location=1
@minnesota_vikings@	-organization=3397 -event=128
@ami@	-organization=10 -people-ethnicity=6 -event=3 -person=3 -art=3 -location=2 -disease=1
@arie_haan@	-person=78
@dour@	-location=20 -event=4 -product=1
@tabu@	-art=29 -organization=11
@saraswati@	-god=289 -location=6
@barrier_reef@	-location=12 -broadcast_program=12
@ribeira_grande@	-location=64 -organization=1
@ladies_man@	-broadcast_program=27 -art=2
@sittingbourne@	-organization=84 -location=11
@leipzig@	-location=5056 -event=59 -product=25 -organization=16
@liberty@	-location=276 -organization=201 -art=45 -product=28 -event=3 -person=1
@hypernova@	-location=17 -person=3
@muddy_waters@	-person=812 -art=10
@crown_point@	-location=112 -event=3 -organization=1
@st._leger@	-event=115 -person=1
@schuyler@	-location=129 -person=1
@ajaccio@	-location=290 -organization=73
@richgirl@	-person=31
@mannheim@	-location=1495 -organization=12 -event=2
@superbrawl@	-event=20
@saxon@	-people-ethnicity=896 -person=281 -location=119 -language=15 -product=8 -art=6 -organization=2
@silvestro_lega@	-person=30
@husayn@	-person=59 -location=1
@hague@	-location=46 -person=2 -organization=1
@tharu@	-people-ethnicity=39 -location=1
@bishop_cotton_boys'_school@	-organization=28
@abkhazia@	-location=955 -organization=1
@waihi@	-location=83 -event=1
@adolphe@	-person=27 -art=18 -product=2
@rosanna@	-art=25 -location=16 -person=4
@lh@	-biology=42 -organization=1
@recordings@	-title=14 -art=6
@mastodon@	-person=294 -living_thing=76
@caramel@	-food=30 -art=19
@rocket_science@	-person=16 -art=9 -broadcast_program=2
@f4@	-person=67 -art=2
@esquire@	-art=1091 -organization=8 -product=6
@luxembourgian@	-people-ethnicity=22 -location=4 -organization=1
@russ_grimm@	-person=45
@mekong_delta@	-location=493 -person=37
@gary_hughes@	-person=117 -art=1
@domagnano@	-location=30 -organization=17
@bill_t._jones@	-person=83 -organization=26
@acura@	-organization=180 -product=3
@dorset@	-location=3918 -organization=355 -title=14 -person=3
@masaya@	-location=53 -organization=12 -product=2 -person=1
@ibc@	-organization=40 -broadcast_network=2 -event=1 -disease=1
@ayatollah@	-title=448 -person=8
@fall@	-event=35 -art=25 -person=10 -medicine-symptom=8 -god=2 -location=1
@screamadelica@	-art=47
@oneida_county@	-location=400
@sir_john_barbirolli@	-person=29
@viscount@	-product=30 -location=5 -organization=5 -person=4 -title=3
@pontarlier@	-location=82 -organization=2
@boston_tea_party@	-event=268 -organization=11 -location=6 -broadcast_program=1
@queens'_college@	-organization=68 -location=1
@steve_skeates@	-person=26
@joyce_godenzi@	-person=21
@metropolitan_club@	-organization=40 -location=6
@ayacucho@	-location=187 -event=11 -language=1
@battlestar_galactica@	-broadcast_program=799 -art=10 -product=1
@east_midlands@	-location=631 -language=4 -organization=1
@penn_relays@	-event=104
@tennessee_titans@	-organization=1922 -event=48
@stephenson@	-person=51 -location=39 -organization=7
@judith_chapman@	-person=30
@the_bushwhackers@	-organization=81 -art=3
@kwazulu-natal@	-location=1291 -organization=23
@mayor_of_manila@	-title=26 -location=4
@snowbird@	-location=24 -art=22 -person=6 -product=4 -organization=2
@bihari@	-people-ethnicity=42 -person=3
@homo_erectus@	-living_thing=309 -art=8
@85@	-location=20 -product=6 -art=4 -organization=2 -event=1
@hanna-barbera_productions@	-person=80 -organization=3
@mv@	-product=26 -organization=1
@gree@	-internet-website=32 -person=1
@neuhaus@	-location=25 -organization=8 -person=1
@gregorian@	-person=86 -organization=8
@western_roman_empire@	-location=743 -event=2
@william_morrow@	-organization=96 -person=2
@dominican_american@	-people-ethnicity=31
@disney_studios@	-organization=48 -person=1 -location=1
@great_shelford@	-location=37 -organization=4
@rockness@	-event=32
@astor_theatre@	-location=26
@valka@	-location=47 -art=1
@cassandra@	-person=12 -art=10 -product=8 -location=3
@silver_creek@	-location=46 -organization=1
@michael_brecker@	-person=471 -art=4
@agatha_award@	-award=90
@outsourced@	-broadcast_program=73 -art=14
@starfield@	-person=36 -art=1
@differdange@	-location=53 -organization=12
@rotary_connection@	-person=35 -art=2
@thatcher@	-person=159 -location=7 -title=1
@augustin@	-person=16 -art=4 -location=1
@demo@	-art=11 -location=11 -event=4 -person=1 -god=1
@tanya@	-art=100 -person=12 -event=3
@lord_high_treasurer@	-title=173 -person=1
@argus_corporation@	-organization=20
@saint-pierre,_martinique@	-location=22
@doubleday@	-organization=762 -person=24
@conrad_smith@	-person=24
@a_film@	-art=101 -product=1
@sri_lanka_muslim_congress@	-organization=48
@spartans@	-organization=73 -location=5 -product=1
@spring_grove@	-location=24 -organization=1
@vučitrn@	-location=73 -event=1
@holden,_massachusetts@	-location=25 -organization=1
@john_butler@	-person=68 -art=4 -organization=2
@gorski_kotar@	-location=32
@power_station@	-location=32 -person=2 -broadcast_network=1 -organization=1
@bursa@	-location=509 -body_part=9
@john_bush@	-person=20
@pod@	-art=22 -food=14 -living_thing=3 -location=2 -organization=1 -product=1
@pamlico@	-location=36 -people-ethnicity=6 -language=1
@george_henry_thomas@	-person=56 -art=1
@yser@	-location=55 -event=1
@shackleton@	-person=42 -product=21 -art=9 -location=7
@ncaa_division_ii@	-organization=200 -event=15
@fullerton@	-location=186 -organization=7
@desmond_fitzgerald@	-person=28 -location=1
@27@	-location=42 -metropolitan_transit-transit_line=33 -time=19 -person=19 -organization=12 -event=11 -art=7 -product=2 -body_part=1
@sephardic@	-people-ethnicity=121 -location=1 -religion-religion=1
@tag_team@	-person=25 -product=1
@western_chalukya_empire@	-location=41
@sheraton_hotel@	-organization=22 -location=1
@demonoid@	-internet-website=11 -person=10
@mic@	-organization=55 -product=7 -person=2 -art=1
@scott_parker@	-person=31
@baikal@	-location=43 -organization=4
@we_will_rock_you@	-art=351 -person=1
@ettore_manni@	-person=43
@hockey_hall_of_fame@	-location=1288
@camino_real@	-art=51 -location=19 -organization=2
@lafontaine@	-location=20 -person=10
@jason_aldean@	-person=265 -art=2
@josé_joaquín_de_herrera@	-person=31 -location=1
@kulob@	-location=33
@singaporean@	-location=65 -organization=5 -finance-currency=1 -people-ethnicity=1
@pontecorvo@	-location=35 -person=2
@himalayas@	-location=2122 -person=1
@first_voyage@	-event=20 -person=3
@mornington_peninsula@	-location=217 -organization=1
@la_bassée@	-location=29 -event=7
@national_velvet@	-art=63 -broadcast_program=43 -person=6
@lothar@	-person=29 -location=2
@la_guaira@	-location=122 -organization=3
@diesel@	-person=114 -organization=85 -product=1
@stick@	-product=20 -art=11
@army_and_navy_club@	-organization=31 -location=7
@the_egg@	-person=26 -location=15 -art=2
@knap_of_howar@	-location=23
@via@	-organization=73 -art=1 -location=1
@revolutionary@	-event=262 -organization=7 -art=2
@wakarusa@	-event=21 -location=15
@special_k@	-food=20 -art=6
@faversham@	-location=327 -event=1
@under_the_same_title@	-art=23 -product=1 -broadcast_program=1
@waterloo_bridge@	-location=123 -art=19
@east_division@	-organization=103 -location=1
@marmalade@	-person=48 -food=12
@racine@	-location=250 -person=189
@martín_fierro@	-art=66 -person=1
@southern_department@	-event=14 -title=8
@néstor_almendros@	-person=32
@second_film@	-art=13 -broadcast_program=11
@waikato@	-location=346 -organization=233
@the_invisible_woman@	-art=23
@fall_of_baghdad@	-event=23 -location=1
@city_of_melbourne@	-location=112 -event=1
@naumburg@	-location=22 -organization=3
@rer@	-transit=185 -metropolitan_transit-transit_line=36 -location=1 -organization=1
@stefan_frei@	-person=20
@pringle@	-location=10 -product=6 -person=4
@leigh@	-organization=313 -location=100 -person=24
@motala@	-location=91 -organization=1
@english_renaissance_theatre@	-organization=127
@walkers@	-organization=55 -person=5
@ernst_wilhelm_von_brücke@	-person=22
@taraz@	-location=75 -organization=11
@sr_49@	-location=70
@caffeine@	-chemistry=62 -art=4
@bfi_southbank@	-location=44 -organization=2
@roberto_clemente@	-person=304 -location=1
@prk@	-medicine-medical_treatment=12 -location=9
@pat_richards@	-person=40
@henley@	-location=122 -organization=29 -person=14 -event=4 -product=2
@aziza_mustafa_zadeh@	-person=31 -art=1
@redlight@	-person=15 -art=5
@truk@	-location=53 -event=4
@oni@	-product=21 -location=8 -organization=5
@milford@	-location=561 -product=4 -organization=3
@fort_recovery@	-location=46 -art=2 -event=1
@pac-12_conference@	-organization=30
@amy_winehouse@	-person=714 -art=1
@thayer@	-location=17 -person=11 -organization=1
@golden_brown@	-art=27
@chesapeake_bayhawks@	-organization=49
@mizrachi@	-organization=68 -person=2
@university_of_science_and_arts_of_oklahoma@	-organization=25
@willis_hall@	-person=54 -location=2
@edmonds@	-location=51 -person=22
@the_weekend@	-art=13 -person=13
@against_the_law@	-art=12 -broadcast_program=9
@barrister@	-title=174 -location=26 -organization=2
@the_executioner@	-art=21 -person=4
@tenerife@	-location=1061 -organization=78 -event=1
@inverkeithing@	-location=130 -event=2
@tupolev_tb-3@	-product=29
@yakult@	-food=29 -organization=1
@mhc@	-biology=44 -person=2
@north_pacific@	-location=37 -product=3
@steven_poole@	-person=29
@skidmore@	-location=15 -organization=8
@blainville@	-person=45 -location=38
@lucile@	-person=13 -art=8
@you_stepped_out_of_a_dream@	-art=46
@the_score@	-art=72 -broadcast_network=12 -event=9 -broadcast_program=3 -organization=1
@boac@	-organization=75 -location=19
@mac_harb@	-person=21
@the_20@	-art=64 -person=3
@nur@	-location=48 -organization=3
@cariboo@	-location=228 -organization=1
@fon@	-people-ethnicity=66 -language=28 -organization=17
@šiauliai@	-location=283 -organization=28
@variable_geo@	-product=15 -broadcast_program=5
@belconnen@	-location=91 -organization=3
@zeytinburnu@	-location=34 -organization=1
@urvashi@	-person=123 -god=37
@sgt._bilko@	-art=14 -broadcast_program=8
@ricki_lake@	-person=117 -broadcast_program=11
@pindus@	-location=113 -event=4
@coast_guard@	-organization=600 -art=1 -location=1
@bainton@	-location=21 -person=1
@tallulah@	-location=65 -art=11
@battle_of_wau@	-event=22 -person=1
@south_jersey_transportation_authority@	-location=25
@whites@	-people-ethnicity=105 -organization=58 -broadcast_program=13 -living_thing=3 -food=2
@seven_pines@	-event=28 -location=7
@heiligendamm@	-location=56 -event=1
@jeannette@	-location=16 -product=10 -person=4
@niccolò_ammaniti@	-person=20
@arc@	-organization=49 -location=26 -product=19 -event=9 -computer-programming_language=6 -disease=2
@roman_army@	-organization=241 -location=2
@a_handful_of_dust@	-art=57 -person=3
@us_president@	-title=213 -person=1
@mental@	-broadcast_program=27 -art=9 -disease=6
@supercoppa_italiana@	-event=379
@wizard_of_oz@	-art=97 -broadcast_program=2
@a_flock_of_seagulls@	-person=125 -art=11
@barcelona_metro@	-transit=263 -metropolitan_transit-transit_line=1
@grant@	-location=227 -person=151 -organization=4 -event=1
@bechtel@	-organization=160 -person=2
@chestnut_hill@	-location=110 -art=3
@masters@	-education-educational_degree=183 -event=161 -organization=22 -title=13 -person=6 -art=5 -product=3
@saint_lambert@	-person=23 -location=2
@ye@	-location=79 -event=1
@aldershot_command@	-organization=80 -location=2
@metroland@	-art=25 -organization=5
@state_of_franklin@	-location=74
@2000_summer_olympics@	-event=4399 -location=1
@117@	-location=12 -event=4 -chemistry=3 -metropolitan_transit-transit_line=3 -art=2 -organization=2
@isabella_of_austria@	-person=21
@marcianopolis@	-location=29
@dannebrog@	-product=9 -title=8 -location=5
@dnieper@	-location=91 -event=1
@tony_mullins@	-person=26
@daniels@	-person=16 -location=9 -organization=3
@cuf@	-organization=35 -location=1
@baroda@	-organization=81 -location=69
@eduardo_santos@	-person=25 -location=1
@sony_music_entertainment@	-organization=820 -person=14
@cole@	-person=47 -location=15 -organization=6 -living_thing=2 -product=1
@sarge@	-broadcast_program=12 -person=11 -art=1 -product=1
@master@	-title=320 -education-educational_degree=198 -person=25 -product=10 -art=6 -organization=3 -location=2 -god=1 -religion-religion=1
@monster_rancher@	-product=34 -broadcast_program=33
@tarpan@	-living_thing=39 -art=5
@wells_fargo_arena@	-location=50
@buffalo_bills@	-organization=3661 -person=8 -location=3
@ghost_town@	-art=73 -location=4
@assassins@	-art=136 -organization=53 -event=1
@rage_against_the_machine@	-person=724 -art=15
@shamrock@	-location=21 -product=14 -person=13 -art=1 -organization=1
@college_humor@	-art=23 -internet-website=6
@forde@	-location=23 -person=2
@solomons@	-location=378 -product=1
@somchai_wongsawat@	-person=47
@polo@	-location=22 -product=20 -event=8 -person=3 -organization=2
@for_the_record@	-art=19 -broadcast_program=2
@seminole_hard_rock_hotel_and_casino@	-location=18 -organization=5
@michelle_lujan_grisham@	-person=26
@nia@	-organization=7 -art=6 -location=6 -person=1
@buffy_the_vampire_slayer@	-broadcast_program=163 -art=104 -product=1
@avellino@	-location=171 -organization=91 -metropolitan_transit-transit_line=1 -person=1
@mobile_suit_gundam@	-broadcast_program=332 -product=3
@the_fourth_protocol@	-art=32 -product=1
@noir@	-broadcast_program=55 -art=10 -food=1
@in_which_we_serve@	-art=67
@ghost@	-art=176 -person=64 -product=11 -broadcast_program=6 -organization=1
@graves@	-person=30 -location=9
@east_bay@	-location=247 -organization=2
@suzhou@	-location=848 -language=2 -metropolitan_transit-transit_line=1
@cabell@	-location=19 -person=3
@geronimo_stilton@	-art=15 -broadcast_program=11
@ricky@	-person=31 -art=23 -broadcast_program=1
@zülpich@	-location=27 -event=1
@denning@	-location=14 -person=6
@leroy@	-location=18 -person=5
@church_of_the_brethren@	-religion-religion=132 -location=1
@dáil_éireann@	-organization=1856 -title=1
@thriller@	-art=263 -broadcast_program=96
@venu@	-person=15 -product=9
@journal_of_the_royal_asiatic_society@	-art=22 -organization=1
@northern_thailand@	-location=71 -people-ethnicity=1
@erwin@	-location=26 -person=12
@family_law@	-broadcast_program=76 -art=1
@august_von_kotzebue@	-person=93
@louis_chedid@	-person=21
@sethu@	-art=25 -person=7
@yoo_ah-in@	-person=34
@nakoda@	-location=13 -people-ethnicity=8 -language=2
@colonial_cousins@	-person=24 -art=5
@privates@	-title=16 -broadcast_program=6
@maritime_broadcasting_system@	-organization=26
@stew@	-person=24 -food=12
@new_society@	-art=35 -person=3
@running_man@	-broadcast_program=90 -art=7
@masonic@	-organization=247 -location=1
@saxilby@	-location=25 -product=1
@theodor_billroth@	-person=58
@georgian_premier_league@	-organization=23 -event=1
@sci_fi@	-broadcast_network=22
@ted_berrigan@	-person=72
@thomas_parker,_1st_earl_of_macclesfield@	-person=21
@lettuce@	-food=19 -person=4
@u.n.@	-organization=85 -person=1
@where_in_the_world_is_carmen_sandiego?@	-broadcast_program=50 -product=25 -art=4
@west_texas@	-location=423 -organization=4
@espaillat@	-location=49
@iga@	-organization=107 -location=57 -biology=9
@scg@	-location=171 -organization=3
@côte_d'ivoire@	-location=23 -organization=10 -person=1
@earl_of_ross@	-title=54 -person=6
@e.t.@	-art=123 -product=5
@becker@	-broadcast_program=138 -person=109 -location=26 -disease=2 -organization=2
@clarkston@	-location=113 -organization=2
@contra@	-product=69 -art=25
@the_troubles@	-event=558 -broadcast_program=1
@aspyr@	-person=21
@stranraer@	-location=314 -organization=301 -product=5
@randy_hultgren@	-person=30
@yugoslav_partisans@	-organization=402
@wonderama@	-broadcast_program=26 -art=5
@sol_invictus@	-god=61 -person=37
@wral@	-person=21 -organization=3
@desireless@	-person=26 -art=3
@iron_horse@	-person=17 -broadcast_program=3 -organization=2
@akan@	-people-ethnicity=158 -location=10
@morriston@	-location=75 -organization=3
@the_three_musketeers@	-art=566 -person=4 -product=2 -broadcast_program=1
@dream_house@	-art=12 -broadcast_program=9
@istra@	-location=28 -organization=6
@hawker_siddeley_nimrod@	-product=40
@molly_ringwald@	-person=179
@exit@	-art=16 -event=15 -location=8 -organization=5 -product=1 -broadcast_program=1
@barre@	-location=123 -person=5
@the_great_game@	-art=26
@united_states_secretary_of_commerce@	-title=168
@ted_levine@	-person=135
@myrtle@	-living_thing=28 -location=5 -god=1 -person=1
@siedlec@	-location=32
@far@	-person=68 -art=8 -organization=8
@seventh@	-art=33 -location=24 -event=16 -organization=13 -law=4 -person=4 -body_part=3
@turquoise@	-visual_art-color=30 -art=10
@black_mountain@	-location=160 -person=58 -art=1
@fort_laurens@	-location=22
@crown_court@	-broadcast_program=107 -location=3
@magic_city@	-broadcast_program=41 -art=12 -location=3
@mull_of_kintyre@	-location=102 -art=44
@papuk@	-location=31 -organization=1
@antonia@	-person=17 -art=5 -location=3 -living_thing=2
@mylo@	-person=114 -product=3
@kinross@	-location=42 -person=1
@fairchild_f-27@	-product=59
@toronto's@	-location=37 -organization=3
@fk_inđija@	-organization=44
@korneuburg@	-location=42 -event=2
@the_simple_life@	-broadcast_program=92 -art=1
@addiscombe@	-location=74 -organization=2
@the_bear@	-art=56 -location=1 -broadcast_program=1 -living_thing=1 -person=1
@apress@	-organization=20
@piano_jazz@	-broadcast_program=24 -product=2
@deputy_prime_minister@	-title=647 -organization=2 -location=1
@paramore@	-person=513 -art=17 -product=1
@algeciras@	-location=352 -organization=11 -event=1
@coromandel@	-location=112 -product=3
@norwegian_national_opera_and_ballet@	-organization=24 -location=1
@real_talk@	-art=18 -organization=4
@corinth_canal@	-location=64 -event=1
@fun_boy_three@	-person=70 -art=3
@hibernia@	-product=18 -location=10 -organization=2
@devon@	-location=6214 -organization=428 -person=62 -title=2 -product=2 -living_thing=1
@siemens@	-organization=1136 -person=6
@earl_of_carlisle@	-title=64 -person=23
@the_derek_trucks_band@	-person=64 -art=1
@congregationalist@	-religion-religion=230 -organization=2
@tanfield@	-location=17 -organization=4
@emden@	-location=395 -product=10
@lexington@	-location=1266 -product=47 -event=20 -organization=10
@mass_transit_railway@	-transit=30 -organization=1
@spartan@	-location=14 -art=14 -product=8 -organization=4 -person=3 -living_thing=2
@tournament_of_champions@	-organization=45 -event=6
@prussian_blue@	-chemistry=108 -person=7
@auf_der_maur@	-art=14 -person=6
@president_pro_tempore@	-title=181
@st_andrew's@	-location=124 -organization=3 -person=2
@titanic@	-product=365 -art=127 -broadcast_program=46 -person=6 -god=2 -location=1
@karbala@	-location=367 -event=11
@ride_of_the_valkyries@	-art=76 -person=1
@cowper@	-location=18 -person=16
@damage@	-art=46 -person=39 -location=1 -medicine-symptom=1 -disease=1
@grosse_pointe@	-location=127 -broadcast_program=35
@prosperity@	-broadcast_program=16 -location=10 -religion-religion=1
@bad_wurzach@	-location=25
@egypt's@	-location=19 -organization=2
@springfield@	-location=1952 -organization=35 -event=18 -metropolitan_transit-transit_line=16 -art=6 -product=1 -person=1
@birmingham_and_liverpool_junction_canal@	-location=26
@nicopolis@	-location=28 -event=4
@kamakura_period@	-event=456
@hollister@	-location=65 -organization=36 -product=1 -person=1
@braid@	-person=64 -product=40 -location=6
@government_of_india@	-organization=2645 -location=24
@neck@	-body_part=11 -product=5 -person=3 -art=1 -location=1
@parliament_square@	-location=115 -organization=1
@zig_zag@	-art=9 -location=9 -product=3 -broadcast_program=3
@buckinghamshire@	-location=3358 -organization=445 -title=4
@uefa_europa_league@	-organization=1839 -event=149
@statue_of_liberty@	-location=852 -event=1
@oldsmobile@	-organization=569 -product=5
@privy_counsellor@	-organization=275 -title=6
@whitehouse@	-location=27 -person=4
@staten_island@	-location=13 -art=4 -organization=2 -event=2 -product=1
@motorways_of_pakistan@	-location=22
@pdc_pro_tour@	-event=85
@bishop_of_southwark@	-title=16 -person=3 -location=1
@johnny_lytle@	-person=28
@nawanagar@	-location=35
@ferrari@	-organization=1035 -person=4 -product=1 -event=1
@dance_dance_revolution_x2@	-product=22
@willenhall@	-location=141 -organization=11
@late@	-location=77 -event=5 -person=4 -food=1 -language=1
@weyburn@	-location=77 -organization=1
@dmitri_shostakovich@	-person=706 -art=1
@guadalajara@	-location=1269 -organization=182 -event=13 -food=1
@chambéry@	-location=319 -organization=12
@berthier@	-location=59 -person=12
@page@	-person=74 -location=55 -title=12 -organization=1
@bodin@	-location=23 -person=4
@monsoon@	-art=16 -person=10 -organization=3 -title=1
@heaton_park@	-location=47
@minang@	-people-ethnicity=35 -language=6
@alton@	-location=308 -organization=2 -person=2 -art=1 -location=1
@treehugger@	-internet-website=30 -art=1
@heinrich_bullinger@	-person=99
@jobs@	-art=29 -person=3 -product=1
@klute@	-art=46 -person=6
@neorion@	-organization=24 -location=2
@norad@	-organization=73 -location=1
@patriarch_of_constantinople@	-title=149 -organization=1
@let's_go@	-art=60 -broadcast_program=11 -organization=6 -person=1
@borland_c++@	-product=21 -organization=1
@kribi@	-location=46
@possessed@	-person=104 -art=53 -location=3
@ariel_rivera@	-person=65 -art=1
@coalport@	-location=43
@dardani@	-location=67 -person=1
@trader_horn@	-art=18 -person=5
@incumbent@	-title=207 -person=1
@velvet_sky@	-person=76 -organization=1
@5th_congressional_district@	-location=109
@big_tree@	-organization=12 -location=8
@tone@	-product=18 -location=15 -art=11 -body_part=5 -person=4 -language=1
@dab@	-organization=21 -living_thing=3 -location=1 -chemistry=1 -person=1
@ottoman_empire@	-location=9403 -event=5 -person=1 -people-ethnicity=1
@syriac@	-language=416 -religion-religion=21 -people-ethnicity=18 -organization=9
@vale_of_leven@	-organization=95 -location=23
@clifford_the_big_red_dog@	-art=59 -broadcast_program=55
@winds@	-person=24 -product=10 -god=7 -organization=2
@circumcision@	-medicine-medical_treatment=47 -time=1
@behind_enemy_lines@	-art=50 -person=12
@1913@	-event=89 -law=1
@dna_polymerase_i@	-biology=25
@south_sydney@	-organization=374 -location=25
@aralar@	-organization=37 -location=9
@montréal@	-location=90 -organization=8 -event=2 -product=1 -transit=1
@route_12@	-location=89 -metropolitan_transit-transit_line=6
@natrona_county@	-location=50 -organization=1
@on_kawara@	-person=27
@war_of_the_ring@	-art=142 -product=1
@kidlington@	-location=84 -organization=4
@edition@	-broadcast_program=17 -event=4 -product=1
@porno_for_pyros@	-person=71 -art=6
@fair_oaks@	-location=31 -event=12
@atomic_bombing_of_hiroshima@	-event=48
@eric_davis@	-person=80
@saint_joan@	-art=146 -person=3
@železnik@	-location=21 -organization=20
@defence@	-organization=58 -title=23 -product=19 -event=3
@ford_city@	-location=23 -organization=1
@monsters,_inc.@	-art=261 -product=3
@executive_secretary@	-title=29 -organization=4
@tanzwut@	-person=24 -art=1
@cypress_hill@	-person=517 -art=8
@forfarshire@	-location=16 -product=5
@gneisenau@	-product=97 -person=9 -event=1
@eduard_de_muralt@	-person=82
@lichtenberg@	-location=134 -person=9
@theatre_royal@	-location=225 -organization=7
@whitworth@	-location=32 -organization=14 -person=11
@winston_churchill's@	-person=20
@mandore@	-location=29 -product=8
@south_east_asia@	-location=16 -event=4
@hyper@	-art=42 -medicine-symptom=2 -disease=1 -person=1
@jagannath@	-god=230 -location=5
@declaration_of_independence@	-art=1081 -event=29 -location=3 -time=1
@this_is_my_life@	-art=47
@1979@	-event=1181 -art=41 -broadcast_program=2 -organization=1 -location=1 -award=1
@hillsborough_stadium@	-location=95 -event=1
@supervisor@	-title=15 -organization=6 -person=4
@cul_de_sac@	-person=32 -art=2
@the_scream@	-art=106 -person=27
@bøler@	-location=16 -organization=12
@flanders@	-location=2733 -title=8 -event=7 -organization=3 -art=3 -person=1 -people-ethnicity=1
@washburn@	-location=69 -organization=37 -person=3
@m._pokora@	-person=81 -art=1
@broadway_video@	-organization=43
@2000–01@	-event=838 -organization=1
@madison_county@	-location=748 -organization=1
@oakey@	-location=25 -person=1
@help@	-art=19 -broadcast_program=6 -title=1
@maroantsetra@	-location=19 -living_thing=1
@dinah@	-person=34 -art=22
@magica@	-art=14 -person=8
@jackson_state@	-organization=39 -event=5
@ceuta@	-location=626 -organization=8
@7@	-art=93 -product=62 -event=44 -metropolitan_transit-transit_line=43 -location=41 -time=22 -organization=17 -body_part=2 -broadcast_network=1
@l2@	-metropolitan_transit-transit_line=41 -organization=9 -product=3 -body_part=1
@stockholm,_sweden@	-location=22 -event=1
@pop_life@	-art=20 -broadcast_program=1
@lovely_to_look_at@	-art=19 -broadcast_program=3
@danville@	-location=234 -organization=4
@greensleeves@	-art=109 -organization=65
@springfield_high_school@	-organization=43 -location=3
@irish_australian@	-people-ethnicity=37
@susa@	-location=370 -person=6
@new_model_army@	-organization=402 -person=102
@noel@	-person=48 -art=13 -location=7 -event=3 -organization=1 -time=1 -broadcast_program=1
@media.vision@	-person=24
@galactic@	-person=117 -location=4
@mestre@	-location=112 -organization=6
@anne_of_green_gables@	-art=243 -broadcast_program=41
@lovage@	-person=18 -living_thing=7
@anglophone@	-language=139 -people-ethnicity=79
@burnley@	-organization=2186 -location=687
@mitrokhin_archive@	-art=25 -person=1
@st_john@	-person=33 -location=26 -art=4 -organization=2
@ps@	-organization=370 -product=79 -computer-programming_language=15 -art=4 -chemistry=1 -finance-currency=1
@chris_mills@	-person=38 -title=1
@alcazar@	-person=118 -location=6
@essendon@	-organization=1232 -location=141 -metropolitan_transit-transit_line=2
@german_archaeological_institute@	-location=138 -organization=2
@cray@	-organization=95 -location=5 -living_thing=1
@faster_pussycat@	-person=100 -art=4
@morro_castle@	-location=24 -product=5
@chancellery@	-location=23 -title=8 -organization=1
@ogaden@	-people-ethnicity=25 -location=1
@industrial_worker@	-art=22
@rijeka@	-location=913 -organization=94 -event=1
@carrara@	-location=314 -product=8 -organization=1
@the_cake_sale@	-person=23 -art=3
@dream_evil@	-person=53 -art=19
@daddy_cool@	-person=89 -art=62
@trás-os-montes@	-location=57 -art=7
@st._kilda@	-location=41 -organization=1
@evelyn@	-location=18 -art=15 -person=14 -broadcast_program=3
@arcturus@	-location=119 -person=68
@1986@	-event=1054 -art=7 -organization=4
@roma_termini_railway_station@	-location=20
@maria_bethânia@	-person=83 -art=2
@baran@	-location=26 -art=8 -person=4
@ivan@	-person=64 -event=25 -art=6 -location=3
@chelmsford@	-location=777 -organization=11 -title=3 -person=1
@stavropol@	-location=199 -organization=2
@father@	-person=153 -god=113 -title=47 -art=13 -event=1
@the_nanny@	-broadcast_program=216 -art=1
@old_college@	-location=19 -organization=9
@eli_lilly@	-organization=80 -person=77
@utah_valley@	-location=56 -organization=16
@eriogaster_catax@	-living_thing=22
@rhodes@	-product=80 -location=46 -person=25 -organization=10 -event=1
@1890_manifesto@	-art=50
@extra@	-broadcast_program=41 -title=18 -organization=13 -broadcast_network=1
@ayutthaya@	-location=165 -organization=6
@rabaul@	-location=716 -event=15
@the_net@	-art=32 -broadcast_program=22
@chess@	-product=330 -art=168 -organization=81 -location=5
@home_again@	-art=30 -broadcast_program=5
@opioid@	-medicine-medical_treatment=27 -disease=2
@duke_of_devonshire@	-title=132 -person=59
@venosa@	-location=74
@spotsylvania_court_house@	-event=66 -location=2
@burning_love@	-art=39 -person=4
@brothers@	-art=72 -broadcast_program=51 -organization=33 -person=12 -title=4 -location=4 -product=1 -god=1
@sahure@	-person=56 -location=1
@ouvéa@	-location=22 -product=2
@the_little_rascals@	-art=40 -broadcast_program=15
@deaf_school@	-person=32 -organization=1
@french_somaliland@	-location=176 -organization=2
@1897–98@	-event=21
@eastern_parkway@	-location=20 -metropolitan_transit-transit_line=1
@mercer@	-location=157 -organization=96 -person=68 -title=1
@mistaken_identity@	-art=41 -broadcast_program=2
@compton@	-location=336 -person=27 -title=1
@private_secretary@	-title=224
@fourth_way@	-religion-religion=43 -art=1
@42@	-art=64 -location=17 -person=12 -metropolitan_transit-transit_line=10 -product=10 -organization=5 -event=1
@fulvia@	-person=73 -product=5
@irl@	-event=18 -organization=3 -language=1 -location=1
@jaya@	-person=43 -language=1 -location=1
@the_tractors@	-person=27 -art=1
@department_of_interior@	-organization=22 -title=2
@the_elephant_man@	-broadcast_program=114 -art=71
@nasl@	-organization=240 -event=19
@university_of_manchester@	-organization=1604 -location=1
@taíno@	-people-ethnicity=56 -language=34
@the_spy_who_loved_me@	-art=238 -product=2
@astrakhan@	-location=489 -organization=6 -living_thing=2
@quintero@	-location=30 -person=2
@levant@	-location=1466 -product=2 -organization=1 -person=1
@comet@	-organization=26 -product=23 -location=16 -art=7 -living_thing=1
@tancred@	-person=63 -art=10
@huai@	-location=17 -person=3
@bella_union@	-organization=132 -location=1
@tamar@	-location=69 -person=58 -art=8 -product=3 -living_thing=1
@ray_county@	-location=48
@kallio@	-location=27 -person=4
@amadeus@	-art=337 -organization=28 -person=9 -location=2
@estadio_cuauhtémoc@	-location=35
@manolete@	-person=29 -art=9
@st._john's,_newfoundland_and_labrador@	-location=283 -organization=1
@robert@	-person=627 -award=14 -location=13 -broadcast_program=2 -art=1
@exciter@	-person=33 -art=23
@port_gibson@	-location=33 -event=8
@yatterman@	-broadcast_program=62 -art=8
@milo@	-location=34 -person=32 -food=25 -art=1 -living_thing=1
@villers-bocage@	-location=28 -event=5
@saw@	-art=123 -product=29 -person=5 -location=3 -organization=1
@carvel@	-organization=22 -location=2 -product=2
@bulnes@	-location=19 -person=1
@fly_by_night@	-art=26 -broadcast_program=3
@cardinals@	-title=235 -organization=190 -event=57 -living_thing=14 -art=1
@james_powell_and_sons@	-organization=43
@pensacola,_florida@	-location=1055 -organization=1
@templeton@	-location=60 -organization=4 -person=2
@transmission@	-art=45 -broadcast_program=7 -organization=6 -person=4 -product=2
@lough_swilly@	-location=119 -organization=2
@wallander@	-broadcast_program=23 -art=22
@henri_michel@	-person=50
@sachsenring@	-location=81 -organization=2
@outcasts@	-broadcast_program=21 -art=12 -person=1
@eugenia@	-living_thing=67 -location=7 -person=3
@tōkaidō@	-location=208 -location=9 -metropolitan_transit-transit_line=4
@lechmere@	-location=41 -organization=22
@maurice_farman@	-person=45 -organization=7
@acadie@	-location=13 -art=8
@pinewood@	-organization=30 -location=10
@hira@	-location=26 -person=2 -product=1
@cebuano@	-language=322 -people-ethnicity=38
@vandal@	-people-ethnicity=52 -organization=10 -product=7 -person=3
@amstrad@	-organization=139 -product=3
@lucie_aubrac@	-person=24 -art=7
@waco_siege@	-event=45 -person=1
@curtis@	-art=40 -person=29 -location=12 -organization=7
@himalayan@	-location=262 -living_thing=2
@thomas_hill@	-person=34 -organization=6
@palais_royale@	-location=20 -art=7
@artificial_eye@	-organization=29 -medicine-medical_treatment=1
@boris_trajkovski@	-person=65 -location=1
@outerspace@	-person=43 -art=1
@conscription@	-event=25 -organization=1
@papa_john_creach@	-person=93 -art=5
@tarkio@	-location=32 -person=12 -art=9
@moffat@	-location=18 -person=4
@diu@	-location=112 -event=2
@burton@	-location=144 -organization=54 -person=47 -product=7
@tasso@	-person=97 -art=8 -location=1
@tasty@	-art=22 -person=5
@iced_earth@	-person=269 -art=11
@hrt@	-organization=55 -transit=20 -medicine-medical_treatment=6
@red_special@	-product=31 -art=1
@kamakura@	-event=173 -art=1 -location=1
@the_idiot@	-art=83 -broadcast_program=9
@transport@	-organization=35 -title=8 -product=5 -person=3 -location=2 -biology=1
@nationalliga_a@	-organization=221 -event=1
@star_king@	-broadcast_program=27 -art=12
@bradford_west@	-location=37 -event=1
@baby_boom@	-broadcast_program=15 -event=5
@sprengel_museum@	-location=46
@passy@	-location=139 -person=2
@mccormick@	-location=28 -person=6 -product=3 -organization=2
@morningstar@	-organization=29 -location=1
@michel'le@	-person=38 -art=3
@eritrea@	-organization=22 -location=18 -event=5 -art=4 -product=4
@c-usa@	-organization=57 -event=1
@twister@	-art=146 -product=41 -location=3 -living_thing=1
@longus@	-person=47 -body_part=1
@u-47@	-product=20
@sang_nila_utama@	-person=21
@damn_yankees@	-art=211 -person=63
@bure@	-location=19 -person=2 -language=1
@earl_of_radnor@	-title=19 -person=1
@yngvi@	-god=29 -person=10
@cruachan@	-person=30 -location=5
@grenchen@	-location=48 -organization=2
@xxv@	-event=24 -art=5 -product=1
@prince_alfred@	-person=67 -organization=1
@newquay@	-location=300 -organization=4
@100_greatest_african_americans@	-art=69
@nikkei@	-people-ethnicity=27 -organization=13 -art=1
@besieged@	-event=73 -art=6 -location=1
@the_twilight_zone@	-broadcast_program=162 -art=7
@montevallo@	-location=19 -organization=8
@bishop_of_exeter@	-title=260 -person=6
@naples@	-location=500 -organization=7 -event=2 -language=1 -title=1
@rock_island@	-location=177 -location=4 -organization=4 -art=3
@airth@	-location=28 -title=1
@gloucester_city@	-organization=151 -location=47
@iron_man@	-art=328 -broadcast_program=94 -product=22 -person=16
@lory_blanchard@	-person=25
@frank_warren@	-person=78
@hysterical_blindness@	-art=24 -disease=7
@air_raids@	-event=37 -organization=1
@manistee_river@	-location=36
@haddon_hall@	-location=69 -art=26
@come_dancing@	-broadcast_program=115 -art=10
@shun@	-person=35 -organization=1
@district_10@	-location=20 -organization=4
@ratu@	-title=298 -person=6 -location=2
@52nd@	-organization=16 -location=8 -event=3
@annihilator@	-person=135 -art=3
@matrixx_magixx@	-organization=22 -location=1
@frenchtown@	-location=81 -event=7
@polo_grounds@	-location=565 -organization=5
@money_in_the_bank@	-event=101 -art=14
@fighting@	-art=33 -event=23 -person=2 -organization=1
@ink@	-broadcast_program=12 -art=9 -food=7 -living_thing=1
@houston_marathon@	-event=32
@armageddon@	-art=239 -event=104 -person=28 -product=1
@mary_ward@	-person=67 -organization=2
@affinity@	-art=13 -person=11 -organization=6
@lawrenceville@	-location=160 -organization=6
@woking@	-location=542 -organization=405
@team_of_the_year@	-award=28 -event=2
@ready_or_not@	-art=37 -broadcast_program=27
@pymble@	-location=31 -organization=1
@south_africans@	-organization=107 -location=2
@stadskanaal@	-location=42
@airline@	-broadcast_program=38 -location=3 -organization=3
@solicitor-general@	-title=99 -person=1
@martin_carthy@	-person=174 -art=1
@slap_shot@	-art=95 -product=1
@butch@	-person=37 -art=2
@caucasus@	-location=2739 -event=16 -people-ethnicity=2 -living_thing=1
@the_spoiler@	-person=20 -art=5
@fraternity@	-person=25 -organization=4
@ukraine@	-location=16410 -organization=546 -event=8 -people-ethnicity=8 -title=2 -broadcast-tv_channel=1 -art=1
@tom_moldvay@	-person=33
@bijelo_dugme@	-person=160 -art=1
@the_mole@	-broadcast_program=40 -event=17
@if@	-art=165 -person=61 -title=1 -location=1
@streamline@	-organization=9 -person=7 -art=6
@hindi@	-language=5568 -people-ethnicity=3 -art=2 -location=1 -internet-website=1
@clearing_house@	-organization=42 -location=3
@uap@	-organization=48 -location=2
@frigg@	-organization=35 -person=1
@bundaberg@	-location=197 -food=2
@little_bear@	-art=62 -location=3 -person=2
@west_bay@	-location=27 -people-ethnicity=2
@hélène@	-art=15 -person=5
@louise@	-person=152 -art=97 -location=15 -product=2
@warley@	-location=37 -person=8 -product=6
@eln@	-organization=58 -biology=2
@gonja@	-people-ethnicity=15 -language=10
@blood_wedding@	-art=51 -person=1
@tervel@	-location=24 -person=22
@the_moment_of_truth@	-broadcast_program=20 -art=5
@pnc@	-person=17 -organization=16
@gifford@	-location=31 -organization=17 -person=4
@rosetta_stone@	-art=216 -person=21 -product=7 -organization=4
@i'll_be_home_for_christmas@	-art=125 -broadcast_program=5
@william@	-person=1199 -location=18 -art=5 -broadcast_program=2
@mediolanum@	-location=15 -organization=5
@alastor@	-god=15 -art=5
@brazilian_team@	-organization=50 -location=4
@skewen@	-location=31 -organization=3
@montrouge@	-location=79 -person=4
@nizhny_tagil@	-location=89 -organization=1
@masaharu_homma@	-person=41
@krasnodar@	-location=411 -organization=26
@earl_hebner@	-person=68
@dandy_nichols@	-person=60
@bioshock_2@	-product=36 -art=1
@skała@	-location=35 -art=2
@curve@	-person=93 -art=38 -location=10 -organization=2
@stradella@	-location=13 -art=12
@easton@	-location=417 -organization=1 -person=1
@hypocrisy@	-person=109 -art=2
@onslow@	-location=73 -product=15 -person=3 -title=2
@system_7@	-product=73 -person=35 -art=2
@odsal@	-location=91 -organization=1
@sri_lankans@	-organization=47 -people-ethnicity=2
@american_society_for_cell_biology@	-organization=48
@defeat@	-event=36 -location=1
@kora@	-product=117 -location=4 -person=4 -people-ethnicity=2 -award=1
@iuka@	-location=32 -event=19
@mccomb@	-location=85 -organization=1
@delacroix@	-person=122 -location=5
@federal_court@	-organization=249 -location=25 -person=1
@ntu@	-broadcast_network=19 -organization=17
@caf_champions_league@	-organization=597 -event=4
@kaposvár@	-location=95 -organization=29
@little_richard@	-person=792 -art=1 -broadcast_program=1
@japanese_emperor@	-title=25 -person=1
@cardington@	-location=63 -organization=4
@rancho_cucamonga@	-location=99 -organization=23
@ron_sparks@	-person=45
@the_impossible@	-art=51
@carlsbad@	-location=178 -event=2 -organization=1
@the_turn_of_the_screw@	-art=195 -broadcast_program=3
@isabel@	-person=60 -event=14 -location=12 -art=6 -product=4 -broadcast_program=2
@jim_broadbent@	-person=323
@jinnah@	-art=22 -person=14
@riau_archipelago@	-location=37
@lord_reay@	-title=18 -person=10
@long_tall_sally@	-art=92 -organization=1
@women's_100_m_butterfly@	-event=20
@taz@	-person=68 -product=4 -biology=3 -art=1 -organization=1
@mark_erelli@	-person=23
@mount_vernon@	-location=691 -organization=5
@commerce_city@	-location=32
@neyland@	-location=36 -person=1
@livonian@	-language=43 -people-ethnicity=17 -location=11 -organization=3
@montmirail@	-location=12 -event=10
@eriocrania_sparrmannella@	-living_thing=26
@swabia@	-location=708 -title=14 -person=2 -people-ethnicity=1
@berkhamsted@	-location=197 -organization=5
@cells@	-body_part=349 -art=4
@gray_wolf@	-living_thing=47 -broadcast_program=1
@agios_nikolaos@	-location=69 -person=1
@jo_jeeta_wohi_sikandar@	-art=43
@fourteenth@	-law=85 -organization=5 -art=4 -event=4 -title=1
@innu@	-people-ethnicity=133 -language=5 -art=1
@kingdom_of_croatia-slavonia@	-location=247
@grand_master@	-title=284 -award=4 -organization=3 -person=2
@dealer's_choice@	-art=18 -broadcast_program=5
@karelian@	-language=57 -location=6
@pskov@	-location=642 -organization=1 -event=1
@martell@	-organization=22 -location=19 -person=1
@city_university_of_new_york@	-location=958 -organization=2
@washington,_iowa@	-location=30
@thanatos@	-god=82 -person=8
@colma@	-location=51 -art=9
@patan@	-location=114 -event=1
@mercer_county@	-location=430
@route_49@	-location=90 -metropolitan_transit-transit_line=2
@brief_encounter@	-art=138 -product=1
@red_eye_radio@	-broadcast_program=32 -person=1
@shenyang@	-location=743 -organization=2 -person=2 -product=1 -transit=1
@no_quarter@	-art=36 -organization=6
@cadwallader_c._washburn@	-person=46
@edwin@	-person=132 -product=1
@bohemians@	-organization=502 -location=3 -people-ethnicity=1
@decebalus@	-person=102
@mursi@	-people-ethnicity=18 -language=5
@the_ed_sullivan_show@	-broadcast_program=867 -person=3
@john_cooper@	-person=125 -organization=1
@alf@	-broadcast_program=221 -person=21 -location=21 -organization=8 -computer-programming_language=1
@foxes@	-person=41 -art=19 -living_thing=14 -organization=11 -people-ethnicity=1
@croat@	-people-ethnicity=171 -location=18 -language=2
@wendland@	-location=24 -person=4
@royal_family@	-title=43 -broadcast_program=18 -person=2 -event=1
@somewhere_over_the_rainbow@	-art=29
@sidmouth@	-location=186 -person=1
@lilydale@	-location=126 -metropolitan_transit-transit_line=63
@kiryat_shmona@	-location=99 -organization=2
@rakkestad@	-location=45 -organization=5
@bad_company@	-person=368 -art=100
@grand_chancellor@	-title=23 -person=4
@three@	-art=84 -organization=20 -person=8 -event=5 -broadcast_program=3 -broadcast_network=2 -product=2 -metropolitan_transit-transit_line=1 -location=1 -living_thing=1
@sultan_kudarat@	-location=101 -person=3
@jeremy_camp@	-person=117
@ready_for_the_world@	-person=23 -art=1
@sal@	-location=90 -organization=14 -person=2
@sfx@	-art=208 -organization=4 -title=3
@king_haakon_vii@	-person=49 -product=3
@glendalough@	-location=116 -title=2
@halldór_laxness@	-person=76 -art=1
@canadian_arctic@	-location=51
@salt_lake_city@	-location=3578 -event=20 -organization=9 -product=5
@southeast_asia_basketball_association@	-organization=24
@carolinian_forest@	-location=21
@hallowicked@	-person=65 -time=1
@north_hamgyong_province@	-location=40
@cheka@	-organization=351 -person=1
@gec@	-organization=135 -person=1 -location=1
@the_all-new_popeye_hour@	-broadcast_program=23
@godhead@	-person=48 -art=2
@csc@	-organization=33 -title=1 -education-educational_degree=1
@miyagi@	-location=134 -person=2
@conn@	-organization=28 -person=13 -location=3
@alexa_mcdonough@	-person=80
@key_largo@	-location=111 -product=3 -art=2
@ti@	-person=45 -chemistry=22 -title=7 -organization=2
@lucky@	-art=92 -organization=21 -broadcast_program=19 -person=2 -location=2
@obwalden@	-location=140
@who_do_you_think_you_are?@	-broadcast_program=67 -art=7
@thomas_harrison@	-person=98 -location=1
@peter_gzowski@	-person=73 -organization=1
@john_elefante@	-person=65
@twin_towers@	-location=61 -art=5 -organization=1
@shanghainese@	-language=122 -people-ethnicity=5
@vero_beach@	-location=141 -organization=2
@sauda@	-location=62 -art=1
@in_the_jailhouse_now@	-art=25
@simón_bolívar@	-person=652 -product=6 -art=1 -location=1
@20th_century_fox@	-organization=2400 -broadcast_network=1
@valiant_air_command_warbird_museum@	-location=24
@royal_palace@	-location=227 -organization=1
@executive_director@	-title=41 -person=2 -organization=2
@new_jersey_rockin_rollers@	-organization=24
@sierra_de_juárez@	-location=23
@alistair_cooke@	-person=121 -broadcast_program=1
@dove@	-living_thing=29 -product=9 -location=7 -organization=4 -god=2 -person=2
@seguin@	-location=109 -person=8
@johnny_gill@	-person=167 -art=5
@jody_watley@	-person=181 -art=5
@archbishop@	-title=1944 -location=13 -person=5
@denbighshire@	-location=822 -organization=1
@friday_night_lights@	-broadcast_program=346 -art=75
@rohrbach@	-location=22 -organization=1
@north_region@	-location=25 -organization=16
@bishop_of_down_and_connor@	-title=52 -location=2
@b.a.@	-education-educational_degree=4043 -person=2
@tapiola@	-location=55 -art=10 -organization=2
@the_ladder@	-art=21 -person=4 -organization=1
@ollantaytambo@	-location=34
@rab@	-location=96 -person=13
@denver_spurs@	-organization=50
@surface@	-broadcast_program=47 -person=27 -product=4 -location=2
@allen@	-location=143 -person=70 -event=5 -product=2 -organization=2
@ibis@	-art=42 -living_thing=37 -organization=10
@azerbaijan@	-location=11362 -organization=264 -language=3 -people-ethnicity=3 -event=2 -art=1
@cypriot_championship@	-organization=62 -event=4
@for_your_entertainment@	-art=48 -organization=1
@hornet@	-product=67 -living_thing=47
@mackinac_bridge@	-location=136
@world_cross_country_championships@	-event=114 -organization=2
@wild_river@	-art=17 -location=6
@british_guiana@	-location=580 -organization=19
@greeley@	-location=153 -person=3
@death_penalty@	-person=45 -art=4
@cedar_rapids@	-art=19 -organization=7 -location=5
@fox_family_channel@	-broadcast_network=25 -broadcast_program=1
@monstrosity@	-person=39 -art=2
@tales_of_the_city@	-art=85 -broadcast_program=13 -person=1
@hsu@	-award=35 -organization=3
@castelldefels@	-location=53 -organization=1
@buxar@	-location=40 -event=5
@freddie_mac@	-organization=238 -event=1
@open_road@	-art=26 -organization=1
@b1@	-location=23 -art=7 -product=6
@liverpool's@	-organization=34 -location=4
@pontic_greek@	-language=39 -people-ethnicity=29
@otter@	-living_thing=123 -product=21 -location=3
@absurd@	-person=15 -art=11 -education-educational_degree=5
@ignatius@	-person=61 -organization=2
@hurricanes@	-organization=121 -product=106 -broadcast_program=16 -art=2 -food=1 -event=1 -person=1
@cast@	-medicine-medical_treatment=21 -title=2 -art=2 -broadcast_program=2 -organization=1 -person=1 -product=1 -disease=1
@stade@	-location=197
@st_hilda's_college@	-organization=25 -location=2
@rothschild_boulevard@	-location=27
@john_hope,_2nd_earl_of_hopetoun@	-person=21
@red_scare@	-event=166 -organization=4
@coulsdon@	-location=121 -event=2 -organization=1
@russian_premier_league@	-organization=26 -event=14
@frederick_county,_maryland@	-location=143
@canterbury@	-location=2163 -organization=698 -title=42 -person=12 -art=9 -event=1
@crater@	-location=34 -event=3
@the_originals@	-person=77 -broadcast_program=46 -art=1
@vader@	-person=254 -location=9
@mosquito@	-product=57 -living_thing=47 -art=14 -location=2 -people-ethnicity=2 -disease=1
@minister_for_development_cooperation@	-title=27 -organization=2
@war_child@	-organization=111 -art=8
@barnes@	-location=202 -person=32 -organization=3 -event=2 -product=1
@army_of_anyone@	-person=29 -art=6
@tioga@	-location=236 -organization=3 -product=1
@olimpia@	-organization=171 -person=2 -art=1 -location=1
@contemporary@	-organization=62 -art=8 -location=2 -language=1 -event=1
@chinese_professional_baseball_league@	-organization=302 -award=1
@o'odham@	-language=54 -people-ethnicity=9
@st._charles@	-location=232 -event=2 -person=1
@pupil@	-person=34 -title=3
@espn3@	-broadcast_network=161 -broadcast_program=1
@burghley@	-person=22 -location=9
@methane@	-chemistry=68 -living_thing=1
@line_6@	-metropolitan_transit-transit_line=203 -organization=74 -transit=1
@the_saint@	-broadcast_program=392 -art=65 -location=17 -organization=9 -person=1
@leon_russell@	-person=560 -art=7
@sam_levene@	-person=44
@public_prosecutor@	-broadcast_program=14 -title=4 -organization=2
@metallica@	-person=2613 -art=44
@os@	-product=522 -organization=82 -location=75 -language=3 -chemistry=1 -body_part=1
@the_soft_machine@	-art=16 -person=6
@gangster@	-title=16 -art=6
@director@	-title=1987 -person=31 -product=6 -organization=6
@abuse@	-disease=13 -product=9 -event=2 -person=1
@nizip@	-location=19 -event=1
@live_through_this@	-art=52 -broadcast_program=9
@alice_in_wonderland@	-art=658 -broadcast_program=11 -product=3
@engen@	-location=23 -event=1
@hippocratic_corpus@	-art=38 -person=2
@cameroon@	-organization=503 -location=39 -title=1 -event=1
@university_of_namibia@	-organization=70
@equal_rites@	-art=20
@maywood@	-location=102 -person=9
@lennon@	-art=24 -location=7 -person=5
@recording@	-title=307 -art=4 -event=1
@u.s.a.@	-location=199 -art=5 -organization=5
@lipton@	-organization=88 -person=3 -location=3
@laval@	-location=548 -organization=67 -person=7
@revival@	-art=27 -broadcast_program=5 -organization=1
@anjaan@	-person=28 -art=1
@miralem_pjanić@	-person=31
@warden@	-title=181 -location=26 -internet-website=1
@voyeur@	-art=12 -disease=8 -product=4
@wellington's@	-person=29 -location=3 -organization=1
@jill@	-art=14 -person=7
@muhammad@	-person=3140 -art=4 -location=1
@gmina_trzebiel@	-location=36
@chief_of_police@	-title=25 -organization=4 -location=1
@fled@	-art=13 -event=10
@world_of_wonder@	-organization=24 -art=5
@the_doctor@	-art=27 -person=4 -broadcast_program=4
@high_rise@	-person=12 -art=10
@cock_sparrer@	-person=65 -art=1
@starke@	-location=38 -person=5
@thomas_cook_group@	-organization=48 -person=1
@taiwan@	-location=15196 -organization=48 -people-ethnicity=7 -language=2 -location=2 -broadcast-tv_channel=1 -event=1 -finance-currency=1
@state_comptroller@	-title=74 -organization=3
@kevin_hill@	-broadcast_program=59 -person=1
@kraft_suspense_theatre@	-broadcast_program=68
@bad_meets_evil@	-person=69 -art=3
@fuji_television@	-broadcast_network=418
@balaclava@	-location=73 -event=46 -art=2
@temptation_island@	-broadcast_program=39 -art=4
@litani@	-location=20 -event=2
@dark_ages@	-event=33 -art=22 -broadcast_program=9 -person=6 -product=1
@teller@	-person=35 -location=32 -title=5
@bombo@	-location=19 -art=13 -product=1
@far_west@	-location=70 -product=2
@the_glades@	-broadcast_program=54 -location=2
@macapá@	-location=62 -organization=1
@co@	-chemistry=60 -title=25 -organization=7 -product=3 -person=2 -location=1
@gethsemane@	-location=82 -art=6
@the_dillinger_escape_plan@	-person=250 -art=2
@university_of_orléans@	-organization=40 -location=1
@bournemouth@	-location=1425 -organization=911 -person=2
@affliction@	-organization=65 -art=40
@mitaka@	-location=24 -event=1
@hefei@	-location=391 -event=1
@motegi@	-location=68
@minister_of_health@	-title=117 -organization=32 -location=1
@stella@	-broadcast_program=53 -art=48 -person=34 -location=14 -product=4
@chifeng@	-location=74
@chantilly@	-location=293 -organization=5
@dr._jekyll_and_mr._hyde@	-art=134 -product=4
@the_catlins@	-location=27 -broadcast_program=2
@greed@	-broadcast_program=21 -art=2
@parectropis_similaria@	-living_thing=26
@k-15@	-location=28 -broadcast_program=4
@belair@	-location=46 -organization=7 -metropolitan_transit-transit_line=5 -product=1
@snowbirds@	-organization=59 -living_thing=2
@mayer@	-person=20 -location=19
@top_gun@	-art=312 -product=6 -organization=3 -person=1 -location=1
@tivoli@	-location=100 -organization=20 -product=12
@s2@	-location=56 -metropolitan_transit-transit_line=32 -product=6 -transit=2 -broadcast_network=1
@pope_pius_xii@	-person=1574 -art=1
@ptv@	-broadcast_network=195 -person=1
@celaya@	-location=98 -organization=40 -event=2
@daoist@	-religion-religion=38
@grape@	-food=43 -living_thing=10
@grand_duchy@	-location=39 -title=2
@stoney_creek@	-location=133 -event=9
@alan_durward@	-person=25
@cork_city@	-organization=200 -location=185
@adolf@	-person=66 -art=2
@golconda@	-location=41 -art=5
@education_minister@	-title=17 -organization=17
@ruckus@	-person=30 -art=7 -broadcast_program=3 -organization=2
@dangerfield@	-broadcast_program=70 -person=5
@the_arrogant_worms@	-person=45 -art=1
@kingswood@	-location=133 -product=16 -organization=3
@oki@	-organization=24 -location=12 -person=4
@mad_dogs@	-broadcast_program=20 -art=6
@western@	-location=414 -organization=137 -religion-religion=43 -event=32 -art=16 -language=10 -people-ethnicity=4 -product=4 -living_thing=4 -metropolitan_transit-transit_line=1 -location=1


==> dataset/word/train.txt <==
@party_of_progress_and_socialism@	-organization=31
@quorn@	-location=54 -organization=25
@mark_kozelek@	-person=97
@chariton@	-location=27 -person=18
@humphrey_moseley@	-person=59
@okonek@	-location=31
@seattle_children's@	-location=23
@guantánamo_bay@	-location=231 -event=3
@jon_lester@	-person=70
@mohan@	-person=92 -location=3
@qaleh-ye_khvajeh_rural_district@	-location=99
@the_wayward_wind@	-art=22
@quest_for_fire@	-art=30 -person=3
@jusuf_kalla@	-person=59
@october_22@	-time=249 -art=1
@northwood_high_school@	-organization=26 -location=2
@picasso@	-person=227 -art=3 -location=2 -product=1 -living_thing=1
@flyers@	-organization=60 -title=1
@yale_law_journal@	-art=179
@frederick_i_of_württemberg@	-person=45
@essex@	-location=6681 -organization=1322 -product=72 -person=20 -title=7 -event=2 -language=1
@joe_zawinul@	-person=274
@royal_canadian_institute@	-organization=24
@mahendra@	-person=38 -location=1
@dg@	-organization=29 -product=12 -title=3 -chemistry=1
@columbia_valley_ava@	-location=24
@american_fork@	-location=52 -organization=2
@national_union_of_mineworkers@	-organization=152
@sandwich@	-location=181 -food=73 -person=41 -art=12 -product=5 -organization=3 -event=2 -chemistry=2 -medicine-drug=1
@nuns_on_the_run@	-art=28
@dorsey_burnette@	-person=78
@fianarantsoa@	-location=82
@cutting_crew@	-person=84
@mitsou@	-person=26 -art=1
@ramón_calderón@	-person=24
@teenbeat_records@	-organization=40
@10_o'clock_live@	-broadcast_program=25
@knowlton@	-location=30 -person=2
@keystone@	-location=42 -organization=21 -metropolitan_transit-transit_line=3 -art=1 -person=1
@accused@	-broadcast_program=38 -person=3 -art=2 -event=2
@potters_bar@	-location=121 -event=2
@paris_peace_treaties@	-event=29
@strong_enough@	-art=34
@malaysian_highway_authority@	-organization=30
@child's_play@	-art=85 -organization=36 -broadcast_program=25 -person=4
@college_of_american_pathologists@	-organization=28
@ndr_radiophilharmonie@	-person=25 -organization=1
@anderson,_alan_orr@	-person=131
@freddie@	-broadcast_program=29 -person=21 -organization=1
@latin_american_idol@	-broadcast_program=31
@acrolepiidae@	-living_thing=112
@the_national_theatre@	-organization=52 -location=7
@janet-laine_green@	-person=27
@kristen_maloney@	-person=21
@crush_40@	-person=46 -art=1
@mikhail_katkov@	-person=29
@dan_bus_company@	-organization=26
@excelsior@	-location=42 -organization=22 -art=13 -product=3
@nowy_dwór@	-location=36 -organization=1
@mallaig@	-location=110
@slik@	-person=30 -art=2
@avan_ivan@	-art=22
@black_hawk_county@	-location=73
@sand@	-visual_art-color=45 -location=16 -person=6 -art=5 -product=1
@broad_run@	-location=15 -organization=5
@eleanor_of_navarre@	-person=25
@géry@	-person=88 -location=1
@tobu_isesaki_line@	-metropolitan_transit-transit_line=64 -organization=1
@gamay@	-food=81 -location=4
@zwolle@	-location=467 -organization=3
@jayson_nix@	-person=29
@vanidades@	-art=22
@ehl@	-organization=45 -location=4
@jersey_evening_post@	-art=21
@antipater_the_idumaean@	-person=23
@nbn_television@	-broadcast_network=56
@elco@	-organization=41 -product=3 -person=1
@i.sat@	-broadcast-tv_channel=21
@la_usurpadora@	-broadcast_program=24
@bolaños@	-location=18 -person=7
@kangerlussuaq@	-location=64
@intel's@	-organization=20
@james_vii@	-person=53
@konkona_sen_sharma@	-person=120
@john_collier@	-person=67 -organization=2
@dubicze_cerkiewne@	-location=27
@busta_rhymes@	-person=1148 -broadcast_program=1
@ddt@	-chemistry=398 -organization=17 -person=1
@robin_ray@	-person=20
@central_anatolia_region@	-location=22
@gleason@	-person=13 -location=6 -organization=2
@gilles_vigneault@	-person=59
@peć@	-location=204
@st._paul's_convent_school@	-organization=21
@fitzwilliam@	-location=39 -person=6 -title=4 -organization=4 -art=2
@russell_henley@	-person=33
@u.s._route_169@	-location=38
@westfield_state_university@	-organization=55
@meps@	-title=134 -organization=5
@tyrese@	-person=36 -art=1
@battle_of_the_bulge@	-event=1118 -art=31 -product=1
@candy_shop@	-art=35 -organization=1
@brian@	-person=153 -product=4
@countdown_to_looking_glass@	-art=27
@oxford_poetry@	-art=21
@paddy_keenan@	-person=46
@erin_brockovich@	-art=135 -person=61
@pearl@	-art=58 -organization=45 -location=18 -person=11 -broadcast_program=6 -product=2 -visual_art-color=1 -computer-programming_language=1
@first_edition@	-event=9 -broadcast_program=6 -art=3 -broadcast_network=2 -person=1
@u.s._route_27@	-location=101
@øyafestivalen@	-event=32
@carlos_diegues@	-person=33
@elvis@	-person=175 -art=70 -broadcast_program=5 -title=1
@raigarh@	-location=71
@grifters@	-person=16 -title=5
@jason_giambi@	-person=160
@light_dragoons@	-organization=31 -title=1
@gauri@	-god=20 -location=3
@portugal@	-location=14710 -organization=1471 -event=55 -person=3 -people-ethnicity=3 -title=2 -product=1 -broadcast_program=1
@chinquapin@	-living_thing=13 -location=11
@great_divide@	-location=17 -art=3
@charging_bull@	-art=19 -living_thing=1
@jesse_fuller@	-person=74
@second_district@	-location=27 -event=1
@scottish_first_division@	-organization=282 -event=1
@new_flyer@	-organization=38 -product=1
@crystal_palace_transmitting_station@	-location=20
@warrior_soul@	-person=31 -art=5
@uruguayan_league@	-organization=25
@national_association_of_social_workers@	-organization=61
@the_singing_nun@	-person=29 -art=17
@major_lazer@	-person=145
@grand_cayman@	-location=236
@maria_fyodorovna@	-person=21
@dandelion_wine@	-art=21 -person=1
@doug_gilmour@	-person=107
@i-376@	-location=45
@zetland@	-location=26 -person=3
@kōtoku@	-person=20 -location=2
@norman_manley@	-person=43
@chitty_chitty_bang_bang@	-art=211
@national_bank_of_kuwait@	-organization=34
@squillace@	-location=38
@georges_marchais@	-person=30
@galileo@	-product=106 -art=19 -organization=13 -broadcast_program=8
@lamas@	-location=29 -living_thing=1 -person=1
@maricel_soriano@	-person=115
@northumberland_east@	-location=22
@uri_zvi_grinberg@	-person=21
@chattanooga_times_free_press@	-art=33
@dore_schary@	-person=83
@dmitry_oboznenko@	-person=273
@viola@	-product=256 -living_thing=48 -location=39 -person=13 -art=7
@celtic_woman@	-person=125
@alejandro_obregón@	-person=25
@bob_king@	-person=30
@surrey_county_cricket_club@	-organization=151
@noel_purcell@	-person=61
@robin_tunney@	-person=95
@boogie_down_productions@	-person=214
@thales_group@	-organization=139 -person=1
@ettington@	-location=20
@consualia@	-event=20
@lar@	-location=24 -god=9 -organization=8
@gracenote@	-organization=29
@balanites_aegyptiaca@	-food=20
@melrose_place@	-broadcast_program=87 -location=2
@dottie_pepper@	-person=31
@milarepa@	-person=79 -art=1
@aleimma_loeflingiana@	-living_thing=37
@yamhill@	-location=67
@occipital@	-body_part=38 -medicine-medical_treatment=1
@tahiti@	-location=1367 -organization=110 -product=3 -person=2 -event=1
@western_church@	-religion-religion=13 -organization=8 -location=1
@chanute@	-location=27 -person=1
@obadiah_ben_abraham@	-person=21
@emley@	-organization=16 -location=15
@bitton@	-location=41 -organization=6
@women's_400_metres@	-event=23
@juhi_parmar@	-person=29
@john_blow@	-person=102
@las_vegas@	-location=4673 -broadcast_program=307 -organization=49 -event=12 -art=7
@acrobat@	-title=41 -product=14 -art=2
@tom_clancy's_endwar@	-product=37 -art=3
@limerick_city@	-location=50 -organization=8
@lamballe@	-location=26 -person=1
@kurobe@	-location=32
@top_dog@	-person=11 -art=9
@exile@	-person=190 -art=23 -product=20 -broadcast_program=18 -location=2 -organization=1
@slam@	-person=35 -art=23
@charles_phillips@	-person=27
@lakeville@	-location=127 -organization=1
@mancunian@	-location=39 -language=5
@woolston@	-location=73 -product=2 -person=1
@doctor_of_musical_arts@	-education-educational_degree=82
@philostratus@	-person=84
@radu_albot@	-person=39
@lorenzo_white@	-person=22
@zoomermedia@	-organization=27
@president_of_paraguay@	-title=155
@elisabeth_bachman@	-person=23
@jim_doyle@	-person=111
@trent_acid@	-person=62
@laurent_schwartz@	-person=46
@ministry_of_natural_resources@	-organization=47 -title=2
@dave_pegg@	-person=109
@the_light_of_the_world@	-art=36
@nuclear_threat_initiative@	-organization=59
@heritage_usa@	-location=32
@timmy_time@	-broadcast_program=20
@second_battle_of_tembien@	-event=20
@operator@	-title=25 -person=12 -product=8 -art=3
@brett_swain@	-person=24
@bbva_compass_stadium@	-location=50
@guysborough_county@	-location=119
@thomas_newton@	-person=26
@galba@	-person=179 -living_thing=3
@university_of_leeds@	-organization=1278
@franne_golde@	-person=29
@michael_grant@	-person=43
@manfred_von_ardenne@	-person=42
@byrd_glacier@	-location=50
@elastica@	-person=165 -art=10
@the_felice_brothers@	-person=34 -art=2
@veteran@	-title=63 -location=10 -product=6 -art=6 -event=1 -organization=1 -person=1
@coda@	-art=29 -person=9 -product=6 -organization=1
@chris@	-person=150 -art=1 -event=1
@twente@	-organization=144 -location=100
@john_ferguson@	-person=64
@tōru_hashimoto@	-person=27
@haywards_heath@	-location=222 -organization=3
@mescaline@	-medicine-drug=26
@muzharul_islam@	-person=21
@birds_of_tokyo@	-person=65 -art=6
@television_critics_association_awards@	-award=23 -organization=3
@obadiah@	-person=51 -art=16
@bht@	-chemistry=19 -broadcast_network=1
@fort_keogh@	-location=32
@julian_orchard@	-person=26
@kurt_von_tippelskirch@	-person=22
@xxiii@	-event=31 -law=1
@kingdom_of_hawaii@	-location=490
@oncf@	-organization=27
@deconstruction@	-organization=20 -person=10 -art=7
@deep_six@	-art=34
@northwest_passage@	-location=482 -art=31 -broadcast_program=21
@east_coker@	-location=23 -art=6
@players_association@	-organization=13 -person=8
@jean-pierre_castaldi@	-person=22
@benoît_magimel@	-person=36
@swervedriver@	-person=65
@air_university@	-organization=115
@outokumpu@	-organization=45 -location=5
@civic@	-product=75 -location=16 -organization=9 -title=1
@via_salaria@	-location=61
@broken_wings@	-art=52
@vestavia_hills@	-location=25 -organization=1
@midnight_oil@	-person=397 -art=4
@european_championship@	-event=266 -organization=4
@university_of_massachusetts_boston@	-organization=202
@wollondilly@	-location=42
@winnebago_county@	-location=158
@city_of_yarra@	-location=44
@centennial@	-location=56 -broadcast_program=43 -art=14 -organization=8
@oxford@	-location=6494 -organization=1759 -product=19 -title=5 -person=4
@malin_åkerman@	-person=77
@turkey's@	-location=14 -organization=7
@china_eastern_airlines@	-organization=119
@the_big_easy@	-art=32 -broadcast_program=8
@vanløse@	-location=20 -organization=4
@sokolac@	-location=110
@kuntze@	-person=26
@manitou@	-location=20 -god=3
@the_right_stuff@	-art=215 -organization=7
@dga@	-organization=33 -award=2
@iso@	-organization=1116 -location=9 -product=5 -living_thing=1
@goiânia_microregion@	-location=26
@hughes@	-location=58 -person=47 -organization=23 -art=11 -product=2 -event=1 -title=1 -broadcast_program=1
@maloyaroslavets@	-location=33 -event=7
@hdd_olimpija_ljubljana@	-organization=52
@nba_shootaround@	-broadcast_program=21
@adp@	-chemistry=99 -organization=23 -person=1
@javier_arenas@	-person=28
@miss_northern_ireland@	-event=20
@tadeusz_gajl@	-person=30
@sacs@	-organization=76
@joe_e._ross@	-person=33
@tunch_ilkin@	-person=28
@dougherty@	-location=19 -person=2
@carl_correns@	-person=27
@idrees_sulieman@	-person=49
@74@	-art=25 -location=15 -metropolitan_transit-transit_line=10 -event=4 -product=4 -organization=1
@city_council_of_tehran@	-organization=26
@1st@	-organization=291 -location=36 -art=19 -event=8 -person=7 -law=5 -title=1
@the_guard@	-art=39 -broadcast_program=6
@adam_garcia@	-person=66
@laughing_boy@	-art=19 -person=2
@emerald_city@	-art=16 -broadcast_program=2 -location=1 -organization=1
@serow@	-living_thing=30 -location=6
@lanusei@	-location=22
@dieter_brock@	-person=29
@kokoro@	-art=18 -living_thing=3
@dale_messick@	-person=30
@harold_goodwin@	-person=75
@players_championship_finals@	-event=27
@maximus@	-person=41 -organization=3
@oriana@	-product=14 -art=7
@john_panozzo@	-person=41
@cal@	-organization=102 -art=13 -location=2 -computer-programming_language=2
@alex_mack@	-person=20 -broadcast_program=1
@larry_fitzgerald@	-person=195
@ian_nairn@	-person=46
@the_charge_of_the_light_brigade@	-art=128 -event=2
@hariharalaya@	-location=20
@grand_duke_of_tuscany@	-location=17 -person=13
@nematopogon_adansoniella@	-living_thing=23
@matthew_brown@	-person=19 -organization=2
@audio-visual_preservation_trust_of_canada@	-organization=28
@maggie_mcnamara@	-person=20
@félix_leclerc@	-person=53
@on@	-location=46 -art=20 -language=9 -person=7 -title=2 -broadcast_program=1
@460@	-art=13 -location=9 -product=3
@borgosesia@	-location=16 -organization=4
@fight_for_this_love@	-art=27
@charlotte_martin@	-person=42
@nancy_buckingham@	-person=23
@michael_nylander@	-person=32
@president_of_poland@	-title=262 -person=1 -event=1
@the_hanging_tree@	-art=23 -person=6
@steve_martin@	-person=773
@yma_sumac@	-person=58
@martinique_aimé_césaire_international_airport@	-location=22
@makin'_it@	-broadcast_program=15 -art=7
@1935_federal_election@	-event=102
@pope_stephen_ii@	-person=75
@benny_hill@	-person=204 -broadcast_program=5
@picea_rubens@	-living_thing=28
@operation_desert_shield@	-event=299
@kathleen_battle@	-person=125
@the_princess_of_wales@	-person=21
@bryn_mawr_school@	-organization=36
@first_among_equals@	-art=32 -broadcast_program=11
@la_spezia@	-location=535 -language=1
@lubbock_avalanche-journal@	-art=62
@d.gray-man@	-art=94
@resaca@	-event=33 -location=14
@black_river@	-location=306 -person=5 -organization=3 -art=2 -broadcast_program=2
@saintes@	-location=140 -event=1
@brice_marden@	-person=78
@elgar@	-person=195 -broadcast_program=5 -art=4
@howe@	-person=38 -location=30 -product=2
@raisen@	-location=20
@kansas_court_of_appeals@	-location=30
@pine_valley_golf_club@	-location=20
@gasoline@	-art=17 -person=3
@ohrdruf@	-location=51
@cp_cacereño@	-organization=25
@house_of_assembly@	-organization=534 -event=2
@martin_bernal@	-person=22
@protestants@	-religion-religion=236 -event=87 -organization=1
@company@	-art=289 -organization=27 -person=8 -product=5 -title=4
@mat_maneri@	-person=54
@best_actor@	-award=14 -art=9 -event=5
@long_man_of_wilmington@	-location=20
@heinrich_rickert@	-person=31
@golden_boy@	-art=49 -broadcast_program=41 -location=8 -award=4 -organization=2
@gene_autry@	-person=713 -location=9
@transformer@	-art=30 -location=2
@the_intruders@	-person=35 -art=6
@hans_christian_andersen@	-person=811 -art=42
@meeker@	-location=32
@directors@	-title=84 -award=2 -organization=2
@previous_year@	-event=33 -art=2
@moving_on@	-broadcast_program=39 -art=15
@bob_nieman@	-person=41
@evan_karagias@	-person=31
@jan_garbarek@	-person=242
@hang_tuah@	-person=54 -art=1 -product=1
@death_by_degrees@	-product=23
@roberta_maxwell@	-person=28
@ernest_douwes_dekker@	-person=25
@tom_angelripper@	-person=39
@mint@	-food=224 -art=59 -organization=22 -living_thing=22 -location=14 -product=4
@john_gielgud@	-person=759
@gmina_warlubie@	-location=36
@amanda_kessel@	-person=25
@sdl@	-product=85 -computer-programming_language=11 -organization=5
@allbritton_communications_company@	-organization=44
@asian_idol@	-broadcast_program=39
@under_the_bridge@	-art=57 -location=1
@athens_state_university@	-organization=22
@rosslyn@	-location=56
@königsegg@	-location=25 -person=5
@fabio_grosso@	-person=50
@rubí@	-broadcast_program=46 -location=10
@aleksandr_danilovich_menshikov@	-person=28
@surf's_up@	-art=42 -product=2
@jiyeon@	-person=20
@kaakha_kaakha@	-art=27
@jijel_province@	-location=36
@british_computer_society@	-organization=211
@we've_only_just_begun@	-art=54
@senghenydd_colliery_disaster@	-event=20
@rsa@	-organization=53 -event=9 -location=7 -person=1
@norman_johnson@	-person=159
@wannabe@	-art=107 -broadcast_program=1
@lötschberg_base_tunnel@	-location=34
@el_topo@	-art=33 -person=1
@massimo_d'azeglio@	-person=23
@american_dreams@	-broadcast_program=189 -art=4
@laurent_garnier@	-person=90
@paranoid@	-art=126 -disease=2
@yoshiki@	-person=78 -location=2
@gto@	-product=23 -art=14 -organization=11 -location=1
@master_of_economics@	-education-educational_degree=32
@st_mary's_church,_nottingham@	-location=36
@lake_maracaibo@	-location=136 -event=2
@guillaumin@	-person=29
@the_ides_of_march@	-art=42 -person=23
@red_wing@	-location=81 -art=8 -product=6 -person=4 -organization=2
@earl_of_liverpool@	-person=19 -title=11
@state_university_of_new_york_at_purchase@	-organization=110
@people's_crusade@	-event=22
@through_the_looking-glass@	-art=220
@vince_harder@	-person=20
@oral@	-body_part=18 -disease=4 -title=2 -person=1 -location=1
@utp@	-person=12 -chemistry=8
@213@	-person=29 -location=11 -art=2 -product=1
@john_lecompt@	-person=28
@the_duke_of_marlborough@	-person=20 -title=1
@earle_birney@	-person=64
@ian_wilmut@	-person=34
@saint-pierre@	-location=81 -organization=1 -person=1
@heves@	-location=29
@mingus@	-person=17 -location=4
@lower_alloways_creek_township@	-location=37
@tibidabo@	-location=24
@john_cadbury@	-person=20
@lumberton,_north_carolina@	-location=61
@ruby_rose@	-person=20
@television@	-person=203 -title=41 -broadcast_network=32 -art=12 -broadcast_program=11 -organization=8 -award=4 -location=1
@ministry_of_education_(singapore)@	-organization=22
@dark_justice@	-broadcast_program=21
@suebi@	-people-ethnicity=271 -location=1
@marcel_hossa@	-person=24
@scott_sharp@	-person=81
@hearne@	-location=14 -person=6
@michael_huffington@	-person=37
@john_ingle@	-person=31
@keren_ann@	-person=48 -art=2
@mary_harney@	-person=84
@zarzecze@	-location=27
@revolution_of_1905@	-event=104
@olympic_stadium@	-location=260 -event=1
@fort_independence@	-location=28
@heartaches@	-art=29
@charlotte,_grand_duchess_of_luxembourg@	-person=32
@carmarthen_&_dinefwr@	-location=69
@lou_dobbs_tonight@	-broadcast_program=39
@oghuz@	-people-ethnicity=72 -language=29 -location=1
@east_branch@	-location=45 -organization=1
@ben_eager@	-person=22
@hay_house@	-organization=54 -location=1
@carlo_scarpa@	-person=57
@uley@	-location=38
@south_east_queensland@	-location=291
@dolyna@	-location=23
@bcs_national_championship_game@	-event=230
@slayer@	-person=1082 -art=1
@steve_goulding@	-person=25
@barry_devlin@	-person=20
@manujan_county@	-location=156
@judaai@	-art=30
@poulton-le-fylde@	-location=85
@downtown_kansas_city@	-location=39
@triad@	-organization=114 -location=7 -product=3 -body_part=1 -person=1
@lesotho_highlands_water_project@	-location=27
@comes_a_time@	-art=21
@the_obsessed@	-person=78 -art=8
@kensington_gore@	-location=28
@agatha_christie's_marple@	-broadcast_program=101
@hekla@	-location=50
@pat_crawford_brown@	-person=30
@kelly_brook@	-person=92 -location=1
@e65@	-location=75 -product=3
@congressional_districts@	-organization=36 -location=9
@ngapoi_ngawang_jigme@	-person=21
@badly_drawn_boy@	-person=177
@pyunik@	-organization=35 -location=2
@visigothic_kingdom@	-location=382 -people-ethnicity=7
@angeles_crest_highway@	-location=39
@counties@	-location=429 -organization=13
@howrah-chennai_main_line@	-location=40
@united_states_attorney_for_the_southern_district_of_new_york@	-title=59
@prairie_dog_town_fork_red_river@	-location=22
@mulholland_drive@	-art=116 -location=95
@wang_film_productions@	-organization=41
@la_renga@	-person=30 -art=1
@rachel_crow@	-person=23 -art=1
@redland@	-location=42 -organization=8
@seeman@	-person=44
@east_slavs@	-people-ethnicity=50 -location=1
@pukapuka@	-location=49
@tiki_gelana@	-person=23
@dogra@	-people-ethnicity=109
@center_for_responsive_politics@	-organization=82
@dish_network@	-organization=839
@gracias@	-location=31 -art=5
@audley_harrison@	-person=67
@elbing@	-location=94 -product=1
@bodil_awards@	-award=59
@loos@	-event=72 -location=42 -person=1
@the_dove@	-art=19 -location=2 -product=2 -god=1
@total@	-organization=221 -person=27 -art=6 -food=3
@united_states_district_court_for_the_district_of_new_mexico@	-organization=27
@manuel_montt@	-person=50
@carib@	-people-ethnicity=75 -language=27 -organization=3
@hot_fuzz@	-art=141
@an_taisce@	-organization=35
@waddington@	-location=54 -person=2 -organization=1
@downtown_tampa@	-location=59
@terry_carr@	-person=155
@fujiwara_no_fuhito@	-person=33
@bumthang@	-location=28 -language=6
@the_edge@	-person=359 -art=33 -broadcast_program=9 -location=1 -organization=1
@hot_eyes@	-person=22
@tai_po@	-location=136 -organization=17
@mitsubishi@	-organization=212 -product=1
@mianrud_rural_district@	-location=43
@chicago_slaughter@	-organization=79
@lin_dan@	-person=79
@bowness-on-windermere@	-location=42
@rowntree@	-person=15 -organization=8
@alexander_walker@	-person=20
@first_italian_war_of_independence@	-event=67
@kirsten_flipkens@	-person=135
@crato@	-location=20 -person=2
@stephen_sommers@	-person=68
@wwj@	-organization=49 -location=2
@tamla@	-organization=22
@colleen@	-person=21 -art=1 -location=1
@meridian@	-location=274 -art=26 -product=6 -event=5 -organization=3 -broadcast_program=3
@united_states_department_of_labor@	-organization=301
@valerie_taylor@	-person=21
@casimir@	-person=39 -location=2
@san_bernardino_county@	-location=352 -organization=1
@toft@	-location=25
@western_hills@	-location=19 -organization=1
@miller_lite@	-food=125 -organization=1
@south_lebanon@	-location=25
@sameer@	-person=109 -organization=1
@bioshock_infinite@	-product=99 -art=1
@tijara@	-location=107
@the_games@	-broadcast_program=38 -art=7 -event=2 -product=1
@jennifer_dunning@	-person=23
@all_stars@	-award=12 -person=4 -organization=3 -art=2 -event=1
@gelsey_kirkland@	-person=34
@akaba@	-person=18 -location=3
@dead_by_april@	-person=40 -art=4
@oliver_leese@	-person=38
@juan_luis_guerra@	-person=245
@skull@	-body_part=138 -art=7 -person=2 -location=1
@arash@	-person=18 -art=2
@by_jeeves@	-art=23 -person=1
@courtney_gains@	-person=29
@carry_on_behind@	-art=26
@duke_of_savoy@	-person=42 -location=10
@louis_buchalter@	-person=28
@duluth_news_tribune@	-art=27
@tom_wills@	-person=58
@ordzhonikidze@	-location=24 -person=2
@brusque@	-location=26 -organization=16
@louis_banks@	-person=29
@national_instruments@	-organization=84
@geos@	-product=30 -organization=8
@vision_of_disorder@	-person=46 -art=4
@after_the_fall@	-art=41 -person=16
@antoine_arnauld@	-person=89
@rogów@	-location=28
@grasse@	-location=166 -person=2
@rainbow_bar_and_grill@	-location=20
@erkki-sven_tüür@	-person=33
@horizon@	-broadcast_program=141 -art=60 -organization=17 -location=6 -person=2 -award=1 -god=1
@the_greyboy_allstars@	-person=20
@danube@	-location=3582 -event=1
@university_of_minnesota_medical_school@	-organization=39
@rafaela_ottiano@	-person=24
@center_of_the_universe@	-broadcast_program=21 -art=1
@kanuri@	-people-ethnicity=78 -language=20
@us$@	-finance-currency=2244 -location=1
@juliana_hatfield@	-person=156 -art=2
@inverness_and_aberdeen_junction_railway@	-organization=20
@nilgiris@	-location=29 -food=1
@cataract@	-disease=29 -location=22 -person=15 -medicine-medical_treatment=1
@john_humphrey_noyes@	-person=27
@beulah@	-location=56 -broadcast_program=18 -event=2 -person=1 -organization=1
@hcl_technologies@	-organization=42
@vishvamitra@	-person=50
@east_bengal_f.c.@	-organization=79
@thundersley@	-location=31
@st._john's_high_school@	-organization=29
@carnaval@	-location=37 -art=35 -event=2
@village@	-location=71 -art=15 -organization=13 -food=1
@hyperdrive@	-broadcast_program=31
@van_halen@	-person=1071 -art=32
@2010_season@	-event=274 -organization=1
@ignition@	-art=33 -person=1
@homer_plessy@	-person=23 -event=1
@ichthyosaur@	-living_thing=30
@alma_college@	-organization=105 -location=2
@lake_mary@	-location=26
@hatfield@	-location=324 -organization=16 -person=9 -event=5
@associated_british_foods@	-organization=72
@zelman_v._simmons-harris@	-event=25
@guaymas@	-location=150
@david_mack@	-person=54
@gm@	-title=28 -organization=8 -product=4 -art=2 -biology=1 -award=1
@vail@	-location=143 -person=1
@chamonix@	-location=444 -event=2 -organization=1
@the_citadel@	-organization=215 -art=32 -broadcast_program=15 -location=6
@bundamba@	-location=22 -event=1
@megalopolis@	-location=90 -event=2
@athena_parthenos@	-art=37 -person=1
@saint_joseph's_day@	-time=22
@september_12@	-time=274 -art=1
@william_m._gwin@	-person=33
@derrick_sharp@	-person=22
@salem_abbey@	-location=21
@the_door@	-art=24 -broadcast_program=7 -location=1
@ellen_albertini_dow@	-person=30
@gupta@	-location=104 -organization=2
@american_eagle_flight_4184@	-event=23
@ena@	-location=38 -organization=22 -person=2 -broadcast_program=1
@crystal_brook@	-location=34
@the_last_place_on_earth@	-broadcast_program=22
@sovereign@	-title=183 -product=11 -person=5 -art=4 -organization=3 -award=3
@friedrich_de_la_motte_fouqué@	-person=59
@maha_bandula@	-person=21
@chai@	-food=34 -art=2
@stevan_ridley@	-person=23
@the_zombies@	-person=237 -art=7
@canada's@	-location=80 -organization=45
@anita_linda@	-person=48
@annascaul@	-organization=18 -location=11
@lumban@	-location=22
@london_bridge@	-location=480 -art=21 -broadcast_program=9
@cysteine@	-biology=20
@ross_hutchins@	-person=101
@united_kingdom_general_election,_2010@	-event=118
@ray_stannard_baker@	-person=38
@vegas@	-broadcast_program=34 -location=27 -art=22 -person=21
@fiorucci@	-organization=20
@melrose_abbey@	-location=114
@raisio@	-location=36
@new_haven_elm_citys@	-organization=32
@richard_russell,_jr.@	-person=56
@zhengzhou_university@	-organization=23
@descartes@	-person=118 -location=4 -art=1 -organization=1
@the_french_laundry@	-location=23
@ana@	-organization=47 -art=7 -person=6
@kids'_wb@	-broadcast_network=164
@abby_wambach@	-person=80
@camden_line@	-metropolitan_transit-transit_line=23 -transit=2
@sherlock@	-broadcast_program=261 -art=18 -product=10 -location=3 -person=2
@rutaceae@	-living_thing=400
@primer@	-art=33 -person=1 -broadcast_program=1
@the_coup@	-person=74 -event=6
@sweet@	-person=214 -art=9 -food=2 -location=2
@buick_riviera@	-product=59 -art=2
@patrick_dewaere@	-person=52 -art=4
@choiseul@	-location=45 -person=3
@mitsubishi_ki-67@	-product=20
@pram@	-person=36 -product=11
@dead_rabbits@	-organization=26 -event=1
@stourbridge@	-location=440 -organization=151
@sussex_county@	-location=326 -organization=2
@fossombrone@	-location=43 -organization=4
@sant_boi_de_llobregat@	-location=36
@casper@	-location=187 -person=77 -broadcast_program=3 -organization=1
@danny_bank@	-person=56
@olavarría@	-location=37
@grand_national_assembly@	-religion-religion=37 -organization=7
@ellerslie_racecourse@	-location=40
@george_wimpey@	-organization=52 -person=3
@bath_county@	-location=87
@bishopstown@	-organization=33 -location=32
@willisau@	-location=25
@serbo-bulgarian_war@	-event=76
@two_worlds@	-art=16 -product=14
@málaga@	-location=968 -organization=179 -product=5 -event=2 -food=1
@andy_fordham@	-person=60
@thornhill@	-location=232 -person=1
@menasha@	-location=52
@walter_hilton@	-person=26
@japanese_conquest_of_burma@	-event=25
@paducah_and_louisville_railway@	-location=22
@goldeneye@	-art=251 -living_thing=24 -location=13 -product=7
@jane_badler@	-person=43
@he@	-person=35 -art=17 -chemistry=16 -organization=7 -language=5 -god=4 -location=2 -product=1
@mike_mills@	-person=267
@world_athletics_final@	-event=40
@sandiacre@	-location=33
@zhou_mi@	-person=23
@carteret@	-location=39 -person=13
@jabi@	-person=21 -location=1
@tauro@	-organization=46 -product=1
@alder@	-living_thing=140 -location=5 -person=1
@black_combe@	-location=21
@shayne_ward@	-person=166 -art=7
@misalliance@	-art=39
@ballinamore@	-location=45
@eastern_association_of_rowing_colleges@	-organization=24
@jay@	-location=60 -person=53 -living_thing=40 -art=7 -organization=3
@aldershot_district@	-organization=22 -location=1
@etchū_province@	-location=20
@saint_mary's@	-organization=21 -location=7
@colonel_sanders@	-person=72 -organization=1
@kobarid@	-location=48 -event=1
@ema@	-organization=19 -award=4 -location=1 -person=1
@henry_vii,_holy_roman_emperor@	-person=29
@david_kreuger@	-person=44
@molly_johnson@	-person=52
@factor_5@	-person=28 -art=1
@the_islands@	-location=26 -art=2
@northumberland_park@	-location=28 -organization=1
@sweet_grass_county,_montana@	-location=27
@gary@	-person=108 -location=10 -product=3
@braunschweig@	-location=826 -organization=4 -event=3
@first_restoration@	-event=19 -location=1
@bratislava@	-location=2326 -event=1 -person=1
@tom_glavine@	-person=217
@kevin_shirley@	-person=121
@mariefred@	-location=38
@uprising@	-art=79 -event=74 -organization=4 -product=2 -location=2 -person=1
@segre@	-location=26 -person=1
@amharic@	-language=683 -people-ethnicity=3
@duke_of_chandos@	-title=15 -person=13
@mohamed_farrah_aidid@	-person=49
@murcia@	-location=161 -organization=54
@south_east_dorset_conurbation@	-location=26
@västerås@	-location=344 -organization=4
@port_kembla@	-location=184 -organization=2
@artur_dmitriev@	-person=36
@china_development_bank@	-organization=37
@minister_for_home_affairs@	-title=48 -organization=2
@california_dreams@	-broadcast_program=75 -person=3
@john_gerretsen@	-person=26
@mtv_video_music_awards@	-event=27 -award=3
@controversy@	-art=46 -event=38 -person=12 -location=4 -product=2 -metropolitan_transit-transit_line=1 -organization=1 -broadcast_program=1 -award=1
@cecilia_malmström@	-person=20
@ama@	-organization=172 -location=18 -award=6 -internet-website=5 -person=4 -event=1 -language=1
@graciano@	-food=29 -person=1
@váh@	-location=117
@inge_the_elder@	-person=42
@imre_nagy@	-person=150
@brooks_bollinger@	-person=48
@dream@	-organization=253 -person=43 -art=31 -broadcast_program=7
@would_you_believe@	-broadcast_program=16 -art=5
@central_coast@	-location=63 -organization=2
@the_rink@	-art=30
@funkstörung@	-person=28
@saalbach@	-location=24
@gene_therapy@	-medicine-medical_treatment=54
@the_hairy_ape@	-art=28 -person=1
@pennsauken_township@	-location=89
@dvd@	-product=10264 -art=19 -organization=3
@baltic_fleet@	-organization=440
@buckhannon@	-location=46
@raila_odinga@	-person=173
@kruszyna@	-location=26
@sumy@	-location=127 -organization=2
@river_bollin@	-location=30
@pakistan_army@	-organization=944 -location=2
@lou_taylor_pucci@	-person=50
@rappahannock_county@	-location=59 -organization=1
@buckwheat_family@	-living_thing=45
@cambridge,_ma@	-location=34
@enigma@	-person=167 -art=66 -organization=28 -product=3 -location=1
@wembley_stadium@	-location=3365 -art=1 -person=1
@foxton_locks@	-location=23
@fast_money@	-broadcast_program=24 -art=4
@isandlwana@	-location=15 -event=13
@eric_simonson@	-person=22
@the_rumour@	-person=24 -art=6
@hal_greer@	-person=58
@english_chamber_orchestra@	-person=215
@kristian_hoffman@	-person=29
@gilligan's_island@	-broadcast_program=420 -location=1
@battle_of_winceby@	-event=20 -location=1
@selah_sue@	-person=37 -art=4
@southgate,_kentucky@	-location=25
@zande@	-language=12 -people-ethnicity=10 -location=1
@mona_freeman@	-person=46
@matching_mole@	-person=39 -art=2
@american_poultry_association@	-organization=72
@boyle_county@	-location=23 -organization=1
@hebraist@	-title=54 -language=2
@carnivore@	-person=37 -living_thing=12 -art=3
@bavarian_state_library@	-location=103
@dance_tonight@	-art=22
@largs@	-location=194 -event=3
@the_human_centipede_(first_sequence)@	-art=25
@reading_rainbow@	-broadcast_program=96
@lazarus@	-person=170 -art=24 -computer-programming_language=23
@anatole_france@	-person=208 -location=2
@paul_nitze@	-person=51
@the_ward@	-location=34 -art=13 -broadcast_program=1
@dd_smash@	-person=26
@a_bigger_bang@	-art=31
@windom@	-location=39 -product=1 -person=1
@stockholm_marathon@	-event=38 -art=4
@elliott_dexter@	-person=43
@super_8@	-art=87 -organization=4
@leo_esaki@	-person=23
@identity@	-broadcast_program=48 -art=14
@double_jeopardy@	-art=26 -law=1
@płoty@	-location=46
@blaina@	-location=37 -organization=8
@phoenix_stakes@	-event=61
@ana_belén@	-person=55
@lincoln_castle@	-location=58 -product=1
@joe_weatherly@	-person=56
@geraldine_fibbers@	-person=23
@palmira@	-location=32 -art=1
@lp@	-organization=59 -art=16 -product=1
@military@	-organization=108 -person=4 -title=3 -award=3 -event=2 -art=1
@sl@	-organization=12 -product=7 -finance-currency=1
@footloose@	-art=284 -person=6
@battersea_park@	-location=100 -event=2
@swiss_italian@	-language=18 -location=3
@tamarack@	-living_thing=30 -location=7 -person=4 -organization=1
@chu_lai@	-location=147 -person=1
@elmwood_cemetery@	-location=46
@kxlu@	-broadcast_network=31
@philco@	-organization=99 -broadcast_program=1
@risso's_dolphin@	-living_thing=49
@guyanese@	-location=221 -people-ethnicity=31
@nyc@	-location=107 -person=16 -organization=10 -art=3
@jon_coffelt@	-person=38
@cotton_bowl_classic@	-event=342
@uyghur@	-people-ethnicity=289 -language=180 -location=11
@frederick_mccubbin@	-person=80
@broxburn@	-location=45
@tony_greig@	-person=137
@jamie_robertson@	-person=22
@jennifer_dunn@	-person=27
@east_germany@	-location=3327 -organization=185 -event=2
@the_jets@	-person=83 -art=6 -organization=1
@alicante@	-location=907 -organization=18 -food=5 -event=3
@nyse@	-finance-stock_exchange=83 -organization=1
@saiva@	-living_thing=64 -god=1
@vincent_piazza@	-person=25
@la_vanguardia@	-art=101
@greendale@	-location=28 -organization=5
@kingston_voyageurs@	-organization=72
@edward_evans@	-person=36 -event=1
@taal@	-art=61 -location=40
@cavalier@	-art=39 -location=19 -product=19 -organization=4 -person=1
@the_lurker's_guide_to_babylon_5@	-internet-website=33
@fence@	-title=44 -location=5 -art=3 -organization=2
@qarah_quyun-e_jonubi_rural_district@	-location=33
@waseca_county@	-location=35
@sudirman_arshad@	-person=28
@camp_ramah@	-organization=25 -location=2
@sugo@	-location=17 -broadcast_program=14 -food=1
@athletes@	-title=180
@larsen@	-person=25 -location=1
@monarchist_league_of_canada@	-organization=30
@karen_davila@	-person=26
@elena@	-person=39 -location=28 -event=6 -art=5
@hawai'i@	-location=30 -organization=6
@cromwellian@	-person=40 -event=12 -organization=4
@commodore_64@	-product=2053 -organization=2 -person=1
@frankie_randall@	-person=26
@quirino@	-location=60 -person=11
@downton@	-location=99 -organization=7 -broadcast_program=1
@bettembourg@	-location=31
@cosimo@	-person=20
@arthur_macalister@	-person=28
@reading_eagle@	-art=41
@gabriele_münter@	-person=35
@memnon@	-person=20 -product=3
@ceremony@	-art=24 -person=14 -event=3 -broadcast_program=1
@free_french_air_force@	-organization=50
@pensacola_blue_wahoos@	-organization=37
@kevin_tamati@	-person=37
@the_sea_inside@	-art=25
@the_phoenix_foundation@	-person=32
@university_of_newcastle@	-organization=119
@billy_gilman@	-person=55 -art=1
@gagarin@	-location=13 -person=9
@phaedra@	-art=59
@december_15@	-time=254 -event=3
@jervis_bay@	-location=163
@matthew_paris@	-person=185
@route_133@	-location=34 -metropolitan_transit-transit_line=3
@mumford@	-location=33 -art=19 -person=10 -organization=1
@dale_evans@	-person=159
@yarmouth,_maine@	-location=90
@harold_larwood@	-person=83
@wilfried_martens@	-person=81
@eiji_takemoto@	-person=26
@antoine-labelle_regional_county_municipality@	-location=34
@siaka_stevens@	-person=90
@tweed_heads@	-location=45 -organization=1
@ballycastle_railway@	-location=26
@manchester_piccadilly@	-location=93
@arroyo_grande@	-location=28
@erzurum_province@	-location=59
@roustabout@	-art=22
@nedelišće@	-location=19 -organization=1
@2000_cannes_film_festival@	-event=81
@waterplace_park@	-location=20
@the_glebe@	-location=36 -art=5
@battle_off_samar@	-event=117
@stafford_repp@	-person=25
@altenberg@	-location=62 -person=1
@west_jefferson@	-location=36 -organization=1
@bud_gaugh@	-person=36
@fort_saskatchewan@	-location=109
@gennett@	-organization=32
@bullet_for_my_valentine@	-person=217
@curb@	-organization=38 -person=6 -art=5
@hedwig_village@	-location=21
@michael_bolton@	-person=440 -art=3
@carlton's@	-organization=21
@biologist@	-title=28
@issus@	-event=18 -location=9 -living_thing=1
@sherwood@	-location=147 -person=22 -organization=4 -art=1
@junius@	-person=72 -location=8
@taste_of_cherry@	-art=22
@stonewall_book_award@	-award=56
@arundel_castle@	-location=123 -product=1 -event=1
@chris_christie@	-person=805
@box_elder_county,_utah@	-location=28
@foster's_home_for_imaginary_friends@	-broadcast_program=152
@henri_lebesgue@	-person=29
@keresley@	-location=20
@wishbone_ash@	-person=235 -art=6
@ssc@	-organization=31 -location=4
@voices@	-art=41 -product=4 -title=4 -person=1
@tuxedomoon@	-person=77
@merošina@	-location=32
@oryzomyini@	-living_thing=70
@astaldi@	-organization=24
@lucena@	-location=68 -organization=5 -person=1
@perdue_farms@	-organization=23 -person=1
@carrington_v.c.@	-art=20
@whitewater_river@	-location=60
@royal_united_services_institute@	-organization=73
@channel_ten@	-broadcast_network=109
@sibelius@	-product=23 -art=15 -event=1 -organization=1
@black_sea_region@	-location=55 -people-ethnicity=1
@são_joão_de_meriti@	-location=26
@brentford_and_isleworth@	-location=25
@fred_applegate@	-person=20
@stephen_rea@	-person=198
@u.s._highway_2@	-location=61
@peter_dumbreck@	-person=23
@shima@	-location=58 -person=1
@beachy_head@	-location=213 -event=8 -art=1
@rockapella@	-person=94 -art=2
@mcfarland@	-location=21 -organization=1 -person=1
@belmont_abbey@	-location=25 -organization=3
@on-u_sound_records@	-organization=23
@australian_first_tactical_air_force@	-organization=43
@harpers_ferry@	-location=133 -event=67 -organization=2 -product=1
@university_of_glamorgan@	-organization=123
@kimberley@	-location=460 -event=12 -organization=6 -product=5 -person=1
@tarawa@	-location=222 -product=1
@moray@	-location=556 -title=10 -person=1
@quiapo,_manila@	-location=35
@the_wiz@	-art=267 -organization=9
@shelley_nitschke@	-person=21
@sharon_walsh@	-person=44
@veps@	-language=18 -people-ethnicity=18
@pope_lucius_ii@	-person=26
@apollo_program@	-event=462
@mary_somerville@	-person=45
@ibiza@	-location=870 -product=15 -organization=2
@airport_express_train@	-organization=28
@fudan_university@	-organization=321
@chulachomklao_royal_military_academy@	-organization=41
@amnesia@	-location=47 -medicine-symptom=31 -art=23 -product=5 -disease=3 -person=2
@east_liberty@	-location=104 -art=1
@marc_gunn@	-person=25
@city_college@	-organization=144 -location=1
@mary_wells@	-person=201
@the_theatre@	-location=59 -event=1
@stepney@	-location=355 -title=1
@kathy_najimy@	-person=113
@spassky@	-person=20 -location=1
@pleurota_aristella@	-living_thing=21
@doc_severinsen@	-person=173
@dunbartonshire@	-location=170 -organization=1
@roger_ebert@	-person=3232
@fuel@	-person=184 -art=21 -product=1 -living_thing=1 -chemistry=1
@moscow_international_film_festival@	-event=168
@i_dream_of_jeannie@	-broadcast_program=359 -art=1
@kellogg@	-location=33 -organization=15 -person=5
@analysis@	-art=13 -medicine-medical_treatment=5 -title=2
@valentinian@	-art=11 -person=10
@tragus@	-body_part=28 -location=2
@george_abraham_grierson@	-person=32
@party_of_regions@	-organization=311
@wakhi@	-language=48 -people-ethnicity=10
@momus@	-god=21 -person=17
@overall_standings@	-event=54
@podocarpus@	-living_thing=62 -location=1
@raymond_scott@	-person=157
@st._johns_culture@	-location=20
@jeolla@	-location=98 -metropolitan_transit-transit_line=6 -language=2
@javi_martínez@	-person=31
@mineirão@	-location=34
@royal_exhibition_building@	-location=89
@bladon@	-location=25
@qendër@	-location=34
@são_januário@	-location=20
@nintendo@	-person=2766 -product=21
@super_why!@	-broadcast_program=26
@as_you_like_it@	-art=770 -broadcast_program=2
@south_coast_rail@	-location=23
@larry_shaw@	-person=53
@lawrence@	-location=505 -person=127 -product=10 -organization=3 -event=2 -art=1
@this_is_the_end@	-art=53
@balthasar@	-person=33
@piotr_nowak@	-person=26
@global_warming@	-art=22 -event=3
@degerfors@	-location=23 -organization=10
@methuen,_massachusetts@	-location=120
@amanda@	-person=23 -location=18 -art=10 -product=2 -event=1
@thakur_deshraj@	-person=48
@ganesh@	-person=56 -god=13 -art=6 -location=3
@on_the_road_again@	-art=73 -broadcast_program=25
@58@	-location=16 -art=11 -person=8 -organization=7 -metropolitan_transit-transit_line=4 -product=3 -event=1
@susan_rice@	-person=70
@watson@	-person=103 -location=66 -product=2
@lunar_and_planetary_institute@	-organization=44
@chris_abani@	-person=24
@perrysburg@	-location=65 -organization=1
@steel_pier@	-location=40 -art=27
@burscough@	-organization=100 -location=45
@storsjön@	-location=27
@open_range@	-art=29 -organization=1
@clarksville@	-location=309 -organization=1
@sake@	-food=33 -location=1
@sebastiano_baggio@	-person=26
@channel_orange@	-art=46
@albertine@	-art=16 -person=5
@love_jones@	-art=28 -person=11
@the_tams@	-person=33
@mitchell_starc@	-person=27
@rogers_tv@	-organization=59
@tony_modra@	-person=35
@gail_borden@	-person=33
@the_samples@	-person=26 -art=2
@simcity_2000@	-product=30
@willie_smith@	-person=51
@vanderbilt@	-organization=464 -location=22 -person=3
@vii@	-location=7 -product=6 -organization=5 -art=3 -chemistry=2 -body_part=2 -person=1
@barclays_center@	-location=204
@imagination_technologies@	-organization=40
@ramananda@	-person=24
@barry_goudreau@	-person=41 -art=2
@oranges_and_lemons@	-art=31
@2008_uefa_champions_league_final@	-event=27
@horst@	-location=14 -person=9
@district_1@	-location=23 -organization=2
@fc_augsburg@	-organization=268
@grady_hazlewood@	-person=23
@mariposa_grove@	-location=32
@catarhoe_rubidata@	-living_thing=35
@everett@	-location=319 -person=11 -organization=7 -broadcast_program=1
@lafayette,_louisiana@	-location=379 -organization=1
@1908@	-event=449 -art=3 -person=1
@prince_george_cougars@	-organization=76
@stumbleupon@	-organization=31
@daphnis_and_chloe@	-art=54
@sino_land@	-organization=24
@roberto_bolaño@	-person=127
@western_baseball_league@	-organization=59
@hans_christian_ørsted@	-person=93 -organization=1
@w._c._madden@	-person=24
@scottish_parliament@	-organization=41 -event=3 -location=3
@matt_williams@	-person=102
@victoria_salmon_kings@	-organization=88
@consolidated@	-organization=46 -person=31 -location=2
@lodge_kerrigan@	-person=27
@demon_hunter@	-person=106 -art=2
@30_days@	-broadcast_program=25 -art=12
@narada@	-god=180 -organization=38 -art=1 -person=1
@state_basketball_league@	-organization=21
@queen_anne's_county@	-location=92 -organization=1
@saša_obradović@	-person=24
@germaine_greer@	-person=239
@adamski@	-person=47
@reggio_emilia@	-location=483 -event=14 -organization=6
@weathernation_tv@	-broadcast_network=26
@nels_stewart@	-person=40
@dooradoyle@	-location=23
@diego_de_vargas@	-person=27
@royal_australian_army_ordnance_corps@	-organization=24
@górki@	-location=33
@the_magnificent_seven@	-art=202 -broadcast_program=38
@the_killer_inside_me@	-art=21
@elaine_lee@	-person=42
@london_transport_museum@	-location=81
@burn_this@	-art=43
@hultsfred@	-location=26 -event=3
@count@	-title=48 -location=2 -person=1
@st._luke's_hospital@	-location=36
@buna@	-location=122 -event=3 -living_thing=2 -language=1 -chemistry=1 -product=1
@ifni_war@	-event=28
@cooper@	-organization=270 -person=129 -title=97 -location=50 -event=1
@great_falls,_montana@	-location=281 -organization=1
@gabrik_rural_district@	-location=41
@heneage_finch@	-person=31
@stillwater,_oklahoma@	-location=217
@sr_41@	-location=44
@société_nautique_de_genève@	-organization=25
@jermyn_street_theatre@	-location=61
@limousine@	-product=48
@prs@	-product=38 -organization=20 -person=2 -title=1 -finance-currency=1
@fort_amsterdam@	-location=50
@dame_alice_owen's_school@	-organization=24
@haakon_v_of_norway@	-person=54
@john_leyton@	-person=50
@runaway@	-art=182 -broadcast_program=29 -title=2 -person=1 -event=1
@saint-maurice@	-location=99
@parlamentet@	-broadcast_program=24
@the_take@	-broadcast_program=17 -art=13
@green_party_in_northern_ireland@	-organization=23
@furniture@	-product=32 -person=17 -art=5
@alexander_macfarlane@	-person=23 -location=1
@liverpool_city@	-organization=27
@minneapolis_millerettes@	-organization=36
@william_h._keith,_jr.@	-person=21
@tokugawa_hidetada@	-person=142
@date@	-location=24 -food=8 -organization=3 -person=2 -product=1 -art=1
@avalon@	-art=138 -location=102 -person=73 -product=11 -organization=2
@dimps@	-person=38
@dan_savage@	-person=111
@britz@	-broadcast_program=17 -location=3
@coadjutor_bishop@	-title=59
@stuntman@	-title=38 -product=7
@jaap_stam@	-person=68
@platyptilia_farfarellus@	-living_thing=25
@honda_indy_toronto@	-event=24
@urban_viii@	-person=24
@248@	-location=12 -organization=7 -art=1
@si_spencer@	-person=28
@st._joseph's@	-organization=52 -location=14 -person=2
@parokya_ni_edgar@	-person=63
@manipay@	-location=25
@empire_exhibition@	-location=22 -event=1
@pozières@	-location=35
@ascendancy@	-art=25 -product=1
@roslin@	-location=28 -person=7 -event=1
@desta_damtew@	-person=23
@belton,_texas@	-location=39
@svt@	-broadcast_network=315 -organization=16 -disease=1
@rodeo_drive@	-location=77 -broadcast_program=5
@kom@	-language=11 -organization=4 -people-ethnicity=3 -location=2
@sense@	-art=15 -location=11 -organization=7 -living_thing=1
@madame_sul-te-wan@	-person=24
@ontinyent_cf@	-organization=55
@la_esmeralda@	-art=41 -location=5 -product=1
@theophylact@	-person=52
@galdakao@	-location=22
@pcp@	-medicine-drug=83 -organization=8 -chemistry=3
@absolute_garbage@	-art=23
@french_indochina@	-location=878 -event=2 -organization=1
@vanity@	-person=52 -art=10 -organization=3 -product=1
@pudukkottai@	-location=116
@pascagoula@	-location=140
@ab@	-organization=56 -education-educational_degree=44 -location=22 -body_part=1
@tenth@	-location=9 -organization=8 -law=8 -art=5 -event=3 -product=1 -person=1
@pasanga@	-art=35
@liacouras_center@	-location=37
@colts@	-living_thing=116 -organization=111 -event=32
@wiggle@	-art=14 -organization=4 -person=2
@pavilion@	-location=19 -organization=1
@richard_hearne@	-person=28
@battle_of_britain@	-event=1375 -product=1
@biddeford@	-location=167
@ftc@	-organization=70 -medicine-drug=1
@microsoft@	-person=6815 -title=2 -product=1
@agordo@	-location=22
@along_came_polly@	-art=46
@carlo_ginzburg@	-person=65
@peter_brock@	-person=271
@postojna@	-location=103 -organization=1
@stoner@	-art=9 -person=9 -medicine-medical_treatment=1 -location=1
@selagia_argyrella@	-living_thing=28
@tenasserim@	-location=74
@seventh_amendment@	-law=20
@ambo@	-location=31 -people-ethnicity=3
@university_of_tübingen@	-organization=623
@chicago_cardinals@	-organization=289 -event=23
@ussuri_river@	-location=59 -event=1
@eilat@	-location=358 -product=15
@dale_long@	-person=30
@uí_maine@	-location=438 -title=1
@tamarac@	-location=20 -living_thing=14
@rbd@	-person=258 -chemistry=1
@württemberg-hohenzollern@	-location=40
@sultanate_of_sulu@	-location=95
@göttingen@	-location=1353 -organization=289 -event=1
@flagler@	-location=36 -organization=1
@james_burton@	-person=198 -product=1
@south_gyle@	-location=22
@1955@	-event=435 -art=8 -organization=2
@the_ogre@	-art=26 -location=1
@alben_w._barkley@	-person=119
@renaissance@	-person=129 -art=45 -organization=40 -title=2 -product=2 -location=2
@alter_ego@	-art=33 -product=1
@ladislaus_i@	-person=30
@grin@	-person=16 -art=5
@shotton@	-location=59 -person=2
@song_of_the_south@	-art=145
@karasuma_line@	-location=44
@property@	-location=30 -art=3 -title=1
@the_royal_and_ancient_golf_club_of_st_andrews@	-organization=36
@aristotle@	-person=3414 -art=3 -organization=1
@the_red_jumpsuit_apparatus@	-person=87 -art=4
@peter_corner@	-person=21
@princess_beatrix@	-person=21 -product=1
@scarborough,_maine@	-location=43
@ronald_knox@	-person=67
@took_silk@	-title=23
@polecat@	-living_thing=19 -person=5 -product=2
@lauder@	-location=78 -title=1 -person=1
@the_association@	-person=130 -art=4 -organization=4
@2005_uefa_champions_league_final@	-event=27
@mud_bruneteau@	-person=20
@thecodontosaurus@	-living_thing=22
@rannoch_moor@	-location=43
@oakwell@	-location=84
@screech,_timon.@	-person=34
@afghan_war@	-event=33 -location=1
@narita@	-location=60 -art=4
@weapon_of_choice@	-art=27 -person=19
@desmond@	-location=34 -title=18 -art=5 -person=4
@fulnek@	-location=22 -organization=1
@roll_bounce@	-art=38
@aandhi@	-art=24 -broadcast_program=2
@infected@	-art=26 -disease=6 -broadcast_program=6 -person=1
@black_diamond@	-location=27 -organization=7 -art=3
@henry_wilson@	-person=139 -organization=1
@hakim_ali_zardari@	-person=22
@1937@	-event=267 -art=9 -organization=1
@mega_shark_versus_giant_octopus@	-art=27
@randal_kleiser@	-person=56
@lilian_rolfe@	-person=21
@tcg@	-organization=12 -art=9
@liam_howe@	-person=27
@ron_hauge@	-person=23
@clarence_bloomfield_moore@	-person=25
@mayor_of_the_palace@	-title=140
@klaipėda_university@	-organization=22
@elva@	-location=30 -organization=23 -art=10 -person=1
@assembly_language@	-computer-programming_language=73
@salman_khurshid@	-person=39
@chris_short@	-person=26
@pausanias@	-person=950
@bryozoa@	-living_thing=63
@mariano_zabaleta@	-person=73
@cpus@	-product=81
@advertisement@	-title=26
@south_india@	-location=1861 -religion-religion=1
@jacob@	-person=699 -broadcast_program=4 -living_thing=4 -art=2 -organization=2
@creed_bratton@	-person=57
@coors_light@	-food=92 -organization=5
@werner_jaeger@	-person=22
@the_heights@	-broadcast_program=31 -art=12 -location=5 -organization=1 -person=1
@kathleen@	-person=26 -location=4 -art=3 -event=2
@third_division_north@	-organization=504 -event=1
@german_troops@	-organization=44 -location=18 -event=3
@jocara@	-living_thing=64
@lieutenant_governor_of_new_jersey@	-title=25
@bryn_mawr@	-location=94 -organization=4
@tere_liye@	-broadcast_program=23
@lachine@	-location=122 -event=1
@bullock_county@	-location=20
@blackboard_jungle@	-art=67
@26th@	-organization=38 -location=12 -event=4
@snagov@	-location=31 -organization=1
@dominican_war_of_independence@	-event=24
@elsa_maxwell@	-person=35
@aftra@	-organization=26
@albuquerque_international_sunport@	-location=64
@illustrator@	-title=47
@gharb-chrarda-béni_hssen@	-location=79
@patillas@	-location=34
@robert_kazinsky@	-person=51
@barry_marshall@	-person=32
@oryol@	-location=174 -product=5
@xplosion@	-broadcast_program=28 -organization=1
@international_game_fish_association@	-organization=35
@arminia_bielefeld@	-organization=463
@indian_creek@	-location=37 -organization=2
@hariprasad_chaurasia@	-person=88
@medical_center@	-broadcast_program=105 -location=14 -organization=6
@cadwallon@	-person=20 -product=1
@velež_mostar@	-organization=29
@faster,_pussycat!_kill!_kill!@	-art=40
@mardy_collins@	-person=25
@jan_kleyna@	-person=25
@52nd_street@	-location=66 -art=19 -person=7
@vigra@	-location=22 -product=2
@roseville@	-location=260 -organization=5
@john_young@	-person=183
@calum_malcolm@	-person=34
@university_of_hong_kong@	-organization=679
@james_harlan@	-person=46
@silence@	-art=50 -broadcast_program=4 -organization=2
@alexander_mronz@	-person=20
@victor_kraatz@	-person=24
@bothell@	-location=54 -organization=2
@vanessa_marcil@	-person=62
@lock_haven@	-location=80 -organization=3
@stromberg@	-location=46 -broadcast_program=30 -organization=2
@out_for_justice@	-art=28
@suriname@	-organization=40 -location=3 -art=1
@amanda_beard@	-person=50
@the_times_of_india@	-art=829 -organization=1
@blackbeard@	-person=185 -broadcast_program=9 -art=1
@guia_circuit@	-location=22
@everyone_says_i_love_you@	-art=67
@john_johnston@	-person=25
@shafi_inamdar@	-person=53
@surry_hills@	-location=138
@college_of_physicians@	-location=53 -organization=2
@kriva_palanka@	-location=41 -language=3
@e._alyn_warren@	-person=26
@peter_post@	-person=59
@treatment@	-medicine-medical_treatment=17 -title=4 -disease=2 -event=1 -medicine-symptom=1
@jack_endino@	-person=124
@theodosia@	-location=11 -person=9 -art=1
@united_states_public_health_service@	-organization=150
@new_england_conservatory_of_music@	-organization=41 -person=1
@r._a._lafferty@	-person=91
@western_infirmary@	-location=35
@goshute@	-people-ethnicity=23
@johannes_larsen@	-person=23
@ark@	-person=36 -art=14 -location=5 -product=2 -organization=1 -internet-website=1
@return@	-event=11 -art=10 -person=3 -location=1 -organization=1
@brabant@	-location=364 -title=4 -living_thing=1
@courbet@	-person=54 -product=23
@wolf@	-living_thing=126 -person=69 -art=68 -location=20 -product=4 -broadcast_program=3 -organization=2 -award=1
@deathstars@	-person=37
@beijing_jiaotong_university@	-organization=23 -location=1
@roodepoort@	-location=54
@skeid@	-organization=137 -product=1
@itamar@	-location=21
@thomas_nashe@	-person=163
@folklore@	-art=19 -product=8 -organization=6 -god=2 -religion-religion=2 -location=1 -people-ethnicity=1 -living_thing=1
@pasco_county,_florida@	-location=47
@david_greenwalt@	-person=76
@freq_nasty@	-person=27
@macabeo@	-food=65
@moniteau_county@	-location=27
@living_legends@	-person=60 -award=2 -art=1
@prince_henry@	-person=122 -product=3
@monitor@	-product=206 -broadcast_program=59 -organization=40 -art=18 -location=10 -title=2
@alesana@	-person=75
@minna@	-location=49 -person=1
@apollodorus_of_athens@	-person=32
@rds_arena@	-location=54
@mission_control@	-location=16 -art=2 -organization=2
@vijay_prashad@	-person=25
@prometheus_bound@	-art=81 -god=1
@dera_ismail_khan_district@	-location=62
@lake_urmia@	-location=113
@perth_amboy@	-location=133
@akora_khattak@	-location=20
@suba@	-location=19 -person=6 -language=1
@mamta_kulkarni@	-person=37
@diarsia_dahlii@	-living_thing=26
@branscombe_richmond@	-person=29
@mencius@	-person=170 -art=15
@sieniawa@	-location=42
@berkeley_software_distribution@	-product=47
@provo,_utah@	-location=561
@painkiller_jane@	-broadcast_program=32
@you'll_never_get_rich@	-art=31 -broadcast_program=1
@premier_league_cup@	-event=21
@port_aransas,_texas@	-location=20
@adam_ingram@	-person=34
@michael_o'hare@	-person=26
@aldershot@	-location=761 -organization=454 -event=1
@markus_grosskopf@	-person=72
@jamal_igle@	-person=41
@the_american_mercury@	-art=77
@mckesson_corporation@	-organization=45
@billy_hatcher@	-person=25
@tokyo_blade@	-person=21 -art=4
@peter_romanovsky@	-person=36
@diphenhydramine@	-medicine-drug=23
@mac_cosmetics@	-organization=39
@italian_co-belligerent_air_force@	-organization=68
@stevie_shears@	-person=27
@alberto_de_mendoza@	-person=34
@fort_worth_brahmas@	-organization=21
@heavy_metal@	-art=298 -person=32
@alfred_g._gilman@	-person=27
@15th@	-organization=100 -location=14 -event=13 -law=4 -title=2 -art=1
@super_girl@	-broadcast_program=44 -art=9
@zac_posen@	-person=69
@holme@	-location=44 -person=1
@ulugh_beg@	-person=124
@nicholas_lens@	-person=39
@tappara@	-organization=226
@thomas_carew@	-person=52
@50_cent@	-person=1417 -broadcast_program=1
@wilbur_mack@	-person=24
@piedmont,_california@	-location=59
@chris_matthews@	-person=135 -broadcast_program=2
@greenbelt,_maryland@	-location=124 -organization=1
@wilmington@	-location=1257 -metropolitan_transit-transit_line=47 -organization=10 -event=4 -product=1 -person=1
@argus@	-art=26 -organization=25 -product=20 -event=7 -location=5 -computer-programming_language=2 -living_thing=2
@governor-general@	-title=685 -organization=219 -location=4 -person=3
@consumers_international@	-organization=23
@outtv@	-broadcast_network=75
@tego_calderón@	-person=175
@kala@	-art=33 -person=4 -location=1
@neve_tzedek@	-location=31
@tamworth@	-location=553 -organization=518 -living_thing=3 -person=1
@josé_luis_perales@	-person=25
@blow_by_blow@	-art=21 -broadcast_program=1
@sd_eibar@	-organization=189
@hukbalahap@	-organization=77
@the_forum@	-location=21 -art=8 -organization=4
@von_neumann@	-person=38 -award=1
@privilege@	-art=24 -location=22
@mordecai_gist@	-person=20
@19th_district@	-location=36
@pulitzer@	-award=72 -organization=22 -person=11
@paratrooper@	-title=32 -organization=8 -art=1
@yuliya_yefimova@	-person=22
@woodside_park@	-location=27
@joseph_breen@	-person=41
@khmu@	-people-ethnicity=17 -language=7
@gemma_ward@	-person=40
@roberto_chiacig@	-person=27
@ivan_goncharov@	-person=71
@dorylaeum@	-location=20 -event=5
@whitehaven@	-location=525 -organization=208
@year_of_the_cat@	-art=20
@sky_eats_airplane@	-person=36 -art=2
@space_and_upper_atmosphere_research_commission@	-organization=28
@mae_hong_son@	-location=57
@poor_knights_islands@	-location=28
@john_wood@	-person=206 -location=1
@1860_munich@	-organization=94
@bana@	-person=9 -location=8 -language=3
@sore_throat@	-person=19 -medicine-symptom=2
@vincent_jay@	-person=20
@göta_canal@	-location=45
@plano,_illinois@	-location=39
@ingres@	-product=29 -person=3 -art=1
@q'orianka_kilcher@	-person=28
@hervey_allen@	-person=26
@wolfenbüttel@	-location=312 -organization=1
@west_carrollton@	-location=19 -organization=3
@scholes@	-location=20 -person=7
@st._thomas_university@	-organization=134
@norwegian_academy_of_science_and_letters@	-organization=500
@winona@	-location=168 -product=3 -art=1
@national_electrical_manufacturers_association@	-organization=39
@monticello,_illinois@	-location=23
@american_renaissance@	-art=24 -event=1
@rudaki@	-person=37 -location=2
@united_states_army_rangers@	-organization=55
@2013_winter_universiade@	-event=39
@willie_warde@	-person=24
@magnus_iv_of_sweden@	-person=44
@ágnes_szávay@	-person=156
@passaic_river@	-location=308
@david_gergen@	-person=66
@irving_gordon@	-person=78
@arthur_capell@	-person=20
@vaudreuil@	-location=75 -person=13
@cis@	-organization=572 -location=4 -title=1 -disease=1
@skin_yard@	-person=66 -art=3
@hamburg_sea_devils@	-organization=81
@the_world_factbook@	-art=108
@sydney_ferries@	-organization=68 -transit=1
@nannup@	-location=27
@new_kent_county@	-location=71
@drum@	-product=340 -art=22 -location=19 -organization=8 -living_thing=8
@roger_hargreaves@	-person=36
@benin@	-location=3031 -organization=89 -title=1
@robert_craft@	-person=58
@gordon_goodwin's_big_phat_band@	-person=26
@this_is_how_we_do_it@	-art=31
@lerkendal_stadion@	-location=20
@philip_kwok@	-person=21
@konoshsky_district@	-location=28
@political_film_society@	-organization=25
@thomas_demand@	-person=34
@big_chill@	-event=18 -art=4
@whitaker's_almanack@	-organization=32
@oxford_university_rfc@	-organization=42
@millie@	-person=25 -art=2 -event=1
@tamara_toumanova@	-person=39
@ewell@	-location=120 -person=2
@two_dogmas_of_empiricism@	-art=20
@perizoma_affinitata@	-living_thing=32
@mompha_ochraceella@	-living_thing=24
@petite_messe_solennelle@	-art=27
@murphysboro,_illinois@	-location=22
@leeza@	-broadcast_program=22 -product=2
@dick_duff@	-person=28
@clap_your_hands_say_yeah@	-person=112 -art=4
@lords_of_madness@	-art=26
@earl_of_clancarty@	-title=18 -person=3
@reckitt_benckiser@	-organization=119
@inkpen@	-location=21
@chase_ellison@	-person=28
@world_cups@	-event=312
@evan_bayh@	-person=146
@stranglehold@	-art=19 -product=17
@croatian_democratic_union_of_bosnia_and_herzegovina@	-organization=37
@la_perla@	-organization=20 -art=15 -location=12
@malka_spigel@	-person=20
@buin@	-location=36
@frank_hannon@	-person=30
@emilio_mola@	-person=45
@the_limey@	-art=52
@kung-fu_master@	-product=23 -art=2
@everton_football_club@	-organization=29
@george_ryan@	-person=77
@the_client@	-art=42 -broadcast_program=22
@carlo_croccolo@	-person=42
@the_slits@	-person=149 -art=1
@bontang@	-location=17 -organization=3
@harpsichord@	-product=60
@alfred_schnittke@	-person=193
@ramesses_iii@	-person=144
@wes_studi@	-person=71
@veterans_affairs@	-organization=59 -location=2
@fitzgerald@	-location=36 -person=24 -title=1
@harney_basin@	-location=30
@steve_prefontaine@	-person=64
@grosvenor_grammar_school@	-organization=21
@elbe_sandstone_mountains@	-location=63
@rabeh_al-hussaini@	-person=39
@dinkelsbühl@	-location=43
@eurovision_song_contest_1973@	-event=31
@ankara@	-location=2431 -organization=8 -event=3 -religion-religion=1
@terminus@	-location=114 -god=17 -art=4 -person=1
@kevin@	-person=135 -art=1 -broadcast_program=1
@general_growth_properties@	-organization=194
@samuel_gompers@	-person=170
@united_arab_emirates_air_force@	-organization=64
@pia@	-organization=21 -person=15 -body_part=4 -location=3
@saint-germain@	-location=21 -person=7
@tour_de_taiwan@	-event=70
@jerome_karle@	-person=24
@hedwig@	-person=40 -art=4
@independent_social_democratic_party_of_germany@	-organization=84
@luther_henderson@	-person=24
@j._f._lawton@	-person=21
@arcana@	-person=12 -product=3 -event=2 -title=1 -organization=1 -art=1
@ivie@	-person=26
@eadmer@	-person=40
@test_for_echo@	-art=20 -event=1
@garibaldi@	-person=106 -location=36 -living_thing=7 -product=4 -art=3 -organization=2
@pete_gogolak@	-person=21
@simon_wiesenthal_center@	-organization=215
@hermano@	-person=16 -art=4
@project_gutenberg@	-organization=1142
@wasco_county,_oregon@	-location=20
@james_cook_university@	-organization=188
@suwon_fc@	-organization=43
@permanent_secretary@	-title=366 -organization=2
@british_linen_bank@	-organization=37
@loyola_university@	-organization=242 -location=2
@sector_general@	-art=29
@west_cork@	-location=98 -organization=2
@sheksna_river@	-location=42
@abbott@	-organization=42 -person=21 -location=10
@moroka_swallows@	-organization=27
@william_palmer@	-person=20 -location=1
@jeffersonville,_indiana@	-location=196
@city_slickers@	-art=77
@a68@	-location=41
@liya_kebede@	-person=32
@christchurch_city_council@	-organization=132 -location=1
@dennis_moore@	-person=71
@mahalapye@	-location=44
@warp@	-organization=36 -art=7 -person=6
@lad@	-organization=20 -art=1 -location=1
@mick_avory@	-person=49
@john_simpson@	-person=111
@11th@	-organization=65 -location=35 -event=10 -person=5
@diesel_dahl@	-person=20
@dale_mccourt@	-person=29
@davis_cup@	-event=1663 -organization=8 -art=1
@christopher_yost@	-person=28
@comecon@	-organization=139 -person=5
@harley_flanagan@	-person=20
@psycho_clown@	-person=44
@townsend_harris@	-person=50
@david_finch@	-person=50
@following_season@	-event=347 -organization=4
@sigma_delta_pi@	-organization=24
@cougar@	-living_thing=147 -product=22 -location=8 -person=4 -organization=2 -food=1
@james_bruce,_8th_earl_of_elgin@	-person=43
@isabella_stewart_gardner@	-person=51
@grand_duchess_anastasia_nikolaevna_of_russia@	-person=48
@hanyang_university@	-organization=118 -location=2
@võru@	-location=83
@larry_jordan@	-person=20
@taklamakan_desert@	-location=82
@elizabeth_montagu@	-person=47
@spago@	-location=26
@scouting_ireland@	-organization=59
@arda@	-location=26 -person=7 -organization=2
@maricopa@	-location=70 -language=3
@2010-11@	-event=24 -organization=6
@world_film_company@	-organization=23
@kenny_passarelli@	-person=37
@fantastic_voyage@	-art=113 -broadcast_program=11
@lutosławski@	-person=25
@nagasaki@	-location=619 -art=78 -event=15 -organization=1
@chandler,_david_g.@	-person=30
@jean-françois_marmontel@	-person=56
@steve_harmison@	-person=137
@rolls-royce_phantom@	-product=27
@jack_rhodes@	-person=45
@willingdon_island@	-location=32
@gaius_flaminius@	-person=28
@stephen_geoffreys@	-person=21
@dáil@	-organization=126
@the_little_mermaid@	-art=387 -broadcast_program=70 -location=30 -product=2
@satellite_award@	-award=213 -event=4
@tales_of_xillia@	-product=36
@shaw@	-location=55 -person=54 -organization=21 -product=4 -event=3
@anote_tong@	-person=74
@sliven@	-location=153 -organization=25
@earl_of_elgin@	-title=16 -person=8
@s._v._venkatraman@	-person=28
@u.s._169@	-location=22
@wangaratta@	-location=85 -organization=17
@the_man_from_snowy_river_ii@	-art=27
@harald_schmidt@	-person=39 -broadcast_program=3
@tim_gleason@	-person=24
@edna_st._vincent_millay@	-person=188
@chania@	-location=341 -organization=1
@robert_p._casey@	-person=41
@brazzers@	-organization=29
@ferrara@	-location=1175 -organization=8
@bristol_aeroplane_company@	-organization=169 -product=1
@east_bay_ray@	-person=37
@70th_academy_awards@	-event=41
@world_curling_federation@	-organization=54
@san_antonio@	-location=2300 -organization=339 -product=11 -art=9 -person=9 -event=2
@maryland_school_for_the_deaf@	-organization=36
@aston-on-trent@	-location=24
@thomas_j._walsh@	-person=52
@japanese_national@	-event=18 -organization=1 -people-ethnicity=1
@żelazowa_wola@	-location=22
@vallentuna@	-location=32
@druids@	-organization=45 -art=5 -title=2
@henry_beaufort,_3rd_duke_of_somerset@	-person=32
@franc@	-finance-currency=106 -location=1 -people-ethnicity=1 -person=1
@billy_koch@	-person=31
@big_four@	-event=32 -organization=13 -person=7 -broadcast_network=4 -product=3 -location=1
@british_national_opera_company@	-organization=39
@bernardino_poccetti@	-person=24
@michael_grandage@	-person=101
@vodka@	-food=87 -art=9
@la_salle@	-organization=59 -location=45 -person=34 -product=2
@oklahoma_memorial_stadium@	-location=37
@miho_kanno@	-person=20
@rüdesheim@	-location=40
@st_helens_rlfc@	-organization=378
@veysian_rural_district@	-location=33
@the_great_exhibition@	-event=126
@patrick_moran@	-person=22
@ascension_day@	-event=20 -time=4 -art=1
@gyges@	-person=30 -god=2
@prince_william_of_gloucester@	-person=39
@august_bournonville@	-person=79
@art_of_dying@	-person=29 -art=1
@geary@	-location=24 -person=3
@vittorio_gui@	-person=31
@1959_elections@	-event=56
@the_sentinel@	-art=145 -broadcast_program=63 -product=5
@clinch@	-location=27 -person=1
@the_ex@	-person=121 -art=3 -location=1
@jane_cowl@	-person=40
@koźle@	-location=56
@gavin_bryars@	-person=154
@overbrook@	-location=40
@claire_labine@	-person=40
@billie_jean_king@	-person=409
@robert_woonton@	-person=27
@township@	-location=486
@woodwind@	-product=81 -title=2
@tribute@	-art=64 -event=1 -location=1
@neomordellistena@	-living_thing=31
@jerry_wexler@	-person=219
@plaza_de_armas@	-location=25
@aboriginal@	-people-ethnicity=1497 -language=2 -location=1
@mačva@	-location=90 -organization=3
@belle_starr@	-person=59 -art=3
@lee_radford@	-person=21
@in_flames@	-person=396
@laura_veirs@	-person=61 -art=3
@d.c._circuit@	-organization=30 -person=1
@ituri@	-organization=24 -location=2 -event=2
@vera_figner@	-person=20
@middle_teton@	-location=20
@manne_siegbahn@	-person=25
@mccook,_nebraska@	-location=32
@highway_69@	-location=58 -event=1
@confederate_congress@	-organization=35 -location=1
@tommy_john@	-person=120 -medicine-medical_treatment=2
@coniston@	-location=101 -art=7 -event=2
@cuyahoga_falls,_ohio@	-location=66
@super_dimension_century_orguss@	-broadcast_program=23
@bromley@	-location=625 -organization=168 -person=1
@oxenhope@	-location=25
@the_new_monthly_magazine@	-art=23
@caps@	-organization=19 -location=2 -chemistry=1 -medicine-medical_treatment=1
@snakes_on_a_plane@	-art=97 -organization=1
@bibi_besch@	-person=40
@seb@	-organization=39 -person=1
@fish@	-living_thing=199 -person=166 -food=151 -broadcast_program=24 -location=10 -god=2
@durbar_square@	-location=20
@game_of_thrones@	-broadcast_program=518 -art=1 -product=1
@garden_party@	-art=23 -event=4
@minette_walters@	-person=45
@manville@	-location=27
@men's_team_event@	-event=21
@ferranti@	-organization=143 -person=1
@united_states_holocaust_memorial_museum@	-location=323
@it_had_to_be_you@	-art=64 -broadcast_program=7
@erin@	-location=46 -person=11 -event=7
@karel_doorman@	-person=36
@éamonn_taaffe@	-person=21
@farmville@	-product=61 -event=1
@ghostbusters@	-art=421 -broadcast_program=14
@ruth_davidson@	-person=32
@madden@	-product=13 -location=9 -person=8
@hippo@	-living_thing=36 -location=19 -event=2 -person=1 -organization=1
@alexander_petrov@	-person=22
@bangladesh_bank@	-organization=38
@the_riddle@	-art=25
@sheldon_whitehouse@	-person=85
@play_with_fire@	-art=20
@saint_benedict@	-person=80 -organization=3 -art=1 -location=1
@tourism@	-art=16 -location=5 -organization=4 -title=3
@the_conversation@	-art=91 -organization=8
@jacques_brel@	-person=410 -art=1
@the_vampire_diaries@	-broadcast_program=596 -art=11
@nordholz@	-location=20
@owain_glyndŵr@	-person=375
@pan-african@	-organization=29 -location=1
@i_touch_myself@	-art=42
@protector_somerset@	-person=26
@kasai-occidental@	-location=35
@scott_fitzgerald@	-person=33
@stigmella_basiguttella@	-living_thing=30
@robin_zander@	-person=104 -art=3
@fred_gaisberg@	-person=31
@gunplay@	-person=48 -art=4
@yekaterinburg@	-location=673 -transit=2
@nsw_premiership@	-organization=22 -event=2
@fascist_italy@	-location=65 -organization=2
@i_left_my_heart_in_san_francisco@	-art=70
@alien@	-art=479 -product=6 -person=5 -organization=1
@herman_dune@	-person=21
@shore_conference@	-organization=49
@xavier_naidoo@	-person=62
@2000_today@	-broadcast_program=21
@mao_inoue@	-person=24
@kola@	-food=13 -location=7 -art=3 -language=2 -person=2
@starship_operators@	-broadcast_program=41
@russian_roulette@	-art=28 -broadcast_program=27 -person=2
@tervuren@	-location=85 -living_thing=3
@manipal_institute_of_technology@	-organization=26
@ramon_sessions@	-person=197
@visceral_games@	-person=35
@johnnie_walker@	-organization=109 -person=78
@medieval_academy_of_america@	-organization=76
@nutbush_city_limits@	-art=37
@timothy_eaton@	-person=45 -location=1
@fleetwood@	-location=307 -organization=25 -product=21 -person=3 -art=2 -title=1
@žižkov@	-location=41 -organization=2
@coal_harbour@	-location=55
@alfred_abel@	-person=51
@murton@	-location=29 -organization=4
@the_atlantic_monthly@	-art=36
@irene_tedrow@	-person=24
@trenton@	-location=893 -event=83 -organization=30 -product=11 -metropolitan_transit-transit_line=1
@battle_cry@	-art=32 -product=5
@chlodomer@	-person=36
@beaufort_sea@	-location=154
@slovak_republic@	-location=62 -organization=3
@grace_abbott@	-person=21
@alessandro_moreschi@	-person=27
@swedish_society_for_anthropology_and_geography@	-organization=23
@tulsa_community_college@	-organization=22
@coliseum@	-location=48 -person=16 -organization=7
@chiodos@	-person=146
@maz@	-organization=21 -person=1 -location=1
@groove_is_in_the_heart@	-art=30
@brookings@	-location=69 -organization=8
@bailey@	-location=43 -person=19 -product=3
@stanley_kwan@	-person=62
@cell_c@	-organization=37
@roswell@	-broadcast_program=205 -location=126 -art=6
@1971@	-event=616 -art=5 -award=1 -organization=1
@papa_don't_preach@	-art=64
@marquesan@	-language=22 -location=5
@tucson_citizen@	-art=30
@union@	-location=2824 -organization=1019 -art=55 -person=23 -event=17 -product=13 -time=1 -religion-religion=1
@guelph@	-location=675 -organization=25
@third_eye_blind@	-person=270 -art=7
@visa@	-organization=247 -person=1
@lips@	-product=34 -art=2
@fourth_divisions@	-organization=21
@twa_flight_center@	-location=20
@malaysia_vasudevan@	-person=55
@john_wayne@	-person=1736 -location=3
@kahina@	-person=27
@hari_river@	-location=29 -event=2
@wrens@	-location=19 -organization=15 -living_thing=5
@goulburn_valley@	-location=66 -organization=1
@candelaria@	-location=47 -time=3 -living_thing=2 -person=1
@the_eleventh_hour@	-broadcast_program=136 -art=19
@massimo_serato@	-person=68
@refused@	-person=130 -organization=1 -event=1
@duran_duran@	-person=1263 -art=36
@horst_p._horst@	-person=24
@jim_baen@	-person=40
@jay_county@	-location=50 -organization=4
@thea@	-broadcast_program=34 -organization=3 -god=1 -person=1 -living_thing=1
@tunstall@	-location=92 -person=5
@war_against_japan@	-event=60
@giuseppe@	-person=23 -art=1
@mohammed_aziz@	-person=20
@royal_albert_hall@	-location=1811 -art=1
@2nd_arrondissement_of_lyon@	-location=30
@gradisca@	-location=20 -organization=1
@merchiston_castle_school@	-organization=97
@national_museum@	-location=216 -organization=3
@amil@	-person=50
@chris_ofili@	-person=79
@nicole_vaidišová@	-person=154
@royal_palace_of_madrid@	-location=88
@wolf_parade@	-person=100 -art=4
@central_michigan@	-organization=118 -location=37
@cadenet@	-location=13 -person=9
@paul_mitchell@	-person=19 -organization=11
@julie_dash@	-person=40
@temne@	-people-ethnicity=84
@lucky_luciano@	-person=159 -art=8
@southern_tang@	-location=195 -event=1
@bohai_sea@	-location=118
@sevens@	-art=14 -organization=12 -product=4
@4th_battle_squadron@	-organization=23
@kurt_schaffenberger@	-person=33
@princess_of_condé@	-title=17 -person=3
@aldansky_district@	-location=34
@meitetsu@	-organization=195
@outdoor_recreation@	-organization=24
@närke@	-location=104
@henry_cromwell@	-person=67
@belmonte@	-location=35 -art=5
@wagram@	-event=53 -location=9 -product=6
@damour@	-location=33 -event=10
@ebers_papyrus@	-art=45
@vivian_stanshall@	-person=115
@united_states_court_of_appeals_for_the_first_circuit@	-organization=162
@rail_accident_investigation_branch@	-organization=28
@coastal_carolina@	-organization=61
@merritt_island@	-location=54
@the_apprenticeship_of_duddy_kravitz@	-art=42
@jack_mullaney@	-person=25
@legend_of_the_dragon@	-broadcast_program=17 -art=3 -product=3
@central_italy@	-location=69 -event=3
@rio_rita@	-art=60
@morgana_lefay@	-person=38
@yahoo!@	-organization=1245 -product=9 -internet-website=2 -location=1
@beardmore@	-organization=27 -location=4
@ben_nicholson@	-person=132
@inner_city@	-person=71 -location=22 -organization=15
@abc_futebol_clube@	-organization=21
@sky_news_australia@	-broadcast_network=108
@cts@	-broadcast_network=45 -organization=18 -product=13 -location=1
@the_yards@	-art=23 -person=1 -location=1
@stylist@	-title=38 -art=8
@jarle_bernhoft@	-person=22
@mighty_joe_young@	-art=97 -person=13
@hong_kong_stock_exchange@	-finance-stock_exchange=358 -organization=2
@vomero@	-location=22
@diggers@	-organization=81 -art=14 -product=2
@cortina@	-product=46 -event=1
@claude_montefiore@	-person=23
@matt_reeves@	-person=38
@prisoners@	-art=19 -location=1 -organization=1
@birkerød@	-location=37 -organization=1
@crises@	-art=19 -event=1
@timok@	-location=23 -organization=2
@john_fairfax@	-person=38 -organization=1
@manhattan_center@	-location=62 -organization=1
@kareem_rush@	-person=32
@gent@	-organization=213 -location=45 -art=13 -event=1 -person=1
@kellyville@	-location=28
@kırklareli_province@	-location=36
@eddie_holland@	-person=93
@jorge_páez@	-person=22
@bridgewater_state_university@	-organization=45
@wolford@	-organization=22 -location=3
@route_70@	-location=91 -metropolitan_transit-transit_line=4
@arthur@	-person=265 -broadcast_program=223 -art=122 -location=48 -product=4 -event=2 -title=2
@damo@	-broadcast_program=16 -location=7 -person=3
@cocos_islands@	-location=20 -event=2
@schlumberger@	-organization=202 -person=2
@dick_ayers@	-person=106
@corey_yuen@	-person=90
@atri@	-god=68 -location=6
@david_arquette@	-person=221
@great_yarmouth@	-location=1109 -organization=4
@teachers'_day@	-time=43 -person=1
@out_of_sight@	-art=95 -broadcast_program=3
@chief_of_defence_staff@	-title=19 -organization=1
@dfg@	-person=34
@dimitri_tiomkin@	-person=197
@katie_white@	-person=25
@singled_out@	-broadcast_program=33 -art=4
@barueri@	-location=71 -organization=3
@arizona_state_museum@	-location=22
@irish_stock_exchange@	-finance-stock_exchange=67
@james_beard_foundation@	-organization=166 -award=4
@pal@	-person=16 -organization=9 -location=9 -product=2 -language=2 -people-ethnicity=1
@franklin_high_school@	-organization=75 -location=1
@hoedspruit@	-location=26
@chitral@	-location=264 -event=4
@people's_national_assembly@	-organization=37 -event=2
@handan@	-location=438 -person=1
@lagonda@	-organization=51 -product=2
@mark_leckey@	-person=21
@didcot@	-location=175
@clown@	-title=39 -art=20 -person=4 -broadcast_program=1 -location=1
@nicholas_fairbairn@	-person=22
@archbishop_of_chicago@	-location=25
@nick_valensi@	-person=39
@court_of_final_appeal@	-organization=101 -location=5
@halfaya_pass@	-location=24 -event=1
@jackie_oates@	-person=22
@medusa@	-art=11 -location=10 -product=7 -event=1
@october_11@	-time=209
@leo_sayer@	-person=264 -art=7
@municipality_of_kamnik@	-location=72
@football_team@	-organization=286 -event=1
@knighted@	-title=710 -location=1
@mali@	-location=4218 -organization=211 -language=2 -person=2
@miss_sweden@	-event=52 -art=2 -location=1
@marsaxlokk@	-organization=130 -location=50
@marvin@	-person=23 -location=5 -art=2
@santiago_de_cuba@	-location=561 -organization=10 -event=4 -product=1
@throw_momma_from_the_train@	-art=39
@the_hour@	-broadcast_program=65 -art=10
@circe@	-god=199 -product=10 -art=4
@clerk@	-title=105 -art=3
@bishop_of_derby@	-title=21 -person=1
@probe@	-product=9 -broadcast_program=9 -organization=2
@dick_york@	-person=56
@ferdinando_carulli@	-person=29
@leander_starr_jameson@	-person=77
@ibelin@	-location=66
@omineca_country@	-location=37
@regina_carter@	-person=73
@jock_scott@	-person=25 -event=1
@brook_green@	-location=22 -art=1
@kayastha@	-people-ethnicity=123
@karnataka_state_road_transport_corporation@	-organization=57
@joonas_kokkonen@	-person=27
@menzoberranzan@	-location=38 -product=3
@amhrán_na_bhfiann@	-art=28
@fauske@	-location=89 -organization=18
@vernel_fournier@	-person=31
@hootenanny@	-broadcast_program=30 -art=4
@pomfret@	-location=52 -living_thing=7
@wolverine_world_wide@	-organization=25
@british_masters@	-event=36 -broadcast_program=2
@king's_college@	-organization=368 -location=3
@sela_ward@	-person=100
@johnson_hagood@	-person=20
@patrick_doyle@	-person=101
@tehama_county@	-location=48
@hirschsprung's_disease@	-disease=29
@glen_campbell@	-person=755 -location=3
@abbeydorney@	-organization=14 -location=11
@hittite@	-location=345 -people-ethnicity=17
@carretera_austral@	-location=26
@miss_may_i@	-person=43
@ouarzazate_province@	-location=41
@las_vegas_boulevard@	-location=84
@claude_chevalley@	-person=43
@florida_commissioner_of_agriculture@	-title=23
@portuguese_national_team@	-organization=136 -location=1
@covadonga@	-location=29 -event=4 -product=2
@ssbn@	-product=23
@dtm@	-event=156 -organization=45
@yakima_sun_kings@	-organization=41
@third@	-art=89 -organization=86 -event=58 -location=10 -person=7 -body_part=5 -product=4 -law=3 -title=2 -broadcast_program=2 -disease=1
@swynnerton@	-location=18 -person=2
@babylon_a.d.@	-art=27 -person=6
@les_blank@	-person=52
@fore_river@	-location=20 -organization=19
@loyola_university_chicago_school_of_law@	-organization=71
@mohawk_valley@	-location=158 -organization=1
@camden,_new_south_wales@	-location=34
@judith_malina@	-person=44
@choctaw@	-people-ethnicity=587 -language=50 -location=42 -product=5
@epic_soundtracks@	-person=28
@movin'_on@	-art=40 -broadcast_program=25
@the_rat_pack@	-art=45
@casey_jones@	-person=70 -art=33
@laurasiatheria@	-living_thing=41
@hazeltine_corporation@	-organization=20
@2010_fifa_world_cup_qualification@	-event=145
@tiananmen_square@	-location=252 -event=25
@mór@	-location=20
@azadegan_rural_district@	-location=23
@the_pumpkin_eater@	-art=31
@ship_of_fools@	-art=59 -internet-website=5
@ian_murdock@	-person=25
@del_unser@	-person=52
@forest_service@	-organization=178 -location=1
@amy_rigby@	-person=26
@oflag_iv-c@	-location=66
@gudgeon@	-living_thing=38 -product=3
@prototype@	-product=63 -art=11 -person=11
@95@	-product=36 -location=34 -art=9 -event=3 -metropolitan_transit-transit_line=2
@the_cliks@	-person=33
@willie_kamm@	-person=22
@diane_black@	-person=21
@koura@	-location=17 -living_thing=3
@self-titled_album@	-art=540 -person=2
@chitra@	-person=25 -art=1 -living_thing=1 -location=1
@wichita_art_museum@	-location=24
@kawaguchi@	-location=28 -person=1
@provincetown@	-location=116
@northern_city_line@	-location=41
@erbil@	-location=122 -organization=2
@gary_carter@	-person=163
@the_hunted@	-art=31 -broadcast_program=3
@oslo_philharmonic@	-person=61
@mitzi_gaynor@	-person=126
@fingal_county_council@	-organization=69 -location=5
@the_jewish_week@	-art=71
@sophie,_countess_of_wessex@	-person=43
@pomone@	-product=23 -art=10
@five_daughters@	-broadcast_program=20
@milne-edwards@	-person=21
@a_man_called_horse@	-art=24
@lyme_regis@	-location=322 -organization=1
@sarnoff_corporation@	-organization=20
@tokyo_international_film_festival@	-event=230
@maria_josepha@	-person=24
@gibbes_museum_of_art@	-location=24
@garner@	-location=42 -person=22
@qc@	-title=1466 -location=17 -event=3
@sinclair_knight_merz@	-organization=20
@jinul@	-person=25
@norges_statsbaner@	-organization=89
@la_república@	-art=25
@celia_johnson@	-person=108
@machen@	-location=39 -person=3
@venezuelan@	-people-ethnicity=129 -location=43 -organization=2 -language=1
@orkla_group@	-organization=58
@the_man@	-art=25 -person=2
@sunrise_avenue@	-person=39
@the_wildhearts@	-person=186 -art=4
@new_york_public_library@	-location=1146
@new_rose@	-art=33
@choking_victim@	-person=26
@allergic@	-disease=22 -art=1
@pricewaterhousecoopers@	-organization=448
@angoulême_international_comics_festival@	-location=184 -award=1
@titus_labienus@	-person=60
@salvation_army@	-organization=45 -person=1
@lost_dogs@	-person=49 -art=31
@rowdy_rathore@	-art=42
@european_science_foundation@	-organization=71
@henry_herringman@	-person=26
@shaun_marcum@	-person=37
@chivas@	-organization=32 -food=4
@nikos_skalkottas@	-person=40
@sneeze@	-person=14 -medicine-symptom=6 -art=1
@abdullah_çatlı@	-person=43
@second_season@	-event=46 -art=24 -broadcast_program=21
@sheila_on_7@	-person=20 -art=2
@petronas_towers@	-location=90
@norman_lacy@	-person=27
@west_region@	-organization=42 -location=20 -event=2
@melanie_sykes@	-person=41
@agf_aarhus@	-organization=60
@kanishka@	-person=112 -event=1
@mike_macdonald@	-person=26
@future@	-person=191 -art=4 -god=1 -event=1
@clapham_sect@	-organization=51
@monsters_of_rock@	-event=130 -art=2
@ralph_metzner@	-person=30
@edgardo_angara@	-person=51
@düsseldorf_airport@	-location=45
@chennai_mathematical_institute@	-organization=20
@worlds_of_fun@	-location=54
@umrao_jaan@	-art=63
@belgian@	-people-ethnicity=101 -location=24 -event=23 -organization=18 -living_thing=7 -finance-currency=2 -food=1
@high_blood_pressure@	-disease=28
@kups@	-organization=81 -broadcast_network=1
@reidsville,_north_carolina@	-location=49
@macgregor@	-location=16 -person=2 -title=1 -organization=1
@tundzha@	-location=24
@stolberg-wernigerode@	-location=36
@caiaphas@	-person=124
@hollywood_roosevelt_hotel@	-location=48
@unionist_party@	-organization=163
@narasimharaju@	-person=27
@the_outsider@	-art=64 -product=2
@gallaudet_university@	-organization=245
@vimy_ridge@	-event=22 -location=1
@madame_vestris@	-person=26
@ta-dah@	-art=22
@assassin's_creed@	-product=178
@the_wrens@	-person=23 -organization=1
@gmina_oborniki@	-location=50
@tanker@	-product=258 -organization=1
@cecil_aronowitz@	-person=28
@zte@	-organization=112
@dean_miller@	-person=38
@bell_206@	-product=101
@rc_toulon@	-organization=27
@the_monkees@	-person=686 -broadcast_program=194 -art=12
@west_haven@	-location=59 -organization=4
@monogram_pictures@	-organization=218
@chara@	-living_thing=25 -location=6 -language=6 -person=1
@athlone@	-location=37 -organization=6 -person=1
@charles_fefferman@	-person=22
@kenya_national_football_team@	-organization=37
@aromanian@	-people-ethnicity=119 -language=80
@wolfsberg@	-location=33 -organization=3
@theodor_w._adorno@	-person=140 -award=1
@battle_of_barnet@	-event=84
@shirley_bassey@	-person=623 -art=7
@quicksilver@	-chemistry=56 -art=44 -person=22 -product=15 -broadcast_program=3 -organization=1
@blind_willie_mctell@	-person=92 -art=10
@battle_of_marignano@	-event=55
@babol_county@	-location=563
@alberto_callaspo@	-person=30
@moana@	-art=14 -location=11 -person=2 -broadcast_program=1
@coenwulf@	-person=27
@santee@	-location=48 -people-ethnicity=13 -art=3 -product=3
@world_masterpiece_theater@	-broadcast_program=57 -person=1
@woody_williams@	-person=44
@wbez@	-organization=59
@thomas_charles-edwards@	-person=43
@solsona@	-location=33
@maurice_duruflé@	-person=89 -art=3
@vivian_chow@	-person=30
@doubleday_canada@	-organization=27
@sir_john_murray@	-person=20 -organization=1
@catalan@	-language=1574 -location=584 -organization=7 -person=5 -internet-website=2 -people-ethnicity=1
@battle_of_the_yalu_river@	-event=33
@hirmand_county@	-location=316
@dekalb_county,_indiana@	-location=27
@sugar_creek@	-location=40 -art=3
@petra_kelly@	-person=39
@dick_curless@	-person=21
@prose_edda@	-art=379
@groombridge@	-location=42 -person=1
@citizen@	-organization=188 -art=9 -people-ethnicity=1
@albion_park@	-location=24 -organization=1
@bounty_killer@	-person=96 -art=3
@interstate_69@	-location=168
@langford@	-location=72 -organization=5
@nasa_tv@	-broadcast_network=50
@enzo_ferrari@	-person=169 -product=10
@tarzan_and_the_golden_lion@	-art=36
@bo'ness@	-location=141 -organization=1
@los_angeles_memorial_coliseum@	-location=394
@finnish_democratic_republic@	-location=26
@doug_fister@	-person=47
@naan@	-food=34 -art=8 -person=1
@south_yorkshire@	-location=1677 -organization=3
@delinquent_habits@	-person=32 -art=3
@hanbali@	-religion-religion=148
@kielce@	-location=2546 -event=1
@uppingham@	-organization=38 -location=3
@the_apple_dumpling_gang_rides_again@	-art=29
@locus_award@	-award=261 -art=1
@senufo@	-people-ethnicity=31 -language=20
@jeffrey_dahmer@	-person=128
@the_yiddish_policemen's_union@	-art=32
@gaius_marcius_coriolanus@	-person=25
@raf_lyneham@	-location=72
@say_anything@	-person=139 -art=15 -product=1
@general_vallejo@	-person=21
@cheat_mountain@	-location=35 -event=14
@lux@	-organization=14 -product=4 -location=2 -art=1 -person=1
@battle_of_khanwa@	-event=37
@ngoni@	-product=28 -language=1
@bbc_radio_cornwall@	-organization=22
@the_milky_way@	-art=30 -location=2
@winesburg,_ohio@	-art=34 -location=12
@rené_thomas@	-person=25
@ricardo_iorio@	-person=32
@laurent_de_la_hyre@	-person=26
@allegheny_county@	-location=597
@calophyllum@	-living_thing=27
@košice@	-location=661 -organization=17
@2010_24_hours_of_le_mans@	-event=32
@renegades@	-art=51 -person=9 -organization=7 -event=6
@carlo_levi@	-person=45
@sr_59@	-location=20
@simmental@	-location=36
@kendra@	-broadcast_program=18 -person=3
@st._joseph's_college@	-organization=121 -location=7
@popstars@	-broadcast_program=334 -art=7 -person=1
@the_attractions@	-person=31
@cam_ranh_bay@	-location=144
@electric_blue@	-visual_art-color=9 -art=9 -broadcast_program=3
@hayseed_dixie@	-person=55
@retalhuleu@	-location=39
@yonfan@	-person=20
@embrace@	-person=151 -art=9 -organization=5
@south_yarra@	-location=119
@1st_arrondissement@	-location=42
@cover_story@	-art=25 -organization=1
@scott_mcneil@	-person=166
@great_lakes@	-location=2475 -organization=13 -person=3
@powell@	-person=299 -location=81 -organization=12
@the_cricketer@	-art=47
@robert_stayner_holford@	-person=21
@scabbard_and_blade@	-organization=21
@demon_knight@	-art=27
@the_raven@	-art=296 -location=4 -person=1
@kerner@	-food=27 -person=2
@lake_elsinore@	-location=65 -organization=8
@777@	-product=33 -art=5
@torch_lake@	-location=21
@sammy_lee@	-person=47
@alamein@	-location=28 -metropolitan_transit-transit_line=24 -event=9
@inconceivable@	-broadcast_program=22 -art=8
@deerfield_township@	-location=62
@rudy_fernández@	-person=61
@kaleido_star@	-broadcast_program=94
@go-sakuramachi@	-person=20
@takashima@	-location=32
@duchess_of_cornwall@	-title=44 -person=1
@madhu_balakrishnan@	-person=30
@cortez@	-location=38 -person=20 -organization=1
@charles_trowbridge@	-person=55
@atlantic@	-location=1743 -organization=698 -art=19 -product=16 -event=12 -living_thing=6 -metropolitan_transit-transit_line=1
@settat_province@	-location=72
@narni@	-location=76
@jacarepaguá@	-location=22 -event=1
@earl_of_pembroke@	-title=116 -person=28 -product=3
@saidapet@	-location=36
@orchard_lake@	-location=20
@jim_montgomery@	-person=29
@edward_williams@	-person=56
@new_hanover@	-location=71
@night_watch@	-art=128 -product=1 -title=1
@chittoor@	-location=153
@coimbra@	-location=786 -organization=13 -title=1
@hugh_marsh@	-person=29
@tay_bridge_disaster@	-event=48 -location=2
@fred_wedlock@	-person=22
@point_lookout@	-location=50
@broward_college@	-organization=50
@johnny_orr@	-person=43
@croton-on-hudson@	-location=36
@zimbabwe_national_football_team@	-organization=37
@oliver_hartmann@	-person=40
@magersfontein@	-event=23 -location=7
@johann_bernoulli@	-person=50
@peter_nicholls@	-person=91
@inc@	-organization=123 -art=12
@great_illyrian_revolt@	-event=29
@robin_holcomb@	-person=22 -art=1
@adrian_smith@	-person=237
@the_sapphires@	-art=41 -person=6
@bajram_curri@	-person=33 -location=4
@planxty@	-person=97 -art=5
@30_seconds_to_mars@	-art=17 -person=6
@james_rolfe@	-person=32 -broadcast_program=1
@mariners@	-organization=64 -title=10 -product=1
@domingo@	-person=16 -art=8
@mamadou_tandja@	-person=79
@rick_mast@	-person=109
@wheesung@	-person=72
@runde@	-location=19 -person=3
@gian_giorgio_trissino@	-person=31
@alexander_slidell_mackenzie@	-person=22
@gmina_błędów@	-location=54
@nicotine@	-medicine-drug=31 -living_thing=1
@lindsay_crouse@	-person=77
@stevan_jovetić@	-person=29
@gérard_darmon@	-person=30
@the_falls@	-art=28 -location=10 -event=1
@1991–92@	-event=404 -organization=1
@neil_marshall@	-person=70
@government_of_ireland@	-organization=209 -location=1
@berlin_missionary_society@	-organization=23
@mark_martin@	-person=386
@madden_nfl_2004@	-product=29
@plan_b@	-person=173 -art=24 -organization=7 -medicine-drug=4 -event=3
@anna_manahan@	-person=21
@maker_faire@	-event=44 -art=1
@bert_hinkler@	-person=51
@keith_smith@	-person=34
@decoy@	-broadcast_program=25 -product=8 -art=7
@battle_of_the_blades@	-event=58
@nerva@	-person=156 -location=1
@carlton_football_club@	-organization=455
@carré_otis@	-person=21
@art_directors_guild@	-organization=73
@mike_garman@	-person=23
@mic_christopher@	-person=20
@steve_gunderson@	-person=25
@harari_region@	-location=21
@john_corbett@	-person=24 -location=1
@beatus_of_liébana@	-person=26
@imi@	-organization=25 -person=4
@comptroller_general@	-title=27 -organization=5 -event=1
@red_alert@	-art=26 -broadcast_program=5 -person=3
@darko_pančev@	-person=37
@scopula_immorata@	-living_thing=38
@conquest_of_constantinople@	-event=33
@otterburn@	-location=26 -person=1
@prix_marcel_boussac@	-event=63
@william_bourchier,_3rd_earl_of_bath@	-person=20
@roxy_music@	-person=698 -art=15
@emir_rodríguez_monegal@	-person=28
@the_movie@	-art=39
@tim_thomerson@	-person=81
@stockton_south@	-location=21
@hc_chemopetrol_litvínov@	-organization=44
@k._s._sethumadhavan@	-person=37
@katonah@	-location=35 -person=2
@frank_langella@	-person=268
@elf@	-art=73 -organization=69 -person=58 -product=4 -location=2
@kumakōgen@	-location=29
@deep_purple@	-art=51
@tony_hale@	-person=64
@thrush@	-living_thing=107 -disease=12 -product=1 -organization=1
@pichilemu@	-location=202 -art=5
@warri@	-location=122 -organization=2
@live_at_leeds@	-art=65 -event=4
@city_beach@	-location=26 -art=5 -organization=2
@carpinus_caroliniana@	-living_thing=62
@compton_verney@	-location=24
@shelley@	-location=24 -broadcast_program=22 -person=12
@madurese@	-people-ethnicity=47 -language=11 -location=1
@silver_medal@	-event=15 -award=6
@grandfather_mountain@	-location=62
@buren@	-location=72
@shahdadpur@	-location=20
@marblehead@	-location=125 -product=8 -organization=1
@main_attrakionz@	-person=23
@march_1@	-time=354
@japan_business_federation@	-organization=20
@polia_bombycina@	-living_thing=37
@david_james@	-person=176
@paw@	-person=17 -art=4 -organization=3
@datarock@	-person=46
@muleskinner@	-person=16 -art=8
@welcome@	-art=32 -location=11 -person=1
@house_party@	-art=63 -broadcast_program=13
@1921_general_election@	-event=78
@brentwood,_california@	-location=46
@patrice_de_mac-mahon,_duke_of_magenta@	-person=25
@(you_drive_me)_crazy@	-art=38
@shajar_al-durr@	-person=24
@carmine@	-chemistry=11 -person=10 -location=9 -visual_art-color=5
@midwest@	-location=614 -organization=11
@stars_and_stripes@	-art=200 -product=1
@tab@	-food=26 -art=6 -location=6 -product=2 -organization=1 -person=1
@continental@	-organization=167 -location=73 -product=18 -event=17 -art=2 -person=1
@simon_fraser@	-person=118 -organization=33 -product=1
@alger_county@	-location=62
@brain_dead@	-disease=32 -person=4 -art=1
@chesterfield_county@	-location=183
@midtown_manhattan@	-location=685
@quapaw@	-people-ethnicity=90 -location=10 -language=4
@inzell@	-location=80
@nicolas_oudinot@	-person=45
@monoclonius@	-living_thing=23
@tarragona@	-location=682 -event=8 -organization=3
@portland_building@	-location=20 -person=1
@washington_generals@	-organization=36
@boris_gelfand@	-person=96
@fabio_casartelli@	-person=23
@round_mountain@	-location=19 -event=6
@national_science_and_technology_council@	-organization=24
@homestar_runner@	-internet-website=100 -product=1
@john_suchet@	-person=24
@arghandab_river@	-location=28
@hamburg_state_opera@	-organization=212
@macedonian@	-language=720 -location=499 -people-ethnicity=372 -organization=7 -event=1
@lotus_sutra@	-art=219
@pittwater@	-location=81 -event=4
@alf_prøysen@	-person=52
@saffron_walden@	-location=219 -organization=2
@îles_saint-marcouf@	-location=24 -event=1
@roadhouse@	-location=67 -person=6 -art=5
@british_rule@	-location=325 -event=1
@thessaloniki@	-location=28 -organization=3 -event=2
@luis_buñuel@	-person=529 -art=1
@loeb@	-person=17 -organization=8
@valenciennes_fc@	-organization=88
@grito_de_dolores@	-event=47 -time=1
@oakland_invaders@	-organization=77
@jack_murphy_stadium@	-location=28
@no_angel@	-art=36
@big_d_and_the_kids_table@	-person=86
@john_patitucci@	-person=158 -art=2
@hutchison_whampoa@	-organization=133
@game_boy_camera@	-product=26
@1970–71@	-event=182 -organization=9 -person=1
@rosh_hashanah@	-time=341 -location=2
@20th_century_boys@	-art=37
@museum_of_contemporary_art,_los_angeles@	-location=221
@clinton@	-location=672 -person=352 -organization=11 -event=2 -title=1
@ballyfermot@	-location=63
@gerry_collins@	-person=31
@watchespn@	-internet-website=19 -broadcast_network=1
@sightings@	-broadcast_program=19 -person=6
@kubota@	-organization=38 -location=12 -person=1
@mellrichstadt@	-location=25 -event=2
@transglobal_underground@	-person=69
@sagami_railway_main_line@	-metropolitan_transit-transit_line=24
@an_lushan@	-person=150
@air_dolomiti@	-organization=22
@giovanni_andrea_doria@	-person=22
@deportes_ovalle@	-organization=23
@scribner's_magazine@	-art=100
@ironton@	-location=71 -organization=2
@operation_focus@	-event=23
@ōno@	-location=57
@greyfriars@	-location=35 -organization=20
@music_row@	-location=71 -art=3
@king's_college,_aberdeen@	-organization=115
@hermanis_matisons@	-person=22
@killah_priest@	-person=142
@trento@	-location=19 -organization=4 -product=3
@burnt_oak@	-location=29
@u.s._department_of_homeland_security@	-organization=30 -location=1
@ripon@	-location=509 -product=5 -title=4 -organization=2 -person=1
@friends_university@	-organization=43
@herman_wilhelm_bissen@	-person=36
@dörtyol@	-location=22
@curtis_stigers@	-person=54 -art=3
@komura_jutarō@	-person=20
@xestia_alpicola@	-living_thing=20
@hilton_smith@	-person=27
@eastern_armenian@	-language=56
@postseason@	-event=83 -organization=4
@cleo@	-art=72 -person=8 -event=4 -organization=3 -broadcast_program=1
@murtala_mohammed@	-person=71
@sayville,_new_york@	-location=29
@rouben_mamoulian@	-person=86
@a_new_way_to_pay_old_debts@	-art=22
@farsley_celtic@	-organization=67
@nelson_algren@	-person=98
@belvedere@	-location=87 -person=9 -organization=6 -product=5 -art=5 -event=2
@thea_gill@	-person=21
@kuril_islands@	-location=560 -event=1
@berlioz@	-person=338 -art=3 -product=2
@frederick_terman@	-person=20
@tiruvannamalai@	-location=97
@waterman@	-organization=10 -location=6 -art=5 -person=3
@ash@	-living_thing=274 -person=268 -location=18 -art=11 -product=4 -god=4 -organization=2
@deadpool@	-product=30 -art=2
@philippe_boesmans@	-person=32
@international_journal_of_middle_east_studies@	-art=24
@ecolab@	-organization=33
@eminem@	-person=2250 -broadcast_program=1
@palpa@	-location=30 -language=1
@bacup@	-location=96 -organization=12
@frosty's_winter_wonderland@	-broadcast_program=28
@linda_womack@	-person=22
@the_crystal_method@	-person=176 -art=2
@bedrock@	-person=21 -organization=11 -art=7 -location=4 -product=2 -broadcast_program=1
@ostrówek@	-location=48
@devildriver@	-person=95 -art=4
@american_independence@	-event=22 -time=2 -art=1
@abdullah@	-person=45 -art=4
@ubon_royal_thai_air_force_base@	-location=53
@rodney_hampton@	-person=24
@about_you_now@	-art=57
@robert_w._woodruff@	-person=27
@síol_anmchadha@	-location=91
@vukovar@	-location=274 -event=4
@tevatron@	-location=71
@lff_lyga@	-organization=68 -event=1
@kington@	-location=70 -organization=1
@pentagon@	-location=433 -organization=26 -product=4 -art=1 -broadcast_program=1
@halensee@	-location=22
@european_cricket_championship@	-event=28
@cold_comfort_farm@	-art=39 -broadcast_program=9
@whitney_port@	-person=64
@laing_art_gallery@	-location=50
@tankaman_district@	-location=33
@the_ecologist@	-art=47
@june_14@	-time=287
@case_blue@	-event=39
@schauinsland@	-location=20
@holland_land_company@	-organization=102
@dominic_denucci@	-person=45
@maria_i_francisca@	-person=39
@terrible_things@	-person=19 -art=3
@william_croft@	-person=41
@boston_americans@	-organization=109 -event=7
@vince_spadea@	-person=53
@clazziquai@	-person=26 -product=1
@camillo_golgi@	-person=63
@fran_krsto_frankopan@	-person=31
@look_both_ways@	-art=34
@david_gilmour@	-person=753 -art=8
@east_meon@	-location=23
@james_spaulding@	-person=99
@mickey_simmonds@	-person=27
@jason_earles@	-person=37
@consuelo_vanderbilt@	-person=44
@kinzig@	-location=46
@the_buried_life@	-broadcast_program=18 -art=2
@wolf's_lair@	-location=81
@linux_mint@	-product=51
@oborniki_county@	-location=122
@konstantin_rokossovsky@	-person=95
@devil's_playground@	-art=13 -broadcast_program=8
@chris_ledoux@	-person=81
@kiss@	-person=1882 -art=40 -organization=7 -broadcast_network=6
@cassano_d'adda@	-location=32
@zoo_and_aquarium_association@	-organization=24
@ta@	-chemistry=14 -title=4 -organization=2 -art=1 -location=1
@kollur@	-location=39
@kalat@	-location=45
@super_bowl_xxxi@	-event=162
@ben_nelson@	-person=116
@november@	-art=18 -event=9 -person=6
@miyuki_nakajima@	-person=75
@eddie_yost@	-person=24
@majorca@	-location=1047 -event=1
@louisiana_territory@	-location=181 -event=7
@stockton_heath@	-location=27 -organization=3
@parliamentary_election@	-event=243
@whu-otto_beisheim_school_of_management@	-organization=34
@leah@	-person=116 -art=5
@tennis_masters_series@	-event=26
@maury_island@	-location=31 -event=1
@strait_of_magellan@	-location=309
@nové_zámky_district@	-location=61
@our_mutual_friend@	-art=97 -broadcast_program=13
@oliver_hazard_perry@	-person=204 -product=1
@bianchi@	-organization=24 -person=11 -location=1
@godavari@	-location=90 -art=14
@milwaukee_repertory_theater@	-organization=34
@ww_ii@	-event=52
@sega_saturn@	-product=941
@stephens_county@	-location=75
@cleveland_state_university@	-organization=366
@arua@	-location=105
@george_herbert@	-person=177
@tnt@	-broadcast_network=582 -chemistry=278 -person=134 -broadcast_program=98 -organization=36 -art=11
@bret_maverick@	-broadcast_program=36 -art=14
@automobile_manufacturers_association@	-organization=75
@honeycomb@	-art=17 -food=4
@bulgarian@	-people-ethnicity=550 -location=216 -organization=23 -language=3
@renzo_montagnani@	-person=41
@alexis@	-person=39 -people-ethnicity=1 -event=1
@beachwood@	-location=53 -organization=1
@lowville,_new_york@	-location=22
@milano@	-organization=16 -location=7
@janus_records@	-organization=22
@ghost_hunters@	-broadcast_program=157 -product=2
@breadalbane@	-location=25 -product=5
@castledermot@	-location=54
@calendar@	-product=7 -art=6 -internet-website=6 -broadcast_program=3
@tewkesbury@	-location=273 -title=4
@county_durham@	-location=2827 -organization=1
@lukla@	-location=22
@nance_o'neil@	-person=30
@silverchair@	-person=379 -art=1
@hampton@	-location=613 -organization=53 -person=13 -product=1
@syracuse,_sicily@	-location=74
@willie_bobo@	-person=104
@victor,_colorado@	-location=27
@onir@	-person=23
@charles_kay@	-person=42
@stephen_cleobury@	-person=41
@boccaccio@	-person=141 -art=18 -organization=1
@benigno_aquino_iii@	-person=332
@genii@	-art=15 -god=15
@all_star_wrestling@	-organization=70 -broadcast_program=1
@polish_army_museum@	-location=31
@cradle_of_fear@	-art=23
@mike_thorne@	-person=23
@nuu-chah-nulth@	-people-ethnicity=15 -language=14
@st_john's_college,_cambridge@	-organization=1034 -person=1
@chicago,_il@	-location=32
@korean_language@	-language=266
@opposites_attract@	-art=35
@raj@	-location=56 -person=3
@ronkonkoma@	-location=53 -metropolitan_transit-transit_line=3
@expedition@	-event=54 -product=14 -art=5 -location=2 -organization=1 -person=1
@bahamas@	-location=54 -organization=52 -person=19 -finance-currency=2 -language=1
@the_machinist@	-art=40
@st._teresa@	-person=14 -location=6
@chiniot_district@	-location=38
@san_francisco_giants@	-organization=3576 -event=51
@stour_valley_line@	-location=23 -location=4
@warne_marsh@	-person=66
@southeastern_film_critics_association@	-organization=37 -event=1
@real_estate@	-person=31 -art=3 -title=2 -organization=1
@falklands@	-location=25 -event=19
@the_fixer@	-broadcast_program=21 -art=14
@kebnekaise@	-location=38 -person=1
@tanana@	-location=48 -language=1
@the_secret@	-art=36 -person=1
@tony_blair@	-person=2565 -title=1
@john_michael_montgomery@	-person=139 -art=5
@madison,_connecticut@	-location=41
@stephentown@	-location=20
@bind@	-product=57
@mort_castle@	-person=20
@franco_fabrizi@	-person=58
@orange_s.a.@	-organization=74
@māyā@	-god=16 -person=4 -location=4
@lewis_lockwood@	-person=23
@steps_ahead@	-person=45 -art=2
@sepik@	-location=35 -language=12
@japan_expo@	-event=34
@frank_carlson@	-person=36
@honda@	-organization=2090 -product=7 -person=1
@hamworthy@	-location=39
@over_the_edge@	-art=9 -product=6 -organization=4 -event=3
@23rd@	-organization=23 -location=15 -event=3
@sierra_nevada@	-location=152 -organization=9
@guy_ecker@	-person=28
@george_i_of_great_britain@	-person=175
@james_florio@	-person=67
@norvell_austin@	-person=22
@kazma@	-organization=56 -person=8 -location=1
@margaux@	-location=47 -organization=5
@carnival_of_souls@	-art=42 -person=1
@saskatchewan_highway_55@	-location=21
@evergreen_terrace@	-person=32
@freedom_fighters@	-product=17 -organization=5 -art=3 -event=3
@downtown_houston@	-location=198
@aspe@	-location=20 -organization=4
@destroy_all_monsters@	-art=53 -person=34
@rich_hall@	-person=69
@day_watch@	-art=32 -product=3
@pete_brown@	-person=130
@félix_award@	-award=101
@karen_people@	-people-ethnicity=53
@hits@	-art=26 -title=6 -broadcast_network=1
@coachella_festival@	-event=29
@tpb@	-location=72
@tom_colicchio@	-person=44
@arnold_vanderlyde@	-person=29
@providence_high_school@	-organization=33 -location=1
@gulf_of_salerno@	-location=45 -event=1
@edelman@	-organization=26 -person=2
@the_dude@	-art=20
@long_distance_voyager@	-art=22
@isle_of_man_government@	-organization=77
@michael_clarke_duncan@	-person=183
@palazzolo_sull'oglio@	-location=23
@new_england_tea_men@	-organization=54
@åtvidaberg@	-organization=23 -location=17
@tenafly@	-location=48 -broadcast_program=6
@anil_moonesinghe@	-person=26
@space_academy@	-broadcast_program=21
@dunbarton@	-location=19 -organization=1
@berliner_morgenpost@	-art=40
@isle_of_wight_festival@	-event=208 -location=1
@bellefontaine,_ohio@	-location=55
@alfredo_escalera@	-person=24
@mark_derosa@	-person=62
@spiderbait@	-person=145 -art=2
@james_mcdaniel@	-person=33
@alexandra@	-person=103 -location=90 -product=7 -art=4 -organization=2
@bill_keller@	-person=42 -broadcast_program=1
@sumo@	-person=27 -people-ethnicity=6
@the_earl_of_derby@	-person=26 -title=1
@ramya_krishnan@	-person=112
@george_hill@	-person=57 -location=2
@nehru@	-person=49 -location=1
@hadrian@	-person=1068 -product=2
@dj_format@	-person=22
@huntington,_indiana@	-location=69
@tillamook_county@	-location=74
@traralgon@	-location=57 -metropolitan_transit-transit_line=9
@haryana@	-organization=40 -language=2
@family_album@	-art=21 -broadcast_program=7
@daniel_j._bernstein@	-person=50
@south_cambridgeshire_district_council@	-organization=26 -location=1
@ann_taylor@	-person=36 -organization=3
@the_hockey_news@	-art=179
@mohammadabad_rural_district@	-location=55
@burbank@	-location=535 -organization=2 -person=2
@coors@	-organization=109 -person=1
@bruff@	-location=25 -organization=2
@waterford_harbour@	-location=22
@imanol_harinordoquy@	-person=41
@elapid@	-living_thing=33
@smita_patil@	-person=149
@pontedera@	-location=64 -organization=3
@oregon_parks_and_recreation_department@	-organization=156
@camargue@	-location=116 -product=2
@whitecross@	-person=34 -location=13 -art=2 -organization=1
@sergio_pizzorno@	-person=34
@interstate_494@	-location=53
@cfo@	-title=44 -art=1
@esher@	-location=224 -person=12 -title=1
@earl_marischal@	-title=39 -person=16
@tim_o'brien@	-person=203
@il_corsaro@	-art=28
@desert_hearts@	-art=22 -person=1
@eastern_rite@	-organization=34 -religion-religion=12
@thorn@	-location=87 -person=8 -living_thing=5 -product=4 -organization=2
@overhill_cherokee@	-location=51
@joey_tempest@	-person=97 -art=3
@tourniquet@	-person=43 -art=5
@gloucester@	-location=1969 -organization=334 -product=15 -person=10 -food=3 -title=2 -event=1 -location=1
@jicarilla_apache@	-people-ethnicity=54 -language=2
@elisabeth_röhm@	-person=39
@bps@	-organization=29 -person=2
@wynne_prakusya@	-person=20
@winchester,_kentucky@	-location=67
@iq@	-person=62 -product=2
@romany@	-people-ethnicity=62 -language=32 -art=4 -location=3
@gladstone_small@	-person=21
@worms@	-location=605 -product=25 -living_thing=11
@aiguille_du_dru@	-location=29
@miramichi@	-location=35 -organization=1
@uss_constellation_(cv-64)@	-product=32
@the_jam@	-person=455 -art=1
@the_happy_ending@	-art=21
@kerry_blue_terrier@	-living_thing=26
@angelo_bruno@	-person=60
@excalibur@	-art=91 -person=24 -location=19 -organization=7 -product=6
@specialist@	-education-educational_degree=19 -title=13 -art=3 -organization=1
@fred_c._newmeyer@	-person=30
@mineral@	-location=62 -person=17 -chemistry=1
@rick_overton@	-person=47
@colin_calderwood@	-person=100
@lama@	-title=103 -living_thing=3 -person=2
@johnson_city@	-location=280 -organization=3
@gianni_rivera@	-person=41
@ark_royal@	-product=28
@nablus_governorate@	-location=61
@41st@	-organization=10 -location=7 -event=3 -art=1 -title=1
@counterstrike@	-broadcast_program=38 -person=19
@hood_museum_of_art@	-location=52
@bhavani@	-god=60 -location=28 -person=3
@konrad_adenauer@	-person=437 -organization=1
@kestrel@	-living_thing=49 -product=13 -organization=2
@south_plainfield,_new_jersey@	-location=26
@andré@	-person=36 -art=2 -product=2
@stan_van_gundy@	-person=58
@the_dream_academy@	-person=60 -art=5
@1894@	-event=51
@romanian_police@	-organization=37
@tom_collins@	-person=17 -food=12
@aagpbl_players_association@	-organization=30 -person=5
@dolomite@	-location=14 -product=6
@prelude@	-art=29 -person=11 -organization=3
@caitlin's_way@	-broadcast_program=28
@district_attorney@	-title=58 -organization=2 -location=1
@dixon_entrance@	-location=52
@cascais@	-location=203 -organization=2
@1987–88@	-event=359 -organization=1
@port_arthur,_tasmania@	-location=21
@vice-presidential@	-title=57 -event=1 -organization=1
@ricky_fuji@	-person=34
@steve_harper@	-person=25
@king’s_college@	-organization=24 -location=2
@liberal_nationals@	-organization=24
@komárom@	-location=94
@svetovid@	-god=25
@southeast_texas@	-location=62
@chyler_leigh@	-person=67
@delgado_community_college@	-organization=26
@br-101@	-location=23
@arthur_baker@	-person=154
@duchess_of_kent@	-person=95 -title=4
@jean-paul_salomé@	-person=27
@carnwath@	-location=36 -person=1
@bachna_ae_haseeno@	-art=39
@cesc_fàbregas@	-person=160
@evangelos_averoff@	-person=20
@marlowe_theatre@	-location=27
@scipione@	-art=13 -person=10
@muar@	-location=33 -event=5
@once_again@	-art=27 -event=1
@chronicle@	-art=73 -broadcast_program=13 -organization=2 -event=1
@sully@	-location=35 -person=6 -product=1 -event=1
@shahrekord_county@	-location=81
@ammonites@	-living_thing=37 -people-ethnicity=4
@san_antonio_stars@	-organization=21
@landscape@	-person=26 -art=9 -location=1
@paul_hewitt@	-person=29
@state_library_of_south_australia@	-location=40
@pissarro@	-person=34
@the_narrows@	-location=49 -art=8
@ormiston@	-location=45 -organization=2 -person=1
@leon_fleisher@	-person=105
@carmania@	-location=30 -product=3
@chris_coyne@	-person=25 -internet-website=1
@shockwave@	-product=23 -location=5 -art=2 -organization=1
@fourmanoir@	-person=36
@oxford_diocesan@	-location=26
@elders@	-title=46 -organization=10 -living_thing=2
@the_distance@	-art=24 -person=3
@commonwealth@	-organization=2901 -location=355 -event=41 -product=6 -art=6 -language=2
@senderk_rural_district@	-location=32
@arleigh_burke@	-person=65 -product=1
@cg@	-computer-programming_language=17 -organization=4
@dictionary_of_greek_and_roman_geography@	-art=70
@the_rise_and_fall_of_little_voice@	-art=38
@elephant_pass@	-location=48 -event=2
@michael_brown@	-person=92
@purépecha@	-people-ethnicity=16 -language=11
@hudson_river_waterfront_walkway@	-location=63
@casa_rosada@	-location=108
@for_those_about_to_rock_(we_salute_you)@	-art=33
@junagadh@	-location=214
@king's_park@	-location=24 -organization=22
@market@	-location=20 -art=1
@fidel@	-person=23 -art=12
@nişantaşı@	-location=52
@city_of_industry@	-location=46 -art=9
@moira@	-location=73 -person=3 -art=2
@ibibio@	-people-ethnicity=61 -language=15
@acadians@	-people-ethnicity=234
@waltershausen@	-location=32 -person=1
@hudson@	-location=580 -organization=76 -person=28 -product=3
@england_cricket_team@	-organization=183
@draft@	-event=83 -organization=9 -broadcast_program=4 -location=1
@gävleborg_county@	-location=166
@gold_beach@	-event=70 -location=34
@yeoman@	-title=42 -product=1
@billinge@	-location=22
@neustria@	-location=336
@roger_davies@	-person=37
@the_pink_panther_theme@	-art=30
@quatermass_and_the_pit@	-broadcast_program=66 -art=35
@wilbur@	-location=11 -broadcast_program=6 -art=2 -organization=1 -person=1
@alpine_county,_california@	-location=28
@urbania@	-location=16 -art=6
@m._chinnaswamy_stadium@	-location=41
@attila_csihar@	-person=59
@paignton@	-location=181
@scott_bairstow@	-person=25
@chichester@	-location=968 -title=14 -person=8 -product=3 -organization=1
@satto@	-person=48
@b-26@	-product=28
@kelly_shoppach@	-person=44
@factor_viii@	-medicine-drug=38
@frank_quattrone@	-person=20
@death_magnetic@	-art=62
@robert_lacoste@	-person=23
@bathurst_1000@	-event=333
@gujrat@	-location=216 -event=1
@instinct@	-art=50 -broadcast_program=8
@oliver_ellsworth@	-person=69 -product=1
@espn@	-broadcast_network=6520 -broadcast_program=313 -broadcast-tv_channel=67 -organization=37 -art=5
@channel_2@	-broadcast_network=144 -organization=1
@henry_grey,_1st_duke_of_kent@	-person=31
@indian_independence@	-event=39 -time=9
@mclean@	-location=149 -person=33 -organization=1
@nuevo_laredo@	-location=207 -organization=1
@luxor_international_airport@	-location=30
@haitian@	-location=10 -people-ethnicity=8 -event=3
@telegraph_avenue@	-location=64 -art=2
@sullivan@	-location=298 -person=87 -art=9 -organization=2 -event=1 -product=1
@davao@	-location=257 -organization=2 -person=1
@engl.@	-person=22 -language=20
@police_interceptors@	-broadcast_program=19 -product=1
@lutheran@	-religion-religion=1363 -person=19 -organization=12 -location=4 -art=1
@tad_williams@	-person=72
@arif_lohar@	-person=26
@borborud-e_sharqi_rural_district@	-location=21
@thomas_cole@	-person=180 -location=1
@nick@	-person=56 -broadcast_network=4 -broadcast_program=1 -location=1
@anglesey@	-location=1307 -organization=1 -event=1
@jerry_kindall@	-person=22
@kilcoole@	-location=20
@monaco@	-location=2362 -organization=229 -event=220 -person=18 -product=8 -title=1
@european_cup@	-organization=1564 -event=222
@miles_copeland_iii@	-person=54
@mirador@	-organization=52 -art=8 -location=7
@międzyzdroje@	-location=23
@anania_crocealis@	-living_thing=31
@vickie_winans@	-person=44
@canaanite@	-religion-religion=24 -location=15
@ivar_kreuger@	-person=55
@pei@	-location=32 -language=1 -organization=1 -chemistry=1
@onika_maraj@	-person=54
@benjamin_mitchell@	-person=59
@croatian@	-language=1507 -people-ethnicity=990 -location=159 -organization=21 -event=4 -internet-website=2
@darling_point@	-location=43
@richard_s._ewell@	-person=149
@junkie@	-disease=46 -art=33
@the_case-book_of_sherlock_holmes@	-art=18 -broadcast_program=6
@monopoli@	-location=52 -person=1
@marty_glickman@	-person=51
@the_man_who_fell_to_earth@	-art=73 -broadcast_program=2
@western_india@	-location=58 -organization=5
@2012_european_athletics_championships@	-event=172
@detroit_lions@	-organization=4100 -event=133
@franz_vranitzky@	-person=46
@armitage@	-location=27 -organization=3 -art=2 -product=2 -person=2
@dala@	-person=21 -location=4
@count_basie@	-person=1121 -art=6
@walking_tall@	-art=73 -broadcast_program=2
@saguenay–lac-saint-jean@	-location=81
@glutamate@	-biology=20 -chemistry=1
@conejos_county,_colorado@	-location=28
@the_national_bank@	-person=19 -organization=1
@wisconsin's_4th_congressional_district@	-location=38
@highway_13@	-location=100
@john_riggins@	-person=78
@brother_records@	-organization=25
@santiago@	-location=414 -title=18 -person=12 -organization=9 -event=5 -art=3
@roanne@	-location=99 -organization=12
@thomas_talbot@	-person=29
@montgomeryshire@	-location=379
@privy_counsellors@	-organization=29 -title=4
@levs@	-finance-currency=19 -person=1
@state_house@	-organization=93 -location=76 -event=2 -title=1
@imperial_period@	-location=49
@emanuel_ungaro@	-person=64
@aslan_duz_rural_district@	-location=55
@michael_joseph@	-person=55 -organization=6
@magnus_härenstam@	-person=29
@ériu@	-art=29
@faith_hubley@	-person=30
@helen_clark@	-person=378
@communists@	-organization=343 -location=4
@allectus@	-person=37
@königsberg@	-location=1329 -product=21 -event=1
@tdrs_music@	-organization=40
@the_dark_side_of_the_moon@	-art=272 -broadcast_program=2 -event=1
@berkovitsa@	-location=28
@royal_yeomanry@	-organization=36
@thomas_howard,_2nd_duke_of_norfolk@	-person=61 -title=1
@vitiaz_strait@	-location=23
@calgary_catholic_school_district@	-location=37
@augustów@	-location=265
@submarine_squadron_14@	-organization=20
@fort_sanders@	-location=14 -event=6
@labyrinth@	-art=143 -person=36 -location=17 -product=4 -living_thing=2
@frank_galati@	-person=34
@urchin@	-person=16 -living_thing=9 -art=1
@an_cafe@	-person=28
@dausa@	-location=24 -person=1
@billy_currington@	-person=87 -art=2
@glass_slippers@	-broadcast_program=21
@scott_free_productions@	-organization=23 -person=1
@carnic_alps@	-location=62
@savio_vega@	-person=80
@state_of_washington@	-location=32 -product=5
@govan@	-location=474 -person=3
@blazin'_squad@	-person=53
@horst_wessel@	-person=42 -product=1
@kathryn_joosten@	-person=71
@financial_services@	-product=37 -organization=2
@tom_davis@	-person=78
@quad_cities@	-location=265 -organization=2
@york,_maine@	-location=54
@red_one@	-organization=24 -broadcast_program=1
@i-25@	-location=51 -product=13
@the_emerald_city_of_oz@	-art=62
@they_might_be_giants@	-person=553 -art=26
@southwest_florida_water_management_district@	-organization=55
@hennepin_county_library@	-location=46
@galilee_earthquake_of_1837@	-event=23
@dickinson@	-location=136 -organization=12 -person=12
@matt_giraud@	-person=27
@sounds_true@	-organization=49
@billings_county@	-location=22
@sesia@	-location=28 -living_thing=1
@tv_one@	-broadcast_network=122 -person=2
@delphinium@	-living_thing=42
@childers@	-location=25 -person=3 -product=1
@stanisław_barańczak@	-person=31
@rollercoaster@	-art=70 -broadcast_program=4
@northwest@	-location=302 -organization=27 -broadcast-tv_channel=4 -language=1
@mickey_hatcher@	-person=26
@greg_grunberg@	-person=78
@kšyštof_lavrinovič@	-person=34
@juan_alderete@	-person=49
@provence@	-location=1261 -product=24 -event=4 -organization=2 -language=1
@cocoa_beach@	-location=36 -organization=1
@say_it_isn't_so@	-art=43
@united_states_government@	-organization=165
@the_paradise_motel@	-person=23
@ahmed_ii@	-person=32
@new_street_law@	-broadcast_program=32
@adapazarı@	-location=95
@the_cavern_club@	-location=39
@noah_gray-cabey@	-person=28
@iguanodon@	-living_thing=165
@peenemünde@	-location=202 -event=3
@babette's_feast@	-art=52
@the_system@	-person=51 -art=10
@prophecies_of_nostradamus@	-art=20 -person=1
@montagnard@	-people-ethnicity=23 -product=3
@third_avenue@	-location=77
@naval_air_station_lemoore@	-location=56
@gary_david_goldberg@	-person=43
@whitesboro,_new_york@	-location=20
@quintus_caecilius_metellus_pius@	-person=47
@out_of_the_blue@	-art=56 -broadcast_program=28 -person=3
@vanessa_paradis@	-person=173 -art=6
@sir_edmund_barton@	-person=21
@zbąszyń@	-location=42
@dunbar@	-location=289 -event=20 -person=20 -title=7 -organization=4
@1990@	-event=1605 -broadcast_program=25 -art=12 -organization=4 -location=1 -award=1
@edison,_new_jersey@	-location=141 -organization=1
@viral@	-living_thing=42 -disease=6
@hms_captain@	-product=32
@joan_tower@	-person=61
@president_of_georgia@	-title=155
@ban_zhao@	-person=21
@social_forces@	-art=22
@miljenko_matijevic@	-person=21
@jerry_yester@	-person=48
@dinnington@	-location=55 -organization=1
@constantine@	-person=260 -art=82 -location=26 -product=2 -event=1
@1976_season@	-event=34
@honduran@	-location=655 -people-ethnicity=32 -organization=11
@evacuation@	-event=31 -broadcast_program=4 -time=2
@upper_freehold_township@	-location=49
@wes_newton@	-person=100
@collapse_of_the_soviet_union@	-event=20
@evening_primrose@	-living_thing=25 -art=15
@north_auckland@	-organization=19 -location=3
@ceva@	-location=53 -event=5
@king's_cross@	-location=159 -art=5
@mughal_emperors@	-event=28 -location=10
@pimlico_special@	-event=60
@the_jewish_war@	-art=40
@trophy_wife@	-broadcast_program=20 -person=2
@thai_division_1_league@	-organization=171
@sagittaria@	-living_thing=21
@yousry_nasrallah@	-person=22
@marin_sorescu@	-person=36
@cross_of_merit@	-award=62 -title=3
@memo_rojas@	-person=26
@ange_postecoglou@	-person=72
@thomas_collins@	-person=27
@macaé@	-location=44 -organization=22
@taiji_tonoyama@	-person=34
@kristi_harrower@	-person=21
@pitfall@	-art=14 -product=6 -broadcast_program=2
@robert_slippens@	-person=37
@urubamba@	-location=34
@foolish_games@	-art=20
@john_henderson@	-person=97
@joseph_meek@	-person=21
@sixth_amendment_to_the_united_states_constitution@	-law=36
@harold_rhodes@	-person=22
@the_switch@	-art=19 -organization=1
@grodziczno@	-location=20
@batticaloa_district@	-location=93
@friesian_horse@	-living_thing=27
@lyonnais@	-location=34 -organization=3
@ken_maynard@	-person=80
@ananda@	-person=76 -art=10 -location=2
@banglapedia@	-art=36
@petronas@	-organization=244 -person=12
@sauropoda@	-living_thing=22
@société_nationale_de_musique@	-organization=35
@francisco_tárrega@	-person=91
@dungeness@	-location=216 -event=6
@rickenbacker_causeway@	-location=28
@hit_me,_baby,_one_more_time@	-broadcast_program=36
@little_man@	-art=36 -location=2
@matt_furniss@	-person=23
@kennett,_missouri@	-location=32
@nielsen@	-organization=74 -person=54
@verdi's@	-person=59
@st._nicholas'_church@	-location=23 -person=1
@the_marriage_of_maria_braun@	-art=34
@cerne_abbas@	-location=20
@canadian_football_league@	-organization=4539 -event=1
@queens_park@	-location=47 -organization=23
@texas_tornado@	-organization=37 -art=6 -person=6
@red_ruffing@	-person=65
@bristol,_maine@	-location=34 -event=4
@paul_finebaum@	-person=30
@chris_nicholl@	-person=33
@ernst_rüdiger_starhemberg@	-person=20
@josé_josé@	-person=158 -art=1
@michael_dobson@	-person=103
@mayo_south@	-location=26
@baba_o'riley@	-art=126
@lisa_eichhorn@	-person=43
@australia_men's_national_field_hockey_team@	-organization=29
@robin@	-person=125 -living_thing=15 -product=5 -broadcast_program=2
@huckleberry_finn@	-art=57
@balwyn@	-location=31
@keeneland_race_course@	-location=41
@the_stalin@	-person=32
@united_states_territory@	-location=44
@udbina@	-location=31
@slaughterhouse-five@	-art=126
@zee_bangla@	-person=50
@macedonian_front@	-event=22
@fort_eben-emael@	-location=40 -event=4
@gouvy@	-location=23 -person=1
@tom_lewis@	-person=60
@jeepers_creepers@	-art=57
@michael_cartellone@	-person=27
@goodwin_sands@	-location=254
@more_than_words_can_say@	-art=24
@sportv@	-broadcast_network=40
@alas_smith_and_jones@	-broadcast_program=65
@beechcraft@	-organization=128 -product=4
@clonakilty@	-location=115 -organization=21
@kenneth_more@	-person=207
@cooke@	-location=26 -person=20 -organization=7
@virunga_national_park@	-location=90
@jane's@	-organization=17 -art=4
@diodorus@	-person=47
@joe_l._kincheloe@	-person=37
@groove_theory@	-person=33 -art=3
@whistleblower@	-title=22 -broadcast_program=17
@gila_monster@	-living_thing=38
@jaye_jacobs@	-person=23
@udgir@	-location=26 -event=1
@david_and_lucile_packard_foundation@	-organization=52
@mikhail_lomonosov@	-person=164
@metairie@	-location=232
@sutjeska@	-organization=21 -location=12
@crimean_tatars@	-people-ethnicity=331 -location=26 -event=1
@lombardo@	-person=19 -language=2 -location=2 -organization=1
@cottle_county@	-location=21
@tome@	-location=24 -person=15
@kansas@	-location=8163 -organization=469 -person=325 -event=37 -art=19 -people-ethnicity=2 -title=1
@lucero@	-person=48 -art=1
@herbert@	-person=114 -location=52 -title=4 -art=2
@dot@	-organization=55 -person=4 -art=1
@australian_academy_of_cinema_and_television_arts@	-organization=64 -award=2
@scotsman@	-location=78 -people-ethnicity=37 -art=27 -product=3 -organization=2
@major_tom_(coming_home)@	-art=20
@governor_of_the_british_virgin_islands@	-title=81
@portlandia@	-broadcast_program=72 -art=13 -location=2
@neil_bonnett@	-person=156
@robat_karim_county@	-location=38
@kid_millions@	-art=20 -person=1
@john_laing@	-organization=19 -person=16
@european_youth_forum@	-organization=45
@james_beaton@	-person=30
@bedhead@	-person=34 -art=4
@jordanian@	-location=18 -organization=3 -people-ethnicity=2
@edward_maclysaght@	-person=132
@gentoo@	-product=88 -living_thing=3
@sarasota@	-location=325 -organization=1
@ps1@	-product=42 -location=17
@the_spongebob_squarepants_movie@	-art=101 -product=3
@manhunt@	-broadcast_program=26 -internet-website=4 -art=1 -event=1
@albacete@	-location=325 -organization=86
@leo_v@	-person=31 -location=1
@deco@	-person=88
@everything_you_always_wanted_to_know_about_sex*_(*but_were_afraid_to_ask)@	-art=26
@marxism_today@	-art=29
@alan@	-person=168 -people-ethnicity=54 -location=2 -organization=2
@victor_wanyama@	-person=20
@relaxation@	-medicine-medical_treatment=27 -medicine-symptom=1
@gagra@	-location=62 -organization=11
@lafayette_county,_wisconsin@	-location=34
@mcrae@	-location=26 -person=8
@red_elvises@	-person=38
@h1_unlimited@	-organization=28
@two_weeks@	-broadcast_program=13 -art=12
@mcdonnell_douglas_md-82@	-product=24
@marlow@	-organization=34 -location=16 -person=5 -event=2 -location=2
@managua@	-location=592 -organization=15
@taliban_government@	-location=33 -organization=3
@fc_bayern_munich@	-organization=728
@$@	-finance-currency=2381 -art=10 -location=6
@aethes_cnicana@	-living_thing=28
@cad@	-finance-currency=401 -location=6 -disease=1
@juilliard_string_quartet@	-person=94
@xavier_samuel@	-person=37
@adam_driver@	-person=22
@aspremont@	-location=19 -art=8
@tepito@	-location=35
@marčelo@	-person=28
@russian_federation@	-location=335 -organization=2
@battle_of_brandywine@	-event=235
@sacramento_river@	-location=404
@drug_abuse_resistance_education@	-organization=26
@iceland_airwaves@	-event=45
@yoshika@	-person=13 -location=7
@siachen_glacier@	-location=115 -event=1
@textil_mandiyú@	-organization=22
@smolyan@	-location=84 -language=4
@mount_moran@	-location=21
@manhattan_municipal_building@	-location=30
@whitney,_nevada@	-location=37
@żabbar@	-location=35
@kehtna_parish@	-location=51
@lynn_canal@	-location=71
@keyarena@	-location=100
@secretary_of_the_united_states_senate@	-title=35
@leslie_caron@	-person=201
@aniplex@	-person=154
@lotte_department_store@	-organization=39
@aldie@	-location=38 -event=8
@duck_and_cover@	-art=20 -person=1
@beveridge@	-location=15 -person=10
@chaminade_university_of_honolulu@	-organization=23
@lib_dem@	-organization=30
@trois-rivières_draveurs@	-organization=44
@torstenson_war@	-event=52
@lucrezia_borgia@	-person=169 -art=106
@sns@	-organization=20 -body_part=1
@scum_of_the_earth@	-person=21 -art=5
@dalhousie_university@	-organization=902
@suwa@	-location=25 -person=15 -event=1 -organization=1
@kendrick_perkins@	-person=51
@afridi@	-people-ethnicity=41 -product=2
@august_neander@	-person=22
@awake@	-art=89 -broadcast_program=65
@kaduna_state@	-location=143
@mobberley@	-location=35
@quintessence@	-person=35 -art=10
@the_middle_east@	-location=41 -person=12
@etgar_keret@	-person=42
@maurizio_galbaio@	-person=30
@sixteenth_amendment_to_the_united_states_constitution@	-law=29
@the_seasons@	-art=85 -broadcast_program=4
@estelí@	-location=68
@fernando_lugo@	-person=84
@nias@	-location=148 -organization=2
@sviatoshynsko-brovarska_line@	-metropolitan_transit-transit_line=31
@cadair_idris@	-location=57
@carmine_crocco@	-person=29
@blair_strang@	-person=34
@faran_tahir@	-person=24
@panmure@	-location=35 -title=1
@steel_angel_kurumi@	-broadcast_program=52
@pedro_bial@	-person=31
@pobol_y_cwm@	-broadcast_program=84
@earl_of_lindsey@	-title=17 -person=8
@villamor_air_base@	-location=25
@red_wings@	-organization=52
@go_transit@	-transit=401 -location=1
@computer_scientist@	-organization=38 -title=35
@thunb.@	-person=29
@office_of_strategic_services@	-organization=651
@the_potbelleez@	-person=40 -art=3
@chamarajanagar@	-location=56
@the_break-up@	-art=49
@voodoo@	-religion-religion=136 -art=62 -person=6
@dear_john@	-broadcast_program=52 -art=38
@lemony_snicket's_a_series_of_unfortunate_events@	-art=109 -product=7
@michael_lang@	-person=37
@würm@	-location=28 -person=8 -event=2
@sopot@	-location=323 -event=1
@queer_eye_for_the_straight_guy@	-broadcast_program=22
@oklahoma_jazz_hall_of_fame@	-organization=24
@western_alps@	-location=99
@fort_jackson@	-location=135 -product=2
@the_race@	-event=16 -art=6 -broadcast_program=5 -person=4
@edgerton@	-location=25 -organization=1 -person=1
@itv_network@	-broadcast_network=27
@ruskin_college@	-organization=86
@juan_ramón_jiménez@	-person=109
@kashmir@	-location=2103 -person=39 -people-ethnicity=9 -event=7 -product=4 -language=1
@bodø@	-location=516 -organization=174
@bushrod_washington@	-person=35
@clive_charles@	-person=28
@samburu@	-people-ethnicity=31 -location=12 -language=7
@pierre-henri_teitgen@	-person=24
@carroll_county,_virginia@	-location=29
@the_goodies@	-person=206 -broadcast_program=155
@our_common_future@	-art=28
@west_hempstead@	-location=22 -metropolitan_transit-transit_line=4
@rubin_museum_of_art@	-location=31
@dumouriez@	-person=31
@skeletonwitch@	-person=43
@debut_album@	-art=521 -person=3
@bez@	-person=42 -location=2
@full_throttle@	-product=35 -art=6
@towyn@	-location=25
@salmo@	-living_thing=25 -location=21
@eutheria@	-living_thing=28
@barthold_heinrich_brockes@	-person=23
@imperial_valley@	-location=95 -organization=1
@university_interscholastic_league@	-organization=142
@raffles@	-art=21 -broadcast_program=11 -location=6
@outer_ring_road,_hyderabad@	-location=23
@cape_breton@	-location=260 -organization=2
@duke_of_beaufort@	-title=62 -person=19
@ontario_professional_hockey_league@	-organization=41
@1980_election@	-event=155
@european_economic_community@	-organization=702 -location=15
@volkswagen_polo@	-product=108
@daktari@	-broadcast_program=55
@gampola@	-location=61 -organization=1 -living_thing=1
@windows_nt_4.0@	-product=126
@1948_democratic_national_convention@	-event=44
@coshocton,_ohio@	-location=57
@dayflower_family@	-living_thing=38
@justus_von_liebig@	-person=169
@loretta_young@	-person=380
@sporting_clube_da_praia@	-organization=44
@paul_durand-ruel@	-person=32
@the_statesman@	-art=137 -person=1
@camden_county@	-location=463
@bachelor's@	-education-educational_degree=168
@niki@	-organization=16 -location=10 -product=2 -person=2 -disease=1
@crazy@	-art=279 -disease=5 -person=4 -location=3 -event=1
@lisa_brokop@	-person=50 -art=2
@sousa@	-person=31 -location=6
@uganda_investment_authority@	-organization=20
@team_sleep@	-person=37 -art=4
@lothar-günther_buchheim@	-person=23
@richard_speck@	-person=41
@kakavand_district@	-location=228
@keys@	-product=114 -location=17 -title=2 -organization=1 -person=1
@nahua@	-people-ethnicity=153 -language=2
@strings@	-person=272 -art=16 -product=4
@harihara_i@	-person=31
@jay_pritzker_pavilion@	-location=38
@qareh_chay_district@	-location=47
@tiburon@	-location=56 -product=2 -person=2
@earl_of_strafford@	-title=24 -person=1
@men's_tournament@	-event=126 -organization=1
@for_all_we_know@	-art=36
@belle_vue_stadium@	-location=31 -organization=1
@interstate_71@	-location=94
@white_pine@	-location=28 -award=2 -living_thing=2 -organization=1
@al-quwa_al-jawiya@	-organization=82
@html5@	-computer-programming_language=469
@kaya@	-person=27 -location=26 -organization=20 -art=14 -broadcast_program=11 -living_thing=6 -food=1
@hanung_bramantyo@	-person=39
@french_league@	-organization=112 -event=6
@star_tribune@	-art=230
@dead_moon@	-person=42 -product=1
@cardiak@	-person=29
@muni@	-transit=58 -art=3 -title=1
@williams_arena@	-location=48
@mufti@	-title=174 -person=2
@borjomi@	-location=50 -food=1
@ministry_of_defense@	-organization=91 -title=13 -location=1
@lorin_maazel@	-person=331
@magoo@	-person=24
@ballasalla@	-location=39
@verdy_kawasaki@	-organization=78
@fuengirola@	-location=65 -event=2
@i'm_no_angel@	-art=32
@treasure_hunt@	-broadcast_program=35 -title=3 -art=2 -event=1
@wise@	-location=51 -product=20 -person=15 -organization=6
@inge_morath@	-person=24
@south_slavs@	-people-ethnicity=151 -location=2
@wing@	-location=35 -person=13 -organization=8 -food=2 -body_part=2 -broadcast_program=1 -living_thing=1
@organization_of_arab_petroleum_exporting_countries@	-organization=29
@freising@	-location=241
@buckeye,_arizona@	-location=26
@maria_de_medeiros@	-person=68
@271@	-metropolitan_transit-transit_line=12 -art=4 -location=4
@stone_cold@	-art=18 -person=3
@b._dolan@	-person=28
@orthonama_vittata@	-living_thing=29
@business_council_of_australia@	-organization=21
@marika_gombitová@	-person=108
@petrovaradin@	-location=104 -event=5
@osborne_house@	-location=138
@ruble@	-finance-currency=72 -product=1
@roch_voisine@	-person=79 -art=1
@the_collective@	-person=12 -art=8 -organization=1
@im_chang-jung@	-person=56
@the_call@	-art=53 -person=41 -event=2
@carriers@	-product=29 -art=10
@juan_pantoja_de_la_cruz@	-person=28
@mona_passage@	-location=66
@shona@	-language=154 -people-ethnicity=130
@olivia_holt@	-person=29
@silent_running@	-art=73 -person=9
@kandahar_province@	-location=172
@buffalo,_new_york@	-location=3374 -event=1
@thorpe,_benjamin@	-person=66
@4th_armored_division@	-organization=58
@parappa_the_rapper@	-product=35
@raunchy@	-person=18 -art=5
@mario_silva@	-person=25
@albion@	-location=189 -product=37 -organization=34 -art=34 -person=4 -event=2
@mike_tindall@	-person=29
@bonkers@	-broadcast_program=94 -art=30
@monsters_unleashed@	-art=29
@luke_short@	-person=35
@bill_wilson@	-person=39 -organization=1
@francesco_totti@	-person=173
@kenilworth_castle@	-location=85 -product=3
@steamhammer@	-person=24 -organization=14 -art=6
@nbc_daytime@	-broadcast_program=52 -broadcast_network=1
@institute_of_business_administration@	-organization=24
@mont-de-marsan@	-location=117 -organization=36
@dirty_little_rabbits@	-person=19 -art=2
@national_liberal_club@	-location=58
@evermore@	-person=121 -art=7
@king_country@	-location=103
@woodstock@	-location=632 -art=60 -organization=8 -event=8
@the_supernaturals@	-person=32 -art=2
@peter_ackerman@	-person=20
@thinking_machines_corporation@	-organization=30
@sons_of_liberty@	-organization=164 -location=2
@mtv2@	-broadcast_network=677
@erzhu_shilong@	-person=21
@mike_jones@	-person=154
@suzzara@	-location=18 -organization=2
@barnstaple_town@	-organization=27 -location=7
@superbus@	-person=20 -organization=15
@parkes@	-location=157 -person=3
@ivar_of_limerick@	-person=26
@customs_and_excise@	-person=32 -organization=2
@clontarf@	-location=152 -event=7 -organization=3 -person=1
@teairra_marí@	-person=16 -art=4
@monahans@	-location=35 -organization=1
@lion_country_safari@	-location=24
@fred_noonan@	-person=23
@theodore_unit@	-person=19 -art=1
@c++builder@	-product=32
@pearl_jam@	-person=1389 -art=28
@mary_elizabeth_braddon@	-person=61
@andy@	-person=101 -art=4 -product=1 -organization=1
@harry_l._fraser@	-person=31
@400@	-location=10 -product=9 -event=3
@aps@	-organization=14 -location=6 -chemistry=1
@disney_comics@	-art=55 -organization=49
@yves_edwards@	-person=52
@victoria,_british_columbia@	-location=1276 -event=1
@got_to_give_it_up@	-art=21
@langport_rural_district@	-location=23
@rockaway_beach@	-location=52 -art=10
@wolverhampton@	-location=1660 -organization=32 -location=1 -event=1
@scorpia@	-art=23
@hungaria@	-location=26 -organization=2
@killester@	-location=30 -organization=1
@central_córdoba@	-organization=47
@brown_derby@	-location=36 -organization=1 -person=1
@the_tim_conway_show@	-broadcast_program=32
@calder@	-location=54 -person=26 -organization=3
@tampa_bay_buccaneers@	-organization=3141 -event=20 -location=1
@jerry_krause@	-person=28
@waterfalls@	-art=48 -location=6
@baton_rouge,_louisiana@	-location=958
@ted_elliott@	-person=31
@palpita_vitrealis@	-living_thing=34
@cartwright@	-location=46 -person=4
@north_wessex_downs@	-location=37
@general_secretary_of_the_romanian_communist_party@	-organization=25
@bent_pyramid@	-location=20
@sancho_iv@	-person=71
@national_park@	-location=91 -organization=16 -person=1
@first_circuit_court_of_appeals@	-organization=23
@heinemann@	-organization=98 -person=2
@monastery@	-location=44
@edmund@	-person=115 -location=1
@eifel@	-location=538 -product=5
@falkland@	-location=45 -product=4 -event=1 -person=1
@mallorca@	-organization=196 -location=31
@general_assembly@	-organization=1206 -location=1
@chesil_beach@	-location=81
@ganges@	-location=18 -product=14 -god=4 -broadcast_program=1
@carlos_zambrano@	-person=91
@dights_falls@	-location=22
@ayer@	-location=53 -art=3 -organization=1 -person=1
@carl_friedrich_gauss@	-person=256
@butch_cassidy@	-person=138 -art=1
@pete_st._john@	-person=21
@urziceni@	-location=28
@wicked_science@	-broadcast_program=28
@alcamo@	-location=33 -organization=5
@fred_wesley@	-person=166
@batley@	-organization=184 -location=125
@kuybyshevsky_district@	-location=38
@moscow_institute_of_physics_and_technology@	-organization=120
@nietzsche@	-person=163
@2005_kashmir_earthquake@	-event=130
@after_the_ball@	-art=33
@hobart_international_airport@	-location=21
@toronto_harbour@	-location=59
@surjit_singh_barnala@	-person=40
@andrew_rosindell@	-person=25
@xchange@	-broadcast_program=17 -art=5
@method_man@	-person=516 -art=10
@eni@	-organization=220 -person=11
@thais@	-people-ethnicity=29 -art=16 -location=5 -person=2 -language=1 -living_thing=1
@okhotsk_subprefecture@	-location=35
@havana@	-location=3649 -art=29 -organization=1 -event=1
@juan_gabriel@	-person=238 -art=1
@snowy_hydro@	-organization=27 -location=1
@hobson@	-location=30 -person=8 -product=2
@anoraknophobia@	-art=29
@group_1@	-event=76 -organization=1
@david_bradley@	-person=30
@hellín@	-location=21 -organization=1
@women's_auxiliary_air_force@	-organization=122
@clayton_township@	-location=28
@omc@	-person=35 -organization=3
@sassoferrato@	-location=27 -person=11
@hibernians@	-organization=145
@sir_francis_drake@	-person=61 -broadcast_program=19
@herre@	-person=151 -location=3
@hull_truck_theatre@	-location=45
@nationals@	-organization=84 -event=5 -product=1
@ocala_stampede@	-organization=22
@keb'_mo'@	-person=145 -art=6
@the_blackeyed_susans@	-person=60
@miss_universe_2001@	-event=46
@johann_friedrich_struensee@	-person=68
@south_west_region@	-location=35
@a_whiter_shade_of_pale@	-art=101
@gillian_slovo@	-person=25
@aws@	-internet-website=16 -organization=9
@katy_trail_state_park@	-location=20
@chester_gillette@	-person=20
@pavlovsk_palace@	-location=27
@jackie_jackson@	-person=55 -art=2
@baker_beach@	-location=20
@killingholme@	-location=23
@cedar@	-living_thing=111 -location=38 -person=6 -computer-programming_language=1
@sheila_steafel@	-person=29
@red_jacket@	-person=34 -product=6 -art=2 -location=1
@2008_provincial_election@	-event=110
@teleiopsis_diffinis@	-living_thing=32
@rachmaninoff@	-person=255 -art=1
@evan_and_jaron@	-person=19 -art=4
@lillooet_ranges@	-location=37
@wolfsheim@	-person=32 -location=4
@salamander@	-product=32 -living_thing=17 -art=4
@national_football_league_division_1@	-event=27 -organization=1
@aedia_funesta@	-living_thing=28
@john_c._stennis@	-person=76 -product=3
@the_fame_monster@	-art=61
@joe_e._lewis@	-person=33
@the_queen_of_versailles@	-art=23
@joey_buttafuoco@	-person=27
@dinorah@	-art=29
@united_service_organizations@	-organization=110
@nepal@	-location=12494 -organization=187 -person=8 -finance-currency=2 -event=1 -language=1 -product=1
@belenenses@	-organization=171
@huacho@	-location=25
@delano@	-location=60
@kevin_newman@	-person=34
@muskegon@	-location=164 -organization=2
@francis_biddle@	-person=51
@putumayo@	-location=39 -organization=8
@jim_moran@	-person=73
@stardust@	-art=330 -product=58 -person=45 -broadcast_program=16 -award=3 -location=3 -event=2
@apache_indian@	-person=60 -people-ethnicity=2
@tappan_zee_bridge@	-location=79
@plataea@	-location=71 -event=21
@richard_j._leon@	-person=24
@gov't_mule@	-person=229 -art=5
@amba_alagi@	-location=35 -event=1
@r.i.p.@	-art=23
@julie_gonzalo@	-person=30
@buckwheat@	-food=20 -living_thing=4
@buck_taylor@	-person=44
@ube@	-location=55 -food=4 -organization=1
@phyllis_somerville@	-person=31
@montfaucon@	-location=43 -person=23
@gérard_oury@	-person=101
@cap_bon@	-location=40 -event=1
@pokémon_red_and_blue@	-product=114
@la_jolie_fille_de_perth@	-art=35
@gmina_rymań@	-location=29
@fun_lovin'_criminals@	-person=105
@general_medical_council@	-organization=255
@state_of_florida@	-location=30 -organization=2
@landrecies@	-location=40 -event=3
@laburnum_anagyroides@	-living_thing=23
@minnesota_air_national_guard@	-organization=40
@charlie_barnet@	-person=162
@owl_city@	-person=189
@toby_huss@	-person=58
@st._paul's_school@	-organization=203 -location=9
@western_university@	-organization=48
@coronet@	-product=19 -organization=7
@rob_portman@	-person=81
@michel_audiard@	-person=44
@praful_patel@	-person=33
@louis_of_france@	-person=20
@pétain@	-person=34 -location=1
@mohammad_javad_zarif@	-person=24
@condesa@	-location=38
@please_touch_museum@	-location=28
@republic_of_upper_volta@	-location=39
@banco_del_mutuo_soccorso@	-person=33 -art=2
@meredith@	-location=26 -person=13 -organization=7 -event=4 -product=3
@order_of_the_star_of_karađorđe@	-title=23
@rn@	-organization=554 -title=28 -location=5 -chemistry=3
@jack_conway@	-person=84
@philip_v_of_macedon@	-person=169
@inkerman@	-event=62 -location=10
@jew's_harp@	-product=60
@bountiful,_utah@	-location=57
@allen_county,_indiana@	-location=41
@20th_century_fox_television@	-organization=197
@the_field_mice@	-person=43
@his_last_bow@	-art=22
@american_association_for_cancer_research@	-organization=76
@amy@	-person=14 -art=10 -organization=6 -product=3 -biology=1
@makhaya_ntini@	-person=90
@president_of_the_cabinet_of_ministers@	-title=34
@óscar_r._benavides@	-person=25
@deborah_rush@	-person=30
@salur@	-location=34
@the_for_carnation@	-person=29
@scarlet@	-visual_art-color=71 -person=18 -art=12 -living_thing=2 -organization=2
@ajay_jadeja@	-person=34
@victoria's_secret_fashion_show@	-event=104 -organization=4
@horse_feathers@	-art=50 -person=2
@jarasandha@	-person=80 -art=3
@penetration@	-person=37 -art=1
@la_martiniere_college@	-location=18 -organization=2
@david_blaine@	-person=100
@people's_democratic_movement@	-organization=25
@matt_morgan@	-person=22 -organization=1
@e._w._scripps@	-person=22
@first_film@	-art=79 -broadcast_program=5
@boma@	-location=21 -organization=8 -event=3 -language=1
@loco@	-art=22 -location=7 -person=3 -product=2 -disease=1
@hong_kong_airlines@	-organization=37
@argonauts@	-organization=67 -product=3 -living_thing=2
@zhang_zilin@	-person=24
@yakutat_bay@	-location=26
@ikhwan@	-people-ethnicity=64 -organization=2
@rich_kids@	-person=22 -art=5
@st_petersburg@	-location=36 -transit=2 -organization=1
@scottish_premier_league@	-organization=1786 -event=18
@centenary_bank@	-organization=42
@fiji_national_rugby_union_team@	-organization=42
@wake_up_and_dream@	-art=21
@van_tuong_nguyen@	-person=27
@gan@	-language=36 -location=25 -chemistry=5 -person=4 -organization=2 -disease=1
@benjamin_constant@	-person=108 -location=4
@charles_darwin@	-person=2240 -location=2
@lifetime@	-broadcast_network=673 -person=65 -art=6 -broadcast-tv_channel=3
@cuban_giants@	-organization=35
@full_circle@	-art=96 -broadcast_program=9
@bhramaram@	-art=22
@judy_cheeks@	-person=26
@manzanares@	-location=19 -organization=1
@juan_josé_castelli@	-person=58 -location=1
@albert_salmi@	-person=51
@greg_proops@	-person=83
@magdalen_bridge@	-location=26
@cardiff_high_school@	-organization=29
@alison_hinds@	-person=21
@henderson_forsythe@	-person=27
@arigna@	-location=21
@borac_banja_luka@	-organization=54
@steve_christian@	-person=36
@ainsworth@	-location=33 -person=3
@iowa's_7th_congressional_district@	-location=21
@dean_roland@	-person=20
@alexander_kronlund@	-person=22
@windsor—walkerville@	-location=20
@yoga_lin@	-person=25
@carreño@	-location=23 -person=2
@central_highlands@	-location=212
@yamato_period@	-event=64
@kiryat_tiv'on@	-location=20
@sierre@	-location=111
@taejong@	-person=30 -title=1
@tsuen_wan_new_town@	-location=21
@joe_walker@	-person=32
@worthing@	-location=615 -organization=64
@fort_snelling_national_cemetery@	-location=23
@true_colors@	-art=93 -broadcast_program=25
@malcolm_edwards@	-person=25
@jason_dungjen@	-person=20
@relativity@	-broadcast_program=24 -organization=21 -art=16 -person=9
@madeira_airport@	-location=49
@jackie_wilson@	-person=270
@malcolm_ii@	-person=47
@sd@	-organization=185 -location=41 -education-educational_degree=1 -person=1
@special_forces@	-organization=119 -art=20 -product=1
@avella@	-location=26
@french_consulate@	-event=87 -organization=1
@autódromo_hermanos_rodríguez@	-location=55
@un_gars,_une_fille@	-broadcast_program=24
@pascal_lissouba@	-person=93
@the_hamsters@	-person=24
@soo_line_railroad@	-organization=173
@lollipop@	-art=76 -food=8 -person=7
@union_nationale@	-organization=414
@ateneo_de_zamboanga_university@	-organization=33
@ry_cooder@	-person=493 -art=4
@jorge_wilstermann@	-organization=61 -person=3
@thomas_foley@	-person=35
@mini@	-product=330 -organization=76 -person=2
@jk_sillamäe_kalev@	-organization=22
@cave@	-person=13 -location=8 -art=2
@downe@	-location=43
@ivatan@	-language=11 -people-ethnicity=10
@oliver_wyman@	-organization=32 -person=11
@carmarthen@	-location=676 -person=5 -event=1
@soe@	-organization=266 -person=1
@irvington@	-location=148 -organization=3
@richard_schweiker@	-person=40
@samford@	-organization=38 -location=21
@velvet_crush@	-person=26
@yad_vashem@	-location=670
@breaking_the_law@	-art=32
@black_christmas@	-art=63 -event=2
@hordaland@	-location=953 -art=3
@percheron@	-living_thing=83 -person=2 -art=1
@lake_fryxell@	-location=26
@putney_vale_cemetery@	-location=58
@do_make_say_think@	-person=59 -art=1
@harmaja@	-location=22 -person=4 -art=1
@volans@	-location=25 -product=1
@leyte_gulf@	-location=514 -event=23
@cyclura@	-living_thing=37
@washakie_county@	-location=25
@uss_chesapeake@	-product=39 -event=3
@international_reading_association@	-organization=121
@cardington,_bedfordshire@	-location=23
@montrichard@	-location=19 -person=1
@the_prophet@	-art=38 -person=37
@kinloss@	-location=23 -title=2
@zhu_mei@	-person=34
@donnybrook@	-location=123
@danielle_panabaker@	-person=67
@thousand_islands@	-location=119 -product=2
@robert_davenport@	-person=27
@rapsody@	-person=30
@max_mok@	-person=31
@the_la's@	-person=107 -art=6
@barton_rovers@	-organization=26
@bartolomeo_platina@	-person=30
@blue_dragon@	-product=51 -organization=1
@lonquimay@	-location=31
@pittsburgh_and_lake_erie_railroad@	-organization=94
@samuel_alito@	-person=273
@warta_poznań@	-organization=115
@samoans@	-people-ethnicity=28 -organization=2 -language=1
@jalsaghar@	-art=21
@viper@	-living_thing=124 -broadcast_program=50 -person=32 -product=24 -location=17 -organization=1
@frederick_a._stokes@	-person=29
@onezhsky_district@	-location=21
@harry_potter_series@	-art=26
@elf_power@	-person=64
@the_national_team@	-organization=38
@peter_burton@	-person=27
@national_association_of_schools_of_art_and_design@	-organization=60
@supercar@	-person=16 -product=13
@eastern_mediterranean@	-location=135
@facedown_records@	-organization=94
@boogie_woogie@	-broadcast_program=11 -art=10
@suleiman_i@	-person=23
@glamorgan@	-location=1176 -organization=1127 -product=2
@crusades@	-event=825 -art=3 -broadcast_program=3
@dandenong@	-location=138 -organization=59 -metropolitan_transit-transit_line=1
@pepperdine_university@	-organization=537
@plaza_de_españa@	-location=37
@kansas_state@	-organization=341 -location=1
@high_sheriff_of_rutland@	-title=41
@michael_psellos@	-person=60
@prince_frederick,_duke_of_york_and_albany@	-person=73
@marathon,_florida@	-location=34
@gma@	-organization=30 -broadcast_program=3 -person=1 -chemistry=1
@emmis_communications@	-organization=123
@flashpoint@	-art=354 -person=1
@chen_hung-ling@	-person=42
@china_national_highway_210@	-location=40
@u-t_san_diego@	-art=26
@jesuit@	-organization=947 -person=7
@vhong_navarro@	-person=79
@head_coach@	-title=249 -product=8 -organization=2
@sepp_maier@	-person=59
@kirklees@	-location=184
@outlaw@	-art=27 -broadcast_program=23 -organization=15 -product=4 -person=2
@allegheny_county_airport@	-location=32
@impaled@	-person=22
@the_phantom_tollbooth@	-art=58
@ron_harper@	-person=58
@university_of_illinois_at_chicago@	-organization=569 -location=1
@kevin_towers@	-person=36
@christophe_maé@	-person=36
@sergio_franchi@	-person=185
@wijk_aan_zee@	-location=74
@rize_province@	-location=41
@lecce@	-organization=363 -location=341
@state_assembly@	-organization=105 -location=2
@geir_haarde@	-person=49
@suwannee_river_water_management_district@	-organization=23
@_]_and_@	-person=18 -art=1 -chemistry=1
@shia@	-religion-religion=249
@palm_sunday@	-time=418 -art=8
@rose_hobart@	-person=43 -art=9
@italian_league@	-organization=43 -location=1
@li_zhi@	-person=53
@the_bold_ones@	-broadcast_program=24
@sukhumvit@	-location=20 -metropolitan_transit-transit_line=3
@clairefontaine@	-location=74
@ham@	-location=91 -person=69 -food=30 -organization=2 -title=1 -body_part=1
@yvonne_romain@	-person=20
@kirundi@	-language=39
@eliminator@	-art=29 -product=4 -person=1 -event=1
@betsy_ross@	-person=75 -location=1
@st_ives@	-location=362 -art=2 -event=1
@strand@	-location=390 -person=48 -organization=5 -art=2 -computer-programming_language=1
@providencia@	-location=47 -living_thing=5
@novalis@	-person=130 -medicine-medical_treatment=1
@the_super_dimension_fortress_macross@	-broadcast_program=148 -product=2
@(there's)_always_something_there_to_remind_me@	-art=35
@jeffrey@	-person=16 -art=12 -living_thing=1
@50@	-art=58 -location=25 -product=18 -metropolitan_transit-transit_line=9 -broadcast_program=9 -organization=3 -person=2 -food=1
@malvik@	-location=45
@kentish@	-location=15 -language=7 -organization=1
@university_of_the_cordilleras@	-organization=20
@pawhuska@	-location=20 -person=3
@st._louis_soccer_league@	-organization=122
@cley_next_the_sea@	-location=27
@codford@	-location=27
@kruger_national_park@	-location=226
@owls@	-organization=158 -person=15 -living_thing=3 -art=1
@mattoon@	-location=65
@university_of_maryland_center_for_environmental_science@	-organization=21
@mick_napier@	-person=21
@bureau@	-location=21 -organization=4 -person=1
@thief@	-art=34 -product=26 -broadcast_program=10
@marshall_manesh@	-person=28
@cp24@	-broadcast_network=100
@patricia@	-person=23 -art=8 -location=1
@victorian_government@	-organization=42 -location=2
@snout_moth@	-living_thing=556
@lloyd_noble_center@	-location=40
@mark_gottfried@	-person=38
@sc_wiedenbrück_2000@	-organization=20
@leningrad@	-location=662 -person=34 -event=19 -product=4 -art=4 -transit=3 -organization=2
@mexborough@	-location=122 -title=1
@alfredo_binda@	-person=58
@donna_air@	-person=24
@univision_music_group@	-organization=28 -broadcast_network=2
@caparezza@	-person=24
@dane_sorensen@	-person=20
@design_academy_eindhoven@	-location=30
@jean_jaurès@	-person=158
@chita@	-location=204 -organization=7
@tikader@	-person=368
@amar@	-person=26 -art=7
@saint_anthony@	-person=102 -location=2 -title=1
@palos_verdes_peninsula_high_school@	-organization=29
@worcester_wolves@	-organization=53
@priscilla_lopes-schliep@	-person=21
@hermon@	-location=24
@tsang@	-location=79 -person=1
@cibelle@	-person=21
@the_pledge@	-art=30 -person=1
@adeaze@	-person=23
@beaufighters@	-product=29
@michael_jeter@	-person=67
@division_of_military_aeronautics@	-title=19 -organization=1
@braintree@	-location=302 -organization=11 -metropolitan_transit-transit_line=1
@frank_church@	-person=134 -organization=2
@hideki_okajima@	-person=38
@msi@	-organization=49 -person=1
@secession@	-organization=11 -event=10 -location=5 -person=1
@marston's@	-organization=25 -person=7
@face_the_nation@	-broadcast_program=156 -art=2
@charles_a._beard@	-person=99
@world_golf_championships@	-event=193
@andrew_ure@	-person=21
@the_velvet_teen@	-person=24
@cabazon,_california@	-location=24
@bram@	-location=15 -person=5
@moon_over_miami@	-art=22 -broadcast_program=14
@apology@	-art=65 -person=2 -time=1
@seattle_post-intelligencer@	-art=459
@lee_lawrie@	-person=68
@blue_peter@	-person=19 -art=1 -award=1
@my_sweet_lord@	-art=98
@piotr_włostowic@	-person=23
@mikveh_israel@	-organization=32 -location=1
@vancouver_expedition@	-product=60 -person=1
@carlos_checa@	-person=64
@milkha_singh@	-person=39
@quake@	-product=276 -art=2 -event=1
@zanzibar_archipelago@	-location=48
@mountain_jews@	-people-ethnicity=54
@church_of_st_mary_the_virgin@	-location=21
@abdel_halim_hafez@	-person=75
@norman_adrian_wiggins_school_of_law@	-organization=22
@george_crabbe@	-person=97
@sonja_aldén@	-person=20
@adam_henrique@	-person=26
@gimme_all_your_lovin'@	-art=31
@mellieħa@	-location=68
@nawa@	-location=23
@adda@	-location=30 -person=10 -art=4
@new_zealand_law_commission@	-organization=25
@cambridge_seven_associates@	-organization=23
@gujaratis@	-people-ethnicity=26 -language=2
@accra_sports_stadium@	-location=19 -event=1
@river_weaver@	-location=121
@the_other_half@	-broadcast_program=14 -art=6
@the_care_bears_adventure_in_wonderland@	-art=29
@wyatt@	-person=53 -location=3
@tarragon_theatre@	-location=56
@solana_beach@	-location=26
@bloomington@	-location=198 -organization=8 -art=1
@shabak@	-organization=39 -people-ethnicity=8
@pye@	-organization=138 -person=6
@cathal_goulding@	-person=39
@dashiell_hammett@	-person=321 -art=1
@pacific_railroad@	-organization=39
@shippensburg_university_of_pennsylvania@	-organization=57
@decode@	-art=24 -computer-programming_language=1
@leslie_lewis@	-person=40
@zürich@	-location=2135 -organization=79 -event=3
@trastevere@	-location=153 -art=3
@dale_mabry_highway@	-location=45
@gilbert_arthur_à_beckett@	-person=24
@mardi_gras@	-time=472 -event=4
@saxe-gotha-altenburg@	-location=67
@sts-27@	-event=39
@melbourne_grand_prix_circuit@	-location=35
@michael_joyce@	-person=32
@the_spectacular_spider-man@	-broadcast_program=161 -art=117
@protozoa@	-living_thing=38 -disease=1
@omid@	-person=19 -product=9
@brown_trout@	-living_thing=107
@marina_vlady@	-person=51
@otto_weininger@	-person=42
@german_air_force@	-organization=53
@alan_hale,_jr.@	-person=111
@lake_mweru@	-location=65
@huntly@	-location=41 -organization=40 -person=14
@st._helens@	-organization=686 -location=187 -art=5
@barbados@	-location=3040 -organization=109 -art=17 -person=17 -title=3 -finance-stock_exchange=2 -finance-currency=2 -people-ethnicity=1
@british_hong_kong@	-location=72
@gp@	-title=125 -art=12 -organization=3 -event=1 -location=1
@vancouver_whitecaps@	-organization=144
@arauca@	-location=38 -product=2 -people-ethnicity=1
@bejoy_nambiar@	-person=32
@oktobar_1864@	-person=24 -art=1
@cush@	-person=14 -location=8
@justified@	-broadcast_program=182 -art=51
@time_warp@	-art=33 -broadcast_program=16
@opequon_creek@	-location=38 -event=1
@ben_kasica@	-person=28
@the_revolution@	-person=96 -event=29 -art=8 -broadcast_program=1
@knaresborough@	-location=278 -title=1
@garry_marsh@	-person=92
@bridgehampton@	-location=35 -event=1
@frankston_station@	-location=23
@william_v,_duke_of_bavaria@	-person=33
@manabu_soya@	-person=25
@galen_hall@	-person=81
@atherton,_california@	-location=67
@calypso@	-art=30 -location=19 -product=4 -broadcast_program=3 -living_thing=1
@john_mann@	-person=61
@scotch-irish@	-people-ethnicity=152 -location=1
@llanelli_scarlets@	-organization=25
@grebo@	-people-ethnicity=21 -language=5
@thanksgiving@	-time=1187 -event=23 -art=4
@escobar@	-person=13 -location=12
@manfred_eicher@	-person=62
@hungarian_first_division@	-organization=19 -event=1
@a_touch_of_class@	-art=41 -person=6
@miramar@	-location=133 -art=5
@hicksville,_new_york@	-location=36
@wilson_college@	-organization=63
@do_not_disturb@	-broadcast_program=17 -art=12
@co-operative_party@	-organization=101
@josé_ortega_y_gasset@	-person=98
@moskva@	-location=30 -product=15 -art=5 -organization=1 -event=1
@rosalind@	-location=19 -person=3 -art=1
@teldec@	-organization=208
@border_patrol@	-organization=51 -broadcast_program=3
@25th_moscow_international_film_festival@	-event=37
@k3@	-person=46 -organization=3 -metropolitan_transit-transit_line=1 -product=1
@indian_rupee@	-finance-currency=110 -art=19
@jaan_kirsipuu@	-person=94
@motogp@	-event=77 -product=2
@rize@	-location=113 -person=20 -art=11
@cricket_club_of_india@	-organization=35
@itaipu@	-location=21 -art=4
@1966_college_football_season@	-event=24
@alex_tudor@	-person=20
@director_of_policy_planning@	-title=34
@merseburg@	-location=273
@torneo_de_clausura@	-organization=26 -event=1
@decathlon@	-event=95 -organization=10 -product=2
@susan@	-person=39 -location=3
@ben_obomanu@	-person=26
@paraguayan@	-location=17 -organization=7
@traction_avant@	-product=28
@rheostatics@	-person=110
@john_tesh@	-person=182
@peggy_eisenhauer@	-person=21
@astara@	-location=47
@tinted_windows@	-person=20 -art=1
@indian_point_energy_center@	-location=26
@emperor_henry_iii@	-person=26
@sicherheitsdienst@	-organization=262
@homegrown@	-art=34 -organization=1
@love_my_way@	-broadcast_program=70 -art=15
@marked_tree@	-location=28
@acheilognathus@	-living_thing=34
@louis_calhern@	-person=117
@nicolet@	-location=50 -person=4
@royal_palm_beach@	-location=22 -organization=1
@fajardo,_puerto_rico@	-location=46
@mapleton@	-location=56 -organization=1
@okotoks@	-location=74
@alejandro@	-art=46 -person=14
@aventura@	-person=165 -location=42
@shantou@	-location=182 -event=1
@the_age_of_stupid@	-art=28
@foster_city,_california@	-location=45
@best@	-organization=39 -location=23 -person=13 -art=8 -event=1
@kiryat_haim@	-location=28
@unita@	-organization=340
@bill_france,_jr.@	-person=33
@liberation_music_orchestra@	-person=32 -art=16
@chile_national_football_team@	-organization=111
@scipio_aemilianus@	-person=79
@magic_dirt@	-person=92 -art=1
@best_friends@	-art=23 -organization=2 -broadcast_program=2
@darkest_hour@	-person=119 -art=2
@granton@	-location=81
@capital_city_trail@	-location=36
@hr@	-organization=15 -art=5 -language=2 -finance-currency=1 -product=1
@hmas_cerberus@	-location=23 -product=1
@mark_herrmann@	-person=32
@millionaire@	-person=25 -art=10 -broadcast_program=7 -product=3
@qashqai@	-people-ethnicity=33 -product=10 -language=8
@raven_lord@	-person=26
@szeged@	-location=642 -organization=3
@moab,_utah@	-location=101
@ashover@	-location=28
@petsamo@	-location=122 -event=2
@kincaid@	-location=14 -person=7
@donaldson@	-person=19 -location=11 -product=1
@galen@	-person=609 -location=9 -organization=1
@saturnin@	-person=19 -art=5
@heritage@	-organization=40 -art=24 -location=3 -internet-website=2 -people-ethnicity=1
@ffestiniog@	-location=36
@hook@	-location=62 -person=4
@haute-loire@	-location=373
@bjarne_stroustrup@	-person=79
@letterkenny@	-location=316 -organization=1
@fleet_foxes@	-person=151 -art=9
@kurt_braunohler@	-person=29
@gunboat@	-product=23 -event=1
@rolleston@	-location=50 -person=4
@alan_freeman@	-person=76
@gala_rfc@	-organization=29
@zhu_yougui@	-person=35
@wittstock@	-location=28 -event=4
@jayhawks@	-organization=18 -person=5
@fc_luzern@	-organization=152
@tom_bell@	-person=68 -organization=1
@this_world_fair@	-person=20 -art=4
@grand@	-location=59 -broadcast_program=17 -organization=3 -event=1 -title=1 -product=1 -art=1 -living_thing=1
@cederberg@	-location=43 -person=1
@evelyn_ashford@	-person=40
@east_rail_line@	-metropolitan_transit-transit_line=134 -location=1
@buganda@	-location=311 -title=1
@baldwin@	-organization=154 -location=136 -person=106 -living_thing=2 -title=1 -product=1
@la_frontera@	-location=24 -art=3
@wreckless_eric@	-person=79 -art=6
@backbone_entertainment@	-person=45
@kurtis_blow@	-person=162 -art=3
@sid_ryan@	-person=24
@gérard_debreu@	-person=40
@lexa_doig@	-person=42
@gigli@	-art=40 -person=7
@turkcell@	-organization=64
@royal_australasian_ornithologists_union@	-organization=131
@intuit@	-organization=120
@jerry_rice@	-person=327
@the_bowery@	-art=19 -location=2
@snow_hill_island@	-location=31
@frog_lake_massacre@	-event=26
@caudron@	-organization=72 -product=1
@band_baaja_baaraat@	-art=45
@zanclognatha_lunalis@	-living_thing=30
@richter@	-person=22 -organization=1
@glengormley@	-location=36
@saint_cecilia@	-person=98
@ledisi@	-person=71
@bt_digital_music_awards@	-award=31 -organization=1
@catherine_hardwicke@	-person=69
@adelphia@	-organization=55 -art=5 -living_thing=1
@principia@	-art=44 -location=3 -organization=3
@chris_penn@	-person=119
@diaptomidae@	-living_thing=47
@n@	-chemistry=72 -organization=24 -location=18 -product=17 -art=17 -finance-currency=8 -metropolitan_transit-transit_line=3 -title=2 -biology=2 -person=2
@bennie_oosterbaan@	-person=174
@marlene_dietrich@	-person=796
@lithuanian_jewish@	-people-ethnicity=57
@babatunde_fashola@	-person=23
@guysborough@	-location=51 -product=1
@superior_court_of_pennsylvania@	-organization=32
@xibe@	-people-ethnicity=27 -language=8
@campeonato_brasileiro_série_b@	-organization=282 -event=1
@persepolis@	-organization=528 -location=309 -art=60
@bern@	-location=2439 -metropolitan_transit-transit_line=3 -organization=3
@jay_dardenne@	-person=55
@silver_convention@	-person=56
@david_e._finley@	-person=23
@william_of_champeaux@	-person=21
@rupert_of_hentzau@	-art=21 -broadcast_program=4
@endotricha_flammealis@	-living_thing=33
@penticton@	-location=185 -organization=10
@the_south@	-location=225 -art=8 -organization=3 -language=1 -event=1
@confessions_of_a_dangerous_mind@	-art=96
@winter_haven@	-location=126 -organization=1
@coria@	-location=35 -person=4 -organization=3
@mandi@	-location=51 -art=23 -food=11 -person=1
@moneyball@	-art=183
@javon_walker@	-person=67
@klamath@	-people-ethnicity=76 -location=74 -language=5 -art=2
@philological_society@	-organization=31
@hans_christian_blech@	-person=27
@shenton_way@	-location=35
@revolutions@	-art=17 -event=10
@capernaum@	-location=75
@friedrich_gustav_jakob_henle@	-person=26
@nco@	-title=220 -organization=3
@nurse@	-art=9 -title=8 -broadcast_program=6 -medicine-medical_treatment=1 -organization=1 -body_part=1 -education-educational_degree=1
@trondheim@	-location=2448 -organization=3 -art=1 -person=1
@john_e._fogarty@	-person=27
@mossoró@	-location=24
@gemini_8@	-event=44
@sir_john_a._macdonald@	-person=32
@david_rikl@	-person=168
@poland_national_football_team@	-organization=241 -location=1
@earl_bennett@	-person=38
@cheers@	-broadcast_program=727 -art=9 -location=1
@science_daily@	-internet-website=22
@george_h._w._bush@	-person=2480 -event=1
@herbie_mann@	-person=267
@treviso@	-location=671 -organization=36
@marchena@	-living_thing=14 -location=11 -person=2
@gloucestershire_regiment@	-organization=147 -event=1
@nikkō@	-location=89 -person=11
@arman@	-person=86 -location=2
@c.m.g.@	-title=30
@nishiki@	-location=20 -product=18
@calliteara_pudibunda@	-living_thing=36
@sondershausen@	-location=96
@lake_and_peninsula_borough@	-location=50
@apple_valley@	-location=85 -organization=5
@rinat_akhmetov@	-person=42
@rick_bayless@	-person=42
@nassau_county@	-location=730 -organization=1
@batman_forever@	-art=221 -product=4
@jason_byrne@	-person=26
@oregon_convention_center@	-location=29
@vrij_nederland@	-art=65
@tasman_bay@	-location=56
@hannu_mikkola@	-person=67
@max_webster@	-person=56 -art=2
@mondo_2000@	-art=28
@assistant_commissioner@	-title=36
@party_animals@	-broadcast_program=22 -art=4
@frank_shannon@	-person=29
@american_indian@	-people-ethnicity=702 -organization=2 -location=1
@solent@	-location=333 -product=1
@campaigns@	-event=20 -title=2 -person=2 -location=1
@tuscaloosa@	-location=512 -product=5
@escada@	-organization=104 -location=6
@gaspar_corte-real@	-person=35
@james_jones@	-person=197 -broadcast_program=1
@robert_moses_state_parkway@	-location=43
@capenhurst@	-location=25
@bickley@	-location=57 -organization=28 -person=1
@larry_crowne@	-art=25
@moville@	-location=40
@kydonia@	-location=46
@puma_se@	-organization=21
@2004@	-event=3470 -award=12 -organization=11 -art=11 -broadcast_program=7 -person=2 -product=2 -location=1
@jennifer_hale@	-person=161
@midland_park@	-location=29
@battle_of_balikpapan@	-event=28
@aghili_district@	-location=25
@melkonian_educational_institute@	-organization=36
@queen_victoria_hospital@	-location=26
@ojai,_california@	-location=143
@scoop@	-art=33 -computer-programming_language=6 -person=3 -organization=3
@gunsmith_cats@	-art=33
@united_parcel_service@	-organization=188
@fitchburg_line@	-metropolitan_transit-transit_line=80 -organization=3
@felix_galimir@	-person=21
@mizar@	-person=21 -product=1
@kokoda_track@	-location=85 -event=27
@national_congress@	-organization=187 -event=5 -location=1
@carey_price@	-person=69
@mako@	-person=21 -living_thing=7 -organization=4 -art=1
@mel_kiper,_jr.@	-person=27
@android_os@	-product=23
@chaka_khan@	-person=815 -art=1
@washington_monthly@	-art=154
@paul_j._pelz@	-person=30
@rederiet@	-broadcast_program=34
@chapel_hill,_north_carolina@	-location=436 -organization=1
@época@	-art=22
@this_life@	-broadcast_program=72 -art=10
@assen@	-location=359
@southend-on-sea@	-location=379 -organization=1
@hampden_county@	-location=82
@simplicius_simplicissimus@	-art=29
@mick_cronin@	-person=42
@new_kingdom@	-event=46 -person=7 -art=2
@baguirmi@	-location=112 -language=1
@philopoemen@	-person=38
@wish_you_were_here@	-art=152 -broadcast_program=4
@ray_mcgovern@	-person=20
@london_and_greenwich_railway@	-location=45
@s._p._pillai@	-person=25
@addicted_to_love@	-art=76 -broadcast_program=2
@agrarian_party@	-organization=60
@laura_betti@	-person=24
@bani@	-location=16 -finance-currency=11
@freejack@	-art=27
@yautepec@	-location=30
@shoreditch@	-location=417
@harland_and_wolff@	-organization=346
@brachmia_blandella@	-living_thing=28
@roger_e._mosley@	-person=25
@british_resident@	-title=20
@the_mysterious_island@	-art=89
@mac_and_me@	-art=31
@melba_liston@	-person=72
@wilhelm_ackermann@	-person=29
@jack_powell@	-person=20
@comedy_central@	-broadcast_network=2175 -broadcast-tv_channel=4
@eassie_stone@	-location=23
@mcg@	-location=246 -person=93 -organization=21
@baronetcy@	-title=103 -location=1
@simon_magus@	-person=84 -art=3
@the_killing_of_sister_george@	-art=62
@franz_west@	-person=40
@world's_strongest_man@	-event=31 -title=1
@maminov@	-person=91
@ma@	-education-educational_degree=558 -location=10 -person=9 -art=3 -medicine-drug=1 -organization=1 -language=1 -people-ethnicity=1
@atholl@	-location=72 -title=5 -person=5
@mother's_day@	-art=37 -time=1
@cohort@	-organization=74
@seaweed@	-food=26 -living_thing=1 -chemistry=1
@northamptonshire@	-location=2460 -organization=1216 -title=3
@gérard_brach@	-person=27
@golden_star@	-organization=24 -location=1 -award=1
@potano@	-people-ethnicity=33
@w._somerset_maugham@	-person=324
@earl_rivers@	-title=18 -person=16
@ballantine@	-organization=54 -location=5 -person=1
@liberty_hall@	-location=55 -art=1
@sultan_ismail@	-person=24 -location=2
@pacifica,_california@	-location=44
@the_blasters@	-person=108 -art=1
@magicians@	-art=22 -title=3
@vila_velha@	-location=43 -event=1
@sst@	-organization=66 -product=2 -location=1
@peter_tabuns@	-person=20
@lfo@	-person=17 -art=4
@alpina@	-organization=29
@bloxham@	-location=45 -organization=1
@kali@	-god=548 -person=6 -location=6 -living_thing=4
@zemplín@	-location=20
@ii_army_corps@	-organization=34
@rtp@	-broadcast_network=197
@rawdon@	-location=44 -person=1
@huna@	-people-ethnicity=19 -location=3 -religion-religion=3 -person=1
@thorpe@	-location=37 -person=4
@quasi@	-person=66
@westonzoyland@	-location=27
@footfall@	-art=22 -organization=1
@birch@	-living_thing=163 -person=100 -location=6
@mark_geyer@	-person=35
@unnatural_history@	-broadcast_program=21 -art=8
@rural_dean@	-title=406
@johnny_dyani@	-person=45
@miss_international@	-organization=448 -event=24
@javier_cámara@	-person=27
@animistic@	-religion-religion=33
@herentals@	-location=56
@yellow_river@	-location=1035 -art=9
@1974_asian_games@	-event=79
@buses@	-transit=14 -product=7 -organization=4 -location=2 -art=1
@suceava@	-location=29
@veal@	-food=11 -person=10
@banquet@	-art=14 -organization=9 -broadcast_program=1
@kanchanaburi_province@	-location=72
@mikhail_yangel@	-person=20
@a_harlot's_progress@	-art=32
@ōshima@	-location=71 -person=2 -organization=1
@dervorguilla_of_galloway@	-person=20
@emma_of_waldeck_and_pyrmont@	-person=25
@griffith_university@	-organization=376
@serbia@	-location=18924 -organization=232 -people-ethnicity=10 -event=4 -language=3 -title=2 -broadcast_program=1 -art=1
@jeff_kennett@	-person=156
@wong_kar-wai@	-person=219
@shawne_williams@	-person=25
@maggie@	-broadcast_program=10 -person=8 -art=4
@glenn_robert_davis@	-person=20
@battle_of_sharqat@	-event=26
@huila@	-location=63 -organization=1
@county_carlow@	-location=292 -organization=2 -title=1
@berry_kroeger@	-person=24
@universals@	-religion-religion=20
@carole_cook@	-person=28
@acámbaro@	-location=27
@thunder_bay_river@	-location=22
@john_ottman@	-person=41
@lowry_air_force_base@	-location=64
@carrollton_exempted_village_school_district@	-location=26
@sveaborg@	-location=22 -event=1
@title_song@	-art=81
@pennsylvania_dutch@	-language=35 -people-ethnicity=1
@university_of_south_florida@	-organization=875
@sanders_county@	-location=24
@george_grant@	-person=42
@rainer_bonhof@	-person=23
@san_nicolás_de_los_garza@	-location=45
@jerzy_maksymiuk@	-person=20
@warren,_arkansas@	-location=36
@tyrannosaur@	-art=29 -living_thing=3
@bfi@	-organization=144 -location=2
@because_music@	-organization=41
@neman@	-location=59 -organization=1
@pakrac@	-location=74 -event=4
@poggioreale@	-location=23
@haddon_heights@	-location=33
@augustinus@	-art=17 -person=3
@sint_maarten@	-location=358 -organization=5 -time=1
@el_dorado,_arkansas@	-location=108
@stars_on_45@	-person=51 -art=7
@frank_fontaine@	-person=26 -product=1
@billy_sherrill@	-person=197
@emmanuel_eboué@	-person=34
@pavlova@	-food=23 -person=2
@danielle_bradbery@	-person=26 -art=2
@bruce_lee@	-person=763 -product=3 -art=1
@roger_mcguinn@	-person=330 -art=5
@ralph_giordano@	-person=21
@leonardo@	-person=100 -location=14 -art=13 -product=2 -broadcast_network=2
@northern_administrative_okrug@	-location=32
@hellzapoppin'@	-art=32
@dan_gauthier@	-person=21
@aguilar_de_campoo@	-location=31
@pleasant_ridge@	-location=21
@god_save_the_queen@	-art=277 -person=1
@black_coffee@	-art=54 -food=4 -person=1
@department_of_finance_(kerala)@	-organization=28
@principality_of_achaea@	-location=309
@allahabad_bank@	-organization=34
@castres_olympique@	-organization=128
@she_will_have_her_way@	-art=33
@chakwal_district@	-location=115
@champs_sports_bowl@	-event=24
@west_hills@	-location=37 -organization=1
@the_big_four@	-art=17 -product=4
@schomberg@	-location=23 -person=9
@x-factor@	-art=338 -broadcast_program=4
@comic_book_artist@	-art=40 -title=3
@king_henry_iv@	-person=97 -art=3
@hampstead@	-location=1209 -event=1
@prd@	-organization=193
@oplotnica@	-location=28
@kem@	-location=36 -person=19
@margate_city@	-location=26
@verkhoyansky_district@	-location=41
@mario_kart_wii@	-product=75
@funai@	-organization=20 -location=5
@jonathan_trott@	-person=121
@assembly_member@	-title=20 -organization=5
@roger_hedgecock@	-person=34
@chief_minister_of_the_isle_of_man@	-title=58
@southern_accent@	-language=63 -location=1
@bud_flanagan@	-person=54
@churchill@	-person=232 -location=197 -organization=19 -product=4
@dura@	-location=24 -body_part=6 -language=1
@ioannis_rallis@	-person=34
@try@	-art=28 -finance-currency=2
@part_ii@	-art=20
@kanal_5@	-person=83 -broadcast_network=23
@battle_of_munda@	-event=43
@sofitel@	-organization=37 -location=1
@jeroboam@	-person=79
@h-blockx@	-person=20
@sigebert_iii@	-person=65
@moncks_corner@	-location=32
@serban_ghenea@	-person=71
@open_software_foundation@	-organization=31
@princeton,_new_jersey@	-location=1006 -event=1
@pensioners'_party@	-organization=30
@chris_greisen@	-person=38
@tyrrhenian_coast@	-location=28
@horsa@	-product=26 -person=2 -location=1
@lorain,_ohio@	-location=182
@hoy@	-location=99 -product=28 -person=2
@pleasant_valley@	-location=50 -organization=1
@outram@	-location=31 -person=1
@huszlew@	-location=25
@m5_south_western_motorway@	-location=45
@north_devon@	-location=271 -organization=1 -living_thing=1
@velebit@	-location=82
@marc_w._buie@	-person=23
@2011–12_season@	-event=247 -organization=1
@michelle_gayle@	-person=73 -art=2
@forcalquier@	-location=60
@cheltenham_town@	-organization=792
@bc_šiauliai@	-organization=30
@interwar_years@	-event=21
@pendle_hill@	-location=15 -organization=8
@the_sea-wolf@	-art=29
@gefle@	-organization=50
@vs@	-person=14 -art=12 -product=2 -language=1
@deportivo_toluca_f.c.@	-organization=47
@douglas_a-20_havoc@	-product=65
@cbs_radio_news@	-organization=37 -person=6
@fab@	-art=10 -organization=8 -internet-website=3 -biology=2 -person=1
@hooper@	-art=25 -location=19 -organization=18 -person=12 -broadcast_program=1
@lafayette_parish@	-location=35
@rockbank@	-location=19 -organization=1
@vincent_canby@	-person=472
@new_york_yankees@	-event=468 -organization=201
@great_speckled_bird@	-person=26 -art=14
@marty_raybon@	-person=41
@kewanee@	-location=28 -product=2 -organization=1
@memphis,_tennessee@	-location=2851 -transit=1 -organization=1
@mora@	-location=103 -organization=21 -food=1
@tunisia@	-location=5918 -organization=319 -event=39 -title=3
@dłutów@	-location=27
@weka@	-product=28 -living_thing=23
@a60@	-location=29 -product=2
@johnstone@	-location=114 -organization=14 -person=3
@phoenix_cardinals@	-organization=76 -event=2
@kate_thompson@	-person=35
@harry_lloyd@	-person=57
@sydney_international_piano_competition@	-event=50
@el_cerrito@	-location=34 -organization=1
@ligeia@	-art=31 -person=14
@mel_bay@	-person=48
@brevard_county_manatees@	-organization=76
@as_béziers@	-organization=28
@venezuela@	-location=14466 -organization=368 -event=9 -people-ethnicity=5 -language=1 -time=1
@portrait_of_jennie@	-art=48
@2007_giro_d'italia@	-event=31
@dorothy_cumming@	-person=27
@ted_johns@	-person=20
@barry_tompkins@	-person=35
@donatello@	-person=266 -art=3
@macdill_air_force_base@	-location=200
@scottsbluff,_nebraska@	-location=76
@leslie_stuart@	-person=47
@patron@	-title=89 -organization=1
@tin_man@	-broadcast_program=46 -art=20
@ian_holloway@	-person=147
@rosendale@	-location=40
@fred_vargas@	-person=33
@ugarit@	-location=232 -language=1
@britannic@	-product=24 -broadcast_program=8
@psn@	-product=63 -organization=1
@john_p._hammond@	-person=41
@thomas_townshend,_1st_viscount_sydney@	-person=32
@quik_is_the_name@	-art=22
@dorothy_patrick@	-person=23
@blues@	-organization=166 -art=17 -event=1 -living_thing=1
@chad_gray@	-person=37
@capiz@	-location=137 -living_thing=1
@the_matador@	-art=32 -person=1
@cerruti@	-organization=16 -person=5
@vanilla_ninja@	-person=55 -art=5
@gwent@	-location=200
@rouergue@	-location=85 -title=4
@billy_preston@	-person=608 -art=3
@pedernales_river@	-location=35
@dan_spitz@	-person=48
@pius_ix@	-person=43 -title=2
@kerry_district_league@	-organization=25
@arques-la-bataille@	-location=23
@retta@	-person=32 -language=2
@dorado@	-location=76 -living_thing=2 -person=1
@topper@	-art=43 -broadcast_program=31 -product=12 -organization=10
@koog_aan_de_zaan@	-location=20
@livonia@	-location=718 -art=1 -organization=1
@städel@	-location=63
@malvina_reynolds@	-person=62
@leucodonta_bicoloria@	-living_thing=26
@cape_palos@	-location=26 -event=2
@mescalero@	-people-ethnicity=61 -art=9 -location=5
@sant'eustachio@	-location=37
@nick_hundley@	-person=21
@cassie@	-person=46 -living_thing=2
@marco_gabbiadini@	-person=26
@marine_corps@	-organization=28 -title=3
@linda_eder@	-person=66
@gumbinnen@	-location=14 -event=8
@sud_aviation@	-organization=54 -product=1
@south_pacific_mandate@	-location=130
@central_cheetahs@	-organization=37
@george_lakoff@	-person=113
@thomas_reilly@	-person=24
@blackfriars,_london@	-location=37
@hey!_say!_jump@	-person=126
@wall_township@	-location=92
@bud_smith@	-person=24
@slovenj_gradec@	-location=82 -organization=2
@memoirs@	-art=17 -person=2 -location=1
@marlies_göhr@	-person=29
@asec_mimosas@	-organization=211
@american_party@	-organization=37
@tuscany@	-location=2745 -product=1
@frank@	-person=291 -people-ethnicity=80 -art=51 -finance-currency=27 -location=14 -organization=3 -event=1 -language=1
@dabrye@	-person=24
@grant_morrison@	-person=751
@aboriginals@	-people-ethnicity=66
@mariel@	-location=22 -person=2
@down_and_out_in_beverly_hills@	-art=59 -broadcast_program=1
@u.s._solicitor_general@	-title=21
@lepidoptera@	-living_thing=1321 -art=1
@adolph_and_esther_gottlieb_foundation@	-organization=20
@fermin_muguruza@	-person=20
@the_littles@	-art=17 -broadcast_program=15
@redhawks@	-organization=19 -living_thing=1
@nipissing_district@	-location=91
@claudin_de_sermisy@	-person=27
@angelo@	-art=18 -person=9 -location=2
@shintō@	-religion-religion=19 -location=3
@so_yi-hyun@	-person=29
@hans_blumenberg@	-person=23
@eileen_ivers@	-person=37
@iron_monkey@	-art=22 -person=13
@university_of_wales,_trinity_saint_david@	-organization=41
@john_stewart,_1st_earl_of_atholl@	-person=21
@nathan_jacobson@	-person=25
@mbc_1@	-broadcast_network=21 -broadcast-tv_channel=2
@hot_chocolate@	-person=136 -food=7
@balochistan@	-location=531 -event=2
@kenilworth_road@	-location=154
@rio_bravo@	-art=59 -location=11
@in_the_sweet_pie_and_pie@	-art=25
@humphrey_marshall@	-person=29
@marc_ribot@	-person=262
@michelle_gomez@	-person=21
@koli@	-people-ethnicity=22 -language=5 -location=4
@vivian_blaine@	-person=91
@the_settlers_of_catan@	-product=45
@james_mcparland@	-person=28
@nick_cannon@	-person=250 -art=4
@bogota@	-location=53 -event=1
@tribeni@	-location=24
@oliver@	-person=121 -location=55 -art=21 -organization=3 -broadcast_program=1
@the_story_of_gilbert_and_sullivan@	-art=22
@colorado_territory@	-location=132 -art=9
@ryne_duren@	-person=23
@steve_jobs@	-person=719 -art=6
@gotti@	-broadcast_program=44 -person=2
@eunice@	-location=64 -person=5 -product=2
@kieron_richardson@	-person=56
@quillan@	-location=24
@mistletoe_and_wine@	-art=21
@district_of_ahrweiler@	-location=74
@hollies@	-art=11 -living_thing=8 -person=6
@tombstone_territory@	-broadcast_program=88
@trent_university@	-organization=281
@lampang@	-location=113 -organization=2
@st._mary@	-location=60 -person=25 -organization=2
@future_science_fiction@	-art=21
@snake@	-living_thing=106 -location=62 -product=27 -god=5 -person=1
@sreenath@	-person=26
@art_ensemble_of_chicago@	-person=145 -art=1
@insead@	-organization=307
@king_roger@	-art=26 -person=1
@huddersfield@	-location=1157 -organization=77 -location=4 -event=2 -person=1
@beni@	-location=164 -person=30 -event=3
@kyoko_inoue@	-person=63
@shoutcast@	-product=62
@schellenberg@	-location=34 -event=7
@now_hear_this@	-art=18 -person=3 -organization=2
@war_memorial_opera_house@	-location=45
@postcards_from_buster@	-broadcast_program=42
@will@	-person=73 -location=65 -art=10
@the_servant@	-art=47 -person=19
@wynnum@	-location=27 -organization=1
@lancastrian@	-location=22 -product=11 -language=1 -person=1
@cheap_trick_at_budokan@	-art=27
@brooke_d'orsay@	-person=25
@george_christopher@	-person=33
@lick_observatory@	-location=192 -person=1
@encamp@	-location=26 -organization=3
@nairobi@	-location=2827 -organization=2
@groom_lake@	-location=30
@proof@	-art=111 -person=99 -broadcast_program=12
@edmund_kennedy@	-person=24 -location=1
@top_shelf@	-organization=20
@ontario_minor_hockey_association@	-organization=24
@nishi-shinjuku@	-location=22
@deng@	-person=26 -education-educational_degree=4
@rocky_mount@	-location=138 -product=1
@howard_brenton@	-person=116
@ka_lae@	-location=22
@carl_gustav_hempel@	-person=24
@country_club_hills@	-location=24
@replay@	-art=57 -event=3 -organization=1
@dallas_sidekicks@	-organization=30
@susquehanna_state_park@	-location=24
@pedagogy_of_the_oppressed@	-art=30
@kittie@	-person=129
@wonder@	-art=29 -person=24 -location=3 -organization=1
@wasilla@	-location=54
@marcedes_lewis@	-person=32
@labuan@	-location=153 -event=2
@winchester,_nevada@	-location=34
@carl_flesch@	-person=76
@university_stadium@	-location=34
@imortal@	-broadcast_program=30 -organization=4
@mopani_district_municipality@	-location=31
@jimmy_cefalo@	-person=35
@camel_trail@	-location=20
@laurent_cantet@	-person=43
@bežanija@	-organization=20 -location=15
@hermann_lotze@	-person=37
@boston_doves@	-organization=74 -event=1
@npc@	-organization=172 -location=4
@eamonn_andrews@	-person=208
@eloy_alfaro@	-person=59 -location=2
@sharad_yadav@	-person=33
@jerusalem_symphony_orchestra@	-person=45
@john_rothman@	-person=22
@insight@	-product=25 -broadcast_program=16 -organization=11 -art=5
@northern_premier_league@	-organization=1012 -event=1
@muawiyah_i@	-person=113
@marcus_camby@	-person=106
@taber@	-location=33
@rubén_olivera@	-person=21
@marvin_gaye@	-person=1599 -art=1
@occupational_therapy@	-medicine-medical_treatment=73 -title=1
@khalifa@	-title=42 -person=7
@promoter@	-title=80 -organization=1
@pioneers@	-title=57 -organization=13 -person=4 -art=1
@charles_shaughnessy@	-person=73
@lincoln_memorial@	-location=348 -organization=4
@thomas_bangalter@	-person=76
@west_auckland_town@	-organization=21
@bourboulenc@	-food=23
@romper_room@	-broadcast_program=119
@holmdel_township,_new_jersey@	-location=30
@conan_iv,_duke_of_brittany@	-person=23
@adrian_leijer@	-person=22
@vennaskond@	-person=20
@lesh@	-person=28
@jeff_tweedy@	-person=150
@the_canterbury_tales@	-art=290 -broadcast_program=15
@disney_xd@	-broadcast_network=357 -broadcast-tv_channel=5
@dan_devine@	-person=79
@joseph_mascolo@	-person=32
@california_league@	-organization=529
@j._j._yeley@	-person=87
@johnson_county,_missouri@	-location=20
@espanola@	-location=69 -organization=1
@enanitos_verdes@	-person=29
@los_angeles_film_critics_association@	-organization=144 -event=2
@uncle_dave_macon@	-person=53
@1905–06@	-event=38
@martin_gould@	-person=80
@meløy@	-location=51
@era@	-organization=53 -person=27 -location=17 -art=9 -law=6 -event=1
@the_pretender@	-broadcast_program=195 -art=56 -person=9
@lexington,_missouri@	-location=123 -event=1
@american_samoa_house_of_representatives@	-organization=20
@raheny@	-location=93 -organization=13
@jayuya@	-location=43
@they@	-art=28 -organization=2 -event=1 -product=1 -people-ethnicity=1
@delta@	-location=315 -organization=96 -person=77 -broadcast_program=16 -product=11 -art=11 -biology=5 -event=3
@bob_berg@	-person=64
@robert_ballard@	-person=109
@charles_emmanuel_ii,_duke_of_savoy@	-person=30
@constellation_brands@	-organization=49
@mark_twain_house@	-location=24
@this_old_heart_of_mine_(is_weak_for_you)@	-art=25
@the_taming_of_the_shrew@	-art=575 -broadcast_program=2
@lapérouse@	-person=17 -product=7
@richard_bandler@	-person=30
@neverwinter_nights_2@	-product=60
@battle_of_the_wilderness@	-event=275
@nelson_w._aldrich@	-person=58
@djurgårdens_if@	-organization=601
@robert_bruce@	-person=28 -art=10
@red_house@	-location=44 -art=35 -organization=11
@load@	-art=46 -organization=3
@canadian_pacific@	-organization=74 -art=6
@sigmund_freud@	-person=1513
@waimakariri@	-location=23
@arsi_zone@	-location=86
@assistant_secretary_of_state_for_oceans_and_international_environmental_and_scientific_affairs@	-title=24 -organization=1
@jack_hannah@	-person=39
@d.o.a.@	-person=132 -art=23
@crucian_carp@	-living_thing=24
@henri_milne-edwards@	-person=52
@robert_westerholt@	-person=33
@ryan_bayley@	-person=21
@djamolidine_abdoujaparov@	-person=30
@bbc_news@	-organization=1657 -broadcast_network=105 -internet-website=4
@lower_sackville@	-location=54
@rockefeller_foundation@	-organization=927 -location=1
@dmitrov@	-location=76 -organization=1
@passport@	-person=21 -organization=4
@recover@	-art=15 -person=15
@eight_is_enough@	-broadcast_program=113
@hubert_harrison@	-person=27
@kleinwort_benson@	-organization=32
@frederick_steele@	-person=69
@rostov@	-location=325 -organization=37
@the_general_died_at_dawn@	-art=24
@alison@	-art=12 -person=12 -organization=4 -broadcast_program=1
@south_morava@	-location=49
@oasis@	-person=1353 -organization=125 -art=37 -location=10 -product=3 -broadcast_program=2
@toray_arrows@	-organization=48
@the_beverly_hillbillies@	-broadcast_program=468 -art=41
@mandela@	-person=37 -art=2 -broadcast_program=2 -location=1
@scaterd_few@	-person=20
@james_lick@	-person=38
@ride@	-person=151 -art=67 -product=4 -organization=1 -event=1
@john_willie@	-person=24
@in_the_city@	-art=39 -event=2 -location=1
@wells,_somerset@	-location=23
@fifa_club_world_cup@	-event=581
@skokie@	-location=105 -art=9
@who_let_the_dogs_out?@	-art=32
@vicious@	-broadcast_program=12 -person=6 -art=2
@bull_run@	-location=45 -event=31 -art=1
@ford_aerostar@	-product=22
@htm@	-organization=26
@american_army@	-organization=33
@walter_trampler@	-person=27
@diocese_of_møre@	-location=167
@vertigo@	-organization=384 -art=290 -medicine-symptom=39 -event=5 -person=1
@gargrave@	-location=31 -person=1
@creed@	-person=293 -location=9 -organization=2 -art=1
@bartolomeo_ammannati@	-person=30
@gwanda@	-location=39
@kamienica@	-location=28
@matt@	-person=120 -location=7 -art=5 -broadcast_program=1
@sharyinsky_district@	-location=21
@muhu_parish@	-location=45
@the_offspring@	-person=674 -art=1
@in_america@	-art=96 -broadcast_program=1
@dairy_queen@	-location=164 -art=2
@kafr_kanna@	-location=20
@graham_spanier@	-person=21
@darwin_day@	-time=22 -person=1
@lund@	-location=717 -organization=25 -person=3 -event=1
@wild_side@	-art=20
@lomax@	-person=18 -location=2 -product=1
@suwon_bluewings@	-organization=26
@dahanu@	-location=29
@upper_peru@	-location=123 -event=3
@deepti_naval@	-person=100
@marcelo_bielsa@	-person=107
@pages@	-product=8 -person=7 -title=5 -location=2 -internet-website=1
@honolulu@	-location=2350 -art=5 -product=5 -event=3
@hopman_cup@	-event=184
@akashi@	-location=59 -product=9
@white_river@	-location=490 -living_thing=1
@nikola_altomanović@	-person=26
@bk_mladá_boleslav@	-organization=82
@luciana@	-person=27 -art=2
@grokster@	-organization=20 -event=3
@united_states_district_court_for_the_southern_district_of_florida@	-organization=113
@darci_kistler@	-person=21
@ronald_fisher@	-person=112
@samardo_samuels@	-person=23
@the_c-team@	-organization=23
@thomas_sully@	-person=82 -location=1
@sbtrkt@	-person=40 -art=3
@lina_romay@	-person=21
@islamabad@	-location=1860 -organization=10 -finance-stock_exchange=3 -event=1
@de_bijenkorf@	-organization=18 -location=2
@fc_basel@	-organization=544
@1998_presidential_election@	-event=20
@eset@	-organization=21
@territorial_legislature@	-organization=21 -location=15
@qasim_khanate@	-location=45
@reba@	-broadcast_program=127 -person=8 -art=7
@mala@	-art=10 -people-ethnicity=8 -living_thing=6 -organization=5 -location=3 -language=2 -event=1 -medicine-drug=1 -person=1
@karl_menninger@	-person=27
@james_joyce@	-person=1579 -art=4 -god=1
@fillet@	-food=24
@quincy,_california@	-location=20
@travancore@	-location=975
@carlos_queiroz@	-person=190
@super_bowl_xxii@	-event=104
@pigs@	-living_thing=25 -art=3
@jin@	-language=20 -event=18 -person=8 -location=5 -art=5 -broadcast_program=4 -people-ethnicity=1 -product=1
@art_papers@	-art=29
@jelly_roll_morton@	-person=335
@kramatorsk@	-location=44
@sanbu_district@	-location=30
@bob_devaney@	-person=65
@bruce_rock@	-location=26
@wendell_phillips@	-person=103 -organization=2
@lesley_visser@	-person=77
@vinnie_ream@	-person=22
@tom_wolfe@	-person=340
@terrebonne@	-location=172 -organization=1
@fernuniversität_hagen@	-organization=21
@distinguished_service_order@	-title=1341 -award=2
@the_sandpiper@	-art=29
@joe_volpe@	-person=57
@pc@	-organization=2033 -product=1852 -title=44 -art=9 -location=2
@dyserth@	-location=22
@blavet@	-location=27 -person=2
@whig@	-organization=1649 -art=7
@the_wonderful_adventures_of_nils@	-art=34 -broadcast_program=6
@paavo_järvi@	-person=61
@boston_symphony_orchestra@	-person=771
@democratic_and_social_centre@	-organization=30
@ariane@	-art=15 -product=6 -person=3 -location=1
@anthonie_heinsius@	-person=47
@box_hill@	-location=200 -organization=32 -product=1
@lady_godiva@	-person=109 -art=10 -organization=1
@atomic@	-art=28 -organization=21 -person=6 -product=2
@millions_like_us@	-art=24
@playful_kiss@	-broadcast_program=22
@indiana_university_south_bend@	-organization=34
@novo_nordisk@	-organization=88
@haystak@	-person=28
@linge@	-location=27 -person=1
@financial_secretary_to_the_treasury@	-title=141
@bolzano@	-location=617 -organization=9 -person=7 -product=1
@breage@	-location=25 -person=8
@laško@	-location=60 -organization=3
@winton_motor_raceway@	-location=41
@under-16_team@	-organization=20
@warwickshire@	-location=2774 -organization=1291 -title=5
@alastair_clarkson@	-person=20
@world_pipe_band_championships@	-person=62
@the_bfg@	-art=48
@brooke@	-person=29 -location=26 -title=2 -organization=1
@hee_haw@	-broadcast_program=300 -art=2
@rossendale@	-location=32 -organization=3
@owosso@	-location=49
@romain_gary@	-person=73
@hans_krebs@	-person=25
@bexhill_and_battle@	-location=21
@westminster_theological_journal@	-art=24 -organization=1
@timor-leste@	-organization=25 -location=15
@phil_ramone@	-person=163
@howard_stern@	-person=640 -broadcast_program=5
@canadian_broadcasting_centre@	-location=60
@hannelore_kraft@	-person=25
@i_love_betty_la_fea@	-broadcast_program=20
@museums,_libraries_and_archives_council@	-location=55
@aja@	-art=38 -person=8 -people-ethnicity=8 -language=3 -organization=1
@twilight_zone@	-art=50 -broadcast_program=20
@west_chester@	-location=152 -organization=11
@president_of_the_confederate_states_of_america@	-title=42
@caelius_aurelianus@	-person=35
@reggie_bannister@	-person=25
@keiko_terada@	-person=22
@deepa_mehta@	-person=150
@offspring@	-broadcast_program=100 -person=6
@eleanor_of_aquitaine@	-person=299
@dukes_of_hamilton@	-title=24 -organization=20
@crook@	-location=46 -art=10 -person=7 -organization=1
@uefa_jubilee_awards@	-award=25
@apicius@	-art=60 -person=4
@robbin'_the_hood@	-art=20
@the_bells_of_st._mary's@	-art=48
@little_wolf@	-person=15 -location=5
@riddley_walker@	-art=22
@marquess_of_anglesey@	-title=25 -person=6
@kabarole_district@	-location=39
@emmanuel_mounier@	-person=43
@dare_to_dream@	-art=15 -product=7
@mun2@	-broadcast_network=25
@amdo@	-location=111 -language=1
@edith_nourse_rogers@	-person=36
@john_ross@	-person=189
@halley's_comet@	-location=216
@moe@	-location=60 -organization=15 -person=14
@fc_dynamo_saint_petersburg@	-organization=35
@illusion@	-person=22 -art=9 -product=3 -god=3
@the_reporter@	-broadcast_program=26 -art=23 -organization=1
@bastam_district@	-location=54
@syr_s_@	-art=22
@nizhegorodov@	-person=36
@nāga@	-god=139
@doctor_of_sacred_theology@	-education-educational_degree=85
@trinity_war@	-art=37
@crumb@	-art=29 -person=7
@git@	-product=187 -art=2 -organization=1
@1re_série@	-event=41
@hazaribagh_district@	-location=23
@paul_beeston@	-person=28
@reginald_tate@	-person=32
@southern_indiana@	-location=38 -organization=7
@old_globe_theatre@	-organization=126 -location=1
@rob_base_and_dj_e-z_rock@	-person=53
@singapore_government@	-organization=25 -location=1
@samaria@	-location=20 -person=1
@welshman@	-location=34 -people-ethnicity=31 -organization=1
@limehouse_blues@	-art=50 -location=1
@steroid@	-medicine-medical_treatment=33 -medicine-drug=1
@greek_resistance@	-event=85 -organization=1
@balzac@	-person=118 -location=5
@nell_gwyn@	-person=73 -art=5
@barão_vermelho@	-person=44 -art=1
@magome_togoshi@	-person=23
@bolingbrook@	-location=28
@eastern_anatolia@	-location=21
@jean_lannes@	-person=119
@crickets@	-living_thing=52 -art=5 -person=2
@river_aln@	-location=28
@geoffrey_dawson@	-person=21
@maritime_new_zealand@	-organization=22
@office_of_the_prime_minister@	-organization=28 -title=21
@little_dorrit@	-art=139 -broadcast_program=25
@johnny@	-person=94 -art=5 -food=1
@molly_picon@	-person=53
@mimosa@	-living_thing=55 -art=11 -food=4 -location=3 -organization=1
@amadis@	-art=21
@loch_awe@	-location=68
@the_velveteen_rabbit@	-art=28
@don_wert@	-person=20
@chandra@	-god=107 -product=26 -person=8 -art=3
@german_foreign_office@	-organization=29
@mitch_hedberg@	-person=55
@insecticide@	-product=30
@pind_dadan_khan@	-location=26
@ny_207@	-location=23
@car_wars@	-product=28 -art=1
@wilhelm_eduard_weber@	-person=34
@revolutionary_war@	-event=1190 -location=1
@nightmare@	-person=30 -art=28 -medicine-symptom=21
@watertown,_new_york@	-location=24
@kenneth_branagh@	-person=567
@geovanni@	-person=23
@french_state@	-location=30 -organization=3
@dortmund@	-location=1281 -organization=16 -person=2
@daugava@	-location=139 -organization=6 -art=1
@medway_valley_line@	-location=46
@adairsville@	-location=18 -event=4
@the_ghost@	-art=22 -person=5
@etwall@	-location=38
@tow_law@	-location=27
@the_veils@	-person=58
@atc@	-person=19 -title=2 -organization=2
@aia@	-organization=279 -location=13
@lloyd_jones@	-person=31
@33@	-art=139 -location=30 -product=11 -event=10 -organization=9 -metropolitan_transit-transit_line=6 -body_part=2
@clark_county@	-location=780
@tiraspol@	-location=270 -organization=9
@clifton_forge@	-location=39
@aalborg@	-organization=20 -location=14
@tattnall@	-location=20 -product=1
@university_of_saskatchewan@	-organization=936
@guna@	-location=18 -art=6 -people-ethnicity=2
@cherry_creek@	-location=73 -organization=4
@silverfish@	-living_thing=11 -person=9
@francoist@	-person=28 -location=16
@kamahl@	-person=23
@zafra@	-location=29 -art=2 -living_thing=1
@lord_denning@	-person=20
@committee_on_social_thought@	-organization=39
@simon_kuznets@	-person=57
@alberto@	-person=26 -event=2
@takasaki@	-location=68 -product=3
@a_haunting@	-broadcast_program=23
@andre_reed@	-person=78
@the_addams_family@	-broadcast_program=186 -art=147 -product=6
@godavari_river@	-location=145
@ptolemy@	-person=1651 -art=5 -product=1
@la_salle_green_hills@	-organization=51
@chitral_district@	-location=52
@brenden_morrow@	-person=36
@bobby_thigpen@	-person=33
@ingersoll,_ontario@	-location=37
@dryad@	-god=32 -location=3 -living_thing=1 -event=1
@motu@	-language=12 -organization=12 -location=3 -product=1
@monday_night@	-broadcast_program=67 -art=1
@melbourne_underground_film_festival@	-event=51
@buru@	-location=143 -people-ethnicity=3 -person=1
@maría_la_del_barrio@	-broadcast_program=37 -art=1
@abalone@	-living_thing=20
@united_nations_association@	-organization=69
@the_country_club@	-location=34 -art=8
@african_championships@	-event=42
@munich_kammerspiele@	-location=52
@the_meadowlands@	-location=50 -art=3
@chitose@	-location=31 -product=21
@seconds_out@	-art=19 -broadcast_program=1
@making_money@	-art=49
@king_kelly@	-person=36 -art=6
@scribus@	-product=34
@bullock@	-living_thing=32 -location=11 -person=9
@locomotiv_gt@	-person=21 -art=2
@david_talbot@	-person=19 -art=1
@donna_murphy@	-person=72
@big_basin_redwoods_state_park@	-location=34
@zambian@	-organization=23 -location=15
@the_laramie_project@	-art=91
@icc@	-organization=328 -location=8 -event=1
@mtl@	-organization=20 -finance-currency=1
@utne_reader@	-art=146 -location=1
@presbyterian_church@	-religion-religion=101 -organization=45 -location=7
@joachim_meisner@	-person=24
@stuart_price@	-person=113
@brønnøysund@	-location=57 -organization=3
@edna@	-location=23 -event=5 -person=5
@sita_sings_the_blues@	-art=22
@alfano@	-location=10 -person=10
@leverett@	-location=20 -person=1
@stourbridge_lion@	-product=23
@pope_clement_xii@	-person=117
@battle_of_quatre_bras@	-event=72
@iran_national_football_team@	-organization=294
@monsoon_wedding@	-art=89
@wilfred_jacobs@	-person=24
@axim@	-location=31
@national_weather_association@	-organization=55
@farsund@	-location=81
@these_days@	-art=90
@jürgen_moltmann@	-person=44
@paris_opera@	-organization=420 -location=47
@kujula_kadphises@	-person=85
@stigmata@	-art=24 -person=13
@bent@	-art=68 -person=41 -broadcast_program=8 -location=2 -living_thing=1
@sonoma@	-location=258 -product=2 -organization=2
@kingfisher_airlines@	-organization=79 -living_thing=1
@ichirou_mizuki@	-person=52
@ryan_langerhans@	-person=21
@umberto_ii@	-person=37
@windmill@	-location=32 -art=3 -person=2 -broadcast_program=1
@friedrich_albert_lange@	-person=22
@surprise_surprise@	-broadcast_program=17 -art=6
@santa_lucia@	-location=14 -organization=8 -event=6 -person=4 -product=2
@center_for_defense_information@	-organization=38
@son_dam-bi@	-person=25
@pirin_gotse_delchev@	-organization=49
@brazilian_football_confederation_(cbf)@	-organization=28
@jon_schaffer@	-person=73
@danity_kane@	-person=183 -art=14
@balagtas@	-location=22 -person=1
@jersey@	-location=43 -organization=32 -product=4 -finance-currency=2 -title=1 -person=1
@adana@	-location=600 -event=1
@tokai@	-location=28 -organization=6
@battle_of_the_golden_spurs@	-event=108
@jade_dernbach@	-person=22
@general_douglas_macarthur@	-person=26 -organization=1
@rolling_stones@	-person=99 -art=2 -organization=1
@nikiphoros_lytras@	-person=23
@ondo_state@	-location=154
@metlink@	-transit=38
@charles_city_county@	-location=77
@columbia@	-organization=2142 -location=1684 -product=291 -event=4 -art=2
@virginia_tech@	-organization=961 -event=5 -location=1
@r1@	-event=20 -organization=5 -location=4 -metropolitan_transit-transit_line=2 -product=2
@the_moth@	-organization=34 -art=3
@caproni@	-organization=76 -person=2 -product=2
@tom_price@	-person=47 -location=43
@sava@	-location=542 -person=13 -organization=3
@moon_martin@	-person=25
@paysandú@	-location=108 -organization=1
@zoé@	-person=43
@sanderson@	-location=28 -person=1
@minister_of_labour@	-title=86 -organization=34
@leeland@	-person=37 -location=1
@john_hancock@	-person=342 -organization=8 -art=1 -event=1
@charsadda_district@	-location=59
@helix_pomatia@	-living_thing=31
@vittoria_della_rovere@	-person=31
@ligue_2@	-organization=1701 -event=5
@ib_diploma_programme@	-education-educational_degree=196 -organization=3
@stauffenberg@	-broadcast_program=28 -person=1
@saba_hameed@	-person=42
@voisin@	-organization=43 -person=8
@mantua@	-location=1115 -event=1
@carnegie_hall@	-location=2800 -art=15
@mughalsarai@	-location=79
@eyemouth@	-location=74
@256@	-art=16 -location=5
@john_wright@	-person=85 -organization=1
@going_my_way@	-art=77 -broadcast_program=68
@michele_alboreto@	-person=208
@farmington,_utah@	-location=49
@smiles_of_a_summer_night@	-art=59
@standard@	-organization=144 -language=44 -product=29 -location=7 -art=4 -computer-programming_language=1
@robert_e._lee@	-person=1634 -product=7 -organization=2
@teachers_college,_columbia_university@	-organization=174
@scorpion@	-product=29 -art=13 -organization=2 -event=1 -person=1 -location=1
@nobody's_perfect@	-art=28 -broadcast_program=8 -person=1
@brady@	-location=54 -person=23 -organization=4 -broadcast_program=1
@denham@	-location=99 -person=4
@caudebec-en-caux@	-location=22
@john_malalas@	-person=93
@leucocoprinus@	-living_thing=28
@white_mischief@	-art=40 -food=2
@terl_bryant@	-person=27
@koto@	-product=27 -person=15 -location=14 -organization=2
@a_hard_road@	-art=20
@steve_tikolo@	-person=38
@earl_of_clare@	-title=21 -person=2
@midwest_city,_oklahoma@	-location=29
@james_ridgeway@	-person=21
@triglav@	-location=80 -god=17 -organization=3 -product=2
@nakhon_si_thammarat_province@	-location=80
@corneille@	-person=176 -location=1
@norwich@	-location=2780 -organization=104 -title=10 -product=8 -person=3
@sail@	-location=10 -organization=8 -art=8 -product=3 -event=1 -computer-programming_language=1
@footprints@	-art=32 -location=1
@roger_byrne@	-person=28
@pieces_of_a_dream@	-person=33 -art=10
@sweat@	-art=44 -medicine-symptom=9 -broadcast_program=8 -body_part=1
@natalya_gorbanevskaya@	-person=26
@desean_jackson@	-person=116
@pj_morton@	-person=34
@lee_chang-ho@	-person=58
@douglas_channel@	-location=22
@florence_vidor@	-person=41
@animals@	-art=88 -person=9 -disease=2
@yankees@	-event=113 -organization=13 -location=3
@models@	-person=105 -title=16 -product=2
@royce_campbell@	-person=36
@mulhouse@	-location=536 -organization=26 -product=1 -event=1
@the_netherlands@	-location=396 -organization=252 -event=31 -people-ethnicity=2 -living_thing=1
@shrike@	-living_thing=22 -art=2
@masta_ace@	-person=152
@asfyj_district@	-location=25
@kathleen_widdoes@	-person=31
@rigaud@	-location=44 -person=20
@tver@	-location=370 -person=2
@pete_wiggs@	-person=24
@1977_general_election@	-event=215
@twyford_down@	-location=35
@michael_dante@	-person=24
@han_shizhong@	-person=22
@1921@	-event=211 -art=10
@william_marshal,_1st_earl_of_pembroke@	-person=75
@eniola_aluko@	-person=25
@epping_forest@	-location=203 -product=2
@desmond_dekker@	-person=134
@kinky@	-person=69 -art=8
@1994_ncaa_division_i-a_football_season@	-event=26
@april_12@	-time=288
@vannes@	-location=216 -organization=44
@earl_of_shaftesbury@	-person=31 -title=25
@norfolk_tides@	-organization=214
@stade_charles_de_gaulle@	-location=56
@103@	-art=13 -location=13 -product=2 -organization=2
@new_julfa@	-location=38
@rudi_dutschke@	-person=52
@gemini_award@	-award=23 -event=1
@ora@	-art=25 -location=9 -organization=2
@taj@	-organization=19 -location=3 -person=3
@attack@	-event=127 -organization=24 -art=15 -product=5 -disease=1
@william_redfield@	-person=30
@chaparral@	-organization=28 -location=14 -living_thing=2
@nottingham_trent_university@	-organization=257 -location=1
@galliformes@	-living_thing=116
@yash_chopra@	-person=259
@victor_oladipo@	-person=66
@michael_hutchence@	-person=203 -art=3
@qatar_national_football_team@	-organization=66
@a1(m)@	-location=82
@prince_richard,_duke_of_gloucester@	-person=56
@halifax_rainmen@	-organization=49
@far_east@	-location=46 -event=6 -organization=3
@bío_bío@	-location=38
@old_royal_naval_college@	-location=32 -organization=5
@field_mice@	-living_thing=22 -person=2
@paraguay_national_team@	-organization=34
@open_mike_eagle@	-person=34
@wolfgang_preiss@	-person=44
@czechoslovak_national_team@	-organization=28
@portishead@	-person=350 -location=114 -art=8
@prince_of_asturias@	-title=86 -award=3 -person=1 -product=1
@fc_tucson@	-organization=24
@ancient_rome@	-location=618 -art=1 -event=1
@bertel_thorvaldsen@	-person=216
@toungoo@	-location=26 -event=2
@john_johnson@	-person=46 -location=1
@a404@	-location=38
@shields-watkins_field@	-location=40
@muncie,_indiana@	-location=284
@byculla@	-location=55
@caldecott_tunnel@	-location=33
@jorge_de_la_rosa@	-person=20
@pennsylvania's_5th_congressional_district@	-location=34
@airedale_line@	-location=33
@loughborough@	-location=676 -organization=80 -person=1 -event=1
@târgu_mureș@	-location=90 -organization=2
@fredric_jameson@	-person=96
@38_special@	-person=118 -art=1
@internet_explorer_9@	-product=40
@costante_girardengo@	-person=40
@wyong_shire@	-location=86
@bessemer@	-location=76 -organization=2 -person=2
@renens@	-location=28
@beggars_and_choosers@	-broadcast_program=32 -art=3
@kehl@	-location=124 -event=7 -person=2
@university_press_of_florida@	-organization=35
@dingdong_avanzado@	-person=20
@richard_d'oyly_carte@	-person=215 -organization=1
@battle_of_paris@	-event=24
@next_magazine@	-art=25
@madagascar@	-location=8745 -art=143 -organization=61 -event=14 -product=11 -broadcast_program=3
@lord_erskine@	-person=30 -title=12
@yat-kha@	-person=20
@karakalpak@	-language=15 -people-ethnicity=11
@robert_beatson@	-person=45
@paulo_avelino@	-person=54
@macedonia@	-location=3575 -organization=234 -event=5 -people-ethnicity=4 -art=2 -food=1 -language=1 -product=1
@pioneer_village@	-location=21
@jason_johnson@	-person=25
@freethought@	-religion-religion=25
@army_of_lovers@	-person=64 -art=3
@rex_reason@	-person=31
@ari_marmell@	-person=30
@radivoj_korać@	-person=33
@graham_massey@	-person=23
@commentaries@	-art=18 -person=2
@woomera@	-location=75 -product=2 -event=1
@british_board_of_film_classification@	-organization=206
@mustelidae@	-living_thing=232
@sera_monastery@	-location=47
@temptations@	-person=33 -art=4
@townsquare_media@	-organization=391
@jefferson_memorial@	-location=93
@scooters@	-product=62
@minister_for_finance@	-title=155 -organization=7
@richard_marner@	-person=31
@ryde@	-location=402 -product=1 -event=1
@darren_appleton@	-person=25
@chris_fehn@	-person=41
@2011_cricket_world_cup@	-event=200
@mareko@	-person=20 -location=2
@prolog@	-computer-programming_language=228
@doctor_p@	-person=26
@windermere@	-location=283
@vaso_čubrilović@	-person=22
@jacob_riis@	-person=71 -location=1
@carson@	-location=162 -person=41 -organization=3
@the_flesh_eaters@	-person=32 -art=6
@roosevelt_skerrit@	-person=46
@miss_colombia@	-organization=49 -event=1
@moldova@	-location=4315 -organization=200 -people-ethnicity=3 -event=1 -language=1 -art=1
@germania@	-art=152 -organization=23 -location=6 -people-ethnicity=1 -chemistry=1
@wemyss_bay@	-location=60
@yang_zi@	-person=30
@greek_war_of_independence@	-event=898 -location=2
@ted_gaines@	-person=25
@sukiyaki_western_django@	-art=20
@mecha@	-organization=21 -location=5
@republika@	-art=17 -person=10
@new_braintree@	-location=21
@the_accused@	-art=58 -broadcast_program=3 -person=2
@macdowell@	-location=15 -person=5
@vudu@	-organization=26 -religion-religion=1
@58th@	-organization=19 -event=4 -location=3
@class_86@	-product=50
@modus@	-person=25 -product=4 -art=2
@ayvalık@	-location=34
@będków@	-location=28
@colleton_county,_south_carolina@	-location=25
@amy_acker@	-person=74
@george_lam@	-person=49
@gros@	-person=29 -location=1
@vince_taylor@	-person=34
@bloodsimple@	-person=35
@circuit_court@	-organization=67 -location=9
@stephen_the_great@	-person=63
@tracy@	-location=100 -person=57 -event=2 -product=1
@cincinnati,_ohio@	-location=11 -art=5 -event=5
@north_america@	-location=19485 -organization=14 -people-ethnicity=6 -language=5 -event=2 -product=2
@amery_smith@	-person=21
@north_eastern@	-location=21 -metropolitan_transit-transit_line=1
@milford_graves@	-person=38
@grammodes_bifasciata@	-living_thing=23
@nemo@	-art=13 -location=12 -person=3 -product=1
@they_say_it's_wonderful@	-art=31
@romanos_iii_argyros@	-person=36
@paul_salmon@	-person=24
@mckeesport,_pennsylvania@	-location=122
@sloboda_užice@	-organization=47
@jean_de_la_fontaine@	-person=114
@michael_o'leary@	-person=36
@aix-en-provence@	-location=844 -event=15 -organization=4
@gidget@	-broadcast_program=64 -art=25
@betty_parsons@	-person=54
@callopistria_latreillei@	-living_thing=36
@basque_roads@	-location=22 -event=1
@elis@	-location=475 -person=12 -art=5 -organization=1
@sutlej@	-location=197 -product=1
@neriglissar@	-person=19 -event=1
@ez_streets@	-broadcast_program=26
@uc_berkeley@	-organization=265 -location=1
@wooden@	-award=19 -person=1 -product=1
@kalamazoo_college@	-organization=154
@woolston,_southampton@	-location=20
@pan-africanism@	-organization=82
@soul_man@	-art=48 -broadcast_program=15
@postumus@	-person=75
@ontario_general_election,_1990@	-event=31
@images_and_words@	-art=29
@451@	-art=51 -location=1
@mount_carmel_high_school@	-organization=42 -location=1
@fürstenberg@	-location=55 -organization=4 -person=1
@bede@	-person=761 -organization=3
@ethan_erickson@	-person=20
@harry_hopkins@	-person=94
@dream_a_little_dream_of_me@	-art=26
@ghazi@	-person=21 -product=8 -location=3
@tuvalu@	-location=857 -organization=22 -person=2 -art=1 -language=1
@sialkot_international_airport@	-location=25
@first_gulf_war@	-event=43
@sam_simon@	-person=85 -product=1
@have_a_nice_day@	-art=63
@houston,_texas@	-location=193 -transit=1 -organization=1
@new_party_sakigake@	-organization=26
@beverly@	-location=210 -person=5 -product=1
@asheboro,_north_carolina@	-location=52
@taufik_batisah@	-person=32
@foolish_heart@	-art=22 -broadcast_program=12
@hasso_plattner_institute@	-organization=21
@football_foundation@	-organization=22
@mr._president@	-person=25 -art=14 -broadcast_program=10 -title=1
@jacob_volkmann@	-person=25
@treacherous_three@	-person=31
@porto_torres@	-location=76 -organization=1
@ranieri_de'_calzabigi@	-person=20
@onegai_my_melody@	-broadcast_program=40
@john_boccieri@	-person=21
@gdańsk@	-location=4770 -event=1
@uluberia@	-location=34
@deane_beman@	-person=28
@anarchy@	-art=18 -event=7 -product=1
@basquiat@	-art=32 -person=8
@ulfilas@	-person=68 -art=1
@socialist_party_of_chile@	-organization=35
@george_washington_university_hospital@	-location=60 -organization=1
@evangelists@	-religion-religion=44 -title=2
@ccp@	-organization=13 -location=8 -person=2 -product=1
@ana_carolina@	-person=33 -art=2
@alferd_packer@	-person=20
@grybów@	-location=41
@kentucky_thunder@	-person=27 -art=6
@zuzana_licko@	-person=24
@san_fernando_stakes@	-event=23
@gary_graham@	-person=38
@princess_of_wales@	-person=122 -title=3 -location=1
@wally_bunker@	-person=27
@rachel_roberts@	-person=78
@mcadoo@	-location=19 -person=1
@good_times@	-broadcast_program=270 -art=122 -broadcast_network=1
@specials@	-broadcast_program=18 -person=16 -art=6
@first_scotrail@	-organization=418 -transit=1
@pine_bluff@	-location=144 -organization=7
@duke_of_bedford@	-title=121 -person=96
@orsanmichele@	-location=52
@global_development_network@	-organization=24 -event=1
@nihon_keizai_shimbun@	-organization=58
@lower_matecumbe_key@	-location=22
@christians@	-religion-religion=395 -organization=3 -person=2 -event=1 -product=1
@dynamo@	-organization=30 -person=17 -art=7 -location=4
@senator@	-organization=1371 -product=9 -person=8 -location=1 -event=1
@manfred@	-art=53 -person=15
@curzon_line@	-location=54
@1961_season@	-event=27
@brush_traction@	-organization=68 -product=1
@ind.@	-organization=75 -location=9
@leicester_city_council@	-organization=63 -location=1
@western_airlines@	-organization=72
@vincent_o'brien@	-person=95
@pemulwuy@	-person=33 -location=2
@alma_award@	-award=92 -event=1
@barons@	-title=12 -organization=4 -location=2 -food=1 -event=1
@dookudu@	-art=48
@cimarron@	-art=63 -location=57 -product=5 -organization=2
@szidi_tobias@	-person=26
@mihira_bhoja_i@	-person=46
@wichita_recordings@	-organization=100
@music_man@	-organization=53 -art=6
@jasbir_jassi@	-person=20
@pernem@	-location=22
@battle_of_kleidion@	-event=26
@blind_faith@	-person=128 -art=40
@pablo_cruise@	-person=58 -art=2
@exclusive@	-art=25
@interior_ministry@	-organization=33 -title=21
@185@	-metropolitan_transit-transit_line=12 -location=6 -product=6 -art=5 -organization=1
@centre_hospitalier_universitaire_sainte-justine@	-location=22
@home_alone@	-product=150 -art=3
@puebla,_puebla@	-location=70
@garda@	-organization=192 -location=2
@celtic_football_club@	-organization=26
@natural_resources_conservation_service@	-organization=113
@wahpeton@	-location=46 -people-ethnicity=4
@geleen@	-location=63 -person=1
@opoku_ware_i@	-person=42
@somers@	-location=101 -person=8 -product=4
@będzin_county@	-location=67
@intracoastal_waterway@	-location=345
@new_york@	-location=7481 -organization=411 -event=88 -art=56 -product=20 -person=20 -finance-stock_exchange=11 -title=1 -body_part=1
@oakham_school@	-organization=97
@entamoeba_histolytica@	-living_thing=57
@red_skelton@	-person=316
@yarraville@	-organization=99 -location=32
@frederick_buechner@	-person=37
@eva_tanguay@	-person=33
@buncombe_county,_north_carolina@	-location=51
@british_colonial_period@	-location=29
@northern_expedition@	-event=174 -product=1
@saint-saëns@	-person=215 -location=12
@jerry_sichting@	-person=30
@nagoya@	-location=39 -finance-stock_exchange=1
@edward_b._lewis@	-person=36
@cash_cash@	-person=43 -art=1
@tim_pawlenty@	-person=210 -event=3
@sheila_kelley@	-person=40
@the_treasury@	-organization=32 -location=2
@indoor_football_league@	-organization=392
@medford_high_school@	-organization=23 -location=1
@saguaro@	-living_thing=23 -location=1 -organization=1
@gottfried_kirch@	-person=22
@plantain@	-living_thing=21
@foundation's_edge@	-art=52
@henry_savile@	-person=22
@lancefield@	-location=21 -person=3 -organization=2
@denis_lavant@	-person=39
@the_gambler@	-art=117 -broadcast_program=4
@biblical@	-art=894 -language=12
@bangor_city@	-organization=266 -location=1
@grand_avenue@	-location=48 -person=2
@kōji_kumeta@	-person=21
@stompin'_at_the_savoy@	-art=57
@snake_river_canyon@	-location=34
@forum@	-location=117 -art=5 -organization=3 -internet-website=1
@carnal_forge@	-person=27
@emerson_string_quartet@	-person=70
@mcmurry_university@	-organization=49
@county_cork@	-location=2334 -organization=1
@berlin_biennale@	-event=35 -location=1
@magaliesberg@	-location=55
@belhaven@	-location=23 -organization=8
@glenluce@	-location=29
@pingdingshan@	-location=63
@harry_neale@	-person=63
@side_effects@	-disease=21 -art=18
@canute@	-person=23 -location=1
@volver@	-art=68 -person=1
@morioka,_iwate@	-location=34
@gopal_ganesh_agarkar@	-person=21
@wellington_south@	-location=40
@achille_valenciennes@	-person=36
@x@	-person=176 -art=129 -product=71 -broadcast_program=49 -organization=40 -event=39 -location=10 -chemistry=3 -biology=1 -computer-programming_language=1
@carrigaline@	-location=47 -organization=13
@history_of_song@	-art=39
@mardy_fish@	-person=356
@chausson@	-person=32
@starflight@	-product=20
@elias_nelson_conway@	-person=21
@barbara_hershey@	-person=232
@bye_bye_birdie@	-art=248
@cobb@	-location=56 -art=16 -person=10
@new_zealand_open@	-event=88 -organization=10
@cat_fanciers'_association@	-organization=32
@dungannon@	-location=328 -organization=31
@hesperus@	-god=30 -location=6 -person=6 -product=4
@michael_fenton_stevens@	-person=29
@healing_hands@	-broadcast_program=17 -art=3
@portia@	-living_thing=19 -location=15 -person=9 -art=1
@british_expeditionary_force@	-organization=872 -event=2
@serhiy_lebid@	-person=30
@chino_hills,_california@	-location=25
@whitegate@	-location=26
@izium@	-location=26
@locus_poll_award_for_best_short_fiction@	-award=30
@winnie_the_pooh_and_a_day_for_eeyore@	-art=33
@netapp@	-organization=90 -product=1
@amigo@	-art=11 -organization=4 -person=3 -broadcast_program=1 -location=1
@pidgin@	-product=67 -language=40
@beacon_island@	-location=22
@maud_gonne@	-person=77
@fletcher@	-person=66 -location=37 -product=8 -title=2 -organization=1 -art=1
@park_hee-soon@	-person=35
@sierra_madre_mountains@	-location=29
@posušje@	-location=43 -organization=3
@full_force@	-person=101 -art=1
@lapwing@	-living_thing=39 -product=1
@callan@	-broadcast_program=76 -location=52 -art=4 -person=1
@robert_thompson@	-person=39 -location=2
@callovian@	-location=108
@judith_tarr@	-person=31
@scribe@	-person=86 -title=34
@radisson_hotel@	-organization=20 -location=1
@curse_of_chucky@	-art=21
@jack_off_jill@	-person=51
@kyo@	-person=50 -art=2
@peshawar@	-organization=15 -location=10
@phalaris@	-person=30 -living_thing=7
@president_washington@	-person=23
@central_park,_wigan@	-location=22
@i_liga@	-organization=30 -event=3
@shemini_atzeret@	-time=44
@pluto@	-location=694 -person=17 -art=13 -organization=3 -living_thing=1
@north_berks_football_league@	-organization=26
@big_red@	-organization=21 -food=13 -art=10
@waltham_forest@	-location=42 -organization=28
@saturn@	-location=1311 -god=134 -organization=121 -product=95 -person=13 -art=6 -award=3 -event=1
@clare@	-organization=837 -location=242 -person=7 -event=1
@michael_cuesta@	-person=52
@2008_nrl_season@	-event=31 -organization=1
@mac_os_x@	-product=61 -organization=1
@siemianowice_śląskie@	-location=53
@darbhanga@	-location=191 -person=3
@george_w._getty@	-person=25
@mactridae@	-living_thing=28
@southern_states@	-location=152 -event=2 -organization=1
@henry_butler@	-person=26
@sayreville@	-location=51
@on_air@	-broadcast_program=27 -art=8 -organization=1
@stand_by_me@	-art=247 -broadcast_program=4
@edirne@	-location=496
@ruth@	-art=77 -person=35 -location=18 -product=1 -broadcast_program=1
@sketches_of_spain@	-art=56
@sikkim@	-location=1453 -organization=4
@bad_boys@	-art=175 -organization=1
@westcott_house@	-organization=21 -location=7
@house_of_representatives@	-organization=3025 -event=12 -art=1 -title=1 -location=1
@el_periódico_de_catalunya@	-art=25
@massenet@	-person=129 -art=1
@chelsea_bridge@	-location=35 -art=20 -person=1
@donald_crowhurst@	-person=24
@milan@	-location=11288 -organization=1177 -event=18 -person=13 -art=4 -finance-stock_exchange=3 -product=1 -broadcast_program=1
@john_colgan@	-person=38
@yves_chauvin@	-person=21
@lahore_university_of_management_sciences@	-organization=71 -person=1
@del_mar@	-location=62 -organization=1 -event=1
@stalinist@	-location=12 -person=10
@chipotle@	-food=22 -location=13
@new_musik@	-person=23
@john_lane@	-person=59
@u.a.e@	-location=22 -organization=2
@candlebox@	-person=129 -art=2
@san_jose_del_monte@	-location=39
@1_canadian_air_division@	-organization=21
@berengaria@	-person=25 -product=4
@rolls-royce_avon@	-product=67
@max_cavalera@	-person=180
@radikal@	-art=56
@canada_olympic_park@	-location=45
@underdog@	-broadcast_program=68 -art=42 -person=1
@gallium@	-chemistry=27
@ii@	-event=123 -organization=102 -art=86 -location=23 -person=18 -product=13 -broadcast_program=3 -disease=2 -biology=2 -body_part=1
@cubs@	-organization=157 -product=1 -living_thing=1
@ron_blomberg@	-person=32
@bertram_brockhouse@	-person=28
@poitou@	-location=353 -title=1
@zhob@	-location=72
@la_cruz@	-location=22 -art=2
@primal_scream@	-person=484 -art=4
@chiapas@	-location=1177 -organization=161 -event=1
@mid_west_rhinos@	-organization=40
@erato@	-organization=105 -god=33 -person=29 -living_thing=1
@narayan@	-god=19 -person=4
@sado_island@	-location=36
@grangeville@	-location=54 -organization=2
@pa_487@	-location=22
@gilroy@	-location=94 -person=4
@make@	-art=22 -product=18 -location=1 -title=1
@jenners@	-organization=23
@zeebrugge@	-location=283 -event=5
@box_office_mojo@	-internet-website=168
@joe_schwarz@	-person=23
@örnsköldsvik@	-location=169
@the_visitors@	-art=32 -person=12
@los_angeles_express@	-organization=36 -art=1
@lạng_sơn@	-location=47 -event=1
@heredia@	-location=105 -organization=8
@barry_kitson@	-person=56
@the_perks_of_being_a_wallflower@	-art=43
@factotum@	-art=23 -title=2
@june@	-person=23 -event=6 -art=2 -location=1
@roberta@	-art=84 -person=7 -location=7
@torres_strait_islands@	-location=118 -people-ethnicity=1
@virginia_museum_of_fine_arts@	-location=121
@david_popper@	-person=43
@hdl@	-chemistry=35 -computer-programming_language=8
@thomas_eakins@	-person=280
@one_day_in_the_life_of_ivan_denisovich@	-art=58
@transportation_security_administration@	-organization=243
@the_shaggy_d.a.@	-art=21
@duncan_mcarthur@	-person=26
@tabasaran@	-language=24 -people-ethnicity=5 -location=4
@goldsborough@	-location=18 -product=3 -person=1
@1998_ncaa_division_i-a_football_season@	-event=46
@thrilla_in_manila@	-event=44
@notre_dame_high_school@	-organization=164
@brockport@	-location=46 -organization=2
@earl_of_westmorland@	-title=39 -person=6
@sue_grafton@	-person=88
@snodgrass@	-person=25 -broadcast_program=2 -location=1
@cleomenes_iii@	-person=51
@alaska@	-organization=90 -location=35 -person=31 -event=18 -art=12
@berbers@	-people-ethnicity=302 -language=1
@rems@	-location=41 -location=1
@miao@	-people-ethnicity=158 -location=4 -language=1
@maxine_brown@	-person=31
@bosnia_and_herzegovina_national_team@	-organization=35
@three_mile_island@	-event=26 -location=11
@morel@	-person=10 -food=6 -location=5
@gasherbrum_ii@	-location=84
@hanging_rocks@	-location=24
@emile@	-person=11 -art=10
@dailymotion@	-organization=73
@heinrich_haussler@	-person=52
@västra_götaland_county@	-location=523
@pangasinense@	-language=9 -people-ethnicity=8 -location=4
@charley_taylor@	-person=31
@rotterdam@	-location=4520 -event=29 -product=6
@yao_ming@	-person=201
@zeromancer@	-person=27
@g-force@	-art=31 -organization=3 -product=1 -broadcast_program=1
@boeing_767-300@	-product=22
@de_la_salle_collegiate_high_school@	-organization=22
@harissa@	-food=23 -location=16
@brewster_kahle@	-person=37
@bianca_king@	-person=56
@tule_lake@	-location=49
@young,_gifted_and_black@	-art=25
@good_riddance@	-person=92 -art=10
@dante_basco@	-person=57
@as_time_goes_by@	-art=104 -broadcast_program=81
@frank_hurley@	-person=50
@ivan_the_terrible@	-person=355 -art=35 -broadcast_program=6
@washington_state@	-organization=325 -location=298
@phil_spalding@	-person=27
@federal_legislative_council@	-organization=22 -location=1
@john_philip_sousa@	-person=387
@houston_texans@	-organization=1935 -event=19
@kazuo_koike@	-person=59
@mary_stewart@	-person=97
@owsley@	-person=16 -art=4
@la_matanza_partido@	-location=32
@squizzy_taylor@	-person=25 -art=6
@walter_sande@	-person=47
@terence_fisher@	-person=78
@criminal@	-art=63 -person=14 -organization=2
@jeremy_denk@	-person=24
@the_duhks@	-person=46 -art=3
@ziauddin_sardar@	-person=41
@piccadilly@	-location=465 -metropolitan_transit-transit_line=29 -organization=2 -art=1
@dreamhack@	-event=27
@james_thornhill@	-person=52
@lossiemouth@	-location=89 -organization=14
@the_mines_of_sulphur@	-art=20
@rudbar-e_qasran_rural_district@	-location=27
@peter_d._mitchell@	-person=22
@eugène_joseph_delporte@	-person=21
@radha@	-god=251 -person=68 -location=2 -art=1
@simone_cantarini@	-person=26
@mount_gravatt@	-location=29 -organization=11
@simyra_nervosa@	-living_thing=22
@kerman@	-location=362 -person=1
@zahir_raihan@	-person=35
@li_chongjun@	-person=23
@derek_humphry@	-person=25
@wildebeest@	-living_thing=23 -organization=1
@berrien_springs@	-location=29 -organization=1
@gasherbrum@	-location=20
@rob_minkoff@	-person=36
@balsa@	-living_thing=19 -location=8
@alcohol_and_tobacco_tax_and_trade_bureau@	-organization=73
@june_26@	-time=252
@king_edward_vi@	-person=121 -organization=1 -location=1
@tattler@	-living_thing=59 -art=3
@mtv_canada@	-broadcast_network=20 -broadcast_program=1
@rosenheim@	-location=222 -organization=1 -person=1
@saanich@	-location=77 -language=6 -person=1
@cabinet_of_south_africa@	-organization=21
@southland@	-broadcast_program=153 -organization=91 -location=33 -art=5
@garmkhan_rural_district@	-location=38
@strombus@	-living_thing=22 -art=1
@alger@	-location=79
@whalley@	-location=63 -person=4
@boonton@	-location=37
@christy_award@	-award=34
@tva@	-broadcast_network=98 -organization=90
@gmina_babiak@	-location=39
@jacob_van_heemskerk@	-person=22 -product=1
@punchbowl@	-location=42 -event=1
@witton@	-location=33 -organization=2
@milanese@	-location=18 -language=6
@dreaming_of_you@	-art=50
@dasarath_rangasala_stadium@	-location=26
@zinfandel@	-food=125 -location=2
@thomas_wriothesley@	-person=44
@on_the_pulse_of_morning@	-art=30
@anadarko@	-location=35 -people-ethnicity=6
@decca@	-organization=1081 -person=1
@loose_cannons@	-art=24
@james_dreyfus@	-person=40
@peggy_cummins@	-person=61
@ann_shoemaker@	-person=22
@ednaswap@	-person=28 -art=1
@myrna_loy@	-person=392
@university_of_toronto_scarborough@	-organization=61
@earl_of_kingston@	-title=18 -person=2
@pea@	-food=22 -disease=3 -living_thing=2 -organization=1
@broadcast@	-person=75 -art=56 -broadcast_program=3 -broadcast_network=1 -organization=1
@ji@	-organization=10 -art=7 -location=5
@pratt@	-location=44 -person=8
@tracy_lawrence@	-person=134 -art=2
@rhys_hughes@	-person=35
@dwarf@	-disease=80 -living_thing=2 -god=1
@otago_boys'_high_school@	-organization=67
@interstate_185@	-location=27
@acts@	-art=291 -title=1
@brendan_sexton_iii@	-person=41
@carlos_mérida@	-person=37
@dungarvan@	-location=201 -organization=19
@the_container_store@	-organization=24
@stingers@	-broadcast_program=176 -organization=2
@braga@	-location=549 -organization=246 -person=2 -event=1
@the_national_trust@	-organization=54 -person=2 -broadcast_program=1
@the_shawshank_redemption@	-art=226
@dali@	-location=55 -person=14 -art=2 -organization=1
@municipal_waste@	-person=54 -art=2
@john_stapleton@	-person=30
@petro_georgiou@	-person=25
@annette_island@	-location=45
@tuscarora@	-people-ethnicity=67 -location=19 -product=6 -event=1 -organization=1
@zbiczno@	-location=38
@brenda_hampton@	-person=23
@bloomberg_markets@	-art=56 -broadcast_network=1
@gifu@	-location=237 -art=113 -organization=4 -person=1
@tristram_shandy@	-art=25 -product=1
@s._g._ball_cup@	-event=26
@gcte@	-title=30
@adler_mannheim@	-organization=180
@kirkuk@	-location=425 -organization=1
@debra@	-person=28 -location=5 -event=1
@cherry_grove@	-location=31
@1998@	-event=2518 -art=9 -organization=9 -product=1
@saddle_creek@	-organization=51
@joseph_b._kershaw@	-person=43
@rocket_girl@	-organization=38
@i-12@	-location=21 -product=3
@hiv@	-living_thing=3075 -disease=1015 -organization=4
@knight_templar@	-title=38 -organization=19 -art=10
@hnk_cibalia@	-organization=33
@team_menard@	-organization=39
@bird@	-living_thing=128 -art=33 -person=14 -location=2
@scar_tissue@	-art=40 -body_part=13 -person=2
@west_coast_railway_company@	-organization=40
@charles_davis@	-person=94
@martin_duffy@	-person=31
@timur@	-person=547
@kenneth_clarke@	-person=203
@foster's@	-food=32 -organization=16 -person=3
@thomas_sankara@	-person=70
@vin_scelsa@	-person=24
@austin_ambassador@	-product=21
@keel@	-person=49 -art=5 -product=3 -visual_art-color=1
@tdc@	-organization=20 -location=1
@robert_holmes_à_court@	-person=34
@f-35_lightning_ii@	-product=22
@dpp@	-organization=36 -title=11
@slate@	-art=715 -visual_art-color=3 -location=2
@john_isner@	-person=326
@guam@	-location=4512 -organization=93 -event=54 -product=2
@silsden@	-location=29 -organization=4
@serie_d@	-organization=1413 -event=1
@sonija_kwok@	-person=46
@hungry_kids_of_hungary@	-person=24
@murchison@	-location=115 -organization=4 -event=1
@lenzie_academy@	-organization=21
@andrew_mcleod@	-person=50
@hoshyar_zebari@	-person=34
@john_andrew_shulze@	-person=20
@stand_up!_records@	-organization=25
@miracle_girls@	-broadcast_program=32
@chase_utley@	-person=143
@1_giant_leap@	-person=34 -art=5
@pemberton@	-location=148 -person=3
@tommy_johnson@	-person=64 -art=1
@jacks@	-living_thing=27 -person=1 -product=1 -organization=1
@jem_mace@	-person=34
@vintage_stakes@	-event=30
@southampton_solent_university@	-organization=79
@1984_season@	-event=63 -organization=1
@gordon_eklund@	-person=27
@april_showers@	-art=22
@bailter_space@	-person=22 -art=1
@prime_minister@	-title=7783 -person=50 -organization=4
@the_book_of_the_dead@	-art=21 -person=1
@harrow@	-organization=479 -location=386
@enterobacteriaceae@	-living_thing=90
@jan_bang@	-person=24
@ufc@	-organization=1230 -broadcast_program=2
@artibonite_river@	-location=20
@vezirköprü@	-location=97
@csl@	-organization=29 -chemistry=1
@eisleben@	-location=93
@william_moultrie@	-person=55
@justin_gage@	-person=33
@devonshire@	-location=17 -product=17 -person=9 -title=5 -organization=3
@tannishtha_chatterjee@	-person=35
@gama@	-organization=14 -location=12 -art=1 -person=1
@butch_reed@	-person=64
@brad_thor@	-person=25
@pat_hingle@	-person=140
@iamblichus@	-person=78
@tv@	-person=12 -broadcast_network=11 -location=9 -organization=6 -broadcast_program=5 -art=4 -title=3 -broadcast-tv_channel=1
@genevieve_o'reilly@	-person=26
@harry_mcclintock@	-person=21
@theodahad@	-person=36
@this_means_war@	-art=36
@dikgang_moseneke@	-person=22
@tutrakan@	-location=33 -event=1
@leoncavallo@	-person=49 -art=1
@gheorghe_lazăr@	-person=22 -organization=1 -location=1
@eddie_shack@	-person=26
@welsh_rugby_union@	-organization=475
@up@	-art=317 -organization=62 -location=58 -product=6 -broadcast_program=2 -broadcast_network=1
@national_history_day@	-organization=46
@sainte-anne_river@	-location=34
@willie_blount@	-person=31
@mona_bone_jakon@	-art=22
@nd@	-location=113 -organization=29 -chemistry=5
@howard_davies@	-person=77
@hum_kisise_kum_naheen@	-art=27
@eugene_melnyk@	-person=31
@emperor_of_the_north_pole@	-art=22
@raritan_valley_community_college@	-organization=28
@yom_kippur@	-time=556 -event=1
@saône-et-loire@	-location=852
@tenor_saxophonist@	-product=32
@warren,_ohio@	-location=185
@gyula_sax@	-person=25
@tualatin@	-location=63
@john_frazier@	-person=21
@jerry_peters@	-person=54
@lützen@	-event=61 -location=25
@friedrich@	-person=51 -product=2
@hans_graf@	-person=22
@our_town@	-art=262
@nicholas_guest@	-person=45
@raleigh,_north_carolina@	-location=1300 -organization=1
@rogers@	-location=162 -person=37 -organization=33 -event=1
@st._george's_university@	-organization=24
@stanislav_gross@	-person=23
@journal_of_the_evangelical_theological_society@	-art=29
@ferdinand_christian_baur@	-person=33
@port_huron_flags@	-organization=24
@robert_nighthawk@	-person=38
@ellen_muth@	-person=28
@medical_degree@	-education-educational_degree=84 -title=1
@heide@	-location=59
@rivonia_trial@	-event=73
@asian_championship@	-event=61 -organization=1
@john_nunziata@	-person=45
@blood_red_shoes@	-person=64 -art=1
@wango_tango@	-event=32 -art=4
@rotem@	-organization=24 -location=1
@bill_nershi@	-person=25
@johann_heinrich_von_bernstorff@	-person=26
@jungjong@	-person=56
@kneller_hall@	-location=38
@europa@	-art=25 -product=19 -location=17 -organization=13 -internet-website=2 -person=2
@nickelodeon_kids'_choice_awards@	-award=100 -event=1
@binghamton@	-organization=60 -location=9
@interstate_110@	-location=24
@bmg@	-organization=161 -event=1
@francesco_morlacchi@	-person=24
@domenico_contarini,_doge_of_venice@	-person=23
@sunset_park@	-location=81 -art=18
@matthew_mccauley@	-person=26
@derwentside@	-location=22
@aksyontv@	-broadcast_network=130 -broadcast_program=1
@slipknot@	-person=743 -art=23 -product=2
@jacobs@	-organization=17 -person=10 -location=5 -living_thing=1
@kipps@	-art=31 -person=1
@shin_chaeho@	-person=26
@taiyo_sentai_sun_vulcan@	-broadcast_program=24
@bletchley_park@	-location=495 -organization=2
@kurds@	-people-ethnicity=461 -location=2
@urmila_matondkar@	-person=207
@urtica_dioica@	-living_thing=48
@chrysalis_records@	-organization=346
@richard_loncraine@	-person=56
@cora_witherspoon@	-person=34
@first_division_league@	-organization=43 -event=1
@yokota_air_base@	-location=183
@dandenong,_victoria@	-location=28
@northern_cyprus@	-location=409 -organization=5
@waterfront@	-location=26 -art=12 -person=10 -broadcast_program=8
@york_archaeological_trust@	-organization=21
@balclutha@	-location=88 -product=11
@good_morning_australia@	-broadcast_program=83
@musselburgh@	-location=289 -organization=1
@croydon_high_school@	-organization=25
@actra@	-organization=72 -award=2
@the_facts_of_life@	-broadcast_program=291 -art=25
@index_ventures@	-organization=87
@douglas_dc-8@	-product=243 -event=1
@kempton@	-location=65 -person=2
@irene@	-art=78 -person=55 -event=16 -location=2 -god=1
@save_the_children@	-organization=422 -art=6
@happiness@	-art=79 -broadcast_program=11 -person=5
@duke_of_milan@	-person=11 -location=11
@43rd_berlin_international_film_festival@	-event=54
@leonard_mudie@	-person=34
@sonicflood@	-person=33 -art=2
@meyami_county@	-location=70
@silvanus@	-god=54 -person=11
@saint_jerome@	-person=54 -art=1
@ride_'em_cowboy@	-art=25
@arnie@	-broadcast_program=21 -product=1
@monica@	-person=163 -food=2 -art=1
@castanets@	-product=18 -person=13
@presidential_campaign@	-event=81 -person=1
@north_fork_feather_river@	-location=24
@ofelia_medina@	-person=20
@turing@	-person=17 -computer-programming_language=6 -award=1
@2010_u.s._census@	-event=120 -organization=1
@juan_carlos_onetti@	-person=52
@northam@	-location=191 -organization=2 -person=1
@mike_england@	-person=23
@60_minutes@	-broadcast_program=169
@baffin_island@	-location=654
@tupolev@	-organization=132 -person=3
@kiro_gligorov@	-person=47
@supreme_council@	-organization=28 -person=5 -location=1
@mi'kmaq@	-language=96 -people-ethnicity=43
@tuckerton,_new_jersey@	-location=22
@kit_carson@	-person=254 -location=22 -organization=1
@calgary@	-organization=154 -location=136 -transit=2 -event=1 -product=1 -art=1
@assaye@	-event=12 -location=10
@seymour_duncan@	-organization=180 -person=1
@megumi_ogata@	-person=38
@gladewater@	-location=22
@cy_young@	-person=228 -award=22
@1856@	-event=33 -person=1
@walden_galleria@	-location=23
@neutral_milk_hotel@	-person=188
@amtrak_cascades@	-metropolitan_transit-transit_line=57
@travis_zajac@	-person=22
@albatros_d.v@	-product=219
@royal_rangers@	-organization=20
@mysterio@	-person=124 -art=3
@garden_state@	-art=123 -location=1
@metal_storm@	-internet-website=32 -product=1
@phi_gamma_delta@	-organization=246
@catherine_carswell@	-person=23
@parker_tyler@	-person=21
@bad_rappenau@	-location=25
@fred_lipsius@	-person=27
@king_alexander@	-person=52
@hillside_high_school@	-organization=29
@waisale_serevi@	-person=36
@arauca_department@	-location=21
@elias_ashmole@	-person=91
@haxtur_award@	-award=32
@central_luzon@	-location=159
@delco@	-organization=37 -location=7
@the_billboard@	-art=20 -location=4
@two_hours_traffic@	-person=34 -art=1
@nicaragua@	-organization=24 -event=17 -location=4 -people-ethnicity=1
@osier@	-living_thing=23 -location=1
@robert_de_niro's_waiting...@	-art=39
@mckinney's_cotton_pickers@	-person=48
@united_nations@	-organization=14394 -person=13 -art=7 -location=5 -title=2 -event=1
@sereď@	-location=20 -organization=6
@kare@	-broadcast_network=56 -location=1
@anne_of_denmark@	-person=193
@ken_kwapis@	-person=64
@edward_duyker@	-person=38
@mount_pisgah@	-location=27
@breconshire@	-location=39
@lacandon@	-language=33 -location=1
@berkeley@	-location=1207 -organization=337 -person=53 -product=10 -art=3 -title=2
@zdeněk_mácal@	-person=30
@damaged_goods@	-organization=25 -art=6
@gruffydd_ap_rhys@	-person=46
@south_haven@	-location=62
@brandeis_university@	-organization=1209 -location=1
@liège@	-location=1075 -organization=12 -event=11
@geffen@	-organization=165 -person=1 -location=1
@paganini@	-person=94 -event=2
@bol@	-location=35 -organization=8 -person=6
@funtime@	-art=10 -organization=10
@women's_basketball@	-organization=27 -event=9
@kttv@	-broadcast_network=196
@tayibe@	-location=26
@john_c._mather@	-person=40
@charles_mckeown@	-person=28
@bdp@	-organization=68 -person=3
@fisher_communications@	-organization=43
@the_english_review@	-art=23
@costello@	-person=11 -location=8 -broadcast_program=3 -disease=1
@southeast_sulawesi@	-location=41
@cebu@	-location=1058 -art=4 -organization=2 -broadcast-tv_channel=1 -people-ethnicity=1 -living_thing=1
@calvinist@	-religion-religion=573 -person=4
@a_hatful_of_rain@	-art=37
@mechanicville,_new_york@	-location=31
@kelvin_grove@	-location=30 -organization=1
@james_fowler@	-person=67
@prime_minister_of_iran@	-title=114
@i.d.@	-art=35 -education-educational_degree=1
@alde@	-organization=49 -person=1
@watervliet,_new_york@	-location=36
@atiku_abubakar@	-person=44
@district_of_rotenburg@	-location=61
@lietuvos_rytas@	-organization=33 -art=12
@munda@	-people-ethnicity=43 -event=6 -location=4
@deep_blue_something@	-person=28 -art=2
@frenchmen@	-location=23 -organization=1
@roche_abbey@	-location=28
@government_of_gujarat@	-organization=53 -location=1
@stanley_unwin@	-person=37
@national_museum_of_the_american_indian@	-location=245
@bridgeport,_connecticut@	-location=703
@lat@	-person=17 -language=1 -finance-currency=1 -body_part=1
@christchurch_international_airport@	-location=50
@aiko@	-person=21
@coffeyville@	-location=36 -organization=2
@the_world_is_yours@	-art=29 -broadcast_program=1
@queen_of_the_night@	-art=25
@michaels@	-person=159 -organization=66
@ystradgynlais@	-location=64 -organization=6
@ruairi_quinn@	-person=59
@ian_buruma@	-person=43
@crooked_fingers@	-person=45 -art=1
@the_third@	-organization=24 -event=3 -art=1 -location=1
@polytechnique@	-art=38 -organization=8 -event=2
@drysdale@	-location=28 -organization=2 -person=1
@gastón_etlis@	-person=71
@cobham@	-location=145 -organization=14 -person=4
@urs_corporation@	-organization=29
@howmeh-ye_gharbi_rural_district@	-location=103
@hospital_broadcasting_association@	-organization=23
@jorge_cadete@	-person=20
@el_pantera@	-person=41 -broadcast_program=17
@oak_park@	-location=232 -organization=3
@carpark_north@	-person=22 -art=2
@ace_comics@	-art=20 -organization=14
@dubno@	-location=85 -event=1
@follow_the_boys@	-art=26
@the_red_chord@	-person=68
@broadlands@	-location=33 -organization=1
@chironominae@	-living_thing=64
@vasilyevsky_island@	-location=32
@the_dark_side_of_the_sun@	-art=22 -broadcast_program=7
@seed@	-food=60 -art=32 -organization=3 -product=2
@frieze@	-art=33 -event=7
@concentration@	-broadcast_program=67 -product=16 -art=5
@the_singles@	-art=32
@indianapolis_colts@	-organization=2875 -event=63
@tim_robbins@	-person=387
@battle_of_the_camel@	-event=27
@chicago_colts@	-organization=103 -event=1
@robinson_secondary_school@	-organization=40
@bad_religion@	-person=705 -art=10
@middletown,_new_york@	-location=85
@st._patrick@	-person=25 -location=18 -organization=6
@newcastle_eagles@	-organization=141
@sinus@	-body_part=22 -person=1
@the_one_and_only@	-art=45 -broadcast_program=7
@waldorf,_maryland@	-location=52
@norton_fitzwarren@	-location=41 -event=3
@the_scots_college@	-organization=83
@deer_lake@	-location=58
@great_southern_football_league@	-organization=27
@frøya@	-location=62 -product=1 -god=1
@bruce_a._young@	-person=27
@swanston@	-location=27
@brian_castro@	-person=29
@p-40@	-product=22
@card-pitt@	-organization=44
@virtualbox@	-product=74
@domnall_midi@	-person=48
@the_outhere_brothers@	-person=24
@salvatierra@	-location=30
@hans_küng@	-person=84
@harrier@	-product=50 -living_thing=20
@ken_saro-wiwa@	-person=82
@central_queensland_university@	-organization=64
@emily_skinner@	-person=42
@gouldsboro@	-location=39
@new_kids_on_the_block@	-person=326 -broadcast_program=13 -art=6
@return_to_peyton_place@	-art=37 -broadcast_program=21
@agnes_lynch_starrett_poetry_prize@	-award=91
@february_26@	-time=285 -event=1
@bala_cynwyd,_pennsylvania@	-location=64
@sts-56@	-event=29
@adrian_brunel@	-person=39
@miss_america_2011@	-event=28
@gill@	-person=48 -location=34 -product=1 -event=1
@blue_jays@	-organization=58 -art=18 -event=1 -product=1
@cuenca_canton@	-location=21
@joan@	-person=185 -art=11 -event=3 -location=1
@goldfields@	-location=81 -event=9 -organization=6 -living_thing=3
@simca@	-organization=156 -product=4
@municipality_of_železniki@	-location=27
@stereos@	-person=32 -art=5
@kenny_loggins@	-person=484
@bell_high_school@	-organization=31
@flava@	-broadcast_network=15 -art=5 -person=1 -living_thing=1
@supercell@	-person=34 -art=5
@ayodhya_prasad@	-person=26
@max_hoffmann@	-person=21
@s9@	-location=46 -metropolitan_transit-transit_line=36
@david_mallet@	-person=61
@voltaire@	-person=1531 -art=2 -location=2 -product=1 -broadcast_program=1
@chailey@	-location=30 -organization=1
@16@	-location=35 -event=28 -metropolitan_transit-transit_line=25 -art=24 -time=24 -product=10 -organization=7 -transit=1
@jason_vargas@	-person=32
@mad_video_music_awards@	-event=21
@the_restaurant_at_the_end_of_the_universe@	-art=43
@hello@	-art=119 -person=19 -organization=5 -product=1
@angela_merici@	-person=22
@san_josé@	-location=561 -organization=14 -person=6 -event=1
@sami@	-people-ethnicity=375 -person=4 -living_thing=2 -language=1
@alicia_vikander@	-person=36
@national_film_awards@	-award=539 -event=6
@vajramuni@	-person=27
@chris_hughton@	-person=69
@swiss_re@	-organization=93 -location=1
@eugene_stoner@	-person=27
@baglan@	-location=34 -person=3
@dari@	-language=59 -person=2
@beos@	-product=184
@al_hudaydah@	-location=24
@halo@	-art=21 -person=3 -organization=1
@registered_historic_places@	-organization=48
@george_gervin@	-person=106
@serbian_principality@	-location=24
@hurricane_bob@	-event=33
@marcopolo@	-organization=18 -broadcast_network=8
@goya_foods@	-organization=20
@kristian_schmid@	-person=39
@benasque@	-location=26
@eredivisie@	-organization=31 -event=10
@hammer_films@	-organization=62
@muna@	-location=17 -person=8 -language=4
@allstate@	-organization=125 -product=8
@hebburn@	-location=144 -broadcast_program=21 -organization=2
@slide@	-product=21 -art=17 -location=5 -organization=4
@nikolayev@	-location=54 -person=1
@james_grant@	-person=62
@nancy_kassebaum@	-person=23
@sean_lennon@	-person=200
@ron_weiner@	-person=25
@ruins@	-person=37 -art=20 -location=3
@17th_arrondissement@	-location=23
@slazenger@	-organization=35
@stevie_brock@	-person=22
@jacksonville,_alabama@	-location=40
@inuit@	-people-ethnicity=1464 -language=38 -body_part=1
@opiate@	-medicine-medical_treatment=15 -person=6
@saul@	-person=214 -art=47 -location=12
@angleton@	-location=33 -organization=1
@antoine_pinay@	-person=42
@eriopsela_quadrana@	-living_thing=26
@monte_verde@	-location=57
@watkins_glen@	-location=242 -event=14
@skellefteå_municipality@	-location=32
@point_pelee_national_park@	-location=21
@stylus@	-internet-website=54 -product=1
@sal_abruscato@	-person=22
@the_13th_floor_elevators@	-person=37
@don_maynard@	-person=29
@oswald@	-person=113 -broadcast_program=21
@sorted@	-broadcast_program=15 -art=7
@kheda@	-location=41 -person=2
@piotr_jaroszewicz@	-person=32
@blaxland@	-location=37 -person=11
@jell-o@	-food=107
@socotra@	-location=231
@fitchburg@	-location=148 -organization=7 -metropolitan_transit-transit_line=1
@cherry_hill_mall@	-location=25
@emory_university@	-organization=1366
@ilghazi@	-person=31
@mendota@	-location=78 -organization=4 -product=1
@nativity_of_mary@	-time=69 -art=1
@john_i@	-person=283 -art=1
@kankan@	-location=63
@rhymney_line@	-metropolitan_transit-transit_line=32
@bonnie_raitt@	-person=757 -art=2
@tomb_raider@	-product=199 -art=16
@metro_rail@	-transit=14 -location=5 -organization=2
@bermuda_sloop@	-product=38
@belleau_wood@	-event=35 -product=4 -location=3
@sue_nicholls@	-person=51
@lostwithiel@	-location=204 -event=8
@david_peel@	-person=47
@gwendoline_yeo@	-person=46
@kotzebue@	-location=54 -person=10
@space_battleship_yamato@	-broadcast_program=164 -art=23
@canute_vi@	-person=30
@silao@	-location=29
@25th_berlin_international_film_festival@	-event=37
@sainsbury's_local@	-organization=27
@adventures_of_superman@	-broadcast_program=216 -art=53
@neminatha@	-person=21
@edward_mctiernan@	-person=23
@lori_loughlin@	-person=92
@david_crane@	-person=75
@vincennes@	-location=366 -product=27 -organization=10 -event=1
@the_matches@	-person=76
@first_ladies@	-title=22
@polkowice@	-location=84 -organization=3
@osei_kofi_tutu_i@	-person=26
@ivory_coast@	-location=2493 -organization=62
@saho@	-language=17 -people-ethnicity=14
@john_spencer@	-person=210
@professional_bull_riders@	-organization=89
@ling@	-person=26 -living_thing=23
@são_tomé_and_príncipe_championship@	-event=31
@sky_perfectv!@	-broadcast_network=31
@bad_habits@	-art=21 -person=1
@rave_master@	-art=57 -product=1
@san_miniato@	-location=57
@terra_nostra@	-broadcast_program=25 -art=11
@fight_club@	-art=59 -product=5 -broadcast_program=3
@louise_lester@	-person=63
@rosenborg_bk@	-organization=237
@lily_mariye@	-person=26
@campeonato_paraense@	-organization=39
@joseph_mawle@	-person=25
@oboi@	-person=31 -product=1
@association_for_computing_machinery@	-organization=653
@work_it@	-art=55 -broadcast_program=11
@international_horn_society@	-organization=21
@eddie_daniels@	-person=82
@george_radanovich@	-person=27
@hln@	-broadcast_network=148
@once_upon_a_time@	-broadcast_program=396 -art=67 -location=1
@aleksej_aleksandrov@	-person=22
@bathurst@	-location=786 -event=17 -title=3 -person=2
@126@	-art=10 -product=9 -location=6 -event=3
@caroline_of_ansbach@	-person=104
@tang_jiaxuan@	-person=22
@powderfinger@	-person=282 -art=3
@hans_holzer@	-person=35
@shefali_shah@	-person=27
@nederrijn@	-location=53 -event=2
@force@	-organization=21 -art=13 -event=3 -location=3 -person=1 -product=1
@batasang_pambansa@	-organization=67 -location=2
@ossetian@	-people-ethnicity=57 -language=37 -location=2
@europeans@	-people-ethnicity=47 -event=31 -person=12 -location=7 -title=1 -organization=1
@sylvano_bussotti@	-person=48
@french_colonial_empire@	-location=88 -organization=1
@tufts_university@	-organization=1536
@dactylis_glomerata@	-living_thing=58 -art=6
@sony@	-organization=3738 -person=113 -broadcast_network=10 -art=1
@the_9th_company@	-art=31
@international_fight_league@	-organization=94
@web_design@	-title=23 -product=1
@moreton-in-marsh@	-location=85
@uefa_euro_1992@	-event=92
@yi_jianlian@	-person=46
@clovis_i@	-person=260
@everglades_city@	-location=27
@chapel-en-le-frith@	-location=92 -person=2
@mahon@	-location=23 -person=5 -event=2
@chrudim_district@	-location=35
@erie,_pennsylvania@	-location=717 -organization=2
@tawa@	-location=35 -living_thing=6 -god=1
@cabinteely@	-location=25 -organization=1
@diourbel@	-location=27
@mike_marshall@	-person=109
@carnegie_endowment_for_international_peace@	-organization=264
@quentin_roosevelt@	-person=30
@richard_oswald@	-person=114
@chiswick@	-location=17 -organization=11
@glenrothes@	-location=164 -organization=9
@staines@	-location=18 -organization=2
@erik_balling@	-person=49
@yamashiro_province@	-location=38
@portia_de_rossi@	-person=91
@burnham-on-sea@	-location=94
@alfred_smoczyk_stadium@	-location=40
@julia_smith@	-person=87 -location=1
@rutland_weekend_television@	-broadcast_program=39
@president_of_brazil@	-title=314 -person=1
@boston_university_school_of_law@	-organization=170
@kven@	-people-ethnicity=29 -language=18
@american_correctional_association@	-organization=33
@disciples@	-title=126 -person=1
@becky_sharp@	-art=26
@indravarman_ii@	-person=24
@national_liberation_army@	-organization=57 -event=3
@the_real_mccoys@	-broadcast_program=156
@chang_chen@	-person=36
@shut_up_and_dance@	-person=22 -art=5
@bonaventure@	-person=142 -location=58 -product=10
@wcf@	-product=19 -organization=2
@villano_iv@	-person=65
@negombo@	-location=132
@coleophora_trifolii@	-living_thing=34
@john_le_marchant@	-person=23
@luoyang@	-location=1277
@bithynia@	-location=461 -living_thing=3
@donna_jo_napoli@	-person=25
@carroll_baker@	-person=31
@clint_dolezel@	-person=34
@dnc@	-organization=35 -event=4
@rotherhithe_tunnel@	-location=25
@social_democracy_of_the_kingdom_of_poland_and_lithuania@	-organization=29
@indian_armed_forces@	-organization=163
@enrique_morente@	-person=40
@onega_bay@	-location=22
@spin-off@	-broadcast_program=15 -art=4 -product=1
@vermont_voltage@	-organization=37
@ince-in-makerfield@	-location=28
@pitchfork@	-internet-website=581 -person=18 -event=5 -art=2
@paddy_ashdown@	-person=121
@mark_wahlberg@	-person=429
@ponta_delgada@	-location=265 -organization=1 -event=1
@brighton,_victoria@	-location=48
@a380@	-product=48 -location=11
@department_of_the_interior@	-organization=195 -location=1 -title=1
@asotin@	-location=23
@dynasty_warriors_4@	-product=23
@renova@	-organization=26 -location=2
@qaem_shahr_county@	-location=131
@reptile@	-living_thing=113 -art=14 -person=1
@gallia@	-location=20 -art=2
@lucy_lawless@	-person=134
@assyrians@	-people-ethnicity=310 -location=10 -organization=1
@prix_vermeille@	-event=99
@ottobrunn@	-location=24
@yaeyama@	-location=24 -language=9 -product=7
@faculty_of_economics@	-organization=45
@rádio_e_televisão_de_portugal@	-broadcast_network=55
@defiance@	-location=73 -broadcast_program=65 -art=59 -product=14 -person=14 -organization=2
@chūō@	-location=73 -metropolitan_transit-transit_line=3
@meister_eckhart@	-person=115
@pong@	-product=191 -location=4 -language=1 -person=1
@cabbage@	-food=37 -art=3
@montfort@	-location=20 -person=11 -title=1
@västerbotten@	-location=142 -organization=2
@huichol@	-people-ethnicity=75 -language=15
@homebush_bay@	-location=33
@motya@	-location=35 -event=1
@belknap@	-location=78 -organization=1
@face_dances@	-art=34
@united_nations_economic_and_social_council@	-organization=229
@libertas@	-organization=29 -art=2
@love_sculpture@	-person=22 -art=3
@queens_park_rangers_f.c.@	-organization=80
@joseph_sobran@	-person=25
@bananas@	-art=61 -living_thing=2
@mary_coustas@	-person=22
@george_wythe@	-person=80
@alliance_for_workers'_liberty@	-organization=34
@honda_civic@	-product=253
@uncle_b@	-art=22
@buttermilk@	-food=12 -location=12
@kristen_french@	-person=20
@frank_proto@	-person=20
@bill_macy@	-person=43
@john_william_waterhouse@	-person=73
@engl@	-organization=24 -language=2
@ben_kweller@	-person=112 -art=3
@dragi_jelić@	-person=25
@susquehanna@	-location=111 -product=8 -organization=4
@caroline_chisholm@	-person=48
@alxa_league@	-location=20
@inland_empire@	-art=55 -location=6 -organization=4
@heron@	-living_thing=86 -product=11 -person=9 -location=5
@nobel_laureates@	-award=28
@lock_haven_university_of_pennsylvania@	-organization=27
@black_sabbath@	-art=66
@forel@	-person=18 -product=1 -location=1
@fountain_square@	-location=34
@mission@	-location=204 -title=78 -event=8 -organization=8 -food=7 -person=5 -language=1
@encino@	-location=87 -living_thing=1
@soup@	-art=20 -food=3 -broadcast_program=1
@albany_county,_wyoming@	-location=42
@backtrack@	-product=17 -art=8
@alfio@	-person=12 -art=9
@general_san_martín_partido@	-location=21
@robert_duvall@	-person=645
@mo_ibrahim_foundation@	-organization=21
@alyssa_reid@	-person=28 -broadcast_program=1
@atlantic_avenue@	-location=100
@american_society_of_interior_designers@	-organization=32
@salem,_oregon@	-location=488
@sint-truiden@	-location=125 -organization=88
@khepri@	-god=29
@grub_street@	-location=46 -organization=1
@vamps@	-person=38 -art=16
@mark_sanchez@	-person=164
@the_fox@	-art=49 -person=2
@london_colney@	-location=49 -organization=5
@christian_brothers@	-organization=354 -art=14
@arc_light@	-event=58 -art=25
@seth@	-person=195 -god=27 -art=1
@rita_pavone@	-person=32 -art=1
@bobby_estalella@	-person=21
@charles_eliot_norton@	-person=68
@cetus_corporation@	-organization=21
@saratoga_campaign@	-event=50
@expressen@	-art=162
@wayne_cashman@	-person=38
@river_wear@	-location=215
@brian_lenihan@	-person=101
@s75@	-metropolitan_transit-transit_line=28
@faroe_islands_premier_league@	-organization=36
@aaron_sprinkle@	-person=87
@suspension@	-product=23 -art=3 -person=1
@crush@	-art=67 -person=62 -food=8 -organization=5 -product=3
@kahn@	-person=27
@alamo@	-location=123 -event=26 -art=8 -organization=6 -product=1
@back@	-location=9 -title=5 -art=5 -person=2 -food=1 -body_part=1
@mark_snow@	-person=84
@thank_you@	-art=166 -broadcast_program=16
@mediterranean_sea@	-location=5168 -event=2
@gullah@	-language=19 -location=4
@1958–59@	-event=113 -product=1
@vicky_cristina_barcelona@	-art=81
@u.s@	-location=87 -organization=1
@heritage_high_school@	-organization=71
@teen_angel@	-broadcast_program=25 -art=1
@high_valley@	-person=20 -location=1
@svetozar_miletić@	-person=35 -location=2
@albright_college@	-organization=86
@gilles_grangier@	-person=61
@luke_richardson@	-person=28
@nikšić@	-location=289 -organization=2
@beat_happening@	-person=96 -art=7
@kon_tum_province@	-location=29
@russian_championship@	-organization=15 -event=7
@la_perouse@	-location=52 -person=8
@marino@	-location=50 -person=19 -organization=5
@los_angeles,_california@	-location=360 -event=4 -organization=1
@perrier@	-food=69 -location=1 -award=1 -person=1
@cerebus_the_aardvark@	-art=36
@shifty@	-art=20 -person=2
@tigrayan@	-people-ethnicity=66 -organization=1
@ricardo_bordallo@	-person=21
@mga@	-location=50 -finance-currency=1
@orahovica@	-location=35
@mayday_parade@	-person=93 -art=3 -time=1
@milledgeville@	-location=136
@piper@	-organization=70 -living_thing=33 -product=26 -person=9 -location=5
@in_cold_blood@	-art=42 -product=5
@gegharkunik@	-location=26
@css_alabama@	-product=114
@kaiser_matanzima@	-person=24
@pro_league@	-organization=111 -event=2
@picture_book@	-art=30 -broadcast_program=19
@tour_de_france@	-event=726 -art=12 -product=1
@great_western@	-organization=41 -product=12 -location=10 -location=6
@ronald_davis@	-person=41
@institute_of_commonwealth_studies@	-organization=25
@short_sandringham@	-product=37
@pacific_rim@	-location=222 -art=82
@atlantic_center_for_the_arts@	-organization=40
@kincardine@	-location=135 -title=1
@martin_erat@	-person=21
@bryan_dobson@	-person=20
@sparbu@	-location=29
@acc_trophy@	-event=77
@thor_harris@	-person=23
@gmina_prostki@	-location=44
@mpt@	-organization=38 -location=1 -broadcast_network=1
@pinta@	-product=32 -disease=5
@marc_zuber@	-person=22
@jérusalem@	-art=38 -location=1
@american_beauty@	-art=352 -living_thing=3
@andre@	-art=17 -person=14
@canada_cup@	-event=54 -organization=4
@la_marque@	-location=23 -organization=2
@pat_barker@	-person=79
@ist@	-location=11 -organization=7 -person=5 -product=3
@jeanne@	-event=33 -person=14
@california_secretary_of_state@	-title=26
@lao@	-people-ethnicity=170 -language=162 -location=59 -organization=2
@johnny_arthur@	-person=31
@kenneth@	-person=30 -event=2 -art=1
@giorgio_albertazzi@	-person=34
@mission,_kansas@	-location=41
@zanjoe_marudo@	-person=57
@cambridge_observatory@	-location=28
@tomáš_verner@	-person=23
@stirling_castle@	-location=353 -product=13
@bukit_timah@	-location=109 -event=1
@poinciana@	-location=12 -art=11 -living_thing=4
@university_school_of_milwaukee@	-organization=23
@jerry_grote@	-person=35
@chrysler_voyager@	-product=29
@kom_ombo@	-location=22
@mina@	-person=280 -location=55 -art=7 -product=1
@see-saw@	-person=27 -art=3
@westwood_studios@	-person=97
@toltec@	-people-ethnicity=201 -location=1
@jewellery@	-product=19 -art=1
@vallecas@	-location=30
@som@	-title=20 -finance-currency=11 -location=9 -language=1
@willie_yeadon@	-person=22
@marine_corps_air_station_miramar@	-location=121
@miami_tropics@	-organization=20
@mildred_pierce@	-art=58 -broadcast_program=3
@utair_aviation@	-organization=28
@cardwell@	-location=59 -metropolitan_transit-transit_line=1 -person=1
@ida@	-person=63 -location=15 -organization=11 -art=5 -product=4 -event=1 -living_thing=1
@basing_house@	-location=30 -event=2
@ics@	-organization=69 -title=1
@moor_green@	-organization=64 -location=1
@con_funk_shun@	-person=44
@sophiatown@	-location=61 -art=1
@national_stock_exchange_of_india@	-finance-stock_exchange=130
@joe_morello@	-person=54
@raymond_flynn@	-person=41
@all_you_need_is_love@	-art=150
@uncharted@	-product=50 -art=3
@american_journal@	-broadcast_program=22 -organization=1
@brownstown@	-location=21 -event=1
@frederick_cavendish_ponsonby@	-person=21
@philip_herbert,_4th_earl_of_pembroke@	-person=60 -title=1
@irving_gill@	-person=50
@haverhill,_new_hampshire@	-location=31
@above_the_rim@	-art=34
@kowsar_county@	-location=109
@theresa_russell@	-person=99
@university_of_south_africa@	-organization=189
@new_talent_singing_awards_vancouver_audition@	-event=21
@jan_leyers@	-person=20
@wife_swap@	-broadcast_program=79
@vallarpadam@	-location=20
@major_nelson@	-person=24 -broadcast_program=2
@dogstar@	-person=15 -broadcast_program=9 -location=1
@california_state_polytechnic_university,_pomona@	-organization=143
@joseph_green@	-person=30
@rivas@	-location=46 -event=2
@lee_terry@	-person=35
@pa_230@	-location=21
@đồng_hới@	-location=43 -event=1
@lowndes_county@	-location=124
@dumb_and_dumber@	-art=122 -broadcast_program=6
@tippeligaen@	-organization=694 -event=1
@sonthi_boonyaratglin@	-person=41
@moonshine@	-art=26 -food=22
@hollis@	-location=75 -organization=12 -person=10
@vernet@	-person=21 -location=6
@dubuque,_iowa@	-location=516
@japanese_yen@	-finance-currency=124
@hussein_dey@	-person=21 -location=14 -organization=1
@danny@	-person=68 -event=8 -art=5 -location=2 -broadcast_program=1
@gainesville@	-location=791 -event=2 -organization=1
@university_of_hamburg@	-organization=485
@breeders'_cup_juvenile_turf@	-event=34
@evangelical_lutheran@	-religion-religion=27 -organization=1
@john_lamb@	-person=38
@atenas@	-organization=19 -location=13
@marissa_nadler@	-person=43
@saleen_s7@	-product=35
@art_institute@	-location=25 -organization=7
@campanula_rotundifolia@	-living_thing=31
@king's_african_rifles@	-organization=163
@escanaba@	-location=80 -product=1
@mikhail_kalinin@	-person=134 -product=1
@george_s._clinton@	-person=27
@triple_a@	-organization=34 -person=3
@continuum@	-broadcast_program=66 -art=35 -organization=30 -person=4 -product=2
@the_little_prince@	-art=180 -broadcast_program=1
@mika_kaurismäki@	-person=45
@mount_darwin@	-location=27
@eduardo_pérez@	-person=25
@grantland@	-internet-website=31 -person=1
@firelands@	-location=33 -organization=2
@rhescuporis_ii@	-person=24
@helen_walker@	-person=23
@gwersyllt@	-location=36
@emperor's_cup@	-event=250
@magnetic_fields@	-person=21 -art=6
@goonhilly_downs@	-location=20
@meade@	-location=29 -person=16 -product=1
@cardiac_arrest@	-broadcast_program=29 -disease=15 -art=8 -person=1
@#3_oklahoma@	-organization=38 -location=1
@stormy_weather@	-art=132 -product=2
@juan_bautista_de_anza_national_historic_trail@	-location=28
@simone_bolelli@	-person=93
@myung-whun_chung@	-person=48
@71st_flying_training_wing@	-organization=27
@berry_sakharof@	-person=25
@david_benson-pope@	-person=21
@nicholls@	-location=19 -person=9
@bournemouth_west@	-event=19 -location=10
@rené_pape@	-person=27
@national_civil_aviation_agency_of_brazil@	-organization=21
@krone@	-finance-currency=44 -art=2 -language=1
@barras@	-person=20 -location=6 -event=1
@exasperation_inlet@	-location=20
@llano@	-location=52 -person=1
@peter_cetera@	-person=284 -art=3
@phil_edwards@	-person=26
@trebnje@	-location=42
@laramide_orogeny@	-location=75
@darmstadt@	-location=1297 -organization=13 -event=2
@john_scofield@	-person=358 -art=1
@new_people's_party@	-organization=28
@sigtryggur_baldursson@	-person=43
@shark_bay@	-location=146 -broadcast_program=1
@american_college_of_cardiology@	-organization=82
@taddeo_gaddi@	-person=53
@eclipse_award@	-award=338
@matt_blunt@	-person=67
@george_p._shultz@	-person=93
@lara@	-location=44 -person=9 -organization=1
@niccolò_circignani@	-person=28
@aboriginal_australians@	-people-ethnicity=87
@eastern_orthodoxy@	-religion-religion=57 -location=1
@manobala@	-person=67
@skjervøy@	-location=49 -organization=5
@cambria@	-location=133 -product=5 -organization=2
@member_of_the_legislative_assembly@	-title=408 -organization=59
@southern_league_division_one@	-organization=21 -event=2
@choros@	-people-ethnicity=27 -living_thing=1
@c.i.d.@	-art=30 -broadcast_program=20 -organization=12
@hi-tek@	-person=90
@step_by_step@	-broadcast_program=182 -art=22
@screamers@	-art=38 -person=4
@montezuma@	-location=72 -art=10 -person=2 -product=1
@antonio_sabàto,_jr.@	-person=29
@pss@	-organization=14 -person=6 -location=1
@borgward@	-organization=46 -person=1 -product=1
@goosnargh@	-location=28
@qatar_sc@	-organization=65
@blackstreet@	-person=145 -art=7
@a26@	-location=41 -product=3
@karl_kilbom@	-person=23
@all_blacks@	-organization=203 -location=2
@the_cape@	-broadcast_program=59 -location=23
@kazimierz_kuratowski@	-person=41
@broadway_limited@	-product=53 -art=4
@arthur,_prince_of_wales@	-person=93
@salta@	-location=406 -event=8
@sas_institute@	-organization=44
@kirov_oblast@	-location=399
@country_music_television@	-broadcast_network=179
@casablanca@	-location=1731 -art=441 -organization=37 -event=37
@aleutian_islands_campaign@	-event=77
@jason_lader@	-person=33
@lady_lever_art_gallery@	-location=63
@espresso@	-food=20 -art=1
@steve_scalise@	-person=48
@joe_biden@	-person=803
@judging_amy@	-broadcast_program=384
@baccalaureate@	-education-educational_degree=117 -organization=2 -person=1
@lovell@	-location=47 -person=7
@msa@	-organization=58 -language=2 -education-educational_degree=2 -product=2 -disease=1
@indian_river@	-location=263 -organization=1
@opening_night@	-art=33 -broadcast_program=2
@thunderbird@	-product=101 -transit=12 -organization=7 -art=5 -location=2 -broadcast_program=2 -metropolitan_transit-transit_line=1
@memphis_belle@	-art=54 -product=21
@u.s._national@	-event=42 -organization=2 -location=1
@philadelphus@	-living_thing=20 -person=3
@stay_tuned@	-art=23 -broadcast_program=1
@jack_buchanan@	-person=141
@x.org@	-product=27 -person=8
@linz@	-location=1054 -art=3 -organization=2 -event=2
@wollongong@	-location=552 -person=1
@australian_stockman's_hall_of_fame@	-location=21
@vorwärts@	-art=44 -organization=3
@los_angeles_county@	-location=678 -organization=4
@shazam@	-product=22 -art=5 -broadcast_program=2 -organization=1
@john_leech@	-person=75
@carrollton@	-location=243 -organization=2
@drama@	-location=124 -art=63 -person=4 -broadcast_program=4 -organization=1 -award=1
@loudness@	-person=120 -art=1
@autozone@	-organization=40
@steam_locomotive@	-product=49 -organization=1
@thunder_bay_junior_b_hockey_league@	-organization=21
@aberdeenshire@	-location=1665 -organization=1
@severo_ochoa@	-person=58
@maury@	-location=17 -product=5 -person=1
@european_parliament_election,_2014@	-event=31
@shatter@	-art=26 -product=5
@preben_lerdorff_rye@	-person=22
@sidney_jones@	-person=39
@fingal@	-location=222 -organization=4 -person=1
@over@	-art=23 -location=18
@streets@	-person=20 -art=1 -location=1
@sergiu_nicolaescu@	-person=71
@robert_steadman@	-person=29
@saku@	-location=64 -art=1 -person=1
@justin_peelle@	-person=23
@tribes@	-art=14 -people-ethnicity=13 -product=12 -broadcast_program=4
@kolbotn@	-organization=64 -location=41
@watching_the_wheels@	-art=20
@apeldoorn@	-location=347 -event=4
@this_is_the_life@	-art=31 -broadcast_program=21
@curran_theatre@	-location=22
@joe_satriani@	-person=432 -art=4
@the_descent@	-art=59 -product=1
@coors_brewing_company@	-organization=70
@hell_on_earth@	-art=25 -person=4
@harbor@	-location=22 -art=2
@kalgoorlie@	-location=346 -product=1
@earache@	-organization=29 -medicine-symptom=1
@immigrated@	-event=34
@cdb@	-organization=17 -person=16 -art=1
@jung_yoo-mi@	-person=23
@the_commercial_appeal@	-art=68
@st._martinville@	-location=50
@the_roaring_twenties@	-art=37 -person=3 -broadcast_program=2
@montbéliard@	-location=213
@aristotelianism@	-art=90 -person=4
@remember_the_time@	-art=27
@woźniki@	-location=25
@cartoon_network@	-broadcast-tv_channel=42 -broadcast_network=11 -organization=1
@wellington,_somerset@	-location=37
@sport@	-organization=20 -art=15 -title=7 -product=1 -broadcast_program=1
@rich_asuncion@	-person=22
@dyer,_frederick_h.@	-person=46
@william_m._rainach@	-person=31
@gueugnon@	-organization=45 -location=8
@judge_dredd_megazine@	-art=318
@musa_çelebi@	-person=31
@soli_deo_gloria@	-organization=54 -art=3
@buckie_thistle@	-organization=40
@lyndhurst@	-location=111 -person=3
@hammett@	-art=15 -person=9 -location=2
@human_immunodeficiency_virus@	-living_thing=28
@tony_mamaluke@	-person=47
@sam_ash@	-organization=15 -person=5
@atsugewi@	-people-ethnicity=20 -language=3
@garryowen@	-organization=128 -location=3 -art=1 -person=1
@alice_deejay@	-person=22
@rocky_balboa@	-art=82 -product=4
@secretary_of_state_of_new_york@	-organization=135
@purgatoire_river@	-location=23
@coquille@	-location=26 -language=4 -product=2 -people-ethnicity=1
@seattle_center_monorail@	-transit=25
@the_greatest_show_on_earth@	-art=81 -broadcast_program=38 -person=2
@grand_prix_legends@	-product=36
@reformed_political_party@	-organization=64
@marianne_jean-baptiste@	-person=53
@giuseppe_valadier@	-person=34
@2012_stanley_cup_playoffs@	-event=27
@ronnie_dunn@	-person=137 -art=3
@luke_haines@	-person=59
@hora@	-person=72 -art=6
@the_cathedral@	-location=40 -art=9
@thomas_b._costain@	-person=44
@barry_lyndon@	-art=159
@derwent@	-location=94 -product=12 -organization=1 -person=1
@matt_"guitar"_murphy@	-person=22
@agra@	-location=1116 -organization=2
@meteor@	-product=56 -organization=27 -art=22 -broadcast_program=6 -location=3 -metropolitan_transit-transit_line=1 -award=1
@patricia_churchland@	-person=32
@french_guiana@	-location=2470 -organization=12
@caxias@	-organization=48 -location=9
@tom_hayden@	-person=95
@hughie_green@	-person=54
@peter_stuyvesant@	-person=209 -organization=2
@glenbrook@	-location=60 -event=1
@renaud@	-person=105 -art=8 -location=1
@java_platform,_enterprise_edition@	-product=28
@f@	-product=102 -metropolitan_transit-transit_line=72 -computer-programming_language=49 -art=42 -chemistry=30 -location=18 -finance-currency=5 -organization=4 -biology=3 -broadcast_network=2 -event=2 -title=1 -person=1
@charles_sturt_university@	-organization=184 -location=1
@ben_daglish@	-person=58
@goatsnake@	-person=47 -art=4
@oak_forest@	-location=29 -living_thing=2
@moss_point,_mississippi@	-location=32
@roman_emperor@	-location=18 -title=7 -person=2 -religion-religion=1
@leone@	-location=13 -person=9 -product=8 -finance-currency=4
@tippecanoe@	-location=31 -event=6 -product=3 -organization=1
@iyo_province@	-location=45
@trey_azagthoth@	-person=32
@miss_international_2012@	-event=48 -organization=1
@strawberry@	-location=28 -living_thing=5 -person=5 -art=1
@all_angels@	-person=25 -art=1
@ring_2@	-art=28 -location=4
@assembly_hall@	-location=66
@irene_hervey@	-person=40
@congo@	-location=1041 -art=55 -event=11 -organization=3 -person=3 -product=2 -language=1
@normandie@	-location=37 -product=24 -art=1
@makhachkala@	-location=349
@confederate_army@	-organization=309 -location=26 -event=1
@john_jones@	-person=80 -location=3
@fiji@	-location=4675 -organization=585 -title=2 -people-ethnicity=2 -language=1
@fremantle@	-location=124 -metropolitan_transit-transit_line=8 -person=8 -organization=3
@quintus_tullius_cicero@	-person=33
@gmac@	-organization=42
@marcus_rojas@	-person=24
@grand_theft_auto@	-product=227 -art=19
@sunnah@	-art=227
@tanju_çolak@	-person=20
@waynesboro@	-location=81 -event=7
@cook_county_democratic_party@	-organization=29
@unity@	-product=63 -organization=32 -location=31 -art=25 -religion-religion=17 -person=7
@right_this_minute@	-broadcast_program=23
@carl_icahn@	-person=108
@minister_for_agriculture@	-title=26 -organization=5
@hines@	-location=11 -person=6 -organization=4 -living_thing=1
@papa_roach@	-person=380
@honest_jon's@	-organization=22
@n2@	-location=111 -biology=2 -product=1 -chemistry=1
@pitié-salpêtrière_hospital@	-location=48
@coronation@	-event=170 -location=10 -product=1
@edgehill@	-event=20 -location=6
@murray_melvin@	-person=39
@lavarack_barracks@	-location=23 -organization=1
@wolin@	-location=145
@ronda_rousey@	-person=51
@carrot@	-food=35 -location=1 -living_thing=1
@archbishop_of_st_andrews@	-title=63 -person=2
@state_road_26@	-location=29
@foundations@	-art=22 -organization=8 -person=2
@point_of_entry@	-art=19 -broadcast_program=8
@allan_jeayes@	-person=45
@xolotl@	-god=26 -person=2
@bp@	-organization=1079 -art=4 -event=2 -language=2
@akita_prefecture@	-art=373
@grapholita_compositella@	-living_thing=31
@mark_hofmann@	-person=31
@uhf@	-art=81 -broadcast_network=6 -person=2
@jimmy_durante@	-person=381
@howard_dietz@	-person=230
@hells_angels@	-organization=273 -art=3
@black_robe@	-art=46
@edinburgh_airport@	-location=134
@drummer@	-title=75 -product=1
@dinamo_bucurești@	-organization=160
@manhattan_institute_for_policy_research@	-organization=30
@sri_lankan_moors@	-people-ethnicity=30
@duarte_pacheco_pereira@	-person=44
@rudolf_leuckart@	-person=27
@sam_mcmurray@	-person=56
@talladega_county@	-location=42
@duchy_of_cleves@	-location=86
@stephens@	-location=59 -person=16 -organization=5
@thomas_barbour@	-person=27
@gambetta@	-person=22 -location=18
@grand_canyon@	-location=732 -organization=8 -art=4 -product=1
@soviet_forces@	-organization=25 -location=3
@temple_israel@	-location=26
@elliott_sadler@	-person=225
@modum@	-location=80 -organization=1
@the_book_and_the_sword@	-art=24 -broadcast_program=3
@william_franklin@	-person=76
@dutch_west_india_company@	-organization=391 -location=2
@moscow_institute_of_steel_and_alloys@	-organization=32
@propeller@	-organization=15 -art=9 -person=8
@saint_anselm@	-person=20 -organization=3
@howard_jones@	-person=81
@battle_of_vuelta_de_obligado@	-event=25
@babe_ruth@	-person=1332 -organization=1
@tattnall_county@	-location=21
@luke_ronchi@	-person=24
@chukchi_language@	-language=23
@graham@	-location=110 -person=57 -organization=8 -event=2 -living_thing=2
@shiro_amano@	-person=20
@monotheist@	-art=13 -religion-religion=8
@you_belong_with_me@	-art=35
@rælingen@	-location=23 -organization=3
@condé_nast@	-organization=35 -art=1
@tournament@	-event=116
@mystic_records@	-organization=35
@charlie_girl@	-art=24
@johnny_vaughan@	-person=86
@indian_summer@	-art=56 -person=1
@fina_world_aquatics_championships@	-event=58
@anthony_grafton@	-person=25
@algona,_iowa@	-location=36
@low_rider@	-art=29 -person=1
@v@	-organization=533 -broadcast_program=199 -art=148 -broadcast_network=107 -person=34 -event=26 -product=19 -chemistry=17 -metropolitan_transit-transit_line=4 -location=3 -biology=2 -body_part=1
@brooke_astor@	-person=56
@last_train_home@	-art=28
@tottenham_high_road@	-location=23
@miloš_obrenović_i,_prince_of_serbia@	-person=23
@christophe_rochus@	-person=56
@shamshi-adad_i@	-person=44
@rosalie@	-art=32 -location=10 -product=7 -person=4
@żoliborz@	-location=44
@jinx@	-art=20 -broadcast_program=5 -organization=2
@josh_gracin@	-person=60 -art=3
@jack_ryan@	-person=20 -art=1
@adam_levine@	-person=281
@stepping_stone@	-art=30 -location=5
@portal@	-product=149 -person=13 -location=8 -disease=1 -organization=1
@jane_wagner@	-person=25
@basement_jaxx@	-person=382
@genoa_c.f.c.@	-organization=148 -location=1
@patricia_hodge@	-person=83
@john_gould_fletcher@	-person=45
@giovanni_orecchia@	-person=27
@führer@	-title=278 -person=9
@alexandrovsk@	-location=29
@ryōji_noyori@	-person=30
@david_production@	-organization=22
@casimir_i@	-person=26
@light_crust_doughboys@	-person=43
@saeed_mortazavi@	-person=20
@justicialist_party@	-organization=322
@fernhill@	-person=14 -location=8
@umbanda@	-religion-religion=74
@keflavík@	-location=87 -organization=47
@the_stooges@	-person=472 -art=12
@tomé@	-location=27
@titta_ruffo@	-person=54
@bill_murray@	-person=655
@šaľa@	-location=22
@wilkes_county,_georgia@	-location=38
@celaeno@	-god=20
@elly_jackson@	-person=34
@virginia_bruce@	-person=93
@jerry_yan@	-person=35
@américa@	-organization=82 -location=6 -broadcast_program=4 -art=1
@thomas_morgan@	-person=52
@deanna_nolan@	-person=40
@raúl_di_blasio@	-person=26
@ahmadi@	-organization=34 -location=4
@philadelphia,_wilmington_and_baltimore_railroad@	-organization=64
@magician@	-title=69 -art=19 -product=2 -event=1 -god=1
@royal_college_of_physicians@	-location=693 -organization=3
@māori@	-people-ethnicity=2150 -organization=7
@dorud_county@	-location=148
@roger_backhouse@	-person=21 -title=1
@ss@	-organization=31 -product=11 -title=2 -person=2 -art=2 -location=1
@michael_mccaul@	-person=35
@ballymote@	-location=48 -art=1
@bonnechere_river@	-location=20
@đồng_nai_province@	-location=59
@gmina_krzęcin@	-location=33
@deathchain@	-person=20
@walter_hasenclever@	-person=22
@marquess_of_dorset@	-title=17 -person=12
@the_honeycombs@	-person=39 -art=2 -location=1
@no_surrender@	-event=132 -art=7
@united_states_soccer_federation@	-organization=254
@organized_konfusion@	-person=60 -art=5
@sweetwater@	-location=99 -person=15 -art=1 -organization=1
@wabasha,_minnesota@	-location=22
@israel_police@	-organization=87
@john_russell_fearn@	-person=21
@shimizu-ku@	-location=30
@kaiser_shipyards@	-organization=53 -location=1
@commonwealth_bank@	-organization=147 -location=1
@etruria@	-location=335 -product=3 -language=1
@rae_parish@	-location=39
@freeborn_county@	-location=71
@greco@	-food=14 -person=11 -location=5 -language=1
@beyond_reality@	-broadcast_program=24 -art=2
@charles_mcclendon@	-person=20
@gagetown@	-location=25
@toni_wine@	-person=38
@rascal_flatts@	-person=410 -art=3
@tokyu_corporation@	-organization=127
@astros@	-organization=68 -location=1
@thomas_aquinas@	-person=1089
@ruth_sheen@	-person=20
@avery_brundage@	-person=74
@panipat@	-location=146 -event=2
@wrigley_company@	-organization=36
@canning_stock_route@	-location=36
@brick@	-art=27 -person=22 -location=14 -broadcast_program=2 -title=1 -organization=1
@didcot,_newbury_and_southampton_railway@	-location=58
@zarafshan@	-location=26
@ponza@	-location=72 -event=2
@patrice_leconte@	-person=144
@o_canada@	-art=151 -broadcast_program=3
@baiju_bawra@	-person=17 -art=11
@joan_cross@	-person=26
@proto-celtic@	-language=39 -people-ethnicity=1
@west_orange,_new_jersey@	-location=195
@leonard@	-person=84 -location=14 -art=2 -organization=1
@tok@	-location=26 -person=1
@currants@	-food=28 -living_thing=27
@french_west_africa@	-location=342 -event=1
@gmina_zawidz@	-location=53
@the_warrior@	-art=33 -person=3
@craig_benson@	-person=31
@the_lost_world@	-art=134 -broadcast_program=20 -location=3 -person=1
@varvarin@	-location=32
@vinny_del_negro@	-person=37
@st._louis_bandits@	-organization=20
@next_stop,_greenwich_village@	-art=32
@american_maritime_officers@	-organization=22
@bubble@	-art=23 -event=1 -living_thing=1
@lewis's@	-organization=55 -person=1
@snøhetta@	-organization=21 -location=19
@lakeland@	-location=304 -organization=12
@the_borrowers@	-art=57 -broadcast_program=17
@gaius_maecenas@	-person=29
@coventry_blaze@	-organization=154
@norwegian_employers'_confederation@	-organization=30
@the_lakes@	-broadcast_program=35 -location=26
@st._mary's_academy@	-organization=18 -location=2
@lord_randolph_churchill@	-person=142 -art=1
@the_clique@	-person=12 -art=9
@killzone@	-product=20
@jack_arnold@	-person=65
@vicki_michelle@	-person=25
@southern@	-location=1919 -organization=604 -language=25 -broadcast_network=17 -title=4 -event=3 -person=3 -living_thing=2 -location=1 -religion-religion=1 -people-ethnicity=1
@q_fever@	-disease=39
@london_olympics@	-event=91 -organization=1
@tom_horn@	-person=37 -art=10
@fort_anne@	-location=37 -event=3
@jay_berger@	-person=45
@british_foreign_secretary@	-title=34
@stanley@	-location=296 -person=58 -broadcast_program=26 -art=12 -title=8 -organization=4 -award=1 -location=1
@simon_hawke@	-person=25
@remy_zero@	-person=49 -art=1
@andy_lee@	-person=67
@downhearted@	-art=21
@young_justice@	-broadcast_program=336
@sangh_parivar@	-organization=58
@indica_gallery@	-location=23
@the_love_boat@	-broadcast_program=528 -art=1
@gallaecian@	-location=16 -language=4
@football_league_cup@	-organization=1286 -event=10
@sciurus@	-living_thing=30
@united_states_post_office@	-location=36 -organization=16
@lucknow@	-location=1976 -event=28 -organization=2
@north_korean@	-location=40 -organization=7 -language=1
@aiko_nakamura@	-person=43
@everard_calthrop@	-person=20
@milford_haven@	-location=471
@cholesterol@	-chemistry=33 -disease=1
@karakul@	-living_thing=17 -location=8
@the_antioch_review@	-art=27
@alicia_alonzo@	-person=22
@palomino@	-food=16 -person=10 -location=1
@jonathan_batty@	-person=32
@kevin_hatcher@	-person=22
@greenbank@	-location=18 -organization=1 -person=1
@shamarpa@	-person=31
@concept@	-product=18 -person=4 -art=3 -organization=2
@mi_fang@	-person=21
@sarah_palfrey_cooke@	-person=49
@pippo_baudo@	-person=45
@chuck_grassley@	-person=163
@ravi_k._chandran@	-person=33
@pope_john_paul_ii@	-person=4179 -art=7 -event=1
@judith_furse@	-person=27
@donizetti@	-person=300 -product=1
@alison_krauss_&_union_station@	-person=43
@lyngen@	-location=53 -organization=19
@quintilian@	-person=210
@this_mortal_coil@	-person=102 -art=8
@tracy_byrd@	-person=117
@jerome_brown@	-person=34
@milton's@	-person=47
@italo-turkish_war@	-event=241
@european_champions'_cup@	-organization=25 -event=1
@durga_khote@	-person=62
@sinaloa@	-location=870 -organization=6
@james_howard_kunstler@	-person=38
@albéric_magnard@	-person=29
@walla_walla@	-location=153 -organization=7 -people-ethnicity=6 -product=2 -food=1 -art=1
@marmora@	-location=21 -product=1
@nanban@	-art=38 -event=6
@ribeauvillé@	-location=34
@insulin@	-biology=57 -medicine-medical_treatment=2
@alexânia@	-location=27
@arnoldo_alemán@	-person=44
@ekerö@	-location=32
@toller_cranston@	-person=27
@four_corners@	-location=42 -broadcast_program=26 -art=2 -organization=1
@ron_hynes@	-person=28
@knitting_factory_records@	-organization=37
@audax_italiano@	-organization=239
@82@	-location=18 -art=10 -metropolitan_transit-transit_line=10 -product=7 -event=4 -organization=1
@karl_ulrich_schnabel@	-person=20
@bandini@	-broadcast_program=24 -person=19 -art=16 -organization=11
@randaberg@	-location=30 -organization=30
@starting_over@	-art=33 -broadcast_program=24
@poul_jensen@	-person=21
@man_overboard@	-art=25 -person=25
@bnei_yehuda@	-organization=143 -location=1
@istván_tisza@	-person=53
@computer_sciences@	-organization=26
@construction_industry_council@	-organization=38
@gigi_ballista@	-person=24
@vauban@	-person=52 -location=16
@nicola_amoruso@	-person=69
@jim_west@	-person=26
@elisabeth_farnese@	-person=71
@bhutan@	-organization=80 -food=1
@the_spring_chicken@	-art=24
@super_league@	-organization=334 -event=27
@v._manohar@	-person=49
@humboldt_redwoods_state_park@	-location=31
@northern_fleet@	-organization=93
@dingli@	-location=29 -organization=2
@chiquito@	-person=23 -organization=15 -people-ethnicity=3
@allahabad_junction@	-location=45
@durham@	-location=2341 -organization=784 -title=21 -person=2
@battle_of_brunanburh@	-event=48
@lorient@	-location=578 -organization=160
@jarvis_hayes@	-person=22
@from_here_to_eternity@	-art=211 -broadcast_program=18
@la_sylphide@	-art=100
@rulon_jeffs@	-person=20
@make_it_happen@	-art=35
@sheraton@	-organization=139 -product=5 -person=3 -location=2
@psalm_2@	-art=20
@pennsylvania_state_senate@	-organization=455
@mr._smith_goes_to_washington@	-art=143 -broadcast_program=16
@conegliano@	-location=88 -organization=2
@sulejman_tihić@	-person=25
@avienus@	-person=32
@super_nes@	-product=353
@ensign@	-title=851 -art=283 -person=40 -organization=9 -location=4 -product=1
@hello_sailor@	-person=34 -art=6
@mike_veitch@	-person=24
@aeg@	-organization=308 -person=1 -product=1
@willie_robertson@	-person=27
@saugus@	-location=79 -product=2 -organization=1
@major_der_reserve@	-title=63
@walkerville,_ontario@	-location=26
@prague_metro@	-transit=95
@the_infernal_devices@	-art=24
@ghost_ship@	-art=29 -person=1
@beothuk@	-people-ethnicity=84 -language=4
@jane_drew@	-person=45
@masonic_lodge@	-organization=36 -location=1
@umpire@	-title=302 -location=2
@waldsassen@	-location=21
@durtro@	-organization=25
@beit_lessin_theater@	-location=20
@dalrymple@	-location=15 -person=4 -title=1
@staplehurst@	-location=33 -event=1
@the_correspondents@	-person=17 -broadcast_program=9
@girl_trouble@	-person=20 -art=2
@prehistoric@	-event=183 -location=4 -living_thing=1
@irish_daily_star@	-art=22
@parsons@	-organization=255 -location=61 -person=39 -event=1
@the_incredibles@	-art=309 -product=3
@nothing_sacred@	-art=40 -broadcast_program=28 -person=2
@bulgari@	-organization=98
@mountain_city@	-location=51
@lin@	-product=15 -location=9 -event=2 -organization=1 -art=1 -person=1
@kassala@	-location=90 -event=2
@north_adelaide@	-organization=140 -location=122
@san_francisco_state_university@	-organization=874 -location=1
@agonopterix_arenella@	-living_thing=32
@ireland's@	-location=75 -organization=21
@les_boyd@	-person=20
@canberra_stadium@	-location=86
@un_security_council@	-organization=137
@sator@	-person=18 -living_thing=6
@malankara_orthodox_syrian_church@	-organization=176
@jaén@	-location=280 -organization=8
@nacogdoches@	-location=170 -art=1
@cottonwood_falls@	-location=35
@barna@	-location=33 -organization=1
@south_africa_national_rugby_union_team@	-organization=77 -living_thing=1
@bette_midler@	-person=918 -art=16
@benoît_sokal@	-person=20
@christiane_amanpour@	-person=102
@australian_board_of_control@	-organization=25
@hunt_emerson@	-person=44
@redhill_to_tonbridge_line@	-location=20
@richard_graves@	-person=36
@carmit_bachar@	-person=39
@sant'angelo_in_pescheria@	-location=26
@braunfels@	-location=37 -person=3
@temporal@	-body_part=26 -art=4 -product=1
@ndr@	-organization=164 -broadcast-tv_channel=3
@robert_fuller@	-person=138
@occupation@	-event=57 -location=20 -broadcast_program=19 -organization=4
@mil@	-organization=56 -finance-currency=1
@ronnie_scott's_jazz_club@	-location=107 -person=4
@carrot_top_records@	-organization=36
@principality@	-location=23 -organization=1
@kunoichi@	-broadcast_program=20 -organization=4
@bobby_fuller@	-person=53
@jla@	-art=212 -organization=1
@reggie_watts@	-person=92
@xiii@	-event=35 -art=31 -product=15 -organization=12
@zing!_went_the_strings_of_my_heart@	-art=33
@honey_pie@	-art=21
@highway_102@	-location=59
@fc_barcelona_regal@	-organization=54
@ahmet_ertegun@	-person=109
@angola@	-location=6595 -organization=277 -event=3 -finance-currency=1
@asbury@	-person=16 -location=9 -organization=3
@portage@	-location=234 -organization=3
@st._john's_church@	-location=51 -organization=1
@devon_graye@	-person=26
@michael_fassbender@	-person=209
@droylsden@	-organization=202 -location=91
@st_mary@	-person=40 -location=23
@the_romantics@	-person=93 -art=1
@jonkowo@	-location=28
@osaka_university_of_health_and_sport_sciences@	-organization=32
@you_rock_my_world@	-art=21
@distinguished_service_cross@	-award=220 -person=1
@kazushige_nojima@	-person=34
@disney's_polynesian_resort@	-location=20
@william_swainson@	-person=30
@ivan_aguéli@	-person=21
@currie_graham@	-person=36
@grupo_clarín@	-organization=21 -art=2
@flxible@	-organization=29
@2001_state_election@	-event=35
@bothnian_bay@	-location=44
@crvena_zvezda@	-organization=119
@värttinä@	-person=42
@northern_alberta_institute_of_technology@	-organization=97
@encarnación@	-location=76 -art=2
@the_brotherhood@	-art=19 -organization=5 -person=3
@sentinel@	-organization=57 -art=28 -product=6 -location=2
@lydia_davis@	-person=46 -broadcast_program=1
@instructor@	-title=46 -art=1 -person=1
@jimmy_bryan@	-person=31
@the_glass_house@	-broadcast_program=48 -art=14 -person=4
@hor_namhong@	-person=25
@hapoel_petah_tikva@	-organization=170
@broadhaven_bay@	-location=52
@speaker@	-title=1128 -organization=7 -product=4 -art=3 -person=2
@phoenix_park_murders@	-event=37
@algarrobo@	-location=26 -living_thing=7
@deltora_quest@	-broadcast_program=35 -art=17
@carbondale@	-location=81 -organization=2
@dickens@	-location=25 -broadcast_program=2 -person=1
@davide_rigon@	-person=39
@greensboro,_north_carolina@	-location=848 -organization=1
@enmore@	-location=22 -product=1
@birchwood@	-location=49
@daryl_katz@	-person=29
@abha@	-location=51 -organization=9
@speakerboxxx@	-art=58
@talk_that_talk@	-art=20
@richmond,_va@	-location=19 -organization=1
@region_of_southern_denmark@	-location=144
@venera_7@	-product=23
@francisco_i._madero@	-person=195 -location=9
@miguel_primo_de_rivera@	-person=153
@chris_leslie@	-person=61
@34th_g8_summit@	-event=25
@château_de_chambord@	-location=54
@edinburgh_north@	-location=22 -event=1
@people's_movement_against_the_eu@	-organization=31
@coleophora_siccifolia@	-living_thing=22
@apex,_north_carolina@	-location=27
@david_garrick@	-art=15 -person=5
@timperley@	-location=37 -person=1
@julie_doiron@	-person=86
@viljandi@	-location=158 -organization=4
@dukla@	-location=87 -organization=1
@little_britain@	-broadcast_program=268 -location=17
@debi_derryberry@	-person=69
@lexington_avenue@	-location=86 -metropolitan_transit-transit_line=5
@jorasanko@	-location=42
@iztapalapa@	-location=42
@antiquity@	-art=37 -location=14 -product=3
@412@	-location=12 -product=6 -art=4
@juan_de_juni@	-person=24
@brunswick@	-location=889 -organization=280 -person=27
@chris_axworthy@	-person=21
@epsom_college@	-organization=103
@italian_eritrea@	-location=40
@the_incredible_string_band@	-person=87 -art=6
@ardabil@	-location=181
@imperial_camel_corps@	-organization=34
@yambol@	-location=114
@olaf_hytten@	-person=41
@champéry@	-location=46
@port_hudson@	-event=30 -location=25
@marine_le_pen@	-person=85
@forrest_tucker@	-person=138
@minto@	-location=77 -organization=5 -person=2 -product=1
@pistacia_terebinthus@	-living_thing=20
@windtalkers@	-art=30
@kwakwaka'wakw@	-people-ethnicity=202
@sarajevo@	-location=2862 -event=9 -organization=2
@kintetsu_nagoya_line@	-location=64
@british_lions@	-organization=321 -art=8 -person=2
@harry_winston@	-person=67 -organization=3
@playing_with_fire@	-art=19 -broadcast_program=1
@rude_awakening@	-broadcast_program=35 -art=24
@william_bent@	-person=25
@major_dad@	-broadcast_program=56
@françois_rebel@	-person=23
@jules_fisher@	-person=50
@lions@	-organization=337 -event=31 -living_thing=8 -art=7 -person=5
@kichwa@	-language=19 -people-ethnicity=3
@famous_monsters@	-art=23
@dillinger@	-art=48 -person=1
@spelling_television@	-organization=33
@the_illustrated_man@	-art=47
@united_states_district_court_for_the_southern_district_of_texas@	-organization=97
@arbroath_abbey@	-location=57
@marilyn_mazur@	-person=48
@madama_butterfly@	-art=629
@vyškov_district@	-location=78
@res@	-person=32 -art=3
@fifth_avenue@	-location=598 -product=6
@2004_european_parliament_election@	-event=68
@jerry_livingston@	-person=125
@william_law@	-person=85
@black_flame@	-organization=39 -art=1
@you@	-art=109 -person=8
@castilleja@	-living_thing=45 -organization=2
@wild@	-organization=21 -person=11 -art=10 -living_thing=3 -location=1
@harry_and_the_hendersons@	-art=69 -broadcast_program=36
@tu_bishvat@	-time=34
@jules_leffland@	-person=20
@divers@	-title=23 -person=2
@regulus@	-location=66 -person=2 -product=1
@berries@	-food=108
@bad_kösen@	-location=21
@bishop_of_quebec@	-location=24 -person=1
@nick_knight@	-person=164 -art=8
@wake_up@	-art=44 -broadcast_program=17
@archbishop_of_armagh@	-title=282 -location=5 -person=1
@carefree@	-art=33 -location=15
@girls'_love_stories@	-art=27
@patuxent@	-location=18 -product=1 -organization=1
@mileševa_monastery@	-location=21
@mariana@	-location=44 -person=10 -art=6
@zlín@	-location=418 -organization=5
@terry_molloy@	-person=23
@ralph_miliband@	-person=51
@lewis_h._brereton@	-person=35
@lestat@	-art=19 -person=5
@ham_fisher@	-person=24
@wmyd@	-location=36
@finnish_aviation_museum@	-location=20
@prince-elector@	-title=163 -location=2
@apophis@	-god=24 -person=6 -location=1
@tangerine_bowl@	-event=78 -location=1
@sunny_side_up@	-art=33 -food=2
@shyama@	-person=20 -art=1
@honolulu,_hawaii@	-location=53 -person=1
@tímea_babos@	-person=121
@storage_networking_industry_association@	-organization=28
@segré@	-location=20 -event=1
@oscar_mathisen@	-person=46
@coatesville@	-location=55
@thule@	-location=103 -people-ethnicity=28 -organization=1
@amaranthe@	-person=43 -art=6
@hollister_co.@	-organization=72
@robert_iii@	-person=90
@cherry_valley@	-location=55 -event=5
@zimbabwe_cricket@	-organization=43
@roger_schank@	-person=29
@darién_province@	-location=39
@aristaeus@	-god=44 -person=1
@orchestre_révolutionnaire_et_romantique@	-person=22
@sitamarhi@	-location=49
@swallow@	-living_thing=51 -product=12 -organization=2 -art=1
@bishop_of_waterford_and_lismore@	-title=43 -location=1
@salvadoran@	-location=228 -people-ethnicity=32 -organization=3 -finance-currency=2
@platinum_equity@	-organization=32
@birger_brosa@	-person=24
@ceilândia@	-location=14 -organization=10
@holiday_bowl@	-event=176 -location=4
@jahangir_khan@	-person=46
@independent_commission_against_corruption@	-organization=125
@robert_devereux,_2nd_earl_of_essex@	-person=212 -event=1
@frank_j._tipler@	-person=28
@gloucester_railway_carriage_and_wagon_company@	-organization=25
@chechnya@	-location=957 -event=6
@tower_of_london@	-location=1987 -art=26
@sandon@	-location=32 -person=2
@tim_delaughter@	-person=24
@emishi@	-people-ethnicity=92
@david_sanborn@	-person=424 -art=2
@iii@	-art=69 -organization=58 -event=20 -product=19 -person=17 -location=9 -body_part=4 -biology=1 -chemistry=1
@auvergne@	-location=1245 -organization=1
@10,000_maniacs@	-person=201
@galaga@	-product=82
@tim_bresnan@	-person=85
@trail_ridge_road@	-location=25
@betsy_blair@	-person=43
@double_mountain_fork_brazos_river@	-location=47
@auckland_waterfront@	-location=25
@marianna@	-location=48 -person=6 -event=1
@brandon_call@	-person=23
@richard_o'sullivan@	-person=63
@yahya_ayyash@	-person=27
@marconi_company@	-organization=97
@send@	-location=19 -art=3
@cocoa_beach,_florida@	-location=59
@nelly@	-person=769 -location=1
@tex@	-computer-programming_language=278 -art=26 -organization=13 -person=1
@the_horse_and_his_boy@	-art=49
@the_tudors@	-broadcast_program=324
@raindance_film_festival@	-event=124
@al_arabi@	-organization=84 -art=2
@silhouette@	-location=23 -organization=20 -product=5 -art=2 -person=1
@the_flying_doctors@	-broadcast_program=148 -organization=1
@alexander@	-person=10329 -art=112 -organization=101 -location=71 -product=15 -food=5 -living_thing=1
@firewall@	-art=26 -organization=1
@ibn_al-khattab@	-person=24
@dekh_bhai_dekh@	-broadcast_program=22 -art=1
@the_lilac_time@	-person=21 -art=1
@glebe@	-location=132 -organization=81
@sweet_jane@	-art=40 -person=3
@steve_pearce@	-person=61
@igf@	-organization=30 -event=15 -medicine-medical_treatment=4
@langhorne,_pennsylvania@	-location=54
@verbier_festival@	-event=42
@congratulations@	-art=25 -person=1
@singapore_airlines_flight_117@	-event=21
@mubi@	-location=17 -internet-website=4
@camperdown@	-location=53 -event=7 -product=3
@metro_toronto_convention_centre@	-location=84
@star_ferry@	-transit=72 -location=2
@tencent@	-organization=49
@paradise_kiss@	-broadcast_program=63 -art=3
@rheims@	-location=21 -event=2 -art=1
@rhigognostis_annulatella@	-living_thing=21
@emscher@	-location=34
@carl_ritter@	-person=34
@terra_nova@	-broadcast_program=74 -product=67 -location=8 -organization=4 -art=4 -event=3 -internet-website=3 -person=3
@tasman@	-organization=60 -location=45 -product=3 -person=3 -title=1
@terry_o'quinn@	-person=280
@butler@	-location=342 -person=124 -title=45 -organization=34 -product=2 -event=1 -award=1
@anthony_mcgrath@	-person=58
@james_orr@	-person=20
@white_horse@	-art=29 -location=19 -person=7
@hugo_tocalli@	-person=23
@wallachia@	-location=1247 -people-ethnicity=2
@s_8@	-location=34 -metropolitan_transit-transit_line=6
@rudolf_ii,_holy_roman_emperor@	-person=87
@dorian_gray@	-art=29 -person=13
@milton@	-location=627 -person=322 -art=8 -organization=2 -product=1
@the_michael_j._fox_show@	-broadcast_program=32
@aspley@	-location=21 -organization=8
@upper_river_division@	-location=36
@july_27@	-time=240
@combined_cadet_force@	-organization=199
@kaykaus_i@	-person=23
@michigan_wolverines@	-organization=160 -location=1
@new_york_titans@	-organization=170 -event=3
@nowa_wieś_wielka@	-location=25
@father's_day@	-time=202 -art=16
@richard_edson@	-person=53
@county_ground@	-location=79 -organization=1
@andhra_pradesh@	-organization=22 -people-ethnicity=1
@candi_milo@	-person=85
@larry_cedar@	-person=38
@dawson@	-location=145 -person=59
@humfrid@	-person=20
@jill_abramson@	-person=20
@diana@	-god=360 -person=60 -art=30 -location=23 -product=13 -event=4 -organization=2
@earl_of_salisbury@	-title=53 -person=42
@van_vicker@	-person=20
@mała_wieś@	-location=24
@lesser@	-person=12 -location=10 -living_thing=7 -body_part=2
@lotte@	-organization=88 -broadcast_program=5
@grandview@	-location=57 -organization=1 -broadcast_program=1
@carolyn_kizer@	-person=48
@amphotericin_b@	-medicine-drug=23
@adèle_of_champagne@	-person=21
@rudolf_martin@	-person=20
@yubileyny_sports_palace@	-location=35
@hc_la_chaux-de-fonds@	-organization=35
@marquess_of_exeter@	-title=23 -person=12
@george_hall@	-person=39 -art=1
@thomas_thynne,_1st_marquess_of_bath@	-person=21
@cat's_in_the_cradle@	-art=37
@san_francisco_49ers@	-organization=4053 -event=153
@days@	-art=27 -location=2 -event=1
@veterans_memorial_bridge@	-location=22
@cushman@	-organization=20 -location=8 -person=2
@wa_wa_nee@	-person=21
@associated_electrical_industries@	-organization=60
@murdered@	-event=27 -person=5 -location=1 -internet-website=1
@cygnus@	-location=225 -organization=1
@studebaker@	-organization=340 -product=4
@matt_hubbard@	-person=36
@heatwave@	-person=89 -event=12 -art=8
@diddy_kong_racing@	-product=40
@horseshoe_canyon_formation@	-location=43
@mythopoeic_society@	-organization=32
@pomegranate@	-food=45 -art=1 -event=1
@mablethorpe@	-location=66
@2003–04@	-event=890 -organization=7 -award=5
@nudaria_mundana@	-living_thing=33
@montcalm@	-location=64 -product=33 -person=25
@william_welsh@	-person=22
@the_quick_draw_mcgraw_show@	-broadcast_program=26
@richard_wood@	-person=32
@göteborg@	-organization=34 -location=33
@overton@	-location=100 -person=1
@addams_family_reunion@	-broadcast_program=40
@mustang@	-product=27 -location=16 -living_thing=12 -organization=1
@he's_just_not_that_into_you@	-art=60
@dave_navarro@	-person=233
@glenavon@	-organization=185 -location=3
@pāṇini@	-person=176
@peter_beinart@	-person=37
@gaelic_storm@	-person=42 -art=1
@her@	-art=81 -location=3 -organization=2 -person=2
@john_d._rockefeller@	-person=463
@eric_quizon@	-person=39
@charlottenburg@	-location=337
@oral_fixation_tour@	-event=25 -art=5
@rotorua@	-location=466 -organization=5
@cops@	-broadcast_program=160 -title=9 -art=4 -organization=3
@wyandotte_county@	-location=43
@kurdish@	-people-ethnicity=97 -location=33 -language=19
@cameron_dokey@	-person=21
@pahang@	-location=877 -organization=53
@denver,_colorado@	-location=141
@the_colour_of_magic@	-art=70 -product=2
@santa_luzia@	-location=36 -person=1
@science@	-title=943 -art=811 -organization=12 -broadcast_network=4 -education-educational_degree=4 -broadcast_program=4 -location=2 -person=1
@article_19@	-organization=20 -art=2
@orlando_innamorato@	-art=30
@steve_almond@	-person=45
@anzia_yezierska@	-person=21
@northern_spirit@	-organization=53
@plum@	-location=34 -food=33 -person=2 -organization=1 -living_thing=1
@2004–05@	-event=902 -organization=2 -award=1
@mathilde@	-person=19 -art=1
@team_usa@	-organization=97 -location=30
@earl_of_leven@	-title=19 -person=12
@creedence_clearwater_revival@	-person=529 -art=10
@jaime_alguersuari@	-person=119
@rik_battaglia@	-person=29
@city_of_new_york@	-location=81 -product=7 -organization=5
@august_3@	-time=251
@m.sc.@	-education-educational_degree=143
@island_caribs@	-people-ethnicity=25
@william_mccoy@	-person=34
@suzanne@	-art=45 -person=19 -location=1
@rob@	-person=48 -location=15 -broadcast_program=10 -event=1
@wenche_foss@	-person=34
@because_you're_mine@	-art=23
@aldemaro_romero@	-person=43
@the_wings_of_the_dove@	-art=87
@reghin@	-location=34
@french_revolutionary@	-event=338 -location=3 -organization=1
@tales_from_the_crypt@	-broadcast_program=303 -art=86
@dong_hyun_kim@	-person=34
@prospect@	-location=155 -art=106 -organization=6 -person=4
@neil_jackson@	-person=21 -organization=1
@martin_opitz@	-person=57
@kirkland_lake@	-location=129
@beechworth@	-location=36 -organization=5
@lute@	-product=54 -location=1
@charles_mackay@	-person=50
@verbier@	-location=79 -event=4
@foreign_affairs_minister@	-title=18 -organization=12
@colchester@	-location=1375 -organization=38 -product=3
@hamamelis_virginiana@	-living_thing=25
@adobe_acrobat@	-product=97
@bernardo_pasquini@	-person=38
@pyotr_klimuk@	-person=20
@huntsville,_texas@	-location=140
@max_noether@	-person=26
@ben_coates@	-person=39
@gulliver's_travels@	-art=429 -broadcast_program=2
@kitchener@	-location=503 -person=56 -organization=2
@thomas_pennant@	-person=119
@salomon_jadassohn@	-person=42
@the_jetsons_meet_the_flintstones@	-art=24
@velocity@	-broadcast_program=58 -product=13 -art=7 -body_part=1
@januária@	-location=32 -person=1
@doro@	-person=58 -organization=2 -location=1
@hkamti_district@	-location=338
@inabe@	-location=28
@mast@	-location=17 -art=13 -food=11
@mahaska_county,_iowa@	-location=21
@west_indies_federation@	-location=139
@anglo-french@	-language=31 -event=3 -people-ethnicity=3 -organization=2
@hisashi_owada@	-person=23
@atelidae@	-living_thing=27
@joe_mardin@	-person=20
@median@	-people-ethnicity=74 -language=13 -body_part=4 -person=3 -location=1
@henri_chopin@	-person=26
@kermit@	-location=27 -person=13
@laurent_jalabert@	-person=59
@artie_lange@	-person=101
@jimi_goodwin@	-person=31
@i'll_never_fall_in_love_again@	-art=46
@hol@	-location=70 -organization=6
@thomas_nelson@	-organization=141 -person=8
@mnemosyne@	-god=57 -product=4 -living_thing=1
@san_leo@	-location=28
@national_autistic_society@	-organization=52
@uss_lexington_(cv-2)@	-product=20
@the_abbey@	-location=20 -broadcast_program=3 -organization=1
@the_lion_king@	-art=820 -product=9
@malaysian_public_works_department@	-organization=48
@terry's@	-organization=20 -person=4 -location=1
@wills@	-location=22 -person=14
@manning@	-location=56 -person=19
@isthmian_league_premier_division@	-organization=24 -event=4
@candidate_of_law@	-education-educational_degree=27
@drezdenko@	-location=48
@labrum@	-body_part=66
@jerry_mumphrey@	-person=21
@taribo_west@	-person=22
@martinique@	-location=1914 -organization=56 -event=10
@tokugawa_tsunayoshi@	-person=93
@neil_mckenzie@	-person=21
@maroubra@	-location=61 -living_thing=1 -event=1
@jennifer_slept_here@	-broadcast_program=21
@jim_driscoll@	-person=33
@ségou_region@	-location=155
@allison@	-organization=96 -person=23 -location=17 -product=10 -event=7
@naacp@	-organization=187 -award=2
@eastern_oregon@	-location=129 -organization=4
@lorena_rojas@	-person=23
@carini@	-location=22
@dishonored@	-product=35 -art=7
@ma_zhongying@	-person=62
@us_dollars@	-finance-currency=62
@meuse@	-location=1048 -product=1 -event=1
@dorian@	-people-ethnicity=90 -organization=4 -person=3 -language=3
@chick-fil-a@	-organization=108 -event=1
@escape_from_the_planet_of_the_apes@	-art=57
@nick_adenhart@	-person=40
@charaideo@	-location=35
@grande_école@	-organization=29 -art=4
@the_verdict@	-art=39 -broadcast_program=7
@saline_county,_arkansas@	-location=22
@australian_maritime_college@	-organization=36
@barbara_kruger@	-person=90
@the_best_of_what's_around_vol._1@	-art=21
@underworld@	-person=263 -art=187 -location=2 -organization=1
@alan_hale@	-person=78
@jonatha_brooke@	-person=58
@melrose_park,_illinois@	-location=43
@national_patriotic_coalition@	-organization=20
@western_samoa@	-organization=71 -location=20
@unorthodox@	-art=14 -person=11
@information_commissioner's_office@	-organization=68
@ben_taylor@	-person=59
@brett_kearney@	-person=40
@missouri_botanical_garden@	-location=122
@the_apartment@	-art=116
@states_of_the_united_states_of_america@	-location=50
@patna@	-location=1301 -organization=4
@morelia@	-location=267 -broadcast_program=12
@cell@	-body_part=479 -art=64 -person=5 -title=3 -event=2 -living_thing=2 -location=1
@kathy_liebert@	-person=20
@uk_government@	-organization=56 -person=2
@mclennan@	-location=31 -event=1 -person=1
@pittsburg_high_school@	-organization=28
@great_grimsby@	-location=75
@canton,_mississippi@	-location=51
@yala@	-location=71 -language=1
@ishq@	-art=17 -person=15
@williams@	-person=211 -location=123 -organization=81 -product=1
@leopold_iii_of_belgium@	-person=63
@mun@	-person=57 -location=14 -language=3 -organization=2
@banjar@	-location=19 -people-ethnicity=14 -language=5
@lakers@	-organization=104 -event=7 -product=6 -location=2
@break_the_bank@	-broadcast_program=31 -person=1
@new_scotland_yard@	-location=15 -broadcast_program=15
@bob_howry@	-person=24
@middleton_stoney@	-location=22
@lesbia@	-person=24 -living_thing=1
@darren_mccarty@	-person=29
@parnassus@	-location=37 -art=16
@lydney@	-location=103 -organization=9
@mysore@	-location=1439 -event=3
@welsh_football_league_division_three@	-organization=35
@littleborough@	-location=76 -organization=1
@earlimart@	-person=24 -location=4
@chanticleer@	-person=76 -product=5 -art=4 -living_thing=4
@board_of_aldermen@	-organization=19 -title=5
@cyfarthfa_castle@	-location=21
@the_guild@	-broadcast_program=71 -product=1
@edward_gibbon_wakefield@	-person=93
@peter_bowles@	-person=86
@dakota_county@	-location=141
@la_quinta@	-location=28 -organization=2
@manchester@	-location=10586 -organization=209 -product=10 -event=6 -art=5 -person=4 -title=1 -location=1 -language=1 -living_thing=1
@renzo_furlan@	-person=37
@battle_of_picacho_pass@	-event=21
@mustis@	-person=21
@john_anderson@	-person=489 -art=4
@hallein@	-location=57
@still@	-art=43 -location=8 -title=3 -person=2 -food=1
@capaccio@	-location=25
@great_shamokin_path@	-location=24
@kavita_krishnamurthy@	-person=137
@trinity_catholic_high_school@	-organization=36
@southmead_hospital@	-location=22
@first_time@	-broadcast_program=10 -art=7 -event=2 -person=1
@gene_ha@	-person=45
@the_cantos@	-art=46
@mercury_rising@	-art=31
@house_minority_leader@	-title=18 -organization=7
@gitano@	-people-ethnicity=21 -art=1
@blueberries@	-food=37 -living_thing=4
@benny_moré@	-person=31
@sundance@	-event=251 -location=39 -art=3 -organization=2 -person=2 -broadcast_network=1 -product=1
@kewdale@	-location=20
@cadence_design_systems@	-organization=102
@gabe_gross@	-person=25
@william_craig@	-person=64
@autodesk_inventor@	-product=37 -organization=1
@steve_ralston@	-person=34
@don't_drink_the_water@	-art=62 -broadcast_program=8
@cba@	-organization=318 -award=1
@perugino@	-person=27 -art=1
@laura_sandys@	-person=21
@dewey@	-person=43 -location=32 -product=1 -broadcast_program=1
@teófilo_otoni@	-location=39
@english_civil_war@	-art=14 -event=10
@bands_of_america@	-organization=120
@you_and_me@	-art=37 -broadcast_program=10
@ojibwa@	-language=22 -location=2 -people-ethnicity=2
@thalia@	-god=9 -location=5 -living_thing=3 -award=2 -product=2
@cristofano_allori@	-person=26
@kolar_district@	-location=87
@northeast_high_school@	-organization=26
@julius_schwartz@	-person=164
@águilas_cf@	-organization=21
@barataria@	-location=22 -product=1
@bangkok_glass@	-organization=40
@j._eddie_peck@	-person=27
@maka_kotto@	-person=21
@colina@	-location=22 -living_thing=1
@army_of_me@	-art=26 -person=11
@ollie_johnston@	-person=69
@renata_adler@	-person=37
@paschal_beverly_randolph@	-person=23
@raymond_boulevard@	-location=20
@diocese_of_chelmsford@	-location=48
@anzani@	-organization=69 -product=4
@felicia_hemans@	-person=51
@after_7@	-person=46 -art=1
@marc_caro@	-person=36
@the_will_of_the_empress@	-art=28
@ray_reardon@	-person=97
@rheinsberg@	-location=54
@uconn@	-organization=127 -location=2
@beavis_and_butt-head@	-broadcast_program=301 -product=5
@benedetto_marcello@	-person=70
@leinster_senior_club_hurling_championship@	-event=107
@u2@	-person=3214 -metropolitan_transit-transit_line=17 -art=11 -transit=5 -organization=1
@the_holocaust@	-event=306 -art=2
@all_alone@	-art=24
@jeremiah_masoli@	-person=32
@ballymoney@	-location=153
@arbëresh@	-language=16 -people-ethnicity=9
@henry_shefflin@	-person=111
@st._peter,_minnesota@	-location=77
@vinton@	-location=59 -person=2
@marco_leonardi@	-person=21
@austrian_littoral@	-location=108
@sunset@	-location=43 -art=34 -organization=3 -metropolitan_transit-transit_line=1
@medea@	-art=132 -product=3 -people-ethnicity=3 -location=2
@vampire_weekend@	-person=306 -art=10
@mahadeva@	-god=26 -location=5 -person=4
@żelechów@	-location=55
@rust@	-computer-programming_language=23 -visual_art-color=4 -location=4 -product=3 -organization=2 -art=2 -person=2
@murrough_o'brien,_1st_earl_of_inchiquin@	-person=34
@institute_for_astronomy@	-organization=27
@sovremennik@	-art=72 -organization=1
@philip_morrison@	-person=43
@mississippi_state@	-organization=316 -location=1
@lawton_chiles@	-person=164 -organization=1
@iada_river@	-location=21
@maida_vale@	-location=210 -art=2
@department_for_education_and_skills_(dfes)@	-organization=25
@charles_i._barber@	-person=24
@greyhound_australia@	-organization=28
@coyote_ugly@	-art=86 -location=5
@whole_earth_catalog@	-art=73
@vasyl_lomachenko@	-person=36
@panama_city@	-location=1039 -organization=1
@michael_ryan@	-person=48
@aquarion_evol@	-broadcast_program=60
@bill_taylor@	-person=29 -product=1
@guozijian@	-organization=27 -location=5
@cea@	-organization=32 -location=8 -biology=6 -person=2
@jezzine@	-location=48 -event=5
@engineer@	-title=445 -organization=24 -person=2 -art=1
@las_cruces@	-location=204 -organization=4 -person=1
@1929@	-event=340 -art=10
@london_live@	-broadcast_program=17 -broadcast-tv_channel=3
@ferguson_jenkins@	-person=130
@athletic_ground@	-location=92
@cossack@	-title=112 -location=22 -product=7 -organization=6
@george@	-person=1015 -location=207 -art=44 -broadcast_program=5 -organization=4 -title=2 -product=1
@alex_lowe@	-person=38
@mosta@	-location=69 -organization=32
@mopsus@	-god=27
@time_gentlemen,_please!@	-art=19 -product=3
@loews@	-organization=31 -location=1
@blended@	-art=12 -food=10
@gavin_lyall@	-person=23
@niafunké@	-location=19 -art=3
@jason_evers@	-person=28
@terry_nutkins@	-person=22
@cambridgeshire_county_council@	-organization=50 -location=1
@massacre_of_the_innocents@	-event=78 -art=10
@l'aiglon@	-art=39 -organization=1
@belton@	-location=119 -organization=1
@carl_menger@	-person=68
@ewen_mckenzie@	-person=29
@stoker@	-art=18 -person=3 -award=1
@order_of_st._patrick@	-title=30
@blake_mcgrath@	-person=42
@hold_your_fire@	-art=33
@holbrook_blinn@	-person=35
@tillamook@	-location=79 -language=5 -people-ethnicity=3
@eastleigh@	-location=290 -organization=162
@camp_toccoa@	-location=28
@saint_nicholas@	-person=578 -location=1
@stacy_keach@	-person=287
@voodoo_glow_skulls@	-person=82
@blackbirds_of_1928@	-art=22
@cristian_castro@	-person=155
@żebbuġ@	-location=24
@2007-08_season@	-event=22 -organization=1
@ken_norton@	-person=94
@american_film_institute@	-organization=1397 -event=3
@dan_marino@	-person=396
@1916@	-event=169 -art=25 -product=1
@imbabura@	-location=26 -organization=20
@wwii@	-event=411 -art=4 -location=1
@eris@	-god=104 -living_thing=2
@the_best_man@	-art=71 -person=2
@iridium_jazz_club@	-location=23
@bel-air@	-location=25 -product=2
@executive_officer@	-title=59 -organization=1
@route_11@	-location=83 -metropolitan_transit-transit_line=22
@700@	-art=68 -location=7 -product=3 -event=1
@mido@	-person=34 -organization=6
@eddie_sawyer@	-person=27
@android_kikaider@	-broadcast_program=26
@meirionnydd@	-location=50
@pornographic_actress@	-title=96
@county_wicklow@	-location=707 -organization=1
@evile@	-person=71
@onalaska,_wisconsin@	-location=26
@tenth_avenue@	-location=39 -person=1
@cornell_big_red@	-organization=68
@erta_ale@	-location=21
@boulder_city,_nevada@	-location=62
@presidential_elections@	-event=179 -title=3
@bushehr@	-location=155 -event=1
@jean_alexander@	-person=34
@trevor_rabin@	-person=169
@vindhya_pradesh@	-location=76
@vasily_sokolovsky@	-person=26
@dispatches@	-broadcast_program=107 -art=20
@blackness_castle@	-location=59
@napa@	-location=196 -organization=17
@metro_express@	-transit=32
@sergiu_celibidache@	-person=113
@ennominae@	-living_thing=32
@pag@	-location=64 -organization=1
@m.e.@	-education-educational_degree=19 -religion-religion=9 -organization=3 -title=2
@costa_rica@	-location=7625 -organization=545 -people-ethnicity=1
@benjamin_tucker@	-person=99
@bobby_brown@	-person=365 -art=5
@mouquet_farm@	-event=21
@finlay@	-person=121 -location=11
@seventh_avenue@	-location=141 -person=16 -metropolitan_transit-transit_line=1
@yvette_mimieux@	-person=90
@peter_pan_and_the_pirates@	-broadcast_program=52 -product=5
@slavonic@	-language=36 -location=2 -people-ethnicity=2
@désirée@	-art=20 -product=3 -person=2
@bulgaria@	-location=16388 -organization=689 -people-ethnicity=6 -event=3 -product=3 -finance-currency=1
@van_zandt@	-location=17 -person=6
@wilshire@	-location=27 -organization=1
@bagnères-de-luchon@	-location=59
@stamford_bridge@	-location=613 -event=10 -organization=2
@moanalua@	-location=16 -organization=5
@iowa's_3rd_congressional_district@	-location=69
@boys@	-art=38 -organization=2 -person=1 -event=1
@delmarva_peninsula@	-location=218
@flying_colours@	-art=31
@northern_new_jersey_interscholastic_league@	-organization=25
@louis_jourdan@	-person=168
@judith_butler@	-person=181
@general_dynamics@	-organization=627 -product=4
@king_john@	-person=152 -art=49
@apac@	-location=24 -organization=1
@rod_piazza@	-person=22
@samir_nasri@	-person=59
@the_rats@	-person=14 -art=10
@floyd_abrams@	-person=28
@durrus@	-location=22 -food=1
@mello_yello@	-food=27
@his_excellency@	-art=28 -person=1
@piscataquis_county@	-location=70
@election_day@	-event=98 -art=8 -organization=1 -time=1
@union_movement@	-organization=61 -location=1
@stairway_to_heaven@	-art=202 -broadcast_program=40 -location=1
@dominic_agostino@	-person=23
@coast_line@	-metropolitan_transit-transit_line=21 -location=1
@vanguard_press@	-organization=65
@zhukovsky@	-location=25 -person=15 -art=3
@v._sundramoorthy@	-person=23
@eureka_college@	-organization=68
@ypsolopha_sequella@	-living_thing=30
@abc2@	-broadcast_network=220 -organization=2
@stonyfield_farm@	-organization=24
@wired_magazine@	-art=73
@alberto_spencer@	-person=38
@virtual_console@	-product=717
@northwest_florida_regional_airport@	-location=28
@mary_treen@	-person=31
@hawaii_state_legislature@	-organization=95
@gujranwala@	-location=356 -organization=1
@sam_the_record_man@	-organization=23
@barber@	-title=23 -person=6 -location=5 -art=1
@avre@	-location=23 -event=5
@u.s._route_127@	-location=61
@roland_green@	-person=26
@hey!_hey!_hey!_music_champ@	-broadcast_program=51
@wally_moses@	-person=26
@american_academy@	-organization=22
@curious_george@	-broadcast_program=53 -art=36
@clockers@	-art=53
@english_setter@	-living_thing=25
@1943_election@	-event=42
@nelson@	-location=939 -organization=303 -person=298 -product=13 -art=11 -title=1
@loquat@	-living_thing=25 -person=5
@krasiński_palace@	-location=24 -person=1
@helsinki_city_transport@	-transit=20
@kaleidoscope@	-art=60 -broadcast_program=17 -person=10 -computer-programming_language=1
@colin_lynes@	-person=20
@veterans_day@	-time=156
@atar@	-location=23 -person=3 -product=2
@desiree_del_valle@	-person=20
@scarborough_fair@	-art=77
@federation@	-event=228 -location=12 -organization=9 -art=8
@nasa@	-person=7673 -organization=13 -internet-website=7 -location=2 -people-ethnicity=1 -living_thing=1
@vietnam_war@	-event=9986 -location=5
@paul_ryan@	-person=309
@sporting_clube_de_bissau@	-organization=23
@deputy_president_of_south_africa@	-title=23
@fran_kranz@	-person=36
@anthony_roux@	-person=26
@baden_bei_wien@	-location=104
@strike@	-event=86 -art=22 -person=11 -organization=8 -disease=1 -product=1
@ramon_iglesias_i_navarri@	-person=27
@charlotte_sometimes@	-art=30 -person=27
@national_youth_jazz_orchestra@	-person=48
@girl_talk@	-person=161 -art=13 -product=1
@best_products@	-organization=26
@green_gartside@	-person=40
@dreyfus@	-person=18 -art=12 -organization=10
@lobau@	-location=20 -person=3 -event=1
@yiewsley@	-location=21 -organization=4
@general_grant@	-person=29 -location=1
@cf_barcelona@	-organization=24
@craig_doerge@	-person=58
@doncaster_rovers_belles@	-organization=75
@morrisons@	-organization=338 -person=3
@john_shank@	-person=22
@mount_jackson@	-location=24
@dave_willis@	-person=84
@west_high_school@	-organization=69 -location=4
@timecop@	-art=46 -broadcast_program=11
@agnes_chan@	-person=25
@2007_parliamentary_election@	-event=77
@charlie_black@	-person=86
@bag_of_bones@	-art=21 -broadcast_program=7
@morgan_nicholls@	-person=20
@chief_justice_of_western_australia@	-title=21
@miami_metropolitan_area@	-location=41
@lesotho_premier_league@	-organization=28
@trumpeter_swan@	-living_thing=21
@pp@	-organization=68 -chemistry=13
@bab_ballads@	-art=24
@charlottenlund@	-location=33 -organization=6
@foxpro@	-computer-programming_language=25
@abyss@	-person=111 -art=2 -product=2
@santa_anna@	-person=14 -location=8
@noel_rosa@	-person=35
@helen@	-person=118 -art=34 -location=26
@mark_e._smith@	-person=167
@gloriana@	-art=86 -person=37
@donald_johanson@	-person=38
@fraser's_dolphin@	-living_thing=22
@franco_alfano@	-person=72
@fishers@	-location=27 -living_thing=14 -title=6 -organization=1
@stavros_niarchos@	-person=77
@willacy@	-location=20
@starogard_gdański@	-location=321
@slowhand@	-art=25
@queen's_royal_regiment_(west_surrey)@	-organization=48
@camp_butner@	-location=25
@james_maxton@	-person=38
@mistresses@	-broadcast_program=42 -person=1
@george_ellis@	-person=22
@taza@	-location=56 -person=1
@sheath@	-title=28 -art=1
@biel@	-location=204 -organization=2
@luka@	-art=20 -location=11 -person=6
@le_cateau@	-event=39 -location=23
@planet_earth@	-broadcast_program=100 -art=14
@dix@	-location=15 -product=5 -person=3
@ibm_big_blue@	-organization=21
@terek@	-location=74 -organization=16 -event=1
@saudi_arabia@	-organization=502 -title=3 -event=1 -person=1 -language=1 -location=1 -people-ethnicity=1
@malang@	-location=250 -art=1 -person=1
@markazi_province@	-location=1390
@negasso_gidada@	-person=22
@mark_harvey@	-person=22
@new_age@	-religion-religion=827 -art=16
@the_barkleys_of_broadway@	-art=47
@the_economic_journal@	-art=34
@motorcyclist@	-art=21 -product=2
@james_gordon@	-person=27
@aberdeen@	-organization=1540 -location=435 -person=10 -art=6 -title=3
@millhouses@	-location=24
@changes@	-art=118 -location=1 -organization=1 -person=1
@oxbow@	-person=32 -location=29 -organization=1
@dungeon_family@	-person=45
@riya_sen@	-person=61
@98@	-product=70 -location=30 -person=20 -art=4 -event=2 -organization=2
@šibenik-knin_county@	-location=58
@george_washington_carver@	-person=153 -organization=1
@northern_cheyenne_indian_reservation@	-location=27
@lesser_sunda_islands@	-location=222
@murong_chong@	-person=23
@parish@	-location=154 -person=25
@fortune_and_men's_eyes@	-art=21
@kedah@	-organization=38 -location=4 -language=1
@the_hills@	-broadcast_program=278 -location=4 -art=2
@schnitzer_motorsport@	-organization=49
@freak_show@	-art=26 -broadcast_program=14
@calatrava@	-location=27 -title=20 -person=5
@destin@	-location=61 -art=1
@brownstone@	-person=28 -art=1
@todd_lasance@	-person=34
@perfect_blue@	-art=40 -broadcast_program=1
@flight_93@	-broadcast_program=34
@haiti@	-location=5054 -organization=258 -event=15 -title=1 -people-ethnicity=1
@cowlitz@	-location=35 -language=5
@vandalic_war@	-event=43
@walter_gross@	-person=70
@harmonia@	-god=54 -art=4 -person=3
@david_lanz@	-person=44
@derry@	-location=1653 -organization=418 -title=10 -event=3 -person=1
@ballast@	-art=24 -location=2
@great_southern_railway@	-location=46 -metropolitan_transit-transit_line=1
@chen_jin@	-person=30
@tut_taylor@	-person=28
@1920_summer_olympics@	-event=1870
@presto@	-organization=15 -art=10
@ben_shneiderman@	-person=47
@debbie_arnold@	-person=22
@monroe_county,_wisconsin@	-location=29
@deçan@	-location=25
@1946@	-event=246 -art=7 -organization=7
@bandera@	-location=11 -person=8 -living_thing=3
@sechelt@	-location=23 -product=1
@285@	-location=10 -metropolitan_transit-transit_line=6 -art=4
@shibata@	-location=41
@statistics_iceland@	-organization=20
@luis_miguel_dominguín@	-person=21
@ruskin@	-location=40 -organization=2
@grau@	-organization=102 -location=15 -person=4
@robert_smith_surtees@	-person=27
@wickes@	-organization=35 -product=5 -location=1
@coleophora_fuscocuprella@	-living_thing=22
@ray_gordy@	-person=20
@fratton@	-location=24
@inverness@	-location=1526 -organization=52 -product=1
@parliamentary_under-secretary_of_state@	-title=160
@point_blank@	-art=72 -person=6 -product=6 -organization=5 -location=5 -broadcast_program=3
@jack_fisher@	-person=37
@george_bradshaw@	-person=32
@fbi@	-organization=1577
@usj@	-location=28
@kirstenbosch_national_botanical_garden@	-location=25
@catherine_parr@	-person=287 -art=1
@aldan_river@	-location=34
@jhansi@	-location=345 -organization=1
@graham_nash@	-person=428 -art=1
@1993_mediterranean_games@	-event=29
@intermission@	-art=49
@you_may_be_right@	-art=12 -broadcast_program=8
@larache@	-location=79 -event=1
@nakamura@	-location=17 -person=7
@fort_brown@	-location=59 -event=1
@konstantin_sergeyev@	-person=26
@feargal_sharkey@	-person=99 -art=6
@chris_davies@	-person=24
@edgeøya@	-location=92
@winter_solstice@	-art=7 -time=7 -person=6
@wawa@	-location=61 -organization=3 -language=1 -living_thing=1 -person=1
@thailand@	-location=16614 -organization=323 -event=5 -people-ethnicity=4 -title=3 -language=3 -broadcast-tv_channel=1 -finance-stock_exchange=1 -time=1
@jack_davis@	-person=143
@rise_up@	-art=33 -event=1
@oughtibridge@	-location=25
@don't_stop_believin'@	-art=110 -broadcast_program=16
@requiem@	-art=500 -person=1
@frcp@	-location=112 -organization=3
@marine_corps_recruit_depot_parris_island@	-location=121
@fiddle_about@	-art=26
@kagawa_prefecture@	-art=243
@waterlooville@	-location=55 -organization=18
@yoshiwara@	-location=68 -art=2
@mary_hopkin@	-person=157
@papillion@	-location=29 -art=1
@m54_motorway@	-location=39
@servilia@	-person=16 -art=5
@toyopet_store@	-organization=24
@san_bernard_river@	-location=22
@hawnay_troof@	-person=20
@victor_ponta@	-person=109
@marc_anthony@	-person=447 -art=4
@jeff_york@	-person=32
@mana_motuhake@	-organization=24
@vada@	-food=25 -location=5
@alex_lloyd@	-person=108 -art=4
@wingate_sandstone@	-location=21
@67@	-metropolitan_transit-transit_line=15 -event=9 -location=7 -product=2 -organization=1 -art=1
@robertson_county@	-location=83
@trick_or_treat@	-art=12 -broadcast_program=9 -person=4
@kh@	-title=27 -chemistry=2 -location=1 -living_thing=1
@didyma@	-location=40 -living_thing=1
@howard_eastman@	-person=20
@poole@	-location=867 -organization=22 -person=7
@james_frey@	-person=60
@malawi_congress_party@	-organization=71
@digital_reality@	-person=20
@dampier@	-location=62 -person=5
@operation_thunderbolt@	-event=14 -product=12 -art=8
@la_mama@	-location=43 -person=22
@dome_of_the_rock@	-location=216
@laura_ramsey@	-person=26
@operations@	-medicine-medical_treatment=32 -event=20 -organization=1
@flitwick@	-location=39
@assur@	-location=121 -god=2 -art=1
@gapyeong_county@	-location=23
@norbert_of_xanten@	-person=35
@bruins@	-organization=77 -living_thing=2
@altamont@	-location=58 -person=17 -event=13
@duchy@	-location=50 -title=7
@venture@	-organization=24 -broadcast_program=10 -product=4 -art=1
@duchy_of_friuli@	-location=23
@the_golden_girls@	-broadcast_program=541 -art=3
@rudolph_the_red-nosed_reindeer@	-broadcast_program=60 -art=34
@ellerman_lines@	-organization=30
@rockingham_park@	-location=27
@raw_power@	-art=43 -person=11
@arrival@	-art=36 -person=10 -event=4 -religion-religion=2 -time=1
@hedwig_and_the_angry_inch@	-art=184
@conditions@	-art=14 -person=7
@county_antrim@	-location=1823 -organization=2
@beatrice_of_portugal@	-person=31
@babel-17@	-art=20
@frederick_carl_frieseke@	-person=22
@silene@	-living_thing=63 -chemistry=1
@miracle_mile@	-art=41 -location=35 -event=16
@sikorsky_s-61@	-product=64
@honest_ed's@	-location=22
@order_of_osmanieh@	-title=41
@atlantic_sun_conference@	-organization=248 -art=1
@fairmont@	-location=131 -organization=19 -product=8
@samson_agonistes@	-art=48
@new_south_wales_court_of_appeal@	-organization=26
@kix@	-person=55 -food=12 -art=5 -location=2
@adrenaline@	-art=20 -medicine-drug=12 -organization=1
@respect_yourself@	-art=23
@war_on_terror@	-event=594 -product=2 -art=1
@falmouth@	-location=212 -organization=16 -product=14 -title=1
@nunivak_island@	-location=30
@evol_intent@	-person=31
@maine@	-location=7554 -organization=65 -product=23 -event=11 -title=8 -person=5 -food=1
@shoemaker@	-title=35 -art=8 -person=1
@cardiac@	-body_part=20 -medicine-medical_treatment=1 -disease=1
@eddie_murphy@	-person=812 -art=2
@celebrity_bainisteoir@	-broadcast_program=57
@my_boy_jack@	-art=27
@nelson_peltz@	-person=33
@aisne@	-location=24 -event=17
@good_charlotte@	-person=447 -art=13
@belize@	-organization=15 -location=12 -language=1 -finance-currency=1
@jaro@	-location=12 -organization=12 -person=1
@what's_going_on@	-art=98 -broadcast_program=3
@ernie_digregorio@	-person=24
@charles_spearman@	-person=33
@tintin@	-art=153 -person=142 -broadcast_program=1
@morris_swadesh@	-person=49
@it_wasn't_god_who_made_honky_tonk_angels@	-art=33
@wolfstone@	-person=45
@plessur_alps@	-location=31
@matt_kenseth@	-person=580
@girl_scout@	-organization=71 -art=8
@university_of_miami@	-organization=2119 -location=1
@moshoeshoe_i@	-person=53
@niuatoputapu@	-location=35 -language=1
@electrophaes_corylata@	-living_thing=34
@helen_of_troy@	-art=22 -organization=4
@nigeria@	-organization=794 -location=46 -product=4 -art=3 -title=1 -people-ethnicity=1 -broadcast_program=1
@jelle_klaasen@	-person=110
@washington_(state)@	-location=34 -organization=1
@gmina_łaskarzew@	-location=29
@pnl@	-organization=38
@luxeuil@	-location=26
@sidestrand@	-location=16 -product=6
@kataragama@	-location=39
@el_chicano@	-person=34
@november_3@	-time=268
@big_city@	-art=23
@rigas_feraios@	-person=44 -location=7
@national_oceanic_and_atmospheric_administration_commissioned_officer_corps@	-organization=27
@trading_places@	-art=108
@adobe_flash@	-product=791
@xi'an@	-location=859 -organization=1
@randers_fc@	-organization=172
@humbie@	-location=21
@gmina_miejska_górka@	-location=23
@värmland@	-location=305 -organization=2
@gale_harold@	-person=66
@monsignor_farrell_high_school@	-organization=26
@groundnut@	-food=50 -living_thing=1
@eighth_avenue@	-location=101 -metropolitan_transit-transit_line=1
@ossa@	-location=10 -organization=10
@dighton@	-location=42
@thomas_kuhn@	-person=158
@sole@	-food=37 -living_thing=15 -person=9 -art=1
@ron_boswell@	-person=21
@frederick_ii,_elector_of_saxony@	-person=39
@libyan_desert@	-location=103
@george-étienne_cartier@	-person=97 -location=4
@pilgrims@	-title=43 -art=2 -event=1 -organization=1 -location=1 -religion-religion=1
@bob_dornan@	-person=43
@charles_goodnight@	-person=73
@mi-sex@	-person=35
@damien_high_school@	-organization=29
@blackbeard's_ghost@	-art=24
@sierakowice@	-location=84
@power_stone@	-product=29 -broadcast_program=5
@fran_allison@	-person=21
@malta@	-location=6072 -organization=380 -event=19 -product=3 -person=2 -art=1 -people-ethnicity=1
@joel_fabiani@	-person=21
@hokuriku@	-location=36 -metropolitan_transit-transit_line=1
@where_the_streets_have_no_name@	-art=70
@omega@	-organization=50 -location=17 -art=7 -product=6 -person=4
@godolphin@	-person=20 -location=9 -title=3 -organization=1
@woodbridge,_ontario@	-location=36
@llanelly@	-location=49 -organization=11
@queen_mary's@	-person=21
@south_philadelphia@	-location=245 -organization=1
@islander@	-product=22 -people-ethnicity=3 -location=1 -organization=1
@rosemary@	-food=27 -person=11 -location=5 -living_thing=1
@sant'agata_de'_goti@	-location=20
@bob_stoops@	-person=114
@killing_fields@	-location=25 -art=3
@matt_anger@	-person=22
@reichenbach@	-location=48 -person=14
@james_murphy@	-person=115 -organization=1
@old_catholic_church@	-organization=125 -religion-religion=1
@bogd_khan@	-person=73 -location=1
@openstack@	-product=55
@wsb-tv@	-organization=131
@3_squadron@	-organization=21
@viktor_ruban@	-person=21
@heineken@	-organization=358 -person=2
@1981_season@	-event=58
@private_practice@	-broadcast_program=375 -art=5 -person=1
@blue_bloods@	-broadcast_program=171 -art=10
@waldo@	-location=46 -art=12 -person=7
@testimony@	-art=28 -person=3
@allenwood@	-location=25 -organization=3 -product=1
@rijswijk@	-location=109
@pornography@	-art=37 -person=2
@a_thousand_days'_promise@	-broadcast_program=24
@inn@	-location=25 -organization=7 -title=4 -broadcast_network=2
@gretchen_peters@	-person=62
@andrus_ansip@	-person=67
@central_committee@	-organization=62
@castlecomer@	-location=59
@valencian@	-language=150 -location=128 -people-ethnicity=16
@siggraph@	-event=194 -organization=2
@kaizer_motaung@	-person=26
@miramonte_high_school@	-organization=27
@cataluña@	-art=25 -location=4
@barrayar@	-art=39
@jocko_conlan@	-person=25
@ahmed_chalabi@	-person=62
@kuka@	-organization=38 -location=8
@rollo@	-person=145 -art=1 -location=1
@election_commission@	-organization=44 -event=14
@curse_of_the_bambino@	-event=63
@zoltán_ribli@	-person=26
@bunclody@	-location=20 -event=2
@elhovo@	-location=21
@george_garzone@	-person=38
@battersea_dogs_and_cats_home@	-organization=38
@monteiro_lobato@	-person=49 -location=1
@the_temple@	-location=22 -title=1 -person=1
@baxter@	-location=62 -person=21 -art=6 -broadcast_program=5 -organization=1
@barbarians@	-organization=343 -broadcast_program=1
@ort@	-organization=26 -broadcast_network=2 -medicine-medical_treatment=1
@st_martin@	-person=32 -location=17 -time=1
@pollentia@	-location=15 -event=5
@petrom@	-organization=90
@moreirense_fc@	-organization=33
@livingston@	-organization=575 -location=556 -person=92 -award=1
@hartford_civic_center@	-location=31
@big_fun@	-art=22 -person=2
@sir_winston_churchill_secondary_school@	-organization=22
@calabria@	-location=1895 -event=6
@reload@	-art=53 -person=3
@barbary_coast@	-location=132 -broadcast_program=13
@second_sudanese_civil_war@	-event=228
@c-130@	-product=39
@duplin@	-location=21
@ludwig_mies_van_der_rohe@	-person=276
@abbot@	-title=458 -location=10 -person=1
@standards@	-organization=73 -art=12 -event=1
@the_hershey_company@	-organization=142
@death_valley@	-location=426 -broadcast_program=18
@st._clair's_defeat@	-event=26
@buffalo_philharmonic_orchestra@	-person=70
@tully@	-location=18 -person=14 -art=6
@veterans_administration@	-organization=198 -location=2
@petah_tikva@	-location=349 -organization=3
@snk_playmore@	-person=111
@rs.@	-finance-currency=98
@vc@	-award=1764 -organization=16 -location=4 -title=1 -product=1
@arvada@	-location=50
@157@	-art=23 -metropolitan_transit-transit_line=13 -location=2 -organization=1
@visigoths@	-people-ethnicity=809 -location=11
@marx's@	-person=28
@jeremy_scahill@	-person=26
@joliet@	-location=196 -person=3 -organization=2
@madras_presidency@	-location=594
@havant@	-location=172 -organization=11
@boise@	-location=527 -product=5 -organization=3
@islwyn@	-location=46 -person=1
@gillingham_f.c.@	-organization=48
@partry@	-location=20
@william_aberhart@	-person=102
@catholicos@	-title=21 -location=3 -organization=2
@blythe_bridge@	-location=24
@stat3@	-biology=58
@series@	-art=37 -product=29 -broadcast_program=27 -event=23 -organization=2 -person=2 -food=1 -title=1
@spider@	-living_thing=75 -art=41 -person=18 -product=15 -medicine-symptom=1 -location=1
@josh_lucas@	-person=118
@society_of_architectural_historians@	-organization=76
@zaria@	-location=220
@hawley@	-location=56 -person=1
@estácio_de_sá@	-person=29 -location=1
@the_mortal_instruments@	-art=48
@blanche_of_castile@	-person=91
@florizel_glasspole@	-person=25
@esk_valley_line@	-location=51
@necker_island@	-location=57
@calcutta_premier_division@	-organization=20
@gloucestershire@	-organization=1488 -location=87 -title=2 -food=1
@ncaa_tournament@	-event=1449 -organization=8 -broadcast_program=1
@gerald_mohr@	-person=71
@amrit@	-location=17 -art=6
@bron@	-location=40 -broadcast_program=2
@licentiate@	-education-educational_degree=219
@samoa_joe@	-person=285
@2008_season@	-event=359 -organization=1
@dylan_moscovitch@	-person=31
@pravdinsk@	-location=22
@niceville,_florida@	-location=35
@madog_ap_maredudd@	-person=64
@municipality@	-location=80
@trafalgar@	-event=116 -location=37 -art=12 -product=5
@2011_rugby_world_cup@	-event=668 -organization=1
@wilhelm_von_bode@	-person=29
@pusan@	-location=50 -event=1
@dyce@	-location=39 -person=3
@the_birthday_party@	-person=184 -art=105
@1986_european_championships@	-event=43
@flock@	-product=32 -art=11 -person=1
@vella@	-location=19 -living_thing=1
@marie@	-person=107 -art=23 -location=7 -food=1
@psapp@	-person=28
@traumatic_brain_injury@	-disease=21 -event=1
@priority@	-organization=39 -art=1
@singleton,_new_south_wales@	-location=32
@route_35@	-location=120 -metropolitan_transit-transit_line=12
@paneer@	-food=20
@lamech@	-person=41
@netley_hospital@	-location=21
@ravensburger@	-person=51
@uefa@	-organization=2234 -event=1
@weeping_willows@	-person=19 -living_thing=1
@kham@	-location=232 -language=8 -person=1
@robert_francis@	-person=33
@scouting@	-title=42 -organization=22 -art=7
@fairfax_county@	-location=409 -product=1 -organization=1
@true_crime@	-art=35 -product=2
@mayor_of_auckland_city@	-title=37
@joint_force_harrier@	-organization=24
@shelley_hennig@	-person=54
@zombie_nation@	-person=37 -product=4
@big_sugar@	-person=79 -art=1
@baranya_county@	-location=28
@rajshahi_division@	-location=137 -organization=36
@dj_cam@	-person=25
@ithaca@	-location=648 -organization=21
@presidency@	-title=301 -location=11 -person=1
@battle_of_nashville@	-event=150
@chet_powers@	-person=26
@westminster_bridge@	-location=156 -art=1
@houseguest@	-art=19 -person=2
@frank_howson@	-person=21
@unisys@	-organization=217
@korn@	-person=966 -art=13 -food=11
@przemysł_ii@	-person=74
@wc@	-person=120 -event=7 -location=3 -chemistry=2 -organization=2
@rd_mochtar@	-person=20
@stroudsburg@	-location=55 -organization=2
@mississippi_river_delta@	-location=61
@jump5@	-person=58 -art=2
@shadyside@	-location=88 -organization=2
@cw@	-broadcast_network=395 -art=1 -location=1
@strymon@	-location=34 -living_thing=5 -organization=3
@official@	-title=29 -location=1 -organization=1 -time=1
@makiivka@	-location=47
@al_jazira@	-organization=30 -location=3
@lake_success@	-location=44
@otto_ii,_holy_roman_emperor@	-person=31
@welwyn_garden_city@	-location=292 -organization=11
@dacia@	-location=679 -organization=36
@tajiks@	-people-ethnicity=75 -location=1
@american_journal_of_human_genetics@	-art=21
@jupiter@	-location=2164 -god=478 -product=24 -art=16 -organization=13 -person=13 -event=4 -award=1
@albert_campbell@	-person=20 -organization=1
@betty_bronson@	-person=36
@lighthouse@	-location=86 -art=6
@ken_wilber@	-person=129
@visco@	-person=17 -location=5
@gale@	-organization=39 -person=4 -location=4 -product=2
@josh_hutcherson@	-person=99
@mehdi_ben_barka@	-person=42
@halfway_home@	-broadcast_program=21 -art=1
@connectu@	-organization=27
@earl_of_cardigan@	-title=12 -person=10
@ultimate_force@	-broadcast_program=70 -art=2
@andretti@	-person=19 -organization=1
@envisat@	-product=50
@pedro_fernández@	-person=76
@the_man_who@	-art=23
@tihamah@	-location=91
@alytus@	-location=104
@16th_army@	-organization=20
@margaret_forster@	-person=25
@hornby@	-organization=79 -location=31 -person=4
@north_brookfield,_massachusetts@	-location=27
@eastman_johnson@	-person=47
@girl_authority@	-person=23 -art=1
@cyphellaceae@	-living_thing=22
@range_rover_sport@	-product=36
@sctv@	-broadcast_program=214 -broadcast_network=97
@china's@	-location=30 -organization=11
@de_smet@	-location=26 -person=4
@gunther_philipp@	-person=41
@ann_rutherford@	-person=100
@ichinomiya,_aichi@	-location=22
@piarist@	-organization=28 -location=1
@siren@	-art=33 -product=17 -location=10 -organization=2 -living_thing=2
@whitey_herzog@	-person=106
@clackmannan@	-location=64 -organization=8
@marquess_of_lansdowne@	-organization=40 -person=12
@chibougamau@	-location=42
@webb_institute@	-organization=26
@human_rights_party@	-organization=33
@julius_nyerere_international_airport@	-location=31
@adam_busch@	-person=46
@namba@	-location=41
@milsons_point@	-location=44
@sylva@	-location=51 -art=5
@alcorcón@	-location=38 -organization=20
@british_forces@	-organization=44 -location=7 -event=2
@university_of_peradeniya@	-organization=173
@derek_mahon@	-person=83
@castro_county@	-location=22
@paddy_power@	-organization=72 -person=8
@paulton@	-location=36 -organization=1
@in_country@	-art=21
@cuauhtémoc_borough@	-location=32
@rhondda@	-location=236 -organization=7
@fra_lippo_lippi@	-person=26 -art=3
@ararat@	-location=213 -art=42 -metropolitan_transit-transit_line=7 -organization=6 -food=1
@pašman@	-location=20
@stevo_pearce@	-person=20
@the_lady_from_the_sea@	-art=47
@dessau@	-location=478 -organization=4 -event=2 -person=1
@travellers_club@	-organization=23
@danny_o'keefe@	-person=52
@tianjin_metro@	-transit=101
@buckingham@	-location=407 -person=29 -product=5 -organization=3 -title=2
@bishop_of_chichester@	-title=248 -person=5
@ménière's_disease@	-disease=77
@west_st._paul@	-location=20
@candies@	-person=32 -food=29 -organization=1
@winnebago_county,_illinois@	-location=23
@lares@	-god=83 -location=52 -organization=13 -product=7
@francisco_rodríguez@	-person=57
@norfolk,_virginia@	-location=3284 -organization=1
@potosi,_missouri@	-location=28
@cobbler@	-title=52 -food=9 -living_thing=3
@honest@	-art=11 -broadcast_program=9
@tacubaya@	-location=69
@major_harris@	-person=59
@trust_territory_of_the_pacific_islands@	-location=209
@inauguration_of_barack_obama@	-event=35
@valley_of_the_queens@	-location=40 -art=1
@east_15_acting_school@	-organization=67
@cerro_gordo_county@	-location=60
@squarcialupi_codex@	-art=24
@blüthner@	-organization=22
@washington_monument@	-location=376 -art=2
@malbec@	-food=141 -person=3
@strassburg@	-organization=27 -location=19
@admont@	-location=27
@kandalaksha_gulf@	-location=22
@gazelle@	-product=60 -living_thing=32 -organization=14 -location=1 -person=1
@theresa@	-person=18 -location=15
@zgorzelec@	-location=137
@aiaw@	-organization=71
@cook@	-location=216 -person=72 -title=65 -art=1 -organization=1
@kangaroo_jack@	-art=32
@irishman@	-location=46 -people-ethnicity=28
@cody@	-location=87 -person=14 -broadcast_program=4 -art=1
@leine@	-location=86
@catalans@	-location=165 -organization=12 -art=1 -people-ethnicity=1
@haridwar_junction@	-location=44
@lufkin@	-location=92 -organization=1
@dark_days@	-art=23 -person=1 -event=1
@504_king@	-metropolitan_transit-transit_line=30
@robert_rosenblum@	-person=25
@blue_scholars@	-person=75 -art=4
@the_paper_chase@	-art=42 -person=27
@the_dead@	-art=76 -person=61
@ferdinando_fuga@	-person=35
@university_of_maribor@	-organization=54
@down_from_the_mountain@	-art=21
@turtles_forever@	-art=54
@2_tuff_tony@	-person=29
@apparatjik@	-person=24
@ontario_and_quebec_railway@	-organization=21
@marino_faliero@	-person=19 -art=12
@casey@	-location=86 -person=28 -event=2 -art=1
@calumet@	-location=118 -organization=1
@wingrave@	-location=20
@lifford@	-location=94 -person=1
@maputo_province@	-location=22
@the_angry_video_game_nerd@	-broadcast_program=33
@iac@	-organization=56
@first_macedonian_football_league@	-organization=100 -event=1
@amber_smith@	-person=29 -art=3
@broadbridge_heath@	-location=18 -organization=2
@led_zeppelin_iv@	-art=63
@melancholic@	-medicine-symptom=24 -disease=1
@john_betjeman@	-person=469
@nasser@	-person=110
@avril_angers@	-person=20
@nickel@	-chemistry=98 -person=36
@malente@	-location=16 -person=4
@the_cliff@	-location=25
@spartak_nalchik@	-organization=32
@marsh@	-person=21 -location=8 -organization=2 -living_thing=2 -event=1
@bohemian_grove@	-organization=62
@benjamin_baker@	-person=34
@heck_thomas@	-person=22
@paja_jovanović@	-person=30
@kieran_culkin@	-person=63
@saint_ann's_school@	-organization=21
@sally_field@	-person=371
@saint_oswald@	-person=45 -location=1
@senatorial@	-organization=46 -event=18
@kecskemét@	-location=199 -organization=34 -event=10
@state_and_main@	-art=33
@groove@	-art=21 -organization=8 -product=3
@battle_of_the_somme@	-event=716 -location=1
@abhi_bhattacharya@	-person=45
@brook@	-location=28 -living_thing=23 -person=7
@james_hardie@	-organization=23
@chatham-kent@	-location=63
@assumpta_serna@	-person=32
@james_island@	-location=60 -event=2
@alfred_thayer_mahan@	-person=123
@roald_amundsen@	-person=383
@kelly_willis@	-person=66 -art=1
@antony_worrall_thompson@	-person=47
@goose@	-living_thing=29 -person=23 -location=3
@granger@	-location=38 -person=5 -organization=3 -art=1
@italian_army@	-organization=401 -location=1
@joe_dipietro@	-person=38
@the_admirable_crichton@	-art=53
@gamla_stan@	-location=163
@tees_valley@	-location=56 -location=1
@smrt_buses@	-transit=43
@bjørnøya@	-location=24
@player_of_the_year@	-award=44 -organization=19 -event=1 -broadcast_program=1
@laura_linney@	-person=255
@east_indiaman@	-product=305 -organization=4
@lulworth@	-location=31 -product=4
@federal_correctional_institution@	-location=21 -organization=1
@cambridge_town_club@	-organization=81
@antoine_gizenga@	-person=38
@board_of_control@	-title=11 -organization=11
@thomas_sydenham@	-person=56
@south_melbourne@	-organization=933 -location=12 -broadcast_network=1
@lord_howard_of_effingham@	-person=22 -title=1
@hamish_hamilton@	-organization=151 -person=22
@under_secretary_of_defense_for_intelligence@	-title=20
@deer_tick@	-person=30 -living_thing=19
@danny_boy@	-art=147 -person=31
@junkers_ju_86@	-product=49
@hm_frederick_iv@	-person=31
@abelardo_l._rodríguez@	-person=28
@immaculate_conception_academy@	-organization=13 -location=7
@line_9@	-metropolitan_transit-transit_line=138 -organization=2 -transit=1
@wheelock@	-location=22 -organization=2
@dani_pedrosa@	-person=127
@eugen_fischer@	-person=41
@lucky_7@	-broadcast_program=22 -person=3
@kuma_kogen_astronomical_observatory@	-location=24
@kildare@	-location=446 -organization=370 -title=10 -person=1
@wwe_raw@	-broadcast_program=276
@central_freeway@	-location=26
@igor_andreev@	-person=182
@izard_county@	-location=32
@lanfranc@	-person=119
@deep_thought@	-product=27
@haruna@	-product=15 -location=6 -person=1
@jean-jacques_bertrand@	-person=53
@chic_johnson@	-person=29
@david_murray@	-person=150 -art=5
@merchiston@	-location=39 -organization=3
@auguste@	-product=10 -person=9 -title=2
@employment@	-art=19 -person=1
@azawagh@	-location=22
@hurlford@	-location=39 -organization=1
@bình_dương@	-location=20
@compass_records@	-organization=50
@bryne@	-organization=123 -location=38
@kitty_carlisle@	-person=74
@northeastern@	-location=358 -organization=71 -language=3
@forfar@	-location=219 -organization=20 -product=1
@grand_puba@	-person=77
@egypt@	-location=20144 -organization=500 -event=39 -title=6 -art=6 -people-ethnicity=6 -person=4 -language=3 -religion-religion=3 -product=2
@tcu_horned_frogs@	-organization=28
@marneuli@	-location=36
@boris_asafyev@	-person=20
@townshend@	-person=28 -location=3 -title=1
@semiotic_society_of_america@	-organization=23
@lexus_ls@	-product=40
@first_choice@	-person=26 -broadcast_network=4 -organization=1
@swedish_open@	-event=66 -organization=8
@heart_of_midlothian@	-organization=804 -art=5
@stans@	-location=44 -person=1
@frederica_wilson@	-person=22
@ncaa_basketball_tournament@	-event=68 -broadcast_program=1
@never_shout_never@	-person=46 -art=1
@point_of_rocks@	-location=40
@the_nymphs@	-person=18 -art=4
@eden_prairie@	-location=65 -organization=3
@new_york_state_comptroller@	-title=143
@siamun@	-person=25
@mercier@	-location=56 -organization=14 -person=5
@something_about_you@	-art=28
@independence_bowl@	-event=154
@pyramid_of_the_sun@	-location=22 -art=1
@love_and_death@	-art=43 -person=24
@oirat@	-people-ethnicity=89 -language=22
@marc-kevin_goellner@	-person=62
@earl_of_morton@	-title=32 -person=18
@omar_bradley@	-person=197
@mount_roskill@	-location=27 -organization=1
@manor@	-location=56 -organization=2
@gerald_scarfe@	-person=59
@lhasa@	-location=773 -person=12 -art=2
@giacomo_furia@	-person=31
@kookaburra@	-living_thing=32 -art=11 -organization=6
@prince_edward@	-person=234 -location=70 -art=1
@jeremi_wiśniowiecki@	-person=42
@regnitz@	-location=44
@high_school!_kimengumi@	-art=56
@igor_sijsling@	-person=77
@acca@	-organization=78 -location=1
@camus@	-person=62 -location=2 -organization=1
@brigade@	-organization=463 -art=18 -person=7
@skoda@	-organization=33
@better_homes_and_gardens@	-art=80 -broadcast_program=54
@zooropa@	-art=50 -event=1
@new_city@	-location=51 -art=1
@anne_tyler@	-person=83
@house,_m.d.@	-broadcast_program=45
@aaron_gillespie@	-person=43
@constantin_titel_petrescu@	-person=27
@packard@	-organization=298 -location=3 -person=2
@gumball@	-person=35 -broadcast_program=1
@indios_de_ciudad_juárez@	-organization=45
@ted_dunbar@	-person=38
@nicolae_bălcescu@	-person=66 -location=17
@lisdoonvarna@	-location=44
@ambassadors@	-broadcast_program=17 -location=11 -product=3 -title=3
@mormyridae@	-living_thing=31
@york_city@	-organization=1186 -location=1
@ralph_byrd@	-person=62
@street_dogs@	-person=67 -art=4
@black_on_both_sides@	-art=24
@the_downs@	-location=127 -organization=2
@bbc_symphony_orchestra@	-person=502 -organization=1
@bruno_mars@	-person=671
@guangzhou@	-location=3173 -event=10 -transit=3 -organization=3
@the_gene_autry_show@	-broadcast_program=51 -person=6
@death_cult@	-person=25 -art=2
@malachi@	-person=69 -art=35
@legislative_assembly_of_puerto_rico@	-organization=41
@roscoe_dash@	-person=85
@reccared_i@	-person=30
@shannon_sharpe@	-person=94
@mount_hamilton@	-location=71
@sunday_nfl_countdown@	-broadcast_program=54
@champlain_college@	-organization=38
@national_farmers_union@	-organization=20
@western_hockey_league@	-organization=1266 -event=1
@loudoun_county_public_schools@	-location=27
@d3_publisher_of_america@	-person=24
@ventricles@	-body_part=66
@yuri_khukhrov@	-person=113
@us_75@	-location=49
@andorran_football_federation@	-organization=20
@atlanta_civic_center@	-location=28
@bansuri@	-product=26
@trujillo@	-location=475 -person=25 -organization=1
@bidvest_wits@	-organization=30
@newton_abbot@	-location=246 -organization=4
@socialist_standard@	-art=29
@boston,_massachusetts@	-location=212 -event=2
@northern_railway@	-transit=49 -location=34 -organization=11 -location=2
@monty_norman@	-person=59
@martika@	-person=73 -art=1
@bengali@	-language=2792 -people-ethnicity=850 -location=11 -art=3 -event=2
@one_news@	-broadcast_program=84
@hyatt@	-organization=138 -person=3 -location=2 -product=1
@animal_crackers@	-art=71 -broadcast_program=38
@ocean_park@	-location=27
@33rd@	-organization=24 -location=5 -event=4 -art=1 -person=1
@leslie_thomas@	-person=37
@belk@	-organization=325 -event=1
@portola_valley@	-location=23
@sama@	-award=18 -people-ethnicity=8 -location=5 -art=5 -organization=2 -language=2
@laaga_chunari_mein_daag@	-art=21
@ryszard_kaczorowski@	-person=36
@ninja@	-person=10 -art=8 -location=7 -organization=1
@jos_verstappen@	-person=135 -location=1
@tatum_o'neal@	-person=116
@little_sister@	-art=20 -person=18
@stay_with_me@	-art=60 -person=1
@dixie@	-art=94 -location=54 -product=7 -broadcast_program=1
@1960_olympics@	-event=49
@patrick_baladi@	-person=29
@high_sheriff_of_oxfordshire@	-title=52
@the_ugly_duckling@	-art=76
@sif@	-god=48 -organization=2
@future_islands@	-person=29
@filoli@	-location=28
@lake_starnberg@	-location=77
@nene_valley_railway@	-location=68
@nigel_bond@	-person=85
@zope@	-product=41 -living_thing=1
@battle_of_bristoe_station@	-event=26
@peter_finch@	-person=285
@if_i_had_a_hammer@	-art=51
@variety's@	-art=21
@bowling_green@	-location=317 -organization=150
@carpaccio@	-food=13 -person=12
@somjit_jongjohor@	-person=20
@zhou@	-event=77 -person=10 -food=2
@route_83@	-location=21 -metropolitan_transit-transit_line=2
@queens,_new_york@	-location=46 -event=1
@47@	-location=30 -product=11 -art=6 -organization=5 -body_part=4 -event=1
@los_barrios@	-location=25 -organization=2
@apollonius_of_perga@	-person=62
@john_arden@	-person=48
@savoy_ballroom@	-location=64 -organization=1
@eastern_theater@	-event=126 -location=1
@american_airborne_landings_in_normandy@	-event=27
@m._ory@	-person=33
@prince_gustav_channel@	-location=41
@cahors@	-location=158
@chamestan_district@	-location=86
@gerald_dawe@	-person=22
@lookout_mountain@	-location=125 -event=18
@benedictines@	-organization=24 -art=1
@brazos_valley@	-location=24
@psycho+logical-records@	-organization=23
@mwc@	-organization=35 -event=4
@cruel_summer@	-art=119
@mark_pellegrino@	-person=85
@the_sea_hawk@	-art=56
@piazza_barberini@	-location=22
@john_pople@	-person=48
@pablo_flores@	-person=28
@sheung_wan@	-location=107
@michelangelo@	-person=1258 -art=3 -product=1
@ninth@	-organization=29 -art=16 -law=10 -event=8 -metropolitan_transit-transit_line=3 -person=2 -location=2 -body_part=1
@mézières@	-location=36 -person=1
@biosphere@	-person=57 -location=1
@victoria_west@	-location=28
@jijé@	-person=58
@manchester_united@	-organization=5824 -product=3
@roger_boyle,_1st_earl_of_orrery@	-person=57
@plaquemines@	-location=40
@kummersdorf@	-location=31
@chifley@	-person=32 -location=25
@the_praise_of_folly@	-art=21
@rolling_stone_magazine@	-art=32
@garden_grove@	-location=112
@we'll_meet_again@	-art=40 -broadcast_program=7
@verdinaso@	-organization=23
@camberwell,_victoria@	-location=21
@lavoir@	-location=35
@alessandria@	-location=548 -organization=122
@st._peter's_college@	-organization=24 -location=7
@porsche_914@	-product=23
@mark_wallace@	-person=32
@hochelaga_archipelago@	-location=23
@byzantium@	-location=773 -art=2
@tverskoy_boulevard@	-location=21
@aras@	-location=22 -organization=1
@peruvian@	-people-ethnicity=278 -organization=4 -event=2 -living_thing=2 -product=1
@kaz@	-person=12 -broadcast_program=7 -language=5 -organization=4
@la_crosse@	-location=39 -food=3 -organization=3
@ukrainian_hockey_championship@	-organization=25
@duas_caras@	-broadcast_program=34
@ottoman_turks@	-location=202 -event=5 -people-ethnicity=1
@irvine,_california@	-location=575
@golgotha@	-location=19 -art=5 -person=2
@mirrorsoft@	-person=28
@mercedes-benz_sprinter@	-product=68 -organization=1
@adam@	-person=566 -art=14 -product=4 -organization=3 -location=2 -broadcast_program=1
@phil_coke@	-person=33
@tour_de_corse@	-event=92
@crisis@	-art=174 -organization=22 -event=20 -person=9 -location=1 -disease=1
@matt_cameron@	-person=147
@dara@	-location=63 -person=10 -organization=6 -product=1
@rock,_paper,_shotgun@	-internet-website=79
@sana@	-location=12 -person=8 -internet-website=5 -event=2 -organization=1
@tvr@	-organization=98 -broadcast_network=21
@karlskoga@	-location=67 -organization=1
@neal_heaton@	-person=20
@česká_televize@	-broadcast_network=60
@david_dreier@	-person=51
@final_exit@	-art=14 -person=9
@good_news@	-art=62 -broadcast_program=9
@mint_condition@	-person=28
@swiss@	-location=6231 -organization=47 -people-ethnicity=23 -food=13 -event=3 -language=1 -product=1
@omer@	-location=18 -time=7 -person=5
@mcpherson@	-location=114 -organization=28 -person=17 -event=2
@barmen@	-location=106
@shh@	-biology=37 -art=1
@pablo_alborán@	-person=40 -art=3
@kill@	-location=47 -event=12 -art=9 -product=2
@fijian@	-people-ethnicity=142 -language=103 -organization=6 -location=4
@fort_lafayette@	-location=38
@columbia_college_chicago@	-organization=220
@aksys_games@	-person=47
@nogales@	-location=86 -event=1
@thompson_rivers_university@	-organization=86
@portogruaro@	-location=48 -organization=2
@bailey_gatzert@	-product=19 -person=11
@pilatus_pc-12@	-product=47
@tolmezzo@	-location=46
@ensiferum@	-person=129 -art=2
@mikko_kokslien@	-person=28
@montréal-nord@	-location=41
@door_peninsula@	-location=54
@cj@	-person=12 -product=6 -organization=5 -title=3
@kono@	-people-ethnicity=23 -location=10 -person=7 -language=1
@sinope@	-location=79 -event=1
@outnumbered@	-broadcast_program=89 -event=1
@prestonpans@	-location=96 -event=5
@drum_barracks@	-location=31
@gediminas@	-person=166
@as_dragons_fc_de_l'ouémé@	-organization=22
@ferdinand_freiligrath@	-person=35
@gordie_sampson@	-person=63
@carlos_chagas@	-person=32 -location=2
@the_prince_of_tides@	-art=65
@goose_island@	-location=21 -organization=5
@swedish_people's_party@	-organization=28
@aleko@	-art=8 -product=8 -location=5
@gondi@	-language=24 -people-ethnicity=5 -food=1 -person=1
@india's_independence@	-event=18 -time=2
@hector@	-person=30 -product=25 -location=19 -art=3 -broadcast_program=1
@saving_abel@	-person=63
@guatemalan@	-people-ethnicity=29 -location=17 -organization=1
@tom_mcclintock@	-person=75
@nahant@	-location=31 -product=3
@the_great_muppet_caper@	-art=98
@marie_under@	-person=20
@patria@	-organization=42 -event=3 -art=1
@department_of_finance@	-organization=79 -title=1
@pan-pacific_auditorium@	-location=20
@science_magazine@	-broadcast_program=29 -art=14
@spearhead@	-art=13 -broadcast_program=11
@the_united_states@	-location=27 -organization=17 -event=2 -food=1 -person=1 -people-ethnicity=1
@timken@	-organization=27 -location=1
@john_george,_elector_of_brandenburg@	-person=25
@dialectic_of_enlightenment@	-art=35
@plan_9_from_outer_space@	-art=101 -product=1
@life_and_times@	-broadcast_program=27 -art=7 -person=2
@richard_keys@	-person=39
@177@	-art=10 -location=7 -metropolitan_transit-transit_line=6
@baton_rouge@	-location=1045 -person=10 -event=7 -product=2 -organization=1
@edwin_richfield@	-person=40
@stephen_vincent_benét@	-person=103
@antoine_vitez@	-person=26
@new_international_encyclopedia@	-art=85
@messy_little_raindrops@	-art=25
@adam_adamant_lives!@	-broadcast_program=72
@corangamite@	-location=71 -event=2
@indian_army@	-organization=1657 -location=1
@hedmark@	-location=451 -organization=1
@gmina_strzegowo@	-location=73
@opium@	-medicine-drug=64 -art=3 -medicine-medical_treatment=1
@okehampton@	-location=204
@lady_in_the_dark@	-art=77
@seahorse@	-living_thing=14 -product=11
@chum@	-living_thing=23 -organization=17 -location=2
@takeshi_morishima@	-person=56
@arthur_korn@	-person=24
@jaka_lakovič@	-person=28
@nagano@	-location=151 -art=134 -event=31 -person=2
@coup_attempt@	-event=18 -location=1 -person=1
@since_i_fell_for_you@	-art=45
@santa_fe_railroad@	-organization=26 -product=1
@central_districts@	-organization=86 -location=1
@switchback@	-location=35 -art=9 -broadcast_program=1 -event=1
@fifa_world_cup@	-event=2430
@volturnus@	-god=18 -location=3
@and_i_love_her@	-art=45
@spiders@	-art=13 -organization=13 -living_thing=1
@select@	-art=99 -organization=3 -broadcast_program=1
@trowbridge@	-location=240 -event=1
@qingyuan@	-location=41 -person=40
@pet@	-product=25 -medicine-medical_treatment=2 -organization=1
@the_captain@	-art=16 -person=4 -title=1
@march_1960@	-event=27
@eixample@	-location=110
@joachim_von_sandrart@	-person=69
@seamen@	-title=17 -organization=3
@finnish_literature_society@	-organization=25
@pokhara@	-location=211
@john_mackey_award@	-award=78
@ishmaelites@	-person=39 -people-ethnicity=1
@montigny-le-bretonneux@	-location=26 -organization=7
@gesneria_centuriella@	-living_thing=22
@innisfail@	-location=132 -metropolitan_transit-transit_line=1
@jimmy_smits@	-person=185
@minoru_suzuki@	-person=101
@lumumba@	-art=19 -person=1
@d._l._hughley@	-person=48
@louvain@	-location=194 -organization=9
@pichichi@	-award=22 -person=2
@humaitá@	-location=26 -organization=2
@the_replacements@	-person=315 -broadcast_program=68 -art=49
@1977_state_election@	-event=27
@alabama_hills@	-location=35
@pat_garrett@	-person=122
@carl_peters@	-person=14 -art=10
@diana_king@	-person=70
@sơn_la_province@	-location=26
@city_of_life_and_death@	-art=26
@götaland@	-location=187 -people-ethnicity=1
@michael_gilbert@	-person=27 -event=1
@feast_of_the_immaculate_conception@	-time=73
@lane_chandler@	-person=55
@sean_salisbury@	-person=35
@woodburn@	-location=65
@joe_gibbs@	-person=261
@tsutomu_seki@	-person=41
@american_school_in_japan@	-organization=26
@cris_villanueva@	-person=20
@ted_christopher@	-person=31
@gombak_united_fc@	-organization=23
@rita_lee@	-person=87
@anorexia@	-medicine-symptom=104 -disease=96
@bsc@	-organization=47 -education-educational_degree=2
@joe_diffie@	-person=129
@cape_torokina@	-location=50 -event=2
@mons@	-location=515 -organization=86 -event=62 -people-ethnicity=18
@peabody@	-location=111 -person=9 -organization=7
@chris_redman@	-person=33
@lincolnshire_county_council@	-organization=53 -location=4
@port-de-bouc@	-location=23
@health@	-organization=82 -person=50 -art=36 -title=9 -location=8 -product=6 -disease=1 -medicine-medical_treatment=1 -food=1
@cartel@	-person=59 -art=5 -organization=2 -broadcast_program=1
@the_muppets_take_manhattan@	-art=119
@cockermouth,_keswick_and_penrith_railway@	-organization=31
@italy@	-location=47941 -organization=1064 -event=108 -title=12 -person=10 -people-ethnicity=9 -art=2 -broadcast_program=1
@kelvin@	-person=11 -organization=6 -location=5 -product=3
@baitadi_district@	-location=75
@earl_of_loudoun@	-title=18 -person=7
@saint_luke@	-person=19 -location=4
@wadebridge@	-location=121 -organization=1
@mark_carlisle@	-person=20
@garcia@	-person=62 -art=7 -location=4 -organization=2
@william_frawley@	-person=147
@wakayama@	-location=80 -art=52 -organization=1
@holy_league@	-event=16 -organization=5
@jeff_suppan@	-person=56
@king_henry_v@	-person=63 -art=2
@beith@	-location=120 -organization=18
@lionel_de_rothschild@	-person=46
@altstätten@	-location=32
@barham@	-location=35 -product=7 -person=1
@cutters@	-product=111 -broadcast_program=3
@lauren_collins@	-person=35
@skeptic@	-art=42 -religion-religion=11
@marla_sokoloff@	-person=51
@douglas_kenney@	-person=25
@whitbread@	-organization=98 -event=3 -award=3
@kurt_asle_arvesen@	-person=27
@regional_league_division_2@	-organization=134
@apc@	-organization=14 -disease=11 -location=1
@north_frisian_islands@	-location=33
@law@	-education-educational_degree=44 -art=38 -organization=30 -title=11 -person=10 -location=9 -event=2 -language=1
@susan_jacks@	-person=24
@oxfordshire_and_buckinghamshire_light_infantry@	-organization=136
@civita@	-organization=17 -location=6
@david_friedman@	-person=34
@richard_davies@	-person=44
@american_council_on_science_and_health@	-organization=24
@whistler@	-location=251 -broadcast_program=54 -person=9 -living_thing=3
@sable@	-visual_art-color=69 -living_thing=31 -person=16 -product=13 -broadcast_program=7
@liza_lim@	-person=27
@essel_group@	-organization=32
@monark@	-organization=21
@hashimoto@	-location=20 -person=3
@the_sisters@	-art=23 -location=3
@manga@	-art=11 -person=11 -location=4 -organization=1 -broadcast_program=1
@kōichi_mashimo@	-person=22
@grundy@	-location=79 -organization=8 -person=4 -product=1
@the_dam_busters@	-art=94 -product=2 -organization=1
@wcml@	-location=28
@country_house@	-art=19 -location=1
@bella_akhmadulina@	-person=44
@batasuna@	-organization=62
@lekë_dukagjini@	-person=32
@lingua_franca@	-art=31 -language=5
@geneseo,_new_york@	-location=41
@sandra_sully@	-person=23
@diospyros@	-living_thing=67
@edward_everett_horton@	-person=205
@watkins@	-location=17 -organization=8 -person=5
@red_baron@	-broadcast_program=10 -product=9 -art=1 -organization=1
@head_games@	-art=36 -broadcast_program=2
@that_season@	-event=86
@holyoke_community_college@	-organization=28
@anápolis@	-location=111 -organization=7
@club_atlético_lanús@	-organization=91
@st._christopher@	-person=16 -location=11
@laconia@	-location=395 -product=9 -organization=6 -event=2
@ed_chynoweth_trophy@	-event=32
@edwin_dickinson@	-person=26
@cai@	-organization=12 -location=11
@double_eagle_ii@	-product=20
@john_keel@	-person=28
@brynmawr@	-location=58 -organization=2
@upland@	-location=97 -organization=1 -living_thing=1
@the_manhattan_transfer@	-person=227
@victoria@	-location=11632 -organization=551 -person=186 -god=52 -product=35 -art=28 -living_thing=11 -event=6 -title=2 -food=1 -award=1
@darren_jarman@	-person=25
@new_yorker@	-art=291 -location=42
@om@	-title=187 -person=44 -organization=23 -location=5 -art=2
@metalium@	-person=28
@rocky@	-art=320 -location=19 -product=7 -person=4
@john_gardner_wilkinson@	-person=22
@krazy@	-person=11 -art=9
@gp2x@	-product=53
@duke_nukem_forever@	-product=59
@bobby_hackett@	-person=100
@khanewal@	-location=100
@homeland@	-broadcast_program=242 -location=32 -art=17 -product=1
@coagh@	-location=26 -event=1
@bauhaus@	-location=810 -person=255 -organization=1
@granite@	-location=27 -art=2 -organization=1
@papaver@	-living_thing=20
@bougainvillea@	-living_thing=53 -art=1
@dave_hunt@	-person=20
@the_tomorrow_people@	-broadcast_program=27 -art=1
@blechnum_discolor@	-living_thing=41
@shane_gould@	-person=30
@invasion!@	-art=40
@prosenjit_chatterjee@	-person=183
@cumberland@	-location=2127 -organization=267 -product=39 -metropolitan_transit-transit_line=8 -food=3 -title=3 -person=2
@alexander_downer@	-person=186
@battle_of_nedao@	-event=27
@american_dance_festival@	-event=63
@luna_park@	-location=108 -art=4 -person=2
@the_patty_duke_show@	-broadcast_program=102
@1977–78_season@	-event=34
@the_hummingbirds@	-person=26
@protectorate@	-event=40 -location=12
@guy_standing@	-person=25
@diageo@	-organization=318 -person=1
@ken_tucker@	-person=81
@nhl_network@	-broadcast_network=36
@1907_world_series@	-event=27
@yuan@	-finance-currency=324 -person=5 -location=4 -art=1 -people-ethnicity=1
@sarpsborg@	-location=259 -organization=46
@the_seaforth_highlanders_of_canada@	-organization=23
@hms_warrior@	-product=56 -location=4
@nitrogen@	-chemistry=91 -organization=1
@motley@	-location=22 -person=7
@yoshiki_district@	-location=36
@gulf_of_cádiz@	-location=20
@seward@	-location=136 -person=13
@pietro_da_cortona@	-person=222 -location=1
@f.e.a.r.@	-product=42 -art=3 -organization=1
@the_union@	-organization=87 -location=24 -art=20 -person=14 -event=3 -product=1
@charles_x_gustav_of_sweden@	-person=110
@common_ground@	-art=18 -organization=12 -event=1
@prosser@	-location=33 -organization=2 -person=2
@rouen@	-location=1928 -organization=48 -event=1
@romero@	-person=25 -living_thing=1
@north_atlantic@	-location=105 -organization=1 -living_thing=1
@nina_sky@	-person=118 -art=4
@marietta,_ohio@	-location=226
@dhaka_gladiators@	-organization=42
@boney@	-broadcast_program=19 -person=2
@pediasia_fascelinella@	-living_thing=23
@frenkie@	-person=24
@snyder_rini@	-person=31
@urlingford@	-location=30
@jenny_jones@	-person=62 -broadcast_program=13
@bechuanaland_protectorate@	-location=100
@john_ross_bowie@	-person=23
@george_mudie@	-person=24
@schwetzingen@	-location=78 -event=4
@nashville_kats@	-organization=138
@nobel_laureate@	-award=61 -person=2 -event=1
@soledad@	-location=45 -person=2
@mathews@	-person=62 -location=19
@division_four@	-organization=173 -event=16
@westland@	-location=101 -organization=53
@rode@	-location=9 -person=9 -organization=2
@louis_jolliet@	-person=70
@2005_parliamentary_election@	-event=46
@cowgate@	-location=52
@marvin_hamlisch@	-person=324
@evan_handler@	-person=39
@bellary_district@	-location=59
@the_english_patient@	-art=259
@lavochkin@	-organization=37 -person=1 -product=1
@grp@	-organization=36
@jordan_valley@	-location=255 -organization=2
@cadiz,_ohio@	-location=31
@holding_out_for_a_hero@	-art=48 -broadcast_program=4
@miles_kane@	-person=107
@jordan_gross@	-person=24
@royal_oak@	-location=140 -product=21 -person=1
@tariq_ramadan@	-person=53
@mit_sloan_management_review@	-art=24
@frederick_i,_elector_of_brandenburg@	-person=29
@burke's_backyard@	-broadcast_program=37
@oliver_cromwell@	-person=2060 -product=3 -art=1 -event=1
@life's_been_good@	-art=20
@little_mosque_on_the_prairie@	-broadcast_program=114
@eastenders@	-broadcast_program=2436
@licata@	-location=89 -organization=1
@peace_of_augsburg@	-event=98
@viktor_vekselberg@	-person=29
@golden_bauhinia_awards@	-award=23
@stratford_station@	-location=32
@cinema@	-title=34 -art=30 -person=12 -organization=2 -location=1
@piešťany@	-location=106 -organization=3
@i._k._gujral@	-person=36
@alma-ata@	-location=34
@paul_laurence_dunbar@	-person=114
@catawba@	-location=76 -people-ethnicity=37 -food=14 -language=2
@martial_law@	-broadcast_program=77 -event=6 -person=6 -title=1 -organization=1 -location=1 -people-ethnicity=1
@isl@	-organization=20 -location=1 -language=1
@republic_of_korea@	-location=133 -organization=4
@the_other_place@	-location=47 -art=2
@bobby_eli@	-person=52
@taieri_plains@	-location=39
@michael_kidd@	-person=74
@44th@	-organization=14 -location=6 -art=2 -event=2 -time=1
@polmont@	-location=45 -event=1
@the_voice@	-broadcast_program=308 -art=98 -event=6 -god=2 -broadcast-tv_channel=1 -broadcast_network=1
@chief_of_staff@	-title=187 -organization=5 -person=3
@vaccaei@	-people-ethnicity=32
@bob_mould@	-person=178 -art=1
@clovis_cornillac@	-person=39
@made@	-broadcast_program=84 -art=36 -location=2 -event=1
@quin_snyder@	-person=25
@2014_european_parliament_election@	-event=21
@rangpur_division@	-location=35 -organization=4
@trent_dilfer@	-person=121
@jetix@	-broadcast_network=211 -broadcast-tv_channel=2
@tirumala_tirupati_devasthanams@	-organization=43
@space_ace@	-product=34 -broadcast_program=3
@2009_world_junior_championships@	-event=41
@waking_the_dead@	-broadcast_program=220 -art=19
@boris_shakhlin@	-person=32
@valenciennes@	-person=546 -location=444 -organization=167 -event=4
@cranes@	-living_thing=82 -person=23
@llyn_celyn@	-location=43
@secretary_of_state_of_the_maison_du_roi@	-title=31
@pallas@	-person=139 -god=18 -product=12 -location=1 -people-ethnicity=1
@lord_of_the_rings@	-art=46 -product=6
@tottenham_hotspur@	-organization=3231
@amadora@	-location=60 -organization=1
@the_last_man_on_earth@	-art=37
@gower@	-location=146 -person=20
@wallabout_bay@	-location=25
@prague_aviation_museum,_kbely@	-location=22
@america's_promise@	-organization=24
@gerald_albright@	-person=107
@solomon@	-person=728 -location=48 -art=22
@140°w@	-location=31
@separation@	-art=13 -person=7 -event=7
@philetus_sawyer@	-person=23
@chatham@	-location=741 -product=22 -organization=22 -person=8 -living_thing=1
@lake_illawarra@	-location=46 -product=3
@viana_do_castelo_district@	-location=24
@gauley_bridge@	-location=22
@rule_the_world@	-art=26
@north_anna_river@	-location=33 -event=6
@torbay@	-location=279 -product=3
@wren@	-living_thing=46 -organization=23 -location=9 -product=2
@reeve@	-person=88 -title=68 -art=2 -organization=1
@strip@	-location=34 -art=10
@ken_macha@	-person=34
@cry_baby@	-art=23
@wrangler@	-organization=23 -broadcast_program=4
@the_dangerous_summer@	-art=22 -person=9
@cape_town_stadium@	-location=32
@bristol_temple_meads@	-location=61
@pelham@	-location=127 -organization=3 -person=2 -metropolitan_transit-transit_line=1
@st_stanislaus_college@	-organization=22
@hooker@	-person=33 -location=17
@santa_maria@	-location=466 -product=22 -person=5 -event=4 -art=2 -organization=1
@robert_dhéry@	-person=23
@caguas@	-location=120 -organization=2
@postmaster-general@	-title=22 -organization=5
@john_gustafson@	-person=38
@alvin_purple@	-art=47 -broadcast_program=6
@collie_buddz@	-person=48 -art=1
@don't_you_worry_child@	-art=31
@woodward@	-location=22 -person=17 -organization=6
@alain_silver@	-person=22
@shanghai_express@	-art=22
@west_central_german@	-language=33
@takashi_ishii@	-person=28
@tantras@	-art=29
@monday_night_football@	-broadcast_program=1230 -product=1
@bolivar_county,_mississippi@	-location=32
@vlissingen@	-location=322 -event=3
@tulip@	-living_thing=27 -organization=4 -event=2
@wafangdian@	-location=20
@hearts_and_bones@	-art=21 -broadcast_program=4
@bangarra_dance_theatre@	-organization=30
@adam_lindsay_gordon@	-person=67
@joe_cribbs@	-person=35
@adrian_morley@	-person=29
@ángel_azteca@	-person=20
@british_columbia_coast@	-location=80
@sti_college@	-organization=24
@ledo@	-location=21 -organization=3 -person=1
@julie@	-art=63 -person=24
@steve_sidwell@	-person=85
@sejong_the_great@	-person=94
@los_angeles_county_board_of_supervisors@	-person=135 -location=1
@the_emperor's_new_groove@	-art=107 -product=1
@royal_perth_hospital@	-location=50
@university_of_oviedo@	-organization=67
@palaiseau@	-location=49
@b.f._goodrich@	-organization=36 -person=5
@negros@	-location=73 -people-ethnicity=2
@gedo@	-location=126 -person=39
@bærumsbanen@	-organization=27
@volendam@	-location=55 -organization=20
@yone_noguchi@	-person=44
@gustav_fechner@	-person=39
@fort_lauderdale_strikers@	-organization=200
@saptarishi@	-god=43 -art=1
@mauritania@	-location=2158 -organization=40 -product=2 -event=1
@kyle_calder@	-person=21
@max_collins@	-person=30
@original_jazz_classics@	-organization=45
@rock_sound@	-art=243 -location=2
@jason_pominville@	-person=40
@maturín@	-location=58
@police_federation_of_england_and_wales@	-organization=28
@cornishman@	-people-ethnicity=13 -location=8
@city_of_bayside@	-location=23
@max_shachtman@	-person=76
@puerto_rican_nationalist_party@	-organization=136
@miriam_makeba@	-person=231 -art=3
@stalin@	-person=490 -broadcast_program=29 -art=13 -location=3
@armagnac@	-food=20 -location=17
@lafayette_county,_missouri@	-location=22
@giuseppe_de_santis@	-person=51
@munch_museum@	-location=33
@sabah@	-location=1584 -person=28 -art=5
@dogwood@	-person=16 -living_thing=12 -art=2
@holly_golightly@	-person=55 -art=2
@lari@	-living_thing=16 -location=14 -finance-currency=11 -broadcast_program=1
@brian_jackson@	-person=43
@usenix@	-organization=76 -event=1
@rory_calhoun@	-person=182
@u.s._navy@	-organization=1117 -location=5 -title=1
@gipsies@	-organization=15 -people-ethnicity=6
@tim_blake@	-person=60
@guinea@	-location=3608 -finance-currency=173 -organization=120 -living_thing=1 -event=1
@barry_horne@	-person=38
@syfy@	-broadcast_network=681 -person=3
@jessica_lowndes@	-person=46
@flims@	-location=63
@216@	-art=19 -location=12 -product=5 -organization=4
@city_of_omaha@	-organization=33 -location=2
@bruce_murray@	-person=23
@uto@	-location=18 -organization=1 -god=1
@checker@	-organization=47 -product=2
@the_dalles@	-location=139 -organization=1
@coconut_grove@	-location=135 -art=1
@viking@	-organization=381 -product=31 -location=16 -art=10 -event=9 -people-ethnicity=1
@alice_adams@	-art=26 -person=16
@khushwant_singh@	-person=126
@band_of_joy@	-person=33 -art=11
@william_louis_dickinson@	-person=21
@rafael_reyes@	-person=39
@wilson's_creek@	-event=25 -location=2
@adelaide_hills_council@	-location=31
@vittorio_sgarbi@	-person=36
@mulholland_dr.@	-art=36
@estádio_do_restelo@	-location=24
@sumburgh_airport@	-location=36
@bachelor_girl@	-person=28 -art=2
@stará_ľubovňa@	-location=37 -organization=3
@kampfgeschwader_51@	-organization=22
@wiesław_jaguś@	-person=31
@barrage@	-organization=22 -location=6 -person=4 -art=2
@celebrity_skin@	-art=50 -person=2
@loyola_college@	-organization=151
@soria@	-location=237 -person=2
@harbour_view@	-organization=53 -location=6
@nevada_gaming_commission@	-organization=56
@xanthi@	-location=145 -organization=19
@amiel@	-person=20
@dionne_farris@	-person=34
@north_meols@	-location=24
@ed_gilbert@	-person=44
@bomb@	-art=14 -event=6
@antoni_radziwiłł@	-person=25
@dope@	-person=92 -medicine-drug=10 -art=7 -living_thing=1
@girls_on_film@	-art=29
@angela_bassett@	-person=251
@são_carlos@	-location=95 -organization=7
@zakynthos_international_airport@	-location=27
@roll_over_beethoven@	-art=90
@henry_iii_of_france@	-person=204
@cypriots@	-location=22 -language=1
@crying_in_the_chapel@	-art=24
@play-offs@	-organization=97 -event=71
@sogndal@	-organization=216 -location=104
@antigua@	-location=1007 -organization=4
@iron_river@	-location=41
@st._lucie@	-location=38 -organization=7
@calama@	-location=69
@berazategui@	-location=25 -organization=10
@medulla@	-body_part=62 -art=1
@helena_vondráčková@	-person=40
@bank_of_america@	-organization=1084 -location=4
@west_chicago@	-location=38 -organization=1
@free_software_foundation_europe@	-organization=42
@l._t._c._rolt@	-person=30
@louie@	-broadcast_program=122 -person=4 -product=1
@nick_matthew@	-person=65
@kate_hudson@	-person=271
@15th_infantry_division_(ready_reserve)@	-organization=22
@bicholim@	-location=22
@tyne@	-location=261 -product=5
@studiolo_of_francesco_i@	-art=21
@minoru_mochizuki@	-person=20
@zab_judah@	-person=86
@davidson,_north_carolina@	-location=61
@spalding,_lincolnshire@	-location=48
@east_lancs@	-organization=29 -product=1
@f._holland_day@	-person=29
@agents@	-title=54 -person=6 -computer-programming_language=1
@carl_jacobsen@	-person=50
@american_bank_center@	-location=24
@nazca@	-location=78 -broadcast_program=7 -living_thing=1 -person=1
@spider-man_2@	-art=248 -product=36
@bethpage@	-location=49
@speaker_of_the_assembly@	-title=31 -organization=1
@maria_theresia@	-person=42
@south_forty-foot_drain@	-location=30
@1991_soviet_coup_d'état_attempt@	-event=41
@bruce_willis@	-person=844
@pavel_sudoplatov@	-person=35
@tha_eastsidaz@	-person=59 -art=2
@paradesi@	-art=21 -people-ethnicity=2
@vso@	-organization=19 -person=1
@nova_scotia_agricultural_college@	-location=21 -organization=3
@jerusalem_film_festival@	-event=69
@tapir@	-living_thing=32 -product=2
@landsknecht@	-organization=95
@mike_nifong@	-person=25
@francis_lewis@	-person=31 -location=1
@eurotrash@	-broadcast_program=32 -art=1
@the_antiquary@	-art=28
@sportsman@	-title=69 -art=1
@dick_smith@	-person=97 -organization=17
@secessionist_movements_of_canada@	-organization=21
@nanhai_district@	-location=23
@fuenlabrada@	-location=40 -organization=13
@reichenau@	-location=101 -language=2 -person=1
@national_institute_of_neurological_disorders_and_stroke@	-organization=51
@camilla_johansson@	-person=25
@the_italian_job@	-art=128 -product=2
@luftwaffe@	-organization=4871 -event=1
@the_young_marrieds@	-broadcast_program=19 -art=3
@eleven@	-person=41 -art=13 -event=4 -product=1
@sebasticook_river@	-location=20
@dennis_muren@	-person=60
@tendai@	-religion-religion=269 -person=4 -location=1
@basin_reserve@	-location=154
@kennedy@	-person=290 -location=64 -organization=10 -broadcast_program=9
@1820@	-event=20
@daman@	-location=53 -art=2 -event=2 -language=1
@glu@	-biology=19 -art=1 -person=1 -chemistry=1
@nusrat_hussain@	-person=26
@touch_of_grey@	-art=20
@the_second@	-event=29 -art=10 -organization=8 -location=3 -person=2
@tyumen@	-location=217 -organization=2
@avila@	-location=19 -organization=2 -person=1
@crow_wing_river@	-location=35
@hackney_downs_school@	-organization=27
@patrick_j._adams@	-person=30
@az@	-location=70 -organization=23 -art=2 -event=1 -person=1
@fred_dixon@	-person=32
@international@	-organization=274 -location=7 -title=3 -event=2 -product=2 -art=2
@supreme_soviet_of_the_soviet_union@	-organization=167
@government_of_queensland@	-organization=142 -location=1
@christen-democratisch_en_vlaams@	-organization=20
@earl_burtnett@	-person=22
@swedish_national_academy_of_mime_and_acting@	-organization=43
@lord_chancellor_of_ireland@	-title=430
@central_valley@	-location=530 -organization=4
@louisiana_state_museum@	-location=36
@tage_danielsson@	-person=63
@sugarland@	-person=199 -art=6 -location=1
@rick_majerus@	-person=57
@i-4@	-location=40 -product=2
@theo_van_gogh@	-person=142 -art=1
@palestinians@	-people-ethnicity=158 -location=16 -organization=1
@world_cup@	-event=3652 -organization=5
@wheatfield@	-location=56 -event=31
@joe_goode@	-person=25
@big_love@	-broadcast_program=261 -art=16
@jean_bart@	-person=31 -product=24
@twelfth_night@	-art=940 -person=42 -broadcast_program=2
@kingsland@	-location=48 -organization=1
@air_force@	-organization=1449 -title=43 -art=19 -event=4 -location=4 -person=1
@norton@	-location=206 -person=16 -food=10 -organization=5 -product=2 -art=1
@starchild@	-organization=15 -art=11 -person=1
@salmon_arm@	-location=54 -organization=1
@cunninghame@	-location=38 -title=1
@governor_of_west_bengal@	-title=37
@moralia@	-person=49 -art=1
@the_destroyer@	-person=25 -art=17
@porfirio_lobo_sosa@	-person=39
@the_salon@	-broadcast_program=20 -event=3 -art=1
@a._s._hunt@	-person=24
@alexander_suvorov@	-person=177
@billy_mitchell@	-person=170
@supreme_court_of_the_northern_territory@	-organization=57
@thanom_kittikachorn@	-person=75
@subway_sect@	-person=37
@martin_lopez@	-person=25
@li_mi@	-person=34
@the_dirty_picture@	-art=71
@brucella@	-living_thing=27 -disease=1
@getafe@	-organization=132 -location=91
@eric_balfour@	-person=62
@castricum@	-location=35 -event=6
@bathurst,_new_south_wales@	-location=148
@stuttgart@	-location=4321 -organization=302 -event=13 -person=2 -product=1 -broadcast_program=1
@north_american_3_hockey_league@	-organization=24
@robert_stewart,_duke_of_albany@	-person=56
@barreiro@	-location=40
@potsdamer_platz@	-location=167
@atikamekw@	-people-ethnicity=29 -language=5
@george_clayton_johnson@	-person=40
@my_bed@	-art=20
@vietnamese_martyrs@	-person=26
@national_coalition_against_censorship@	-organization=29
@bbc_entertainment@	-broadcast_network=88 -organization=1
@georgia_bulldogs@	-organization=75
@evesham@	-location=319 -event=6 -organization=1
@sprint_cup@	-event=246
@corsican@	-language=92 -people-ethnicity=45 -location=7 -living_thing=1 -organization=1
@city_walls@	-location=84
@greece@	-location=19639 -organization=818 -event=81 -food=8 -title=5 -people-ethnicity=3 -language=2 -broadcast_program=1
@denton_county_transportation_authority@	-organization=20
@toulouse_fc@	-organization=189
@rappahannock@	-location=55 -people-ethnicity=7 -product=1 -event=1
@the_swan@	-broadcast_program=15 -art=12 -location=12
@matthew_henry@	-person=78
@pantanal@	-location=153 -broadcast_program=13 -organization=1
@earl_of_buckingham@	-title=19 -person=3
@heriberto_lazcano_lazcano@	-person=30
@1976–77@	-event=297 -organization=6
@1966@	-event=916 -art=4 -broadcast_program=3 -product=1 -location=1
@musa_aman@	-person=20
@heinrich_von_vietinghoff@	-person=40
@queen's_college@	-organization=157 -location=45
@roadie@	-title=30 -art=20
@spalding_gray@	-person=113
@el_camino_real@	-location=163 -organization=7
@radcliffe@	-person=102 -location=91 -organization=57
@st._charles_borromeo_seminary@	-organization=90
@danville_braves@	-organization=54
@gödel@	-person=30 -computer-programming_language=2
@toronto_waterfront_marathon@	-event=34
@mathematics@	-person=26 -title=16 -organization=9 -art=7
@east_san_jose@	-location=23
@angel_dust@	-person=16 -art=9 -medicine-drug=7
@first_congregational_church@	-location=27 -religion-religion=7 -organization=1
@dana_holgorsen@	-person=30
@rodez@	-organization=21
@alba@	-location=98 -organization=9 -person=3 -living_thing=1
@peravia@	-location=30
@desperado@	-art=148 -person=6 -organization=3 -location=2
@columbia_county,_new_york@	-location=186
@einar_utzon-frank@	-person=24
@morton,_illinois@	-location=23
@reform_movement@	-religion-religion=20 -organization=12 -event=1
@epimenides@	-person=28
@lipik@	-location=22 -organization=1
@yakovlev@	-organization=87 -person=3
@lothar_zagrosek@	-person=35
@nonsuch@	-product=19 -art=9 -location=6
@i_am_kloot@	-person=48 -art=7
@route_67@	-location=25 -metropolitan_transit-transit_line=9
@the_abbott_and_costello_show@	-broadcast_program=54 -person=4
@great_bitter_lake@	-location=40
@comet_kohoutek@	-location=21
@western_illinois@	-organization=43 -location=1
@wendell_meredith_stanley@	-person=21
@muthuswami_dikshitar@	-person=182
@the_society_of_the_spectacle@	-art=36
@ariane_mnouchkine@	-person=46
@gmina_warta@	-location=58
@noel_lane@	-person=26
@burt_lancaster@	-person=678
@leon_wyczółkowski@	-person=27
@raleigh_bicycle_company@	-organization=41
@d.c._united@	-organization=1034
@nitro@	-broadcast_program=67 -person=62 -chemistry=16 -location=11 -art=9 -product=6 -broadcast-tv_channel=4 -organization=2
@and@	-organization=15 -location=12 -person=2 -event=1 -product=1
@debut@	-art=97 -organization=13 -event=4 -product=1 -person=1
@caveman@	-art=19 -person=6
@manic_miner@	-product=28
@sarum@	-art=11 -location=11
@rawtenstall@	-location=127 -organization=14
@teschen@	-location=39
@jason_altmire@	-person=33
@state_road_19@	-location=21
@red_river_valley@	-location=142 -art=29
@palomares@	-location=26 -product=1
@yugoslavs@	-people-ethnicity=354 -location=11
@dear_america@	-art=22
@clute,_john@	-person=47
@garfield_high_school@	-organization=64 -location=1
@penfield@	-location=52 -person=3
@you_give_love_a_bad_name@	-art=51
@atchison,_topeka_and_santa_fe_railway@	-organization=760
@otto_ii@	-person=189
@edward_william_lane@	-person=24
@peter_tolan@	-person=30
@rivoli@	-location=35 -event=10
@river_tame@	-location=121
@sima_xiangru@	-person=36
@blaye@	-location=60 -event=1
@valerie_carter@	-person=61
@frankie_and_johnny_in_the_clair_de_lune@	-art=35
@san_marco@	-location=95 -person=2
@pachychilidae@	-living_thing=38
@death_race@	-art=33
@nzérékoré_region@	-location=89
@altamonte_springs@	-location=45
@battle_of_drewry's_bluff@	-event=27
@fred_dryer@	-person=65
@karo@	-people-ethnicity=11 -language=7 -location=4 -living_thing=1
@crazy_horse@	-person=339 -organization=14 -art=11 -location=1
@canadian_broadcasting_corporation@	-broadcast_network=1353 -person=2 -broadcast_program=1 -internet-website=1
@british_school@	-organization=24
@university_of_minnesota_duluth@	-organization=174
@oenone_wood@	-person=23
@brian_huskey@	-person=24
@max_ernst@	-person=367
@old_dogs@	-art=30 -person=12
@wviz@	-broadcast_network=21
@tatar@	-people-ethnicity=189 -language=179 -location=18
@cantabrian@	-language=20 -location=2 -people-ethnicity=1
@josé_de_espronceda@	-person=35
@eileen_farrell@	-person=66
@iommi@	-person=12 -art=9
@mehdi_karroubi@	-person=73
@caliente@	-location=29 -art=8 -broadcast_program=4
@fritz_houtermans@	-person=26
@ludmilla_tourischeva@	-person=37
@coalition@	-organization=516 -event=11 -person=7 -art=1
@folke_bernadotte@	-person=74
@shakya@	-people-ethnicity=39
@sir_john_french@	-person=42
@author@	-person=11 -title=9 -art=4 -organization=1
@high_tatras@	-location=122
@2009_wnba_all-star_team@	-event=23
@ancylus_lake@	-location=20
@josh_mostel@	-person=27
@clarion@	-location=61 -organization=9 -product=8 -computer-programming_language=6 -art=3
@lavinia_greenlaw@	-person=29
@joe_madureira@	-person=41
@hypena_obsitalis@	-living_thing=30
@cpa@	-organization=20 -title=1
@arias@	-person=18 -award=2 -location=2
@fairchild_air_force_base@	-location=100
@canadian_senate@	-organization=41
@ec_kac@	-organization=42
@blossom@	-broadcast_program=133 -location=2 -person=2 -art=1 -product=1
@patras@	-location=907 -organization=2 -event=1
@roy_rogers@	-person=38 -location=10
@mason_jennings@	-person=49 -art=2
@wharton@	-location=103 -organization=49 -person=6 -product=5
@the_early_show@	-broadcast_program=320 -art=3 -person=1
@arthur_hailey@	-person=71
@gmina_karsin@	-location=35
@howard_dean@	-person=451
@steven_adler@	-person=100
@beeld@	-art=22
@boom@	-location=51 -art=30 -person=20 -organization=2
@nabataean@	-person=31 -language=6
@the_lotus_eaters@	-broadcast_program=15 -art=9
@six_flags_great_america@	-location=148
@various_artists@	-person=102 -art=1 -organization=1
@cory_in_the_house@	-broadcast_program=114 -product=1
@dance_magazine@	-art=112
@king_of_kensington@	-broadcast_program=49
@french_army@	-organization=13 -event=7 -location=3
@players@	-title=23 -art=18 -broadcast_program=15 -organization=5 -person=1
@dion@	-person=18 -location=13
@ti_lung@	-person=82
@pinky_bass@	-person=20
@munger@	-location=94 -person=1
@tour_of_the_basque_country@	-event=168
@incubus@	-person=435 -art=4
@lassus@	-person=31
@harvard–smithsonian_center_for_astrophysics@	-organization=31
@quiberon@	-location=91 -product=10 -event=2
@ingolstadt@	-organization=17 -location=7 -location=1
@olivia_newton-john@	-person=915 -art=1
@stornoway@	-location=258 -person=27 -product=1
@ssd@	-person=23 -location=16
@lisa_gormley@	-person=28
@the_funeral@	-art=52 -event=2 -broadcast_program=1
@pine_bluff,_arkansas@	-location=219 -organization=1
@jack_of_all_trades@	-broadcast_program=38 -art=1
@espn_sunday_night_football@	-broadcast_program=23
@zhu_rongji@	-person=129
@norman_pritchard@	-person=22
@entre_ríos_province@	-location=214
@hicham_arazi@	-person=45
@shelby_county@	-location=564 -organization=1
@corinne_bailey_rae@	-person=157 -art=11
@nvidia@	-organization=359 -product=1
@via_tiburtina@	-location=23
@alberta_brianti@	-person=79
@2012_super_rugby_season@	-event=81
@division_i@	-organization=3396 -event=33 -product=3
@edge_of_darkness@	-broadcast_program=78 -art=51
@shawty_redd@	-person=34
@skull_island@	-location=21
@absalom,_absalom!@	-art=33
@the_island@	-art=135 -location=26 -broadcast_program=2
@wilfred@	-broadcast_program=81 -person=12
@old_school@	-art=107 -person=8 -organization=7 -event=3 -broadcast_program=2 -religion-religion=1
@stonecutters_island@	-location=36
@sarika@	-person=66
@gibson_county,_indiana@	-location=36
@leslie@	-person=43 -location=41 -event=3 -organization=1
@fazakerley@	-location=49
@pavitra_rishta@	-broadcast_program=76
@carnage@	-person=26 -art=17
@cruise_ship@	-transit=26 -product=2
@discover@	-art=103 -organization=8
@alice_doesn't_live_here_anymore@	-art=73
@bryan_white@	-person=77 -art=3
@laugh,_laugh@	-art=23
@chase@	-organization=82 -location=71 -broadcast_program=64 -person=43 -art=8 -product=1
@nakakanbara_district@	-location=27
@sk@	-location=12 -organization=7 -language=1
@rocha@	-location=14 -organization=3 -person=3
@white_teeth@	-art=41 -broadcast_program=8
@benozzo_gozzoli@	-person=67
@lu@	-location=60 -person=8 -organization=4 -people-ethnicity=4 -food=1 -transit=1
@a16_autoroute@	-location=21
@pottstown@	-location=81 -organization=1
@sandankyō_station@	-location=24
@captain@	-title=5466 -person=18 -art=16 -product=14 -organization=4 -event=1
@plain_of_jars@	-location=45
@desborough@	-location=36 -person=1
@men_with_brooms@	-art=19 -broadcast_program=6
@joe_theismann@	-person=170
@cemetery@	-location=25 -art=8
@zárate@	-location=31 -person=2
@gerdau@	-organization=20 -location=2
@julia_mckenzie@	-person=97
@jing_ke@	-person=37
@rosina_lawrence@	-person=28
@ulricehamn@	-location=26
@ben_miles@	-person=32
@philippine_supreme_court@	-organization=24
@medical_cannabis@	-medicine-medical_treatment=39
@frankenstein@	-art=50 -location=21 -broadcast_program=16 -product=3 -person=2 -organization=1
@japelaq-e_sharqi_rural_district@	-location=21
@when@	-art=14 -person=5 -broadcast_network=1 -event=1
@royal_canadian_air_farce@	-person=133 -broadcast_program=3
@democratic_republic_of_the_congo@	-location=5119 -organization=5
@damien_dempsey@	-person=93
@orizaba@	-location=73 -product=3 -organization=2
@acontia_lucida@	-living_thing=33
@romy_schneider@	-person=206
@the_swingers@	-person=40
@nürnberg@	-product=21 -location=19 -organization=19
@rogers_stirk_harbour_+_partners@	-organization=28 -person=2
@ron_barassi@	-person=106
@dluthach_mac_fithcheallach@	-person=35
@llywelyn_ap_seisyll@	-person=36
@chris_kirkpatrick@	-person=39
@norman_macmillan@	-person=24
@freddy_weller@	-person=26
@ewing_marion_kauffman_foundation@	-organization=34 -person=1
@maynard_ferguson@	-person=359 -art=2
@only_crime@	-person=36
@denniz_pop@	-person=39
@fulton_county,_georgia@	-location=71
@saagar@	-art=26
@peter_and_paul_fortress@	-location=136
@unitarian_universalism@	-religion-religion=85 -organization=2
@limelight@	-art=74 -organization=35
@nait@	-organization=23 -disease=1
@hostage@	-art=27 -event=2 -broadcast_program=1 -person=1
@arina_rodionova@	-person=59
@german-occupied_europe@	-location=30
@caterpillar_inc.@	-organization=221 -living_thing=1
@inc._(magazine)@	-art=42
@vale_of_pickering@	-location=42
@partners_healthcare@	-organization=33
@blue_eyes_crying_in_the_rain@	-art=35
@wickliffe@	-location=38
@otley@	-location=229 -art=11
@alvarado@	-location=46 -person=10 -organization=2
@nankai_university@	-organization=104
@carol_grimes@	-person=24
@earl_of_ulster@	-title=69 -person=9
@1959–60@	-event=147
@jurchen@	-people-ethnicity=188 -language=21 -event=3
@nautical_archaeology_society@	-organization=32
@anglo-saxons@	-people-ethnicity=374 -location=1 -religion-religion=1
@sam_mcbride@	-person=30
@anita_ward@	-person=37
@mother_and_son@	-broadcast_program=50 -art=6
@heath_streak@	-person=99
@oliver_e._williamson@	-person=28
@puritan@	-religion-religion=1451 -product=7 -location=1
@heylin,_clinton@	-person=92
@musidora_stakes@	-event=25
@ontario_hydro@	-organization=113
@masquerade@	-art=53 -broadcast_program=16 -event=1 -person=1
@the_six_wives_of_henry_viii@	-broadcast_program=71 -art=34
@derek_hagan@	-person=25
@eye_in_the_sky@	-art=42
@pamela_m._kilmartin@	-person=22
@ac_st._louis@	-organization=72
@man_alive@	-broadcast_program=36 -person=10 -art=1
@anna_sewell@	-person=58
@camille@	-art=84 -person=61
@sin_chung-kai@	-person=22
@wattle@	-living_thing=45
@reese_witherspoon@	-person=399
@united_labour_party@	-organization=27
@eurasian_(mixed_ancestry)@	-people-ethnicity=21
@alfred_von_waldersee@	-person=26
@fergusson_island@	-location=36
@grand_mosque@	-location=30 -event=1
@marco_island@	-location=52
@adra@	-location=23 -organization=3
@hooton@	-location=79 -person=1
@portuguese_guinea@	-location=166 -event=2 -finance-currency=1 -organization=1
@varsity@	-art=50 -organization=4 -location=2
@fujimi_shobo@	-organization=90 -person=1
@exhumed@	-person=45 -art=1
@uni@	-organization=27 -god=22 -living_thing=2 -location=1 -broadcast_network=1
@kalihi@	-location=25
@tom_mclaury@	-person=28 -event=1
@luciano_pavarotti@	-person=657
@algerian@	-location=42 -organization=14 -language=3 -event=2
@mid@	-location=20 -organization=4 -award=2
@newport@	-location=1553 -organization=552 -event=13 -product=8 -person=2
@njoo_cheong_seng@	-person=23
@san_diego_state@	-organization=110
@lackawanna@	-location=66 -organization=9 -product=4
@rei@	-organization=58 -person=3 -product=1 -broadcast_program=1
@albany_records@	-organization=91
@christophe_lemaitre@	-person=38
@castro_theatre@	-location=70
@baudouin_of_belgium@	-person=40
@the_hit_parade@	-person=20
@qualcomm@	-organization=446 -person=1
@muammar_gaddafi@	-person=842 -event=1
@bund@	-organization=81 -location=12
@shields@	-location=23 -art=8 -person=6 -product=2 -organization=1
@barbara_bedford@	-person=42
@greenwich_village_townhouse_explosion@	-event=27
@tarakan@	-location=78 -event=32 -product=1
@radomlje@	-organization=14 -location=8
@jamsrangiin_sambuu@	-person=24
@ravi@	-person=66 -god=2
@prickly_pear@	-living_thing=63 -location=2
@soul_survivor@	-organization=33 -art=22
@plagiaulacida@	-living_thing=48
@mona_singh@	-person=43
@polirom@	-organization=70
@u.s._route_80@	-location=61
@aretha@	-person=15 -art=9
@henderson_land_development@	-organization=42
@summer_jam@	-event=21 -art=10
@fournier@	-person=25 -organization=1
@centric@	-broadcast_network=64 -art=1
@big_country@	-person=196
@semien_shewa_zone@	-location=44
@la_verne,_california@	-location=31
@denise@	-person=15 -art=3 -broadcast_program=3
@german_revolution_of_1918–19@	-event=58
@pedi@	-people-ethnicity=20 -language=5
@skomer@	-location=27
@riton@	-person=26
@royal_indian_engineering_college@	-organization=28
@adam_again@	-person=39 -art=1
@circleville@	-location=54 -organization=1
@taylorsville@	-location=96 -organization=1
@foster@	-location=78 -person=61 -art=2 -food=1
@bah,_humduck!_a_looney_tunes_christmas@	-art=37
@george_edmund_street@	-person=111
@hertford_north@	-location=26 -location=1
@somogy_county@	-location=45
@baltimore_ravens@	-organization=2605 -event=66
@marie_stopes_international@	-organization=31
@frank_filchock@	-person=34
@ma_pau@	-organization=42
@the_greatest@	-art=30 -broadcast_program=6
@faces@	-person=161 -art=41 -disease=1
@ron_sexsmith@	-person=230 -art=3
@the_alarm@	-person=130 -art=4
@the_mission@	-art=131 -person=110 -broadcast_program=1 -location=1
@fort_abraham_lincoln@	-location=43
@sacred_books_of_the_east@	-art=38
@st._nicholas@	-person=32 -location=12 -art=10
@horace_parlan@	-person=101
@nonthaburi@	-location=112 -organization=5
@children_of_bodom@	-person=291
@nobel@	-award=199 -person=15 -location=10 -organization=6
@bank_of_baroda@	-organization=107
@syracuse_university@	-organization=56 -location=1
@blue_stahli@	-person=20 -art=5
@nadine_gordimer@	-person=160
@mary_magdalene@	-person=699
@gordon_clark@	-person=26 -organization=1
@albrecht_von_graefe@	-person=42
@la_jonquera@	-location=20
@1st_unofficial_chess_olympiad@	-event=32
@chevy_chase,_maryland@	-location=164
@tenryū@	-location=30 -product=15 -person=1
@algoma,_wisconsin@	-location=23
@archway@	-location=43 -event=2 -organization=1
@boeing_314@	-product=45
@article@	-art=73 -location=3 -organization=2 -person=2 -broadcast_network=1 -language=1 -people-ethnicity=1
@the_beach_boys@	-person=1456 -art=14
@joker@	-person=57 -art=14 -living_thing=5
@chief_baron_of_the_exchequer@	-title=46
@gordon_cowans@	-person=24
@wabash_river@	-location=371
@pushkin@	-person=88 -location=5
@edinburgh_festival@	-event=813 -location=2
@martin_pakula@	-person=24
@mariupol@	-location=186
@santa_fe@	-location=1282 -organization=163 -product=13 -person=5 -art=3 -event=1
@saïd_taghmaoui@	-person=35
@french_empire@	-location=352 -event=1
@martin's_hundred@	-location=22
@pedro_mariño_de_lobera@	-person=25
@air_force_armament_museum@	-location=47
@charles_austin@	-person=24
@sean_lau@	-person=34
@dunwich@	-location=75 -title=8 -organization=4
@1950@	-event=647 -art=3 -product=1 -organization=1
@frenchman's_creek@	-art=18 -event=4
@billy_griggs@	-person=22
@nui@	-location=41 -organization=19
@richard_crossman@	-person=70
@a._k._fazlul_huq@	-person=58
@sebastes@	-living_thing=20
@the_11th_hour@	-art=22 -product=4 -broadcast_program=1
@maybe_this_time@	-broadcast_program=26 -art=8
@tame@	-location=36 -organization=32
@degree@	-education-educational_degree=435 -organization=1
@mount_bartle_frere@	-location=20
@don_sebesky@	-person=114
@cadaver@	-person=27 -product=1
@wishing_on_a_star@	-art=27
@ragusa@	-location=66 -organization=1
@liv@	-organization=15 -people-ethnicity=5 -broadcast_network=3 -person=3 -art=2 -language=1 -location=1
@the_garden@	-art=68 -location=3
@mighty_ducks@	-broadcast_program=26 -organization=3 -art=1
@raynes_park@	-location=35
@fred_harrison@	-person=25
@tungurahua_province@	-location=26
@route_8@	-location=105 -metropolitan_transit-transit_line=12
@minister_of_social_affairs@	-title=20 -organization=6
@tracie_spencer@	-person=46 -art=1
@nainital_district@	-location=43
@latin_american_studies_association@	-organization=33
@ruairí_óg,_cushendall@	-organization=23
@fernanda_montenegro@	-person=59
@hickory@	-location=125 -living_thing=33 -organization=4
@braves@	-organization=144 -event=3 -people-ethnicity=1
@southern_campaign@	-event=19 -person=1
@district_4@	-location=23 -organization=4
@pigeons@	-living_thing=23 -art=3
@northern_irish@	-location=800 -organization=26 -people-ethnicity=2 -title=1
@reason@	-art=184 -product=44
@leeds_united@	-organization=2267 -art=1
@warm_springs@	-location=71 -broadcast_program=36 -people-ethnicity=5
@lucho_gonzález@	-person=36
@mount_kenya@	-location=216
@dempo_s.c.@	-organization=88
@camp_foster@	-location=24
@eddie_taylor@	-person=35
@westpac@	-organization=141 -location=1
@new_york_giants@	-organization=6962 -event=324 -location=2
@cineaste@	-art=31 -title=1
@alasdair_roberts@	-person=43
@thousand_oaks@	-location=95 -organization=1
@red_robin@	-location=49 -art=25
@john_mcdowell@	-person=64
@be@	-art=35 -organization=32 -education-educational_degree=27 -chemistry=14 -language=9 -location=2 -title=1 -product=1
@hostages@	-broadcast_program=24 -product=6 -event=3
@christian_paradis@	-person=26
@market_drayton_town@	-organization=24
@spa_24_hours@	-location=127 -event=22
@ashokan@	-person=65 -location=1
@athenaeum_club@	-location=63
@ingvar_carlsson@	-person=65
@dick_durbin@	-person=154
@prime_minister_of_italy@	-title=262 -person=1
@beavercreek@	-location=49 -organization=1
@albula@	-location=20 -location=9
@caudal_deportivo@	-organization=21
@ncr@	-organization=117 -location=4
@babcock_international@	-organization=26
@pontypridd_rfc@	-organization=128 -location=1
@search@	-broadcast_program=20 -person=9 -art=2 -internet-website=2 -title=1 -organization=1
@magdalena_bay@	-location=64
@jesse_colin_young@	-person=62
@lonsdale@	-location=53 -organization=14 -product=2 -person=2
@seveso@	-location=31 -event=4
@massillon@	-location=113 -person=9
@oise@	-location=1019 -organization=4
@polistes@	-living_thing=30
@island_records@	-organization=1496
@mark_hoppus@	-person=217
@vara@	-organization=18 -location=5
@sockeye_salmon@	-living_thing=25 -food=1
@kowloon_city_district@	-location=44 -organization=1
@alexander_i_of_macedon@	-person=25
@papatoetoe@	-location=48 -organization=1
@brisbane_city_hall@	-location=44
@brandon_ash@	-person=20
@mckechnie_field@	-location=20
@socialist_party_of_indonesia@	-organization=26
@raw_is_war@	-broadcast_program=89
@fiorentino@	-location=46 -person=4 -language=1 -organization=1
@alliance_for_justice@	-organization=22
@george_gascoigne@	-person=68
@before_the_dawn@	-art=12 -person=10
@district_of_helmstedt@	-location=26
@housing@	-location=242 -organization=5
@nugan_hand_bank@	-organization=20
@lake_county,_south_dakota@	-location=36
@women's@	-organization=84 -event=44 -product=6 -title=1 -location=1
@white_sox@	-organization=132 -event=1 -location=1
@william_stukeley@	-person=121
@sileby@	-location=26 -organization=1
@swift_creek@	-location=12 -event=9
@savage_messiah@	-art=16 -person=4
@rico@	-person=27 -location=8 -art=3 -organization=1
@the_wonder_years@	-broadcast_program=384 -art=6
@atlanta_1996@	-event=48
@maria_miloslavskaya@	-person=24
@wallsend@	-location=325 -organization=1
@visiting_professor@	-title=24 -person=3
@buckhorn@	-location=39 -product=1
@bernard_blier@	-person=98
@puddletown@	-location=30
@c@	-computer-programming_language=2956 -title=194 -organization=150 -metropolitan_transit-transit_line=95 -location=89 -product=27 -art=22 -disease=20 -medicine-medical_treatment=19 -chemistry=15 -finance-currency=11 -broadcast_program=7 -living_thing=4 -broadcast_network=3 -person=2 -language=2 -body_part=1
@european_cups@	-organization=48 -event=5
@funhouse@	-art=53 -event=1
@jing@	-person=9 -product=6 -location=4 -people-ethnicity=3 -title=1
@once_upon_a_forest@	-art=29
@tyrannosaurus_rex@	-living_thing=144 -person=21
@lucknow_nr@	-location=21
@jules_lemaître@	-person=20
@ecuador@	-organization=405 -art=9 -event=4 -location=2 -people-ethnicity=1
@institute_for_social_research@	-organization=61 -location=1
@navasota@	-location=31 -living_thing=8
@ankole_sub-region@	-location=23 -people-ethnicity=2
@sakanoue_no_tamuramaro@	-person=31
@gorgo@	-art=19 -person=4
@shakhriyar_mamedyarov@	-person=44
@indo_people@	-people-ethnicity=22
@li_tai@	-person=29
@limerick@	-location=1884 -organization=113 -title=5 -event=2 -person=1
@hydrangea@	-living_thing=78
@breeders'_cup_dirt_mile@	-event=22
@tits@	-living_thing=16 -person=5 -body_part=5
@rooster@	-living_thing=49 -art=24 -person=20 -organization=1
@ochsenhausen@	-location=27
@attorney@	-title=1401 -organization=1
@growing_up@	-broadcast_program=24 -art=12
@something_else@	-art=32 -broadcast_program=2
@general_sherman@	-person=31 -product=1 -event=1
@eoin_kelly@	-person=39
@time@	-art=4687 -location=35 -person=34 -organization=17 -event=3 -god=3 -product=1 -broadcast_program=1
@cryptosporidium@	-living_thing=76 -disease=1
@felix_blumenfeld@	-person=33
@charisma@	-organization=34 -art=9 -person=4
@mchale's_navy_joins_the_air_force@	-art=21 -broadcast_program=1
@embsay_and_bolton_abbey_steam_railway@	-product=25
@redcar@	-location=30 -organization=6
@primitive_irish@	-language=34
@under-secretary_of_state_for_the_colonies@	-title=73
@gregg_allman@	-person=271
@los_angeles@	-location=29029 -organization=344 -event=48 -art=19 -person=16 -broadcast_network=7 -product=6 -title=1 -transit=1 -award=1
@arian@	-religion-religion=301 -person=2
@bonfire_night@	-time=31
@douro@	-location=224 -event=2
@copley_medal@	-award=296
@jeff_hornacek@	-person=60
@christophe_barratier@	-person=31
@healy_park@	-location=20
@north_american_swiss_teams@	-event=20
@gmina_obryte@	-location=25
@haapavesi@	-location=22
@big_top_pee-wee@	-art=30
@welcome_to_mooseport@	-art=21
@chronic_future@	-person=20 -art=2
@william_halsey,_jr.@	-person=51
@staatsoper_hannover@	-organization=38
@110@	-location=15 -art=8 -product=4 -metropolitan_transit-transit_line=3 -event=1
@john_von_neumann_theory_prize@	-award=29
@columbia_city@	-location=40 -organization=2
@reims@	-location=1088 -organization=58 -event=3
@nss@	-product=15 -organization=15
@manises@	-location=25
@hot_house@	-art=23 -person=3 -organization=1 -location=1
@tucson@	-location=680 -organization=15 -product=4
@porto_dos_milagres@	-broadcast_program=22
@barnabites@	-organization=39
@louisiana-lafayette@	-organization=39
@woodcock@	-living_thing=34 -person=4 -product=1 -location=1
@mythology@	-art=20 -religion-religion=15 -god=8 -person=6 -broadcast_program=3
@wisconsin_court_of_appeals@	-organization=112
@enid_bennett@	-person=47
@warsaw_ghetto@	-location=327 -event=1
@national_basketball_association@	-organization=4214 -broadcast_program=8
@kentucky_governor@	-title=36
@the_sugarcubes@	-person=97
@eid@	-location=49
@amagasaki_rail_crash@	-event=23
@laoshan_velodrome@	-location=30
@agriphila_straminella@	-living_thing=36
@capella_university@	-organization=35
@tsimshian@	-people-ethnicity=189
@kota_kinabalu@	-location=394
@peter_schreier@	-person=164
@jim_crace@	-person=31
@steve_railsback@	-person=55
@true_believers@	-art=18 -broadcast_program=7 -person=1
@montezuma_county@	-location=32
@die_ärzte@	-person=195
@banaba_island@	-location=31
@lamesa@	-location=39 -organization=2
@marvin_rainwater@	-person=21
@vimeo@	-internet-website=256
@hunt@	-person=276 -location=9 -product=2 -organization=1
@stoke_mandeville@	-location=90 -event=2
@54th_street@	-location=51
@uefa_champions_league_final@	-event=25 -organization=2
@royal_horse_artillery@	-organization=316
@coccidioides_immitis@	-living_thing=21
@viktor_krauss@	-person=31
@kites@	-living_thing=194 -art=27 -title=1
@serbian_government@	-organization=23
@real_life@	-art=42 -person=32 -broadcast_program=11
@santa_tecla@	-location=31 -organization=22 -person=1
@sopron@	-location=251 -organization=8
@haxby@	-location=20
@duncan_edwards@	-person=69
@selznick_international_pictures@	-organization=41
@defying_gravity@	-broadcast_program=53 -art=4
@fred@	-person=157 -product=3 -location=2 -art=1 -event=1
@pete_murray@	-person=77
@alesis@	-organization=43
@vas@	-location=21 -person=15 -organization=1
@barberino_di_mugello@	-location=23
@stacy_ferguson@	-person=44
@miss_great_britain@	-event=32 -organization=1
@saint-simon@	-person=99 -location=14
@lincoln_theological_college@	-organization=23
@jack@	-person=192 -art=65 -living_thing=20 -location=16 -organization=3 -event=1 -product=1 -broadcast_program=1
@xewkija_tigers@	-organization=29
@shackleton_ice_shelf@	-location=34
@neotropic_ecozone@	-location=50
@tayebi-ye_garmsiri-ye_shomali_rural_district@	-location=31
@sidhu@	-people-ethnicity=19 -person=1
@philharmonic_society@	-organization=32
@spiceworld@	-art=34 -event=1
@rogers_hornsby@	-person=248
@arab_strap@	-person=74
@chapel@	-location=34 -computer-programming_language=6
@jack_clement@	-person=99
@leon_rupnik@	-person=25
@chin_peng@	-person=51
@marco_materazzi@	-person=67
@dalian_atkinson@	-person=22
@laid_back@	-person=28 -art=4
@james_clark_ross@	-person=159 -product=1
@love_is_colder_than_death@	-art=10 -person=10
@honky_tonk_women@	-art=72
@brass_knuckles@	-art=22 -person=1
@cordilleran_ice_sheet@	-location=32
@nps@	-organization=27 -title=1 -broadcast_network=1
@the_earl_mountbatten_of_burma@	-person=23
@slimbridge@	-location=28 -organization=13
@fear_itself@	-broadcast_program=67 -art=11 -person=6
@james_curtis_hepburn@	-person=23
@elks_lodge@	-organization=31 -location=1
@cocaine@	-chemistry=92 -art=36 -disease=1
@chiang_sheng@	-person=21
@scarlet_fever@	-person=13 -disease=11
@kyle_orton@	-person=165
@adnan_sami@	-person=61
@hoover's@	-organization=23 -person=1
@heath_miller@	-person=92
@lapeer_county@	-location=122
@cerritos,_california@	-location=89
@gabriel_richard@	-person=20 -organization=1
@gautier@	-person=26 -organization=1
@moss_rose@	-location=59 -art=3
@ben_davis@	-person=26 -organization=3
@k.r.c._genk@	-organization=75
@kakavand-e_sharqi_rural_district@	-location=72
@fort_berthold_indian_reservation@	-location=22
@spydeberg@	-location=30
@supreme_court_of_victoria@	-organization=268
@stony_point@	-event=11 -location=9 -metropolitan_transit-transit_line=6
@john_brown's_raid_on_harpers_ferry@	-event=35 -person=1
@sandusky_county@	-location=59
@southport@	-location=891 -organization=712
@air_niugini@	-organization=35
@el_mirador@	-location=48
@university_of_electro-communications@	-organization=22
@justin_parker@	-person=24
@sunday@	-broadcast_program=46 -art=32 -organization=11 -time=3 -location=2 -product=1
@raymond_a._palmer@	-person=28
@david_yost@	-person=22
@christoph_probst@	-person=28
@tela@	-location=39 -person=13 -art=1
@london_extension@	-metropolitan_transit-transit_line=18 -organization=6
@huy@	-location=147 -person=8
@the_homecoming@	-art=109 -broadcast_program=4 -person=1
@louis_xvi@	-person=597 -event=1
@2011_atp_challenger_tour@	-event=152
@bermuda_militia_artillery@	-organization=30
@barquq@	-person=45
@british_library@	-location=1718
@tanga@	-location=126 -event=2 -finance-currency=1
@thx@	-organization=92
@treasure_island_media@	-organization=28
@1832_united_states_presidential_election@	-event=24
@the_time_machine@	-art=277
@california_highway_patrol@	-organization=221
@cymmer@	-location=22
@sardar-e_jangal_district@	-location=67
@curtain@	-art=18 -product=4 -broadcast_program=1
@us_11@	-location=203
@abc's@	-broadcast_network=217 -art=2 -broadcast_program=2
@percy_french@	-person=59
@skeletons@	-art=17 -person=8 -body_part=4
@east_is_east@	-art=52
@mijares@	-person=48 -location=13
@gypsy@	-people-ethnicity=457 -art=137 -person=7 -language=1
@sbb@	-organization=28 -person=14
@catrin_finch@	-person=32
@source_code@	-art=34
@elizabethtown@	-location=209 -art=72 -organization=2 -event=1
@broadwood@	-location=26 -organization=5 -person=3
@benny_begin@	-person=23
@one_true_voice@	-person=36
@first_presbyterian_church@	-location=69 -organization=9 -religion-religion=1
@cape_verde@	-location=1938 -organization=100
@blakehurst@	-location=21
@anglers@	-title=86
@beckham@	-person=15 -location=9
@teotitlan@	-location=25
@colville@	-location=37 -person=1
@chain@	-organization=71 -person=63 -product=16 -art=10 -location=1 -computer-programming_language=1
@the_asia_foundation@	-organization=31
@faculty_of_arts@	-organization=33 -location=2
@gaius_julius_hyginus@	-person=37
@mackenzie_king@	-person=46 -location=4
@lindenstraße@	-broadcast_program=25
@burnham-on-crouch@	-location=54
@alexander_henderson@	-person=36
@david_mitchell@	-person=282
@1996–97@	-event=452 -organization=1
@allstar_weekend@	-person=63
@2011_uk_census@	-event=215
@chiprovtsi@	-location=29
@murray_park@	-location=21
@british_institute_of_organ_studies@	-organization=22
@pelican_bay_state_prison@	-location=24
@protour@	-organization=28 -event=3
@ipcc@	-organization=117 -art=1
@board_of_deputies_of_british_jews@	-organization=76
@steve_williams@	-person=70
@crow_river@	-location=27
@alberico_da_barbiano@	-person=22 -product=9
@millington,_tennessee@	-location=49
@setar@	-product=36 -organization=3
@the_moog_cookbook@	-person=28 -art=2
@st_just@	-location=57 -person=1
@north_staffordshire@	-location=51 -organization=2
@mengen@	-location=20 -language=1
@british_steel@	-organization=154
@nightlife@	-art=24 -person=1
@slobodna_dalmacija@	-art=52 -organization=2
@lomaiviti@	-location=20 -language=1
@czarna_dąbrówka@	-location=50
@harry_von_zell@	-person=27
@desmond_morton@	-person=24
@calvin@	-person=147 -location=9 -organization=5 -religion-religion=1
@citynightline@	-organization=29
@the_truman_show@	-art=153
@virgin_group@	-person=214
@lesley_gore@	-person=143
@dave_berg@	-person=67
@national_center_for_biotechnology_information@	-organization=270
@denver_botanic_gardens@	-location=27
@brandon_peterson@	-person=40
@freaks@	-art=94 -person=6 -broadcast_program=1
@bergen@	-location=3042 -organization=15 -person=5 -event=4 -metropolitan_transit-transit_line=1
@flanagan_and_allen@	-person=38
@lochmaddy@	-location=31
@ana_gasteyer@	-person=117
@luigi_capuana@	-person=22
@one_more_little_kissie@	-art=24
@oscar_mayer@	-organization=68
@winston@	-location=58 -person=15 -event=2
@geina_didactyla@	-living_thing=25
@north_star@	-location=30 -product=12 -art=6 -organization=6 -title=1
@jerry_jones@	-person=124 -organization=1
@thomas_couture@	-person=70
@eds@	-organization=77 -education-educational_degree=1
@les_troyens@	-art=158
@earl_of_wessex@	-title=33 -person=10
@hybrid_theory@	-art=66
@gateshead_f.c.@	-organization=28 -location=1
@the_birmingham_news@	-art=75
@martinus_nijhoff@	-person=28 -organization=2
@granby_bisons@	-organization=25
@ugolino_della_gherardesca@	-person=27
@russian_american@	-people-ethnicity=74
@suez@	-location=540 -organization=62 -event=20 -art=13
@marc_leishman@	-person=24
@john_n._smith@	-person=20
@assia_djebar@	-person=32
@bindu@	-person=80 -location=1
@gehenna@	-location=64 -person=19 -art=4
@icíar_bollaín@	-person=33
@cronos@	-person=31 -god=27
@prehistory@	-event=54 -art=1 -location=1
@the_color_of_money@	-art=87
@reichstag@	-location=54 -organization=20
@dublin_university@	-organization=252 -location=20
@vertical@	-organization=39 -art=2 -person=1
@rochester,_kent@	-location=102
@eutelsat@	-organization=147
@bag_raiders@	-person=19 -art=4
@gpo@	-organization=93 -location=2
@superga@	-location=13 -event=6 -organization=2
@pentland_hills@	-location=80
@teddy_sheringham@	-person=189
@parliament_of_lebanon@	-organization=23
@in_the_end@	-art=29
@classified@	-person=72 -art=4 -food=1 -organization=1 -event=1
@kentville@	-location=25
@k_street@	-location=41 -broadcast_program=10
@the_messenger@	-art=27 -organization=1
@sukhothai_province@	-location=35
@new_jersey_attorney_general@	-title=113
@hyde_park@	-location=1241 -art=11 -event=1
@s._a._rajkumar@	-person=84
@making_movies@	-art=19 -person=1
@southern_maine_community_college@	-organization=20
@sylva,_north_carolina@	-location=23
@denis_papin@	-person=40
@banmauk_township@	-location=154
@isabelle_fuhrman@	-person=40
@tokko@	-broadcast_program=22 -organization=8
@tolosa@	-location=80 -organization=2
@elachista_subalbidella@	-living_thing=24
@skarsterlân@	-location=37
@anders_ekborg@	-person=21
@atlantic_broadband@	-organization=32
@jan_vos@	-person=21
@otjimbingwe@	-location=32
@lamprey@	-living_thing=21 -location=5
@barisal_division@	-location=556 -organization=15
@chilliwack_chiefs@	-organization=34
@nevada@	-location=7923 -organization=162 -event=22 -product=18 -art=12 -person=5
@lakland@	-organization=21
@miyako-jima@	-location=30
@luis_césar_amadori@	-person=36
@acleris_literana@	-living_thing=30
@neil_hubbard@	-person=40
@alur@	-people-ethnicity=20 -language=6 -person=1
@centro@	-organization=60 -location=53 -product=3
@sellin@	-location=19 -person=2
@larne@	-location=409
@ruby_tuesday@	-location=66 -art=47
@james_clark@	-person=42
@surgeon_general@	-title=146 -organization=1
@southampton@	-location=3373 -organization=2878 -person=9 -product=7 -title=2 -event=1
@lord_claud_hamilton@	-person=19 -organization=1
@national_bank_of_belgium@	-organization=86
@tommy@	-art=215 -person=69
@finland_swedish@	-language=31 -people-ethnicity=1
@american_gothic@	-art=85 -broadcast_program=50
@lake@	-location=390 -person=35 -organization=4 -living_thing=4 -art=2 -people-ethnicity=1
@john_lucas@	-person=74
@jan_kasprowicz@	-person=27
@avvakum@	-person=31
@wilhelm_voigt@	-person=22
@la_silla_observatory@	-location=768
@county_laois@	-location=421 -organization=1
@2000–01_uefa_champions_league@	-event=28
@alpheus@	-god=11 -location=9 -living_thing=5 -person=1
@ninet_tayeb@	-person=20
@burma@	-event=64 -location=24 -organization=20 -finance-currency=1
@carlos_romero_barceló@	-person=103
@elmwood_park@	-location=48 -organization=2
@bury_st_edmunds@	-location=716 -organization=1
@reforma@	-art=52 -organization=12 -location=4 -event=1
@fritz_weaver@	-person=83
@going_postal@	-art=79
@videocon@	-organization=41
@aus@	-organization=33 -location=19 -event=7 -art=1 -language=1
@a10@	-location=72 -organization=3 -product=2 -metropolitan_transit-transit_line=1
@north_east@	-location=240 -metropolitan_transit-transit_line=5 -organization=1
@stanisław_mikołajczyk@	-person=47
@pearls_before_swine@	-person=51 -art=2
@world_events_productions@	-organization=20
@angela_buxton@	-person=20
@robert_miller@	-person=20
@rock_me_amadeus@	-art=38
@carleton_young@	-person=47
@a_thousand_plateaus@	-art=37
@scuderia_coloni@	-organization=21
@no_limit@	-art=28 -organization=28
@brough@	-location=43 -person=5 -organization=4
@north_pole@	-location=1729 -product=1
@satyrium_spini@	-living_thing=26
@shurtleff_college@	-organization=25
@wir_sind_helden@	-person=48
@prince-bishop_of_augsburg@	-location=23 -title=1
@ja_rule@	-person=463
@anders_bagge@	-person=65
@jean_lafitte@	-person=93 -location=12
@ingestre@	-location=20
@the_young_doctors@	-broadcast_program=150 -art=5
@new_york_passenger_ship_terminal@	-location=20
@chuan_leekpai@	-person=53
@andrews@	-location=74 -person=30 -organization=1
@key_west,_florida@	-location=902
@heeley@	-location=33 -person=1
@wendi_peters@	-person=40
@the_ruins@	-art=21 -location=1
@tim_cook@	-person=39
@the_virgin_queen@	-broadcast_program=38 -art=9
@blue_diamonds@	-person=15 -organization=6
@langley@	-location=246 -product=12 -organization=9 -person=6
@mike_jorgensen@	-person=38
@akiko_yosano@	-person=20
@david_mcmurtrie_gregg@	-person=21
@lee_moon-sik@	-person=29
@hollywood_squares@	-broadcast_program=288 -art=1
@orient@	-organization=63 -location=24 -product=12 -art=2
@stock_exchange@	-finance-stock_exchange=21 -location=5 -art=1
@moorabbin@	-location=40 -organization=38
@all_i_wanna_do@	-art=43
@auckland_city@	-location=153 -organization=107
@gmina_kocierzew_południowy@	-location=20
@juniata@	-location=34 -product=5 -organization=5
@joão_pessoa@	-location=138 -person=3
@michael_rooker@	-person=146
@australopithecus_africanus@	-living_thing=55
@london_borough_of_merton@	-location=156
@paducah@	-location=148 -organization=1
@1807@	-event=21 -organization=1
@greve_in_chianti@	-location=26
@brisbane_state_high_school@	-organization=58
@poi_dog_pondering@	-person=38
@almyros@	-location=31
@puffin_books@	-person=139 -organization=5
@latacunga@	-location=51
@block_mccloud@	-person=24
@brit_awards@	-award=286 -event=5
@norman_borlaug@	-person=66
@moreland@	-location=21
@elemental@	-art=18 -person=10
@holstebro@	-location=71 -organization=1
@watford_palace_theatre@	-location=33
@john_downer@	-person=30
@solferino@	-location=37 -event=20
@hidalgo@	-location=366 -person=7
@inkscape@	-product=82
@district_of_saskatchewan@	-location=29
@president_of_the_sahrawi_arab_democratic_republic@	-title=29
@reserve_side@	-organization=25
@wrest_point_hotel_casino@	-location=22
@francis_marion_national_forest@	-location=23
@glenn_hoddle@	-person=254
@armani@	-organization=228 -person=13
@laagi_tujhse_lagan@	-broadcast_program=22
@st._clair@	-location=126 -person=4
@hawking@	-art=11 -person=11 -title=5
@rajiv_gandhi@	-person=528 -event=2
@the_sun_always_shines_on_t.v.@	-art=27
@merton_park@	-location=23 -organization=1
@river_tern@	-location=26 -living_thing=2
@the_first_film@	-art=31
@emperor_xuan_of_han@	-person=24
@michigan_islands_national_wildlife_refuge@	-location=27
@ats@	-organization=95 -computer-programming_language=5 -finance-currency=2 -product=1
@limburgish@	-language=49 -location=3
@unisonic@	-person=34 -art=3 -organization=1
@marcus_belgrave@	-person=61
@gmina_kaźmierz@	-location=21
@holton@	-location=28 -person=1
@al-jazira@	-location=22 -organization=10
@kwajalein@	-event=22 -location=8
@gia_long@	-person=111
@scale@	-title=13 -living_thing=4 -organization=3 -art=2 -product=1
@come_back,_little_sheba@	-art=24 -broadcast_program=7
@costa_rican@	-location=13 -organization=6 -food=2
@chad_butler@	-person=20
@françois_truffaut@	-person=520
@satsuma@	-location=210 -product=4 -living_thing=1
@foreign_minister@	-title=223 -organization=78 -location=1
@mel_tormé@	-person=501 -art=1
@ustroń@	-location=32
@styx@	-person=491 -location=15 -art=7 -product=3
@president_of_turkey@	-title=116 -person=1
@bean@	-person=10 -living_thing=7 -food=4 -organization=4 -location=2 -broadcast_program=1
@janów_lubelski@	-location=94
@chance_the_rapper@	-person=25
@jang_joon-hwan@	-person=20
@mumbai_marathon@	-event=38
@go-momozono@	-person=20
@pisco@	-location=53 -food=50
@route_19@	-location=17 -metropolitan_transit-transit_line=8
@episcopal_church@	-organization=681 -religion-religion=9 -location=3
@egyptians@	-people-ethnicity=381 -location=120 -religion-religion=4 -event=1
@renato_bartolomei@	-person=29
@neubiberg_air_base@	-location=37
@paul_ehrlich_and_ludwig_darmstaedter_prize@	-award=22
@colombian_liberal_party@	-organization=86
@thespis@	-art=38 -person=27
@lds_missionary@	-title=21
@reserves@	-organization=125 -title=1
@lieutenant_governor_of_oklahoma@	-title=65
@south-west@	-location=65 -event=6 -organization=3
@vedic@	-religion-religion=76 -event=44 -language=25 -people-ethnicity=1
@grant_balfour@	-person=34
@serfoji_ii@	-person=24
@alan_didak@	-person=28
@herbert_west–reanimator@	-art=22
@kentucky_county,_virginia@	-location=20
@zac_efron@	-person=243
@bye_bye@	-art=15 -broadcast_program=7
@sleeping_bag_records@	-organization=22
@rockford@	-location=352 -art=17 -organization=4 -product=1 -broadcast_program=1
@pac-10@	-organization=86 -event=1
@álvar_núñez_cabeza_de_vaca@	-person=74
@lacrosse@	-product=8 -organization=7 -location=6 -art=4 -person=3 -event=2
@south_china_morning_post@	-art=244 -organization=1
@assorted_jelly_beans@	-person=18 -art=3
@sellafield@	-location=194 -event=1
@fc_vaslui@	-organization=231
@fiji_airways@	-organization=20
@the_party@	-art=49 -event=16 -organization=12 -person=12
@raycom_media@	-organization=185
@peachtree_center@	-location=31
@saskatchewan_river@	-location=119
@loreto_college@	-organization=18 -location=6
@ipoh@	-location=411 -event=1
@mark_ellis@	-person=42
@hutt_valley@	-location=119 -event=2
@three_for_the_road@	-broadcast_program=23 -art=13
@san_ramon,_california@	-location=54
@wednesfield@	-location=77 -organization=4
@pajusi_parish@	-location=23
@châteauroux@	-location=126 -organization=98
@babelsberg@	-location=43 -organization=2
@royal_botanic_garden@	-organization=19 -location=9
@l'arlésienne@	-art=20
@tros@	-broadcast_network=96 -location=1
@anthony_wayne@	-person=273 -organization=2
@channing_pollock@	-person=41
@seraphim_digital@	-organization=64
@dam@	-living_thing=49 -location=22 -person=4
@unsolved_mysteries@	-broadcast_program=180 -person=1
@greenfield@	-location=328 -person=8 -organization=3 -event=2
@envigado@	-location=54 -organization=5
@samantha_barks@	-person=39
@ferussaciidae@	-living_thing=22
@kichmengsko-gorodetsky_district@	-location=29
@daria@	-broadcast_program=171 -person=2
@modern@	-organization=17 -language=12 -location=3 -event=2 -art=2 -religion-religion=1
@power_play@	-broadcast_program=23 -art=7 -person=2
@back_to_the_future@	-art=457 -broadcast_program=4 -product=1
@oshun@	-god=22
@newport_news@	-location=486 -product=3 -organization=2
@dabangg_2@	-art=45
@european_university_association@	-organization=73
@muskingum@	-location=71 -organization=3
@chesapeake_bay_bridge@	-location=103
@salo_flohr@	-person=107
@constellation@	-product=39 -organization=14 -art=12 -location=10 -event=1 -person=1
@daniel_webster@	-person=542 -product=1
@goodnight_sweetheart@	-broadcast_program=41 -art=7
@u.s._air_force@	-organization=412 -location=2 -event=1
@halestorm@	-person=93 -art=3
@roskilde@	-location=376 -event=33
@ruhuna@	-location=23 -organization=14
@darius@	-person=50 -product=9 -art=7
@1up.com@	-internet-website=532
@super_password@	-broadcast_program=43
@ibn_yunus@	-person=21
@mountaineers@	-organization=66 -person=1
@rovers@	-organization=28 -event=3 -product=2
@route_73@	-location=82 -metropolitan_transit-transit_line=4
@slapstick@	-person=19 -art=9 -event=4
@brooke_burke@	-person=63
@navassa_island@	-location=54
@tell_me_that_you_love_me,_junie_moon@	-art=27
@george_guest@	-person=28
@american_academy_of_arts_and_sciences@	-organization=2544
@the_long_walk@	-art=18 -location=2
@worldspan@	-organization=21
@nba_d-league@	-organization=83
@puttenham@	-location=20 -person=2
@linda_robson@	-person=35
@trametes_versicolor@	-living_thing=21
@ernest_mandel@	-person=90
@harvard_university@	-organization=25 -location=1
@amy_poehler@	-person=385
@new_york_international_independent_film_and_video_festival@	-event=72
@jeffrey_lewis@	-person=91
@gmina_kożuchów@	-location=26
@wanganui@	-location=61 -organization=28
@you_don't_say!@	-broadcast_program=20
@rock_records@	-organization=73
@npl@	-organization=19 -computer-programming_language=1
@gourmet@	-art=87 -broadcast_program=16
@mylenium_tour@	-event=15 -art=11
@jack_britton@	-person=60
@bourassa@	-location=42 -person=8
@george_blanda@	-person=128
@sea_of_japan@	-location=982
@bosa@	-location=28 -person=3
@san_diego@	-location=5900 -organization=150 -event=22 -product=11 -transit=1
@mada'in_saleh@	-location=25
@corneliu_zelea_codreanu@	-person=72
@stony_brook,_new_york@	-location=69
@testament_records@	-organization=25
@kawanishi@	-location=33 -organization=15
@cantor@	-title=298 -person=32
@columbia_university@	-organization=11586 -location=4 -event=1
@mcbride@	-location=21 -person=17 -broadcast_program=6
@the_club@	-organization=95 -product=12 -art=8 -broadcast_program=3 -location=1
@3d_air_division@	-organization=54
@tokai_university@	-organization=119
@shamita_shetty@	-person=33
@udhampur@	-location=79
@robert_b._parker@	-person=145
@münsterberg@	-location=19 -person=1
@sub-region@	-location=41 -people-ethnicity=2
@byron_kelleher@	-person=21
@young_man_blues@	-art=38
@branco@	-location=13 -person=10
@donna_dresch@	-person=30
@mateh_asher_regional_council@	-organization=27
@gmina_stoczek_łukowski@	-location=36
@irish_travellers@	-people-ethnicity=39
@into_the_fire@	-art=24
@aspen_music_festival_and_school@	-event=67
@earl_palmer@	-person=101
@ronny_tong@	-person=20
@university_of_salamanca@	-organization=314 -location=1
@morval@	-location=26 -event=20
@healy@	-location=18 -person=3 -product=2
@hearst@	-organization=89 -person=45 -location=2
@halmstad@	-location=229
@guggenheim_fellow@	-award=77 -organization=1
@beebe@	-person=23 -location=22
@san_carlos_apache_indian_reservation@	-location=41
@you_am_i@	-person=290 -art=3
@gladys_brockwell@	-person=34
@sergio_van_dijk@	-person=25
@golden_league@	-event=29 -organization=6
@diane_ravitch@	-person=30
@kalama,_washington@	-location=27
@hud@	-art=75 -organization=67 -person=27
@spotsylvania@	-event=42 -location=33
@pie_in_the_sky@	-broadcast_program=70 -art=4
@john_birch@	-person=40 -organization=4
@kazimieras_būga@	-person=24
@chautauqua_county@	-location=202
@river_lambourn@	-location=26
@dosh@	-person=39 -art=5
@millfield@	-organization=86 -location=3
@annaberg@	-location=41
@jeremy_browne@	-person=33
@willunga_railway_line@	-location=20
@tumaco@	-location=55
@pinus_virginiana@	-living_thing=20
@kim_min-jong@	-person=35
@music_for_nations@	-organization=87
@the_bar@	-broadcast_program=28 -art=7 -title=3 -organization=2 -location=1
@moms_mabley@	-person=44
@thrill_of_a_lifetime@	-broadcast_program=16 -art=4
@dublin_city@	-organization=61 -location=55
@december_bride@	-broadcast_program=47 -art=4
@ali_landry@	-person=71
@william_robert_ware@	-person=22
@humbert@	-person=21 -location=1
@victor_young@	-person=484
@krasnaya_zvezda@	-art=37 -organization=1
@sigma_phi_delta@	-organization=20
@the_hawaiians@	-organization=31 -art=13
@peter_kelamis@	-person=41
@gene_deitch@	-person=71
@pennsylvania_house_of_representatives@	-organization=1601 -title=1
@massilia@	-living_thing=18 -location=12
@spurs@	-organization=125 -art=5
@parramatta@	-location=323 -organization=236 -product=3
@bailleul@	-location=49 -event=1
@gustav_klimt@	-person=272
@trash@	-art=26 -person=5
@telex@	-person=43 -organization=4
@masami_kurumada@	-person=49
@middlebury@	-location=96 -organization=38
@barak@	-person=51 -location=6
@camp_dennison@	-location=99
@merrimac@	-location=41 -product=7
@bishop_of_portsmouth@	-title=41 -person=2
@united_states_district_court_for_the_eastern_district_of_wisconsin@	-organization=30
@regeneration@	-art=59 -broadcast_program=5
@foreign_policy_research_institute@	-organization=46
@province_of_pavia@	-location=216
@selby@	-location=347 -person=5 -title=1
@los_baños,_laguna@	-location=61
@yo_majesty@	-person=22
@komatsu@	-organization=69 -location=38 -person=1
@vegetable@	-food=40 -medicine-drug=1
@thomas_woolner@	-person=53
@uci_cyclo-cross_world_championships@	-event=71
@men's_team_pursuit@	-event=45
@united_states_life-saving_service@	-organization=75
@division_one@	-organization=423 -event=9
@plains_indians@	-people-ethnicity=186
@state_coroner@	-broadcast_program=26 -location=1 -title=1 -organization=1
@connolly@	-location=28 -person=6 -organization=1
@jie@	-language=19 -person=11
@ctv@	-broadcast_network=1172 -organization=13 -living_thing=2 -broadcast_program=2
@benita_ferrero-waldner@	-person=44
@chevrolet@	-organization=2342 -product=8 -art=3 -person=1
@mrs._brown,_you've_got_a_lovely_daughter@	-art=30
@yoon_sang-hyun@	-person=28
@nfl_street@	-product=22
@perche@	-location=68
@brad_faxon@	-person=48
@bishop_of_ross@	-title=88 -person=5
@empedocles@	-person=156 -location=5
@livonian_war@	-event=220
@scotland's@	-organization=19 -location=16 -people-ethnicity=1
@saloon@	-product=33 -person=3
@kyle_jacobs@	-person=20
@montmorency_county@	-location=47
@savage_republic@	-person=26
@brittney_griner@	-person=86
@lord_rothschild@	-person=25 -title=2
@peter_reckell@	-person=26
@tourville@	-person=19 -product=10 -location=1
@party_of_european_socialists@	-organization=334
@addis_ababa_university@	-organization=105
@donald_wildmon@	-person=20
@juan_josé_arévalo@	-person=32
@the_pit@	-location=45 -art=15 -product=1 -broadcast_program=1
@st._george's_church@	-location=25 -organization=1
@university_of_washington@	-organization=3994
@jim_brewer@	-person=44
@david_marciano@	-person=32
@the_legend_of_bagger_vance@	-art=50
@san_gabriel_valley@	-location=330
@kyle_blanks@	-person=22
@decemberadio@	-person=15 -art=5
@sister,_sister@	-broadcast_program=194 -art=11
@tim_landers@	-person=37
@the_adventures_of_william_tell@	-broadcast_program=21
@lussier@	-person=36 -location=1
@faith,_hope_and_charity@	-person=26 -product=1
@angra_dos_reis@	-location=39 -organization=5
@erin_moran@	-person=42
@melville_island@	-location=76
@dip@	-food=19 -education-educational_degree=1 -body_part=1
@ladislao_vajda@	-person=29
@maniraptora@	-living_thing=33
@models_inc.@	-broadcast_program=34
@federal_district@	-location=202 -organization=3
@rifle_brigade_(prince_consort's_own)@	-organization=27
@zlatibor@	-location=50
@apodaca@	-location=38 -person=2
@pretty_flamingo@	-art=22
@maronite_church@	-organization=102 -people-ethnicity=1
@potez@	-organization=39 -person=1
@colbert@	-person=133 -location=27 -product=18
@ivrea@	-location=160 -organization=1
@loring_park@	-location=25
@uberlândia@	-organization=24 -location=3
@magyar_televízió@	-broadcast_network=46
@porsgrunn@	-location=240
@mark_shuttleworth@	-person=71
@travis_county@	-location=155
@fugazi@	-person=301 -art=26
@tihany@	-location=30
@johann_zarco@	-person=26
@everyman@	-art=46 -location=4 -organization=3
@major_league_soccer@	-event=25 -broadcast_program=2
@temple_emanuel@	-location=25
@manhattan_opera_company@	-organization=23
@fredropol@	-location=30
@bella_vista@	-location=73 -organization=4
@tim_richmond@	-person=97
@fédération_internationale_de_volleyball@	-organization=51
@monterroso@	-location=21 -person=1
@cowell@	-location=24 -person=6 -organization=1
@timmy_hung@	-person=24
@serbian_league@	-organization=99
@curtis_bay@	-location=27
@josh_hancock@	-person=20
@university_of_liège@	-organization=250
@daughters@	-art=26 -person=22 -organization=1
@richard_riehle@	-person=88
@kasi_lemmons@	-person=39
@commander_venus@	-person=22
@class_20@	-product=22
@baluchi@	-people-ethnicity=31 -language=26 -location=1
@chaul@	-location=33 -event=1
@dj_jazzy_jeff@	-person=131
@henry_havelock@	-person=56
@rpa@	-broadcast_program=19 -organization=9
@tom_odell@	-person=44
@johanna_nichols@	-person=28
@73rd_academy_awards@	-event=54
@hangzhou_bay@	-location=48
@iron_cross@	-person=15 -art=7
@mep@	-title=669 -organization=22
@sunbury@	-location=143 -metropolitan_transit-transit_line=11 -organization=2 -event=1
@the_incident@	-art=27 -event=9 -broadcast_program=6 -person=1
@perfect_world@	-product=30 -person=9 -art=6 -broadcast_program=5
@scott_wilson@	-person=129 -organization=6
@užice_municipality@	-location=35
@karl_marx@	-person=1982 -religion-religion=1
@kofu@	-organization=21 -location=2
@kp@	-title=16 -organization=3 -art=1 -person=1
@sash!@	-person=106
@nizami@	-person=60 -art=1
@axiom@	-person=20 -organization=15 -product=11 -art=2
@secretly_canadian@	-organization=180
@east_coast@	-location=1073 -location=13 -organization=1
@yim_ho@	-person=20
@luther_grosvenor@	-person=37
@sassuolo@	-organization=185 -location=63
@lescar@	-location=28
@kaiser@	-title=265 -organization=27 -person=24 -location=4 -art=2 -food=1 -product=1
@egret@	-living_thing=36 -product=1
@ernst_nolte@	-person=64
@fréjus@	-location=156 -organization=3
@george_nichols@	-person=59
@russell_tovey@	-person=75
@big_mac@	-product=73 -location=1
@alchevsk@	-location=21
@mordvins@	-people-ethnicity=56 -location=1
@cerro_gordo@	-event=36 -location=20
@el_paso_independent_school_district@	-organization=29
@daniel_johnson,_sr.@	-person=46
@madness@	-person=538 -disease=41 -art=13
@double_vision@	-art=38 -medicine-symptom=19
@hank_edwards@	-person=20
@zumbi@	-person=31 -art=1
@spawn@	-art=195 -broadcast_program=6 -product=1 -body_part=1
@salzkammergut@	-location=107
@darkness@	-art=20 -person=3 -event=1
@bobby_beausoleil@	-person=26
@nostrand_avenue@	-location=43 -metropolitan_transit-transit_line=1
@dupage_county@	-location=137
@yucaipa@	-location=26 -organization=2
@grants_pass@	-location=84 -organization=1
@90@	-location=37 -person=18 -art=14 -product=11 -event=4 -organization=1 -chemistry=1
@osric@	-person=35 -product=12
@herbert_f._johnson_museum_of_art@	-location=61
@a+@	-person=13 -computer-programming_language=5 -organization=4
@hendrix@	-person=66 -organization=4 -art=2 -location=1
@little_eyolf@	-art=34
@brasil@	-organization=10 -location=7 -art=4 -person=1
@eanred@	-person=40
@airplane!@	-art=183
@elizabeth_peña@	-person=67
@whitewater_township@	-location=30
@fayetteville@	-location=800 -organization=8
@eric_rupe@	-person=36
@bridget_d'oyly_carte@	-person=20
@josh_malihabadi@	-person=38
@gonzalez@	-person=20 -location=7
@bathinda@	-location=143
@walter_j._ong@	-person=21
@ricardo_alegría@	-person=21
@star_magic@	-organization=172 -broadcast_program=1
@ancona@	-location=26 -organization=17 -event=6
@costume@	-product=14 -title=10
@hermann_weyl@	-person=149
@tishomingo@	-location=32 -person=3
@volta_river@	-location=53
@rakaia_river@	-location=48
@embarcadero@	-location=42 -organization=13
@lemko@	-people-ethnicity=17 -location=3 -language=2
@our_boys@	-art=23 -organization=1
@darkwing_duck@	-broadcast_program=221 -product=6 -art=1
@protestant_unionist_party@	-organization=29
@eisai@	-person=33 -organization=11
@dunmanway@	-location=53
@cbs_sports@	-person=547 -broadcast_program=15 -internet-website=2
@piano_concerto_no._2@	-art=86
@punjabi@	-language=1727 -location=31 -product=1 -people-ethnicity=1
@eusebio_di_francesco@	-person=23
@phil_simmons@	-person=33
@qadry_ismail@	-person=33
@sigismondo_d'india@	-person=26
@jon_beekhuis@	-person=55
@ajka@	-location=24 -organization=5
@branko_radičević@	-person=25
@maiduguri@	-location=104 -organization=1
@independent_book_publishers_association@	-organization=21
@sir_thomas_more@	-person=42 -art=23
@pocomoke_river@	-location=45
@clovis@	-person=109 -location=50 -art=1
@edward_jessup@	-person=21
@benetton@	-organization=417
@frank_lacy@	-person=24
@prince_of_orange@	-title=207 -person=105 -product=1
@rece_davis@	-person=42
@the_wizard_of_oz@	-art=1036 -broadcast_program=25 -product=1
@alto@	-location=27 -product=24 -organization=3
@the_big_o@	-broadcast_program=89 -art=1 -person=1
@aldus@	-organization=38 -person=1
@ortona@	-location=68 -event=8
@sam_aston@	-person=41
@general_washington@	-person=43
@ratzeburg@	-location=129 -person=6
@madame_x@	-art=33 -person=1
@jane_curtin@	-person=134
@2010_cfl_season@	-event=30
@clay_aiken@	-person=226 -art=1
@mts@	-organization=47 -transit=4
@pennsylvania_railroad@	-organization=1917 -location=1
@franck@	-person=91 -organization=4 -art=2
@life_after_people@	-broadcast_program=42
@oregon_constitutional_convention@	-event=44
@upland,_california@	-location=95
@marine_expeditionary_brigade@	-organization=20
@giancarlo_bigazzi@	-person=20
@state_route_111@	-location=24
@the_little_ones@	-person=13 -art=8
@catholic_junior_college@	-organization=25
@malibu_country@	-broadcast_program=23
@nutan_prasad@	-person=23
@forrest_taylor@	-person=83
@tore_johansen@	-person=22
@celtic_manor_resort@	-location=36
@odeon@	-organization=150 -location=18 -broadcast_network=1
@chessman@	-person=96
@rated_r@	-art=107 -organization=3
@denshi_sentai_denziman@	-broadcast_program=28
@cornelius_vanderbilt_ii@	-person=47
@k-7@	-location=29 -product=9 -person=4
@jebel_barkal@	-location=24
@bardo_thodol@	-art=28
@josé_alfredo_martínez_de_hoz@	-person=33
@peter_norvig@	-person=39
@revco@	-organization=29 -person=2
@toyota_supra@	-product=100
@luis_vernet@	-person=22
@attenborough@	-location=17 -person=5
@charles_ii@	-person=2341
@robbie_koenig@	-person=41
@greater_armenia@	-location=39
@scrabster@	-location=42
@grasse_river@	-location=23
@electric_guitars@	-person=14 -product=6
@volgograd@	-location=445 -organization=2
@scott_nearing@	-person=58
@rothrock_state_forest@	-location=23
@tom_evans@	-person=92
@blackwater@	-location=85 -art=6 -product=1
@trahaearn_ap_caradog@	-person=30
@lom@	-location=143 -people-ethnicity=4
@disney_channel@	-broadcast_network=1959 -broadcast-tv_channel=10
@rubella@	-disease=28 -art=2 -living_thing=1
@piet_de_jong@	-person=22
@tepui@	-location=20
@britney_spears@	-person=2578 -event=1
@dystopia@	-person=23 -art=16
@the_castle_of_cagliostro@	-art=70
@stephen_nolan@	-person=33
@wyeth@	-organization=141 -person=1
@rosevelt_colvin@	-person=32
@cydia_cosmophorana@	-living_thing=25
@dewsbury_celtic@	-organization=35
@disney_legends@	-award=46
@the_empire_strikes_back@	-art=161 -person=1
@idaea_humiliata@	-living_thing=34
@terra_firma@	-organization=19 -art=7 -person=5
@carolinian@	-location=25 -language=11 -event=1
@points_of_view@	-broadcast_program=31 -art=3
@colourbox@	-person=23 -art=2
@minnesota_arctic_blast@	-organization=22
@frankie_vaughan@	-person=122
@randy_forbes@	-person=37
@victor_banerjee@	-person=69
@dongducheon@	-location=49
@john_todd@	-person=26
@sean_young@	-person=157
@shoalwater_bay@	-location=27
@short@	-person=21 -organization=18 -event=13 -broadcast_program=11 -location=2 -medicine-symptom=1 -body_part=1
@lieutenant_governor_of_north_carolina@	-title=55
@almost_perfect@	-broadcast_program=26
@syriac_orthodox@	-organization=45
@spooner@	-location=24 -person=14
@minneapolis@	-location=3736 -organization=29 -product=8 -person=5 -event=1
@the_beta_band@	-person=60 -art=3
@welton_rovers@	-organization=24
@tron@	-art=267 -product=11 -person=5 -location=3
@mercedes_benz@	-art=17 -organization=14 -product=2
@badajoz@	-location=407 -event=16 -organization=15
@duke@	-organization=729 -person=111 -title=50 -art=31 -location=6 -product=5 -location=1
@fénix@	-organization=55 -person=18 -product=1
@only_one@	-art=27 -person=2
@olivier_dacourt@	-person=33
@chaddesden@	-location=28
@norman_cook@	-person=103
@2004_european_elections@	-event=23
@dodge_stratus@	-product=25
@dave_levac@	-person=22
@jon_brion@	-person=202
@périgord@	-location=152 -title=3
@herstigte_nasionale_party@	-organization=25
@walerian_borowczyk@	-person=54
@taxiride@	-person=38
@johnathan_joseph@	-person=21
@itagüí@	-location=32 -organization=5
@glenmore@	-organization=24 -location=19
@clint_wilder@	-person=20
@crowbar@	-person=75 -art=4
@battle_of_lake_trasimene@	-event=27
@tucker,_georgia@	-location=31
@miriam_flynn@	-person=50
@l._e._modesitt,_jr.@	-person=29
@lajjun@	-location=24
@michael_mcmahon@	-person=25
@don_drysdale@	-person=197
@coronel@	-location=26 -event=7 -title=1
@syleena_johnson@	-person=65
@bishop_of_knaresborough@	-title=18 -person=2
@bishopsgate@	-location=181 -event=1
@limo@	-product=12 -location=10 -person=1
@fano@	-location=197 -organization=25 -person=1 -event=1
@power_rangers_wild_force@	-broadcast_program=86
@jean-philippe_rameau@	-person=261 -art=1
@planet@	-art=10 -location=10 -organization=10 -product=2
@beyond_the_mat@	-art=30
@prime_minister_of_the_netherlands@	-title=251
@only_teardrops@	-art=23
@motel_6@	-organization=40
@by-election@	-event=436 -location=3
@gaius_cassius_longinus@	-person=101
@ava_lowle_willing@	-person=21
@matthew_henson@	-person=41 -organization=1
@juan_gualberto_gómez_airport@	-location=25
@david_wu@	-person=73
@rob_stone@	-person=36
@claude-henri_belgrand_de_vaubois@	-person=20
@stv@	-broadcast_network=105 -organization=8 -broadcast-tv_channel=1
@m._raja@	-person=25
@anton_oliver@	-person=25
@rostrevor_college@	-organization=20
@cub_foods@	-organization=32
@t._e._hulme@	-person=43
@ford_courier@	-product=21
@lorenz_von_bibra@	-person=39
@kuki@	-people-ethnicity=37 -organization=18 -location=15 -person=2
@alexandru_averescu@	-person=86
@the_brian_setzer_orchestra@	-person=62 -art=3
@tito_auger@	-person=31
@par@	-location=82 -organization=11
@walcheren@	-location=147 -event=14
@ossian@	-art=181 -location=4 -person=1
@pakistan_peoples_party@	-organization=435
@massachusetts's_10th_congressional_district@	-location=36
@virginia_satir@	-person=35
@st._pölten@	-location=11 -organization=9
@the_chief@	-broadcast_program=18 -art=4 -location=1 -god=1
@oswald_de_andrade@	-person=62
@love_unlimited@	-person=38 -art=3
@kansa@	-person=21 -people-ethnicity=12
@capital_cities@	-person=43 -organization=34 -broadcast_network=1 -location=1
@half_moon_bay@	-location=84 -art=2
@robert_garrett@	-person=38
@hilton@	-location=61 -organization=41 -person=5
@llantrisant@	-location=118 -organization=1 -event=1
@kern_river@	-location=125 -art=1
@spümcø@	-organization=37
@taiwanese@	-people-ethnicity=610 -language=75 -location=39 -organization=3
@nyse_euronext@	-organization=87 -finance-stock_exchange=2
@hope_bay@	-location=94
@jarome_iginla@	-person=158
@the_dissociatives@	-person=32 -art=8
@keith_locke@	-person=20
@camp_david@	-location=199 -event=4
@wissembourg@	-location=127 -event=6
@reggie_sanders@	-person=63
@turin_metro@	-transit=31
@kyiv@	-location=35 -organization=7
@andrea_tafi@	-person=28
@savoia-marchetti_sm.79@	-product=79
@american-born@	-location=38 -people-ethnicity=2
@rajshahi@	-location=364 -organization=2
@king_arthur@	-art=108 -product=5 -broadcast_program=3
@johan_rudolph_thorbecke@	-person=25
@mori@	-location=36 -organization=19 -person=8 -language=3
@man_in_the_iron_mask@	-person=45
@alive@	-art=83 -event=13 -product=1 -organization=1
@santa_barbara_county,_california@	-location=129
@night_ranger@	-person=178
@parliament_of_jamaica@	-organization=30
@instant_karma!@	-art=35
@north_miami@	-location=51 -organization=1
@peter_matthiessen@	-person=74
@volvo_c30@	-product=28
@ste._genevieve@	-location=67 -person=1
@marquess_of_bute@	-title=55 -person=20
@amaretto@	-food=24
@simulink@	-product=83 -computer-programming_language=1
@cesare@	-person=29 -art=1
@salinas@	-location=54 -person=3
@antipsychotic@	-medicine-medical_treatment=28
@lamy@	-location=12 -organization=6 -person=3
@avondale@	-location=126 -organization=2
@håkan_hellström@	-person=68
@david_marquand@	-person=28
@the_amazing_race_australia@	-broadcast_program=25
@southampton_city_council@	-organization=36 -location=1
@walden_school@	-organization=20
@1983_season@	-event=27 -organization=1
@beauvoir@	-location=19 -person=2
@cloudstreet@	-art=27 -broadcast_program=16
@lac-édouard@	-location=21
@crashed@	-event=164 -art=3 -location=2
@caxton@	-person=27 -location=12 -organization=1
@daly@	-person=11 -location=6 -product=3
@dominican_liberation_party@	-organization=52
@family_tree@	-art=23 -broadcast_program=13 -location=8 -person=1
@lolium_perenne@	-living_thing=22
@hit_the_lights@	-person=29 -art=5
@adolf_i,_prince_of_schaumburg-lippe@	-person=37
@jean-étienne_liotard@	-person=32
@archie@	-product=19 -person=18 -location=6 -broadcast_program=4
@reg_simpson@	-person=67
@commonwealth_avenue@	-location=56
@comes_with_the_fall@	-person=23 -art=2
@kirby@	-location=33 -product=32 -person=22 -organization=4
@sandstone@	-location=61
@john,_i'm_only_dancing@	-art=23
@sebastian_horsley@	-person=20
@octave_chanute_aerospace_museum@	-location=27
@wenatchee@	-location=120 -product=2
@g20@	-organization=25 -product=2 -event=1
@indonesia@	-organization=376 -language=26 -event=4 -title=4 -location=4 -art=4 -broadcast_program=3 -people-ethnicity=1
@mersin@	-location=929 -organization=3
@blue_moon@	-art=35 -food=1
@21st_century_fox@	-broadcast_network=216 -person=5 -art=3
@henry_czerny@	-person=39
@horace_heidt@	-person=53
@dengizich@	-person=24
@giovanni_battista_giraldi@	-person=30
@pacifism@	-title=20
@canadian_open@	-event=38 -organization=19
@edward_ii@	-person=494 -art=96
@hamptons@	-location=13 -art=7
@boyd@	-location=27 -person=16 -event=2 -product=1
@rainbow_arts@	-person=24
@big_scoob@	-person=19 -organization=1
@nguyễn_văn_linh@	-person=29
@bruges@	-location=1383 -organization=1
@lew_tabackin@	-person=96
@poynter_institute@	-organization=53
@jeannie_elias@	-person=49
@rove@	-broadcast_program=68 -person=4
@scarborough_west@	-location=27
@amour@	-art=89 -person=2
@buddy_roberts@	-person=24
@george_iii@	-person=865 -product=4
@graham_harrell@	-person=65
@hampton_court@	-location=43 -product=7
@jaina@	-religion-religion=48 -organization=3 -location=1
@colossus@	-product=13 -art=11 -location=8 -event=4
@dimitrov@	-person=19 -organization=3 -location=2
@guiseley@	-organization=113 -location=75
@tablet@	-product=72 -art=8 -food=5
@little_brother@	-person=72 -art=5 -organization=1
@c._howard_crane@	-person=40
@dry_your_eyes@	-art=12 -broadcast_program=11
@dubuque_fighting_saints@	-organization=26
@rideau_street@	-location=42
@antipolo@	-location=82 -organization=1
@samar@	-location=448 -art=4 -event=3 -product=1
@boonville@	-location=106 -event=7 -art=4 -organization=1
@blake_and_mortimer@	-art=65 -broadcast_program=2
@begoniaceae@	-living_thing=87
@ralph_rapson@	-person=29
@32nd@	-organization=17 -location=7 -event=4
@awards@	-award=17 -art=5 -event=2 -person=2 -organization=1 -broadcast_program=1
@nipissing@	-location=96 -people-ethnicity=21 -organization=2
@southern_district_of_new_york@	-organization=57 -title=1
@hostel@	-art=87 -organization=1
@rhododendron_ponticum@	-living_thing=28
@the_troop@	-broadcast_program=56 -organization=1
@spur_award@	-award=54
@robert_falls@	-person=32
@mizuno@	-organization=18 -person=6
@katipunan@	-organization=219 -location=10 -broadcast_program=4
@cicero@	-location=129 -person=5 -art=4
@sydney_olympic@	-organization=45 -event=3
@stephenville@	-location=84 -organization=2
@bexar_county,_texas@	-location=51
@droid@	-person=13 -product=5 -art=2
@apostle_islands@	-location=71
@alan_morse@	-person=32
@lucas_oil@	-organization=31
@nikopol@	-location=104 -art=1
@cave_city@	-location=29
@newark-on-trent@	-location=213
@la_straniera@	-art=25
@five_forks@	-event=25 -location=5
@i_was_made_for_lovin'_you@	-art=37
@sisters_of_providence_of_saint_mary-of-the-woods@	-organization=63
@larry_donald@	-person=33
@thief_river_falls@	-location=29
@pathology@	-person=12 -art=8
@galore@	-art=22 -location=2
@kaokoveld@	-location=20
@constantin_mille@	-person=25
@single@	-art=57 -product=6 -location=2 -religion-religion=2 -person=1
@c._p._ramaswami_iyer@	-person=36
@the_need@	-person=25
@mike_sellers@	-person=26
@symplocaceae@	-living_thing=50
@kostroma@	-location=200
@madison_square_garden@	-location=2971 -broadcast_network=1 -organization=1
@harlem@	-location=33 -person=9 -metropolitan_transit-transit_line=5 -event=5 -art=1
@hwang_jini@	-broadcast_program=17 -person=5
@pressure@	-art=28 -person=5 -event=1
@battle_of_st._quentin@	-event=51
@big_ten@	-organization=878 -event=14
@province_of_york@	-location=98 -title=1
@monday@	-broadcast_program=15 -location=3 -art=2 -time=1
@a_thousand_miles@	-art=36
@livermore@	-location=143 -organization=8 -person=2
@steve_wright@	-person=111
@coram@	-location=19 -organization=4
@council_of_public_liberal_arts_colleges@	-organization=26
@tettigoniidae@	-living_thing=106
@anglesea@	-location=38 -product=3
@american_society_of_nephrology@	-organization=24
@joseph_keilberth@	-person=54
@nashville_municipal_auditorium@	-location=35
@marry_me@	-art=22 -broadcast_program=2
@agora@	-art=27 -location=23
@duke_of_fife@	-title=26 -person=1
@holman@	-person=20 -location=4
@eric_coates@	-person=72
@cockfield@	-location=22 -organization=9
@tyszowce@	-location=25
@anaal_nathrakh@	-person=47 -art=1
@the_temptations@	-person=952 -broadcast_program=23
@wild_in_the_country@	-art=25
@ken_davitian@	-person=23
@o.s.b.@	-organization=60
@sabaudia@	-location=27
@paul_hindemith@	-person=579
@nazis@	-location=169 -organization=135 -art=1
@philippine_english@	-language=27
@franz_benda@	-person=25
@joel_gretsch@	-person=30
@marquette,_michigan@	-location=224
@annals_of_mathematics@	-art=68
@forest_hills@	-location=216 -event=8
@bridgeport@	-location=623 -organization=13
@olímpico@	-person=97 -location=1
@jeri_ryan@	-person=81
@van_diemen's_land@	-location=466 -art=7
@kiele_sanchez@	-person=49
@guitar_world@	-art=326
@under-secretary_for_ireland@	-title=23
@university_of_iowa@	-organization=2663 -person=1
@helsinki@	-location=5899 -organization=13 -event=5 -person=3 -art=2 -transit=2 -finance-stock_exchange=1
@mark_clapham@	-person=29
@per-mathias_høgmo@	-person=23
@hagerstown_suns@	-organization=83
@croisière_du_grand_hiver@	-event=34
@caliban@	-person=52 -location=8 -art=5
@mile_kitić@	-person=20
@tokyo_international_anime_fair@	-event=41
@coll@	-location=94 -person=1
@norcross_high_school@	-organization=22
@battle_of_hamel@	-event=43
@leghorn@	-location=100 -event=1
@tsunami@	-event=34 -art=12
@vladimir_lossky@	-person=60
@třinec@	-location=72 -organization=4
@carmel-by-the-sea,_california@	-location=55
@clear_creek_township@	-location=21
@lake_quinsigamond@	-location=24
@united_states_air_force@	-organization=7848 -title=1
@rai@	-broadcast_network=990 -people-ethnicity=29 -location=3 -organization=2 -person=1 -finance-currency=1
@zoran_primorac@	-person=27
@andrew_lawrence@	-person=33
@alpha_flight@	-art=270
@klondike@	-location=122 -product=25 -event=24 -broadcast_program=21 -person=2 -organization=1
@banff@	-location=356 -event=2
@member_of_provincial_parliament@	-title=267 -organization=2
@the_deal@	-art=32 -broadcast_program=6
@ogonna_nnamani@	-person=28
@philippe_druillet@	-person=20
@james_madison@	-organization=81 -person=5 -title=1
@william_kurelek@	-person=22
@harmonium@	-product=615 -art=96 -person=22
@east_carroll_parish@	-location=31
@prespa@	-location=32
@george_hunter@	-person=20
@kenyah@	-people-ethnicity=28
@nt@	-location=29 -organization=13 -finance-currency=8 -product=5 -art=2
@cr_537@	-location=78
@tan_wee_kiong@	-person=23
@bloemfontein@	-location=793 -event=1
@eric_smith@	-person=41
@bill_hayes@	-person=49
@tambora@	-location=18 -product=16
@julius_ii@	-person=37 -art=2
@polygonum@	-living_thing=67
@giambologna@	-person=136
@the_knight_in_the_panther's_skin@	-art=47
@nghệ_an@	-location=31
@old_testament@	-art=2458
@long_island_power_authority@	-organization=38
@university_of_minnesota_press@	-organization=108
@almendra@	-person=23 -art=1
@drum_media@	-art=23
@the_expendables@	-art=100 -person=13
@bayamón@	-location=125 -organization=4
@sessa_aurunca@	-location=31
@laurie@	-person=12 -organization=11 -location=3
@yorkshire_television@	-organization=44
@south_dakota_house_of_representatives@	-organization=207
@lofoten@	-location=236 -event=1
@sarabande_books@	-organization=33
@the_big_house@	-art=22 -location=2
@sobibór_extermination_camp@	-location=26
@united_states_national_baseball_team@	-organization=114
@teruo_ishii@	-person=34
@bolivar@	-location=81 -organization=3 -person=3 -finance-currency=2
@new_zealand_2000_guineas@	-event=28
@canadian_north@	-organization=22 -location=6
@ts_entertainment@	-organization=50
@terror_squad@	-person=67 -art=4 -organization=2
@wally_schirra@	-person=68
@streetheart@	-person=26 -art=4
@zap2it@	-internet-website=234 -organization=2
@gambir@	-location=39 -living_thing=4
@belarusian@	-people-ethnicity=176 -location=51 -organization=2 -event=1
@tullibody@	-location=37
@english-speaking_quebecer@	-people-ethnicity=21
@blue_mesa_reservoir@	-location=22
@spencer_gifts@	-organization=20
@the_one@	-art=90 -broadcast_program=7 -location=3 -person=2 -god=2
@oberwart@	-location=31
@union_station@	-location=587 -art=7 -person=4 -organization=1
@grifo@	-person=25 -product=2
@bobino@	-location=23 -broadcast_program=2
@yes@	-person=1207 -art=62 -broadcast_network=41 -organization=2
@monday_mornings@	-broadcast_program=21
@japanese_forces@	-organization=34 -location=10
@england_u20@	-organization=30
@walter_olkewicz@	-person=21
@amnesiac@	-art=23 -medicine-symptom=2
@world_horror_convention@	-event=20
@lakewood,_ohio@	-location=129
@screeching_weasel@	-person=178 -art=5
@hermann_bondi@	-person=34
@district_of_columbia_department_of_transportation@	-organization=25 -location=1
@photo@	-art=15 -title=3 -person=2
@left_4_dead@	-product=98
@benton_county,_arkansas@	-location=49
@hillsborough,_north_carolina@	-location=81
@gowavar_rural_district@	-location=45
@siouxsie_and_the_banshees@	-person=512 -art=1
@dalhousie@	-location=56 -organization=24 -person=9
@thomas_müntzer@	-person=55 -art=1
@morning_star@	-location=32 -art=18 -broadcast_program=12 -product=2 -person=2 -god=1
@anyone_who_had_a_heart@	-art=55
@line_1@	-metropolitan_transit-transit_line=396 -location=22 -art=1
@ōta_dōkan@	-person=24
@1812_overture@	-art=95
@valkyrie_profile@	-product=30
@the_wilds@	-location=12 -organization=9
@zanjanrud_district@	-location=104
@st._peter's@	-location=111 -organization=1
@white's@	-organization=45 -living_thing=1
@director_of_the_central_intelligence_agency@	-title=53 -organization=1
@phaltan@	-location=40
@spray@	-product=14 -person=11 -location=8
@fox_television@	-broadcast_network=28 -broadcast_program=3 -person=1
@mysterious_island@	-art=34 -broadcast_program=18
@blue_line@	-metropolitan_transit-transit_line=399 -transit=11 -organization=3 -visual_art-color=2 -location=1
@republic_of_macedonia@	-location=2901 -organization=6
@the_tower@	-art=27 -location=16
@saint-affrique@	-location=21
@izola@	-location=75 -organization=3
@lehrte@	-location=38
@ceprano@	-location=26 -living_thing=1
@republican_turkish_party@	-organization=32
@miguel_zenón@	-person=29
@carrie's_war@	-art=24
@bergen_line@	-location=82
@private_benjamin@	-art=52 -broadcast_program=17
@samuel_peter@	-person=32
@wörthersee@	-location=40
@uzbek_language@	-language=46
@holy_saturday@	-time=165
@f-16_fighting_falcon@	-product=61
@elba@	-location=478
@agneepath@	-art=45
@palace_of_justice@	-location=31 -organization=2 -event=2
@starland_vocal_band@	-person=40
@vitamin_c@	-medicine-medical_treatment=166 -person=11 -art=5 -chemistry=1
@prince_of_persia@	-product=146
@progressive_democratic_party@	-organization=39
@guernsey@	-location=47 -organization=30 -event=3 -finance-currency=2 -title=1 -product=1
@lori_mckenna@	-person=28
@battle_of_clontarf@	-event=109
@a-40@	-location=18 -product=5
@smash_hits@	-art=178 -broadcast_network=9
@supreme_commander@	-title=34 -product=21
@sion,_switzerland@	-location=26
@jhalak_dikhhla_jaa@	-broadcast_program=56
@bonaparte@	-person=33 -location=6
@jen_van_meter@	-person=21
@baliuag,_bulacan@	-location=29
@cook_inlet@	-location=190 -product=1
@nuri_bilge_ceylan@	-person=77
@salmon_p._chase_college_of_law@	-organization=22
@domenico_valentino@	-person=24
@marden@	-location=43 -event=1
@alexander_mcqueen@	-person=260 -organization=17
@boedo@	-location=20
@geoffrey_kelly@	-person=25
@century_city@	-location=37 -broadcast_program=14 -organization=3
@catskill_formation@	-location=36
@menlo_park@	-location=215 -person=3
@john_bannon@	-person=72
@british_colonies@	-location=50 -event=8
@renee_ellmers@	-person=20
@pacific_repertory_theatre@	-organization=21
@sturgeon_bay@	-location=79
@tynecastle@	-location=146
@the_americas@	-location=22 -organization=1
@lisa_fischer@	-person=69
@hydro-québec@	-organization=273
@officers@	-title=300 -organization=1
@mecca@	-location=2207 -person=1
@current_index_to_statistics@	-art=24
@optometry@	-title=41
@leicester,_massachusetts@	-location=40
@clermont@	-location=238 -organization=83 -product=9 -art=9 -event=4 -person=1
@serbs@	-people-ethnicity=1591 -location=16 -organization=5
@regina_duarte@	-person=26
@lake_buena_vista@	-location=47 -organization=1
@jane@	-person=100 -art=49 -location=4 -broadcast_program=2
@richard_ney@	-person=22
@kudos@	-organization=26 -art=2 -product=1
@herrin,_illinois@	-location=30
@hype!@	-art=30
@dunleer@	-location=33
@cinnamon@	-food=62 -living_thing=5 -art=1
@flaunt@	-art=24 -broadcast_network=9
@gracie_gold@	-person=24
@riot@	-person=103 -event=34 -art=20 -organization=9
@don_marshall@	-person=24
@he_said,_she_said@	-art=13 -broadcast_program=8
@los_angeles_sparks@	-organization=377
@stefano_satta_flores@	-person=21
@goleta@	-location=53
@attorney_general@	-title=1107 -organization=42 -person=3
@gardiner@	-location=61 -person=33
@fireworks@	-art=33 -person=19 -product=4 -broadcast_program=1 -event=1
@iron@	-chemistry=239 -location=59 -art=6 -disease=3 -language=2
@leroy_loggins@	-person=22
@rasco@	-person=27
@kumul_rebellion@	-event=23
@eric_voegelin@	-person=57
@adrian_ungur@	-person=63
@the_competition@	-art=20 -event=13 -organization=12
@wild_world@	-art=31 -location=3
@psycho@	-art=47 -organization=3 -person=2
@england_team@	-organization=92 -product=3 -event=2
@howard_blake@	-person=37
@wilpena_pound@	-location=23
@eastern_line@	-location=15 -organization=5
@müller@	-person=67 -organization=14
@yellowknife@	-location=300 -art=4 -people-ethnicity=1
@greg_jackson@	-person=26
@tokio_hotel@	-person=161
@ktm_komuter@	-metropolitan_transit-transit_line=123 -transit=1
@freedom_party_of_ontario@	-organization=21
@vijay_awards@	-award=57
@royal_field_artillery@	-organization=360
@ambrose_light@	-location=23 -product=1
@medford_township@	-location=22
@john_kemble@	-person=26
@cal_poly_pomona@	-organization=58
@matt_bonner@	-person=25
@luke_scott@	-person=28
@robert_hutton@	-person=46
@operation_herrick@	-event=105 -location=1
@home_movies@	-broadcast_program=64 -art=2
@asian_club_championship@	-organization=30
@richard_king_mellon@	-person=22
@henry_bolte@	-person=74
@whiston@	-location=64 -person=3 -art=1
@glyncorrwg@	-location=25
@roger_of_salisbury@	-person=33
@east_side@	-location=96 -broadcast_program=29 -metropolitan_transit-transit_line=1
@beausejour@	-location=22 -event=2
@fired_up@	-broadcast_program=22 -art=13 -product=1
@altera@	-organization=71
@massachusetts_bay_transportation_authority@	-transit=230
@shenzhou_9@	-event=47
@marysville@	-location=285 -organization=2
@krishna_prasad_bhattarai@	-person=32
@atlantis_paradise_island@	-location=58
@opera_mini@	-product=42
@lycia@	-location=331 -person=26
@bishop_of_norwich@	-title=199 -location=12
@ercole_consalvi@	-person=25
@mayanist@	-title=78 -event=2
@you're_not_alone@	-art=21 -person=1
@fiat_linea@	-product=20
@bobolice@	-location=49
@playoffs@	-event=254 -organization=29
@northern_lights@	-art=69 -person=34 -broadcast_program=12 -living_thing=3
@portneuf—jacques-cartier@	-location=25
@eagan@	-location=58 -organization=3
@basil_valdez@	-person=37
@gallipolis@	-location=49
@marcos_de_niza@	-person=20
@adam_smith@	-person=843 -art=1
@robert_white@	-person=91
@sin@	-god=51 -broadcast_program=14 -art=8 -product=6 -broadcast_network=3 -location=2
@paradise_valley@	-location=58 -art=7
@aberystwyth@	-location=755 -organization=17 -art=1
@organization_of_chinese_americans@	-organization=23
@privateer_press@	-organization=20
@oriole@	-organization=29 -living_thing=18 -location=11
@prussian@	-location=836 -organization=26 -people-ethnicity=16 -language=4 -event=2 -person=1
@2009_cfl_season@	-event=22
@red_dog@	-art=35 -location=6 -person=1
@valenzuela@	-location=50 -person=1
@oroville@	-location=119 -organization=1
@laurens_county,_south_carolina@	-location=54
@traffic_cops@	-broadcast_program=28
@watton@	-location=34 -organization=1
@trinity_county,_texas@	-location=25
@gabrielle_anwar@	-person=82
@barlow@	-person=43 -location=30 -broadcast_program=3 -organization=2
@jamie_muir@	-person=39
@hernando@	-location=54 -person=7
@royal_marines@	-organization=1313 -person=1
@chuck-will's-widow@	-living_thing=60
@j._broughton@	-person=568
@sabato's_crystal_ball@	-art=29
@demon_days@	-art=61
@owen_roberts@	-person=41
@benny_urquidez@	-person=34
@catherine_schell@	-person=47
@simon_aspelin@	-person=166
@malik_kafur@	-person=58
@lamb@	-food=200 -living_thing=21 -location=18 -art=15 -person=12 -organization=1
@wolfpack@	-organization=28 -product=2
@imagineer@	-person=18 -organization=16
@nora_brockstedt@	-person=29
@wajir@	-location=29
@aram_saroyan@	-person=32
@parapoynx_stratiotata@	-living_thing=31
@martin_campbell@	-person=66
@hog's_back@	-location=34
@tetsuya_takahashi@	-person=26
@aemilianus@	-person=25
@vogelfluglinie@	-location=21
@hamilton,_ohio@	-location=257 -organization=2
@fight_of_the_century@	-event=23 -person=1
@bosniaks@	-people-ethnicity=560 -language=1
@bourbon@	-food=95 -location=65 -person=12 -event=5
@gonda@	-location=46 -person=1
@captain_underpants@	-art=34
@claude@	-person=84 -location=16
@breisach@	-location=65 -event=1
@cummings_research_park@	-location=29
@kalibangan@	-location=29
@arc_music@	-organization=47 -person=2
@louie_sakoda@	-person=24
@ivan_ribar@	-person=23 -location=1
@össur_skarphéðinsson@	-person=22
@chipping_campden@	-location=107
@punjab@	-location=2728 -organization=53 -language=2 -people-ethnicity=1
@city_of_casey@	-location=51
@cesare_borgia@	-person=227
@ardagh@	-location=28 -title=6
@zu@	-person=38 -art=2
@moca@	-location=62 -organization=7
@thoroughfare_gap@	-location=11 -art=8 -event=5
@m3@	-location=104 -product=40 -metropolitan_transit-transit_line=23 -art=5 -organization=1 -disease=1 -person=1
@vidalia@	-location=80 -art=4 -living_thing=3
@malik_al-ashtar@	-person=24
@the_box@	-broadcast_program=42 -art=38 -broadcast_network=32 -person=13 -location=1
@western_division@	-organization=68 -location=37 -event=4
@beijing_national_aquatics_center@	-location=206
@waldeck@	-location=117 -person=11
@orangemen@	-organization=37 -person=1
@guntur_district@	-location=279
@paranoia@	-product=34 -art=15 -broadcast_program=1
@gulfport,_florida@	-location=28
@princes_park@	-location=49
@joy_division@	-person=793 -art=12
@16_air_assault_brigade@	-organization=71
@university_college,_oxford@	-organization=572
@coles_bashford@	-person=22
@lantapan@	-location=20
@jackson,_louisiana@	-location=27
@hanley,_staffordshire@	-location=25
@guilford_county,_north_carolina@	-location=59
@zhongshan@	-location=20 -product=1 -person=1
@vasili_iii@	-person=35
@blackburne@	-organization=20 -person=12 -location=3
@the_stage@	-art=286
@blind@	-disease=344 -art=47 -product=3 -location=2 -person=1
@johnsonville@	-location=29 -organization=4 -event=2
@eastland@	-location=53 -person=2 -organization=1
@syriac_orthodox_church@	-organization=273
@paul_marion@	-person=21
@rubisco@	-biology=43
@mountrath@	-location=42
@hayling_island@	-location=118
@if_god_will_send_his_angels@	-art=20
@comcast_sportsnet_california@	-broadcast-tv_channel=23
@gaius_silius@	-person=21
@the_octagon@	-location=30 -organization=2
@2003_tour_de_france@	-event=39
@general_post_office@	-organization=239 -location=57
@christina_aguilera@	-person=1738 -art=26 -event=1
@scottish-born@	-location=20 -people-ethnicity=1
@sandy_hill@	-location=71 -person=2
@british_columbia@	-organization=31 -location=8
@everything_changes@	-art=33
@michigan–ohio_state_football_rivalry@	-event=23
@pick-up@	-product=23 -art=3 -person=1
@northeast_passage@	-location=26
@the_magdalene_sisters@	-art=44
@frank_wilcox@	-person=43
@aunt_dan_and_lemon@	-art=20
@volkswagen_lt@	-product=29
@digicel@	-organization=141 -product=1
@michael_carbajal@	-person=42
@patrick_harvie@	-person=28
@siskiyou_trail@	-location=50
@frans_floris@	-person=57
@eleventh_avenue@	-location=23 -art=5
@new_orleans@	-location=7936 -organization=107 -event=45 -art=24 -product=2
@zlatko_kranjčar@	-person=48
@jack_russell@	-person=66 -living_thing=11
@gnat@	-product=31 -religion-religion=1
@mack_mattingly@	-person=21
@peter_katis@	-person=47
@dry_forests@	-location=54
@ofk_kikinda@	-organization=25
@the_airborne_toxic_event@	-person=65 -art=2
@maneka_gandhi@	-person=42
@walbaum@	-person=41
@amargosa_desert@	-location=36
@howell@	-location=69 -person=6
@radnički_kragujevac@	-organization=47
@opossum@	-living_thing=35 -product=1
@tower_heist@	-art=25
@sierra_entertainment@	-person=185
@troy_sanders@	-person=47
@witchcraft@	-art=58 -person=37 -product=2 -religion-religion=2
@mesopotamia@	-location=2315 -event=41 -organization=2
@sea_king@	-product=130
@1997@	-event=2245 -organization=10 -art=6 -award=1
@tiergarten@	-location=128 -art=6
@the_naked_truth@	-broadcast_program=43 -art=26 -location=1
@askari@	-title=38 -event=4 -art=1 -person=1
@boxtel@	-location=51 -event=3
@holbeche_house@	-location=22
@sarah_makem@	-person=25
@lê_đức_anh@	-person=26
@record@	-broadcast_network=23 -art=6 -title=5 -event=3 -organization=2 -person=1
@mutant_enemy_productions@	-organization=25
@british_virgin_islands_national_football_team@	-organization=25
@back_street_crawler@	-person=23 -art=1
@pokémon_stadium_2@	-product=20
@operation_ivory_coast@	-event=33
@crusaders@	-organization=374 -event=228 -title=1
@lemon_tree@	-art=22 -food=1
@papa_celestin@	-person=42
@eisenstadt_v._baird@	-event=31
@zimbabwe_premier_soccer_league@	-organization=58
@zatch_bell!@	-art=82 -product=2
@kevin_whately@	-person=68
@orthodox_jew@	-religion-religion=46 -people-ethnicity=1
@pope_adrian_i@	-person=84
@hainault@	-location=86 -title=4
@brampton@	-location=408 -organization=2 -person=2
@channel_7@	-broadcast_network=174 -broadcast_program=8 -person=7 -organization=2 -location=1
@2010_election@	-event=389
@shammond_williams@	-person=33
@miriam_karlin@	-person=44
@queensland_gallery_of_modern_art@	-location=28
@black_house@	-art=22
@m6_motorway@	-location=360
@maritime@	-person=21 -organization=7 -location=6 -title=1 -living_thing=1
@harbourfront_centre@	-location=49
@cleeve_hill@	-location=23
@benjamin_rush@	-person=199 -location=1
@wide_bay@	-location=47 -organization=2 -event=1
@pro_wrestling_zero1-max@	-organization=25
@bellinzona@	-location=260 -organization=47
@intercity@	-transit=263 -organization=10 -product=3
@red_earth@	-product=14 -art=7 -person=5 -organization=1
@doctor_who@	-broadcast_program=6108 -art=14
@patrick_reed@	-person=21
@jay_garner@	-person=35
@the_song_is_you@	-art=47
@reflections_on_the_revolution_in_france@	-art=66
@2010_tour_de_france@	-event=62
@2013_nba_finals@	-event=29
@vitamin_b_12_@	-chemistry=48 -medicine-drug=1
@sancha@	-person=22
@falcon_stadium@	-location=24
@vittorio_cecchi_gori@	-person=29
@incarnations_of_immortality@	-art=29
@emperor_of_china@	-title=218 -person=8
@grown_ups@	-art=56 -broadcast_program=16
@roubaix@	-location=216 -organization=1
@don_reid@	-person=38
@laurie_holden@	-person=115
@frank_bank@	-person=20
@dinah!@	-broadcast_program=24 -person=1
@lakeside@	-location=162 -organization=4 -event=1
@shebelle_river@	-location=59
@céline@	-person=25 -organization=15 -art=3
@national_telecommunications_and_information_administration@	-organization=52
@1965–66_season@	-event=23
@wilfred_lucas@	-person=107
@porcius_festus@	-person=23
@the_book@	-art=49 -person=1 -organization=1
@vh1's@	-broadcast_network=26
@mompha_subbistrigella@	-living_thing=32
@ludwig@	-organization=73 -person=36 -art=26 -broadcast_program=5
@theory_of_a_deadman@	-person=165 -art=3
@paul_vautin@	-person=54
@the_beloved@	-person=58 -art=8
@ni@	-chemistry=40 -title=11 -organization=2 -location=1 -person=1
@mia_and_me@	-broadcast_program=23
@gordon_county@	-location=34
@ted_conference@	-event=47
@sukhoi_su-30@	-product=22
@mariano_laurenti@	-person=42
@animorphs@	-art=118 -broadcast_program=17
@organisation_intersex_international_australia@	-organization=23
@amina@	-person=25 -art=4
@balestier_khalsa@	-organization=25
@bantam@	-organization=137 -location=16 -product=7 -event=1
@llangyfelach@	-location=27
@felling@	-location=36 -event=1
@khrushchev@	-person=71
@reliant@	-organization=46 -product=3 -location=1
@river_lune@	-location=101
@moonspell@	-person=130
@the_thief@	-art=29 -location=2
@canberra_grammar_school@	-organization=29
@st._francis_of_assisi@	-person=29 -location=2 -organization=1
@jerry_harrison@	-person=132
@gary_sweet@	-person=72
@sai_paranjpye@	-person=44
@mcgill@	-organization=113 -location=19 -person=2
@kwak_kyung-taek@	-person=21
@the_minutemen@	-person=27 -organization=1
@wilhelm_hauff@	-person=47
@honey_cone@	-person=47
@hikaru_asami@	-person=25
@urbandale@	-location=27
@sedbergh@	-location=85 -organization=17
@baltimore_comets@	-organization=20
@straight_talk@	-art=24 -organization=1
@cascadia@	-location=38 -product=1
@lloyd_gough@	-person=21
@mustafa_iv@	-person=48
@roger_mobley@	-person=24
@otylia_jędrzejczak@	-person=36
@eleanor_of_austria@	-person=33
@root@	-product=19 -person=16 -location=13 -organization=3 -broadcast-tv_channel=1 -living_thing=1
@jack_ruby@	-person=164
@manuel@	-person=76 -art=1
@american_banker@	-art=28 -organization=1
@butyrka_prison@	-location=47
@baia@	-location=27 -organization=2
@librarian@	-title=69 -location=4
@stigmella_alnetella@	-living_thing=27
@tulem_rural_district@	-location=22
@cromer@	-location=499 -person=4 -organization=2
@woodpecker@	-living_thing=69 -art=2 -product=2
@argentino_de_rosario@	-organization=57
@alberto_contador@	-person=472
@akira_kushida@	-person=26
@ibn_arabi@	-person=119
@duchy_of_amalfi@	-location=79
@ethmia_quadrillella@	-living_thing=25
@wightwick_manor@	-location=25
@fort_lee@	-location=228 -event=17
@resident_evil_outbreak@	-product=27
@hòa_bình@	-location=19 -event=1
@londonderry@	-location=264 -organization=5 -product=2 -person=1 -event=1
@operation_iraqi_freedom@	-event=180 -location=1
@waregem@	-location=55 -organization=2
@khair@	-location=18 -living_thing=3
@seo@	-product=31 -person=3 -organization=2
@adelaide_film_festival@	-event=36
@table_talk@	-art=22 -living_thing=2
@keith_windschuttle@	-person=35
@master_of_surgery@	-education-educational_degree=37
@emmental_alps@	-location=27
@wordgirl@	-broadcast_program=68
@meantime@	-art=31 -product=4
@the_wilkinsons@	-person=40 -broadcast_program=2
@frank_wildhorn@	-person=100
@relight_my_fire@	-art=46
@penny_lane@	-art=85 -location=1
@mira_calix@	-person=28
@caa@	-organization=183 -disease=1
@prime_minister_of_bulgaria@	-title=63
@hartsfield–jackson_atlanta_international_airport@	-location=66
@sports@	-art=22 -product=8 -title=4 -location=3 -organization=2 -person=2 -medicine-medical_treatment=1 -broadcast_network=1 -broadcast_program=1
@nymphomaniac@	-art=21 -medicine-symptom=5
@the_queen's_sister@	-art=20
@mcgregor@	-location=54 -person=9 -organization=2
@rachel_griffiths@	-person=127
@bill_warren@	-person=23
@camrose@	-location=20 -product=2
@gwennap@	-location=43
@republican_party@	-organization=216
@galway_gaa@	-organization=48
@shayne_burgess@	-person=31
@eusébio@	-person=147
@duck_dodgers_in_the_24½th_century@	-art=32 -broadcast_program=2
@anschutz_entertainment_group@	-organization=105
@nässjö@	-location=42
@tyr@	-location=12 -art=11 -person=5 -organization=4 -god=2 -product=1 -living_thing=1
@mayans@	-event=29 -people-ethnicity=16
@stoke_mandeville_hospital@	-location=64
@wadena@	-location=54
@sts-81@	-event=45
@richard_the_lionheart@	-person=117 -broadcast_program=9 -art=3
@burak_yılmaz@	-person=21
@sealand_road@	-location=50
@redskins@	-organization=75 -event=63 -people-ethnicity=1
@swansea_town@	-organization=220 -location=4
@dd_metro@	-broadcast-tv_channel=23 -organization=1
@tullio_serafin@	-person=97
@akhil_kumar@	-person=32
@ashley_ward@	-person=24 -location=2
@spring@	-location=53 -art=18 -event=4 -broadcast_program=4 -product=2 -time=2 -person=2 -organization=1 -living_thing=1
@jacobite@	-organization=860 -event=6 -person=5
@maggi_hambling@	-person=39
@isola@	-location=18 -art=4
@jake_shimabukuro@	-person=72
@kane@	-person=391 -location=112 -product=3
@tibetans@	-people-ethnicity=98 -location=2
@emilio_de'_cavalieri@	-person=39
@lake_forest_high_school@	-organization=26
@ploceidae@	-living_thing=118
@crowborough@	-location=111 -organization=1
@carpenters@	-person=32 -title=16 -art=13
@rip_rogers@	-person=24
@carolingian_empire@	-location=239 -person=1
@the_ghan@	-metropolitan_transit-transit_line=64
@berkeley_county,_west_virginia@	-location=119
@grey_goose@	-food=22 -art=3 -organization=3
@futurity_stakes@	-event=60
@ryūkyūs@	-location=66
@73@	-art=31 -metropolitan_transit-transit_line=15 -location=10 -product=3 -person=2 -event=1
@asuka_period@	-event=183
@punch_broadbent@	-person=28
@what_is_this?@	-person=36 -art=3
@dagestan@	-location=1035 -event=1
@iowa_hawkeyes_football@	-organization=37
@leonora@	-location=70 -art=19 -person=3
@gun_hill_road@	-location=28 -art=7
@martin_lynes@	-person=26
@leningrad_conservatory@	-organization=53
@aquileia@	-location=295 -event=1
@willem_mengelberg@	-person=93
@tom_thumb@	-art=17 -product=16 -person=5
@district_of_göttingen@	-location=31
@st_kilda_east@	-location=22
@understanding_comics@	-art=40
@the_amityville_horror@	-art=75
@scientific@	-title=85 -event=2 -organization=2 -art=1 -product=1
@kiowa@	-people-ethnicity=392 -location=45
@shoeless_joe_jackson@	-person=105
@fort_michilimackinac@	-location=78
@ferdinand_ii_of_león@	-person=62
@sinop@	-location=117 -organization=5 -event=4 -product=1
@candor@	-location=27
@edward_randolph@	-person=20
@nive@	-location=24 -event=13
@alan_wiggins@	-person=28
@peter_allen@	-person=221
@navy's@	-organization=22
@one_love@	-art=108
@helvetii@	-people-ethnicity=131
@norm_johnson@	-person=29
@archery@	-event=58 -art=6
@riders_of_the_purple_sage@	-art=18 -person=12
@pembroke_lumber_kings@	-organization=137
@dead_souls@	-art=76
@lauderhill@	-location=23
@the_streets@	-person=227 -art=1 -location=1
@coconut@	-food=135 -art=18
@lloyd's_list@	-art=41
@sienna@	-visual_art-color=24 -product=10 -location=4 -person=1
@raab@	-location=18 -event=6 -person=4
@anton_lesser@	-person=84
@hideki_kamiya@	-person=33
@tommy_aldridge@	-person=93
@the_last_detective@	-broadcast_program=49 -art=1
@church_gresley@	-location=28
@new_komeito@	-organization=27
@bayfield_county,_wisconsin@	-location=25
@claxton@	-location=30 -product=1
@noah's_ark@	-art=24 -broadcast_program=18 -location=1 -product=1 -organization=1
@kumanovo@	-location=212 -event=4 -language=3
@illinois_state_toll_highway_authority@	-organization=30
@helmuth_weidling@	-person=49
@he_knew_he_was_right@	-broadcast_program=16 -art=9 -person=3
@jaki_liebezeit@	-person=83
@zakhar_bron@	-person=30
@james_c._auchincloss@	-person=23
@prime_minister_of_northern_ireland@	-title=175
@bike@	-art=13 -product=5 -person=2 -organization=1 -location=1
@prunus_cerasus@	-living_thing=38
@your_hit_parade@	-broadcast_program=110
@bezprym@	-person=21
@hagerstown,_maryland@	-location=308 -organization=1
@johnny_messner@	-person=35
@dos@	-product=1642 -person=17 -organization=11 -art=8 -education-educational_degree=7
@sleater-kinney@	-person=227 -art=4
@preble@	-location=31 -product=6 -person=3
@bahamian@	-location=87
@police_station@	-broadcast_program=38 -location=5 -organization=3
@wessex@	-location=965 -title=2 -location=1 -product=1
@sima_yu@	-person=24
@homefront@	-product=34 -broadcast_program=30 -art=10
@andreas_klöden@	-person=110
@johnny_appleseed@	-person=86 -art=4
@genevieve_nnaji@	-person=45
@margam@	-location=74 -art=2
@babaloo_mandel@	-person=21
@ralph_yarborough@	-person=62
@polan_district@	-location=101
@alzira@	-location=26 -art=23 -organization=9
@sam_jaeger@	-person=20
@archbishop_of_quebec@	-location=25 -person=1
@bourbon_restoration@	-event=514 -location=1
@marcel_mauss@	-person=97
@sátoraljaújhely@	-location=49
@foothills_medical_centre@	-location=23
@hurley@	-location=77 -organization=28 -art=20 -person=2
@english_football_league@	-organization=49 -event=9
@syberia@	-product=28 -location=2
@flcl@	-broadcast_program=59
@last_orders@	-art=39 -person=3
@talkie@	-title=28 -art=2
@jerry_moss@	-person=52
@daubenton's_bat@	-living_thing=55
@john_bull@	-person=48 -art=41 -product=34
@television_series@	-broadcast_program=206 -person=3 -art=2
@jane_tranter@	-person=41
@willie@	-person=56 -art=1 -body_part=1
@london_symphony@	-person=42
@alligator@	-organization=31 -art=27 -living_thing=15 -product=14 -location=4
@jane_siberry@	-person=134 -art=1
@bat_out_of_hell@	-art=31 -broadcast_program=1
@sis@	-organization=98 -location=46 -broadcast_program=7
@rock_city@	-location=38 -person=7 -art=5
@okean_elzy@	-person=27
@dassault@	-product=35 -organization=3
@strauss@	-person=171 -organization=5 -art=1
@cydia_duplicana@	-living_thing=30
@michael_radford@	-person=81
@kołobrzeg@	-location=240
@bud_osborne@	-person=36
@cleveland_lumberjacks@	-organization=63
@tim_alexander@	-person=43
@fort_carillon@	-location=32 -event=5
@jimmy_kimmel_live!@	-broadcast_program=681 -person=2
@gianni_morandi@	-person=79
@bow@	-location=225 -product=6 -organization=3
@sporus@	-person=21
@romani_people@	-people-ethnicity=363
@kintore@	-location=41
@omega-3_fatty_acid@	-chemistry=25
@the_american_conservative@	-art=136
@buffalo_grove@	-location=67
@battle_of_mohács@	-event=240
@marion_meadows@	-person=21
@jack_elway@	-person=20
@john_nettleton@	-person=24
@the_grange@	-location=25 -organization=12
@una@	-location=127 -organization=5 -person=2
@ferrari_f40@	-product=40
@quercus_rubra@	-living_thing=91
@xfl@	-broadcast_program=359
@chiba@	-location=254 -art=207 -organization=1
@picture@	-person=23 -art=10
@sunset_boulevard@	-art=223 -location=2
@mathematician@	-title=53 -person=2
@anadyr@	-location=82 -event=2
@dino_risi@	-person=203
@jimmy@	-person=89 -art=11 -product=2
@central_united@	-organization=70
@travers@	-location=12 -event=4 -person=3 -product=1
@pattingham@	-location=20
@mary_mccormack@	-person=61
@peacocks@	-organization=23 -living_thing=18
@noranda@	-organization=13 -location=7
@zinjibar@	-location=42
@remee@	-person=62
@yahoo!_movies@	-internet-website=51 -organization=1
@fars@	-location=311 -organization=1
@shetland@	-location=986 -broadcast_program=17
@duane_michals@	-person=28
@metropolitan_borough_of_barnsley@	-location=49
@skanderbeg_square@	-location=26
@mick_jones@	-person=429 -art=3
@malolos@	-location=85 -organization=1
@do_hezar_rural_district@	-location=21
@yasunori_masutani@	-person=20
@hallowell@	-person=37 -location=30
@kinnick_stadium@	-location=68
@gwinnett@	-location=48 -organization=17
@handley_page_heyford@	-product=28
@toronto_varsity_blues@	-organization=52
@dunn@	-location=33 -person=30
@off_limits@	-art=15 -broadcast_program=8
@willem_de_vlamingh@	-person=34
@nana_patekar@	-person=192
@bursera_simaruba@	-living_thing=40
@brasses@	-living_thing=25 -product=2
@bioware@	-person=164
@umayyad_caliphate@	-location=284 -event=1
@rebecca_gibney@	-person=71
@brembo@	-organization=128 -location=3
@al_jawf_governorate@	-location=20
@bangor@	-location=1011 -organization=91 -title=7 -product=1
@golub-dobrzyń_county@	-location=125
@rené_schneider@	-person=26
@the_rocketeer@	-art=68 -product=1
@aau@	-organization=376 -event=2
@venus_williams@	-person=943 -location=1
@thailand's@	-location=21 -organization=2
@shadow_hearts@	-product=43 -art=1
@laid@	-art=20 -broadcast_program=11 -location=3
@youth_academy@	-organization=23 -location=4
@grand_central@	-organization=62 -location=21 -art=6
@oswestry@	-location=403 -organization=4
@patty_smyth@	-person=69 -art=1
@red_hot_organization@	-organization=276
@billy_thorpe@	-person=66
@gmina_adamów@	-location=39
@luga@	-location=49 -food=1
@henry_vaughan@	-person=98
@highway_111@	-location=31
@antonio_"l.a."_reid@	-person=24
@bob_barber@	-person=30
@8_simple_rules@	-broadcast_program=126
@solex@	-organization=67 -person=10
@chicago's@	-location=91 -person=10 -organization=6
@monsanto@	-organization=259 -location=5
@titus_andronicus@	-art=261 -person=39 -broadcast_program=1
@calvin_trillin@	-person=61
@intelligence@	-broadcast_program=81 -organization=6 -title=2 -location=1
@danny_pugh@	-person=27
@kentwood,_louisiana@	-location=20
@crook_county@	-location=65
@conference_usa@	-organization=1046 -event=2
@chatelaine@	-art=66 -title=2
@rakhine_state@	-location=162
@royal_brompton_hospital@	-location=42
@fabriano@	-location=67 -organization=1
@cromarty@	-location=121 -person=1
@michael_symmons_roberts@	-person=44
@gtr@	-person=32 -art=1
@beau_brummell@	-person=64 -art=11
@college_of_marin@	-organization=45
@belfast_city_council@	-location=228
@norwegians@	-people-ethnicity=120 -location=40
@dongfeng_motor@	-organization=22
@football_stadium@	-location=23 -organization=2
@atkinson@	-location=38 -person=14 -organization=3
@mission_san_luis_rey_de_francia@	-location=36
@toomevara@	-location=28
@after_school@	-person=149 -broadcast_program=3 -art=1
@rafer_alston@	-person=66
@ronda@	-location=173 -product=3
@lira@	-finance-currency=96 -location=64 -product=8 -person=3 -broadcast_program=1
@ron_barber@	-person=22
@wbc@	-organization=1355 -body_part=3 -event=1
@fairmount@	-location=58 -organization=3 -metropolitan_transit-transit_line=1
@tyrone@	-location=178 -title=1 -broadcast_program=1 -person=1
@xacml@	-computer-programming_language=33
@american_express@	-organization=854
@banagher@	-location=83
@national_lampoon's_christmas_vacation@	-art=60
@hereford@	-location=1188 -organization=23 -title=11 -person=9 -product=1
@the_goonies@	-art=153 -product=1
@1957_cannes_film_festival@	-event=32
@tromsø@	-location=860 -organization=229 -art=2 -product=2
@richard_talbot,_1st_earl_of_tyrconnell@	-person=37
@charles_bridge@	-location=87
@mandala_stadium@	-location=20
@vh1_storytellers@	-broadcast_program=96 -art=7
@one_step_closer@	-art=46
@the_detroit_emeralds@	-person=20
@kilmore@	-location=29 -organization=3
@british_antarctic_territory@	-location=89 -title=2
@2004_super_league_grand_final@	-event=35
@kobe@	-location=1313 -event=5 -person=5 -organization=4 -food=1 -transit=1
@the_critics'_circle@	-organization=32
@golden_gloves@	-person=289 -art=4
@ocaña@	-location=47 -event=3 -person=1
@armand_fallières@	-person=66
@sabine@	-location=43 -person=5 -event=1
@trichinella_spiralis@	-living_thing=20
@who_says_you_can't_go_home@	-art=30
@pakistani@	-location=59 -people-ethnicity=38 -organization=16 -language=2
@sarah_vaillancourt@	-person=28
@benedict_swingate_calvert@	-person=24
@unión_general_de_trabajadores@	-organization=59
@noblesville,_indiana@	-location=66
@merlin@	-broadcast_program=182 -living_thing=163 -art=39 -product=29 -location=6 -person=4 -organization=1
@coastwatchers@	-organization=21
@napoleonic_era@	-event=133 -person=3 -location=2
@george_burns@	-person=412
@cliffie_stone@	-person=40
@end@	-title=19 -event=9 -organization=7 -art=1 -time=1
@george_antheil@	-person=127
@people's_party@	-organization=1095 -location=1
@the_blackbyrds@	-person=37 -art=1
@china_telecom@	-organization=64
@kenny_wheeler@	-person=270
@auray@	-location=52 -event=3
@tikkakoski@	-location=20
@a_man_apart@	-art=30
@quebec_nordiques@	-organization=836
@raymond,_alberta@	-location=25
@english_studies@	-title=74 -organization=2
@zest@	-food=24 -product=1
@carfax@	-location=19 -organization=12
@larissa@	-location=49 -organization=31 -person=1
@javier_culson@	-person=25
@b.j._wilson@	-person=24
@johann_albert_fabricius@	-person=24
@charles_h._bell@	-person=22
@1956_games@	-event=25
@benjamin_graham@	-person=53
@battle_of_trevilian_station@	-event=29
@psicosis@	-person=97 -art=1
@cherokee_county@	-location=381
@matthew_good_band@	-person=90
@tsukushi@	-person=26 -location=3
@owen_sheers@	-person=39
@lakeshore@	-location=39 -organization=3
@regular_season@	-event=63 -organization=1
@roschdy_zem@	-person=49
@143@	-metropolitan_transit-transit_line=10 -organization=10 -location=7 -product=6 -art=5
@portarlington@	-location=85 -organization=8
@ukrainian_galician_army@	-organization=45
@parvathipuram@	-location=34
@okefenokee_swamp@	-location=81
@oulujoki@	-location=32
@mostek@	-organization=20 -location=2
@ruben_studdard@	-person=144
@andy_kennedy@	-person=31
@charles_h._roe@	-organization=21
@rick_danko@	-person=231 -art=4
@halicarnassus@	-location=112 -event=1
@acoustic_bass@	-product=105
@faraday@	-person=48 -location=2 -organization=1
@bob_watson@	-person=75
@harry_a._gampel_pavilion@	-location=29
@robert_asprin@	-person=69
@turkey@	-location=28939 -organization=798 -living_thing=180 -people-ethnicity=13 -event=11 -food=4 -religion-religion=3 -title=2 -finance-currency=1
@indo@	-people-ethnicity=124 -location=36 -medicine-drug=1
@earl_ferrers@	-title=20 -person=5
@u-17@	-organization=39 -product=9 -event=3
@dinosaurs@	-broadcast_program=88 -location=1
@2ne1@	-person=250 -art=4
@anissa_jones@	-person=24
@thrasher@	-living_thing=10 -person=7 -product=1 -organization=1 -location=1
@billy_the_kid@	-person=341 -art=40
@isetan@	-organization=62
@oriya@	-language=530 -people-ethnicity=104 -location=2
@bracebridge@	-location=69
@duhallow@	-organization=37 -location=28
@espn_inc.@	-organization=33 -broadcast_network=4
@45th_academy_awards@	-event=29
@atropates@	-person=21
@catamaran@	-product=27 -location=1 -organization=1
@parliament_hill@	-location=361 -organization=1
@lockerbie@	-location=203 -event=3
@neil_genzlinger@	-person=31
@frans_van_mieris_the_elder@	-person=26
@pain_of_salvation@	-person=88
@kanimozhi@	-person=15 -art=8
@kevin_yoder@	-person=20
@union_street@	-location=42 -art=9
@highway_patrol@	-broadcast_program=72 -organization=5
@vice_magazine@	-art=21
@tnk@	-organization=22
@palomar@	-location=8140 -person=6 -art=2
@frontiers@	-art=48 -organization=17
@gera@	-location=273 -language=1
@anand@	-person=49 -art=30 -location=6
@arthur_currie@	-person=49
@country_music_association@	-organization=473 -award=4
@ministry_of_national_development@	-organization=30
@claydon@	-location=35 -person=1
@salonika@	-event=25 -organization=1
@fate_marable@	-person=34
@gregg_berger@	-person=89
@tarom@	-organization=47 -location=3
@type_iib@	-product=36
@the_blacks@	-art=35 -person=4
@louis_smith@	-person=45
@berlin_victory_column@	-location=29
@soft_tennis_programme@	-event=21
@kimbra@	-person=138
@1975–76_season@	-event=27
@more_songs_about_buildings_and_food@	-art=20
@gros_ventre@	-people-ethnicity=30 -language=5 -location=1
@up_in_smoke@	-art=38 -person=3
@strakonice@	-location=159
@el_greco@	-person=393 -art=20
@pleasantville@	-location=109 -art=95
@interwar_poland@	-location=37
@baptized@	-religion-religion=275 -art=6
@the_boys_next_door@	-art=22 -person=16
@battelle_memorial_institute@	-organization=84
@lord_chancellor@	-title=1361 -person=9
@buster@	-art=90 -person=5
@milk_river@	-location=49
@oostende@	-organization=59 -location=6
@comacchio@	-location=62 -event=2
@downfall@	-art=86 -person=8 -event=4 -broadcast_program=2
@arena@	-location=106 -art=106 -broadcast_program=106 -organization=33 -person=30 -product=11
@anterior_cruciate_ligament@	-body_part=41 -disease=6
@george_campbell_hay@	-person=21
@epe@	-location=52 -organization=1
@laura_secord@	-person=62 -organization=5
@burson-marsteller@	-organization=64
@hands@	-art=33 -body_part=1
@sydenham_college@	-organization=39
@john_bevan@	-person=26
@kristiansund@	-location=187 -organization=18
@swatow@	-location=34 -language=1
@marc_jacobs@	-person=317
@emperor_of_the_sea@	-broadcast_program=21
@battlelore@	-person=23 -product=1
@set@	-god=133 -finance-stock_exchange=13 -product=8 -broadcast_network=4 -art=2 -medicine-medical_treatment=1 -organization=1 -location=1
@bureau_of_labor_statistics@	-organization=551
@the_invisible@	-art=39 -person=24
@ribble@	-location=53 -organization=12
@yasujirō_ozu@	-person=132
@orava_parish@	-location=31
@curate@	-title=357
@guildford_grammar_school@	-organization=58
@robyn_hitchcock@	-person=266 -art=1
@straylight_run@	-person=76 -art=3
@jack_mulhall@	-person=123
@plymouth_colony@	-location=412
@doug_mientkiewicz@	-person=54
@tasker_h._bliss@	-person=24 -product=1
@civic_centre@	-location=24
@ahmad_shah_qajar@	-person=59
@roger_y._tsien@	-person=27
@mimaropa@	-location=36
@bofors@	-organization=159 -event=1
@josh_billings@	-person=20
@rotax@	-organization=122 -product=1
@sister@	-person=32 -art=27 -title=16 -broadcast_program=2 -organization=1
@palisades_park@	-location=41 -art=20
@ewald_christian_von_kleist@	-person=25
@demonte@	-location=24
@gas@	-person=13 -art=9 -product=4 -location=4 -medicine-symptom=1 -chemistry=1 -people-ethnicity=1
@dashti_county@	-location=109
@joel_chandler_harris@	-person=87
@ub40@	-person=363 -art=2
@mame@	-art=167 -product=81
@swimming@	-event=2052 -art=2 -organization=1 -person=1
@wild_kingdom@	-broadcast_program=39 -person=1
@paprika@	-art=58 -food=12
@cyrano@	-art=44 -person=1
@journal_of_geophysical_research@	-art=58
@david_lloyd@	-person=211 -organization=1
@cacti@	-living_thing=57
@roger_désormière@	-person=39
@mihaly_csikszentmihalyi@	-person=31
@sony_computer_entertainment@	-person=484 -organization=4
@robin_ince@	-person=73
@raška@	-location=119 -person=5
@sean_tyas@	-person=26
@new_taiwan_dollar@	-finance-currency=36
@orbit@	-body_part=50 -organization=38 -art=15 -person=12 -broadcast_network=5 -location=2
@franz_georg_von_schönborn@	-person=63
@porter_wagoner@	-person=222
@bar_hebraeus@	-person=57
@ashland,_pennsylvania@	-location=21
@kokomo_arnold@	-person=34
@pineapple_dance_studios@	-organization=21 -broadcast_program=20
@raúl_labrador@	-person=26
@longfellow_house–washington's_headquarters_national_historic_site@	-location=22
@termini_station@	-art=14 -location=8
@supreme_court_of_the_philippines@	-organization=330
@night@	-art=14 -person=9 -god=2
@two_years_before_the_mast@	-art=77 -person=1
@cape_verde_islands@	-location=45
@killing_in_the_name@	-art=57
@matt_moulson@	-person=23
@herbert_putnam@	-person=24
@kidron_valley@	-location=53
@the_pyramid@	-location=14 -broadcast_program=8 -art=4
@golden_boot_award@	-award=43 -organization=1
@mahabharat@	-broadcast_program=46 -art=5
@used_cars@	-art=31
@division_three@	-organization=399 -event=49
@chicagoland_speedway@	-location=228
@earl_of_northumberland@	-title=61 -person=26
@chofetz_chaim@	-art=27 -person=1
@george_ducas@	-person=40 -art=2
@argentine_republic@	-location=23
@andy_whitfield@	-person=28
@amiens@	-location=1316 -event=123 -organization=50
@waste_management,_inc@	-organization=37
@royal_naval@	-organization=61
@mantovani@	-person=90 -broadcast_program=1 -location=1
@daddy's_girls@	-broadcast_program=21 -art=1
@yuri_andropov@	-person=240
@archdiocese@	-location=13 -title=5 -organization=5
@omanthai@	-location=20
@carl_jaffe@	-person=23
@aberdeen,_maryland@	-location=85
@route_54@	-location=23 -metropolitan_transit-transit_line=8
@osuna@	-location=36 -person=1
@soltaniyeh_district@	-location=51
@bedford_county,_tennessee@	-location=24
@envoy_air@	-organization=34
@bunker_hill@	-event=72 -location=65 -product=11 -art=3 -organization=1 -person=1
@stroker_ace@	-art=31
@antonio_macrì@	-person=25
@jef_united_ichihara_chiba@	-organization=98
@herzegovina@	-location=576 -event=1
@skjern@	-location=23 -organization=2
@the_twist@	-art=58 -person=1
@taveta@	-location=18 -people-ethnicity=3
@dubuque@	-location=263 -organization=2
@all_in@	-broadcast_program=21 -art=2
@pentagram@	-person=96 -organization=32 -art=10 -product=9
@beaver@	-living_thing=185 -location=175 -product=39 -person=15
@tynwald@	-organization=185 -product=4
@blue_springs@	-location=38 -event=3
@cellcom@	-organization=24
@flying_colors@	-art=20 -person=14
@anari@	-art=44 -person=1
@matt_berry@	-person=69 -location=1
@law_school@	-organization=168 -location=4 -education-educational_degree=1
@leonese@	-location=35 -language=6 -people-ethnicity=3
@westboro@	-location=38 -organization=2
@house_of_love@	-art=34 -person=13
@kingdom_of_tungning@	-location=52
@charles_w._fairbanks@	-person=84
@alan_opie@	-person=24
@chernobyl_exclusion_zone@	-location=27 -event=1
@step_across_the_border@	-art=26
@battleford@	-location=41 -product=1
@alveston@	-location=48 -organization=1
@shadow_warrior@	-product=35 -person=1
@black_narcissus@	-art=60
@eaton,_ohio@	-location=23
@railamerica@	-organization=93
@ben_chaplin@	-person=73
@tommy_banks@	-person=28
@red_planet@	-art=48 -location=6 -broadcast_program=5
@curley_culp@	-person=34
@bhiwani_district@	-location=38
@wildcats@	-organization=86 -art=20 -living_thing=4
@glengarry_glen_ross@	-art=148
@edwin_sutherland@	-person=24
@road_runners_club_of_america@	-organization=24
@milton_kibbee@	-person=34
@wem@	-location=91 -organization=2 -event=2
@catskill@	-location=122 -product=1
@sparrow_records@	-organization=263
@max_lucado@	-person=38
@churu@	-location=131
@shirley_clamp@	-person=39
@mna@	-organization=52 -location=3
@1997_iaaf_world_indoor_championships@	-event=44
@henry_hallam@	-person=38
@cvs@	-product=151 -organization=19
@santa_barbara@	-location=1072 -broadcast_program=384 -person=11 -event=2 -organization=2
@wicked@	-art=573 -location=2 -organization=2
@napoléon@	-art=72 -product=6 -person=4
@2009_world_series@	-event=79
@isenberg@	-location=21
@anarsia_spartiella@	-living_thing=26
@land_surveyor@	-title=46 -organization=1
@the_choirboys@	-art=19 -person=7
@teryokhin@	-person=43
@sharonville@	-location=23
@teenage_mutant_ninja_turtles@	-broadcast_program=261 -art=66 -product=21
@rainier@	-person=47 -location=29 -product=5 -organization=4
@john_boy_and_billy@	-person=49
@thomas_ligotti@	-person=51
@english_subtitles@	-broadcast_network=32
@robert_mccloskey@	-person=38
@depressed@	-medicine-symptom=40 -event=1
@buckenham@	-location=19 -person=2
@bram_stoker@	-person=569 -award=2
@foreign_ministry@	-organization=69 -title=12
@comic_relief@	-organization=502 -broadcast_program=3
@tauber@	-location=35 -person=1
@michigan_central_station@	-location=30
@my_own_worst_enemy@	-broadcast_program=43 -art=5
@president@	-title=15043 -event=124 -person=47 -organization=43 -product=37 -location=11 -broadcast_program=3
@lisu@	-people-ethnicity=53 -language=19
@clear_fork@	-location=22 -organization=1
@doug@	-broadcast_program=107 -person=41
@louis_zamperini@	-person=37
@the_osterman_weekend@	-art=31
@kijūrō_shidehara@	-person=28
@plane@	-living_thing=22 -location=3 -product=3 -organization=1 -event=1
@indro_montanelli@	-person=55
@james_hamilton,_1st_earl_of_arran@	-person=39
@geological_survey_of_canada@	-organization=221
@the_comedians@	-broadcast_program=36 -art=23
@neues_deutschland@	-art=52
@bruce_altman@	-person=28
@steele@	-person=63 -location=32
@frankenstein_conquers_the_world@	-art=37
@space_race@	-event=189 -broadcast_program=11 -art=3 -product=1
@linfield@	-organization=617 -location=2
@p._g._viswambharan@	-person=22
@fifteenth@	-law=21 -event=12 -art=2 -organization=2
@virtuoso@	-title=18 -product=4 -art=3
@ampleforth_abbey@	-location=44 -organization=3
@waitakere_city@	-location=71 -organization=14
@1996_state_election@	-event=48
@lawrenceville_school@	-organization=126 -location=3
@murray_hill@	-location=87 -person=7
@kid_nichols@	-person=33
@fédération_internationale_de_philatélie@	-organization=30
@litchfield@	-location=199 -product=2 -organization=1
@herzberg@	-location=22 -person=3
@caprice@	-product=22 -art=14 -person=13 -location=4
@glenferrie_oval@	-location=28
@vacha@	-location=32 -living_thing=1
@castries@	-location=128 -person=1
@dundee@	-location=2101 -organization=1195 -product=1
@arc_de_triomphe@	-location=380 -event=2 -art=1
@jackie_brown@	-art=96 -person=8
@michael_howard@	-person=357
@acadian@	-people-ethnicity=45 -location=5 -language=5
@david_bisbal@	-person=178
@philanthropy_roundtable@	-organization=20
@mahjong@	-product=94 -art=6
@hellcat@	-product=14 -organization=5 -art=1
@guisborough@	-location=123 -organization=1
@ishida_mitsunari@	-person=122
@tycoon@	-title=13 -broadcast_program=11 -person=5 -art=4
@little_britches@	-person=19 -art=1
@cock_robin@	-person=27
@kėdainiai@	-location=85
@fort_myers@	-location=287 -organization=2
@battle_of_belmont@	-event=41
@chow_chow@	-living_thing=47 -food=1
@philip_abelson@	-person=28
@hambletonian@	-event=41
@samoan@	-people-ethnicity=157 -language=112 -organization=69 -location=14
@lake_lahontan@	-location=43
@mpc@	-organization=18 -product=2
@duke_energy@	-organization=185
@coin@	-event=8 -organization=6 -finance-currency=4 -location=2
@george_v@	-person=590 -location=2
@most_valuable_player@	-award=78 -event=5
@integra@	-product=34 -organization=2 -living_thing=1
@greatest_hits@	-art=816 -broadcast_network=1
@araxá@	-location=38 -organization=17
@crossfire@	-broadcast_program=113 -art=42 -product=10
@saxony@	-location=400 -event=6 -people-ethnicity=3 -person=2
@sc@	-title=79 -location=61 -organization=15 -product=5 -chemistry=3
@jhonen_vasquez@	-person=55
@kelso_abbey@	-location=52
@pro-mark@	-organization=47
@chesterton@	-location=68 -person=11
@david_porter@	-person=209
@louis_cyr@	-person=25 -art=12
@totley@	-location=25
@gsn_live@	-broadcast_program=23
@institute_of_technical_education@	-organization=25
@bona@	-location=11 -art=9 -person=4
@charles_burns@	-person=58
@leonard_wood@	-person=146 -product=1
@ilan_mitchell-smith@	-person=27
@western_canada_sedimentary_basin@	-location=25
@justin_i@	-person=115
@iven_c._kincheloe_award@	-award=20
@the_darkness@	-person=281 -product=36
@henry_b._anthony@	-person=39
@friday's_child@	-art=28 -person=4
@laiwu@	-location=27
@illuminati@	-organization=187 -art=2
@failure@	-person=56 -art=5 -event=3
@richard_caldicot@	-person=24
@asia_carrera@	-person=32
@unreal_tournament@	-product=120
@wisconsin_central@	-organization=41
@pall_mall@	-location=238 -art=1
@grambling_state_university@	-organization=216
@manila@	-location=5649 -event=14 -art=8 -organization=7 -product=2 -living_thing=1
@ichihara,_chiba@	-location=20
@norwood@	-location=310 -organization=202 -person=16 -art=7 -medicine-medical_treatment=1
@belarusian_premier_league@	-organization=280 -event=1
@liberian@	-location=15 -organization=6 -event=1
@tugboat_annie@	-art=22 -person=1
@chris_gayle@	-person=212
@bomarzo@	-location=26 -art=13
@rauma@	-location=183 -product=4 -language=1
@sts-95@	-event=58
@jacksonian@	-organization=109 -person=28
@hewson_consultants@	-person=53
@caddyshack@	-art=136
@germany@	-location=79813 -organization=1875 -event=96 -people-ethnicity=22 -broadcast_program=7 -title=4 -broadcast_network=1
@alvin_j._siteman_cancer_center@	-organization=20
@august_treboniu_laurian@	-person=20
@ilija_najdoski@	-person=20
@montreal_star@	-art=66
@ryan@	-person=96 -location=35 -broadcast_program=14 -organization=6 -art=1
@1876@	-event=93 -art=6
@eclogues@	-art=56
@universal_uclick@	-organization=23
@whitefield@	-location=123 -person=4
@james_dobson@	-person=125
@chennai@	-location=5403 -event=23 -organization=3 -transit=2
@calistoga@	-location=63
@brookline,_massachusetts@	-location=582
@marshallese@	-language=84 -location=18
@martin_wagner@	-person=29
@buenaventura@	-location=50 -organization=2
@vivo@	-organization=12 -art=9 -broadcast_program=1
@david_bowie@	-person=3730 -art=5
@us_open@	-event=1446 -organization=4 -broadcast_program=1
@tomoe_gozen@	-person=17 -art=3
@new_aspiration_party@	-organization=22
@schiphol_airport@	-location=20
@wharfedale_line@	-location=24
@brzesko_county@	-location=98
@prince_music_theater@	-organization=32
@confucius@	-person=621 -art=5
@jilib@	-location=23 -event=1
@afghans@	-location=53 -people-ethnicity=30 -living_thing=2 -person=1
@barney_bentall@	-person=21
@john_list@	-person=20
@the_rake's_progress@	-art=164 -person=1
@banga@	-location=28 -art=2 -organization=1
@jonas_gwangwa@	-person=20
@marquis_james@	-person=21
@jon_english@	-person=76
@frankfurt_university@	-organization=29
@kat_dennings@	-person=63
@market_square@	-location=84 -organization=2
@parish_church@	-location=34 -organization=4
@convention@	-organization=161 -event=38 -product=4
@mandan@	-people-ethnicity=127 -location=58 -language=5
@air_florida_flight_90@	-event=36
@pepin@	-person=51 -location=39
@sultan_of_selangor@	-title=111 -person=1
@u.s._armed_forces@	-organization=44
@virginia@	-location=18350 -organization=462 -product=30 -person=28 -art=19 -event=18 -living_thing=4 -title=1
@whopper@	-food=34
@german_submarine@	-product=25
@coktel_vision@	-person=30
@zambia_railways@	-organization=23
@greenford@	-location=123 -location=1
@28@	-art=47 -location=42 -time=20 -metropolitan_transit-transit_line=11 -event=6 -person=1 -transit=1
@east_belfast@	-location=26 -organization=2
@arab_kingdom_of_syria@	-location=26
@jamba_juice@	-organization=37
@vuelta_a_guatemala@	-event=36
@the_eleven_schill_officers@	-art=41
@annette_funicello@	-person=189
@estoril@	-location=249 -event=38 -organization=26
@win@	-event=20 -person=8
@nantyglo@	-location=32 -organization=2
@premier_league_of_bosnia_and_herzegovina@	-organization=224 -event=1
@botoșani@	-location=42 -organization=12
@peppermint@	-living_thing=23 -person=6
@atlántida@	-location=26 -art=3
@birkdale@	-location=20 -organization=1
@lahu@	-people-ethnicity=46 -language=11
@western_hemisphere_institute_for_security_cooperation@	-location=25
@willie_ormond@	-person=39
@the_screaming_jets@	-person=49 -art=9
@esh_winning@	-location=16 -organization=8
@london_2012@	-event=120 -product=2
@matthew_werkmeister@	-person=49
@rea@	-organization=16 -location=6 -person=5 -god=1
@lucan@	-person=86 -broadcast_program=9 -location=1
@caledon@	-location=151 -product=1 -person=1
@hirado@	-location=32 -product=4
@maybole@	-location=78 -organization=14
@bafta@	-award=70 -event=7
@epistle_to_the_laodiceans@	-art=26
@mississippi_house_of_representatives@	-organization=161
@operation_alphabet@	-event=19 -broadcast_program=1
@peter_symonds_college@	-location=28
@53@	-location=16 -metropolitan_transit-transit_line=12 -product=3 -event=3 -art=1
@jan_van_eyck@	-person=325 -art=1
@wheeling_township@	-location=21
@eatontown@	-location=43
@world_health_organization@	-organization=2824
@max_steel@	-broadcast_program=35
@a_night_in_san_francisco@	-art=24
@zenica@	-location=243 -organization=2
@the_awl@	-internet-website=32
@adamawa@	-location=33
@chevelle@	-person=187 -product=20
@jo_in-sung@	-person=46
@wizkid@	-person=69 -product=3
@unión_española@	-organization=406
@cahill_u.s._marshal@	-art=22
@lufthansa_regional@	-organization=23
@louisville,_georgia@	-location=24
@rich_lee@	-person=24
@saajan@	-art=43
@western_pennsylvania_conservancy@	-organization=26
@abel_gance@	-person=176
@beloit,_kansas@	-location=25
@laurence_naismith@	-person=92
@itō@	-location=14 -person=7
@crawdaddy!@	-art=83
@bradford_county,_pennsylvania@	-location=57
@the_atlantic@	-art=686 -location=4
@sangeet_natak_akademi_award@	-award=302 -organization=1
@sargent@	-location=13 -person=9
@środa_śląska_county@	-location=141
@joe_mcknight@	-person=31
@rock_around_the_clock@	-art=170
@mig-21@	-product=101
@sid_owen@	-person=84
@voice_of_america@	-organization=768 -art=5
@temuan@	-people-ethnicity=21 -language=3
@raymond_wong@	-person=39
@eurocup@	-event=163 -organization=31
@all_india_students_federation@	-organization=25
@7th_army@	-organization=53
@williams_syndrome@	-disease=42
@hogarth@	-person=82 -organization=4 -art=1
@julie_lemieux@	-person=42
@martin_j._blake@	-person=36
@screen_actors_guild_award@	-award=279 -event=7 -organization=3
@suffolk@	-location=4751 -product=9 -organization=7 -person=7 -title=5 -language=1
@gil_bellows@	-person=65
@pétange@	-location=48 -organization=2
@international_braille_chess_association@	-organization=25
@kindley_air_force_base@	-location=29
@ae@	-award=20 -language=7 -location=6
@regina_coeli@	-art=19 -location=1
@matthew_good@	-person=110
@clayton_eshleman@	-person=25
@hanau@	-location=411 -event=16
@eureeka's_castle@	-broadcast_program=28
@ron_eldard@	-person=59
@abbasid_caliphate@	-location=536
@yitzhak_mordechai@	-person=35
@nice_jazz_festival@	-event=22
@gyeongbokgung@	-location=43
@lang@	-location=22 -person=17 -product=1
@stoney@	-people-ethnicity=10 -person=7 -language=5
@rainbow_brite_and_the_star_stealer@	-art=27
@atari_jaguar@	-product=137
@mal_anderson@	-person=22
@hugh_childers@	-person=46
@metropolitan_magazine@	-art=22
@baneh@	-location=19 -event=1
@rothschild@	-person=149 -location=8 -organization=2
@ppp@	-organization=328
@liberal@	-organization=10991 -location=49 -religion-religion=23 -event=6 -person=1
@slovenia@	-location=13884 -organization=160 -people-ethnicity=2 -event=1 -title=1 -language=1 -art=1 -person=1
@friedrich_wilhelm_iii@	-person=41
@slim_river@	-location=12 -event=8
@band_of_gold@	-art=41 -broadcast_program=27 -person=2
@motilal_nehru@	-person=92
@david_letterman@	-person=563 -broadcast_program=8
@tallinna_kalev@	-organization=31
@amasis_ii@	-person=53
@river_orwell@	-location=61
@david_o._russell@	-person=163
@punalur@	-location=95
@campeonato_brasileiro@	-organization=318 -event=7
@fat_joe@	-person=647
@habibul_bashar@	-person=72
@pope_alexander_vii@	-person=193
@nintendogs@	-product=38
@princeton,_west_virginia@	-location=39
@tweeted@	-internet-website=180
@caledon_river@	-location=35
@st_asaph@	-location=148 -organization=2
@steven_taylor@	-person=26
@patrick_hadley@	-person=20
@pitsj@	-person=17 -art=5
@fa_women's_cup@	-event=198
@devin@	-location=20 -person=4 -organization=3
@united_airlines@	-organization=1021
@the_grove@	-location=48 -organization=5
@chronos@	-god=52 -art=11
@children_of_the_corn@	-art=48 -person=8
@general_patton@	-person=20 -art=1
@this_heat@	-person=63 -art=2
@kaye_don@	-person=23
@sadogatake_stable@	-organization=20
@gold_line@	-metropolitan_transit-transit_line=50 -location=1
@st._vincent@	-location=175 -person=125 -art=8 -product=4 -event=2 -organization=1
@eszterháza@	-location=40
@opera@	-product=299 -art=117 -location=9 -organization=8 -person=4
@mcpherson_county,_kansas@	-location=20
@k@	-chemistry=44 -product=22 -art=21 -broadcast_program=21 -person=19 -organization=10 -computer-programming_language=8 -metropolitan_transit-transit_line=6 -location=5 -finance-currency=3 -biology=2
@reamonn@	-person=49 -art=3
@xenophon@	-person=590 -art=1
@aleksinsky_district@	-location=21
@schweinfurt@	-location=308 -event=2 -organization=1
@line_b@	-metropolitan_transit-transit_line=53 -location=2 -transit=1
@ralph_m._steinman@	-person=27
@brennan@	-person=39 -location=7 -organization=1
@mechanicsburg@	-location=94 -organization=1
@western_christianity@	-religion-religion=198 -organization=1
@settle@	-location=100 -art=13 -person=3
@granny_smith@	-food=41 -location=2
@golden_time@	-broadcast_program=16 -art=13
@suharto@	-person=620
@timrå@	-location=18 -organization=7
@vermilion_county@	-location=76
@bindi_irwin@	-person=33
@tine@	-organization=27 -art=1
@austin_powers@	-art=110 -product=1
@indrajith@	-person=107
@sahagún@	-location=18 -event=8 -person=4
@shen_county@	-location=24
@wizna@	-location=55 -event=1
@joachim@	-person=104 -art=1
@fun@	-person=81 -art=43 -living_thing=1
@david_hutcheson@	-person=26
@chenoa@	-person=46 -location=11
@picquigny@	-location=21 -event=1
@no_name@	-person=19 -art=11 -location=1
@harry_enfield@	-person=172
@dundee_hibernian@	-organization=20
@the_kids_from_room_402@	-broadcast_program=46
@raúl_esparza@	-person=44
@robby_krieger@	-person=228 -art=2
@al-hilal@	-organization=134 -art=2
@deutsches_institut_für_normung@	-organization=38
@3_feet_high_and_rising@	-art=46
@alasdair_mcdonnell@	-person=23
@canadian_league_of_composers@	-organization=36
@boat@	-product=29 -person=7 -art=1 -event=1
@girls_just_want_to_have_fun@	-art=107
@quinoa@	-food=21 -art=1
@the_company@	-art=15 -organization=7
@ridgefield@	-location=151 -event=2 -organization=1
@national_review@	-art=782
@collier@	-location=50 -product=46 -person=7 -award=1
@lambton_quay@	-location=31
@telemundo_studios,_miami@	-organization=21 -broadcast_network=1
@rizal@	-location=287 -product=1
@c._fred_bergsten@	-person=23
@papa_charlie_jackson@	-person=21
@gilliam@	-location=26 -person=8
@max_kaminsky@	-person=28 -award=1
@superior_township@	-location=23
@lozère@	-location=337
@ascot@	-location=446 -product=2 -organization=2 -event=2
@jeremy_maclin@	-person=71
@hathras@	-location=35
@drottningholm@	-location=47 -product=1
@homeworld@	-product=62 -art=1 -location=1
@beltsville,_maryland@	-location=47
@don't_fence_me_in@	-art=30
@keravnos@	-organization=21 -product=1
@tuileries_garden@	-location=33
@battle_of_isandlwana@	-event=96
@libertine@	-art=33 -person=5
@trenchtown@	-location=23 -person=2
@battle_of_bladensburg@	-event=63
@hiroshima_peace_memorial_museum@	-location=25
@joan_shawlee@	-person=24
@amerigo_vespucci@	-person=168 -product=1
@1982_european_championships@	-event=44
@pepe@	-art=31 -person=22 -organization=1
@1999_northwest_territories_general_election@	-event=21
@bogong_high_plains@	-location=21
@spy@	-broadcast_program=21 -art=10 -person=9 -location=6 -organization=1
@admiralties@	-location=59 -language=1
@tom_powers@	-person=37
@the_amazing_spiez!@	-broadcast_program=23
@clayton@	-location=348 -person=17 -organization=3
@ball_corporation@	-organization=25
@alvin_harper@	-person=26
@matt_hoopes@	-person=37
@crack@	-medicine-drug=48 -chemistry=4 -product=3
@justice_league_international@	-art=146
@timia@	-living_thing=62 -location=6
@stouffville@	-location=34
@darren_naish@	-person=46
@donovan@	-person=666 -location=4
@outsiders@	-art=154 -person=2
@malagueña@	-art=28
@state_of_california@	-location=49 -organization=1
@egyptian_pyramids@	-location=58
@furnas@	-location=20 -organization=1
@loren_schoenberg@	-person=20
@ganzourgou_province@	-location=210
@giessen@	-organization=53 -location=5
@sienna_miller@	-person=195
@nerse@	-location=36 -person=4
@lost_river@	-location=45 -art=8
@moana_carcasses_kalosil@	-person=27
@york_university@	-organization=1438 -location=4
@british_government@	-organization=141 -location=46
@bash_at_the_beach@	-broadcast_program=53
@kingdom_of_sussex@	-location=80
@roma_sub_rosa@	-art=44
@new_cumberland@	-location=27
@1945_general_election@	-event=50
@kermanshah_province@	-location=2783
@spiritism@	-religion-religion=79
@anson@	-location=50 -product=18 -person=16 -title=1
@armando_manzanero@	-person=116
@kodava@	-people-ethnicity=42 -language=14
@ananda_marga@	-religion-religion=46
@dainik_jagran@	-art=51
@aldermen@	-title=48
@hirosaki_domain@	-location=71
@terra_mariana@	-location=22
@charles_howard,_1st_earl_of_nottingham@	-person=58
@friulian@	-language=81 -location=8
@marine_corps_reserve@	-organization=24
@bombardier_inc.@	-organization=53
@colby@	-location=56 -food=11 -person=4 -organization=2
@grace_park@	-person=51 -location=1
@hopi_language@	-language=24 -people-ethnicity=1
@the_left_hand_of_darkness@	-art=63
@columbia_records@	-organization=4503 -art=1
@world_victory_road@	-organization=61
@augustus@	-person=2114 -art=12 -location=5 -religion-religion=1
@mark_howard@	-person=24
@dream_street@	-person=38 -art=17 -broadcast_program=11
@london_film_school@	-organization=71
@stolberg-stolberg@	-location=32
@avon_and_somerset_constabulary@	-organization=112
@central_experimental_farm@	-location=37
@lake_pleasant@	-location=37
@fort_trumbull@	-location=31
@katanning@	-location=62
@ferncliff_cemetery@	-location=55
@sorcerer@	-title=86 -art=29 -product=7
@hounslow@	-location=238 -organization=5 -location=1
@miles_simon@	-person=36
@gmina_książ_wielki@	-location=24
@judy_at_carnegie_hall@	-art=34
@louth@	-location=482 -organization=188
@elks@	-organization=96 -living_thing=2
@johnston_atoll@	-location=145
@monastery_of_sant_jeroni_de_cotalba@	-location=37
@eastern_district_of_new_york@	-organization=21
@e-type@	-person=59 -product=14 -art=1
@oceanus@	-god=176 -person=2
@stirling_university@	-organization=20
@darkman@	-art=50 -product=5
@beira@	-location=180 -living_thing=4 -title=1
@carol_i@	-person=105 -art=1
@gogaji@	-god=27
@ned_vizzini@	-person=30
@kidd_kraddick@	-person=40
@lennie_niehaus@	-person=33
@świnoujście@	-location=136
@venkatagiri@	-location=32
@bill_stevenson@	-person=215
@tokyo_metro_marunouchi_line@	-metropolitan_transit-transit_line=55
@battle_creek,_michigan@	-location=304
@forces@	-organization=92 -event=3
@cowlairs@	-organization=28 -location=18
@đỗ_mười@	-person=36
@bbc_scottish_symphony_orchestra@	-person=137
@drozdov@	-person=61
@emea@	-location=66 -organization=17
@shanghai_university@	-organization=89 -location=2
@numb@	-art=67 -medicine-symptom=2 -person=1
@killer_kowalski@	-person=81
@furness_line@	-location=51 -organization=1
@holly_dunn@	-person=54 -art=1
@admiral@	-title=2013 -person=7 -product=6 -location=6 -organization=2
@ullevi@	-location=229
@luca_zingaretti@	-person=32
@ig_metall@	-organization=23
@the_strand@	-location=154 -art=7 -organization=1
@direct_subsidy_scheme@	-organization=22
@methotrexate@	-medicine-drug=30
@peter_quennell@	-person=28
@yellowjackets@	-person=82
@lake_hamilton@	-location=18 -organization=4
@band@	-person=90 -broadcast_network=24 -location=2 -organization=1
@seon@	-religion-religion=37 -person=15 -location=1
@shaolin_monastery@	-organization=102
@herbie_goes_to_monte_carlo@	-art=42
@mike_lindup@	-person=66
@jenga@	-product=30
@lantern_festival@	-time=55 -event=1
@ampthill@	-location=98
@vince_phillips@	-person=20
@1993_central_american_and_caribbean_games@	-event=32
@del_amitri@	-person=93 -art=3
@council_of_rome@	-organization=27
@union_of_soviet_socialist_republics@	-location=68
@sandy_nelson@	-person=32
@saguache_county,_colorado@	-location=26
@hoverla@	-location=20 -organization=7
@valencia@	-location=1275 -person=43 -organization=37 -event=25 -art=11 -food=6 -product=6 -location=2 -living_thing=1
@gmina_strzelno@	-location=40
@yuchi_jiong@	-person=31
@trishul@	-art=34 -location=2
@beloit@	-location=110 -organization=9
@mińsk_county@	-location=353
@cadillac,_michigan@	-location=67
@scooby-doo@	-art=63 -location=1
@steve_bacic@	-person=31
@david_bamber@	-person=27
@brunsbüttel@	-location=58
@foggy_mountain_breakdown@	-art=20
@empty@	-art=18 -broadcast_program=8
@was@	-organization=10 -art=9 -event=3 -people-ethnicity=2 -person=1 -product=1
@bobby_richardson@	-person=81
@syzran@	-location=30 -organization=1
@green_bank,_west_virginia@	-location=20
@sam_endicott@	-person=24
@bradley_joseph@	-person=107
@brocade_communications_systems@	-organization=55
@nišava_district@	-location=35
@honorary_degree@	-education-educational_degree=69
@isabelle@	-person=20 -location=2 -living_thing=1
@agelenidae@	-living_thing=49
@phil_stacey@	-person=29 -art=1
@angelo_moore@	-person=51
@pina@	-art=25 -location=5 -food=1 -person=1
@ror@	-people-ethnicity=19 -location=1
@clangers@	-broadcast_program=38 -food=1
@columbo@	-broadcast_program=199 -person=3 -location=1
@lieuwe_westra@	-person=38
@grocer@	-organization=19 -title=1
@rebound@	-art=17 -broadcast_program=4
@priest@	-title=846 -art=42 -person=28 -organization=2 -location=2 -people-ethnicity=1
@in_demand@	-broadcast_network=23 -art=5
@operation_castle@	-event=42
@st._stephen@	-location=70 -person=34 -time=1
@hugh_tayfield@	-person=23
@emba@	-education-educational_degree=26 -location=8 -person=2 -organization=1
@son_seals@	-person=47
@united@	-organization=143 -art=25 -religion-religion=20 -broadcast_program=10 -location=3 -person=3 -event=2 -product=1
@emergency!@	-broadcast_program=249 -art=7
@the_undertaker@	-person=570 -art=1
@alegría@	-art=36 -location=2
@hallstatt_era@	-location=25
@knights_of_malta@	-title=26 -organization=1
@elizabeth_spriggs@	-person=67
@nadia_comăneci@	-person=108
@luigi_raimondi@	-person=21
@carl_sanders@	-person=40
@utne@	-location=19 -art=8
@chris_mulkey@	-person=67
@chattanooga_choo_choo@	-art=59 -location=2
@the_spirit_of_christmas@	-art=23 -broadcast_program=3
@ironman_heavymetalweight_championship@	-organization=29
@s._p._b._charan@	-person=20
@sv_austria_salzburg@	-organization=49
@saint-vincent@	-location=24 -person=3
@danny_baker@	-person=105
@alison_limerick@	-person=22
@oslo_nye_teater@	-location=80
@newbury_park,_california@	-location=30
@beth_israel_hospital@	-location=30
@coquet_island@	-location=31
@redwoods@	-living_thing=26 -location=1
@karma@	-art=54 -person=5 -organization=4 -product=2 -location=2 -religion-religion=1 -broadcast_program=1
@r._k._selvamani@	-person=23
@earl_of_arran@	-title=44 -person=37 -organization=2
@ashkenaz@	-person=30 -people-ethnicity=3
@philip_davies@	-person=33
@higher@	-art=58 -location=1 -education-educational_degree=1 -living_thing=1
@witnica@	-location=24
@encyclopedia_of_ukraine@	-art=75
@westport,_massachusetts@	-location=34
@earl_spencer@	-title=31 -person=23
@first@	-event=337 -organization=234 -art=102 -location=70 -law=70 -product=10 -person=7 -title=5 -broadcast_program=2 -body_part=1 -transit=1
@pepe_romero@	-person=34
@lisa_whelchel@	-person=37
@doug_somers@	-person=20
@md@	-education-educational_degree=650 -location=128 -title=3 -organization=2
@aquarius_records@	-organization=47
@mark_clear@	-person=20
@colorado_boulevard@	-location=55
@advertisements@	-title=49
@temple_grandin@	-person=78 -art=36
@angles@	-people-ethnicity=274 -art=10 -location=1
@lethbridge@	-location=494 -organization=4 -person=1
@the_united_kingdom@	-location=60 -organization=2 -title=1
@joint_commission@	-organization=134
@belle_chasse@	-location=24
@kamal_shalorus@	-person=22
@moldovan@	-language=68 -people-ethnicity=59 -location=19 -person=2
@whitefish_bay,_wisconsin@	-location=34
@middle_river,_maryland@	-location=21
@khasan@	-location=30 -product=1
@emma_pierson@	-person=23
@akino@	-person=40
@wildwood@	-location=62 -art=8
@i_turn_to_you@	-art=35
@escort@	-product=71 -title=19 -art=8 -person=4
@gilbert_stanley_underwood@	-person=46
@antonio_banderas@	-person=442
@confessions@	-art=165 -event=2
@pima@	-people-ethnicity=101 -location=42 -language=1
@troy_mclawhorn@	-person=33
@stanley_gibbons@	-organization=289 -person=1
@historical_association@	-organization=29
@reconquest@	-event=46 -location=1
@new_year@	-time=394 -art=8 -location=1
@gil@	-person=23 -location=7 -product=1
@coming_home@	-art=111 -broadcast_program=23
@american_physical_therapy_association@	-organization=30
@harry_champion@	-person=21
@rocky_lockridge@	-person=21
@kirkbride_plan@	-location=41
@barisal@	-location=55 -organization=3 -event=3
@penguins@	-organization=34 -product=1
@frank_frazetta@	-person=197
@alice_barlow@	-person=22
@lake_erie_monsters@	-organization=218
@abba@	-person=1237 -art=19 -organization=2 -location=2 -title=1
@sadko@	-art=88 -product=2
@breezewood@	-location=24
@angus@	-location=806 -art=24 -person=24 -title=4
@gibson_township@	-location=21
@1988–89@	-event=320 -organization=70
@stark@	-location=83 -broadcast_program=7 -person=6 -art=5
@chamorro@	-language=71 -person=25
@lindisfarne@	-location=350 -person=96 -organization=2
@university_of_michigan@	-organization=9003 -location=1
@raju_sundaram@	-person=83
@petermann_island@	-location=25
@karuizawa,_nagano@	-location=25
@dufferin_county@	-location=24
@tx-2@	-product=21 -location=1
@west_nyack,_new_york@	-location=34
@ncaa_division_iii@	-organization=130 -event=12
@les_dudek@	-person=33 -art=1
@houston_buffaloes@	-organization=79
@311@	-person=248 -art=14 -product=3 -organization=3 -location=1
@daniel_kehlmann@	-person=26
@wild_bunch@	-organization=20 -art=1
@docks@	-location=18 -living_thing=4
@genoveva@	-art=19 -person=2
@u.s.a@	-location=98 -organization=5
@king_ralph@	-art=29
@fc_bihor_oradea@	-organization=25
@vayu@	-god=95
@international_professional_hockey_league@	-organization=53
@grampian@	-location=20 -organization=1
@bar@	-location=295 -organization=136 -title=12 -food=3 -person=2 -event=1 -product=1
@sneferu@	-person=86
@genus@	-organization=14 -living_thing=9 -art=2
@legislative_assembly_of_quebec@	-organization=695
@machinal@	-art=29
@waxahachie@	-location=57
@purple@	-visual_art-color=46 -art=27 -metropolitan_transit-transit_line=9 -organization=3
@assumption_university@	-organization=42
@john_bellany@	-person=33
@mostaganem_province@	-location=41
@western_gunfighters@	-art=21
@northwestern@	-organization=470 -location=207 -product=7
@fotheringay@	-person=59 -location=6
@taarak_mehta_ka_ooltah_chashmah@	-broadcast_program=67
@margaretha_krook@	-person=22
@mastermind@	-broadcast_program=134 -art=7 -person=2
@jessica_andersson@	-person=21
@daniel_balaji@	-person=21
@acer@	-organization=129 -living_thing=1
@clubhouse@	-broadcast_program=20 -art=2 -location=2
@cameron@	-location=193 -person=65 -organization=13
@rubicon@	-location=103 -broadcast_program=33 -person=15 -art=5 -event=2 -organization=1
@jessica_alba@	-person=290
@kathmandu@	-location=1397 -organization=5
@scuttling_of_the_german_fleet_in_scapa_flow@	-event=88
@vishera_river@	-location=43
@christ_college,_brecon@	-organization=55
@lake_travis@	-location=38 -organization=2
@bolesław_leśmian@	-person=26
@harmony@	-location=69 -art=35 -organization=21 -product=9 -person=6 -god=1
@melbourne_law_school@	-organization=29
@saint-jean-de-maurienne@	-location=57
@a.b.@	-education-educational_degree=997 -title=2
@will_power@	-person=230 -broadcast_program=2 -art=1
@michael_the_brave@	-person=157 -art=2
@alpha_centauri@	-location=206 -art=2 -product=2 -event=2
@gmina_pruszcz_gdański@	-location=37
@london_arena@	-location=42
@person@	-location=24 -god=1 -event=1
@yehudit_ravitz@	-person=21
@pete_wingfield@	-person=85
@xavier_university@	-organization=264
@gmina_wielichowo@	-location=20
@n.y._rangers@	-organization=70
@rafael@	-person=28 -organization=27 -art=1 -product=1 -location=1
@fairlawn@	-location=27 -organization=2
@antiochus_iii@	-person=93
@bryan,_texas@	-location=118
@carson's@	-organization=32 -person=1
@master_of_puppets@	-art=102 -person=1
@french_championships@	-event=139 -organization=3
@enrico_mattei@	-person=48
@byron_haskin@	-person=54 -art=1
@belvoir_st_theatre@	-location=56
@jimmy_barnes@	-person=324 -art=1
@pilar@	-location=48 -person=2
@keisuke_kuwata@	-person=36
@hepburn@	-person=24 -location=16
@robert_lepage@	-person=119
@chad_henne@	-person=136
@national_geographic_magazine@	-art=36 -location=5
@builders@	-title=21 -location=2
@gamer@	-art=32 -title=11 -person=1
@andrew_j._offutt@	-person=63
@royal_flying_doctor_service_of_australia@	-organization=68
@napoleonic_france@	-location=29 -event=1
@kirarin_revolution@	-art=61
@trunk_line@	-metropolitan_transit-transit_line=55 -location=1
@loes_gunnewijk@	-person=22
@masaharu_satō@	-person=28
@phillips@	-location=47 -person=29 -organization=28
@sacile@	-location=43 -event=2
@in_the_penal_colony@	-art=25
@java@	-location=3122 -computer-programming_language=2835 -product=251 -event=11 -people-ethnicity=4 -food=3 -language=2 -person=1 -living_thing=1
@orton@	-location=18 -person=10
@ladysmith@	-location=177 -event=33 -art=2 -person=1
@shotgun_messiah@	-person=21 -art=4
@columbus_college_of_art_and_design@	-organization=37
@motor_torpedo_boat@	-product=132
@calvinistic@	-religion-religion=101 -person=1
@louisiana_purchase@	-event=700 -art=24
@jean_servais@	-person=24
@underhill@	-location=62 -person=1
@stinger@	-disease=14 -product=4 -food=3 -living_thing=1
@alan_m._clark@	-person=43
@carnation@	-location=17 -food=14 -living_thing=11 -broadcast_program=9 -art=1
@haliday@	-person=52
@international_congress_of_mathematicians@	-event=313
@ron_garney@	-person=37
@robert_byrd@	-person=259
@hlothhere_of_kent@	-person=21
@italian_serie_a@	-organization=23
@the_movie_of_the_same_name@	-art=31 -product=1
@gold@	-chemistry=529 -art=111 -organization=90 -broadcast_network=84 -event=22 -person=10 -location=8 -visual_art-color=6 -finance-currency=5 -metropolitan_transit-transit_line=4 -title=4 -product=3
@association_for_women_in_science@	-organization=25
@cancún_international_airport@	-location=73
@owl@	-living_thing=92 -computer-programming_language=75 -broadcast_program=7 -title=6 -organization=6 -art=3 -person=1 -product=1 -finance-currency=1
@james_herriot@	-person=81 -broadcast_program=1
@congressional_budget_office@	-organization=562
@2004_republican_national_convention@	-event=96
@javakheti@	-location=56
@penguin_books@	-organization=1252
@yob@	-person=25 -art=2
@leslie_ash@	-person=42
@comanche@	-location=33 -language=12 -product=5 -art=4
@storer_college@	-organization=25
@kent_austin@	-person=57
@fiba_eurocup@	-organization=27 -event=19
@azuli_records@	-organization=28
@shubert_theatre@	-location=40
@kampen@	-location=82
@stonehaven@	-location=245 -organization=1
@eugène_sue@	-person=55 -broadcast_program=1
@epiblema_scutulana@	-living_thing=32
@jim_lehrer@	-person=85
@fort_henry@	-location=70 -event=51
@punica@	-art=12 -living_thing=8
@south_portland@	-location=173 -organization=1
@sidney_lanier@	-person=84 -organization=2
@heilongjiang@	-location=870
@justiniana_prima@	-location=21
@die_prinzen@	-person=25
@ipswich_town_f.c.@	-organization=78
@ms-13@	-organization=27
@arthur_erickson@	-person=72
@charlene_gonzales@	-person=28
@pocono@	-location=57
@anthony_anderson@	-person=131
@love_is_a_battlefield@	-art=53
@antitrust@	-art=19 -organization=1
@remy_hamilton@	-person=71
@amos_t._akerman@	-person=23
@wigan@	-organization=1667 -location=1166 -event=2
@madison@	-location=1845 -broadcast_program=52 -person=23 -organization=19 -art=8 -event=6 -product=2
@tarja_turunen@	-person=201
@keifuku_electric_railroad@	-organization=20
@mark_hambourg@	-person=20
@amanitaceae@	-living_thing=46
@river_city_ransom@	-product=29
@chairman_of_the_board@	-title=32 -art=11 -person=1
@illinois_country@	-location=117
@low_countries@	-location=1229 -event=1
@latina@	-location=62 -organization=54 -people-ethnicity=4
@michel_aflaq@	-person=87
@richard_williams@	-person=232
@mitchell@	-location=310 -person=61 -art=12 -organization=10 -product=5 -living_thing=4
@david_hartley@	-person=57
@graeme_hick@	-person=97
@jill_clayburgh@	-person=166
@backstage@	-art=30 -broadcast_program=2
@colorado_national_monument@	-location=34
@gay_brewer@	-person=37
@mcdonnell_douglas_f-15_eagle@	-product=64
@may_uprising_in_dresden@	-event=23
@duke_of_wellington@	-person=594 -title=56 -product=3
@joe_jones@	-person=25
@broxbourne@	-location=112
@alfred_hitchcock@	-person=1867
@svn@	-product=22 -organization=1
@fabrizio_miccoli@	-person=64
@liam_donaldson@	-person=22
@jersey_city@	-location=729 -organization=6 -event=2
@tamura@	-location=23 -person=1
@nefertiti@	-person=183 -art=8
@vindonissa@	-location=34 -event=1
@shap@	-location=68 -organization=1
@jesús_lópez-cobos@	-person=51
@rio_conchos@	-location=30 -art=2
@nellie_the_elephant@	-art=18 -broadcast_program=9
@public@	-organization=17 -location=7 -art=4 -broadcast_network=2 -product=1 -title=1 -internet-website=1
@hardoi_district@	-location=25
@edison_lighthouse@	-person=35
@the_adverts@	-person=41
@budapest_honvéd@	-organization=94
@steven_arnold@	-person=40
@viscount_lisle@	-title=27 -person=8
@peter_krause@	-person=74
@tory_island@	-location=136 -event=1
@bubblegum_crisis_tokyo_2040@	-broadcast_program=45
@duffy@	-person=248 -location=12 -art=1
@sunday_sport@	-art=23
@eric@	-person=137 -art=23 -product=1
@words_and_music@	-art=56 -broadcast_program=1
@memphis@	-location=2084 -organization=375 -event=30 -product=4 -living_thing=4 -person=1
@esporte_clube_santo_andré@	-organization=21
@rock_island,_illinois@	-location=298
@halford@	-person=70 -location=4 -product=2
@boularderie_island@	-location=24
@skogn@	-location=35
@darksiders@	-product=43
@infinite_crisis@	-art=669 -product=25
@vito_scotti@	-person=41
@kate_baldwin@	-person=24
@miki_fujimoto@	-person=73
@bbc_radio_2_folk_awards@	-award=104
@bethesda_softworks@	-person=168
@tropicana@	-food=35 -organization=8 -location=4
@bugulma@	-location=22
@lanvin@	-organization=126 -person=13
@herrera@	-location=15 -person=10
@barsuk_records@	-organization=97
@fiskars@	-organization=26 -location=3
@abraham_polonsky@	-person=27
@aurangzeb@	-person=931 -art=8
@little_burgundy@	-location=28
@rosemary_sutcliff@	-person=135
@belinda@	-art=30 -person=25 -location=14 -broadcast_program=5
@aik_if@	-organization=59
@ksh@	-finance-currency=16 -product=14 -organization=1
@british_european_airways@	-organization=211
@scott_olsen@	-person=32 -event=2
@qrendi@	-location=33 -organization=4
@heath_shuler@	-person=54
@cunningham@	-location=49 -person=42 -organization=5 -broadcast_program=1
@nye_county,_nevada@	-location=57
@the_general@	-art=42 -product=21 -broadcast_program=1
@grip@	-title=22 -location=8 -organization=4 -disease=1
@urban@	-person=21 -art=2 -organization=2 -location=1
@arthur_mutambara@	-person=46
@yue_jin@	-person=32
@enterococcus_faecalis@	-living_thing=26
@lucio_dalla@	-person=114
@jeff_carson@	-person=32 -art=3
@barrington_j._bayley@	-person=44
@saint_petersburg@	-location=5595 -organization=7 -transit=3
@turkish_women's_first_football_league@	-organization=68
@shawarma@	-food=25
@fredonia,_new_york@	-location=52
@arakkonam@	-location=87 -event=2
@what_if...?@	-art=32
@institute_of_education@	-organization=182
@warwick_university@	-organization=20
@living_in_a_box@	-person=27 -art=8
@dreux@	-location=154 -organization=1
@somme@	-location=1396 -event=93 -art=1
@greg_gumbel@	-person=141
@peter_knight@	-person=107
@são_josé@	-organization=32 -location=20 -person=2
@the_used@	-person=283 -art=7
@iloilo@	-location=439 -organization=2 -person=2 -art=1
@jeong_mong-ju@	-person=22
@july_4@	-time=364 -art=4
@king_george_v_school@	-organization=26 -location=4
@the_monitors@	-person=20 -art=4
@yanni@	-person=217
@naupactus@	-location=90 -living_thing=1
@ciaa@	-organization=32 -event=1
@2004_general_elections@	-event=47
@sweet_honey_in_the_rock@	-person=66
@ol'_dirty_bastard@	-person=244
@universidad_autónoma_de_nuevo_león@	-organization=48
@rusko@	-person=63 -location=24
@codeine@	-person=33 -medicine-drug=32
@1974@	-event=930 -art=7 -organization=3
@charles_fisher@	-person=47 -organization=1
@thietmar@	-person=27
@hudson_hornet@	-product=36 -organization=1
@wittiza@	-person=37
@the_libertine@	-art=31 -person=1
@carol_vadnais@	-person=22
@george_duning@	-person=43
@melt-banana@	-person=61
@silkwood@	-art=44 -person=1
@second_division@	-organization=1466 -event=18 -title=1
@knox@	-location=158 -person=44 -organization=7
@herlev@	-location=42 -organization=1
@manifesto@	-art=54 -person=2 -organization=2 -event=1
@tfc@	-broadcast_network=31 -organization=3
@the_lighthouse@	-art=23 -location=9
@pico_rivera,_california@	-location=40
@pete_mackanin@	-person=20
@poetry_book_society@	-organization=51
@elsa@	-art=16 -person=12 -location=11 -organization=2
@olin_downes@	-person=38
@vazha-pshavela@	-person=22 -location=1
@songs_of_praise@	-broadcast_program=204 -art=18
@greg_kelser@	-person=20
@van@	-location=73 -product=39 -organization=6 -event=3 -living_thing=1
@moriarty@	-location=12 -person=8
@airheads@	-art=47 -food=2
@lung@	-body_part=20 -location=2 -disease=1 -medicine-symptom=1 -medicine-medical_treatment=1
@kyle_of_sutherland@	-location=29
@oregon_inlet@	-location=27
@justin_hinds@	-person=23
@little_birdy@	-person=101 -art=2
@girls@	-broadcast_program=120 -person=34 -art=29 -organization=1 -event=1
@the_lonesome_death_of_hattie_carroll@	-art=24
@wnba@	-organization=420 -event=2 -broadcast_program=2
@sony_classical_records@	-organization=32
@highway_427@	-location=50
@guinness_brewery@	-organization=22 -food=3
@honeydew@	-food=17 -art=3 -location=2
@deric_ruttan@	-person=38 -art=1
@ilog@	-location=11 -organization=11
@notre_dame_fighting_irish@	-organization=148
@abc_tv@	-broadcast_network=407 -organization=7 -person=4
@black_river_falls@	-location=20
@for_once_in_my_life@	-art=91
@weinan@	-location=193 -event=1
@sonia@	-person=97 -art=5 -language=1
@bulls@	-organization=124 -location=28 -living_thing=2 -event=1
@neve_shalom@	-location=25
@waverly@	-location=166 -art=1 -product=1 -organization=1
@danes@	-people-ethnicity=309 -location=96 -organization=2
@battle_born@	-art=32 -organization=1
@detective_conan@	-art=71
@donnington@	-location=37
@bartlett's_familiar_quotations@	-art=32
@florida_panhandle@	-location=326
@bobby_scott@	-person=83
@cup@	-event=94 -organization=52 -finance-currency=1
@fremantle_harbour@	-location=34
@tiger_bay@	-art=45 -location=32
@solidarity@	-organization=547 -art=7
@karen_valentine@	-person=43
@sigismund@	-person=315
@vascular@	-body_part=44 -living_thing=7 -medicine-medical_treatment=5 -disease=1
@the_muse@	-art=20 -god=2 -broadcast_program=1
@will_ferguson@	-person=31
@classical_greek@	-language=29 -location=17 -religion-religion=1
@bellini@	-person=358 -food=7 -location=1
@newcastle's@	-location=18 -organization=4 -person=1
@the_spiders_from_mars@	-person=24
@dirty_work@	-art=80 -broadcast_program=4
@sakata@	-location=39 -person=1
@longhope@	-location=23
@busways@	-organization=73 -transit=6
@the_lake_house@	-art=34 -location=1
@porsche@	-organization=1284 -person=5 -product=4
@the_black_dahlia@	-art=70 -person=4
@nosferatu@	-person=35 -art=5
@openshaw@	-location=54
@bill_johnson@	-person=78
@tuscumbia@	-location=37 -product=2
@flavio@	-art=18 -person=2
@middlesex_fells_reservation@	-location=21
@martin_luther_king@	-person=50 -event=1
@godfried_bomans@	-person=23
@thoothukudi@	-location=102 -art=1
@council_of_state@	-organization=290 -person=79 -title=6 -event=3 -location=2
@casting_crowns@	-person=167 -art=9
@cnn_center@	-location=53
@john_eales@	-person=53
@auckland_city_council@	-organization=79 -location=5
@system_of_a_down@	-person=507 -art=13
@balbriggan@	-location=91 -organization=1
@bruce_hornsby@	-person=258
@kate_spade@	-person=48 -organization=2
@amy_ray@	-person=105
@medellín@	-location=898 -organization=4 -event=2
@moor_park@	-location=53 -organization=1
@2003_world_youth_championships_in_athletics@	-event=22
@gorontalo@	-location=85 -language=1
@the_times-picayune@	-art=101
@popcorn@	-art=49 -food=15
@chamber_of_deputies@	-organization=941 -location=2 -title=1 -event=1
@once_a_thief@	-broadcast_program=22 -art=6
@stir_crazy@	-art=27 -broadcast_program=7 -location=4
@yoshio_mikami@	-person=21
@novel@	-art=470 -person=11
@ijssel@	-location=139
@bedford_school@	-organization=343 -location=1
@peter_wright@	-person=118
@sarah_dunant@	-person=26
@nivelle@	-event=32 -person=11 -location=7
@abbas_milani@	-person=22
@wesley_harms@	-person=28
@daszyna@	-location=22
@shameless@	-broadcast_program=428 -art=22 -person=5
@necropolis@	-art=8 -location=8 -organization=7
@zeitgeist@	-art=33 -organization=4 -person=2
@enniskerry@	-location=43
@port_carlisle@	-location=29
@constantine_phaulkon@	-person=21
@charles_hedley@	-person=26
@tirana_international_airport_nënë_tereza@	-location=21
@michael_moore@	-person=616
@dance@	-art=101 -person=4 -organization=2
@mallala_motor_sport_park@	-location=39
@authentic_radical_liberal_party@	-organization=31
@pete_gillen@	-person=27
@borger-odoorn@	-location=25
@edessa@	-location=169 -event=2
@notodonta_tritophus@	-living_thing=33
@sengkang_new_town@	-location=34
@key_west@	-location=1029 -product=1
@öhringen@	-location=50
@langkawi@	-location=155
@st._francis@	-person=114 -location=64 -organization=8 -product=2
@johnny_depp@	-person=973 -art=1
@hinchley_wood@	-location=23
@shadows@	-art=34 -person=21 -broadcast_program=2
@jim@	-person=162 -broadcast_network=21 -art=19
@lake_austin@	-location=36
@zora_neale_hurston@	-person=241 -award=1
@botho_strauß@	-person=25
@juliette@	-art=24 -person=7 -broadcast_program=1 -event=1
@chimney_rock@	-location=28
@karantina@	-location=15 -event=5
@peter_w._rodino@	-person=20
@market_harborough@	-location=266 -organization=1
@sangrur_district@	-location=33
@kansai_telecasting_corporation@	-broadcast_network=25
@feltwell@	-location=21
@directv@	-organization=1259
@caesars_palace@	-location=349 -product=2 -event=2
@scots-irish@	-people-ethnicity=200 -language=2 -location=1
@lehár@	-person=40
@opposition_leader@	-title=124 -organization=3
@keith_baker@	-person=38
@mean_creek@	-art=21
@secretary_of_state_for_dominion_affairs@	-title=36 -person=1
@nepalese@	-location=25 -language=23 -people-ethnicity=10
@battle_of_the_barracks@	-event=25
@glenn_gregory@	-person=43
@ram_trucks@	-organization=22 -product=2
@expanded_universe@	-art=23
@balance_of_power@	-person=13 -product=9 -art=1
@julie_walters@	-person=275
@the_redneck_manifesto@	-person=21 -art=3
@jagdgeschwader_2@	-organization=50
@earthsuit@	-person=27
@cork_hibernians@	-organization=27
@ted_taylor@	-person=27
@uml@	-computer-programming_language=221 -product=5
@foundation_imaging@	-organization=20
@kieffer@	-person=147
@urbain_le_verrier@	-person=66
@frederick_fennell@	-person=47
@shaw_and_crompton@	-location=56
@alabama_shakespeare_festival@	-organization=40
@arsinoe@	-location=22 -person=9
@francesco_crispi@	-person=93
@california_condor@	-living_thing=37
@karekin_i@	-person=24
@nebraska@	-location=5780 -organization=478 -art=64 -event=19 -product=2 -title=1 -living_thing=1
@real_españa@	-organization=252
@nimrod@	-person=98 -product=74 -art=34 -location=4 -event=3 -organization=3
@batu@	-person=32 -location=25 -language=2
@joseph_shabalala@	-person=37
@the_raincoats@	-person=98 -art=6
@fantasy@	-art=75 -person=31 -broadcast_program=8
@wesley@	-person=53 -location=14 -art=7 -organization=2 -religion-religion=1
@sanda@	-location=24
@jiske_griffioen@	-person=64
@anglican@	-religion-religion=1354 -organization=691 -location=4 -title=2 -people-ethnicity=1
@escape_to_victory@	-art=51
@3rd_rock_from_the_sun@	-broadcast_program=326
@topper_headon@	-person=62
@anthony_rapp@	-person=70
@holstein@	-location=718 -title=2
@brownsville,_brooklyn@	-location=46
@llandudno@	-location=391 -organization=16
@regina_belle@	-person=117
@almansa@	-location=35 -event=6 -organization=3
@jimmy_mack@	-art=24 -person=5
@marengo_county@	-location=73
@joint_genome_institute@	-organization=32
@swindon_town_f.c.@	-organization=47 -location=1
@multimedia_university@	-organization=31
@goldstein@	-location=12 -organization=9 -art=7 -person=4
@alphonse_legros@	-person=53
@monterey_pop@	-art=31 -location=4
@institute_of_transportation_engineers@	-organization=36
@the_duke_of_york@	-person=108 -title=1
@danby@	-location=41 -person=13
@fiat_ferroviaria@	-organization=26
@wang_liqin@	-person=27
@love_is_the_drug@	-art=34 -broadcast_program=3
@philip_webb@	-person=85
@visual_effects@	-title=37 -art=1
@ephrata,_pennsylvania@	-location=34
@metal_machine_music@	-art=26
@mzilikazi@	-person=58
@eddie_chambers@	-person=22
@samurai_warriors@	-product=118 -title=2
@louis_xii@	-person=162
@paranoid_android@	-art=48
@don_lake@	-person=22
@cyberathlete_professional_league@	-person=43
@u.s._mint@	-organization=24 -location=2
@plymouth_high_school@	-organization=20 -location=1
@zwiefalten@	-location=31
@clare_hall@	-organization=67 -location=1
@nadzab_airfield@	-location=20
@summit@	-location=302 -organization=12 -event=9 -art=1
@tibetan_freedom_concert@	-event=29 -art=6
@jewish_national_fund@	-organization=293 -people-ethnicity=1
@maryland@	-location=12103 -organization=548 -event=33 -product=17 -title=2 -art=2 -broadcast_network=1
@1796@	-event=23
@konstantin_paustovsky@	-person=27
@the_network@	-person=26 -broadcast_network=3 -art=2 -organization=1
@the_henry_rollins_show@	-broadcast_program=27
@don_winslow@	-person=23
@springdale@	-location=209 -organization=33
@gcc@	-product=277 -title=43 -organization=1
@joe_cocker@	-person=811 -art=1
@earl_of_menteith@	-title=31 -person=1
@the_cat_who_walks_through_walls@	-art=70
@crowley's_ridge@	-location=41 -organization=1
@melbourne_city@	-organization=40 -location=1
@hassan_mustafa_osama_nasr@	-person=21
@atkins@	-organization=35 -location=16 -person=6
@arden_myrin@	-person=20
@casarano@	-location=14 -organization=7
@israeli–lebanese_conflict@	-event=46
@maximum_pc@	-art=39
@educational_television@	-broadcast_network=17 -broadcast_program=3 -organization=1
@artemisia_vulgaris@	-living_thing=63
@bristol_south@	-location=28
@sertoli_cell@	-body_part=36
@dawson's_creek@	-broadcast_program=507 -location=1
@secretary_of_energy@	-title=46 -organization=11
@the_saturdays@	-person=334 -art=2
@milwaukee_mile@	-location=215
@whitfield_county@	-location=23 -product=1
@johnny_griffin@	-person=271 -art=2
@aina@	-person=23 -art=3 -language=1
@escapade@	-art=24 -product=4 -computer-programming_language=1
@john_francis_moore@	-person=23
@harry_potter_and_the_goblet_of_fire@	-art=176 -product=14
@ronnie_scott@	-person=202 -location=3
@his_mother@	-person=25 -god=3
@seoul,_south_korea@	-location=32 -event=9
@pioneer_press@	-organization=13 -art=11
@lauren_holly@	-person=92
@lucky_loser@	-art=21
@a_fine_frenzy@	-person=39
@alexia@	-person=74 -disease=6 -art=2
@rainbow_bridge@	-location=97 -art=1
@aqueduct@	-location=157 -person=18
@crystal@	-art=17 -location=16 -organization=6 -person=6 -product=3 -title=2 -award=1
@hanmer_springs@	-location=40
@methven@	-location=45 -event=4
@jacques_offenbach@	-person=528
@bharatiya_lok_dal@	-organization=77
@family_business@	-art=20 -broadcast_program=11
@a3@	-location=133 -product=11 -title=2 -broadcast_network=1
@district_of_alaska@	-location=41 -organization=2
@montreux@	-event=10 -person=6 -location=4
@planet_waves@	-art=26 -organization=1
@2008-09@	-event=84 -organization=6
@jean@	-person=113 -location=20 -art=15 -computer-programming_language=2 -broadcast_program=1
@charles_fort@	-person=83 -location=14
@antares@	-location=107 -art=5
@romeo_muller@	-person=26
@urusei_yatsura@	-broadcast_program=203 -person=14
@el_dorado,_kansas@	-location=44
@upton_park@	-location=253
@lacolle@	-location=22 -event=3
@flemish@	-location=905 -people-ethnicity=523 -language=406 -art=1 -organization=1
@spirogyra@	-living_thing=28 -person=13
@sasha_sokol@	-person=40
@real_valladolid_b@	-organization=29
@arrowhead_region@	-location=29
@jem_broadbridge@	-person=43
@queen_alexandra's_royal_naval_nursing_service@	-organization=35
@rocky_mountain_high_school@	-organization=22
@skf@	-organization=71
@thai_curry@	-food=25
@best_of_the_best@	-art=16 -event=6
@georgia_supreme_court@	-organization=43
@harvard_board_of_overseers@	-organization=33
@guinea-bissau@	-location=1388 -organization=23 -title=1
@1905@	-event=64 -person=2 -art=1
@fisher's_hill@	-event=22
@council_of_people's_commissars@	-organization=132 -person=1
@r2@	-event=16 -product=4 -metropolitan_transit-transit_line=3 -location=3
@wayne_counties@	-location=37
@murray_lerner@	-person=23
@roman_occupation@	-location=31 -event=1
@prime_minister_of_jordan@	-title=134 -person=1
@winfield@	-location=110 -person=3
@darrin_jackson@	-person=29
@zagorje@	-location=21
@captain_blood@	-art=85 -product=5 -person=2
@viacom@	-organization=778 -person=1
@gbc@	-product=23 -organization=8 -broadcast_network=2
@maxime_teixeira@	-person=28
@claudio_santamaria@	-person=25
@hugo_riemann@	-person=57
@kurtley_beale@	-person=24
@largo,_florida@	-location=69
@han_sui@	-person=44
@william_henry_draper_iii@	-person=20
@arnulf@	-person=61
@nunavut@	-location=2325 -organization=2
@zenobia@	-person=117 -art=11
@michael_attenborough@	-person=36
@delray_beach@	-location=73 -event=12
@outlook@	-art=99 -product=59 -location=33 -broadcast_program=5 -internet-website=1
@richard_alston@	-person=39
@claremont_school_of_theology@	-organization=53
@iraq_petroleum_company@	-organization=77
@john_adams@	-person=1582 -broadcast_program=36 -product=15 -art=12 -organization=1
@cape_chelyuskin@	-location=29
@mill_bay@	-location=21
@panda@	-living_thing=41 -product=6 -organization=2
@w._e._gladstone@	-person=27
@dyslexic@	-disease=21
@fawcett@	-organization=19 -person=3 -location=2
@nhs_lothian@	-organization=24
@sven_nykvist@	-person=58
@maud@	-person=39 -location=24 -product=15 -art=5
@astypalaia@	-location=27
@cromdale@	-location=17 -event=5
@girl@	-art=55 -person=40 -organization=3
@eddie_hemmings@	-person=35
@best_translated_book_award@	-award=59
@katz_v._united_states@	-event=30
@mötley_crüe@	-person=985 -art=11
@sher_singh@	-person=28
@seneca_college@	-organization=122
@20th@	-organization=25 -location=13 -event=9 -product=1 -art=1 -broadcast_program=1
@valls@	-location=48 -person=3 -event=1
@atf@	-organization=258 -biology=1
@grand_turk_island@	-location=46
@marco_caneira@	-person=23
@yuba_county,_california@	-location=30
@opole_lubelskie_county@	-location=215
@afrikaner@	-people-ethnicity=415 -living_thing=1
@will_wright@	-person=166
@jimmy_tarbuck@	-person=60
@appledore@	-location=36 -organization=5
@lebanon_national_football_team@	-organization=71 -location=1
@dave_clark@	-person=83
@dolsk@	-location=39
@bassett@	-location=44 -person=6
@district_of_würzburg@	-location=28
@lionel_rogosin@	-person=29
@borgen@	-broadcast_program=25 -location=5
@hummel@	-person=45 -organization=23 -location=1
@trinity_sunday@	-time=107
@iida@	-location=41 -organization=1
@chief_minister_of_the_northern_territory@	-title=84
@olindo_mare@	-person=141
@princeton_university_press@	-organization=681
@laxey@	-location=60 -organization=1
@regius@	-art=27 -person=1
@laughlin@	-location=82 -person=5
@shankha@	-product=22
@singin'_the_blues@	-art=20
@greg_behrendt@	-person=33
@bodyguards_and_assassins@	-art=35
@sabratha@	-location=61
@wallkill@	-location=59 -organization=3
@san_francisco_international_film_festival@	-event=249
@lou@	-person=17 -people-ethnicity=3 -art=1 -language=1
@all_souls_church,_langham_place@	-location=30
@houston@	-location=4980 -organization=488 -person=33 -event=8 -product=8 -transit=1
@24th@	-organization=31 -location=8 -event=5 -art=1
@a_kind_of_loving@	-art=45
@cockroach@	-living_thing=27 -art=8
@kedron@	-location=29 -organization=5
@jerry_colangelo@	-person=76
@sybil@	-art=68 -person=18
@ynysybwl@	-location=28 -organization=1
@mule@	-living_thing=35 -person=15 -location=4
@grupo_modelo@	-organization=29
@zeus@	-god=1877 -person=21 -art=6 -living_thing=2 -location=1
@calicut@	-location=336 -organization=2
@camp_butler@	-location=27
@palmer@	-location=144 -person=27 -product=1
@1926@	-event=233 -art=5 -organization=1
@tune@	-location=40 -product=4 -art=3
@the_adventures_of_huckleberry_finn@	-art=38 -broadcast_program=7
@svilengrad@	-location=83 -organization=4
@ultravox!@	-art=14 -person=10
@universal_channel@	-broadcast-tv_channel=64 -broadcast_network=1
@real_to_reel@	-art=20
@ian_hill@	-person=31
@osn@	-organization=26
@fort_washington@	-location=72 -event=10
@14th_indian_infantry_division@	-organization=22
@agdenes@	-location=36
@pillsbury@	-organization=91 -person=2 -product=1
@thornton_wilder@	-person=368
@three_bridges@	-location=79 -organization=12
@milken_family_foundation@	-organization=24
@loudoun_valley@	-location=50 -organization=3
@tony_holland@	-person=74
@bright_eyes@	-art=38
@morphine@	-person=84 -medicine-drug=63 -art=2
@dichrorampha_acuminatana@	-living_thing=29
@royals@	-organization=73 -art=58 -title=6 -location=1
@last_autumn's_dream@	-person=26 -art=4
@gheorghe_asachi@	-person=38
@dahir_riyale_kahin@	-person=28
@herkimer@	-location=169 -person=2
@konya@	-location=459 -event=1
@marquess_of_northampton@	-title=16 -person=12
@congregational_christian_churches@	-organization=39 -religion-religion=2
@sevojno@	-organization=16 -location=7
@december_1@	-time=260
@ferenc_puskás@	-person=174 -location=2
@nelson_évora@	-person=20
@first_season@	-event=128 -broadcast_program=25 -person=3 -organization=2
@krościenko_nad_dunajcem@	-location=25
@her_majesty's_coastguard@	-organization=34
@beaver_stadium@	-location=67
@alemannic@	-language=73 -location=2
@headlights@	-person=19 -art=7
@giraffe@	-living_thing=123 -location=1
@palić@	-location=24 -organization=2
@mike_reilly@	-person=30
@gaocheng@	-location=23
@birkenhead_park@	-organization=41 -location=12
@ur-nammu@	-person=45
@tinie_tempah@	-person=360
@mark_tuinei@	-person=22
@naas@	-location=294 -organization=3
@jamundí@	-location=21
@miss_black_america@	-event=12 -person=9
@lumix@	-organization=64
@seattle_sounders_fc@	-organization=555
@the_mighty_boosh@	-person=174 -broadcast_program=21 -art=5
@national_union@	-organization=144 -event=1
@oberammergau_passion_play@	-art=21
@burnet@	-location=55 -person=23 -living_thing=3
@guggenheim_museum@	-location=309 -organization=6
@amman@	-location=1301 -event=2 -person=1 -god=1 -organization=1
@jonathan_powell@	-person=38
@the_secret_history@	-art=34 -person=4
@osorno@	-location=144 -organization=2
@pandora@	-person=38 -product=26 -location=21 -art=10 -living_thing=1
@waite@	-person=60 -location=11
@kerala_state_film_award@	-award=131 -event=1
@emperor_of_later_shu@	-location=32
@alexander_the_great@	-art=30 -product=4 -person=1
@sabarmati_ashram@	-location=45
@turk_broda@	-person=45
@oj_da_juiceman@	-person=28
@hawthorne@	-location=188 -broadcast_program=56 -person=31 -event=1 -art=1 -living_thing=1
@allied_occupation@	-location=21 -event=3 -organization=1
@yasumi_matsuno@	-person=24
@anthony_holden@	-person=22
@ohio@	-location=18564 -organization=88 -event=42 -art=12 -product=8 -living_thing=2 -person=1
@the_globe_sessions@	-art=24
@chavakkad@	-location=27
@arrigo_boito@	-person=120
@lois_weber@	-person=49
@étienne_bacrot@	-person=36
@madison_township@	-location=195
@earl_st_vincent@	-person=16 -product=4
@matanuska-susitna_borough@	-location=44
@keren@	-location=58 -event=7 -person=2
@london_after_midnight@	-art=25 -person=21
@palazzo_pubblico@	-location=53
@juan_pablo_montoya@	-person=484
@white_anglo-saxon_protestant@	-people-ethnicity=46
@reboot@	-broadcast_program=104 -art=10 -organization=3 -product=1
@bentley@	-organization=337 -location=82 -person=34 -product=1
@bloom@	-art=25 -location=7 -person=7 -organization=2 -food=1
@richard_stannard@	-person=45
@the_burren@	-location=43
@joseph_laniel@	-person=25
@sterling@	-location=212 -finance-currency=147 -organization=54 -person=15 -title=1
@dunkerton@	-location=21 -organization=1
@douglas,_wyoming@	-location=47
@pulphouse_publishing@	-organization=21
@loyola@	-organization=77 -person=12 -location=8
@northern_interior_of_british_columbia@	-location=38
@24_hours@	-art=20 -broadcast_program=12 -event=1 -location=1
@alkaline_trio@	-person=292 -art=7
@ne_me_quitte_pas@	-art=25
@1981_major_league_baseball_strike@	-event=34
@a_connecticut_yankee_in_king_arthur's_court@	-art=125
@william_coxe@	-person=27
@heartland@	-broadcast_program=97 -art=58 -organization=42 -broadcast_network=14 -person=10 -location=4 -product=2
@commissioner@	-title=456 -art=17 -organization=15 -person=2 -location=1
@the_intouchables@	-art=26
@reservoir@	-location=20 -art=4 -organization=3 -disease=1
@high_school@	-education-educational_degree=446 -organization=142 -art=15 -location=4
@sexbomb_girls@	-person=29
@andorra@	-organization=177 -art=20 -location=4
@open_championship@	-event=71 -organization=11
@plainview,_new_york@	-location=35
@alvin_sargent@	-person=45
@witchblade@	-art=185 -broadcast_program=28
@seema@	-person=72 -art=12 -living_thing=2
@buzzard@	-living_thing=43 -product=3
@netsky@	-person=31 -art=2
@four_heavenly_kings@	-god=70
@university_of_illinois@	-organization=186
@ulaanbaatar@	-location=40
@america_online@	-organization=32
@unit_trust_of_india@	-organization=21
@chili_pepper@	-food=25 -living_thing=2 -person=1
@sharad_pawar@	-person=112
@newberry_library@	-person=121
@binfield@	-location=36 -organization=3
@letter_to_loretta@	-broadcast_program=31
@grand_bodø@	-organization=22
@trilogy@	-art=62 -product=2 -person=1
@139@	-metropolitan_transit-transit_line=12 -location=6 -art=3 -organization=1
@the_secret_garden@	-art=224 -broadcast_program=3
@newsboys@	-person=192
@rodrigues@	-location=156 -living_thing=1
@horace_greeley@	-person=383 -organization=1
@john_andrews@	-person=27
@nestorian@	-religion-religion=93 -organization=4
@yankee_stadium@	-location=1475 -event=2 -organization=1
@richard_ellis@	-person=23 -organization=1
@assumption_high_school@	-organization=30
@lockheed_martin_space_systems@	-organization=29
@viceroy_of_peru@	-location=21 -person=2
@newfoundland@	-location=1469 -living_thing=62 -language=3 -person=2 -title=1 -organization=1 -product=1
@jimmy_jam_and_terry_lewis@	-person=200
@thornham@	-location=21
@howlin'_wolf@	-person=370 -art=6
@espn_radio@	-organization=994 -broadcast_network=1
@pittsboro,_north_carolina@	-location=36
@novelty_press@	-organization=29
@rodney_heath@	-person=26
@sergei_samsonov@	-person=30
@khanty@	-people-ethnicity=45 -language=31
@merced@	-location=154 -organization=1
@secretary_to_the_treasury@	-title=46 -organization=2
@mirza_fatali_akhundov@	-person=44
@dalmatian@	-language=27 -location=9 -living_thing=1
@dead_prez@	-person=170
@the_siege@	-art=43 -event=20
@joe_flacco@	-person=197
@clipper@	-product=30 -computer-programming_language=24 -living_thing=6 -event=1 -organization=1 -location=1
@albert_cheng@	-person=20
@juba@	-location=142 -person=20 -event=1
@french_invasion@	-event=27 -location=2
@fradique_de_menezes@	-person=53
@jakarta@	-location=3394 -person=16 -organization=1
@the_regulators@	-art=26 -event=1
@607@	-metropolitan_transit-transit_line=17 -product=5 -location=1 -organization=1
@800_metres@	-event=65
@cape_clear@	-location=35 -organization=2
@cursed@	-art=42 -person=20 -broadcast_program=8
@tam@	-organization=21 -event=1
@crime_mob@	-person=26 -art=2
@danton@	-person=40 -art=27 -product=2
@xenon@	-chemistry=36 -product=21 -organization=6 -person=2
@a_night_to_remember@	-art=47 -person=1
@mormonism_unvailed@	-art=22
@street_fighter@	-product=357 -broadcast_program=39 -art=11
@lord_wellesley@	-person=28
@huron@	-people-ethnicity=239 -location=154 -language=8 -organization=3 -product=3 -person=3
@amy_irving@	-person=131
@sonatrach@	-organization=65
@supreme_council_of_crimea@	-organization=36
@wfil@	-location=43 -broadcast_network=1
@digimon_adventure@	-broadcast_program=159 -product=2
@pavel_belyayev@	-person=20
@moscow_region@	-location=21
@monti@	-location=19 -person=11
@ticonderoga@	-product=26 -location=12 -event=8
@wolseley@	-organization=80 -location=45 -person=9
@etv_kannada@	-organization=25 -broadcast_network=1
@william_paterson_university@	-organization=159
@holi@	-time=387 -art=5 -person=2
@rajiv_maragh@	-person=23
@atlanta_rhythm_section@	-person=88 -art=1
@tomorrow@	-art=68 -broadcast_program=17
@1999_world_series@	-event=37
@green_bay_packers@	-organization=5284 -event=168
@buenos_aires_metropolitan_cathedral@	-location=25
@attila@	-art=79 -person=34 -broadcast_program=19 -living_thing=1
@parliament_of_canada@	-organization=407 -location=1
@steve_grissom@	-person=86
@troy_high_school@	-organization=58
@braj_bhasha@	-language=54
@rpr@	-organization=63 -person=1
@henry_hopkins_sibley@	-person=34
@clear_lake@	-location=164
@holy_see@	-organization=3021 -location=3
@bangladesh_national_cricket_team@	-organization=76 -location=1
@gorée@	-location=111
@stuart_period@	-event=25
@ramsay@	-person=15 -location=11 -product=2 -event=1
@federal_hill@	-location=65
@national_railways_of_zimbabwe@	-organization=33
@yahoo!_music@	-internet-website=276 -organization=9
@james_young@	-person=68 -organization=16
@some_girls@	-art=86 -person=47 -broadcast_program=12
@stuart_gillard@	-person=22
@arcola@	-location=53 -organization=1
@the_maine@	-person=49 -product=1
@the_underneath@	-art=14 -person=10
@kaduthuruthy@	-location=36
@press_play@	-art=36 -person=4
@chroma_key@	-person=28 -location=22
@caravelle@	-product=46
@rock_band_unplugged@	-product=33
@peggy_mount@	-person=42
@sergei_prokofiev@	-person=658
@the_front@	-art=25 -person=5 -event=2
@demer@	-location=23
@san_luis_obispo_county,_california@	-location=107
@masvingo@	-location=139 -organization=3
@stag@	-art=16 -living_thing=16 -product=11 -broadcast_program=4 -organization=1
@gentilly@	-location=62
@magnuszew@	-location=49
@scott_hatteberg@	-person=37
@american_laundromat_records@	-organization=50
@smętowo_graniczne@	-location=23
@conservatori_superior_de_música_del_liceu@	-organization=25
@katsuya_okada@	-person=31
@chattanooga@	-location=466 -organization=80 -event=21 -art=1 -product=1
@estonian_national_opera@	-organization=28 -location=1
@máscara_dorada@	-person=128
@hyundai_rotem@	-organization=58
@asiana_airlines@	-organization=92
@the_salt_lake_tribune@	-art=149
@moray_and_nairn@	-location=25
@pre-crisis@	-art=45 -event=1
@robert_smigel@	-person=117
@medicines_and_healthcare_products_regulatory_agency@	-organization=23
@turk@	-person=46 -people-ethnicity=46 -location=40 -religion-religion=1
@piano_quintet@	-art=18 -person=7
@mcdonough@	-location=38 -organization=1 -person=1
@bevis_marks_synagogue@	-location=31
@digg@	-organization=136
@sleuth@	-art=99 -title=5 -broadcast_network=2
@double_exposure@	-broadcast_program=17 -art=9
@reece_thompson@	-person=23
@honam@	-location=39 -metropolitan_transit-transit_line=5
@madusa@	-person=21 -broadcast_program=1
@the_navigators@	-art=20 -organization=14
@sirocco@	-art=23 -location=2 -product=1 -person=1
@molloy@	-art=30 -broadcast_program=5 -person=3
@loose_women@	-broadcast_program=328 -art=1
@lee_township@	-location=33
@giorgio_capitani@	-person=37
@mausoleum@	-location=33 -organization=2 -person=2
@tony_lash@	-person=22
@iago_ab_idwal_ap_meurig@	-person=24
@and_god_created_woman@	-art=41
@electric_circus@	-art=28 -broadcast_program=24 -organization=14
@new_jersey's@	-location=35 -organization=1
@deinze@	-location=54 -organization=12
@mount_clemens@	-location=54 -organization=1
@narooma@	-location=28
@arica@	-location=217 -organization=2 -event=2
@austria@	-location=27891 -organization=915 -event=67 -people-ethnicity=9 -title=5 -broadcast_program=2 -art=1 -person=1
@7th_battalion@	-organization=21
@mexico_national_football_team@	-organization=122 -location=2
@annecy_international_animated_film_festival@	-event=136
@7_khoon_maaf@	-art=32
@weezer@	-person=779 -art=24
@dragon_class@	-product=28
@lead_belly@	-person=373
@allan_ramsay@	-person=160 -location=1
@fifth_season@	-event=20 -broadcast_program=4 -art=1 -organization=1
@greenspoint@	-location=24
@i2p@	-product=60
@municipal_limeño@	-organization=37
@aubigny@	-location=23
@lenin@	-person=265 -product=21 -location=2 -art=1
@mississippi_gulf_coast_community_college@	-organization=33
@frankie@	-person=16 -art=14 -broadcast_program=9
@lito_atienza@	-person=32
@lawson_little@	-person=25
@honky_tonk_man@	-person=19 -art=1
@aviva_stadium@	-location=180
@jim_parker@	-person=35
@louisiana_baptist_convention@	-organization=24
@quincy_troupe@	-person=24
@southeastern@	-location=123 -organization=18 -art=5 -language=1
@icheon@	-location=41
@angelo_peruzzi@	-person=29
@british_humanist_association@	-organization=198
@laura_izibor@	-person=27
@brock@	-location=26 -person=13 -organization=3
@dogtown@	-location=13 -art=7
@nab@	-organization=54 -art=8 -event=5 -biology=1 -location=1
@muscadelle@	-food=51
@horace@	-person=833 -art=10 -location=5 -product=1 -broadcast_program=1
@todd_smith@	-person=24 -art=16
@vista@	-product=138 -location=56 -organization=17
@tudor_revival@	-organization=308
@the_killjoys@	-person=32
@2004_provincial_election@	-event=32
@cranberries@	-food=57 -person=8 -living_thing=1
@constantine_koukias@	-person=38
@rho@	-biology=18 -location=13
@spokane_veterans_memorial_arena@	-location=39
@hawkers@	-title=22 -location=1 -living_thing=1
@dic@	-person=24 -organization=3
@the_old_mill@	-art=27 -location=2
@paul_butler@	-person=31
@whole_earth_review@	-art=26
@supreme@	-organization=10 -art=9 -person=4 -location=1 -event=1
@kor_royal_cup@	-event=102
@tynset@	-location=62 -organization=3
@theodore@	-person=89 -location=40 -broadcast_program=1
@nonesuch@	-organization=135
@2012_paralympic_games@	-event=59
@national_institute_of_water_and_atmospheric_research@	-organization=42
@teeth@	-art=17 -body_part=4 -person=2 -medicine-medical_treatment=1
@pc_world@	-organization=51 -art=41
@louis_prima@	-person=272
@henry_holt@	-organization=49 -person=30
@eric_overmyer@	-person=27
@african@	-people-ethnicity=103 -location=35 -organization=12 -event=6 -art=5 -living_thing=4
@bride@	-person=30 -location=9
@england's@	-organization=65 -location=32 -product=2
@oh_well@	-art=22 -person=2
@antonín_dvořák@	-person=631 -art=1
@the_hollywood_knights@	-art=28
@rosie_and_jim@	-broadcast_program=30
@lincoln_park@	-location=88 -organization=1
@nola_confusalis@	-living_thing=35
@chief_executive@	-title=234 -art=11 -organization=4 -event=1
@john_colter@	-person=46
@yorgos_lanthimos@	-person=35
@caron_butler@	-person=97
@rivals@	-internet-website=40 -event=11 -art=2 -organization=1 -product=1 -broadcast_program=1
@zach_gowen@	-person=38
@antoine@	-person=37 -location=7 -art=4 -organization=1
@ias@	-title=109 -organization=12 -product=2
@gmina_ziębice@	-location=32
@diplomat@	-title=58 -product=5 -organization=4
@bollinger@	-organization=15 -location=13
@say@	-person=83 -location=17 -art=9
@revolution_studios@	-organization=67
@bartlett@	-location=107 -person=8 -organization=2
@taranto@	-location=678 -event=25 -organization=5
@fred_quimby@	-person=129
@jawbreaker@	-person=102 -art=37 -product=1 -broadcast_program=1
@emperor_horikawa@	-person=50
@poulton@	-location=27 -person=4
@lidice@	-location=85 -art=2
@charles_valentine_riley@	-person=20
@tomas_brolin@	-person=36
@somerset_coal_canal@	-location=49
@börde@	-location=150
@matt_dallas@	-person=30
@gmünd@	-location=25
@clarion,_pennsylvania@	-location=23
@the_charlie_daniels_band@	-person=26
@federal_statistical_office_of_germany@	-organization=29
@republika_srpska@	-location=1218 -organization=1
@ardennes_offensive@	-event=40
@elkmont@	-location=23
@party_general_secretary@	-title=23
@philip_iii,_the_good@	-person=53
@perot_systems@	-organization=32
@romford@	-location=468 -organization=53
@daniel_padilla@	-person=65 -art=2
@hradec_králové@	-location=291 -organization=28
@highlands@	-location=621 -organization=4 -broadcast_program=3 -event=2 -art=1 -living_thing=1
@pluto_press@	-organization=66
@düsseldorf-derendorf–dortmund_süd_railway@	-location=20
@cyhi_the_prynce@	-person=20
@bad_staffelstein@	-location=24
@murten@	-location=66 -event=2
@villa_medici@	-location=145 -organization=1
@u.s._route_34@	-location=94
@spiller@	-person=36 -location=2
@ed_o'brien@	-person=71
@gerald_grosvenor,_6th_duke_of_westminster@	-person=26
@nfl@	-organization=3637 -event=85 -broadcast_program=65 -broadcast_network=1
@oh_boy@	-art=23 -broadcast_program=4
@mlada@	-art=21 -person=2
@jon_fitch@	-person=67
@keswick@	-location=284 -organization=3
@309@	-location=17 -product=12 -art=2
@canterbury_cathedral@	-location=549
@fabian_coulthard@	-person=56
@strange_brew@	-art=61
@anitta@	-person=37 -art=5
@mělník@	-location=67
@robby_gordon@	-person=279
@szczutowo@	-location=20
@sant'antioco@	-location=24
@prime_minister_of_the_united_kingdom@	-title=1152 -event=1
@180@	-art=16 -location=14 -product=6 -organization=6
@lee@	-location=316 -person=163 -organization=19 -product=6 -art=5 -broadcast_program=4 -event=2
@red_star_belgrade@	-organization=1117
@cabarrus_county@	-location=35
@mixmaster_morris@	-person=35
@dare_you_to_move@	-art=20
@caruaru@	-location=62
@chiba,_japan@	-location=17 -art=7
@revolutionary_france@	-event=44 -location=14
@john_o'donnell@	-person=21
@miguel_cairo@	-person=27
@the_bishop's_heir@	-art=21
@cheshunt@	-location=174 -organization=38
@hi-c@	-person=58 -product=9
@philadelphia_inquirer@	-art=25
@el_generico@	-person=112
@effingham@	-location=129 -product=3 -title=1 -person=1
@ann_sothern@	-person=202
@united_principalities@	-location=39
@patrimony@	-location=30 -art=4
@vilna@	-location=98
@jämsä@	-location=38 -person=2
@colin_higgins@	-person=25
@unpredictable@	-art=43
@conan_the_adventurer@	-art=17 -broadcast_program=16
@jimmy_cliff@	-person=320 -art=4
@henry_barkly@	-person=36
@cotabato@	-location=162 -language=1
@jack_victory@	-person=46
@băile_herculane@	-location=27
@enterprise_football_league@	-organization=26
@jedburgh@	-location=212
@hurricane,_utah@	-location=25
@definition@	-broadcast_program=13 -art=7
@aerial@	-art=19 -title=3 -event=2 -person=1
@lopez@	-location=16 -person=14 -event=1 -organization=1
@mundy@	-person=57
@red_rose_speedway@	-art=33
@dean_deleo@	-person=45
@e.t._the_extra-terrestrial@	-art=316 -product=12
@high_school_musical@	-broadcast_program=385 -art=39
@emerald_point_n.a.s.@	-broadcast_program=22
@steve_buckley@	-person=33
@24_hour_fitness@	-organization=42
@william_h._natcher_parkway@	-location=20
@lydbrook@	-location=28
@ectoedemia_argyropeza@	-living_thing=32
@gyula_illyés@	-person=22
@ili_rebellion@	-event=51
@california_state_senator@	-organization=105 -person=1
@bulldog@	-living_thing=148 -product=17 -person=15 -organization=5 -art=1 -location=1
@mothership@	-art=17 -product=5
@yumi_matsutoya@	-person=48
@zou@	-location=77 -people-ethnicity=4 -language=2 -broadcast_program=2
@david_carter@	-person=21
@balad@	-organization=43 -location=38
@paul_dana@	-person=39
@sherbrooke_castors@	-organization=50
@othello@	-art=1020 -location=27 -product=19 -broadcast_program=2
@kicker@	-art=55 -organization=4
@vishnu@	-god=2237 -person=10 -art=3
@georges_ernest_boulanger@	-person=22
@robinson@	-person=86 -location=60 -organization=22 -product=4 -broadcast_program=4
@randle_ayrton@	-person=34
@wiltz@	-location=45 -organization=3
@melita@	-location=26 -organization=4 -product=2 -art=1
@sonic_hedgehog@	-biology=42
@françois_bayrou@	-person=115
@maurice_pialat@	-person=71
@paul_burlison@	-person=22
@tougher_than_leather@	-art=30
@kxtv@	-organization=50 -location=3
@inked@	-broadcast_program=12 -title=6 -art=4
@hungarian_championship@	-organization=25 -event=13
@finch_college@	-organization=30
@lentini@	-location=47 -event=2
@rambo_iii@	-art=56 -product=2
@matt_pike@	-person=29
@helichrysum@	-living_thing=39
@george_d._tillman@	-person=23
@grünwald@	-location=22
@crazy_love@	-art=93 -broadcast_program=6
@supermassive_black_hole@	-art=30
@inauguration@	-time=68 -event=38
@nilotic@	-people-ethnicity=25 -location=2
@golden_triangle@	-location=119
@camouflage@	-person=40 -art=20 -broadcast_program=11
@urocoptidae@	-living_thing=26
@pitkin@	-location=26 -person=1
@belgian_open@	-event=24
@edmund_veesenmayer@	-person=24
@learjet_35@	-product=22
@wittgenstein@	-person=70 -art=8 -location=3
@southern_cross@	-location=185 -product=39 -broadcast_network=6 -art=3 -broadcast_program=2 -organization=1
@josh_dugan@	-person=21
@mickey_rooney@	-person=795
@jimmy_doolittle@	-person=164
@umberto_maglioli@	-person=31
@our_house@	-art=58 -broadcast_program=32
@william_bonville,_1st_baron_bonville@	-person=25
@thomas_worthington@	-person=80 -organization=2
@pérez_zeledón@	-organization=19 -location=8
@reverb@	-organization=14 -broadcast_program=13
@pearse_doherty@	-person=25
@the_wedge@	-broadcast_program=24 -location=7
@carinthia@	-location=1001 -person=2
@christopher_lloyd@	-person=368
@burnaby@	-location=555 -person=3 -product=1
@ditchingham@	-location=29
@restaurant@	-art=32 -location=2
@liverpool_wavertree@	-location=36
@state_of_texas@	-location=30 -person=3 -organization=1
@henry_b._walthall@	-person=150
@crowley@	-location=121 -person=1
@port_shepstone@	-location=66 -location=2
@wainwright@	-location=63 -person=38
@melpomene@	-god=38 -living_thing=1
@libby_titus@	-person=21
@hong_kong_park@	-location=27
@tnk-bp@	-organization=57
@young_bond@	-art=29
@henry_cabot_lodge,_jr.@	-person=187
@eastern_washington@	-location=83 -organization=26
@qaleh_asgar_rural_district@	-location=38
@john_robie@	-person=20
@mount_zion@	-location=134
@parys@	-location=32
@janet_jackson@	-person=1626 -art=1
@jesús@	-person=26 -location=3
@edward_"allegheny"_johnson@	-person=33
@ricardo_la_volpe@	-person=42
@black_harbour@	-broadcast_program=22
@hayter@	-person=18 -product=2 -location=1
@yūrakuchō@	-location=24 -metropolitan_transit-transit_line=2
@pyeongchang@	-location=22 -event=2
@nanded@	-location=181
@philip_of_burgundy@	-person=20
@blue_mountain_lake@	-location=36
@cuyahoga_falls@	-location=64 -organization=1
@oakley@	-location=132 -organization=63 -person=2
@bielsk_county@	-location=283
@poland@	-location=28842 -organization=1029 -event=26 -art=14 -people-ethnicity=5 -title=3 -person=3 -language=1 -broadcast_program=1
@santa_monica@	-location=501 -art=18 -transit=1 -event=1 -person=1
@kozloduy@	-location=25
@william_lewis@	-person=48
@friedrich_wilhelm_von_steuben@	-person=62
@police_federation@	-organization=25
@joshua_leonard@	-person=34
@viscount_valentia@	-title=22 -person=1
@blitz@	-event=205 -person=20 -art=13 -product=12 -organization=5
@bolesławiec@	-location=151
@cullman,_alabama@	-location=53
@bazaar@	-art=24 -product=4 -location=3 -person=1
@candan_erçetin@	-person=31
@quintet@	-art=18 -person=18 -product=1
@uman@	-location=115 -event=6
@waseca@	-location=38
@it@	-art=135 -person=4 -location=4 -organization=3
@albert_montañés@	-person=161
@it's_not_me,_it's_you@	-art=25
@sigurd@	-art=17 -person=12 -location=4
@tanduay@	-organization=33 -food=11
@turenne@	-person=71 -location=9
@articles@	-art=108 -title=6 -medicine-medical_treatment=1 -language=1
@rory_mccann@	-person=30
@william_f._goodling@	-person=20
@ferrari_333_sp@	-product=25
@41st_bombardment_group@	-organization=38
@the_trotsky@	-art=21
@german_invasion_of_france@	-event=35
@gillette@	-organization=168 -location=60 -person=11
@macgyver@	-broadcast_program=415
@franche-comté@	-location=2236 -organization=1
@alan_warriner@	-person=39
@xavier_dolan@	-person=50
@keith_giffen@	-person=236
@kamala@	-person=50 -location=5 -god=2
@kansas_city_t-bones@	-organization=57
@concacaf@	-organization=724 -event=1
@raf_akrotiri@	-location=83
@fear_and_the_nervous_system@	-person=24 -art=2
@blackheath@	-location=346 -organization=294 -event=3
@mulund@	-location=58
@atmosphere@	-person=121 -art=23 -location=5 -organization=1
@wharton_school@	-organization=65
@peter_ii@	-person=231
@goethe_medal@	-award=26
@arthur_schnitzler@	-person=201
@amiga_3000@	-product=30
@clivio_piccione@	-person=30
@pius_v@	-person=20
@notoungulate@	-living_thing=21
@rita@	-event=110 -person=50 -art=6 -award=5 -living_thing=2
@united_states_district_court_for_the_western_district_of_louisiana@	-organization=50
@sylk-e._fyne@	-person=22
@university_of_texas–pan_american@	-organization=45
@jari_litmanen@	-person=50
@castro@	-person=144 -location=93
@snow_queen@	-art=12 -broadcast_program=10
@w.a.s.p.@	-person=239 -art=8
@ue_sant_julià@	-organization=58
@earl_of_harewood@	-title=15 -person=8
@fritz_reiner@	-person=161
@h._a._rey@	-person=23
@lord_cornwallis@	-person=120 -title=1
@mordovia@	-location=133 -organization=13
@lawrence_hill@	-person=37 -location=16
@film@	-art=842 -title=100 -product=64 -person=43 -broadcast_program=6 -organization=1 -living_thing=1
@overland@	-organization=14 -metropolitan_transit-transit_line=13 -location=11 -art=10 -event=3
@leah_remini@	-person=54
@one_of_these_days@	-art=32
@las_vegas_sands@	-organization=34
@chulalongkorn,_king_rama_v_of_siam@	-person=50
@ann_jillian@	-person=46 -broadcast_program=7
@jakalope@	-person=28
@montreal_machine@	-organization=20
@rhod_gilbert@	-person=36
@maharashtra@	-location=6690 -organization=105
@union_douala@	-organization=58
@south_pacific@	-location=640 -art=574 -event=123 -organization=61 -broadcast_program=8 -person=1
@minsara_kanavu@	-art=26
@jon_nödtveidt@	-person=32
@supermarine_southampton@	-product=30 -organization=1
@spring_branch@	-location=36
@defending_champion@	-event=54 -organization=1 -person=1
@khonj_county@	-location=54
@herbert_mountains@	-location=20
@jourdan@	-person=25
@rising@	-art=33 -event=7 -location=1
@day_of_judgment@	-art=21
@rick_buckler@	-person=42
@black_hat@	-event=20 -religion-religion=2 -person=1
@ernest_bevin@	-person=199 -organization=1
@the_distinguished_gentleman@	-art=23
@john_hardy@	-art=16 -organization=12 -person=11
@pécs@	-location=443 -organization=25
@indiana_jones_and_the_last_crusade@	-art=295 -product=1
@rodney_morris@	-person=27
@robert_mundell@	-person=56
@kings_norton@	-location=112 -organization=5
@the_beachcombers@	-broadcast_program=73
@daphne@	-god=66 -art=46 -location=34 -living_thing=15 -person=4 -organization=3
@limestone_county,_alabama@	-location=41
@afl_championship@	-organization=28 -event=2
@jumong@	-broadcast_program=38 -person=1
@yuzhong_district@	-location=20
@forrest@	-location=74 -person=40 -product=2
@king_william_county@	-location=62
@libau@	-location=102 -product=4
@czerniewice@	-location=38
@shadia@	-person=25
@southam@	-location=96 -organization=2
@bank_of_new_south_wales@	-organization=110 -location=1
@croesus@	-person=162 -art=6
@united_nations_development_programme@	-organization=651
@stefano_coletti@	-person=41
@starkville@	-location=112
@tanner_foust@	-person=48
@cornelis_de_witt@	-person=41
@bibb@	-location=45 -product=1 -person=1
@goring@	-location=28 -person=7
@turkish_delight@	-food=26 -art=22
@glengarry_county@	-location=44
@víctor_jara@	-person=101 -art=1
@point_cook@	-location=44
@west_kelowna@	-location=36 -organization=2
@american_university_of_beirut@	-organization=484
@eric_xi_of_sweden@	-person=33
@bohemian@	-people-ethnicity=250 -location=103 -organization=31 -language=2 -person=1
@kinkajou@	-living_thing=28
@gronowo_elbląskie@	-location=23
@equinox@	-art=44 -person=17 -broadcast_program=8 -organization=6 -product=3 -location=1
@chris_squire@	-person=248
@order_of_merit@	-title=236 -organization=6 -event=2 -award=1
@kingston@	-location=2816 -person=19 -organization=11 -product=11 -metropolitan_transit-transit_line=2 -event=1 -art=1
@santa_cruz@	-location=672 -organization=131 -event=7 -person=5 -language=2
@hanna@	-art=46 -location=45 -person=10 -event=7
@panama_national_football_team@	-organization=50
@president_of_vanuatu@	-title=51
@don_carlos@	-art=325 -person=56 -location=14
@george_axelrod@	-person=41
@american_shad@	-living_thing=39
@pam_arciero@	-person=26
@mount_eerie@	-person=48
@rivers@	-location=31 -person=12
@boothferry_park@	-location=77
@sncc@	-organization=50
@hms_bulwark@	-product=39
@lou_monte@	-person=23
@diwan@	-art=36 -organization=18 -person=1
@good_music@	-organization=112 -art=1
@13th_general_election@	-event=24
@shogakukan@	-organization=588 -award=1
@one_for_the_money@	-art=37
@yawata@	-location=18 -event=5
@gary_bartz@	-person=136
@dominic_messinger@	-person=63
@south_carolina_gamecocks@	-organization=181
@wootton_wawen@	-location=26
@universal_studios_florida@	-location=192 -organization=1
@clyde_wells@	-person=62
@skeleton_warriors@	-broadcast_program=20
@ishpeming,_michigan@	-location=54
@planet_mu@	-organization=110
@ce_sabadell_fc@	-organization=167
@hamel@	-event=30 -location=25 -person=1
@ralph_truman@	-person=41
@njcaa@	-organization=98
@the_plough_and_the_stars@	-art=75
@pleasant@	-location=22 -organization=1
@montreal,_quebec@	-location=93
@tricolor@	-organization=18 -product=2 -location=1 -living_thing=1
@china_agricultural_university_gymnasium@	-location=21
@dean_foods@	-organization=54
@scadta@	-organization=32
@coverage@	-broadcast_program=22 -art=21 -person=1 -event=1
@knoll@	-organization=38 -person=2
@american_beetles@	-art=29
@gmina_fałków@	-location=43
@secretary_of_labor@	-title=93 -organization=4
@giovanni_baglione@	-person=61 -art=1
@oviedo@	-location=534 -organization=29 -person=4
@1999–2000@	-event=551 -organization=1
@robert_louis_stevenson@	-person=1116
@deer@	-living_thing=165 -location=4 -food=1 -product=1 -art=1
@mex@	-location=14 -organization=11 -event=7 -finance-currency=1
@jack_hoxie@	-person=31
@john_norvell@	-person=24
@stetson_university_college_of_law@	-organization=52
@tom_adams@	-person=49
@scott_weinrich@	-person=22
@johns_hopkins@	-person=135 -organization=74 -location=16
@henry_iv@	-person=804 -art=71
@government@	-organization=841 -location=48 -person=30 -title=4 -event=3
@abe_saffron@	-person=30
@pope_urban_viii@	-person=410
@breast@	-disease=31 -body_part=12 -medicine-medical_treatment=1
@lord_burlington@	-person=30 -title=2
@chronicles_of_chaos@	-internet-website=33 -person=4
@earl_of_douglas@	-title=45 -person=12
@arn_anderson@	-person=265
@edward_whalley@	-person=35
@bootylicious@	-art=44
@limerick_f.c.@	-organization=64
@santurce@	-location=133 -organization=1
@molotov@	-person=181 -location=8 -product=5
@entephria_cyanata@	-living_thing=21
@concordia_university_wisconsin@	-organization=42
@per_husby@	-person=23
@hell_gate_bridge@	-location=55
@headmaster@	-title=64 -broadcast_program=2
@evans@	-location=76 -person=57 -organization=27 -product=1
@northern_rhodesia@	-location=462 -title=1
@pasteur@	-person=37 -location=5 -product=1
@the_jack_benny_program@	-broadcast_program=196 -person=6
@serie_c@	-organization=33
@métis@	-people-ethnicity=513 -location=3
@matt_priddis@	-person=28
@congress_working_committee@	-organization=71
@thetford@	-location=360 -title=3
@emil_fuchs@	-person=45
@vianden@	-location=65 -title=3
@rickey_smiley@	-person=41
@mercenary@	-person=30 -title=15 -art=6 -product=2
@david_thornton@	-person=26
@jarnail_singh_bhindranwale@	-person=46
@rashid_al-din@	-person=21
@uşak_province@	-location=28
@cuyama_river@	-location=23
@baltimora@	-person=37 -living_thing=1
@swanage_railway@	-location=54
@grayson_county@	-location=87 -organization=2
@médéa_province@	-location=87
@cpan@	-internet-website=69
@bronx_zoo@	-location=156
@richemont@	-organization=43 -location=4
@jake_paltrow@	-person=24
@kentfield,_california@	-location=22
@oita@	-location=15 -art=10
@kato@	-person=39 -organization=9 -people-ethnicity=4 -location=1 -language=1 -art=1
@donnell_rawlings@	-person=33
@schönenberg-kübelberg@	-location=31
@terry_klassen@	-person=61
@mike_rizzo@	-person=36
@core@	-organization=61 -art=28 -person=10 -product=2 -location=2 -god=1
@tower_colliery@	-location=41
@legend_of_a_mind@	-art=20
@herman_hupfeld@	-person=57
@eugenio_corini@	-person=37
@carlin@	-organization=72 -location=23
@padova@	-organization=244 -location=15
@abkhaz@	-people-ethnicity=91 -language=86 -location=13
@egyptian_revolution_of_2011@	-event=133
@kate_rogers@	-person=23 -broadcast_program=1
@valeri_bure@	-person=37
@siaya@	-location=21
@rockstar_spud@	-person=23
@jason_jones@	-person=49
@sway@	-art=68 -person=33 -location=19
@scout_niblett@	-person=49
@demi-gods_and_semi-devils@	-art=29 -broadcast_program=16
@gurukiran@	-person=90
@jagodina@	-location=144 -organization=62
@liberal_democratic_party_of_moldova@	-organization=39
@pont-aven@	-location=72 -product=2
@100th_meridian@	-location=22
@aligoté@	-food=36
@henry_murray@	-person=35
@balearic@	-location=55 -living_thing=1
@sasebo@	-location=633 -organization=4
@silt'e@	-people-ethnicity=21 -language=15
@bobby_valentine@	-person=148
@black_prince@	-person=43 -product=19 -living_thing=5 -organization=2 -location=1
@westwood@	-location=245 -person=10 -organization=3
@furnace@	-product=11 -art=7 -location=4
@the_recruiting_officer@	-art=72
@us@	-location=3538 -finance-currency=210 -language=31 -organization=29 -art=19 -event=6 -people-ethnicity=4 -broadcast_network=3 -broadcast_program=3 -product=1 -time=1
@lucas_leiva@	-person=21
@na@	-location=71 -chemistry=62 -organization=8
@black_cherry@	-living_thing=40 -art=24 -person=1
@93rd_grey_cup@	-event=26
@rossland@	-location=54 -product=4
@the_living_planet@	-broadcast_program=21
@ligonier_ministries@	-organization=21
@palo_alto_records@	-organization=28
@thrapston@	-location=51
@kings_canyon@	-location=36
@william_v@	-person=160
@sevilla_atlético@	-organization=67
@illinois_governor@	-title=49
@side_effect@	-person=22 -disease=8 -art=1
@ermanaric@	-person=42
@georgian_jews@	-people-ethnicity=31
@tallahassee@	-location=502 -art=11 -organization=4 -event=2
@princes_town@	-location=38
@bathurst_street@	-location=59 -metropolitan_transit-transit_line=1
@tosca@	-art=800 -product=2
@joan_of_arc@	-person=828 -art=104
@facelinidae@	-living_thing=50
@vicksburg_campaign@	-event=180
@beaverlodge@	-location=24 -living_thing=1
@ron_morales@	-person=21
@michael_glawogger@	-person=25
@2003–04_campaign@	-event=27
@li'l_abner@	-art=25
@inari@	-location=88 -god=10 -language=4
@the_following_year@	-event=160 -art=1
@santa_barbara_high_school@	-organization=26
@will_hay@	-person=181
@sean_long@	-person=34
@dee@	-location=23 -person=12
@reynoldsburg@	-location=22 -organization=2
@martin_b-57_canberra@	-product=20
@serra@	-organization=10 -location=9 -person=4 -living_thing=1
@tambon@	-location=38
@secretary_of_state_for_culture,_media_and_sport@	-title=113 -organization=6
@an_essay_on_the_principle_of_population@	-art=48
@clayton_county,_georgia@	-location=29
@marne@	-location=57 -event=16 -product=5
@alfred_mcalpine@	-organization=40 -person=1
@comprehensive_nuclear-test-ban_treaty_organization@	-organization=21
@the_warning@	-art=27 -person=1
@fangoria@	-art=232 -person=14
@gustavo_rojo@	-person=20
@clarissa@	-art=46 -broadcast_program=6 -person=4 -location=2
@father_le_loutre's_war@	-event=186
@galveston,_texas@	-location=855 -event=6
@noel_gallagher's_high_flying_birds@	-person=63 -art=18
@duke_of_parma@	-person=34 -location=6
@shasta@	-location=57 -food=13 -people-ethnicity=10 -language=3 -product=1
@pflugerville,_texas@	-location=22
@tracey_ullman@	-person=225 -broadcast_program=2
@wolverhampton_low_level@	-location=23
@avenel@	-location=26 -organization=1
@secretary_of_state_for_india@	-title=237
@waukesha,_wisconsin@	-location=171
@hugh_iv_of_cyprus@	-person=23
@south_arcot@	-location=22
@shoot_to_kill@	-broadcast_program=15 -art=14
@wikimedia_foundation@	-organization=262
@tsu@	-location=102 -organization=3 -living_thing=1
@battle_of_łódź@	-event=22
@dumfries@	-location=959 -organization=1
@naval_air_engineering_station_lakehurst@	-location=24
@let_him_have_it@	-art=32
@west_kowloon_cultural_district@	-location=23
@illinois's_17th_congressional_district@	-location=63
@black_country@	-location=379 -organization=1
@fiba_europe@	-organization=256 -event=1 -award=1
@burgenland@	-location=493 -event=1
@holy_land@	-location=1222 -art=5
@nanzhao@	-location=60
@lord's@	-location=850 -person=1
@bhawanipatna@	-location=66
@polar_bear@	-living_thing=75 -person=10
@colonia@	-location=67 -person=14 -art=7
@the_white_queen@	-broadcast_program=48 -art=14
@turn_it_up@	-art=52
@la_basoche@	-art=34
@the_dirty_dozen@	-art=139 -person=1
@harry_hughes@	-person=32
@dissolution@	-event=240 -art=4 -person=1
@robie_house@	-location=32
@guillermo_stábile@	-person=28
@c+c_music_factory@	-person=135 -art=2
@great_bend,_kansas@	-location=60
@pns_ghazi@	-product=20
@sumatra@	-location=3493 -event=4 -living_thing=1
@flekkefjord@	-location=131
@prescott@	-location=1013 -person=6
@atherosclerosis@	-disease=28
@hindmarsh@	-location=69 -person=2
@espinho@	-location=59 -organization=7
@raf_st_mawgan@	-location=37
@polvo@	-person=47
@english_league@	-organization=33 -event=4
@pathan@	-people-ethnicity=137 -person=7 -location=1
@hms_agamemnon@	-product=23
@barnstable,_massachusetts@	-location=155
@orla@	-location=47 -product=2
@james_leasor@	-person=25
@sublette@	-location=17 -person=3
@make_your_own_kind_of_music@	-art=13 -broadcast_program=10
@elektra_nonesuch@	-organization=22
@a_song_to_remember@	-art=28 -broadcast_program=16
@mary_boyce@	-person=23
@tomb@	-location=51 -person=3
@flintshire@	-location=699 -organization=1
@juhan_viiding@	-person=20
@wabash_and_erie_canal@	-location=74
@amazing_stories@	-art=449 -broadcast_program=109
@metropolitan_railway@	-location=340 -metropolitan_transit-transit_line=3 -product=1
@zlatograd@	-location=25 -language=1
@datamost@	-person=25
@doris_packer@	-person=22
@oh_yeah!_cartoons@	-broadcast_program=58
@nicola_stephenson@	-person=33
@grand_council_of_fascism@	-organization=53
@watts_gallery@	-location=31
@university_of_lausanne@	-organization=276 -location=1
@exilarch@	-person=50 -art=2
@sam_adams@	-person=35 -organization=4
@roger_price@	-person=29
@susan_b._anthony_list@	-organization=41
@dead_can_dance@	-person=185 -art=9
@sestao_river_club@	-organization=29
@hot_house_entertainment@	-organization=29
@11@	-art=76 -location=56 -person=49 -metropolitan_transit-transit_line=48 -event=27 -time=24 -product=16 -organization=12 -body_part=4 -biology=1
@the_charlatans@	-person=235 -art=5
@fritz_kortner@	-person=91
@state_of_mind@	-broadcast_program=20 -art=13 -person=12
@propaganda@	-person=59 -art=26 -organization=15
@charles_heath@	-person=42
@alison_weir@	-person=57 -organization=1
@crystallography@	-title=22 -art=2
@roy_halee@	-person=52
@servite_high_school@	-organization=44
@montagu@	-person=162 -location=18 -product=7 -title=3
@piotr_buchkin@	-person=199
@bill_henderson@	-person=75
@aliona_savchenko@	-person=118
@cemetery_junction@	-art=30 -location=10
@andrew_o'connor@	-person=28
@david_neitz@	-person=26
@reval@	-location=76 -event=3
@loney,_j._k._(jack_kenneth)@	-person=125
@errol@	-location=16 -art=7 -person=2
@phenomena@	-person=30 -art=19
@podostemaceae@	-living_thing=23
@common_pleas@	-organization=46 -location=6
@agostino_gemelli@	-person=31
@the_cider_house_rules@	-art=109
@bryce_dewitt@	-person=22
@antwerp@	-location=265 -organization=33 -event=6 -art=3
@defensor_sporting@	-organization=220
@greatest_hits_live@	-art=27
@mar_saba@	-location=57 -person=2
@scopula_corrivalaria@	-living_thing=22
@sandra_dickinson@	-person=46
@paul_abadie@	-person=23
@archimedes@	-person=407 -product=23 -living_thing=2
@bombshell@	-art=61 -broadcast_program=7 -product=1
@jil_sander@	-person=105
@the_fighting_prince_of_donegal@	-art=24
@hoyas@	-organization=20
@lennox@	-location=111 -title=7 -person=7 -organization=2 -product=1
@eldorado@	-location=73 -art=45 -product=31 -broadcast_program=30 -organization=3
@cincinnati_redlegs@	-organization=94
@painkiller@	-art=43 -product=23 -person=21 -medicine-medical_treatment=3 -food=2
@blues_traveler@	-person=231 -art=2
@human_highway@	-art=17 -person=10
@green_party_of_ontario@	-organization=83
@john_pål_inderberg@	-person=35
@lord@	-person=69 -god=44 -location=5 -title=3 -organization=3
@telford_united@	-organization=244
@carnot@	-person=34 -product=4 -location=4
@lake_oahe@	-location=21
@testosterone@	-chemistry=49 -art=4 -medicine-drug=1
@imaginasian@	-broadcast_network=22 -location=1
@brownwood@	-location=87 -organization=1
@arosa@	-location=98 -product=2
@creighton_hale@	-person=47
@seibu_lions@	-organization=57
@greer@	-location=65 -person=3 -product=2
@walter_forward@	-person=19 -product=1
@cecropia@	-living_thing=44
@anonymous@	-art=57 -person=23 -broadcast_program=18
@saint_gall@	-person=39 -location=6
@trim@	-location=119 -person=8
@tannhäuser@	-person=28 -product=2 -art=1
@jim_stynes@	-person=79
@jonathan_chait@	-person=21
@academy_of_music@	-location=144 -organization=19 -person=7
@kenedy@	-location=33 -person=1
@north_side@	-location=69 -organization=3
@tompkins@	-location=128 -person=1
@hickman_county@	-location=50
@calf_of_man@	-location=47
@duchy_of_schleswig@	-location=206
@animator@	-title=24 -art=1
@hohenzollern-hechingen@	-location=97 -person=1
@yitzhar@	-location=27 -person=1
@trent_river@	-location=61
@heather@	-living_thing=277 -person=18 -location=10 -art=1 -product=1
@192@	-art=17 -location=2 -organization=1
@malin@	-location=17 -person=4 -product=2
@pennsylvania_state_senator@	-organization=20
@the_three_tenors@	-person=41
@fitzwilliam_museum@	-location=262
@felix_jones@	-person=63
@kramer@	-organization=23 -person=11 -location=9
@gmina_zielona_góra@	-location=22
@bettendorf@	-location=52 -organization=4
@rene_gagnon@	-person=27
@henley-on-thames@	-location=405 -organization=1
@hurricane_cindy@	-event=22
@ledbury@	-location=136 -product=4
@ranking_joe@	-person=25
@department_of_foreign_affairs@	-organization=49 -title=2
@hidden@	-broadcast_program=13 -art=9
@jeep_cj@	-product=28
@ligny@	-event=34 -location=20
@eita@	-person=50 -location=4
@masaaki_mochizuki@	-person=84
@jacksonville_transportation_authority@	-organization=35
@overkill@	-person=223 -art=58 -product=1
@buchanan@	-location=152 -person=54 -product=3
@stroma@	-location=25 -body_part=18
@amaryllis@	-living_thing=30 -art=9
@june_9@	-time=261
@crab_orchard@	-location=26 -award=1
@big_sky@	-organization=96 -broadcast_program=28 -location=17 -art=6 -person=3
@capibaribe_river@	-location=25
@juliana_of_stolberg@	-person=20
@mexico's@	-location=22 -organization=5
@cape_breton_county@	-location=35
@bowling@	-location=26 -event=17
@badis_ibn_mansur@	-person=27
@ljubljanica_river@	-location=21
@comedian@	-title=59 -art=9 -person=3
@concacaf_champions'_cup@	-organization=25
@ukrainian@	-location=3904 -people-ethnicity=1328 -language=1202 -organization=26 -event=1
@spoonful@	-art=59
@eurovision_song_contest_1964@	-event=31
@stuart_margolin@	-person=64
@nikola_šubić_zrinski@	-person=49 -art=6
@chaco@	-location=225 -organization=1
@camberley@	-location=273
@yazd_county@	-location=63
@torah_bright@	-person=23
@2006_general_election@	-event=212
@gmina_leśna@	-location=21
@perry_christie@	-person=32
@niška_banja@	-location=32
@baugé@	-location=24 -event=1
@lallans@	-person=30 -language=1
@continental_airlines_arena@	-location=36
@the_new_bill_james_historical_baseball_abstract@	-art=19 -person=1
@trail,_british_columbia@	-location=83
@marc-andré_hamelin@	-person=106
@drinking@	-food=18 -chemistry=3 -disease=2
@mimas@	-location=68 -person=1
@ss501@	-person=133 -art=4
@blackboard@	-organization=25 -product=9
@llangollen@	-location=230 -location=3 -organization=1
@rolan_bykov@	-person=30
@irish_language@	-language=920
@gilberto_gil@	-person=307 -art=4
@humboldt@	-location=188 -person=59 -organization=3 -product=1
@the_merry_wives_of_windsor@	-art=397 -broadcast_program=2
@são_nicolau@	-location=70 -organization=1
@nottoway@	-location=18 -people-ethnicity=5 -language=1
@michael_mann@	-person=269
@bruno@	-person=55 -location=19 -art=4
@commonwealth_nations@	-organization=32 -language=2
@marcus_dupree@	-person=21
@gmina_świeszyno@	-location=31
@1970_general_election@	-event=247
@heidevolk@	-person=28
@moses_hogan@	-person=29
@fitzgerald_stadium@	-location=22
@mineral_county,_west_virginia@	-location=32
@michael_finley@	-person=73
@terrorizer@	-art=125 -person=48
@nick_payne@	-person=20
@the_bald_soprano@	-art=36
@united_states_national_research_council@	-organization=106
@amy_carlson@	-person=29
@lemvig@	-location=32
@vantage@	-product=13 -location=12
@jeff_austin@	-person=28
@bolesław@	-person=41 -location=11
@city_hunter@	-broadcast_program=34 -art=18
@tiger_army@	-person=66 -art=6
@macs@	-product=31 -organization=2
@osman_iii@	-person=46
@quentin_jammer@	-person=23
@in_deep@	-art=23
@paithan@	-location=63
@ooh,_yes_i_do@	-art=34
@paul_wayland_bartlett@	-person=26
@desert_eagle@	-location=651
@renard@	-art=24 -location=5 -person=1
@david_roe@	-person=21
@university_of_west_london@	-organization=49
@paul_burke@	-person=47
@fun_house@	-broadcast_program=34 -art=25 -product=2
@meno@	-art=53 -person=3 -location=2
@bharal@	-living_thing=21
@ontario@	-location=26313 -organization=23 -product=3 -title=1
@south_west_france@	-location=31
@antipope_felix_v@	-person=30
@mutah_university@	-organization=21
@dubbo@	-location=25 -product=1
@colma,_california@	-location=95
@initial_d_arcade_stage@	-product=22
@orange_bowl@	-event=339 -location=98
@the_tournament@	-event=23 -art=22 -broadcast_program=8
@asterix_and_the_vikings@	-art=37
@to_rome_with_love@	-broadcast_program=21 -art=20
@sozh_river@	-location=24
@brockton@	-location=165 -organization=4
@bafétimbi_gomis@	-person=34
@european_union_institute_for_security_studies@	-organization=55
@bloodbath@	-person=66 -event=1
@clark_field@	-location=50
@sonisphere_festival@	-event=100
@george_hawi@	-person=26
@jet_set_radio@	-product=29
@london_aquatics_centre@	-location=204
@sadri@	-location=24 -language=12
@aaron_kwok@	-person=133
@amenia@	-location=27 -person=2
@may_britt@	-person=35
@dss@	-organization=32 -chemistry=3
@celia@	-person=9 -broadcast_program=8 -art=5 -event=5
@manatee@	-living_thing=35 -location=2 -organization=2
@horndean@	-location=48 -organization=4
@goulburn@	-location=279 -product=1
@leslie_ann_jones@	-person=29
@crathes_castle@	-location=31
@holmes@	-location=74 -person=37 -organization=6 -broadcast_program=1
@gina_pareño@	-person=37
@emmanuel_music@	-organization=108
@four_horsemen_of_the_apocalypse@	-art=26 -product=1
@leonard_adleman@	-person=32
@mary_jane_girls@	-person=57 -art=3
@steve_harrison@	-person=20
@dilys_laye@	-person=34
@pinar_del_río@	-location=167 -organization=8
@ian_gillan_band@	-person=34
@dominic_power@	-person=39
@university_of_nevada,_reno@	-organization=332
@cumberland_island@	-location=59
@nina_simone@	-person=634 -art=1
@telarah@	-location=21
@2006–07_nhl_season@	-event=86
@bsn@	-organization=75 -education-educational_degree=26
@faculty@	-title=149 -organization=2
@census_2001@	-event=28 -location=1
@division_1_féminine@	-organization=149 -event=2
@mechanical@	-organization=99
@jackass@	-person=231 -living_thing=7
@dave_mallow@	-person=71
@cygnet@	-location=16 -product=4 -living_thing=1 -person=1
@rudimentary_peni@	-person=34
@the_royal_family@	-art=38 -title=1
@dustin@	-person=18 -location=4
@don_c._harvey@	-person=20
@glen_mills@	-person=16 -location=11
@gianni_schicchi@	-art=194
@bobby_caldwell@	-person=116
@slug@	-person=76 -living_thing=18
@freedom_call@	-person=40 -art=2
@derby_line,_vermont@	-location=20
@city_journal@	-art=67
@limousin@	-location=62 -language=3
@a_prayer_for_owen_meany@	-art=23
@lumezzane@	-organization=92 -location=13
@pavia@	-location=1074 -organization=94 -event=14
@hoshihananomia@	-living_thing=38
@ratisbon@	-location=16 -event=5
@wake_forest_demon_deacons@	-organization=54
@the_double_life_of_véronique@	-art=32
@creighton_bluejays@	-organization=27
@bethune@	-location=20 -person=11 -event=1 -title=1
@mersey@	-location=111 -product=5
@902@	-location=36
@gerard_jones@	-person=59
@exxon_valdez@	-product=83 -event=5
@denmark_strait@	-location=105
@mark_heard@	-person=137 -art=1
@121@	-location=9 -art=7 -product=5 -organization=4 -chemistry=1
@amazon@	-broadcast_network=820 -location=355 -product=26 -broadcast_program=20 -organization=5 -art=5 -internet-website=1 -person=1
@braintree_town@	-organization=146
@anne_shirley@	-person=70
@cerro@	-organization=42 -location=2
@2008_beijing_olympics@	-event=249
@marinus_anton_donk@	-person=21
@pacer@	-product=24 -art=9 -organization=1
@none_but_the_lonely_heart@	-art=32
@aaron_simpson@	-person=32 -organization=1
@2006_european_athletics_championships@	-event=236
@lawyers'_committee_for_civil_rights_under_law@	-organization=27
@otsego_county,_new_york@	-location=148
@costa_book_awards@	-award=47 -event=13
@smithville@	-location=93 -art=2
@generations@	-broadcast_program=13 -art=8
@livingston_range@	-location=34
@stade_louis_ii@	-location=90
@jean_baudrillard@	-person=159
@mackenzie@	-location=109 -person=17 -organization=3
@teletoon_retro@	-broadcast_network=35
@fermoy@	-location=186
@total_annihilation@	-product=65
@battle_of_kursk@	-event=310
@cricklewood@	-location=150 -organization=4
@c.g._conn@	-organization=43
@almaguin_highlands@	-location=38
@master_of_public_administration@	-education-educational_degree=252
@pimlico@	-location=295 -organization=1
@georgetown@	-location=1123 -organization=330 -product=2
@ciudad_guayana@	-location=54 -organization=1
@sir_cloudesley_shovell@	-person=23
@the_san_francisco_examiner@	-art=94
@tenley_albright@	-person=25
@mae_young@	-person=41
@royal_opera@	-location=44 -organization=13
@písek@	-location=154 -organization=1
@midway@	-person=194 -location=130 -event=75 -art=62 -product=13
@brian_lee@	-person=49
@jane_russell@	-person=264
@prakrit@	-language=331
@barnum_brown@	-person=64
@soto@	-food=26 -location=4 -person=1
@san_ignacio@	-location=64
@american_society_of_media_photographers@	-organization=21
@carroll_shelby@	-person=130 -organization=2
@iran@	-location=82403 -organization=543 -people-ethnicity=10 -event=9 -art=8 -title=1 -religion-religion=1 -person=1
@u.s._route_12@	-location=167
@geri@	-person=75 -living_thing=1
@elite@	-product=88 -organization=25 -person=18 -event=1 -location=1
@merchant_navy@	-organization=66 -title=6 -product=5
@nankana_sahib@	-location=75
@ó_corráin,_donnchadh@	-person=20
@velasco,_texas@	-location=25
@nerina_pallot@	-person=72
@world_war_iii@	-art=53 -person=1
@jal@	-person=31 -organization=21 -art=4 -living_thing=3 -event=2 -location=1
@anne_teresa_de_keersmaeker@	-person=26
@shanghai_greenland@	-organization=22
@350@	-product=9 -metropolitan_transit-transit_line=6 -location=5 -organization=2 -art=2
@housatonic_river@	-location=251
@monterotondo@	-location=25 -organization=1
@athletics_program@	-event=54 -organization=1
@antjie_krog@	-person=36
@moritz,_landgrave_of_hesse@	-person=20
@london_underground@	-transit=1866
@george_grossmith,_jr.@	-person=97
@rogue_traders@	-person=86 -broadcast_program=9
@youngblood_hawke@	-art=19 -person=10
@krs-one@	-person=456 -art=9
@french_colonists@	-event=11 -location=9
@dušan_vukotić@	-person=24
@skeleton@	-event=23 -body_part=7 -living_thing=1 -disease=1
@creatures_of_the_night@	-art=35
@dulverton@	-location=57 -product=2
@hardy_krüger@	-person=53
@dyer@	-location=30 -person=7 -art=1 -product=1
@raffles_city@	-location=32
@the_tower_of_druaga@	-broadcast_program=41 -product=28
@catterick@	-location=61 -broadcast_program=16
@ant@	-living_thing=52 -person=51 -product=34 -organization=7 -art=6 -location=3
@sten_sture_the_elder@	-person=77
@bloomfield_high_school@	-organization=28
@tampa@	-location=956 -organization=22 -product=3
@penn_state@	-organization=609 -event=2 -location=1
@xanthus@	-location=11 -person=8 -god=3
@façade@	-art=22 -product=6
@whampoa_military_academy@	-organization=132
@ralph_bellamy@	-person=214
@kenneth_cole@	-organization=33 -person=30
@landen@	-location=18 -event=7 -person=1
@uefa_women's_championship@	-event=111
@viii@	-event=26 -organization=7 -product=7 -location=5 -medicine-drug=4 -art=2 -person=2 -body_part=1
@2nd_dynasty@	-event=20
@canons_regular@	-organization=133 -title=2
@robert_a._lovett@	-person=36
@slow_burn@	-art=14 -broadcast_program=6 -person=1
@swede@	-location=90 -food=17 -people-ethnicity=1 -organization=1
@sylvania,_ohio@	-location=45
@son@	-person=96 -location=32 -god=16 -title=4 -art=2 -broadcast_program=2 -religion-religion=1
@andré_téchiné@	-person=124
@pułtusk@	-location=192 -event=1
@sirajuddin_of_perlis@	-person=51
@the_wooden_horse@	-art=24
@notre-dame_de_paris@	-art=25
@auxiliary_territorial_service@	-organization=75
@jos_plateau@	-location=45
@michael_v.@	-person=44
@san_pedro,_los_angeles@	-location=30
@white_nights@	-art=71 -event=1
@nutbush@	-location=25 -art=1
@pablo@	-organization=63 -person=21 -location=6 -broadcast_program=1
@herne_bay@	-location=157 -organization=15
@johann_lamont@	-person=45
@french_open@	-event=1384 -organization=24
@funhouse_tour@	-event=30
@himachal_pradesh_university@	-organization=46
@robert_hamilton@	-person=25
@alain_madelin@	-person=34
@alan_taylor@	-person=96
@nola@	-location=158 -art=14 -event=2 -person=1 -living_thing=1
@south_west_africa@	-location=308 -event=1
@aden_emergency@	-event=67
@1977_college_football_season@	-event=27
@marstrand@	-location=69 -event=2
@asterion@	-god=22 -body_part=2
@greenwood_high_school@	-organization=18 -location=2
@dieppe@	-location=52 -event=44 -broadcast_program=4 -organization=2
@victorians@	-event=26 -location=6 -organization=3 -broadcast_program=1
@mark_of_the_vampire@	-art=23
@roman_scandals@	-art=21
@harvey_keitel@	-person=415
@lincolnshire@	-location=4330 -organization=294 -food=4 -title=1
@vespasian@	-person=693 -location=1
@brian_little@	-person=121
@georgians@	-people-ethnicity=293 -location=4 -event=3 -language=1
@republic_of_mordovia@	-location=51
@arbeiter-zeitung@	-art=23
@glynis@	-broadcast_program=12 -person=9
@hikari_minami@	-person=24
@signature_books@	-organization=72
@moma_ps1@	-location=97
@hockenheim@	-location=61 -event=22
@tompkins_square_park@	-location=72 -event=1
@buskerud@	-location=529 -organization=1
@prema@	-person=28 -art=3
@e.u.@	-location=9 -broadcast_program=8 -person=7
@pershing_square@	-location=27 -organization=2
@achille_occhetto@	-person=33
@aether@	-god=25 -product=5 -art=2
@holy_ghost@	-god=23 -art=2 -location=2
@hawaiian_lobelioid@	-living_thing=35
@don@	-person=51 -location=35 -art=24 -organization=14 -title=11 -product=3
@pierre_de_la_rue@	-person=27
@montenegro_national_football_team@	-organization=41
@local_natives@	-person=41
@ogdensburg@	-location=112 -event=2 -organization=1
@hammerstein@	-person=57 -location=16
@kyoto_university@	-organization=487
@gbadolite@	-location=28
@ginette_reno@	-person=31
@rathmines@	-location=143 -event=1
@the_hub@	-broadcast_network=35 -person=13 -broadcast_program=5 -organization=2 -location=1
@ieee_information_theory_society@	-person=44
@japan_self-defense_forces@	-organization=136
@fritz_haber@	-person=105
@principality_of_halberstadt@	-location=20
@montebello@	-location=136 -event=13 -product=7
@bijou_theatre@	-location=38
@hatsu_hioki@	-person=23
@guggenheim@	-award=73 -location=63 -organization=32 -person=5
@giovanni_battista_foggini@	-person=26
@eryx@	-location=16 -living_thing=8
@ottawa_gee-gees@	-organization=72
@simon_napier-bell@	-person=55
@rohan_sippy@	-person=34
@angaur@	-location=94 -event=6
@big_wolf_on_campus@	-broadcast_program=47
@stu_ungar@	-person=40
@team@	-organization=105 -event=48 -art=5 -person=5 -location=1
@plasmodium@	-living_thing=318
@sound_of_harris@	-location=21
@temperance@	-event=322 -person=10 -organization=1
@cumming@	-location=49 -person=4
@yael_naim@	-person=20 -art=3
@eagle_lake@	-location=56 -living_thing=1
@the_magic_numbers@	-person=99 -art=5
@rango@	-art=93 -broadcast_program=14
@burger_records@	-organization=32
@central_railway_station@	-location=85
@jacob_adriaensz_backer@	-person=24
@stilluppsteypa@	-person=23
@magda_olivero@	-person=52
@undine@	-art=42 -product=4
@alexander_semin@	-person=29
@hohhot@	-location=219 -organization=1
@thoré@	-location=23 -person=1
@palo_alto@	-event=24 -location=15 -organization=9 -art=5
@assistant_united_states_attorney@	-title=19 -organization=1
@ballard@	-location=41 -person=9 -organization=6 -product=1
@rso@	-organization=25 -title=3
@salisbury_cathedral@	-location=359 -art=1
@cottesmore@	-location=18 -product=2
@francis_alÿs@	-person=23
@cruiser@	-product=53 -living_thing=5
@kashima@	-location=88 -product=3
@yabby_you@	-person=30
@robert_d._webb@	-person=20
@colin_jordan@	-person=42
@frankton@	-location=38 -event=4
@pozezdrze@	-location=23
@stellar_kart@	-person=51
@emerita@	-title=14 -living_thing=4 -location=3
@wood_buffalo_national_park@	-location=60
@evansville_regional_airport@	-location=23
@aenesidemus@	-person=17 -art=4
@peloponnesian_war@	-event=484 -art=3
@thomas_szasz@	-person=90
@drew_carey@	-person=261 -broadcast_program=1
@terminator_salvation@	-art=128 -product=9 -person=1
@public_culture@	-art=44
@robert_james@	-person=26
@earl_of_mar@	-person=28 -title=2
@mestia@	-location=20
@lamjung_district@	-location=70
@giovanni_battista_guadagnini@	-person=24
@u.s._president@	-title=947 -location=1 -person=1 -event=1
@tamanrasset@	-location=97
@kalamata_f.c.@	-organization=31
@kotoko@	-person=77 -organization=1
@jacques_françois_dugommier@	-person=22
@the_hollow@	-art=35 -location=1
@pioneer_fund@	-organization=61
@roberto_aguirre-sacasa@	-person=67
@bruce_buffer@	-person=26
@gaur@	-living_thing=117 -location=9
@where's_wally?@	-art=23
@sion@	-location=165 -organization=1 -person=1
@concord_monitor@	-art=33
@mario_rosenstock@	-person=26
@sony_masterworks@	-organization=47
@yakov_sverdlov@	-person=60 -product=5
@laura_ingraham@	-person=139
@five_towns_college@	-organization=34
@the_king_of_fighters_2002@	-product=28
@dostoyevsky@	-person=55
@ada@	-location=165 -organization=24 -person=20 -title=8 -food=6 -biology=2
@timber_wolf@	-living_thing=12 -location=6 -organization=3
@wookey@	-location=29
@stendhal@	-person=249 -organization=2
@al_purdy@	-person=50
@plants_vs._zombies@	-product=24
@latvia@	-location=7605 -organization=317 -event=10 -people-ethnicity=2 -title=1
@akihito@	-person=225 -living_thing=1
@kane_county@	-location=144 -organization=9
@knight's_armament_company@	-organization=28
@meyrick@	-person=23
@bongwater@	-person=39 -art=4
@albert_samain@	-person=26
@leahy@	-person=23 -location=3 -art=2 -product=2
@rossiya@	-organization=19 -location=1
@ferencvárosi_tc@	-organization=313 -location=1
@eye_for_an_eye@	-art=14 -person=5 -broadcast_program=5
@rivers_of_america@	-location=28 -art=2
@warriors@	-organization=105 -art=74 -broadcast_program=4 -location=2
@msf@	-organization=29 -location=3 -education-educational_degree=2
@estadio_centenario@	-location=114
@gainsborough_trinity@	-organization=456
@depression@	-medicine-symptom=705 -event=665 -disease=27 -art=1
@el_presidente@	-person=21 -art=9
@birthe_wilke@	-person=22
@feckenham@	-location=30 -organization=3 -person=1
@joe_ferguson@	-person=70
@european_bank_for_reconstruction_and_development@	-organization=268
@north_saskatchewan_river@	-location=367
@kirko_bangz@	-person=54
@hansen@	-person=27 -living_thing=2 -location=2
@daughtry@	-person=254 -art=16
@itumbiara@	-location=37 -organization=28
@nicolas_boileau-despréaux@	-person=54
@brazilian_social_democracy_party@	-organization=39
@campos_basin@	-location=22
@jack_bender@	-person=80
@rhenish@	-location=34 -organization=4
@the_four_seasons@	-person=143 -art=92 -location=3
@grundy_county@	-location=138
@elkhart_county,_indiana@	-location=39
@sira@	-location=14 -art=4 -organization=3
@avi_nesher@	-person=26
@soviet_team@	-organization=19 -person=1
@stanley_bruce@	-person=126
@national_library_of_russia@	-location=60
@pfc_cska_sofia@	-organization=112
@the_cheetah_girls@	-art=56 -product=3
@ace_attorney@	-product=44 -art=2
@lord_derby@	-person=96 -title=2
@fair_grounds_race_course@	-location=94
@agricultural_bank_of_china@	-organization=49
@lisa_murkowski@	-person=106
@number_of_the_beast@	-art=23
@allentown@	-location=493 -art=11 -organization=2
@silver_springs@	-location=70 -art=6
@greystones@	-location=93 -organization=5
@ku-ring-gai_council@	-location=36
@choclair@	-person=62
@tokio@	-person=63 -art=2 -location=1
@michael_mansfield@	-person=32
@lola@	-organization=245 -art=92 -person=10 -award=6 -location=2 -broadcast_program=2 -event=1 -language=1
@michigan_state_college@	-organization=22
@rafaela@	-location=67 -broadcast_program=9 -person=4
@melbourne_water@	-organization=37
@dreams@	-art=81 -person=12 -organization=9 -broadcast_program=6
@steinberger@	-organization=47 -person=1
@lillian@	-person=18 -location=6 -art=2
@earl_of_peterborough@	-title=13 -person=12 -product=1
@gorani@	-language=27 -people-ethnicity=27
@sulis@	-god=22 -location=1
@mimis_papaioannou@	-person=21
@school_of_engineering@	-organization=19 -location=2
@berthold@	-person=34 -location=3
@alexander_legkov@	-person=46
@harrow_school@	-organization=1029
@phoebe@	-location=53 -person=38 -god=32 -product=11 -art=5
@vincenzo_montella@	-person=133
@porpoise@	-living_thing=21 -product=16
@tennessee_volunteers_football@	-organization=44 -location=1
@frank_farian@	-person=155
@seven_seas_entertainment@	-organization=115
@keith_alexander@	-person=99
@wild_at_heart@	-art=103 -broadcast_program=48
@the_pleasure_seekers@	-person=18 -art=2
@chichaoua_province@	-location=37
@antara@	-organization=19 -product=1
@robin_stjernberg@	-person=27
@dick_tomey@	-person=33
@the_music@	-person=57 -art=5
@ravenna@	-location=1192 -organization=2 -event=2
@valentino@	-organization=209 -person=86 -art=35
@geoemydidae@	-living_thing=66
@iggy_pop@	-person=1023 -art=2
@ukrainian_basketball_superleague@	-organization=24
@alyssa_campanella@	-person=31
@donegall_road@	-location=25
@united_college@	-organization=20 -religion-religion=1
@llanelli@	-location=527 -organization=428
@diane_schuur@	-person=100
@dynegy@	-organization=30
@bluff@	-location=122 -art=4 -broadcast_program=1
@mit@	-organization=1055 -product=4 -location=1 -education-educational_degree=1
@alliance_'90@	-organization=197
@galician@	-language=464 -location=33 -organization=1 -product=1 -people-ethnicity=1 -internet-website=1
@the_stills@	-person=86
@abbotsford@	-location=291 -organization=3
@wellwater_conspiracy@	-person=18 -art=3
@wilhelm_der_reiche@	-person=22
@vatican_secretariat_of_state@	-organization=20 -title=1
@ibm_websphere_application_server@	-product=21
@kiattipong_radchatagriengkai@	-person=28
@barry_manilow@	-person=747 -art=6
@tsukuba_express@	-location=42
@university_of_texas_at_san_antonio@	-organization=232
@peugeot_504@	-product=39
@snapped@	-broadcast_program=49 -medicine-symptom=1
@luverne@	-location=22 -organization=4
@us_$@	-finance-currency=103
@raindance@	-event=18 -art=2
@tuskegee_syphilis_experiment@	-event=31
@lard@	-person=34 -food=12
@taipei@	-location=2598 -organization=5 -product=2 -art=2 -transit=2 -event=1
@good_girls_go_bad@	-art=32
@beveren@	-organization=58 -location=37
@bearpaw_formation@	-location=21
@max_amann@	-person=21
@residential_school@	-location=31 -organization=1
@prussian_army@	-organization=313 -location=9
@james_robert_rhind@	-person=23
@coleophora_zelleriella@	-living_thing=23
@john_davis@	-person=159 -art=1
@campagnolo@	-organization=68 -person=1
@sporting_kansas_city@	-organization=378
@1999_election@	-event=172
@breakout@	-art=71 -broadcast_program=30 -person=6 -event=3
@lakota@	-people-ethnicity=446 -language=154 -organization=10 -location=7 -person=3
@solicitor_general@	-title=310 -person=33 -organization=4
@brantôme@	-location=23 -person=18
@jack_christiansen@	-person=26
@colico@	-location=26
@while_you_were_out@	-broadcast_program=25 -art=7
@kingston_park@	-location=34
@pony@	-art=27 -organization=6 -location=2
@scotts@	-organization=37 -person=4
@harlequin_enterprises@	-organization=46
@lawrence_durrell@	-person=211
@ermelo@	-location=81
@1988_writers_guild_of_america_strike@	-event=38
@caldera@	-location=29 -person=6 -art=2 -organization=1
@cirencester_town@	-organization=57 -location=1
@john_clellon_holmes@	-person=26
@whitlam_government@	-person=97
@order_of_carol_i@	-title=24
@henjo_richter@	-person=39
@crohn's_disease@	-disease=361
@haggai@	-person=42 -art=27 -location=1
@marrakesh@	-location=314 -organization=1 -event=1
@zagros@	-location=20
@settsu@	-location=28 -product=6
@stuart_lake@	-location=32 -person=6
@equity@	-organization=152
@yasir_arafat@	-person=48
@the_hollow_crown@	-broadcast_program=30 -art=1
@ogun@	-location=25 -god=19 -organization=5
@am@	-title=631 -broadcast_program=23 -person=21 -organization=12 -education-educational_degree=6 -chemistry=5 -location=2
@angolan@	-location=29 -organization=3 -language=1
@herder@	-person=58 -title=19 -organization=1
@lesbian_vampire_killers@	-art=28
@nea_smyrni@	-location=35
@ghulam@	-art=32
@mccarran_international_airport@	-location=185
@mbbs@	-education-educational_degree=47 -art=1
@randy_choate@	-person=34
@free_willy@	-art=97 -broadcast_program=20
@eastern_conference@	-organization=71 -event=2
@fred_freiberger@	-person=20
@abc_network@	-broadcast_network=91
@périgueux@	-location=169 -title=1
@recess@	-broadcast_program=111 -location=5 -organization=1
@bombay_talkies@	-organization=78
@cool_world@	-art=63 -product=1
@the_winstons@	-person=35
@jardine@	-person=20 -location=2
@ian_graham@	-person=25
@juneau@	-location=227 -product=3 -art=2 -organization=1 -person=1
@bunt@	-people-ethnicity=41 -living_thing=2 -person=1
@grade_ii*_listed_buildings_in_greater_manchester@	-location=67
@william_m._tweed@	-person=37
@birthday@	-art=30 -person=5 -time=3
@renato@	-person=28 -art=8
@caydee_denney@	-person=30
@musicians_institute@	-organization=101
@fontanelle@	-location=15 -art=8
@pont-audemer@	-location=36 -living_thing=1
@bolimów@	-location=30 -event=1
@english_literature@	-organization=883 -title=4 -language=1
@tv_land@	-broadcast_network=371
@battle_of_el_caney@	-event=26
@josé_maria_neves@	-person=22
@tuvalu_national_football_team@	-organization=31
@veruca_salt@	-person=23 -art=5
@constitutional_democratic_party@	-organization=62
@g._vernon_bennett@	-person=21
@dominion_of_canada@	-location=21 -product=2 -organization=2 -title=1
@wiener_blut@	-art=24
@sarayu@	-location=31 -person=8
@the_who@	-person=2566 -art=2
@boyle@	-location=98 -person=23
@tamu@	-location=27 -language=1
@josh_bowman@	-person=21
@hôtel-dieu@	-location=60
@kaboom@	-art=23 -food=2
@county_wexford@	-location=748 -event=1
@ski_jumping@	-event=30 -location=1
@briance@	-location=22
@the_member_of_the_wedding@	-art=40
@moody@	-location=14 -organization=7 -person=6 -art=3
@allauddin_khan@	-person=36
@john_goodmanson@	-person=65
@armando_diaz@	-person=36 -product=2
@secretariat_of_state@	-organization=39 -title=2
@william_claflin@	-person=21
@raymond_asquith@	-person=23
@hugh_banton@	-person=54
@almirante_brown@	-organization=46 -location=8 -product=2
@s@	-person=75 -location=55 -chemistry=43 -finance-currency=37 -product=27 -organization=22 -art=18 -title=4 -biology=3 -food=1 -body_part=1 -language=1 -transit=1 -broadcast_program=1 -living_thing=1
@autonomous_province_of_kosovo_and_metohija@	-location=26
@about_a_boy@	-art=45 -broadcast_program=29
@lothair@	-person=104 -art=8 -product=2 -location=1
@monck@	-location=13 -person=10 -product=1
@croatia_sesvete@	-organization=35
@humanist_manifesto@	-art=55
@wardell_gray@	-person=67
@his_country@	-organization=163 -location=8
@nathan_jones@	-art=43 -person=41
@raven@	-person=156 -living_thing=88 -broadcast_program=17 -organization=8 -location=6 -art=5 -product=2
@masai@	-people-ethnicity=11 -location=8 -language=1
@high_peaks_wilderness_area@	-location=28
@a._m._homes@	-person=30
@lacépède@	-person=95
@three_days_grace@	-person=271
@nicaea@	-location=88 -event=2
@baghdad@	-location=4690 -event=17 -art=8 -organization=6
@emydidae@	-living_thing=60
@the_weinstein_company@	-organization=334
@defence_services_staff_college@	-organization=44
@symphony_center@	-location=36 -person=1
@clive_evatt@	-person=23
@peter_lindbergh@	-person=73
@miss_international_2011@	-event=40 -organization=1
@national_film_award@	-award=61 -event=4
@chemnitz@	-location=610 -organization=4 -event=3
@garo@	-people-ethnicity=27 -art=23 -language=17 -broadcast_program=15 -location=9
@tiradentes@	-person=36 -location=8 -organization=4
@market_theatre@	-location=23
@asturians@	-location=43 -people-ethnicity=6
@defoe_shipbuilding_company@	-organization=83
@bollnäs@	-location=60
@firestarter@	-art=82
@the_story_of_tracy_beaker@	-broadcast_program=44 -art=34
@george_mason@	-person=210 -organization=79
@hubble@	-location=46
@the_nativity@	-broadcast_program=29 -time=1
@maria_carolina_of_austria@	-person=45
@xv@	-person=25 -event=17 -product=17 -organization=4 -art=2 -law=1
@campos_do_jordão@	-location=34
@hakuhō@	-person=30
@margaretville@	-location=23
@nick_lachey@	-person=167
@alfred_gilbert@	-person=34
@victor_bailey@	-person=38
@loveden@	-location=21
@george_grove@	-person=48
@bridgewater@	-location=284 -metropolitan_transit-transit_line=10 -person=3 -product=1
@star_tv@	-broadcast_network=119 -broadcast_program=2
@the_briefs@	-person=24
@finian's_rainbow@	-art=172
@sushma_swaraj@	-person=56
@ben_freeman@	-person=36
@fakhr-al-din_ii@	-person=27
@oriel_park@	-location=70
@muhammad_ali@	-person=1065 -art=6
@glasgow_university_union@	-organization=36
@downeaster@	-metropolitan_transit-transit_line=69 -location=1 -organization=1
@proctor@	-title=81 -location=38 -product=6 -person=4
@tondo@	-location=20 -art=1
@numéro@	-art=76
@save_me@	-art=54 -broadcast_program=5
@neda@	-location=17 -organization=4
@money_(that's_what_i_want)@	-art=87
@17th_ss_panzergrenadier_division_götz_von_berlichingen@	-organization=24
@galliano@	-person=31 -location=14 -food=9
@ashland_stakes@	-event=23
@queen_maud_gulf@	-location=39
@asap@	-broadcast_program=79 -art=11
@diamond_hill@	-location=48 -event=9
@tug@	-product=173 -organization=3 -computer-programming_language=1
@lady_in_the_lake@	-art=26 -event=2
@mein_teil@	-art=22
@tory@	-organization=1045 -location=5 -person=1
@betio@	-location=53
@zapotec@	-people-ethnicity=95 -language=1
@north_vietnam@	-location=1204 -organization=1
@concrete@	-art=55 -location=11 -product=1
@economy_and_society@	-art=25
@2001@	-event=2389 -art=55 -location=13 -organization=8 -product=3 -broadcast_program=2 -award=2
@ma'loula@	-location=19 -language=1
@drug_war@	-event=19 -art=5
@troy,_ohio@	-location=75 -organization=1
@progress_energy@	-organization=35
@fruitvale_station@	-art=60
@vice_president_of_the_united_states@	-title=909
@manitoulin_island@	-location=168
@amateur@	-art=14 -organization=6 -event=1
@the_city_of_greyhawk@	-art=30
@elegy@	-art=41 -person=5
@avigliana@	-location=30
@hiern@	-person=88
@nbc_universal@	-organization=26 -broadcast_program=1
@gmina_łęczyce@	-location=35
@george_weiss@	-person=59
@rabih_jaber@	-person=20
@daphnis_et_chloé@	-art=74
@cavan@	-location=343 -organization=267 -person=5 -title=2
@gmina_puck@	-location=50
@the_mote_in_god's_eye@	-art=26
@staatsoper@	-organization=17 -location=3
@baise-moi@	-art=25
@lord_eldon@	-person=43 -title=1
@1986_national_league_championship_series@	-event=26
@eyüp@	-location=55 -organization=1 -person=1
@gallagher@	-person=25 -location=2
@afghan@	-location=645 -people-ethnicity=54 -organization=4 -event=3
@richard_lawson@	-person=29
@rt@	-broadcast_network=123 -product=8 -organization=3 -metropolitan_transit-transit_line=3 -biology=1 -transit=1
@west_london@	-location=25 -organization=4 -location=3
@red_harvest@	-art=35 -person=21
@lunglei@	-location=41
@nova_iguaçu@	-location=49 -organization=19
@bukhari@	-person=18 -art=7
@sweet_and_sour@	-broadcast_program=24 -art=2 -food=1
@andré_campra@	-person=74
@world_indoor_soccer_league@	-organization=78
@the_lake@	-art=11 -location=8 -broadcast_program=3 -person=2
@james_meadows_rendel@	-person=21
@i-30@	-location=20 -product=5
@pemberton_valley@	-location=21
@new_york_state_department_of_health@	-organization=43
@melanie_mayron@	-person=49
@paramount_theatre@	-location=122 -organization=3
@westinghouse@	-organization=458 -person=6 -product=1
@darshan@	-person=70 -art=1
@hubertus@	-person=31 -location=8
@brussels-capital_region@	-location=36 -title=1
@anthology_2@	-art=44
@rado@	-person=12 -organization=8
@shōnan@	-location=27
@haemophilus_influenzae@	-living_thing=135 -medicine-drug=2
@gordian_knot@	-person=34 -art=7
@barney_martin@	-person=27
@gareth_emery@	-person=65
@são_cristóvão@	-organization=21 -location=16
@kabir_ali@	-person=51
@the_pink_panther@	-art=211
@trent@	-location=175 -product=16 -organization=14
@camden,_new_jersey@	-location=728
@winged_victory@	-art=40 -god=10
@zentralbahn@	-organization=39
@general_council_of_the_bar@	-organization=20
@lord_dufferin@	-person=29
@canfield@	-location=18 -product=5
@steyning@	-location=165 -organization=1
@nsu_ro_80@	-product=21
@kemp@	-person=7 -location=7 -art=6
@ceyhan_river@	-location=24
@ibi@	-location=15 -people-ethnicity=6 -person=2
@rurouni_kenshin@	-art=293
@kirov@	-location=159 -product=10
@tineidae@	-living_thing=448
@uktv@	-organization=140 -broadcast_network=3
@tequila_sunrise@	-art=40 -food=4
@jamgon_kongtrul@	-person=41
@glen_brown@	-person=24
@gmina_szczuczyn@	-location=35
@hanging_rock@	-location=45 -event=3
@collins@	-person=78 -organization=59 -location=53 -art=2
@mawson@	-location=24 -person=8
@army_medical_school@	-location=38 -organization=1
@gary_barlow@	-person=374 -art=1
@cockersand_abbey@	-location=22
@kinyarwanda@	-language=91 -art=3
@the_scientists@	-person=57
@synanthedon_myopaeformis@	-living_thing=39
@buyeo@	-location=21 -language=5
@amidar@	-product=15 -organization=6
@fritz_zwicky@	-person=63
@ken_skupski@	-person=116
@vitiges@	-person=23
@volgograd_oblast@	-location=337
@runrig@	-person=154
@the_wall@	-art=234 -person=22 -location=14 -broadcast_program=6
@maasvlakte@	-location=24
@cork_street@	-location=46
@mandy_minella@	-person=68
@najran_sc@	-organization=25
@forbes@	-organization=2814 -location=98 -person=22 -art=4 -title=1
@tomisaburo_wakayama@	-person=24
@borough@	-location=187 -organization=1
@merritt_ranew@	-person=20
@ordinary_decent_criminal@	-art=22
@machine_gun@	-art=24 -person=6
@the_state_within@	-broadcast_program=33
@only_the_lonely@	-art=51
@orašje@	-location=34 -organization=6
@barstow@	-location=163 -person=2 -organization=1
@leverkusen@	-location=208 -organization=14
@tales_of_phantasia@	-product=70
@lost_horizon@	-art=71 -person=10 -product=1
@redlands@	-location=17 -organization=10
@koga@	-location=27 -person=2
@tekezé_river@	-location=42
@i._bernard_cohen@	-person=21
@sudan_airways@	-organization=22
@patricia_mayr-achleitner@	-person=41
@january_26@	-time=270
@9th_jat_regiment@	-organization=43
@all_right_now@	-art=78
@stromata@	-art=20 -living_thing=1
@ml@	-computer-programming_language=71 -organization=19 -language=11 -product=1 -location=1
@city_of_london@	-location=2946 -organization=15
@gary_gygax@	-person=420
@unfp@	-organization=23 -award=2
@emma_watson@	-person=213
@lord_warden_of_the_cinque_ports@	-location=110
@robert_a._heinlein@	-person=982 -art=2
@film_of_the_same_name@	-art=882 -broadcast_program=7 -product=1
@canary_wharf@	-location=374 -event=2
@werther@	-art=247 -location=7
@south_zone@	-organization=33 -location=23
@duke_of_orleans@	-person=19 -title=1
@uf@	-organization=208 -chemistry=3 -location=2 -religion-religion=1
@oxyrhynchus@	-location=348 -art=2
@jackson_beck@	-person=49
@tv5@	-broadcast_network=292 -person=2 -broadcast_program=1
@akbar_bugti@	-person=23
@paulo_autuori@	-person=30
@rose_garden@	-location=37 -art=1
@battle_of_kringen@	-event=20
@bullingdon_club@	-organization=34
@ermine@	-living_thing=23 -location=1
@guy_hecker@	-person=23
@umpqua@	-location=29 -product=2 -organization=1
@rzhev@	-location=84 -event=2
@detroit_express@	-organization=60
@dirty_projectors@	-person=111
@ken_block@	-person=51
@almeida@	-location=63 -event=9 -person=4 -title=1
@tony_hawk's_american_wasteland@	-product=75 -art=3
@cornstalk@	-person=41 -food=1
@teamster@	-title=21 -organization=2
@austin_city_limits@	-broadcast_program=238 -event=7
@juarez@	-location=29 -art=12 -organization=1
@american_muslim_council@	-organization=21
@witt@	-organization=21 -person=2
@samuel_johnson@	-person=1002 -art=1
@karen_dunbar@	-person=22
@richland@	-location=335 -organization=1
@mria@	-organization=32
@city_lights@	-art=98 -organization=57 -broadcast_program=45 -person=2
@united_states_house_of_representatives@	-organization=7813 -event=8 -title=1
@catholics@	-organization=185 -religion-religion=11 -art=4 -event=1 -people-ethnicity=1
@georg_joachim_rheticus@	-person=27
@evangelicals@	-religion-religion=69 -person=7
@the_rising_tour@	-event=25
@futabasha@	-organization=49
@séamus_brennan@	-person=28
@slash@	-person=723 -art=41 -organization=15 -living_thing=5
@catherington@	-location=20
@lincoln-sudbury_regional_high_school@	-organization=27
@les_misérables@	-art=1201 -broadcast_program=5
@spaceport_america@	-location=39
@seaforth@	-location=88 -title=1
@dominic_littlewood@	-person=20
@turkish_airlines_flight_981@	-event=43
@1949_federal_election@	-event=108
@con@	-organization=17 -title=15 -person=2 -location=1
@dewas@	-location=82
@lahijan_county@	-location=195
@all_good_things_(come_to_an_end)@	-art=23
@ricardo_palma@	-person=35 -location=1
@2009_season@	-event=448 -organization=2
@ceratopogonidae@	-living_thing=41
@oakdale@	-location=154 -organization=3
@bob's_big_boy@	-location=21
@sephardim@	-people-ethnicity=24
@eyrecourt@	-location=24
@michelotti@	-person=26 -organization=2
@judaea@	-location=39
@lugbara@	-people-ethnicity=21 -language=11
@status_quo@	-person=593 -art=1
@marina_del_rey@	-location=44 -art=4
@steven_e._de_souza@	-person=31
@all_shook_up@	-art=88
@ylitornio@	-location=26
@daniel_d._tompkins@	-person=146
@bryan_mantia@	-person=32
@i_never_liked_you@	-art=24
@i_got_it_bad_(and_that_ain't_good)@	-art=52
@fifth_air_force@	-organization=466
@south_kordofan_state@	-location=20
@soma@	-god=134 -location=55 -organization=12 -art=9 -medicine-drug=5 -body_part=3 -person=2
@michelle_branch@	-person=219
@bill_kelly@	-person=21
@hans_richter@	-person=207
@théâtre_du_vieux-colombier@	-location=24
@1996_season@	-event=139
@phoenicopteriformes@	-living_thing=156
@joyride@	-art=73 -broadcast_program=1
@northern_colorado@	-organization=30 -location=10
@banks@	-person=71 -location=56
@tamagusuku@	-person=32 -location=7
@bramley@	-organization=136 -location=78
@the_globe@	-art=37 -location=3
@soconusco@	-location=54
@trolley@	-transit=87 -location=5
@merina@	-people-ethnicity=40
@scottsdale@	-location=318 -organization=26 -event=6
@representative@	-organization=655 -title=32 -location=7
@premier_of_the_state_council_of_china@	-title=66
@crossville,_tennessee@	-location=39
@main_line@	-location=97 -metropolitan_transit-transit_line=45 -location=37 -organization=37 -transit=6
@le_devoir@	-art=147
@victoria_tower@	-location=31
@george_lowe@	-person=46
@pontiac@	-location=106 -product=4 -art=1
@steve_nicol@	-person=68
@occupation_of_the_baltic_states@	-event=24
@zealandia@	-location=47 -product=3 -organization=1
@kevin_roche@	-person=53 -organization=1
@metropolitan_museum@	-location=23
@stars@	-person=149 -art=55 -organization=14 -location=8 -product=3 -title=1
@dc-3@	-product=79 -person=1 -event=1
@battle_of_franklin@	-event=32
@florence_reed@	-person=23
@claymore@	-broadcast_program=42 -location=5 -event=2
@seat@	-organization=333 -location=11 -product=6 -title=1 -transit=1
@patos_de_minas@	-location=63
@robert_dudley,_1st_earl_of_leicester@	-person=189
@traders@	-title=80 -broadcast_program=72 -event=1 -product=1
@john_rodgers@	-person=58
@2011_stanley_cup_finals@	-event=47
@submit@	-product=19 -art=1
@sinik@	-person=30
@paint.net@	-product=21
@treaty@	-art=12 -event=12 -location=1
@scott@	-person=261 -location=145 -organization=19 -art=5
@three_seasons@	-art=25 -organization=1
@kurt_lewin@	-person=104
@dudley,_massachusetts@	-location=32
@nox_arcana@	-person=30
@tenedos@	-location=113 -product=2 -living_thing=1
@katanga_province@	-location=144
@trades_union_congress@	-organization=344
@moravians@	-religion-religion=72 -people-ethnicity=36 -location=8
@route_5@	-location=78 -metropolitan_transit-transit_line=7
@surveyor@	-title=310 -art=1 -person=1 -organization=1 -location=1
@mahavishnu@	-god=30
@andy_summers@	-person=174
@scottish_people@	-people-ethnicity=22
@schroeder@	-person=52 -location=2
@vikram_sarabhai_space_centre@	-organization=32
@harold_bauer@	-person=33
@hemu@	-person=59
@emmental@	-location=98 -food=7
@davenport@	-location=199 -person=19 -organization=15 -title=1
@showboat@	-product=21 -location=3 -art=2
@frank_sherwood_rowland@	-person=22
@halfweg@	-location=25
@baraga@	-location=38 -person=1
@cyril_rootham@	-person=23
@king_tubby@	-person=103
@herbert_robbins@	-person=24
@santa_ana_freeway@	-location=55
@tennessee_river@	-location=775 -art=16
@emporia@	-location=106 -organization=1 -event=1
@zapata@	-location=37 -art=1 -organization=1
@sydney_central@	-location=72
@los_angeles_country_club@	-location=27
@good_shepherd@	-art=76 -location=1 -time=1
@the_miser@	-art=77
@bibracte@	-location=26 -event=5
@lamont@	-location=33 -person=3
@aspiration@	-disease=36 -medicine-medical_treatment=1
@elliot_perry@	-person=20
@lanham@	-location=36
@highway_101@	-location=88 -person=64
@eunhyuk@	-person=92
@rafael_márquez@	-person=90
@chicago_cubs@	-organization=5575 -event=1
@high_times@	-art=157 -broadcast_program=13
@zebra@	-person=30 -product=18 -art=13 -organization=5 -living_thing=4
@northern_europe@	-location=596 -organization=1 -event=1
@spanish@	-language=13475 -location=10969 -people-ethnicity=2077 -organization=62 -event=28 -finance-currency=6 -title=5 -internet-website=5 -living_thing=3 -product=2 -broadcast_program=2 -art=1
@argentine_national_anthem@	-art=28
@kyrgyz@	-people-ethnicity=252 -language=183 -location=71
@phoebe_snow@	-person=98 -art=4
@carly_simon@	-person=604 -art=8
@john_d._macdonald@	-person=113
@debbie_halvorson@	-person=21
@rainis@	-person=32
@international_wrestling_association@	-organization=137
@nicolae_titulescu@	-person=48 -location=2
@holdfast_bay@	-location=32
@saunders_island@	-location=26
@nine@	-art=178 -broadcast_network=58 -person=18 -event=4 -organization=1 -product=1 -location=1
@ipecac_recordings@	-organization=160
@bbc_america@	-broadcast_network=345 -organization=1
@henry_grattan@	-person=132
@fier_county@	-location=53
@mimasaka_province@	-location=20
@leek_town@	-organization=147
@edison@	-location=153 -person=91 -organization=81 -art=8 -award=3 -product=2
@south_carolina's_2nd_congressional_district@	-location=21
@liverpool_fc@	-organization=37 -location=2
@robert_b._anderson@	-person=20
@bobby_mcferrin@	-person=315 -art=4
@oak_ridge@	-location=161 -organization=2 -person=1
@green_spring@	-location=35 -event=5
@the_stranglers@	-person=450 -art=1
@kenyon_college@	-organization=454
@roger_craig_smith@	-person=57
@the_social_construction_of_reality@	-art=21
@orophia_sordidella@	-living_thing=23
@viscera@	-person=47 -art=1
@holcomb@	-location=24 -person=2
@connie@	-broadcast_program=9 -person=8 -event=4
@k-27@	-location=13 -product=12
@kohei_sato@	-person=27
@gamefront@	-internet-website=32
@prince_caspian@	-art=79 -broadcast_program=3
@fayence@	-location=22
@hythe@	-location=328 -product=2
@viborg_cathedral@	-location=21
@king_henry_vii@	-person=116
@borów@	-location=40
@mario_williams@	-person=64
@national_council@	-organization=80 -event=4
@halle@	-location=215 -organization=14 -event=14 -person=7
@gießen@	-location=34 -organization=8
@wild_cherry@	-person=74 -living_thing=24 -art=5 -food=1
@wisconsin_badgers@	-organization=311 -location=1
@board_of_immigration_appeals@	-organization=39
@joan_leslie@	-person=73
@colony@	-location=84 -art=18 -organization=3 -product=2
@vesdre@	-location=27
@clement_haynsworth@	-person=30
@freebsd@	-product=908
@attu_island@	-location=95 -event=3
@craig_stevens@	-person=105
@real_avilés@	-organization=32
@bowen@	-location=121 -person=6
@the_lovely_bones@	-art=113
@the_ten@	-art=32 -organization=2
@alvin_davis@	-person=30
@saint_kitts_and_nevis@	-location=539 -organization=46
@forbes_burnham@	-person=87
@browning@	-person=62 -location=8 -organization=2
@iskra@	-art=59 -organization=5 -location=3 -event=1
@femme_fatale@	-art=87 -person=5 -event=1
@chess_records@	-organization=351
@ray_guy@	-person=53
@guy@	-person=80 -organization=29 -location=11 -art=7 -time=1
@the_mclaughlin_group@	-broadcast_program=66
@bill_james@	-person=267
@tommy_boyd@	-person=42
@j._w._young@	-person=48
@central_railway@	-organization=23 -location=11 -metropolitan_transit-transit_line=8
@maumoon_abdul_gayoom@	-person=140
@prefecture@	-location=60 -title=3 -art=1
@humana@	-organization=45 -art=1
@village_vanguard@	-location=136 -art=1
@james_bourne@	-person=79
@sonic_the_comic@	-art=38
@caesar_augustus@	-person=26
@best_thing_i_never_had@	-art=27
@william_o._douglas@	-person=275 -location=2
@orange_blossom_special@	-art=53 -product=10
@christos_tsiolkas@	-person=39
@curtis_amy@	-person=32
@estonian@	-location=62 -organization=6
@robin_hanson@	-person=23
@zeiss@	-organization=132 -person=3
@tulpehocken_creek@	-location=27
@cev_champions_league@	-organization=162 -event=3
@marriage_at_cana@	-event=36
@nabc@	-person=51 -organization=1
@buriram@	-location=95
@palanca@	-award=29 -location=3 -person=1
@lucius_licinius_murena@	-person=25
@nut@	-food=156 -god=58 -organization=23 -product=7
@eléctrico@	-person=22 -organization=2
@san_francisco_bay_blackhawks@	-organization=60
@pse@	-location=35 -organization=2
@east_pakistan@	-location=883 -event=1
@uss_carl_vinson@	-product=34
@john_noble@	-person=189
@paddy_tunney@	-person=26
@gangsta_boo@	-person=62
@nasinu@	-location=23 -organization=1
@1984_virginia_slims_world_championship_series@	-event=50
@hillarys@	-location=32
@salo@	-location=70 -food=11 -art=1 -person=1
@denis_burke@	-person=26
@maizuru@	-location=45 -organization=4
@turner_prize@	-award=449 -event=1
@stallworth@	-person=37
@josh_meyers@	-person=54
@sperm@	-body_part=34 -art=7 -living_thing=3
@linda_olofsson@	-person=31
@jeff_bagwell@	-person=88
@jimmy_james@	-person=29 -art=3 -broadcast_program=1
@white_rose@	-organization=115 -location=1
@martin_delany@	-person=33
@annette_beard@	-person=24
@tettenhall_college@	-organization=21 -location=1
@arthur_wimperis@	-person=29
@löbau@	-location=51
@newman@	-location=76 -organization=57 -person=38 -product=1
@hondurans@	-location=15 -people-ethnicity=8
@larrikin_love@	-person=27
@knud_heglund@	-person=20
@grievance@	-art=26
@lola_montez,_the_king's_dancer@	-art=24
@naqadeh_county@	-location=105
@gordon_hill@	-person=20 -location=9
@vernon_and_irene_castle@	-person=28
@duchy_of_opole_and_racibórz@	-location=29
@members_of_provincial_parliament@	-title=40 -organization=1
@per_magnusson@	-person=43
@anthony_lemke@	-person=29
@the_lincoln_lawyer@	-art=51
@worldcat@	-internet-website=439
@disintegration@	-art=58 -event=4
@canadian-american_league@	-organization=28
@euthydemus@	-art=18 -person=18
@kenneth_carpenter@	-person=35
@assistant_secretary_of_state_for_legislative_affairs@	-title=25 -organization=1
@yoweri_museveni@	-person=301
@bowdoin@	-organization=28 -location=23 -product=7 -event=1
@irish_house_of_commons@	-organization=1111
@debre_tabor@	-location=28
@david_goodis@	-person=33
@rif_war@	-event=51 -location=1
@revel@	-location=18 -person=5
@sunkist@	-organization=25 -food=15
@independent_democratic_union@	-organization=33
@sri_lankan_president@	-title=20 -person=1
@harvey_clark@	-person=32
@kate_beaton@	-person=29
@mahlon_hamilton@	-person=33
@sea_island@	-location=45 -living_thing=1 -event=1
@globo@	-broadcast_network=83 -organization=10
@john_berry@	-person=120 -art=4
@dead_flowers@	-art=25
@mandalay@	-art=16 -person=11 -event=6 -location=5
@cecil@	-person=53 -location=14 -title=4 -computer-programming_language=4 -organization=1 -art=1
@dunfermline@	-location=521 -organization=4 -title=1
@son_of_the_morning_star@	-art=29 -broadcast_program=15
@french_west_indies@	-location=99 -organization=1
@do_knot_disturb@	-art=21
@kenwood@	-location=90 -organization=24
@meddle@	-art=44
@punjab_national_bank@	-organization=120
@wroxeter@	-location=107
@india@	-location=91009 -organization=328 -event=24 -person=22 -people-ethnicity=19 -title=6 -art=4 -broadcast_program=3 -time=2 -product=1 -language=1 -finance-currency=1 -transit=1
@north_arcot@	-location=33
@malvern@	-location=203 -organization=21 -product=2
@james_carroll@	-person=34
@uec@	-organization=33
@tim_collins@	-person=45
@robert_b._lewis_stakes@	-event=25
@killdozer@	-person=53 -art=2
@peter_hammond@	-person=30 -location=1
@felipe_gonzález@	-person=138
@supreme_court_building@	-location=16 -organization=9
@jeonju@	-location=163
@cape_town@	-location=5247 -organization=11 -title=2
@roshni_chopra@	-person=21
@petersburg@	-location=492 -art=16 -event=3 -organization=1
@milkweed_editions@	-organization=30
@saranac@	-location=17 -product=4
@food_network_canada@	-broadcast_network=23
@nahavand@	-location=41
@oława_county@	-location=88
@fox_glacier@	-location=20
@gmina_ustka@	-location=54
@mill_valley@	-location=56 -event=4 -organization=1
@ramayan@	-broadcast_program=31 -art=1
@hms_conway@	-organization=26 -product=7
@awa_district@	-location=35
@franklin_delano_roosevelt,_jr.@	-person=30
@nureddin_al-atassi@	-person=30
@biagio_antonacci@	-person=26
@drifter@	-product=31 -art=5
@dengeki_playstation@	-art=19 -person=1
@conover,_north_carolina@	-location=22
@jacques_lecoq@	-person=38 -organization=1
@king_sejong_the_great@	-broadcast_program=22 -person=5
@connections@	-broadcast_program=23 -location=3 -body_part=1
@restoration_of_the_monarchy@	-event=73 -person=1
@halifax@	-location=728 -organization=700 -product=71 -person=44
@shelby_county_schools@	-location=24 -organization=4
@macedonia_national_handball_team@	-organization=23
@r.u.r.@	-art=27
@rankin@	-location=55 -organization=18 -person=6 -art=1 -product=1
@jitem@	-organization=27
@nightshade@	-living_thing=48 -product=12 -art=5
@kendrapara@	-location=35
@makó@	-location=51
@john_armstrong@	-person=100 -art=1
@emil_młynarski@	-person=22
@division_3@	-organization=60 -event=3
@holly@	-living_thing=47 -location=34 -person=17 -art=5 -organization=1
@367th_fighter_group@	-organization=29
@irving_bacheller@	-person=20
@tarik_o'regan@	-person=32
@new_york_jets@	-organization=3799
@freundeskreis@	-person=21
@kudos_film_&_television@	-organization=20
@edward_lloyd@	-person=52 -location=1
@duke_of_brabant@	-title=91 -location=6 -person=3
@fso@	-organization=33 -title=3
@sauerland@	-location=164 -person=3
@johnny_frigo@	-person=42
@pole@	-people-ethnicity=53 -location=44 -person=38 -organization=26 -art=1 -body_part=1
@alexander_medvedev@	-person=22
@south_atlantic@	-location=52 -organization=3 -event=2
@robert_wrenn@	-person=35
@isla_de_la_juventud@	-location=103 -organization=3
@louis_jacobs@	-person=33 -organization=1
@wpvi-tv@	-broadcast_network=141
@the_joshua_tree@	-art=107 -event=2
@hello!_project_kids@	-person=36
@starship_titanic@	-product=24
@mike_dunleavy,_sr.@	-person=21
@dazzy_vance@	-person=42
@clambake@	-art=27 -organization=1
@west_country@	-location=510 -product=2 -location=1 -broadcast_program=1
@jens_stoltenberg@	-person=197
@celtic_polytheism@	-religion-religion=51
@cleveland_memorial_shoreway@	-location=22
@mariano_ospina_rodríguez@	-person=34 -location=1
@mangas_coloradas@	-person=41
@the_same_name@	-art=179 -location=48 -broadcast_program=30 -person=19 -product=9 -organization=7 -event=2 -god=2 -food=1 -chemistry=1
@aleksandrów_county@	-location=156
@sir_thomas_smith@	-person=24
@javier@	-person=17 -location=11 -event=4 -art=2
@leidschendam@	-location=57
@cowpens@	-event=26 -location=12 -product=3
@elector@	-title=161 -person=9 -location=2
@necochea@	-location=38
@loose@	-art=66 -location=10 -organization=1
@commerce@	-location=88 -organization=36 -title=9 -education-educational_degree=8
@alfonso_herrera@	-person=40
@cheadle@	-location=155 -event=1
@headlong@	-art=15 -organization=7
@gobowen@	-location=26
@olga_sosnovska@	-person=20
@national_people's_congress@	-organization=424
@andrew_castle@	-person=63
@four_rooms@	-art=47 -broadcast_program=4
@restoration@	-event=420 -broadcast_program=48 -art=43 -product=6 -location=3 -religion-religion=3 -person=2 -medicine-medical_treatment=1
@ramkhamhaeng_university@	-organization=40
@the_waifs@	-person=92
@foley@	-person=14 -location=10 -title=1 -organization=1
@moulin_rouge@	-location=190 -art=66
@österåker_municipality@	-location=22
@trivium@	-person=239
@wicca@	-religion-religion=616
@waikato_bay_of_plenty_magic@	-organization=48
@karaganda@	-location=169 -organization=1
@letoya@	-person=13 -art=10
@rom@	-people-ethnicity=10 -location=9 -language=9 -art=4 -organization=2
@jim_hall@	-person=221
@scottish_league_cup@	-event=937
@anthony_jenkinson@	-person=23
@leconfield@	-location=19 -organization=1
@international_marxist_group@	-organization=56
@henricus@	-location=64 -person=1
@pokrzywnica@	-location=35
@casey_powell@	-person=27
@highway_61@	-location=36 -art=20
@leila@	-person=12 -art=10
@dma@	-education-educational_degree=16 -location=3 -art=1 -award=1 -organization=1
@zvolen@	-location=120 -organization=1
@stem@	-organization=108 -location=3 -art=2 -living_thing=1
@mickie_james@	-person=129
@committee_to_protect_journalists@	-organization=401
@pyramid_arena@	-location=36
@uruguay_national_team@	-organization=45
@frédéric_bastiat@	-person=53
@libuše@	-person=38
@malakoff@	-location=28 -event=3
@stronghold@	-product=18 -art=5 -location=4
@uss_boston@	-product=20
@frank_dancevic@	-person=67
@tff_first_league@	-organization=307
@san_toy@	-art=38 -location=1
@lefteris_papadopoulos@	-person=63
@10_downing_street@	-location=439 -title=1
@roger_trinquier@	-person=22
@nfl_on_fox@	-broadcast_program=88
@colombier@	-location=25 -person=1
@joanna_johnson@	-person=20
@dee_why@	-location=25
@emily_lloyd@	-person=64
@women's_national_team@	-organization=149 -event=1
@metasequoia@	-living_thing=43 -product=2
@baro@	-location=14 -person=7
@shawn_crahan@	-person=76
@battle_of_wadi_al-khazandar@	-event=26
@after_dark@	-art=25 -product=13 -person=4 -event=1
@scm@	-organization=11 -product=5 -title=5 -education-educational_degree=1 -body_part=1
@georges_de_la_tour@	-person=77
@moog_taurus@	-product=50
@crafts_council@	-organization=30
@ultraviolet@	-art=30 -broadcast_program=21
@westbrook_pegler@	-person=46
@battle_of_port_royal@	-event=35
@south_adelaide@	-organization=122
@proud_mary@	-art=104 -person=12
@gare_du_nord@	-location=134 -person=1
@jake_"the_snake"_roberts@	-person=69
@panday@	-broadcast_program=19 -art=1
@robert_stewart,_1st_earl_of_orkney@	-person=23
@giuseppe_meazza@	-person=46 -location=3
@blida@	-location=81
@melodeon@	-product=44 -location=7 -organization=4
@growing_pains@	-broadcast_program=270 -art=36 -disease=1
@boone,_north_carolina@	-location=135
@cos@	-location=61 -broadcast_program=8 -event=1 -title=1 -organization=1 -product=1 -chemistry=1 -person=1
@juan_morel_campos@	-person=37
@don_mckinnon@	-person=80
@nautilus@	-living_thing=103 -product=30 -organization=12 -art=9 -person=1 -location=1 -award=1
@piyale_pasha@	-person=32
@visayas@	-location=446 -organization=3 -event=1
@earl_of_powis@	-title=28 -person=1
@lynbrook@	-location=55 -organization=1
@scythia@	-location=283 -product=1
@jerome_kersey@	-person=21
@downhill@	-event=101 -art=15 -location=11
@struga@	-location=126 -language=2
@keith_haring@	-person=232
@prince_hall@	-person=34 -organization=8
@nayagan@	-art=35
@high_seas_fleet@	-organization=448
@james_fenton@	-person=92 -organization=1
@day_of_the_dead@	-time=210 -art=74
@the_sharks@	-organization=22 -person=10 -art=2
@shenandoah@	-art=122 -location=105 -person=103 -product=11 -organization=3 -event=2
@paniliakos_f.c.@	-organization=43
@restigouche—madawaska@	-location=23
@silesia@	-location=2291 -event=3 -organization=1
@winchester@	-location=2062 -organization=269 -event=8 -product=7 -person=5 -art=1
@lawrence_van_gelder@	-person=24
@prairie_grove@	-location=26 -event=13
@french_revolution@	-event=6145 -location=1
@johanna_larsson@	-person=90
@etna@	-location=107 -product=3 -organization=1
@forteviot@	-location=25 -person=1
@sunshine_skyway_bridge@	-location=79
@avi_lerner@	-person=20
@hustler_magazine_v._falwell@	-event=24
@glenwood@	-location=139 -organization=1
@mossi@	-people-ethnicity=63 -language=8
@employment_appeal_tribunal@	-organization=46
@randstad@	-location=104 -organization=6
@george_a._smathers_libraries@	-location=25
@lone_wolf@	-art=66 -person=14 -location=4
@tri-m@	-organization=34
@rambouillet@	-location=118 -event=1
@p.s.s.@	-organization=21
@gadsden@	-location=165 -organization=2
@the_moldy_peaches@	-person=39 -art=4
@mihai_eminescu@	-person=200 -location=3 -organization=2
@gualeguaychú@	-location=64
@mario_lavista@	-person=27
@saint_lucia@	-location=1039 -organization=5 -person=3 -event=1
@artek@	-location=23 -organization=17
@marian_mercer@	-person=29
@zhuge_zhan@	-person=32
@georgia_tech_yellow_jackets_football@	-organization=32
@radicals@	-organization=67
@tunnel@	-location=36 -organization=9 -art=2 -product=1
@dallas_independent_school_district@	-location=172
@war_stories@	-art=21 -broadcast_program=2
@glenn_corbett@	-person=67
@vălenii_de_munte@	-location=20
@oliver_chris@	-person=21
@the_beat@	-person=166 -broadcast_program=20 -art=4 -organization=1
@highway_1@	-location=242 -organization=2
@robert_glenister@	-person=67
@francis_chichester@	-person=44
@bongo@	-product=47 -living_thing=43 -organization=3 -person=3 -art=1 -language=1
@kallmann_syndrome@	-disease=26
@southeastern_league@	-organization=43
@hajnówka_county@	-location=274
@the_isis@	-location=18 -art=3
@social_service@	-title=22
@harstad@	-location=367 -organization=21 -product=1
@ifc@	-organization=130 -broadcast_network=15 -location=4
@irving_layton@	-person=120
@robert_foxworth@	-person=75
@cartier@	-organization=60 -location=38 -person=15 -art=1
@deutsche_tourenwagen_meisterschaft@	-organization=67
@taiwanese_people@	-people-ethnicity=37 -location=1
@kifisia@	-location=28
@osman_pazvantoğlu@	-person=29
@penicuik@	-location=100 -organization=1
@the_wedding@	-art=54 -person=19 -event=1
@cie@	-title=280 -organization=21
@peoria@	-location=392 -people-ethnicity=10 -organization=8 -product=1 -language=1
@hard_knocks@	-broadcast_program=38 -art=1
@quo_vadis@	-art=148 -person=26 -location=5 -product=1
@e20@	-location=59 -product=2
@come_see_the_paradise@	-art=20
@tony_butler@	-person=50
@natalia_livingston@	-person=28
@coleophora_versurella@	-living_thing=41
@ambush@	-art=11 -event=5 -product=2 -person=2 -organization=1
@palmetto@	-location=52 -living_thing=39 -organization=12 -art=9
@iberville@	-location=71 -person=10
@mathematical_reviews@	-art=142
@uefa_cups@	-organization=22
@wagga@	-location=21 -product=1
@the_office@	-broadcast_program=1060 -title=1
@days_of_the_new@	-person=65 -art=4
@northeastern_state_university@	-organization=100
@brent_hartinger@	-person=21
@neysan_district@	-location=33
@argyresthia_illuminatella@	-living_thing=22
@dawson_river@	-location=21
@actinocyclidae@	-living_thing=23
@ángel_herrera@	-person=22
@neil_ruddock@	-person=33
@greg_daniels@	-person=177
@ballarat@	-location=656 -organization=7 -metropolitan_transit-transit_line=2 -product=2 -event=1
@maclean@	-location=22 -person=10 -art=1 -organization=1
@gijón@	-location=352 -organization=4
@daulatabad@	-location=79
@tyniec@	-location=46
@lost@	-broadcast_program=1405 -art=37 -event=19 -location=2 -medicine-symptom=1 -chemistry=1 -person=1
@anshan@	-location=72 -product=1
@alan_bridges@	-person=27
@alex@	-person=160 -location=11 -art=4 -organization=2 -event=1 -product=1 -broadcast_program=1
@chocolate_city@	-organization=25 -art=4
@siegfried@	-person=22 -art=4 -broadcast_program=1
@ztv@	-broadcast_network=45 -organization=1
@pugwash@	-location=23 -person=18 -event=14
@two_hands@	-art=23
@big_syke@	-person=40 -art=2
@gmina_wodzisław@	-location=43
@marcomanni@	-people-ethnicity=202 -event=1
@link_wray@	-person=165 -art=8
@isaac_d'israeli@	-person=39
@bob_de_jong@	-person=43
@john_shalikashvili@	-person=37
@ali_azmat@	-person=83
@douglas,_south_lanarkshire@	-location=20
@final_fantasy@	-product=570 -person=35
@milenio@	-art=24
@braemar@	-location=140 -product=2
@press@	-art=23 -title=7 -organization=6 -law=1
@hawklords@	-person=28 -art=4
@under-secretary-general_of_the_united_nations@	-title=44
@tegucigalpa@	-location=490
@james_a._michener@	-person=223
@shashi_tharoor@	-person=104
@the_6ths@	-person=31
@bandslam@	-art=32
@venice@	-location=8011 -event=52 -person=14 -metropolitan_transit-transit_line=4 -organization=2 -art=1
@hovhannes_shiraz@	-person=33
@henry_mayr-harting@	-person=21
@zhu_jin@	-person=37
@egyptian_revolution@	-event=38
@louis_i@	-person=174
@land_of_the_lost@	-broadcast_program=144 -art=40
@sylvia@	-art=68 -person=52 -living_thing=10 -location=2 -organization=1 -product=1
@geertgen_tot_sint_jans@	-person=42
@déjame_entrar@	-art=20
@märkischer_kreis@	-location=45
@royal_society_of_canada@	-organization=806
@argentina_national_basketball_team@	-organization=27
@bus_rapid_transit@	-transit=34
@pescarolo_sport@	-organization=44
@aud@	-finance-currency=21 -product=3 -location=2 -organization=1 -person=1
@international_biathlon_union@	-organization=31
@lipan@	-people-ethnicity=21 -location=6 -language=2
@howard_mcgillin@	-person=29
@ebrahim_rasool@	-person=20
@andhra@	-location=129 -organization=14 -people-ethnicity=2 -event=1
@john_muir_trust@	-organization=26
@atn@	-broadcast_network=46 -organization=1
@royal_scots_greys@	-organization=75
@artur_schnabel@	-person=143
@sible_hedingham@	-location=22
@36@	-location=22 -art=19 -metropolitan_transit-transit_line=11 -event=6 -organization=2 -product=2 -broadcast_program=2 -body_part=2
@1979_general_election@	-event=293
@rezin@	-person=20
@cold_meat_industry@	-organization=22
@gordon@	-location=184 -person=163 -art=27 -organization=7 -event=2 -food=1 -product=1 -broadcast_program=1 -living_thing=1
@main-kinzig-kreis@	-location=25
@new_college,_edinburgh@	-location=48
@dawlish_warren@	-location=24
@martin_goodman@	-person=83
@ondigital@	-organization=25
@tiga@	-person=123 -organization=20 -broadcast_program=2
@catherine_ndereba@	-person=47
@haruma_miura@	-person=21
@bob_schaffer@	-person=23
@bayside@	-location=99 -person=89 -organization=3 -art=2
@ron_kind@	-person=43
@artaxerxes@	-person=36 -art=20
@saratoga@	-location=349 -product=42 -art=30 -event=28 -person=13 -organization=1 -living_thing=1
@department_for_constitutional_affairs@	-organization=60
@friedrich_gottlieb_klopstock@	-person=78
@alba_county@	-location=278
@st_osyth@	-location=30 -person=3
@hot_wheels_battle_force_5@	-broadcast_program=64 -product=2
@pasadena_roof_orchestra@	-person=24
@matapédia_river@	-location=22
@chatham_cup@	-event=119
@getaway@	-broadcast_program=71 -art=16
@courtallam@	-location=25
@kevin_pietersen@	-person=308
@chathannoor@	-location=34
@leann_rimes@	-person=476 -art=3
@yaakov_yisrael_kanievsky@	-person=20
@jamaal_magloire@	-person=36
@howard_johnson@	-person=158 -organization=15
@robert_gates@	-person=282
@omar_khayyám@	-person=139 -art=3
@indo-pacific@	-location=783
@osama_bin_laden@	-person=1126 -event=2
@st._bonaventure@	-organization=46 -person=8 -location=3
@j._edgar_hoover@	-person=649 -art=2
@olga_tokarczuk@	-person=20
@brownies@	-organization=39 -food=13 -art=2
@monson,_massachusetts@	-location=28
@members_of_the_european_parliament@	-title=78
@monte_cristo@	-person=20 -location=18 -art=11
@tåning@	-person=43
@cherie@	-person=19 -art=2
@hamilton_bohannon@	-person=23
@don_blackman@	-person=20
@brian_urlacher@	-person=121
@mount_tai@	-location=88
@jim_l._mora@	-person=43
@beatrix@	-person=109 -art=1
@soviet_army@	-organization=65 -event=1 -people-ethnicity=1
@sony_imagesoft@	-person=22
@bradford_park_avenue@	-organization=430 -location=1
@neith@	-god=74 -person=5
@luas@	-transit=142
@queen_emma@	-person=56 -product=1
@source@	-product=21 -art=14 -event=3 -person=2 -location=1
@sangar_district@	-location=46
@catholic_league@	-organization=330 -event=1
@ben_stiller@	-person=540
@eddie_izzard@	-person=289
@death@	-person=344 -event=84 -art=5 -god=5
@iban@	-people-ethnicity=125 -language=20
@unwound@	-person=67 -art=5
@omnichord@	-product=35
@george_hincapie@	-person=103
@joe_buck@	-person=168
@george_brent@	-person=183
@vico_equense@	-location=19 -organization=1
@chennai_international_airport@	-location=125
@fullmetal_alchemist@	-art=364 -broadcast_program=4
@brigadoon@	-art=145 -location=2
@stanley_park@	-location=209 -art=5
@stickney@	-location=32 -person=1
@university_of_wisconsin–madison@	-organization=2714
@lord_grey@	-person=99 -title=2
@highway_star@	-art=44 -product=1
@donegal_county_council@	-organization=55
@1915@	-event=123 -art=9
@bạc_liêu_province@	-location=79
@jorvorskie_lane@	-person=20
@international_baseball@	-organization=47
@mrt_blue_line@	-transit=26
@saint-priest@	-location=25 -organization=6 -person=2
@johann_hinrich_gossler@	-person=27
@mughal@	-location=1382 -event=23 -food=5 -people-ethnicity=2
@kronos@	-god=37 -person=13
@rock_hill@	-location=117 -organization=3
@rosemary_clooney@	-person=473 -art=1
@agle_janam_mohe_bitiya_hi_kijo@	-broadcast_program=35
@felicjan_sławoj_składkowski@	-person=20
@sung_si-kyung@	-person=35
@cwmaman@	-location=22
@edwards,_co_micropolitan_statistical_area@	-location=21
@route_14@	-location=36 -metropolitan_transit-transit_line=1
@taff's_well@	-location=34 -organization=3
@aya_ishiguro@	-person=24
@uruguay_national_under-20_football_team@	-organization=33
@caradon@	-location=24 -organization=1
@elche@	-location=148 -organization=57
@sukhoi@	-organization=126 -product=10
@grodno@	-location=398 -organization=1 -event=1
@sète@	-location=151 -organization=1
@songs_of_faith_and_devotion@	-art=40
@woodrow_wilson@	-person=2442 -organization=3 -product=1
@west_australian@	-location=22 -art=20 -organization=3 -person=1
@henri_christophe@	-person=91
@mieścisko@	-location=21
@sora@	-location=39 -living_thing=19 -organization=3 -person=3 -art=1
@nicole@	-person=90 -art=2 -event=2 -location=2 -broadcast_program=1
@spoon@	-person=206 -art=6 -organization=1
@karla_bonoff@	-person=65
@northland@	-location=321 -organization=114 -product=4 -art=1
@visegrád@	-location=82 -event=1
@tachikawa@	-location=43 -organization=5
@casale@	-location=48 -event=1
@nevaeh@	-person=26 -art=3
@hamoaze@	-location=55
@bucktown@	-location=21 -art=7
@smap@	-person=125 -product=1
@women's_wear_daily@	-art=152
@vice_president_of_uruguay@	-title=62
@gjensidige_nor@	-organization=20
@peugeot@	-organization=37 -product=5 -person=1
@camelot@	-art=248 -broadcast_program=48 -person=10 -organization=5 -product=4 -location=3 -title=1
@anchor_bay@	-organization=46 -location=2
@patanjali@	-person=146
@tourcoing@	-location=116 -event=5
@oblivion@	-art=62 -location=18 -person=8 -organization=1 -product=1 -medicine-symptom=1
@robert_d._hare@	-person=22
@detroit_river@	-location=383
@borislav_ivkov@	-person=51
@james_j._corbett@	-person=70
@kerry_group@	-organization=32
@sphinx@	-location=23 -art=13 -product=4 -living_thing=2 -organization=1 -god=1
@blandings@	-broadcast_program=28 -art=1
@montague_island@	-location=25
@andré_chénier@	-person=44 -art=1
@css@	-organization=2894 -computer-programming_language=242 -person=89 -broadcast_network=6 -art=2
@chris_kelly@	-person=48
@dancing_with_myself@	-art=21
@crash!_boom!_bang!@	-art=33
@port_melbourne_football_club@	-organization=62
@bruce_jones@	-person=69
@ju_88@	-product=58
@united_states_department_of_war@	-organization=165
@judah_folkman@	-person=25
@godfrey@	-person=51 -location=21
@a_portrait_of_the_artist_as_a_young_man@	-art=123
@braidwood@	-location=99 -person=2
@charlie_and_the_chocolate_factory@	-art=325
@roy_webber@	-person=37
@donald_horne@	-person=25
@the_shrike@	-art=23
@mutiny@	-event=20 -person=13 -art=7 -product=1
@cáceres@	-location=62 -person=2
@uae@	-location=282 -organization=112 -product=6 -people-ethnicity=1
@rochambeau@	-person=77 -product=2
@hevy_music_festival@	-event=31
@new_england_metal_and_hardcore_festival@	-event=26
@keep_of_kalessin@	-person=31
@prince_george's_county_public_schools@	-location=64
@communist_party_of_china@	-organization=1392
@fever_ray@	-person=14 -art=7
@ganja_karuppu@	-person=54
@the_flash@	-art=89 -broadcast_program=65 -product=1
@billy_griffin@	-person=41
@valentigney@	-location=24
@napoleonic@	-event=75 -location=8 -person=3
@new_england_science_fiction_association@	-organization=21
@zoroaster@	-person=229 -art=3
@east_humboldt_range@	-location=20
@rexford_tugwell@	-person=38
@eec@	-organization=91 -location=5
@sultans@	-person=19 -event=1
@glenn_richards@	-person=23
@savage@	-person=86 -location=17 -organization=12 -product=7 -art=6
@bharatiya_kranti_dal@	-organization=21
@marvin_zindler@	-person=21
@northern_broadsides@	-organization=32
@tianjin@	-location=1487 -organization=8 -transit=4 -event=1
@robert_harley@	-person=78
@bombay@	-location=510 -art=65 -product=6 -organization=5 -finance-stock_exchange=3
@king_world_productions@	-organization=54
@ole_anderson@	-person=106
@rawalpindi_rams@	-organization=21
@hepatitis_a@	-disease=44 -medicine-drug=2
@poison_ivy@	-art=38 -living_thing=16 -person=14
@chris_hardwick@	-person=135
@l4@	-metropolitan_transit-transit_line=41 -product=14 -body_part=4
@1935_provincial_election@	-event=43
@saipan@	-location=2006 -event=92 -product=4
@best_song_ever@	-art=25
@queen_of_the_south@	-organization=601 -person=1
@meerut_district@	-location=26
@warmley@	-organization=31 -location=24
@black_flag@	-person=635 -art=11 -location=3
@haakon_lie@	-person=29
@rich_clarke@	-person=21
@kryvyi_rih@	-location=84 -transit=1
@harden@	-location=25 -person=21 -disease=1
@north_frisian@	-language=70 -location=3
@waters@	-person=32 -food=1 -organization=1 -god=1
@the_fireballs@	-person=24
@darryl_hunt@	-person=28
@winder@	-location=24 -person=2
@mtwara_region@	-location=27
@northern_territory@	-location=3032 -organization=9 -title=1
@mary_kay_letourneau@	-person=21
@firuz_shah_tughlaq@	-person=28
@christy@	-broadcast_program=18 -art=15 -person=4 -organization=1
@ciidae@	-living_thing=44
@james_wilder@	-person=35
@c-2@	-event=24 -product=6 -organization=1
@nicolas_rossolimo@	-person=26
@ulsteinvik@	-location=38
@kyliex2008@	-event=43
@southern_mississippi@	-organization=32 -location=1
@rio_grande_valley_killer_bees@	-organization=32
@het_loo_palace@	-location=24
@afrosoricida@	-living_thing=40
@logan_canyon@	-location=25
@player@	-title=533 -product=5 -art=5 -person=3 -event=1 -organization=1
@jay_joyce@	-person=61
@popular_publications@	-organization=32
@kosaraju_raghavaiah@	-person=46
@celestial@	-art=21 -location=1
@the_brightonomicon@	-art=24
@franz_joseph_ii@	-person=27
@willi_stoph@	-person=67
@chloe_webb@	-person=34
@great_lakes_council@	-location=20
@glinka@	-person=88 -location=6
@broadcast_news@	-art=82 -organization=5
@only@	-art=24 -location=3
@charlie_austin@	-person=25
@the_great_god_pan@	-art=24
@risë_stevens@	-person=60
@rewa@	-location=75 -organization=11 -product=1 -event=1
@reform_judaism@	-religion-religion=340 -art=2 -organization=1
@charlie_brown@	-person=21 -art=17
@jeroboam_ii@	-person=20
@adil_shamasdin@	-person=84
@vocalist@	-product=88 -person=2
@mahler_chamber_orchestra@	-person=35
@bob_brady@	-person=36
@steve_allen@	-person=369
@leggett@	-location=31 -organization=1 -person=1
@television_series_of_the_same_name@	-broadcast_program=69 -art=4
@perl@	-computer-programming_language=1129 -location=5
@jonathan_strahan@	-person=87
@studland@	-location=45
@united_states_collegiate_athletic_association@	-organization=57
@ernest_lawson@	-person=25
@avc@	-organization=60
@ahmet_necdet_sezer@	-person=48
@the_canterville_ghost@	-art=64 -broadcast_program=8
@saskatoon_transit@	-organization=37
@baka_and_test@	-art=36
@106@	-location=18 -product=12 -art=11 -metropolitan_transit-transit_line=4 -organization=1
@kamikaze@	-art=21 -event=9 -product=9 -food=6 -organization=2
@pompei@	-location=80 -organization=3
@lu_chuan@	-person=28
@abhijñānaśākuntalam@	-art=35
@tusk@	-art=44 -location=1 -product=1
@concordia_publishing_house@	-organization=33
@ernst_merck_halle@	-person=23
@surf_city@	-location=29 -art=13 -person=3
@empress_myeongseong@	-person=54 -broadcast_program=8
@tattershall@	-location=44
@homer@	-person=2258 -location=203 -product=3 -language=1
@1980_summer_paralympics@	-event=56
@jalal_mansur_nuriddin@	-person=20
@baku@	-location=2890 -product=4 -event=1 -organization=1 -transit=1 -living_thing=1
@east_indian_railway_company@	-organization=129
@ain't_nobody@	-art=53
@namsskogan@	-location=36
@spad@	-organization=125 -product=4
@sugar@	-food=104 -art=76 -person=50 -event=23 -living_thing=11 -chemistry=7 -location=4 -product=2 -organization=1 -medicine-medical_treatment=1
@southdown@	-location=15 -organization=9
@zschopau@	-location=39
@tusculum@	-location=132 -organization=9
@yemen@	-location=5090 -people-ethnicity=12 -event=4 -organization=3 -title=1 -language=1 -person=1
@dresden@	-location=4192 -event=49 -organization=7 -art=7 -product=6 -broadcast_program=6
@herzogenrath@	-location=28
@her_father@	-person=19 -god=1
@gekko@	-location=169 -living_thing=9
@pourquoi_pas_island@	-location=28
@west_ilsley@	-location=32
@paktika_province@	-location=75
@magnetic_man@	-person=34 -art=6
@arado@	-organization=34 -location=1
@mulan@	-art=71 -person=4 -location=2
@klarjeti@	-location=125
@naval_air_station_jacksonville@	-location=63
@international_maritime_organization@	-organization=474
@loew@	-person=652 -organization=1
@kashubian@	-language=133 -people-ethnicity=67 -location=3
@ccm@	-organization=254 -art=7
@canary_islands@	-location=3279 -organization=1 -event=1
@new_hartford,_connecticut@	-location=23
@darin_zanyar@	-person=20
@baltimore_city_council@	-organization=75
@forest_hills_–_71st_avenue@	-location=35
@otto_erich_deutsch@	-person=38
@skellefteå@	-location=150 -organization=4 -art=1
@trevor_huddleston@	-person=55
@federation_of_american_scientists@	-organization=172
@alibi@	-art=38 -broadcast_network=21 -person=1
@stella_adler_studio_of_acting@	-organization=53
@roswell_p._flower@	-person=30
@tomah,_wisconsin@	-location=33
@otmar_hasler@	-person=21
@graz@	-location=1622 -organization=33 -event=2 -transit=1
@fergus@	-location=60 -person=23
@hasheem_thabeet@	-person=52
@members_of_the_legislative_assembly@	-title=112 -organization=1
@dénia@	-location=47 -organization=4
@hemispheres@	-art=45 -broadcast_program=3
@george_robinson,_1st_marquess_of_ripon@	-person=20
@north_cape@	-location=156 -art=1
@monster_clown@	-person=31
@george_iv@	-person=477 -location=1
@sbarro@	-location=41 -person=4
@kris_letang@	-person=25
@harvest_moon@	-product=35 -art=19
@venray@	-location=58 -event=1
@weston_park@	-location=53
@empress_cheonchu@	-broadcast_program=20
@sweet_sixteen@	-event=112 -art=35 -broadcast_program=5
@roseanna_cunningham@	-person=22
@crazy_in_alabama@	-art=30
@denbigh@	-location=262 -person=2 -title=1 -organization=1
@final_fantasy_x-2@	-product=115
@henri_poincaré_prize@	-award=20
@entertainment.ie@	-internet-website=36
@barclay_james_harvest@	-person=102 -art=2
@beef@	-food=53 -art=3 -person=2
@gjerpen@	-location=45
@south_carolina_department_of_natural_resources@	-organization=24
@chinatown@	-location=562 -art=181 -person=1
@dean_cemetery@	-location=59
@sole_and_the_skyrider_band@	-person=25 -art=4
@zambia_national_football_team@	-organization=51
@sarah_teather@	-person=45
@erik_dekker@	-person=82
@d._james_kennedy@	-person=52
@presidency_college@	-organization=60
@opava@	-location=207 -organization=7
@wisconsin_evangelical_lutheran_synod@	-religion-religion=118
@kjv@	-art=23
@marc_benno@	-person=37
@sethu_lakshmi_bayi@	-person=26
@1841_general_election@	-event=34
@hanslope@	-location=22
@victor_laloux@	-person=42
@beautiful_people@	-art=59 -broadcast_program=43 -person=5
@west_delhi@	-location=55
@kaysville@	-location=29
@mitchell_ryan@	-person=51
@port_road@	-location=35 -organization=2
@jessica_paré@	-person=41
@president_of_vietnam@	-title=58
@hillel_slovak@	-person=83
@north_gippsland_football_league@	-organization=21
@buses_in_melbourne@	-organization=46
@giuseppe_peano@	-person=61
@timpani@	-product=81 -organization=1
@tim_thomas@	-person=158
@gmina_skrwilno@	-location=23
@sapri@	-location=25 -organization=6
@harold_huth@	-person=45
@st._john’s@	-location=38 -organization=3
@archduke_leopold_wilhelm_of_austria@	-person=49
@mirassol@	-organization=43 -location=20
@battle_of_mantinea@	-event=20
@riverside_ground@	-location=44
@beggars_banquet@	-organization=116 -art=49
@those_were_the_days@	-art=69 -broadcast_program=1
@john_english@	-person=54
@libération@	-art=273 -event=1
@jean_pascal@	-person=41
@psychotic@	-disease=34
@ultimate_power@	-art=27
@field_of_dreams@	-art=156 -location=4
@graduate_studies@	-education-educational_degree=39 -organization=3
@smoky_mountains@	-location=42
@siege_of_lisbon@	-event=37
@roman_holiday@	-art=99 -broadcast_program=6
@small_town_girl@	-art=26
@edward_braddock@	-person=111
@60@	-location=39 -organization=8 -art=7 -metropolitan_transit-transit_line=2 -event=1 -product=1 -person=1
@andros@	-location=171 -person=1
@atlantic_beach@	-location=63
@steve_beresford@	-person=53
@kg@	-title=579 -person=2 -location=1
@brighouse@	-location=161 -person=1
@narodnaya_volya@	-organization=35 -art=1
@ratp_group@	-organization=28
@mapúa_institute_of_technology@	-organization=54
@joshua_redman@	-person=196 -art=2
@alice@	-broadcast_program=206 -person=129 -art=96 -location=27 -product=17 -computer-programming_language=6 -event=1 -broadcast_network=1 -organization=1
@michael_formanek@	-person=33
@toney_douglas@	-person=48
@3_doors_down@	-person=271 -art=7
@creech_st_michael@	-location=22
@randers@	-location=204 -organization=50
@rko@	-organization=99 -person=2
@shiyan@	-location=45
@phil_de_glanville@	-person=20
@french@	-location=26780 -organization=243 -event=158 -language=117 -people-ethnicity=58 -person=27 -art=7 -internet-website=6 -broadcast-tv_channel=5 -finance-currency=3 -title=2 -broadcast_program=2 -religion-religion=2 -living_thing=2 -education-educational_degree=1 -broadcast_network=1 -product=1
@gironde@	-location=1228 -organization=1
@roy_jenkins@	-person=268
@somerfield@	-organization=46 -location=6
@lanao_del_sur@	-location=149
@confédération_des_syndicats_nationaux@	-organization=25
@eugénie_grandet@	-art=22
@samoan_islands@	-location=89
@rana_daggubati@	-person=55
@coulommiers@	-location=35 -food=2
@kostolac@	-location=31
@rychnov_nad_kněžnou_district@	-location=72
@trams@	-transit=17 -location=2 -metropolitan_transit-transit_line=1 -organization=1
@rick_rosenthal@	-person=25
@alessandro_costacurta@	-person=39
@pony_express@	-organization=306 -broadcast_program=40 -art=4
@hampshire_county,_massachusetts@	-location=40
@praja_socialist_party@	-organization=119
@wright_aeronautical@	-organization=42 -product=1
@sapphire@	-person=21 -art=19 -product=18 -location=9 -organization=6 -visual_art-color=2 -food=1
@along_came_a_spider@	-art=73
@dresden_academy_of_fine_arts@	-organization=62
@the_legend_of_zelda@	-product=135 -broadcast_program=18
@farnsworth_art_museum@	-location=36
@loudon@	-location=83 -person=39
@regan@	-person=517 -art=1
@albert_gleizes@	-person=178
@ivan_kramskoi@	-person=37
@wjz@	-location=37
@v-day@	-organization=24 -time=1
@2007_provincial_election@	-event=227
@benburb@	-organization=17 -location=16 -event=1
@david_satcher@	-person=33
@technical_college_system_of_georgia@	-organization=33
@murray_halberg@	-person=32
@speaker_of_the_house@	-title=651 -organization=7 -person=1
@william_fraser@	-person=20
@betty_furness@	-person=34
@two@	-organization=35 -art=32 -event=13 -broadcast_network=12 -location=11 -broadcast_program=9 -person=5 -product=1 -title=1
@mimi@	-person=13 -art=12 -body_part=1 -location=1
@sputnik@	-product=15 -person=5
@świdnica@	-organization=246 -location=26
@niger@	-location=2590 -organization=56 -product=2 -food=1 -living_thing=1
@trains@	-art=58 -product=2 -transit=1
@crossley@	-organization=58 -person=1
@gilles_vaillancourt@	-person=23
@strange_fruit_records@	-organization=24
@canopus@	-location=91 -product=19 -event=7 -organization=3
@countdown_to_final_crisis@	-art=79
@kuroshio@	-location=26 -product=3
@australian_film_institute@	-organization=307
@patrick_smith@	-person=23
@shehnai@	-product=21 -person=1
@czar@	-title=18 -person=3 -location=1
@colin_edwin@	-person=44
@ijrud_county@	-location=84
@vanilla_fudge@	-person=196 -art=6
@torch@	-person=23 -event=17 -art=8 -product=2
@national_association_of_attorneys_general@	-organization=25
@lipka_tatars@	-people-ethnicity=42
@shenandoah,_iowa@	-location=27
@albuquerque_isotopes@	-organization=267
@haynes@	-location=9 -person=7 -organization=6
@dublin@	-organization=1753 -location=501 -product=8 -metropolitan_transit-transit_line=4 -title=3 -transit=1
@bergh@	-person=82 -location=7
@nanaimo@	-location=395
@interpreter@	-title=140 -art=4
@lord_nelson@	-person=131 -product=19
@battelle@	-organization=25 -location=1
@revolutionary_association_of_the_women_of_afghanistan@	-organization=25
@riccardo_meggiorini@	-person=25
@charles_cros@	-person=35 -organization=1
@corbett@	-location=14 -person=7 -event=2
@bargoed@	-location=54 -organization=2
@uso@	-organization=149 -person=1 -location=1
@gustavo_borges@	-person=56
@living_things@	-art=40 -person=25
@lade@	-location=50 -organization=30 -event=2
@colony_of_brazil@	-location=53
@paw_paw@	-location=29 -food=1 -organization=1
@fred_huntley@	-person=20
@ray@	-art=152 -person=82 -living_thing=68 -location=27 -product=2 -broadcast_program=2
@san_antonio_symphony@	-person=31
@university_of_pittsburgh_at_greensburg@	-organization=21
@bongo_fury@	-art=22
@assistant_secretary_of_state_for_international_organization_affairs@	-title=40
@301@	-location=22 -art=11 -product=1 -organization=1
@hanko_peninsula@	-location=26
@1896_summer_olympics@	-event=284
@st_andrew_undershaft@	-location=27
@abercorn@	-location=48 -organization=34 -person=2
@mielno@	-location=24
@ted_ditchburn@	-person=20
@ananda_mahidol@	-person=83
@phil_wilson@	-person=36
@fredis_refunjol@	-person=20
@conception_bay_south@	-location=29
@class_143@	-product=32
@what_now@	-broadcast_program=37 -art=3
@princess_amelia@	-person=18 -product=7
@max_planck@	-person=258 -award=1
@tamworth_f.c.@	-organization=20
@twinkie@	-product=41 -person=2
@alf_kjellin@	-person=23
@iditarod@	-event=19 -location=14
@sergio_pellissier@	-person=24
@charing@	-location=36 -title=1
@north_lakhimpur@	-location=24
@elkader@	-location=20
@mercedes-benz_o305@	-product=23
@esma_cannon@	-person=36
@divinity_school@	-organization=30 -location=8
@death_row@	-organization=24 -art=4 -person=3
@chicago_tribune@	-art=2988 -organization=4
@charity@	-art=25 -event=8 -location=6 -computer-programming_language=3 -organization=2 -religion-religion=1
@aga@	-organization=21 -location=17 -person=7 -product=6 -biology=1
@jason_king@	-broadcast_program=65 -person=50
@westfield_doncaster@	-location=23
@ten_little_indians@	-art=56
@beaufort@	-location=347 -product=36 -art=22 -event=3 -person=2 -food=1 -title=1 -organization=1
@christina@	-person=70 -location=4 -art=1
@fk_proleter_zrenjanin@	-organization=39
@rickie_fowler@	-person=89
@billie's_bounce@	-art=29
@205@	-metropolitan_transit-transit_line=18 -location=9 -art=9 -product=2
@shaman@	-art=21 -religion-religion=11
@wyatt's_rebellion@	-person=53
@texas_monthly@	-art=290
@yom_hashoah@	-time=40
@treat@	-person=24 -art=1 -medicine-medical_treatment=1
@locus@	-art=178 -award=35
@society_of_children's_book_writers_and_illustrators@	-organization=43
@route_102@	-location=36 -transit=3 -metropolitan_transit-transit_line=1
@dalziel_and_pascoe@	-broadcast_program=72 -art=38
@jean_maccurdy@	-person=20
@parchman_farm@	-art=21 -location=6
@2011–12_nba_season@	-event=38
@17th@	-organization=76 -location=12 -event=11 -art=2
@buddy_knox@	-person=44
@ghantasala@	-person=131 -location=4
@college_basketball@	-organization=56 -broadcast_program=40
@traverse_city,_michigan@	-location=174
@international_plant_names_index@	-internet-website=48
@mining_village@	-location=35
@who_i_am@	-art=35
@the_greenhornes@	-person=49 -art=4
@craig_campbell@	-person=22 -art=2
@leo_iv_the_khazar@	-person=23
@mount_blackburn@	-location=33
@brampton_transit@	-organization=51
@1982–83@	-event=297 -organization=3
@hispania@	-location=707 -art=7 -event=2
@socialist_party_of_galicia@	-organization=20
@earl_of_bothwell@	-person=32 -title=18
@james_chadwick@	-person=95
@andré_le_nôtre@	-person=148
@arthur_berger@	-person=41
@gvb@	-organization=21
@moxley@	-location=23
@h._p._lovecraft@	-person=1163 -art=7
@venice_film_festival@	-event=1309 -award=3
@melton_mowbray@	-location=290
@chestnut@	-living_thing=58 -visual_art-color=20 -location=8 -event=1 -person=1
@marigold@	-living_thing=56 -art=15 -product=2 -person=1
@stephen_ouimette@	-person=39
@audubon@	-location=39 -person=24 -organization=1
@leonard_darwin@	-person=25
@rockford_forest_citys@	-organization=23
@thames@	-location=114 -broadcast_network=46 -organization=21 -product=7 -event=2 -person=1 -broadcast_program=1
@stuart_o'grady@	-person=91
@jerry_hadley@	-person=80
@steven_isserlis@	-person=86
@sons_and_lovers@	-art=72
@nez_perce@	-people-ethnicity=78 -language=24 -location=5 -event=2
@taharqa@	-person=96
@tyler_perry's_house_of_payne@	-broadcast_program=143
@the_play_what_i_wrote@	-art=24
@harry_potter_and_the_deathly_hallows_–_part_2@	-art=150 -product=4
@reginald_dyer@	-person=33
@raw_deal@	-art=29 -person=1
@arlington_national_cemetery@	-location=1964
@leyden@	-location=32 -organization=7 -person=1
@gaby_espino@	-person=31
@choiseul_island@	-location=28 -event=1
@marika_kotopouli@	-person=31
@george_dunning@	-person=20
@fedje@	-location=34
@ogle@	-location=26 -organization=11 -product=3
@il@	-location=200 -organization=4 -finance-currency=2 -computer-programming_language=1
@150@	-product=12 -art=10 -location=8 -metropolitan_transit-transit_line=3
@sandoval@	-location=21 -person=1
@tyeb_mehta@	-person=21
@pomeranians@	-people-ethnicity=55 -living_thing=7 -location=1
@nws@	-broadcast_network=14 -organization=9
@alba_iulia@	-location=218
@world_cup_qualifier@	-event=155
@ogma@	-god=30 -organization=20 -product=2
@the_futureheads@	-person=158 -art=6
@grand_duchy_of_berg@	-location=39
@academy_of_sciences@	-organization=117 -location=31
@hugh_sanders@	-person=22
@the_loop@	-location=55 -broadcast_program=48 -person=1
@italian_social_republic@	-location=285
@handley_page_transport@	-organization=25
@azpeitia@	-location=42
@kenta@	-person=81
@crush_on_you@	-art=26
@woodlawn@	-location=166 -organization=1
@tank@	-person=109 -location=22 -art=16 -organization=6 -product=5
@louis-alexandre_berthier@	-person=22
@joe_corrigan@	-person=21
@syston@	-location=56
@montgomery,_west_virginia@	-location=47
@invisible_man@	-art=61 -broadcast_program=3
@reverend_bizarre@	-person=38 -art=1
@cherwell@	-art=41 -location=19
@yngling@	-product=20 -event=5
@jean_geissinger@	-person=31
@luck@	-broadcast_program=38 -art=11 -location=6 -person=1
@lycoming_o-320@	-product=92
@larry_thomas@	-person=25
@polyphaenis_sericata@	-living_thing=23
@neuenstein@	-location=20
@brooks_adams@	-person=22
@solar@	-art=24 -organization=19 -event=6 -person=4 -location=3 -product=3 -god=1
@martín_espada@	-person=22
@eugnorisma_depuncta@	-living_thing=31
@mike_richards@	-person=77
@samuel_french,_inc.@	-organization=23
@ghetto@	-art=22 -location=22
@herborn_academy@	-organization=21
@ironwood@	-location=37 -living_thing=11 -art=2 -organization=1
@reform_party_of_the_united_states_of_america@	-organization=42
@western_pacific@	-location=124 -organization=36 -event=3
@grand_isle@	-location=83 -art=1
@east_london@	-location=329 -location=3 -language=1 -organization=1
@hospital_central@	-broadcast_program=42
@ervin_santana@	-person=41
@galion@	-location=28 -organization=2
@ulverstone@	-location=28 -organization=8
@national_highway_37@	-location=59
@gauja@	-location=47
@peter_kirsten@	-person=22
@joe_corvo@	-person=24
@odm@	-organization=152 -person=5 -product=1
@yuen_long@	-location=166 -organization=18
@negba@	-location=25 -event=2
@kanon@	-product=96 -person=5
@harney@	-location=28 -person=2
@oonopidae@	-living_thing=21
@white_house_correspondents'_association@	-organization=40
@dnipropetrovsk@	-location=541 -transit=2
@ian_baker-finch@	-person=34
@luis_sojo@	-person=33
@rds@	-location=61 -broadcast_program=4 -disease=1
@primera_divisió@	-organization=52
@al_golden@	-person=39
@rallye_deutschland@	-event=31
@social_text@	-art=29
@ali_akbar_salehi@	-person=43
@coco@	-art=42 -person=10 -product=7 -food=2 -location=1 -living_thing=1
@fool's_gold@	-art=30 -organization=17 -person=15
@lehigh@	-location=77 -organization=71
@cabin_fever@	-art=56 -broadcast_program=5
@robert_rogers@	-person=66 -art=1
@rupiah@	-finance-currency=25
@a465_road@	-location=27
@the_willows,_salford@	-location=20
@olivia@	-person=72 -art=20 -broadcast_program=13 -location=10 -event=2 -organization=2
@michael_bennett@	-person=173
@irish_daily_mail@	-art=33
@tumbledown@	-art=24 -event=1 -person=1
@yulia_latynina@	-person=24
@shampoo@	-art=56 -person=26
@tonbridge@	-location=437 -organization=26
@glen_shiel@	-location=24 -event=2
@purple_rain@	-art=214
@onex@	-organization=12 -location=7 -product=1
@roberto_ayala@	-person=42
@sing_it_loud@	-person=19 -art=5
@cr@	-chemistry=28 -organization=16 -location=7 -transit=6 -title=4 -location=1 -finance-currency=1
@houston_astros@	-organization=3175
@owen_county@	-location=28
@nts@	-broadcast-tv_channel=8 -organization=8 -broadcast_network=6 -art=2
@buzz@	-person=16 -art=9 -broadcast_program=8 -organization=7 -product=4 -disease=1
@my_sister_eileen@	-art=67 -broadcast_program=15
@dall@	-person=117 -living_thing=1
@grand_duchy_of_luxembourg@	-location=65 -title=1
@nic_pothas@	-person=58
@hérouxville@	-location=24
@yangpu_district@	-location=28
@san_miguel,_el_salvador@	-location=27
@farman@	-organization=36 -product=4 -person=3 -art=1
@hal_holbrook@	-person=251
@mixed@	-people-ethnicity=25 -title=8 -art=6 -medicine-symptom=2
@james_taylor@	-person=1073 -art=8
@duke_maximilian_joseph_in_bavaria@	-person=21
@camp_douglas@	-location=45
@les_gets@	-location=24
@south_brisbane@	-location=93 -organization=4
@edward_arnold@	-person=174 -organization=15
@radon@	-chemistry=30 -location=2
@forza_motorsport@	-product=39
@katter's_australian_party@	-organization=53
@david_evans@	-person=56 -organization=1
@the_natural@	-art=127 -person=1
@forough_farrokhzad@	-person=47
@paul_reed_smith@	-person=38 -product=7
@harar@	-location=229 -organization=1
@minister_for_education@	-title=88 -organization=15
@aquino@	-location=41 -person=19
@ernest_renshaw@	-person=36
@gone@	-art=48 -person=42 -organization=4
@2011_elections@	-event=39 -organization=1
@jack_sheppard@	-person=70 -art=10
@attleboro@	-location=85 -event=2
@tap@	-art=20 -organization=11 -location=1
@les_paul@	-person=380 -product=71
@superdrag@	-person=62
@parliament_of_south_africa@	-organization=108
@steve_bisciotti@	-person=24
@adobe_dreamweaver@	-product=36 -organization=1
@luke_durbridge@	-person=36
@dime@	-art=28 -language=3
@león@	-location=766 -organization=122 -product=7 -person=4 -event=1
@kraft_television_theatre@	-broadcast_program=136
@gordon_b._hinckley@	-person=361
@levitation@	-person=40 -art=24
@attic@	-location=176 -language=99 -organization=16 -person=1
@jon_heder@	-person=98
@trs-80@	-product=224 -person=2
@theaudience@	-person=20 -art=3
@greg_staples@	-person=28
@pottsville,_pennsylvania@	-location=134
@amtrak@	-organization=3595 -location=14 -metropolitan_transit-transit_line=1
@song_of_norway@	-art=57 -product=1
@shō_kō@	-person=28
@production_designer@	-title=28 -person=1
@pagliacci@	-art=384
@the_old_man_and_the_sea@	-art=147
@monta_ellis@	-person=50
@agen@	-location=209 -organization=76
@cornelius_pass_road@	-location=21
@ruthwell@	-location=22
@british_ministry_of_defence@	-organization=23
@the_slammer@	-broadcast_program=34
@émile_gallé@	-person=30
@trois-rivières@	-location=600 -event=5 -organization=1
@abbotsleigh@	-organization=19 -location=1
@morisset@	-location=37 -person=1
@jane_horrocks@	-person=151
@udonis_haslem@	-person=45
@genovese@	-location=30 -organization=2
@slovenia_men's_national_ice_hockey_team@	-organization=38
@tinos@	-location=104
@41@	-location=30 -organization=25 -art=7 -product=1
@daisy_greville,_countess_of_warwick@	-person=21
@rehoboth@	-location=114 -product=1
@oktyabrsky_district@	-location=61
@tatar_language@	-language=69
@newfield@	-location=71
@the_sisters_of_mercy@	-person=245
@motorpsycho@	-person=98 -art=5
@jeff_danna@	-person=20
@karnataka@	-location=7903 -organization=3
@csi@	-title=129 -religion-religion=15 -organization=12 -chemistry=8 -art=1
@martin_place@	-location=41
@old_kingdom@	-event=71 -art=2
@nine_news_melbourne@	-broadcast_network=17 -broadcast_program=6
@great_northern_railway@	-organization=1095 -location=67 -metropolitan_transit-transit_line=3 -location=2
@skirgaila@	-person=44
@chapel_of_the_chimes@	-location=29 -art=4
@pawling,_new_york@	-location=49
@grand_prix_du_roman_de_l'académie_française@	-award=64
@american_council_of_the_blind@	-organization=21
@stretch@	-person=30 -product=8 -art=5 -organization=4 -medicine-medical_treatment=1
@wilton@	-location=295 -organization=2 -person=2 -title=1
@chhota_rajan@	-person=20
@confusion@	-art=25 -medicine-symptom=10 -event=1 -organization=1
@splinter_cell@	-product=23
@turton@	-person=22 -location=15 -organization=7
@arak@	-location=89 -food=29
@oval@	-location=35 -person=4
@rudy_may@	-person=34
@meppel@	-location=70
@atlantic_branch@	-metropolitan_transit-transit_line=70
@bristol_siddeley@	-organization=53
@straits_settlements@	-location=342 -organization=43
@ota@	-location=29 -organization=2 -people-ethnicity=1
@joe_profaci@	-person=25
@murder_by_death@	-art=28 -person=25
@royal_swedish_academy_of_music@	-organization=148
@epic_illustrated@	-art=72 -organization=1
@the_overcoat@	-art=57
@khan@	-person=16 -location=2 -event=1 -title=1
@love_song@	-art=69 -person=20
@peenemünde_army_research_center@	-location=24
@far_rockaway@	-location=63 -metropolitan_transit-transit_line=10
@oral_roberts@	-person=84 -organization=49
@paul_ricard@	-location=60 -person=17 -event=2
@infinity@	-art=115 -organization=10 -location=3 -product=2 -person=1
@route_38@	-location=50 -metropolitan_transit-transit_line=6
@harry_potter_and_the_half-blood_prince@	-art=250 -product=8
@candijay@	-location=20
@rolf_lassgård@	-person=36
@britons@	-location=37 -organization=1
@x-cutioner's_song@	-art=26
@runaway_jury@	-art=43
@pat_benatar@	-person=376 -art=1
@ingmar_bergman@	-person=685 -art=1
@futurist@	-title=34 -art=4
@bostan_rural_district@	-location=21
@raja_ramanna@	-person=21
@belle_de_jour@	-art=29 -person=16
@old_navy@	-organization=403 -visual_art-color=1
@andre_miller@	-person=95
@godspeed@	-product=28 -person=18 -art=4
@penn_state_nittany_lions@	-organization=57
@d._b._sweeney@	-person=77
@out_of_jimmy's_head@	-broadcast_program=42
@pacers–pistons_brawl@	-event=37
@cache_la_poudre_river@	-location=20
@dixon@	-person=105 -location=55 -organization=2
@gauda@	-location=21
@all_time_low@	-person=278 -art=17
@tiglath-pileser_iii@	-person=102
@big_boy@	-person=18 -product=8 -art=4
@2008_central_american_and_caribbean_championships@	-event=21
@yokohama_fc@	-organization=65
@emanuel_schikaneder@	-person=63
@yunnan@	-location=2560
@princess_louisa_inlet@	-location=22
@eric_hudson@	-person=22
@cessna_206@	-product=73
@1948_provincial_election@	-event=24
@party_rock_anthem@	-art=114
@jurassic_park@	-art=107 -product=5 -location=1
@nine_princes_in_amber@	-art=19 -product=1
@randolph@	-location=251 -person=31 -product=15 -organization=4
@beast@	-person=156 -art=26 -broadcast_program=4 -god=2 -product=1
@earl_of_sunderland@	-title=14 -person=11
@cyclone_yasi@	-event=35
@king_edward's_school,_witley@	-organization=26
@battle_of_cape_passaro@	-event=38
@lubbock_county@	-location=46
@kiss_the_girl@	-art=22
@st._albert_saints@	-organization=78
@ängelholm@	-location=58 -organization=11
@nothing_but_the_truth@	-art=33 -broadcast_program=3
@the_prince_of_wales@	-person=70 -title=10 -location=1
@newt_gingrich@	-person=653 -event=3
@haddonfield@	-location=77
@patti_russo@	-person=39
@darryl_kile@	-person=67
@arthur_c._clarke@	-person=880 -award=3
@dade_county@	-location=163
@adjutant_general's_corps@	-organization=48 -title=1
@store_skagastølstind@	-location=22
@saint_john_shipbuilding@	-organization=22
@ann_little@	-person=23
@charlie_jones@	-person=133
@forever_21@	-organization=202
@scream_2@	-art=84
@the_white_house@	-location=19 -title=2
@walhalla_goldfields_railway@	-location=20
@brisco@	-person=29 -location=3
@jeremy_roenick@	-person=104
@magnano@	-location=13 -event=8
@alliance@	-organization=120 -location=69 -product=16 -person=6 -event=2 -art=1 -religion-religion=1
@boiler_room@	-art=49 -organization=7
@joy_smith@	-person=41
@lower@	-location=92 -body_part=2 -language=1 -event=1
@national_championships@	-organization=61 -event=51
@sergey_volkov@	-person=25
@pioneer_corporation@	-organization=44
@edmondo_de_amicis@	-person=33
@araluen@	-location=20
@costa_mesa,_california@	-location=263
@kidderminster@	-location=433 -organization=20
@st._pancras@	-location=50 -person=9
@bryant@	-person=59 -organization=28 -location=19 -product=2
@psalm_150@	-art=26 -person=1
@michael_lynagh@	-person=41
@siamese@	-people-ethnicity=43 -location=26 -living_thing=6 -language=5
@frank_walker@	-person=39 -organization=2
@lorrha@	-location=25 -organization=3
@irt_lenox_avenue_line@	-metropolitan_transit-transit_line=36 -location=1
@century@	-organization=21 -art=15 -location=13 -product=5 -person=2
@gargoyles@	-broadcast_program=169 -product=4 -art=3
@plymouth_sutton@	-location=31
@john_amaechi@	-person=46
@spiegel_online@	-internet-website=59 -art=8
@fiend@	-person=95 -art=3
@maclehose_trail@	-location=30
@chris_crawford@	-person=35
@new_riders_of_the_purple_sage@	-person=179 -art=11
@ponte_san_pietro@	-location=23 -organization=1
@maiden_creek@	-location=27
@kanu@	-organization=84 -person=13
@częstochowa@	-location=700 -art=1
@amarillo@	-location=381 -organization=22 -art=3 -living_thing=2
@farquhar@	-location=11 -person=11
@under-19@	-organization=256 -event=5 -person=1
@africans@	-people-ethnicity=138 -location=1
@simon_donaldson@	-person=35
@eiffel_65@	-person=85
@big_round_top@	-location=23
@korsholm@	-location=43
@acceptance@	-person=24 -art=1
@stony_point_line@	-metropolitan_transit-transit_line=41
@the_rubinoos@	-person=30 -art=1
@lars_onsager@	-person=59
@mano@	-person=62 -language=1
@thomas_bell@	-person=41
@ochsenheimeria_taurella@	-living_thing=29
@martins_ferry@	-location=20 -organization=2
@screenwriter@	-title=42 -person=1
@rose_art_museum@	-location=35
@firefox@	-product=470 -art=49 -living_thing=1
@walter_woolf_king@	-person=24
@accord@	-product=51 -organization=4 -location=2
@vice_chancellor@	-title=27 -organization=1
@financial_times@	-art=1842 -organization=1
@ave_maria@	-art=26 -location=6 -person=1
@pikes_peak@	-location=219
@bhutia@	-people-ethnicity=66 -language=1
@earl_of_bridgewater@	-title=23 -person=7
@cotter_smith@	-person=26
@spaceballs@	-art=127 -organization=4
@highway_42@	-location=37
@tower_of_terror@	-art=24 -location=5
@ann_demeulemeester@	-person=22
@alive_and_kicking@	-art=34 -person=1
@otago_girls'_high_school@	-organization=27
@uk@	-location=7993 -language=34 -organization=30 -art=4 -event=3 -finance-currency=2 -broadcast_program=2 -product=1 -title=1 -person=1
@lithosia_quadra@	-living_thing=41
@ny@	-location=16 -organization=10 -product=1
@phillip_salvador@	-person=73
@katanagatari@	-art=36
@leaf@	-organization=21 -person=8 -product=6 -location=6
@synths@	-product=74 -title=1
@le_cid@	-art=70
@john_molo@	-person=32
@coral_browne@	-person=67
@itala@	-organization=71 -location=3
@dwight_d._eisenhower@	-person=2830 -product=4
@li_peng@	-person=134
@promise@	-art=64 -person=18 -organization=1
@south_korea@	-location=19096 -organization=106 -people-ethnicity=2 -event=2
@lancaster_university@	-organization=400
@strife@	-person=21 -product=13 -god=4 -event=1
@acoustic_guitars@	-product=20 -person=1
@shakedown_street@	-art=32
@pizza@	-broadcast_program=51 -food=43 -art=25 -computer-programming_language=1
@anti-nowhere_league@	-person=55
@poznań@	-location=6158 -organization=2 -event=1
@dane@	-location=94 -people-ethnicity=43 -person=6
@maria_lassnig@	-person=23
@41st_air_division@	-organization=40
@dunya_news@	-broadcast-tv_channel=24
@parkin_archeological_state_park@	-location=20
@harry_potter_and_the_prisoner_of_azkaban@	-art=96 -product=18
@ammon@	-people-ethnicity=140 -god=14 -person=6 -location=5
@wagon_train@	-broadcast_program=414 -event=1
@no_rest_for_the_wicked@	-art=21
@podolia_governorate@	-location=39
@biwa@	-product=18 -location=6
@joanne_linville@	-person=22
@queen_esther@	-person=26 -art=1
@touch@	-art=64 -broadcast_program=44 -organization=43 -person=12 -location=4 -product=1
@coney_hatch@	-person=20 -art=4
@scrobipalpa_acuminatella@	-living_thing=33
@sogdiana_jizzakh@	-organization=29
@darren_o'dea@	-person=20
@california@	-location=53102 -organization=444 -event=99 -art=49 -product=32 -person=4 -title=3 -broadcast-tv_channel=2 -living_thing=2 -people-ethnicity=1
@tristeza@	-person=20 -location=1
@51st@	-organization=10 -location=6 -event=5
@tremé@	-location=46 -broadcast_program=7
@hightstown@	-location=27
@puerto_escondido@	-location=30 -art=7
@archbishop_of_canterbury@	-title=2580 -person=40 -education-educational_degree=1
@al_khor@	-organization=18 -location=13
@negro@	-location=21 -people-ethnicity=9 -person=2
@jo_durie@	-person=75
@ado@	-organization=14 -person=5 -location=5
@roberto_micheletti@	-person=44
@tambov@	-location=188 -event=1
@warheads@	-art=20
@limache@	-location=20
@craig_wasson@	-person=43
@alphabeat@	-person=71 -art=2
@mel_lewis@	-person=131
@schwetzingen_festival@	-event=40
@hall_of_famers@	-location=96 -organization=16
@otto_pérez_molina@	-person=36
@porto_bello@	-location=18 -event=4
@plan_9@	-product=75 -organization=2 -art=1 -person=1
@american_black_film_festival@	-event=28
@dornier@	-organization=89 -product=4
@henze@	-person=24 -art=1
@grooveshark@	-internet-website=21
@jake_thomas@	-person=27
@shannyn_sossamon@	-person=81
@kamen_rider_gaim@	-broadcast_program=51
@dark_was_the_night@	-art=54
@1@	-art=144 -organization=106 -location=90 -metropolitan_transit-transit_line=75 -person=13 -product=10 -time=10 -event=5 -biology=3 -finance-currency=3 -transit=3 -broadcast_network=2 -disease=1 -title=1
@scandal@	-broadcast_program=155 -person=83 -art=52 -event=22 -organization=2 -product=1 -location=1
@grand_theatre@	-location=39 -organization=1
@finals@	-event=145 -art=1 -broadcast_program=1
@national_television_award@	-award=22 -event=1
@the_black_halo@	-art=27
@lichinaceae@	-living_thing=40
@richard_rush@	-person=42 -product=1
@hiram_fong@	-person=39
@naked_city@	-person=56 -art=1
@a-10@	-product=31 -location=7 -organization=3
@ginny_simms@	-person=26
@kingdom_of_tonga@	-location=30
@international_mobile_satellite_organization@	-organization=100
@enhanced_remake@	-organization=19 -product=1
@paul_rusesabagina@	-person=27
@geoffrey_wilkinson@	-person=36
@billy_roberts@	-person=55
@red_deer@	-location=289 -living_thing=55
@cork_under-21_football_championship@	-event=26
@eniac@	-product=222 -person=5
@ostrołęka@	-location=347 -event=5
@islamic_salvation_front@	-organization=74
@paul_lewis@	-person=23
@parker_brothers@	-person=226
@lung_cheung_road@	-location=25
@circle_in_the_square_theatre@	-location=98
@robin's_nest@	-broadcast_program=41 -location=2
@mollusc@	-living_thing=70
@dovercourt@	-location=35
@duke_of_kent@	-person=65 -title=64
@capitol@	-organization=586 -location=278 -broadcast_program=67 -art=13 -product=1
@alan_howard@	-person=40
@pua_magasiva@	-person=43
@roots@	-broadcast_program=170 -art=60 -person=10 -organization=6 -body_part=1
@manuela@	-person=15 -art=5 -product=1
@toms_river_township@	-location=47
@michael_wooldridge@	-person=21
@gila@	-location=25 -living_thing=5
@frontier_city@	-location=20
@somalia@	-location=4612 -event=17 -organization=8 -people-ethnicity=7
@character@	-art=12 -title=7 -product=3 -person=2
@sun_studio@	-location=56 -organization=4
@eric_rigler@	-person=30
@steve_ovett@	-person=43
@music_for_pleasure@	-organization=35 -person=17 -art=12
@rinaldo@	-art=129 -person=1
@mackenzie's_raiders@	-broadcast_program=23
@jefferson_park@	-location=66
@deniliquin@	-location=46 -organization=5
@the_golden_path@	-broadcast_program=17 -art=8
@cristiana_capotondi@	-person=28
@rufus@	-person=154 -art=2 -location=1
@russian_ark@	-art=37
@ichiban_records@	-organization=39
@19@	-location=30 -metropolitan_transit-transit_line=21 -time=16 -art=8 -person=8 -organization=5 -event=4 -product=4 -body_part=2
@sugarplum_fairy@	-person=24
@glittertind@	-location=13 -person=8
@judith_merril@	-person=114
@dudley_digges@	-person=61
@thomas_b._marsh@	-person=28
@crips@	-organization=165 -person=4
@loose_tubes@	-person=38 -art=1
@glen_davis@	-person=32 -location=15
@chinese@	-location=4501 -language=4420 -people-ethnicity=946 -organization=65 -god=62 -event=9 -food=6 -medicine-medical_treatment=4 -title=2 -time=2 -broadcast_network=2 -person=2 -living_thing=2 -art=1 -internet-website=1
@marcellinus@	-person=41
@phobos@	-location=149 -god=30 -art=3 -product=3 -medicine-symptom=2
@herfølge_boldklub@	-organization=35
@harry_potter_and_the_philosopher's_stone@	-art=269 -product=17
@quentin_crisp@	-person=113
@sultan_iskandar@	-person=51
@rhytismatales@	-living_thing=24
@technology_strategy_board@	-organization=51
@da_brat@	-person=256
@robb_royer@	-person=24
@riz_district@	-location=27
@king_william@	-person=49 -location=24
@bartonella@	-living_thing=60
@palisades@	-location=47 -person=8 -organization=3
@the_heart_is_deceitful_above_all_things@	-art=27
@primula@	-living_thing=60 -product=4 -organization=1
@shape_of_things_to_come@	-art=20
@mahinda_rajapaksa@	-person=256
@the_audition@	-person=48 -art=1
@bantu@	-people-ethnicity=287 -organization=1
@gnt@	-broadcast-tv_channel=29 -organization=3 -location=1
@wilfred_thesiger@	-person=65
@bpa@	-organization=50 -chemistry=19
@simon_stadler@	-person=75
@mfsb@	-person=115 -art=1
@kora_kagaz@	-art=28 -broadcast_program=1
@freddie_mccoy@	-person=24
@david_holt@	-person=54
@stony_plain_eagles@	-organization=26
@samantha_fox@	-person=160
@usl_dunkerque@	-organization=41
@kingsley_amis@	-person=328 -art=1
@maynard@	-location=53 -person=8
@44@	-location=20 -product=16 -art=14 -organization=7 -metropolitan_transit-transit_line=5 -event=2 -body_part=2
@john_bowker@	-person=24
@durand_line@	-location=99
@lazio@	-organization=1063 -location=974
@maría_canals_barrera@	-person=28
@ci@	-title=25 -organization=7 -location=3 -art=1 -product=1
@paul_pelliot@	-person=61
@pendragon@	-product=15 -art=7 -organization=5 -location=3
@sun_devil_stadium@	-location=150
@1837_general_election@	-event=25
@hemingford_grey@	-location=20
@lyra@	-location=80 -product=16 -art=3 -organization=3 -body_part=1
@björn_waldegård@	-person=44
@evil_dead@	-art=24 -person=5 -product=1
@saguenay_river@	-location=65
@chinese_communist_party@	-organization=60
@class_350@	-product=27
@silk_road_project@	-organization=31
@rathcoole@	-location=44
@sts-114@	-event=116
@dean_mcdermott@	-person=44
@brazilian_série_a@	-organization=118 -event=2
@master's_degree@	-education-educational_degree=1136
@dender@	-location=34 -organization=2
@buxus@	-living_thing=27
@arizona_national_guard@	-location=20
@lotta_schelin@	-person=21
@beowulf@	-art=755 -product=3
@state_of_são_paulo@	-location=71
@sheffield_scientific_school@	-location=127
@next_season@	-event=96
@isahaya@	-location=46
@barry_goldwater,_jr.@	-person=26
@william_b._coley_award@	-award=25
@upstairs_and_downstairs@	-art=30 -broadcast_program=1
@levels@	-art=28 -location=9
@en_vogue@	-person=355
@hawaii_five-o@	-broadcast_program=513 -art=4
@burnham@	-location=41 -organization=18 -person=16
@wandering_jew@	-event=66 -living_thing=3
@true_story@	-art=25 -person=2
@1934@	-event=354 -art=14 -organization=1
@avio@	-organization=22 -location=6 -product=1
@caretaker@	-title=32
@the_paper@	-art=25 -broadcast_program=3
@lun_bawang@	-people-ethnicity=31 -language=1
@love_is_strong@	-art=20
@american_crow@	-living_thing=26
@premiers@	-title=22 -product=1 -organization=1
@bada@	-person=20 -location=2
@ezekiel@	-person=289 -art=132
@unesco@	-organization=7966 -award=23
@san_felipe@	-location=106 -person=3 -event=1
@cumberland_school_of_law@	-organization=146
@soyuz_tma-9@	-event=29
@alice_neel@	-person=51 -art=2
@harcourt@	-organization=61 -location=32 -person=4 -title=1
@thomas_bracken@	-person=20
@lauterbach@	-location=18 -organization=4
@mariazell@	-location=49
@s._m._stirling@	-person=131
@newnham@	-location=50
@i_mother_earth@	-person=60
@the_fugitive@	-broadcast_program=410 -art=23 -person=1
@aceyalone@	-person=90
@consuelo_velázquez@	-person=51
@staunton,_virginia@	-location=279
@subhumans@	-person=27
@jean_piaget@	-person=270
@rob_simmons@	-person=29
@longwy@	-location=75
@random@	-organization=17 -person=13 -art=7
@much_ado_about_nothing@	-art=47 -broadcast_program=2
@ekatarina_velika@	-person=104 -art=2
@townsville@	-location=912 -organization=3 -art=1
@kilmoyley@	-organization=41 -location=2
@lord_mountbatten@	-person=88 -title=1
@victory_gardens@	-art=12 -location=10
@kepler@	-person=82 -product=68 -art=7 -location=1
@dschinghis_khan@	-person=18 -art=15
@hans_brausewetter@	-person=40
@marcus_vick@	-person=37
@american_derby@	-event=63
@wish@	-art=86 -product=3
@route_207@	-location=27 -metropolitan_transit-transit_line=4
@walter_farley@	-person=25
@beta@	-art=32 -product=30 -location=13 -living_thing=8 -food=5 -organization=4 -biology=2 -event=1 -medicine-medical_treatment=1 -broadcast_program=1
@people_for_the_american_way@	-organization=63
@little_texas@	-person=73 -art=1
@pop_idol@	-broadcast_program=554 -title=2
@di@	-title=13 -product=3 -organization=3 -person=1 -god=1
@apoorva_raagangal@	-art=21
@joanne@	-person=15 -art=9 -event=1
@louis_moreau_gottschalk@	-person=93
@steven_zaillian@	-person=80
@newberg@	-location=72 -food=1
@barron's@	-art=72 -organization=4
@beverley_mitchell@	-person=51 -art=1
@hot_springs,_south_dakota@	-location=35
@the_golden_palace@	-broadcast_program=57
@jackyl@	-person=67 -art=3
@alberto_valerio@	-person=22
@thunderbolt@	-art=26 -location=16 -product=5 -internet-website=5 -event=1
@pezinok@	-location=37 -organization=1
@vanilla_sky@	-art=134 -person=9
@book_of_amos@	-art=34
@david_harvey@	-person=25
@islay@	-location=20 -person=1
@1994–95_major_league_baseball_strike@	-event=34
@sweatshop_union@	-person=28
@national_coalition_to_abolish_the_death_penalty@	-organization=27
@rfk@	-organization=38 -art=8
@let_love_in@	-art=27
@the_cat's_meow@	-art=28
@munjamyeong@	-person=30
@aryeh_eldad@	-person=23
@chip_'n_dale_rescue_rangers@	-broadcast_program=138 -product=4
@gaetano_latilla@	-person=21
@the_exes@	-broadcast_program=29
@kaw@	-people-ethnicity=22 -organization=4 -location=1
@mahomet@	-art=10 -person=10 -location=10
@cl@	-medicine-drug=11 -product=11 -location=5 -computer-programming_language=2 -organization=1 -chemistry=1 -person=1 -body_part=1
@bishop_of_aberdeen@	-title=123 -location=1 -person=1
@z._z._hill@	-person=21
@royal_college_of_organists@	-organization=114
@charan_raj@	-person=40
@the_three_stooges@	-person=433 -art=28 -product=7
@union_club@	-organization=22 -art=2
@edison_denisov@	-person=77
@cane@	-living_thing=32 -art=8 -language=4 -person=3
@parrish@	-art=13 -location=13 -person=7
@beaver_river@	-location=138
@johann_baptist_zimmermann@	-person=24
@carlsberg@	-organization=244 -location=15
@jay_buhner@	-person=58
@östergötland@	-location=349 -organization=2
@biloxi@	-location=244 -product=1 -language=1 -people-ethnicity=1
@daniel_owen@	-person=28
@ford_ranges@	-location=119
@wine_spectator@	-art=129
@supreme_hockey_league@	-organization=20
@the_nutcracker_and_the_mouse_king@	-art=23
@charles_stark_draper_laboratory@	-organization=26
@sam_rayburn@	-person=164 -location=2
@st._mary's_college@	-organization=122 -location=5
@cameron_highlanders@	-organization=43
@push@	-art=67 -organization=6 -person=2 -event=1
@bad_radkersburg@	-location=23
@joseph_taylor_robinson@	-person=37
@gadebusch@	-location=31 -event=2
@torpedo_nizhny_novgorod@	-organization=92
@abadeh_county@	-location=53
@meng@	-person=63 -education-educational_degree=7
@show_me_heaven@	-art=28
@clementi@	-location=57 -person=27
@schiermonnikoog@	-location=21
@chicago_red_stars@	-organization=231
@the_stone@	-location=19 -disease=18 -art=12 -person=4
@william_hicks@	-person=21
@ring_the_alarm@	-art=28 -person=1
@butte_county,_california@	-location=56
@danielson@	-person=33 -location=18
@silver_apples@	-person=46 -art=3
@thirlmere@	-location=95
@kansas_city_art_institute@	-organization=127 -location=1
@brookville@	-location=22 -person=15 -organization=1
@cajun@	-people-ethnicity=476 -language=14 -location=1
@judy_landers@	-person=21
@meyer_lutz@	-person=55
@fuzhou@	-location=567 -language=4 -people-ethnicity=1
@crane_fly@	-living_thing=155
@piper_j-3_cub@	-product=33
@milwaukee_police_department@	-organization=23
@dinosaur@	-art=70 -living_thing=4 -location=2
@karan_arjun@	-art=40
@princess_louise_of_denmark@	-person=30
@urban_legend@	-art=66 -product=2 -organization=1
@robert_s._garnett@	-person=31
@argyle@	-location=67 -organization=6 -person=4 -product=1
@chris_coons@	-person=49
@the_bob_cummings_show@	-broadcast_program=81
@daniel_nathans@	-person=31
@gerhard_gran@	-person=20
@skype@	-product=687 -person=1
@cumberland_valley@	-location=57 -organization=1
@south_pole@	-location=1481
@diplomatic_immunity@	-art=38 -broadcast_program=1
@big_life@	-organization=18 -art=3
@saint-gervais@	-location=20
@freisen@	-location=27
@tom_phillips@	-person=48 -organization=1
@the_sugarhill_gang@	-person=79 -art=1
@dorando_pietri@	-person=28 -organization=1
@paul_azinger@	-person=54
@seán_brady@	-person=41
@anna_and_the_king_of_siam@	-art=43 -person=1
@faithful@	-art=22 -title=2 -religion-religion=1
@harderwijk@	-location=85 -organization=6
@rick_sutcliffe@	-person=100
@belle_vue_aces@	-organization=112
@chicago_bears@	-organization=4567 -event=90 -location=1
@pasupathy@	-person=42
@emily_watson@	-person=163
@louis_cha@	-person=148
@george_raft@	-person=326
@heal_the_world@	-art=34
@community@	-location=556 -broadcast_program=449 -organization=7 -title=3 -people-ethnicity=1
@moscow_conservatory@	-organization=647
@lethe@	-god=79 -living_thing=1
@dean_barrow@	-person=70
@joey_barton@	-person=70
@kusunoki_masashige@	-person=27
@royal_naval_college,_greenwich@	-organization=165 -location=6
@higashimuro_district@	-location=40
@saint_blaise@	-person=94 -location=1
@resolution@	-product=30 -art=29 -organization=7 -location=2 -medicine-symptom=1
@thomas_ulsrud@	-person=41
@pachmarhi@	-location=38
@riverboat@	-broadcast_program=116 -product=1
@politburo_of_the_communist_party_of_china@	-organization=45
@saints@	-organization=71 -art=17 -event=11 -location=10 -god=1
@euthyphro@	-art=28 -person=4
@bobsleigh@	-event=35
@isthmian_league@	-organization=898 -event=1
@workington_comets@	-organization=44
@simon_lake@	-person=46
@canadian_major_indoor_soccer_league@	-organization=24
@peso@	-finance-currency=104 -art=3
@masayuki_suo@	-person=29
@schliersee@	-location=29
@live_it_up!@	-art=16 -broadcast_program=9
@haste_the_day@	-person=54
@antony_and_the_johnsons@	-person=162 -art=4
@spear_of_destiny@	-person=54 -product=7
@the_cascades@	-person=17 -location=3
@joakim_soria@	-person=24
@southern_professional_hockey_league@	-organization=163
@boundary_waters_canoe_area_wilderness@	-location=96
@cbs_radio@	-organization=840 -broadcast_program=1
@young_finnish_party@	-organization=20
@good_life@	-art=19 -person=3 -organization=2
@elmwood@	-location=73 -organization=3
@keith_pollard@	-person=25
@united_states@	-location=175415 -organization=1118 -event=43 -people-ethnicity=29 -product=24 -broadcast_program=9 -person=8 -language=7 -food=5 -art=4 -finance-currency=4 -title=3 -award=2 -time=2 -religion-religion=1
@breakfast_club@	-person=15 -art=9 -broadcast_program=1
@blakely@	-location=32 -person=6 -event=1 -product=1 -organization=1
@battle_of_maida@	-event=39
@williams_college@	-organization=1188
@eihei-ji@	-location=31
@richard_hillary@	-person=34
@oklahoma_city@	-location=1719 -organization=526 -event=4
@ann_savoy@	-person=20
@springfield_armory@	-location=120 -organization=6
@south_staffordshire_regiment@	-organization=116
@happy_hour@	-art=28 -broadcast_program=17
@henrietta@	-location=107 -person=17
@lew_temple@	-person=28
@sed@	-organization=118 -computer-programming_language=6 -location=1 -product=1
@the_belmonts@	-person=20
@sviatopolk_ii@	-person=28
@jimmy_dunne@	-person=47
@daevid_allen@	-person=114
@history_channel@	-broadcast_network=43
@barbara_leigh-hunt@	-person=23
@mark_knopfler@	-person=581
@later_tang@	-location=371
@tor.com@	-organization=44
@francisco_garcia@	-person=25
@christian_science@	-religion-religion=335 -art=2
@katsuhiro_otomo@	-person=89
@crvena_zvezda_belgrade@	-organization=31
@houston_baptist_university@	-organization=90
@teaching@	-title=23 -religion-religion=4 -art=2 -education-educational_degree=1
@abraham_darby@	-person=27 -living_thing=1
@gaspar_cassadó@	-person=38
@the_hits@	-art=89 -broadcast_network=26
@royal_society_range@	-location=116
@sisak@	-location=208 -event=1
@mv_agusta@	-organization=108
@ken_marino@	-person=73
@oklahoma_music_hall_of_fame@	-location=24
@white_house_military_office@	-title=27
@mifflinburg@	-location=25
@the_silmarillion@	-art=307
@modoc@	-people-ethnicity=78 -location=40 -event=4 -product=3
@data_records@	-organization=29 -location=1
@under_the_dome@	-broadcast_program=56 -art=29
@diana,_princess_of_wales@	-person=839 -event=4
@tennessee_volunteers@	-organization=103
@patrick_woodroffe@	-person=34
@alpine_journal@	-art=37
@kassa@	-location=81 -broadcast_program=3 -person=3
@violet@	-living_thing=65 -art=46 -location=12 -person=12 -product=10 -metropolitan_transit-transit_line=1
@polish_council_of_state@	-organization=35
@mala_sinha@	-person=97
@s._rajaratnam@	-person=25
@victor_gollancz@	-person=122 -organization=15
@central_kalimantan@	-location=109
@tony_macalpine@	-person=110 -art=1
@state_of_grace@	-art=32 -broadcast_program=31
@lord_shaftesbury@	-person=39
@first_niagara_bank@	-organization=26
@haruna_iikubo@	-person=23
@the_passionate_eye@	-broadcast_program=38
@what_is_and_what_should_never_be@	-art=25
@snæfellsjökull@	-location=24
@isi@	-organization=69 -internet-website=19 -person=6 -art=1 -location=1
@minister_of_communications@	-title=48 -organization=1
@stanhope@	-location=93 -person=5 -organization=3 -event=1 -title=1 -award=1
@chiloé@	-location=70
@ben_quilty@	-person=21
@the_adventures_of_priscilla,_queen_of_the_desert@	-art=119
@wave-gotik-treffen@	-event=87
@wolfgang_unzicker@	-person=45
@michael_codron@	-person=28
@baker_hughes@	-organization=49
@fayetteville_high_school@	-organization=21
@subarnarekha@	-location=21 -art=11
@morehouse@	-location=21 -organization=21
@hilton_edwards@	-person=35
@phillips_holmes@	-person=53
@unseen_academicals@	-art=37 -broadcast_program=1
@greene_county,_arkansas@	-location=28
@mario_soto@	-person=23
@chungnyeol@	-person=42
@alex_band@	-person=47
@mike_renzi@	-person=29
@datsun@	-organization=131 -product=5
@kristine_sutherland@	-person=35
@milk_cup@	-event=101 -organization=27
@map@	-location=8 -living_thing=8 -person=3 -product=1
@john_noakes@	-person=31
@seaman@	-title=71 -product=10 -person=3 -event=1
@farnham_royal@	-location=30
@thandwe@	-location=23
@new_france@	-location=1326 -event=1
@western_apache@	-people-ethnicity=46 -language=17
@nineteen_eighty-four@	-art=507 -broadcast_program=27
@lucerne_festival@	-location=53 -person=1
@waupaca_county,_wisconsin@	-location=26
@brockville@	-location=158
@gac@	-broadcast_network=63 -organization=5 -living_thing=4
@suffolk_downs@	-location=74
@enzo_francesconi@	-person=26
@world's_fair@	-event=64 -location=3 -metropolitan_transit-transit_line=1
@shock_records@	-organization=209
@henry_wotton@	-person=50
@neo@	-person=15 -language=4 -art=3 -location=2 -product=1
@charge_of_the_light_brigade@	-event=192 -art=10
@aragon@	-location=320 -person=13 -event=3 -product=1 -organization=1
@zinka_milanov@	-person=46
@ignaz_von_seyfried@	-person=21
@suvla@	-location=44 -event=2
@astron@	-organization=20 -product=4
@recanati@	-location=101 -person=1
@salthill_devon@	-organization=27
@d.a.n.c.e.@	-art=21
@troy_hill@	-location=21
@brakpan@	-location=47
@emerald@	-location=47 -product=3 -organization=1 -living_thing=1 -person=1
@edge_hill@	-location=63 -organization=2 -event=1
@rmb@	-finance-currency=116 -person=1
@wolsey@	-person=20 -location=2 -art=1
@hybris@	-organization=13 -god=5 -art=2 -product=2
@a_taste_of_honey@	-art=148 -person=39
@prays_fraxinella@	-living_thing=30
@fruit@	-food=118 -living_thing=5 -art=3
@mps@	-organization=73 -title=10 -location=1
@jan_matulka@	-person=22
@leicestershire@	-location=2562 -organization=1317 -title=18 -product=1
@eelam_war_iv@	-event=24
@unified_modeling_language@	-computer-programming_language=196
@richie_woodhall@	-person=24
@great_leap_forward@	-event=255 -person=2
@cardston_alberta_temple@	-location=29
@focus...@	-person=23
@lakeside,_california@	-location=27
@queen_margaret_college@	-organization=24 -location=1
@bordighera@	-location=72
@ashford_international@	-location=58
@roscommon_county@	-location=64 -organization=1
@veronicellidae@	-living_thing=35
@howard_spring@	-person=36
@stittsville@	-location=23 -art=1
@blood_meridian@	-art=44 -person=6
@nathan_hindmarsh@	-person=53
@german_national@	-event=32 -organization=2
@cannon@	-broadcast_program=152 -person=12 -location=7 -organization=5 -product=2 -event=1 -title=1 -living_thing=1
@matt_thornton@	-person=24
@tyrnavos@	-location=28 -organization=3
@stirling_mortlock@	-person=55
@iberia@	-location=362 -organization=79 -art=25 -people-ethnicity=5 -event=1
@swisstopo@	-organization=88
@holon@	-location=150 -broadcast_program=1
@metro_2033@	-product=20 -art=19
@spitz@	-person=20 -location=3
@charles_reed_bishop@	-person=40
@jessie_james@	-person=39 -art=3
@ebs@	-broadcast_network=40 -organization=8
@jonkheer@	-title=89
@guang'an@	-location=20
@henry_the_fowler@	-person=149 -art=1
@the_lemon_drop_kid@	-art=20
@punjab_regiment@	-organization=80
@university_of_douai@	-organization=64
@kukrit_pramoj@	-person=47
@nl@	-organization=89 -location=56 -event=11
@dalian@	-location=654 -organization=1
@sean_waltman@	-person=72
@chris_norman@	-person=53
@the_edge_of_night@	-broadcast_program=283
@betty_field@	-person=68
@renaissance_society@	-location=31
@deranged@	-art=21 -person=7 -organization=1 -disease=1
@zulus@	-people-ethnicity=46 -location=27 -organization=1
@usumacinta_river@	-location=54
@prison@	-location=18 -art=11 -organization=5 -product=1
@frans_brüggen@	-person=54
@april_6_youth_movement@	-organization=44
@balestier_khalsa_fc@	-organization=24
@grand_slam@	-art=24 -person=14 -broadcast_program=4 -event=3 -product=2
@bureau_of_industry_and_security@	-organization=36
@kolwezi@	-location=61
@arnhem@	-location=953 -event=34 -product=1 -organization=1
@tyler_reks@	-person=25
@cegléd@	-location=43 -organization=3
@palmeiras@	-organization=546 -location=2 -living_thing=1
@hype_williams@	-person=231
@jolene@	-art=51 -person=2
@lord_steward@	-title=41 -art=1
@tab_benoit@	-person=38
@baltimore_colts@	-organization=474 -event=56 -location=1
@stokke@	-location=54 -organization=5
@farragut_square@	-location=22
@jack_lovelock@	-person=33
@temple_mount@	-location=374
@poplar_grove@	-location=21 -event=3
@ayaka@	-person=54
@gma_news_and_public_affairs@	-person=81
@manresa@	-location=122 -organization=11
@erlangen@	-location=418 -organization=27
@coast_to_coast@	-art=32 -person=5 -broadcast_program=2 -location=2
@echigo@	-location=27
@kim_yong-gun@	-person=30
@the_coast@	-art=24 -person=6 -location=3 -event=1
@batman_and_robin@	-art=59 -broadcast_program=2
@autobiography@	-art=77 -person=1
@fiorenzuola_d'arda@	-location=20
@bayern_münchen@	-organization=24
@tetsuji_tamayama@	-person=20
@islesboro@	-location=26
@project_86@	-person=66 -art=2
@mullion@	-location=28
@1919_world_series@	-event=101
@skull_valley@	-location=25
@rishikesh@	-location=220 -organization=1
@fuji_speedway@	-location=107 -event=1
@coquitlam_adanacs@	-organization=22
@wangan_midnight@	-art=75 -product=1
@chinese:@	-language=659
@the_key@	-art=47
@clowne@	-location=32
@james_monroe@	-person=792
@elector_of_saxony@	-location=18 -person=6 -title=1
@ciudad_rodrigo@	-location=96 -event=34
@shepperton_studios@	-organization=221
@dover_corporation@	-organization=23
@movie_and_television_review_and_classification_board@	-organization=34
@municipality_of_trebnje@	-location=126
@faber_music@	-organization=38
@deportivo_pereira@	-organization=124
@otta@	-location=42 -event=1
@bally's_las_vegas@	-location=30
@raccoon@	-living_thing=147 -location=2 -product=1
@monzón@	-location=77 -organization=2 -person=1
@tohickon_creek@	-location=29
@championnat_national@	-organization=586 -event=1
@sheena@	-art=20 -person=1
@nettwerk_records@	-organization=23 -broadcast_program=1
@teos@	-location=60 -person=8 -chemistry=1
@bachelors@	-education-educational_degree=20 -person=1
@aan@	-art=20
@the_clouds@	-art=69 -person=8
@millennium_publications@	-organization=23
@mayo_north@	-location=31
@ynys_môn@	-location=127 -organization=1
@john_templeton@	-person=27 -organization=1
@alex_comfort@	-person=51
@14th_street_bridge@	-location=34
@carroll_county,_new_hampshire@	-location=26
@dean_friedman@	-person=23
@cyndi_lauper@	-person=999 -art=1
@žďár_nad_sázavou_district@	-location=175
@western_australian_museum@	-location=88
@roger_of_wendover@	-person=75
@kiev_theological_academy@	-organization=23
@hayes@	-location=232 -organization=137 -person=18 -location=2
@miliana@	-location=21
@wuthering_heights@	-art=361 -person=15 -broadcast_program=8
@holyrood_park@	-location=52
@dutton@	-organization=26 -location=24 -person=11
@marshall_hall@	-person=17 -location=10
@associate@	-title=17 -education-educational_degree=16 -location=2 -organization=1
@dress_you_up@	-art=22
@abbot_of_glastonbury@	-title=18 -location=2
@peter_o'brien@	-person=55
@land_rover_defender@	-product=86
@greene@	-location=308 -person=38
@paulinho_da_viola@	-person=33
@bret_hart@	-person=392
@earl_of_athlone@	-title=30 -person=13
@yakovlev_yak-3@	-product=23
@watford@	-organization=2019 -location=781 -event=4
@moorpark@	-location=32 -organization=4
@manly@	-location=282 -organization=98 -product=2 -transit=1 -person=1
@nilgiri_mountain_railway@	-location=45
@playoff@	-event=57 -organization=17
@bandar_bin_sultan@	-person=31
@russell_ferrante@	-person=67
@peter_lougheed@	-person=181 -location=1
@kilbarrack@	-location=32
@terrace,_british_columbia@	-location=46
@aalten@	-location=31
@salamaua@	-location=99 -product=2 -event=2
@the_thorns@	-person=14 -art=5 -broadcast_program=2
@heritage_malta@	-organization=22
@commissioners@	-title=20 -person=1 -organization=1 -event=1
@agincourt@	-event=124 -location=6 -product=5 -person=1
@loving@	-broadcast_program=139 -art=15 -location=12 -person=2
@aacta_awards@	-award=46 -event=1
@cochrane,_alberta@	-location=20
@mauril_bélanger@	-person=21
@junonia_orithya_madagascariensis@	-living_thing=22
@philipp_kirkorov@	-person=50
@the_invasion@	-art=33 -event=12
@west_union@	-location=37 -organization=6
@solomon_p._ortiz@	-person=26
@holy_ghost!@	-person=27
@director_general@	-title=24 -person=1
@us_40@	-location=164
@beyond@	-person=48 -art=17 -broadcast_program=5 -organization=1 -product=1 -location=1
@seán_óg_ó_hailpín@	-person=34
@elphin@	-location=29 -title=16
@dissent@	-art=67 -event=1
@iberville_parish@	-location=49
@daliang@	-location=69
@in_the_nursery@	-person=34
@davenport_college@	-location=22
@shaun_suisham@	-person=162
@mespilus_germanica@	-living_thing=27
@shake@	-art=24 -product=20
@warren,_michigan@	-location=131
@rage_software@	-person=35
@advent@	-time=380 -person=15 -location=5
@gucci_mane@	-person=427
@earl_kim@	-person=22
@fk_teleoptik@	-organization=50
@kauhajoki@	-location=23 -event=1
@albany@	-location=2720 -organization=76 -product=7 -title=7
@solomon_volkov@	-person=23
@cape_vincent@	-location=26
@cbs_news@	-person=1194 -organization=1
@camas,_washington@	-location=48
@fort_wayne@	-location=406 -organization=11 -event=2
@saugerties@	-location=20
@hyde_park_corner@	-location=140 -art=4
@arch_of_triumph@	-art=29 -location=7
@minnie_the_moocher@	-art=46
@depauw@	-organization=21 -location=4
@kufstein@	-location=164
@bois_de_boulogne@	-location=188
@mogwai@	-person=350 -art=1
@central_jersey@	-location=56
@yugoslavia@	-location=7014 -organization=668 -event=40 -title=2 -person=1 -people-ethnicity=1
@gmina_dobrzyca@	-location=21
@berkeley_barb@	-art=25
@david_marshall@	-person=52
@cēsis@	-location=91
@freelancer@	-product=33 -title=18
@barbary_sheep@	-living_thing=25 -art=1
@jung_woo-sung@	-person=65
@zone@	-person=21 -location=11 -broadcast_program=1
@fc_spartak_trnava@	-organization=158
@candy_crowley@	-person=33
@chaperone@	-biology=47 -medicine-drug=1
@meiert_avis@	-person=63
@soviet@	-location=10564 -organization=120 -people-ethnicity=66 -event=5 -finance-currency=2 -art=1 -education-educational_degree=1 -person=1
@jakob_wassermann@	-person=26
@uttarakhand@	-location=1446 -organization=1
@castor@	-location=93 -god=32 -product=10 -person=8
@city_island@	-location=74 -art=11
@nicholas_payton@	-person=82
@phong_nha-kẻ_bàng_national_park@	-location=37
@liriodendron@	-living_thing=27 -location=2
@sleep@	-person=91 -art=27 -disease=1
@louis_braille@	-person=59
@sheen@	-location=20 -person=5 -art=1
@jean_terrell@	-person=75
@komijan_county@	-location=71
@kuban@	-location=206 -organization=15
@seti_ii@	-person=44
@leonardo_mayer@	-person=89
@first_secretary_of_the_communist_party_of_cuba@	-organization=51 -title=1
@epp@	-organization=54 -person=3
@grant_fox@	-person=25
@basil_hume@	-person=70
@maurice_river_township@	-location=60
@shin_baek-cheol@	-person=38
@kelly_lebrock@	-person=33
@odb@	-person=85
@kumbharia@	-location=37
@drobeta-turnu_severin@	-location=67 -organization=2
@anderson_cooper@	-person=210 -broadcast_program=3
@terry_pratchett@	-person=727
@misery@	-art=56 -person=3 -medicine-symptom=3
@red_road@	-art=35 -location=19
@loonatics_unleashed@	-broadcast_program=59
@adrian_zmed@	-person=32
@shin'etsu_main_line@	-location=24
@the_bad_beginning@	-art=23
@sire_records@	-organization=468
@tanzimat@	-event=189
@missouri_university_of_science_and_technology@	-organization=110
@n7@	-location=81 -metropolitan_transit-transit_line=1
@gore@	-location=141 -person=14 -event=2 -organization=1
@living_proof@	-art=17 -broadcast_program=17
@ian_hunter@	-person=256 -art=4
@brandon_inge@	-person=59
@chilean@	-people-ethnicity=201 -location=74 -organization=19 -language=3 -event=2 -living_thing=2
@elverum@	-location=143 -organization=30
@tigray_region@	-location=158
@language@	-language=268 -art=35 -organization=6 -location=1 -computer-programming_language=1
@republic_of_pisa@	-location=80
@lithgow@	-location=176 -product=2 -person=1
@sherman_fairchild@	-person=31
@hue_jackson@	-person=30
@tuskegee_airmen@	-organization=212
@dunsfold_aerodrome@	-location=27
@september_18@	-time=247
@swaythling@	-location=56 -organization=1
@plaza@	-location=19 -product=1 -organization=1
@geoffrey_boycott@	-person=118
@alf_common@	-person=27
@never_say_die@	-art=24 -organization=1
@grand_metropolitan@	-organization=62
@gayane@	-art=24 -location=1
@allegheny_city@	-location=31
@adeline_genée@	-person=27
@grodzisk@	-location=52 -organization=1
@santos@	-organization=377 -location=204 -person=7
@international_communist_party@	-organization=22
@san_donato_milanese@	-location=24
@bob_cryer@	-person=21
@dca@	-person=26 -location=3 -organization=1
@nakhon_phanom@	-location=62 -organization=2
@kumamoto_university@	-organization=31
@michael_haynes@	-person=20
@weber_river@	-location=43
@conrad_veidt@	-person=205
@san_vicente@	-location=94 -person=1
@colombo@	-location=76 -organization=28 -person=3 -event=3
@guadalajara_international_film_festival@	-event=25
@pfp@	-organization=28 -art=1
@waldshut@	-location=108
@shin_bet@	-organization=216
@cyrus@	-person=164 -art=9 -product=2 -location=1
@edmund_anscombe@	-person=27
@coonamble@	-location=30
@harry_crews@	-person=25
@american_communist_party@	-organization=31
@mourne_mountains@	-location=95
@thomas@	-person=832 -location=30 -organization=17 -art=9 -product=3
@patrick_depailler@	-person=103
@earshot@	-person=29 -art=2
@pistacia@	-living_thing=25
@spice@	-art=43 -food=26 -organization=15 -medicine-drug=3 -person=2 -location=2 -broadcast_network=1
@charlotte_street@	-location=33
@e._l._doctorow@	-person=92
@arch@	-product=14 -location=7 -body_part=5 -person=4
@william_elliott_whitmore@	-person=27
@donald_cook@	-person=48 -product=1
@love_and_money@	-person=15 -art=9
@alexander_farnese@	-person=33
@zadar@	-location=687 -organization=104 -event=1
@student_bodies@	-broadcast_program=19 -art=17
@aryan_nations@	-organization=85
@robert_lloyd_praeger@	-person=34
@tirunelveli_district@	-location=173
@the_dead_zone@	-broadcast_program=160 -art=72
@nordic_games@	-event=16 -organization=11 -person=2
@second_spanish_republic@	-location=521 -organization=1
@information_society@	-person=97 -art=4
@kamloops@	-location=429 -organization=3 -product=2
@fine_young_cannibals@	-person=139 -art=5
@1920_olympics@	-event=36
@california_young_reader_medal@	-award=36
@kiss_of_death@	-art=74 -broadcast_program=7
@zilla_parishad@	-organization=37
@blu-ray_disc@	-product=1032
@jules_chéret@	-person=43
@department_of_war@	-organization=106 -title=1
@heath_bell@	-person=49
@nad_al_sheba_racecourse@	-location=65
@asclepiadoideae@	-living_thing=20
@belfort@	-location=324 -event=2 -organization=1
@rookie_of_the_year@	-art=36 -person=25 -award=22 -organization=9 -event=1
@kennington@	-location=70 -organization=1
@antonio_pietrangeli@	-person=43
@hitra@	-location=98 -product=4
@daresbury@	-location=44
@i-65@	-location=97 -product=1
@fleurus@	-location=39 -event=33
@penkridge@	-location=79
@ho@	-location=46 -language=16 -people-ethnicity=7 -chemistry=2 -art=1 -person=1
@phillip@	-person=40 -location=38
@weightlifting@	-event=87
@alter@	-person=27 -organization=2 -art=1
@au@	-organization=37 -chemistry=25 -location=19 -product=5 -finance-currency=5 -broadcast_program=4 -language=3 -art=2 -event=1 -person=1
@seth_putnam@	-person=31
@submission@	-product=44 -art=18
@kietrz@	-location=21
@uia@	-organization=25 -location=2
@ernest_bai_koroma@	-person=132
@aghora@	-person=19 -art=4 -god=2
@edward_chichester,_1st_viscount_chichester@	-person=23
@stettler@	-location=45
@midlothian@	-location=105 -organization=1
@martin_lewis@	-person=86
@wesley_college@	-organization=100 -location=12
@hamilton_high_school@	-organization=58 -location=1
@st_stephen@	-location=17 -person=9
@jon_hamm@	-person=209
@william_ii_the_german@	-person=22
@aborigines@	-people-ethnicity=199
@cornish_pirates@	-organization=146
@anjelika_krylova@	-person=44
@hiten_tejwani@	-person=47
@blythe_danner@	-person=193
@minnesota@	-organization=720 -location=86 -event=57 -person=7 -title=2 -product=2
@battle_of_maychew@	-event=26
@helmut_koester@	-person=21
@dante_alighieri@	-person=587 -product=9
@chrysler@	-organization=54 -location=1 -product=1
@eastern_professional_basketball_league@	-organization=24
@cascade_pass@	-location=25
@fredrik_ljungberg@	-person=72
@charles_boustany@	-person=57
@wheaton@	-location=128 -organization=29
@les_demoiselles_d'avignon@	-art=56
@jarnac@	-location=26 -event=4
@lots_road_power_station@	-location=20
@mark_seymour@	-person=98
@keith_urban@	-person=508 -art=6
@i,_frankenstein@	-art=20
@the_adventures_of_sherlock_holmes@	-art=76 -broadcast_program=47
@katie_ledecky@	-person=20
@firewater@	-person=30 -art=1 -food=1
@homestead@	-location=241 -organization=14
@wensleydale@	-location=111 -food=4
@pontypridd@	-location=462 -organization=62
@over_the_hedge@	-art=64 -product=5
@matt_nagy@	-person=32
@cedar_rapids_roughriders@	-organization=32
@oliver_wendell_holmes@	-person=170 -organization=1
@madhouse@	-organization=195 -art=28 -person=14 -broadcast_program=2
@iranian_reform_movement@	-organization=24
@1964_democratic_national_convention@	-event=53
@south_african_government@	-organization=48 -location=1
@kalpana@	-person=40 -art=10 -organization=6
@wojsławice@	-location=34
@san_vito_dei_normanni@	-location=22
@nalanda@	-organization=226 -location=11
@tempo@	-art=43 -chemistry=16 -location=14 -product=10 -organization=9 -person=9
@terminal_island@	-location=154 -art=3
@samut_songkhram@	-location=31 -organization=28
@rothes@	-location=22 -organization=11 -person=2
@tau_kappa_epsilon@	-organization=241
@blackfield@	-person=50 -art=5
@jean_rabe@	-person=57
@giulio_caccini@	-person=83
@pohang_university_of_science_and_technology@	-organization=20
@pan-starrs@	-location=35
@icm@	-organization=24 -event=20
@pentecostals@	-religion-religion=44 -organization=1
@witwatersrand_gold_rush@	-event=22
@björk@	-person=1234 -art=6
@lithuanian_litas@	-finance-currency=24
@llano_county@	-location=40
@town_and_country_planning_association@	-organization=34
@hellula_undalis@	-living_thing=42
@strawberry_switchblade@	-person=38
@broccoli@	-person=35 -food=14
@cellach_cualann@	-person=34
@manufacturer@	-title=46 -organization=2
@marsanne@	-food=40 -location=1
@shaolin_temple@	-organization=29 -art=25
@2009@	-event=3622 -organization=20 -broadcast_program=17 -art=15 -award=12 -product=2 -location=1 -person=1
@stonebridge@	-person=58 -location=21
@the_toxic_avenger@	-art=68 -person=2
@herb_vigran@	-person=28
@pierre_cot@	-person=32
@avenue@	-person=9 -location=7 -art=5 -organization=2
@1963@	-event=755 -art=5 -broadcast_program=2 -organization=1
@general_franco@	-person=59
@george_alexander_macfarren@	-person=30
@bosanska_krajina@	-location=63
@the_well@	-internet-website=32 -art=14 -broadcast_program=2
@north_kivu@	-location=117
@alfa_romeo_75@	-product=20
@moulton@	-location=76 -person=10 -organization=8
@regents_of_the_university_of_california_v._bakke@	-event=37
@signature_theatre@	-organization=35 -location=19
@route_64@	-metropolitan_transit-transit_line=14 -location=8
@waynesburg@	-location=28 -organization=16
@domingos_paciência@	-person=29
@scott_weinger@	-person=33
@msci@	-organization=21
@vercelli@	-location=371 -art=1
@christopher_mcculloch@	-person=24
@duke_blue_devils@	-organization=60
@sunbeam_alpine@	-product=27
@web@	-product=505 -location=29 -title=1 -person=1
@conker's_bad_fur_day@	-product=41
@jefferson_avenue@	-location=31
@yoann_gourcuff@	-person=39
@hereward_the_wake@	-person=63 -art=8
@canisius@	-organization=31 -person=1
@warren_county,_virginia@	-location=48
@empire_theatre@	-location=57 -organization=2
@jack_hanna@	-person=56
@john_heckewelder@	-person=20
@deltron_3030@	-person=37 -art=20
@robert_hugh_benson@	-person=31
@kamiina_district@	-location=38
@2010_census@	-event=16544 -organization=6
@needham@	-location=91 -person=8 -metropolitan_transit-transit_line=2 -organization=2
@kate_ritchie@	-person=119
@tim_pratt@	-person=24
@legion_of_honor@	-title=18 -location=3 -event=2
@baltasar_hidalgo_de_cisneros@	-person=56
@aleutians@	-location=37 -event=1
@ben_barber@	-person=37
@hans_staden@	-person=22
@chess_life@	-art=58
@power@	-art=61 -location=17 -person=7 -broadcast_program=7 -organization=4 -event=1 -product=1 -god=1
@carl_rosa@	-person=21 -organization=4
@danny_bergara@	-person=21
@trocadero@	-location=9 -person=6 -organization=5 -event=3
@bridgit_mendler@	-person=121
@aveley@	-organization=44
@lincoln_boulevard@	-location=20
@sant_martí@	-location=42 -time=1
@chris_hemsworth@	-person=98
@ingliston@	-location=22
@bexley@	-location=231 -organization=1
@hendry@	-location=35 -person=1
@libra@	-art=29 -finance-currency=1 -organization=1
@rhein-hunsrück-kreis@	-location=138
@jourdan_dunn@	-person=36
@hope@	-location=211 -art=36 -person=17 -product=14 -organization=7 -event=5 -computer-programming_language=4 -god=1
@edna_flugrath@	-person=25
@churu_district@	-location=48
@marnie@	-art=75 -person=1
@keisuke_honda@	-person=27
@ústí_nad_labem_region@	-location=388
@august_28@	-time=264
@bossuet@	-person=77
@united_states_naval_ship@	-product=36
@aaron_boone@	-person=75 -art=1
@western_approaches@	-location=188 -art=3
@matt_bronleewe@	-person=31
@ciechanów_county@	-location=325
@iba@	-organization=97 -broadcast_network=32 -location=28 -food=3 -chemistry=2
@henry-russell_hitchcock@	-person=40
@drew_university@	-organization=233
@internal_revenue_service@	-organization=1150 -location=1
@konstantin_simonov@	-person=41 -product=1
@delonte_west@	-person=63
@len_beadell@	-person=24
@exposition_universelle@	-event=183
@ballachulish@	-location=47 -organization=11
@fujioka@	-location=28
@sinjar@	-location=43
@1961_elections@	-event=46
@codex_argenteus@	-art=31
@currie@	-location=57 -person=10 -organization=5
@yomiuri_nippon_symphony_orchestra@	-person=25
@part_chimp@	-person=29
@andrey_korotayev@	-person=59
@vivian_harris@	-person=26
@east_africa@	-location=1691 -organization=30 -event=15
@chris_dibona@	-person=22
@intoxicated@	-disease=76 -chemistry=1
@no,_no,_nanette@	-art=109
@northeastern_university@	-organization=754 -location=5 -person=1
@mariehamn@	-location=194 -organization=3
@tigers@	-organization=266 -living_thing=26 -art=1 -event=1
@jorge_jesus@	-person=44
@cpl@	-person=16 -title=10 -computer-programming_language=8 -product=1 -event=1
@pat_metheny_group@	-person=112 -art=7
@seizures@	-medicine-symptom=15 -art=5 -person=1
@kenneth_welsh@	-person=105
@november_16@	-time=256
@spring_hill,_tennessee@	-location=35 -event=1
@clp@	-organization=27 -finance-currency=5
@mason@	-location=238 -organization=181 -person=52 -title=2
@columbus,_ohio@	-location=3173 -organization=2
@trumpeter@	-product=10 -living_thing=7 -organization=4 -location=1
@rich_hill@	-person=20 -location=6
@23rd_brigade@	-organization=25
@return_to_forever@	-person=116 -art=11
@jim_bryson@	-person=43
@francis_ona@	-person=25
@misterton@	-location=23
@tancredo_neves@	-person=61 -location=3
@joni_mitchell@	-person=1176
@raspail@	-location=16 -person=5
@mellotron@	-product=474
@garganey@	-living_thing=218
@sublette_county@	-location=35
@radboud_university_nijmegen@	-organization=161
@comcast_sportsnet@	-broadcast_network=126 -broadcast-tv_channel=2
@longford@	-location=349 -organization=155 -art=26 -person=1
@beaumont,_california@	-location=24
@mt@	-location=19 -body_part=4 -product=3 -chemistry=2 -art=2 -title=1 -organization=1 -language=1
@kapiti_line@	-location=29
@ponthieu@	-location=60 -title=2
@bernie@	-art=40 -person=14 -location=1
@royal_belgian_institute_of_natural_sciences@	-location=35
@apollo_9@	-event=81 -person=2
@runaround@	-art=16 -broadcast_program=13
@johan_elmander@	-person=55
@tokyo_godfathers@	-art=32
@tony_malaby@	-person=25
@express_yourself@	-art=75 -broadcast_program=4
@channel_v@	-broadcast_network=22 -broadcast-tv_channel=1
@provincial_government@	-organization=39 -location=11 -title=1 -person=1
@united_press_international@	-organization=696
@king_of_sicily@	-location=19 -person=2
@georgios_karaiskakis@	-person=38 -location=6
@neaera@	-person=18 -living_thing=3
@liniers@	-location=21 -organization=5 -person=4
@ssi@	-organization=16 -person=15 -event=3
@drenica@	-location=44 -organization=1
@royal_children's_hospital@	-location=38
@saparua@	-location=31 -language=2
@saori_ishioka@	-person=21
@captain_morgan@	-food=36 -person=1
@saint_francis_of_assisi@	-person=26 -art=1
@grete_mosheim@	-person=22
@society_of_petroleum_engineers@	-organization=48
@florida_senate@	-organization=303
@percy_bush@	-person=20
@james_strachey@	-person=31
@iotapa@	-person=29 -location=1
@george_b._mcclellan@	-person=536 -art=1
@viken@	-location=47
@kagetora@	-person=30
@stanley_houghton@	-person=22
@ton@	-location=23 -organization=4 -person=2
@the_astrophysical_journal@	-art=45
@state@	-location=3306 -organization=136 -art=18 -title=14 -event=3 -award=1
@la_ink@	-broadcast_program=45 -organization=1
@bedford_college,_london@	-organization=36
@prades_mountains@	-location=26
@openstreetmap@	-product=142
@gilbert_of_sempringham@	-person=24
@burnsville@	-location=106 -organization=1
@again@	-art=75 -event=4 -broadcast_program=1 -person=1
@proctor,_vermont@	-location=20
@knowsley_road@	-location=182
@college_of_engineering@	-organization=100 -location=1
@national_university_of_ireland@	-organization=276 -location=29
@east_indians@	-people-ethnicity=45 -location=2
@kiel@	-location=2421 -organization=78 -event=1
@capturing_the_friedmans@	-art=24
@victor_gruen@	-person=42
@mark_kratzmann@	-person=85
@giovanni_trapattoni@	-person=167
@hafslund@	-organization=11 -location=10
@lympne@	-location=30
@wheat@	-living_thing=184 -person=13 -food=2 -art=2 -location=2 -disease=1
@wolfsbane@	-person=49 -living_thing=12 -art=5
@lymond_chronicles@	-art=25
@brocklesby@	-location=33 -product=1
@science_fiction_poetry_association@	-organization=21
@panama@	-location=8191 -organization=349 -art=26 -person=2
@pinya@	-location=20
@jean_langlais@	-person=56
@command@	-organization=10 -title=9 -computer-programming_language=6
@balto@	-art=39 -person=38
@st._paul_island@	-location=29
@witchfinder_general@	-art=43 -person=33
@501st_legion@	-organization=22
@stanford_encyclopedia_of_philosophy@	-internet-website=271
@grand_boulevard@	-location=59
@the_phil_silvers_show@	-broadcast_program=132
@farouk_el-baz@	-person=27
@helena_guergis@	-person=21
@the_insider@	-broadcast_program=152 -art=146 -organization=1
@janissaries@	-organization=132 -art=3
@replicas@	-art=24 -product=1
@southern_maryland@	-location=64
@pat_miletich@	-person=52
@st._helena@	-location=69 -person=2
@silene_vulgaris@	-living_thing=23
@may_bukas_pa@	-broadcast_program=47
@isonzo@	-location=13 -event=9
@tredegar_iron_works@	-location=52 -organization=1
@wellow@	-location=46
@big_pun@	-person=210
@fallout@	-product=113 -art=11 -broadcast_program=9 -person=2
@thessaloniki_regional_unit@	-location=60
@san_luis_obispo@	-location=263 -organization=3 -event=1
@currituck@	-location=39 -product=3
@okanagan@	-location=192 -language=8 -product=1
@lisa_edwards@	-person=20
@union_league@	-organization=62 -location=1
@sentai@	-organization=23 -broadcast_program=4
@chayanne@	-person=186 -art=5
@peter_sellers@	-person=761
@danmark@	-location=16 -product=4 -art=1
@chester_taylor@	-person=76
@adamantios_korais@	-person=46
@vulgar@	-art=22 -language=7
@w9@	-broadcast_network=32 -location=1
@"rowdy"_roddy_piper@	-person=35
@allegany_state_park@	-location=35
@higashiōmi@	-location=34
@filippo_inzaghi@	-person=126
@gran_canaria@	-location=429 -organization=20
@gary_farmer@	-person=47
@hochschule_für_musik@	-organization=36 -location=3
@jimmie_dodd@	-person=41
@barcellona_pozzo_di_gotto@	-location=23
@col_du_galibier@	-location=49
@summerside@	-location=143 -organization=3 -product=2
@ron_foster@	-person=23
@apple_iie@	-product=79
@kenny_mayne@	-person=46
@helmstedt@	-location=154 -organization=18
@emmons_county@	-location=31
@the_lieutenant@	-broadcast_program=41 -art=6
@hibiscus@	-living_thing=129 -organization=5 -person=2 -location=1
@commerce_bancshares@	-organization=22
@university_of_tokyo@	-organization=1019 -location=1
@miranda@	-location=202 -person=21 -art=18 -computer-programming_language=16 -organization=15 -event=7 -product=5
@chopper@	-art=45 -person=3 -product=1 -event=1
@kłodzko@	-location=277
@seal@	-living_thing=296 -organization=49 -art=15 -location=10 -product=6 -title=1 -chemistry=1 -internet-website=1 -language=1
@arrested_development@	-broadcast_program=552 -person=98
@the_power_station@	-location=25 -person=24 -broadcast_network=10 -art=8
@vic@	-location=204 -person=13 -organization=9 -art=2
@shor_in_the_city@	-art=23
@vladimir_shatalov@	-person=20
@patricia_schroeder@	-person=33
@charles_lewis@	-person=23 -event=1
@uttoxeter@	-location=229 -organization=2
@barbagallo_raceway@	-location=34
@nec_red_rockets@	-organization=30
@academy_bus@	-organization=23
@hawke_government@	-person=32
@united_kingdom@	-location=43663 -organization=78 -title=10 -people-ethnicity=6 -broadcast_program=5 -art=4 -event=3 -language=2 -broadcast_network=1 -person=1
@xhosa@	-language=298 -event=2
@castle_bravo@	-location=87
@pit@	-organization=14 -location=5 -event=1 -title=1 -person=1
@duarte,_california@	-location=43
@william_jackson@	-person=55
@svea_court_of_appeal@	-organization=27
@mauritius@	-location=3356 -organization=51 -product=5 -art=5 -finance-currency=2 -person=1
@u.s._route_78@	-location=40
@nicholas_monroe@	-person=71
@racing@	-organization=233 -title=2 -art=1 -product=1
@light_rail@	-transit=129 -location=3 -metropolitan_transit-transit_line=2 -organization=1
@lisa_rinna@	-person=59
@tristão_da_cunha@	-person=49
@saul_williams@	-person=159 -art=7
@bernard_hepton@	-person=47
@chaplain@	-title=816 -organization=13 -religion-religion=1
@entebbe@	-location=238 -event=4 -broadcast_program=1
@nlaka'pamux@	-people-ethnicity=124 -language=3
@homer_and_jethro@	-person=61
@winchester_school_of_art@	-organization=42
@pietro_scalia@	-person=31
@gino_bartali@	-person=74
@excel@	-product=200 -location=10
@mississippi_john_hurt@	-person=153
@microvision@	-product=23
@ebbsfleet@	-location=30 -organization=8 -title=1
@mia@	-person=10 -organization=7 -location=6 -art=5 -education-educational_degree=1
@cliftonville@	-organization=221 -location=22
@yarkand@	-location=98 -event=1
@woodhall@	-person=25 -location=6
@enoshima_electric_railway@	-organization=44
@lazar_of_serbia@	-person=32
@winner@	-art=21 -location=16 -person=4 -event=2 -award=1
@lorton,_virginia@	-location=36 -metropolitan_transit-transit_line=1
@humacao@	-location=49
@spines@	-living_thing=77 -body_part=1
@apollodorus@	-art=51 -person=35
@radio_golf@	-art=25
@northwood@	-location=85 -organization=15 -broadcast_program=10
@ware@	-location=201 -organization=26 -person=7 -language=2
@final_destination_3@	-art=57 -organization=1
@dubs@	-title=29 -organization=2 -language=1
@2013_european_athletics_indoor_championships@	-event=66
@crow@	-people-ethnicity=91 -living_thing=84 -person=15 -art=10 -location=9 -organization=1
@erkki_melartin@	-person=20
@raw_fm@	-broadcast_program=13 -organization=13
@54-40@	-person=77 -art=1
@petersburg,_alaska@	-location=20
@hanuman@	-god=733 -art=2 -location=2 -living_thing=1
@grantham@	-location=60 -organization=34 -event=2 -person=1
@nelson's_column@	-location=86 -broadcast_program=2
@lobster@	-living_thing=72 -art=5
@wulgrin_i@	-person=21
@glatt_valley@	-location=34
@chilko_lake@	-location=35
@mercedes_lackey@	-person=224
@east_peoria,_illinois@	-location=32
@there's_a_small_hotel@	-art=20
@girls_behaving_badly@	-broadcast_program=26
@us_house_of_representatives@	-organization=43 -event=2
@bonneville@	-location=66 -organization=9 -art=8 -person=2
@alexander_mitchell@	-person=23
@legion_of_honour@	-title=1255 -location=1 -event=1
@mayakovsky@	-person=37 -product=1 -location=1
@family@	-person=152 -broadcast_network=23 -art=18 -organization=13 -living_thing=7 -title=3 -broadcast_program=2 -product=1 -people-ethnicity=1 -location=1
@minister_of_transport_and_communications@	-title=42 -organization=1
@close_to_you@	-art=61 -person=1
@hvidovre_if@	-organization=73
@true@	-art=85 -event=18 -organization=13 -person=3 -title=1 -location=1 -living_thing=1
@philippe_manoury@	-person=24
@rich@	-person=22 -location=4 -organization=2
@babil_governorate@	-location=25
@patrick_abercrombie@	-person=43
@gigi@	-art=99 -person=31 -product=1
@peter_smith@	-person=64
@level_3_communications@	-organization=74
@melbourne_theatre_company@	-organization=166
@crotone@	-organization=176 -location=103
@alsager@	-location=51 -organization=1
@lin-manuel_miranda@	-person=67
@james_o'neill@	-person=31
@hms_majestic@	-product=21
@kinsale@	-location=263 -organization=3 -event=2
@wembley@	-location=1371 -organization=32
@gillis_van_coninxloo@	-person=29
@energy@	-organization=31 -art=26 -product=26 -person=11 -title=3
@modesto,_california@	-location=262 -organization=1
@nero@	-person=81 -organization=7 -award=1 -location=1
@be_your_own_pet@	-person=35 -art=3
@the_free_design@	-person=28 -art=1
@iuka,_mississippi@	-location=24 -event=2
@epirrhoe_rivata@	-living_thing=36
@bo_bice@	-person=71
@mallam_aminu_kano_international_airport@	-location=33
@voždovac@	-location=63 -organization=63
@josé_limón@	-person=67
@our_sunday_visitor@	-organization=38
@phrae@	-location=65 -organization=1
@lizmark@	-person=25
@diddy@	-person=355
@13th_berlin_international_film_festival@	-event=38
@frank_converse@	-person=42
@the_outlaws@	-person=28 -art=2 -broadcast_program=2 -organization=1
@we_are_never_ever_getting_back_together@	-art=67
@red_hat_enterprise_linux@	-product=190 -organization=1
@cyan@	-visual_art-color=12 -person=7 -art=2
@elgin@	-location=533 -organization=10 -person=2
@ferdinand_hérold@	-person=51
@ernest_rhys@	-person=34
@aahat@	-broadcast_program=21
@caragh@	-location=22
@josh_freeman@	-person=126
@canadian_national_vimy_memorial@	-location=44
@charlaine_harris@	-person=116
@gough@	-person=22 -location=15
@nick_barker@	-person=28
@phenomenon@	-art=71 -broadcast_program=28 -person=1
@hubbard@	-location=38 -person=18 -organization=2
@nelson_lakes_national_park@	-location=25
@robert_graves@	-person=606 -art=1
@roslyn,_new_york@	-location=61
@polycarp@	-person=98 -art=1
@absent_friends@	-person=32 -art=19
@35th@	-organization=18 -location=5 -event=4
@august_hlond@	-person=48
@bosham@	-location=35 -organization=2
@ray_combs@	-person=39
@howard_air_force_base@	-location=46
@peoples_temple@	-organization=90 -art=1
@sindhi_language@	-language=61
@britt@	-location=19 -person=1
@mel_sheppard@	-person=28
@victoria_pratt@	-person=24
@roman_mythology@	-religion-religion=377
@albrecht,_duke_of_bavaria@	-person=20
@frankfurt_lions@	-organization=76
@abiword@	-product=28
@vernon_county@	-location=124 -product=1
@medina_de_rioseco@	-location=29 -event=3
@danger_mouse@	-person=153 -broadcast_program=34
@the_remains_of_the_day@	-art=118
@cheever_racing@	-organization=21
@puget_sound_energy@	-organization=41
@triumph_of_love@	-art=21 -broadcast_program=1
@john_edward@	-person=36
@uss_arizona@	-product=51 -location=2
@anthony_haden-guest@	-person=28
@won@	-finance-currency=190 -event=31 -organization=6 -location=2 -art=1
@algerian_championnat_national@	-organization=23
@pierre-auguste_renoir@	-person=323
@radio_mindanao_network@	-organization=70
@sagina@	-art=11 -living_thing=9
@tur@	-art=17 -location=7 -person=2 -organization=1
@st._paul,_minnesota@	-location=58
@john_florio@	-person=51
@national_post@	-art=602
@m61@	-location=29
@rubin@	-organization=14 -person=11
@carmona@	-location=75 -person=2
@invicta@	-organization=68 -product=11 -art=2
@lynne_ramsay@	-person=46
@jerry_claiborne@	-person=41
@take_a_girl_like_you@	-art=16 -broadcast_program=10
@fennell_avenue@	-location=32
@maria_christina_of_the_two_sicilies@	-person=43
@ottauquechee_river@	-location=23
@ara@	-location=74 -living_thing=7 -art=6 -organization=5 -person=4 -product=1
@fredensborg@	-location=37 -product=6
@new_zealand_order_of_merit@	-title=276
@sallust@	-person=181 -location=1
@gerry_goffin@	-person=374
@mr._hobbs_takes_a_vacation@	-art=21
@queen_anne's@	-location=30 -person=16
@palestinian_popular_struggle_front@	-organization=24
@willie_banks@	-person=26
@prime_minister_of_portugal@	-title=118
@clarence_barlow@	-person=28
@victory_day@	-time=43 -art=5
@fc_aktobe@	-organization=56
@sally@	-art=49 -broadcast_program=21 -person=13 -organization=2 -location=1
@undertow@	-art=66 -product=5
@tychy@	-location=97 -organization=1
@sindh@	-location=3223 -organization=4 -people-ethnicity=1
@trichopteryx_polycommata@	-living_thing=28
@george_tupou_i@	-person=46
@estelle_getty@	-person=74
@roti@	-food=57 -location=10 -art=7
@huan_yanfan@	-person=31
@earthscan@	-organization=46
@daniel_farson@	-person=21
@tazawako_line@	-metropolitan_transit-transit_line=31
@ann_arbor@	-location=764 -event=2 -organization=1
@fire_over_england@	-art=28
@thumb@	-location=10 -body_part=5 -person=3 -product=2
@baden-powell@	-person=66 -art=2
@film_journal_international@	-art=69
@episcopalians@	-organization=44 -religion-religion=5
@diocese_of_southwark@	-location=45 -organization=7
@cetra@	-product=18 -organization=2
@singapore_open@	-organization=29 -event=1
@fez@	-location=145 -product=20
@salvia@	-living_thing=99 -organization=2
@central_park_summerstage@	-location=27
@verbandsliga_mecklenburg-vorpommern@	-organization=22
@115@	-art=6 -location=6 -chemistry=4 -organization=3 -product=1
@pfeiffer_university@	-organization=38
@national_museum_of_american_history@	-location=333
@dušan_vemić@	-person=30
@nocturne@	-art=53 -person=6 -product=6 -organization=3
@stingray@	-broadcast_program=113 -living_thing=77 -product=7 -art=5
@atlantic_station@	-location=48
@cross_my_heart@	-art=26
@henri_marie_ducrotay_de_blainville@	-person=32
@jude_deveraux@	-person=22
@van_zandt_county@	-location=33
@earl_of_dunbar@	-title=27 -person=2
@snoqualmie_falls@	-location=23
@gambier@	-location=34 -living_thing=13 -person=5
@chinese_emperor@	-title=14 -person=6
@salvia_divinorum@	-living_thing=64
@robert_shaw_chorale@	-person=36
@anne_stevenson@	-person=29
@wax@	-person=35 -art=1
@thomas_hyde@	-person=26
@culpeper@	-location=102 -person=3 -title=1 -organization=1
@rotana@	-organization=65
@the_naked_brothers_band@	-broadcast_program=86 -art=5 -product=3
@cayman@	-product=17 -location=11 -living_thing=2 -person=2
@jewish_sabbath@	-time=27
@wejherowo@	-location=337
@xining@	-location=179 -person=1
@kate_beckinsale@	-person=217
@stow@	-location=117 -person=13
@national_socialist@	-organization=22 -location=7
@paul_bremer@	-person=82
@air_liquide@	-organization=61 -person=10
@king_fahd_university_of_petroleum_and_minerals@	-organization=38
@amastridae@	-living_thing=50
@alaska_maritime_national_wildlife_refuge@	-location=57
@it_takes_a_thief@	-broadcast_program=121 -art=3
@the_reserve_team@	-organization=30
@martin_luther@	-person=1878 -art=14 -organization=1
@dunnet_head@	-location=24
@at_the_circus@	-art=25
@slackers@	-art=20 -person=1
@lucius_aemilius_paullus_macedonicus@	-person=30
@goldsboro@	-location=148 -event=3 -organization=2 -person=1
@miyajima@	-location=40 -event=1
@camp_nou@	-location=286 -organization=1
@sena@	-organization=28 -location=9 -art=4 -language=4 -person=2
@coloma@	-location=48 -organization=1
@gmina_wierzbica@	-location=48
@dean_lister@	-person=29
@surveying@	-title=41 -organization=1
@peter_gunn@	-broadcast_program=198 -person=7
@istanbul,_turkey@	-location=19 -event=1
@city_road@	-location=63
@campagna@	-location=65
@london_bus@	-transit=23 -metropolitan_transit-transit_line=1
@national_bank_of_new_zealand@	-organization=21
@nic@	-organization=44 -person=5
@julius_drake@	-person=33
@eastern_highlands_province@	-location=33
@fanaa@	-art=52
@tung_chung@	-location=110 -metropolitan_transit-transit_line=1
@engaged@	-art=23 -event=9 -person=1
@matsuyama@	-location=151 -person=3 -organization=1
@angel_witch@	-person=46 -art=5
@vicar@	-title=1283 -person=6
@scott_may@	-person=32
@grameenphone@	-organization=37
@darshan_jariwala@	-person=45
@washington_convention_center@	-location=20
@google_talk@	-product=93 -internet-website=1
@daniel_françois_malan@	-person=40
@plane_stupid@	-organization=27
@catholic_church@	-organization=4219 -religion-religion=9 -location=4
@samuel_kamakau@	-person=23
@amharic_language@	-language=22
@lawrence_v._texas@	-event=152
@rohini@	-person=54 -product=4 -location=3 -god=2
@liubartas@	-person=42
@jeff_dujon@	-person=24
@louis_mountbatten@	-person=59
@bristoe_campaign@	-event=68
@dagmar@	-person=30 -location=2
@rocket_robin_hood@	-broadcast_program=37
@the_vanguard_group@	-organization=40
@national_consumers_league@	-organization=39
@tiffany_thornton@	-person=37
@banbury_united@	-organization=29
@michele_bachmann@	-person=198 -event=2
@mad_about_you@	-broadcast_program=353 -art=13
@anna_smashnova@	-person=51
@american_eagle@	-organization=39 -product=4 -living_thing=1
@kirk@	-organization=38 -broadcast_program=17 -person=11 -location=10
@leeds_university_union@	-organization=20
@emmeline@	-art=12 -person=10
@simon_oakland@	-person=58
@jeff_jagodzinski@	-person=25
@long_pond,_pennsylvania@	-location=41
@first_epistle_of_peter@	-art=41
@marseilles@	-location=28 -organization=2
@limbu@	-people-ethnicity=69 -language=23
@dan_enright@	-person=33
@john_j._lafalce@	-person=24
@great_alpine_road@	-location=35
@alpha_gamma_delta@	-organization=84
@dublin_fringe_festival@	-event=23
@udo_lindenberg@	-person=77
@kreayshawn@	-person=41
@cross-city_line@	-location=79 -location=3
@roe@	-location=13 -food=12 -person=9 -event=6 -organization=5 -product=1
@goran_dragić@	-person=78
@burgoyne@	-person=29 -art=1
@macaria_wauaria@	-living_thing=32
@matt_heath@	-person=21
@tuscarora_state_forest@	-location=23
@william_bateson@	-person=65
@gary_go@	-person=35 -art=2
@1978_fifa_world_cup_qualification@	-event=20
@fulton_mackay@	-person=51
@worcester_city@	-organization=350 -location=2
@rib-hadda@	-person=34
@justin_long@	-person=165
@magic_system@	-person=27
@surgical@	-medicine-medical_treatment=58 -education-educational_degree=2 -organization=1
@muscles@	-person=10 -art=9 -body_part=3
@ray_liotta@	-person=325
@the_press@	-art=100 -person=4 -event=1
@marc_trestman@	-person=55
@super@	-art=50 -product=13 -organization=5 -person=4 -event=1 -broadcast_program=1
@shahin@	-organization=28 -person=9
@secretary_of_state_for_northern_ireland@	-title=397
@kenya@	-location=14038 -organization=337 -product=6 -event=2
@waalwijk@	-location=48 -organization=1
@jackson_county,_mississippi@	-location=24
@jack_finney@	-person=61
@nándor_hidegkuti@	-person=55
@archbishops_of_canterbury@	-title=30 -person=1
@völkischer_beobachter@	-art=91
@down_with_love@	-art=38 -broadcast_program=2
@rosas@	-location=15 -person=15
@guernica@	-art=112 -location=39 -event=18 -person=2 -organization=2
@budgie@	-broadcast_program=22 -person=10 -living_thing=6 -art=2
@sopwith_camel@	-product=432 -person=4
@thibodaux@	-location=145 -organization=1
@larnaca_district@	-location=57
@rock_the_bells@	-event=42 -art=12
@border_union_railway@	-location=34 -organization=1
@breiðablik_ubk@	-organization=25
@tomorrow's_world@	-broadcast_program=142 -art=5
@pansy_wong@	-person=20
@kūkō_line@	-metropolitan_transit-transit_line=29 -location=1
@walter_mildmay@	-person=24
@alain_savary@	-person=29
@fc_rànger's@	-organization=21
@meta@	-location=79 -art=3 -living_thing=2 -person=1
@cheshire_constabulary@	-organization=49
@book_of_deer@	-art=32
@eupithecia_tripunctaria@	-living_thing=40
@habeas_corpus@	-art=29 -person=4
@the_hollies@	-person=438 -location=1
@kinmen@	-location=139
@akwesasne@	-location=66
@united_states_marshal@	-organization=46 -title=1
@inanna@	-god=162
@peter_gabriel@	-person=1530 -art=20
@gummy@	-person=29 -food=2
@faisalabad@	-location=609 -organization=14
@chigwell@	-location=130 -organization=1
@butterflies_are_free@	-art=55
@sky_sports@	-broadcast_network=1316 -organization=2
@saheb,_biwi_aur_gangster@	-art=21
@lake_iroquois@	-location=25
@fat@	-product=142 -art=19 -disease=9 -organization=5
@pipers@	-product=26 -organization=4 -art=1 -living_thing=1
@tetanurae@	-living_thing=40
@barrackpore@	-location=106
@stephen_potter@	-person=31 -product=1
@josephine_tey@	-person=55 -art=1
@bong_revilla@	-person=56
@antonio@	-person=73 -art=1
@chan_chan@	-location=37 -art=7
@ross_bagdasarian@	-person=45
@ternate@	-location=223 -language=5
@assault@	-event=22 -art=4 -product=2 -disease=2
@true_north@	-art=14 -organization=9 -person=1
@unearth@	-person=141 -art=1
@jaramogi_oginga_odinga@	-person=26
@margaritaville@	-art=42 -location=4
@melus_of_bari@	-person=29
@lega@	-organization=87 -location=2
@milwaukee_chicks@	-organization=41
@showdown@	-art=21 -person=2 -broadcast_program=1
@tony_bettenhausen,_jr.@	-person=20
@bishop_of_augsburg@	-title=35 -location=9
@stansted@	-location=80 -organization=10
@raf_manston@	-location=140
@minister_for_local_government@	-title=23 -person=3 -organization=1
@devizes@	-location=510
@celtic_park@	-location=357 -organization=1
@ghana_premier_league@	-organization=176
@shell@	-organization=757 -product=38 -location=20 -person=3 -living_thing=2 -event=1
@maría_corda@	-person=22
@romeo@	-person=33 -art=24 -location=22 -organization=13 -product=2
@president_of_the_council@	-title=85 -organization=1
@mound_cemetery@	-location=20
@crime_patrol@	-broadcast_program=24 -product=2
@viva_films@	-organization=44 -person=1
@cats@	-art=458 -living_thing=23 -organization=11 -person=4 -finance-stock_exchange=3 -transit=2 -award=1
@premium_blend@	-broadcast_program=65
@lieutenant_governor_of_ontario@	-title=322
@ilan_ramon@	-person=58
@7th_infantry_regiment@	-organization=65
@fairhills_high_school@	-organization=21
@julie_etchingham@	-person=25
@armada@	-event=44 -organization=22 -location=7 -product=6 -people-ethnicity=1
@jordin_sparks@	-person=365 -art=10
@ouachita_county,_arkansas@	-location=30
@john_clark@	-person=87
@memorial@	-organization=79 -location=39 -art=12 -product=2 -time=2 -event=1
@charles_i_of_naples@	-person=46
@french_canadian@	-people-ethnicity=846 -location=4 -language=1 -broadcast_program=1
@british_lion@	-organization=28 -art=2 -living_thing=1
@abitibi@	-location=37 -organization=3
@abdoulaye_wade@	-person=148
@il_re_pastore@	-art=31
@naxi@	-people-ethnicity=12 -language=8 -location=1
@literati@	-title=22
@cessna_208_caravan@	-product=33
@abington@	-location=115 -event=3 -organization=1
@westlake@	-location=84 -art=6 -person=4 -organization=2
@benambra@	-location=22
@nissan_pulsar@	-product=64
@a15@	-location=63 -product=1
@summit_county@	-location=272
@the_campbells@	-broadcast_program=25
@houston_calls@	-person=27
@lindsay_mcdougall@	-person=23
@lord_bolingbroke@	-person=20 -title=1
@vermillion@	-location=83 -art=2 -visual_art-color=1 -organization=1 -event=1
@whatsapp@	-product=43
@goldmark@	-finance-currency=33 -person=13
@radha_jayalakshmi@	-person=31
@peelite@	-organization=46 -person=2
@let's_call_the_whole_thing_off@	-art=28
@ted_hankey@	-person=110
@ateneo_blue_eagles@	-organization=126
@birdman@	-person=282 -art=11 -organization=10
@jules_henri_de_sibour@	-person=27
@final@	-event=1268 -person=19 -organization=4 -art=2
@ottomans@	-location=540 -event=4 -language=1 -organization=1
@cole_harbour@	-location=46
@leeds_metropolitan_university@	-organization=229
@michael_whitaker@	-person=28
@archers_of_loaf@	-person=55
@manhasset@	-location=65
@código_postal@	-broadcast_program=24
@circle_ii_circle@	-person=34
@josip_šimunić@	-person=29
@inga@	-living_thing=31 -art=2
@clitheroe@	-location=103 -organization=2
@willie_o'ree@	-person=36
@st._ignatius_high_school@	-organization=39 -location=1
@gerry_weber_stadion@	-location=29
@steven_strait@	-person=26
@cyprus@	-location=7352 -organization=332 -event=2 -language=2 -title=1 -art=1 -religion-religion=1
@watermark@	-art=36 -person=16 -organization=3
@university_of_trnava@	-organization=20
@palo_duro_canyon@	-location=49
@land@	-location=92 -art=14 -person=8 -title=1 -organization=1 -god=1 -living_thing=1
@trinidad_&_tobago@	-organization=50 -location=7
@john_ackland@	-person=35
@syracuse@	-location=1671 -organization=480 -event=6 -art=2
@unification@	-event=32 -art=9 -organization=4 -location=1
@livingston,_alabama@	-location=23
@theater_am_schiffbauerdamm@	-location=35
@north_carolina_tar_heels@	-organization=96 -location=1
@aruba@	-location=1202 -organization=27 -art=2 -event=1
@curtin@	-location=34 -person=25 -broadcast_program=9 -event=2 -organization=2
@jaejoong@	-person=21
@st._mirren_f.c.@	-organization=21
@israeli_committee_against_house_demolitions@	-organization=20
@d2@	-product=11 -organization=8 -location=5 -medicine-drug=1 -event=1
@ottoman_rule@	-location=79 -event=1
@hispaniola@	-location=1077
@fernando@	-person=52 -art=44
@black_rose@	-broadcast_program=9 -art=4 -organization=4 -person=3 -living_thing=2
@robert_j._schwalb@	-person=26
@maroon_5@	-person=846
@nyangatom@	-people-ethnicity=19 -language=6 -location=4
@blue_ribbon_award@	-award=29
@gabriele_salvatores@	-person=79
@red_clay_creek@	-location=27
@syria@	-location=10670 -organization=154 -event=12 -title=4 -people-ethnicity=4 -product=1 -religion-religion=1 -person=1
@tours@	-organization=64 -title=5 -event=3 -location=2
@the_last_days_of_pompeii@	-art=102 -broadcast_program=3
@south_wales@	-location=1511 -organization=9 -location=3
@rehabilitation_institute_of_chicago@	-location=25
@cochylis_dubitana@	-living_thing=29
@scott_base@	-location=110
@booker_t._washington@	-person=464 -organization=1
@st._moritz@	-location=839 -event=1
@manta@	-location=56 -organization=15 -living_thing=5
@cher@	-location=461
@united_states_air_force_band@	-person=20 -organization=2
@the_animal@	-art=37 -living_thing=2
@first_national_bank@	-organization=49 -location=6
@matt_lukin@	-person=27
@domestic_cup@	-organization=17 -event=13
@lipnik@	-location=43
@coleridge-taylor_perkinson@	-person=22
@piraeus@	-location=1038 -organization=4
@patricia_reyes_spíndola@	-person=33
@raymond_moody@	-person=31
@gear_fighter_dendoh@	-broadcast_program=29
@jake_gosling@	-person=26
@saint_michael@	-location=115 -art=1 -title=1
@dennis_smith@	-person=91
@general_staff@	-title=49 -organization=6
@uefa_euro_2012@	-event=548 -product=3
@pongola_river@	-location=26
@christine_marie_of_france@	-person=26
@mexicans@	-location=48 -people-ethnicity=32
@pink_floyd@	-person=2897 -art=1
@andy_mitchell@	-person=25
@golden_delicious@	-food=40 -art=3
@bonnier_group@	-organization=35
@tavistock_abbey@	-location=40
@benzion_netanyahu@	-person=28
@inform@	-computer-programming_language=29 -title=1
@dreamkeeper@	-broadcast_program=24
@the_long_winters@	-person=47
@ernst_reijseger@	-person=34
@the_waltons@	-broadcast_program=373 -person=1
@republica@	-person=56 -art=2 -location=1
@southerners@	-location=57 -people-ethnicity=1
@blackburn_rovers@	-organization=2508
@grottaferrata@	-location=81
@tacuarembó@	-organization=18 -location=14
@deluxe@	-art=14 -product=11 -person=5 -organization=1
@lee_atwater@	-person=58
@western_uttar_pradesh@	-location=22
@mickey_tucker@	-person=22
@the_reindeer_section@	-person=26
@sigma_xi@	-organization=306
@malayan@	-location=46 -language=7 -living_thing=6 -event=2 -organization=2 -people-ethnicity=2 -art=1
@kolberg@	-location=28 -art=19 -event=4
@ormoc_bay@	-location=71 -event=3
@shareef_abdur-rahim@	-person=56
@open@	-art=21 -event=15 -food=1 -organization=1 -person=1
@jack_benny@	-person=517 -broadcast_program=1
@cantonese@	-language=1063 -people-ethnicity=127 -location=9 -broadcast_network=1
@bravo@	-broadcast_network=271 -art=43 -person=22 -product=13 -location=6 -organization=3
@pierre-charles_le_sueur@	-person=21
@muharraq_island@	-location=26
@me_and_bobby_mcgee@	-art=71
@dewayne_wise@	-person=22
@feradach_finnfechtnach@	-person=29
@sea@	-location=41 -organization=31 -event=1 -product=1 -god=1 -living_thing=1
@another_world@	-broadcast_program=633 -art=31
@new_statesman@	-art=895 -broadcast_program=3
@crawford_award@	-award=24
@1953_election@	-event=111
@better_man@	-art=54 -broadcast_program=4
@george_k._arthur@	-person=56
@wąbrzeźno_county@	-location=90
@kumārajīva@	-person=28
@acc@	-organization=745 -event=4 -location=1 -chemistry=1
@alcohol@	-chemistry=156 -food=144 -disease=14 -art=6
@lymington@	-location=287 -organization=1
@cirrus_sr22@	-product=27
@route_140@	-location=38 -metropolitan_transit-transit_line=3
@kyle_busch@	-person=820
@new_radiant_sc@	-organization=94
@carterton@	-location=23 -organization=3
@apoptygma_berzerk@	-person=105
@jerry@	-person=51 -event=5 -art=4 -product=3 -broadcast_program=2 -organization=1
@tong@	-location=13 -person=12
@brian_redman@	-person=66
@nubian@	-people-ethnicity=77 -product=9 -location=8 -language=2 -living_thing=1
@santa_teresa@	-location=32 -person=2
@spartak_trnava@	-organization=142
@christy_brown@	-person=36
@weatherhead_school_of_management@	-organization=21
@tom_eyen@	-person=59
@texas_association_of_regional_councils@	-organization=24
@kung_fu@	-broadcast_program=165 -person=7 -organization=4 -product=1
@kathleen_brennan@	-person=52
@talcott_parsons@	-person=142
@izmirspor@	-organization=22
@royal_naval_dockyard,_bermuda@	-location=23
@general_surgery@	-education-educational_degree=46 -person=12 -medicine-medical_treatment=1
@kasugano_stable@	-organization=33
@four_winds@	-art=29 -god=2
@puerto_rican@	-people-ethnicity=1399 -language=3 -organization=3
@gyptian@	-person=45
@garbo@	-person=23 -art=2
@red_herring@	-art=105 -person=1 -location=1
@sanya@	-location=253 -broadcast_program=1
@pioneer@	-title=179 -organization=97 -location=32 -product=12 -art=10 -internet-website=1 -person=1 -living_thing=1
@celebrity_duets@	-broadcast_program=41
@lummi_island@	-location=23
@eye@	-location=147 -body_part=127 -art=34 -person=3 -disease=1
@griva@	-person=15 -art=3 -location=2
@exhorder@	-person=27
@crestview@	-location=52 -organization=1
@christian_bök@	-person=31
@salyersville@	-location=27
@wellington_railway_station@	-location=37
@robert_page@	-person=23
@noroeste@	-organization=26
@sirte@	-location=175 -event=1
@bill_oddie@	-person=216
@sts-67@	-event=36
@the_quare_fellow@	-art=23
@hay-on-wye@	-location=133 -event=1
@cholmondeley_award@	-award=115
@seinfeld@	-broadcast_program=1672 -person=1
@břeclav@	-location=108
@kursk@	-location=380 -event=34 -product=5 -organization=1
@imperial_cricket_conference@	-organization=27
@cbd@	-location=73 -organization=4 -disease=1
@emperor_otto_ii@	-person=28
@oshkosh@	-location=12 -organization=12 -event=7 -person=1
@maggie_thompson@	-person=20
@dorothy_tangney@	-person=26
@industrial_design@	-title=24 -art=1 -education-educational_degree=1
@daniel_deronda@	-art=28 -broadcast_program=7
@treorchy_rfc@	-organization=20
@1860@	-event=41 -art=10 -organization=1
@national_rugby_league@	-organization=1920 -event=2
@minutemen@	-person=151 -art=22 -organization=20
@mount_hagen@	-location=54
@jack_norton@	-person=22
@thomas_francis,_prince_of_carignano@	-person=25
@ictaluridae@	-living_thing=29
@fiona@	-person=32 -art=1 -product=1
@louisville_and_portland_canal@	-organization=25 -location=1
@eb@	-organization=86 -art=1
@kashiwara@	-location=19 -person=1
@sanary-sur-mer@	-location=23
@gbs@	-title=105 -living_thing=4
@north_harbour@	-organization=155 -location=13
@dover@	-location=2154 -organization=57 -person=18 -event=9 -title=1 -product=1
@west_coast@	-location=1386 -organization=146 -location=13 -broadcast_program=1
@r.e.m.@	-person=1342
@brazil's@	-location=22 -organization=6
@mimosoideae@	-living_thing=77
@john_wayne_airport@	-location=77
@amy_goodman@	-person=143
@qeshm@	-location=38
@francs@	-finance-currency=148 -people-ethnicity=1
@ronnie_milsap@	-person=294 -art=1
@rise_and_fall,_rage_and_grace@	-art=31
@international_affairs@	-art=32 -organization=2 -education-educational_degree=1
@heather_o'reilly@	-person=32
@walter_huston@	-person=243
@sherri_stoner@	-person=29
@jackson_airfield_(7_mile_drome)@	-location=30
@john_of_saxony@	-person=24
@kakamega@	-location=62
@museum_of_somerset@	-location=32
@12_stones@	-person=61 -art=2
@red_sea@	-location=2709 -visual_art-color=1 -art=1 -event=1
@bill_white@	-person=110
@battle_of_antietam@	-event=531
@home@	-art=294 -location=172 -organization=30 -person=17 -broadcast_network=16 -product=3 -title=1
@mick_mackey@	-person=35
@cathy_berberian@	-person=43
@laboratory_of_molecular_biology@	-organization=57
@hinesville@	-location=36
@françois_séverin_marceau-desgraviers@	-person=24
@tennessee_williams@	-person=1169 -event=2
@carney@	-location=17 -person=7 -art=6
@shaun_goater@	-person=23
@bahawalpur@	-location=313 -organization=14
@cavite@	-location=775 -art=2 -organization=1
@jeff_fenech@	-person=62
@nubra_valley@	-location=21
@david_gill@	-person=63
@lilies@	-art=26 -broadcast_program=16 -living_thing=8 -organization=1
@tiberius_gracchus@	-person=89
@richard_montague@	-person=31
@first_ivorian_civil_war@	-event=25
@fort_astoria@	-location=75
@henri_bergson@	-person=248
@delčevo@	-location=25
@cbc_television@	-broadcast_network=1910 -broadcast_program=2
@pendle@	-location=118
@kálmán_kandó@	-person=30
@brodus_clay@	-person=41
@wycombe@	-location=123 -organization=34
@spiel@	-event=16 -art=5
@madison_county,_new_york@	-location=174
@sedona,_arizona@	-location=94
@crosby@	-location=170 -person=18 -event=2 -organization=2
@beachwood_sparks@	-person=43 -art=2
@*nsync@	-person=22
@saint_helena@	-location=621 -person=10
@2010_united_kingdom_general_election@	-event=55
@nat_gonella@	-person=33
@mumbai_indians@	-organization=223
@victorian-era@	-event=35
@herberton@	-location=35
@trabant@	-organization=72 -person=3
@beetlejuice@	-art=158 -broadcast_program=50 -product=2 -person=1
@shutterfly@	-organization=22
@regent@	-title=415 -person=23 -organization=10 -food=9 -product=4 -location=3
@frank_m._robinson@	-person=39
@engenheiros_do_hawaii@	-person=29
@purfleet@	-location=84 -organization=7
@united_states_forest_service@	-organization=750 -location=1
@randy_rhoads@	-person=171 -product=3
@poser@	-product=29 -person=1
@maassluis@	-location=61
@salomon@	-person=47 -organization=32 -location=1
@herring_cove@	-location=21
@misty_in_roots@	-person=20
@dick's_sporting_goods_park@	-location=61
@icarus@	-person=67 -art=15 -product=7 -location=5
@wolf_river@	-location=60
@2005_world_women's_curling_championship@	-event=20
@forest_city@	-location=41 -organization=7
@bedtime_for_bonzo@	-art=24
@nbcnews.com@	-art=25 -person=1
@tugan_sokhiev@	-person=22
@nizlopi@	-person=34
@hyllestad@	-location=25
@san_angelo,_texas@	-location=202
@the_echo@	-location=13 -art=9
@sistar@	-person=118
@lannemezan@	-location=32
@ronnie_magsanoc@	-person=34
@the_owl_service@	-art=19 -person=7 -broadcast_program=5
@whitehead_prize@	-award=34
@doctor_of_osteopathic_medicine@	-education-educational_degree=130 -organization=1
@tralee@	-location=485 -organization=1
@augsburg_college@	-organization=119
@m.u.l.e.@	-product=22
@oscar_straus@	-person=83
@engelberg@	-location=160 -person=1
@jackie@	-person=63 -art=52
@ben_mankiewicz@	-person=31
@volga_federal_district@	-location=25
@amara@	-living_thing=52 -location=2
@obojeni_program@	-person=41 -art=2
@otto_heinrich_warburg@	-person=48
@noriko_ohara@	-person=21
@bad_waldsee@	-location=23
@soman@	-person=22 -chemistry=14
@desperate_housewives@	-broadcast_program=1448 -art=1
@great_voltigeur_stakes@	-event=60
@dino_meneghin@	-person=67
@the_star-spangled_banner@	-art=446
@boeing_ah-64_apache@	-product=26
@wheatbelt@	-location=257
@roman_catholic_church@	-organization=263 -location=4 -religion-religion=3
@1950–51@	-event=47
@james_d._norris@	-person=28
@priestess@	-person=22 -title=1
@world_of_tiers@	-art=21
@oshawa@	-location=377
@2011@	-event=2092 -award=18 -organization=15 -broadcast_program=5 -art=5 -product=1
@lúnasa@	-person=23 -art=1
@mclaren_f1@	-product=88 -organization=1
@zaltbommel@	-location=69
@sonny@	-person=16 -art=9
@daytona_beach@	-location=263 -organization=1
@cytisus_scoparius@	-living_thing=48
@siege_of_dubrovnik@	-event=54
@cover_up@	-broadcast_program=23 -art=5
@horace_mann@	-person=124 -organization=7 -location=2
@brent_carver@	-person=27
@charles_brasch@	-person=28
@tfl@	-organization=80 -body_part=1
@princess_louise_margaret_of_prussia@	-person=22
@chilcotin@	-language=16 -location=13 -product=2
@este@	-location=28 -organization=5 -person=1
@lehman_township@	-location=21
@reno_county@	-location=39
@gandalf_murphy_and_the_slambovian_circus_of_dreams@	-person=28
@coldwater_creek@	-organization=30 -location=2
@elon@	-organization=12 -location=10 -person=2 -people-ethnicity=1
@barr@	-location=20 -person=11 -organization=3
@tom_hanks@	-person=1057
@jerri_manthey@	-person=26
@pakistan's@	-location=19 -organization=2
@dumbo@	-art=193 -location=18 -product=1
@st_thomas@	-location=42 -person=39
@royal_navy@	-organization=18166 -location=4
@galesburg@	-location=143 -organization=1
@ampleforth_college@	-organization=178
@2011_open_championship@	-event=26
@sports_illustrated_swimsuit_issue@	-art=157
@judah@	-location=269 -person=37
@galaxy_quest@	-art=105
@nighthawks@	-art=60 -broadcast_program=7 -person=2 -product=2 -organization=1
@plh@	-organization=16 -event=13
@bandsports@	-broadcast_network=20 -organization=1
@conway,_new_hampshire@	-location=29
@lutsk@	-location=263 -person=1
@public_enemies@	-art=110 -broadcast_program=8 -person=2
@contiguous_united_states@	-location=28
@sparky_lyle@	-person=74
@narrative@	-title=19 -art=2 -religion-religion=1
@latah_county@	-location=37
@1984@	-event=1610 -art=183 -broadcast_program=6 -organization=5 -person=3
@satya@	-art=66 -person=1
@sweetener@	-food=31 -medicine-drug=1
@jon_hall@	-person=81
@la_plata@	-location=584 -organization=2 -event=1
@recife@	-location=877
@ice_cream@	-food=25 -art=5 -organization=1
@colditz@	-location=95 -broadcast_program=77 -art=4
@balboa@	-location=191 -person=27 -finance-currency=7 -organization=6
@daniel_island@	-location=23
@interstate_355@	-location=30
@jonathan_edwards@	-person=266 -art=5
@lorena@	-location=16 -person=11 -art=1
@g4@	-broadcast_network=351 -person=58 -art=5 -product=3 -organization=1 -location=1
@tristania@	-person=57 -living_thing=27
@eponymous_debut_album@	-art=213 -person=1
@antidote@	-medicine-medical_treatment=9 -art=7 -person=4 -organization=2
@same_difference@	-person=38 -art=2
@broome_county@	-location=143
@hillsboro_high_school@	-organization=42
@brian_johnston@	-person=65
@essington@	-location=22 -broadcast_program=1
@zamora_trophy@	-award=42 -event=1
@ray_wilkins@	-person=91 -art=1
@deutscher_filmpreis@	-award=107
@henry_jackson@	-person=63
@central_area@	-location=87 -organization=1
@omri@	-person=23 -title=8
@wivenhoe@	-location=64 -organization=2
@don_wilson@	-person=69
@south_african_indian_congress@	-organization=22
@sephardi@	-people-ethnicity=132 -religion-religion=1
@britannia_royal_naval_college@	-organization=179 -product=1
@rockdale_county@	-location=22
@diego_suarez@	-location=43 -person=8 -event=4
@luis_vigoreaux@	-person=23
@chesapeake_bay_retriever@	-living_thing=27
@west_australian_football_league@	-organization=571
@amy_mathews@	-person=31
@katherine_routledge@	-person=21
@granma@	-location=59 -art=46 -organization=2
@john_palmer@	-person=92 -product=1
@apocalypso@	-art=23
@parnell@	-person=52 -location=22 -art=6
@friedrich_august_iii@	-person=31
@wolcott@	-location=50 -person=2
@the_lettermen@	-person=118
@anabaena@	-living_thing=24
@ksrtc@	-organization=75
@henry_reed@	-person=35
@ignacy_jan_paderewski@	-person=143
@queenie_smith@	-person=25
@chacabuco@	-location=23
@são_luís_de_montes_belos@	-location=32
@thiệu_trị@	-person=25
@yanmar_diesel@	-organization=123
@kibworth@	-location=34
@legnano@	-location=75 -event=2 -person=1
@chris_weston@	-person=59
@dimension@	-art=13 -organization=11
@lump@	-art=20 -medicine-symptom=4
@tom_chambers@	-person=96
@the_church@	-person=222 -organization=11 -location=9 -art=7 -religion-religion=1
@suchitra_sen@	-person=67
@henry_moore_foundation@	-location=51 -person=1
@monty_python's_flying_circus@	-broadcast_program=456 -person=1
@team_lotus@	-organization=196
@1968_winter_olympics@	-event=496
@leinster@	-location=1102 -organization=417 -event=189 -product=1 -person=1
@bath@	-location=2640 -organization=351 -person=5 -event=2 -visual_art-color=1 -product=1
@filippo_tommaso_marinetti@	-person=143
@dawn_black@	-person=23
@chuck_thompson@	-person=44
@irb@	-organization=22 -product=3
@raf_northolt@	-location=148
@michael_bond@	-person=33
@gmina_milejów@	-location=25
@santhià@	-location=28 -organization=1
@felix_adler@	-person=28
@ollie@	-person=12 -location=5 -broadcast_program=3
@manchester_gorton@	-location=32
@philipp_oswald@	-person=79
@penguin_cafe_orchestra@	-person=74 -art=2
@durham_city@	-organization=75 -location=26
@fencing@	-event=82 -title=11
@peter_heywood@	-person=20
@jomari_yllana@	-person=40
@licentiate_of_canon_law@	-education-educational_degree=54
@burzenland@	-location=35
@93@	-location=23 -art=12 -metropolitan_transit-transit_line=5 -product=2 -event=2
@fyodor_schechtel@	-person=41
@rees@	-location=31 -person=7
@cardiff@	-organization=625 -location=222 -event=3 -product=1 -person=1
@original@	-art=15 -broadcast_program=12 -location=4 -product=3 -organization=1
@belleville,_illinois@	-location=211
@panini@	-person=32 -organization=22 -food=6 -living_thing=2 -broadcast_program=1
@gary_olsen@	-person=32
@ice_age@	-art=112 -event=92 -person=2 -product=1 -organization=1
@robert_filmer@	-person=38 -title=1
@adventure_international@	-person=49
@hunter_hearst_helmsley@	-person=32
@dioscorea@	-living_thing=46 -food=1
@lerner@	-person=23 -organization=1
@filmed@	-art=26 -product=1
@hispano-suiza@	-organization=187 -product=3
@the_american_president@	-art=49 -title=2
@shiri_maimon@	-person=38 -art=1
@la_gazza_ladra@	-art=50 -person=1
@cam_gigandet@	-person=47
@derek_sanderson@	-person=55
@macleay@	-location=16 -person=10
@gold_medal@	-award=39 -event=35 -organization=20 -art=3
@joe_purcell@	-person=20
@alexander_reinagle@	-person=21
@homerton@	-location=70 -organization=16
@cms@	-organization=44 -location=38 -art=1 -product=1
@roger_cook@	-person=23
@new_era@	-art=40 -organization=17 -location=11 -event=2 -product=1
@star_class@	-product=96 -event=2
@meu@	-location=22 -organization=3
@norman_panama@	-person=48
@wangerooge@	-location=59 -location=1
@cowley@	-location=75 -person=5 -product=1
@gloria@	-art=195 -broadcast_program=40 -person=18 -product=18 -location=5 -event=3 -organization=1
@quesnel@	-location=135 -person=13 -product=7
@heather_peace@	-person=26
@jasper,_alabama@	-location=39
@jost_van_dyke@	-location=24
@mitsubishi_i-miev@	-product=29
@saint_petersburg_university@	-organization=29
@hell's_kitchen@	-location=197 -broadcast_program=75 -art=11 -person=4
@don_matteo@	-broadcast_program=26
@opera_comique@	-location=109
@jim_telfer@	-person=43
@tender@	-art=28 -product=21 -medicine-symptom=3
@coach_canada@	-organization=32
@arsenal_kyiv@	-organization=57
@470_class@	-product=36 -event=6
@a320@	-product=44 -location=1 -organization=1
@durbar_high_school@	-organization=20
@the_only_way_is_essex@	-broadcast_program=99
@india's@	-location=71 -organization=1 -time=1
@kemptville@	-location=19 -organization=1
@farragut@	-location=34 -person=9 -product=3 -organization=2
@shimabara@	-location=41 -event=3
@rhys_williams@	-person=103
@pneumonia@	-disease=60 -art=9 -event=1
@william_s._sessions@	-person=21
@shinji_higuchi@	-person=24
@s_club@	-person=68 -art=12
@census@	-event=96 -organization=11 -location=4
@marlin,_texas@	-location=27
@chicago_review@	-art=38
@paris,_france@	-location=96 -art=5 -event=1
@friendly_fire@	-art=33 -broadcast_program=1
@peoria,_illinois@	-location=730 -organization=1
@patterson@	-location=67 -person=7 -product=3
@ranulf_i@	-person=29
@dis@	-god=8 -art=7 -broadcast_program=5 -product=2
@thorns@	-person=22 -art=6 -organization=1
@eureka@	-location=326 -broadcast_program=217 -art=16 -organization=4 -product=3 -event=1
@gao_xingjian@	-person=44
@sean_mcclory@	-person=33
@donna_loren@	-person=32
@ronnie_drew@	-person=115 -art=1
@defected_records@	-organization=47
@i_confess@	-art=29
@greeneville@	-location=74 -organization=1 -event=1
@harve_presnell@	-person=73
@stourton@	-location=41 -title=1
@leu@	-finance-currency=24 -biology=19 -location=3
@sonia_manzano@	-person=35
@walker_racing@	-organization=58 -person=1
@micronesian@	-location=24 -language=8
@sovetskaya_gavan@	-location=31
@liberty_bowl@	-event=201 -location=5
@derek_pringle@	-person=25
@h.d.@	-person=70
@hallmark@	-organization=62 -broadcast_network=19 -broadcast_program=1
@k-4@	-location=35 -product=1
@little_america@	-location=30 -organization=2
@glacier@	-location=27 -product=3 -event=1
@portland_pride@	-organization=22
@poughkeepsie,_new_york@	-location=321
@flax@	-food=38 -living_thing=27 -visual_art-color=3
@league_championship@	-organization=116 -event=13 -award=1
@adventure@	-art=85 -product=21 -broadcast_program=5
@tna@	-person=272 -organization=10 -broadcast_program=2
@gorch_fock@	-product=18 -person=6
@new_providence@	-location=211
@the_chronicle_herald@	-art=29
@kondopoga@	-location=27
@fujiwara_no_kamatari@	-person=28
@luv@	-art=29 -person=7
@free_as_a_bird@	-art=44
@little_river_band@	-person=244 -art=7
@mcewen@	-location=28 -person=5
@delft@	-location=798 -organization=3 -product=1
@bear_creek@	-location=79 -art=1
@workers_party_of_turkey@	-organization=28
@nathaniel_p._banks@	-person=173
@take_this_job_and_shove_it@	-art=35
@mercan_dede@	-person=25
@john_tuzo_wilson@	-person=27
@group_d@	-event=48
@m-55@	-location=34 -product=1
@franz_welser-möst@	-person=80
@bba@	-education-educational_degree=62 -award=1 -organization=1
@western_pacific_railroad_museum@	-location=54
@queen_elizabeth_islands@	-location=54
@i_am_woman@	-art=39
@our_lady_of_la_salette@	-location=39 -organization=1
@the_lost_continent@	-art=21 -location=3
@68@	-location=17 -art=7 -product=2 -event=2
@comberton@	-location=22 -organization=1
@ko@	-art=40 -location=8 -person=5 -language=1 -event=1
@arjan_bajwa@	-person=21
@industry_canada@	-organization=127
@bob_geldof@	-person=522
@brigham_young@	-person=943 -organization=51 -art=12
@st._ignatius@	-person=46 -organization=10 -location=5
@virgil@	-person=35 -location=15 -art=4 -event=2 -broadcast_program=1
@the_cinematic_orchestra@	-person=52
@ulm@	-location=789 -event=24 -organization=2 -person=1
@the_fantasticks@	-art=178
@bernhard_schlink@	-person=34
@komen@	-location=55 -organization=1
@adam_yates@	-person=23
@the_scottsboro_boys@	-art=46
@aspen_art_museum@	-location=22
@worthington_cup@	-organization=20 -event=1
@saint-lô@	-location=259 -organization=1
@ocean_productions@	-organization=32
@central_greece@	-location=35
@dupage@	-location=68 -product=1
@heraclea@	-location=51 -event=3
@mutsu_province@	-location=199
@nanni_loy@	-person=68
@dravinja@	-location=63 -organization=10
@rabbit_in_the_moon@	-person=23
@irwin_toy@	-organization=19 -event=2
@7_seconds@	-person=110 -art=19
@will_vinton@	-person=79
@london_bombings@	-event=22
@celaena_haworthii@	-living_thing=22
@oyo_empire@	-location=55
@tuoba_gui@	-person=20
@greek_basket_league@	-organization=155
@malcolm_x@	-person=676 -art=120
@google_earth@	-product=459
@western_ontario@	-organization=23 -location=1
@i_got_you_(i_feel_good)@	-art=32
@an_american_in_paris@	-art=176
@hunan@	-location=1813 -language=1
@houlton,_maine@	-location=78
@the_old_rugged_cross@	-art=28
@bullet_joe_bush@	-person=22
@remington_steele@	-broadcast_program=211
@les_contes_d'hoffmann@	-art=36
@bishop_of_coventry@	-title=59 -person=2
@n24@	-location=34 -broadcast-tv_channel=26
@são_miguel_island@	-location=70
@house_of_medici@	-person=61
@u.s._route_66@	-location=22
@bitch_magnet@	-person=29
@new_kingdom_of_granada@	-location=45
@princess_ida@	-art=182 -person=1
@punggol@	-location=62 -metropolitan_transit-transit_line=2
@may_3@	-time=282
@eastern_caribbean_central_bank@	-organization=26
@the_depression@	-event=22
@corona@	-location=163 -product=36 -food=34 -person=22 -body_part=5 -art=4 -event=3 -organization=3 -metropolitan_transit-transit_line=1
@regis_toomey@	-person=121
@hum@	-person=44 -art=29 -location=20 -broadcast_network=5
@şemdinli@	-location=20
@last@	-person=259 -event=35 -art=5
@san_lorenzo_in_panisperna@	-location=23
@gaudy_night@	-art=34
@urawa_red_diamonds@	-organization=322
@united_states_district_court_for_the_district_of_nevada@	-organization=62
@communications@	-product=43 -title=4 -organization=3 -art=1
@peter_i_of_serbia@	-person=30
@playhouse_theatre@	-location=96
@pepperell@	-location=28
@great_northern@	-organization=103 -person=16 -location=7 -location=3
@ivanhoe@	-art=301 -location=75 -broadcast_program=27 -organization=3
@christian_borle@	-person=95
@angel_orsini@	-person=20
@sabena@	-organization=136
@serenity@	-art=189 -person=67
@mürren@	-location=69
@wonthaggi@	-location=29 -metropolitan_transit-transit_line=1
@tim_curry@	-person=406
@baron_willoughby_de_eresby@	-title=20 -person=1
@santa_clara,_california@	-location=409
@nick_folk@	-person=138
@huguenot@	-religion-religion=1575 -location=20 -people-ethnicity=1
@hindu_love_gods@	-person=23 -art=6
@erik_norlander@	-person=31
@bhadra@	-god=39 -art=13 -location=6
@making_the_grade@	-art=17 -broadcast_program=6
@1985_contest@	-event=21
@otjiwarongo@	-location=63
@michigan_opera_theatre@	-organization=55 -location=1
@japan@	-location=73369 -organization=843 -person=149 -event=99 -people-ethnicity=10 -broadcast_network=9 -title=8 -art=4 -religion-religion=4 -finance-currency=2 -product=1 -time=1
@jordanhill@	-location=30 -organization=1
@my_name_is_my_name@	-art=23
@the_weathermen@	-person=22 -organization=2
@tennessee_court_of_appeals@	-organization=20
@battle_of_kosovo@	-event=237 -art=1
@hit_parade@	-broadcast_program=13 -art=7
@mayor_of_san_francisco@	-title=75 -person=1
@miao_people@	-people-ethnicity=37
@cuero@	-location=24 -organization=1
@american_city_business_journals@	-organization=41
@charles_hudson@	-person=20
@lowe's@	-organization=302 -person=4 -location=1
@paul_hartman@	-person=31
@yara@	-person=16 -location=7 -organization=4
@morning_call@	-broadcast_program=17 -art=8
@canelli@	-location=20 -organization=1
@glenn_fabry@	-person=60
@ferret_armoured_car@	-product=23
@the_fool@	-art=17 -person=13
@kavala_f.c.@	-organization=49
@allied_command_transformation@	-organization=33
@glastonbury@	-location=493 -event=251 -art=5 -organization=1
@melvyn_hayes@	-person=48
@govi-altai_province@	-location=30
@bouches-du-rhône@	-location=583
@riza_santos@	-person=22
@kal_mann@	-person=32
@robert_k._elder@	-person=32
@shuswap_river@	-location=27
@matsumoto@	-location=108 -person=1
@republic_pictures@	-organization=399
@franklin_college@	-organization=111 -location=10
@newmarket@	-location=1164 -organization=12
@cistercian@	-organization=301
@akhurian_river@	-location=24
@m.t.a.@	-art=25
@simon_dubnow@	-person=29
@mayan@	-event=263 -people-ethnicity=91 -religion-religion=13 -person=13 -language=8
@runaway_horses@	-art=29
@whately@	-location=23 -person=1
@megapodagrionidae@	-living_thing=23
@kujalleq@	-location=47
@belly@	-person=98 -art=31 -body_part=20 -location=6 -food=1
@id@	-location=40 -organization=15 -art=15 -broadcast_network=4 -product=1 -title=1 -person=1 -finance-currency=1
@halford_mackinder@	-person=28
@king_helü_of_wu@	-person=20
@nihon_university@	-organization=270
@campaign@	-event=176 -art=31 -person=5 -title=3 -organization=3 -location=2
@chavez_ravine@	-location=45
@winteraceae@	-living_thing=36
@french_franc@	-finance-currency=203
@australian_horror_writers_association@	-organization=28
@swen_nater@	-person=24
@fig@	-living_thing=64 -organization=7 -location=2 -person=1
@kashin@	-location=29
@mary_de_bohun@	-person=53
@barwick@	-location=23 -person=7
@posterior_analytics@	-art=29
@brothers_and_sisters@	-art=20 -broadcast_program=15
@chapel_of_love@	-art=31 -location=1
@baugh@	-person=26
@sebeş_river@	-location=26
@vistula@	-location=794 -organization=1
@still_in_love_with_you@	-art=28
@richie_kotzen@	-person=139 -art=3
@democratic_liberal_party@	-organization=104
@ascorbic_acid@	-chemistry=20 -medicine-medical_treatment=1
@topola@	-location=81
@263@	-art=18 -location=2
@fania_all-stars@	-person=76 -organization=1
@patrick@	-person=155 -location=26 -art=13
@andalusian@	-location=67 -language=11
@aermacchi@	-organization=39 -product=4
@graduate_school@	-education-educational_degree=15 -organization=15 -location=1
@eldership@	-location=31 -title=1
@donald_sumpter@	-person=49
@the_war_at_home@	-broadcast_program=62 -art=16
@pna@	-location=11 -chemistry=10 -organization=6
@melo@	-location=23 -language=5 -living_thing=3 -person=3
@space_coast@	-location=54
@indian@	-people-ethnicity=1608 -location=945 -organization=80 -art=30 -language=8 -event=4 -living_thing=4 -religion-religion=3 -title=1 -person=1
@10_items_or_less@	-broadcast_program=33 -art=10
@lidsville@	-broadcast_program=25
@raytown,_missouri@	-location=25
@vita@	-location=18 -product=6 -organization=2 -person=1
@oss@	-organization=198 -location=121 -title=2
@hope_valley@	-location=65 -location=2
@swamp_dogg@	-person=20
@palisade@	-location=29
@george_burley@	-person=155
@chimaira@	-person=150 -art=5
@banco_ambrosiano@	-organization=58
@scott_kazmir@	-person=70
@porsche_908@	-product=58
@west_indian_girl@	-person=22 -art=2
@ashley_cooper@	-person=38
@search_and_destroy@	-art=40 -organization=3
@tommy_joe_coffey@	-person=30
@bessas@	-person=20 -location=1
@anar_county@	-location=54
@hadleigh_farm@	-location=55
@punch_brothers@	-person=54
@the_adventures_of_tom_sawyer@	-art=64 -broadcast_program=6 -product=3
@gamlingay@	-location=26 -organization=1
@winter_games@	-event=19 -product=12
@the_final_cut@	-art=76 -broadcast_program=24 -person=7
@st._james_parish@	-location=37
@paul_simon@	-person=92 -art=7
@commissioner_of_yukon@	-title=100
@harry_potter_and_the_order_of_the_phoenix@	-art=291 -product=12
@secret_invasion@	-art=279 -event=1
@fylde_coast@	-location=36
@the_distillers@	-person=94 -art=3
@john_mcmullen@	-person=32
@mr._blandings_builds_his_dream_house@	-art=48
@in_a_heartbeat@	-broadcast_program=20 -art=2
@st._thomas,_ontario@	-location=127 -person=1
@o'brien@	-person=18 -location=12 -product=4
@jorginho@	-person=38
@ascoli@	-organization=298 -location=7
@presidential_inauguration@	-time=24 -event=10 -title=1
@girl_next_door@	-person=26 -art=11
@fuck_you@	-art=40
@bhamo@	-location=88
@i-275@	-location=74
@dillon,_south_carolina@	-location=29
@no._6_squadron@	-organization=33
@journal@	-art=22 -person=1 -broadcast_program=1 -organization=1
@london_bridge_is_falling_down@	-art=22
@deauville@	-location=273 -product=4 -event=4
@angel_falls@	-location=54 -broadcast_program=2
@bernadette_devlin_mcaliskey@	-person=21
@reduced_shakespeare_company@	-organization=25
@william_patterson@	-person=23 -organization=1
@deepwater_horizon@	-product=72 -event=8
@adventures_in_odyssey@	-broadcast_program=110
@kris_benson@	-person=40
@duvall@	-location=19 -person=13
@sasha_mitchell@	-person=26
@banat_of_temeswar@	-location=42
@haisla@	-people-ethnicity=31 -language=11
@province_of_verbano-cusio-ossola@	-location=86
@orangeville@	-location=150
@border@	-organization=91 -art=49 -location=38 -broadcast_network=14 -product=1 -person=1 -broadcast_program=1
@tremont_street@	-location=72
@breyer@	-person=38
@watt,_d._e._r.@	-person=90
@dave_ogilvie@	-person=60
@gulf_of_mannar@	-location=63
@sti@	-organization=14 -disease=13 -person=1
@zbójna@	-location=26
@daisy@	-living_thing=70 -art=26 -location=14 -person=4 -event=2 -organization=1 -product=1
@lake_shore_drive@	-location=156 -art=6
@cannibal_corpse@	-person=338 -art=3
@espargos@	-location=21
@crane@	-living_thing=134 -location=33 -person=20 -broadcast_program=10 -organization=4 -product=2
@baveno@	-location=22
@gordy@	-art=18 -person=13 -organization=9
@childwall@	-location=46
@the_blackout@	-person=99 -art=7
@markham@	-location=342 -broadcast_program=20 -person=7 -organization=2 -living_thing=1
@raf_harrington@	-location=30
@snaith@	-location=31
@irlam@	-location=55 -organization=7
@miles@	-person=38 -location=25 -organization=6 -title=1
@justin_tuck@	-person=37
@kinston@	-location=78 -organization=13 -event=8
@laurence_courtois@	-person=53
@sergey_ilyushin@	-person=28
@an_giang_province@	-location=130
@cape_york@	-location=189
@lucinda_childs@	-person=40
@spruce_meadows@	-location=37 -event=2
@zarszyn@	-location=22
@qanatghestan_rural_district@	-location=26
@escape@	-art=84 -product=10 -title=3 -broadcast_program=1
@mary-kate_and_ashley_olsen@	-person=135
@alyque_padamsee@	-person=27
@lautoka@	-location=199 -organization=13
@haltern@	-location=30
@goodyear@	-organization=373 -person=2 -broadcast_program=1
@maria_i@	-person=39
@at_the_movies@	-broadcast_program=88 -art=2
@ace_inhibitor@	-medicine-drug=109
@heartbreak_hotel@	-art=166 -broadcast_program=2
@port@	-location=59 -food=54 -organization=4 -product=2 -person=2 -event=1
@macará@	-organization=51 -location=10
@glassjaw@	-person=121
@southern_manifesto@	-art=46
@shaw_broadcast_services@	-organization=21
@g._edward_griffin@	-person=20
@president_of_laos@	-title=58
@michael_kimmelman@	-person=26
@the_oratory_school@	-organization=58
@andes@	-location=2802 -person=2
@público@	-art=51
@li_huaiguang@	-person=35
@serge_vohor@	-person=46
@1962–63@	-event=139 -product=3
@a∴a∴@	-organization=37
@mariveles@	-location=63 -product=2
@michael_mørkøv@	-person=20
@serrano@	-organization=6 -people-ethnicity=6 -language=5 -food=4 -person=3 -location=1
@featherstone@	-location=62 -organization=34
@smile@	-art=212 -person=25 -broadcast_program=21 -product=3
@bad_aussee@	-location=33 -organization=1
@bristow@	-location=27 -organization=1
@polish_champion@	-organization=15 -event=9
@hedeby@	-location=78
@mcdonald's@	-organization=1981 -location=1
@washington_heights@	-location=361 -art=5 -broadcast_program=2
@beauvais@	-location=326 -organization=18
@james_coleman@	-person=32
@pavlov@	-person=29 -location=2
@nema@	-organization=18 -person=4 -location=1
@new_orleans_east@	-location=20
@menace_ii_society@	-art=75
@richard_perry@	-person=131
@paradise@	-location=300 -art=154 -broadcast_program=26 -organization=10 -product=3 -person=2
@oku_no_hosomichi@	-art=46
@quarterback@	-title=280 -person=1 -product=1
@mcminnville,_tennessee@	-location=53
@syrian_premier_league@	-organization=119
@caesar@	-title=394 -person=356 -product=20 -art=15 -location=3 -event=1 -award=1
@needles,_california@	-location=106
@bannack,_montana@	-location=25
@this_is_your_life@	-broadcast_program=457 -art=7
@gerd_müller@	-person=187
@tyler_haws@	-person=47
@regina@	-location=980 -person=28 -title=7 -product=4 -organization=2 -art=2 -living_thing=2
@naja@	-living_thing=31 -organization=3
@uefa_champions_league@	-organization=4414 -event=255 -broadcast_program=1
@elkem@	-organization=30
@hittites@	-location=372 -people-ethnicity=9
@bryotropha_affinis@	-living_thing=29
@hosta@	-living_thing=41 -location=1
@san_people@	-people-ethnicity=45
@minster@	-location=119 -title=2 -organization=1
@moonglow@	-art=31 -organization=2
@yalding@	-location=44
@fox_star_studios@	-organization=31
@palm_trees@	-living_thing=55 -location=1
@route_30@	-location=35 -metropolitan_transit-transit_line=7
@selb@	-location=34 -location=1
@tbn@	-broadcast_network=216
@meon_valley_railway@	-location=21
@gisborne@	-location=380 -event=1
@elizabeth_may@	-person=101
@north_dorset@	-location=91 -organization=3
@kobe_electric_railway@	-organization=66
@hazleton_area_school_district@	-location=21
@nick_simper@	-person=56
@ochiltree@	-location=38 -title=1
@when_the_sun_goes_down@	-art=32
@mississippi_state_bulldogs@	-organization=43
@river_medina@	-location=33
@birs@	-location=43
@the_ritz@	-art=36 -location=21 -broadcast_program=3 -person=1
@hesbaye@	-location=38
@marquess_of_londonderry@	-title=36 -person=5
@newgate_prison@	-location=294
@magic_kingdom@	-location=360 -person=12
@san@	-people-ethnicity=77 -location=68 -organization=8 -person=6 -language=2 -art=1
@east_german@	-location=1410 -organization=4 -event=3
@nuffield_college@	-organization=43
@the_cramps@	-person=259
@genentech@	-organization=210
@her_majesty's_inspectorate_of_constabulary@	-organization=38
@diplomacy@	-product=55 -art=4 -title=1
@caldecott@	-location=20 -award=6
@géza_maróczy@	-person=74
@big_12@	-organization=322 -event=12
@the_dark_knight@	-art=587 -location=2 -product=1
@counts_of_holland@	-title=22 -location=1
@falling_in_love@	-art=37 -broadcast_program=1
@walt_flanagan@	-person=25
@seatrain@	-person=24 -art=4
@hal_rogers@	-person=34 -location=1
@peter@	-person=418 -art=8 -location=4 -title=1 -broadcast_program=1
@robert_fagles@	-person=24
@small_is_beautiful@	-art=23
@allen_jenkins@	-person=72
@drom_hasharon_regional_council@	-location=34
@rochester,_new_hampshire@	-location=49
@côte-des-neiges–notre-dame-de-grâce@	-location=61
@pahlavi@	-language=29 -person=4
@m.i.a.@	-person=54 -education-educational_degree=1
@video_game_of_the_same_name@	-product=20
@gee@	-art=54 -person=5 -organization=3
@octave_one@	-person=30
@maio@	-location=61
@ilium@	-body_part=56 -location=18 -art=9 -person=6
@queensland_legislative_council@	-organization=116
@george_washington_parke_custis@	-person=53 -product=1
@little_league_baseball@	-organization=148
@csa@	-organization=123 -location=19 -title=2
@avram_iancu@	-person=41 -location=11
@lozi@	-people-ethnicity=26 -language=18 -location=1
@delhi_belly@	-art=47 -disease=1
@scott_monument@	-location=39
@herb_edelman@	-person=31
@little_league@	-organization=48 -event=1
@allegheny_front@	-location=91
@natassia_malthe@	-person=31
@vizcaya@	-location=85 -product=9
@bolney@	-location=21
@oranienbaum@	-location=49 -event=1
@hi-five@	-person=32 -art=1
@police_woman@	-broadcast_program=145 -art=1
@eupen@	-location=112 -organization=50
@robert_edmond_jones@	-person=22
@the_players_championship@	-event=130
@blue_monk@	-art=21
@claude_bowes-lyon,_14th_earl_of_strathmore_and_kinghorne@	-person=24
@brendan_jones@	-person=21
@flying_lotus@	-person=133
@nama@	-people-ethnicity=43 -organization=26 -language=18 -person=5 -award=2 -living_thing=2
@sound_editing@	-title=23
@bridge_of_sighs@	-location=35 -art=11
@tai_dam@	-people-ethnicity=11 -language=9
@prairie_village,_kansas@	-location=44
@lebanese@	-location=1364 -people-ethnicity=45 -language=20 -organization=7 -broadcast_network=1
@friedrich_sämisch@	-person=36
@aratus@	-person=78 -living_thing=1
@strathspey_railway@	-location=23 -organization=10
@cliffside_park,_new_jersey@	-location=33
@hampshire_cricket_board@	-organization=68
@murali_kartik@	-person=40
@wynton_marsalis@	-person=604 -art=1
@josé_maría_paz@	-person=74
@smrt_trains@	-organization=22
@molopo_river@	-location=24
@axum@	-location=168 -product=3 -computer-programming_language=3 -art=1
@1979–80@	-event=216 -organization=2
@quebec_liberal_party@	-organization=445
@pro_football_writers_association@	-organization=96
@john_dewey_high_school@	-organization=23
@safi@	-location=99 -person=14 -organization=1
@pan_pacific_swimming_championships@	-event=50
@nawalapitiya@	-location=25
@incantation@	-person=53 -product=1
@ceres@	-location=268 -god=105 -organization=29 -product=6 -event=1
@arsenal@	-organization=4976 -location=22 -person=18 -art=10
@anglo-american@	-people-ethnicity=34 -event=1 -language=1
@edward_martin@	-person=33
@elmer_flick@	-person=21
@steven_t._murray@	-person=20
@fatherland@	-art=45 -broadcast_program=5 -organization=4 -location=2
@ab_de_villiers@	-person=102
@wapping@	-location=209 -event=1
@penarth@	-location=273 -organization=30
@st._cloud_state_university@	-organization=172
@voxtrot@	-person=20 -art=4
@finger_lakes_community_college@	-organization=23
@kel_mitchell@	-person=113
@yamagata@	-location=87 -art=71 -metropolitan_transit-transit_line=2
@mathis@	-organization=15 -location=9 -person=8
@sportpaleis@	-location=34
@hunstanton@	-location=115
@clonmel@	-location=366 -event=1
@malay_college_kuala_kangsar@	-location=60
@dave_koz@	-person=178 -art=1
@st._elsewhere@	-broadcast_program=364 -art=28
@kim_carnes@	-person=231 -art=1
@paste@	-art=444 -food=6
@hellyeah@	-person=101 -art=3
@jimmy_wilde@	-person=46
@legion_lost@	-art=23
@ronin@	-art=15 -person=6 -organization=1 -location=1
@the_new_mike_hammer@	-broadcast_program=22
@royal_road@	-location=24
@j._alexander@	-person=44
@creature_comforts@	-broadcast_program=49 -art=2
@eighth@	-organization=46 -art=24 -law=22 -location=21 -event=12 -person=2 -title=1 -body_part=1
@mikheil_chiaureli@	-person=21
@sanger@	-location=30 -person=4
@mahal@	-art=27 -location=4 -person=1
@john_munro@	-person=41
@navy_seals@	-organization=56 -product=3
@beginning_of_the_end@	-art=18 -person=2
@the_bourne_supremacy@	-art=104
@bourne@	-location=228 -art=7 -organization=5 -product=1 -person=1
@thirty_two_short_films_about_glenn_gould@	-art=29
@uc@	-organization=32 -product=1
@cuban@	-people-ethnicity=392 -organization=8 -event=2 -location=1 -living_thing=1
@boys_choir_of_harlem@	-person=31
@lord_fairfax@	-person=42
@the_road_home@	-art=28 -broadcast_program=17
@fritz_grünbaum@	-person=23
@martin_pipe@	-person=35
@the_limelight@	-organization=31 -location=1
@trinity_university@	-organization=196
@william_g._batchelder@	-person=31
@charles_r._schwab@	-person=25
@cranbrook@	-location=90 -organization=12 -product=3
@health_minister@	-organization=13 -title=9
@hirofumi_nojima@	-person=21
@cosmonaut@	-title=30 -location=2
@sui_dynasty@	-event=103
@bob_cerv@	-person=28
@sea_mills@	-location=27
@reich@	-location=22 -person=18 -product=1 -organization=1
@augustus_c._dodge@	-person=27
@port_jefferson,_new_york@	-location=54
@universal_studios_hollywood@	-location=191 -organization=1
@jones_county,_south_dakota@	-location=24
@box_car_racer@	-person=49 -art=12
@how_it's_made@	-broadcast_program=34
@opuntia@	-living_thing=132
@darren_campbell@	-person=41
@national_salvation_junta@	-person=20
@david_baird@	-person=24
@sunday_night_theatre@	-broadcast_program=37
@ellsworth_vines@	-person=76
@mérida@	-location=474 -organization=12 -event=3
@bruno_paul@	-person=24
@disco@	-art=14 -broadcast_program=11 -location=2 -product=1 -person=1
@ben_tillett@	-person=28
@king_henry_viii@	-person=601 -art=5
@mjøndalen@	-organization=93 -location=16
@getty_research_institute@	-organization=81 -location=3
@winter_park,_florida@	-location=238
@chand_bibi@	-person=21
@super_écran@	-broadcast_network=20
@kennedy_center@	-location=122 -award=3
@crash_kings@	-person=23 -art=3
@william_pulteney@	-person=43
@united_states'@	-location=20 -organization=1
@alcoa_premiere@	-broadcast_program=22
@mehcad_brooks@	-person=36
@brent_haygarth@	-person=27
@sir_richard_burton@	-person=21
@vardar_banovina@	-location=57
@martin_smith@	-person=43
@kathryn_harrold@	-person=43
@fresh_meat@	-broadcast_program=53 -art=8 -food=1
@nightshade_family@	-living_thing=29
@1931–32@	-event=25
@alan_smart@	-person=36
@portuguesa@	-organization=257 -location=16
@roman_catholic_archdiocese_for_the_military_services,_usa@	-organization=28
@jean_vanier@	-person=24 -organization=1
@9@	-event=342 -person=203 -art=202 -location=80 -metropolitan_transit-transit_line=59 -organization=35 -time=23 -body_part=6 -product=2
@intuition@	-art=31 -person=1
@louis_magee@	-person=34
@jean_leloup@	-person=28
@the_god_delusion@	-art=85
@club_atlético_tigre@	-organization=49
@א@	-art=32
@marian_wright_edelman@	-person=50
@mattaponi@	-people-ethnicity=30 -location=12
@line_4@	-metropolitan_transit-transit_line=151 -location=20
@international_jugglers'_association@	-organization=25
@cranmer@	-person=20
@works@	-art=11 -person=10 -product=2 -organization=2 -location=2
@istanbul@	-location=7796 -organization=11 -event=2
@bill_vukovich@	-person=56
@william_paterson@	-person=107 -organization=4
@westmorland@	-location=646 -title=4 -product=2 -person=1
@metrostars@	-organization=104
@přerov@	-location=186
@dorothy_parker@	-person=318
@romans@	-location=2560 -art=179 -religion-religion=8 -organization=7
@ivo_robić@	-person=23
@firebird@	-product=46 -person=27 -art=8 -organization=2
@cuba@	-organization=383 -location=57 -event=14 -art=13 -people-ethnicity=4 -product=1
@zavkhan_province@	-location=34
@john_doerr@	-person=32
@whitfield@	-location=49 -person=7 -metropolitan_transit-transit_line=1 -organization=1
@white_revolution@	-event=74 -organization=1
@norman_g._thomas@	-person=20
@scottish_junior_football_association,_west_region@	-organization=54
@stratford@	-location=764 -organization=4 -person=2
@it's_a_wonderful_world@	-art=30 -product=1
@gniezno@	-location=549
@samuel_frederick_gray@	-person=56
@yang@	-person=10 -location=6 -finance-currency=6 -medicine-medical_treatment=1 -language=1 -people-ethnicity=1 -product=1
@alatriste@	-art=30
@hc_fribourg-gottéron@	-organization=59
@dolls@	-art=30 -person=1
@brabham@	-organization=497 -person=22 -location=1
@palembang@	-location=531 -language=1
@linda@	-person=71 -art=10 -event=10 -location=8
@seesaw@	-art=32 -internet-website=12
@madison,_wisconsin@	-location=1768 -organization=1
@electrical@	-organization=71 -product=5 -person=1 -title=1
@osborn@	-location=19 -person=7
@cochin@	-location=103 -person=8 -event=1
@new_guard@	-organization=24
@premier_of_the_people's_republic_of_china@	-title=65
@further_seems_forever@	-person=70
@lolo_pass@	-location=21
@san_carlos@	-location=200 -organization=12 -product=1 -event=1
@daewoo_royals@	-organization=23
@waterloo_county@	-location=29
@mohsin_khan@	-person=30
@bobrowniki@	-location=46
@schelle@	-person=11 -location=10
@council_grove,_kansas@	-location=28
@princess_royal@	-person=85 -title=84 -product=31 -location=1
@elks_club@	-organization=32 -location=1
@lebanon,_ohio@	-location=112
@seacliff@	-location=26 -organization=9
@airport_line@	-metropolitan_transit-transit_line=32 -location=4
@primal_fear@	-person=86 -art=61
@jan_schakowsky@	-person=59
@pink_tv@	-broadcast_network=19 -organization=2
@maggie_smith@	-person=399
@gaeru@	-person=39
@cinderella_man@	-art=114 -broadcast_program=18
@sri_lanka_law_college@	-organization=44
@wilf_wooller@	-person=36
@lempa_river@	-location=23
@world_scientific@	-organization=143
@bound_for_glory@	-event=166 -art=56 -broadcast_program=1
@commando@	-art=64 -organization=60 -product=19 -event=2
@tullow@	-location=53 -organization=1
@åmot@	-location=39 -organization=3
@fort_vancouver@	-location=243
@coldstream@	-location=111 -organization=24
@michael_wilding@	-person=131
@detroit_grand_prix@	-event=32 -location=2
@sheffield_and_midland_railway_companies'_committee@	-organization=27
@denny_carmassi@	-person=51
@david_mckay@	-person=37 -organization=6
@city_of_dunedin@	-location=21
@st_merryn@	-location=26
@mr._t@	-person=193 -art=1
@carolyn_carlson@	-person=26
@rms_titanic@	-product=750 -location=1
@landeck@	-location=55
@leslie_stephen@	-person=100
@the_conference_board@	-organization=32
@scottish_borders@	-location=841 -organization=2
@big_east_conference_baseball_tournament@	-event=30
@donisthorpe@	-location=19 -person=16
@ryan_toby@	-person=27
@49er@	-product=114 -event=22 -organization=2
@vondie_curtis-hall@	-person=51
@monroe_county,_west_virginia@	-location=44
@the_joker@	-art=57 -location=6
@lake_village@	-location=27
@khakas@	-language=29 -people-ethnicity=15
@armenian_premier_league@	-organization=306 -event=1
@phantasmagoria@	-art=18 -person=10 -product=6
@sunningdale@	-location=94 -organization=1
@miss_italia@	-event=54
@ca@	-location=466 -chemistry=74 -organization=59 -title=14 -art=2 -finance-currency=2 -biology=1 -language=1
@michael_applebaum@	-person=35
@campbell_singer@	-person=33
@bambi@	-art=220 -person=21 -award=5
@october@	-art=56 -event=32 -person=1 -location=1
@john_carisi@	-person=20
@finnish_party@	-organization=24
@theodor_storm@	-person=70
@romanian@	-language=1689 -people-ethnicity=625 -organization=32 -location=5 -event=2 -religion-religion=2 -finance-currency=2 -person=1
@fran_dunphy@	-person=33
@executive_power@	-organization=39 -art=2
@emi@	-organization=4075 -art=4 -person=2
@chaifetz_arena@	-location=22
@tellus@	-god=25 -art=5
@lalo@	-person=30 -location=13
@gossip_girl@	-art=282
@india_–_a_love_story@	-broadcast_program=26
@zavala@	-location=20 -person=1
@sunndal@	-location=34 -organization=6
@ancylis_tineana@	-living_thing=25
@glanmire@	-location=47
@alfonso@	-person=98 -location=15 -art=1
@visakhapatnam@	-location=731 -organization=1
@s4@	-product=12 -metropolitan_transit-transit_line=10 -location=6 -body_part=3 -broadcast_network=1
@2004_european_election@	-event=55
@malmesbury@	-location=223 -person=1
@middle_eastern@	-location=16 -people-ethnicity=3 -event=1
@2002-03@	-event=24
@j.d.s@	-art=20 -education-educational_degree=1
@ben_hur@	-art=18 -organization=14
@danse_macabre@	-art=32 -organization=1
@fresno@	-location=554 -organization=28 -person=25 -broadcast_program=11 -art=2 -living_thing=1
@jeanette_aw@	-person=86
@gmina_siemień@	-location=22
@blue_öyster_cult@	-person=512 -art=6
@zigzag@	-art=25 -location=15 -living_thing=1
@karel_de_gucht@	-person=59
@space_invaders@	-product=264
@cory_conacher@	-person=20
@cured@	-title=80 -art=3
@vincent_de_paul@	-person=89
@topeka@	-location=277 -product=1
@public_health@	-location=50 -organization=8 -education-educational_degree=4
@battle_of_bizani@	-event=23
@columns@	-product=31 -title=4 -person=2
@gmina_dobrzyń_nad_wisłą@	-location=25
@miaa@	-organization=38
@mark_liberman@	-person=23
@tukaram@	-person=80 -art=3
@jane_grigson@	-person=21
@rambler_classic@	-product=23
@aspropyrgos@	-location=22
@wellington,_ohio@	-location=23
@copeland@	-person=77 -location=28
@poales@	-living_thing=45
@espoo@	-location=456 -organization=1
@northern_union@	-organization=109 -event=2
@chuck_leavell@	-person=148
@ursula_oppens@	-person=40
@alpheus_s._williams@	-person=35
@henryk_górecki@	-person=89
@henry_vi_the_good@	-person=20
@indonesian_idol@	-broadcast_program=62
@the_mythical_man-month@	-art=24
@bloodworms@	-living_thing=21
@moscow_mathematical_society@	-organization=21
@angeles_national_forest@	-location=142
@modena@	-location=1060 -organization=215 -person=2
@władysław_bartoszewski@	-person=52
@paleolithic_continuity_theory@	-art=22
@province_of_biella@	-location=100
@october_24@	-time=264
@let's_spend_the_night_together@	-art=63
@i-49@	-location=42
@susteren@	-location=21
@scania_omnicity@	-product=48
@the_lyon's_den@	-broadcast_program=26
@jorge_b._vargas@	-person=22
@dave_palmer@	-person=24
@satyamev_jayate@	-broadcast_program=14 -art=6
@da@	-art=32 -organization=23 -product=15 -location=8 -title=7 -education-educational_degree=5 -medicine-drug=4 -biology=1 -chemistry=1
@mountain_west@	-organization=73 -location=10
@peter_rice@	-person=26
@caroline_county@	-location=259
@nihoa@	-location=41 -living_thing=1
@yeungnam_university@	-organization=36
@emsdetten@	-location=20 -event=1
@andré_sogliuzzo@	-person=30
@blake@	-person=61 -product=4 -organization=1 -location=1
@italy's@	-location=18 -organization=5 -event=1
@virago_press@	-organization=62
@rahul_dev@	-person=87
@rejowiec_fabryczny@	-location=20
@210@	-location=22 -metropolitan_transit-transit_line=6 -product=5 -organization=2 -chemistry=1
@a_clash_of_kings@	-art=32
@peter_withe@	-person=48
@norma_jean@	-person=150 -art=5
@dervla_murphy@	-person=22
@red_grange@	-person=203
@carlos_morales_troncoso@	-person=23
@beverly_washburn@	-person=28
@ben_hutton@	-person=29
@columbine@	-living_thing=57 -event=22 -art=9 -location=9 -organization=2
@homecoming@	-art=49 -broadcast_program=2
@2001_tour_de_france@	-event=30
@amaranth_family@	-living_thing=44
@dan_luger@	-person=23
@carlo_marochetti@	-person=41
@m6@	-location=269 -broadcast_network=168 -product=12
@interview@	-art=20 -person=11 -event=1
@fiji_sugar_corporation@	-organization=21
@phyllis_hyman@	-person=113 -art=1
@kurt_ballou@	-person=91
@surgeon@	-title=63 -medicine-medical_treatment=29 -person=28 -organization=1
@the_best_little_whorehouse_in_texas@	-art=149
@bloomfield_college@	-organization=38
@tetovo@	-location=184
@kate_schellenbach@	-person=26
@oran@	-location=1083 -organization=3 -event=1
@monmouth@	-location=802 -event=85 -organization=33 -person=12 -product=6 -title=1 -location=1
@elena_vesnina@	-person=321
@airman@	-title=20 -organization=3
@nigerian_civil_war@	-event=183
@dizzy_reece@	-person=55
@delhi_high_court@	-organization=139 -event=1
@tvo@	-broadcast_network=44 -organization=6
@1995_rugby_league_world_cup@	-event=91
@rhett_lawrence@	-person=57
@honeymoon_suite@	-person=53 -art=5
@holdsworth@	-person=14 -organization=12
@samuel_lount@	-person=39
@drunk@	-disease=26 -art=6
@duda@	-person=13 -product=6 -art=1 -location=1
@donkey@	-living_thing=55 -art=6
@patric_knowles@	-person=100
@fort_valley@	-location=40 -organization=1
@mike_doyle@	-person=60
@juan@	-person=49 -event=5 -location=1
@jewish_community_center@	-organization=95 -location=1
@wäinö_aaltonen@	-person=22
@kieran_gibbs@	-person=28
@st._paul's_cathedral@	-location=48
@halkbank_ankara@	-organization=27
@ron_jones@	-person=59
@gabrielle_miller@	-person=21
@chase_budinger@	-person=41
@capital_one@	-organization=125 -event=1
@boston_patriots@	-organization=107 -event=5 -location=1
@john_lackey@	-person=85
@xestia_collina@	-living_thing=21
@madang@	-location=172 -event=2
@pac-man@	-product=425 -broadcast_program=26
@cheb_mami@	-person=56
@province_of_florence@	-location=59
@mahoning_valley@	-location=30 -organization=6
@blood_clot@	-disease=24 -medicine-symptom=1
@military_government@	-organization=45 -event=2 -location=2
@francesca_woodman@	-person=24
@financial_times_deutschland@	-art=25
@fergus_mac_róich@	-person=46
@national_bank@	-organization=42 -location=24
@bright_lights@	-art=23 -person=4
@benedetto_aloisi_masella@	-person=32
@botucatu@	-location=35 -organization=5
@secretary_of_homeland_security@	-title=56 -organization=1
@milton_s._eisenhower@	-person=23
@battle_of_the_bogside@	-event=49
@diamond_match_company@	-organization=27
@cormons@	-location=40
@mukilteo,_washington@	-location=28
@pennisetum_clandestinum@	-living_thing=35
@whitby—ajax@	-location=29
@dsc@	-award=321 -education-educational_degree=103 -product=2 -organization=1
@alessandro_malaspina@	-person=58 -product=1
@fallen_angels@	-art=59 -broadcast_program=35 -person=3
@dunfermline_and_west_fife@	-location=21 -event=1
@chaos_a.d.@	-art=41 -person=1
@the_river@	-art=142 -broadcast_program=26 -location=25 -event=1
@the_crucible@	-art=376 -location=7 -event=1
@transatlantic@	-organization=23 -location=17 -art=14
@no_more_heroes@	-product=55 -art=20
@central_islip,_new_york@	-location=36
@alpha_rev@	-person=20
@verbania@	-location=129 -organization=6
@u.s._route_190@	-location=27
@ophthalmology@	-title=154 -art=3
@lofa_tatupu@	-person=49
@george_nelson@	-person=41
@archbishopric_of_riga@	-title=33
@michael_deluise@	-person=32
@santa_anita@	-location=44 -event=7
@willie_mckay@	-person=24
@montreal,_quebec,_canada@	-location=22
@bennelong@	-person=48 -location=24
@bedwas@	-location=39 -organization=5
@division_i_football_championship_subdivision@	-organization=43 -event=1
@alfred_domett@	-person=28
@kagoshima@	-location=294 -art=71 -event=1
@citadel_of_damascus@	-location=20
@loggerhead_sea_turtle@	-living_thing=32
@jennifer_paige@	-person=66 -art=5
@mark_curry@	-person=72
@kansas_city@	-location=2550 -organization=161 -art=30 -event=7 -broadcast-tv_channel=2 -person=1
@circuit_courts@	-organization=21 -location=2
@misiones@	-location=136 -organization=1
@kenn@	-person=23 -location=13
@thomas_wassberg@	-person=22
@book_of_concord@	-art=111
@pérez_prado@	-person=22
@paul_le_flem@	-person=20
@cerro_tololo_inter-american_observatory@	-location=69
@worcester@	-location=2132 -organization=52 -title=21 -product=8 -person=3 -event=1 -location=1
@catterick_garrison@	-location=69
@alyce_platt@	-person=20
@china_clipper@	-product=22 -art=3
@guillermo_vilas@	-person=229
@noise_records@	-organization=48
@ammonite@	-living_thing=99 -language=7 -art=6 -people-ethnicity=3
@21_club@	-location=46
@j._farrell_macdonald@	-person=149
@wayne's_world@	-art=112 -product=1
@uss_essex@	-product=64
@agoura_high_school@	-organization=26
@aikikai@	-organization=64
@c.m.f.@	-organization=32
@twiggs@	-location=27 -product=3 -person=1
@canberra@	-location=3689 -product=111 -organization=110 -person=1
@midtjylland@	-organization=39
@res_gestae_divi_augusti@	-art=37
@barcelona_sporting_club@	-organization=91
@folk_and_fairy_tales@	-art=27
@parrot@	-living_thing=191 -organization=29 -person=1
@borthwick@	-location=23 -title=1
@boris_aronson@	-person=39
@church_of_scotland@	-organization=1496
@hugh_iv@	-person=65
@indian_ocean@	-location=5211 -event=14 -religion-religion=3 -art=2
@grady_martin@	-person=79 -art=1
@suomussalmi@	-location=36 -event=2
@maeterlinck@	-person=24
@castle_rock@	-location=116 -organization=12
@cawnpore@	-location=16 -event=7
@barrie_ingham@	-person=29
@t.h.u.n.d.e.r._agents@	-art=55
@ya_boy@	-person=39
@avalon_high@	-broadcast_program=16 -art=5
@community_chest@	-organization=47 -broadcast_program=1
@wednesbury@	-location=239 -event=1
@doctor_at_large@	-broadcast_program=38 -art=14
@borgo@	-location=70
@the_paul_daniels_magic_show@	-broadcast_program=20 -person=3
@third_battle_of_winchester@	-event=20
@agaricales@	-living_thing=157
@uci_women's_road_world_cup@	-organization=93 -event=4
@brome@	-location=35 -living_thing=3 -person=2
@66th_academy_awards@	-event=20
@real_madrid_c.f.@	-organization=138
@anguilla@	-location=578 -organization=27 -living_thing=1
@martin_hollis@	-person=22
@rebecca@	-art=205 -person=17 -product=1 -event=1
@dinah_shore@	-person=416 -broadcast_program=2
@the_book_of_the_city_of_ladies@	-art=26
@playmakers@	-broadcast_program=34
@henry_roth@	-person=24 -broadcast_program=1
@by_the_sword_divided@	-broadcast_program=27
@laredo_bucks@	-organization=48
@lekë@	-finance-currency=19 -person=3
@castlemaine@	-location=35 -organization=18 -product=2 -title=1
@sai_baba_of_shirdi@	-person=61
@per_jørgensen@	-person=44
@pastrengo@	-location=18 -event=3
@alia_bhatt@	-person=44
@pittsfield@	-location=248 -organization=1
@eleanor_of_lancaster@	-person=35
@lothian@	-location=487 -organization=2 -person=1
@k._natwar_singh@	-person=20
@morrison@	-location=93 -person=25 -event=2 -organization=2
@velia@	-location=30 -living_thing=1
@bresle@	-location=32
@diamond_creek@	-location=16 -organization=10
@thorndon@	-location=45
@boris_ioganson@	-person=54
@galleria_nazionale_d'arte_moderna@	-location=59
@4th_district@	-location=130
@james_craig@	-person=144 -product=8
@bellflower@	-location=55 -living_thing=34 -art=10
@skipper@	-title=14 -living_thing=10 -broadcast_program=1
@charlotte_church@	-person=259 -art=2
@2010_fifa_world_cup_qualification_(conmebol)@	-event=22
@hustler@	-art=216 -product=2 -title=2 -location=1
@orchid@	-living_thing=124 -person=28 -art=10 -organization=3 -visual_art-color=1
@goodbye_to_the_island@	-art=24
@squamish@	-location=162 -language=8
@irshad_kamil@	-person=45
@waco_cg-4@	-product=51
@heinrich@	-person=24 -art=1
@série_b@	-organization=182 -event=3
@visigothic@	-people-ethnicity=185 -location=8 -language=3
@us_46@	-location=70
@gopika@	-person=50
@indiana_state@	-organization=61 -location=1
@krugersdorp@	-location=113
@deutsche_oper@	-location=20 -organization=1
@world_athletics_championships@	-event=25
@simcoe,_ontario@	-location=39
@hilary_of_poitiers@	-person=67
@robert_hersant@	-person=20
@baguley@	-location=21 -organization=2 -person=1
@will_crooks@	-person=20
@valentin_chmerkovskiy@	-person=21
@beaufighter@	-product=44
@lab@	-organization=14 -living_thing=5 -location=4 -art=1
@waitakere@	-location=24
@the_circus@	-art=70 -location=2 -organization=1
@bautzen@	-location=278 -event=48 -organization=1
@heppner@	-location=24 -person=3
@ribnitz-damgarten@	-location=28
@wroughton@	-location=49 -person=3
@wings_of_desire@	-art=71
@isa@	-organization=26 -art=4 -location=2 -person=1
@catie_curtis@	-person=38
@adr@	-title=42 -organization=9 -location=4
@south_district@	-location=20 -organization=1
@let's_stay_together@	-art=69 -broadcast_program=31
@town_of_north_hempstead@	-location=38
@arya@	-person=142 -art=2
@76@	-location=10 -art=7 -event=7 -organization=4 -product=2
@catherine_tyldesley@	-person=39
@the_fresno_bee@	-art=32
@french_government@	-organization=99 -location=29 -person=1 -event=1
@fakhr_al-dawla@	-person=20
@unforgiven@	-event=82 -art=9 -broadcast_program=7
@the_queen's_nose@	-art=33 -broadcast_program=2
@hometown@	-location=42 -art=7 -person=2
@the_space_gamer@	-art=31
@sel@	-location=36 -organization=27 -person=2
@psychotic_reaction@	-art=21
@adventures_in_paradise@	-broadcast_program=96 -art=9
@the_passion@	-broadcast_program=21 -art=5
@economic_crisis@	-event=19 -person=1
@lester@	-person=26 -location=11 -event=3 -product=1 -broadcast_program=1
@chatswood@	-location=134 -organization=1
@woodface@	-art=27
@silver@	-chemistry=186 -visual_art-color=59 -art=43 -organization=37 -person=20 -finance-currency=8 -living_thing=6 -location=4 -product=3 -event=2 -metropolitan_transit-transit_line=2
@chili@	-food=120 -location=35
@max@	-person=135 -transit=57 -product=53 -art=15 -location=15 -organization=1
@battle_of_khafji@	-event=34
@maragüez@	-location=24
@boots@	-organization=154 -person=10 -art=8 -product=1
@bilberry@	-living_thing=52 -location=1
@bridport@	-location=263 -organization=10 -product=1
@tirunelveli@	-location=425 -organization=2
@oh@	-location=119 -chemistry=3 -person=1
@disqualified@	-product=64 -person=1
@john_tsang@	-person=33
@dominion@	-art=30 -organization=29 -location=26 -person=6 -event=2 -product=1
@artie_butler@	-person=22
@meshgin-e_gharbi_rural_district@	-location=25
@sarcelles@	-location=69
@1990_cannes_film_festival@	-event=64
@john_witherspoon@	-person=103
@alborz@	-location=165 -product=1
@irish_immigrants@	-people-ethnicity=26 -location=1
@george_melford@	-person=63
@414th_fighter_group@	-organization=26
@oberon@	-location=91 -art=69 -computer-programming_language=34 -product=5 -metropolitan_transit-transit_line=1
@earl_of_desmond@	-title=71 -person=9
@arcelor@	-organization=81
@ellen_fairclough@	-person=24
@andy_biersack@	-person=29
@catanzaro@	-location=315 -organization=17
@chikuzen_province@	-location=27
@savage_garden@	-person=201 -art=21
@duchy_of_brittany@	-title=346 -location=1
@hazel_flagg@	-art=21
@godiva's@	-broadcast_program=22
@jacobs_university_bremen@	-organization=38
@women's_team@	-organization=35 -event=16
@britton@	-person=74 -location=9 -organization=1
@terrell,_texas@	-location=34
@police_squad!@	-broadcast_program=59
@istanbul_university@	-organization=399
@elias@	-person=26 -art=10 -broadcast_program=1
@friedland@	-event=55 -location=25 -product=7
@bear_lake@	-location=48
@roost@	-organization=27 -living_thing=17
@erasmus_student_network@	-organization=22
@bornean@	-location=20 -living_thing=2
@philosophical_transactions_of_the_royal_society@	-art=83 -organization=1
@anatol_rapoport@	-person=49
@thornycroft@	-organization=62 -person=1
@adolescents@	-person=18 -art=3
@humphry_osmond@	-person=32
@keppel@	-location=17 -person=14 -organization=3 -product=1
@homenetmen_beirut@	-organization=29
@swiss_national_science_foundation@	-organization=68
@rené_balcer@	-person=24
@order_of_daedalians@	-organization=22
@lennox_and_addington_county@	-location=23
@dudley_college@	-organization=27
@koch_industries@	-organization=108 -person=1
@workers'_party@	-organization=380
@lock_up@	-person=32 -art=27
@royal_gorge@	-location=39
@ruth_sawyer@	-person=20
@caldicot@	-location=52 -organization=2
@the_tigers@	-person=26 -organization=7 -art=3
@selous_game_reserve@	-location=21
@ozyorsky_district@	-location=30
@peter_matz@	-person=62
@nové_zámky@	-location=72
@aaron_rodgers@	-person=344
@ireland_national_rugby_union_team@	-organization=77 -location=1
@aarhus_gymnastikforening@	-organization=39
@great_lakes_maritime_academy@	-organization=20
@olin@	-organization=16 -location=5 -person=1
@silent_witness@	-broadcast_program=263 -art=3
@romance_of_the_three_kingdoms@	-art=575 -product=46 -broadcast_program=19
@daewoo@	-organization=182
@ottoman_government@	-location=25 -organization=1 -person=1
@bayern@	-organization=22 -location=7 -art=4
@fréhel@	-person=21 -location=6
@trinity@	-location=206 -time=115 -organization=104 -art=34 -event=31 -person=24 -broadcast_program=21 -product=12 -god=3
@john_dickinson@	-person=27 -organization=4
@moulsecoomb@	-location=28
@veronica@	-broadcast-tv_channel=50 -living_thing=42 -person=34 -art=17 -product=5 -location=2 -broadcast_program=1
@ulu_klang@	-location=25
@kings_langley@	-location=67 -organization=2
@mart_stam@	-person=37
@the_prophecy@	-art=36 -person=11
@nampa@	-location=113 -organization=2
@v2@	-organization=84 -product=7 -body_part=4 -art=1
@iola@	-location=20
@oduduwa@	-person=41
@al_schmitt@	-person=74
@ivanka_trump@	-person=54
@bor@	-location=206 -organization=5 -god=2 -product=1
@thomas_kean@	-person=152
@rod_laver@	-person=371 -location=1
@bed@	-education-educational_degree=38 -art=16 -location=7 -product=2 -disease=2
@beattie@	-person=21 -location=2
@knight@	-title=55 -person=33 -location=6 -art=4 -organization=1 -living_thing=1
@charl_langeveldt@	-person=31
@samara_oblast@	-location=269
@king_james_v@	-person=23
@cormorant@	-living_thing=83 -product=7 -person=4 -location=1
@portland,_oregon@	-location=5568 -organization=4 -transit=2
@biography@	-broadcast_program=90 -art=10 -person=4 -broadcast_network=4 -award=1
@bennington_county,_vermont@	-location=44
@guajira_peninsula@	-location=62
@183_club@	-person=28
@josé_saramago@	-person=186
@ramnagar@	-location=58 -event=3
@suffragette_city@	-art=28
@the_big_picture@	-art=36 -broadcast_program=11
@monticello_high_school@	-organization=28 -location=1
@dr.@	-education-educational_degree=24 -title=18 -person=1
@shire_river@	-location=69
@kay_panabaker@	-person=61
@fx@	-broadcast_network=711 -title=6 -art=1
@space_cases@	-broadcast_program=34
@1_samuel@	-art=56
@heart_of_stone@	-art=41 -event=1
@akrotiri_and_dhekelia@	-location=92
@ray_warleigh@	-person=30
@ryn@	-location=45 -person=1
@robbie_hummel@	-person=48
@marino_de_luanco@	-organization=30
@bering_strait@	-location=396 -person=4
@sandton@	-location=134
@sheila_e.@	-person=210 -art=2
@harley_street@	-location=160 -broadcast_program=17
@fonzi_thornton@	-person=67
@special_agent@	-title=28 -art=5 -organization=1
@anne-marie_david@	-person=27
@la-z-boy@	-organization=51
@johnny_miller@	-person=105
@collegium_civitas@	-organization=21
@zaandam@	-location=186 -product=5
@1935_election@	-event=173
@mong_kok_stadium@	-location=67
@kakatiya_university@	-organization=41
@boz_scaggs@	-person=312 -art=5
@january_15@	-time=277
@twins@	-organization=71 -art=68 -person=52 -broadcast_program=18 -product=4
@producers_guild_of_america@	-organization=169 -award=2 -event=1
@dover,_new_jersey@	-location=70
@mohamed_mounir@	-person=40
@charles_xi@	-person=94
@tandy@	-organization=53 -product=3 -person=2
@caleb@	-person=64
@sebastian@	-person=70 -location=68 -art=11
@hermann_graf@	-person=20
@jape@	-person=43
@hms_tamar@	-location=24 -product=12
@casimir_iv@	-person=55
@bradley_center@	-location=25
@mobutu@	-person=26
@patriot@	-product=10 -organization=10 -location=6 -art=1
@jennifer_darling@	-person=49
@são_paulo@	-location=7264 -organization=317 -product=15 -event=7 -art=2 -transit=1
@brian_thompson@	-person=88
@national_petroleum_council@	-organization=34
@june_4@	-time=275 -event=2
@don_stanhouse@	-person=28
@ashanti_people@	-people-ethnicity=22
@the_byrds@	-person=737
@george_harrison@	-person=2229 -art=15
@edinburgh_review@	-art=195
@royal_naval_volunteer_reserve@	-organization=38
@uvea@	-body_part=11 -location=9
@townes_van_zandt@	-person=250 -art=3
@the_producers@	-art=358 -person=9
@hanns_zischler@	-person=38
@otherworld@	-broadcast_program=17 -art=3
@i'm_so_excited@	-art=34
@san_salvador_f.c.@	-organization=66
@libertyville_high_school@	-organization=20 -location=2
@tv_puls@	-broadcast_network=20
@2nd_ii_none@	-person=51 -art=6
@pope_gregory_xv@	-person=116
@pete_yorn@	-person=144 -art=2
@parliamentarian@	-organization=39 -title=21
@toadies@	-person=62
@durham_tees_valley_airport@	-location=49
@edwardsville,_illinois@	-location=92
@4th_avenue_jones@	-person=21
@zhao_gao@	-person=32
@the_prime_minister@	-art=20 -title=5 -person=2 -location=1
@estrella_tv@	-broadcast_network=69
@royal_opera_house@	-location=1439 -organization=3
@oppdal@	-location=101
@neuchâtel@	-location=519 -organization=2
@peter_madsen@	-person=22
@matt_fishel@	-person=21
@orson_squire_fowler@	-person=33
@cdu@	-organization=719
@vajrasattva@	-god=27
@wabc-tv@	-location=335 -broadcast_network=1
@mlg@	-organization=99 -language=1
@lower_silesian@	-location=24 -language=1
@new_college_of_california@	-organization=56
@days_of_thunder@	-art=107 -product=4
@christopher_ondaatje@	-person=24
@angels_advocate_tour@	-event=24
@blossom_dearie@	-person=148 -art=9
@rex_hudler@	-person=34
@cauterize@	-person=21 -medicine-medical_treatment=2
@imago@	-person=20 -art=4
@taff_vale_railway@	-organization=194 -product=1
@litton@	-location=16 -organization=14
@the_devil's_whore@	-broadcast_program=23
@wareru@	-person=27
@duane_allman@	-person=197
@mandurah@	-location=90 -metropolitan_transit-transit_line=6
@naranjito@	-location=44
@syd_barrett@	-person=426 -art=5
@state_elections@	-organization=25 -event=6
@giralda@	-location=41
@brick_house@	-art=27 -location=8
@taplejung_district@	-location=60
@falklands_war@	-event=1468
@john_yoo@	-person=62
@brown_county,_kansas@	-location=20
@belley@	-location=39
@argentine_national_gendarmerie@	-organization=24
@alfonso_v@	-person=105
@hans_modrow@	-person=31
@british_crown@	-title=37 -location=5 -person=1
@doncaster@	-location=1446 -organization=191 -location=1 -title=1
@mista@	-person=24 -art=1
@justin_moore@	-person=36 -art=2
@erich_warsitz@	-person=21
@matthias_goerne@	-person=29
@archibald_campbell,_5th_earl_of_argyll@	-person=20
@viimsi_parish@	-location=34
@gluck's@	-person=20
@muslim_quarter@	-location=28
@museum_of_contemporary_art,_zagreb@	-location=46
@prins_karls_forland@	-location=28
@mount_holly@	-location=30
@east_windsor@	-location=54
@devlet_i_giray@	-person=28
@godstow@	-location=27
@hambleden@	-location=48
@vincent_vittoz@	-person=20
@pope_martin_iv@	-person=82
@bengt_gingsjö@	-person=22
@heinrich_nordhoff@	-person=20
@ashanti@	-people-ethnicity=65 -location=59 -art=12 -product=4 -event=1 -organization=1
@geraldine_james@	-person=66
@carmelites@	-organization=227 -person=1
@art_attack@	-broadcast_program=40
@1974_cannes_film_festival@	-event=41
@david_salle@	-person=58
@kevin_tapani@	-person=44
@arik_air@	-organization=21
@playboy_club@	-organization=107 -location=2
@rachel_ruysch@	-person=39
@philip_schuyler@	-person=153
@pringles@	-product=73
@ministry_of_tourism@	-organization=28 -title=1
@ice_hockey@	-event=85 -organization=24 -product=6
@dallas_theological_seminary@	-organization=138
@ian_lloyd@	-person=20
@saint-étienne@	-location=372 -organization=233 -event=1
@salt_lake@	-location=91 -organization=48 -event=5
@southern_rocky_mountains@	-location=90
@jean-antoine_de_baïf@	-person=38
@cuzco@	-location=92 -event=1
@nature_valley_grand_prix@	-event=57
@nash_edgerton@	-person=24
@two_trains_running@	-art=18 -person=2
@go@	-product=210 -art=150 -computer-programming_language=94 -person=40 -broadcast_program=12 -organization=11 -location=7 -transit=5 -internet-website=2
@john_m._olin_foundation@	-organization=35
@7th_berlin_international_film_festival@	-event=49
@council_for_secular_humanism@	-organization=48
@paul_frank@	-person=19 -organization=2
@dixy_lee_ray@	-person=31
@henry_crabb_robinson@	-person=41
@lil'_chris@	-person=20 -art=3
@lakshmi@	-god=505 -person=148 -art=11
@lisa_tuttle@	-person=40
@35th_chess_olympiad@	-event=31
@bilecik_province@	-location=272
@st._thomas_aquinas_high_school@	-organization=51
@wentworthville@	-location=19 -organization=5
@bladen_county,_north_carolina@	-location=24
@sacramento_surge@	-organization=59
@cambridge,_ontario@	-location=135
@lodowick_carlell@	-person=22
@eng@	-language=37 -location=9 -organization=9 -title=1
@in_concert@	-art=38 -broadcast_program=14
@malheur@	-location=33 -event=1
@coronation_cup@	-event=237
@iska@	-organization=57 -location=1
@carl@	-person=69 -organization=2 -broadcast_program=1
@islwyn_ffowc_elis@	-person=36
@roleystone@	-location=22
@simon@	-person=281 -product=34 -art=29 -broadcast_program=4 -organization=1
@sirius@	-location=300 -product=115 -art=32 -organization=26 -person=1
@marching_band@	-person=19 -art=1
@nidda@	-location=43
@edinboro@	-location=18 -organization=9
@the_new_adventures_of_flash_gordon@	-broadcast_program=30
@alvin_and_the_chipmunks@	-person=392 -broadcast_program=120 -art=70 -product=28
@ruth_st._denis@	-person=69
@kohler@	-location=25 -person=4
@woodend@	-location=48 -organization=4 -metropolitan_transit-transit_line=1
@prakash_raj@	-person=474
@pontifical_council_for_justice_and_peace@	-organization=59
@midnight_madness@	-art=27
@don't_worry,_be_happy@	-art=41
@assistant_secretary_of_state@	-title=41 -organization=1
@nankai_main_line@	-location=35 -organization=1
@buchenwald_concentration_camp@	-location=251
@kenny_battle@	-person=23
@london_victoria_station@	-location=34
@clearchus@	-person=26
@rambler@	-organization=50 -product=11 -art=2
@bernhard_goetzke@	-person=35
@sixth_united_states_army@	-organization=40
@hmv@	-organization=75
@yanbian_korean_autonomous_prefecture@	-location=51
@lokomotiv@	-organization=50 -person=8 -location=3
@breaker_morant@	-art=55 -person=42
@boulevard_of_broken_dreams@	-art=102 -broadcast_program=6
@beccles@	-location=185 -organization=2
@encyclopedia_of_china@	-art=161
@weirton,_west_virginia@	-location=55
@scott_tolzien@	-person=29
@the_man_from_snowy_river@	-art=116 -broadcast_program=24
@clive_caldwell@	-person=23
@grand_forks,_north_dakota@	-location=358
@maccabean_revolt@	-event=32 -organization=5
@michael_berrer@	-person=80
@stuck_inside_of_mobile_with_the_memphis_blues_again@	-art=34
@toronto_symphony_orchestra@	-person=246
@meon_valley@	-location=23 -location=3
@lord_lovat@	-person=40 -title=34
@treatise_on_invertebrate_paleontology@	-art=258
@feelin'_alright@	-art=35
@society_for_social_studies_of_science@	-organization=21
@viola_davis@	-person=165
@negros_revolution@	-event=21
@western_administrative_okrug@	-location=33
@ellison_d._smith@	-person=40
@makronisos@	-location=20
@fred_harvey@	-person=30 -organization=4
@jim_dale@	-person=138
@sabrina_setlur@	-person=22
@corinthia@	-location=132 -organization=1
@zorba_the_greek@	-art=100
@stephen_gaskin@	-person=27
@clinton_town@	-location=25
@johan_gadolin@	-person=26
@doro_pesch@	-person=88
@chainsaw_kittens@	-person=28 -art=1
@hg@	-chemistry=22 -person=1
@jane's_fighting_ships_of_world_war_one@	-art=93
@matthew_gray_gubler@	-person=53
@lawrence_dobkin@	-person=52
@linlithgow@	-location=54 -person=2 -event=1
@jenůfa@	-art=139
@45th_parallel_north@	-location=27
@christopher_gore@	-person=24
@ardfert@	-location=50 -organization=14
@fuller@	-person=42 -organization=1
@granville_county,_north_carolina@	-location=36
@lotus_seven@	-product=55
@igatpuri@	-location=34
@euxton@	-location=28
@jesús_maría@	-location=41
@mohamed_oufkir@	-person=20
@arthur_lake@	-person=72
@bbc_music_magazine@	-art=80
@salangen@	-location=39 -organization=6
@emo@	-location=19 -organization=12 -art=6
@saskatchewan@	-location=7398 -organization=68 -art=3 -event=1
@jim_kouf@	-person=31
@petronius@	-person=148 -location=2
@cece_winans@	-person=132 -art=4
@west_somerset@	-location=122
@lyle_lovett@	-person=292 -art=3
@mamer@	-location=37
@negros_occidental@	-location=339 -organization=2
@the_peak@	-location=34 -art=2 -broadcast_program=1
@luís_jardim@	-person=41
@inner_ring_road@	-location=25
@chrysalis@	-organization=96 -art=5
@quality@	-art=29 -organization=12 -title=6 -location=1
@galatea@	-product=19 -location=16 -art=6 -broadcast_program=2
@the_fast_and_the_furious@	-art=122 -product=11
@wormwood@	-living_thing=45 -art=19 -broadcast_program=3 -product=2
@amg@	-person=80 -organization=66
@bermuda_triangle@	-location=207 -art=3 -product=1
@dyrrhachium@	-location=24 -event=9
@eerie,_indiana@	-broadcast_program=50
@bmw_m@	-organization=21
@gymnasium@	-organization=15 -location=8 -education-educational_degree=1
@swedish_championship@	-organization=26 -event=5
@dictatorship@	-title=34 -location=9 -event=3 -person=2
@1964_games@	-event=23
@ryazan@	-location=286 -product=2 -organization=1
@joshua_fishman@	-person=20
@lombardic@	-people-ethnicity=15 -location=8
@surge@	-event=16 -food=6 -person=2 -art=1
@edgar_selwyn@	-person=34
@portsmouth_harbour@	-location=163
@alec_stewart@	-person=95
@jill_tarter@	-person=21
@saint_anne@	-person=306 -location=2
@derry_city_council@	-location=53
@recoleta@	-location=84 -organization=2
@brenda_fricker@	-person=116
@blackwood@	-location=127 -living_thing=9 -product=4 -person=4 -art=3 -organization=2
@tomás_cipriano_de_mosquera@	-person=42
@marié_digby@	-person=32
@caldwell_county@	-location=123
@agde@	-location=94 -organization=7
@nanjing@	-location=2187 -event=1
@whitby_dunlops@	-organization=43
@1st_guards_army@	-organization=29
@writ@	-title=40 -art=3
@estevan@	-location=81 -organization=1
@robert_de_boron@	-person=38
@big@	-art=101 -broadcast_program=12 -location=7 -person=5 -event=1 -title=1
@midyat@	-location=50
@holly_knight@	-person=93
@pat_fraley@	-person=89
@li_yan@	-person=46
@gap@	-location=164 -organization=34 -person=6 -event=1
@anderson_bruford_wakeman_howe@	-person=47 -art=12
@connection@	-art=23 -location=3 -internet-website=1
@summerhill@	-location=74 -organization=12 -person=3 -art=2
@mitridate,_re_di_ponto@	-art=36
@george_drakoulias@	-person=33
@chloé@	-organization=93 -person=1
@bob_mcdonnell@	-person=150
@paul_giamatti@	-person=333
@organ@	-product=489 -body_part=103 -art=9 -location=6 -organization=1 -person=1
@subterranean_homesick_blues@	-art=65
@meiko@	-person=29 -organization=6 -art=1
@kempsey@	-location=86
@hype@	-broadcast_program=16 -art=5 -person=4
@oldenburg@	-location=625 -person=5 -living_thing=4 -product=3 -organization=2
@lucy_in_the_sky_with_diamonds@	-art=119
@hybrid@	-product=35 -person=31 -art=11 -broadcast_program=2 -living_thing=2
@egyptian_cobra@	-living_thing=27
@nagakura_shinpachi@	-person=21
@the_merchant_of_venice@	-art=739 -broadcast_program=1
@hymenaea_protera@	-living_thing=22
@martin_baltimore@	-product=29
@ieng_sary@	-person=49
@cathy_hughes@	-person=24
@friendly_fires@	-person=114 -art=9
@diatessaron@	-art=69
@tullamore@	-location=204 -organization=2
@jeff_torborg@	-person=59
@jessica_origliasso@	-person=21
@treme@	-broadcast_program=161 -location=4
@oklahoma_sooners_football@	-organization=70 -location=1
@anything_you_can_do@	-art=14 -broadcast_program=9
@convoy@	-art=101 -location=10 -broadcast_program=8 -person=2 -product=1
@whodini@	-person=97 -art=2
@mammoth@	-living_thing=72 -art=13 -location=12 -organization=5 -person=2
@whatever@	-art=33
@no_regrets@	-art=40 -broadcast_program=20
@darcy_ribeiro@	-person=23
@mdr@	-organization=43 -location=1
@ferrante_gonzaga@	-person=29
@cr_511@	-location=25
@john_lightfoot@	-person=49
@c_venues@	-location=22
@isaac_mizrahi@	-person=84
@clough_williams-ellis@	-person=83
@rochester_institute_of_technology@	-organization=440 -person=1
@a_new_life@	-art=13 -broadcast_program=8
@pascal_collasse@	-person=28
@the_university_of_michigan@	-organization=19 -person=1
@ariane_ascaride@	-person=33
@barber_conable@	-person=22
@the_city@	-location=152 -broadcast_program=63 -art=23
@breakaway@	-art=132 -broadcast_program=3 -person=1
@kolo_touré@	-person=71
@copacabana@	-location=223 -art=91
@boone_county@	-location=384 -organization=2
@ömer_kavur@	-person=26
@nye@	-location=23 -person=6 -time=1
@vempati_chinna_satyam@	-person=20
@semen_padang@	-organization=28
@kalmyks@	-people-ethnicity=17 -location=4
@millennium@	-broadcast_program=287 -art=132 -organization=8 -person=5 -metropolitan_transit-transit_line=4 -location=4 -event=1 -product=1
@bond@	-person=77 -location=21 -organization=3 -title=1
@kaş@	-location=33
@it_only_takes_a_minute@	-art=34
@tomato@	-food=83 -organization=7 -person=5 -living_thing=2
@athole_stewart@	-person=41
@pisa@	-location=1566 -organization=20 -language=1
@daniel_bomberg@	-person=30
@ice@	-organization=61 -food=45 -art=16 -product=3 -medicine-drug=1 -broadcast_program=1
@beaumont@	-location=143 -event=17 -organization=11 -person=5 -title=1
@bay_meadows_racetrack@	-location=31
@babe@	-art=151 -person=3
@protection@	-art=42 -location=6
@kuba_wojewódzki@	-person=31
@vasco_da_gama@	-person=482 -organization=358 -location=48 -art=1
@spa@	-location=224 -event=30 -organization=19 -art=3 -person=3 -medicine-medical_treatment=2
@consulates-general@	-title=34
@karonga@	-location=45
@cassell@	-organization=20 -person=7 -location=1
@frank_eyton@	-person=114
@kadzidło@	-location=24
@silverstone@	-location=793 -event=28 -person=1 -organization=1
@me_and_you@	-art=19 -person=1
@pedro_de_valdivia@	-person=158
@the_civilians@	-organization=21
@bbc_radio_1@	-organization=2979
@richard_de_luci@	-person=27
@xavier_villaurrutia_award@	-award=21
@badrinath@	-location=138 -art=3 -person=1
@meru@	-location=18 -people-ethnicity=12 -language=8 -person=2
@thomas_ong@	-person=20
@cosima@	-person=34 -art=6
@rosario@	-location=306 -art=9 -organization=2 -product=2 -person=2 -broadcast_program=2
@lili_st._cyr@	-person=31
@sligo–leitrim@	-location=39
@count_of_flanders@	-title=144 -person=1
@uk_parliament@	-organization=560 -location=13
@mechanics'_institutes@	-organization=21
@gates_mcfadden@	-person=50
@quentin@	-person=24 -product=2 -location=2
@caroline_gordon@	-person=27
@astrud_gilberto@	-person=153
@saskia_burmeister@	-person=24
@earl_fitzwilliam@	-title=26 -person=10
@classic_stage_company@	-organization=44
@william_collins_whitney@	-person=49
@clinton_high_school@	-organization=26
@cincinnati_royals@	-organization=133
@hermione_norris@	-person=60
@supermarine_seagull@	-product=19 -organization=1
@kota_srinivasa_rao@	-person=196
@drug_abuse@	-disease=20 -organization=1
@akira_ifukube@	-person=61
@musica_studios@	-organization=27
@diocesan@	-location=15 -title=11
@androscoggin_county@	-location=52
@leif_tronstad@	-person=23
@coins@	-finance-currency=26 -title=6
@kraftwerk@	-person=723
@hysteria@	-art=87 -disease=12
@bishop_of_birmingham@	-title=46 -person=2
@baldwin_ii_of_constantinople@	-person=26
@m2m@	-person=47 -computer-programming_language=3
@al_jazeera@	-broadcast_network=811 -location=1
@bill_woodfull@	-person=71
@brian_michael_bendis@	-person=284
@changing_lanes@	-art=28
@throckmorton@	-location=31 -title=1 -person=1
@tom's_diner@	-art=34
@mnemic@	-person=58
@league_cups@	-organization=26 -event=12
@billy_andrade@	-person=27
@2009_iranian_presidential_election@	-event=25
@mudumalai_national_park@	-location=24
@the_assassination@	-event=24
@sausage@	-food=18 -person=8
@hot_snakes@	-person=54
@flower_drum_song@	-art=111
@rahman@	-person=111
@bbc_world_news@	-broadcast_network=358 -broadcast_program=15
@albert_kalonji@	-person=25
@grammar_school@	-organization=26 -location=3
@pope_urban_ii@	-person=207
@the_hours@	-art=157 -person=21
@love_never_dies@	-art=73
@lois_hole@	-person=36 -living_thing=2
@fritillaria@	-living_thing=37
@torrens@	-location=20 -product=2 -person=2
@butt@	-art=9 -person=6 -body_part=5
@tunisian@	-location=31 -organization=16 -language=7 -event=4
@mizuho_corporate_bank@	-organization=33
@paul_lawrie@	-person=62
@badisches_staatstheater_karlsruhe@	-location=26
@ken_howard@	-person=141
@mount_isa@	-location=170 -location=1
@king_george@	-person=64 -location=37 -product=11 -event=7 -organization=1 -living_thing=1
@university_of_north_texas@	-organization=736 -location=33 -person=1
@liu_hui@	-person=22
@eastbourne_borough@	-organization=167
@front@	-art=27 -event=19 -organization=9 -location=7
@david_fincher@	-person=428 -art=1
@lecco@	-location=254 -organization=92
@fakenham@	-location=168 -organization=1
@grupo_bryndis@	-person=21
@catherine_carey@	-person=29
@jeżewo@	-location=30
@mayagüez,_puerto_rico@	-location=164
@fendalton@	-location=22
@adrian_vandenberg@	-person=52
@rear_window@	-art=131 -broadcast_program=10
@quartet@	-art=81 -person=1 -product=1
@warm_springs_indian_reservation@	-location=44
@ramsay_macdonald@	-person=509
@strait@	-location=22 -person=1
@south_high_school@	-organization=57 -location=2
@danger_danger@	-person=74 -art=7
@yamla_pagla_deewana@	-art=33
@gail@	-organization=43 -location=22 -person=5
@panadura@	-location=81 -organization=6
@royal_trux@	-person=65 -art=1
@2009_contest@	-event=40
@nautical_almanac@	-person=10 -art=9 -organization=2
@günther_von_kluge@	-person=81
@velasco@	-location=27 -person=15 -product=4
@skream@	-person=93
@kerala_kaumudi@	-art=35
@atlanta_international_raceway@	-location=20
@abby@	-broadcast_program=10 -person=9 -event=1
@maldives@	-location=1604 -organization=95 -finance-currency=2
@caught@	-art=20
@night_witches@	-organization=23
@giustino@	-art=14 -location=10 -person=1
@los_angeles_sharks@	-organization=74
@get_fresh@	-broadcast_program=20
@allegro@	-art=37 -product=14 -organization=1
@songhua_river@	-location=83
@zeiraphera_griseana@	-living_thing=31
@cushing@	-location=51 -person=6 -product=5
@warner_music@	-organization=124
@professor_layton_and_the_last_specter@	-product=20
@torres@	-location=24 -person=15 -product=6 -organization=1
@facebook@	-internet-website=5969 -organization=1
@manuel_l._quezon@	-person=234
@pampas@	-location=135
@pacific_heights@	-location=17 -art=10
@man-kzin_wars@	-art=25
@joinville@	-location=148 -organization=76 -person=5
@vassilis_mazomenos@	-person=28
@government_of_nepal@	-organization=38 -location=1
@birmingham_erdington@	-location=25
@emily_hobhouse@	-person=41
@johnsons_dock@	-location=20
@avenger@	-product=35 -broadcast_program=17 -art=9 -person=9
@peshtigo_fire@	-event=36
@anna_in_the_tropics@	-art=24
@west_highland_white_terrier@	-living_thing=44
@hawarden_castle@	-location=34
@lcms@	-organization=17 -product=11
@laurens_hammond@	-person=24
@rabbie_namaliu@	-person=22
@glc@	-person=41 -chemistry=3 -product=1
@blood_on_satan's_claw@	-art=23
@minnesota_public_radio@	-organization=260
@otis_blackwell@	-person=119
@ocular@	-body_part=20 -medicine-medical_treatment=1
@rheinfelden@	-location=75 -event=2
@gomorrah@	-art=34 -location=9 -event=1
@saint-lambert@	-location=86 -person=3
@takashi_nagasako@	-person=23
@watsonia@	-location=22 -living_thing=16
@ann_major@	-person=27
@ferdinando_baldi@	-person=34
@benalla@	-location=75 -product=1
@gmina_ceków-kolonia@	-location=33
@brac@	-organization=71 -location=2 -product=1
@oregon_shakespeare_festival@	-organization=120
@charlie_george@	-person=35
@joe_public@	-organization=231 -person=10 -art=3
@cambridge_city_council@	-organization=32 -location=4
@robert_morgan@	-person=23
@aspern@	-location=26 -event=1
@marco_rubio@	-person=116
@bobby_flay@	-person=142
@ncaa_division_i@	-organization=431 -event=19
@hara_takashi@	-person=56
@ramires@	-person=38
@adrian_henri@	-person=67
@nederlandse_spoorwegen@	-organization=309
@paul_tillich@	-person=159
@south_atlantic_league@	-organization=614
@ed_lewis@	-person=28
@2k_sports@	-person=113
@king_of_prussia@	-location=66 -person=26
@william_ii_of_england@	-person=86
@robson_valley@	-location=20
@khartoum_international_airport@	-location=55
@dionysos@	-person=28 -location=13 -god=11 -art=1
@altamira@	-location=51 -organization=1
@constitutional_court@	-organization=263 -location=2
@wimbledon_high_school@	-organization=20
@los_angeles_dodgers@	-organization=4099
@russian_national_team@	-organization=99
@the_sound_barrier@	-art=32
@carignan@	-food=94 -location=22
@slidell@	-location=110 -organization=1 -person=1
@tel_hashomer@	-location=22
@dáibhí_ó_cróinín@	-person=25
@cumberland_peninsula@	-location=39
@elliott_bay@	-location=124
@worlds_apart@	-art=19 -person=6
@tim_walz@	-person=205
@rajasthani@	-language=164 -people-ethnicity=21 -location=2
@university_of_prishtina@	-organization=22
@cobi_jones@	-person=60
@so_cassis_carnoux@	-organization=21
@h._h._holmes@	-person=32
@star_factory@	-broadcast_program=31
@30_days_of_night@	-art=115
@nanticoke@	-location=63 -language=8
@super_rtl@	-broadcast_network=60
@vladimir_radmanović@	-person=28
@cordell_mosson@	-person=23
@mór_jókai@	-person=61
@nathan_levinson@	-person=43
@dog_the_bounty_hunter@	-broadcast_program=74 -person=3
@cordell_barker@	-person=26
@rca_victor@	-organization=175
@wigmore@	-location=51 -organization=1
@griselio_torresola@	-person=24
@henry_janeway_hardenbergh@	-person=20
@willow_springs@	-location=44 -organization=2
@starlord@	-art=30 -product=1
@samy_naceri@	-person=23
@tench@	-living_thing=31 -person=8 -art=3
@club_nouveau@	-person=48
@avalokiteśvara@	-god=110
@phil_tippett@	-person=40
@the_land_before_time@	-art=138 -broadcast_program=35
@lindores_abbey@	-location=23
@newfoundland_and_labrador@	-location=2601 -organization=3
@solid_state@	-organization=18 -person=2
@south_devon@	-location=48 -organization=1
@duncan_ban_macintyre@	-person=23
@ric_wake@	-person=72
@michigan_department_of_transportation@	-organization=195
@killed@	-event=44 -person=1
@piazza_venezia@	-location=45
@the_good_doctor@	-art=26 -person=1
@alan_marriott@	-person=27
@gmina_dębe_wielkie@	-location=27
@cassidy@	-person=156 -art=15 -location=2
@united_states_court_of_appeals_for_the_third_circuit@	-organization=251
@ruf_automobile@	-organization=20
@tati@	-language=18 -person=7 -location=3
@rossendale_united@	-organization=68
@île_de_ré@	-location=109
@yerba_buena@	-location=89 -person=20 -living_thing=1
@lord_mayor@	-title=419 -person=1
@the_driver@	-art=19 -person=1
@brighton_and_hove@	-location=341 -organization=1
@nicki_chapman@	-person=23
@platinum@	-chemistry=174 -art=31 -organization=17 -product=15 -broadcast_program=14 -person=7 -location=4
@johann_kaspar_lavater@	-person=29
@private's_progress@	-art=27
@angels_flight@	-location=30 -art=3
@north_omaha,_nebraska@	-location=42
@great_big_sea@	-person=188 -art=6
@sauropelta@	-living_thing=22
@orion's_belt@	-art=15 -location=10
@d'or_fischer@	-person=23
@murilo_benício@	-person=27
@galaxias@	-living_thing=26 -organization=1
@eulima@	-living_thing=185
@1957@	-event=609 -art=13 -organization=1
@kristofferson@	-art=15 -person=6
@telstar@	-product=77 -art=54 -organization=40
@esha_gupta@	-person=24
@munster@	-location=1213 -organization=477 -event=303 -food=2 -language=2
@cameron_hall@	-location=15 -person=14
@third_ear_band@	-person=37 -art=2
@clint_black@	-person=220
@kubrat@	-person=54 -location=5
@sixth_circuit@	-organization=23 -location=1
@middelfart@	-location=46
@rai_fiction@	-organization=23 -broadcast_network=3
@thale@	-location=61 -art=3
@harold_mcnair@	-person=37
@porthcawl@	-location=144 -organization=1
@bong_hawkins@	-person=20
@nhs_wales@	-organization=24
@david_g._burnet@	-person=56
@guadalupe@	-location=111 -art=9 -broadcast_program=5 -living_thing=1 -person=1
@craig_street@	-person=25 -location=1
@john_dalrymple,_2nd_earl_of_stair@	-person=25
@iliad@	-art=1412 -organization=11
@merton@	-location=152 -organization=42 -person=6
@spoons@	-product=33 -person=24 -broadcast_program=4 -art=2
@telma_hopkins@	-person=70
@vremya@	-broadcast_program=21
@foundation@	-art=89 -organization=40 -person=2 -product=2 -event=1 -location=1 -living_thing=1
@garching@	-location=30
@moonalice@	-person=23 -art=2
@sam_gagner@	-person=40
@bonneville_county,_idaho@	-location=24
@jonathan_coulton@	-person=121
@echoes@	-art=69 -broadcast_program=1
@the_leaf_label@	-organization=57
@andrew_younghusband@	-person=21
@truth_or_consequences@	-location=29
@vincent_spano@	-person=52
@h@	-chemistry=162 -art=27 -location=26 -metropolitan_transit-transit_line=15 -organization=13 -product=8 -person=7 -medicine-drug=1 -event=1
@shah@	-person=70 -product=5 -finance-currency=3
@topolino@	-art=31
@dan_ewing@	-person=23
@ned_mcwherter@	-person=33
@bebo_norman@	-person=55 -art=2
@pork_and_beans@	-art=24 -food=2
@gerald@	-person=38 -location=4 -product=1
@hovet@	-location=19 -person=4
@wendy_harmer@	-person=26
@penrith@	-location=613 -organization=144 -event=1
@samuel_smith@	-person=64 -organization=7
@antioxidant@	-medicine-medical_treatment=32
@tribeca@	-event=19 -product=9
@state_fair@	-art=94 -event=14 -living_thing=2 -organization=1
@silverado@	-art=37 -product=12 -location=1
@muriel_aked@	-person=43
@tlaxcala@	-location=314 -people-ethnicity=1
@2g_spectrum_scam@	-event=35
@lou_ye@	-person=41
@wasteland@	-product=30 -broadcast_program=23 -art=17 -location=2
@dillsboro@	-location=29
@all_along_the_watchtower@	-art=141 -broadcast_program=9
@steel_magnolias@	-art=139 -broadcast_program=5
@elena_glinskaya@	-person=21
@2011_census@	-event=375 -organization=5
@jaguares@	-organization=47 -person=15
@guaraní@	-organization=115 -language=49 -people-ethnicity=40 -finance-currency=4
@st._boniface@	-location=30 -person=11
@bronte@	-location=42 -person=4
@the_main_ingredient@	-person=54 -art=5
@amba@	-organization=69 -person=9 -food=8 -god=7 -location=2 -language=1
@acoustic_guitar@	-product=436 -person=2
@taken@	-broadcast_program=73 -art=59 -event=14 -person=7
@people's_union_for_civil_liberties@	-organization=43
@perseus@	-location=131 -product=5 -organization=1 -person=1
@empire_awards@	-award=24 -art=1
@tikhon_khrennikov@	-person=50
@london_stone@	-location=22
@balmorhea@	-location=13 -person=9
@raf_wittering@	-location=117
@2010_wimbledon_championships@	-event=68
@françois-andré_danican_philidor@	-person=65
@jaguar_xk@	-product=23
@elliott@	-person=35 -location=28 -organization=5
@mediolanum_forum@	-location=36
@pearl_river@	-location=278 -person=20 -organization=1
@mother_love_bone@	-person=107 -art=4
@steve-o@	-person=94
@great_hungarian_plain@	-location=106
@hms_foudroyant@	-product=23
@william_o'brien@	-person=137 -location=1
@dolly_ahluwalia@	-person=20
@san_carlos_seminary@	-organization=20
@bad_kissingen@	-location=160
@ys@	-location=46 -product=21 -art=3
@rachel_bilson@	-person=91
@minden-lübbecke@	-location=44
@african-americans@	-people-ethnicity=25
@con_o'neill@	-person=29
@bad_guy@	-broadcast_program=16 -art=9
@kendallville@	-location=19 -organization=1
@ojamajo_doremi@	-broadcast_program=67
@beslan@	-location=60 -event=3
@netherlandish@	-location=24 -people-ethnicity=1
@tsonga@	-language=65 -people-ethnicity=33 -person=7
@avengers_forever@	-art=43
@state_road_a1a@	-location=61
@juicy@	-art=35 -person=4 -food=1 -organization=1
@queenborough@	-location=115 -product=2
@the_number_23@	-art=44
@mahendra_kapoor@	-person=67
@thomas_aquinas_college@	-organization=31
@susanna_hoffs@	-person=173 -art=5
@kinect@	-product=320
@wimborne_town@	-organization=29
@kyle_field@	-location=63 -person=5
@metropolitan_area@	-location=114 -organization=12
@ashok_gehlot@	-person=28
@communist_regime@	-location=21 -organization=6
@kivalliq_region@	-location=108
@jamestown_ferry@	-location=23
@vichy_regime@	-location=106
@faith_ford@	-person=45
@anju_bobby_george@	-person=20
@woodlark@	-living_thing=27 -location=9
@jude@	-art=60 -person=18
@dearborn@	-location=208 -organization=4
@strong_vincent@	-person=26
@sherman_douglas@	-person=28
@indramayu@	-location=24
@den_haag@	-location=16 -organization=7 -art=1 -event=1
@brookwood@	-location=38 -product=3 -organization=1
@josephine@	-person=82 -art=8 -location=3
@seto_inland_sea@	-location=122
@the_sandpipers@	-person=48 -art=2
@ctv_morning_live@	-broadcast_program=24
@walhalla@	-location=64 -metropolitan_transit-transit_line=1 -art=1 -person=1
@binac@	-product=24 -location=2
@fabiola@	-art=18 -person=6 -broadcast_program=2 -living_thing=1
@medical_school@	-organization=69 -location=2 -education-educational_degree=1
@ligonier,_pennsylvania@	-location=41
@corio@	-location=61 -organization=2
@bn@	-organization=90 -disease=7 -broadcast_network=1 -chemistry=1 -art=1 -location=1
@2005_european_championship@	-event=25 -organization=1
@billy_sharp@	-person=39
@marble_arch@	-location=178 -organization=2
@antanas_mockus@	-person=32
@nhk@	-broadcast_network=1295 -person=1
@sohail_khan@	-person=108
@war_of_the_reunions@	-event=25
@shalrie_joseph@	-person=31
@ivan_wyschnegradsky@	-person=20
@uup@	-organization=24 -chemistry=1
@river_vale@	-location=31
@east_lancashire_railway@	-location=105 -organization=2
@rota@	-location=196 -person=18 -art=10
@sylvia_miles@	-person=53
@radley_metzger@	-person=33
@ross@	-location=271 -person=180 -art=21 -organization=10 -title=7 -product=3 -event=1
@emi_studios@	-location=25 -art=2 -organization=2
@brigitte_fontaine@	-person=58
@his_majesty@	-art=25 -person=11 -title=2
@william_jackson_palmer@	-person=58
@wasted_youth@	-person=37 -art=11
@jim_parsons@	-person=101
@flamingo@	-living_thing=197 -art=46 -location=22 -organization=4 -event=1 -person=1
@terry_rossio@	-person=43
@olmsted@	-person=13 -organization=5 -location=4
@what_becomes_of_the_broken_hearted?@	-art=22
@scottish_national_antarctic_expedition@	-event=82
@donna_edwards@	-person=50
@hobart@	-location=1926 -organization=90 -event=11 -product=4 -person=3 -art=1
@polesie_voivodeship@	-location=32
@beitar_illit@	-location=34
@cowichan_valley@	-location=43 -organization=1
@franz_i@	-person=44
@marcantonio_colonna@	-person=25
@safed@	-location=458 -event=2
@palma_il_giovane@	-person=53
@democratic@	-organization=12072 -event=22 -location=2
@world_esperanto_association@	-organization=69
@yibin@	-location=66
@barrett_martin@	-person=59
@nyx@	-god=39 -art=10
@ralph_tresvant@	-person=94 -art=1
@battle_of_princeton@	-event=127
@bluefield@	-location=113 -organization=4
@thurgoland@	-location=20
@general_belgrano@	-product=18 -location=12
@ernie@	-person=27 -art=2
@luzon@	-location=2509 -event=13 -product=2
@rio@	-location=149 -art=126 -person=14 -organization=11 -product=5 -event=2
@ware_river@	-location=29
@vince_hill@	-person=37
@wojciech_gerson@	-person=23
@firefighter@	-title=72 -organization=3
@firework@	-art=87
@steinberg@	-organization=72 -location=8 -person=6
@santiago_cabrera@	-person=38
@english-speaking@	-language=102 -people-ethnicity=11
@gassco@	-organization=28
@diamond@	-person=28 -organization=20 -art=13 -location=13 -product=6 -event=1
@hennessy_gold_cup@	-event=39
@city_of_sydney@	-location=171
@ari@	-person=16 -organization=5 -language=2 -living_thing=2 -location=2
@strider@	-product=23 -art=1 -organization=1
@sarah_bolger@	-person=62
@renée_geyer@	-person=106 -art=1
@penobscot_county,_maine@	-location=27
@pdl@	-organization=100 -computer-programming_language=10
@cassel@	-location=86 -person=5 -event=2
@vale@	-organization=73 -location=46 -product=7 -language=2
@kern@	-location=84 -person=48
@sounds@	-art=265 -broadcast_program=3 -organization=2 -title=1
@united_states_court_of_appeals_for_the_armed_forces@	-organization=43 -location=1
@poissy@	-location=127 -organization=8
@sinister@	-person=25 -art=23
@belle_époque@	-event=177 -art=14
@cbs_evening_news@	-broadcast_program=407 -person=2
@wisconsin_range@	-location=37
@kaduna_united@	-organization=25
@plaza_suite@	-art=51
@little_white_lies@	-art=37
@largo_winch@	-broadcast_program=15 -art=12
@rousseau@	-person=160 -art=1 -location=1
@xxiv@	-event=33 -organization=2 -law=1
@antoinette@	-organization=36 -person=19 -product=4
@peter_cincotti@	-person=46 -art=1
@holy_cross@	-organization=163 -time=66 -location=32 -event=2
@biscoe_islands@	-location=133
@nick_cardy@	-person=53
@supercollider@	-computer-programming_language=35 -location=2
@heather_cox@	-person=28
@white@	-people-ethnicity=1486 -location=173 -person=116 -organization=84 -living_thing=27 -food=13 -art=6 -broadcast_program=4 -body_part=1 -visual_art-color=1 -medicine-symptom=1
@san_salvador@	-location=770 -organization=7 -product=1
@danielle_nicolet@	-person=29
@new_york_underground_film_festival@	-event=54
@west_wendover@	-location=31
@japan_open@	-organization=30 -event=4
@hopewell_township@	-location=183
@gram_parsons@	-person=320
@paul_bunyan@	-art=23 -location=2
@roman_campagna@	-location=23
@thor@	-art=170 -person=18 -product=8 -location=1
@jimmy_ienner@	-person=24
@jerry_orbach@	-person=194
@mci@	-organization=202 -location=4 -disease=1
@new_england_sports_network@	-broadcast_network=82
@piece_of_cake@	-broadcast_program=14 -art=13
@beverly_hills_film_festival@	-event=43
@post_mortem@	-art=18 -person=5 -product=5
@merthyr_tydfil@	-organization=143 -location=49
@glamorgan_county_cricket_club@	-organization=83
@the_assassination_of_richard_nixon@	-art=32
@order_of_st_john@	-title=63 -organization=1
@topo_gigio@	-person=22 -broadcast_program=2
@coushatta@	-location=53 -people-ethnicity=28 -event=1
@waterhouse_f.c.@	-organization=29
@granary_burying_ground@	-location=38
@mg@	-organization=134 -chemistry=44 -location=40 -product=1 -title=1
@bally_midway@	-person=24
@richard_savage@	-person=60
@king_philip_iv@	-person=24
@monteverdi_choir@	-person=232
@cantonal@	-location=27 -event=1
@north_bergen_high_school@	-organization=23
@israeli–palestinian_conflict@	-event=226
@sheffield_heeley@	-location=28
@fergie@	-person=467 -organization=1
@norwegian_confederation_of_trade_unions@	-organization=149
@deal_or_no_deal@	-broadcast_program=356 -art=5 -product=1
@magpie@	-broadcast_program=42 -living_thing=40 -product=2
@the_adventures_of_brisco_county,_jr.@	-broadcast_program=97
@winnie_the_pooh_and_tigger_too@	-art=21
@lucania@	-location=148 -product=10
@reunion@	-art=30 -broadcast_program=27 -location=10 -event=2 -product=2 -organization=1
@the_wire@	-broadcast_program=496 -art=212
@võ_văn_kiệt@	-person=38
@telegraph@	-art=54 -location=9 -product=6 -organization=1
@jerry_yang@	-person=56
@dubbed@	-title=191
@thaddeus_stevens@	-person=130
@ali_sabieh@	-location=31
@canterbury_city@	-organization=23
@fort_stanwix@	-location=59 -event=2
@meguro@	-location=47 -location=2
@briançon@	-location=152 -organization=1
@grand_duchess_olga_alexandrovna_of_russia@	-person=27
@las_vegas,_nevada@	-location=219
@maracaibo@	-location=493 -organization=6
@fifa_beach_soccer_world_cup@	-event=81
@smokie_norful@	-person=59
@boötes@	-location=181
@scarborough@	-location=1187 -organization=492 -product=23
@frank_slide@	-event=24
@maurizio_nichetti@	-person=48
@river_line@	-transit=79 -metropolitan_transit-transit_line=12 -location=2
@cabot@	-location=47 -person=8 -product=7 -organization=5
@royal_green_jackets_museum@	-location=35
@rimmel@	-organization=31 -art=3
@illinois_route_9@	-location=30
@day_by_day@	-art=55
@millsboro@	-location=49
@dragon's_lair@	-product=81 -broadcast_program=9
@file_allocation_table@	-product=20
@killeshandra@	-location=34
@keni_burke@	-person=38 -art=1
@olds@	-location=38 -organization=4 -person=1
@olympics@	-event=740 -broadcast_program=8
@vénus@	-product=31 -god=1
@mati@	-location=25 -organization=2
@egyptian_mythology@	-religion-religion=187 -location=1
@buenos_aires@	-location=9868 -event=56 -organization=10 -art=2 -finance-stock_exchange=1
@national_bank_of_rwanda@	-organization=33
@zoegirl@	-person=37 -art=2
@frenzy@	-art=66 -product=3
@sandford@	-location=30 -person=2
@boston_bruins@	-organization=3344 -event=27
@wayne_kirkpatrick@	-person=83
@secret_garden@	-person=72 -broadcast_program=51 -art=17 -location=1 -event=1
@stairway_to_the_stars@	-art=24 -broadcast_program=6
@english_team@	-organization=19 -event=1
@chief_minister_of_the_turks_and_caicos_islands@	-title=34
@robert_w._holley@	-person=29
@synanthedon_cephiformis@	-living_thing=22
@the_good_life@	-broadcast_program=128 -art=59 -person=55
@coventry_canal@	-location=83
@yakutat@	-location=24 -product=1
@sanok@	-location=288
@penrith_stadium@	-location=22
@plane_crazy@	-art=27 -product=1
@fifth@	-law=56 -art=41 -organization=29 -location=28 -event=21 -person=4 -product=2 -body_part=2 -title=1 -broadcast_program=1
@"nature_boy"_buddy_rogers@	-person=21
@sorry!@	-broadcast_program=32 -product=17 -art=1
@tunja@	-location=141
@john_myers_myers@	-person=27
@keith_rothfus@	-person=26
@triumph_2000@	-product=34
@john_morrison@	-person=131
@morehead@	-location=32 -person=3
@maurice_greene@	-person=32
@palmyra@	-location=478 -living_thing=9 -event=1
@big_in_japan@	-person=40 -art=22 -broadcast_program=2
@myoporum_sandwicense@	-living_thing=26
@raymond_chow@	-person=31
@lovell_telescope@	-location=38
@riders_on_the_storm@	-art=28 -person=2
@haskell@	-computer-programming_language=351 -location=33 -person=1 -organization=1 -event=1
@peter_akinola@	-person=24
@maharashtra_legislative_council@	-organization=26
@montgomery_improvement_association@	-organization=33
@suffield_academy@	-organization=25
@the_everly_brothers@	-person=381 -art=1
@st._marys@	-location=84 -organization=1
@2007_state_election@	-event=45
@harfleur@	-location=88
@stuart_clark@	-person=81
@iraqi_airways@	-organization=47
@united_states_secretary_of_energy@	-title=77
@mike_hendrick@	-person=32
@keele@	-location=51 -organization=11
@thule_people@	-people-ethnicity=29
@darasuram@	-location=31
@minnetonka,_minnesota@	-location=48
@new_jerusalem_monastery@	-location=21
@terrestrial@	-living_thing=1256 -organization=2
@mayor@	-title=3185 -person=14 -organization=9 -art=4 -event=3 -location=3
@spennymoor@	-location=71 -organization=4
@john_wain@	-person=49
@saint_paul_chamber_orchestra@	-person=78
@the_spectrum@	-location=136 -art=6
@foetus@	-person=75
@royal_aircraft_factory_b.e.2@	-product=83
@the_dragon@	-art=58 -location=3 -title=1 -god=1 -person=1
@kingsbridge@	-location=150
@divinefire@	-person=25
@nakul@	-person=23
@fairford@	-location=59
@wuchereria_bancrofti@	-living_thing=31
@timex@	-organization=80
@live_8@	-organization=293 -event=7
@dorothy_kamenshek@	-person=28
@n'djamena_international_airport@	-location=27
@hunter_smith@	-person=34
@jay_bruce@	-person=42
@jane_velez-mitchell@	-person=18 -broadcast_program=6
@st_sepulchre-without-newgate@	-location=40
@the_aquabats!_super_show!@	-broadcast_program=70
@miracle@	-art=69 -person=6 -event=4 -organization=3
@bacteria@	-living_thing=323 -art=1
@ministry_of_education@	-organization=549 -title=63 -location=3
@munich_radio_orchestra@	-person=20
@2014_atp_world_tour@	-event=55
@the_main_event@	-broadcast_program=28 -art=19
@payame_noor_university@	-organization=21
@camembert@	-food=21 -location=3
@bela_b.@	-person=55
@tristan_wilds@	-person=60
@eran_riklis@	-person=25
@neca@	-organization=51 -person=3
@milton_keynes@	-location=940 -organization=9
@arte_público_press@	-organization=23
@tom_shadyac@	-person=47
@ed_hall@	-person=23
@ministry_of_interior@	-organization=54 -title=8
@genesee@	-location=67 -product=1
@dean_reed@	-person=27
@flame@	-art=15 -person=15 -organization=7 -living_thing=1
@doctor_x@	-person=32 -art=22
@conservation_international@	-organization=225
@stour_valley_railway@	-location=21 -location=1
@detroit_diesel@	-organization=135 -person=2
@wolfgang_kapp@	-person=28
@friendswood,_texas@	-location=23
@ivica_olić@	-person=47
@pig@	-living_thing=122 -person=9 -art=5 -location=2 -product=1
@peter_godfrey@	-person=26
@plainfield@	-location=202 -organization=1
@evan_lysacek@	-person=88
@s._aureus@	-living_thing=26
@aut@	-event=16 -location=12 -organization=7
@paolo_bertolucci@	-person=26
@natalia@	-person=39 -location=17 -art=2
@reg_grundy@	-person=36 -organization=1
@david_marshall_lang@	-person=49
@2009_juno_awards@	-event=20
@nswrl@	-organization=86
@def_jam@	-organization=98 -product=1 -broadcast_program=1
@no._2@	-art=27 -person=6 -organization=2 -product=1 -location=1
@cyrano_agency@	-art=20
@petro_kalnyshevsky@	-person=20
@enterprise@	-location=154 -product=141 -title=105 -organization=19 -location=1
@saigon@	-person=75 -art=6 -location=4 -event=2 -organization=1
@battle_of_chippawa@	-event=35
@tim_hortons@	-organization=180
@valley_forge@	-event=288 -location=40 -art=5 -organization=3 -product=2 -living_thing=1
@willy_deville@	-person=147 -art=1
@matthew_of_ajello@	-person=20
@n._gymnamphora@	-living_thing=47
@usa_cross_country_championships@	-event=27
@atomic_bombing@	-event=21
@king_george_county@	-location=75
@ted_koppel@	-person=138
@sea_level@	-person=19 -location=5 -art=1
@morrison_formation@	-location=207
@state_of_victoria@	-location=23 -organization=2
@kerameikos@	-location=48
@bashley@	-organization=40 -location=8
@gia@	-broadcast_program=47 -art=27 -organization=16 -person=2
@something_fresh@	-art=33
@a66@	-location=60 -product=1
@bremek.@	-person=116
@george_johnston@	-person=48
@syd_saylor@	-person=30
@raymond_t._odierno@	-person=30
@gal_mekel@	-person=21
@mausoleum_records@	-organization=27
@agudath_israel@	-organization=48 -location=1
@the_shadow_line@	-broadcast_program=28 -art=17
@alsa@	-product=36 -organization=10 -food=1
@yokosuka@	-location=168 -organization=11
@dependence@	-disease=14 -medicine-symptom=8
@gsfc@	-organization=54
@east_african_development_bank@	-organization=26
@astronomy@	-art=25 -title=1
@dinara@	-location=44 -person=3 -event=1
@san_diego,_california@	-location=118 -organization=1
@gmina_morawica@	-location=26
@banfora@	-location=20
@robert_e._park@	-person=37
@gmina_prusice@	-location=29
@henry_hudson_kitson@	-person=22
@interwar_period@	-event=87 -location=17
@paços_de_ferreira@	-organization=125 -location=32
@gérard_de_nerval@	-person=104
@liberator@	-product=26 -art=6 -person=3
@alice's_adventures_in_wonderland@	-art=518 -broadcast_program=3
@grottaglie@	-location=25 -organization=5
@american_folk_art_museum@	-location=80
@mynetworktv@	-broadcast_network=1059 -broadcast_program=9
@silvio_soldini@	-person=36
@fámjin@	-location=21
@brantwood@	-location=23 -organization=18
@radio_telefís_éireann@	-organization=32 -broadcast_network=2
@purusha@	-god=82 -art=3
@grand_union@	-organization=17 -location=4 -art=2
@antonio_de_espejo@	-person=22
@carter_family@	-person=174
@khoms@	-location=37
@alain_de_cadenet@	-person=21
@hawick@	-location=224 -organization=68
@kismayo@	-location=120 -event=3
@eijaz_khan@	-person=24
@round_table@	-organization=25 -person=9 -event=7 -location=1
@uss_yorktown@	-product=51
@richard_pratt@	-person=27
@ace_hardware@	-organization=65
@tlemcen@	-location=250
@lissamphibia@	-living_thing=21
@spanish_government@	-location=24 -organization=20 -person=1
@1956_republican_national_convention@	-event=31
@lato@	-location=27 -person=7
@where_the_heart_is@	-broadcast_program=175 -art=15
@crocker@	-location=37 -person=9 -organization=1
@for_the_masses@	-art=20
@glenn_cornick@	-person=33
@paul_tellier@	-person=21
@robert_winston@	-person=52
@køge@	-location=109 -organization=2
@fortunes_of_war@	-broadcast_program=19 -art=7
@boston_public_library@	-location=205
@candlelight@	-organization=18 -art=3
@james_duval@	-person=37
@charles_hazlewood@	-person=20
@larue@	-person=12 -location=9 -art=1
@latoya_london@	-person=27
@burgundy@	-location=236 -food=183 -visual_art-color=38 -title=17 -person=3 -living_thing=3 -organization=2 -event=1
@andre_drummond@	-person=37
@kelabit@	-people-ethnicity=22 -language=4
@amer@	-location=12 -art=8 -person=2
@ray_white@	-person=37
@grade@	-person=20 -organization=1
@prince_of_wales_hospital@	-location=59
@le_roy@	-location=51 -person=4
@indra_lesmana@	-person=25
@french_intervention_in_mexico@	-event=118
@sampaloc@	-location=93 -food=1
@liam_miller@	-person=23 -organization=1
@jami_gertz@	-person=81
@isewangan_expressway@	-location=20
@dead_daisy_records@	-organization=20
@a-frame@	-location=46
@oyster_bay_branch@	-metropolitan_transit-transit_line=32
@pehr_kalm@	-person=31
@bheemunipatnam@	-location=27
@let_me_in@	-art=51
@choi_won-young@	-person=22
@paul_quarrington@	-person=58
@borgund@	-location=44
@spl@	-organization=302 -event=2 -computer-programming_language=2
@super_robot_wars@	-product=222
@moira_stuart@	-person=40
@coccidae@	-living_thing=27
@hubert_de_burgh@	-person=29
@cristie_kerr@	-person=97
@walter_winterbottom@	-person=52
@tuchomie@	-location=25
@dark_castle@	-product=16 -person=6 -organization=1
@tea_for_the_tillerman@	-art=24
@artsakh@	-location=86 -art=2
@george_bruns@	-person=40
@third_sacred_war@	-event=32
@tono@	-organization=23 -location=2
@olive_thomas@	-person=44
@brian_kelly@	-person=44
@thomas_cochrane,_10th_earl_of_dundonald@	-person=47
@july_7@	-time=265 -event=1
@peter_stormare@	-person=172
@earl_of_moray@	-title=51 -person=19
@humsafar@	-broadcast_program=31 -art=2
@cardinal_stritch_university@	-organization=35
@naum_gabo@	-person=64
@mount_putuo@	-location=20
@christian_boussus@	-person=24
@cervia@	-location=58 -organization=7 -product=1
@deimos@	-location=104 -god=22
@bellona_foundation@	-organization=26
@peace_pledge_union@	-organization=65
@gmina_mordy@	-location=33
@gatsbys_american_dream@	-person=31 -art=2
@french_intervention@	-event=20 -location=1
@west_bromwich@	-location=446 -organization=18
@highway_36@	-location=55
@xavier@	-organization=135 -person=4
@china_pr@	-organization=33 -location=1
@wien@	-location=23 -organization=1
@matthew_wright@	-person=49
@clarinet_concerto@	-art=50
@sujatha@	-person=76 -art=5
@toyah@	-person=71 -location=5
@sapporo@	-location=1187 -organization=2 -transit=1 -person=1
@richard_swinburne@	-person=60
@paul_agnew@	-person=81
@deep_blue@	-product=74 -art=19 -person=4 -broadcast_program=4 -location=2
@jimeoin@	-person=35
@gun@	-person=64 -product=33 -broadcast_program=8 -organization=1 -art=1 -language=1
@odd_nosdam@	-person=71
@the_citizen@	-art=31 -organization=1
@fina@	-organization=669 -event=1
@casimir_ii@	-person=23
@a_prophet@	-art=56
@garmin@	-organization=163
@vishwajeet_pradhan@	-person=42
@steve_stone@	-person=74
@herman@	-person=72 -location=12 -art=1
@finnish_championship@	-organization=38 -event=3
@uetsu_main_line@	-metropolitan_transit-transit_line=103
@golden@	-location=221 -art=22 -organization=14 -visual_art-color=10 -person=7 -living_thing=7 -event=2
@bananas_in_pyjamas@	-broadcast_program=51
@duncan_i_of_scotland@	-person=23
@raffaellino_del_garbo@	-person=24
@frizette_stakes@	-event=22
@sprout@	-broadcast_network=35 -food=2 -art=1
@berliner_ensemble@	-organization=99
@springettsbury_township@	-location=21
@wellcome@	-organization=48 -person=1
@barletta@	-location=102 -organization=66 -person=3
@nógrád@	-location=44
@fort_stevens@	-location=57 -event=49
@robert_morton_nance@	-person=30
@mohsen_makhmalbaf@	-person=98
@varna@	-location=927 -event=9
@david_packard@	-person=67
@ronni_ancona@	-person=60
@helen_martin@	-person=33
@maryland_terrapins@	-organization=90 -location=1
@kyle@	-location=61 -person=36 -metropolitan_transit-transit_line=1 -organization=1
@ireland_women's_cricket_team@	-organization=29
@southern_limestone_alps@	-location=79
@the_witcher@	-product=21 -art=1
@cincinnatus@	-person=49 -location=9
@bjd@	-organization=201
@stepin_fetchit@	-person=82
@yoshino@	-location=56 -product=10 -living_thing=1 -person=1
@la_escalera_ranch@	-location=21
@fh@	-organization=94 -product=1
@lorna@	-person=18 -art=13
@grey_gardens@	-art=134 -location=9
@napoleon_at_saint_helena@	-art=21 -location=1
@manuel_rosales@	-person=29
@air_france@	-organization=768 -person=3 -event=1 -location=1
@eddi_reader@	-person=115 -art=1
@harper's@	-art=117
@porsche_carrera_gt@	-product=27
@camberwell@	-location=489 -organization=98 -art=1 -metropolitan_transit-transit_line=1
@temescal_mountains@	-location=24
@carolyn_mccormick@	-person=24
@pope_gregory_ix@	-person=304
@anders_chydenius@	-person=23
@jaora@	-location=20
@kasuga@	-location=29 -product=21
@sir_thomas_allen@	-person=18 -title=2
@goodreads@	-art=64
@colt@	-living_thing=200 -organization=171 -person=6 -location=5 -product=3 -broadcast_program=2
@the_whitest_boy_alive@	-person=24
@daytona@	-location=171 -product=12 -event=8 -organization=6
@manurewa@	-location=55 -organization=5
@getz_ice_shelf@	-location=35
@jerome_harrison@	-person=23
@scott_of_the_antarctic@	-art=20 -person=3
@vernon_white@	-person=31
@mary_hartman,_mary_hartman@	-broadcast_program=105
@salcedo@	-location=44 -person=1
@enrico_caruso@	-person=409
@tim_yeo@	-person=32
@the_bothy_band@	-person=29
@plantation_key@	-location=21
@gmina_debrzno@	-location=36
@january@	-event=28 -art=7 -person=6
@unitarians@	-religion-religion=157 -location=5 -organization=3
@haden@	-living_thing=38 -person=2 -organization=1
@ningaloo_reef@	-location=22
@utfo@	-person=36 -art=1
@dill@	-location=19 -person=6
@ten@	-art=126 -person=56 -broadcast_network=54 -product=5 -organization=3 -event=1 -living_thing=1
@resurrection_band@	-person=59
@mumbai_police@	-organization=74 -art=7
@pierre_augereau@	-person=91
@goodman@	-location=12 -person=12 -organization=7
@mission_santa_barbara@	-location=54
@john_forté@	-person=38
@highfield@	-organization=36 -location=32
@mudgee@	-location=116 -organization=1
@george_beauchamp@	-person=20
@erik_meijer@	-person=21
@central@	-location=1575 -organization=878 -metropolitan_transit-transit_line=20 -language=3 -event=2 -broadcast_program=2 -body_part=1 -disease=1 -product=1
@brooks@	-location=120 -person=37 -organization=9 -product=1
@moscow_–_saint_petersburg_railway@	-location=38
@oliver_ford_davies@	-person=37
@stronger@	-art=137 -broadcast_program=2
@saint-martin@	-location=25 -person=2
@johnson@	-person=568 -location=189 -organization=9 -art=1 -body_part=1
@orville_h._platt@	-person=28
@vineyard_haven,_massachusetts@	-location=20
@hitchin@	-location=325 -organization=7 -person=1
@cev@	-organization=39 -art=3
@damariscotta@	-location=26
@gustav_stresemann@	-person=145
@burke@	-person=157 -location=110 -art=3 -product=1
@king_ruprecht’s@	-person=30
@cosa@	-location=27 -organization=1 -person=1
@singapore_sling@	-food=19 -person=10 -art=6
@the_gauntlet@	-art=28 -organization=1
@carmelita@	-organization=19 -art=10 -location=1
@broken_records@	-organization=15 -person=13
@pompey@	-person=684 -location=43
@the_view_from_pompey's_head@	-art=20
@wibf@	-organization=41
@william_wotton@	-person=31
@martin_johnson@	-person=111
@lotus_1-2-3@	-product=120
@zee_cine_awards@	-award=89 -event=1
@electric_frankenstein@	-person=32
@journal_of_symbolic_logic@	-art=26 -organization=1
@wolfenstein@	-product=37 -location=1 -person=1
@greater_sudbury@	-location=207
@billy_talent@	-person=316 -art=12
@the_burning@	-art=33
@the_trojan_women@	-art=87
@charles_iii,_duke_of_lorraine@	-person=40
@elmhurst@	-location=90 -organization=6
@porterville,_california@	-location=81
@1988_election@	-event=178
@sts-123@	-event=62
@horton@	-location=82 -person=7
@colin_thiele@	-person=39
@ectoedemia_arcuatella@	-living_thing=31
@eupithecia_insigniata@	-living_thing=27
@tennessee_general_assembly@	-organization=241
@flushing@	-location=283 -medicine-symptom=24 -event=3 -metropolitan_transit-transit_line=1 -organization=1
@norman_petty@	-person=190
@battle_of_nicopolis@	-event=84
@great_white_fleet@	-organization=173
@braddock@	-location=37 -person=4 -event=1
@babušnica@	-location=59
@heide_museum_of_modern_art@	-location=35
@pottawatomie@	-location=28 -people-ethnicity=4
@alberto_bevilacqua@	-person=24
@xiang@	-language=22 -location=9 -person=2
@mike_dopud@	-person=33
@jeff_wayne@	-person=78 -art=2
@damone@	-person=24
@1977@	-event=945 -art=7 -organization=3 -location=1 -broadcast_program=1
@charlie_ward@	-person=78
@y.m.c.a.@	-art=41 -organization=7
@chris_connor@	-person=104 -art=6
@hero@	-art=265 -product=19 -broadcast_program=19 -person=16 -broadcast_network=13 -organization=3 -god=1
@the_heavy@	-person=26 -art=13
@werder@	-location=30 -organization=1
@indochina@	-location=1088 -event=22 -person=1 -organization=1
@keith@	-person=120 -organization=30 -location=29 -art=7 -event=4
@san_francisco_museum_of_modern_art@	-location=571
@vimy@	-location=32 -event=8 -product=6
@five_points@	-location=112 -organization=1
@vortex@	-location=12 -art=11 -organization=7 -event=3 -product=3 -person=2
@eugène_françois_vidocq@	-person=33
@hyperion@	-art=96 -organization=81 -god=43 -location=41
@cognac@	-location=96 -food=69
@the_voyage_of_the_beagle@	-art=58 -event=7
@qufu@	-location=82
@robert_stephenson_and_company@	-organization=133 -person=1
@dodge_street@	-location=30
@tuncel_kurtiz@	-person=26
@aaron_carter@	-person=179 -art=3
@charaxes_brutus@	-living_thing=24
@nationwide@	-broadcast_program=27 -organization=17 -location=10 -art=2 -event=1
@wnbl@	-organization=75
@junkers_jumo_211@	-product=24
@dry@	-location=35 -art=22 -person=15 -event=1
@oulton_park@	-location=250
@garage_days@	-art=20
@dickies@	-organization=30 -person=4
@mullingar@	-location=301 -organization=1
@peter_w._chiarelli@	-person=20
@gianandrea_noseda@	-person=34
@aba_journal@	-art=28
@university_of_würzburg@	-organization=337 -location=1
@pandan@	-living_thing=36 -location=21 -food=2
@john_marshall@	-person=181 -organization=5 -art=1
@santa_barbara_county@	-location=162
@glasgow_prestwick_airport@	-location=39
@kuthuparamba@	-location=20
@winger@	-person=135 -art=16 -location=1
@aerosmith@	-person=1787 -event=5
@national_philharmonic_orchestra@	-person=63
@kirby's_return_to_dream_land@	-product=22
@morten_abel@	-person=34
@queen_of_the_united_kingdom@	-title=28 -person=6
@darke@	-location=26 -person=2
@craig_cash@	-person=37
@lissie@	-person=55 -location=5
@tim_samaras@	-person=27
@satyam@	-organization=15 -art=7 -person=4
@monster_allergy@	-broadcast_program=20 -art=10
@burford@	-location=137 -product=7
@national_liberals@	-organization=47
@mini_cooper@	-product=18 -organization=7
@al_lewis@	-person=116 -broadcast_program=1
@super_paper_mario@	-product=36
@saint_lawrence@	-person=82 -location=43
@celtic_league@	-organization=53 -event=12
@that's_entertainment@	-broadcast_program=56 -art=9 -organization=8
@andechs@	-location=36 -title=6
@dewayne_walker@	-person=26
@yuchi@	-people-ethnicity=59 -language=5 -location=1
@st._mary's_cathedral@	-location=71
@chester_holmes_aldrich@	-person=21
@michelle_collins@	-person=121
@icelandic_horse@	-living_thing=38
@prince_edward_viaduct@	-location=40
@national_assembly_for_wales@	-organization=659 -location=2
@the_rogues@	-broadcast_program=38 -person=1
@boonton,_new_jersey@	-location=42
@barnala@	-location=48 -person=1
@western_area@	-location=36
@ricky_ford@	-person=45
@british_soldiers@	-organization=40 -location=1
@lt.@	-title=57 -language=2
@bristol_castle@	-location=46
@susan_brooks@	-person=21
@joust@	-product=27 -art=1
@walking_with_dinosaurs@	-broadcast_program=132 -product=3
@arthur_william_devis@	-person=25
@ed_thigpen@	-person=65
@henry_varnum_poor@	-person=31
@yesterday@	-broadcast_network=39 -art=27 -product=1
@dante's@	-person=39 -location=7
@euleia@	-living_thing=23
@popov@	-person=39 -location=3 -food=2
@asian_chess_championship@	-event=22
@oradour-sur-glane@	-location=64
@woodward's@	-organization=32 -person=1 -location=1
@takapuna@	-location=86 -organization=2
@john_henry@	-person=78 -art=22
@mountain_valley_conference@	-organization=25
@st._joseph@	-location=338 -person=19 -organization=8
@magdalena_abakanowicz@	-person=41
@alba_de_tormes@	-location=31 -event=7
@aol@	-organization=1185 -product=2 -internet-website=1
@the_band_perry@	-person=125 -art=3
@crac@	-organization=18 -art=7 -location=1
@oecophorinae@	-living_thing=41
@under_secretary_of_the_navy@	-title=68 -person=1
@angelo_debarre@	-person=21
@love_is_a_many_splendored_thing@	-broadcast_program=30 -art=21
@dose@	-art=26 -person=2
@andrew_harris@	-person=58
@dead_or_alive@	-person=135 -product=86 -art=27
@walnut_ridge@	-location=35 -organization=1
@vornado_realty_trust@	-organization=62
@skat@	-product=42 -organization=1
@redwood_county@	-location=80
@dhs@	-organization=18 -finance-currency=2 -product=1
@declaration_of_the_rights_of_man_and_of_the_citizen@	-art=124
@goal!@	-art=44 -product=10
@tappan@	-location=40 -people-ethnicity=6 -organization=4 -person=1
@brett_morris@	-person=32
@william_j._"bill"_dodd@	-person=26
@university_system_of_georgia@	-location=129 -organization=1
@vidyapati@	-person=37
@yugoslav_national_team@	-organization=86
@british_far_east_command@	-organization=24
@disturbia@	-art=124
@jacob_of_serugh@	-person=22
@marpa@	-person=30 -organization=1 -location=1
@r._c._robertson-glasgow@	-person=22
@to_the_shores_of_tripoli@	-art=20
@joe_kernan@	-person=25
@commander@	-title=2188 -art=27 -product=9 -person=4 -location=3 -organization=1 -living_thing=1
@the_family_game@	-art=19 -broadcast_program=5
@joseph_kent@	-person=22
@irena_pavlovic@	-person=33
@erik_turner@	-person=28
@paradox@	-person=19 -art=16 -broadcast_program=14 -location=9 -organization=4
@kerrang!@	-art=836 -broadcast_network=14
@balika_vadhu@	-broadcast_program=97
@vaxholm@	-location=99
@margot_fonteyn@	-person=177
@bardstown@	-location=115
@tellabs@	-organization=23
@randall_mcdaniel@	-person=25
@ramapo@	-location=51 -product=1
@gasterra_flames@	-organization=80
@david_soul@	-person=133
@song_yingxing@	-person=24
@mariano_matamoros@	-person=17 -location=3
@penns_grove@	-location=26
@campbelltown_stadium@	-location=54
@marquette@	-location=248 -organization=174 -person=13 -food=4
@swahili@	-people-ethnicity=85 -location=3 -internet-website=1
@prairie@	-location=43 -product=9 -event=1
@the_eternal@	-person=17 -art=6
@fenimore_art_museum@	-location=20
@american_baptist@	-religion-religion=35 -organization=1
@destroyer@	-product=83 -person=67 -art=61 -god=1
@kirk_acevedo@	-person=71
@pleasant_grove@	-location=28 -organization=3
@ben_collins@	-person=26
@slaithwaite@	-location=44
@ballarat_red_devils@	-organization=20
@robert_swinhoe@	-person=20
@robert_pollard@	-person=165
@hubert_opperman@	-person=46
@fáilte_ireland@	-organization=30
@anglezarke@	-location=26
@the_varsity@	-location=26 -art=11
@investiture_controversy@	-event=248 -person=1
@clement_davies@	-person=34
@2008_uci_road_world_championships@	-event=21
@luis_fernando_suárez@	-person=28
@atlantic_basin_iron_works@	-organization=22
@teja@	-person=33 -food=3
@peabody_high_school@	-organization=38
@bilthoven@	-location=60
@hursley@	-location=34
@morpeth,_northumberland@	-location=34
@lika@	-location=293
@john_louis@	-person=31
@bình_xuyên@	-person=36 -location=1
@academy_of_contemporary_music@	-organization=27
@gantz@	-broadcast_program=67 -art=1
@warfield@	-location=39 -person=6
@maría@	-art=21 -person=3 -location=1
@dora@	-location=39 -person=25 -event=5 -broadcast_program=4 -product=2
@amiternum@	-location=24
@pacific_life@	-organization=25
@henri_emmanuelli@	-person=23
@wendy_james@	-person=35
@hotwired@	-internet-website=35 -art=4
@family_fortunes@	-broadcast_program=62
@northumberland@	-organization=262 -location=163 -product=28 -person=13 -title=2
@piniphila_bifasciana@	-living_thing=27
@légion_d'honneur@	-title=50
@river_heights@	-location=25 -art=5
@hampton_county,_south_carolina@	-location=38
@szymanowski@	-person=26
@irises@	-body_part=34 -living_thing=22 -art=14
@belle_epoque@	-event=23 -person=9 -art=1
@ångermanland@	-location=77 -organization=2
@siegen@	-location=355 -organization=1
@heinz@	-organization=120 -person=29
@xvii@	-event=17 -organization=5 -broadcast_program=1
@alliance_of_liberals_and_democrats_for_europe@	-organization=28
@mountain_view@	-location=318 -organization=7
@west_brom@	-organization=124 -location=1
@sam_atwell@	-person=32
@mercury_theatre@	-organization=69 -location=13
@ranchi@	-location=544 -organization=1
@powerhouse@	-art=8 -broadcast_program=8 -location=6 -person=5 -organization=5
@ate@	-location=19 -organization=3
@the_maccabees@	-person=96 -organization=2
@natas@	-person=20 -organization=5
@south_somerset@	-location=265
@australian_defence_college@	-organization=31
@south_luangwa_national_park@	-location=21
@communities@	-location=32 -organization=1
@harry_callahan@	-person=42 -art=1
@kerala_state@	-location=26 -organization=1
@tandem@	-organization=12 -event=6 -product=2
@sportsman_of_the_year@	-award=82 -art=1
@bedknobs_and_broomsticks@	-art=130
@huron_county,_ohio@	-location=26
@races_of_stone@	-art=21
@durango_and_silverton_narrow_gauge_railroad@	-location=28
@you_light_up_my_life@	-art=92
@hadley@	-location=26 -person=14 -organization=1
@pennine@	-location=58 -product=1 -organization=1
@minority_leader@	-title=64 -organization=4
@justicia@	-living_thing=30 -product=1
@the_californians@	-broadcast_program=71 -art=5
@asa_hall_of_fame_stadium@	-location=28
@donkey_kong_jr.@	-product=43
@heian@	-event=116 -location=3
@wyckoff@	-location=70
@malaga@	-location=41 -organization=10 -food=5 -event=4 -art=2
@moto@	-organization=49 -location=4 -art=1
@tasavallan_presidentti@	-person=20
@mcdonald@	-location=29 -person=15 -organization=2 -event=1
@nigel_osborne@	-person=30
@saunders@	-person=12 -location=11 -organization=3 -product=1
@joey_waronker@	-person=90
@cape_province@	-location=499 -organization=1
@alfred_wagenknecht@	-person=26
@sean_patrick_flanery@	-person=119
@teia@	-person=28
@nazareth@	-location=694 -person=246 -art=5 -event=4 -organization=4
@janowo@	-location=42
@battle_of_blore_heath@	-event=37
@playback@	-art=33 -title=5
@south_stream@	-location=28
@seneca_river@	-location=68
@chris_daggett@	-person=505
@baćkowice@	-location=21
@argyresthia_fundella@	-living_thing=20
@charles_bradlaugh@	-person=106
@nit_season_tip-off@	-event=23
@mtv@	-broadcast_network=8418 -broadcast-tv_channel=34 -award=4 -organization=2
@clemson_university@	-organization=1023 -location=1
@tienen@	-location=79 -organization=9
@partnership@	-title=19 -broadcast_program=1 -organization=1
@john_slater@	-person=41
@mandingo@	-people-ethnicity=55 -art=30 -language=10 -person=3
@ceres,_celestial_legend@	-broadcast_program=37
@national_tennis_centre@	-location=48
@lewiston@	-location=436 -organization=7
@saint_giles@	-person=107 -location=1
@get_back@	-art=133 -broadcast_program=3
@joint_meritorious_unit_award@	-award=92
@death_sentence@	-art=32 -person=2 -event=1
@justice_league@	-art=624 -broadcast_program=350 -person=4
@wanlockhead@	-location=21
@warrior@	-art=172 -title=67 -person=22 -product=12 -location=10 -organization=3 -people-ethnicity=3 -event=2 -broadcast_program=1
@microsoft_basic@	-computer-programming_language=58
@december_6@	-time=263 -art=1
@shutter@	-art=33 -product=20
@lokomotiva@	-organization=74
@mobile_seagulls@	-organization=21
@henry_seymour_conway@	-person=50
@adbusters@	-organization=82
@the_mailbox@	-location=32
@rebirth@	-art=70 -title=1
@korean@	-language=1945 -people-ethnicity=509 -location=284 -event=90 -organization=5 -religion-religion=4 -time=2 -art=1
@charles_de_gaulle@	-person=1482 -product=28 -location=5
@the_ghoul@	-art=15 -person=4 -broadcast_program=2
@david_attenborough@	-person=332
@what'd_i_say@	-art=65
@denver,_the_last_dinosaur@	-broadcast_program=38
@giugliano@	-organization=19 -location=8
@cheaters@	-broadcast_program=47 -art=13
@chris_thompson@	-person=141
@reliance_industries@	-organization=108
@carlton_club@	-organization=88 -event=1
@hans_jæger@	-person=20
@hillsborough_township,_new_jersey@	-location=21
@paris_salon@	-event=92
@mihail_kogălniceanu@	-person=82 -location=13
@mountains@	-location=33 -art=17
@frigyes_riesz@	-person=32
@1993_storm_of_the_century@	-event=30
@650@	-location=31 -product=5
@arnett_gardens_f.c.@	-organization=22
@oakham@	-location=197 -organization=6
@erotica@	-art=28 -title=1
@bayreuth_festival@	-event=387 -location=3
@governor_of_california@	-title=501 -event=1
@minister_of_foreign_affairs@	-title=255 -organization=187 -person=1
@marks@	-finance-currency=129 -location=23 -person=3 -title=2
@cyril_suk@	-person=209
@catholicism@	-organization=105 -religion-religion=1
@wuppertal-oberbarmen@	-location=23
@cr_vasco_da_gama@	-organization=80 -person=1
@big_ben@	-location=202 -event=1
@fargo@	-location=332 -art=167 -broadcast_program=41 -person=1 -organization=1
@chrono_trigger@	-product=144 -art=1
@reseda@	-location=40 -living_thing=4
@around_the_fur@	-art=25
@pariah@	-art=19 -people-ethnicity=13 -product=5
@compass@	-organization=27 -product=8 -broadcast_program=6 -art=5 -event=3 -location=3
@dat_nguyen@	-person=28
@lebanon_township@	-location=56
@john_lithgow@	-person=394
@skinner@	-person=34 -organization=4 -art=3
@savo_island@	-location=83 -event=4
@anu_malik@	-person=250
@chiasso@	-location=143 -organization=34
@juan_ruiz_de_alarcón@	-person=35
@police_officer@	-title=31 -organization=16 -art=2
@azov@	-location=142 -product=2
@the_kitchen@	-location=129 -art=6
@the_w's@	-person=20
@don_bosco@	-organization=14 -person=10
@jindabyne@	-location=29 -art=22
@250@	-location=13 -product=5 -art=2
@chuck_swindoll@	-person=85
@gmina_nieborów@	-location=21
@baptist_church@	-religion-religion=35 -location=5 -organization=2
@north_coast@	-location=90 -metropolitan_transit-transit_line=16 -organization=1
@love_inc.@	-person=29 -broadcast_program=3
@florian_cajori@	-person=23
@teutonic@	-people-ethnicity=72 -title=13 -product=2
@ouray,_colorado@	-location=35
@breckland@	-location=44 -location=1
@kenya_african_national_union@	-organization=85
@miles_teller@	-person=43
@riverina@	-location=534 -organization=2 -person=1
@tim_belcher@	-person=53
@hatta@	-person=32 -location=19 -organization=4
@dejan_tomašević@	-person=53
@azuma_kagami@	-art=28
@laiyang@	-location=29
@blackout@	-art=158 -broadcast_program=14 -event=10 -person=3 -organization=2
@kashif@	-person=41 -art=4
@the_walking_dead@	-broadcast_program=478 -art=75 -product=19
@darul_uloom_london@	-organization=26
@diplurans@	-living_thing=72
@the_polar_express@	-art=149 -product=1
@southern_comfort@	-food=45 -art=40 -person=2
@calaveras_fault@	-location=21
@buller@	-location=22 -person=11
@northfleet_united@	-organization=40
@naval_officer@	-organization=27 -title=12 -person=1
@dj_mustard@	-person=66
@western_reserve_academy@	-organization=51
@tudor_vladimirescu@	-person=56 -location=2
@solar_television_network,_inc.@	-broadcast_network=21
@frank_jackson@	-person=26
@battle_of_tory_island@	-event=38
@frenchkiss_records@	-organization=51
@cook_islands_party@	-organization=108
@josé_maría_morelos@	-person=66 -location=3
@sodom_and_gomorrah@	-location=151 -art=4
@confession@	-person=15 -art=14 -broadcast_program=11
@danelectro@	-organization=76
@sambal@	-food=19 -people-ethnicity=6
@sjk@	-organization=27
@woodside@	-location=221 -organization=5
@motherland_party@	-organization=85
@fabrizio_ravanelli@	-person=69
@roaches@	-living_thing=20 -location=2
@jarlsberg@	-location=16 -food=3 -art=2
@hinder@	-person=146
@robert_lindstedt@	-person=184
@brian_bovell@	-person=31
@suzdal@	-location=152 -event=1
@tokyo_dome@	-location=346
@frankenthal@	-location=105
@road_runner@	-art=29 -product=8 -living_thing=3 -broadcast_program=2 -organization=1
@zell@	-location=54 -person=1
@kißlegg@	-location=25
@vice_president@	-title=2533 -person=4 -organization=2
@nathan_buckley@	-person=89
@supernaut@	-person=31 -art=7
@greens@	-organization=473 -food=26 -location=1
@vyborgsky_district@	-location=93
@pales@	-god=19 -living_thing=3
@petropavlovsk@	-location=53 -product=14 -event=3 -organization=2
@dauphin@	-title=219 -location=167 -person=42 -product=3
@norwegian_state_railways@	-organization=339
@rhona_martin@	-person=23
@kailua@	-location=61 -organization=2
@communist_party_of_bolivia@	-organization=30
@tolentino@	-location=63 -organization=8 -event=2
@jars_of_clay@	-person=296 -art=5
@cumberland_gap@	-location=181 -art=9 -event=1
@communist_party_of_new_zealand@	-organization=37
@nevern@	-location=26 -person=1
@delarivier_manley@	-person=35
@buzău@	-location=149 -organization=1
@schenectady@	-location=459 -organization=6 -event=2
@heather_nedohin@	-person=45
@jarrow@	-location=274 -person=1
@roy_mcmillan@	-person=34
@blackmoor@	-product=35 -location=2
@the_mount@	-location=18 -organization=2
@turritella@	-living_thing=20
@maverick@	-art=402 -organization=46 -location=33 -product=8 -person=4 -living_thing=3
@battle_in_berlin@	-event=20
@speedway@	-location=55 -person=14 -art=3 -event=1
@san_ramon@	-location=55 -organization=1
@thai@	-location=1059 -people-ethnicity=881 -language=801 -organization=5 -person=2 -living_thing=2
@meretz@	-organization=128 -location=1
@françois-xavier_garneau@	-person=23
@manic_depression@	-art=17 -disease=14
@gamble@	-person=31 -location=3 -product=1 -organization=1
@senate@	-organization=3634 -event=57 -location=14 -title=2 -person=1
@clock_dva@	-person=44
@gold_bauhinia_star@	-title=29
@apostle_of_hustle@	-person=30
@richard_court@	-person=59
@capuchin@	-organization=347 -living_thing=9
@princess_eugenie_of_york@	-person=22
@holt@	-location=333 -person=21 -organization=18 -living_thing=1
@bishop_of_elphin@	-title=56 -location=1
@sambucus@	-living_thing=25 -person=1
@fenerbahçe_ülker@	-organization=51
@commonwealth_liberal_party@	-organization=125
@idaho_panhandle@	-location=48
@yorkton@	-location=158
@żagań@	-location=244
@walter_west@	-person=34
@lake_macquarie@	-location=131 -organization=1
@sekani@	-people-ethnicity=23 -language=4
@same_title@	-art=84 -broadcast_program=12 -product=2
@nino_niederreiter@	-person=20
@eastern_railway@	-location=75 -transit=43 -location=13
@1892_general_election@	-event=169 -location=1
@polatlı@	-location=20
@spacecamp@	-art=29
@alaric_ii@	-person=80
@clair_de_lune@	-art=27 -person=1
@georg_alexander@	-person=52
@nick_o'malley@	-person=29
@a_voyage_round_my_father@	-art=39
@wadesboro,_north_carolina@	-location=35
@miss_usa@	-event=33
@eel@	-living_thing=74 -location=5 -product=1
@stockland@	-organization=24 -location=6
@southampton_central@	-location=47
@aaron_neville@	-person=258
@childhood@	-art=19 -person=1
@castlebar@	-location=226 -event=3
@conquered@	-event=48 -location=2
@claude_autant-lara@	-person=103
@bill_clements@	-person=108
@evagrius_scholasticus@	-person=55
@azione_cattolica@	-location=35
@2012_nba_all-star_game@	-event=27
@munro@	-person=17 -location=7 -art=5 -product=1
@paul_nurse@	-person=44
@ncaa_men's_division_i_basketball_tournament@	-event=35 -broadcast_program=3
@kilian_ignaz_dientzenhofer@	-person=27
@crave_entertainment@	-person=51
@peter_svensson@	-person=35
@rita_angus@	-person=38
@new_york_herald_tribune@	-art=492
@shrivenham@	-location=85 -organization=2
@avn@	-art=72 -organization=1
@pau@	-location=535 -organization=17 -person=6 -food=1
@otis_skinner@	-person=36
@stan_jones@	-person=69
@jens_lekman@	-person=92
@dinner_for_schmucks@	-art=36
@castle@	-broadcast_program=449 -location=381 -product=9 -art=7 -organization=4 -person=1
@league@	-organization=1032 -event=87 -person=5 -art=2
@republic_of_the_congo@	-location=1669 -organization=1
@michael_rennie@	-person=144
@roman_catholics@	-organization=82 -religion-religion=2 -location=1
@aspen@	-location=63 -living_thing=18 -event=13 -organization=6 -product=3 -art=1
@earthbound@	-art=18 -product=13
@friends_with_benefits@	-art=45 -broadcast_program=23
@university_medical_center@	-location=23 -organization=1
@formicariidae@	-living_thing=29
@prime_ministers@	-title=139 -event=1
@1872_federal_election@	-event=21
@1975_pan_american_games@	-event=85
@adnan_darwiche@	-person=35
@the_gallifrey_chronicles@	-art=47
@wieniawa@	-location=31
@heinie_manush@	-person=48
@türkmenbaşy@	-location=31 -person=1
@jallianwala_bagh@	-location=23 -event=1
@sgp@	-organization=30 -location=1
@kalash@	-people-ethnicity=25 -location=1
@infiniti@	-organization=151 -art=5 -person=3
@bukharan_jews@	-people-ethnicity=50
@youghal@	-location=273
@nightingales@	-broadcast_program=19 -person=2 -living_thing=1 -location=1
@knowing_me,_knowing_you@	-art=38 -broadcast_program=5
@dan_david_prize@	-award=34
@imereti@	-location=205
@sweet_revenge@	-art=31 -broadcast_program=1
@don_weller@	-person=32
@walk_of_life@	-art=30
@andrew@	-person=207 -location=30 -event=16 -product=4 -art=2 -broadcast_program=2 -title=1
@organic_theater_company@	-organization=24
@sparta@	-location=1795 -person=76 -organization=47 -art=2 -product=1
@celle@	-location=345 -location=1 -event=1
@eastern_continental_divide@	-location=130
@central_american_and_caribbean_championships@	-event=45
@öpir@	-person=20
@john_garrett@	-person=24
@katrina@	-event=171 -person=3 -art=1
@sussex_county_football_league@	-organization=68
@blood_money@	-art=34 -broadcast_program=3
@great_war@	-art=19 -event=5
@governor_of_the_bank_of_canada@	-title=43
@caetano_veloso@	-person=382 -art=4
@sound_and_vision@	-art=21
@xuxa@	-person=70 -broadcast_program=5
@jes@	-person=56
@stanley_kunitz@	-person=96
@eugen_burg@	-person=21
@dionysius_i@	-person=26
@lootera@	-art=30
@ntc@	-organization=24 -location=1
@bonanza@	-broadcast_program=847 -location=20 -product=4 -art=1 -organization=1
@john_f._collins@	-person=21
@livonian_rhymed_chronicle@	-art=27
@international_powerlifting_federation@	-organization=25
@pheosia_tremula@	-living_thing=37
@ključ@	-location=82 -broadcast_program=2
@west_end@	-location=2959 -organization=21 -person=4 -event=1
@zamoskvoretskaya_line@	-metropolitan_transit-transit_line=57
@nemi@	-location=31 -art=7
@elim@	-location=39 -organization=8 -god=2
@ivar_ballangrud@	-person=41
@saira_banu@	-person=76
@chalakudy@	-location=78
@malibu_comics@	-organization=209
@headhunterz@	-person=31
@j._a._happ@	-person=38
@mark_hunter@	-person=82
@jedburgh_abbey@	-location=28
@anan@	-location=23 -person=3
@chuska_mountains@	-location=34
@ray_walker@	-person=24
@archaea@	-living_thing=194 -location=1
@mutemath@	-person=110 -art=5
@indiana_invaders@	-organization=66
@1992–93@	-event=323 -organization=1
@ghostface_killah@	-person=470 -art=1
@wake_county@	-location=144 -organization=2
@across_the_universe@	-art=212
@antonio_berni@	-person=38
@4th_arrondissement_of_paris@	-location=32
@jhargram@	-location=39
@hugh_simon@	-person=23
@vnesheconombank@	-organization=24
@taku_iwasaki@	-person=20
@marostica@	-location=30
@dom_mintoff@	-person=67
@chimborazo@	-location=17 -event=3
@cut_knife@	-location=20 -event=5
@homoeosoma_nimbella@	-living_thing=33
@saint-denis@	-location=490 -event=2 -person=1
@publishing_triangle@	-organization=53
@elias_canetti@	-person=104
@i_wanna_be_your_man@	-art=45
@sfr@	-organization=60 -finance-currency=9 -person=1
@vardal@	-location=20
@gas_powered_games@	-person=32
@georgia_southwestern_state_university@	-organization=38
@de_soto@	-location=50 -organization=3 -person=3
@university_of_chicago_law_school@	-organization=309
@rhosneigr@	-location=24
@tibetan_people@	-people-ethnicity=43
@connaught@	-location=129 -organization=2 -product=1 -person=1
@san_francisco_international_airport@	-location=284 -broadcast_program=13
@the_collection@	-art=62 -location=11
@joey_lawrence@	-person=90 -art=3
@acadian_orogeny@	-location=22
@red_army@	-organization=4524 -art=19 -event=1 -location=1
@st._petersburg_governorate@	-location=26
@québec@	-location=82 -organization=1
@central_american@	-organization=19 -location=1 -event=1 -living_thing=1 -people-ethnicity=1
@lionel_blair@	-person=59
@balanchine@	-person=68 -location=1
@unfabulous@	-broadcast_program=80
@wye_college@	-organization=52
@ralf_schumann@	-person=26
@terrelle_pryor@	-person=77
@gremlin@	-product=22 -person=14 -art=1
@kendall@	-location=159 -person=26
@robert_weinberg@	-person=70
@our_lady_peace@	-person=301
@vaughn@	-location=14 -person=13
@camille_claudel@	-person=62 -art=32
@acton@	-location=453 -event=3
@seven_hills@	-location=63 -art=2
@france_joli@	-person=24
@shaun_murphy@	-person=256
@shine@	-art=308 -person=5 -organization=4 -location=2
@bismarck@	-location=266 -product=154 -person=16 -event=2 -art=2 -organization=1 -broadcast_program=1 -living_thing=1
@brad_rheingans@	-person=26
@catocala_elocata@	-living_thing=35
@ni-vanuatu@	-location=10 -people-ethnicity=10
@shigeru_nakahara@	-person=21
@paul_bley@	-person=210 -art=2
@flynn@	-location=17 -art=6 -person=4
@kfar_etzion@	-location=36 -event=1
@tc@	-person=13 -product=13 -chemistry=5 -location=1
@the_broken_ear@	-art=51
@klaus_fuchs@	-person=112
@the_associates@	-broadcast_program=42 -person=24
@germanium@	-chemistry=28
@luton_north@	-location=33
@hardanger@	-location=99 -product=1
@richard_i,_duke_of_normandy@	-person=50
@el_paso_high_school@	-organization=24 -location=1
@macarthur@	-location=100 -person=50 -art=24 -organization=4
@john_carroll@	-person=147 -organization=1
@raines@	-broadcast_program=24 -location=1
@formentera@	-location=94
@chulalongkorn@	-person=259 -organization=3
@forest_lawn_cemetery@	-location=66
@the_bouncing_souls@	-person=139 -art=2
@elvis_presley@	-person=4486 -art=16 -title=1
@nagorno-karabakh@	-location=491 -event=3 -organization=2
@om_prakash@	-person=147
@crying@	-art=55 -medicine-symptom=6
@reiko_takashima@	-person=23
@shark_tank@	-broadcast_program=51 -location=1
@flood@	-person=204 -art=54 -event=18 -location=6
@maria_miller@	-person=47
@gabriola_island@	-location=44
@baby_ranks@	-person=53
@bruno_bartoletti@	-person=20
@leif_garrett@	-person=92 -art=1
@safa@	-organization=24 -location=3
@argyresthia_aurulentella@	-living_thing=22
@upper_iowa_river@	-location=46
@anthony_seldon@	-person=23
@piedmont_college@	-organization=38
@earl_of_bristol@	-title=22 -person=6
@irkutsk@	-location=664 -organization=1
@nikita_mikhalkov@	-person=172
@colbert_county,_alabama@	-location=20
@shabazz_muhammad@	-person=26
@huesca@	-location=329 -event=7
@fairfax@	-location=306 -organization=60 -person=10 -product=2 -title=1
@deruta@	-location=27 -organization=3
@victorian@	-event=2027 -location=411 -organization=130 -product=1
@koryak@	-language=15 -people-ethnicity=7 -location=1
@joe_magidsohn@	-person=21
@2005–06@	-event=1224 -organization=7 -award=2
@german_bowl@	-organization=43
@the_cabinet_of_dr._caligari@	-art=126
@sun_belt@	-organization=79 -event=6
@the_manhattans@	-person=55 -art=4 -location=1
@omantel_professional_league@	-organization=28
@jeremy_stephens@	-person=32
@geoffrey_keynes@	-person=46
@longridge@	-location=60 -organization=1
@lindsey_coulson@	-person=66
@john_o'connor@	-person=25
@west_warwick,_rhode_island@	-location=57
@oskemen@	-location=44
@elkhorn_slough@	-location=23
@south-western_sydney@	-location=31
@carpi@	-location=53 -organization=32 -body_part=2 -event=1
@farrington_high_school@	-organization=21
@new_castle,_pennsylvania@	-location=119
@enniskillen@	-location=504 -event=1
@gem@	-product=42 -location=17 -person=5 -organization=3 -living_thing=2 -finance-stock_exchange=1
@fc_bayern_alzenau@	-organization=20
@o.f.m.@	-organization=47
@june_peppas@	-person=31
@patricia_tarabini@	-person=75
@trondhjem@	-location=137 -organization=1
@mr._brightside@	-art=50
@the_filson_historical_society@	-organization=24
@roger_hanin@	-person=45
@maurice_of_saxony@	-person=23
@bethlehem@	-location=417 -organization=40 -person=4 -art=3
@andrew_lamb@	-person=41
@iranian_azerbaijan@	-location=27
@brock_university@	-organization=190
@devil's_dyke@	-location=32
@usd@	-finance-currency=1039 -organization=2
@speed_grapher@	-broadcast_program=65
@saint-paul@	-location=44 -person=1
@zeca_afonso@	-person=33
@washoe_county@	-location=160 -product=1
@bracknell_bees@	-organization=100
@borsalino@	-art=11 -organization=10
@jesse_jane@	-person=47
@eagles@	-person=615 -organization=173 -event=55 -art=20 -living_thing=2 -product=1 -award=1
@rat@	-living_thing=96 -art=14 -location=3 -title=2 -product=2 -person=2 -organization=1
@sonic_and_the_secret_rings@	-product=39
@prix_italia@	-award=149
@shinall_mountain@	-location=21
@j_church@	-metropolitan_transit-transit_line=46 -person=23
@banie@	-location=36
@focke-wulf@	-organization=113 -product=2
@maghera@	-location=108
@tobias_menzies@	-person=40
@fred_sherry@	-person=39
@staveley@	-location=78
@big_rapids@	-location=41
@you_can't_cheat_an_honest_man@	-art=27
@fiel_a_la_vega@	-person=26 -art=1
@arthur_henderson@	-person=108
@sikh@	-people-ethnicity=2057 -religion-religion=131 -location=80 -product=3
@stolpen@	-location=22
@arthur_of_the_britons@	-broadcast_program=28
@veliko_tarnovo@	-location=221 -organization=2
@roadrunner_records@	-organization=732
@kobayakawa_takakage@	-person=39
@fritz_wunderlich@	-person=50
@dennis_ritchie@	-person=108
@jefferson_davis@	-person=1057 -location=8 -organization=2
@messina@	-location=931 -organization=5
@stanisław_lubomirski@	-person=32
@iranian@	-people-ethnicity=506 -location=175 -organization=7 -event=1 -language=1
@second_desmond_rebellion@	-event=56
@tony_esposito@	-person=128
@lenard_lakofka@	-person=29
@kingwood@	-location=33 -art=7 -living_thing=2 -organization=1
@gyula_breyer@	-person=21
@barkston_ash@	-location=28
@beijing_2008@	-event=92 -product=3
@luan_krasniqi@	-person=38
@charles_d._b._king@	-person=28
@radymno@	-location=35
@where_the_sidewalk_ends@	-art=36
@wende@	-event=41 -person=4 -location=1
@visual_effects_society@	-organization=83
@oconee@	-location=53 -people-ethnicity=1
@claro@	-organization=41 -location=12
@dongguan_leopards@	-organization=23
@dragonheart@	-art=57 -person=1
@hotel_nacional@	-location=14 -art=6
@thanh_hóa@	-location=26 -organization=4 -event=1
@pickering_panthers@	-organization=35
@transfiguration@	-art=24 -location=2
@stony_brook_university@	-organization=520
@hind@	-person=15 -location=13 -product=9 -living_thing=8
@chartered_bank_of_india,_australia_and_china@	-organization=37
@mincio@	-location=53 -event=2
@mazeppa@	-art=65 -location=2 -person=2
@templar@	-title=59 -organization=4 -broadcast_program=1
@the_sound@	-person=52 -art=11 -location=11 -event=1
@fremont_union_high_school_district@	-location=25
@leave_(get_out)@	-art=26
@ambassador@	-title=1238 -product=31 -art=14 -organization=3 -person=3 -location=2
@loris@	-location=10 -living_thing=7 -art=2 -person=1
@missionary@	-title=280 -religion-religion=1
@clark_mills@	-person=25 -location=6
@big_horn_county@	-location=83
@fcc@	-organization=849
@shepparton@	-location=10 -organization=7 -metropolitan_transit-transit_line=2 -product=1
@doomriders@	-person=24
@sportivo_italiano@	-organization=57
@jordan_creek@	-location=25
@cheshire_yeomanry@	-organization=26
@kangaroo_tour@	-event=90 -organization=3
@xxix_tactical_air_command@	-organization=22
@new_zealand_rugby_football_union@	-organization=23
@roman_catholicism@	-organization=89 -religion-religion=1
@tamsui@	-location=18 -event=2
@glasgow_north_east@	-location=18 -event=3
@louis_rosier@	-person=43
@malvasia@	-food=65 -person=3
@oeste@	-organization=38 -location=23
@leopoldo_torre_nilsson@	-person=55
@pac-man_and_the_ghostly_adventures@	-broadcast_program=45
@indians@	-people-ethnicity=817 -organization=101 -art=19 -location=9 -event=2
@rugby_league_international_federation@	-organization=105
@jamie_oldaker@	-person=22
@national_society_of_black_engineers@	-organization=45
@thorp@	-location=18 -person=4 -organization=1
@commissioner_of_police@	-title=42 -person=1
@albia,_iowa@	-location=20
@americans@	-location=519 -people-ethnicity=354 -organization=17 -food=1 -event=1
@batangas@	-location=513 -organization=2 -language=1
@todd_cerney@	-person=36
@inazuma_eleven@	-product=60 -art=22
@raton,_new_mexico@	-location=60
@girl_on_fire@	-art=54
@arctic_national_wildlife_refuge@	-location=155
@nathaniel_lord_britton@	-person=30
@anhanguera@	-living_thing=22 -location=3 -organization=1
@derby_museum@	-location=22
@neerwinden@	-event=30 -location=7
@fir@	-living_thing=53 -location=3 -product=1
@kerrigan_mahan@	-person=27
@substitute@	-art=63 -title=2
@the_gazette@	-art=135 -person=47
@kim_ki-young@	-person=56
@netherlands@	-location=27404 -organization=1526 -event=29 -title=5 -people-ethnicity=3 -religion-religion=2 -broadcast-tv_channel=1 -art=1 -broadcast_network=1
@battle_of_agnadello@	-event=28
@seabrook@	-location=80 -organization=1
@dean_of_worcester@	-title=52 -location=1
@prêmio_jabuti@	-event=26
@kay_patterson@	-person=22
@juno@	-god=304 -art=232 -award=85 -product=47 -location=44 -person=10 -organization=9 -event=6
@chickamauga@	-event=131 -location=22
@honolulu_city_council@	-organization=36
@my_brilliant_career@	-art=48
@first_battle_of_st_albans@	-event=49
@old_world_flycatcher@	-living_thing=132
@jean-pierre_léaud@	-person=100
@the_fbi_files@	-broadcast_program=26
@eco-challenge@	-broadcast_program=22
@atyrau@	-location=76 -organization=17
@kay_tagal_kang_hinintay@	-broadcast_program=28
@taylorcraft_auster@	-product=25 -organization=3
@rookery_nook@	-art=34 -broadcast_program=7
@redcar_and_cleveland@	-location=168
@nature_conservancy_council@	-organization=69
@shibuya_public_hall@	-location=23
@a36@	-location=24 -product=1
@wasco@	-location=69 -language=16
@nba_finals@	-event=683 -organization=33 -broadcast_program=1
@night_fever@	-art=35 -broadcast_program=9
@the_concretes@	-person=49 -art=5
@1896@	-event=218 -person=1
@pnr@	-organization=20 -location=1
@seraing@	-location=71
@ibn_saud@	-person=127 -religion-religion=1
@ángela_molina@	-person=40
@79th_armoured_division@	-organization=21
@moldavian@	-people-ethnicity=20 -location=19 -language=10
@musical@	-title=297 -art=74 -location=1
@janet_fielding@	-person=31
@the_cleveland_show@	-broadcast_program=376
@financial_crisis@	-event=24 -organization=1
@fallen_angel@	-art=60 -broadcast_program=6 -person=2 -food=1 -god=1
@anne_chislett@	-person=26
@pat_rice@	-person=20
@molesey@	-location=44 -organization=17
@hochspeyer@	-location=21
@manoa@	-location=44 -art=7
@sibley_county@	-location=51
@3.0@	-art=10 -person=8 -product=4
@haarlemmermeer@	-location=116 -event=1
@basirhat@	-location=44
@voice@	-product=34 -title=23 -art=16 -broadcast_program=3 -organization=1 -person=1 -god=1 -medicine-symptom=1
@a_very_brady_sequel@	-art=46
@firefall@	-person=58 -product=8 -art=3 -event=1
@mohammed_v@	-person=68 -location=2 -organization=1
@harper@	-location=52 -organization=40 -person=34 -art=28
@duchy_of_swabia@	-location=242 -title=2
@roy_d'arcy@	-person=31
@ken_burns@	-person=347
@henry_percy,_9th_earl_of_northumberland@	-person=49
@makro@	-organization=55 -person=1
@sichuan@	-location=3032 -organization=2 -language=1
@henna@	-art=21 -location=3 -product=1
@clifford@	-location=35 -person=26 -art=14 -title=4
@swaminarayan_sampraday@	-organization=86
@división_de_honor@	-organization=49
@iaaf_world_championships_in_athletics@	-event=125
@épernay@	-location=89 -organization=1
@deadliest_catch@	-broadcast_program=111
@south_gippsland_highway@	-location=49
@gross-rosen_concentration_camp@	-location=50
@blink@	-art=42 -product=21 -person=9 -organization=1
@nora_roberts@	-person=85
@marburg@	-location=688 -organization=110 -living_thing=5 -person=1
@guy_jenkin@	-person=21
@copland@	-person=113 -organization=1
@ernie_colón@	-person=49
@filth@	-art=18 -person=15
@bumbershoot@	-event=101
@martyn_joseph@	-person=23
@requiem_from_the_darkness@	-broadcast_program=39
@the_jacobin@	-art=21
@federated_malay_states@	-location=178 -organization=40
@divinyls@	-person=169 -art=3
@united_states_national_museum@	-organization=20 -location=1
@kevin_garnett@	-person=330
@carmichael@	-location=31 -person=7
@trey_burke@	-person=52
@kim_min-hee@	-person=41
@sapper@	-title=55 -organization=1
@bush_war@	-event=39 -location=2
@impulse@	-art=14 -organization=13 -product=9 -person=1
@martin_caidin@	-person=52
@derek_luke@	-person=67
@hiro@	-person=18 -art=5 -organization=4 -location=2
@princess_ludovika_of_bavaria@	-person=22
@césar_award@	-award=313 -art=1
@willard@	-location=60 -art=25 -person=12 -organization=2
@orthrelm@	-person=22
@miss_alabama@	-event=53
@greenup@	-location=40
@jennifer_rubin@	-person=42
@coffey_county@	-location=30
@2009–10_serie_b@	-event=45
@vergennes@	-location=30 -person=13
@pontefract_castle@	-location=84
@longchamp@	-location=273 -organization=21 -product=3 -title=1
@hungarian_coalition@	-organization=32
@jackie_moore@	-person=29
@balsall_heath@	-location=65
@hotham@	-location=29 -person=11 -organization=5
@charles_sturt@	-person=132 -location=3
@phd@	-education-educational_degree=1172 -person=3
@lance_parrish@	-person=71
@amarna@	-location=198 -organization=1 -person=1
@dobro@	-product=400 -location=1
@katie_douglas@	-person=47
@progressive_era@	-event=257
@samuel_dickstein@	-person=23
@cigar@	-product=19 -person=4
@rishon_lezion@	-location=241 -organization=1
@taki@	-location=29 -person=7
@barabbas@	-person=59 -art=30
@maría_zambrano@	-person=20
@krško@	-location=73 -organization=9
@discworld@	-art=434 -product=11
@bill_mitchell@	-person=34
@mom's_dead_upset@	-broadcast_program=20
@vaillant@	-person=19 -art=5 -organization=3
@irwin@	-location=47 -person=15 -living_thing=7 -organization=3
@les_liaisons_dangereuses@	-art=105 -broadcast_program=7
@benji_schwimmer@	-person=25
@unfinished_business@	-art=29 -person=1
@muriel_spark@	-person=168
@brian_mceniff@	-person=28
@mamedov@	-person=37
@qiang@	-people-ethnicity=131 -language=1
@tvg@	-organization=26 -broadcast_network=5
@humble@	-location=57 -organization=3
@equilibrium@	-art=50 -person=15
@peter_berling@	-person=20
@alexander's@	-organization=33 -person=5
@ioannina_regional_unit@	-location=104
@rockford_rampage@	-organization=22
@walled_lake,_michigan@	-location=22
@jimmy_mcilroy@	-person=41
@josé_quintero@	-person=40
@boothby_graffoe@	-location=21 -person=19
@rig_rural_district@	-location=24
@austrian_open@	-event=21
@schweizer_fernsehen@	-broadcast_network=43
@saint_hill_manor@	-location=22
@domodossola@	-location=98
@hardcore_superstar@	-person=45 -art=1
@dennis_dominator@	-product=22
@buddha@	-art=28 -organization=3 -religion-religion=1
@all_nepal_football_association@	-organization=28
@shawon_dunston@	-person=33
@technical_university@	-organization=30 -location=1
@taiping@	-event=24 -location=5 -person=3
@2112@	-art=66 -product=1
@david_lodge@	-person=218
@le_mans@	-location=821 -event=187 -organization=116 -art=39 -product=2 -person=1
@virginia_commonwealth@	-organization=21
@sun_belt_conference@	-organization=611 -event=1
@eric_bauza@	-person=82
@b._a._skiff@	-person=57
@2008_uefa_cup_final@	-event=27
@itanagar@	-location=67
@magnum_tokyo@	-person=20
@cakewalk@	-organization=16 -product=5
@aglia_tau@	-living_thing=34
@barley@	-food=81 -location=14 -living_thing=2
@mucia_tertia@	-person=26
@cracking_up@	-broadcast_program=23 -art=8
@jean_ping@	-person=46
@alfred_marshall@	-person=114
@council_of_twelve_apostles@	-organization=33
@fort_hood_shooting@	-event=25
@starling@	-living_thing=35 -product=10 -location=1
@pilate@	-person=43 -location=1
@louisiana_state_senate@	-organization=407
@3-2-1_penguins!@	-broadcast_program=23
@el_alamein@	-location=191 -event=84
@anas@	-living_thing=43 -organization=6 -person=1
@ary_scheffer@	-person=74
@demeter@	-god=433 -organization=7 -art=1
@reims_cathedral@	-location=50
@12_play@	-art=23
@wawer@	-location=23 -event=3
@earl_of_fife@	-title=33 -person=5
@sun_valley@	-location=41 -art=2
@gerry_staley@	-person=20
@lrt-1@	-metropolitan_transit-transit_line=27 -transit=1
@john_o'shanassy@	-person=28
@alewife@	-location=17 -living_thing=13
@something_good@	-art=20 -person=1
@tonya_pinkins@	-person=28
@bengaluru@	-location=19 -organization=4
@brother's_keeper@	-broadcast_program=28 -art=11 -person=3
@10_years@	-person=89 -event=3
@sochi@	-event=15 -location=6
@jianye@	-location=23
@direct-to-dvd@	-broadcast_network=65 -product=1
@indonesia_super_league@	-organization=689 -event=1
@matangi@	-god=14 -product=5 -location=1
@leukemia@	-disease=79 -living_thing=1
@underground_railway@	-transit=20 -location=2
@sloth@	-living_thing=22 -art=1
@the_flame@	-art=32 -person=1 -organization=1 -living_thing=1
@serbian_radical_party@	-organization=155
@cypriot@	-location=720 -people-ethnicity=10 -organization=7 -language=5
@al_wasl@	-organization=54 -location=9
@roskilde_cathedral@	-location=118
@archduke_charles@	-person=109
@violetta@	-broadcast_program=42 -art=15 -person=10 -product=2
@cnbc_world@	-broadcast_network=24
@oliver_hudson@	-person=33
@hilda@	-person=14 -location=4 -event=3 -product=2
@leagues@	-organization=25 -event=1
@yokohama@	-location=2037 -organization=2
@the_professor@	-art=19 -person=2 -broadcast_program=1
@edguy@	-person=143
@no_one@	-art=78 -person=6
@campobasso@	-location=210 -organization=2
@yukon_legislative_assembly@	-organization=116
@swann@	-person=20 -location=2
@federal_bureau_of_prisons@	-organization=552
@metcalfe@	-location=23 -person=2
@nowe_miasto_county@	-location=111
@hum_dil_de_chuke_sanam@	-art=79
@vadim_repin@	-person=38
@tanimbar_islands@	-location=56
@moulins@	-location=126
@tettenhall@	-location=51 -event=1
@miss_louisiana_teen_usa@	-event=24
@whipper_billy_watson@	-person=46
@aeropuertos_y_servicios_auxiliares@	-organization=24
@ninón_sevilla@	-person=23
@glamis@	-location=57
@razzle@	-person=28 -art=12
@midnight_sun@	-art=43 -event=2
@30th_division@	-organization=22
@mirabeau@	-person=54 -location=4
@stawell@	-location=68 -product=2
@delta_connection@	-organization=156
@hitachi@	-organization=439 -location=3
@rwandan_civil_war@	-event=78
@kudzu@	-living_thing=19 -person=1
@denez_prigent@	-person=20
@wendy's@	-location=317 -organization=3
@pdvsa@	-organization=76
@michel_faber@	-person=35
@mohammad_khan_qajar@	-person=24
@maccabees@	-organization=147 -person=1
@george_henry_mackenzie@	-person=27
@andrew_jackson@	-person=1926 -product=3 -location=1
@gwangyang@	-location=37
@carmarthenshire@	-location=960 -organization=17 -title=1
@ministry_of_the_interior@	-organization=59 -title=36 -person=4
@huanchaco@	-location=26
@rubab@	-product=27 -person=1
@republic_of_vietnam@	-location=268 -event=2 -organization=1
@british_aircraft_corporation@	-organization=156
@university_of_north_georgia@	-organization=45
@lusitania@	-location=258 -art=1 -people-ethnicity=1
@tx@	-location=151 -broadcast_network=4 -product=1
@social_weather_stations@	-organization=31
@carlos_tosca@	-person=23
@hrh_the_princess_royal@	-person=21
@milhaud@	-person=65 -location=17
@iphigenia_in_tauris@	-art=37
@catholic_university_of_leuven@	-organization=209
@leonard_peltier@	-person=76
@oliver_plunkett@	-person=62
@breckenridge@	-location=40 -organization=2 -person=1
@robert_emmet@	-person=155 -art=1
@fanny_hill@	-art=79 -broadcast_program=10
@the_click_five@	-person=67
@roland_gift@	-person=41 -art=1
@bricket_wood@	-location=39
@juan_carlos_calderón@	-person=26
@antioch@	-location=1341 -organization=11 -event=2
@wwe_studios@	-organization=42
@hoechst@	-organization=50 -location=2
@names_project_aids_memorial_quilt@	-organization=23
@all_i_want_for_christmas@	-art=26
@sham_shui_po@	-location=133 -organization=49
@haggard@	-person=38 -broadcast_program=10 -product=2
@billy_baxter@	-person=22
@madhyamaka@	-religion-religion=110
@zoological_society_of_london@	-organization=290
@the_sea_and_cake@	-person=71 -art=3
@north_yorkshire_county_council@	-organization=33 -location=1
@amc's@	-broadcast_network=19 -organization=5
@tasmanian@	-organization=8 -location=7 -language=2 -person=2 -event=1
@paykan@	-organization=135 -product=18
@the_red_green_show@	-broadcast_program=128
@samuel_chase@	-person=101 -product=1
@if_i_were_a_bell@	-art=39
@hartwell@	-location=57 -product=2 -person=1
@royal_air_maroc@	-organization=61
@tejano_music_awards@	-award=35 -event=1
@cucumber@	-food=29 -broadcast_program=3 -product=2
@guale@	-people-ethnicity=55 -product=1
@edgar_dearing@	-person=20
@rump_shaker@	-art=28
@freddie_solomon@	-person=37
@suman@	-person=75 -food=13
@hms_surprise@	-product=20 -art=4
@guillemots@	-person=57
@john_surman@	-person=191
@rathmore@	-location=22 -organization=1
@kitakami@	-location=34 -product=7
@lindsey_nelson@	-person=72
@1900@	-event=274 -art=25 -product=4 -location=1
@n._truncata@	-living_thing=20
@taieri_river@	-location=36
@shiloh_national_military_park@	-location=30
@salt_lake_city_international_airport@	-location=139
@stormont@	-organization=47 -location=35 -person=2 -title=1
@pierre-paul_prud'hon@	-person=26
@shah_jahan@	-person=477 -product=1
@rasual_butler@	-person=23
@barga@	-location=48 -people-ethnicity=16
@ger@	-location=35 -event=24 -organization=22 -person=13 -title=1 -location=1
@mahmoud_jibril@	-person=27
@bain@	-person=18 -location=3 -organization=1
@border_campaign@	-event=28 -organization=2
@lights_out@	-broadcast_program=60 -art=28 -product=8
@nancy_leigh_demoss@	-person=55
@kösem_sultan@	-person=24
@west_preston@	-location=20 -organization=6
@flies@	-living_thing=117 -art=2
@pathfinders@	-organization=20 -broadcast_program=7
@terrell_suggs@	-person=74
@hermann_zapf@	-person=57
@atlanta@	-location=7349 -organization=312 -event=106 -art=16 -person=10 -product=9 -broadcast_program=6 -broadcast_network=4 -transit=1 -living_thing=1
@nathan_haines@	-person=20
@rainbow_brite@	-broadcast_program=50 -art=1
@marti_frederiksen@	-person=85
@xing@	-organization=28 -person=5 -location=1
@poyntzpass@	-location=23
@dhaka@	-location=167 -organization=2
@denman@	-location=21 -person=3
@emirau@	-location=19 -event=4
@dukes_of_burgundy@	-title=26 -location=1
@mark_renshaw@	-person=56
@william_morris_davis@	-person=26
@macclesfield@	-location=471 -organization=38 -person=5 -title=1
@johnny_goudie@	-person=32
@osborne@	-location=72 -person=16 -product=3 -organization=3
@william_cavendish,_5th_duke_of_devonshire@	-person=43
@charenton@	-location=38
@sfr_yugoslavia@	-location=379 -organization=8 -event=2
@dan_higgins@	-person=31
@napa_valley_wine_train@	-organization=22
@nb@	-chemistry=10 -location=9 -broadcast_network=1 -organization=1 -product=1 -language=1
@cissus@	-living_thing=38 -location=4
@jonathan_quarmby@	-person=21
@paul_stassino@	-person=20
@barrett@	-art=24 -person=13 -location=6 -organization=5
@oysterhead@	-person=21
@malcolm_williamson@	-person=118
@airspeed_horsa@	-product=60
@smart_araneta_coliseum@	-location=222
@passengers@	-art=17 -broadcast_program=2 -location=1 -transit=1
@the_palm_beach_post@	-art=82
@duke_of_cambridge@	-person=53 -event=1
@alice_lowe@	-person=39
@kiên_giang_province@	-location=41
@simon_le_bon@	-person=125
@90°e@	-location=39
@beady_eye@	-person=98
@alex_shelley@	-person=183
@denderstreek@	-location=53
@jayne_meadows@	-person=57
@marc_broussard@	-person=66 -art=2
@waterfall@	-location=39 -art=17
@pseudosuchia@	-living_thing=25
@petar_trifunović@	-person=21
@kevin_frazier@	-person=21
@case@	-person=57 -organization=28 -event=7 -product=2
@boboli_gardens@	-location=54
@budjak@	-location=117
@sokoban@	-product=30
@julianne_phillips@	-person=21
@brod-posavina_county@	-location=50
@laz@	-language=66 -people-ethnicity=39 -organization=12 -location=1
@dourados@	-location=20
@craig_morton@	-person=56
@no._617_squadron@	-organization=29
@christer_wallin@	-person=23
@the_night_before@	-art=18 -time=2
@association_of_american_railroads@	-organization=77
@oromiffa@	-language=299
@glen_waverley@	-location=84 -metropolitan_transit-transit_line=14 -organization=1
@shiromani_akali_dal@	-organization=191
@brooklands_museum@	-location=69
@yei@	-location=21
@urawa@	-location=30 -organization=3
@birds@	-art=19 -living_thing=9 -location=2 -person=1
@alwyn_uytingco@	-person=33
@râul_mic@	-location=27
@scientific_linux@	-product=20
@transformers@	-art=379 -broadcast_program=55 -product=18
@natalie_williams@	-person=21
@the_players@	-person=11 -art=4 -event=3 -location=2
@leo_x@	-person=49
@deca@	-organization=170 -medicine-drug=1
@klaus_niedzwiedz@	-person=21
@lolland@	-location=208
@marcus_wareing@	-person=23
@bolton@	-location=1401 -organization=155 -person=8 -title=3 -event=2
@gchq@	-organization=43
@jamie@	-person=37 -organization=5 -broadcast_program=4
@afar@	-people-ethnicity=108 -language=44 -location=23
@cnes@	-organization=168
@the_high_road@	-art=26
@john_mcphee@	-person=92
@tin_shui_wai@	-location=82
@omak@	-location=36
@sonqor_county@	-location=225
@broken_boy_soldiers@	-art=20
@martha_and_the_vandellas@	-person=197
@beauregard@	-location=28 -person=8 -organization=2
@caf@	-organization=466 -event=1
@easy_street@	-art=13 -broadcast_program=7 -organization=1
@houston_county,_texas@	-location=29
@advocate@	-title=117 -organization=47 -art=9
@manchester_university@	-organization=76
@apra@	-organization=121 -location=5 -person=2
@joseph_kessel@	-person=58
@trematosauridae@	-living_thing=24
@paul_cohen@	-person=55 -event=1
@chicagoland_sports_hall_of_fame@	-location=41
@henry_newbolt@	-person=52
@steven_whittaker@	-person=23
@sampler@	-product=289 -art=4
@seeburg@	-organization=11 -location=9
@workers'_educational_association@	-organization=82
@asuka@	-location=41 -event=15
@one_true_thing@	-art=17 -person=4
@brașov@	-location=220 -organization=6
@lord_denman@	-person=23 -title=1
@cincinnati@	-organization=410 -location=128 -event=107 -product=7 -transit=1
@lake_lucerne@	-location=149
@better@	-broadcast_program=18 -art=12 -organization=1
@younes_el_aynaoui@	-person=112
@bathgate@	-location=150 -organization=29
@alfonso_ribeiro@	-person=69
@bakersfield@	-location=490 -organization=20 -art=2
@ted_templeman@	-person=99
@resen@	-location=65
@natalia_republic@	-location=24
@neretva@	-location=234 -organization=2
@ucla@	-organization=1658 -location=4
@dan_ford@	-person=25
@oxford_university@	-organization=1572 -location=8
@solomon_islands_archipelago@	-location=20
@cassiodorus@	-person=183
@ramesh_deo@	-person=34
@michael_beckley@	-person=20
@james_langevin@	-person=22
@masuria@	-location=117
@corrector_yui@	-broadcast_program=26
@john_abernethy@	-person=32
@bandai_visual@	-organization=169 -person=2
@sé@	-location=57 -art=4
@jackson_c._frank@	-person=47 -art=5
@the_colony@	-person=35 -location=26 -broadcast_program=12 -product=3 -art=2
@ilya@	-person=22 -location=1
@hearts_of_oak@	-organization=91 -art=10
@kovtun@	-person=68
@shane_cortese@	-person=33
@caroline_era@	-event=49
@cecil_balmond@	-person=25
@penang@	-location=1731 -organization=19 -event=2
@sting@	-person=258 -art=2 -disease=2 -organization=1
@north_launceston@	-organization=76 -location=7
@el_kef@	-location=26
@lindsey_haun@	-person=24
@lord_chancellor's_department@	-organization=48 -title=1
@mid_sussex@	-location=82 -organization=1
@ecclesiastical_history@	-art=54 -organization=1
@andy_morrell@	-person=21
@troina@	-location=23 -event=1
@starstruck@	-broadcast_program=95 -art=53
@duderstadt@	-location=46 -person=1
@patrick_county@	-location=30
@king_david_hotel_bombing@	-event=38
@stockholm@	-location=10496 -event=24 -person=5 -organization=4 -finance-stock_exchange=3 -art=2
@wildcat@	-living_thing=165 -art=28 -location=3 -title=3 -organization=1
@tottori@	-location=98 -art=62 -organization=11
@crawford,_nebraska@	-location=22
@product@	-title=17 -art=8
@montlhéry@	-location=25 -event=1
@good_morning@	-art=21 -broadcast_program=15 -person=1
@phil_mahre@	-person=32
@neighborhoods@	-art=19 -location=5
@the_click@	-person=37 -art=2
@eboli@	-location=46 -art=4
@john_h._overton@	-person=23
@caspar_schwenckfeld@	-person=21
@league_island@	-location=73
@the_swellers@	-person=43
@zagórze@	-location=29
@fang_lizhi@	-person=30
@lord_great_chamberlain@	-title=113 -person=1
@santa_catarina@	-location=37 -product=6
@coleophora_ornatipennella@	-living_thing=22
@the_real_housewives_of_atlanta@	-broadcast_program=82
@jackson@	-location=1641 -person=144 -product=57 -art=42 -organization=12 -event=2 -living_thing=1
@don_cook@	-person=118
@saarland_university@	-organization=134
@cleland@	-location=23 -person=4
@aleksander_zawadzki@	-person=27
@norfolk_southern_railway@	-location=936
@martin-baker@	-organization=56
@three_stooges@	-person=31 -art=2
@cleve@	-location=21 -event=1
@crestwood@	-location=58 -organization=5
@gideon@	-person=105 -art=14 -broadcast_program=2 -location=2 -event=1
@hbos@	-organization=110
@annunciation@	-art=21 -location=2
@tom_allen@	-person=50
@dutch_national_side@	-organization=38
@download@	-person=34 -broadcast_program=1
@dan_for_mayor@	-broadcast_program=22
@r101@	-product=85 -location=12
@doug_bradley@	-person=52
@chez_panisse@	-location=57
@frederick_oakeley@	-person=26
@wantage@	-location=228 -organization=1
@friedrich_list@	-person=60
@hur_jun@	-broadcast_program=26 -person=2
@kenya_airports_authority@	-organization=54
@anthology@	-art=67 -person=1
@google@	-location=3829 -internet-website=24 -event=1 -organization=1
@roger_dean_stadium@	-location=30
@banjica@	-location=26
@ypsilanti@	-location=115 -organization=3
@mezzocorona@	-organization=19 -location=10
@alex_zanardi@	-person=115
@poles@	-people-ethnicity=810 -location=77 -organization=4
@republic_of_singapore_navy@	-organization=128
@suede@	-person=333 -art=17
@dan_pardus@	-person=30
@asheville@	-location=361 -organization=7 -product=3
@arashi@	-person=18 -product=6 -art=3
@mike_mccormack@	-person=34
@herman_i,_duke_of_swabia@	-person=27
@samo@	-person=79 -art=2 -language=1
@into_the_night@	-art=22 -broadcast_program=1
@turkish_republic_of_northern_cyprus@	-location=39
@llano_de_chajnantor_observatory@	-location=27
@crest@	-location=14 -product=3 -organization=3 -person=1
@aeroflot_open@	-event=62
@southwell@	-location=150 -person=5 -title=1
@tate_stevens@	-person=25
@musquodoboit_valley@	-location=43
@lebanon,_tennessee@	-location=187
@house_of_the_people@	-organization=18 -location=3
@seeb@	-location=23
@georg_joseph_vogler@	-person=26
@athy@	-location=167 -organization=2
@six@	-person=18 -art=9 -organization=2 -event=2 -metropolitan_transit-transit_line=1 -law=1 -broadcast_program=1
@american_cheese@	-food=54 -art=2
@hong_kong_first_division_league@	-organization=655 -event=2
@just_like_a_woman@	-art=23 -broadcast_program=3
@oscar_chajes@	-person=20
@ed_asner@	-person=169
@fife@	-location=2030 -product=5 -organization=1 -person=1
@winter_garden@	-location=56 -broadcast_program=1
@filippo_juvarra@	-person=67
@myrtaceae@	-living_thing=729
@katoomba@	-location=55 -product=4
@j._edgar_hoover_building@	-location=29
@norge@	-product=42 -location=16
@craig_morgan@	-person=50 -art=1
@helena_rojo@	-person=44
@margaret_of_savoy@	-person=20
@edinburgh_academy@	-organization=216
@john_polkinghorne@	-person=60
@sekigahara@	-location=13 -event=8
@jamaica@	-location=7982 -organization=551 -art=24 -product=15 -people-ethnicity=3 -finance-currency=1 -language=1
@mondovì@	-location=87 -event=7
@skelton@	-location=44 -person=7
@david_tudor@	-person=90
@illustrated_sporting_and_dramatic_news@	-art=22
@california_department_of_public_health@	-organization=30
@out_of_control@	-art=48 -broadcast_program=12
@azuma@	-location=31 -product=9 -person=2
@state_legislature@	-organization=1360
@d.sc@	-education-educational_degree=29
@phish@	-person=818 -art=2
@tom_brown's_schooldays@	-art=34 -broadcast_program=9
@atkins_v._virginia@	-event=36
@yu@	-god=22 -location=10 -person=8 -organization=3 -event=1 -art=1
@dives-sur-mer@	-location=28
@wine@	-product=230 -food=114 -person=12 -location=5 -art=1
@didim@	-location=23
@bill_bryson@	-person=152
@viktor_troicki@	-person=146
@vendée@	-location=663 -event=10
@sagunto@	-location=73 -event=1
@hakkâri@	-location=47
@macrochilo_cribrumalis@	-living_thing=29
@tyagaraja@	-person=130 -god=1
@minamitakaki_district@	-location=40
@microprose@	-person=177
@shek_kip_mei@	-location=40 -organization=3
@hornsey@	-location=37 -person=2 -organization=1
@curt_blefary@	-person=38
@bezirksoberliga_oberbayern@	-organization=53
@n._mikei@	-living_thing=20
@amon_goeth@	-person=24
@alex_chilton@	-person=178 -art=5
@sentences@	-art=60
@sr_37@	-location=66
@king's_school,_bruton@	-organization=34
@sultan_sebuktegin@	-person=77
@padstow@	-location=271
@otomi@	-people-ethnicity=89 -language=59
@lonesome_dove@	-art=84 -broadcast_program=28
@erding@	-location=80
@tamil_film_industry@	-title=87
@castelo_branco@	-location=96 -person=17 -organization=2 -food=1
@usac@	-organization=259 -event=2
@columbiana_county,_ohio@	-location=44
@warner_home_video@	-organization=549
@ridgeland@	-location=58
@matanikau_river@	-location=38 -event=1
@504@	-product=23 -metropolitan_transit-transit_line=2 -location=2
@siam_paragon@	-location=49
@bagnan@	-location=27
@anna_massey@	-person=123
@kootenay_ice@	-organization=102
@ken_lane@	-person=20
@his_master's_voice@	-organization=274 -art=9
@elton@	-location=37 -person=14 -award=1
@plumstead@	-location=19 -organization=1
@explorers@	-art=37 -organization=3 -event=2 -product=1
@meiji_shrine@	-location=55
@bobby_smith_trophy@	-award=38
@another@	-art=44 -location=8 -event=4 -person=3 -product=2 -metropolitan_transit-transit_line=1 -organization=1
@winnipeg@	-location=4274 -organization=42 -art=1 -product=1 -person=1
@gladys_george@	-person=56
@whitney@	-broadcast_program=43 -person=39 -location=31 -organization=3 -event=1
@eno@	-organization=26 -location=12 -person=1
@shapeshifter@	-person=32 -art=12 -product=5
@pellegrin@	-person=220
@royal_institution_of_cornwall@	-organization=45
@shambhala@	-organization=22 -event=3
@el_camino_real_derby@	-event=21
@kentish_town@	-location=226 -organization=2 -event=1
@lusitanian@	-people-ethnicity=27 -location=1
@mahatma_gandhi@	-person=1659 -organization=2
@carthaginians@	-location=138 -language=7
@hana_yori_dango@	-broadcast_program=16 -art=7
@terminal_tower@	-location=37 -art=3
@crimea-simeis@	-location=110
@rachael_ray@	-person=112 -broadcast_program=93
@killzone_2@	-product=32
@montefiascone@	-location=58
@jörg_dürmüller@	-person=29
@slovenian@	-people-ethnicity=108 -language=65 -location=43 -organization=6
@crosses@	-person=12 -location=7 -art=1
@surveen_chawla@	-person=33
@battle_of_okinawa@	-event=492 -art=4
@kit_hesketh-harvey@	-person=20
@hellcat_records@	-organization=136
@steamboat_willie@	-art=79 -person=2
@townsend_coleman@	-person=56
@valencian_community@	-location=796 -organization=2
@john_prine@	-person=320 -art=4
@neva@	-location=51 -product=8
@christophe_willem@	-person=54 -art=1
@tomáš_ujfaluši@	-person=25
@mizo@	-people-ethnicity=44 -language=30 -organization=1
@yuri@	-person=244 -location=13 -broadcast_program=2 -event=1
@cobra_verde@	-art=26 -person=23
@police_and_thieves@	-art=23
@jim_thorpe@	-person=361 -location=44
@neptune_township,_new_jersey@	-location=21
@reformation@	-event=1755 -religion-religion=2 -art=1 -location=1
@mike_enzi@	-person=51
@bourda@	-location=66
@chiemi_chiba@	-person=22
@vtv3@	-broadcast_network=31 -organization=1
@abdominal@	-body_part=25 -person=10 -medicine-symptom=1
@mortara@	-location=23 -person=2
@moorish@	-person=70 -location=18 -people-ethnicity=1
@ghanaian@	-location=32 -organization=19 -people-ethnicity=1
@indian_prime_minister@	-title=50
@three_days_of_the_condor@	-art=72
@tang_enbo@	-person=26
@center_harbor@	-location=28
@niki_de_saint_phalle@	-person=94
@huston_street@	-person=64
@daks_tournament@	-event=22
@gmina_giby@	-location=41
@chapman_university@	-organization=284
@cleeve_abbey@	-location=24
@santa_rosa@	-location=415 -product=4 -event=1
@hum_tum@	-art=59
@yuhua@	-location=21 -organization=1
@college_of_arts_and_sciences@	-organization=30 -location=4
@roosevelt_roads_naval_station@	-location=46
@troubles@	-event=69 -art=25 -person=4
@har_hamenuchot@	-location=65
@sarreguemines@	-location=97
@lee_crooks@	-person=21
@catalina@	-organization=2894 -location=52 -product=40 -art=3 -person=3
@xavier_giannoli@	-person=28
@albani@	-person=19 -organization=1
@strategikon@	-art=26
@cristian_vogel@	-person=41
@clyde_wright@	-person=29
@yamaha_motor_company@	-organization=88
@all_i_ever_need_is_you@	-art=21
@lake_managua@	-location=42
@moncton@	-location=764 -organization=2
@kadavu@	-location=51 -art=7
@syed_noor@	-person=39
@brierley_hill_alliance@	-organization=35
@nissan_juke@	-product=20
@spa-francorchamps@	-location=177 -event=7
@texas_hill_country@	-location=199
@ruler_of_palenque@	-location=90
@caruso@	-person=41 -art=9
@brother_cane@	-person=31 -art=1
@bosnia_and_herzegovina@	-location=9047 -organization=274 -art=1 -finance-currency=1 -people-ethnicity=1
@president_of_ireland@	-title=637 -person=3
@shinya_yamanaka@	-person=51
@porcupine@	-living_thing=70 -location=13 -art=11 -product=1
@charles_iii@	-person=295 -art=3
@alexander_nevsky_lavra@	-location=81
@tweed_river@	-location=49
@louisville_male_high_school@	-organization=36
@it's_my_turn@	-art=29
@bill_"bojangles"_robinson@	-person=42
@group_3@	-event=194 -organization=2
@charles_i._d._looff@	-person=24
@augustana_college@	-organization=85
@how_green_was_my_valley@	-art=59 -broadcast_program=3
@yaneh_sar_district@	-location=58
@irapuato_fc@	-organization=47
@jordan_hill@	-person=28 -location=1
@black_september@	-event=47 -person=1
@bai@	-people-ethnicity=37 -language=23 -location=2 -education-educational_degree=1
@apple_macintosh@	-product=34 -organization=3
@loverboy@	-person=208 -art=78
@telluride@	-location=101 -chemistry=14 -person=1
@laubach@	-location=31 -person=1
@peterhead@	-location=315 -organization=185
@kean_cipriano@	-person=31
@key_biscayne@	-location=117 -event=18
@hipparchus@	-person=150 -art=5
@gjirokastër_district@	-location=33
@týr@	-god=57 -person=56 -product=1
@bridgewater,_nova_scotia@	-location=40
@glen_coe@	-location=78
@cheshire_county@	-location=79 -organization=1
@bielany@	-location=57
@oberursel@	-location=18 -organization=12
@bode_miller@	-person=115
@setanta@	-organization=18 -person=4 -broadcast_network=1
@torzhoksky_district@	-location=64
@charles_chauvel@	-person=65
@1969–70@	-event=95 -organization=7
@nok@	-finance-currency=253 -person=1
@domenichino@	-person=156
@constituent_assembly_of_pakistan@	-organization=28
@dick_turpin@	-person=132 -broadcast_program=22 -art=1
@white_cube@	-location=89
@ås@	-location=100 -organization=1
@ismail_ibn_sharif@	-person=25
@ncaa_men's_basketball_tournament@	-event=42 -broadcast_program=3
@evangelist@	-religion-religion=436 -title=14 -person=1
@world_expo_88@	-event=36
@claude_debussy@	-person=823
@queen_elizabeth_grammar_school@	-organization=22 -location=2
@luther@	-person=246 -broadcast_program=90 -art=39 -location=15 -organization=1
@nightingale@	-person=31 -art=11 -product=5
@waka@	-product=56 -art=19 -location=4 -language=2 -event=2
@wayback_machine@	-internet-website=180 -organization=49
@robert_tear@	-person=55
@bowie@	-location=117 -person=64 -organization=15
@stephen_morris@	-person=71 -art=4
@marc_hollander@	-person=30
@lilliput@	-art=42 -location=3
@sing_a_song_of_sixpence@	-art=30
@bettina@	-location=12 -person=5 -art=3
@akola@	-location=91
@ordos_city@	-location=40
@mona@	-location=30 -person=25 -art=8 -product=2
@midi-pyrénées@	-location=586
@bachelor_of_journalism@	-education-educational_degree=25
@barbara_ferris@	-person=20
@ubc@	-organization=85 -location=1
@trebbiano@	-food=87
@uiq@	-organization=50
@royal_military_academy,_woolwich@	-organization=298
@izalco@	-location=24
@maryland_route_144@	-location=22
@canadian_national@	-organization=84 -event=61
@run_through_the_jungle@	-art=20
@sondre_lerche@	-person=65 -art=2
@adolf_jellinek@	-person=51
@sofia_rotaru@	-person=107 -art=1
@mizpah@	-location=35 -product=2
@admiral_freebee@	-person=18 -art=2
@coup_d'état@	-event=156 -location=3 -person=3 -art=2
@daniel_catán@	-person=43
@royal_canadian_corps_of_signals@	-organization=31
@think_about_life@	-person=20 -art=2
@carquinez_bridge@	-location=27
@gmina_olkusz@	-location=21
@nagashima@	-location=29 -person=1 -event=1
@finnish_league_cup@	-organization=73
@philip@	-person=501 -product=8 -location=6
@kevin_baker@	-person=28
@jeremy_renner@	-person=161
@johnny_grunge@	-person=53
@dewhurst_stakes@	-event=181
@gibb_mclaughlin@	-person=87
@dom@	-people-ethnicity=30 -location=28 -chemistry=11 -person=6 -language=2 -art=2 -event=1 -organization=1
@zephaniah@	-person=28 -art=26
@sevenoaks_district@	-location=20
@karl_alvarez@	-person=46
@the_superjesus@	-person=33
@king_island@	-location=105 -living_thing=1
@viareggio@	-location=249 -organization=71
@martin_margiela@	-person=29
@madre_de_dios@	-location=42 -art=1 -product=1
@clinton,_tennessee@	-location=31
@new_order@	-person=1002 -organization=9 -art=1 -event=1
@deportivo_marquense@	-organization=24
@mazu@	-god=44 -person=3
@combined_statistical_area@	-location=191 -organization=64
@american_greed@	-broadcast_program=32
@sierra_leone@	-organization=87 -location=8 -event=7
@banyan@	-living_thing=64 -person=19 -location=1
@d-day@	-event=150 -art=11 -product=4
@lord_high_admiral@	-organization=73 -title=7 -person=2
@george_călinescu@	-person=163
@bramwell@	-broadcast_program=22 -person=5
@romulus@	-location=54 -organization=20 -product=7 -person=6 -art=3
@further@	-art=19 -person=14 -education-educational_degree=2 -religion-religion=1 -event=1
@paulsboro@	-location=35 -organization=1
@tom_peters@	-person=51
@upstream@	-organization=26 -art=5
@bishop_of_manchester@	-title=68 -location=19
@bar_kokhba_revolt@	-event=91
@hymenophyllaceae@	-living_thing=28
@contra_celsum@	-art=23 -person=1
@lanzarote@	-location=311 -organization=4 -art=2 -event=1
@blair_redford@	-person=28
@abc_classics@	-organization=85 -broadcast_network=2
@the_revenger's_tragedy@	-art=49
@cap_corse@	-location=36
@casey_james@	-person=33 -art=1
@wading_river@	-location=37
@alcácer_do_sal@	-location=58
@boombastic@	-art=23
@britomart@	-location=26 -art=1
@chilton_county@	-location=23 -organization=1
@3d@	-art=18 -person=12 -organization=5 -product=1 -location=1
@john_wetton@	-person=263
@cbc's@	-broadcast_network=24 -broadcast_program=3 -organization=2
@john_gilmore@	-person=91
@palm_springs@	-location=383 -art=11 -person=6 -event=2 -organization=1
@wheels@	-art=28 -broadcast_program=3 -person=2 -organization=2 -food=1
@carroll_gibbons@	-person=29
@south_down@	-location=75 -organization=10
@tina_križan@	-person=42
@juliet@	-art=26 -location=12 -person=4
@the_way_i_am@	-art=39
@glinojeck@	-location=31
@u-571@	-art=48 -product=5
@gayatri_chakravorty_spivak@	-person=73
@market_bosworth@	-location=77
@andy_stamets@	-person=26
@bill_mallory@	-person=52
@elachista_subocellea@	-living_thing=22
@international_settlement@	-location=20 -art=11
@forbidden_planet@	-art=195 -organization=34
@drakkar_productions@	-organization=26
@the_standard@	-art=73 -broadcast_program=9 -location=4 -person=3 -organization=1
@carmarthen_quins_rfc@	-organization=21
@lynda_haverstock@	-person=33
@jim_sillars@	-person=32
@talysh@	-people-ethnicity=28 -language=23 -location=6
@catwoman@	-art=81 -product=3
@michael_laws@	-person=31
@fk_zvezdara@	-organization=27
@charleroi@	-location=541 -organization=185 -event=9
@ripuarian_franks@	-people-ethnicity=35
@spirou@	-art=231 -product=2
@whale_island@	-location=34
@northwich@	-location=355 -organization=5
@bhopal@	-location=40 -event=5 -organization=2 -art=1
@state_emergency_service@	-organization=77
@jaffa_road@	-location=70 -person=3
@louisville@	-location=1491 -organization=569 -product=8
@kavalan@	-person=16 -language=7
@cape_breton_regional_municipality@	-location=245
@henderson_álvarez@	-person=20
@neumarkt@	-location=77
@town@	-location=1457 -broadcast_program=2 -organization=1
@shalimar@	-art=16 -location=16
@roger_wolcott@	-person=28
@eastern_region@	-location=138 -organization=12
@rob_ninkovich@	-person=27
@antony_house@	-location=25
@sf@	-organization=17 -broadcast_network=15 -event=5 -location=4 -product=2
@first_avenue@	-location=168 -organization=1
@philip_foley@	-person=22
@delmar_loop@	-location=32
@huastec@	-people-ethnicity=17 -language=4 -location=2
@united_states_secretary_of_the_air_force@	-title=35
@new_mexico_campaign@	-event=52
@b._w._stevenson@	-person=23
@frontier@	-broadcast_program=41 -organization=30 -location=23 -event=2 -product=1 -person=1
@croatian_championship@	-organization=19 -event=1
@tim_hortons_field@	-location=23
@1995–96@	-event=569 -organization=2
@region@	-location=490 -food=1 -organization=1
@richard_hawes@	-person=24
@bredon@	-location=22 -person=2
@the_vatican@	-organization=65 -location=37
@the_hunger@	-art=52 -person=3
@carey_bell@	-person=47
@lake_charles@	-location=369 -organization=4
@danny_kass@	-person=20
@maison_radio-canada@	-location=23 -broadcast_network=1
@pantone@	-organization=172
@the_dating_game@	-broadcast_program=125
@lawrence_wilkerson@	-person=24
@leonardo_sciascia@	-person=62
@2.13.61@	-organization=22
@makira@	-location=47
@cathcart@	-location=45 -person=5
@aqaba@	-location=251 -event=2
@wolfson_college,_oxford@	-organization=81
@birkbeck@	-organization=20 -location=5
@hudson,_new_york@	-location=143
@herrick@	-person=17 -event=3 -location=3
@bassano@	-location=53 -organization=24 -person=21 -event=6
@towson@	-location=120 -organization=26
@rainier_iii@	-person=84
@kagoshima_airport@	-location=26
@karur@	-location=140
@como_cathedral@	-location=29
@tetsu_yamauchi@	-person=24
@theosophical_society_adyar@	-location=37 -organization=1
@samantha_sang@	-person=28
@january_1910_election@	-event=25
@billy_corgan@	-person=364
@norfolk_county@	-location=261 -organization=1
@august@	-event=61 -art=35 -person=26 -organization=12
@red_cliffs@	-location=21 -event=5
@jimmy_breslin@	-person=64
@suwannee@	-location=47 -product=2 -art=1
@c3@	-product=17 -metropolitan_transit-transit_line=8 -body_part=1 -organization=1
@captain_thunderbolt@	-person=34 -art=2
@applause@	-art=73 -organization=4 -product=1
@national_liberation_party@	-organization=51
@the_gap_band@	-person=128 -art=1
@finch@	-person=41 -location=19 -product=4 -art=3 -living_thing=1
@trail_of_tears@	-person=25 -art=1
@ueli_steck@	-person=20
@anaheim_storm@	-organization=24
@mike_park@	-person=37
@koichi_domoto@	-person=20
@duke_of_braganza@	-title=104 -person=4 -location=1
@aslan_abashidze@	-person=43
@madame_du_barry@	-person=80 -art=14
@dave_faulkner@	-person=58
@glipostenoda@	-living_thing=53
@william_curtis@	-person=33
@carlos_cavazo@	-person=56
@rusalka@	-art=118 -product=4 -location=2
@indianapolis@	-location=3137 -organization=90 -event=50 -product=13 -person=11 -art=1
@laurens@	-location=115 -person=4 -organization=1
@langkloof@	-location=46 -location=3
@a_hawk_and_a_hacksaw@	-person=30 -art=2
@thiotricha_subocellea@	-living_thing=26
@almost_human@	-broadcast_program=36 -art=5 -product=1
@sanjabi_rural_district@	-location=75
@pope_honorius_iii@	-person=187
@yang_su@	-person=34
@hendon@	-location=469 -organization=129 -product=1
@gmina_sosnowica@	-location=20
@hampson@	-person=44
@big_star@	-person=115 -art=2
@christ_church@	-location=286 -organization=1 -event=1
@cervera@	-location=46 -person=6 -product=1
@hibernian@	-organization=1591
@anywhere@	-art=17 -person=7
@ostprignitz-ruppin@	-location=42
@mughal_emperor@	-location=81 -event=18 -person=1
@filipino@	-location=1291 -language=839 -people-ethnicity=144 -broadcast_program=14 -organization=3 -title=1
@ostrov@	-location=24 -art=1
@soča@	-location=111 -event=1
@jason@	-person=115 -product=9 -organization=7 -art=2
@angel_island@	-location=62 -art=4
@rochester@	-location=2260 -organization=101 -event=11 -product=5 -person=3
@state_council@	-organization=329 -title=2
@your_choice_records@	-organization=34 -art=1
@bobby_farrelly@	-person=23
@raglan@	-location=111 -product=1 -title=1 -person=1
@lizard@	-living_thing=66 -location=29 -art=14 -product=1
@styles_of_beyond@	-person=59
@sanford_i._weill@	-person=30
@hecatera_dysodea@	-living_thing=34
@atomic_kitten@	-person=315 -art=1
@abe_forsythe@	-person=21
@western_climate_initiative@	-organization=27
@1978–79@	-event=279 -organization=7 -product=1
@columella@	-person=90 -living_thing=3 -body_part=1
@gatwick_airport@	-location=315
@mcleod@	-location=19 -person=4
@frankie_paul@	-person=30
@contest@	-event=23 -art=7 -location=1
@erewash@	-location=51
@charmides@	-art=17 -person=8
@san_rosendo@	-location=20 -person=2
@les_disques_du_crépuscule@	-organization=33
@łaskarzew@	-location=32
@riley@	-organization=48 -location=27 -person=14
@champions@	-art=41 -award=33 -event=25 -organization=4
@1977_election@	-event=126
@peter_mokran@	-person=31
@13th_frontier_force_rifles@	-organization=76
@glockenspiel@	-product=81 -location=1
@elin_pelin@	-person=14 -location=13
@new_london_county,_connecticut@	-location=37
@terri_clark@	-person=129 -art=6
@porcelain@	-art=15 -organization=4 -person=2
@university_of_maine_at_presque_isle@	-organization=26
@michael_urie@	-person=61
@comic_book@	-product=29 -art=18 -organization=1
@azam_ali@	-person=35
@presbyter@	-title=30 -religion-religion=1
@barranquitas@	-location=23
@oye_lucky!_lucky_oye!@	-art=31
@naia@	-organization=890 -location=10 -event=2
@stein@	-person=61 -location=30
@sillamäe@	-location=35
@kilcommon@	-location=53
@primroses@	-living_thing=21
@home_affairs@	-organization=34 -title=12
@city_theatre@	-organization=25 -location=1
@george_and_martha@	-broadcast_program=22
@lockhart_stadium@	-location=45
@bbc_television_service@	-broadcast_network=74 -organization=1
@relentless@	-art=44 -organization=8 -person=2
@carpenter@	-person=56 -title=50 -location=6 -organization=4 -product=1 -art=1
@francis_white@	-person=24
@hovercraft@	-person=20 -organization=1
@617_squadron@	-organization=37
@wcco@	-location=63 -person=18
@earl_manvers@	-title=20 -person=2
@achi@	-location=11 -language=5 -people-ethnicity=4
@a_modest_proposal@	-art=40
@thamarai@	-person=64
@indy@	-event=43 -location=5 -organization=4 -art=2 -people-ethnicity=1
@frederick_delius@	-person=245
@amplifier@	-person=15 -product=12 -art=5 -organization=1
@universal_city@	-location=79 -organization=6
@irving_babbitt@	-person=35
@ayres@	-person=41 -art=1
@max_meldrum@	-person=33
@wsmv-tv@	-person=26
@eddy_waller@	-person=28
@blériot_xi@	-product=75
@battle_of_lincoln@	-event=53
@jay_stewart@	-person=29
@play@	-art=343 -person=51 -organization=4 -internet-website=2 -title=1 -broadcast_program=1
@michael_bisping@	-person=97
@mount_pinatubo@	-location=173
@giants@	-organization=301 -event=89 -art=10 -location=3 -person=2 -broadcast_program=1 -disease=1 -people-ethnicity=1 -living_thing=1
@cornish@	-location=412 -people-ethnicity=381 -language=371 -organization=1
@lord_of_the_isles@	-title=141 -person=2 -product=1
@cyprinodontiformes@	-living_thing=31
@gulag@	-location=555 -art=2
@hunedoara@	-location=99
@barnard_castle@	-location=38 -organization=3
@iron_man_2@	-art=236 -product=21
@derek_riggs@	-person=59
@alexander_von_schlippenbach@	-person=45
@massachusetts_senate@	-organization=436 -title=1
@inspiration@	-art=23 -product=1
@goldfinger@	-art=364 -person=162
@savoy@	-location=739 -organization=95 -person=25 -food=2 -art=1
@steamer@	-product=210 -location=1 -organization=1
@gevgelija@	-location=73
@peterson_institute_for_international_economics@	-organization=54
@francis_arinze@	-person=30
@giuseppe_garibaldi@	-person=599 -product=16
@mccandless@	-location=19 -person=1
@hudson's_bay_company@	-organization=1730
@jack_straw@	-person=296 -art=33
@hayate_the_combat_butler@	-art=74 -broadcast_program=3
@buckcherry@	-person=222 -art=4
@edmond_hogan@	-person=21
@1964_alaska_earthquake@	-event=47
@atticus@	-person=52 -organization=1
@paul_gauguin@	-person=544 -product=3
@court_of_common_pleas@	-organization=311 -location=36
@claude_vivier@	-person=32
@nkana@	-location=14 -organization=9
@bulldog_drummond_strikes_back@	-art=25
@niagara_university@	-organization=227
@espn.com@	-art=390 -broadcast_network=18
@dj_olive@	-person=27
@legon@	-location=60 -organization=1
@tideland@	-art=41
@spirit_lake@	-location=45 -people-ethnicity=2
@ken_campbell@	-person=76
@seagrave@	-location=14 -organization=8
@i_am@	-art=74 -person=3
@tracy_chapman@	-person=298 -art=10
@kitty@	-art=17 -person=16 -product=3 -organization=1
@chouf_district@	-location=31
@adrian_rollini@	-person=40
@the_pietasters@	-person=42 -art=3
@sabi@	-person=24 -location=7
@avnet@	-organization=20 -location=1
@earl_of_abingdon@	-title=23 -person=6
@traktor@	-product=22 -art=7 -organization=3
@top_boy@	-broadcast_program=22
@ramón_del_valle-inclán@	-person=35
@spakenburg@	-organization=12 -location=9
@ranfurly@	-location=33 -title=1
@restrepo@	-art=31 -location=2
@2005_southeast_asian_games@	-event=132
@vis@	-location=110 -organization=7
@twisted_nerve@	-art=22 -organization=3
@qumran@	-location=200
@idoma@	-people-ethnicity=22 -language=7
@assam@	-location=3413 -organization=75 -event=1
@totally_wild@	-broadcast_program=38
@ionikos_f.c.@	-organization=40
@louis-hippolyte_lafontaine@	-person=63
@kvirike_i@	-person=27
@bell_labs@	-organization=813
@woodruff@	-location=31 -living_thing=23 -person=3
@the_lion,_the_witch_and_the_wardrobe@	-art=152 -broadcast_program=3
@maltby@	-location=57 -person=6
@do_you_hear_what_i_hear?@	-art=46
@t2@	-person=24 -metropolitan_transit-transit_line=1 -product=1 -location=1
@parley_baer@	-person=81
@gr@	-language=24 -location=7 -organization=6
@mick_rock@	-person=53
@bernie_casey@	-person=68
@grange_hill@	-broadcast_program=346 -location=7 -product=1
@azra@	-person=79 -art=2
@monterey_pop_festival@	-location=168 -art=1
@midge_ure@	-person=273
@james_shaffer@	-person=30
@onyx@	-person=17 -art=6 -product=2 -location=2 -organization=1 -computer-programming_language=1
@hwange@	-location=53 -organization=1
@valley_county,_idaho@	-location=20
@ringer@	-broadcast_program=67 -title=2 -art=1
@rudolf@	-person=55 -art=9
@thomas_preston@	-person=60
@vt_100@	-location=22
@woodville@	-location=198 -organization=51 -person=5
@vicki_butler-henderson@	-person=23
@scottish_radio_holdings@	-organization=25
@red@	-art=208 -visual_art-color=168 -metropolitan_transit-transit_line=87 -organization=56 -living_thing=31 -location=13 -person=7 -food=4 -event=2 -people-ethnicity=2 -title=1 -body_part=1 -location=1
@alenia_aeronautica@	-organization=38
@kerry_washington@	-person=175
@mary_nash@	-person=26
@cary_brothers@	-person=50
@idaea_straminata@	-living_thing=35
@juazeiro@	-location=29 -organization=2
@capuchins@	-organization=111 -living_thing=4
@executive_suite@	-art=30 -broadcast_program=10 -person=1
@hanover_street@	-art=21 -location=6
@tata@	-location=67 -organization=64
@albert_payson_terhune@	-person=27
@nandanam@	-location=23 -art=16
@san_francisco_ferry_building@	-location=31
@state_of_michigan@	-location=22 -organization=2
@lilyan_tashman@	-person=62
@kashi@	-location=113 -organization=3 -broadcast_program=2 -product=1
@divisional@	-organization=28
@battle_of_crete@	-event=249
@meat_puppets@	-person=191 -art=4
@supriya_pilgaonkar@	-person=26
@charulata@	-art=37
@gabriel@	-person=83 -art=11 -location=1
@love_thy_neighbour@	-broadcast_program=72 -art=6
@boehringer_ingelheim@	-organization=71
@iucn@	-organization=158 -location=3
@tomaszów_lubelski_county@	-location=351
@i_against_i@	-art=18 -person=3
@cain's_ballroom@	-location=23
@meek@	-person=128
@longmire@	-broadcast_program=36 -location=3
@brooks_atkinson@	-person=136 -location=1
@belgrano@	-organization=77 -location=75 -product=7
@us_virgin_islands@	-location=20 -organization=7
@danny_kepley@	-person=29
@james_lawrence@	-person=72 -organization=1
@tribune_broadcasting@	-organization=255
@unit_731@	-event=93
@andre_geim@	-person=49
@2001_cannes_film_festival@	-event=83
@toyota_land_cruiser@	-product=88
@cercle_of_mopti@	-location=20
@obelisk_press@	-organization=22
@icehouse@	-art=10 -product=9 -organization=1
@robert_de_niro,_sr.@	-person=30
@all_creatures_great_and_small@	-broadcast_program=169 -art=17 -person=1
@scooby's_all-star_laff-a-lympics@	-broadcast_program=27
@2010_haiti_earthquake@	-event=515
@highland_township@	-location=42
@eldon@	-location=24 -organization=6 -person=5
@mannish_boy@	-art=40
@may_24@	-time=264
@council_of_ten@	-organization=62 -event=1
@n8@	-location=29 -product=3
@diss@	-location=164 -organization=1
@beltane@	-time=77 -event=1
@peter_higgs@	-person=72
@southfield@	-location=136 -product=3
@institute_of_chartered_secretaries_and_administrators@	-organization=21
@shout@	-art=22 -person=7 -organization=2
@chaotic@	-broadcast_program=23 -art=1
@shaan@	-person=188 -art=20
@luton_airport@	-location=70 -broadcast_program=3
@wrigley_building@	-location=48
@shorty_baker@	-person=21
@marmara@	-location=27 -art=5 -living_thing=2 -organization=1
@smyth@	-location=15 -person=8
@monkstown@	-location=70 -organization=51
@saint_vitus@	-person=128 -art=3 -location=1
@ottawa,_arnprior_and_parry_sound_railway@	-organization=30
@noble_house@	-art=32 -broadcast_program=18
@what_is_to_be_done?@	-art=43
@radioshack@	-organization=128
@nightline@	-broadcast_program=269 -broadcast_network=3
@river_ure@	-location=71
@chachoengsao@	-location=56
@sirindhorn@	-person=31 -location=1
@family_affair@	-broadcast_program=169 -art=33 -person=2
@hugh_lofting@	-person=59
@carrie_preston@	-person=64
@governor_of_victoria@	-title=268 -person=1
@ali_zafar@	-person=85
@vineland@	-location=148 -art=20
@sturgis@	-location=65 -person=3 -event=2 -organization=1
@boyfriend@	-person=36 -art=29
@uae_derby@	-event=26
@david_parfitt@	-person=24
@timeslip@	-broadcast_program=28 -art=1
@forlimpopoli@	-location=33
@stade_toulousain@	-organization=190
@whangaehu_river@	-location=20
@greenbelt@	-location=108 -event=9
@district_six@	-location=35 -art=4
@san_martín@	-location=114 -person=27 -organization=10 -product=1
@nordre_aker@	-location=37
@die_hard@	-art=252 -product=1
@banda@	-location=82 -people-ethnicity=8 -person=8
@alastair_mackenzie@	-person=25
@western_canada_hockey_league@	-organization=196
@adlai_stevenson_iii@	-person=57
@sonoma_county@	-location=193
@all_england@	-organization=21 -location=1
@government_of_new_zealand@	-organization=24
@new_look@	-organization=35 -person=2 -product=2 -art=1
@assyria@	-location=1685 -people-ethnicity=1
@charles_bernstein@	-person=90
@mccook_field@	-location=79 -organization=1
@stuart_reardon@	-person=26
@yendi@	-location=32 -art=6
@namakwa_district_municipality@	-location=20
@abensberg@	-location=46 -event=16
@secretary_of_housing_and_urban_development@	-title=41
@farrer@	-location=25 -person=3
@heretic@	-product=31 -art=9 -person=9 -religion-religion=2
@malaysian_grand_prix@	-event=48
@weifang@	-location=173
@governor_general's_award@	-award=55 -event=3
@hugh_macdonald@	-person=23
@kisari_mohan_ganguli@	-person=28
@sylvester_pennoyer@	-person=35
@ephesians@	-art=36 -location=1
@beyoğlu@	-location=184
@northeast_louisiana_university@	-organization=27
@lanark@	-location=335 -person=1
@john_levene@	-person=36
@pittsburgh,_pennsylvania@	-location=160 -event=1
@ktm@	-organization=216 -transit=22 -title=1
@pat_dolan@	-person=20
@sergio_marchi@	-person=28
@the_art_of_the_motorcycle@	-event=40
@new_york_rangers@	-organization=3446
@london_calling@	-art=140
@english_high_school@	-organization=23 -location=2
@natural@	-person=37 -art=27 -computer-programming_language=7 -location=3 -product=1
@galactic_center@	-location=82
@bolsheviks@	-organization=776 -event=1
@achyuta_deva_raya@	-person=31
@bacchides@	-person=16 -art=4
@jose_cuervo@	-food=26 -art=1
@voice_of_peace@	-organization=21
@novel_of_the_same_name@	-art=1068 -person=3
@pride_fighting_championships@	-organization=206
@frank_randle@	-person=31
@2008_afl_grand_final@	-event=29
@steve_howe@	-person=44
@antanas_sniečkus@	-person=23
@the_toast_of_new_orleans@	-art=22
@kościelec@	-location=34
@nhs@	-organization=39 -chemistry=1
@u.s._marshal@	-organization=76 -broadcast_program=41 -title=3
@kurt_eisner@	-person=50
@batoche@	-location=39 -event=7
@option@	-art=37 -organization=6
@wofford_college@	-organization=174
@march_of_ivrea@	-location=116
@stockman@	-title=52
@the_civil_war@	-broadcast_program=45 -event=38 -art=27 -person=1
@coached@	-title=26
@nis@	-finance-currency=69 -organization=6 -location=1 -chemistry=1
@springfield,_illinois@	-location=835 -event=2
@pascoe_vale@	-location=21 -organization=9
@frank_lane@	-person=44
@logo@	-computer-programming_language=56 -internet-website=33 -language=3 -organization=3
@radziłów@	-location=38
@dave_jones@	-person=27
@pas_hamedan@	-organization=26
@the_song_of_hiawatha@	-art=116
@third_division_south@	-organization=514 -event=2
@ancel_keys@	-person=22
@dangerous_visions@	-art=64
@ursa_major@	-location=216 -art=9
@militant@	-organization=35 -art=1 -event=1 -title=1
@office_space@	-art=91 -product=1
@rob_waring@	-person=20
@world_gold_council@	-organization=25
@the_watchtower@	-art=35
@elbląg@	-location=464 -organization=2
@josefa_iloilo@	-person=60
@lg@	-organization=79 -title=6
@shomu_mukherjee@	-person=21
@jennette_mccurdy@	-person=124 -art=1
@the_lizard@	-location=193 -event=1
@the_blue_knight@	-broadcast_program=33 -art=6 -person=1
@all_things_digital@	-internet-website=24
@bob_christo@	-person=26
@haruo_nakajima@	-person=35
@serb_volunteer_guard@	-organization=22
@st._andrew@	-location=40 -title=4 -person=3 -product=1
@haren@	-location=29 -person=1
@too_short@	-person=385
@gallia_christiana@	-art=25
@september@	-art=41 -person=8 -event=3 -time=1
@new_zealand's_next_top_model@	-broadcast_program=22
@salme_parish@	-location=29
@the_curse@	-art=35 -event=1
@ferndale@	-location=140 -organization=1
@richmond_college@	-location=16 -organization=13
@atco@	-organization=156 -location=11 -title=2
@european_elections@	-event=33 -organization=4
@listeria@	-living_thing=51 -disease=1
@sitting_pretty@	-art=24 -broadcast_program=2
@boathouse_row@	-location=58
@nbc_symphony_orchestra@	-person=216
@2002@	-event=2731 -art=14 -product=7 -organization=6 -broadcast_program=6 -person=3 -award=1
@kootenay@	-location=63 -people-ethnicity=3 -language=1 -organization=1
@cambodian@	-people-ethnicity=38 -location=19 -language=18 -organization=2
@platform@	-art=28 -event=4 -organization=2 -location=2
@another_day@	-art=27
@national_assessment_and_accreditation_council@	-organization=261
@baltasar_brum@	-person=23 -location=1
@iowa_city@	-location=221 -organization=1
@the_fabulous_sports_babe@	-person=24
@malice@	-person=41 -art=26 -location=3 -product=2
@sheykh_fazlolah-e_nuri_rural_district@	-location=20
@their_satanic_majesties_request@	-art=43
@gunfight_at_the_o.k._corral@	-event=124 -art=61
@grimshaw_architects@	-organization=20
@steam@	-product=752 -art=31 -person=21 -organization=2
@emilio_de_bono@	-person=43
@franconia@	-location=663 -product=5
@romania_men's_national_ice_hockey_team@	-organization=26
@congressmen@	-organization=40 -title=4
@leigh_brackett@	-person=191
@skippy@	-broadcast_program=22 -person=12 -art=7 -living_thing=1
@cass_elliot@	-person=128 -art=7
@the_color_of_pomegranates@	-art=20
@al-qa'im@	-person=52 -location=10
@mahe@	-location=43 -organization=1
@bank@	-location=21 -organization=13 -art=2 -metropolitan_transit-transit_line=1 -law=1 -person=1
@henry_hyde,_2nd_earl_of_clarendon@	-person=26
@oberammergau@	-location=91 -art=2
@thurso@	-location=212 -organization=2
@vesuvius@	-location=21 -product=4
@lanús@	-organization=245 -location=75
@road_race@	-event=47
@digit@	-body_part=14 -art=8
@sebastidae@	-living_thing=23
@north_maluku@	-location=99
@coven@	-person=19 -location=15 -art=6
@frey@	-person=80 -organization=1
@miss_louisiana@	-event=38
@baldr@	-god=106
@starks@	-person=87 -location=14
@lincoln_kennedy@	-person=28
@pennsylvania@	-location=24543 -organization=57 -event=44 -product=23 -art=1 -person=1
@race_to_witch_mountain@	-art=47
@linda_hunt@	-person=83
@h._mori@	-person=45
@anderson_university@	-organization=80
@virginia_heffernan@	-person=23
@john_5@	-person=67 -art=15
@elvas@	-location=22 -art=1
@kenichi_matsuyama@	-person=47
@vidal@	-food=12 -location=6 -person=4
@brother@	-art=64 -person=55 -organization=24 -title=6
@the_family@	-art=39 -organization=15 -person=5
@mclaughlin@	-person=9 -organization=6 -location=5
@little_compton@	-location=29
@mo@	-location=27 -organization=16 -person=12 -broadcast_program=9 -product=2 -chemistry=1 -religion-religion=1
@masada@	-location=179 -person=48 -broadcast_program=30 -event=3 -art=1
@lezhë@	-location=85
@waśniów@	-location=40
@icc_intercontinental_cup@	-organization=134
@lace@	-person=11 -broadcast_program=9 -organization=5 -art=3
@berlin_secession@	-organization=67
@shibata_katsuie@	-person=77
@eddington@	-location=21 -person=3
@horst_frank@	-person=23
@driftless_area@	-location=137
@aiton@	-person=24 -location=14 -language=2
@dean_guitars@	-organization=63
@grosvenor_square@	-location=141
@gubin@	-location=70
@reprise@	-organization=201 -art=13
@pierre_menard@	-person=16 -art=4
@red_auerbach@	-person=169
@fort_montgomery@	-location=38
@big_brother_africa@	-broadcast_program=27
@survivors@	-broadcast_program=151 -art=5 -person=1 -product=1
@devagiri@	-location=20
@club@	-organization=34 -art=10 -location=1 -person=1
@holy_spirit@	-god=1086 -title=2 -location=1 -person=1 -organization=1
@kathua@	-location=19 -organization=1
@burano@	-location=32
@virgin_records@	-organization=1631 -person=2
@iowa_county,_wisconsin@	-location=31
@andrew_goldberg@	-person=31
@riff_raff@	-person=42 -art=4
@apalachee@	-people-ethnicity=101 -language=5 -location=3
@serious_organised_crime_agency@	-organization=103
@kasi@	-location=20 -art=10 -people-ethnicity=2
@1980s@	-event=27 -broadcast_program=1
@manila_lrt@	-transit=29 -metropolitan_transit-transit_line=1
@brownwood,_texas@	-location=78
@seo_in-guk@	-person=48
@bryant_washburn@	-person=52
@kura@	-location=35 -event=4 -art=3
@tara_palmer-tomkinson@	-person=51
@jordan_knight@	-person=110 -art=6
@terry_norris@	-person=58
@zagreb@	-location=4381 -organization=36 -event=18
@anastasia_zuyeva@	-person=23
@sweden_national_speedway_team@	-organization=24
@university_of_limerick@	-organization=271
@january_6@	-time=340
@coleraine@	-location=436 -organization=170
@western_auto@	-organization=36
@national_association_football_league@	-organization=101 -event=1
@carlos_colón@	-person=27
@skip_caray@	-person=49
@royal_newfoundland_regiment@	-organization=66
@state_president_of_south_africa@	-title=89
@black_saturday@	-time=26 -event=24
@mice@	-living_thing=93 -organization=19 -product=1
@dell@	-organization=769 -person=72 -location=9
@charles_e._burchfield@	-person=23
@manuel_barrueco@	-person=30
@grumpier_old_men@	-art=30
@ruan@	-location=11 -product=8 -person=3
@the_night_the_lights_went_out_in_georgia@	-art=27
@penn@	-organization=89 -location=72 -person=21 -art=7 -product=3 -event=1
@margibi_county@	-location=25
@battle_of_pressburg@	-event=21
@hem@	-person=22 -location=8
@chelmsley_wood@	-location=46
@stratford_international@	-location=25
@islamic_jihad_organization@	-organization=20
@carl_sandburg@	-person=343 -location=4
@raoul_barré@	-person=26 -organization=1
@el_morocco@	-organization=25
@jean-luc_ponty@	-person=233
@brush@	-organization=40 -location=9 -product=2 -person=2
@drug@	-medicine-medical_treatment=9 -medicine-drug=8 -disease=5 -event=1 -organization=1
@bannock_county@	-location=31
@scott_verplank@	-person=59
@toronto_croatia@	-organization=68
@flackwell_heath@	-location=18 -organization=4
@vladimir@	-location=375 -person=57 -title=1
@johnny_dangerously@	-art=36
@denmark@	-location=16048 -organization=1312 -event=24 -broadcast_program=4 -art=3 -religion-religion=3 -title=2 -language=1 -person=1
@stanley_william_hayter@	-person=53
@maxis@	-person=160 -organization=19
@lethal_injection@	-event=14 -art=13 -person=2
@caxton_hall@	-location=36
@maynila@	-broadcast_program=17 -location=13
@coat_of_arms@	-art=14 -location=5 -person=1
@lenton@	-location=45 -person=1
@the_rifles@	-organization=157 -art=3
@joe_loss@	-person=69
@all_things_considered@	-broadcast_program=569 -art=1
@bay_of_pigs@	-location=40 -event=25
@gmina_kruklanki@	-location=24
@west_campus@	-location=15 -organization=8
@aristotle's@	-person=47 -art=2
@tv6@	-broadcast_network=32 -organization=2
@gniezno_county@	-location=272
@kalamazoo@	-location=41 -organization=37 -product=3 -person=1
@st._george's_cathedral,_jerusalem@	-location=20
@ethiopian_jews@	-people-ethnicity=30
@chris_hill@	-person=23
@genesee_valley_canal@	-location=29
@roy_mccurdy@	-person=41
@knute_rockne@	-person=311
@williamsbridge@	-location=20
@to_tell_the_truth@	-broadcast_program=219
@stonewall_brigade@	-organization=60
@tom_perrotta@	-person=50
@banning,_california@	-location=45
@hurlstone_agricultural_high_school@	-organization=22
@perlo_group@	-organization=22 -person=1
@almaty@	-location=907 -organization=2
@trans@	-art=24 -location=6 -organization=4
@national_university_of_tucumán@	-organization=28
@yungas@	-location=74 -language=1
@rose_bowl@	-event=708 -organization=2
@secretary_of_state_for_the_colonies@	-title=324
@galleon@	-product=22 -person=11 -art=2
@teófilo_stevenson@	-person=52
@indecent_proposal@	-art=68
@gold_marks@	-finance-currency=35
@trimble@	-organization=22 -location=20
@the_jean_genie@	-art=23
@west_feliciana_parish,_louisiana@	-location=23
@cray-1@	-product=48 -organization=1
@george_ticknor@	-person=36
@gotha_go_242@	-product=20
@floyd_casey_stadium@	-location=39
@turkish_football_federation@	-organization=103
@viersen@	-location=67
@poule_d'essai_des_poulains@	-event=133
@cate_campbell@	-person=20
@anton_pieck@	-person=24
@angharad_llwyd@	-person=43
@new_orleans_saints@	-organization=3409 -event=83 -location=2
@pilkington@	-organization=63 -person=4 -location=1
@district_of_sincik@	-location=25
@otsego@	-location=209 -organization=3 -product=1
@nordkapp@	-location=50 -product=2
@sam_lakeman@	-person=27
@moseley@	-organization=144 -location=125 -person=19
@white_noise@	-art=49 -person=17
@university_of_pittsburgh_school_of_law@	-organization=105
@sms_emden@	-product=23
@paradise,_california@	-location=26
@kahoolawe@	-location=34
@old_javanese@	-language=60 -people-ethnicity=1
@bill_mason@	-person=33
@bransfield_strait@	-location=79
@girlfriend@	-art=84 -person=16
@asturian@	-language=143 -location=85 -people-ethnicity=17
@9th_reconnaissance_wing@	-organization=25
@bay@	-location=162 -organization=17 -person=6 -food=3 -living_thing=1
@24th_district@	-location=21
@max_mclean@	-person=23
@bartlesville@	-location=46 -organization=1
@dimos_dikoudis@	-person=24
@holiday_inn@	-organization=388 -art=55 -location=1
@ian_brooker@	-person=28
@14th_arrondissement@	-location=36
@michigan_state_university@	-organization=2607 -person=1
@esprit@	-organization=65 -art=27 -product=7
@albert_ghiorso@	-person=30
@valerian_kuybyshev@	-person=29 -product=1
@rcd_espanyol_b@	-organization=32
@henry_smith@	-person=47
@cynda_williams@	-person=29
@the_great_divide@	-art=14 -person=10
@malmaison@	-location=21 -organization=10 -event=2
@norwegian_medical_association@	-organization=21
@1945–46@	-event=57
@paul_halmos@	-person=44
@kyle_whittingham@	-person=46
@aragonese_party@	-organization=33
@justin@	-person=166 -location=7 -art=3
@enzo_bearzot@	-person=40
@antiochus_ii_theos@	-person=39
@girls_on_top@	-broadcast_program=26 -art=4
@mediaworks@	-person=161 -organization=27
@elas@	-organization=69
@luweero@	-location=27
@express_dairies@	-organization=33
@eagle_river@	-location=107
@schaumburg@	-location=91 -title=1
@bigfork@	-location=25
@britny_fox@	-person=40 -art=2
@altan@	-person=88 -art=1
@michael_bentine@	-person=65
@alessandro_del_piero@	-person=224
@medina_river@	-location=26
@newbridge@	-location=165 -organization=30
@jack_whitaker@	-person=46
@publicaffairs@	-organization=45
@the_marshall_tucker_band@	-person=113 -art=4
@tristan@	-art=28 -person=3 -living_thing=1 -location=1
@britannia@	-location=117 -product=99 -organization=9 -person=4 -broadcast_program=1
@canada_border_services_agency@	-organization=245
@dowth@	-location=27
@president_of_uganda@	-title=139 -person=3
@david_lehman@	-person=88
@john_swinney@	-person=55
@westfield_high_school@	-organization=82 -location=1
@pekka_rinne@	-person=37
@2009_baseball_world_cup@	-event=58
@faculty_of_science@	-organization=19 -location=3
@adrano@	-location=20 -organization=4 -event=1
@elisabeth_fraser@	-person=23
@fog@	-person=24 -art=3 -living_thing=1
@ahsan_khan@	-person=37
@breeze@	-person=37 -organization=3
@joe_sullivan@	-person=42
@ny_16@	-location=47
@acs@	-organization=42 -location=1
@plateau@	-location=59 -people-ethnicity=6 -person=5 -art=3
@dasht-e_kavir@	-location=21
@ludwig_thuille@	-person=27
@breitling@	-organization=34 -location=3
@mohawk_college@	-organization=60
@the_congo@	-location=37 -event=1
@annexed@	-event=29 -location=3
@petra@	-location=296 -person=167 -art=1
@beau_jack@	-person=26
@wallenstein@	-art=24 -person=24 -product=2
@matlock@	-broadcast_program=374 -location=188 -organization=4 -event=1
@sean_paul@	-person=482 -broadcast_program=1
@invasion@	-event=159 -broadcast_program=66 -art=54
@suzanne_de_passe@	-person=23
@2000_elections@	-event=49 -organization=1
@promised_land@	-art=79 -broadcast_program=46 -location=10
@george_rose@	-person=53
@cecina@	-location=29 -food=10 -organization=1
@briarcliff_manor@	-location=33
@west_memphis@	-location=60 -organization=9
@cssr@	-organization=16 -location=4
@the_grimleys@	-broadcast_program=24
@william_de_la_pole,_1st_duke_of_suffolk@	-person=48
@zomba@	-location=77 -organization=15
@union_cycliste_internationale@	-organization=332
@shneur_zalman_of_liadi@	-person=85
@independent_7@	-organization=20
@francis_i_of_austria@	-person=23
@apalachee_province@	-location=27
@chocolate@	-food=74 -art=44 -visual_art-color=4 -person=4 -location=1 -product=1
@idris@	-person=46 -product=7 -computer-programming_language=4
@roma_people@	-people-ethnicity=33 -language=1
@panjshir@	-location=25
@denise_crosby@	-person=73
@west_anglia_great_northern@	-organization=27
@singu@	-location=11 -person=9 -event=1
@barry_rogers@	-person=36
@pennington@	-location=58 -person=18
@true_north_records@	-organization=57
@mulga@	-living_thing=67 -location=4
@mandinka@	-people-ethnicity=143 -language=40
@choicepoint@	-organization=20
@angela@	-person=52 -art=3 -event=1 -location=1
@alcatraz@	-broadcast_program=50 -location=25 -art=7 -person=1
@film_production@	-title=26 -organization=1
@zimbabwean@	-location=15 -organization=15
@redcar_bears@	-organization=33
@winter_olympics@	-event=291 -broadcast_program=5 -product=1
@miriam_shor@	-person=27
@carey@	-location=34 -person=11 -art=5 -organization=5
@copenhagen_suborbitals@	-organization=21
@kosciusko_county,_indiana@	-location=34
@gustav_rose@	-person=24
@huo_yuanjia@	-person=36 -broadcast_program=8
@phil@	-person=98 -organization=18 -art=2 -location=1
@duchess@	-person=28 -location=11 -art=9 -product=3 -event=1
@marthanda_varma@	-person=116 -art=2
@king's_bench@	-organization=21 -location=5
@sagamorehill_broadcasting@	-organization=40
@albino@	-disease=36 -location=2 -person=2
@permanent_under-secretary_of_state_for_foreign_affairs@	-title=23 -organization=2
@supreme_court_justice@	-organization=83 -title=31
@ticket_to_ride@	-art=81 -product=20
@girls'_generation@	-person=680 -art=25
@flo@	-broadcast_program=25 -location=9 -person=3 -organization=3
@nsa@	-organization=198 -title=2
@provo_river@	-location=25
@boilermakers@	-organization=49 -food=1
@chithurst_buddhist_monastery@	-location=21
@pandulf_iv_of_capua@	-person=27
@manchuria@	-location=1597 -event=6
@kosai@	-location=22 -person=10
@skagit@	-location=35 -language=1
@åsane@	-location=49 -organization=27
@big_boys@	-person=30 -product=2
@avocet@	-living_thing=19 -art=2
@hans_rosbaud@	-person=41
@karlskrona_municipality@	-location=65
@gloria_gaynor@	-person=273 -art=1
@jerry_pilato@	-person=28
@2009_general_election@	-event=159
@direct_line@	-organization=33 -location=1 -location=1
@u.s._treasury_secretary@	-title=24
@east_preston@	-location=36 -organization=6
@saaransh@	-art=30
@dok2@	-person=40
@santa_clarita,_california@	-location=141
@sibley@	-location=44 -person=29 -organization=1
@har_dayal@	-person=44
@nordland@	-location=1258 -art=1 -organization=1
@happy_town@	-broadcast_program=31 -art=1
@ian_dench@	-person=30
@il_turco_in_italia@	-art=48
@viva_la_vida_or_death_and_all_his_friends@	-art=65
@uranium@	-chemistry=130 -broadcast_program=30
@bob_thiele@	-person=103
@sher_bahadur_deuba@	-person=62
@heinz_drache@	-person=24
@the_view@	-broadcast_program=592 -person=99 -art=2
@north_sydney@	-location=255 -organization=190
@gola@	-location=23 -people-ethnicity=8 -language=5 -food=1
@sreenivasan@	-person=260
@sensitive_skin@	-broadcast_program=26 -art=1
@love_live!@	-broadcast_program=22
@alcalá@	-location=41 -organization=23
@hawk@	-living_thing=82 -product=12 -organization=10 -broadcast_program=8 -person=6 -art=4
@david_zindell@	-person=20
@gore_vidal@	-person=543
@cervo@	-location=18 -product=5
@binap@	-chemistry=28
@wilkes_station@	-location=169
@rap-up@	-art=174
@mutual@	-organization=111 -broadcast_program=17 -location=15
@jerome_williams@	-person=20
@dene@	-people-ethnicity=156 -location=2 -language=2
@rampage@	-person=36 -art=10 -organization=9 -product=2 -event=1
@marka@	-location=13 -people-ethnicity=8 -finance-currency=5
@i_could_go_on_singing@	-art=21
@sławno@	-location=243
@kate_upton@	-person=48
@mystery@	-person=21 -art=5 -product=4 -title=1 -organization=1 -location=1 -broadcast_program=1
@harvey_fuqua@	-person=129
@d.c._cab@	-art=25
@consett@	-location=165 -organization=22
@let_there_be_love@	-art=34 -broadcast_program=2
@wandering_spirit@	-art=21
@1988_tour_de_france@	-event=28
@minera@	-location=22 -organization=1
@brora@	-location=35 -organization=1
@iona_college@	-organization=157 -location=11
@roadrunners@	-living_thing=22 -organization=6
@albert_heijn@	-organization=39 -person=3
@muiredach_mac_murchado@	-person=26
@charlotte@	-location=1067 -person=185 -organization=61 -product=30 -art=11 -event=5 -broadcast_program=1
@geographia@	-art=17 -person=7
@metro_area@	-location=15 -person=14 -art=1
@jeremiah_wright@	-person=50 -event=1
@the_wages_of_fear@	-art=23
@junge_freiheit@	-art=21
@james_emerson_tennent@	-person=23
@emperor_chongzong@	-person=52
@sig_arno@	-person=30
@francestown@	-location=21
@gilead@	-art=23 -location=11 -organization=3
@waldorf@	-location=44 -organization=4 -person=2
@william_cartwright@	-person=20
@18_to_life@	-broadcast_program=28
@suzanne_la_follette@	-person=20
@ton_scherpenzeel@	-person=44
@club_world_cup@	-event=27
@fervor_records@	-organization=45
@jean_rostand@	-person=18 -location=5
@alan_parker@	-person=29 -broadcast_program=1
@grambling_state@	-organization=22
@hoya@	-living_thing=34 -person=12 -location=12 -organization=9
@electorate@	-location=26 -title=24
@route_27@	-location=111 -metropolitan_transit-transit_line=12
@heartbreak_ridge@	-art=42 -event=8
@new_labour@	-organization=26
@motion_picture_sound_editors@	-organization=86
@kite@	-living_thing=43 -art=19 -location=4 -product=2
@spartacus_league@	-organization=40
@károly_lotz@	-person=21
@ukrainian_ssr@	-location=143 -organization=1
@malia_hosaka@	-person=42
@the_cut@	-broadcast_program=25 -location=3 -art=2
@art@	-person=22 -title=10 -medicine-medical_treatment=4 -organization=3 -location=2 -broadcast_network=1
@baron_dacre@	-title=28 -person=3
@pickwick@	-art=30 -organization=16 -location=5 -person=1
@bishop_of_woolwich@	-title=39 -person=2
@battle_of_long_tan@	-event=56
@thebaid@	-location=81 -art=14
@sylvain_lévi@	-person=23
@pharr@	-location=24
@calverley@	-location=33 -person=1
@john_drainie@	-person=24
@stryker@	-person=12 -location=6 -organization=2
@speculum_humanae_salvationis@	-art=20
@freeport@	-location=260 -organization=8
@bonner_springs@	-location=25
@greg_kotis@	-person=20
@negeri_sembilan@	-location=731 -organization=40
@ezeiza@	-location=26
@uc_santa_barbara@	-organization=28
@toronto_st._patricks@	-organization=75
@north_queensland@	-location=194 -organization=45
@orthodox_jews@	-religion-religion=87
@johnny_manziel@	-person=56
@mónica_naranjo@	-person=50 -art=2
@talisman@	-person=67 -product=12 -art=8 -organization=4
@george_victor,_prince_of_waldeck_and_pyrmont@	-person=57
@wncn@	-location=33
@disco_biscuits@	-person=29
@good_vibrations@	-art=173 -organization=8 -broadcast_program=1
@swiss_plateau@	-location=45
@vhs@	-product=2876 -living_thing=2 -art=1
@tawny_kitaen@	-person=52
@willem_dafoe@	-person=393
@on_the_buses@	-broadcast_program=98 -art=15
@exile_one@	-person=51
@mesoamerican_languages@	-language=23
@armageddon_2001@	-art=32
@rugby_world@	-art=23
@gaea_japan@	-organization=25
@zap@	-organization=10 -art=6 -location=3 -person=1
@irvine@	-location=628 -organization=13 -person=11
@neil_smith@	-person=69
@lucille_lortel@	-person=55 -award=3
@southern_league_cup@	-organization=11 -event=9
@hohenschönhausen@	-location=25
@trauma@	-broadcast_program=43 -art=22 -person=11 -disease=6 -organization=1
@la_dolce_vita@	-art=154 -broadcast_program=13
@capital_city@	-location=35 -broadcast_program=6 -organization=3 -product=2
@pmc-sierra@	-organization=51
@lewis_grassic_gibbon@	-person=59
@rickenbacker@	-organization=234 -person=3 -location=1
@sportforum_hohenschönhausen@	-location=23
@jingtai_emperor@	-person=34
@greek_cypriot@	-people-ethnicity=33 -location=8
@carousel@	-art=317 -location=2 -organization=1
@subaru@	-organization=388 -product=5
@vee-jay_records@	-organization=120
@nigel_williams@	-person=29
@sam_kieth@	-person=68
@danish_taimoor@	-person=20
@eton@	-location=1649 -language=5 -art=2
@acireale@	-location=59 -organization=17
@new_york,_ny@	-location=64
@julius_vogel@	-person=116
@opheusden@	-location=20 -event=1
@jia_xiuquan@	-person=21
@jelgava@	-location=207 -organization=1
@kenny@	-person=51 -art=32 -location=4
@rose_hill_drive@	-person=23 -art=1
@earl_of_cork@	-title=26
@łukasz_kubot@	-person=149
@neal_morse@	-person=174
@champaign@	-location=206
@birobidzhan@	-location=75
@united_states_secretary_of_the_army@	-title=51
@wide_awake@	-art=60 -organization=1
@anet@	-location=21 -art=1
@fort_william@	-location=223 -organization=59
@2004_atp_tour@	-event=51
@scarborough_centre@	-location=41
@derby_city_council@	-organization=46 -location=1
@hi_hi_puffy_amiyumi@	-broadcast_program=57 -art=3
@nantucket_shoals@	-location=22
@bethel,_alaska@	-location=24
@university_of_aberdeen@	-organization=992 -location=1
@little,_brown_and_company@	-organization=268
@harvard_school_of_engineering_and_applied_sciences@	-organization=24
@deven_verma@	-person=118
@southgate@	-location=170 -art=1 -organization=1
@mad_season@	-person=52 -art=17
@pequeño_violencia@	-person=34
@prince_of_novgorod@	-title=65 -location=1
@wilson@	-person=294 -location=253 -organization=55 -art=38 -event=1 -product=1 -broadcast_program=1
@bella_bella@	-location=43 -people-ethnicity=1
@all_souls@	-organization=71 -broadcast_program=12 -time=12 -location=2
@paul_sandby@	-person=54
@genius@	-god=64 -art=11 -religion-religion=1
@rutherford@	-location=61 -person=26
@diy_network@	-broadcast_network=90 -broadcast-tv_channel=5
@sirius_canada@	-organization=55 -product=1
@usher@	-person=1172 -art=7 -title=6 -location=3 -biology=2 -broadcast_program=1
@lubiszyn@	-location=28
@dame@	-title=179 -art=5 -person=1
@rainbow_six@	-art=20 -product=10
@roxb.@	-person=28
@love_life@	-art=23
@liberation@	-art=78 -event=36 -organization=8 -time=5 -location=2
@cádiz@	-location=738 -organization=51 -event=7 -title=1
@howard_shelley@	-person=23
@williamina_fleming@	-person=23
@susanna_foster@	-person=24
@lidia_bastianich@	-person=29
@wageningen@	-location=176 -organization=6
@sbt@	-broadcast_network=235 -organization=4
@saved@	-art=33 -broadcast_program=30 -god=1
@ron_grainer@	-person=68
@refugee@	-art=54 -people-ethnicity=2 -event=1
@bull_durham@	-art=94 -location=1
@richard_grey@	-person=33
@chris_cutler@	-person=228
@sava_river@	-location=129
@mountrail_county@	-location=30
@oberndorf_am_neckar@	-location=30
@kanchanpur_district@	-location=30
@mary_king@	-person=22
@metz@	-location=1320 -organization=193 -person=12 -event=6 -product=1
@maxwell@	-person=190 -organization=26 -location=16 -broadcast_program=9 -award=6 -title=2
@agent_cody_banks@	-art=57
@squad@	-organization=21 -event=5
@rob_deer@	-person=20
@gigi_d'agostino@	-person=63 -art=1
@athens_olympic_stadium@	-location=33
@solomon_r._guggenheim@	-person=29 -organization=1
@bill_champlin@	-person=140
@jagz_kooner@	-person=27
@dublin_blues@	-organization=19 -art=2
@2005_united_states_grand_prix@	-event=35
@chris_farlowe@	-person=124
@breithorn@	-location=25
@mudeford@	-location=20
@wairarapa@	-location=276 -product=6
@tony_coton@	-person=25
@june_brigman@	-person=28
@nicolas_grunitzky@	-person=22
@commons@	-organization=85 -person=3 -internet-website=2 -location=1
@nikon@	-organization=356 -art=1 -location=1 -person=1
@australian_national@	-organization=74 -event=1
@new_york_state_route_22@	-location=32
@pietro_piller_cottrer@	-person=22
@aqua@	-person=193 -location=12 -art=11 -visual_art-color=7
@wipo@	-organization=111
@rebels@	-organization=36 -art=17 -event=5 -location=3 -person=1
@anton_tomaž_linhart@	-person=23
@japanese@	-people-ethnicity=5446 -location=1467 -organization=247 -event=22 -title=6 -religion-religion=3 -living_thing=3 -broadcast_program=1 -finance-currency=1
@helston@	-location=105 -organization=1
@the_ghosts_of_berkeley_square@	-art=27
@joel@	-person=85 -art=31 -location=2 -product=1
@david_bromberg@	-person=145 -art=1
@william_lloyd_garrison@	-person=279
@mic_murphy@	-person=28
@argentina@	-location=21341 -organization=404 -event=50 -people-ethnicity=9 -title=7 -living_thing=5 -product=4 -broadcast_program=1 -art=1 -person=1 -finance-currency=1 -language=1
@mallu_magalhães@	-person=24 -art=4
@criswell_college@	-organization=29
@westover@	-location=43 -organization=1
@marion,_kansas@	-location=22
@kovel@	-location=76 -person=4
@yacc@	-product=30
@st._charles_parish@	-location=72
@lao_language@	-language=32
@james_ii_of_majorca@	-person=33
@kaidu@	-person=45
@mount_morgan@	-location=42
@sugar_land@	-location=115 -organization=2
@tc_electronic@	-organization=44
@national_liberation_movement@	-event=30 -organization=25
@newswatch@	-art=19 -broadcast_program=15 -broadcast_network=1
@the_eminem_show@	-art=63
@lone_star@	-art=41 -broadcast_program=29 -organization=15 -location=7 -product=1 -person=1
@manhunt_2@	-product=29
@agamemnon@	-product=20 -art=8 -person=1
@amity@	-location=37 -product=3 -organization=2
@jacob_van_lennep@	-person=20
@abbott_government@	-person=57
@tony_rome@	-art=22
@texan@	-location=186
@slalom@	-event=100 -art=4 -product=4
@chatham,_kent@	-location=104
@william_forgan_smith@	-person=43
@malév_hungarian_airlines@	-organization=23
@lili@	-art=46 -event=3
@siriraj_hospital@	-location=41
@simpsons@	-broadcast_program=146 -organization=16 -art=1
@willie_montañez@	-person=47
@suresh@	-person=33
@ede@	-location=104 -product=2
@irish_labour_party@	-organization=85
@jerold_hoffberger@	-person=20
@syed_hamid_albar@	-person=27
@newton_stewart@	-location=68 -organization=12
@victor_crivoi@	-person=29
@orne@	-location=726 -event=1 -person=1
@earl_of_dunraven@	-person=17 -title=6
@leo_africanus@	-person=62 -art=5
@golden_ring@	-location=15 -art=5
@wang_xingyu@	-person=54
@derby,_connecticut@	-location=70
@walloon@	-location=372 -people-ethnicity=148 -language=134
@president_nixon@	-person=66
@stanisławów@	-location=116
@delicate_sound_of_thunder@	-art=34
@salish_sea@	-location=27
@johann_georg_hamann@	-person=50
@firuraq_rural_district@	-location=20
@aouad@	-person=24
@john_baskerville@	-person=57
@john_baldwin@	-person=32
@anatoli_vasiliev@	-person=258
@massachusetts@	-location=119 -event=58 -organization=57 -art=14 -product=8 -title=1
@ted_marchibroda@	-person=57
@richard_petty_motorsports@	-organization=95
@tasmanian_state_league@	-organization=36 -event=6
@bubanza_province@	-location=57
@clem_haskins@	-person=29
@british_psychological_society@	-organization=169
@a6@	-location=159 -product=16
@prosecco@	-food=30 -location=1
@hazrat_nizamuddin@	-location=105 -person=1
@h._jon_benjamin@	-person=102
@katrina_and_the_waves@	-person=104
@seijuu_sentai_gingaman@	-broadcast_program=76
@saint_john_the_evangelist@	-person=19 -art=4
@harry_hill@	-person=139 -broadcast_program=9
@guilford@	-location=194 -organization=2 -person=2
@hoegaarden@	-location=16 -organization=8
@king_edward_vi_five_ways@	-organization=30
@demolition@	-art=31 -broadcast_program=7
@john_leonard@	-person=25
@federico_peña@	-person=34
@coshocton@	-location=73 -organization=3
@sweeney's_men@	-person=33 -art=2
@ajo,_arizona@	-location=27
@itäkeskus@	-location=20
@mytilidae@	-living_thing=78
@miyoshi_district@	-location=31
@a.s._livorno_calcio@	-organization=62
@east_tyrol@	-location=76
@stelvio_massi@	-person=28
@larry_gardner@	-person=24
@sue_lawley@	-person=59
@soviet_people@	-people-ethnicity=22 -location=1
@roger_vitrac@	-person=29
@qi@	-broadcast_program=246 -location=132 -person=4 -medicine-medical_treatment=2
@neram@	-art=21
@unconditional_love@	-art=23 -broadcast_program=1
@carl_zeiss@	-person=93 -organization=62
@2006_parliamentary_elections@	-event=34
@mariano_marcos_state_university@	-organization=20
@oakland_city@	-location=22 -organization=1
@biker_boyz@	-art=25
@thomas_southwood_smith@	-person=21
@perfect_strangers@	-art=75 -broadcast_program=51
@warhammer@	-product=22 -art=1
@covent_garden@	-location=1917 -organization=9
@eloise@	-art=22 -event=7 -person=2 -location=1 -broadcast_program=1
@banihal@	-location=32
@unc_asheville@	-organization=21
@muhlenberg_school_district@	-location=336
@maria_schneider@	-person=81
@havrincourt@	-location=14 -event=9
@rich_mountain@	-event=15 -location=6
@fort_meade@	-location=44 -organization=1
@noël_godin@	-person=21
@cap-vert@	-location=32
@warwat_bakal@	-location=26
@mud@	-person=106 -art=34 -product=4 -location=4 -broadcast_program=4 -medicine-medical_treatment=1 -organization=1
@philippe_de_broca@	-person=91
@young_blood@	-art=41
@western_express_highway@	-location=30
@colias_myrmidone@	-living_thing=20
@am_rothenbaum@	-location=37
@battle_of_rabaul@	-event=23
@scram_jones@	-person=23
@necho_i@	-person=22
@ken_dryden@	-person=152
@jeff_crowe@	-person=25
@tweede_klasse@	-organization=27
@lena_headey@	-person=121
@m._a._r._barker@	-person=31
@dane_county_regional_airport@	-location=33
@glenn_cockerill@	-person=22
@margot_frank@	-person=24
@edward_sutton,_5th_baron_dudley@	-person=20
@icelandic_hockey_league@	-organization=36
@president_of_the_ministry_of_portugal@	-title=50
@kim@	-art=80 -person=31 -location=7 -language=2 -organization=1 -people-ethnicity=1 -product=1
@nanjing_yangtze_river_bridge@	-location=24
@arthroleptidae@	-living_thing=64
@zita@	-person=25
@santa_fe_film_festival@	-event=26
@barth@	-location=86 -person=11
@chilean_air_force@	-organization=107
@berta@	-language=26 -people-ethnicity=25 -location=1 -living_thing=1
@jacob_israël_de_haan@	-person=25
@the_rolling_stones@	-person=3156 -art=48
@guayana@	-location=26
@aceh@	-location=585 -language=1 -people-ethnicity=1 -event=1
@john_dighton@	-person=21
@boston_braves@	-organization=956 -event=18
@pitbull@	-person=704 -living_thing=5
@carry_on_sergeant@	-art=32
@authority@	-title=29 -art=4 -organization=1
@bikaner@	-location=370
@minister_of_state@	-title=993 -organization=10
@kunnamangalam@	-location=23
@saint_maurice@	-person=96 -location=3
@kristian_birkeland@	-person=46
@ōyama_iwao@	-person=20
@strophocheilidae@	-living_thing=26
@kool_moe_dee@	-person=116 -art=1
@granada@	-location=1425 -organization=110 -broadcast_network=44 -art=26 -product=24 -broadcast_program=1
@super_bowl@	-event=206
@fc_metallurg-oskol_stary_oskol@	-organization=53
@golden_village@	-organization=18 -location=10
@forest_of_argonne@	-location=22
@harold_d._cooley@	-person=24
@mumzy_stranger@	-person=21
@finley@	-location=34 -person=16 -organization=8
@rideau_hall@	-location=172 -broadcast_program=11
@gongola_state@	-location=25
@james_barry@	-person=38
@university_of_sydney@	-organization=2388 -location=8
@rio_tinto@	-organization=182 -location=35
@then_came_bronson@	-broadcast_program=38
@næstved@	-location=85 -organization=4
@ami_suzuki@	-person=85
@robert_guéï@	-person=28
@cushing_academy@	-organization=41
@lobethal@	-location=26
@linda_cristal@	-person=32
@islamic_calligraphy@	-title=58
@the_magicians@	-broadcast_program=26 -art=16
@university_of_trieste@	-organization=77
@lisa_zane@	-person=23
@welsh_water@	-organization=41
@bojnik@	-location=35
@tafalla@	-location=28 -event=1
@st._augustine@	-location=456 -person=221 -organization=5 -living_thing=1
@potsdam@	-location=1273 -event=21 -organization=4 -product=1
@mtn@	-organization=91 -broadcast_network=2
@diamante@	-person=53 -location=18 -organization=1
@battle_of_fort_pulaski@	-event=30 -location=1
@isis@	-god=587 -person=208 -broadcast_program=60 -art=38 -location=31 -product=5 -organization=1
@socialist_republic_of_bosnia_and_herzegovina@	-location=39
@spanish_river@	-location=29
@hastings@	-location=1404 -event=25 -person=25 -organization=17 -product=12 -title=2 -art=1 -location=1
@canadian_automobile_association@	-organization=39
@california_quail@	-living_thing=22
@david_carradine@	-person=372
@l.a.p.d.@	-person=13 -organization=13
@1918@	-event=274 -art=4
@sigismond_thalberg@	-person=58
@compact@	-broadcast_program=33 -product=2 -art=1 -body_part=1
@cordarrelle_patterson@	-person=24
@inman_park@	-location=88
@35@	-location=33 -art=26 -event=7 -organization=6 -metropolitan_transit-transit_line=4 -product=1
@long_island_rail_road@	-transit=861 -metropolitan_transit-transit_line=1 -location=1 -organization=1
@alycia_moulton@	-person=25
@evening_star@	-location=16 -art=14 -product=9 -god=1
@hohe_tauern@	-location=83
@kingdom_hearts@	-product=327
@somme_offensive@	-event=33
@spercheios@	-location=33 -event=2
@phil_vassar@	-person=129 -art=5
@finks@	-person=70
@australian_and_new_zealand_association_for_the_advancement_of_science@	-organization=20
@out_run@	-product=39
@reader@	-title=282 -art=2 -person=1 -product=1 -internet-website=1
@merriam_peak@	-location=24
@fadd@	-biology=19 -location=2
@silver_city@	-location=53 -art=25
@john_jones_ross@	-person=23
@outer_hebrides@	-location=623
@janine_antoni@	-person=20
@ron_field@	-person=22
@münnich_motorsport@	-organization=21
@guarani@	-language=64 -people-ethnicity=6 -finance-currency=3
@paul_e._patton@	-person=50
@bristol,_tennessee@	-location=183
@men's@	-organization=131 -event=60
@suez_canal@	-location=1899 -event=5
@marty_paich@	-person=146
@published@	-title=75 -art=1
@royal_botanic_gardens,_kew@	-location=331
@geological_survey_of_india@	-organization=105
@shola_ama@	-person=41
@nascar_on_fox@	-broadcast_program=50
@democratic_army_of_greece@	-organization=50
@kavan_smith@	-person=30
@noitamina@	-person=36
@belgian_limburg@	-location=24
@america_west_express@	-organization=26
@miss_usa_2008@	-event=45
@1923@	-event=152 -art=17
@graham_phillips@	-person=25
@wellesley_high_school@	-organization=20 -location=1
@wakefield_trinity_wildcats@	-organization=417
@scarborough_southwest@	-location=38
@westgate@	-location=31 -organization=3
@damia@	-person=20 -art=5 -location=1
@proton@	-organization=97 -chemistry=1
@sidney_gilliat@	-person=52
@wyoming_county,_west_virginia@	-location=26
@st._john@	-location=112 -person=63 -organization=9 -art=6
@rogers_writers'_trust_fiction_prize@	-award=74 -organization=1
@peloponnesian@	-location=16 -organization=5 -event=2
@madison_hubbell@	-person=31
@matti_breschel@	-person=33
@pecos,_new_mexico@	-location=20
@todd_carney@	-person=63
@lord_frederick_windsor@	-person=23
@we_are_the_champions@	-art=123 -broadcast_program=17
@carson_kressley@	-person=57
@gradual@	-art=50
@rad@	-art=14 -organization=6 -disease=2
@stanley_tucci@	-person=274
@boss@	-broadcast_program=44 -person=13 -art=13 -organization=9 -title=8 -location=1
@sharmell@	-person=27
@dorudzan_district@	-location=80
@suzy_kolber@	-person=53
@the_broads@	-location=53
@united_synagogue_of_conservative_judaism@	-organization=84
@sinai@	-location=204 -art=1 -event=1
@modena_city_ramblers@	-person=23
@amy_frazier@	-person=99
@rex_hunt@	-person=53
@samuel_page@	-person=24
@yellowhammer@	-living_thing=113
@petrograd@	-location=79 -organization=2
@richard_crawshay@	-person=31
@republic@	-location=568 -organization=418 -art=85 -product=6 -person=4 -people-ethnicity=3 -event=1
@john_manalo@	-person=21
@tiu_keng_leng@	-location=22
@gave_d'oloron@	-location=27
@mario_kart_7@	-product=33
@the_daily_californian@	-art=42
@finnish-language@	-language=31
@gustaf_dalén@	-person=30
@alford@	-location=152 -person=2
@nadja@	-person=27 -art=15
@la_louisiane@	-location=21
@hetauda@	-location=30
@benghazi@	-location=758 -event=3
@galerucinae@	-living_thing=48
@visp@	-location=66 -organization=1
@james_rumbaugh@	-person=28
@maas@	-location=65 -person=1
@julia_cho@	-person=25
@polyarny@	-location=23 -organization=5
@haywards@	-location=18 -organization=2
@municipality_of_kobarid@	-location=28
@drowned@	-art=20 -disease=14 -person=1
@9th_cavalry_regiment@	-organization=45
@boise_state_broncos@	-organization=35
@tommy_john_surgery@	-medicine-medical_treatment=398
@dragon_kid@	-person=51
@little_rock,_arkansas@	-location=1059
@launch@	-product=106 -broadcast_program=3 -event=2 -organization=1
@residente_o_visitante@	-art=23
@booneville@	-location=65 -organization=1
@ernest_louis,_grand_duke_of_hesse@	-person=33
@humberto_delgado@	-person=38
@medzilaborce_district@	-location=25
@brian_markinson@	-person=49
@brevard_county@	-location=174 -organization=2
@de_dietrich@	-organization=34
@frank_gardner@	-person=50
@roman_catholic_diocese_of_trenton@	-location=45
@cronulla-sutherland@	-organization=31
@zao@	-person=31 -location=3
@las_vegas_americans@	-organization=24
@ben_and_holly's_little_kingdom@	-broadcast_program=36
@sanford_b._dole@	-person=54
@sean_mathias@	-person=37
@miu_miu@	-organization=106
@claudio_lópez@	-person=50
@105@	-location=12 -metropolitan_transit-transit_line=7 -event=6 -product=1
@highland@	-location=1008 -organization=16 -product=4 -person=4 -living_thing=4 -art=1
@pentraeth@	-location=27
@gołymin-ośrodek@	-location=27
@tush@	-art=34 -person=5 -broadcast_program=2 -location=1
@600@	-product=18 -location=1 -organization=1 -event=1
@james_strong@	-person=24 -art=1
@húsavík@	-location=47
@ciney@	-location=29
@palu@	-location=65 -organization=1
@insanity@	-disease=11 -art=8 -person=1
@turkish_red_crescent@	-organization=23
@zigong@	-location=63 -person=1
@big_b@	-person=14 -art=13
@david_stove@	-person=26
@michael_craig@	-person=80
@subiaco@	-location=179 -organization=139
@mellowhype@	-person=29
@duke_of_buccleuch@	-title=73 -person=19
@pimp_my_ride@	-broadcast_program=97 -product=5
@eschen@	-location=20
@actinopterygii@	-living_thing=42
@minister_of_defense@	-organization=36 -title=29
@hydrogen@	-chemistry=145 -product=5
@daryl_hall@	-person=211
@brad_drewett@	-person=43
@bonded_by_blood@	-art=29 -person=7
@dorchester_heights@	-location=25 -event=7
@thorvaldsen@	-person=24
@pärnu_county@	-location=402
@terminal_velocity@	-art=25 -product=16
@the_mysteries@	-art=22
@billy_idol@	-person=561 -art=6
@beta_beta_beta@	-organization=40
@evel_knievel@	-person=151 -location=2
@vt@	-location=73 -organization=6 -product=3 -finance-currency=2 -event=1 -disease=1
@moon@	-location=3837 -art=68 -person=14 -organization=4 -god=3 -product=2
@lar_corbett@	-person=41
@limehouse@	-location=231
@rosie_marcel@	-person=34
@kate_santley@	-person=31
@tony_kinsey@	-person=24
@piave@	-location=49 -event=17 -person=2
@wax_tailor@	-person=25
@flinders@	-location=166 -person=10 -living_thing=4 -organization=3
@série_a@	-organization=284 -event=11
@king_of_italy@	-title=493 -person=9 -location=6
@lord_chamberlain's_men@	-organization=109
@gustavo_díaz_ordaz@	-person=67 -location=4
@twenty_questions@	-product=42 -broadcast_program=3
@desolation_angels@	-art=24
@richmond_flying_squirrels@	-organization=42
@the_mother@	-person=36 -art=27 -god=1
@michael_williams@	-person=142
@rockstar@	-art=91 -person=19
@earl_of_cumberland@	-title=13 -person=7
@raymond_poincaré@	-person=213
@dorking@	-location=358 -organization=8
@mapuche@	-people-ethnicity=538 -language=8
@mozilla@	-person=22 -product=15
@sukeban_deka@	-art=44
@first_daughter@	-art=25 -person=1
@free_ride@	-art=30 -broadcast_program=10
@herman_b_wells@	-person=21
@daniel_brands@	-person=54
@neendakara@	-location=23
@southeast@	-location=362 -organization=12
@arundhati@	-art=27
@chepauk@	-location=61
@prix_goncourt@	-award=310
@honningsvåg@	-location=56
@stockach@	-event=31 -location=29
@allan_cuthbertson@	-person=47
@edgware@	-location=259 -organization=1
@paramount_pictures@	-organization=3314 -art=1
@south_australian_football_league@	-organization=27
@maya_religion@	-religion-religion=27 -event=1
@wannsee@	-location=83 -event=1
@tuvaluan@	-language=20 -location=1
@troezen@	-location=67
@peter_bogdanovich@	-person=351
@turn@	-art=23 -person=14 -location=1
@repulse@	-product=31 -event=1
@40th_regiment_of_foot@	-organization=32
@the_minus_5@	-person=46 -art=1
@the_dish@	-art=49 -broadcast_program=4 -food=1
@oliver!@	-art=558
@joan_ii_of_navarre@	-person=43
@curtis_turner@	-person=54
@suzy_nakamura@	-person=25
@beaverhead_river@	-location=23
@anime_news_network@	-internet-website=488
@caldas@	-location=105 -organization=7
@chico_serra@	-person=21
@sean_maguire@	-person=69 -art=1
@lye@	-location=26 -chemistry=6
@staszów@	-location=39 -event=1
@programmed@	-product=19 -art=2
@bahia@	-location=1650 -organization=183 -art=9 -product=3 -event=1 -person=1
@blue_bayou@	-art=31 -location=1
@chad_national_football_team@	-organization=75
@folgers@	-organization=34
@josef_k@	-person=40 -art=2
@saint-lazare@	-location=33 -person=1
@bernhard@	-person=19 -event=1
@minister_of_public_works@	-title=82 -organization=9
@nikolai@	-person=13 -location=13
@gilda@	-art=70 -person=5
@michael_conrad@	-person=27
@battle_of_bicocca@	-event=26
@mars_climate_orbiter@	-product=34
@zionist_organization_of_america@	-organization=76
@chirbury@	-location=24
@ray_fosse@	-person=53
@aleksandrovac@	-location=75
@loma_prieta@	-location=16 -person=6
@thomas_prince@	-person=21
@seaboard_system_railroad@	-organization=42
@central_arizona_project@	-location=42
@taff@	-location=18 -broadcast_program=4
@manuel_i@	-person=181
@1962_election@	-event=135
@trainer@	-title=25 -broadcast_program=16 -location=9 -art=3 -medicine-medical_treatment=1
@lehi@	-organization=211 -location=8
@isaiah@	-person=433 -organization=1
@government_of_rajasthan@	-organization=75
@clare_senior_hurling_championship@	-event=44
@citizens_united@	-event=16 -organization=10
@cross-country_skiing@	-event=97
@nanny_and_the_professor@	-broadcast_program=64
@richard_meinertzhagen@	-person=42
@good_hope@	-location=18 -product=3
@kariwa_district@	-location=25
@japanese_archipelago@	-location=39
@pan_arab_games@	-event=59
@church@	-location=2162 -organization=282 -religion-religion=35 -person=19 -product=2 -title=1 -art=1
@minneapolis_lakers@	-organization=119 -event=1
@emirates@	-organization=172 -location=20 -event=1
@hércules@	-organization=92 -product=1
@the_mysterious_cities_of_gold@	-broadcast_program=64
@oberkirch@	-location=22
@vintage@	-organization=19 -art=6 -person=1
@maria_ozawa@	-person=46
@huizhou@	-location=138 -language=8
@moselle@	-location=458 -event=1
@the_day_of_the_triffids@	-art=78 -broadcast_program=29
@leo_minor@	-location=21
@william_b._bankhead@	-person=39 -location=4
@yiyang@	-location=122
@prime_minister's_literary_awards@	-award=30
@gaafar_nimeiry@	-person=106
@laika@	-organization=23 -art=4
@evan_dunham@	-person=33
@stictidaceae@	-living_thing=21
@1988_olympic_games@	-event=49
@philippi@	-location=164 -event=9 -person=2
@jim_turner@	-person=60
@university_college_london@	-organization=2485
@big_ten_conference_baseball_tournament@	-event=41
@jimmy_cricket@	-person=20
@tasma_walton@	-person=23
@bretton_hall@	-location=23 -organization=2
@texel@	-location=341 -event=5
@i_hate_luv_storys@	-art=39
@spanish_first_division@	-organization=29
@province_of_rome@	-location=130
@fk_javor_ivanjica@	-organization=64
@cheraman_perumal@	-person=20 -location=1
@love_and_rockets@	-person=100 -art=49
@raleigh@	-location=1130 -organization=48 -product=21 -person=13
@purdue_university@	-organization=2271 -person=2 -location=1
@institute_of_cornish_studies@	-organization=22
@bethel_high_school@	-organization=20
@krotoszyn_county@	-location=159
@valdés@	-person=15 -location=9
@deputy_director@	-title=24 -organization=1
@grumman_a-6_intruder@	-product=30
@the_killing@	-broadcast_program=168 -art=47
@cows@	-living_thing=22 -person=14 -broadcast_program=2 -organization=1
@charlbury@	-location=49
@cinnamon_gardens@	-location=30
@audubon_ballroom@	-location=26
@cosmopolitan@	-art=843 -location=4 -product=2 -organization=1
@rashomon@	-art=38 -location=2
@american_kenpo@	-organization=33
@seney_national_wildlife_refuge@	-location=24
@dreamland@	-art=67 -location=13
@david_taylor@	-person=81
@democratic_unionist_party@	-organization=654
@odawara,_kanagawa@	-location=29
@glencore@	-organization=67
@maurice_chevalier@	-person=392
@the_domain@	-location=30
@waldoboro,_maine@	-location=22
@sol_campbell@	-person=126
@under_the_volcano@	-art=70
@third_day@	-person=205 -event=3
@teen_titans_go!@	-art=73 -broadcast_program=68
@circus@	-art=97 -person=26 -broadcast_program=9 -location=7 -organization=6 -product=5 -event=2
@ettlingen@	-location=59 -event=5
@uzès@	-location=80 -organization=1
@gilbert_n._lewis@	-person=86
@grenoble@	-location=1385 -organization=151 -event=2
@time_inc.@	-organization=214 -art=3
@kimberly_page@	-person=29
@lithophane_ornitopus@	-living_thing=35
@san_diego_hall_of_champions@	-organization=68
@nkumba_university@	-organization=21
@black_country_communion@	-person=36 -art=2
@ground@	-location=16 -food=6 -organization=3 -living_thing=1
@binyavanga_wainaina@	-person=21
@ilie_năstase@	-person=253
@pope_julius_i@	-person=41
@tran@	-location=28 -art=1
@swindon_wildcats@	-organization=33
@lil'_jj@	-person=27
@montel_williams@	-person=70 -broadcast_program=2
@north_quay@	-location=25
@hockley@	-location=55 -person=1
@kenai@	-location=58 -art=1
@insight_meditation_society@	-organization=23
@chris_coste@	-person=21
@a_question_of_sport@	-broadcast_program=76 -product=1
@italian_argentine@	-people-ethnicity=83
@jean_eugène_robert-houdin@	-person=24
@michael_halliday@	-person=53
@lord_auckland@	-person=31 -title=4
@zhaotong@	-location=36
@fitch@	-organization=33 -person=13 -location=3 -living_thing=1
@leh@	-location=234 -organization=1
@david_r._godine@	-person=24 -organization=1
@ephedra@	-living_thing=44 -medicine-drug=40
@chicago_transit_authority@	-organization=381 -person=11 -art=1 -location=1
@polly@	-art=25 -person=5 -product=1 -broadcast_program=1
@la_haine@	-art=59
@sorrento@	-location=298 -organization=70
@energy_52@	-person=20
@dock_boggs@	-person=38
@aix@	-location=63 -product=33 -organization=2
@wuhan@	-location=946 -event=5 -organization=4 -transit=1
@mintlaw@	-location=26
@festubert@	-location=25 -event=18
@east_of_eden@	-art=138 -broadcast_program=39
@27th@	-organization=39 -location=9 -event=3 -art=1
@cliff_burton@	-person=145
@sangha@	-title=256 -location=7 -people-ethnicity=3
@william_collins@	-person=56 -organization=7
@richard_beckinsale@	-person=64
@sr.@	-language=36 -title=2 -person=1
@robert_trujillo@	-person=163
@derek_anderson@	-person=144
@barrie_robran@	-person=25
@teslić@	-location=38
@overboard@	-art=18 -person=15
@dwight_yorke@	-person=117 -location=1
@morgan_phillips@	-person=21
@aversa@	-location=121 -organization=2
@datis@	-person=33
@legislative_council_of_ceylon@	-organization=91
@riots@	-event=52 -location=1 -person=1
@leonardtown@	-location=36 -organization=1
@baby_face_willette@	-person=22
@lee_li_lian@	-person=23
@men@	-organization=28 -event=13 -person=13 -art=8 -location=1 -broadcast_program=1
@hanoverian_southern_railway@	-location=29
@conrad_marca-relli@	-person=24
@bbn@	-organization=42 -location=1
@provident_label_group@	-organization=23
@wild_onion@	-living_thing=54
@rip_it_up@	-art=60 -person=1
@corry@	-location=20 -person=2
@kb@	-organization=55 -person=19 -title=9
@dresdner_kreuzchor@	-person=49
@new_jersey_americans@	-organization=21
@conjure_one@	-person=45 -art=3
@mir_jumla@	-person=25
@young_knives@	-person=38
@greg_lake@	-person=208 -art=6
@côte-d'or@	-location=1004 -organization=1
@austrian@	-people-ethnicity=884 -location=661 -organization=31 -event=10 -title=2 -language=1
@usl@	-organization=87 -person=1 -computer-programming_language=1 -event=1
@roy_huskey,_jr.@	-person=46
@studio_city,_los_angeles@	-location=30
@i'll_fly_away@	-broadcast_program=78 -art=38
@yorkshire_county_xiii@	-organization=22
@trump@	-art=17 -person=10 -product=1 -organization=1
@menteith@	-location=33 -title=2
@lemur@	-living_thing=28 -organization=3
@museum_of_broadcast_communications@	-location=114
@southie@	-art=19 -location=8
@randy_michaels@	-person=27
@kansas_house_of_representatives@	-organization=343
@steve_harris@	-person=227 -art=1
@dungen@	-person=42
@mansion@	-location=25 -organization=1
@william_brown@	-person=88 -product=4 -art=1
@broadford@	-location=61 -organization=21
@burlingame,_california@	-location=94
@napoleon's@	-person=32
@bo_gu@	-person=36
@mountain_lakes@	-location=23 -organization=1
@marie_antoinette@	-person=729 -art=124
@barnack@	-location=37
@evil_angel@	-organization=79 -art=3
@kamancheh@	-product=20
@lincoln_memorial_university@	-organization=68
@guy_manning@	-person=45
@teddy_bear@	-art=19 -award=1
@the_punisher_war_journal@	-art=26
@norma@	-art=348 -location=39 -organization=25 -person=12 -event=1
@buôn_ma_thuột@	-location=31 -event=1
@sepia@	-visual_art-color=19 -living_thing=15 -art=6 -food=2 -people-ethnicity=1
@deva_victrix@	-location=47
@old_etonians@	-organization=110 -location=2
@murau@	-location=34
@solnan@	-location=20
@werner_klemperer@	-person=73
@navalcarnero@	-location=18 -organization=3
@fiat_128@	-product=43
@district_of_celle@	-location=24
@national_order_of_merit_(france)@	-title=23
@agf@	-organization=142 -person=1
@ocean_city_high_school@	-organization=26
@henry_paget,_1st_marquess_of_anglesey@	-person=59
@virtue_party@	-organization=31
@sadie@	-person=21 -art=2
@i'm_eighteen@	-art=25
@sophie_solomon@	-person=20
@michael_gira@	-person=102
@anglo@	-location=175 -people-ethnicity=9 -language=6 -organization=1 -event=1
@william_j._jefferson@	-person=78
@lorenzo_costa@	-person=45
@romanian_orthodox@	-organization=167 -religion-religion=1
@reflections_in_a_golden_eye@	-art=29
@st._vincent's@	-organization=22 -location=3
@fr.@	-person=36 -title=7 -finance-currency=2 -location=2 -language=1
@republican_national_convention@	-event=876 -organization=1
@loughor@	-location=69 -organization=2
@sal_bando@	-person=64
@jesse_stuart@	-person=32
@fiction_family@	-person=19 -art=1
@bob_barr@	-person=101 -event=1
@sorhagenia_janiszewskae@	-living_thing=23
@twelfth_night_theatre@	-location=24
@battle_of_maldon@	-event=47
@osasuna@	-organization=185
@adrián_terrazas-gonzález@	-person=23
@bokaro@	-location=55 -organization=1
@back_to_the_future_part_iii@	-art=115 -product=5
@ambika@	-person=108 -god=4 -location=1
@haworth@	-location=133 -organization=10 -person=6
@bob_joles@	-person=28
@united_church_of_canada@	-religion-religion=406
@delamere_forest@	-location=53
@south_american_plate@	-location=91
@bosworth@	-location=35 -event=30 -person=5 -product=3
@henry_aldrich@	-person=33 -broadcast_program=5
@amaya@	-broadcast_program=28 -location=8 -product=1 -person=1
@bernd_rosemeyer@	-person=44
@the_list@	-art=74 -broadcast_program=1
@paul_tagliabue@	-person=95
@civil_engineering@	-organization=130
@karl_hartl@	-person=31
@jeong_hyeong-don@	-person=25
@ramón_martínez@	-person=39
@odyssey@	-art=1010 -person=31 -product=25 -broadcast_network=3 -organization=2
@marine_aircraft_group_26@	-organization=24
@november_9@	-time=246 -event=1
@conquest@	-event=144 -art=38 -location=4 -person=1 -product=1 -broadcast_program=1
@robert_anderson@	-person=88
@cazin@	-location=97 -person=1
@auchinleck@	-location=45 -person=15 -organization=2
@chancellor_of_the_exchequer@	-title=1310 -person=1
@nie_rongzhen@	-person=51
@psilocybe@	-living_thing=53
@villaviciosa@	-location=36 -event=3
@championships@	-event=51 -organization=30 -award=2
@blauer_portugieser@	-food=24
@that's_so_raven@	-broadcast_program=289 -art=2
@samokov@	-location=87 -language=5
@fcs@	-organization=48 -event=18
@district_of_sinanpaşa@	-location=34
@double_take@	-art=24 -broadcast_program=11 -person=1
@sm_aura_premier@	-location=22
@l'assomption@	-location=47 -living_thing=1
@jesus_college@	-organization=220 -location=1
@new_shoreham@	-location=108
@norm_chow@	-person=47
@bifidobacterium@	-living_thing=21
@monterey_peninsula@	-location=97
@council_of_british_international_schools@	-organization=20
@tom_and_jerry@	-broadcast_program=618 -art=3 -food=2 -person=1
@william_marsh_rice@	-person=29
@io@	-location=261 -computer-programming_language=11 -art=3 -person=2
@franco-siamese_war@	-event=24
@maestrazgo@	-location=25
@david_knight@	-person=22 -art=1
@onslaught@	-person=43 -product=3 -event=2
@route_105@	-location=63 -metropolitan_transit-transit_line=3
@superstition_mountains@	-location=46
@st_james's_hall@	-location=40
@206@	-product=21 -art=13 -location=8 -organization=6 -chemistry=1
@his_assassination@	-event=22 -person=1
@yorkshire_terrier@	-living_thing=92 -organization=7
@nuclear_blast_records@	-organization=25
@pol.@	-language=33 -person=1
@dio_chrysostom@	-person=49
@shenaz_treasurywala@	-person=21
@fastball@	-person=72
@fortune_teller@	-art=22 -product=1
@port_elizabeth@	-location=1124 -organization=1
@john_blake@	-person=39
@arafat@	-person=20 -location=6
@independencia@	-location=61 -product=7 -art=1
@gypsonoma_sociana@	-living_thing=27
@the_emotions@	-person=106
@royal_shakespeare_theatre@	-location=83 -organization=1
@soviet_navy@	-organization=736 -location=1
@california_energy_commission@	-organization=65
@super_league_xi@	-event=34
@izhar_cohen@	-person=30
@jake_in_progress@	-broadcast_program=35
@centralia@	-location=112 -event=1
@swimmer@	-event=893 -art=1
@sheffield,_alabama@	-location=52
@flashback@	-art=84 -product=16 -medicine-symptom=12 -broadcast_program=4 -organization=1 -location=1 -person=1
@alan_napier@	-person=90
@ms._foundation_for_women@	-organization=21
@old_town_chinatown@	-location=29
@obi@	-location=16 -organization=5 -person=2
@arthur_quiller-couch@	-person=69
@gas_street_basin@	-location=20
@jacques_santini@	-person=37
@battle_of_marks'_mills@	-event=22
@beaver_falls@	-location=69 -broadcast_program=19 -organization=1
@oceana@	-person=37 -organization=32 -location=30 -art=11 -product=8
@white_wizzard@	-person=20 -art=1
@arezzo@	-location=454
@bradley_stoke@	-location=27
@associates@	-person=41 -organization=4 -title=1 -living_thing=1
@maurice@	-person=370 -art=26 -location=18
@arlington,_texas@	-location=511
@odin@	-god=808 -product=11 -organization=1 -location=1 -art=1 -living_thing=1
@colón,_panama@	-location=100
@gete_wami@	-person=22
@moose@	-living_thing=172 -person=29 -location=14 -organization=3 -product=2 -art=1
@mafalda@	-art=26 -person=2
@knut_reiersrud@	-person=44
@the_demon_headmaster@	-broadcast_program=28 -art=11
@the_last_night_of_ballyhoo@	-art=28
@llanwern@	-location=54 -organization=6
@la_habana@	-location=14 -organization=9
@hugh_masekela@	-person=212
@garches@	-location=27
@tony_gonzález@	-person=22
@taylor_high_school@	-organization=20 -location=1
@orihuela@	-location=92 -organization=8
@atherstone@	-location=108 -organization=2
@unbroken@	-art=69 -person=21
@close_to_home@	-broadcast_program=119 -person=18 -art=4
@clarín@	-art=125 -award=5 -person=2 -organization=1
@quality_control@	-title=36 -art=13
@young_men_in_spats@	-art=25
@napoleon@	-person=3914 -location=65 -art=34 -product=9 -organization=7 -event=5 -broadcast_program=2 -food=1
@r.n.@	-organization=40 -title=6
@paternoster_row@	-location=55
@job@	-art=160 -person=61 -organization=6 -title=1 -location=1
@pepsi_center@	-location=179
@steve_inskeep@	-person=20
@bloodshot@	-organization=14 -art=4 -medicine-symptom=3
@the_diary_of_anne_frank@	-art=116 -person=1
@chuck@	-person=26 -computer-programming_language=25 -art=20 -food=4 -broadcast_program=1
@wftu@	-organization=54 -broadcast_network=1
@lakewood@	-location=314 -organization=14
@mayfield_heights,_ohio@	-location=20
@asakura@	-location=28
@middle_island@	-location=42
@pembrokeshire@	-location=1425 -title=1
@ephrem_the_syrian@	-person=82
@visby@	-location=214 -product=1
@javon_ringer@	-person=23
@royal_naval_college@	-organization=84 -location=22
@malcolm_nash@	-person=23
@clackamas@	-location=103 -language=6 -organization=1
@j._b._priestley@	-person=235
@thurgau@	-location=266
@st_machar's_cathedral@	-location=30
@310th_bombardment_wing@	-organization=29
@john_luke@	-person=22
@old_south_meeting_house@	-location=29
@oakville@	-location=297 -product=1
@viscount_falkland@	-title=16 -person=6
@in_the_beginning@	-art=42 -broadcast_program=5
@athabasca_oil_sands@	-location=59
@alfaro@	-location=18 -organization=3
@yo!_mtv_raps@	-broadcast_program=64
@rex_reed@	-person=107
@southeast_asia@	-location=4957 -event=7 -broadcast-tv_channel=2
@dublin_south@	-location=90 -event=3
@shorter@	-person=22 -art=7 -organization=3 -location=2
@the_chimes@	-art=23 -person=8 -location=1
@time_gentlemen_please@	-broadcast_program=44 -art=1
@blencathra@	-location=49 -product=1
@eustis@	-location=52 -person=2 -organization=1
@luzon_strait@	-location=102
@battle_of_spotsylvania_court_house@	-event=139
@bennett_lake@	-location=31
@matalan@	-organization=68
@king_jammy@	-person=33
@tristar_motorsports@	-organization=29
@the_bled@	-person=60
@billings@	-organization=25 -location=15 -person=4
@alo@	-person=19 -art=2
@abc_news@	-broadcast_network=68 -broadcast_program=2 -organization=2
@port_henry@	-location=20
@sophisticated_lady@	-art=80
@matthew_hale@	-person=43
@changping@	-location=23 -metropolitan_transit-transit_line=3 -event=3
@blackadder@	-broadcast_program=209 -product=8 -location=5 -art=1
@porte_de_vincennes@	-location=21
@howard_beach@	-location=35 -person=2
@chorale_roanne_basket@	-organization=34
@jim_davis@	-person=280 -organization=1
@gwynedd@	-location=1285 -organization=1
@sandro_gamba@	-person=22
@star_time@	-art=22 -broadcast_program=7
@akbar@	-person=963 -location=2
@dumbarton_f.c.@	-organization=30
@tbs@	-organization=585 -broadcast_network=443 -broadcast_program=102 -person=3 -product=1 -chemistry=1
@celebrity_squares@	-broadcast_program=29
@oswald_morris@	-person=24
@sony's@	-organization=16 -person=5
@the_battle_of_the_labyrinth@	-art=30
@craig_david@	-person=266 -broadcast_program=1
@university_of_massachusetts@	-organization=285
@in_the_hall_of_the_mountain_king@	-art=59
@military_sealift_command@	-organization=402
@corunna@	-location=108 -event=39 -product=2
@geronimo@	-person=291 -art=12 -location=9 -product=8
@haydn@	-person=395
@face_the_music@	-art=45 -broadcast_program=17
@gerber@	-organization=21 -location=3 -person=2
@kainan@	-location=20 -person=1
@bob_rogers_(designer)@	-person=30
@steve_martland@	-person=27
@university_of_cambridge@	-organization=4979 -location=3
@chief_justice_of_the_king's_bench@	-title=32
@bleach@	-art=489 -product=44 -person=35 -broadcast_program=16 -chemistry=4
@eastern_division@	-organization=30 -location=17 -event=5
@belém_do_pará@	-location=21
@dado_pršo@	-person=21
@radwan@	-person=26 -location=1
@we@	-art=55 -person=5 -organization=3 -living_thing=1
@badminton@	-event=37 -location=20 -art=2 -product=1 -organization=1
@jesse_applegate@	-person=21
@acari@	-living_thing=44 -location=2
@bobo@	-people-ethnicity=10 -person=7 -art=2 -location=1
@georgian@	-language=534 -people-ethnicity=354 -event=171 -location=32 -organization=10 -person=5 -art=2
@alcoa@	-organization=355 -location=28
@tonopah,_nevada@	-location=71
@garstang@	-location=77 -person=1
@tannoy@	-organization=22
@president_of_the_european_commission@	-title=210 -organization=1
@lisle@	-location=63 -person=4
@argos@	-location=641 -organization=156 -broadcast_network=4 -product=1
@taman_peninsula@	-location=52 -event=1
@kells,_county_meath@	-location=27
@north_west_mounted_police@	-art=30
@defuniak_springs@	-location=22
@behind_closed_doors@	-art=40 -broadcast_program=28
@ashbourne@	-location=147 -organization=1 -person=1
@dixie_stakes@	-event=24
@footscray_football_club@	-organization=23
@jonesborough@	-location=63 -event=4
@gertrude_stein@	-person=525 -art=1
@alianza@	-organization=123 -person=4 -art=1
@mateh_binyamin_regional_council@	-location=45
@joe_odagiri@	-person=48
@glengarry@	-location=55 -organization=4
@highway_19@	-location=26
@uzhhorod@	-location=176
@rufa_mae_quinto@	-person=72 -people-ethnicity=1
@geraldo_rivera@	-person=167 -broadcast_program=1
@dhulbahante@	-people-ethnicity=23
@greenbush@	-location=35 -metropolitan_transit-transit_line=1
@breguet@	-organization=48 -person=4 -product=2
@georgetown,_kentucky@	-location=143
@western_province@	-location=434 -organization=90
@global_language_monitor@	-organization=42
@nascar@	-organization=5580 -broadcast_program=11 -event=4
@reunited@	-art=19 -broadcast_program=7 -event=4 -location=1 -person=1
@notodden@	-location=156 -organization=52 -event=1
@abingdon@	-location=78 -organization=3 -title=1
@lionel_chetwynd@	-person=26
@tumen@	-organization=37 -location=13 -person=1
@ariana_afghan_airlines@	-organization=53
@edward_iii's@	-person=22
@chatrichalerm_yukol@	-person=35
@nolita@	-location=29 -art=1
@midland_league@	-organization=300
@lillie_glacier@	-location=24
@canajoharie@	-location=41
@tony_ayres@	-person=35
@wannon@	-location=25
@francis_garnier@	-person=36 -product=4
@richard_murdoch@	-person=42
@thomas_blount@	-person=21
@chrysler_cordoba@	-product=24
@trouble_in_paradise@	-art=28 -broadcast_program=4
@utsunomiya@	-location=59 -metropolitan_transit-transit_line=1
@liberal-labour@	-organization=45
@ukrainian_second_league@	-organization=177 -event=1
@statesman@	-title=191 -art=23 -product=12 -person=1
@running@	-art=33 -event=3 -organization=1
@tucano@	-product=8 -language=6 -people-ethnicity=6 -location=1
@dean_of_exeter@	-title=85 -location=2
@brasileirão@	-organization=49 -event=7
@mirai_sentai_timeranger@	-broadcast_program=59
@rodger_corser@	-person=34
@pat_alger@	-person=51
@1943@	-event=195 -art=7
@the_mystery_of_edwin_drood@	-art=47 -broadcast_program=3
@john_kay@	-person=180
@dead_silence@	-art=44 -broadcast_program=4
@meistriliiga@	-organization=310 -event=2
@fox_sports_north@	-broadcast-tv_channel=33
@bardi@	-location=17 -language=4 -people-ethnicity=4
@anuvahood@	-art=21
@matthew_murray@	-person=36 -event=2
@pest,_hungary@	-location=24
@šokci@	-people-ethnicity=50
@cho_oyu@	-location=166
@perfect_day@	-art=21
@i_finally_found_someone@	-art=22
@tura_river@	-location=21
@blue_island@	-location=51 -art=3
@parkside@	-location=40 -organization=2
@paul_lévy@	-person=28
@ufa@	-location=387 -organization=210
@cabinet_minister@	-title=79 -organization=63
@hilversum@	-location=478 -event=3 -person=1
@nakamichi@	-organization=23 -location=6
@longstreet@	-person=19 -art=1
@ralph_manheim@	-person=44
@biała_piska@	-location=65
@alma_pirata@	-broadcast_program=20
@florida_keys_national_marine_sanctuary@	-location=53
@phlox_family@	-living_thing=142
@caroline_gillmer@	-person=31
@ed_barrow@	-person=44
@greg_rucka@	-person=162
@indiana_county@	-location=122
@cone@	-living_thing=13 -person=4 -food=3 -location=1
@area_code_623@	-location=30
@rockie_fresh@	-person=33
@aria_awards@	-award=37 -organization=3
@vreme@	-art=23 -location=1
@lake_charles,_louisiana@	-location=295
@eddie@	-person=68 -art=35
@germinal@	-art=59
@flushing_meadows–corona_park@	-location=32
@city_of_cockburn@	-location=38
@anthony_zerbe@	-person=58
@earl_of_bath@	-title=33 -person=4
@great_fire@	-event=91 -location=1
@perth_railway_station@	-location=84
@fallujah@	-location=386 -event=4
@billy_graham_evangelistic_association@	-organization=50
@nz@	-location=294 -organization=5 -language=4 -finance-currency=2
@daryle_ward@	-person=35
@shirley_grey@	-person=20
@un@	-organization=772 -art=3 -person=3 -location=2
@h2@	-broadcast_program=11 -product=5 -broadcast_network=3 -metropolitan_transit-transit_line=1 -chemistry=1
@malko_tarnovo@	-location=29
@ostrobothnia@	-location=182 -language=1
@moldavian_democratic_republic@	-location=68
@hm_the_queen@	-person=33 -title=2
@chris_kaman@	-person=33
@jefferson_county,_wisconsin@	-location=30
@jean-paul_civeyrac@	-person=31
@andrew_ellicott@	-person=46
@kalem_company@	-organization=40
@split_second@	-broadcast_program=32 -art=21
@tanzania@	-location=10360 -organization=98 -living_thing=3 -event=1
@city_councillor@	-organization=42 -title=3 -location=2
@spiro@	-location=21 -person=2
@gmina_gołuchów@	-location=22
@tullaroan@	-organization=55 -location=21
@time_bandits@	-art=83 -person=4
@cyanide@	-chemistry=38 -art=5 -person=2
@jade_bight@	-location=31
@tiger@	-living_thing=302 -person=41 -art=18 -location=14 -product=12 -organization=11 -event=1 -broadcast_program=1
@gifford_pinchot_national_forest@	-location=96
@lawlor_events_center@	-location=20
@gina_birch@	-person=23
@marshall_islands@	-location=1640 -event=5
@khartoum_north@	-location=22
@gangster_squad@	-art=51 -organization=2
@don't_speak@	-art=69
@cal_tjader@	-person=157
@bexleyheath@	-location=161 -location=1 -organization=1
@dj_maj@	-person=21
@la_weekly@	-art=476 -award=6
@governor_of_maine@	-title=274 -event=1
@becky_hammon@	-person=51
@robyn_williams@	-person=21
@confessions_of_an_english_opium-eater@	-art=33
@merv_griffin@	-person=251 -broadcast_program=6
@grand_prix_d'ouverture_la_marseillaise@	-event=78
@shlomi@	-location=20
@democratic_union@	-organization=63 -event=1
@suwon@	-location=276 -organization=9
@joel_lamangan@	-person=60 -broadcast_program=3
@epping@	-location=174 -organization=5 -metropolitan_transit-transit_line=1
@yulin@	-location=100
@london_mathematical_society@	-organization=223
@tō-ji@	-location=36
@u.s._route_136@	-location=50
@demons@	-art=39 -broadcast_program=23 -organization=6 -god=1
@allegheny@	-location=221 -organization=34 -product=2 -art=1
@jab_we_met@	-art=68
@john_lyons@	-person=38
@swaziland@	-location=1773 -organization=35
@ashikaga_yoshinori@	-person=47
@kabaw_valley@	-location=20
@tommy_chong@	-person=139
@bethany_dillon@	-person=33 -art=2
@laleh@	-person=32 -art=2
@danny_castillo@	-person=29
@department_of_social_welfare_and_development@	-organization=23
@in_the_zone@	-art=71 -person=1
@jeremy_deller@	-person=54
@.@	-location=6 -organization=5 -art=5 -person=5 -god=3 -event=2 -broadcast_network=1 -broadcast_program=1 -living_thing=1
@nokia_n8@	-product=28
@umbertide@	-location=22
@david_beatty@	-person=90 -title=2
@wilf_kirkham@	-person=33
@stewart_edward_white@	-person=27
@ashley_jensen@	-person=83
@stuka,_jr.@	-person=85
@eggs_benedict@	-food=26
@northern_michigan@	-location=149 -organization=33
@ox@	-living_thing=44 -person=15 -art=1 -location=1
@minneapolis_city_hall@	-location=25
@fundulidae@	-living_thing=21
@mariana_islands@	-location=740 -event=4
@khmelnytskyi@	-location=95
@four_brothers@	-art=50 -person=2 -organization=2
@werner_von_siemens@	-person=55
@port_royal@	-location=323 -event=10 -art=2
@buachaille_etive_mòr@	-location=21
@xavier_marshall@	-person=20
@caliph@	-title=893 -location=7 -person=1
@dharmawangsa@	-person=22
@american_president@	-title=51 -person=1
@new@	-art=59 -location=25 -organization=12 -broadcast_network=6 -product=2 -event=1 -broadcast_program=1 -language=1 -living_thing=1
@downtown_st._louis@	-location=47
@kannathil_muthamittal@	-art=56
@wurlitzer@	-organization=402 -person=2 -product=2
@the_chaser@	-organization=85 -art=45 -broadcast_program=29
@hungarian-language@	-language=21
@mogilno@	-location=142
@international_theatre_institute@	-organization=28
@eric_gale@	-person=115
@istván_kertész@	-person=35
@alfred_north_whitehead@	-person=252
@banka@	-location=38 -language=2 -person=2
@kaplan,_inc.@	-person=45
@sears_holdings@	-organization=22
@barfleur@	-location=80 -product=12 -event=2
@harold@	-person=91 -art=10 -location=1
@anglo-indian@	-people-ethnicity=272 -location=1
@waiuku@	-location=39
@norwest@	-organization=22 -location=2
@a_confederacy_of_dunces@	-art=72
@annabella@	-person=40 -location=1
@show@	-broadcast_program=25 -art=13 -event=5 -person=3
@arne@	-location=14 -person=12
@(_)@	-art=21
@ares@	-god=381 -art=15 -product=6 -location=5 -person=4 -organization=1
@emirate_of_bukhara@	-location=57
@henrietta_swan_leavitt@	-person=30
@queen_mary_stakes@	-event=39
@theodore_gill@	-person=25
@tom_bergeron@	-person=95
@sprint@	-event=94 -organization=70 -product=9
@nostromo@	-art=23 -broadcast_program=3
@st._louis_eagles@	-organization=70
@syed_kirmani@	-person=30
@west_bromwich_albion_f.c.@	-organization=73
@sex_and_the_city@	-broadcast_program=867 -art=63
@yea@	-location=32 -organization=3
@julian@	-person=139 -location=9 -organization=2
@ibrahima_sonko@	-person=20
@miniseries@	-broadcast_program=31 -art=4
@fjarðabyggð@	-location=16 -organization=11
@robert_black@	-person=37
@total_nonstop_action_wrestling@	-person=1266
@smap×smap@	-broadcast_program=19 -person=1
@cheney@	-location=43 -person=34
@crouching_tiger,_hidden_dragon@	-art=238 -product=1
@robbie_farah@	-person=48
@new_york_knickerbockers@	-organization=45
@waldheim@	-location=36 -person=1
@tobacco_road@	-art=61 -location=2
@andrei_gromyko@	-person=138
@sub_pop_records@	-organization=24
@peabody_museum@	-location=67 -person=1
@unearthed@	-art=31
@maniac@	-art=76 -person=7 -product=1 -title=1 -medicine-symptom=1
@you_are_there@	-broadcast_program=47 -art=2
@gavin_smith@	-person=25
@jon_daly@	-person=42
@downtown_ottawa@	-location=28
@miami-dade_county@	-location=403 -organization=1
@wagner@	-person=848 -broadcast_program=20 -organization=14 -location=9
@jay_park@	-person=85
@broadmeadow@	-location=76
@sisters,_servants_of_the_immaculate_heart_of_mary@	-organization=37
@nordair@	-organization=21
@wellsford@	-location=28
@françois_barbé-marbois@	-person=20
@operation_compass@	-event=126
@mildred_harris@	-person=86
@fahrenheit@	-person=123 -product=23 -art=13 -location=5
@onslow_stevens@	-person=56
@abc_studios@	-organization=199 -broadcast_network=5
@award@	-title=71 -award=30 -organization=6 -person=3
@south_gate@	-location=65 -organization=1
@william_thomas@	-person=58
@49@	-location=29 -metropolitan_transit-transit_line=8 -art=7 -event=2 -organization=2 -product=1
@omaha_bee@	-art=21
@torture_garden@	-art=31
@bob@	-person=181 -broadcast_program=25 -finance-currency=6 -event=2 -organization=2 -art=1 -location=1
@åtvidabergs_ff@	-organization=105
@the_roar_of_the_greasepaint_–_the_smell_of_the_crowd@	-art=23
@seoul_subway_line_6@	-metropolitan_transit-transit_line=30
@americanese@	-art=21
@neon_hitch@	-person=38
@entlebuch@	-location=25
@kalimantan@	-location=462
@enna@	-location=110 -person=1
@dj_magazine@	-art=114
@kerem_shalom@	-location=22
@fort_hall@	-location=84
@murong_bao@	-person=40
@tough_guys@	-art=28
@lee_carsley@	-person=25
@john_money@	-person=62
@sealand@	-location=34 -organization=2
@castlederg@	-location=59
@kansai@	-location=52 -organization=1 -event=1
@henryk_grossman@	-person=21
@hadiya@	-location=21 -person=1
@pépé_le_moko@	-art=21
@george_dzundza@	-person=65
@margraviate_of_moravia@	-location=29
@michael_dempsey@	-person=47
@chick_gandil@	-person=26
@kampinos_forest@	-location=27
@public_citizen@	-organization=119
@liberty_professionals@	-organization=24
@orkhon_river@	-location=23
@cymbeline@	-art=248
@adb@	-organization=26 -art=8 -living_thing=1
@mott_the_hoople@	-person=259 -art=10
@metro_atlantic_athletic_conference@	-organization=266
@hedon@	-location=49 -art=1
@ards@	-organization=98 -location=6
@arthur_malet@	-person=20
@kuantan@	-location=268 -event=1
@hasekura_tsunenaga@	-person=61
@hida@	-location=38 -person=2
@afro_samurai@	-broadcast_program=44 -product=12
@pixies@	-person=540 -art=4
@hoxton_square@	-location=45
@yad_mordechai@	-location=32 -event=2
@glenn_healy@	-person=26
@university_of_maryland@	-organization=1210 -location=2
@charlie_keller@	-person=29
@joseph-alfred_mousseau@	-person=29
@juan_aldama@	-person=23 -location=7
@jubilee@	-art=41 -metropolitan_transit-transit_line=18 -organization=16 -person=10 -event=7 -location=2
@carlow@	-location=348 -organization=202
@viborg@	-location=159 -organization=20 -event=1
@whatcom_county@	-location=46
@american_version@	-broadcast_program=40 -art=1
@vladimir_kryuchkov@	-person=33
@austin_film_festival@	-event=174
@bonaire@	-location=352 -organization=2
@aethes_rutilana@	-living_thing=27
@melina@	-person=73 -location=1
@nicolai_ouroussoff@	-person=22
@kalkar@	-location=33
@estrellita@	-person=32 -art=2
@mazar@	-location=56 -person=2 -event=1
@norwegian_language@	-language=196
@national_amusements@	-organization=52
@miracles@	-broadcast_program=42 -art=40 -person=27 -event=14
@cædmon@	-person=21
@nicole_gibbs@	-person=28
@hurricane_allen@	-event=35
@cloyne@	-location=93 -organization=26
@serbs_of_croatia@	-people-ethnicity=28
@lake_george@	-location=137 -event=1
@reno_county,_kansas@	-location=24
@shi_jingtang@	-person=98
@filmfare_award@	-award=30 -event=2
@monteverdi@	-person=153 -organization=4
@kuria@	-location=14 -language=7 -people-ethnicity=1
@bus_stop@	-art=124 -broadcast_program=47
@terror_of_mechagodzilla@	-art=30
@alka_yagnik@	-person=283
@montenegrins@	-people-ethnicity=40 -location=9 -organization=2
@horton_hears_a_who!@	-art=95 -broadcast_program=21
@p4@	-organization=11 -product=7 -location=3 -art=1
@cd_guijuelo@	-organization=37
@george_sotiropoulos@	-person=35
@great_national_assembly@	-organization=55 -event=1
@palmerston@	-location=166 -person=31 -organization=2 -product=1
@kalush@	-location=39
@albert,_prince_consort@	-person=73
@bet@	-broadcast_network=63 -organization=9 -location=1
@dave_appell@	-person=21
@after_earth@	-art=34
@winchelsea@	-location=206 -product=2
@jim_valentino@	-person=58
@los_angeles_1984@	-event=39
@budleigh_salterton@	-location=78 -organization=1
@basel@	-location=2637 -organization=158 -event=5
@harriet@	-person=30 -location=3 -organization=1
@lee_byung-hun@	-person=104
@tonga_national_rugby_league_team@	-organization=24
@osvaldo_alonso@	-person=22
@vinu_chakravarthy@	-person=79
@enzo_g._castellari@	-person=61
@manila_galleon@	-product=59
@rawicz@	-location=155 -person=1
@south_eastern_railway@	-organization=49 -transit=35 -location=4
@william_paulet,_1st_marquess_of_winchester@	-person=33
@yarra@	-location=43 -product=5
@harmon_caldwell_drew@	-person=22
@ken_bruce@	-person=117
@jelena_janković@	-person=688
@karviná@	-location=78 -organization=3
@łódź_army@	-organization=34
@gabriel_heinze@	-person=52
@crossing_delancey@	-art=37
@chavín_de_huantar@	-location=25
@chaumont@	-location=81 -organization=3
@sts-54@	-event=35
@clemson,_south_carolina@	-location=99
@the_jungle_book@	-art=429 -product=4 -broadcast_program=3
@hephaestus@	-god=278 -art=2 -location=1
@a_town_called_panic@	-broadcast_program=14 -art=9
@mladenovac@	-location=50 -organization=5
@shinji_imaoka@	-person=22
@irish_georgian_society@	-organization=23
@baptist@	-religion-religion=267 -organization=9 -person=6 -location=2
@north-american_interfraternity_conference@	-organization=99
@bankstown@	-location=55 -metropolitan_transit-transit_line=4
@motilal_banarsidass@	-organization=39
@palestine_police_force@	-organization=28
@valentín_gómez_farías@	-person=44 -location=1
@nisyros@	-location=32
@cyclophora_linearia@	-living_thing=36
@taj_mahal@	-location=503 -person=404 -art=17 -product=1
@14@	-location=52 -event=22 -metropolitan_transit-transit_line=21 -time=15 -art=10 -organization=8 -product=7 -biology=1
@antarctic@	-location=1038 -living_thing=1 -event=1
@mexicali@	-location=337
@kgb@	-organization=1827 -product=1
@john_bradley@	-person=29 -organization=1
@cbc_sports@	-organization=91 -broadcast_network=4 -broadcast_program=1
@jack_trudeau@	-person=29
@gil_meche@	-person=27
@guelma_province@	-location=39
@hayabusa@	-event=46 -person=27 -metropolitan_transit-transit_line=18 -product=2
@ambergate@	-location=47
@larrea_tridentata@	-living_thing=37
@giorgio_armani@	-person=282 -organization=12
@samantha@	-person=19 -art=12 -broadcast_program=9
@the_united_states_of_america@	-person=19 -location=13 -art=3
@mormons@	-religion-religion=376 -organization=26 -living_thing=2 -person=1
@coosa_river@	-location=110
@state_route_93@	-location=31
@adam_johnson@	-person=69
@the_red_hot_chili_peppers@	-art=26 -person=17
@beriev_a-50@	-product=21
@john_m._parker@	-person=31
@alaska_pollock@	-living_thing=31
@neotelphusa_sequax@	-living_thing=21
@bbc_northern_ireland@	-person=218
@melton@	-location=134 -organization=1
@birinci_lig@	-organization=29
@roger_murrah@	-person=105
@johan_botha@	-person=31
@saw_vi@	-art=63
@ralph_earl@	-person=21
@elkins@	-location=81 -person=3 -organization=1
@baku_yumemakura@	-person=35
@debub@	-location=24
@christian_panucci@	-person=41
@mohamed_massaquoi@	-person=23
@marquess_of_waterford@	-title=27 -person=1
@anthony_braxton@	-person=331 -art=3
@angel_and_the_badman@	-art=25
@i_love_you@	-art=127 -product=1
@khara-khoto@	-location=20
@alex_sánchez@	-person=26
@gharyan@	-location=33
@the_novel_of_the_same_name@	-art=75 -person=1
@korngold@	-person=31 -art=1
@walter_lantz_productions@	-organization=158 -person=1
@camden@	-location=1433 -person=24 -event=20 -organization=14 -product=4 -metropolitan_transit-transit_line=3
@the_political_graveyard@	-internet-website=506
@samlesbury@	-location=31
@north_augusta@	-location=32
@djibouti@	-location=1277 -organization=14
@wild_mountain_thyme@	-art=25
@albemarle_county,_virginia@	-location=173
@charles_brooke@	-person=20
@jessicah_schipper@	-person=38
@jessie_mae_hemphill@	-person=21
@hokkien@	-language=52 -people-ethnicity=34 -location=6
@deportivo_maipú@	-organization=27
@ecopetrol@	-organization=21
@nick_menza@	-person=43
@dierdorf@	-location=38
@fandango@	-organization=26 -person=23 -broadcast_program=2 -art=1
@fleury@	-location=29 -person=10
@ashville@	-location=26 -organization=1
@don_quixote@	-art=222 -organization=1 -broadcast_program=1
@northern_rivers@	-location=118 -organization=1
@prism@	-person=47 -art=45 -broadcast_network=16 -organization=2 -product=1
@almería@	-organization=64 -location=27 -art=4
@principality_of_asturias@	-location=20
@buck@	-person=13 -art=11 -living_thing=11 -location=3 -organization=1 -product=1
@yaksha@	-god=86 -location=5
@old_town@	-location=220
@2007–08_serie_a@	-event=23
@keith_stackpole@	-person=40
@ansted@	-location=29 -organization=5
@post-graduate@	-education-educational_degree=31
@broadview@	-location=48
@matt_di_angelo@	-person=60
@port_authority_bus_terminal@	-location=296
@fairfield@	-location=447 -organization=66 -event=3
@cosmos@	-art=54 -organization=17 -living_thing=11 -location=7 -person=3
@fox_sports_net@	-broadcast_network=30 -broadcast-tv_channel=1 -broadcast_program=1
@valea_mare@	-location=23
@ucc@	-organization=135 -religion-religion=10
@vitamin_b12@	-chemistry=37 -disease=1
@kanada@	-person=21 -location=4 -language=1
@march@	-location=117 -art=18 -event=9 -person=5 -title=3 -product=1
@slovenian_championship@	-organization=31 -event=2
@prince_pedro_henrique_of_orléans-braganza@	-person=20
@our_man_higgins@	-broadcast_program=24
@quintus_servilius_caepio@	-person=31
@appalachian@	-location=142 -organization=4
@portland_storm@	-organization=30
@rodney_parade@	-location=70
@pisagua@	-location=29 -product=7 -event=1
@cyme@	-location=31 -living_thing=1
@richard_smalley@	-person=53
@spiru_haret@	-person=32
@merian@	-person=32 -art=5
@dhoby_ghaut@	-location=42
@dave_pomeroy@	-person=40
@charlotte_d'amboise@	-person=20
@leiden_observatory@	-location=32
@mark_waters@	-person=27
@line@	-metropolitan_transit-transit_line=54 -location=31 -location=25 -product=12 -organization=8 -art=6 -person=1
@big_bad_wolf@	-art=13 -location=8
@brahman@	-living_thing=43 -people-ethnicity=10 -person=4
@newlabour_party@	-organization=28
@howrah_bridge@	-location=39 -art=15
@bulldog_drummond_at_bay@	-art=23
@spoleto@	-location=47 -event=3 -organization=1
@uncensored@	-broadcast_program=23 -art=4
@parliament_building@	-location=22 -organization=7
@jack_grimes@	-person=24
@paparazzi@	-art=61 -broadcast_program=3
@lampedusa@	-location=110 -living_thing=2
@the_bank_job@	-art=41 -broadcast_program=8
@64_zoo_lane@	-broadcast_program=29
@deströyer_666@	-person=20
@british_north_america@	-location=1338
@madan_mohan@	-god=43 -person=30
@coleophora_gallipennella@	-living_thing=20
@mary_brunton@	-person=20
@pinophyta@	-living_thing=29
@apm@	-organization=31 -location=2
@the_bad_news_bears@	-art=50 -broadcast_program=18
@haralson_county@	-location=20
@molina@	-location=35 -person=16 -living_thing=1
@drive@	-art=221 -person=3 -product=3 -title=1 -event=1
@ludovic_stewart,_2nd_duke_of_lennox@	-person=25
@tilt@	-person=59 -art=27 -broadcast_program=20
@cafayate@	-location=27
@azio_corghi@	-person=22
@capo_d'orlando@	-location=22 -organization=5
@andrew_cuomo@	-person=331
@lefty_o'doul@	-person=56
@abdul_salam_arif@	-person=63
@for_your_pleasure@	-art=21
@amānullāh_khān@	-person=28
@turkish_state_railways@	-organization=184
@prince_john@	-person=49 -art=2
@william_sefton_moorhouse@	-person=38
@rowan@	-location=56 -living_thing=45 -organization=5 -person=3 -product=1 -art=1
@president_of_bolivia@	-title=264
@gloria_guida@	-person=28
@daniel_s._dickinson@	-person=51
@krystala@	-broadcast_program=33
@greater_moncton@	-location=35
@narvik@	-location=596 -event=9 -organization=2
@stand_by_your_man@	-art=38 -broadcast_program=5
@western_line@	-location=28 -metropolitan_transit-transit_line=4 -organization=2
@anatoli_boukreev@	-person=27
@ohio_state_university@	-organization=3032 -person=1
@nord-trøndelag_university_college@	-organization=23
@ukrainian_greek_catholic_church@	-organization=271 -location=2
@lion_music@	-organization=46
@oceanport,_new_jersey@	-location=75
@imperative_reaction@	-person=21
@mission_viejo,_california@	-location=102
@sergei_zakharov@	-person=135
@aberdyfi@	-location=48
@my_own_private_idaho@	-art=77
@kargil@	-location=65 -event=13
@santa_anita_derby@	-event=207
@nyamwezi@	-people-ethnicity=20 -language=4
@garbiñe_muguruza@	-person=46
@south_shields@	-location=783 -organization=139
@royal_canadian_air_force@	-organization=1407 -title=1
@journey@	-product=42 -art=35
@carmelites_of_mary_immaculate@	-organization=41
@buddy_holly@	-person=790 -art=39
@green_acres@	-broadcast_program=264 -location=7
@planet_heights@	-location=21
@orchard_park@	-location=59
@anglo-norman@	-people-ethnicity=463 -language=117
@thales@	-person=207 -organization=124
@ferdinand_i_of_romania@	-person=43
@amazing_grace@	-art=406 -event=2
@masterpiece_theatre@	-broadcast_program=36 -art=7
@smith_county@	-location=91
@lindau@	-location=215
@mount_scopus@	-location=112 -organization=2
@manchukuo@	-location=719 -organization=1
@drag-on@	-person=63
@sharif_university_of_technology@	-organization=146
@the_barbican@	-location=30
@tamannaah@	-person=86
@nnamdi_azikiwe_international_airport@	-location=44
@terry_tempest_williams@	-person=39
@kroner@	-finance-currency=44
@igor_shafarevich@	-person=22
@realnetworks@	-organization=175
@hattiesburg,_mississippi@	-location=237
@chechen@	-location=131 -language=82
@fieseler@	-organization=34 -person=1
@scunthorpe@	-location=358 -organization=54
@university_of_hohenheim@	-organization=49 -location=3
@andromeda_polifolia@	-living_thing=22
@napo_river@	-location=39
@gian_piero_gasperini@	-person=29
@dna@	-person=62 -art=57 -organization=10 -biology=3
@britt_daniel@	-person=53
@avalon_airport@	-location=35
@hoogstraten@	-location=44 -organization=4 -person=1
@sick_of_it_all@	-person=104 -art=2
@dominion_resources@	-organization=43
@borage_family@	-living_thing=113
@des_moines@	-location=601 -product=2
@james_faulkner@	-person=45
@orbit_books@	-organization=105
@fernando_poe,_sr.@	-person=20
@double_helix_games@	-person=23
@jade_macrae@	-person=29 -art=6
@124@	-location=11 -art=10 -product=6 -event=3
@warren_smith@	-person=96 -event=1
@charlie_griffith@	-person=40
@amigas_y_rivales@	-broadcast_program=22
@salta_province@	-location=280
@moscow_aviation_institute@	-organization=85
@fonzworth_bentley@	-person=34
@liffey_valley_shopping_centre@	-location=20
@billy_jack_goes_to_washington@	-art=22
@lbj@	-person=19 -location=1
@gao_yuanyuan@	-person=42
@northern_suburbs@	-location=34 -organization=5
@90125@	-art=48
@erdoğan@	-person=23
@tundra@	-product=13 -organization=7 -language=2 -living_thing=2 -location=1
@wordplay@	-broadcast_program=13 -art=8 -person=1
@los_angeles_times_book_prize@	-award=140 -art=2
@caroline@	-location=117 -person=96 -organization=35 -event=20 -product=11 -art=11
@slamannan_railway@	-organization=22
@fever@	-art=137 -medicine-symptom=45 -organization=4 -product=2 -person=1
@shelley_craft@	-person=24
@next_century_foundation@	-organization=25
@katihar_district@	-location=22
@hideaway@	-art=26 -location=2
@strictly_dance_fever@	-broadcast_program=20
@cadence@	-art=22 -organization=22
@bulgarian_agrarian_national_union@	-organization=39
@saturnia_pyri@	-living_thing=24
@hasselt@	-location=301 -event=2
@pine_island@	-location=44 -product=1
@dennis_the_menace@	-broadcast_program=192 -art=38 -product=3
@lord_cochrane@	-person=102 -title=2
@minho@	-location=184 -person=21
@josh_reddick@	-person=32
@amos@	-person=80 -location=47 -art=46
@salome@	-art=387 -person=202 -location=4 -product=1
@vic_damone@	-person=175
@taito@	-person=197 -location=1
@manganese@	-chemistry=109 -disease=1 -location=1
@parikrama@	-person=27 -location=1
@evan_williams@	-person=36
@original_film@	-art=41 -organization=26 -broadcast_program=2
@płońsk@	-location=237
@alampur@	-location=22
@ajax@	-computer-programming_language=300 -location=103 -art=27 -product=21 -organization=8
@grey_wolves@	-organization=83 -living_thing=2
@association_of_teachers_and_lecturers@	-organization=22
@aly_raisman@	-person=39
@silvina_ocampo@	-person=20
@ivan_neville@	-person=102
@national_solidarity_party@	-organization=51
@irwin_goodman@	-person=21
@waterloo@	-location=837 -event=394 -art=159 -organization=61 -product=2 -food=1 -person=1
@british_american@	-people-ethnicity=26 -organization=2
@william_h._danforth@	-person=20
@wyndham_worldwide@	-organization=43
@terry_yorath@	-person=53
@leo_frobenius@	-person=33
@fredericksburg@	-location=241 -organization=1
@aberdour@	-location=48 -organization=2
@agent_orange@	-chemistry=218 -art=6 -product=1
@nasal@	-body_part=17 -disease=4
@american_men's_singles_championship@	-event=40
@adam-ondi-ahman@	-location=39
@qara_yusuf@	-person=46
@rodeo@	-location=29 -art=3 -organization=2
@rutherfordton,_north_carolina@	-location=28
@how_to_destroy_angels@	-person=33 -art=8
@one_day_in_your_life@	-art=30
@david_lloyd-jones@	-person=33
@max_morrow@	-person=23
@kashiwazaki@	-location=33
@david_cook@	-person=231 -art=12
@tom_o'brien@	-person=43
@jaguar@	-organization=280 -living_thing=252 -product=88 -person=15 -art=2
@jim_griffiths@	-person=34
@l.d._50@	-art=21
@ny_417@	-location=23
@dukes@	-location=14 -organization=11 -person=8 -title=3
@pacajes_province@	-location=23
@c._torres@	-person=41
@sidewise_award_for_alternate_history@	-award=71
@de_pere@	-location=26 -organization=1
@akshay_anand@	-person=27
@ephraim@	-person=93 -location=29
@genrikh_yagoda@	-person=56
@crime_story@	-broadcast_program=96 -art=18
@arnaud_démare@	-person=37
@society_of_broadcast_engineers@	-organization=30
@pokémon_firered_and_leafgreen@	-product=45
@jason_and_the_argonauts@	-art=98 -broadcast_program=17
@sexually_transmitted_infections@	-disease=24 -art=1
@francis_bourne@	-person=28
@axwell@	-person=169 -location=1
@william_kristol@	-person=61
@ps.@	-art=32 -language=3
@claas@	-organization=24
@metropolitan_borough_of_dudley@	-location=57
@john_dunlap@	-person=23
@cali@	-location=693 -person=19 -organization=1
@ravensbrück@	-location=69
@emperor_xuan_of_western_liang@	-person=20
@suchitepéquez@	-location=24 -organization=6
@regen@	-location=51 -art=2
@dinas_powys@	-location=49 -organization=6
@cellular_jail@	-location=47
@william_beaumont@	-person=40
@harriet_lane@	-person=24 -product=3
@dean_koontz@	-person=243
@vasily_grossman@	-person=45
@boa_vista@	-location=144
@nicky_hilton@	-person=49
@nicolás_barrientos@	-person=21
@zbąszynek@	-location=22
@hlinka_guard@	-organization=26
@darius_reynaud@	-person=29
@california_department_of_water_resources@	-organization=61
@gmina_halinów@	-location=23
@president_of_the_council_of_ministers@	-title=67
@ferdinando_bertoni@	-person=25
@the_aquabats@	-person=154
@chi@	-organization=18 -location=13 -art=5 -event=1 -person=1
@cedar_grove,_new_jersey@	-location=27
@s.league@	-organization=568
@faithless@	-person=305 -art=11
@euphrosyne@	-god=17 -person=7
@american_dreamz@	-art=33
@erich_mielke@	-person=64
@low_thia_khiang@	-person=41
@karan@	-person=35 -location=10
@valero@	-organization=43 -person=1
@2009–10@	-event=1659 -organization=4 -award=1
@stephen_pearson@	-person=22
@mere@	-location=67
@attlee@	-person=43 -title=1
@new_territories@	-location=751 -event=1
@bishop_of_hexham@	-title=22
@hotchkiss@	-organization=116 -location=7
@upper_darby_high_school@	-organization=21
@clips@	-computer-programming_language=21 -broadcast_program=2
@lacey_schwimmer@	-person=49
@orson_pratt@	-person=120
@yilan@	-location=51 -organization=4
@carlingford_lough@	-location=67
@lyell@	-person=12 -location=7 -award=2
@vidyut_jamwal@	-person=26
@qarah_su_rural_district@	-location=73
@dennis_publishing@	-organization=53
@paul_craig_roberts@	-person=31
@jasmine@	-living_thing=45 -person=8 -art=6 -organization=4 -food=3
@the_bachelor@	-broadcast_program=119 -art=22
@gmina_drużbice@	-location=48
@whitney_museum_of_american_art@	-location=1029 -organization=1
@samuel_vincent@	-person=89
@oswestry_school@	-organization=40
@minister_of_national_revenue@	-title=45
@professional_bowlers_association@	-organization=109 -broadcast_program=1
@sweet_lorraine@	-art=55
@v._dakshinamoorthy@	-person=24
@ahmad_shah_massoud@	-person=125
@south_region@	-location=238 -event=1
@shakaya@	-person=27 -art=4
@reading_rockets@	-organization=22
@roy_romer@	-person=55
@mpv@	-product=43 -broadcast_program=1
@bernard_mandeville@	-person=26
@gabriel_hogan@	-person=34
@doe@	-organization=72 -living_thing=14 -location=4 -event=1
@neustadt_am_rübenberge@	-location=43
@auxerre@	-organization=263 -location=243
@semarang@	-location=446
@john_alen@	-person=20
@romário@	-person=112
@skills_funding_agency@	-organization=24
@tony_platt@	-person=33
@st._martin's_day@	-time=40
@richardson_highway@	-location=61
@full_moon_fever@	-art=31
@linda_howard@	-person=33
@hoppers_crossing@	-location=23 -organization=1
@candidates_tournament@	-event=124
@cesar@	-location=61 -person=4 -award=2
@berwick@	-location=317 -product=26 -organization=12 -person=5 -title=1
@nick_cassavetes@	-person=71
@rod_gilbert@	-person=44
@kysuce@	-location=22
@terrence_ross@	-person=22
@bad_boy_bill@	-person=21
@port_melbourne@	-organization=278 -location=88 -metropolitan_transit-transit_line=8
@tung_chee_hwa@	-person=83
@stanley_medical_college@	-organization=27
@fram@	-product=108 -organization=84 -art=8 -location=2
@die_weltbühne@	-art=21
@fred_funk@	-person=57
@panthers@	-organization=51 -living_thing=25 -person=13 -art=5
@meung-sur-loire@	-location=23 -event=2
@sos@	-art=54 -product=7 -location=3 -organization=2 -biology=2
@ismail@	-person=53 -location=20
@slovenian_national_team@	-organization=25
@alcázar_of_seville@	-location=28
@idc@	-organization=52 -person=1
@russians@	-people-ethnicity=1035 -location=29 -organization=13 -art=7
@smilodon@	-living_thing=97
@the_last_remnant@	-product=25
@18th_dynasty@	-event=20
@calvisano@	-organization=47 -location=10
@martha_munizzi@	-person=34
@lrt@	-transit=87 -organization=1
@university_of_liberia@	-organization=65
@fondi@	-location=80 -organization=10
@willis@	-location=19 -person=9
@la_düsseldorf@	-person=34 -art=5
@brian_macdevitt@	-person=26
@zawisza_czarny@	-person=26 -product=1
@bibbiena@	-location=19 -person=1
@10th_district@	-location=69 -organization=1
@acacia_ridge@	-location=20
@tiswadi@	-location=22
@the_police@	-person=877 -organization=7 -art=4
@bourne_end@	-location=48 -event=1
@helix_high_school@	-organization=29
@fleur_saville@	-person=28
@rio_locsin@	-person=38
@mesa@	-location=260 -organization=22 -product=14 -computer-programming_language=9
@midnattsol@	-person=21
@queens_boulevard@	-location=89
@ononis@	-living_thing=22
@moguls@	-event=21 -location=7 -title=1
@the_skin_i_live_in@	-art=36
@berserk@	-art=69 -event=1
@the_slap@	-broadcast_program=24 -art=12
@sic@	-broadcast_network=118 -organization=49 -person=4 -chemistry=4 -location=1
@shenley_brook_end@	-location=20
@lille_university_of_science_and_technology@	-organization=42
@bury_f.c.@	-organization=50
@peter_paige@	-person=23
@zoe,_duncan,_jack_and_jane@	-broadcast_program=23
@déjà_vu@	-art=80 -product=3 -person=2 -organization=2
@coach_of_the_year@	-award=18 -art=2
@the_battle@	-event=36 -art=9 -location=1
@lex_barker@	-person=111
@first_hawaiian_bank@	-organization=30
@love_generation@	-art=17 -broadcast_program=8 -event=1
@brian_unger@	-person=20
@gottschalk@	-person=23
@unicorns@	-organization=39
@edgecombe_county@	-location=37
@sam_waterston@	-person=280
@emma_willis@	-person=90
@konnie_huq@	-person=58
@madisonville,_kentucky@	-location=39
@spider-man@	-art=271 -broadcast_program=197 -product=65 -person=1
@tanakh@	-art=595 -person=6
@andy_connell@	-person=28
@haywood_county,_north_carolina@	-location=38
@yelena_isinbayeva@	-person=95
@brac_university@	-organization=43
@comstock_prize_in_physics@	-award=22
@university_of_wales@	-organization=541 -location=17
@głubczyce_county@	-location=112
@phyllonorycter_esperella@	-living_thing=27
@bastrop,_texas@	-location=47
@truckee@	-location=73 -person=4 -organization=1
@mike_winters@	-person=21
@lon_morris_college@	-organization=24
@todd_dodge@	-person=30
@hannah@	-person=15 -art=3 -product=3 -location=3 -broadcast_program=2
@luster@	-location=77 -art=10
@argonne@	-location=53 -event=9 -product=1
@method_fest_independent_film_festival@	-event=27
@sound_editor@	-title=92
@the_godfather_part_ii@	-art=270
@albert_speer@	-person=443 -art=4
@screw@	-art=26 -person=4 -product=2
@fudge@	-broadcast_program=18 -food=12 -product=11
@holding_back_the_years@	-art=30
@woodchurch@	-location=38 -product=2
@reading@	-location=2079 -organization=1995 -event=21 -product=1 -person=1
@this_is_40@	-art=38
@frankie_yale@	-person=55
@killers@	-art=76 -person=4 -event=2
@frenchman@	-location=167 -organization=2
@university_of_kansas@	-organization=1976 -location=1
@henley_beach@	-location=26 -location=2
@ellen_pompeo@	-person=106
@mercia@	-location=1082 -title=1
@avus@	-location=59
@yuki_uchida@	-person=38
@byczyna@	-location=51
@halt@	-location=83
@just_jordan@	-broadcast_program=49
@orange_coast_college@	-organization=96
@malcolm_lowry@	-person=105
@duval@	-location=46 -person=6 -organization=1
@rod_laver_arena@	-location=149
@kodiak@	-location=191 -broadcast_program=4 -living_thing=2
@gilgamesh@	-person=207 -broadcast_program=9 -art=7
@newport_east@	-location=20
@bulbul@	-living_thing=24 -person=22 -art=8
@west_perth@	-organization=145 -location=65
@msnbc_live@	-broadcast_program=31
@eurostar@	-organization=336 -product=7
@eskimo@	-people-ethnicity=196 -art=16 -person=1 -language=1 -organization=1
@machines_of_loving_grace@	-person=25
@montebelluna@	-location=42 -organization=12
@portofino@	-location=79 -art=5
@stand_up@	-art=44 -organization=1
@sum_41@	-person=457
@divine_intervention@	-art=25
@she-wolf_of_london@	-broadcast_program=17 -art=5
@writers_guild_of_america,_west@	-organization=85
@thomas_burke@	-person=63
@casa_grande@	-location=56 -product=1
@jimmie_lee_jackson@	-person=23
@widnes@	-location=320 -organization=1
@paul_masson@	-person=21
@ivan_vladislav@	-person=25
@danny_chan@	-person=29
@samuel_reshevsky@	-person=146
@mekhi_phifer@	-person=111
@the_college_of_saint_rose@	-organization=29
@encarta@	-product=62 -art=1
@priestly_fraternity_of_st._peter@	-organization=55
@j._rosamond_johnson@	-person=27
@robert_de_beaumont@	-person=24
@charlie@	-person=80 -art=7 -event=1 -product=1 -location=1 -broadcast_program=1
@charles_cecil@	-person=21 -organization=1
@seven_swords@	-art=31
@route_25@	-location=53 -metropolitan_transit-transit_line=3 -transit=1
@erskine@	-location=69 -broadcast_program=15 -person=14 -organization=8
@the_next_season@	-event=49 -organization=1
@midland_counties_league@	-organization=22
@joseph_marcell@	-person=28
@montreat_college@	-organization=29
@vincenzo_foppa@	-person=34
@jim_riggleman@	-person=33
@philip_i@	-person=174
@bàsquet_manresa@	-organization=24
@wellingborough@	-location=279 -organization=10
@hen_wlad_fy_nhadau@	-art=37
@the_kendalls@	-person=33
@casiquiare_canal@	-location=28
@coquillett@	-person=217
@philemon_wright@	-person=31 -location=1
@chinese_taipei@	-organization=204 -location=5
@biên_hòa@	-location=95
@nbc_weather_plus@	-broadcast_network=97
@bemba@	-people-ethnicity=22 -person=1
@molluscs@	-living_thing=135 -art=1
@frances_drake@	-person=22
@bad_sobernheim@	-location=66
@florencio_varela@	-location=20 -person=9
@cullen_bunn@	-person=20 -art=1
@alexander_bogdanov@	-person=79
@alpilles@	-location=22
@robin_askwith@	-person=53
@greencastle@	-location=59 -art=2
@lagardère_group@	-organization=49
@sherry_middaugh@	-person=46
@george_darby@	-person=29
@avon_calling@	-art=21
@msc@	-education-educational_degree=179 -organization=26 -location=2 -title=1
@khorgam_rural_district@	-location=31
@perry_benson@	-person=31
@wwe@	-person=1572 -event=2 -product=1
@araraquara@	-location=50
@arthur_wharton@	-person=21
@ivy_league_records@	-organization=41
@anssi_koivuranta@	-person=35
@tuscaloosa,_alabama@	-location=401 -organization=1
@crimes_of_passion@	-broadcast_program=28 -art=21
@kattappana@	-location=20
@rajkiran@	-person=51
@dayton_aviation_heritage_national_historical_park@	-location=27
@jarrod_sammut@	-person=42
@seregno@	-location=39 -organization=10
@friday_night_dinner@	-broadcast_program=40 -time=3
@iodine@	-chemistry=61 -disease=2 -art=1
@ulysses@	-product=58 -art=54 -location=33 -person=8
@la_parka@	-person=62
@cary@	-location=118 -person=3
@aleppo_international_airport@	-location=21
@john_herron@	-person=22
@bank_of_ireland@	-organization=172 -location=1
@loop_101@	-location=32
@fort_donelson@	-location=88 -event=62
@alex_delvecchio@	-person=49
@balaton@	-location=28 -product=1
@mark_lewin@	-person=44
@the_lost_colony@	-art=17 -location=3
@the_national_grange_of_the_order_of_patrons_of_husbandry@	-organization=29
@godfrey_quigley@	-person=23
@tor_johnson@	-person=47
@emma@	-person=128 -art=82 -broadcast_program=15 -location=4 -event=1 -product=1
@conor_casey@	-person=27
@alexander_dargomyzhsky@	-person=62
@clone@	-broadcast_program=12 -art=7 -product=1
@jo_dee_messina@	-person=108 -art=1
@polish_land_forces@	-organization=42
@jacqueline@	-person=105 -art=3
@giacinto_brandi@	-person=29
@ironman_world_championship@	-event=52
@chicago_orphans@	-organization=61
@yakima_reds@	-organization=28
@castlereagh@	-location=35 -person=25
@grambling@	-location=34 -organization=21
@beck@	-person=997 -broadcast_program=23 -art=1
@saba@	-location=260 -organization=12 -person=4 -language=3 -living_thing=3
@mercury@	-location=1007 -organization=561 -chemistry=520 -god=387 -art=33 -product=22 -computer-programming_language=14 -person=6 -broadcast_program=5 -event=2
@bruce_cumings@	-person=23
@harry_saltzman@	-person=102
@martin_fowler@	-person=45
@rand_paul@	-person=142
@coconino_county,_arizona@	-location=65
@trumbull@	-location=33 -person=5 -product=3 -organization=1
@stump@	-person=18 -product=1 -location=1
@monsieur_beaucaire@	-art=57
@fürst@	-title=128
@october_2@	-time=242 -event=1
@william_labov@	-person=68
@high_schools@	-education-educational_degree=44 -organization=5 -art=2
@acha@	-organization=48 -living_thing=1
@183_series@	-location=22
@cirque_de_gavarnie@	-location=20
@masterplan@	-person=80 -art=13
@lochmaben@	-location=58 -event=1
@an_ideal_husband@	-art=144
@archdeacon_of_chester@	-title=21 -location=2
@sandhurst@	-organization=189 -location=22
@suzy_delair@	-person=21
@bill_walker@	-person=57
@modern_records@	-organization=62
@andrew_grove@	-person=26
@reid_hoffman@	-person=56
@kingsbury@	-location=125 -organization=1
@women's_professional_soccer@	-organization=373 -event=12
@choreography@	-title=38 -art=2 -person=2
@mayflower_hotel@	-location=32 -person=1
@monkey_island@	-product=51 -location=8 -art=1
@alachua@	-location=79
@lord_fitzwilliam@	-person=19 -title=1
@šid@	-location=74
@south_oak_cliff_high_school@	-organization=23
@freedomland@	-art=19 -location=4
@stefania_belmondo@	-person=25
@avifauna@	-living_thing=60 -location=1
@aachen@	-location=28 -organization=3 -event=1
@tom_green@	-person=172 -location=17
@comic_strip_live@	-location=23 -broadcast_program=9
@louis_xii_of_france@	-person=240
@treasury@	-organization=265 -title=10 -location=8
@u.s._army@	-organization=1586 -location=4
@vineeth_sreenivasan@	-person=53
@glenroy@	-location=29 -organization=1
@tabasco@	-location=499 -organization=20 -food=1 -event=1
@clarence_williams_iii@	-person=59
@john_rudolphus_booth@	-person=27
@sipo@	-organization=21
@love_is@	-art=29 -organization=2
@miles_magister@	-product=36
@anaximenes@	-person=42
@sodom@	-person=151 -location=100 -art=3
@jorge_calderón@	-person=39
@bernau@	-location=39
@viña_del_mar@	-location=283 -event=3
@mangbetu@	-people-ethnicity=12 -language=9
@nba@	-organization=3587 -broadcast_program=38 -event=9 -art=4 -broadcast_network=1
@quabbin_reservoir@	-location=116
@cuauhtémoc_blanco@	-person=61
@prince_arthur,_duke_of_connaught_and_strathearn@	-person=99
@varennes@	-location=50 -event=4
@hoogerheide@	-location=22
@yuko_nakazawa@	-person=48
@mingachevir@	-location=27
@marriott_hotel@	-organization=20 -location=1
@baroness@	-person=40 -art=5 -title=4
@paan_singh_tomar@	-art=24 -person=23
@marshfield@	-location=99 -organization=1
@dave_matthews_band@	-person=732
@grand_turk@	-location=35 -product=6 -person=1
@wendell@	-location=42 -organization=2 -person=1
@ozark_air_lines@	-organization=20
@sorbus@	-living_thing=83
@exercise@	-person=40 -medicine-medical_treatment=3
@seneca_wallace@	-person=68
@great_miami_river@	-location=151
@atwood@	-location=34 -person=3
@phoenix_mercury@	-organization=351
@tristán_suárez@	-organization=26 -location=5
@goldenrod@	-living_thing=19 -location=4 -organization=1
@hms_beagle@	-product=172 -art=2 -event=1
@caribou@	-location=58 -product=5 -living_thing=5 -organization=3
@saltash@	-location=233
@polykastro@	-location=18 -organization=3
@red_bull_gmbh@	-organization=23 -person=1
@city_limits@	-art=33 -broadcast_program=2 -location=1
@buckley@	-location=13 -person=10 -organization=1
@vaginal_davis@	-person=47
@minori@	-person=15 -location=7
@capercaillie@	-person=71 -living_thing=1
@an_inspector_calls@	-art=92
@perry_como@	-person=671 -art=1
@mary_robinson@	-person=336 -product=1
@edward_porter_alexander@	-person=38
@chris_mooney@	-person=52
@the_dukes@	-broadcast_program=19 -person=18 -art=2
@ramsgate@	-location=553 -organization=41
@scott_joplin@	-person=297 -art=9
@norm_van_brocklin@	-person=96
@comcast_sportsnet_mid-atlantic@	-broadcast-tv_channel=27
@bob_stanley@	-person=58
@puffin@	-living_thing=49 -person=29 -organization=2 -product=1
@o'brien_county@	-location=43
@dialog@	-organization=26 -art=1
@roussanne@	-food=50
@arthur_greiser@	-person=43
@grimme-preis@	-award=21
@kazincbarcika@	-location=29 -organization=1
@ed_bailey@	-person=39
@helen_shapiro@	-person=72
@amon@	-person=23 -god=17
@the_adventurer@	-broadcast_program=18 -art=14
@banyuls-sur-mer@	-location=37
@hougoumont@	-product=17 -location=16
@malice_aforethought@	-art=19 -broadcast_program=2
@jemmy_dean@	-person=20
@publius_clodius_pulcher@	-person=106
@clement_of_ohrid@	-person=43
@hammersmith_hospital@	-location=90
@royal_holloway@	-organization=27
@hackberry@	-living_thing=58 -location=13
@pueblo@	-location=211 -people-ethnicity=32 -product=9
@westworld@	-art=67 -person=22
@hirshhorn_museum_and_sculpture_garden@	-location=391
@lord_curzon@	-person=65
@peel_thunder@	-organization=33
@jeff_keith@	-person=27
@colgate_university@	-organization=662
@bagdad@	-location=40 -art=2
@morane-saulnier_l@	-product=21
@gloria_katz@	-person=20
@lubiewo@	-location=21
@mangualde@	-location=28 -person=1
@east_lindsey@	-location=296
@secret_records@	-organization=33
@bill_ward@	-person=169
@orania@	-location=23 -living_thing=2 -art=1
@walter_mccarty@	-person=25
@montella@	-location=19 -person=1
@argent@	-visual_art-color=139 -person=106 -broadcast_network=2 -art=2
@fk_smederevo@	-organization=106
@interior@	-location=70 -organization=29 -title=8 -art=7 -person=1
@jim_cornette@	-person=210
@i,_claudius@	-broadcast_program=128 -art=111
@traveller@	-product=97 -art=31 -people-ethnicity=7
@wbu@	-organization=30 -broadcast-tv_channel=2
@orthonama_obstipata@	-living_thing=22
@event_horizon@	-art=53
@north_sea_canal@	-location=46
@range_rover@	-product=195
@sylhet@	-location=436 -event=1
@corrientes@	-location=299
@stara_wieś@	-location=28
@totila@	-person=148 -product=2
@the_vampire_lestat@	-art=27
@volpi_cup@	-award=83 -event=3
@rampur@	-location=125 -living_thing=1
@the_blueprint@	-art=63 -person=3
@lancelot,_the_knight_of_the_cart@	-art=23
@mayer_brown@	-organization=44
@bee_orchid@	-living_thing=38
@herceg_novi@	-location=213 -event=1
@creeslough@	-location=27
@veronica_mars@	-broadcast_program=458 -art=16
@dred_scott@	-person=74 -event=19
@chen_long@	-person=21
@dehpir_rural_district@	-location=25
@mr._lonely@	-art=20
@afi_awards@	-award=29 -organization=19
@ons@	-organization=20 -title=9 -location=4
@dangerously_in_love@	-art=55
@wilkes_expedition@	-event=39 -person=2
@eve@	-person=651 -broadcast_program=49 -art=28 -organization=5 -product=5 -time=3
@werner_sombart@	-person=63
@mark_volman@	-person=76
@laporte@	-location=56 -person=2 -organization=1
@daisy_lowe@	-person=26
@cotillion_records@	-organization=46
@swannanoa@	-location=23
@sbs_two@	-broadcast_network=68
@savages@	-art=47 -person=21
@perseverance_records@	-organization=41
@melissa_harris-perry@	-person=34 -broadcast_program=1
@william_clowes@	-person=19 -organization=1
@international_year_of_biodiversity@	-event=26
@larousse_gastronomique@	-art=36
@joseph_fourier@	-person=51
@metropolitan_transportation_authority@	-transit=231 -organization=7
@tula@	-location=417 -organization=3 -language=2 -people-ethnicity=2 -person=1
@scandinavian@	-location=46 -language=3 -broadcast_network=1 -event=1
@linn_boyd@	-person=22
@tennessee_valley_authority@	-organization=591
@conmebol@	-organization=565 -event=9
@engineering_council@	-organization=41
@bureau_of_political-military_affairs@	-organization=24
@daniela_mercury@	-person=82 -art=1
@romanians@	-people-ethnicity=845 -organization=2
@gauntlet@	-product=31 -organization=4 -art=2 -event=2
@surveyed@	-title=66
@1960@	-event=1077 -art=6 -location=1
@craigieburn@	-location=77 -organization=3 -metropolitan_transit-transit_line=2
@wei_wei@	-person=26
@rai_1@	-broadcast_network=143
@boris@	-person=158 -art=4
@montabaur@	-location=154
@reds@	-art=147 -organization=103 -food=1 -people-ethnicity=1
@henle@	-person=124 -organization=1
@john_milner@	-person=80 -art=1
@gorillaz@	-person=564 -art=25
@spring_valley@	-location=180 -organization=1
@rajat_kapoor@	-person=63
@royal_cornwall_polytechnic_society@	-organization=44
@abet@	-organization=100
@metuchen_high_school@	-organization=26
@skyline@	-product=40 -art=24 -location=7 -organization=7 -person=3
@life_(magazine)@	-art=21
@justin_chancellor@	-person=62
@h._w._wilson_company@	-organization=32
@amper@	-location=24
@kambar@	-person=33
@south_glamorgan@	-location=75
@province_of_campobasso@	-location=81
@george_best@	-person=323 -art=5
@aleksandrów_kujawski@	-location=130
@conflict@	-event=66 -art=15 -broadcast_program=13 -product=1 -organization=1
@scientific_skepticism@	-religion-religion=26
@oak_brook@	-location=54
@centennial_olympic_park@	-location=67
@mark_foster@	-person=61 -broadcast_program=1
@the_books@	-person=44 -art=1
@vance_law@	-person=25
@aleksis_kivi@	-person=48 -art=2
@top_trumps@	-product=30 -broadcast_program=1
@lorain_county@	-location=86
@hemel_hempstead@	-location=405 -organization=5
@verín@	-location=22 -organization=1
@amakusa_district@	-location=34
@st._laurent@	-food=18 -location=14 -person=4
@torrington,_connecticut@	-location=75
@battle_of_nájera@	-event=32
@spt@	-organization=25
@u.s._route_119@	-location=77
@scott_eyre@	-person=20
@god_hand@	-product=26
@marat@	-art=87 -person=51 -product=5
@irem@	-person=80 -organization=2
@khezel-e_sharqi_rural_district@	-location=40
@dendrolimus_pini@	-living_thing=38
@lil'_romeo@	-person=24 -art=3
@tancredi@	-art=63 -person=3
@marianka@	-location=24
@department_of_the_environment@	-title=71 -organization=52
@white_squall@	-art=32
@franz_joseph_gall@	-person=41
@anna_seward@	-person=68
@lan_kwai_fong@	-location=28 -art=3
@joseph_rowntree@	-person=22
@king_constantine_ii@	-person=24
@canterbury_association@	-organization=124
@illapel@	-location=26
@são_bernardo_do_campo@	-location=132
@fort_portal@	-location=90
@morse@	-location=23 -person=6 -organization=3 -art=1 -product=1
@greyson_chance@	-person=64
@tochiazuma@	-person=26
@rapture@	-art=57 -person=1
@nazi_regime@	-location=97 -organization=4 -event=1
@celta@	-organization=42 -product=3
@colonel_abrams@	-person=23 -art=2
@hellinsia_inulae@	-living_thing=20
@against_the_wind@	-art=38 -broadcast_program=35
@zarand_county@	-location=219
@nikolai_pozdneev@	-person=275
@danny_fields@	-person=26
@yesterdays@	-art=107 -person=3
@east_windsor,_connecticut@	-location=28
@battle_of_steenkerque@	-event=30 -location=1
@canadian_triple_crown@	-event=52
@hillary_clinton@	-person=116 -event=3
@ravenous@	-art=36 -person=4
@beany_and_cecil@	-broadcast_program=41
@native_tongue@	-art=32 -language=2
@henri_coandă@	-person=40 -location=1
@the_paradine_case@	-art=32
@heir_apparent@	-title=22 -person=5
@fat_friends@	-broadcast_program=51
@suntory_hall@	-location=71
@berry_pomeroy@	-location=36
@woman's_world@	-art=35 -broadcast_program=1
@scottish_women's_premier_league@	-organization=70
@amar_singh@	-person=40
@alfresco@	-organization=23 -broadcast_program=7
@state_department@	-organization=444 -location=2
@beddau@	-location=21 -organization=4
@charles_auguste_de_bériot@	-person=20
@philistines@	-people-ethnicity=213
@aymara@	-language=570 -people-ethnicity=242
@national_center_for_supercomputing_applications@	-person=73
@muryeong@	-person=28
@tom@	-person=163 -organization=9 -broadcast_program=7 -computer-programming_language=4 -location=2 -product=2 -art=2 -living_thing=1
@crediton@	-location=169 -title=9
@paul_morgan@	-person=24
@moonstruck@	-art=77
@matt_lanter@	-person=42
@imperial_japanese@	-location=52 -organization=3 -event=1
@bunyoro@	-location=291
@homer_bailey@	-person=42
@anna_mcgarrigle@	-person=54
@two_for_the_money@	-art=21 -broadcast_program=13
@musée_des_beaux-arts@	-location=50
@hebe@	-god=71 -living_thing=7 -product=4 -location=3
@iligan@	-location=55
@holiness@	-religion-religion=86 -title=1
@radium@	-chemistry=36 -organization=3 -person=1
@spaced_out@	-broadcast_program=20 -art=1
@stuart_macrae@	-person=22
@eric_hill@	-person=20
@tvw@	-broadcast_network=27
@guilty@	-art=82
@santee,_california@	-location=27
@conifer@	-living_thing=71 -location=13
@selangor@	-location=1602 -organization=81 -title=1
@grass_roots@	-broadcast_program=40 -person=4 -art=3 -organization=1
@armide@	-art=80 -product=16
@pierre_larquey@	-person=24
@pope_constantine@	-person=31
@boycott,_divestment_and_sanctions@	-organization=74
@lo@	-location=12 -organization=8 -person=1
@the_bolsheviks@	-person=18 -organization=2
@danse_avec_les_stars@	-broadcast_program=20
@phil_campbell@	-person=68 -location=11
@aldebaran@	-location=94 -product=1
@tay_rail_bridge@	-location=43 -event=2
@neckarsteinach@	-location=21
@mark_chmura@	-person=20
@chicago_history_museum@	-organization=65
@lambeth_bridge@	-location=40
@bono@	-person=951 -location=5 -people-ethnicity=1
@high_society@	-art=100 -title=4 -location=1
@opinogóra_górna@	-location=42
@lee_roy_jordan@	-person=47
@queen_mary_reservoir@	-location=20
@sword@	-location=16 -person=11 -title=2 -organization=1
@toghtekin@	-person=25
@triptolemus@	-god=32
@spooky@	-person=29 -art=11
@jackie_smith@	-person=23
@christian_brothers_university@	-organization=49
@paczków@	-location=30
@2007–08@	-event=1558 -organization=8 -award=1
@2006_winter_olympics@	-event=1625
@mollendo@	-location=25
@kevin_miller@	-person=27
@steptoe_and_son@	-broadcast_program=157 -art=13
@nenagh@	-location=204 -organization=2
@ulster-scots@	-language=63 -people-ethnicity=13
@palace_of_the_parliament@	-location=45
@ministry_of_health@	-organization=140 -title=8 -person=4 -location=1
@zachery_ty_bryan@	-person=33
@president_of_azerbaijan@	-title=124 -person=3
@d-tv@	-broadcast_program=22
@lexington,_virginia@	-location=312
@the_lady_of_lyons@	-art=21
@adjutant_general@	-organization=66 -title=52
@sweet_leaf@	-art=22 -organization=1
@capital_beltway@	-location=148
@flying_scotsman@	-product=46
@the_bbc@	-organization=32
@monkey_business@	-art=114 -broadcast_program=8 -person=6
@shibuya,_tokyo@	-location=128
@coombe_abbey@	-location=22
@bisley@	-location=62 -product=2 -organization=2
@missionary_society_of_st._columban@	-organization=23
@na_ying@	-person=22
@spice_1@	-person=156 -art=10
@paul_davies@	-person=93
@monarchs@	-title=11 -organization=8 -living_thing=2
@snapper@	-living_thing=102 -organization=14 -person=12 -product=7 -location=1 -broadcast_program=1
@bahmai_county@	-location=180
@kbo@	-organization=90 -location=1
@nizhny_novgorod@	-location=732 -organization=17 -transit=2
@nl_west@	-organization=31
@french_union@	-organization=146
@lithostege_farinata@	-living_thing=23
@ninja_scroll@	-art=50
@wheatland@	-location=127 -product=1
@skymark_airlines@	-organization=20
@brazzaville@	-location=585 -person=16
@cia_world_factbook@	-art=29
@atlanta_public_schools@	-location=51
@the_duchess_of_cambridge@	-person=29
@great_falls_voyagers@	-organization=34
@stepanakert@	-location=129
@nitty_gritty_dirt_band@	-person=227
@tansu_çiller@	-person=96
@the@	-art=9 -product=5 -location=3 -event=2 -broadcast_program=2 -person=1
@ehc_münchen@	-organization=53
@golden_square@	-location=48 -event=1
@taiko@	-product=54 -person=1
@frederick_i,_elector_palatine@	-person=23
@republic_day@	-time=74 -event=2 -location=1
@members@	-title=98 -person=7 -organization=4 -product=1 -event=1
@esopus@	-location=49 -art=6 -people-ethnicity=1
@metal_hammer@	-art=429
@columbia_encyclopedia@	-art=46
@betty_lennox@	-person=26
@élan@	-organization=20 -person=4 -location=2 -product=1
@woody_johnson@	-person=20
@rosie_perez@	-person=119
@sheila_macrae@	-person=25
@wheelus_air_base@	-location=62
@coachella@	-event=141 -location=54
@leon_breeden@	-person=20
@far_north@	-location=15 -art=9
@clifford_jordan@	-person=174
@84@	-location=21 -art=8 -event=6 -product=4 -organization=3 -metropolitan_transit-transit_line=1
@duke_of_roxburghe@	-title=24 -person=10
@pacific_bell@	-organization=72
@abe_burrows@	-person=109
@the_spy_with_a_cold_nose@	-art=23
@lucilla@	-person=42 -art=1
@peter_bergen@	-person=53
@karl_philipp_von_wrede@	-person=37
@samla_mammas_manna@	-person=27
@north_kensington@	-location=59
@silverstone_circuit@	-location=268
@pearl_river_county@	-location=29
@parents@	-art=41 -broadcast_program=7 -person=2
@tracy-ann_oberman@	-person=68
@uji@	-location=78 -product=1 -event=1
@bergen_tech_campus_in_teterboro@	-organization=69
@msx@	-product=545 -art=2 -living_thing=1
@wola_mysłowska@	-location=26
@clay_cross@	-location=80 -person=2
@destrehan@	-location=28 -organization=1
@alfredo_ottaviani@	-person=33
@doc_hollywood@	-art=26
@dover-foxcroft@	-location=24
@david_russell_hulme@	-person=23
@tca_awards@	-award=42 -organization=4
@fourth_album@	-art=30
@franconian@	-location=10 -people-ethnicity=7 -language=4 -person=2
@goldstar@	-organization=21
@stonewall@	-location=71 -organization=60 -event=38 -product=5 -person=3
@shawn_carter@	-person=43
@rosco_gordon@	-person=26
@royal_irish_academy@	-organization=442
@dominican_friar@	-organization=19 -person=1
@deerfield,_massachusetts@	-location=71 -event=1
@the_deep_end@	-broadcast_program=29 -art=27
@arnold_lanni@	-person=37
@the_bund@	-location=51 -broadcast_program=20 -organization=6
@physical@	-art=72 -medicine-medical_treatment=12 -disease=9 -person=4 -title=1
@esztergom@	-location=329
@the_eyes_of_texas@	-art=16 -broadcast_program=4
@brookhaven@	-location=62 -organization=13
@asadi_tusi@	-person=20
@bosconian@	-product=22
@chungju@	-location=91
@manheim@	-location=33 -organization=1 -person=1
@st._luke@	-person=18 -location=8 -art=2
@nigerian_national_democratic_party@	-organization=20
@joe_perry@	-person=383 -art=4
@rock_'n'_roll@	-art=84 -product=1
@habilitation@	-education-educational_degree=340
@leigh_whannell@	-person=49
@strata@	-art=17 -person=9 -organization=1 -location=1
@lifeboat@	-art=41 -organization=6 -location=2 -product=1
@albert_hammond,_jr.@	-person=45
@orestes@	-person=24 -art=1 -location=1
@chamberlain@	-title=346 -location=34 -person=33 -organization=1
@the_onset@	-person=34 -art=3
@north_end@	-location=161 -person=1
@andrew_kevin_walker@	-person=28
@wilmerding@	-location=20
@alan_cooper@	-person=25
@chris_ellison@	-person=34
@uss_midway_(cv-41)@	-product=29
@veranópolis@	-organization=20 -location=9
@programmer@	-product=37 -title=6 -person=1
@francis_greenway@	-person=55
@world_serpent_distribution@	-organization=21
@earls_of_essex@	-title=19 -person=1
@tromelin_island@	-location=23
@rebelde@	-broadcast_program=129 -art=26
@seleucia@	-location=16 -organization=3 -living_thing=1
@foreign_and_commonwealth_office@	-organization=668
@scots@	-language=676 -people-ethnicity=244 -location=144 -organization=11 -finance-currency=10 -living_thing=4 -art=1
@tobi_vail@	-person=37
@ficus_religiosa@	-living_thing=22
@black_sea@	-location=4142 -art=8
@matsusaka@	-location=58 -food=2
@poe@	-person=102 -location=4
@corby_glen@	-location=26
@sony_creative_software@	-organization=30
@anton_schindler@	-person=30
@wanderungen_durch_die_mark_brandenburg@	-art=23
@miguel_delibes@	-person=45
@no._601_squadron_raf@	-organization=21
@casablanca_records@	-organization=222
@hunter@	-broadcast_program=200 -location=142 -person=85 -product=28 -art=20 -organization=5 -metropolitan_transit-transit_line=2
@diederick_santer@	-person=72
@baa@	-organization=68 -event=4 -education-educational_degree=1 -location=1
@mbala@	-location=29 -language=1
@glen_velez@	-person=41
@canada_goose@	-living_thing=51 -organization=5
@viborg_county@	-location=28
@26@	-event=32 -location=25 -time=16 -metropolitan_transit-transit_line=10 -product=5 -organization=4 -art=1
@waddinxveen@	-location=23
@walk@	-art=9 -location=9 -event=2
@ndp@	-organization=297 -time=1
@danio@	-living_thing=23 -person=1
@the_church_of_jesus_christ_of_latter-day_saints_in_arizona@	-organization=33
@o'reilly@	-organization=40 -person=5
@josef_bürckel@	-person=25
@corinth,_mississippi@	-location=155 -event=4
@dalahu_county@	-location=160
@san_francisco_maritime_national_historical_park@	-location=37
@alabama_shakes@	-person=46
@mccook@	-location=37 -product=1
@landskrona@	-location=151 -event=1
@arnold_jacobs@	-person=20
@secretary_of_commerce@	-title=116 -organization=2
@2d_air_division@	-organization=58
@parkway_drive@	-person=135
@east_new_york@	-location=76
@loser@	-art=67 -person=4 -location=2
@carrickfergus@	-location=29 -art=11 -organization=1
@oudtshoorn@	-location=118
@saint_roch@	-person=107
@tortoise@	-person=164 -living_thing=92 -art=2
@kristiansand_airport,_kjevik@	-location=26
@vimmerby@	-location=27
@adelboden@	-location=62
@feeding_america@	-organization=53
@professional_wrestling@	-product=53 -title=1
@kadesh@	-location=60 -event=1
@el_escorial@	-location=218
@blackpool@	-location=73 -broadcast_program=41 -organization=16 -metropolitan_transit-transit_line=7
@mirage_studios@	-organization=76
@hay_fever@	-art=116 -disease=4
@phlomis@	-living_thing=21
@electra@	-art=101 -product=25 -location=17 -organization=4 -person=1
@tintin_in_the_congo@	-art=46
@wisley@	-location=73
@rattle@	-product=57 -art=11 -person=4 -living_thing=1 -location=1
@woh_lamhe@	-art=22
@ticehurst@	-location=23 -person=2
@art_monk@	-person=73
@trucks@	-person=15 -art=6 -product=5 -event=1
@stroud@	-location=263 -organization=3 -person=2
@linas_kleiza@	-person=62
@nabf@	-organization=167
@murex@	-living_thing=24 -organization=2
@nus@	-organization=75 -location=4
@pierrepoint@	-art=24
@brits@	-location=34 -award=7
@frank_caliendo@	-person=56
@stina_nordenstam@	-person=39
@russian_orthodox_church_outside_russia@	-organization=139 -location=1
@juan_pizarro@	-person=28
@bobby_simpson@	-person=61
@bow_river@	-location=273
@lynn_county@	-location=26 -person=1
@women_make_movies@	-organization=20
@demarcus_ware@	-person=55
@tennessee@	-location=9654 -organization=724 -event=65 -product=64 -art=25 -title=2 -person=1
@ganassi@	-organization=21 -location=2 -person=1
@martha_washington@	-person=168 -art=6
@warsaw_ghetto_uprising@	-event=206 -location=1
@turobin@	-location=26
@the_pagemaster@	-art=52 -product=2
@st_quentin_canal@	-event=26
@osteichthyes@	-living_thing=39
@panmunjom@	-location=61
@telecom_italia@	-organization=183
@legaspi@	-location=27 -person=2
@western_virginia@	-location=41 -organization=1 -event=1
@engine@	-broadcast_program=8 -person=6 -product=5 -art=4
@croatian_serbs@	-people-ethnicity=32
@duhallow_gaa@	-organization=21
@the_golden_notebook@	-art=25
@st._joe_company@	-organization=21
@canadian_professional_hockey_league@	-organization=34
@fred_meyer@	-organization=67 -person=2
@mick_channon@	-person=64
@montreal@	-location=15517 -organization=226 -event=37 -person=8 -product=2 -transit=2 -title=1 -finance-stock_exchange=1
@eupithecia_laquaearia@	-living_thing=22
@u.s._route_75@	-location=77
@portman_road@	-location=180
@estelita_rodriguez@	-person=23
@ray_lyman_wilbur@	-person=28
@prime_minister_of_australia@	-title=891 -person=1
@james_noble@	-person=32
@santalum@	-living_thing=26
@the_predator@	-art=25 -person=6
@herb_abramson@	-person=28
@calais,_maine@	-location=66
@mike_devereaux@	-person=21
@oberto@	-art=31 -person=2
@true_stories@	-art=45 -broadcast_program=6
@li_nanxing@	-person=69
@french_conquest_of_algeria@	-event=25
@spanish_colonial_revival_architecture@	-organization=33
@yaxley@	-location=31 -organization=6
@league_of_wales@	-organization=37 -event=1
@roman_empire@	-location=4543 -event=2
@college_of_the_pacific@	-organization=18 -location=2 -art=1
@ottoman_occupation@	-location=22 -event=6
@the_plimsouls@	-person=42
@john_barron@	-person=25
@vicente_lópez_partido@	-location=20
@último_gladiador@	-person=43
@ikoma@	-location=31 -product=2 -language=1
@gianluigi_trovesi@	-person=34
@blaze@	-art=37 -person=28 -organization=8 -product=1
@all_nigeria_peoples_party@	-organization=96
@juan_martín_de_pueyrredón@	-person=58
@tlingit@	-language=94 -people-ethnicity=26
@thales_underwater_systems@	-organization=23
@boone@	-location=226 -person=5 -product=1
@republic_of_austria@	-location=28
@big_beaver_falls_area_school_district@	-location=23
@carduelis@	-living_thing=26
@ingush@	-people-ethnicity=106 -language=39 -location=9 -organization=1
@domingo_martínez_de_irala@	-person=32
@llanera@	-location=19 -title=5
@overthrow@	-event=27 -location=1
@earl_of_caithness@	-title=52 -person=3
@apurímac@	-location=42
@freeway@	-person=189 -art=16 -location=13 -product=1
@thomas_paine@	-person=474 -art=1
@maxene_magalona@	-person=56
@the_financial_express@	-art=24
@eider@	-living_thing=33 -location=5 -product=1 -organization=1
@thomas_crerar@	-person=20
@earl_of_clanricarde@	-title=42 -person=3
@116@	-location=15 -art=4 -event=3 -product=3 -chemistry=2 -organization=1
@marcus_licinius_crassus_frugi@	-person=22
@isle_of_wight_coastal_path@	-location=36
@university_of_colorado_school_of_medicine@	-organization=26 -location=1
@barry_george@	-person=22
@washington_mystics@	-organization=275
@battle_of_angamos@	-event=30
@playtex@	-organization=51
@tor_books@	-organization=520
@melanie_hutsell@	-person=22
@eyehategod@	-person=78
@grand_national_assembly_of_turkey@	-religion-religion=235
@kan-etsu_expressway@	-location=20
@toda@	-language=19 -people-ethnicity=9 -location=5 -person=2
@ward_line@	-organization=25
@yoshiyuki_sadamoto@	-person=37
@michael_barbiero@	-person=70
@allsvenskan@	-organization=1488 -event=7
@nanjing_normal_university@	-organization=42
@ranger@	-organization=83 -location=49 -product=48 -title=32 -art=6 -event=1
@bif_naked@	-person=96
@vera_zvonareva@	-person=526
@tobias@	-person=21 -location=3
@battle_of_muret@	-event=28
@benny_davis@	-person=66
@fort_dearborn@	-location=75
@warren_gatland@	-person=56
@stefano_delle_chiaie@	-person=42
@hardenberg@	-location=56 -person=22
@john_wesley@	-person=879 -art=4
@blind_illusion@	-person=21
@larry_lujack@	-person=25
@caithness@	-location=602 -title=6
@hamilcar@	-person=16 -product=5
@kennedy_center_honors@	-award=165
@eaton_county@	-location=96
@aggro_berlin@	-organization=42 -art=2
@albanian_cup@	-event=132
@santa_margarita@	-location=17 -product=10
@schleswig-holstein@	-location=2809 -product=7 -event=2
@antonio_aguilar@	-person=113
@in_silico@	-art=26
@eso@	-organization=34 -person=1
@tcl@	-computer-programming_language=244 -organization=18
@missing_you@	-art=87 -broadcast_program=38
@bryan_pringle@	-person=41
@andrew_wyatt@	-person=42 -title=1
@pedro_costa@	-person=56
@portobello_film_festival@	-event=36 -location=1
@legrand@	-organization=15 -person=12 -art=1
@its_sequel@	-art=30 -product=15
@the_gambia@	-location=318 -organization=3 -title=1
@red_state@	-art=40 -location=1
@ripley,_tennessee@	-location=23
@gary_barnett@	-person=53
@shasu@	-people-ethnicity=23
@marty_ehrlich@	-person=80
@blue_room@	-location=29 -art=21
@kenward_elmslie@	-person=21
@7_worlds_collide@	-person=17 -art=3
@john_cleese@	-person=648
@earl_of_sutherland@	-title=54 -person=3
@king's_college_london@	-organization=2170 -location=1
@french_colonies@	-location=22 -event=3
@jagged_edge@	-art=35 -person=33
@wyrley_and_essington_canal@	-location=36
@luke_mitchell@	-person=33 -event=2
@kashima_soccer_stadium@	-location=24
@ministry_of_supply@	-organization=262 -title=4
@graham_central_station@	-person=68 -art=2
@disques_dreyfus@	-organization=23
@ogallala,_nebraska@	-location=29
@fc_kaluga@	-organization=62
@sprinter@	-product=41 -metropolitan_transit-transit_line=6
@1._deild@	-organization=67
@james_foley@	-person=45
@bishops@	-title=72 -living_thing=3 -location=2 -organization=2 -person=1
@general_motors_canada@	-organization=32
@reims_management_school@	-organization=23
@hillsborough_community_college@	-organization=40
@lamborghini@	-organization=393 -product=1
@sierra_leone's_refugee_all_stars@	-person=25 -art=5
@dubailand@	-location=34
@blue_ridge@	-location=113 -product=2 -art=1
@rediff.com@	-organization=266
@leiria@	-location=218 -organization=7
@peel_sessions@	-person=18 -art=10
@heraklion@	-location=487 -event=1
@école_centrale_paris@	-organization=68
@james_hurtle_fisher@	-person=20
@gertrude_michael@	-person=42
@kidnapping,_caucasian_style@	-art=22
@benson@	-broadcast_program=125 -location=116 -organization=13 -person=10 -product=5 -event=4
@brian_redhead@	-person=24
@gustave_doré@	-person=159
@tony_sales@	-person=43
@minister_of_internal_affairs@	-title=27 -organization=21
@frongoch@	-location=33
@michael_olowokandi@	-person=38
@zernov@	-person=22
@cape@	-location=170 -organization=8 -living_thing=2 -product=1
@laura_dern@	-person=216
@outremont@	-location=90
@a158@	-location=23
@amazing@	-art=78
@visions_of_johanna@	-art=25
@dax@	-location=83 -organization=56
@adult_swim@	-broadcast_network=1028 -broadcast_program=1
@samuel_johnson_prize@	-award=91
@treaty_of_alliance@	-event=34
@arnold_hills@	-person=34
@birsay@	-location=41
@mishneh_torah@	-art=230
@the_oaks@	-location=19 -event=8 -person=1
@john_cunningham@	-person=55
@kirin@	-organization=38 -location=24 -art=1
@libera@	-god=23 -art=8 -person=2 -living_thing=1
@petersfield@	-location=194 -organization=1
@dallas_americans@	-organization=30
@sweet_sacrifice@	-art=20
@ted_lindsay@	-person=110
@unrest@	-person=30 -art=12 -event=3
@doubles@	-event=176 -food=3 -title=1 -art=1
@1986_fiba_world_championship@	-event=61
@drs@	-organization=13 -broadcast_network=6 -person=1
@defense_contract_management_agency@	-organization=20
@vsevolod_bobrov@	-person=24
@biograd_na_moru@	-location=26
@french_division_1@	-organization=23 -event=8
@aldfrith_of_northumbria@	-person=24
@new_atlantis@	-art=43
@the_impossible_dream@	-art=63
@halberstadt_d.ii@	-product=31
@blackall_range@	-location=28
@barney_miller@	-broadcast_program=273
@giles_cooper@	-person=24
@district_of_sason@	-location=48
@vector@	-organization=13 -person=12 -art=5 -food=2
@woolsey_hall@	-location=24
@vincent_regan@	-person=35
@the_swarm@	-art=33 -location=17
@2011_world_cup@	-event=172
@ignacio_ramonet@	-person=21
@delaware@	-location=496 -people-ethnicity=136 -organization=57 -event=15 -product=9 -food=4 -art=4 -language=1 -living_thing=1
@alabama_sports_hall_of_fame@	-location=66
@don_michael_perez@	-person=23 -broadcast_program=2
@julian_opie@	-person=31
@andruw_jones@	-person=132
@ion_mihai_pacepa@	-person=35
@juan_santamaría_international_airport@	-location=46
@jay_dee@	-person=26 -location=2
@miho_miyazaki@	-person=26
@rolling_meadows_high_school@	-organization=21
@larisa_neiland@	-person=118
@st._peter's_church@	-location=69 -organization=1
@continent@	-location=97 -medicine-symptom=3 -art=2
@silvio_micali@	-person=26
@visayan@	-language=69 -location=26 -people-ethnicity=12
@tommy_henrich@	-person=49
@goli_otok@	-location=24
@donald_keyhoe@	-person=23
@udf@	-organization=172 -product=41
@geraldine_ferraro@	-person=178
@danilo@	-person=23
@scientist@	-title=80 -person=34 -organization=1
@philly@	-broadcast_program=30 -location=2 -person=1 -event=1
@tucker_fredricks@	-person=32
@jovian@	-person=25 -location=21 -god=3
@east_tsim_sha_tsui_station@	-location=36
@the_green_berets@	-art=77
@james_blackshaw@	-person=21
@lithoglyphidae@	-living_thing=29
@cue@	-location=55 -person=4 -organization=2
@johan_henric_kellgren@	-person=20
@russo@	-location=15 -person=7 -people-ethnicity=4 -language=2
@cold@	-person=100 -disease=32 -art=22 -event=1 -medicine-medical_treatment=1 -location=1
@arques@	-location=37 -event=5
@nena@	-person=195 -art=7 -location=6
@rayners_lane@	-location=16 -organization=4
@beverstedt@	-location=22
@professor@	-art=23 -title=1
@stray_cats@	-person=173 -art=11 -living_thing=2
@dragon_dynasty@	-organization=35
@yvette_clarke@	-person=30
@lebanon@	-location=8259 -organization=247 -art=21 -event=11 -people-ethnicity=9 -title=4
@tampico@	-location=287 -organization=19 -art=7 -event=1
@toronto_fringe_festival@	-event=40
@cheeni_kum@	-art=28
@alan_minter@	-person=47
@the_legend@	-broadcast_program=46 -art=11 -location=3
@dov_tiefenbach@	-person=20
@robert_minor@	-person=26
@comedians@	-art=21
@down_to_earth@	-art=67 -broadcast_program=47
@chris_webby@	-person=25
@millennial_star@	-art=44
@alvise_cadamosto@	-person=33
@palm_bay@	-location=73
@the_clash@	-person=1411 -art=33 -event=1
@national_museum_of_ancient_art@	-location=24
@botanisk_tidsskrift@	-art=80
@seneca_county@	-location=186
@nishiuwa_district@	-location=23
@12_monkeys@	-art=81
@edward_teller@	-person=265
@bob_friend@	-person=45
@talagang@	-location=20
@rhône-alpes_isère_tour@	-event=62
@raza_murad@	-person=101
@leichhardt@	-location=129 -person=5
@mayhem@	-person=287 -art=14 -event=1
@philip_morris@	-organization=157 -person=2
@the_funtastic_world_of_hanna-barbera@	-broadcast_program=36
@talley's_folly@	-art=41
@dorothy@	-person=102 -art=55 -location=4 -broadcast_program=3 -event=1
@miss_rhode_island_usa@	-event=27
@invasion_of_italy@	-event=25 -people-ethnicity=1
@percee_p@	-person=25
@chippenham@	-location=236 -organization=3 -event=1
@national_stadium@	-location=169
@liffey@	-location=89 -product=1
@hans-peter_tschudi@	-person=22
@arden-arcade@	-location=44
@william_oughtred@	-person=44
@chabot_college@	-organization=44
@the_deviants@	-person=41 -art=3
@józef_haller@	-person=34
@7th_heaven@	-broadcast_program=470 -person=9 -art=6
@alboran_sea@	-location=41
@lawless@	-art=26 -broadcast_program=4 -person=1 -title=1
@gabala@	-organization=25 -location=13
@unni_mukundan@	-person=35
@échirolles@	-location=28
@st_patrick@	-person=17 -product=2 -location=1
@telem@	-organization=19 -location=1
@california_theatre@	-location=22 -organization=2
@royal_oak,_michigan@	-location=174
@yes,_prime_minister@	-broadcast_program=37
@home_of_peace_cemetery@	-location=23
@kevin_johnson@	-person=210
@newcastle-under-lyme@	-location=369
@byzantine_army@	-organization=160 -location=1
@aviator_glacier@	-location=22
@baptria_tibiale@	-living_thing=22
@tommy_haas@	-person=361
@michael_caruso@	-person=42
@mudcrutch@	-person=39 -art=4
@jonathan_ogden@	-person=42
@longsight@	-location=83
@1999_nba_finals@	-event=20
@sullivan_county,_new_hampshire@	-location=20
@mario_cipollini@	-person=137
@the_metro@	-location=15 -art=11
@frederick_william@	-person=119 -product=3
@wormleighton@	-location=26
@blackberry_playbook@	-product=44
@genesis_of_aquarion@	-broadcast_program=54 -art=2
@turbo@	-art=54 -person=36 -location=23 -product=7 -broadcast_program=2 -living_thing=2
@agnes_baltsa@	-person=34
@bord_na_móna@	-organization=58
@transasia_airways@	-organization=25
@plitvice_lakes_national_park@	-location=25
@secretary_of_state_of_maine@	-title=24
@august_1@	-time=276 -art=3 -event=1 -organization=1
@roger_nash_baldwin@	-person=30
@plus@	-product=24 -organization=8 -broadcast_network=5 -person=2 -art=1 -finance-stock_exchange=1
@cecil_h._underwood@	-person=22
@bilal@	-person=63 -location=2
@biella@	-location=250 -organization=7
@littlehampton@	-location=244 -organization=1
@veendam@	-location=46 -product=3 -organization=3
@pender@	-location=34 -person=1
@demak@	-location=27
@stephen_allen_davis@	-person=20
@andrew_wilkie@	-person=40
@cta@	-organization=98 -transit=2
@international_organization_of_supreme_audit_institutions@	-organization=25
@waffen-ss@	-organization=1055
@stephanie_mcmahon@	-person=140
@new_church@	-location=23 -organization=2
@pm@	-art=56 -title=23 -broadcast_program=15 -organization=3 -disease=1 -chemistry=1 -location=1
@order_of_the_gold_lion_of_the_house_of_nassau@	-title=115
@birdman_records@	-organization=36
@jesse_metcalfe@	-person=87
@silla@	-location=1483 -art=9 -person=3
@pavlo_lazarenko@	-person=24
@south_wigston@	-location=27
@jackie_mclean@	-person=341
@ruben_zakharian@	-person=172
@preservation_virginia@	-organization=60
@benton_mackaye_trail@	-location=22
@larue,_ohio@	-location=39
@st_augustine@	-person=61 -location=10 -organization=2
@arturo_benedetti_michelangeli@	-person=74
@manufacturing@	-title=115 -art=1 -organization=1
@no._76_squadron@	-organization=24
@acerenza@	-location=29 -organization=1
@pictou_academy@	-organization=50
@darrell_brown@	-person=25
@forever_the_sickest_kids@	-person=67 -art=4
@russell_county,_alabama@	-location=21
@the_pentagon@	-location=652 -organization=10
@karachi_stock_exchange@	-finance-stock_exchange=54 -location=1
@city_of_burnside@	-location=45
@max_norman@	-person=38
@teck@	-location=22
@gżira@	-location=35
@annabelle_gurwitch@	-person=35
@country_road@	-organization=16 -art=6
@fraser_t_smith@	-person=105
@world_press_photo@	-organization=127
@palmetto,_florida@	-location=25
@sweet_16@	-event=37 -art=2 -broadcast_program=1
@brazos@	-location=51 -product=1
@connection_machine@	-product=36
@miriam_oremans@	-person=71
@william_michael_rossetti@	-person=53
@middletown_township,_new_jersey@	-location=51
@anju@	-food=12 -person=12 -location=5
@tremadog@	-location=40
@bradford@	-organization=271 -location=261 -person=22 -title=11 -product=2 -food=1 -event=1
@blastodacna_hellerella@	-living_thing=22
@israeli_league@	-organization=29
@rick_vito@	-person=44
@princess_grace@	-person=23
@žepa@	-location=31
@indeevar@	-person=38
@montaillou@	-location=29
@london_to_brighton@	-art=23 -location=1
@ostia@	-location=147 -event=2
@cass_technical_high_school@	-organization=93
@united_way@	-organization=526
@walensee@	-location=31
@zambezi_region@	-location=30
@kańczuga@	-location=26
@fisk@	-organization=15 -location=5 -person=4
@new_jazz@	-organization=49
@joan_halifax@	-person=26
@maxine_nightingale@	-person=35
@cannonball@	-art=64 -broadcast_program=5 -person=3 -organization=1
@gentle_giant@	-person=167 -art=10
@cross_of_valour@	-award=62 -title=20
@switch@	-art=43 -organization=11 -broadcast_program=6 -product=5 -person=2
@munfordville,_kentucky@	-location=29
@june_movement@	-organization=26
@zoltán@	-person=47
@west_ryde@	-location=26
@in_da_club@	-art=29
@fas@	-organization=160 -location=4 -language=4
@terence_young@	-person=133
@mercedes-benz_slr_mclaren@	-product=30
@high_voltage@	-art=45 -person=2
@countdown@	-broadcast_program=378 -art=71 -organization=19 -broadcast-tv_channel=1
@mihály_babits@	-person=28
@centuria_insectorum@	-art=23
@point_break@	-art=82 -person=6
@first_intermediate_period@	-event=22
@paul_grabowsky@	-person=54
@big_daddy@	-art=101 -person=11
@spring_street_financial_district@	-location=21
@zwiesel@	-location=25
@sulci@	-body_part=16 -location=8 -event=1
@o._henry's_full_house@	-art=21
@john_dawkins@	-person=35
@them_crooked_vultures@	-person=88 -art=7
@katharine_mcphee@	-person=248 -art=6
@behnamvasat-e_jonubi_rural_district@	-location=23
@sonny_mayo@	-person=23
@wild_wild_west@	-art=147 -broadcast_program=2
@eder@	-location=72 -person=4
@geumwa@	-person=43
@1929_election@	-event=63
@john_hope_franklin@	-person=84
@maersk_line@	-organization=32
@eli_biham@	-person=47
@centra@	-organization=25 -body_part=15
@martha_hyer@	-person=100
@otis_air_national_guard_base@	-location=44
@driven@	-art=42 -broadcast_program=3 -title=1 -time=1
@count_of_tripoli@	-title=18 -location=14
@hugo_boss@	-organization=216 -person=6 -event=1
@gcl@	-title=22 -organization=3
@nation@	-location=45 -art=26 -organization=17 -people-ethnicity=9 -event=1
@roadrunner@	-living_thing=216 -organization=60 -art=25 -product=11
@daniel_chan@	-person=23
@bowie_county@	-location=51
@2nd_chess_olympiad@	-event=47
@the_head_on_the_door@	-art=46
@lullabies_to_paralyze@	-art=43
@thank_you_for_the_music@	-art=35
@arms_control_and_disarmament_agency@	-organization=83
@spoken@	-person=20 -language=2
@wei_zhaodu@	-person=31
@émilie_simon@	-person=29 -art=4
@egyptian@	-location=633 -people-ethnicity=632 -language=253 -religion-religion=61 -organization=24 -event=6 -person=3 -product=1 -title=1 -finance-currency=1 -living_thing=1
@sport_in_cardiff@	-organization=24
@forney@	-location=20
@parthenon@	-location=399 -art=2
@ziggy_marley@	-person=183
@soo_ae@	-person=36
@stuart_mclean@	-person=44
@delorean@	-product=25 -organization=9 -person=1
@asso@	-location=28
@mayerling@	-location=26 -art=25
@koblenz@	-location=49 -organization=4
@raid_on_entebbe@	-broadcast_program=29 -event=1
@model@	-title=50 -location=9 -broadcast_program=9 -organization=5 -product=2 -computer-programming_language=1
@route_143@	-location=24 -metropolitan_transit-transit_line=1
@strathearn@	-location=83 -title=4 -person=1
@soul_company@	-organization=21
@cineworld@	-organization=95 -location=3
@morphou@	-location=62
@university_of_maine_school_of_law@	-organization=33
@bacău@	-location=187 -organization=6
@greater_khingan@	-location=52
@arduin@	-product=20 -person=14
@newgate@	-location=151
@milford_on_sea@	-location=34
@tour_du_limousin@	-event=63
@karabakh@	-location=174 -organization=2 -living_thing=2
@mindy_sterling@	-person=69
@sam_huntington@	-person=49
@cleveland@	-location=3739 -organization=278 -person=38 -event=17 -product=4 -broadcast_network=1
@g.b.h.@	-broadcast_program=26 -person=12 -art=2
@shapur_iii@	-person=27
@1904–05@	-event=43 -organization=5
@diekirch@	-location=81
@thomas_osborne,_1st_duke_of_leeds@	-person=29
@neu!@	-person=155 -art=8
@frank_giacoia@	-person=32
@uss_merrimack@	-product=21
@phil_hellmuth@	-person=86
@hombres_g@	-person=54 -art=4
@youngstown_sheet_and_tube@	-organization=26
@antony_tudor@	-person=96
@muir@	-person=9 -location=6 -organization=5
@american_juniors@	-broadcast_program=58 -person=5 -art=4
@egyptian_arabic@	-language=168
@tokke@	-location=38
@reprieve@	-organization=64 -art=1
@old_dominion@	-organization=64 -location=2
@sir_george_gilbert_scott@	-person=37
@buffalo_gap_national_grassland@	-location=21
@51st_(highland)_division@	-organization=28
@james_michael_curley@	-person=75
@dudley_town@	-organization=36 -location=2
@haileybury@	-organization=118 -location=4
@taking_lives@	-art=28
@limpopo@	-location=527 -person=2 -art=1
@karen@	-people-ethnicity=164 -person=39 -broadcast_program=12 -art=1 -event=1
@cbc@	-broadcast_network=1894 -broadcast_program=82 -organization=55 -person=42 -internet-website=7 -location=1 -chemistry=1
@domain@	-location=28 -product=21
@luis_salazar@	-person=29
@lomo@	-organization=24 -food=2
@goyder@	-location=19 -person=2
@donegal@	-organization=355 -location=205 -product=5
@ocean_avenue@	-art=44 -location=29
@mark_hatfield@	-person=129
@niceville@	-location=26
@walsham-le-willows@	-organization=14 -location=7
@walter_krivitsky@	-person=35
@merv_griffin's_crosswords@	-broadcast_program=25
@mindfreedom_international@	-organization=34
@neepawa@	-location=24
@lou_ann_barton@	-person=25
@ugo_foscolo@	-person=84
@batia_lambdella@	-living_thing=22
@ee@	-organization=93 -location=6 -person=3 -art=1
@changchun@	-location=473 -event=2 -organization=1
@trisul@	-location=24
@cerebus@	-art=40 -person=2
@gdańsk_pomerania@	-location=54
@llangefni@	-location=103 -organization=1
@bosniak@	-people-ethnicity=189 -language=2 -location=1
@boris_kidrič@	-person=20
@milazzo@	-location=55 -organization=11 -event=2 -person=1
@amphipolis@	-location=133 -event=2
@vefa@	-organization=20 -location=5
@aquarium@	-location=36 -person=35 -art=13
@resurrection@	-art=165 -broadcast_program=29 -person=3 -organization=1 -time=1
@ogden_avenue@	-location=20
@gilles_simon@	-person=307
@david_atherton@	-person=37
@conistra_vaccinii@	-living_thing=38
@10th@	-organization=56 -location=30 -event=6 -person=4 -title=1 -time=1
@maplewood,_minnesota@	-location=48
@monserrate@	-location=19 -person=1
@princes_end@	-location=21
@helena_blavatsky@	-person=123
@sogamoso@	-location=32
@islamic@	-religion-religion=40 -event=8 -art=1 -person=1 -location=1
@lyons@	-location=140 -organization=8 -person=2
@marville@	-location=22 -art=2
@fa_trophy@	-event=28
@the_cat_in_the_hat@	-art=80 -broadcast_program=13
@imotski@	-location=70 -organization=11
@peg_entwistle@	-person=26
@mute@	-disease=92 -organization=54 -medicine-symptom=21 -art=3 -product=3
@sam_rutigliano@	-person=37
@arbat_district@	-location=23
@heshmatabad_rural_district@	-location=24
@byron_kilbourn@	-person=28
@santiago_casares_quiroga@	-person=21
@coyote@	-living_thing=164 -art=32 -location=6
@sokol@	-location=16 -organization=5 -person=1
@pat_harder@	-person=22
@sierra_maestra@	-location=92 -person=3
@ralph_barton_perry@	-person=32
@fuse_odg@	-person=29
@izhevsk@	-location=139
@compile_heart@	-person=22
@michel@	-person=59 -product=18 -organization=1
@root_sports@	-broadcast_network=35
@the_chronicles_of_narnia@	-art=268 -broadcast_program=26
@cahuilla@	-language=20 -location=1
@archdiocese_of_new_orleans@	-location=33
@est@	-organization=40 -location=5 -person=1
@bodiam@	-location=44
@rodgers@	-person=21 -organization=11 -product=1
@smithfield@	-location=315 -organization=1
@paddy_mcguinness@	-person=63
@chinese_language@	-language=586 -location=1
@birmingham_northfield@	-location=23 -event=1
@forrest_sherman@	-person=21 -product=1
@bryan_russell@	-person=22
@lisandro_de_la_torre@	-person=37 -location=3
@ostrogoth@	-people-ethnicity=25 -location=2
@martin_e._marty@	-person=29
@duarte@	-location=79 -person=20
@michael_reaves@	-person=57
@glossop@	-organization=50 -location=2 -person=1
@elizabeth_de_burgh,_4th_countess_of_ulster@	-person=25
@massimo_savić@	-person=27
@provo@	-location=361 -organization=1
@the_band@	-person=743 -art=17
@2011_world_series@	-event=80
@great_britain_team@	-organization=33 -event=1
@the_girlfriend_experience@	-art=20
@silvio_pettirossi@	-organization=23 -person=5
@camper_van_beethoven@	-person=140 -art=6
@haiger@	-location=46
@secondary@	-education-educational_degree=218 -organization=4 -disease=1 -medicine-drug=1 -chemistry=1
@ready_for_the_weekend@	-art=23
@fukui@	-location=136 -art=71
@barbate@	-location=19 -organization=1
@lance_gross@	-person=38
@mary_of_burgundy@	-person=135
@anicuns@	-location=21
@port_morris@	-location=29
@joyce_hens_green@	-person=20
@l1@	-metropolitan_transit-transit_line=52 -organization=7 -location=2 -body_part=1
@rikken_minseitō@	-organization=26
@hendaye@	-location=96
@cambrai@	-location=492 -event=52 -organization=3
@1992_barcelona_games@	-event=42
@the_long_and_winding_road@	-art=106
@bobby_davro@	-person=52
@cathy_dennis@	-person=183
@united_methodist_church@	-religion-religion=1049 -location=9 -organization=9
@jaffa@	-location=737 -event=13 -art=2 -food=1 -organization=1
@ponta_delgada_s.c.@	-organization=21
@naryn@	-location=38 -food=1
@boi-1da@	-person=117
@michigan_state_capitol@	-location=27
@the_friends_of_eddie_coyle@	-art=35
@richard_hunt@	-person=165
@see_spot_run@	-art=20 -person=1
@bruno_metsu@	-person=31
@george_mcduffie@	-person=28
@udham_singh_nagar_district@	-location=29
@inland_steel_company@	-organization=21
@ministry_of_emergency_situations@	-organization=57
@wingfield@	-location=25 -person=1
@mgmt@	-person=302 -art=1
@antoninus@	-person=22 -art=1
@bloodline@	-art=31 -person=6 -organization=1
@spvgg_bayreuth@	-organization=42
@fort_pickens@	-location=103
@troy@	-location=1498 -art=124 -organization=95 -person=8
@dan_gilbert@	-person=40
@codices@	-art=29
@the_coral@	-person=135 -art=8
@bethel,_new_york@	-location=35
@moody_air_force_base@	-location=96
@carol_haney@	-person=38
@university_of_east_anglia@	-organization=907
@1910@	-event=119 -art=5 -person=1
@badhan@	-location=21 -person=5
@alan_badel@	-person=53
@metropolis@	-art=277 -location=36 -organization=24 -person=3 -broadcast_program=3 -title=2
@enniscorthy@	-location=198 -organization=1 -event=1
@shelter@	-organization=86 -person=53 -art=31 -product=2 -location=1 -broadcast_program=1 -living_thing=1
@jingnan@	-location=112
@spin_doctors@	-person=100 -title=1
@biddu@	-person=51 -location=9
@russian_sfsr@	-location=170
@space@	-broadcast_network=151 -person=49 -art=29 -location=29 -organization=4 -product=2 -broadcast_program=2 -body_part=1
@meat@	-food=140 -person=6 -art=3
@leyton_orient@	-organization=1175
@tokugawa_ietsuna@	-person=65
@pachrapa_chaichua@	-person=27
@brave_exkaiser@	-broadcast_program=27
@grant_county,_new_mexico@	-location=33
@nothing_as_it_seems@	-art=20
@girvan@	-location=97 -organization=24
@babes_in_toyland@	-person=115 -art=113
@1998–99_uefa_champions_league@	-event=22
@taos@	-location=184 -product=2 -organization=1 -event=1
@route_13@	-location=40 -metropolitan_transit-transit_line=16
@soldiers@	-organization=35 -art=6 -person=4 -title=2 -event=1 -people-ethnicity=1
@still_loving_you@	-art=34
@ukhrul@	-location=24 -event=2
@rhine-ruhr@	-location=48 -organization=1
@nduka_odizor@	-person=26
@el_porvenir@	-organization=49 -location=12
@western_design_center@	-organization=24
@inverclyde@	-location=14 -metropolitan_transit-transit_line=7 -title=1
@laurie_johnson@	-person=57
@jean-jacques_rousseau@	-person=690 -product=3
@carolyn_leigh@	-person=122
@bratya_basu@	-person=22
@wrocław@	-location=3827 -organization=3
@matsue,_shimane@	-location=20
@karnataka_state@	-location=18 -award=1 -organization=1
@greg_halford@	-person=24
@central_council_of_jews_in_germany@	-organization=50
@swing_kids@	-art=27 -person=15
@santo_tomas@	-location=67 -organization=2
@mehdi_bennani@	-person=60
@manchester_guardian@	-art=64
@himalaya@	-location=20 -art=14 -product=1 -organization=1 -broadcast_program=1
@cerastium_arvense@	-living_thing=20
@american_bandstand@	-broadcast_program=542
@lummen@	-location=20
@rome@	-location=22422 -broadcast_program=255 -organization=107 -event=53 -person=13 -art=12 -title=3 -religion-religion=3 -transit=1
@secretary_of_transportation@	-title=60 -organization=8
@judith@	-art=83 -person=62 -location=3
@abu_daoud@	-person=20
@swedish-speaking@	-language=18 -people-ethnicity=2
@james_h._clark@	-person=29
@john_cage@	-person=1047 -art=1
@1981@	-event=1104 -art=11 -organization=4 -award=1 -broadcast_program=1
@serge_lifar@	-person=75
@haxe@	-computer-programming_language=24 -food=1
@radio_one@	-organization=145 -art=3
@chippewa_county,_wisconsin@	-location=20
@the_diamond@	-location=20 -organization=2
@palm@	-living_thing=415 -organization=108 -body_part=20 -product=12 -location=4 -food=1 -time=1
@association_of_baptist_churches_in_ireland@	-organization=28
@ville_haute@	-location=30
@atr_42@	-product=110 -organization=2
@georgia_general_assembly@	-organization=285
@richard_devos@	-person=30
@johnny_whitworth@	-person=26
@bayonne_bridge@	-location=60
@carson_city@	-location=208 -art=1
@diethard_hellmann@	-person=32
@johann_wolfgang_von_goethe@	-person=829
@washington_senators@	-organization=1886
@josh_gates@	-person=20
@jonathan_goldstein@	-person=26
@james_beard_foundation_award@	-award=98 -organization=1
@deep_river@	-location=78 -art=10
@incan@	-location=20 -people-ethnicity=1
@windham@	-location=155 -product=4 -organization=2 -person=1
@stork@	-art=14 -product=3 -living_thing=3 -organization=2
@men's_basketball@	-organization=131 -event=12
@jerry_rivera@	-person=51
@jász-nagykun-szolnok_county@	-location=21
@american_nurses_association@	-organization=72
@platyptilia_tesseradactyla@	-living_thing=28
@creamfields@	-event=65 -art=3
@benjamin_castaldi@	-person=25
@elmina_castle@	-location=35
@william_shenstone@	-person=72
@andrea_doria@	-person=143 -product=27 -organization=2
@european@	-location=394 -organization=231 -event=156 -people-ethnicity=124 -living_thing=7 -product=2 -broadcast_program=1
@the_best@	-art=63 -person=5
@internet_explorer_7@	-product=70
@jeff_kent@	-person=106
@barbet@	-living_thing=20
@g-unit@	-person=261 -organization=26
@gyeon_hwon@	-person=69
@bernard-pierre_donnadieu@	-person=24
@hataitai@	-location=20
@george_connor@	-person=30
@houses_of_parliament@	-location=147 -organization=23
@william_e._fairbairn@	-person=32
@gmina_sławoborze@	-location=28
@eryops@	-living_thing=25
@jungle_cubs@	-broadcast_program=38
@zalaegerszeg@	-location=124 -organization=28
@blender@	-art=430 -product=126
@vice-president_of_the_executive_council@	-title=74
@mesoligia_furuncula@	-living_thing=39
@war_of_the_league_of_cambrai@	-event=116
@the_pale_king@	-art=23
@the_september_issue@	-art=21
@città_di_castello@	-location=150 -organization=1
@streator@	-location=78 -organization=1
@d._o._lee_peak@	-location=21
@forrest_theatre@	-location=21
@wycombe_railway@	-location=62 -location=1
@ton_de_leeuw@	-person=30
@kindia@	-location=36
@warwick@	-location=1021 -organization=46 -person=44 -product=9 -title=5 -event=2
@william_morrow_and_company@	-organization=89
@brian_keene@	-person=100
@short_stories@	-art=29 -product=1
@beauty_and_the_beast@	-art=764 -broadcast_program=35
@carlstrom_field@	-location=21
@barry_jackson@	-person=45
@comparison_of_integrated_development_environments@	-product=32
@leonard_marshall@	-person=25
@ron_darling@	-person=95
@great_australian_bight@	-location=137
@tom_felton@	-person=77
@lou_martin@	-person=22
@eiffel@	-computer-programming_language=87 -person=9 -organization=4 -location=2
@kashmiri@	-language=181 -people-ethnicity=147 -location=6 -person=1
@quiroga@	-location=16 -person=6
@rodney_hide@	-person=41
@japan's@	-location=74 -organization=4 -person=1
@children's_museum_of_pittsburgh@	-location=31
@rainforest@	-location=24 -art=3
@perfect@	-art=76 -person=16
@jonathan_vilma@	-person=57
@tilbury@	-location=77 -product=4 -art=1
@rideau_canal@	-location=304
@tom_conti@	-person=109
@federal@	-organization=577 -location=48 -art=8 -event=4 -title=1 -law=1 -person=1
@sts-128@	-event=60
@earl_of_argyll@	-person=44 -title=4
@constantinople@	-location=284 -event=27 -organization=16 -title=4
@bergstraße@	-location=44
@dave_cousins@	-person=164
@hebron@	-location=131 -organization=3 -event=3 -person=1
@the_vaselines@	-person=45
@blade@	-art=131 -person=28 -product=4 -organization=2
@new_world_records@	-organization=75
@osilnica@	-location=26
@pacific@	-location=1447 -event=250 -organization=103 -living_thing=4 -product=3 -art=2 -title=1 -finance-stock_exchange=1 -person=1
@chime@	-product=24 -art=6
@cornelis_janssens_van_ceulen@	-person=20
@clearview@	-location=27 -organization=3
@mansfield@	-location=827 -organization=131 -person=17 -title=2
@magill@	-art=39 -location=37
@curt_smith@	-person=93
@richard_cox@	-person=56
@genghis_khan@	-person=1045 -art=17 -broadcast_program=7 -product=1
@iris_murdoch@	-person=202
@pr@	-title=125 -organization=25 -location=24 -person=3 -chemistry=2 -art=1
@mirage@	-art=74 -product=29 -person=11 -organization=8 -location=8
@scheumann_stadium@	-location=21
@bell's_life_in_london@	-art=20
@mount_baker-snoqualmie_national_forest@	-location=56
@buffalo_hump@	-person=31 -disease=1
@charles_henderson@	-person=28 -organization=1
@modem@	-organization=62
@winning@	-art=24 -event=9 -award=5
@daimaru@	-organization=31
@john_macarthur@	-person=107
@essex_cricket_board@	-organization=69
@king_comics@	-organization=23
@prosopis@	-living_thing=50
@old_course_at_st_andrews@	-location=97
@darin_erstad@	-person=60
@the_essence_of_christianity@	-art=25
@2014_fifa_world_cup@	-event=1212
@thunder@	-person=86 -broadcast_program=46 -art=31 -organization=20 -location=1
@charity_commission@	-organization=45
@richard_"biff"_stannard@	-person=26
@brandon,_mississippi@	-location=45
@pippa_scott@	-person=31
@wsm@	-organization=93 -location=2 -person=1
@sts-41-b@	-event=46
@ken_ishii@	-person=27
@nemea@	-location=57 -event=4
@jean_vigo@	-person=58
@butterfly@	-art=134 -living_thing=61 -broadcast_program=3 -product=1 -organization=1
@stoked@	-broadcast_program=30 -product=3
@schlüchtern@	-location=34
@robin_antin@	-person=50
@dent_county@	-location=32
@rao_tula_ram@	-person=22
@richlands@	-location=34
@merriweather_post_pavilion@	-location=42 -art=22
@beroea@	-location=29 -person=2
@louis_diémer@	-person=33
@hiram_walker@	-person=54 -organization=1
@paragould@	-location=43 -organization=1
@ondřejov_observatory@	-location=81
@paintsville@	-location=58 -organization=1
@steve_deberg@	-person=35
@ballet_mécanique@	-art=21
@leipsic@	-location=43 -organization=2
@andrzej_seweryn@	-person=48
@newark@	-location=2089 -organization=29 -product=9 -event=3 -transit=1
@telephone@	-art=64 -product=4 -location=2 -person=1 -event=1
@el_mundo@	-art=184
@the_kick_inside@	-art=25
@ldn@	-art=21 -organization=1
@la_ceiba@	-location=164
@1985–86@	-event=246 -organization=2
@the_parent_'hood@	-broadcast_program=83
@gyula@	-location=63 -person=19
@john_curtis@	-person=30 -organization=2
@jason_williams@	-person=120
@zebedee@	-person=25
@duane@	-person=24 -location=8 -product=1
@newcastle_upon_tyne@	-location=2573 -organization=2 -title=1
@biberach@	-location=89 -event=3
@dongcheon@	-person=24
@marijuana_policy_project@	-organization=42
@italo_svevo@	-person=43
@district_of_cuxhaven@	-location=68
@nahr_al-bared@	-location=27
@vigilante_carlstroem@	-person=20
@puneeth_rajkumar@	-person=63
@kabutar_khan_rural_district@	-location=35
@battle_of_worringen@	-event=49
@piaget@	-person=47 -organization=16
@lower_fort_garry@	-location=22
@musa_hitam@	-person=28
@independent_film@	-title=28
@machida,_tokyo@	-location=37
@alert@	-location=30 -product=2
@terry_gilliam@	-person=566
@meshuggah@	-person=236 -art=3
@elementary@	-broadcast_program=120 -organization=3 -art=1 -location=1
@graffiti@	-art=24 -product=1
@john_eccles@	-person=45
@félix@	-award=16 -person=4 -location=1
@64th_air_division@	-organization=37
@stel_pavlou@	-person=20
@lake_brantley_high_school@	-organization=22
@baird@	-person=110 -location=14 -event=1
@osceola_national_forest@	-location=20
@singleton@	-location=162 -person=4 -organization=1
@ccf@	-organization=108 -product=1
@christine_collister@	-person=42
@bruce_barrymore_halpenny@	-person=51
@bailey_county@	-location=20
@ted_bundy@	-person=129 -art=10
@woolworth's@	-organization=131 -location=1
@president_of_chile@	-title=301 -event=1 -person=1
@israeli_army@	-organization=84
@claudio_monteverdi@	-person=405
@toccoa_falls_college@	-organization=22
@genocide@	-event=37 -art=4 -product=1 -person=1 -location=1
@eyvan_county@	-location=76
@65@	-location=31 -metropolitan_transit-transit_line=11 -art=6 -organization=2
@war_manpower_commission@	-organization=28
@dance_dance_revolution_extreme@	-product=29
@hull_and_barnsley_railway@	-organization=90
@jake_ellenberger@	-person=45
@epinotia_ramella@	-living_thing=30
@nuri@	-location=25 -person=1
@akhaltsikhe@	-location=93 -event=1
@sanctum@	-art=17 -person=4 -product=4
@george_william@	-person=50
@duke_of_berwick@	-person=26 -title=24
@pendleton,_oregon@	-location=108
@talleres@	-organization=50 -location=2
@the_vault@	-broadcast_network=9 -broadcast_program=8 -internet-website=8 -art=1
@skeptical_inquirer@	-art=129
@god_of_war_iii@	-product=78
@farrukhzad@	-person=24
@battle,_east_sussex@	-location=29
@arkona@	-location=45 -person=31
@north_central@	-location=74 -organization=14
@home_sweet_home@	-art=53 -broadcast_program=9 -organization=6 -broadcast_network=1
@marguerite_yourcenar@	-person=95
@pitch_black@	-person=20
@klamath_river@	-location=166
@ana_claudia_talancón@	-person=30
@bachman–turner_overdrive@	-person=176 -art=2
@kaolack@	-location=70
@robert_rodi@	-person=27
@leyburn@	-location=71 -person=2
@rila@	-location=95
@albemarle_sound@	-location=128 -event=1
@saint_louis_university_school_of_law@	-organization=50
@oregon_house_of_representatives@	-organization=444
@hubert@	-person=51 -location=2
@partisans@	-organization=224 -title=98 -event=2 -person=1
@meena@	-person=62 -people-ethnicity=8 -god=1
@securicor@	-organization=27
@satoru_iwata@	-person=82
@ramparts@	-location=64 -art=52
@sam_harris@	-person=113
@chicoutimi@	-location=194 -product=2
@paul_king@	-person=28
@wonderful_world@	-art=41
@ulises_heureaux@	-person=23
@frenchpark@	-location=20
@admiral_hipper@	-product=47 -person=6
@genting_highlands@	-location=115
@assumption_parish@	-location=36
@star_chamber@	-organization=236 -art=5
@churches@	-location=401 -organization=3 -religion-religion=1 -person=1
@towns@	-location=124 -person=9
@the_amazing_race@	-broadcast_program=150 -event=1
@1975_college_football_season@	-event=23
@riodinidae@	-living_thing=137
@pingxiang@	-location=34
@the_cove@	-art=51 -location=3
@fernando_san_emeterio@	-person=28
@berkeley_hills@	-location=90
@florida_army_national_guard@	-organization=32
@northern_pacific@	-organization=36 -location=35
@1972@	-event=1476 -art=12 -broadcast_program=1 -organization=1 -location=1
@cheri_dinovo@	-person=20
@bobbejaanland@	-location=22
@tokushima@	-location=86 -art=45
@logan's_run@	-art=97 -broadcast_program=26
@1993_alberta_general_election@	-event=58
@robert_kirby@	-person=69
@wynkyn_de_worde@	-person=63
@robert_rossen@	-person=70
@howard_redekopp@	-person=34
@vado@	-person=56 -location=8 -organization=4
@ione@	-location=35 -event=2
@leilek_district@	-location=23
@saint_peter@	-location=39 -person=1
@the_royal_court@	-person=24
@jonathan_torrens@	-person=27
@corvus_corax@	-person=27 -living_thing=1
@jenny@	-person=21 -art=12 -location=7 -product=1
@kentucky_christian_university@	-organization=22
@jibjab@	-organization=35
@tcdd@	-organization=19 -chemistry=8
@bill_frindall@	-person=152
@archie_norman@	-person=24
@snatch@	-art=101
@east_river@	-location=705 -organization=1
@kirby's_adventure@	-product=39
@amit_kumar@	-person=87
@harry_bradshaw@	-person=21
@non-profit_organization@	-organization=38
@spanish_colonial_real@	-finance-currency=21
@crescent@	-location=42 -art=7 -person=6 -product=4 -organization=4
@gounod@	-person=180
@bonavista@	-location=62 -person=1
@peace_bridge@	-location=70 -art=5
@lord_camden@	-person=28 -title=1
@scotts_valley@	-location=31 -people-ethnicity=1
@titus_burckhardt@	-person=27
@daytona_500@	-event=788 -art=2 -location=1
@qutuz@	-person=35
@chellaston@	-location=34
@frederick_pabst@	-person=25
@barlowgirl@	-person=66 -art=3
@tolowa@	-people-ethnicity=28 -language=24
@berezina_river@	-location=31 -event=1
@pondicherry@	-location=258 -event=6
@jim_jones@	-person=477 -art=1
@miyako@	-location=62 -language=6 -person=1
@alberto_ardines@	-person=32
@sonny_chiba@	-person=125
@jewish_renewal@	-religion-religion=62
@the_messiah@	-art=24 -person=1 -product=1
@aranjuez@	-location=113 -art=2
@ovid@	-person=1312 -location=23 -organization=4
@valle@	-location=89 -broadcast_program=1 -organization=1
@angel's_egg@	-art=23
@keller_williams@	-person=125 -organization=1
@corin_nemec@	-person=73
@canaan@	-location=832 -broadcast_program=21 -person=9 -religion-religion=3 -organization=3
@papantla@	-location=29
@wareham@	-location=303 -person=2
@maryland_heights,_missouri@	-location=38
@the_star@	-art=242 -broadcast_program=13 -location=7
@hont_county@	-location=23
@dowlais@	-location=60 -organization=3
@siege_of_rhodes@	-event=23
@latin_union@	-organization=59
@darien_lake@	-location=54
@pennies_from_heaven@	-art=116 -broadcast_program=39
@nancy_gates@	-person=22
@carnegie@	-location=82 -person=28 -organization=19 -product=5
@versus@	-art=25 -broadcast_program=24 -organization=7 -person=1
@twr@	-organization=50 -person=1
@kumano@	-location=21 -product=10
@royal_air_force_station@	-location=55
@apollos@	-person=19 -organization=1 -event=1
@lovebox@	-art=15 -event=11
@james_lawrence_orr@	-person=28
@frontal@	-body_part=28 -living_thing=1
@antaeus@	-person=23 -art=15
@gerry@	-person=55 -art=1
@tere_mere_sapne@	-art=20 -broadcast_program=10
@henry_glover@	-person=67
@michigan_international_speedway@	-location=429
@prairie_du_chien@	-location=73 -event=1
@phoebe_nicholls@	-person=39
@death_grips@	-person=49
@eteobalea_intermediella@	-living_thing=22
@hcl@	-chemistry=33 -organization=31
@imperial_roman@	-location=25 -religion-religion=1
@buckhannon,_west_virginia@	-location=44
@independent_record_label@	-organization=35
@martin_verkerk@	-person=55
@mychael_danna@	-person=73
@sephora@	-organization=138 -person=5
@1964_new_york_world's_fair@	-event=192
@pmd@	-person=18 -organization=2
@pgr@	-title=46 -person=3
@blassreiter@	-broadcast_program=46
@zola@	-person=61 -location=1
@the_count_of_monte_cristo@	-art=315 -broadcast_program=7
@driffield@	-location=151 -person=1
@scout@	-title=315 -organization=69 -product=6 -art=5
@rod_smallwood@	-person=57
@waziristan@	-location=210 -event=1
@paita@	-location=45
@film_adaptation@	-art=550 -event=1
@daytona_international_speedway@	-location=741
@flaming_gorge_national_recreation_area@	-location=25
@tyler_patrick_jones@	-person=22
@rrs_discovery@	-location=45 -product=8
@studio_4°c@	-organization=55
@upper_iowa_university@	-organization=66 -location=1
@lake_pontchartrain_causeway@	-location=39
@joliet_slammers@	-organization=21
@short_story@	-art=40
@olympic_boulevard@	-location=54
@vogtlandbahn@	-organization=32
@cell_phone@	-event=52 -art=5
@grégory_lemarchal@	-person=38
@dino_dvornik@	-person=23
@clermont-ferrand_international_short_film_festival@	-event=20 -location=3
@the_great_waldo_pepper@	-art=38
@huayna_capac@	-person=98
@schoenberg@	-person=208 -art=1
@ex_machina@	-art=29 -product=1
@jimmy_mcgrory@	-person=43
@michel_chevalier@	-person=30
@macedonians@	-people-ethnicity=193 -location=17 -organization=1
@silver-studded_blue@	-living_thing=21
@take_me_home_tonight@	-art=47
@92nd_infantry_division@	-organization=27
@routledge@	-organization=883 -person=1
@tomatito@	-person=49
@jean_de_béthencourt@	-person=31
@molière@	-person=1121 -art=12 -award=1
@joe_masseria@	-person=31
@n._inermis@	-living_thing=28
@temryuk@	-location=20
@red_bull@	-person=476 -organization=34 -location=12
@sir_robert_mcalpine@	-organization=54 -person=3
@bradford_city_stadium_fire@	-event=59
@nanhai@	-location=40
@flare@	-art=30 -person=9 -organization=1
@lampronia_corticella@	-living_thing=27
@amii_stewart@	-person=65 -art=1
@official_name@	-location=43 -title=1
@margaret_barry@	-person=24
@steve_johnson@	-person=118
@ivy_duke@	-person=24
@oklahoma_city_metropolitan_area@	-location=49
@vidoja_božinović@	-person=49
@china_youth_daily@	-art=28
@burdur_province@	-location=33
@the_big_fat_quiz_of_the_year@	-broadcast_program=30
@seizure@	-medicine-symptom=10 -art=7 -event=6 -disease=1
@val_camonica@	-location=99
@jefferson_county,_kentucky@	-location=80
@kris_humphries@	-person=52
@philip_ii_of_spain@	-person=1071
@richard_smallwood@	-person=36
@marianas@	-location=305 -event=5
@martina@	-person=27 -organization=10 -art=6 -location=4
@cannabis@	-medicine-drug=278 -living_thing=87 -art=2 -medicine-medical_treatment=2
@hergé's_adventures_of_tintin@	-broadcast_program=24
@silver_lake_partners@	-organization=68
@near@	-location=35 -product=8
@in_my_eyes@	-person=15 -art=9
@strangers_in_the_night@	-art=102
@moultrie@	-location=46 -person=1
@the_bevis_frond@	-person=26
@fana@	-location=82 -organization=11
@governor_of_illinois@	-title=345 -person=1
@knoxville@	-location=850 -event=15 -organization=4
@chelsea_peretti@	-person=31
@john_earl_haynes@	-person=63
@ofwat@	-organization=20
@500_miles@	-art=28 -event=2
@minister_of_state_for_europe@	-title=21
@the_fillmore@	-location=93
@umberto_spadaro@	-person=29
@sub@	-broadcast-tv_channel=28 -art=6 -product=1 -location=1
@waushara_county@	-location=50
@ryan_brown@	-person=28
@benedetto_varchi@	-person=22
@maxine_hong_kingston@	-person=79
@she's_gotta_have_it@	-art=39
@arthur_loves_plastic@	-person=24
@the_hobbit@	-art=602 -product=25 -location=1
@oman@	-location=2734 -organization=274 -person=3 -event=3
@elizabeth_carter@	-person=45
@paul_radisich@	-person=46
@herriman@	-location=23 -organization=1
@mac_wiseman@	-person=64
@golan_regional_council@	-organization=33
@louise_harel@	-person=45
@rutherford_alcock@	-person=25
@bactrian@	-language=35 -living_thing=4
@mujeres_engañadas@	-broadcast_program=21
@hillsong_church@	-location=138
@philippe_huttenlocher@	-person=60
@new_musical_express@	-art=80 -award=1
@lou_palmer@	-person=36
@parliament_of_the_united_kingdom@	-organization=3495 -location=1
@tolkmicko@	-location=39
@reme@	-organization=25
@depalpur_tehsil@	-location=33
@liquorice@	-food=21 -art=1
@freenet@	-product=76 -organization=1
@durazno@	-location=49 -organization=1
@singaraja@	-location=38
@minister_for_sport@	-title=32 -organization=1
@jackie_mcdonald@	-person=30
@stalker@	-art=63 -product=1
@arauco@	-location=70 -organization=1
@citytv@	-broadcast_network=60 -location=4
@upper_sandusky,_ohio@	-location=26
@doretta_morrow@	-person=27
@gush_katif@	-location=98
@attic_records@	-organization=33
@kingsford@	-location=55 -organization=11
@s.e.s.@	-person=49 -art=1
@david_calderhead@	-person=21
@greenock_and_inverclyde@	-location=29
@ltv@	-organization=13 -broadcast_network=8
@people's_choice_award@	-award=35 -event=7
@va@	-location=171 -organization=53 -art=4
@lynn_bari@	-person=71
@farouk_i@	-person=31
@i_am_number_four@	-art=49
@rajdhani_express@	-metropolitan_transit-transit_line=93 -art=2
@moro@	-people-ethnicity=100 -location=18 -person=5 -event=4 -language=4 -food=3
@disorder@	-person=14 -disease=7 -art=6 -event=1
@dennis_morgan@	-person=83
@litsea@	-living_thing=27
@austin_ventures@	-organization=27
@drava@	-location=374 -organization=5
@västernorrland_county@	-location=138
@my_friend_irma@	-broadcast_program=22 -art=19
@analytical_review@	-art=28
@mardonius@	-person=69
@sheba@	-location=79 -person=3
@jemappes@	-location=22 -event=15
@ray_martin@	-person=129
@march_on_washington_for_jobs_and_freedom@	-event=92
@orem@	-location=137 -organization=3
@origins@	-event=22 -art=2 -people-ethnicity=1
@rover@	-organization=166 -product=10 -living_thing=3 -event=2 -person=1 -location=1
@bloomsbury@	-location=550 -organization=124
@2003_summer_universiade@	-event=59
@follo@	-location=29 -art=1
@war_on_drugs@	-event=267
@guildhall@	-location=46 -organization=8
@university_of_sindh@	-organization=81
@soleyman_rural_district@	-location=29
@eiffage@	-organization=20
@broadway@	-location=8654 -art=27 -organization=11 -product=2 -metropolitan_transit-transit_line=1
@castlebay@	-location=36
@president_of_the_republic_of_macedonia@	-title=44
@ružomberok@	-location=70 -organization=20
@main_southern_line@	-metropolitan_transit-transit_line=33 -organization=2
@cape_farewell@	-location=102 -organization=10
@1920_olympic_games@	-event=28
@kinheim@	-organization=19 -location=1
@gretna_green@	-location=111 -art=1
@basques@	-people-ethnicity=107 -location=3
@eric_martin@	-person=45
@macbook_pro@	-product=103
@puget_sound_navigation_company@	-organization=66
@keith_knight@	-person=25
@ihop@	-organization=40 -internet-website=1
@alain_cavalier@	-person=41
@20th_century_boy@	-art=47
@alpha@	-location=42 -art=26 -organization=15 -person=12 -event=4 -broadcast_network=1 -biology=1 -broadcast_program=1 -living_thing=1
@maradi_region@	-location=20
@miguel@	-person=195 -art=3
@anthony_watmough@	-person=29
@anne_whitney@	-person=21
@you_enjoy_myself@	-art=28
@margie@	-art=23 -broadcast_program=13 -location=2
@glamp@	-person=55 -event=1
@battered@	-food=16 -person=4 -art=2
@annie@	-art=465 -person=103 -award=9 -product=3
@prix_aurora_awards@	-award=27
@paul_hamilton@	-person=27 -product=1
@park_row@	-location=78 -art=4
@city_of_paris@	-location=28 -product=10 -organization=2
@friedberg@	-location=39 -event=1 -person=1
@shirley_jackson@	-person=140
@darker_than_black@	-broadcast_program=93 -art=1
@lower_shebelle@	-location=29
@at-bristol@	-location=24
@indiana_general_assembly@	-organization=192
@camptosaurus@	-living_thing=58
@taman@	-location=27 -language=5 -person=1 -event=1
@saginaw@	-location=12 -organization=7 -product=2
@pablo_de_sarasate@	-person=98
@douglas@	-location=939 -person=111 -organization=60 -art=30 -event=4 -title=2 -product=2 -broadcast_program=1
@all-4-one@	-person=85 -art=2
@annaghdown@	-location=29 -title=1
@java_me@	-product=68
@first_amendment@	-law=1328
@leaves_of_grass@	-art=139
@maisonneuve@	-location=38 -art=18
@bhupinder_singh@	-person=28
@percoidei@	-living_thing=65
@route_33@	-location=76 -metropolitan_transit-transit_line=5
@y._mizuno@	-person=49
@stephen_dobyns@	-person=20
@mauritian@	-location=86 -finance-currency=1
@the_sign_of_four@	-art=18 -broadcast_program=17
@roeselare@	-location=118 -organization=100
@kari_väänänen@	-person=29
@principal@	-title=255 -organization=3
@true_tears@	-broadcast_program=16 -product=13
@botev_vratsa@	-organization=47
@jekyll@	-broadcast_program=27 -art=1 -location=1
@alexander_lubimov@	-person=56
@city_council@	-organization=230 -title=63 -location=21 -event=1
@mari_kiviniemi@	-person=24
@schuylkill_expressway@	-location=65
@college_of_the_city_of_new_york@	-organization=110 -location=2
@western_ring_road_trail@	-location=42
@herbert_mundin@	-person=33
@howzat!_kerry_packer's_war@	-broadcast_program=23
@issaquah@	-location=72 -organization=4 -product=2
@bruce_bairnsfather@	-person=22
@thomas_corneille@	-person=47
@siberian_intervention@	-event=108
@shikao_suga@	-person=22
@2013_u.s._open@	-event=20
@conn-selmer@	-organization=25
@new_republic@	-art=96 -location=4
@taeyeon@	-person=39
@caryocolum_fischerella@	-living_thing=23
@harry_carney@	-person=141
@jim_paschal@	-person=21
@m-1@	-organization=89 -person=20 -location=19 -product=1
@kosovo_war@	-event=566 -location=1
@dunmore@	-location=61 -person=3 -organization=1
@paul_rutherford@	-person=89
@alicia_witt@	-person=68
@murmur@	-art=35 -organization=12 -medicine-symptom=4 -person=2
@the_wash@	-location=159 -art=21
@walser@	-people-ethnicity=70 -language=5
@peter_i@	-person=253 -location=2
@astro_ria@	-broadcast_network=59
@rocky_jones,_space_ranger@	-broadcast_program=37
@preet_bharara@	-person=38
@grand_street@	-location=30 -art=14
@aulendorf@	-location=38
@shona_language@	-language=33
@floyd@	-location=87 -person=24 -event=1 -product=1
@us_65@	-location=24
@david_george@	-person=25
@navarro_county@	-location=58
@black_watch@	-organization=334 -art=27 -product=3
@gelug@	-religion-religion=211 -location=1
@earl_of_egremont@	-title=17 -person=14
@before_the_flood@	-art=31
@miers@	-person=25
@new_orleans_city_council@	-organization=21 -location=1
@composed@	-title=30 -art=1
@william_crookes@	-person=99
@tipping_the_velvet@	-art=23 -broadcast_program=9
@tōgō@	-location=21 -person=2
@harry_payne_whitney@	-person=85
@worried_life_blues@	-art=24
@yuba_city@	-location=57
@orchestra_della_svizzera_italiana@	-person=22
@heroes@	-broadcast_program=766 -art=45 -organization=3 -product=1
@kish@	-location=173 -person=10 -visual_art-color=1
@kirkenes@	-location=243 -organization=6
@rödermark@	-location=23
@royal_commission_on_environmental_pollution@	-organization=31
@grandfather@	-person=36 -location=1
@the_end_of_the_affair@	-art=81
@marius_barbeau@	-person=48
@chris_wondolowski@	-person=35
@rob_crosby@	-person=35
@chalk_river@	-location=14 -organization=7
@edinburgh_playhouse@	-location=29
@walt_whitman@	-person=793 -location=1
@troup@	-location=33 -person=4
@joseph_d._pistone@	-person=29
@2009_world_women's_handball_championship@	-event=56
@cheema@	-people-ethnicity=26
@erik_kramer@	-person=31
@brown_on_resolution@	-art=22
@swedish_confederation_of_professional_employees@	-organization=21
@ingram@	-location=21 -organization=1 -person=1
@loei@	-location=41
@formula_bmw_europe@	-organization=22 -event=5
@w-league@	-organization=783 -event=1
@bromsgrove@	-location=291 -organization=3
@nbc_news@	-person=896 -broadcast_network=2
@east_fremantle@	-organization=213 -location=32
@playing_the_field@	-broadcast_program=24 -art=1
@brutus@	-person=145 -product=22 -art=9 -location=5 -organization=2
@ludwig_kaas@	-person=22
@commune@	-event=31 -location=3 -person=1
@james_d'arcy@	-person=61
@pauls_valley,_oklahoma@	-location=31
@test_pilot@	-title=25 -organization=1
@sept-îles@	-location=84
@lucky_oceans@	-person=20
@waterbury,_vermont@	-location=32
@f._w._murnau@	-person=133
@ginetta_g50@	-product=29 -organization=9
@languedoc@	-location=560 -product=10
@dakar@	-location=1489 -event=12 -organization=2 -art=1
@l-dopa@	-medicine-drug=80
@tsutomu_nihei@	-person=24
@dodge_caravan@	-product=82
@clash_of_the_titans@	-art=166 -event=5
@fiba_europe_under-18_championship@	-event=130
@pope_gregory_x@	-person=91
@john_halifax,_gentleman@	-art=20 -broadcast_program=1
@jubal@	-person=15 -art=6
@cairine_wilson@	-person=22
@16_blocks@	-art=21
@jan_patočka@	-person=25
@sheryl_underwood@	-person=25
@state_college_spikes@	-organization=53
@king_salmon@	-location=20 -living_thing=8
@i-494@	-location=21
@fresno_falcons@	-organization=73
@don_bluth@	-person=158
@the_spiderwick_chronicles@	-art=95 -product=3
@clive_bunker@	-person=47
@canadian_mining_hall_of_fame@	-organization=37
@mine_safety_and_health_administration@	-organization=55
@barnsley@	-organization=1734 -location=810
@stigmella_anomalella@	-living_thing=34
@rac@	-organization=53 -person=13 -event=1 -location=1
@stephen_f._austin_state_university@	-organization=196
@echo_park@	-location=94 -art=29
@sofia_kovalevskaya@	-person=53 -art=2
@earl_of_denbigh@	-title=21 -person=10
@chidambaram@	-location=185 -art=7 -person=1
@under_armour@	-organization=134
@pushmataha_county_historical_society@	-organization=46
@looper@	-art=67 -person=11
@59th@	-organization=15 -location=9 -event=2 -person=1
@saw_mill_river_parkway@	-location=52
@mars_3@	-product=25
@glassnote_records@	-organization=46 -person=2
@berne@	-location=56 -organization=1
@north_american_review@	-art=179
@robert_harbin@	-person=22
@udaipur@	-location=435
@wrestlemania_29@	-event=31
@jeep_compass@	-product=25
@whitby@	-location=37 -title=4 -organization=3 -product=2
@tom_verducci@	-person=44
@kalispell,_montana@	-location=112
@france's@	-location=45 -organization=4
@bali@	-location=1995 -person=26 -event=5 -organization=4 -people-ethnicity=2 -language=1 -broadcast_program=1
@ayyavazhi@	-religion-religion=171 -art=1
@jurassic_park_iii@	-art=78 -product=1
@mike_farrell@	-person=79
@western_union@	-organization=444 -art=5 -product=1
@vcl@	-product=19 -biology=3 -person=1
@carlton_fisk@	-person=196
@immaculate_conception_seminary@	-organization=19 -location=3
@pagan@	-religion-religion=403 -location=67 -person=16 -art=5 -god=1
@kingdom_of_yugoslavia@	-location=1178 -organization=3
@enfield_southgate@	-location=23
@surfin'_bird@	-art=30
@go_figure@	-art=21 -person=1
@forgotten_realms_campaign_setting@	-art=49
@pijnacker@	-location=29 -person=1
@florentine@	-location=316 -language=2
@joe_spinell@	-person=36
@dax_shepard@	-person=76
@league_one@	-organization=41 -event=17
@the_sun@	-art=141 -person=6 -god=1
@legacy_five@	-person=38
@ute_mountain_ute_tribe@	-people-ethnicity=28
@rachel_corrie@	-person=74 -product=4
@robbie@	-person=22 -art=11
@boryspil_international_airport@	-location=65
@dave_keon@	-person=41
@michael_b._coleman@	-person=28
@sebastián_rulli@	-person=32
@quispicanchi_province@	-location=53
@the_freewheelin'_bob_dylan@	-art=76
@colorado@	-organization=446 -location=137 -event=27 -product=13 -art=7 -title=3
@gladiators@	-broadcast_program=31 -product=7 -organization=7 -art=2
@province_of_canada@	-location=313 -organization=1
@south_shetland_islands@	-location=1614
@grand_finals@	-event=32 -broadcast_program=1
@sandra_day_o'connor@	-person=403
@a_midsummer_night's_dream@	-art=1377 -broadcast_program=2
@remedy@	-art=48 -person=13
@brutus_beefcake@	-person=37
@vindaloo@	-art=12 -food=9
@william_z._foster@	-person=109
@harry_grindell_matthews@	-person=21
@passau@	-location=413 -location=2 -organization=2
@petergof@	-location=51
@jack_armstrong@	-person=21 -art=3
@outer_limits@	-broadcast_program=38 -person=1
@emmanuelle@	-art=35 -person=3 -broadcast_program=1
@lyubov_popova@	-person=22
@pretty_polly@	-art=31 -organization=8
@roger_penske@	-person=178 -organization=1
@gloucestershire_(uk_parliament_constituency)@	-location=30
@elizabeth_mcrae@	-person=54
@nature@	-art=1134 -broadcast_program=51 -person=37
@joran_van_der_sloot@	-person=23
@darren_glass@	-person=27
@baby_won't_you_please_come_home@	-art=25
@lyndon_b._johnson_space_center@	-organization=115
@joseph_h._ball@	-person=21
@espn2@	-broadcast_network=796 -broadcast_program=22
@just_the_two_of_us@	-art=36
@accessories@	-product=78 -organization=1
@line_7@	-metropolitan_transit-transit_line=20 -organization=1
@6@	-metropolitan_transit-transit_line=58 -art=49 -location=45 -event=27 -product=19 -time=19 -organization=12 -body_part=1 -broadcast_network=1 -chemistry=1 -person=1 -computer-programming_language=1
@rainbow_warrior@	-product=30 -event=6 -organization=1 -person=1
@rnc@	-organization=20 -event=1
@harriet_shaw_weaver@	-person=20
@ashdod@	-location=327 -organization=7
@antony_starr@	-person=22
@vince@	-person=34 -event=1
@manichaean@	-religion-religion=30 -person=1
@enemy_mine@	-art=44
@teton@	-location=26 -people-ethnicity=5 -language=1
@backgammon@	-product=47 -art=1
@bnd@	-location=25
@zoroastrian@	-religion-religion=234 -person=2
@zhu_yuanzhang@	-person=24
@the_undead@	-person=41 -art=4
@owen_gingerich@	-person=28
@chapman@	-person=38 -location=27 -organization=10 -product=1 -title=1
@st._james's_palace_stakes@	-event=171
@lightning@	-product=56 -organization=15 -art=11 -location=5
@artois@	-location=255 -event=3 -person=2 -organization=2 -food=1
@pirin@	-location=102 -organization=14
@evan_x_hyde@	-person=20
@papago@	-people-ethnicity=19 -language=1
@prime_minister_of_denmark@	-title=197
@goodhue_county@	-location=91
@peter_lynch@	-person=45
@global_radio@	-organization=73
@butare@	-location=71
@toys_for_tots@	-organization=81
@rob_ickes@	-person=25
@rudolfo_anaya@	-person=32
@seelow_heights@	-location=19 -event=5
@national_speleological_society@	-organization=48
@project_gotham_racing_3@	-product=52
@gene_krupa@	-person=306
@indo-australian_plate@	-location=105
@merchant@	-title=27 -person=17 -product=6 -organization=2
@volterra@	-location=148 -person=2
@mims@	-person=59 -event=1
@trap_door_spiders@	-organization=29
@mr._d@	-broadcast_program=23
@brownie@	-organization=18 -food=9 -person=1
@paul_thomas_anderson@	-person=284
@northern_illinois@	-organization=108 -location=36
@brooklyn_dreams@	-person=16 -art=6
@compsognathus@	-living_thing=44
@42nd@	-location=13 -organization=7
@jacinto_caamaño@	-person=22
@california_democratic_party@	-organization=67
@saved_by_the_bell@	-broadcast_program=225 -art=9
@disturbed@	-person=366 -art=3
@poldi_kladno@	-organization=24
@todd_pettengill@	-person=21
@world_news_tonight@	-broadcast_program=40 -broadcast-tv_channel=1
@barnard's_star@	-location=52
@selby_town@	-organization=24
@charleston,_south_carolina@	-location=3255 -event=5
@sima_milutinović_sarajlija@	-person=20
@electrical_engineering@	-organization=185
@ricardo@	-person=94 -organization=24 -broadcast_program=5 -location=3
@colonial_secretary@	-title=173 -organization=23
@george_abbot@	-person=40 -organization=1
@the_penguin_guide_to_recorded_classical_music@	-art=26
@franconian_saale@	-location=30
@larkana@	-location=132
@hari@	-god=85 -person=43 -location=2
@p._k._subban@	-person=26
@eisbrecher@	-person=35 -art=4
@district_13@	-art=17 -location=11
@mike_cox@	-person=31
@the_co-operative_food@	-organization=27
@rakovski@	-location=15 -organization=9 -person=1
@chambly@	-location=126 -product=3
@oak_hill_cemetery@	-location=95
@kylie_babbington@	-person=20
@harry_f._byrd@	-person=94
@amy_adams@	-person=253
@kami_district@	-location=29
@kettlewell@	-location=24
@nippy_noya@	-person=21
@ian_mackaye@	-person=157
@alfonso_xiii@	-person=162 -product=8
@atlantic_coast@	-location=178 -organization=6
@ignace_reiss@	-person=20
@meiringen@	-location=69
@ride_the_wild_surf@	-art=20
@xaverian_brothers@	-organization=38
@westside_express_service@	-location=25
@bbc's@	-organization=89 -broadcast_network=2
@mcarthur@	-location=20 -person=2 -product=1
@animal_liberation@	-art=36 -organization=3
@leven@	-location=64 -product=2 -person=2
@three_rivers@	-location=93 -broadcast_program=36 -organization=3
@lange@	-person=37 -organization=4
@haitian_american@	-people-ethnicity=23 -location=3
@nakuru@	-location=168 -organization=2
@felgueiras@	-location=24 -organization=4
@district_of_altenkirchen@	-location=125
@barbour@	-person=65 -location=15 -organization=3
@some_velvet_morning@	-art=25 -person=2
@wherever_you_will_go@	-art=33
@fittleworth@	-location=36
@training@	-product=55 -event=1 -title=1 -organization=1 -location=1 -person=1
@the_last_man@	-art=34
@indian_lake@	-location=40 -art=1
@edinburgh_trams@	-transit=53
@ben_johnson@	-person=233 -art=1
@weston_county@	-location=21
@atlantic_coast_hockey_league@	-organization=66
@wolf_kahn@	-person=21
@great_lakes_airlines@	-organization=75
@tom_jackson@	-person=86
@defense_criminal_investigative_service@	-organization=22
@vijayanagar@	-location=19 -person=1
@grangers@	-organization=25
@palazzo_braschi@	-location=26
@electric_light_orchestra@	-person=616 -art=1
@white_eyes@	-person=20 -art=2 -location=1
@psyche@	-person=20 -art=18 -living_thing=5 -title=1
@rising_sun@	-location=48 -art=40 -product=7
@russell_street@	-location=38
@british_airways@	-organization=981 -location=1
@alderney@	-location=301 -organization=2 -living_thing=2
@i'm_still_standing@	-art=28
@dartington@	-location=51 -organization=4
@forest@	-location=156 -organization=29 -person=8 -art=3 -language=2 -living_thing=1
@minnetonka@	-location=75
@lupillo_rivera@	-person=28
@seljord@	-location=39 -organization=1
@pipa@	-product=19 -person=1 -location=1
@all_that@	-broadcast_program=240 -art=4
@cheyenne_river_indian_reservation@	-location=37
@alexandre_tansman@	-person=44
@ohrid@	-location=432 -organization=1
@department_of_conservation_and_recreation@	-organization=88
@the_inquirer@	-internet-website=42 -art=1
@sachin@	-person=38 -location=7
@cuanza_norte_province@	-location=22
@jeffersonville@	-location=96 -organization=2
@john_stark@	-person=105 -organization=6
@this_wheel's_on_fire@	-art=33
@efrem_zimbalist,_jr.@	-person=130
@shem@	-person=126 -location=1
@miranda_house@	-organization=44 -person=1
@mr._children@	-person=109
@queen_maud@	-person=20 -location=1
@choreutis_nemorana@	-living_thing=22
@cangas_del_narcea@	-location=65
@islandmagee@	-location=43 -organization=2
@yeltsin@	-person=32
@hickman@	-location=37 -person=1
@pope_innocent_xii@	-person=101
@ylöjärvi@	-location=26
@agnew@	-person=19 -location=8
@viktor_ullmann@	-person=64
@alice_joyce@	-person=71
@supernova@	-art=48 -person=29 -broadcast_program=23 -product=3 -location=2
@hosur_taluk@	-location=82
@d.c.@	-location=44 -broadcast_program=9 -organization=7 -product=2
@phi@	-organization=44 -art=2 -location=1
@chris_amon@	-person=113
@old_fort@	-location=23 -organization=3
@adam_smith_institute@	-organization=52
@candy_pangilinan@	-person=31
@mariotto_albertinelli@	-person=23
@roma_maffia@	-person=28
@high_energy@	-art=18 -person=2
@neustadt-glewe@	-location=21
@andré_cymone@	-person=24
@patrick_garland@	-person=68
@münster@	-location=1193 -organization=24
@lord_howe@	-person=93 -location=15 -title=1
@hamm@	-location=49 -person=3
@zaka@	-organization=21 -location=6
@observer@	-art=113 -title=4 -organization=1 -broadcast_program=1
@litton_entertainment@	-organization=39
@basra@	-location=1100 -art=7 -event=3
@grozny@	-location=425
@phoolan_devi@	-person=40
@gmina_przytyk@	-location=39
@the_new_saints@	-organization=129
@william_henry_harvey@	-person=43
@muhu@	-location=64
@chartres@	-location=448 -person=1
@canta@	-location=14 -art=9
@argentinos_juniors@	-organization=487
@nyanga@	-location=58 -language=3
@canyon@	-location=84 -person=10 -organization=3 -art=2
@judy_collins@	-person=408 -art=1
@trincomalee@	-location=534 -event=8
@american_royal@	-organization=37
@aalesunds@	-organization=59
@bluenose@	-product=48 -living_thing=2
@betula_pendula@	-living_thing=68
@tokhtamysh@	-person=103
@roger_de_montgomerie,_1st_earl_of_shrewsbury@	-person=22
@sporting_da_covilhã@	-organization=33
@khaybar@	-location=60 -event=5
@malmö_ff@	-organization=604
@ogre@	-product=40 -location=22 -person=3 -art=2
@ryan_dunn@	-person=59
@toulon@	-location=1332 -organization=257 -event=16
@resolven@	-location=42 -organization=2
@ilyushin@	-organization=88 -product=1
@old_wanderers@	-location=34
@chief_rabbi@	-title=380 -organization=10 -person=5
@o.f.m._cap.@	-organization=33
@c.h.u.d.@	-art=26
@katharine_cornell@	-person=138
@samara@	-location=446 -product=10 -transit=3 -organization=3
@portland,_indiana@	-location=30
@yvonne_sanson@	-person=22
@ladbroke_grove@	-location=118
@thomas_crawford@	-person=35
@walter_schellenberg@	-person=69
@alfred_einstein@	-person=84
@marconi@	-organization=119 -person=53 -product=1 -location=1
@jets_to_brazil@	-person=25
@ilo@	-organization=146 -location=36 -art=1
@election_results@	-event=50 -location=1
@2002–03@	-event=792 -award=3 -organization=3
@chongqing_f.c.@	-organization=22
@jamie_mackie@	-person=23
@hester_thrale@	-person=87
@murrieta,_california@	-location=36
@wasatch_front@	-location=135
@superior,_arizona@	-location=21
@rio_branco@	-location=91 -organization=35 -person=1
@singer_building@	-location=37
@the_talisman@	-art=35
@alan_ameche@	-person=46
@k'naan@	-person=147
@royal_unibrew@	-organization=20
@kota_district@	-location=20
@junior_senior@	-person=53 -art=5
@s3@	-organization=24 -location=21 -metropolitan_transit-transit_line=19 -internet-website=6 -computer-programming_language=5 -product=2 -title=1
@hal_chase@	-person=42
@wheatstone@	-person=20 -location=3
@huang_sui@	-person=34
@alexis_jordan@	-person=49 -art=3
@view_from_the_top@	-art=21
@jared_lee_loughner@	-person=26
@identity_crisis@	-art=105 -disease=2
@mozarabic@	-language=26
@tongariro_national_park@	-location=54
@inside_out@	-art=60 -person=12 -broadcast_program=5 -organization=1 -event=1
@the_counterfeiters@	-art=28
@orphanage@	-person=23 -location=1
@england_squad@	-organization=30
@baby_i_need_your_loving@	-art=22
@zeit@	-art=24
@hampshire_football_association@	-organization=35
@leyla_gencer@	-person=52
@cardiff_castle@	-location=144
@sha_tin_district@	-location=59 -organization=1
@the_big_bang@	-art=28 -broadcast_program=8
@wingate@	-location=35 -organization=8 -person=5
@folly_theatre@	-location=21
@fowler@	-person=480 -location=50 -art=3
@indo-iranian@	-people-ethnicity=67 -language=8
@goya_awards@	-award=179 -event=4
@greenway_plaza@	-location=37
@florianópolis@	-location=18 -event=2
@first_love@	-art=71 -broadcast_program=16 -person=1
@channel_9@	-broadcast_network=137 -organization=3 -location=2 -broadcast_program=1 -person=1
@jason_hanson@	-person=150
@sadak@	-art=21
@moniaive@	-location=25
@u.s._secretary_of_state@	-title=151 -location=1
@darreh_kayad_rural_district@	-location=60
@tvp@	-broadcast_network=120 -food=3
@grumman@	-organization=228 -product=1
@interstate_19@	-location=25
@terror@	-person=91 -event=58 -product=30 -art=13 -medicine-symptom=4 -god=1 -living_thing=1
@deva@	-person=322 -location=129 -god=113 -art=2 -organization=1
@thomas_howard,_4th_duke_of_norfolk@	-person=109
@don_kent@	-person=27
@virginijus_praškevičius@	-person=21
@valdez,_alaska@	-location=41
@graham_farmer@	-person=28
@anne@	-person=431 -product=2
@lithium@	-art=44 -organization=1
@corey_hart@	-person=130 -art=2
@east_central_community_college@	-organization=20
@judicial_and_bar_council@	-organization=33
@north_perth@	-location=32
@saugor_and_nerbudda_territories@	-location=20
@israeli_champion@	-organization=26 -event=5
@barry_trotz@	-person=29
@veronica_guerin@	-person=56 -art=39
@1958_lebanon_crisis@	-event=32
@love_minus_zero@	-art=28 -organization=1
@gargždai@	-location=20
@wadena,_minnesota@	-location=25
@richard_onslow@	-person=23
@ralph_erskine@	-person=40
@grave@	-person=66 -location=50 -organization=1
@waynesville@	-location=159 -organization=2
@police_camera_action!@	-broadcast_program=30
@dj_vadim@	-person=59
@dialect@	-language=26
@trust@	-art=62 -organization=12 -broadcast_program=10 -location=9 -person=8
@kinglake@	-location=32 -person=2
@the_great_escape@	-art=220 -event=30 -location=21 -broadcast_program=9 -product=4
@yung_joc@	-person=179
@juárez@	-location=43 -person=10
@bob_catley@	-person=63
@treasure_hunters@	-broadcast_program=25 -title=5 -art=1
@semmering_pass@	-location=20
@hénin-beaumont@	-location=13 -organization=10
@nigel_benn@	-person=63
@shannara@	-art=52 -product=3
@deux-montagnes@	-location=44
@princess_karoline_mathilde_of_schleswig-holstein-sonderburg-augustenburg@	-person=21
@chantal_andere@	-person=27
@bobby_valentín@	-person=29
@li_sizhao@	-person=37
@spanish_army@	-organization=234
@tantsud_tähtedega@	-broadcast_program=22
@trix@	-organization=18 -food=16 -person=2 -product=2
@bade_miyan_chote_miyan@	-art=25
@legacy@	-organization=46 -art=46 -broadcast_program=29 -product=28 -person=10 -location=1
@king_francis_i@	-person=44
@james_hamilton@	-person=63
@that's_life!@	-broadcast_program=82 -art=17
@mojave@	-location=171 -language=14
@hawkesbury_river_railway_bridge@	-location=25
@brittney_reese@	-person=33
@seat_león@	-product=103
@dialogue_for_hungary@	-organization=20
@malpas@	-location=56
@lieutenant-governor@	-title=25 -organization=4
@brain_powerd@	-broadcast_program=39
@chandragupta_ii@	-person=112
@bluff_city@	-location=30 -art=2
@pete_holmes@	-person=41
@romanian-language@	-language=30
@paul_the_apostle@	-person=254
@hms_ardent@	-product=28
@rooney@	-person=90 -art=5
@government_house,_canberra@	-location=24
@vulgar_latin@	-language=281
@anna_ancher@	-person=42
@the_tempest@	-art=925 -broadcast_program=2
@leipziger_straße@	-location=23
@mullinahone@	-location=21 -organization=19
@ostrava@	-location=659 -organization=4 -event=1
@hellbillies@	-person=24
@ram_jam@	-person=37 -art=6
@the_sweet@	-person=33 -art=3
@mac_pro@	-product=60
@pitt_islands@	-location=22
@pascack_valley_high_school@	-organization=32
@huh_young-man@	-person=21
@balaghat@	-location=53
@dover,_massachusetts@	-location=26
@kingdom_of_gwent@	-location=85
@deepwater@	-location=19 -art=2
@ansel_adams@	-person=306 -location=2
@nauru_phosphate_corporation@	-organization=23
@maricar_reyes@	-person=31
@raf_bircham_newton@	-location=34
@seibu@	-organization=20 -location=2
@marc_ravalomanana@	-person=95
@graeme_welch@	-person=42
@yemen_arab_republic@	-location=101
@navarre@	-location=1484 -organization=1
@six_shooter_records@	-organization=48
@bruce_kirby@	-person=28
@lemonade@	-food=21 -art=11 -person=2
@noda@	-location=26 -person=3 -organization=1
@santa_claus,_indiana@	-location=28
@archbishop_molloy_high_school@	-organization=42
@australians_for_constitutional_monarchy@	-organization=43
@william_boyd_dawkins@	-person=23
@hoklo@	-people-ethnicity=47 -language=4
@aria_music_awards@	-award=194 -event=3
@music@	-art=147 -title=13 -organization=6 -location=5 -computer-programming_language=4 -award=2 -education-educational_degree=2 -event=1 -person=1 -product=1
@urach@	-location=16 -title=5
@phantom_blue@	-person=47 -art=1
@till@	-art=20 -person=4 -location=1
@df@	-location=18 -product=4 -chemistry=1
@gmina_międzychód@	-location=44
@kapit@	-location=28
@donavon_frankenreiter@	-person=53 -art=3
@quirinus@	-god=62 -person=4
@the_blitz@	-event=276 -art=10 -organization=1
@fort_santiago@	-location=52
@robert_jefferson_breckinridge@	-person=20
@hakuba@	-location=17 -person=4
@stan_musial@	-person=310
@kingston_upon_hull@	-location=38 -organization=1 -event=1
@chuck_schumer@	-person=175
@bryant_and_may@	-organization=35 -location=1 -event=1
@georges_leygues@	-person=38 -product=2
@angus_sampson@	-person=28
@lustgarten@	-location=31
@matara_district@	-location=45
@olympias@	-person=130 -product=10
@marion_county,_west_virginia@	-location=32
@abercarn@	-location=47 -organization=4
@severna_park@	-location=26 -organization=1 -person=1
@zealand@	-location=284
@darren_young@	-person=25
@antony_and_cleopatra@	-art=414 -broadcast_program=2
@better_the_devil_you_know@	-art=51
@the_immortals@	-art=35 -person=7
@darktown_strutters'_ball@	-art=28
@aller@	-location=169 -event=2 -organization=1
@château_gaillard@	-location=41 -event=1
@webb@	-location=57 -person=23 -product=2 -organization=1
@inara_george@	-person=49
@blanche@	-person=63 -location=6 -product=4
@santurtzi@	-location=44 -organization=1
@league_cup@	-organization=3112 -event=846
@the_hunchback_of_notre_dame@	-art=341
@hallstatt_culture@	-location=163
@lewiston_maineiacs@	-organization=45
@enix@	-person=174 -location=1
@lindsay_gaze@	-person=21
@senate_house@	-location=64 -organization=4
@alenquer@	-location=55
@canadian_auto_workers@	-organization=100
@drewry's_bluff@	-location=52 -event=11
@nitro_records@	-organization=123
@massachusetts_department_of_correction@	-organization=28
@bsa@	-organization=160 -product=1
@tightrope@	-art=44 -broadcast_program=34
@robert_p._griffin@	-person=45
@tagaytay@	-location=68 -event=1
@moscow_sun_yat-sen_university@	-organization=28
@anton@	-person=40 -location=12 -art=2
@sanatan_dharma_maha_sabha@	-organization=23
@unconscious@	-medicine-symptom=60
@sean_s._cunningham@	-person=31
@visigoth@	-people-ethnicity=38 -location=2
@bourbonnais@	-location=65 -person=2
@the_world@	-broadcast_program=49 -person=40 -art=36 -location=17 -organization=1
@thomas_holcomb@	-person=27 -organization=1
@djavan@	-person=92
@ted_gray@	-person=22
@warrick@	-location=25 -person=3
@laurent_nkunda@	-person=42
@they_shoot_horses,_don't_they?@	-art=101 -person=7
@muntenia@	-location=121
@the_machine@	-organization=12 -person=6 -product=1 -broadcast_program=1
@paul_kimmage@	-person=27
@wendy_doniger@	-person=29
@king_of_spain@	-person=38 -location=5 -art=1 -title=1
@sydney_church_of_england_grammar_school@	-organization=69
@george_porter,_jr.@	-person=61
@ras_kwame@	-person=22
@the_sight@	-art=28
@sebago@	-location=15 -organization=5
@harrods@	-organization=388 -event=1
@katy@	-location=77 -product=3 -organization=3 -person=3 -art=1
@astm_international@	-organization=108
@chris_cillizza@	-person=25
@duck_sauce@	-person=47
@ralphs@	-organization=46 -person=3
@ape@	-living_thing=24 -location=4 -organization=1
@fc_andorra@	-organization=39
@ussr_union_of_artists@	-organization=24
@diva@	-art=124 -person=12 -organization=7
@wind_mobile@	-organization=37
@jose_de_venecia,_jr.@	-person=32
@sara_berner@	-person=27
@mika_kanai@	-person=28
@eastman@	-location=35 -organization=15 -person=2
@great_wakering_rovers@	-organization=24
@bar_mitzvah_boy@	-broadcast_program=14 -art=11
@nugent@	-person=22 -art=4 -title=1 -location=1
@rypin_county@	-location=132
@paul_curtis@	-person=28
@david_albright@	-person=21
@spitfire_records@	-organization=48
@i_saw_mommy_kissing_santa_claus@	-art=52
@canadair_cl-215@	-product=20
@owikeno_lake@	-location=23
@travelport@	-organization=32
@pharsalia@	-art=69 -location=6
@autographa_jota@	-living_thing=40
@william_tecumseh_sherman@	-person=490 -art=1
@mushroomhead@	-person=123 -art=4
@abscess@	-person=20 -disease=5
@eve_arden@	-person=153
@albert_pyun@	-person=62
@princeton_university@	-organization=7223 -location=1
@plasencia@	-location=66 -organization=5
@mata-utu@	-location=26
@marius@	-person=83 -art=20
@étoile_du_congo@	-organization=24
@wilkes-barre_barons@	-organization=62
@marine@	-organization=131 -title=6 -location=5 -person=2 -art=1 -living_thing=1
@lyman_beecher@	-person=71
@ronnie_brown@	-person=111
@mormon_corridor@	-location=33
@archdiocese_of_los_angeles@	-organization=52
@st._martin_parish@	-location=57
@zeinab_badawi@	-person=31
@victorio@	-person=56 -event=1
@the_miracle_worker@	-art=131 -broadcast_program=8
@will_young@	-person=350 -broadcast_program=1
@murano@	-location=142 -product=14
@system_shock@	-product=58 -organization=5
@tanagra@	-location=73 -event=2
@julius_röntgen@	-person=27
@something_in_the_air@	-broadcast_program=59 -art=6
@otranto@	-location=161 -product=1
@north_downs_line@	-location=66
@cromemco@	-organization=37
@henri_ii_de_montmorency@	-person=21
@penniman@	-location=14 -person=8
@grand_tour@	-event=480 -art=12
@konrad_von_preysing@	-person=24
@friday@	-art=137 -time=107 -location=2 -organization=1 -broadcast_program=1
@quchan_county@	-location=195
@singur@	-location=38 -event=1
@doors@	-person=49 -art=3 -product=1
@sedna@	-location=43 -god=14 -person=1
@guardian@	-art=423 -person=27 -organization=3 -title=2 -location=1 -broadcast_program=1
@that_thing_you_do!@	-art=77
@rod_jones@	-person=38
@pac's_life@	-art=20
@couples_retreat@	-art=40
@neurology@	-person=181 -art=13
@morinville@	-location=29
@pat_dye@	-person=62
@kal_ho_naa_ho@	-art=105
@manche@	-location=866 -product=14
@mercato_san_severino@	-location=23
@maurice_stokes@	-person=35
@war_and_peace@	-art=449 -broadcast_program=28 -person=1 -location=1
@kumagaya@	-location=22
@pest@	-location=312 -person=14
@prescott_valley,_arizona@	-location=25
@sebastian_county,_arkansas@	-location=29
@laetare_sunday@	-time=28
@tom_sawyer@	-art=104 -person=7 -broadcast_program=1
@whiteman_park@	-location=23
@gap_inc.@	-organization=35
@jats@	-people-ethnicity=81 -art=2
@sullivan's_island@	-location=33 -event=1
@annesley@	-location=45 -title=1 -person=1
@rockin'_through_the_decades@	-broadcast_program=22
@spice_girls@	-person=792 -art=1
@john_joseph_mitty@	-person=21
@deathwatch@	-art=28 -living_thing=1
@leyte@	-location=1018 -event=56
@a_sound_of_thunder@	-art=46 -person=11
@horatio_greenough@	-person=30
@los_alamitos_high_school@	-organization=44
@stepnica@	-location=24
@the_plague@	-art=38 -person=5 -event=2 -disease=1
@maze@	-person=40 -location=5 -art=1 -product=1
@mujer,_casos_de_la_vida_real@	-broadcast_program=21
@denis@	-person=195 -art=12 -location=5
@tyrone_wells@	-person=26
@the_century_of_the_self@	-art=23
@it's_not_unusual@	-art=62
@nella_walker@	-person=50
@muscat@	-location=562 -food=34 -person=4 -living_thing=2
@psilocybin@	-medicine-drug=21 -living_thing=1
@john_toland@	-person=108
@george_washington@	-person=4653 -organization=86 -art=19 -product=13 -location=6 -broadcast_program=3 -event=1
@motorway@	-location=18 -art=3
@hawker_hector@	-product=26
@steelheart@	-person=35 -art=3
@central_america@	-organization=4491 -location=14 -product=4 -event=2
@savinja_statistical_region@	-location=233
@hunayn_ibn_ishaq@	-person=45
@atlanta,_georgia@	-location=288 -event=3
@the_n@	-broadcast_network=28 -art=1 -person=1
@family_ties@	-broadcast_program=308 -art=16
@mary_tudor,_queen_of_france@	-person=33
@87th_precinct@	-art=33 -broadcast_program=28
@bethel@	-location=336 -organization=16
@british_colony@	-location=51 -event=7
@independent_film_festival_of_boston@	-event=32
@saint-tite@	-location=128
@eddie_lacy@	-person=32
@tetsujin_28-go@	-art=43 -broadcast_program=3
@wayne_terwilliger@	-person=22
@soviet_government@	-person=37 -location=11 -organization=2
@sun_fo@	-person=22
@paul_pena@	-person=37 -art=4
@barca@	-location=35
@louisbourg@	-location=61 -event=2
@the_hand_that_rocks_the_cradle@	-art=53
@street_drum_corps@	-person=25 -art=2
@women's_army_corps@	-organization=120
@james_brolin@	-person=156
@mount_logan@	-location=66
@salon_des_refusés@	-event=37 -art=1
@fort_monmouth@	-location=87
@léon_gambetta@	-person=109 -product=4
@qualification@	-event=191 -education-educational_degree=4 -organization=1
@shatin@	-organization=29 -location=1
@bundoora@	-location=60 -organization=5
@wall_of_voodoo@	-person=99 -art=2
@tadahito_iguchi@	-person=37
@over_it@	-person=20 -art=7
@morris_minor@	-product=100 -organization=5
@pietro@	-person=20
@delaware_county,_ohio@	-location=24
@chris_clarke@	-person=25
@fellow@	-title=1255 -organization=10 -education-educational_degree=5 -award=2 -event=1 -location=1
@alice's_restaurant@	-art=36
@the_karate_kid@	-art=51 -broadcast_program=10 -product=1
@arabist@	-title=65
@navies@	-organization=30
@inchcape@	-location=16 -organization=4
@lae@	-location=364 -event=6 -product=1
@chronicle_of_the_morea@	-art=40
@gisors@	-location=62 -event=1
@jimmie_vaughan@	-person=137
@klimov@	-organization=23 -product=1
@title@	-event=13 -art=8 -title=3 -organization=1 -product=1 -broadcast_program=1
@barry_williams@	-person=68
@bellbird@	-broadcast_program=56 -living_thing=2
@griffin@	-person=43 -location=14 -product=12 -organization=5
@chiba_university@	-organization=58
@kansas_city,_missouri@	-location=3069 -organization=1
@herald@	-art=61 -title=29 -product=14 -location=3 -person=2 -organization=1
@kokoda@	-location=35 -event=8 -language=1
@terriers@	-broadcast_program=37 -organization=29
@hurricane_season@	-event=29 -art=2
@nizar_qabbani@	-person=57
@grumbach@	-location=55 -person=1
@75@	-metropolitan_transit-transit_line=45 -location=21 -organization=18 -product=7 -art=6 -event=2
@downside_school@	-organization=138
@south_london@	-location=816 -organization=2
@nicholas_goodrick-clarke@	-person=67
@swiss_alps@	-location=343
@westende@	-location=20 -organization=1
@lee_valley_white_water_centre@	-location=25
@thighpaulsandra@	-person=68
@fivb_volleyball_world_league@	-event=28
@get_rich_or_die_tryin'@	-art=116
@vickers_warwick@	-product=35
@fürstenfeldbruck_air_base@	-location=46
@colombians@	-people-ethnicity=26 -person=3
@san_jacinto,_california@	-location=175
@the_cry_of_love@	-art=26 -person=1
@gubernatorial_election@	-event=31 -title=2
@high_sheriff_of_yorkshire@	-title=180
@stanford@	-organization=1029 -location=99 -person=31 -event=9
@zacatecas@	-location=593 -living_thing=1
@premiere@	-art=130 -organization=12 -product=3 -event=1
@taiwan_high_speed_rail@	-location=96
@mill_woods@	-location=56
@tubercle@	-body_part=21 -disease=1
@saitama@	-location=291 -art=166 -metropolitan_transit-transit_line=1
@essaouira@	-location=115
@james_mellaart@	-person=23
@byte_magazine@	-art=22
@afro_celt_sound_system@	-person=68
@polynesian@	-people-ethnicity=139 -location=8 -living_thing=1
@poum@	-organization=62 -location=3
@río_grande@	-location=71
@the_choice@	-broadcast_program=21 -art=3
@b._everett_jordan@	-person=25
@bondo@	-location=44 -organization=2 -event=1
@taino@	-language=25
@david_immerglück@	-person=42
@a71@	-location=35
@ancient_egypt@	-location=1484 -religion-religion=8 -language=1 -event=1
@jacques_cartier@	-person=246 -location=29 -product=1
@chartered_financial_analyst@	-title=76
@whickham@	-location=40 -organization=10
@hoverspeed@	-organization=36
@rush_hour@	-art=30
@leo_kottke@	-person=184 -art=1
@bogislaw_xiv@	-person=27
@tizoc@	-person=27 -art=8
@avro_lancastrian@	-product=42
@biasca@	-location=51
@palas@	-location=21 -product=1
@erasmus@	-person=87 -organization=1
@japanese_encephalitis@	-disease=32
@old_norwegian@	-language=23
@criminal_minds@	-broadcast_program=828
@striscia_la_notizia@	-broadcast_program=28
@bec@	-location=15 -organization=9 -education-educational_degree=3 -person=2
@grand_canyon_railway@	-location=43
@monkland_and_kirkintilloch_railway@	-organization=39
@ethel_m._dell@	-person=29
@francis_beaufort@	-person=58
@winsor_mccay@	-person=141
@a_1@	-location=77
@jefferson_high_school@	-organization=92 -location=1
@katō_tomosaburō@	-person=27
@houston_comets@	-organization=283
@ultraman_max@	-broadcast_program=29
@william_l._snyder@	-person=24
@state_street@	-location=176 -organization=8
@bridge_city@	-location=22
@holywood@	-location=122 -organization=5
@summerslam@	-event=129 -art=16
@corps_of_engineers@	-organization=240 -title=11 -art=2
@2006_fifa_beach_soccer_world_cup@	-event=22
@jerez@	-location=117 -event=3 -organization=1
@continental_indoor_football_league@	-organization=244
@jodhaa_akbar@	-art=88 -broadcast_program=1
@farm@	-location=43 -living_thing=2 -organization=1
@north_rhine-westphalia@	-location=3554 -event=2 -organization=1
@scandinavian_touring_car_championship@	-event=36
@worth_school@	-organization=25 -location=1
@sacred_seven@	-broadcast_program=24
@karen_o@	-person=107
@the_sorrows_of_young_werther@	-art=92
@czechowice-dziedzice@	-location=40
@carinthian@	-location=83
@grace_slick@	-person=263
@national_association_of_theatre_owners@	-organization=24
@world_professional_boxing_federation@	-organization=26
@ferron@	-person=22 -location=8
@bram_stoker's_dracula@	-art=69 -product=5
@canadian_curling_association@	-organization=69 -broadcast_program=1
@gilligan's_planet@	-broadcast_program=25
@ancient_greeks@	-location=145
@bel@	-event=18 -organization=15 -god=1
@gatley@	-location=23
@prisoners_of_the_sun@	-art=50 -product=3
@m.b.a.@	-education-educational_degree=114 -organization=1
@terry_woods@	-person=39
@milton_keynes_development_corporation@	-organization=29
@teennick@	-broadcast_network=172 -broadcast_program=1
@the_chosen_few@	-art=17 -person=6
@patsy_cline@	-person=459 -art=2
@republic_of_ireland_national_under-19_football_team@	-organization=36
@christian_winther@	-person=22
@capitola,_california@	-location=21
@ebbe_sand@	-person=24
@apollo_13@	-event=254 -art=218
@kimi_ga_nozomu_eien@	-art=38
@ozone@	-chemistry=32 -product=5 -location=3 -person=3 -art=1
@wappingers_falls,_new_york@	-location=20
@bellamy@	-broadcast_program=21 -location=4 -person=3 -art=2
@ants_piip@	-person=21
@tofu@	-food=29
@italy_national_baseball_team@	-organization=26
@vonda_n._mcintyre@	-person=38
@shigesato_itoi@	-person=43
@high_sheriff_of_dorset@	-title=44
@order_of_merit_of_the_grand_duchy_of_luxembourg@	-title=32
@naparima_college@	-organization=26
@ettore_bugatti@	-person=68 -organization=1
@canal@	-location=76 -person=2
@harold_a._henry@	-person=25
@nusa_dua@	-location=30
@elizabeth_ii@	-person=2771 -title=1
@cinderella@	-art=1245 -person=175 -broadcast_program=19 -product=1
@royal_victorian_order@	-title=490
@black_or_african_american@	-people-ethnicity=317
@labor_government@	-organization=26 -person=1
@i._van_houten-groeneveld@	-person=302
@bhagavan@	-god=46 -location=2 -art=1
@centre_georges_pompidou@	-location=384
@clive_hamilton@	-person=37
@baron_hill@	-person=33 -location=10
@xinzhou@	-location=28
@chinese_fa_cup@	-event=110
@belarus@	-location=7704 -organization=290 -event=9 -people-ethnicity=2 -art=1
@tullow_oil@	-organization=37
@pat_roach@	-person=25
@dinosaur_park_formation@	-location=66
@re-elected@	-event=50 -organization=1
@animal_rights_militia@	-organization=25
@st_helens@	-organization=528 -location=391 -person=1
@tom_cole@	-person=51
@erich_hoepner@	-person=35
@karlovy_vary@	-location=317 -event=9 -organization=1
@ideo@	-organization=79
@louis_agassiz@	-person=258
@iwan_roberts@	-person=27
@kabhi_khushi_kabhie_gham...@	-art=45
@pinsk@	-location=195 -event=1
@god_of_thunder@	-art=31 -god=1
@carlos_gomes@	-person=26
@giovanni_de'_medici@	-person=20
@alfred_sharpe@	-person=20
@six_degrees_of_kevin_bacon@	-product=24
@lough_melvin@	-location=24
@cook_islands@	-location=1201 -organization=75
@john_michael_wright@	-person=29
@gozón@	-location=23
@trogir@	-location=174 -organization=3
@friesland@	-location=1699 -language=1
@aristotelian@	-art=173 -person=103
@lauch_faircloth@	-person=30
@joel_stave@	-person=34
@jeon_hye-bin@	-person=34
@maidan@	-location=59 -event=1
@radiology@	-title=128 -art=2
@toowoomba_grammar_school@	-organization=27
@zones@	-art=13 -person=10 -location=2
@kazuya_tatekabe@	-person=21
@pope_john_x@	-person=58
@dungloe@	-location=41 -organization=3
@lillian_leighton@	-person=37
@radeče@	-location=32
@gb@	-location=13 -organization=8 -product=7 -chemistry=7 -event=2
@jools_holland@	-person=344 -broadcast_program=1
@the_barbarians@	-organization=83 -art=7 -person=5
@frölunda@	-organization=12 -location=9
@strong_heart@	-broadcast_program=29 -art=7
@ray_conniff@	-person=159
@yan_zi@	-person=93 -art=1
@sharpay's_fabulous_adventure@	-art=40
@israeli_military@	-organization=29 -location=1
@albert_lasker@	-person=27 -award=1
@bertie_county@	-location=40
@the_ladybug_transistor@	-person=28 -art=1
@journal_of_the_british_interplanetary_society@	-art=38
@main_hoon_na@	-art=78
@van_horn@	-location=38 -person=1
@boundary_committee_for_england@	-organization=31
@kearny_mesa@	-location=22
@polaris@	-location=182 -organization=22 -art=20 -person=7 -product=5 -event=1 -award=1
@the_jewel_in_the_crown@	-broadcast_program=100 -art=16
@peshwa@	-title=362 -person=1
@medyka@	-location=35
@shanghai@	-location=7532 -event=29 -organization=25 -art=21 -finance-stock_exchange=17 -transit=6 -product=4 -language=3 -person=1
@port_charlotte@	-location=68 -organization=1
@rhode_island@	-location=4234 -organization=60 -event=52 -product=2 -person=1 -living_thing=1
@united_nations_conference_on_trade_and_development@	-organization=403
@get_cape._wear_cape._fly@	-person=61
@two_years_later@	-event=30
@sierra@	-person=68 -location=44 -product=40 -broadcast_program=14 -art=10 -organization=9
@columbia_university's@	-organization=30
@the_war_of_the_worlds@	-art=356 -product=1 -broadcast_program=1
@moga@	-location=54 -person=4
@the_chipmunks@	-person=30 -broadcast_program=2
@native_son@	-art=72 -person=1
@sakarya@	-location=66 -event=8
@devonport@	-location=795 -organization=50
@flores@	-location=467 -person=7 -art=2
@order_of_st._anne@	-title=101 -organization=3
@herman_wildenvey@	-person=21
@washington_national_opera@	-organization=146 -person=10
@new_york_quarterly@	-art=21
@fresno_high_school@	-organization=19 -location=1
@national_centre_of_independents_and_peasants@	-organization=40
@pinjar@	-art=34 -location=7
@attock@	-location=175 -event=1
@padma_river@	-location=48
@sorel_etrog@	-person=24
@burleigh_grimes@	-person=65
@dummer@	-location=20
@zhangzhou@	-location=178 -language=2
@paolo_conte@	-person=44
@steve_claridge@	-person=54
@ustrzyki_dolne@	-location=106
@shipley@	-location=197 -person=2
@sister_kate@	-broadcast_program=15 -art=4 -person=2
@audre_lorde@	-person=88
@marilyn_hacker@	-person=70
@adam_ferguson@	-person=70
@terry_bowden@	-person=63
@winn@	-location=24 -person=2
@otis@	-organization=42 -art=34 -location=23 -person=6
@patra@	-person=21 -location=5 -food=4 -organization=1
@derek_paravicini@	-person=21
@frascati@	-location=217 -metropolitan_transit-transit_line=1
@tashkent@	-location=1180 -event=7 -transit=2
@ted_constant_convocation_center@	-location=22
@samuel_greig@	-person=23
@gmina_szczecinek@	-location=87
@mob_rules@	-art=24 -person=9
@sundar_c.@	-person=43
@r.o.c._de_charleroi-marchienne@	-organization=31
@under_the_milky_way@	-art=25
@clusiaceae@	-living_thing=105
@mitsui_fudosan@	-organization=20
@mother_jones@	-art=363 -person=14
@kitty_hawk@	-location=52 -product=18
@cruzeiro_do_sul@	-organization=61 -location=23 -title=1
@danny_dill@	-person=42
@schltdl.@	-person=69
@doug_wright@	-person=159
@murder_one@	-broadcast_program=96 -organization=2
@green_line@	-metropolitan_transit-transit_line=380 -location=239 -organization=34 -transit=1
@sweet_dreams@	-art=68 -person=26
@torpedo@	-organization=23 -living_thing=7 -product=3
@millburn_high_school@	-organization=27
@east_midlands_today@	-broadcast_program=27
@cross_creek@	-art=27 -location=21
@nalchik@	-location=168 -event=1
@sherry_turkle@	-person=29
@spanish_guitar@	-product=21 -art=6
@duncanville@	-location=30
@baron_clinton@	-title=25 -person=1
@mark_van_eeghen@	-person=23
@battleship@	-product=72 -art=68
@william_hurt@	-person=375
@venus_flytrap@	-living_thing=36 -person=3
@pers.@	-person=27 -language=1
@gardner@	-location=66 -person=45 -organization=4
@ilya_muromets@	-art=16 -product=6
@inner@	-location=30 -body_part=1
@pururavas@	-god=26
@foxy@	-person=24 -art=8 -product=2
@pure_love@	-art=14 -person=7 -broadcast_program=2
@bihać@	-location=265 -organization=1
@dingwall@	-location=218 -person=1
@philadelphia_fever@	-organization=51
@upstairs,_downstairs@	-broadcast_program=307
@tudor@	-organization=63 -person=9 -product=3 -location=1
@engine_down@	-person=24
@asahi@	-location=103 -organization=24 -product=12 -art=8 -broadcast_network=2
@helen_boaden@	-person=20
@kennedy_school@	-location=23 -organization=6
@luca_giordano@	-person=176
@ashland@	-location=341 -organization=9 -product=1 -event=1
@raisin@	-art=23 -food=12
@lloyd@	-person=216 -location=17 -organization=4 -art=1 -product=1
@order_of_st_john_of_jerusalem@	-title=43
@tiara_jacquelina@	-person=20
@stade_olympique_yves-du-manoir@	-location=71
@jacksonville@	-location=1280 -organization=103 -event=2 -person=2
@sr-71@	-person=46 -location=12
@mothership_connection@	-art=27
@time_warner_cable_arena@	-location=112
@navel@	-person=23 -food=1
@la_orotava@	-location=39
@edith_massey@	-person=32
@thomas_jefferson_rusk@	-person=30
@aquila@	-location=186 -living_thing=29 -person=23 -product=9 -broadcast_program=5 -organization=3 -art=1
@jim_carter@	-person=65
@john_watson_gordon@	-person=20
@the_magistrate@	-art=30 -broadcast_program=1
@springburn@	-location=86
@attorney-general@	-title=161 -organization=5 -person=1
@university_of_queensland_press@	-organization=100
@stanningley@	-location=22
@seven@	-art=89 -broadcast_network=79 -person=8 -product=6 -broadcast_program=4 -location=3 -event=2
@epo@	-medicine-medical_treatment=185 -organization=10
@francis_arnaiz@	-person=26
@kashiwa@	-location=56 -organization=1 -living_thing=1
@pennant@	-person=9 -event=6 -location=4 -living_thing=3 -organization=2 -product=1
@kalevi_sorsa@	-person=40
@sheppey@	-location=18 -art=4
@harro_schulze-boysen@	-person=25
@saint-dizier@	-location=62 -organization=2 -event=2
@frederick_ranalow@	-person=20
@hal_willner@	-person=93
@gormenghast@	-art=52 -broadcast_program=27
@carlos_quentin@	-person=53
@bardot@	-person=53 -art=10
@macon@	-location=546 -product=9
@anas_sarwar@	-person=20
@prajnaparamita@	-art=53
@delle@	-location=30
@county_kerry@	-location=1194 -organization=7
@django@	-product=75 -art=58 -person=7
@evergreen_park@	-location=43
@randy_shannon@	-person=41
@isuzu_motors@	-organization=20
@speed_art_museum@	-location=42
@georg@	-person=27 -art=1
@dayanidhi_maran@	-person=29
@towton@	-event=12 -location=9
@alma_cogan@	-person=125 -art=5
@accidentally_on_purpose@	-broadcast_program=52 -art=4
@the_oath@	-broadcast_program=14 -art=12
@nicholas_soames@	-person=31
@joaquín_suárez@	-person=21 -location=5
@california's@	-location=57 -organization=4
@k.s.k._beveren@	-organization=92
@lasta@	-location=38 -organization=1
@richard_osman@	-person=23
@outward_bound@	-organization=158 -art=18
@jules_hodgson@	-person=23
@go!@	-broadcast_network=88 -art=19 -person=15 -organization=6 -broadcast_program=3
@kochuveli@	-location=35
@ralph_forbes@	-person=60
@james_wright@	-person=50
@manolo_cardona@	-person=28
@chenango@	-location=158 -product=2
@nicolas_coster@	-person=31
@reading_and_leeds_festivals@	-event=189
@breaking_benjamin@	-person=204
@golden_player@	-award=35 -event=1
@christian_poulsen@	-person=47
@star_awards@	-event=111 -broadcast_program=3
@every_little_thing@	-person=104 -art=14
@yountville,_california@	-location=31
@rain_or_shine@	-organization=72 -art=13
@gau@	-location=19 -organization=2 -living_thing=1
@lacey_township@	-location=30
@denver,_south_park_and_pacific_railroad@	-organization=35
@conan_iii@	-person=25
@david_mills@	-person=64
@jens_weißflog@	-person=21
@walthamstow_west@	-location=22
@st_patrick's_athletic@	-organization=303
@shore_regional_high_school@	-organization=29
@hyles_livornica@	-living_thing=52
@william_sharp@	-person=20
@mercy@	-art=85 -broadcast_program=49 -product=3 -location=2 -organization=2
@chesapeake@	-location=101 -art=17 -product=11 -person=9 -event=8 -organization=6 -people-ethnicity=2
@rolling_in_the_deep@	-art=121
@ruth_hanna_mccormick@	-person=20
@chubb_rock@	-person=91
@macquarie_fields@	-location=35 -event=1
@lake_orion,_michigan@	-location=38
@philippe_villiers_de_l'isle-adam@	-person=22
@san_martín_de_san_juan@	-organization=88
@argosy@	-art=154 -product=7
@georgiana@	-location=14 -person=6 -product=5
@peter_wittgenstein@	-person=29
@zeeland@	-location=54 -art=1
@newcastle-upon-tyne@	-location=44 -organization=1
@chicago_board_of_trade@	-organization=178 -location=1
@era_vulgaris@	-art=44 -person=1
@ministry_of_public_security@	-organization=28 -title=1
@emperor_ninken@	-person=20
@hypatia@	-person=59 -art=8
@prometric@	-organization=37
@milpitas@	-location=84
@hms_newcastle@	-product=22
@contestado_war@	-event=25
@minnesota_territory@	-location=133
@montee_ball@	-person=100
@andrew_e.@	-person=28
@spirited_away@	-art=166
@halberstadt@	-location=353 -organization=15 -product=4
@jimmy_howard@	-person=42
@taronga_zoo@	-location=69
@kendrick_frazier@	-person=25
@hosea@	-person=83 -art=30
@dupuis@	-organization=233 -person=2
@villa_clara@	-location=63 -organization=4
@josh_pastner@	-person=21
@wwe_championship@	-event=63
@karl_lehmann@	-person=22
@lokesh@	-person=40
@east_thurrock_united@	-organization=26
@christian_mckay@	-person=42
@charles_a._buckley@	-person=20
@just_a_little@	-art=39
@gerald_fitzgerald,_15th_earl_of_desmond@	-person=42
@waipahu@	-location=26 -organization=3
@lexington,_north_carolina@	-location=88
@lochwinnoch@	-location=50
@randy_meisner@	-person=120 -art=6
@center_for_global_development@	-organization=69
@alphabet_city@	-location=59 -art=17
@wwe_velocity@	-broadcast_program=41
@gyllene_tider@	-person=67 -art=6
@2010_world_junior_ice_hockey_championships@	-event=70
@michael_b._jordan@	-person=57
@world_idol@	-broadcast_program=48
@north-west@	-location=82 -event=8
@wusa@	-organization=71 -person=57 -art=5
@henry_rich,_1st_earl_of_holland@	-person=44
@wanderer@	-organization=32 -product=6
@national_academies_press@	-organization=59
@texaco@	-organization=443 -location=1
@magna_britannia@	-art=22 -person=1
@source_interlink@	-organization=23
@the_mousetrap@	-art=122 -location=1
@all_that_remains@	-person=163 -art=11
@jacqueline_wilson@	-person=156
@khon_kaen@	-location=153 -organization=2
@hogan's_heroes@	-person=51 -art=1
@jeremy_collier@	-person=52
@ethel@	-person=82 -location=8 -broadcast_program=3
@akira_toriyama@	-person=177
@peter_the_fuller@	-person=28
@cove@	-location=51 -person=1
@philadelphia_folk_festival@	-event=38
@d.c.l.@	-education-educational_degree=31
@county_fermanagh@	-location=648 -title=1
@scholars_international@	-organization=22
@deng_pufang@	-person=20
@fort_fisher@	-location=217 -event=19
@nuapada@	-location=24
@martin_chuzzlewit@	-art=89 -broadcast_program=16
@carniola@	-location=362
@gwadar_district@	-location=20
@blackford_county@	-location=27
@new_york_times_company@	-organization=34
@tangent@	-organization=17 -location=5
@washington_dc@	-location=36 -organization=1
@north-eastern_administrative_okrug@	-location=40
@telephone_operator@	-title=25
@station_square@	-location=48
@the_angry_beavers@	-broadcast_program=91
@michigan's@	-location=16 -organization=8
@president_of_moldova@	-title=54
@lam.@	-person=57 -art=3
@valley_metro@	-transit=25 -location=1
@wilford@	-location=32 -person=1
@eugenia_zukerman@	-person=24
@samara_metro@	-transit=21
@center_for_american_progress@	-organization=217
@viana@	-location=34 -living_thing=1
@wipro@	-organization=133
@st_alban's_head@	-location=20
@brno@	-location=2233 -organization=11 -event=1
@john_meldrum@	-person=23
@second_circuit@	-organization=42 -location=1
@two_tribes@	-art=57 -person=1
@crawford,_texas@	-location=44
@xianyang@	-location=279
@george_mcleay@	-person=26
@albacore@	-living_thing=11 -product=9
@kasımpaşa@	-organization=17 -location=5
@military_academy@	-organization=31 -art=3 -location=1
@aranda_de_duero@	-location=47
@kasparov@	-person=37
@gujarati@	-language=910 -people-ethnicity=221 -location=1
@sir_walter_scott@	-person=108
@gmina_kowiesy@	-location=29
@perugia@	-organization=88 -location=17 -event=1
@sebastopol@	-location=136 -event=1
@wordpress@	-product=273 -internet-website=3
@spartak_subotica@	-organization=28
@billy_bancroft@	-person=71
@patpong@	-location=23
@desnethé—missinippi—churchill_river@	-location=22 -event=1
@latin_grammy_award@	-award=228 -event=9
@the_jungle@	-art=120 -location=19
@new_sweden@	-location=221
@city_lights_bookstore@	-organization=45
@steve_ritchie@	-person=35
@rensselaer@	-location=106 -organization=38
@guadalupe_victoria@	-person=105 -location=5
@buddy_desylva@	-person=158
@oregano@	-food=17 -living_thing=3
@boronia@	-location=29 -living_thing=24
@unknown@	-art=138 -location=3
@la_finta_giardiniera@	-art=55
@tarsila_do_amaral@	-person=41
@germany's_next_topmodel@	-broadcast_program=71 -event=1
@six_flags_over_georgia@	-location=96
@the_ant_bully@	-art=43
@great_lake_swimmers@	-person=77 -art=5
@humber@	-organization=65 -location=9 -person=5 -product=1
@fort_belknap_indian_reservation@	-location=23
@victoria_cross@	-award=4227 -person=1
@montreal_junior_canadiens@	-organization=79
@national_convention@	-event=17 -organization=11
@kagoshima_prefecture@	-art=415
@the_features@	-person=35 -art=1
@the_incredible_shrinking_woman@	-art=43
@ozymandias@	-art=45 -person=2
@st._jerome@	-person=25 -location=2 -art=1
@st._regis@	-location=17 -product=3 -organization=1
@deerhunter@	-person=126 -art=7
@roberto_lavagna@	-person=38
@arrow@	-broadcast_program=234 -person=26 -location=11 -organization=10 -product=10 -food=1
@battle_of_edgehill@	-event=142
@british_army@	-organization=9437 -location=3 -event=2
@johnny_franz@	-person=32
@mest@	-person=51 -art=6
@howling_bells@	-person=38 -art=8
@department_of_space@	-organization=20
@udaykumar@	-person=23
@interstate_787@	-location=42
@stephen_bishop@	-person=38
@the_miami_herald@	-art=375
@committee_on_the_rights_of_the_child@	-organization=38
@emilio_jacinto@	-person=39
@king_jungjong@	-person=22
@gorzów_wielkopolski@	-location=552 -organization=2
@daedelus@	-person=77 -art=1
@numa@	-person=25 -organization=23 -location=4
@henkel@	-organization=83 -person=11
@requena@	-location=31
@woodstock_academy@	-organization=21
@broken_glass@	-art=25 -person=4
@grand_hotel@	-location=104 -art=87 -broadcast_program=1 -person=1
@yatsuka_district@	-location=28
@san_francisco_demons@	-organization=25
@gladbeck@	-location=50
@emil_du_bois-reymond@	-person=41
@wickford@	-location=76
@norman_greenbaum@	-person=54
@gretchen_parlato@	-person=37
@dr._goldfoot_and_the_girl_bombs@	-art=20
@coco_vandeweghe@	-person=80
@maguindanao@	-location=223 -people-ethnicity=12 -language=8
@sm@	-organization=40 -product=9 -education-educational_degree=7 -person=4 -biology=3 -location=3
@raf_acklington@	-location=42
@kamikita_district@	-location=31
@skua@	-living_thing=21 -product=8
@nguyễn_cao_kỳ_duyên@	-person=28
@alina_kabaeva@	-person=32
@tin_pan_alley@	-person=375 -art=10 -location=1
@freak_kitchen@	-person=33 -art=1
@cowboy_bebop@	-broadcast_program=304 -product=3
@crossing_jordan@	-broadcast_program=318
@blue_whale@	-living_thing=47 -location=1
@heaven@	-art=181 -location=43 -person=22 -god=5 -organization=1
@city_of_kingston@	-location=55 -organization=1
@moonchild@	-art=19 -person=1
@canadian_forces@	-organization=1471 -broadcast_network=1
@dunbar_high_school@	-organization=69
@nicholas_metropolis@	-person=27
@john_hodgson@	-person=23
@opera_house@	-location=85 -organization=17
@storm_bay@	-location=42
@mark_cardona@	-person=55
@the_wanderers@	-art=51 -organization=16 -person=1
@rhythm_devils@	-person=36
@interstate_565@	-location=23
@talgarth@	-location=67
@coca-cola_park@	-location=27
@gilbert@	-person=167 -location=96 -organization=1
@crampton's_gap@	-location=16 -event=7
@nicene_and_post-nicene_fathers@	-art=27
@msp@	-title=183 -organization=9 -finance-currency=3
@ravensworth_castle@	-location=21
@roi-namur@	-location=37 -event=1
@africa_cup_of_nations@	-event=360
@terence_koh@	-person=23
@runner_runner@	-person=25 -art=6
@ann_arbor_film_festival@	-event=46
@operation_dominic@	-event=22
@pątnów@	-location=25
@koji_uehara@	-person=60
@dead_space@	-product=95 -art=7
@battle_picture_weekly@	-art=34
@gotemba_line@	-location=60
@jeff_jarvis@	-person=35
@commandant_of_the_marine_corps@	-title=286 -person=1 -organization=1
@samuel_charles_mazzuchelli@	-person=21
@chris_jackson@	-person=24
@cooperative_research_centre@	-organization=20
@nfc_championship_game@	-event=181 -organization=1
@pontian@	-person=14 -location=5 -people-ethnicity=4
@vojtech_tuka@	-person=28
@mdax@	-organization=27
@jon_ritman@	-person=22
@sheep@	-living_thing=138 -art=28 -location=2 -food=1 -title=1 -broadcast_program=1
@elachista_obliquella@	-living_thing=22
@barbara_forrest@	-person=30
@western_national@	-organization=34
@devorn_jorsling@	-person=26
@enschede@	-location=350 -organization=2 -event=2
@the_kinks_are_the_village_green_preservation_society@	-art=73
@trentino@	-location=702 -event=1
@joe_fleming@	-person=21
@59@	-metropolitan_transit-transit_line=38 -location=22 -organization=4 -art=3 -product=2
@battle_of_ilipa@	-event=22
@kentucky@	-location=10885 -organization=430 -event=65 -art=6 -title=2 -product=1 -living_thing=1
@francesco_loredan@	-person=20
@tomb_of_the_unknown_soldier@	-location=50 -art=6
@stilton@	-location=25 -food=20
@killary_harbour@	-location=23
@paul_bettany@	-person=146
@breaux_bridge@	-location=24
@gorton@	-location=144 -organization=2 -person=1
@saif_al-islam_gaddafi@	-person=89
@autodromo_nazionale_monza@	-location=160
@opera_software@	-person=73
@waldo_frank@	-person=26
@tampa_shipbuilding_company@	-organization=24
@gaz_de_france@	-organization=62
@toni_braxton@	-person=483 -art=18
@merril_bainbridge@	-person=44 -art=1
@christian_aid@	-organization=107
@the_dakotas@	-broadcast_program=44 -location=2
@nightcrawlers@	-person=17 -living_thing=6
@barry_conlon@	-person=23
@oryza_sativa@	-living_thing=128
@thomas_t._moulton@	-person=30
@allianz@	-organization=139 -location=1
@university_of_pittsburgh_school_of_medicine@	-organization=56
@branford,_connecticut@	-location=95
@torrent@	-location=24 -broadcast_program=3 -product=1
@scamander@	-god=29 -location=7
@brenda_marshall@	-person=40
@brandenburg@	-location=2600 -event=1 -product=1 -organization=1 -person=1
@brighton_dome@	-location=40
@josé_serra@	-person=51
@river_irvine@	-location=59
@murad_bey@	-person=20
@emacs@	-product=241
@bridges@	-person=10 -medicine-medical_treatment=9 -art=4 -location=3 -broadcast_program=1
@s._j._perelman@	-person=66
@sterling_highway@	-location=28
@nicolas_baudin@	-person=112
@run–d.m.c.@	-person=147 -art=3
@jared_s._gilmore@	-person=59
@skeena@	-location=87 -product=10
@ron_tyson@	-person=21
@harry_danning@	-person=21
@željko_kalac@	-person=23
@order_of_the_rose@	-title=45 -organization=1
@chris_liebing@	-person=21
@antonio_margarito@	-person=82
@god_is_an_astronaut@	-person=18 -art=2
@zagora@	-location=65 -art=1 -organization=1
@myles_brand@	-person=24
@enoch@	-person=127 -location=7 -people-ethnicity=3
@leamouth@	-location=52 -organization=1
@mrn@	-organization=43
@st._charles,_missouri@	-location=175
@if_i_can't_have_you@	-art=36
@bramber@	-location=120
@gullfoss@	-location=22
@papa_westray@	-location=40
@paul_brown@	-person=271
@žiri@	-location=31
@onondagas@	-people-ethnicity=29
@masters_degree@	-education-educational_degree=26
@john_s._hall@	-person=44
@noriko_matsueda@	-person=27
@duke_of_marlborough@	-person=155 -title=25
@soleil_moon_frye@	-person=68
@brian_cook@	-person=59
@edson@	-location=62 -person=6 -product=1
@the_apostles@	-person=23 -art=17
@burchell's_zebra@	-living_thing=22
@rochester_city_school_district@	-location=22
@mark_dacey@	-person=32
@steady_mobb'n@	-person=27
@grimsay@	-location=21
@heliopolis@	-location=138 -art=3 -god=1
@shabad@	-location=26
@communist_party_of_brazil@	-organization=47
@puma@	-organization=133 -living_thing=121 -person=35 -product=34 -language=4 -location=1
@duke_of_hamilton@	-title=105 -person=53
@eastern_university@	-organization=52 -event=1
@game_arts@	-person=42
@black_warrior_river@	-location=77
@henry_vi,_part_2@	-art=155
@tampa_bay@	-organization=136 -location=41 -event=5
@gregory_thaumaturgus@	-person=26
@hotel_california@	-art=78
@blaze_bayley@	-person=107
@hatteras@	-location=37 -event=4 -product=3
@hall_of_fame@	-location=612 -organization=128 -art=35 -award=5 -person=4 -event=1
@colecovision@	-product=142
@vatroslav_lisinski_concert_hall@	-location=22
@évariste_galois@	-person=74
@airco_dh.9@	-product=80
@danger@	-art=12 -person=11 -organization=3
@sandy_springs,_georgia@	-location=47
@cornelio_saavedra@	-person=55 -location=1
@land_o'lakes@	-organization=29
@super_bowl_v@	-event=137
@steve_nash@	-person=391
@bearcats@	-organization=26 -product=1
@bruny_island@	-location=64
@nick_minchin@	-person=44
@breeders'_cup_challenge@	-event=32
@ferguson@	-person=38 -location=16 -organization=3
@2009_indian_premier_league@	-event=24
@lydian@	-language=32 -people-ethnicity=6 -location=2
@li_jiang@	-person=24 -location=1
@cornell_university@	-organization=5925 -location=3
@gold_trails_and_ghost_towns@	-broadcast_program=30
@walrus@	-living_thing=90 -product=21 -art=3 -location=2
@subkowy@	-location=22
@lucjan_żeligowski@	-person=52
@vilhjalmur_stefansson@	-person=77
@bodrum@	-location=223
@void@	-person=20 -art=2 -location=1
@otomí@	-people-ethnicity=17 -language=5
@livius@	-person=21
@maker_studios@	-organization=31
@treaty_of_paris@	-event=46 -person=8
@pollyanna@	-art=95 -person=8 -broadcast_program=1
@jânio_quadros@	-person=68
@world_championship@	-event=559 -organization=1
@kitchener_greenshirts@	-organization=31
@richard_ii@	-person=601 -art=382 -broadcast_program=2
@otra@	-location=34 -product=2
@vella_lavella@	-location=86 -event=4
@mtv_europe_music_awards@	-award=344 -event=15
@locus_poll_award_for_best_anthology@	-award=24
@ælfric@	-person=21
@dennis_padilla@	-person=37
@oyster@	-living_thing=48 -art=16 -location=5 -food=1 -organization=1
@achilles_tendon@	-body_part=355 -medicine-symptom=1
@sai_ying_pun@	-location=60
@ac@	-person=1689 -title=243 -organization=22 -chemistry=7 -art=6 -product=2 -event=1 -metropolitan_transit-transit_line=1
@theoren_fleury@	-person=81
@duchy_of_savoy@	-location=244
@classic@	-event=35 -art=30 -product=25 -location=3 -organization=2 -language=2 -broadcast_program=1 -person=1
@the_thin_man@	-art=46 -broadcast_program=32
@apple_store@	-organization=146 -internet-website=7 -food=2
@nehardea@	-location=47
@rockies@	-location=174 -organization=30
@john_egerton,_2nd_earl_of_bridgewater@	-person=24
@bobby_timmons@	-person=112
@tết@	-time=80
@ifc_center@	-location=49 -organization=1
@grazia@	-art=87 -location=1
@girard_college@	-organization=76
@stones@	-person=19 -art=12 -disease=7 -location=5 -product=1
@fairfield,_illinois@	-location=22
@havelock_ellis@	-person=110
@tengku_razaleigh_hamzah@	-person=30
@the_woman_in_black@	-art=76 -broadcast_program=10
@limbuwan@	-location=48
@wels@	-location=116 -religion-religion=11 -organization=1
@klemzig@	-location=28
@paul_cook@	-person=160
@royal_medical_society@	-organization=33
@1934_election@	-event=41
@homestead_high_school@	-organization=41
@pocheon@	-location=36
@alturas,_california@	-location=28
@elbow@	-person=230 -location=31
@xx@	-art=17 -event=12 -organization=7 -living_thing=3 -person=1
@director-general@	-title=69 -organization=3 -location=1
@atlantic_city@	-art=71 -location=18 -organization=2 -metropolitan_transit-transit_line=1
@boaz@	-person=45 -location=24 -organization=3 -art=1
@snow_crash@	-art=71
@the_mercury@	-art=59 -location=1
@nybergsund@	-organization=19 -location=12
@amen_corner@	-person=52 -location=3
@1952@	-event=564 -art=9
@whyteleafe@	-location=24 -organization=23
@quartermaster_corps@	-organization=42 -title=1
@thunderball@	-art=266
@iaaf@	-organization=116 -event=2
@the_divine_comedy@	-person=160 -art=22
@hill_of_tara@	-location=49 -event=2
@henrik_shipstead@	-person=37
@benjamin_sheares@	-person=20
@nicolas_de_grigny@	-person=22
@olszanka@	-location=40
@breckenridge,_minnesota@	-location=25
@library@	-location=71 -art=11 -title=4 -organization=4
@money@	-art=206 -finance-currency=12 -location=5 -broadcast_program=5 -person=2
@north_dakota_senate@	-organization=86
@sergio_sollima@	-person=29
@crazy_train@	-art=59
@roach@	-living_thing=119 -person=9
@cumaná@	-location=118
@lit@	-person=110 -organization=10 -product=5 -art=4 -event=1
@starman@	-art=176 -person=20 -broadcast_program=18 -organization=1
@john_mullan@	-person=26 -location=1
@kootenai_national_forest@	-location=24
@gene_simmons@	-person=540 -art=7
@orchomenus@	-location=80 -event=2
@peter_jackson@	-person=875 -organization=1
@ziyang@	-location=28
@hincmar@	-person=39
@liga_de_escritores_y_artistas_revolucionarios@	-organization=25
@officer_of_the_order_of_the_british_empire@	-title=184
@7th_rajput_regiment@	-organization=38
@district_2@	-location=32 -organization=3
@brazilian_championship@	-organization=63 -event=3
@niskayuna,_new_york@	-location=20
@on_the_media@	-broadcast_program=34
@captured_tracks@	-organization=51
@lillooet@	-location=53 -language=6 -people-ethnicity=4
@bishop_of_lincoln@	-title=321 -person=9 -location=3
@nate_diaz@	-person=53
@branka_katić@	-person=20
@offenbach-hundheim@	-location=23
@carlsbad_5000@	-location=28
@rav_papa@	-person=34
@vic_briggs@	-person=31
@first_anglo-maratha_war@	-event=40
@berg@	-location=212 -person=9 -organization=4 -art=1
@169@	-location=19 -art=3
@fabio_vacchi@	-person=29
@landfall@	-art=25 -location=5
@bc@	-organization=16 -location=5 -product=1
@chicken_soup_for_the_soul@	-art=62
@whaddon@	-location=22 -product=1
@albrecht,_duke_of_württemberg@	-person=28
@st._mark@	-person=15 -location=7 -art=2
@zvartnots_international_airport@	-location=73
@crown_estate@	-organization=158 -product=2
@aeronautics@	-organization=77 -art=3
@jack_haig@	-person=22
@bae_jong-ok@	-person=28
@moxy_früvous@	-person=60 -art=2
@richard_lestock@	-person=26
@nhl@	-organization=3304 -broadcast_program=19 -event=5 -product=1
@bahrain@	-location=2866 -event=52 -organization=24 -title=2 -language=1
@frosterley@	-location=21
@westview_press@	-organization=70
@details@	-art=158 -event=34 -location=1
@toyota_fj_cruiser@	-product=20
@vračar@	-location=58
@eastern_united_states@	-location=254
@camelia_potec@	-person=22
@dick_sprang@	-person=29
@grossmünster@	-location=44
@carbon_disclosure_project@	-organization=21
@st._mary's_high_school@	-organization=87 -location=2
@curry@	-food=46 -location=35 -person=15 -computer-programming_language=10 -organization=3
@hook_of_holland@	-location=106
@tipton@	-location=250 -person=5
@j._d._considine@	-person=39
@physcomitrella_patens@	-living_thing=23
@ncaa_women's_division_i_basketball_championship@	-event=123
@sun_sports@	-broadcast_network=64 -organization=1
@atlantic_league_of_professional_baseball@	-organization=273
@asian@	-people-ethnicity=708 -organization=42 -location=17 -living_thing=8 -event=7 -broadcast_program=2 -broadcast_network=1 -person=1
@eusebio_kino@	-person=59
@mary_stuart@	-art=88 -person=84
@siam@	-location=178 -organization=64 -person=6 -art=2 -people-ethnicity=2 -event=1
@ebisu@	-location=29 -food=1 -people-ethnicity=1
@jonathan_winters@	-person=203
@maghull@	-location=72 -organization=2
@university_of_newcastle_upon_tyne@	-organization=49
@jessica_anderson@	-person=25
@cowlitz_river@	-location=63
@dickens_county@	-location=22
@schofield_barracks@	-location=142 -organization=1
@united_kingdom_parliament@	-organization=50
@nissan@	-location=16 -product=8 -organization=7 -event=1
@canis_major@	-location=110
@psp@	-product=449 -organization=59 -disease=1
@mercedes-benz_arena@	-location=27
@neighbors@	-art=43 -location=1 -product=1
@alexander_lazarev@	-person=27
@bishop_of_peterborough@	-title=84 -person=1
@friends_united_meeting@	-organization=28
@terre_des_hommes@	-organization=22 -art=1
@head_case@	-broadcast_program=22 -art=7
@odeon_cinema@	-organization=24 -location=6
@honda_integra@	-product=47
@association_of_university_teachers@	-organization=32
@1980_united_states_presidential_election@	-event=20
@salomé@	-person=39 -art=33 -broadcast_program=21
@blanda@	-person=21 -location=3
@e@	-metropolitan_transit-transit_line=65 -art=48 -person=40 -broadcast_program=33 -location=15 -product=12 -computer-programming_language=11 -organization=5 -disease=4 -medicine-drug=3 -broadcast_network=2 -biology=2 -chemistry=2 -language=2 -finance-currency=1
@whitestone@	-location=59
@the_fall_and_rise_of_reginald_perrin@	-broadcast_program=87
@working_girl@	-art=108 -broadcast_program=10
@hawaiian_language@	-language=301
@carnegie_corporation_of_new_york@	-organization=167
@antonius_felix@	-person=32
@second_opium_war@	-event=413 -person=1
@norrbro@	-location=20
@amedeo_guillet@	-person=21
@brand_nubian@	-person=130 -art=2
@saint_denis@	-person=35 -location=10
@ard@	-broadcast_network=551 -art=1 -event=1
@conception_bay@	-location=108
@indiana_jones_and_the_temple_of_doom@	-art=238 -product=3
@agia_paraskevi@	-location=40 -organization=4 -person=2
@evil_eye@	-event=23
@church_mission_society@	-organization=106
@wallace_wade_stadium@	-location=37
@blackburn_cirrus_major@	-product=24
@république@	-location=15 -product=11
@érik_comas@	-person=32
@the_leftovers@	-broadcast_program=18 -person=11 -art=2
@parmenides@	-person=135 -art=30 -organization=1
@type_21@	-product=20
@utagawa_kuniyoshi@	-person=37
@kežmarok@	-location=84
@valparaiso@	-location=106 -organization=14 -art=9 -product=1
@sarah_churchill@	-person=26
@acme@	-organization=31 -location=12 -art=4 -product=1
@carpathia@	-product=16 -location=8
@california's_49th_congressional_district@	-location=29
@gymnotiformes@	-living_thing=30
@black_cat,_white_cat@	-art=26
@german_reunification@	-event=986 -location=1
@max_gillies@	-person=34
@haiku@	-product=75 -location=7
@the_worst_witch@	-art=54 -broadcast_program=32
@theodor_philipsen@	-person=21
@province_of_asia@	-location=21
@chavarzaq_district@	-location=44
@french_occupation@	-event=14 -location=9
@vuelta@	-event=15 -art=14
@mississinewa_river@	-location=30
@hypsopygia_costalis@	-living_thing=38
@jimmy_vasser@	-person=105
@buck_owens@	-person=428 -art=2
@timbuktu@	-location=432 -art=4 -person=4 -product=2
@roy_foster@	-person=36
@the_kid@	-art=53 -person=3
@loyola_meralco_sparks@	-organization=29
@gary_anderson@	-person=320
@madina@	-location=24 -art=1
@tateyama@	-location=39
@bede_griffiths@	-person=29
@elizabeth_street@	-location=126
@brendan_rodgers@	-person=117
@where_them_girls_at@	-art=24
@6th_(poona)_division@	-organization=26
@bailamos@	-art=42
@robert_b._weide@	-person=23
@mci_communications@	-organization=60
@the_people's_choice@	-broadcast_program=47 -person=3 -art=2
@roland_hayes@	-person=26
@baiji@	-living_thing=21 -location=13
@chittaranjan@	-location=24
@new_mexico_legislature@	-organization=92
@sir_henry_campbell-bannerman@	-person=62
@the_young_gods@	-person=73 -art=4
@house_of_david@	-person=23 -location=4
@frederick_ii_of_denmark@	-person=104
@randy_thom@	-person=20
@rottweiler@	-living_thing=113 -art=6
@port_angeles@	-location=91
@fantastic_plastic_records@	-organization=22
@riba@	-organization=132 -person=1
@the_golden_shot@	-broadcast_program=39
@daniel_pinkwater@	-person=30
@tongue@	-location=34 -body_part=15 -art=3 -food=3
@hc_bílí_tygři_liberec@	-organization=83
@rybka@	-product=39
@hard-ons@	-person=26
@ahmad@	-person=27 -art=3 -location=1
@jonathan_goulet@	-person=23
@phoenix@	-location=2274 -person=218 -event=75 -organization=75 -art=60 -product=44 -living_thing=35 -broadcast_program=34 -food=2 -award=2 -finance-currency=1
@daiei@	-organization=47 -location=6
@nothofagus_antarctica@	-living_thing=20
@lotto@	-organization=43 -person=1
@belasco_theatre@	-location=100 -person=1
@kindu@	-location=54
@adrianople@	-location=64 -event=9
@studio_60_on_the_sunset_strip@	-broadcast_program=195
@walt_weiss@	-person=52
@quincy_university@	-organization=62
@invisible_touch@	-art=65
@sierra_sur_region@	-location=74
@alphonso_johnson@	-person=86
@richard_king@	-person=47
@sage@	-living_thing=105 -organization=18 -person=4 -location=3 -product=1
@ralph_abraham@	-person=26
@penstemon@	-living_thing=34
@sarnia@	-location=356 -people-ethnicity=2 -organization=1
@la_masia@	-location=54 -organization=1
@valmont@	-art=24 -location=14
@ernest_tidyman@	-person=23
@delta_force@	-organization=238 -product=5 -art=3
@university_of_la_laguna@	-organization=35
@lapland@	-location=353 -broadcast_program=15 -event=2 -art=1 -organization=1
@brazil_national_football_team@	-organization=264
@torquay@	-location=571 -organization=39 -product=1
@color_classics@	-art=21
@musikhochschule@	-organization=23
@national_book_critics_circle@	-organization=116
@beverly_hills_cop@	-art=175 -product=2
@trouble@	-art=163 -person=105 -broadcast_network=18 -product=10 -event=1 -broadcast_program=1
@sabugal@	-location=14 -event=6
@wfc_rossiyanka@	-organization=29
@primavera@	-art=18 -location=10 -organization=10 -product=5 -event=1
@becki_newton@	-person=43
@jerry_springer@	-person=228 -broadcast_program=37
@claus_sluter@	-person=40
@charlie_benante@	-person=65
@siege_of_baler@	-event=21
@hatboro@	-location=35
@present@	-person=15 -art=10 -event=6 -location=3
@the_flood@	-art=36 -person=2
@greyhound@	-organization=272 -living_thing=174 -title=12 -product=9 -person=6 -art=3
@amadeus_quartet@	-person=54
@hōryū-ji@	-location=94
@wola_krzysztoporska@	-location=41
@down_gaa@	-organization=23 -location=1
@gran_turismo_2@	-product=43
@rowing@	-event=112 -organization=8
@françoise_hardy@	-person=180 -art=2
@killer_klowns_from_outer_space@	-art=30
@e._j._h._corner@	-person=24
@boston_pops_orchestra@	-person=191
@arab_banking_corporation@	-organization=31
@national_democratic_party_of_germany@	-organization=101
@nagaur_district@	-location=50
@larch@	-living_thing=37 -computer-programming_language=3
@golden_years@	-art=21 -broadcast_program=17 -organization=1
@new_morning@	-art=31 -location=20
@schema@	-computer-programming_language=22 -organization=3
@tsar@	-title=1040 -person=26 -art=4 -location=3
@tupelo@	-living_thing=17 -location=6 -event=3
@cornhill@	-location=81 -art=8
@corazon_aquino@	-person=470
@the_last_temptation@	-art=32
@queen_elizabeth_hospital@	-location=71
@wau@	-location=42 -event=7 -broadcast_network=1
@marc_forster@	-person=84
@angoumois@	-location=52
@cochise@	-person=140 -location=21 -art=18
@simcoe_county@	-location=97
@3lw@	-person=81 -art=6
@rubén_darío@	-person=133 -metropolitan_transit-transit_line=1
@h.m._smith@	-person=48
@heurelho_gomes@	-person=40
@avengers_assemble@	-broadcast_program=137 -art=3
@alt_empordà@	-location=105
@fadden@	-location=16 -person=11
@interstate_68@	-location=63
@cave_hill_cemetery@	-location=123
@alkmaar@	-location=440 -event=4
@whiz_kids@	-broadcast_program=23 -person=9
@liepāja@	-location=394 -organization=4
@bramhall@	-location=44 -person=4
@silly@	-person=19 -location=3
@merian_c._cooper@	-person=111
@michael_torke@	-person=54
@puttalam_district@	-location=44
@clive_mantle@	-person=56
@englewood_hospital_and_medical_center@	-location=20
@aichi@	-art=126 -organization=18 -location=3
@logan_township@	-location=86
@reeves_county@	-location=36
@gresty_road@	-location=28 -organization=1
@apostles@	-title=47 -location=2 -organization=1
@essence@	-art=145
@worcester_sharks@	-organization=177
@frederick_james_furnivall@	-person=31
@it's_a_man's_world@	-art=18 -broadcast_program=18
@abhijeet@	-person=44
@the_dream@	-art=27 -person=8
@harman@	-location=10 -person=9 -organization=4
@lily@	-person=15 -art=9 -living_thing=9 -broadcast_program=6 -event=1 -product=1 -computer-programming_language=1 -location=1
@surat@	-location=850 -person=1
@time_and_chance@	-art=20
@g._m._trevelyan@	-person=47
@guru_arjan@	-person=63
@jurchen_people@	-people-ethnicity=33
@bristol_scout@	-product=40
@guoyu@	-art=34 -language=2
@marines@	-organization=114 -title=24 -location=7 -person=1
@america's@	-location=53 -person=5
@poperinge@	-location=57
@ching@	-person=19 -product=1 -location=1
@ålgård@	-location=21 -organization=10
@atari_800@	-product=26 -person=1
@wu_ming@	-person=23
@odder@	-location=24
@operation_clambake@	-organization=20
@goch@	-location=38 -event=1
@kevin_moore@	-person=21
@french_toast@	-food=41 -person=5
@dunlap@	-location=33 -person=5 -product=1
@adam_godley@	-person=41
@john_nelson@	-person=70
@chateaubriand@	-person=61 -food=3
@naniwa@	-location=17 -product=14
@cashmere@	-location=34 -person=1
@humanist_party@	-organization=39
@puff_daddy@	-person=109
@iii_liga@	-organization=22
@der_fuehrer's_face@	-art=31
@gosport_borough@	-organization=56 -location=1
@academy@	-organization=238 -location=13 -product=7 -art=2 -person=2
@eric_allen@	-person=27
@chita_rivera@	-person=152
@university_of_navarra@	-organization=89
@jean_ingelow@	-person=35
@louise_lee@	-person=28
@stella_artois@	-food=102
@chaiyaphum@	-location=67
@gatab_district@	-location=53
@rage@	-person=169 -broadcast_program=108 -product=35 -art=35 -organization=2 -event=1 -location=1
@pembroke@	-location=453 -organization=26 -title=12 -product=12 -person=11 -event=2 -art=2
@five_star@	-person=138 -art=8 -organization=5
@vice-captain@	-title=46 -person=1
@tom_rush@	-person=117 -art=4
@surveyor_general@	-title=60 -organization=13
@somoza@	-person=32
@epstein–barr_virus@	-living_thing=38
@rzeczpospolita@	-art=70 -location=4
@evros@	-location=63
@tim_key@	-person=45
@gwanda_district@	-location=24
@harvard_business_school@	-organization=1682
@ping@	-product=84 -location=17 -person=7 -art=1
@cti@	-organization=91 -broadcast_network=3
@currency@	-finance-currency=21 -language=2 -organization=2 -art=1
@gallia_aquitania@	-location=48
@isle_de_france@	-location=122 -product=1
@camber@	-location=11 -person=10
@pentecostal_assemblies_of_the_world@	-organization=29
@down_to_the_bone@	-art=17 -person=5
@ned_hanlan@	-person=34 -product=4
@vachel_lindsay@	-person=81
@david_suzuki@	-person=143 -organization=1
@visual_foxpro@	-computer-programming_language=34
@the_gold_coast@	-location=12 -art=9 -organization=1
@jenifer@	-person=51 -art=6
@via_nomentana@	-location=26
@nanto@	-location=31
@al_anbar_governorate@	-location=35
@avram_davidson@	-person=133
@john_van_ryn@	-person=28
@trzcianka@	-location=57
@bat_for_lashes@	-person=106
@wars@	-event=38 -product=10 -art=2 -person=1
@gould@	-person=75 -location=9 -organization=3
@tippett@	-person=39
@dunkleosteus@	-living_thing=27
@destination_tokyo@	-art=24
@sanders@	-location=25 -person=21 -organization=1
@court@	-organization=18 -person=17 -location=16 -title=2
@raoul_cauvin@	-person=32
@domokos@	-location=24 -person=1
@southern_utah_university@	-organization=131
@marsaskala@	-location=46 -organization=1
@roseanne@	-broadcast_program=53 -person=16
@beauharnois@	-location=58 -person=2
@harry_truman@	-person=37 -art=2
@blackberries@	-food=31 -living_thing=7 -product=1
@taliban@	-organization=2290 -location=35 -event=1
@trent_and_mersey_canal@	-location=208
@janina_gavankar@	-person=37
@proteus@	-living_thing=26 -location=16 -art=13 -product=10 -person=4
@tynemouth@	-location=238 -organization=3
@sc_07_bad_neuenahr@	-organization=27
@large_professor@	-person=123
@east_end@	-location=272 -organization=6
@villers-bretonneux@	-location=83 -event=28
@argumental@	-broadcast_program=20
@emperor_nijō@	-person=25
@sardinia@	-location=3344 -event=2
@charlie_hardwick@	-person=56
@dallas_county,_alabama@	-location=36
@dragon_moon_press@	-organization=27
@sir_stafford_cripps@	-person=22
@hex@	-broadcast_program=40 -product=22 -art=14 -person=10
@point_pleasant_beach@	-location=27 -organization=1
@thx_1138@	-art=89
@manassas@	-location=140 -person=34 -art=9 -event=4
@courtney_campbell_causeway@	-location=21
@dick_scobee@	-person=21
@adam_graves@	-person=43
@pieniężno@	-location=40
@château-thierry@	-location=88 -event=10
@john_paul_stevens@	-person=290
@the_man_with_the_iron_fists@	-art=44
@centaur@	-product=15 -organization=9 -person=3 -location=2
@g._ramanathan@	-person=38
@top_thrill_dragster@	-location=30
@notorious@	-art=151 -broadcast_program=5 -event=1
@fiba_asia@	-organization=124
@ulrika_jonsson@	-person=97
@lynmouth@	-location=80
@appling@	-location=24
@state_university_of_new_york_press@	-organization=111
@black_velvet@	-art=45 -food=3
@breckinridge_county@	-location=39
@bat@	-living_thing=145 -organization=11 -person=3
@south_carolina@	-location=8574 -organization=474 -event=68 -product=15 -title=1
@giuliano_carnimeo@	-person=26
@josé_offerman@	-person=22
@betawi@	-people-ethnicity=58 -language=10 -location=1
@downpatrick@	-location=257 -organization=1
@skip_spence@	-person=83
@saltillo@	-location=223 -organization=1
@faroe_islands_football_association@	-organization=27
@dorothy_canfield_fisher@	-person=32
@agnes_martin@	-person=88
@grunts@	-living_thing=25 -art=4 -title=4 -food=1
@lacerta@	-location=26 -living_thing=1
@amagi@	-location=16 -product=9
@leo_genn@	-person=75
@karnak@	-location=235 -person=11
@mayor_of_kiev@	-title=22
@stefan_raab@	-person=84
@jimmy_robertson@	-person=34
@bitter_sweet@	-art=80 -broadcast_program=4
@military_officer@	-title=46 -person=1 -organization=1
@arius@	-person=128 -living_thing=4 -religion-religion=1 -location=1
@new_albany@	-location=153 -organization=5
@bob_martin@	-person=60 -broadcast_program=3
@melilla@	-location=406 -organization=7
@basil_hall_chamberlain@	-person=25
@the_bachelor_and_the_bobby-soxer@	-art=40
@dark_horse@	-organization=309 -art=148
@bolingbroke@	-person=43 -location=13 -product=1
@la_honda@	-location=20
@united_states_capitol_rotunda@	-location=33
@claude_françois@	-person=157
@bar-sur-aube@	-location=47 -event=6
@burroughs_corporation@	-organization=71
@westerlo@	-organization=137 -location=17
@bill_pearson@	-person=24
@jean-étienne_dominique_esquirol@	-person=20
@shaun_johnson@	-person=21
@communist_party_of_the_russian_federation@	-organization=141
@wychwood@	-location=25 -event=1
@prescott,_wisconsin@	-location=22
@flatbush@	-location=191 -broadcast_program=5
@braun_racing@	-organization=62
@school_of_music@	-organization=35 -location=1
@spencer_dryden@	-person=93
@ealhswith@	-person=23
@borax@	-chemistry=19 -organization=1
@ajaw_of_palenque@	-location=74
@champasak@	-location=33
@david_botstein@	-person=20
@battle_of_huaqui@	-event=22
@clube_atlético_paranaense@	-organization=54
@linn_records@	-organization=51
@dave_berry@	-person=61
@roman_dictator@	-title=54 -location=1
@lymm@	-location=73 -location=1
@port_of_brisbane@	-location=46
@traian_vuia@	-person=35 -location=2
@kathleen_sebelius@	-person=196
@jeffrey_donovan@	-person=52
@samut_sakhon@	-location=42 -organization=8
@number_10@	-location=17 -broadcast_program=3
@nespresso@	-product=27
@reno,_nevada@	-location=1072
@nehemiah@	-person=143 -art=67
@ach@	-person=21 -organization=17 -location=1
@state_farm@	-organization=31
@dutch_leonard@	-person=53
@wakulla@	-location=41 -organization=1
@tobias_wolff@	-person=76
@lorna_tolentino@	-person=117
@beausoleil@	-person=34 -location=19
@lady_elizabeth's_men@	-organization=40
@as_vita_club@	-organization=87
@guy_lewis@	-person=20
@abdul-qadir_gilani@	-person=49
@borama@	-location=25 -language=4
@cranium@	-body_part=12 -product=9 -person=2
@jake_epp@	-person=26
@toronto_centre@	-location=99
@cleopatra_ii@	-person=22
@rubles@	-finance-currency=144
@weekend@	-art=18 -person=14 -broadcast_program=6
@greg_x._volz@	-person=39
@german_occupation@	-event=52 -location=17 -organization=2
@team_tvis_holstebro@	-organization=20
@lizzie_borden@	-person=116 -art=12
@majority@	-art=24 -title=3 -organization=2 -event=1
@robert_newhouse@	-person=24
@minneapolis–saint_paul_international_airport@	-location=25
@university_of_pretoria@	-organization=426 -location=1
@unknown_soldier@	-location=18 -art=9 -person=1
@sweetbox@	-person=91 -art=3
@hyde_road@	-location=32
@brookfield@	-location=216 -organization=2
@6th_airborne_division@	-organization=62
@illinois_route_13@	-location=29
@magnolia@	-location=149 -art=139 -organization=7 -product=7 -living_thing=5 -visual_art-color=2
@kevin_haskins@	-person=51
@inkigayo@	-broadcast_program=157 -art=1
@tweeddale@	-location=36 -person=1
@villa_alta@	-location=26
@pyramiden@	-location=27 -art=4
@the_king's_school,_parramatta@	-organization=43
@that's_my_boy@	-art=55 -broadcast_program=8
@you're_only_young_twice@	-broadcast_program=17 -art=4
@piekoszów@	-location=29
@wilma@	-event=51 -location=2
@rudnik@	-location=71
@sonora@	-location=1636 -living_thing=3 -organization=1
@ranulf_flambard@	-person=43
@goiânia@	-location=765 -organization=7
@badger@	-living_thing=89 -location=24 -person=16 -product=7 -organization=7
@clanwilliam@	-location=47 -title=1
@kips_bay@	-location=33
@big_time_rush@	-broadcast_program=251 -person=65
@jónas_hallgrímsson@	-person=33
@vanilla@	-food=29 -living_thing=11 -art=4 -person=4
@sainte-foy@	-location=46 -event=4
@rajasthan@	-location=4505 -organization=1 -event=1
@nigel_lindsay@	-person=22
@smyrna@	-location=846 -event=1
@extras@	-title=12 -art=10
@southampton_f.c.@	-organization=145
@the_platinum_collection@	-art=24
@harpalus@	-person=24 -living_thing=2
@kolín@	-location=88 -event=1
@2000_world_cup@	-event=272
@richard_taruskin@	-person=51
@nederland@	-location=21 -organization=2
@in_the_year_2525@	-art=30
@cromartie_high_school@	-broadcast_program=60
@michael_tao@	-person=26
@nils_rosén@	-person=25
@warwick_films@	-organization=34
@harry_brooks@	-person=36
@comercial_mexicana@	-organization=24
@telford@	-location=405 -organization=7
@king_cobb_steelie@	-person=19 -art=1
@sons_and_daughters@	-broadcast_program=197 -person=33
@kisan_mazdoor_praja_party@	-organization=27
@seijo_university@	-organization=20
@vicki_anderson@	-person=22
@montezuma_county,_colorado@	-location=33
@douglas_macarthur@	-person=1254
@bishopton@	-location=32
@mermaids@	-art=39 -living_thing=1
@ned_bellamy@	-person=26
@dodgers@	-organization=139 -event=2
@ladybird@	-organization=12 -living_thing=12 -product=7 -person=1
@hank@	-person=22 -broadcast_program=8 -art=1
@demetrius_poliorcetes@	-person=22
@louise_lovely@	-person=35
@rača@	-location=39 -organization=1
@ursuline_academy@	-organization=42 -location=1
@primate_of_all_ireland@	-title=19 -organization=1
@nizwa@	-location=47
@pazardzhik@	-location=131
@b._reeves_eason@	-person=93
@methicillin-resistant_staphylococcus_aureus@	-living_thing=57
@shohreh_aghdashloo@	-person=81
@alciphron@	-person=13 -art=7
@national_bureau_of_investigation@	-organization=62
@curitiba@	-location=664 -organization=8
@andrés_d'alessandro@	-person=29
@world_wrestling_all-stars@	-organization=64
@upjohn@	-organization=54 -person=1
@turin_canon@	-art=57
@the_idea_of_north@	-person=24
@pittsburgh_steelers@	-organization=4237 -event=157
@pteropodinae@	-living_thing=93
@ray_mckinnon@	-person=51
@south_asian@	-people-ethnicity=15 -location=7 -language=1 -organization=1
@cr_557@	-location=21
@jorge_andrade@	-person=22
@blandford@	-location=31 -living_thing=1
@indian_coffee_house@	-location=25
@encyclopaedia_biblica@	-art=36
@special_operations_executive@	-organization=670
@hum_awards@	-award=34
@cyril_ornadel@	-person=32
@zalmoxis@	-god=42 -living_thing=2
@odon@	-location=18 -person=10 -event=6
@cross_keys@	-organization=50 -event=18 -location=15
@women's_world_cup@	-event=145 -organization=1
@rondebosch@	-location=83
@tyrian@	-location=17 -product=9
@orry-kelly@	-person=30
@thomas_jefferson@	-person=2913 -organization=5 -location=2
@opera_rara@	-organization=67
@paige@	-person=27 -organization=3
@heb.@	-language=36 -art=2
@laraine_day@	-person=98
@riptide@	-broadcast_program=95 -art=29 -person=2 -organization=1
@tei@	-organization=35 -person=18
@caradoc@	-person=22 -location=1
@maac@	-organization=103
@cynthia_lummis@	-person=44
@the_commonwealth@	-location=13 -organization=12
@john_beilein@	-person=44
@muriel_gray@	-person=29
@australasian@	-location=43 -organization=4 -living_thing=4 -art=2
@haven@	-broadcast_program=160 -art=22 -person=19 -location=15 -organization=4 -product=2
@salt_lake_tabernacle@	-location=70 -person=1
@paul_weller@	-person=373 -art=4
@valdivia@	-location=159 -people-ethnicity=2 -organization=2 -event=1 -person=1
@seedamm@	-location=45
@sydney_camm@	-person=42
@the_great_race@	-art=83
@albinegros_de_orizaba@	-organization=27
@jordyn_wieber@	-person=37
@paddington_station@	-location=23
@south_jordan@	-location=71
@colony_of_virginia@	-location=267 -organization=1
@dafne@	-art=44 -location=3 -god=1
@red_house_records@	-organization=68
@unification_theological_seminary@	-organization=23
@john_bowes@	-person=31
@supreme_court_of_appeals_of_west_virginia@	-organization=40
@ian_hart@	-person=85
@the_lost_city@	-art=33
@bjørn_alterhaug@	-person=41
@kliper@	-product=23
@prittlewell@	-location=29
@phlox@	-living_thing=32 -location=2
@witter_bynner@	-person=69
@della_reese@	-person=182
@vermont_studio_center@	-organization=41
@chang@	-organization=30 -person=3 -product=3 -language=1
@saxophone@	-product=475
@the_beatles@	-person=6017 -art=116 -broadcast_program=11
@honda_sports_award@	-award=56
@justus_lipsius@	-person=88 -location=2
@bury,_curtis,_and_kennedy@	-organization=24
@mark_gruenwald@	-person=138
@ruth_reichl@	-person=24
@kashtin@	-person=21 -art=1
@little_johnny_jones@	-art=25 -person=6
@verna_fields@	-person=23
@stern_pinball@	-person=25
@o-zone@	-person=59
@north_launceston_football_club@	-organization=31
@cyprus_national_football_team@	-organization=59
@edinburgh@	-location=10255 -organization=383 -event=49 -product=12 -art=3 -title=2 -metropolitan_transit-transit_line=1
@winston_field@	-person=22 -location=1
@punta_gorda@	-location=114
@winnersh@	-location=23
@michael_diamond@	-person=23
@janick_gers@	-person=90
@dinamo_riga@	-organization=165
@anfa@	-location=19 -organization=4
@xerxes@	-person=44 -organization=27 -art=22
@ipl@	-event=184 -organization=72 -computer-programming_language=5 -medicine-medical_treatment=1
@gunnar_halle@	-person=21
@franz_halder@	-person=79
@kurt_bevacqua@	-person=28
@canandaigua_academy@	-organization=22
@new_haven_line@	-metropolitan_transit-transit_line=142
@pax_tv@	-broadcast_network=39
@friendship@	-location=99 -product=10 -art=3
@norro_wilson@	-person=61
@debbie_rochon@	-person=77
@blackwall_yard@	-organization=99
@upplands_väsby@	-location=48
@misrata@	-location=163 -event=1
@kadhal_kottai@	-art=20
@football_championship_subdivision@	-organization=91 -event=9
@tom_smith@	-person=112
@thérèse_casgrain@	-person=28
@order_of_the_sacred_treasure@	-title=239
@fort_queenscliff@	-location=29
@execution@	-art=11 -event=8 -person=7
@microstrategy@	-organization=29
@magnesium@	-chemistry=109 -disease=2
@chrome@	-product=92 -person=52 -chemistry=40 -art=13 -location=1
@donaukanal@	-location=21
@member_of_the_european_parliament@	-title=1715 -event=1
@astor_pictures@	-organization=24
@gates@	-location=43 -person=14 -broadcast_program=5 -organization=5
@rubus_chamaemorus@	-living_thing=25
@murray@	-location=327 -person=74 -organization=16 -product=4
@mars_trilogy@	-art=46
@henrico_county,_virginia@	-location=116
@hamilton,_ontario@	-location=1734 -organization=1
@catherine_malfitano@	-person=30
@susan_eisenberg@	-person=21
@sacred_heart_college@	-organization=34 -location=7
@butler_hospital@	-location=29
@cactus@	-person=67 -living_thing=47 -organization=4 -art=4 -location=3 -product=2 -broadcast_program=1
@whampoa@	-location=45 -organization=3 -person=2
@soviet_occupation_zone@	-location=190
@honiton@	-location=156 -organization=1
@saint_quentin@	-person=50 -location=12 -event=1
@afc_hornchurch@	-organization=25
@richard_ellmann@	-person=44
@the_playhouse@	-art=12 -person=11 -location=8
@rolls-royce_motors@	-organization=36
@kasai_river@	-location=48
@archibald_campbell,_9th_earl_of_argyll@	-person=42
@nine_west@	-organization=49
@helen_morse@	-person=25
@traffic@	-art=235 -organization=5
@international_association_of_mathematical_physics@	-organization=21
@napo@	-location=24 -organization=2
@wichita_east_high_school@	-organization=22
@edinburgh,_scotland@	-location=23 -organization=1 -event=1
@the_age@	-art=1100 -product=1
@mountjoy_prison@	-location=110
@ballynahinch@	-location=57 -organization=10
@yongdingmen@	-location=24
@vladimir_solovyov@	-person=73
@sub-saharan@	-location=24 -people-ethnicity=1
@effingham,_illinois@	-location=51
@fe@	-chemistry=63 -product=8 -person=5 -art=2 -location=2
@bishop's_college_school@	-organization=48
@wells_gray_provincial_park@	-location=73
@sulmierzyce@	-location=23
@park_jin-young@	-person=59
@state_of_emergency@	-event=18 -product=8 -art=1
@lynden_pindling@	-person=54 -location=1
@acorus_calamus@	-living_thing=27
@john_m._pickard@	-person=46
@fleet_center@	-location=20
@before_the_rain@	-art=34
@faculty_of_engineering@	-organization=22 -location=1
@prime_minister_of_slovenia@	-title=60
@brophy_college_preparatory@	-organization=42
@judy_tegart@	-person=28
@thracian@	-people-ethnicity=288 -language=64 -location=2 -product=1
@gotland@	-location=748 -organization=2 -product=1
@ed_motta@	-person=24
@suffield@	-location=67 -organization=1
@insurgents@	-event=38 -organization=1
@kingdom_of_khotan@	-location=40
@udmurt@	-language=30 -people-ethnicity=13 -location=2
@gulf_of_ob@	-location=25
@la_182@	-location=28
@toad@	-living_thing=34 -person=9 -location=5 -art=3
@khwahan_district@	-location=36
@the_lost_chord@	-art=20
@santa_rita@	-location=28 -organization=4 -person=1
@little_big_man@	-art=80 -person=7
@razor@	-person=17 -organization=2 -location=1
@jeopardy@	-art=24 -broadcast_program=9
@axel_heiberg@	-person=19 -location=4
@close_up@	-broadcast_program=40 -art=4 -organization=2
@the_king's_school,_chester@	-organization=34
@onkelos@	-person=24
@escudo@	-finance-currency=32 -product=4
@king_of_nanhai@	-location=20
@indianola@	-location=106 -organization=5 -art=3
@kastro@	-person=18 -location=5
@the_herald@	-art=235
@the_corner@	-broadcast_program=57 -art=4 -location=2
@julie_halard-decugis@	-person=117
@united_red_army@	-organization=17 -art=9
@magna_graecia@	-location=243
@clarendon@	-location=127 -person=69 -title=4
@kumki@	-art=33 -location=1
@battle_of_dunbar@	-event=76
@proof_of_life@	-art=39 -broadcast_program=1
@quad_city_mallards@	-organization=76
@aoa@	-person=15 -organization=13
@brooklyn_hispano@	-organization=43
@brockway@	-location=19 -organization=7
@qingdao@	-location=656 -organization=1
@bernardo_buontalenti@	-person=47
@pepper_adams@	-person=190
@fatima@	-art=21 -person=21 -location=8
@hull_kingston_rovers@	-organization=601
@hungarians@	-location=40 -people-ethnicity=7 -art=1 -organization=1 -event=1
@adam_richman@	-person=60
@world_karting_association@	-organization=41
@watford_junction@	-event=40
@la_brea_tar_pits@	-location=113
@mara@	-living_thing=15 -location=14 -person=10 -people-ethnicity=10 -language=4 -organization=1
@the_bat@	-art=37 -location=3
@brooklyn_college@	-organization=826 -location=1
@clairton_city_school_district@	-location=45
@florida_gators_men's_basketball@	-organization=48
@t.d.@	-title=27
@new_york_model_management@	-organization=26
@pinus_elliottii@	-living_thing=29
@james_finlayson@	-person=47
@harry_semels@	-person=29
@central_sulawesi@	-location=142
@seminara@	-location=22 -event=1
@st_antony's_college@	-organization=29
@bats@	-art=6 -living_thing=6 -language=4 -finance-stock_exchange=3 -organization=2 -people-ethnicity=2 -location=1
@furman@	-organization=72 -event=9 -location=6 -person=3
@round_rock@	-location=70 -organization=25
@elkridge@	-location=29
@st_george's_hospital@	-location=152 -organization=1
@dhofar@	-organization=15 -location=8
@hms_chatham@	-product=52
@sara_foster@	-person=23
@kris_peeters@	-person=32
@shaker@	-product=36
@1989@	-event=1371 -art=8 -organization=4 -person=2 -location=1
@wow!@	-art=17 -broadcast_program=3 -person=1
@david_christopherson@	-person=43
@star_of_india@	-product=21 -title=4 -art=1
@gentle_on_my_mind@	-art=81
@renoir@	-person=122 -art=6 -location=1
@pale@	-location=123 -art=1 -medicine-symptom=1
@tim_vine@	-person=54
@what's_up_doc?@	-broadcast_program=30 -art=5
@duval_county@	-location=124
@hot_in_cleveland@	-broadcast_program=149
@khezel-e_gharbi_rural_district@	-location=25
@carrier_air_wing_fourteen@	-organization=25
@singapore_chinese_orchestra@	-person=21
@boston_beaneaters@	-organization=281 -event=20
@saint-laurent,_quebec@	-location=20
@ballon_d'alsace@	-location=32
@face_to_face@	-person=119 -art=98 -broadcast_program=28
@tarussky_district@	-location=20
@the_crisis@	-art=95 -event=1
@francis_bull@	-person=23
@gardermoen_line@	-metropolitan_transit-transit_line=42
@governor_general's_awards@	-award=44
@arthur_blythe@	-person=107
@planet_x@	-person=33 -art=20 -broadcast_program=2
@fanboy_and_chum_chum@	-broadcast_program=95
@violet_vanbrugh@	-person=21
@scream_awards@	-award=42 -event=2
@polish_aero_club@	-organization=22
@andersonville@	-location=45 -art=13
@trichomycteridae@	-living_thing=29
@2014@	-event=398 -award=2 -organization=2 -product=1
@wiyot@	-language=16 -people-ethnicity=14
@konings@	-person=46
@the_persians@	-art=58 -people-ethnicity=1
@911@	-person=97 -event=2 -art=1 -product=1
@chasewater_railway@	-product=20
@pz@	-location=21 -chemistry=1
@north_alabama@	-location=55 -organization=17
@the_hero_with_a_thousand_faces@	-art=54
@seachange@	-broadcast_program=103 -person=5
@jock_butterfield@	-person=43
@julie_wilson@	-person=29
@tikal@	-location=372 -product=9
@doric@	-language=98 -people-ethnicity=25 -product=3
@henri_gouraud@	-person=36
@count_five@	-person=20
@lake_erie_islands@	-location=20
@simon_wright@	-person=65
@john_wood,_the_younger@	-person=27
@dungog@	-location=64
@second_corps@	-organization=49
@nrj_music_award@	-award=28
@lardarius_webb@	-person=22
@zanesville,_ohio@	-location=198
@zucc.@	-person=28
@ferny_grove@	-location=27 -metropolitan_transit-transit_line=13
@black_sunday@	-art=70 -event=6
@united_states_district_court_for_the_district_of_minnesota@	-organization=52
@antonio_lotti@	-person=45
@peel_session@	-person=35 -art=1
@rose-marie@	-art=55 -person=2
@attack_of_the_killer_tomatoes@	-art=36 -broadcast_program=5 -product=3
@johannes_rau@	-person=100
@wsu@	-organization=23
@wake_forest_university@	-organization=837
@texas_state@	-organization=45
@qualifying@	-event=77 -time=1
@game_over@	-art=33 -product=3 -broadcast_program=3
@jansher_khan@	-person=22
@syd_eru@	-person=30
@never_say_goodbye@	-art=11 -broadcast_program=10
@diyatalawa@	-location=48
@london_symphony_chorus@	-person=28
@sumas_mountain@	-location=23
@joint_security_area@	-art=31 -location=31
@u.s._secretary_of_labor@	-title=20 -organization=1
@john_singleton_copley@	-person=151
@banksia@	-living_thing=397 -location=7
@les_favell@	-person=37
@lichtenfels@	-location=21
@barnsley_f.c.@	-organization=57 -location=2
@stade_bordelais_uc@	-organization=21
@norrtälje@	-location=54
@european_financial_stability_facility@	-organization=52
@patrick_heron@	-person=48
@świdnik_county@	-location=99
@wapello_county@	-location=57
@anthony_warlow@	-person=68
@oh_boy!@	-broadcast_program=29 -art=11
@assault_on_okinawa@	-event=21
@beek@	-location=31
@gmina_boćki@	-location=39
@transcarpathia@	-location=59
@muchmusic_video_awards@	-broadcast_program=191 -event=2
@carol_stream@	-location=25
@yankton@	-location=86 -people-ethnicity=8 -product=1 -organization=1
@vltava@	-location=164 -art=7
@awake_is_the_new_sleep@	-art=20
@g3@	-event=23 -product=4 -title=1 -organization=1
@ancient_greek@	-language=2137 -location=512 -religion-religion=1 -person=1
@boomerang@	-broadcast-tv_channel=205 -art=102 -product=11 -broadcast_network=9 -person=4 -location=3 -computer-programming_language=3
@arroz_con_leche@	-art=16 -food=8 -broadcast_program=5
@silver_spoon@	-art=18 -organization=2
@laois@	-organization=597 -location=49
@maybach@	-organization=158 -person=3
@frank_selvy@	-person=20
@landshut@	-location=351 -event=16 -organization=4
@rhopobota_ustomaculana@	-living_thing=24
@willis_alan_ramsey@	-person=32 -art=4
@chorus@	-art=23 -person=5 -organization=3
@nancy_banks-smith@	-person=34
@lauren_london@	-person=37
@eduardo_frei_ruiz-tagle@	-person=106
@steve_emtman@	-person=25
@impossible@	-art=39 -person=1
@anacostia@	-location=86 -organization=3 -living_thing=1
@rufus_norris@	-person=33
@go_fish@	-product=17 -broadcast_program=5
@mol@	-location=55 -organization=20
@rpg@	-computer-programming_language=25 -organization=3
@dizzee_rascal@	-person=430
@aleutian@	-location=43 -product=1
@black_lagoon@	-broadcast_program=125
@sam_rainsy_party@	-organization=57
@gareth_gates@	-person=182
@bizani@	-location=21 -event=2
@robert_jones@	-person=61
@bola_tinubu@	-person=23
@divizia_a@	-organization=54 -event=3
@vole@	-living_thing=18 -art=3
@re-animator@	-art=65 -person=1
@nineveh@	-location=388 -event=3
@le_tigre@	-person=134 -art=5
@john_fashanu@	-person=69
@sisimiut@	-location=54
@professor_green@	-person=180
@kateryna_bondarenko@	-person=145
@the_last_enemy@	-broadcast_program=20 -art=14
@casey_coleman@	-person=22
@peace_on_earth@	-art=32
@oliver_humperdink@	-person=20
@richard_james@	-person=17 -organization=3
@thirteen@	-art=120 -location=8 -person=1
@welsh@	-location=4034 -language=2362 -people-ethnicity=2238 -organization=143 -title=5 -art=5 -event=2 -person=2
@rotterdam_marathon@	-event=135
@duchy_of_gaeta@	-location=199
@william_strachey@	-person=49
@shane_mcmahon@	-person=126
@butterflies@	-living_thing=193 -broadcast_program=40 -art=22 -product=1
@pumpkinhead@	-person=16 -art=13
@sir_john_thynne@	-person=23
@águeda@	-location=33 -organization=1
@battle_of_fort_donelson@	-event=67 -location=1
@dudley_north@	-person=19 -location=10
@gryphon@	-person=42 -art=5
@electric@	-product=139 -art=33 -event=2 -organization=1
@heinrich_himmler@	-person=1029
@kim_yong-nam@	-person=50
@terry_college_of_business@	-organization=27
@civil_courage_prize@	-award=30
@rosalyn_fairbank@	-person=84
@barbarella@	-art=101 -location=1
@belisario_porras_barahona@	-person=22
@gleichen@	-location=45
@pacific_theater@	-event=604 -organization=1
@thiagarajan@	-person=52
@gonzales,_texas@	-location=38
@pendleton,_indiana@	-location=21
@miika_tenkula@	-person=20
@bernadette@	-person=23 -art=13
@king_stephen@	-person=77 -art=1
@east_village@	-location=529 -person=6
@thicker_than_water@	-art=20 -broadcast_program=5
@samuel_prout@	-person=32
@cynthia_ann_parker@	-person=45
@cercle_of_koutiala@	-location=55
@lyttelton@	-location=25 -person=6 -title=1
@bill_rancic@	-person=47
@autograph@	-person=25 -art=15 -organization=2
@the_second_coming@	-art=43 -broadcast_program=14
@richard_basehart@	-person=161
@96@	-location=10 -metropolitan_transit-transit_line=7 -product=7 -art=7 -event=2
@world_trade_center@	-location=1702 -art=75 -event=5
@armadillo_world_headquarters@	-organization=43
@charles_river@	-location=437 -organization=1
@ophthalmic@	-title=62 -body_part=15 -medicine-medical_treatment=5
@matthew_selt@	-person=31
@jiangxi@	-location=1313 -language=1 -event=1
@angra@	-person=159 -location=3
@madlax@	-broadcast_program=50
@rugby@	-location=474 -organization=32 -event=3
@divorce_court@	-broadcast_program=86 -organization=1
@billboard_music_award@	-award=138 -event=1
@playboy@	-art=19 -organization=9 -product=1 -broadcast_network=1
@sleeping_satellite@	-art=21
@eudora@	-location=31 -product=4 -art=1
@the_delinquents@	-person=14 -art=9
@barry_sullivan@	-person=191
@freehold_raceway@	-location=27
@australian_transport_safety_bureau@	-organization=56
@calcasieu_river@	-location=50
@lost_in_the_sound_of_separation@	-art=22
@joseph_hume@	-person=55
@bitlis@	-location=99 -event=1
@park_geun-hye@	-person=101
@tommy_holmes@	-person=25
@william_douglas@	-person=40
@garifuna_people@	-people-ethnicity=22
@ray_austin@	-person=30
@prachuap_khiri_khan_province@	-location=52
@natal@	-location=739 -organization=38 -time=1
@interstate_93@	-location=209
@riksdag@	-organization=266
@seventh_heaven@	-art=27 -broadcast_program=2
@nhl_all-star@	-event=20 -organization=3
@baster@	-people-ethnicity=28 -person=5
@william_graham_sumner@	-person=43
@toxic_crusaders@	-broadcast_program=29 -product=2
@cloud@	-location=14 -product=9 -person=3
@rick_hawn@	-person=20
@wonder_woman@	-broadcast_program=183 -art=31
@grant_denyer@	-person=47
@gyles_brandreth@	-person=82
@mobile_bay@	-location=276 -event=9
@mike_peterson@	-person=22
@robyn@	-person=347
@ramat_david@	-location=25
@sharni_vinson@	-person=39
@israel_railways@	-organization=150
@gbe@	-title=323 -language=7
@air_force_reserve_command@	-organization=297
@james_stephens@	-person=100
@nightwatch@	-art=22 -organization=16 -person=2 -product=1
@judy_morris@	-person=40
@prime_minister's@	-title=24 -person=4
@jamie_xx@	-person=34
@tihkal@	-art=48
@great_central@	-organization=35 -product=1
@france@	-location=98582 -organization=3034 -event=271 -person=14 -title=13 -product=13 -people-ethnicity=7 -broadcast_program=2 -art=1 -religion-religion=1
@the_new_year@	-person=21 -art=4
@stephen_malkmus@	-person=139 -art=5
@issoudun@	-location=65
@my_babysitter's_a_vampire@	-broadcast_program=37 -art=24
@revista_22@	-art=20
@englefield@	-location=21 -event=2
@albert_claude@	-person=25
@russellville,_arkansas@	-location=54 -organization=1
@tuckahoe@	-location=43 -living_thing=4
@national_holiday@	-event=26 -time=8
@rube_bloom@	-person=137
@royal_institute_of_navigation@	-organization=21
@gulf_of_saint_lawrence@	-location=270
@consuls@	-title=105 -event=4
@hedley@	-person=205 -location=17 -art=10
@ostia_antica@	-location=38
@espers@	-person=27 -art=5
@nashville,_chattanooga_and_st._louis_railway@	-organization=49
@allan_brown@	-person=53
@wofoo_tai_po@	-organization=79 -location=2
@the_carnival_is_over@	-art=22
@bengal_tiger@	-living_thing=175
@stigmella_tityrella@	-living_thing=25
@far_east_strategic_reserve@	-organization=45
@adolf_bertram@	-person=35
@k-1@	-organization=746 -event=21 -product=2 -location=1
@antony_cotton@	-person=56
@cresson@	-location=25 -person=1 -event=1
@tenebrae@	-time=20 -person=10 -art=2
@uncas@	-person=45
@dick_jauron@	-person=80
@gordon_rennie@	-person=165
@bognor@	-location=21 -broadcast_program=3
@deltona@	-location=25
@mark_boals@	-person=39
@slaugham@	-location=23
@38@	-metropolitan_transit-transit_line=15 -location=14 -art=7 -organization=4 -product=3 -event=1 -person=1 -body_part=1
@tori_spelling@	-person=144
@nesta_carter@	-person=28
@dickey_betts@	-person=178
@take-two_interactive@	-person=165
@john_w._snow@	-person=37
@doctor_who_and_the_curse_of_fatal_death@	-art=29
@indian_wells,_california@	-location=117 -event=1
@lehrgeschwader_1@	-organization=34
@2008_local_elections@	-event=22
@darren_lewis@	-person=33
@group_a@	-event=46 -organization=1
@rhubarb@	-art=24 -food=24 -person=1 -location=1
@scott_dixon@	-person=294
@loch_alsh@	-location=34
@mudhoney@	-person=218 -art=9
@the_mansion@	-location=16 -art=5 -broadcast_program=3
@tuatara@	-person=19 -art=2 -product=1
@billionaire_boys_club@	-organization=26 -art=1
@patterdale@	-location=50 -living_thing=1
@alex_carter@	-person=57
@president_of_nigeria@	-title=83 -person=1
@highland_capital_partners@	-organization=35
@bertram@	-location=18 -person=6
@love's_enduring_promise@	-art=21
@newsroom_south_east@	-broadcast_program=24
@route_340@	-location=21 -metropolitan_transit-transit_line=1
@ktunaxa@	-language=65 -people-ethnicity=34
@central_florida@	-organization=70 -location=6
@andrew_garfield@	-person=114
@west_moreton@	-location=36
@lupin@	-broadcast_program=16 -living_thing=5 -art=3
@walpola_rahula@	-person=33
@excelsior_springs,_missouri@	-location=33
@ind@	-transit=87 -organization=23 -location=10 -event=1
@jama@	-art=21 -location=7
@aerials@	-event=26 -art=14
@beastmaster@	-broadcast_program=48
@queer_as_folk@	-broadcast_program=69 -art=67
@vetch_field@	-location=109
@miss_universe_1991@	-event=22
@diplommatinidae@	-living_thing=75
@other_people's_money@	-art=44
@pozsony_county@	-location=69
@lenny@	-art=68 -broadcast_program=10 -person=4 -event=4
@gary_graff@	-person=41
@the_songs_of_distant_earth@	-art=38
@west_adams@	-location=21
@parineeta@	-art=108
@lincoln,_new_mexico@	-location=23
@ferdinand_de_saussure@	-person=190
@mutter@	-art=27
@sennen@	-location=40 -person=4
@roberts@	-person=79 -location=30 -product=5 -organization=4
@adolfo_alsina@	-person=37 -location=4
@owner_of_a_lonely_heart@	-art=56
@giulianova@	-location=52 -organization=6
@gold_rush@	-event=226 -broadcast_program=9 -art=4 -location=3 -organization=1
@ed_sullivan@	-person=250 -broadcast_program=5
@lydia@	-location=526 -person=48 -art=16
@villa_of_the_papyri@	-location=47
@dot_and_the_kangaroo@	-art=23
@tooting@	-location=227
@allen_varney@	-person=22
@president_of_uruguay@	-title=273 -person=1
@tower@	-location=232 -organization=11 -person=5
@bright_sheng@	-person=41
@tv_tokyo@	-broadcast_network=932 -broadcast_program=1
@christine_gregoire@	-person=116
@cadillac_place@	-location=22
@call_me_madam@	-art=100
@holy_cross_college,_mosgiel@	-organization=20
@philadelphia_eagles@	-organization=4592 -event=139
@dunvant@	-location=25 -organization=2
@knoppix@	-product=58
@george_king@	-person=76 -organization=2
@vietnam_veteran@	-title=163 -event=9
@elmet@	-location=79
@british_parliament@	-organization=187 -person=1 -location=1
@clifford_odets@	-person=175
@islands_of_four_mountains@	-location=20
@gish@	-art=33 -product=11 -person=1
@university_hospital@	-location=37 -organization=9 -broadcast_program=2
@united_states_postal_service@	-organization=1670
@burgundian@	-location=33 -organization=17 -food=9 -title=6 -event=2 -language=1
@beautiful_world@	-art=28 -person=1
@merry_christmas@	-art=36 -time=1
@downtown_san_antonio@	-location=55
@hypomecis_punctinalis@	-living_thing=37
@midwest_athletic_conference@	-organization=20
@birdsongs_of_the_mesozoic@	-person=32 -art=1
@hungarian_revolution@	-event=122 -location=5
@will_clark@	-person=69
@battle_of_cambrai_(1917)@	-event=28
@martini@	-food=55 -organization=18 -person=6
@north_london_railway@	-organization=104 -location=2
@mademoiselle@	-art=183 -person=1
@weyerhaeuser@	-organization=126 -location=2
@rakhine@	-people-ethnicity=54 -location=19
@archaeology@	-art=22 -location=3
@do-re-mi@	-art=38 -person=13
@keith_douglas@	-person=43
@texarkana_college@	-organization=22
@elizabeth_garrett_anderson@	-person=55 -location=1
@solicitor-general_for_ireland@	-title=105
@goldfish@	-living_thing=40 -person=13 -product=6 -art=1
@melkite@	-people-ethnicity=105 -organization=19 -location=1
@400_metres_competition@	-event=25
@dan_hedaya@	-person=99
@great_wall_of_china@	-location=351 -art=2
@kevin_curtis@	-person=51
@ola@	-person=18 -location=8 -art=3 -organization=2
@dave@	-broadcast_network=131 -person=71 -art=62
@port_foster@	-location=21
@jiangsu@	-location=2528 -organization=4
@pias@	-organization=44
@edoardo_piscopo@	-person=31
@paul_vanden_boeynants@	-person=30
@cotroceni@	-location=30
@leee_john@	-person=23
@gmina_nowogród_bobrzański@	-location=30
@sultana@	-food=26 -person=25 -location=2 -product=1 -living_thing=1
@dust@	-art=32 -person=8
@kalinga_magha@	-person=22
@uptown@	-location=197 -art=26 -organization=9 -person=1
@amar_singh_thapa@	-person=21
@circuit_paul_ricard@	-location=66 -event=1
@antietam_creek@	-location=58 -event=1
@chick_webb@	-person=161
@sr_93@	-location=22
@mohammad_kaif@	-person=40
@common_rider@	-person=24
@volkswagen_golf@	-product=233
@the_musical_times@	-art=143
@sv_mattersburg@	-organization=66
@balochistan_conflict@	-event=32
@coolmore_stud@	-organization=121
@kenji_doihara@	-person=63
@top_billin'@	-art=30
@ellis_hobbs@	-person=34
@lara_pulver@	-person=34
@sven_bergquist@	-person=35
@berbera@	-location=131 -event=1
@lewis_and_clark@	-event=80 -location=16 -organization=1
@leo_mccarey@	-person=110
@thurii@	-location=75
@108@	-person=31 -location=14 -event=6 -product=4 -organization=1 -art=1
@witten@	-location=117 -organization=30 -person=13
@tac@	-organization=19 -product=1
@norwegian–british–swedish_antarctic_expedition@	-event=161
@joão_vaz_corte-real@	-person=25
@papilio_glaucus@	-living_thing=21
@shi'ite@	-religion-religion=31 -title=1
@competition@	-event=21 -organization=8 -title=5 -person=2 -art=2 -broadcast_program=1
@old_saybrook,_connecticut@	-location=60
@christchurch_harbour@	-location=23
@stuka@	-product=42
@england_made_me@	-art=19 -person=1
@ivor_novello@	-person=339 -event=14
@arizona_state_university@	-organization=37 -location=1
@the_black_watch@	-art=22 -organization=18 -person=3
@time_crisis_4@	-product=20
@mongol@	-location=173 -people-ethnicity=163 -event=2 -language=1
@london_metal_exchange@	-location=62
@shepard_smith@	-person=28
@giorgio_gaber@	-person=36
@ashford@	-location=509 -organization=2 -person=2
@christine_andreas@	-person=22
@maunder_minimum@	-event=23
@havre_de_grace@	-location=87 -event=1
@milton-freewater@	-location=21
@fantasy_island@	-broadcast_program=391 -location=11
@mustique@	-location=36
@john_schjelderup_giæver@	-person=35
@israel's@	-location=23 -organization=5
@irish_canadian@	-people-ethnicity=29 -location=1
@waco@	-location=447 -organization=39 -event=4 -art=3
@cordia@	-living_thing=23
@earl_of_orkney@	-title=88 -person=1
@vi@	-organization=51 -event=28 -product=12 -location=9 -art=7 -body_part=5 -person=3
@kottonmouth_kings@	-person=139 -art=2
@ash'ari@	-religion-religion=79 -person=1
@marañón_river@	-location=54
@maria_hjorth@	-person=32
@dubrovnik@	-location=13 -organization=9 -event=2 -product=1
@sandy_alomar,_jr.@	-person=78
@borland@	-organization=189 -person=3
@japanese_invasion@	-event=26 -location=1
@dezhgan_rural_district@	-location=27
@fort_albany@	-location=39
@itata@	-location=14 -living_thing=3 -event=3 -product=1
@port_melbourne,_victoria@	-location=23
@elephant@	-living_thing=227 -art=50 -product=6 -location=1
@cumberland_county,_new_jersey@	-location=29
@stratonice@	-person=26 -art=19
@edward_gargan@	-person=33
@argentine_grand_prix@	-event=45
@pereira@	-location=156 -person=10 -organization=1
@navantia@	-organization=48
@damian_mori@	-person=27
@woodley@	-location=57 -person=17 -broadcast_program=3
@1989_election@	-event=121
@nereus@	-god=69 -product=16 -organization=3
@ntl@	-organization=89
@clinton_hill@	-location=26 -person=2
@north_hollywood@	-location=77
@opéra_de_monte-carlo@	-organization=108
@cumberland_county,_nova_scotia@	-location=26
@crown_college@	-organization=16 -location=6
@st._john's_university@	-organization=181
@battle_of_monte_cassino@	-event=194
@viroqua,_wisconsin@	-location=41
@talespin@	-broadcast_program=117 -product=3
@yate@	-location=75 -living_thing=5
@teri_desario@	-person=26
@women's_marathon@	-event=39
@puławy_county@	-location=200
@minister_for_health@	-title=73 -organization=17
@mohit_chauhan@	-person=73
@antiochus_i_theos_of_commagene@	-person=43
@manx_national_heritage@	-organization=40
@father_damien@	-person=70 -art=1
@national_champion@	-event=18 -organization=11
@óengus_mac_nad_froích@	-person=24
@chch-dt@	-broadcast_network=22
@higashi@	-location=27 -food=3
@bukhara@	-location=731
@dalek_i_love_you@	-person=31 -art=5
@najd@	-location=191
@pont_de_l'alma@	-location=21
@urgell@	-location=84 -title=3
@héctor_olivera@	-person=35
@anak@	-person=19 -art=4 -location=1
@william_davis@	-person=65
@bill_dodd@	-person=48
@ivermectin@	-medicine-drug=32
@pathfinder@	-organization=41 -product=27 -art=27 -person=3 -living_thing=2 -location=1
@winter_light@	-art=27
@challenge_cup@	-event=1728 -organization=1
@drew_doughty@	-person=38
@diogo_rodrigues@	-person=24
@mary_lyon@	-person=35
@astraea@	-god=20 -product=4 -living_thing=2 -art=1
@cusseta@	-location=20
@plumbaginaceae@	-living_thing=38
@ike_skelton@	-person=45
@frozen@	-internet-website=199 -art=114 -medicine-medical_treatment=9 -food=9
@manas@	-art=22 -location=6
@republic_of_ireland@	-location=3156 -organization=1091 -broadcast_network=1 -event=1
@steve_peat@	-person=30
@napoleon_dynamite@	-art=168 -broadcast_program=30
@münchausen_syndrome_by_proxy@	-disease=23
@nicole_cooke@	-person=94
@tajikistan@	-organization=68 -location=3
@john_g._carlisle@	-person=37
@pat_healy@	-person=32
@bayard@	-location=15 -person=11 -organization=5 -product=1
@tyrell_biggs@	-person=48
@ernest_lapointe@	-person=31
@nenthead@	-location=23
@fanmi_lavalas@	-organization=43
@ramón_josé_velásquez@	-person=29
@taizé@	-location=21
@zierikzee@	-location=64 -event=1
@t._damodaran@	-person=23
@staunton@	-location=191 -person=8 -organization=1
@sandinista@	-organization=47 -person=4
@federal_administrative_court_of_germany@	-organization=20
@betaproteobacteria@	-living_thing=41
@slovenian_democratic_party@	-organization=68
@lezhë_district@	-location=29
@blue@	-visual_art-color=156 -art=151 -metropolitan_transit-transit_line=114 -living_thing=16 -location=14 -person=9 -organization=5 -product=3 -food=2 -medicine-symptom=2 -chemistry=1 -computer-programming_language=1
@duwamish@	-people-ethnicity=33 -location=10 -product=8
@colonial_athletic_association@	-organization=577 -event=4
@lloyd_lamble@	-person=43
@superb@	-product=21
@dragon@	-art=1143 -product=129 -person=109 -organization=10 -broadcast_program=9 -event=2 -location=2 -living_thing=2 -god=1
@wu@	-location=316 -person=21 -organization=1 -living_thing=1
@suffolk_county_air_force_base@	-location=23
@randazzo@	-location=38 -person=1
@chris_cairns@	-person=72
@133@	-metropolitan_transit-transit_line=12 -location=4 -organization=3 -product=1
@minnehaha@	-location=23 -product=3
@dayton_art_institute@	-location=55
@perfecto_records@	-organization=21
@the_last_of_the_mohicans@	-art=153 -broadcast_program=7
@amoeba_music@	-organization=37
@platyptilia_calodactyla@	-living_thing=31
@badagry@	-location=30
@asvel_basket@	-organization=39
@opportunities_(let's_make_lots_of_money)@	-art=20
@kaiten@	-product=43
@emilia-romagna@	-location=944
@dan_gladden@	-person=45
@artillery@	-person=23 -organization=17 -title=2
@irma@	-organization=59 -location=10 -person=4
@nicolás_gutiérrez@	-person=26
@49th_parallel@	-location=116 -art=30
@tronto@	-location=24
@days_of_our_lives@	-broadcast_program=509 -art=6
@habonim@	-organization=27 -location=3
@port_of_tilbury@	-location=25
@nos_journaal@	-person=20 -broadcast_network=1
@alum_creek@	-location=22
@a_connecticut_yankee@	-art=36
@richard_cohen@	-person=21
@sony_tv@	-broadcast_network=111 -organization=2
@the_silent_service@	-broadcast_program=30 -art=16
@legends_of_the_superheroes@	-broadcast_program=39
@laureate@	-title=27 -award=1
@hanif_mohammad@	-person=32
@lorrin_a._thurston@	-person=38
@wars_of_the_diadochi@	-event=26
@shrek@	-art=357 -product=2
@thorne@	-location=78 -person=27 -broadcast_program=10
@congressional_country_club@	-location=36
@monogram@	-organization=39 -art=2
@men's_ice_hockey@	-organization=18 -event=4
@skyforger@	-person=21 -art=2
@national_technological_university@	-organization=20
@the_son's_room@	-art=22
@murut@	-people-ethnicity=27
@sadha@	-person=60
@andrew_sachs@	-person=138
@the_yorkshire_regiment_(14th@	-organization=23
@andrei_sakharov@	-person=226
@pacific_grove@	-location=58
@united_national_independence_party@	-organization=56
@sorbian@	-people-ethnicity=58 -location=1 -language=1
@queen_elizabeth's_grammar_school@	-organization=24 -location=1
@john_d._winters@	-person=62
@francisco_pinto_balsemão@	-person=38
@brian_baldinger@	-person=47
@craigie@	-location=20
@ella_fitzgerald@	-person=1706 -art=2
@mollasani_rural_district@	-location=34
@battle_of_gangut@	-event=22
@ace_hood@	-person=216
@amala@	-person=48 -food=3 -location=1
@hiroshima@	-art=139 -event=31 -person=22 -location=14 -organization=2 -metropolitan_transit-transit_line=1
@johnnie_lee_higgins@	-person=21
@john_lavarack@	-person=28
@scientologist@	-religion-religion=27 -organization=4
@david_silverman@	-person=114
@fourmies@	-location=20
@burlington,_massachusetts@	-location=85
@navajo@	-language=167 -location=25 -product=2 -event=2 -art=1
@dhubri_district@	-location=24
@sean_mcnamara@	-person=26
@leo_i_the_thracian@	-person=30
@vice_squad@	-person=48 -art=13
@critique_of_dialectical_reason@	-art=25
@the_marriage_of_figaro@	-art=642
@bob_schieffer@	-person=81
@ruokolahti@	-location=22
@taking_chance@	-broadcast_program=34
@nikola_ćirić@	-person=28
@tiber_island@	-location=37
@world_cup_finals@	-event=39
@deventer@	-location=426 -event=1
@nylon@	-art=99 -person=5 -product=1
@paekakariki@	-location=58
@amandala@	-art=31
@inglewood@	-location=353 -organization=2
@charles_lanyon@	-person=51
@1968_polish_political_crisis@	-event=37
@chechen_republic@	-location=25 -title=1
@badwater_basin@	-location=40
@frankston_line@	-metropolitan_transit-transit_line=128
@liegnitz@	-location=38 -event=4
@nicolae_manolescu@	-person=48
@hereti@	-location=29
@kōzō_shioya@	-person=24
@roman_gabriel@	-person=67
@deeg@	-location=31
@yasuhiro_nakasone@	-person=100
@candida@	-art=102 -living_thing=31 -person=4 -location=3 -disease=2
@polow_da_don@	-person=168
@crack_the_sky@	-person=32 -art=3
@portland_bill@	-location=119
@gainsborough@	-location=270 -person=81 -organization=14 -event=2 -product=1
@patrick_johnson@	-person=24
@simcoe@	-location=99 -person=5 -product=1
@washington_huskies@	-organization=126
@focus@	-art=100 -computer-programming_language=16 -organization=8 -product=6 -person=3
@james_leuluai@	-person=42
@mongrel@	-person=10 -product=7 -art=5 -living_thing=3
@ullevål_university_hospital@	-location=44
@h._l._hunley@	-product=24 -person=1
@the_station_agent@	-art=66
@crh@	-transit=22 -biology=7 -organization=2
@manchester_city@	-organization=3399
@delaware_county_community_college@	-organization=20
@michael_boddicker@	-person=110
@coccinellidae@	-living_thing=68
@american_postal_workers_union@	-organization=26
@birmingham_bullets@	-organization=57
@savage_arms@	-organization=25
@alastair_lynch@	-person=32
@la_luna@	-art=35 -organization=2
@wilbraham,_massachusetts@	-location=47
@manchester_grammar_school@	-organization=291
@black_tiger@	-person=18 -art=2
@central_saint_martins@	-organization=75
@santa_maria_degli_angeli_e_dei_martiri@	-location=37
@frans_hals@	-person=303 -art=4
@king_philippe@	-person=34
@king_of_france@	-person=39 -location=5
@bmt_myrtle_avenue_line@	-metropolitan_transit-transit_line=53 -location=1
@cape_columbine@	-location=26
@crash_b-daman@	-art=20
@california_department_of_consumer_affairs@	-organization=21
@niles_west_high_school@	-organization=27
@dublin_central@	-location=56 -event=3
@great_north_run@	-event=114
@vernon_jordan@	-person=36
@bodawpaya@	-person=93
@morgan@	-location=194 -person=105 -product=5 -art=5 -organization=3 -event=2 -title=1
@come_and_see@	-art=25
@paul@	-person=724 -art=70 -location=41 -event=2
@live_oak_county@	-location=21
@board_of_control_for_cricket_in_india@	-organization=187
@ibrahim_al-jaafari@	-person=48
@alfred_sutro@	-person=20
@gerardo_herrero@	-person=24
@love_and_kisses@	-art=23 -broadcast_program=5
@mulheres_de_areia@	-broadcast_program=29
@deidesheim@	-location=28
@cajun_french@	-language=91 -people-ethnicity=1
@lil_rob@	-person=55
@malcolm_baldrige_national_quality_award@	-award=77
@paulo_coelho@	-person=158
@wright@	-person=73 -location=69 -organization=43 -product=2
@mary_ford@	-person=67
@tt_circuit_assen@	-location=68
@matt_hollywood@	-person=28
@marduk@	-person=119
@julia_cohen@	-person=33
@gillam@	-location=23
@karlos_dansby@	-person=20
@gunma@	-art=88 -location=12
@la_malinche@	-person=51 -location=3
@strength_in_numbers@	-art=10 -person=10
@armagh_gaa@	-organization=36
@san_joaquin@	-location=110 -metropolitan_transit-transit_line=19 -person=1
@interpreted@	-title=31
@narcotics_anonymous@	-organization=89
@jacques-édouard_alexis@	-person=22
@rogue@	-art=294 -person=13 -product=10 -broadcast_program=8 -location=3 -organization=1 -living_thing=1
@greenough@	-location=42 -person=1
@monopis_laevigella@	-living_thing=36
@german_championships@	-event=19 -organization=3
@risør@	-location=88
@jima@	-person=22 -location=1
@colville,_washington@	-location=24
@e3@	-event=274 -metropolitan_transit-transit_line=9 -biology=2 -location=2 -product=2 -art=1
@walt_terrell@	-person=21
@vasari@	-person=87
@cherry_hill_high_school_east@	-organization=20 -location=1
@greater_los_angeles@	-location=78
@south_melbourne_fc@	-organization=84
@journal_communications@	-organization=45
@buraidah@	-location=40
@le_bourgeois_gentilhomme@	-art=40
@la_voz_de_galicia@	-art=22
@tom_spurgeon@	-person=40
@miron_bleiberg@	-person=28
@bramcote@	-location=36
@melhus@	-location=99 -organization=2
@walpole@	-location=67 -person=43 -product=1 -title=1
@joey_marquez@	-person=42 -broadcast_program=1
@mvrdv@	-organization=31
@detroit_falcons@	-organization=24
@striped_bass@	-living_thing=21 -food=1
@ruislip-northwood@	-location=21
@sweet_surrender@	-art=23 -broadcast_program=4
@the_georgia_straight@	-art=79
@honkin'_on_bobo@	-art=21
@collin_county@	-location=128
@january_27@	-time=275
@li_yinzhu@	-person=28
@rossington@	-location=32 -person=10
@national_hurling_league_(division_2)@	-organization=23
@helmuth_von_moltke_the_younger@	-person=24
@elise_estrada@	-person=24 -art=2
@agassiz@	-person=106 -location=35 -product=3
@heteromyidae@	-living_thing=71
@late_period@	-event=39 -person=1
@mainz@	-location=1916 -organization=55 -event=14 -product=4
@bunbury,_western_australia@	-location=47
@nathaniel_lees@	-person=23
@claudio_ranieri@	-person=141
@cy_denneny@	-person=54
@rimini@	-location=610 -organization=45 -art=3 -event=2
@transdanubian_mountains@	-location=25
@yellow_springs@	-location=42 -organization=1
@princess_sarah@	-broadcast_program=31 -person=5 -art=1
@mulk_raj_anand@	-person=43
@crimson_and_clover@	-art=34
@pełczyce@	-location=40
@twa@	-organization=91 -people-ethnicity=46
@prince_william_county_public_schools@	-location=27
@jack_cox@	-person=22
@1924_republican_national_convention@	-event=27
@central_bank@	-organization=104 -location=1
@west_saxon@	-location=26 -language=14
@wizard_entertainment@	-organization=41 -art=1
@rifle@	-location=23 -event=6 -organization=2
@the_archies@	-person=120 -art=2 -broadcast_program=1
@barnaby_joyce@	-person=54
@rangers_de_talca@	-organization=34
@david_de_la_fuente@	-person=26
@bbc_television_shakespeare@	-broadcast_program=106
@day_of_atonement@	-time=42 -art=2
@mike_mccarthy@	-person=20
@william_cushing@	-person=34
@pollok@	-organization=57 -location=48 -person=1
@thomas_bain@	-person=20
@heather_headley@	-person=87
@sixteen_candles@	-art=115 -person=1
@gianna_angelopoulos-daskalaki@	-person=21
@carnegie_foundation@	-organization=132 -person=2
@sambar@	-food=38 -product=11 -living_thing=8
@pga@	-organization=37 -event=3 -chemistry=1
@bodyguard@	-title=25 -art=22 -broadcast_program=11 -organization=1
@minister_for_the_civil_service@	-title=23
@l.a._theatre_works@	-organization=37
@smalltalk@	-computer-programming_language=388 -product=1
@cartagena@	-location=777 -organization=22 -event=13 -product=2 -art=1
@under-21_side@	-organization=21
@olive_grove@	-location=18 -living_thing=2
@planetary@	-art=57 -location=1
@skandagupta@	-person=22
@real_love@	-art=88
@1893@	-event=75
@laser_radial@	-product=40 -event=1
@liz_fielding@	-person=20
@hider_in_the_house@	-broadcast_program=35 -art=2
@robinson_crusoé@	-art=20
@l.a.@	-location=86 -person=5 -organization=4 -art=2
@alessandro_altobelli@	-person=42
@belknap_county@	-location=60
@germaine_dulac@	-person=33
@nollaig_ó_muraíle@	-person=133
@brawley@	-location=30 -person=1
@iskandar_muda@	-person=42
@bushnell@	-location=21 -organization=8 -person=3
@josé_gálvez_fbc@	-organization=58
@saint_etienne@	-person=250 -organization=4 -location=1
@moldovan_national_division@	-organization=207 -event=2
@homestead_air_reserve_base@	-location=29
@pope_pius_xi@	-person=941
@jim_salicrup@	-person=23
@r.e._mouscron@	-organization=43
@são_gonçalo@	-location=34
@mano_murthy@	-person=51
@val_poschiavo@	-location=34
@filmfare_awards@	-award=33 -event=2
@tal_brody@	-person=33
@spaceman@	-art=40 -title=5 -person=1
@unapologetic@	-art=54
@harukanaru_toki_no_naka_de@	-product=33
@the_bells@	-art=68 -person=9
@nag@	-organization=15 -god=4 -chemistry=1
@redwood@	-living_thing=121 -location=43 -art=3 -person=2 -organization=1
@david_mccomb@	-person=94
@shelburne_county@	-location=77
@buddy_landel@	-person=25
@youth_team@	-organization=40
@subulinidae@	-living_thing=60
@ronciglione@	-location=21
@victoria_park@	-location=429 -organization=1 -person=1
@kim_nam-joo@	-person=27
@evidence@	-person=52 -art=9 -organization=5 -living_thing=1
@britney_jean@	-art=29
@closter,_new_jersey@	-location=22
@william_berger@	-person=49
@appliance@	-product=17 -person=5
@mexica@	-people-ethnicity=110 -product=6 -location=1
@p.s._i_love_you@	-art=23 -broadcast_program=1
@crewe@	-location=667 -organization=58 -person=2
@victoria_square@	-location=46
@sirius_xm_canada@	-organization=21
@zenit@	-organization=69 -art=6
@josé_luis_clerc@	-person=55
@distrito_nacional@	-location=226
@winnipeg_general_strike@	-event=80
@committee_on_capital_markets_regulation@	-organization=29
@i_ss_panzer_corps@	-organization=27
@pfalz@	-location=16 -organization=11 -product=2
@île-à-la-crosse@	-location=22
@lucy_dawidowicz@	-person=33
@mohammad_amir@	-person=28
@louis_a._johnson@	-person=34
@audio@	-title=129 -art=18 -product=11 -location=3 -event=1 -person=1 -body_part=1
@radioactive@	-art=63 -organization=6
@elisabeth_bergner@	-person=57
@fascination@	-art=24 -organization=10
@big_flame@	-person=15 -organization=7
@john_nichols@	-person=144
@harry_van_meter@	-person=36
@brumunddal@	-location=32 -organization=18
@rich_dauer@	-person=26
@göppingen@	-location=36 -organization=2
@jewell@	-person=28 -location=26
@cornerstone@	-art=33 -event=18 -organization=6
@down_beat@	-art=510
@mohan_joshi@	-person=48 -art=1
@wallingford_(uk_parliament_constituency)@	-location=22
@alexandre_pétion@	-person=53
@ma'an@	-location=63 -organization=1
@john_vane@	-person=21
@the_music_machine@	-person=30 -art=4
@st._albans@	-location=110 -organization=4
@battle_of_roliça@	-event=21
@david_lipscomb@	-person=35
@margot_robbie@	-person=78
@southwest@	-location=374 -organization=24 -broadcast-tv_channel=2 -food=2 -event=1
@jayne_eastwood@	-person=46
@donna_cruz@	-person=41
@bela@	-location=15 -person=7 -living_thing=2
@chuck_bednarik@	-person=48 -award=2
@hermann_picha@	-person=28
@michael_milton@	-person=25
@you_spin_me_round_(like_a_record)@	-art=50
@uss_lexington@	-product=81
@transportation_bureau_city_of_nagoya@	-organization=29
@gamescom@	-event=78
@the_pick_of_destiny@	-art=24
@kula_gulf@	-location=23 -event=1
@dayton,_ohio@	-location=1837
@11th_street_bridges@	-location=24
@cfl@	-organization=912 -event=1 -broadcast_program=1
@jayedar_rural_district@	-location=29
@frederik's_church@	-location=24
@stabekk@	-location=49
@huangshan@	-location=33
@nielsen_broadcast_data_systems@	-organization=91
@aventura,_florida@	-location=39
@cr_543@	-location=21
@how_do_i_live@	-art=69
@john_rutledge@	-person=81
@sandra_záhlavová@	-person=28
@old_world_vulture@	-living_thing=57 -person=2
@closing_the_ring@	-art=25
@innodb@	-product=21
@adrian_mutu@	-person=85
@arsenio_hall@	-person=142 -broadcast_program=2
@jefferson_county@	-location=1481 -organization=1
@charles_b._cochran@	-person=33
@the_bridge@	-art=94 -broadcast_program=84 -person=6 -location=5
@takaoka_district@	-location=60
@new_buffalo@	-person=21 -location=2
@emmaus@	-location=124 -organization=12
@lawrence_miles@	-person=82
@al-azhar_mosque@	-location=21 -organization=1
@queen's_university@	-organization=1175 -location=1
@port_talbot@	-location=327 -organization=2
@eugene_chadbourne@	-person=264
@jacques_de_molay@	-person=62
@todd_sucherman@	-person=32
@emeric@	-person=20
@campbell_college@	-organization=91
@jack_gardner@	-person=20
@ironpython@	-computer-programming_language=32
@joe_walsh@	-person=528
@the_getaway@	-art=59 -product=21 -broadcast_program=1
@national_school_boards_association@	-organization=22
@apex@	-location=62 -organization=24 -body_part=5 -art=1 -product=1
@arendal@	-location=331 -organization=2
@masonic_temple@	-location=28 -organization=5
@flevoland@	-location=191
@rothmans_international@	-organization=27 -event=8
@galt@	-location=38 -person=3 -product=2 -body_part=1
@dragoon@	-title=176 -event=8
@jammu_tawi@	-location=76
@iki_island@	-location=28
@the_storm@	-person=21 -art=13 -broadcast_program=1 -event=1
@epimetheus@	-god=33 -location=27
@highway_14@	-location=91
@joseph_dalton_hooker@	-person=228
@jean-baptiste-siméon_chardin@	-person=90
@rumia@	-location=22
@aurel_vlaicu_international_airport@	-location=20
@karel_brückner@	-person=20
@mildenhall@	-location=77 -organization=2
@ayn_rand@	-person=575 -religion-religion=1
@pharos@	-location=49 -art=3
@m1@	-location=70 -organization=23 -product=15 -metropolitan_transit-transit_line=9 -person=6 -broadcast_network=5 -biology=1
@sydney_city@	-organization=23 -location=10
@hudson_hawk@	-art=54 -product=3
@stevie_nicks@	-person=605 -art=1
@mississippi_queen@	-art=29 -product=6
@barnt_green@	-location=31 -organization=1
@deschutes_county@	-location=75
@sano@	-location=19 -organization=1
@release@	-art=29 -organization=9 -event=1 -product=1
@night_calls@	-broadcast_program=17 -art=4
@river_foss@	-location=32
@martin_rotsey@	-person=38
@arcachon_bay@	-location=24
@bagnes@	-location=28
@sarab_county@	-location=183
@c._h._gilbert@	-person=464
@wawona@	-location=15 -product=7
@behemoth@	-person=193 -location=9 -art=5
@perfect_hair_forever@	-broadcast_program=38
@air_force_of_zimbabwe@	-organization=40
@mont_sainte-odile@	-location=21
@law_degree@	-education-educational_degree=174 -organization=3
@amy_brenneman@	-person=86
@nikkatsu@	-organization=247
@sargodha@	-location=256
@vassilis_tsitsanis@	-person=57
@anita_garibaldi@	-person=27 -location=1
@manzanillo@	-location=186
@j._t._walsh@	-person=78
@swazi@	-location=59 -language=35
@sultanate_of_oman@	-location=22
@dakota@	-people-ethnicity=156 -location=104 -language=79 -product=39 -art=16 -person=8 -organization=4
@hurricane_andrew@	-event=310
@golden_eagle@	-living_thing=56 -location=2 -award=2 -organization=1
@derrick@	-broadcast_program=489 -person=7 -product=1
@joe_roth@	-person=66
@shropshire_union_railways_and_canal_company@	-organization=23 -location=1
@dishwalla@	-person=52 -art=3
@the_spirit@	-art=37 -god=3
@f-minus@	-person=26
@decatur,_illinois@	-location=307
@the_cribs@	-person=157 -art=1
@kona@	-location=82 -person=4 -event=1
@mary_ann_kennedy@	-person=58
@cd@	-title=30 -chemistry=12 -art=8 -organization=3 -product=1 -broadcast_program=1
@vaccinium_uliginosum@	-living_thing=69
@noodle@	-person=18 -food=12 -art=5
@standish@	-location=137 -person=2
@norton,_virginia@	-location=21
@goldsmith@	-title=36 -person=27 -organization=15 -location=3
@jp@	-title=178 -organization=102 -location=77 -person=4 -finance-currency=1
@midlake@	-person=50
@arbor_day@	-time=91 -art=2
@acha_division_i@	-organization=22
@santana_moss@	-person=108
@babylon@	-location=1542 -art=49 -event=5 -product=2 -religion-religion=2
@lleida@	-location=558 -organization=22 -event=2
@sorry@	-art=56 -broadcast_program=2 -time=2
@hong_kong_tramways@	-transit=37
@david_greig@	-person=43 -organization=2
@william_shawcross@	-person=38
@macedonian_first_league@	-organization=26 -event=4
@yamaha@	-organization=625
@salatiga@	-location=53
@shankarrao_chavan@	-person=23
@lobo@	-broadcast_program=25 -location=24 -person=17 -people-ethnicity=2 -living_thing=1
@ways_and_means_committee@	-person=46
@kiruna@	-location=205
@52d_fighter_wing@	-organization=22
@rajkumar@	-person=254 -art=2
@revelations@	-art=51 -broadcast_program=19
@mindscape@	-person=115 -art=9
@albert_band@	-person=22
@robert_of_torigni@	-person=28
@serial_killer@	-title=25 -person=3
@karmin@	-person=61 -location=3
@sharon_maughan@	-person=28
@lie_to_me@	-broadcast_program=160 -art=5
@abraham_lincoln@	-person=4793 -art=14 -location=10 -product=4
@sam_mitchell@	-person=80
@mcmillan@	-location=21 -person=4 -organization=1
@berenstain_bears@	-art=32 -broadcast_program=4
@human,_all_too_human@	-art=22 -broadcast_program=4
@matador@	-organization=84 -art=27 -location=10 -product=6 -food=1
@1991@	-event=1405 -art=8 -organization=4 -location=1
@ulan_bator@	-location=299 -person=12
@alexander_gilchrist@	-person=24
@timber_timbre@	-person=26 -art=1
@george_wallace@	-person=506 -art=28
@iron_maiden@	-art=37
@tatiana_nikolayeva@	-person=32
@god_forgives,_i_don't@	-art=26
@tim_rogers@	-person=113
@socon@	-organization=21
@minister_for_justice_and_equality@	-title=28
@robert_adley@	-person=26
@hermione@	-product=25 -location=18 -person=3 -art=2
@liam_aiken@	-person=32
@queen's_pier@	-location=20
@katherine_lanasa@	-person=23
@rakovica@	-location=50
@painter@	-product=4486 -title=27 -location=4 -person=4
@piri_reis@	-person=71 -art=1
@helium@	-chemistry=82 -person=28 -art=4 -product=3
@uefa_cup_final@	-event=41 -organization=1
@mrs_dalloway@	-art=55
@french_southern_and_antarctic_lands@	-location=64
@devi@	-god=262 -art=8 -broadcast_program=5
@auburn,_indiana@	-location=57
@one_day_at_a_time@	-broadcast_program=170 -art=14
@leyton@	-location=258 -organization=77
@telos@	-art=28 -location=5 -organization=4
@bbc_four@	-broadcast_network=953
@duchess_anna_amalia_library@	-location=20
@robert_mccrum@	-person=33
@porphyra@	-living_thing=25 -visual_art-color=1
@i'll_be_seeing_you@	-art=75
@santa_claus@	-location=19 -art=11 -event=1
@nigel_harrison@	-person=48
@kalkara@	-location=37 -product=1 -organization=1
@apparitions@	-broadcast_program=14 -art=8
@aftershock@	-art=25 -person=16 -event=1
@buryat@	-people-ethnicity=61 -language=41 -location=1
@randy_newman@	-person=710 -art=3
@polyommatus_amandus@	-living_thing=29
@sarawak_national_party@	-organization=34
@jack_elliott@	-person=53
@cenotaph@	-location=135 -art=4 -person=2 -organization=1
@mitre@	-organization=16 -person=7 -location=7
@arabian_gulf@	-organization=24 -location=2
@lost_and_found@	-art=50 -person=2
@gabriel_aghion@	-person=24
@alexander_h._smith@	-person=122
@silicon_valley@	-location=1413 -broadcast_program=28 -organization=1
@senate_of_pakistan@	-organization=66
@snowtown@	-location=14 -art=12 -person=1
@strathnaver@	-location=35 -person=1
@combined_universities@	-organization=27
@university_of_dublin@	-organization=281 -location=28
@hawker@	-location=45 -title=26 -organization=4 -living_thing=1
@governors@	-title=35 -event=1 -organization=1
@greenwood@	-location=399 -organization=9 -person=4 -product=1
@chewa@	-language=24 -people-ethnicity=18
@southeast_region@	-location=240 -event=1
@nos@	-broadcast_network=116 -organization=3 -chemistry=2 -person=1 -biology=1
@glenn_medeiros@	-person=55 -art=1
@jørgen_moe@	-person=83
@87@	-location=14 -art=6 -metropolitan_transit-transit_line=5 -event=4 -organization=2 -product=2 -person=1
@gershom_mott@	-person=24
@holmen@	-location=54 -organization=9
@mbe@	-title=1718 -language=1
@2001_world_series@	-event=82
@platte_county@	-location=113
@soda@	-food=60 -chemistry=21 -organization=2 -location=1 -living_thing=1
@el_zorro@	-person=47 -art=1
@anchee_min@	-person=20
@strathclyde@	-location=213 -organization=41 -person=1
@malayan_communist_party@	-organization=120
@ansett@	-organization=32
@no@	-art=18 -chemistry=16 -person=14 -location=11 -language=10 -organization=7 -people-ethnicity=1
@geoffrey_perkins@	-person=48
@nucleus@	-body_part=274 -person=49 -product=5 -art=4
@black_isle@	-location=108 -person=2 -organization=1
@mclean_county@	-location=177
@dermot_crowley@	-person=26
@anette_norberg@	-person=44
@rosebery@	-location=38 -organization=1
@dennis_spooner@	-person=36
@cædwalla@	-person=21
@atheist@	-religion-religion=1865 -person=63
@sonny_phillips@	-person=26
@nunhead_cemetery@	-location=29
@mrs._leslie_carter@	-person=25
@tanner@	-person=15 -location=9 -living_thing=1
@emesa@	-location=28 -living_thing=1 -event=1
@1990–91@	-event=305 -organization=2
@specimen@	-person=23
@tripod@	-person=34 -internet-website=2
@a-train@	-person=16 -product=9
@mestizo@	-people-ethnicity=175 -person=3
@greg@	-person=91 -art=1 -event=1
@cizre@	-location=40
@latin@	-language=88 -organization=32 -location=25 -people-ethnicity=4 -art=2 -religion-religion=1 -person=1 -product=1
@peterhouse@	-organization=82 -location=3
@battle_of_kumanovo@	-event=31 -location=1
@superleague_greece@	-organization=426 -event=1
@melbourne_sports_and_aquatic_centre@	-location=35
@alan_martin@	-person=26 -art=1
@western_region@	-location=136 -organization=84
@spencer_gordon_bennet@	-person=52
@brian_ching@	-person=55
@jack_coggins@	-person=22
@valdis_zatlers@	-person=50
@van_gogh_museum@	-location=238 -person=1
@cpython@	-product=39
@norwegian_young_conservatives@	-organization=27
@tuam@	-location=354 -title=5
@royal_adelaide_hospital@	-location=73
@marion_county,_indiana@	-location=52
@gujarati_language@	-language=80
@capel@	-location=35 -person=6
@manfred_honeck@	-person=26
@michael_jennings@	-person=55
@leixões_sc@	-organization=49
@bunun@	-person=20 -language=5
@beppe_wolgers@	-person=23
@josquin_des_prez@	-person=197 -art=1
@eccles@	-location=242 -person=5 -event=2
@sr_80@	-location=28
@freddie_gorman@	-person=24
@david_brabham@	-person=88
@bobby_valentino@	-person=17 -art=6
@16th_chess_olympiad@	-event=20
@denain@	-location=32 -event=7
@united_states_district_court_for_the_western_district_of_north_carolina@	-organization=27
@sei@	-organization=13 -living_thing=4 -broadcast_program=2 -art=1
@gmina_koźminek@	-location=38
@maria_laskarina@	-person=29
@nyssa@	-location=22 -living_thing=9
@3rd_earl@	-person=22 -title=1
@ed_clancy@	-person=27
@fools_gold@	-art=20 -person=1
@sarsaparilla@	-living_thing=24 -food=20
@barack_obama@	-person=9551 -event=5
@royal_rumble@	-event=193 -art=5
@cockfosters@	-location=63 -organization=4
@saunders-roe@	-organization=101
@spilsby@	-location=101
@fearless_records@	-organization=250
@suri@	-location=29 -people-ethnicity=14 -living_thing=2 -person=1
@frances_yip@	-person=25
@pomerania@	-location=1180 -event=3
@cimolomyidae@	-living_thing=23
@finale@	-product=26 -art=7 -location=7 -broadcast_program=3 -event=1
@brian_kidd@	-person=48
@kenilworth,_new_jersey@	-location=20
@thomas_mcevilley@	-person=20
@mcdonnell_douglas_md-83@	-product=23
@rocks@	-art=18 -location=1 -product=1
@og@	-person=33 -event=1
@brainwashed@	-art=32 -organization=12
@orthodox_christian@	-religion-religion=106 -organization=12
@g4tv@	-broadcast_network=28 -broadcast_program=2
@stranger@	-art=17 -person=11
@flemington@	-location=164 -art=1
@van_heusen@	-person=30 -organization=1
@bill_athey@	-person=21
@main_south_railway_line@	-metropolitan_transit-transit_line=55 -location=2
@beas_river@	-location=66
@south_african@	-location=129 -organization=88 -event=7 -people-ethnicity=3 -finance-currency=1
@soccer_america@	-art=28
@fuqua_school_of_business@	-organization=77
@nirina_zubir@	-person=23
@taft@	-location=84 -organization=10 -person=4
@eddy_county@	-location=40
@scott_eastwood@	-person=27
@sirens@	-broadcast_program=54 -art=46 -organization=9 -person=6
@flann_sinna@	-person=113
@chris_cross@	-person=52 -broadcast_program=4
@andy_haden@	-person=31
@casey_childs@	-person=24
@demos@	-organization=22 -product=11 -art=3
@stan_cullis@	-person=51
@national_energy_foundation@	-organization=23
@goalpara@	-location=57
@marty@	-art=71 -broadcast_program=24 -person=15 -location=3 -event=2 -product=1
@andy_narell@	-person=43
@maralinga@	-location=27 -event=9
@martine_mccutcheon@	-person=106
@eamon_gilmore@	-person=93
@abgaal@	-people-ethnicity=25
@aliağa_petkim@	-organization=31
@spokane,_washington@	-location=1157
@milkweed@	-living_thing=26 -art=4 -organization=1
@suits@	-broadcast_program=112 -art=7
@honor_society@	-person=33 -organization=1
@the_methadones@	-person=33 -art=10
@2000_season@	-event=144
@las_bela@	-location=25
@robin_guthrie@	-person=110
@county_louth@	-location=611 -organization=1
@billy_vaughn@	-person=47
@flex@	-person=65 -product=20 -art=8 -computer-programming_language=1 -organization=1
@wajdi_mouawad@	-person=31
@the_fat_boys@	-person=74 -art=1
@aichach-friedberg@	-location=42
@kolad@	-location=30
@fremont_county,_idaho@	-location=22
@peter_karlsson@	-person=20
@arakawa@	-location=36 -person=4
@berwick_and_east_lothian@	-location=18 -event=2
@ethiopian_orthodox_tewahedo_church@	-religion-religion=154
@state_of_oregon@	-organization=36 -location=10
@amvets@	-organization=36
@que_sera,_sera@	-art=11 -broadcast_program=10
@aster@	-living_thing=128 -organization=4 -location=1
@loudoun_county@	-location=217 -organization=2
@tim_mcgraw@	-person=629 -art=13
@victoria_station@	-location=103 -art=11
@jay_bothroyd@	-person=36
@nutley@	-location=61 -organization=1
@dagö@	-location=18 -person=11
@the_animals@	-person=447 -art=2
@aspartame@	-chemistry=20 -event=1
@kurland@	-location=27
@diwali@	-time=540 -art=2
@happy,_texas@	-art=23 -location=8
@muslim@	-religion-religion=9795 -people-ethnicity=36 -person=7 -art=7 -location=6 -event=2 -language=1
@fc_luch-energiya_vladivostok@	-organization=118
@stern@	-art=181 -person=42 -organization=2
@kuala_lumpur@	-location=4358 -organization=30 -event=4
@odessa,_texas@	-location=177
@cfb_esquimalt@	-location=84
@cky@	-person=133 -art=12
@stanley,_county_durham@	-location=20
@nicolas_devilder@	-person=35
@seiun_award@	-award=130
@colomiers@	-organization=22 -location=21
@paul_kariya@	-person=102
@high_peak@	-location=97 -organization=2
@harry_wright@	-person=77
@die_flippers@	-person=28 -art=1
@whisky@	-food=53 -art=11 -location=2 -organization=1
@the_triangle@	-location=20 -art=6 -broadcast_program=2
@etobicoke_centre@	-location=38
@michael_j._doherty@	-person=23
@winnebago@	-people-ethnicity=104 -location=87 -organization=49 -language=5 -product=3 -event=2
@deception@	-art=33 -broadcast_program=15 -location=2 -product=2
@blake_shelton@	-person=407
@thelma_aoyama@	-person=39
@richard_sardinha@	-person=23
@chage_and_aska@	-person=27
@trombidium@	-living_thing=34
@adwa@	-location=47 -event=10
@galle@	-location=397 -organization=3 -person=1
@love_story@	-art=262 -broadcast_program=7
@gabby_concepcion@	-person=85
@pomo_people@	-language=54
@regional_transportation_district@	-transit=108
@garageband@	-product=125 -internet-website=2
@shona_mcgarty@	-person=34
@north_west@	-location=388 -organization=8 -award=1
@albemarle@	-location=77 -product=19 -title=5 -person=1
@alpha_phi_delta@	-organization=24
@bishop_of_dover@	-title=34 -person=1
@epiphany@	-time=268 -art=10 -person=3 -product=2 -organization=1 -location=1
@barker@	-location=40 -person=11 -organization=1
@sirik_rural_district@	-location=21
@artemio_ricarte@	-person=29 -product=2
@monolith_productions@	-person=74
@karol_szymanowski@	-person=204
@friðrik_ólafsson@	-person=20
@soviet_national_team@	-organization=45
@antwone_fisher@	-art=44 -person=21
@mosaferabad_rural_district@	-location=51
@american_indoor_soccer_league@	-organization=42
@anglicans@	-religion-religion=91 -organization=36 -location=1
@let_go@	-art=61 -person=8
@los_caminantes@	-person=20
@popes_john_paul_i@	-person=34
@turn_the_page@	-art=29
@terry_martin@	-person=31
@kawachi@	-location=26 -product=6
@the_1975@	-person=55 -art=10
@nancy_wake@	-person=36 -broadcast_program=2
@ernesto@	-person=20 -art=8 -event=2
@nascar_raceday@	-broadcast_program=22
@splinter@	-person=21 -art=13
@bedouin@	-people-ethnicity=881 -product=3 -location=1
@jeff_beck@	-person=855 -art=1
@goethe@	-person=449
@peter_snell@	-person=53
@travis@	-person=341 -location=72 -broadcast_program=1
@free_inquiry@	-art=37 -organization=3
@ntsb@	-organization=53
@reichelsheim@	-location=26
@avatar_press@	-organization=138
@larry_h._miller@	-person=39
@adrian_rogers@	-person=76
@abs@	-organization=88 -person=2 -body_part=2
@aki@	-location=25 -person=7 -product=3
@i'm_with_stupid@	-art=35 -broadcast_program=7
@no_doubt@	-person=695 -art=18
@clear_creek_county,_colorado@	-location=22
@baby_blues@	-broadcast_program=16 -art=7
@earle@	-person=15 -location=15 -product=1
@anna_and_the_king@	-art=48 -broadcast_program=13
@george_paget_thomson@	-person=33
@united_states_army_infantry_school@	-location=68
@mark_duper@	-person=28
@ob_river@	-location=148
@synthesizer@	-product=385 -art=5 -title=1
@physicians_committee_for_responsible_medicine@	-organization=30
@laurie_fishlock@	-person=25
@harry_haywood@	-person=25
@roger_mortimer,_1st_earl_of_march@	-person=80
@holland@	-location=1915 -organization=92 -person=48 -title=15 -event=10 -product=1
@risa_niigaki@	-person=110
@moratuwa@	-location=68 -organization=1
@earl_of_oxford@	-title=59 -person=40
@peak@	-location=11 -organization=4 -art=3 -product=3 -person=1
@substance_abuse@	-disease=26 -person=1
@laurent_gbagbo@	-person=144
@esteban_echeverría@	-person=34 -location=5
@fishing_creek@	-location=57 -event=5
@guano_apes@	-person=64
@lafarge@	-organization=128 -person=3
@ed_macauley@	-person=46
@cr_535@	-location=33
@morogoro@	-location=98
@princes_risborough@	-location=119 -location=1
@chata@	-person=29 -people-ethnicity=1
@russ_kunkel@	-person=126
@netscape_communicator@	-product=39
@james_sutton@	-person=65
@johnny_kilbane@	-person=40
@billy_mckee@	-person=23
@millard@	-location=27 -person=6
@sadhana@	-person=45 -art=2
@juan_manuel_fangio@	-person=294
@swiftsure@	-product=38 -location=9
@kelvin_hopkins@	-person=29
@cameron_parish@	-location=42
@nicholas_barker@	-person=54
@mongolian@	-people-ethnicity=137 -location=32 -language=3 -organization=1 -person=1
@schiller@	-person=247 -art=1
@sainte-adresse@	-location=23
@make_a_wish@	-art=29 -broadcast_program=8 -organization=2
@manuel_estrada_cabrera@	-person=39
@misfits_of_science@	-broadcast_program=35 -person=5
@katatonia@	-person=148
@harry_elmer_barnes@	-person=39
@odo_ii,_count_of_blois@	-person=20
@king_peter_i@	-person=20
@oak_grove@	-location=88 -event=3 -organization=1
@königgrätz@	-event=21 -location=2
@calvinism@	-religion-religion=669 -person=1
@puffing_billy@	-product=25 -location=4
@brel@	-organization=71 -person=8
@envy@	-art=22 -person=5 -god=3 -location=3
@enlightened@	-broadcast_program=27 -art=1
@gordon_hodgson@	-person=59
@the_light@	-art=19 -location=9 -person=4
@roger_clark@	-person=20
@type_22_frigate@	-product=33
@harold_johnson@	-person=41
@madureira@	-organization=56 -location=2 -person=1
@spirulina@	-living_thing=43
@the_bronx_zoo@	-broadcast_program=26 -location=1
@diderot@	-person=79 -product=2 -organization=1
@ligdan_khan@	-person=27
@fahri_korutürk@	-person=42
@francesca_da_rimini@	-art=58 -person=56
@middle@	-location=80 -organization=19 -language=17 -body_part=8 -event=7 -title=1
@saint_joseph's@	-organization=83 -location=1
@harlem_nights@	-art=41
@hemlock_grove@	-broadcast_program=37 -art=8
@salsa@	-food=63 -art=9 -product=1
@walter_e._washington_convention_center@	-location=49
@salts@	-food=59 -chemistry=1
@aas@	-organization=11 -location=10 -art=2 -education-educational_degree=1
@hawaii_opera_theatre@	-organization=23
@usaf@	-organization=316 -product=1
@kai@	-person=38 -location=37 -organization=5 -language=1
@drive-thru_records@	-organization=149
@u.s._military@	-organization=93 -location=1
@chad_hutchinson@	-person=30
@first_monday@	-broadcast_program=27 -art=22
@james_g._march@	-person=20
@dogger_bank@	-location=110 -event=2
@eastern_front@	-event=1707 -product=1
@balakrishna@	-person=39
@make_it_or_break_it@	-broadcast_program=116
@brendan_cowell@	-person=56
@jean_sylvain_bailly@	-person=29
@football_league_championship@	-organization=1445 -event=9
@sami_frey@	-person=41
@how_could_hell_be_any_worse?@	-art=34
@mtv3@	-broadcast_network=177
@chuck_eidson@	-person=33
@robert_w._paul@	-person=62
@prescott_college@	-organization=46
@lake_superior@	-location=1384 -organization=2
@ray_comfort@	-person=28
@chris_kontos@	-person=27
@krasnosielc@	-location=23
@winner_take_all@	-broadcast_program=18 -art=5
@adamstown@	-location=72 -organization=1
@jean_seberg@	-person=92 -art=7
@republicans@	-organization=76 -location=52 -event=2
@minister_for_labour@	-title=31
@romano_guardini@	-person=31
@nadzeya_ostapchuk@	-person=23
@john_crawford@	-person=23
@sucre@	-location=275 -finance-currency=13
@john_harron@	-person=21
@araña@	-art=26 -person=1
@gtp@	-chemistry=87 -organization=1
@johor_darul_takzim@	-organization=47
@operation_michael@	-event=74
@kaye_ballard@	-person=76
@218@	-location=10 -product=7 -art=3
@anniesland@	-location=30
@king_edward_i@	-person=156 -product=1
@ministry_of_commerce@	-organization=49 -title=1
@tristan_prettyman@	-person=35
@graeme_langlands@	-person=43
@miami_dolphins@	-organization=3761 -event=133 -location=1
@congregationalists@	-religion-religion=55
@yongle@	-person=42 -location=2
@persia@	-location=351 -event=13 -product=6 -people-ethnicity=3 -language=1
@diana_wynne_jones@	-person=155
@curse@	-person=14 -event=7 -product=3 -organization=1
@ineu@	-location=21
@the_looking_glass_war@	-art=23
@salvator_rosa@	-person=142
@rye@	-location=219 -living_thing=77 -food=11
@harry_ricardo@	-person=37
@arapawa_island@	-location=20
@n._kawasato@	-person=98
@amos_alonzo_stagg@	-person=180
@mullins@	-location=20 -person=3
@banat@	-location=742 -organization=5
@oh_land@	-person=29 -art=4
@chad_premier_league@	-organization=27
@the_a_team@	-art=28
@edinson_volquez@	-person=34
@bala@	-location=184 -person=114 -art=7 -product=3
@days_of_being_wild@	-art=29
@koczała@	-location=37
@lambertseter@	-location=23
@february_15@	-time=302 -organization=1
@2003_formula_one_season@	-event=26
@wes_covington@	-person=36
@peter_ellis@	-person=28
@friend@	-art=34 -person=7 -location=5 -organization=1 -god=1 -computer-programming_language=1 -living_thing=1
@brett_anderson@	-person=150 -art=3
@wayne_england@	-person=53
@george_hamilton_iv@	-person=81
@the_philadelphia_experiment@	-art=27 -event=1
@sports_stadium@	-broadcast_program=31 -location=2
@alexis_bledel@	-person=88
@ministry_of_transport@	-organization=142 -title=25
@andrés_pastrana_arango@	-person=34
@the_gateway@	-art=18 -location=6 -organization=1
@bauer@	-organization=25 -person=13
@glen_hansard@	-person=154
@aprilia@	-organization=252 -location=12 -product=4
@nalo_hopkinson@	-person=60
@kid_creole_and_the_coconuts@	-person=80
@star_trek@	-art=303 -product=17
@alfred_i._du_pont@	-person=39
@radio_farda@	-organization=30
@lay_lady_lay@	-art=45
@margate@	-location=594 -organization=220 -person=2
@duke_of_orléans@	-title=61 -person=45
@viceroy@	-title=459 -location=10 -product=6 -person=1
@rebecca_st._james@	-person=131 -art=7
@wiseguy@	-broadcast_program=133
@k.a.s._eupen@	-organization=35
@scottie_upshall@	-person=23
@the_x-files@	-broadcast_program=1494 -art=48 -product=1
@silvassa@	-location=21
@loudon,_new_hampshire@	-location=55
@boston_public@	-broadcast_program=293 -location=1
@sydney_girls_high_school@	-organization=51
@muqaddimah@	-art=49
@sarah_slean@	-person=83
@selangor_fa@	-organization=288
@olympia_dukakis@	-person=178
@sac@	-organization=28 -computer-programming_language=4 -event=1 -title=1 -location=1 -people-ethnicity=1
@swallow_the_sun@	-person=39 -broadcast_program=20
@java_virtual_machine@	-product=96 -computer-programming_language=1
@graham_mcrae@	-person=34
@dermestidae@	-living_thing=93
@georg_christoph_lichtenberg@	-person=48
@self_esteem@	-art=20
@shalil_rural_district@	-location=32
@t._d._jakes@	-person=20
@gladman@	-person=32
@wapello@	-location=11 -person=10
@souk_ahras@	-location=43
@ecma@	-organization=57 -computer-programming_language=1
@widukind@	-person=127
@shane_battier@	-person=111
@borne_sulinowo@	-location=46
@groucho@	-person=39
@south@	-location=1457 -organization=104 -person=12 -art=9 -event=6 -language=5 -people-ethnicity=5 -religion-religion=1
@hollywood_palladium@	-location=100
@mutant_chronicles@	-product=21 -art=7
@gondwana@	-location=750 -person=3 -art=1
@perrin_beatty@	-person=30
@neferirkare_kakai@	-person=30 -location=1
@united_states_men's_national_ice_hockey_team@	-organization=28
@shoppers_drug_mart@	-organization=139
@downtown@	-location=1556 -art=90 -person=18 -broadcast_program=13 -organization=11
@abbot_of_iona@	-title=24 -location=1
@findlay@	-organization=17 -location=2 -person=2
@john_wanamaker@	-person=89 -organization=7
@george_wyle@	-person=48
@concord@	-location=960 -organization=64 -food=32 -product=23 -event=8 -god=4 -art=1 -person=1
@lagoa@	-location=56 -organization=2
@namaqua@	-people-ethnicity=21 -location=1
@rabbit-proof_fence@	-art=45
@potenza@	-location=130 -organization=1 -event=1
@paul_kidby@	-person=27
@brownsville@	-location=575 -event=1
@route_107@	-location=20 -metropolitan_transit-transit_line=2
@siebengebirge@	-location=39
@l._a._lakers@	-organization=130
@paluxy_river@	-location=21
@ruslan_salei@	-person=23
@portland_international_jetport@	-location=50
@i_am..._world_tour@	-event=34 -art=3
@molly_crabapple@	-person=22
@executive_orders@	-art=43 -organization=2
@anthony_sharp@	-person=24
@incidents_in_the_life_of_a_slave_girl@	-art=24
@senate_president@	-title=62 -organization=39
@thomas_thorpe@	-person=31
@avon_valley_railway@	-location=22
@virginia_peninsula@	-location=247 -event=2
@goodfellas@	-art=334
@cypriot_first_division@	-organization=530 -event=2
@lycoming_o-290@	-product=28
@brett_eldredge@	-person=21
@paula_smith@	-person=27
@daniele_manin@	-person=23
@national_vanguard@	-organization=19 -art=4
@adler's_appetite@	-person=30 -art=2
@harry_storer@	-person=36
@gero@	-person=78 -location=36
@n-gage@	-product=109
@de_grasse@	-person=26 -product=4
@arkansas_city,_kansas@	-location=65
@whiplash@	-disease=39 -art=32 -person=25 -broadcast_program=17 -product=2
@bruno_ganz@	-person=91
@verdal@	-location=115 -organization=13
@loon_lake@	-location=21 -art=3 -event=2
@gräfenberg@	-location=21 -person=2
@eddie_rayner@	-person=107
@smiths@	-person=55 -title=11 -organization=5 -location=1
@castlehaven@	-location=28 -organization=13 -title=1
@center_for_naval_analyses@	-organization=30
@stayton@	-location=22
@don_paterson@	-person=49
@this_providence@	-person=31 -art=2
@meds@	-art=38
@richard_howe,_1st_earl_howe@	-person=24
@rick_and_morty@	-broadcast_program=33
@redondo_beach@	-location=141 -art=5
@app@	-product=85 -biology=8 -organization=3
@norrbotten@	-location=142 -organization=2
@second_time_around@	-broadcast_program=18 -art=7
@stabbing_westward@	-person=87 -art=9
@glenville@	-location=68 -organization=1
@hyaloscyphaceae@	-living_thing=64
@magna_carta_holy_grail@	-art=31
@maiwand@	-location=14 -event=11
@lines_of_torres_vedras@	-location=67
@sorrow@	-art=37 -medicine-symptom=1
@spyros_kyprianou@	-person=46
@westend@	-location=36 -person=5
@rochester,_massachusetts@	-location=21
@levoča@	-location=62
@gmina_narewka@	-location=60
@dimitri_tikovoi@	-person=28
@1992_winter_olympics@	-event=742
@pat_listach@	-person=33
@raf_ascension_island@	-location=21
@pampa@	-location=62 -person=11
@thallichtenberg@	-location=24
@pitha@	-food=25 -person=6
@kung_fu_panda@	-art=173 -product=17
@aquilegia@	-living_thing=22 -location=1
@arsanjan_county@	-location=92
@facundo@	-art=20 -person=5
@bermuda_hundred@	-location=21 -event=15
@east_northamptonshire@	-location=59
@international_committee_of_the_red_cross@	-organization=518
@lunar@	-location=824 -event=10 -art=2 -organization=1
@hannah_storm@	-person=67
@25@	-organization=75 -location=53 -product=31 -art=18 -metropolitan_transit-transit_line=17 -time=13 -event=3
@estudiantes@	-organization=173
@eurotiomycetes@	-living_thing=22
@scott_speer@	-person=30
@south_riding@	-art=26 -location=14
@fort_nelson@	-location=98
@bert_patenaude@	-person=24
@gulf_of_kutch@	-location=37
@australia_women's_national_softball_team@	-organization=44
@robbinsville@	-location=30
@earl_of_lauderdale@	-title=21 -person=7
@adam_boyd@	-person=20
@electricity@	-art=22 -organization=4
@millbrook@	-location=83 -organization=7
@auch@	-location=107 -organization=15 -art=2 -person=1
@panic_in_the_streets@	-art=23
@philip_phillips@	-person=28
@yo_yo_honey_singh@	-person=27
@rock_band@	-product=463 -person=1
@derrell_mitchell@	-person=38
@postcards@	-broadcast_program=11 -art=9 -organization=3
@smithsonian_american_art_museum@	-location=572 -organization=3
@alumni@	-organization=25
@dave_freer@	-person=26
@grand_forks@	-location=318 -art=2
@watercolors@	-title=33 -art=11
@colonial_period@	-location=67 -event=20
@bream@	-living_thing=27 -location=11 -person=3 -product=1
@simple_plan@	-person=378 -art=13
@pirin_blagoevgrad@	-organization=40
@poor_clares@	-organization=180
@baroda_state@	-location=42
@rabies@	-disease=24 -art=5
@gmina_jasieniec@	-location=32
@cassino@	-location=119 -event=26 -person=7 -product=5
@dempo@	-organization=126 -location=3
@theodore_watts-dunton@	-person=25
@nicholas_marr@	-person=26
@hollywood_and_vine@	-location=22
@ind_eighth_avenue_line@	-metropolitan_transit-transit_line=146 -location=3
@nikos_kazantzakis@	-person=130 -location=4
@dumont_network@	-broadcast_network=24
@egerton@	-location=20 -person=4 -title=1 -organization=1
@vaya_con_dios@	-person=51 -art=3
@eureka_springs,_arkansas@	-location=63
@nansemond@	-people-ethnicity=26 -location=9 -product=2
@harry_grattan@	-person=22
@barefoot_gen@	-art=41 -broadcast_program=2
@michael_tucker@	-person=48
@st._petersburg@	-location=1074 -transit=5 -organization=5 -event=1
@minas@	-location=38 -person=1
@xanthos@	-location=43 -person=1
@brian_dennehy@	-person=260
@miss_universe_2002@	-event=55
@ghost_story@	-art=57 -broadcast_program=20
@christopher_cain@	-person=23
@houston_rockets@	-organization=1597 -event=29
@alphabasic@	-organization=23 -computer-programming_language=3
@bredbury@	-location=46 -person=1
@prodigy@	-person=212 -organization=41 -art=2
@united_states_marine_band@	-person=78 -art=2
@obsession@	-art=88 -person=18 -product=1 -disease=1
@fatah_al-islam@	-organization=47
@checkmate@	-broadcast_program=60 -art=14 -person=10
@route_56@	-location=33 -metropolitan_transit-transit_line=1
@fiesole@	-location=160 -person=1
@david_j._skal@	-person=22
@loyola_university_maryland@	-organization=130
@punic_wars@	-event=171
@stephen_strasburg@	-person=84
@the_posies@	-person=115
@cookie@	-food=16 -art=16 -product=3 -broadcast_program=1 -person=1
@hagi@	-location=59 -person=7
@tomorrow_stories@	-art=31
@andrew_evans@	-person=25
@clifford_rose@	-person=28
@pouteria@	-living_thing=21
@national_football_foundation@	-organization=103
@nikolaas_tinbergen@	-person=44
@camp@	-chemistry=112 -location=17 -art=12 -person=10 -broadcast_program=9 -organization=2
@gravity_kills@	-person=47 -art=2
@sdp@	-organization=73 -person=3
@spiritualist@	-religion-religion=77
@johnnie_johnson@	-person=68
@watauga_county@	-location=44
@my_man_godfrey@	-art=63
@pseudomonas@	-living_thing=166
@spd@	-organization=903 -title=1
@ryue_nishizawa@	-person=26
@senusret_ii@	-person=29
@post@	-art=66 -location=40 -organization=17 -person=5 -title=2 -event=1
@buck_rogers@	-art=32 -broadcast_program=6 -person=1
@leuctra@	-event=16 -location=9
@chuka_umunna@	-person=36
@united_democrats_of_hong_kong@	-organization=36
@2006_elections@	-event=295
@cherbourg@	-location=113 -organization=18 -event=8
@java_war@	-event=39
@duchy_of_oels@	-location=22
@mimar_sinan@	-person=149
@armenian_youth_federation@	-organization=27
@diana_l._paxson@	-person=60
@birkenhead_river@	-location=23
@mahayana@	-religion-religion=551
@shaw's@	-person=13 -organization=6 -location=1
@spicks_and_specks@	-broadcast_program=139 -art=30
@thomas_pitt@	-person=53
@john_biscoe@	-person=41 -product=1
@media_markt@	-organization=22
@daiki_arioka@	-person=22
@strathfield@	-location=146 -event=4 -organization=1
@codex@	-art=46 -broadcast_program=3
@2010_nrl_season@	-event=78
@priory_records@	-organization=26
@verve@	-organization=449 -person=13 -art=12
@tholera_cespitis@	-living_thing=36
@bob_seger@	-person=483
@2012_summer_olympic_games@	-event=32
@county_waterford@	-location=29 -organization=3
@bleiburg@	-location=26 -event=2
@ardres@	-location=20
@rokeby@	-location=26 -art=9 -title=1
@indianapolis_blues@	-organization=25
@menkaure@	-person=41 -location=2
@gmm_grammy@	-person=55
@lucia@	-art=25 -person=8 -time=4 -location=3
@frank_r._strayer@	-person=32
@jackanory@	-broadcast_program=145
@johan_van_der_keuken@	-person=21
@galatasaray@	-organization=90 -location=7 -event=1
@phelps_county,_missouri@	-location=20
@citizens_against_government_waste@	-organization=46
@roy_keane@	-person=317
@ra@	-god=333 -organization=50 -person=16 -title=8 -product=8 -art=3 -location=2
@three_brothers@	-art=13 -broadcast_program=13 -location=11 -product=1
@dakhla@	-location=50 -event=1
@ufc_4@	-event=20
@viridiplantae@	-living_thing=60
@waupun,_wisconsin@	-location=37
@1983–84@	-event=319
@quantum_leap@	-broadcast_program=99
@steve_stevens@	-person=119
@g._e._moore@	-person=105
@sean_burke@	-person=38
@1988_republican_national_convention@	-event=29
@amx@	-product=42 -organization=8
@salad_days@	-art=56
@svenskt_biografiskt_lexikon@	-art=21
@symphony@	-art=23 -location=7 -product=3 -organization=3 -person=1
@world_academy_of_art_and_science@	-organization=57
@one_day_as_a_lion@	-person=21 -art=1
@jules_simon@	-person=44
@lindsey_mckeon@	-person=31
@special_ed@	-person=40 -broadcast_program=2
@finnish_national_opera@	-organization=88
@new_york_society_for_the_suppression_of_vice@	-organization=36
@danish_1st_division@	-organization=69 -event=1
@bd_wong@	-person=34
@cartoonito@	-broadcast-tv_channel=39
@ghost_in_the_shell@	-art=219 -product=6
@dicksboro@	-organization=27
@chip_foose@	-person=25
@john_mark_ainsley@	-person=29
@pietro_tribuno@	-person=30
@robert_toombs@	-person=49
@canadian_bank_of_commerce@	-organization=56 -location=3
@u.s._steel_tower@	-location=24
@winning_streak@	-broadcast_program=53 -art=2 -person=1
@agustín_de_betancourt@	-person=20
@oldman@	-location=16 -person=8
@german_conservative_party@	-organization=24
@scheherazade@	-art=70 -product=1
@avon@	-location=336 -organization=116 -product=14 -title=1
@the_panics@	-person=57 -art=1
@luçon@	-location=31 -organization=2
@what_women_want@	-art=86 -broadcast_program=1
@cleveland_municipal_stadium@	-location=31
@han@	-people-ethnicity=374 -event=89 -location=87 -organization=4 -language=4 -person=1
@xviii@	-organization=25 -event=18 -law=1
@hindus@	-religion-religion=142 -organization=63 -people-ethnicity=5
@city_of_liverpool@	-location=17 -organization=3
@sec_championship_game@	-event=117 -organization=1
@a._c._benson@	-person=34
@97th_air_mobility_wing@	-organization=25
@mareeba@	-location=24
@samy_vellu@	-person=21
@madalena@	-location=24 -art=6
@bolsover@	-location=131 -organization=1
@boy_meets_world@	-broadcast_program=327 -art=4
@rochester,_indiana@	-location=23
@2013_indian_premier_league@	-event=31
@nils_lofgren@	-person=201 -art=4
@dodger@	-art=14 -organization=10 -location=2
@church_of_the_gesù@	-location=61
@lee_harvey_oswald@	-person=446
@lyubimets@	-location=22 -organization=2
@camille_paglia@	-person=141
@james_smith@	-person=100
@noble@	-location=57 -person=18 -art=6 -organization=6 -product=2
@yancy_de_ocampo@	-person=27
@kenneth_waltz@	-person=49
@toyota_atlantic_championship@	-organization=19 -event=1
@ansbach@	-location=357 -person=1
@webex@	-organization=43
@william_cecil@	-person=167 -title=1
@constance@	-person=113 -location=26 -art=18 -product=1
@gmina_korczew@	-location=23
@euclid@	-person=414 -location=42 -organization=5 -computer-programming_language=4
@alim_qasimov@	-person=22
@konkan@	-location=333 -language=1
@manor_house@	-location=40 -organization=1 -broadcast_program=1
@abkco_records@	-organization=52
@paoli@	-location=94 -event=13 -person=5 -organization=1
@jessen@	-location=24 -person=3
@protestant_protective_association@	-organization=22
@lê_duẩn@	-person=52
@capital_district_transportation_authority@	-organization=22
@banya@	-person=72 -location=7
@darjeeling@	-location=581 -food=9
@mamou@	-location=44
@miguel_antonio_caro@	-person=37
@se@	-location=17 -chemistry=16 -product=12 -organization=2
@misato_fukuen@	-person=27
@x-men@	-broadcast_program=244 -art=230 -product=4
@quinn_martin@	-person=58
@gamasutra@	-internet-website=168
@wallflowers@	-person=20 -living_thing=1
@vandalia@	-location=73 -product=12 -people-ethnicity=1
@jesu,_joy_of_man's_desiring@	-art=43
@cambridge_university@	-organization=803 -location=6
@philadelphia_flyers@	-organization=2432
@pea_ridge,_arkansas@	-location=19 -event=1
@nichols@	-person=140 -location=28 -broadcast_program=24 -organization=4
@the_marcels@	-person=29
@boomer_esiason@	-person=157 -event=1
@colin@	-person=53 -art=10
@cure@	-person=24 -art=10 -title=8 -location=2 -organization=1
@wesleyan_university_press@	-organization=116
@west_springfield@	-location=59 -organization=3
@callander_and_oban_railway@	-organization=54
@clear@	-art=18 -person=8 -location=6 -organization=4 -product=2 -event=1
@sabana_grande@	-location=27
@george_bellamy@	-person=33
@glasgow,_barrhead_and_kilmarnock_joint_railway@	-organization=37
@bob_marley@	-person=1210 -event=1
@william_wright@	-person=53
@löwenstein@	-location=22
@the_scar@	-art=29 -broadcast_program=1
@david_humphreys@	-person=34
@randy_thomas@	-person=22
@mount_albert@	-location=33 -organization=1
@futurama@	-broadcast_program=1037 -product=4 -art=1
@modbury@	-location=88 -organization=2
@friulian_language@	-language=21
@the_magician@	-art=29 -broadcast_program=18 -person=1
@lochcarron@	-location=23
@johnny_rodgers@	-person=67
@tallahassee,_florida@	-location=666 -organization=1
@guidonia@	-location=22 -organization=1
@shoeless_joe@	-art=26 -person=1
@chillicothe@	-location=209 -product=1 -organization=1
@ian_puleston-davies@	-person=52
@castel_dell'ovo@	-location=37
@john_marshall_high_school@	-organization=55 -location=1
@ninoy_aquino_international_airport@	-location=206
@david_spinozza@	-person=104
@tyrant@	-title=19 -art=2 -person=1
@hadleigh@	-location=69 -broadcast_program=23
@child_support_agency@	-organization=40
@aza@	-organization=36 -person=2 -location=1
@lyn_mcleod@	-person=41
@eliza@	-product=59 -art=10 -person=10
@barcelona,_spain@	-location=73 -event=23
@mariko_yoshida@	-person=34
@metro_local@	-transit=154 -organization=1
@university_of_padua@	-organization=470 -location=1
@waterville,_maine@	-location=159
@witi@	-organization=46
@bastille_day@	-time=193 -art=7
@seize_the_day@	-art=29 -person=2
@the_grouch@	-person=51 -art=1
@purkinje_cell@	-body_part=39
@rusudan@	-person=26
@appalachian_spring@	-art=60
@new_amsterdam@	-location=534 -broadcast_program=51 -organization=3
@the_humane_society_of_the_united_states@	-organization=48
@oppenheim@	-location=109 -person=7
@augsburger_panther@	-organization=100
@jean_de_villiers@	-person=26
@anthony_muñoz@	-person=36
@tim_harries@	-person=40
@peter_iii@	-person=120
@saurashtra@	-organization=57 -language=6 -location=2
@aporia_crataegi@	-living_thing=39
@'s_wonderful@	-art=44
@chittagong_division@	-location=235 -organization=17
@tokyo_bay_aqua-line@	-location=26
@william_bentley@	-person=21
@leonard_w._murray@	-person=28
@nisenan@	-people-ethnicity=25 -language=4
@haruhiko_kuroda@	-person=21
@vorpommern-greifswald@	-location=210
@des_knaben_wunderhorn@	-art=48
@bosnia_eyalet@	-location=49
@blue_ribbon@	-person=31 -art=3 -food=1 -title=1 -product=1
@skidoo@	-art=19 -organization=6 -location=2
@flaming_youth@	-art=17 -person=12
@christopher_gorham@	-person=77
@derek_forbes@	-person=28
@office_of_science@	-organization=23
@the_fall@	-person=465 -art=69 -event=7
@gq@	-art=731 -person=11 -biology=3
@charaxes_varanes_vologeses@	-living_thing=23
@barito_putera@	-organization=47
@vlach@	-people-ethnicity=73 -language=5 -location=1 -person=1
@beckley@	-location=125 -person=1
@dover_beach@	-art=30
@provincial_airlines@	-organization=20
@pierre_choderlos_de_laclos@	-person=59
@andrew_prine@	-person=63
@flatland@	-art=45 -location=1 -person=1
@valentine@	-art=57 -location=48 -broadcast_program=25 -person=12
@tony_vincent@	-person=23
@renato_brunetta@	-person=32
@wayne_grudem@	-person=35
@henry_mccullough@	-person=64
@angers@	-location=625 -organization=89
@des_moines_river@	-location=186
@gideon's_way@	-broadcast_program=46
@julian_koster@	-person=27
@jordana_brewster@	-person=81
@pastor@	-title=317 -person=2
@art_pepper@	-person=253
@rec@	-art=16 -organization=4 -location=1
@royal_grammar_school@	-organization=47
@mir@	-product=588 -organization=41 -location=16 -person=3 -art=2 -event=1 -language=1
@montreal_general_hospital@	-location=73
@robbie_rivera@	-person=86
@individual_road_race@	-event=82
@shikoku@	-location=649 -event=4 -living_thing=2 -art=1
@jordanstown@	-location=37 -organization=13
@hydrochloric_acid@	-chemistry=30
@rian_johnson@	-person=71
@eridge@	-location=22 -product=1
@olinda@	-location=28 -organization=1
@nyala@	-living_thing=35 -organization=1
@sam_steele@	-person=25
@reversi@	-product=48
@empress_augusta_bay@	-location=65 -event=2
@unwritten_law@	-person=154 -art=9
@kronos_quartet@	-person=331 -art=2
@shannon_wright@	-person=36
@pittsburgh@	-location=5313 -organization=406 -event=31 -art=9 -product=7 -broadcast_network=2 -transit=1
@geoff_emerick@	-person=164
@sweethearts@	-art=61 -broadcast_program=2
@charon@	-person=33 -product=4 -living_thing=1
@51@	-art=25 -location=10 -organization=6 -product=3 -metropolitan_transit-transit_line=3
@jim_carroll@	-person=104
@friends_of_lulu@	-organization=32
@daniel@	-person=399 -art=166 -location=15 -organization=1
@alicia_coppola@	-person=26
@sharleen_spiteri@	-person=66
@warthog@	-living_thing=88 -person=4
@nemours@	-location=71 -organization=2 -person=1
@i_muvrini@	-person=24
@st._george_illawarra@	-organization=24
@epiblema_sticticana@	-living_thing=31
@b*witched@	-person=139 -art=5
@templin@	-location=31 -person=1
@maple_leafs@	-organization=24
@morocco@	-location=9609 -organization=67 -people-ethnicity=10 -event=5 -art=3 -title=1
@walk_on_water@	-art=32 -event=1 -organization=1
@john_holdren@	-person=30
@tony_leon@	-person=27
@jacobite_rising@	-event=19 -organization=1
@richmond_and_york_river_railroad@	-location=25
@miami_sol@	-organization=65
@a's@	-organization=22 -broadcast_program=1
@roots_hall@	-location=97
@max_schmeling@	-person=127 -art=4
@look_north@	-broadcast_program=43
@vnukovo_international_airport@	-location=65
@webster_groves,_missouri@	-location=55
@laurentian_divide@	-location=28
@tin_machine@	-person=80 -art=15
@alligator_records@	-organization=172
@baby_love@	-art=58
@lake_merritt@	-location=69
@north_river@	-location=117 -product=1
@kenny_cooper@	-person=35
@bingu_wa_mutharika@	-person=159
@posani_krishna_murali@	-person=33
@aktv@	-broadcast_program=33 -organization=1
@midnight's_children@	-art=97
@gmina_krośniewice@	-location=46
@black_caesar@	-art=25 -person=9
@publius_licinius_crassus@	-person=26
@peter_schneider@	-person=25
@william_smyth@	-person=41
@hq@	-art=15 -product=9 -organization=1
@vidocq@	-art=17 -person=3
@ramesses_xi@	-person=49
@zinaida_greceanîi@	-person=24
@brooke_fraser@	-person=110
@lincs_fm@	-organization=24
@walter_gieseking@	-person=58
@world_champion@	-event=440 -organization=2 -person=1
@eupoecilia_ambiguella@	-living_thing=32
@greyhound_racing@	-title=43
@saint-quentin@	-location=212 -event=4
@laban@	-person=61 -organization=7 -food=1
@when_in_rome@	-art=49 -person=23
@samak_sundaravej@	-person=63
@nina_hagen@	-person=214 -art=2
@biloxi_blues@	-art=81
@josé_tadeo_monagas@	-person=30 -location=1
@tethea_or@	-living_thing=33
@ben_marcus@	-person=23 -organization=1
@alceste@	-art=83 -product=24
@kevin_hart@	-person=74
@phelps@	-location=46 -person=5 -product=1 -organization=1
@lac_qui_parle_county@	-location=62
@kanshi_ram@	-person=32
@bruckner@	-person=112 -art=2
@now_it's_overhead@	-person=26 -art=2
@chuck_cannon@	-person=56
@phitsanulok@	-location=177 -organization=9
@kew@	-location=400 -metropolitan_transit-transit_line=2
@pacemaker@	-award=12 -medicine-medical_treatment=7 -product=3
@vinod_mehra@	-person=139
@phantoms@	-art=32 -product=9 -organization=2
@warlord_era@	-event=63
@thyreophora@	-living_thing=21
@kanika@	-person=21
@bodies@	-broadcast_program=39 -art=34 -body_part=3
@segura@	-location=43 -person=6
@gwanghwamun@	-location=34
@vale_park@	-location=470
@brittonic@	-language=36 -location=1
@shanghai_gm@	-organization=26
@arya_babbar@	-person=38
@lāna_i@	-location=75
@j._c._tremblay@	-person=26
@edmund_p._joyce_center@	-location=22
@devil@	-god=27 -art=26 -product=1
@mallard@	-living_thing=408 -person=11 -product=2 -event=1 -art=1 -location=1
@quarto@	-location=22 -product=6 -organization=2 -art=1
@derek_smith@	-person=37
@stop_the_clocks@	-art=32
@rhapsody@	-product=19 -art=9 -person=1
@vancouver_police_department@	-organization=77
@cullen_jones@	-person=32
@united_states_army_europe@	-organization=62
@yankee_doodle_dandy@	-art=125
@m@	-organization=75 -art=73 -metropolitan_transit-transit_line=58 -product=57 -person=55 -location=3 -body_part=2 -title=1 -computer-programming_language=1 -people-ethnicity=1 -finance-currency=1
@english_settlement@	-art=19 -event=2
@paleo-indian@	-people-ethnicity=50
@westland_district@	-location=25
@subaru_leone@	-product=35
@selene@	-god=103 -product=32 -person=1
@troy_seals@	-person=178
@david_summers@	-person=18 -art=2
@trollhättan@	-location=124 -organization=3
@bushenyi@	-location=27
@karen_hughes@	-person=51
@todd_hollandsworth@	-person=37
@bothwell_castle@	-location=37
@shane@	-art=76 -person=55 -broadcast_program=17
@doris_leuthard@	-person=44
@johann_gerhard@	-person=31
@get_smart@	-broadcast_program=435 -art=50
@short_cuts@	-art=92
@dry_creek@	-location=65
@gremlins@	-art=135 -product=2 -organization=1
@chinese-language@	-language=30 -location=1
@zoran_filipović@	-person=32
@bonnaterre@	-person=49
@angelo_bertelli@	-person=24
@sooner_or_later@	-art=19 -person=1
@haha@	-person=24 -people-ethnicity=1
@joan_mccracken@	-person=23
@samoa_national_league@	-organization=41
@douma@	-location=27 -person=1
@tramway@	-transit=23 -location=20 -organization=2 -metropolitan_transit-transit_line=1
@museum_victoria@	-location=47
@tonnerre@	-location=49 -product=6 -organization=4
@regina_hall@	-person=47
@parren_mitchell@	-person=21
@target@	-organization=1240 -person=5 -art=4 -broadcast_program=4 -location=2 -event=1
@robert_tapert@	-person=24
@softbank_mobile@	-organization=40
@foreign_objects@	-broadcast_program=16 -person=7
@ellery_queen@	-broadcast_program=49 -person=5
@astro_boy@	-art=162 -broadcast_program=73 -product=8
@university_of_hawaii@	-organization=1061 -location=1
@kenema@	-location=73
@college_of_southern_idaho@	-organization=46
@lion's_head@	-location=36
@ramsbottom_united@	-organization=22
@university_of_puget_sound@	-organization=156
@dave_tough@	-person=22
@paul_crauchet@	-person=20
@northern_america@	-location=44
@luciano_odorisio@	-person=21
@lansdowne,_pennsylvania@	-location=23
@okinawa_islands@	-location=21 -art=2
@christine_ohuruogu@	-person=67
@"stone_cold"_steve_austin@	-person=20
@pretty_little_liars@	-art=127
@luka_modrić@	-person=66
@international_game_developers_association@	-organization=60
@farringdon_road@	-location=35
@talk@	-art=46 -product=4
@françois_louis,_prince_of_conti@	-person=30
@2003_atp_tour@	-event=66
@salt@	-food=252 -art=58 -chemistry=27 -location=17 -person=5 -organization=1
@denver@	-location=3213 -organization=268 -event=18 -product=6 -broadcast_network=1 -person=1
@michel_ney@	-person=189
@vaterländischer_künstlerverein@	-art=28
@espn's@	-broadcast_network=38 -broadcast_program=1
@rice@	-organization=175 -location=38 -person=36 -event=10 -living_thing=7 -food=2 -art=1
@hidaka_subprefecture@	-location=27
@abney_park@	-location=32 -person=29
@richard_lee_byers@	-person=31
@manufactured@	-title=20 -art=1 -organization=1
@nightmares@	-art=23 -person=1
@slave@	-art=137 -person=39 -location=6
@ryukyuan@	-people-ethnicity=23 -location=1
@marriott_theatre@	-location=22
@kevin_faulconer@	-person=21
@benedict_calvert,_4th_baron_baltimore@	-person=22
@john_power@	-person=26
@american_statistical_association@	-organization=237
@corbeil@	-location=30 -organization=2
@egbert_van_alstyne@	-person=43
@colt's_manufacturing_company@	-organization=70
@carabanchel@	-location=36 -organization=1
@salmaan_taseer@	-person=23
@supreme_court_of_appeal@	-organization=71 -location=2
@2007@	-event=3544 -organization=31 -broadcast_program=21 -award=17 -art=11 -location=8 -product=5
@abdullah_bin_abdul_kadir@	-person=23
@warrington@	-location=1072 -organization=746 -product=4 -event=2
@nassau,_bahamas@	-location=354
@psara@	-location=59 -event=2 -product=1 -living_thing=1
@tanggu@	-location=30 -product=2
@review_and_herald@	-organization=22 -art=5
@léon_bollée@	-person=22 -organization=5
@lauren_child@	-person=37
@norman_chad@	-person=24
@bamyan_province@	-location=203
@margaret_leijonhufvud@	-person=20
@dennis_anderson@	-person=23
@connex_south_eastern@	-organization=38
@call_the_midwife@	-broadcast_program=84 -art=7
@auderghem@	-location=38
@ringbahn@	-location=37
@aliya_mustafina@	-person=50
@rocklin,_california@	-location=48
@2011–12_nhl_season@	-event=63
@kristin_dattilo@	-person=21
@student@	-title=35 -organization=6 -art=3 -person=3
@david_clarke@	-person=28
@michael_kimmel@	-person=25
@serbia_and_montenegro@	-location=859 -organization=84
@british_columbia_electric_railway@	-organization=43
@rubinstein@	-person=35 -disease=1
@konstanz@	-location=364 -organization=8
@coho@	-living_thing=49 -product=2
@queen_anne-marie_of_greece@	-person=29
@janice_dickinson@	-person=79
@tomáš_rosický@	-person=57
@lotte_lehmann@	-person=85
@timofey_mozgov@	-person=23
@seagate@	-organization=91 -location=1 -person=1
@tarma@	-location=39 -product=1
@póvoa_de_varzim@	-location=258
@calgary_tigers@	-organization=75
@revenge@	-broadcast_program=198 -art=69 -product=25
@romsdal@	-location=92
@lloyd's_of_london@	-organization=313 -art=11
@kim_jong-il@	-person=412 -event=1
@fabrice_santoro@	-person=324
@zé_ramalho@	-person=57 -art=3
@robert_c._weaver@	-person=27
@darlaston@	-location=79 -organization=23
@the_vandals@	-person=164
@chinese_american@	-people-ethnicity=482 -food=4
@criterion@	-organization=24 -location=18 -person=5
@a_bucket_of_blood@	-art=29
@matt_hyde@	-person=31
@italian_north_africa@	-location=34
@tom_krause@	-person=28
@erandio@	-location=25 -organization=2
@dc-8@	-product=30
@james_lipton@	-person=88
@northern_valley_regional_high_school_district@	-location=21
@bishop_of_worcester@	-title=302 -location=8 -person=3
@stephens_passage@	-location=23
@duras@	-person=27 -food=3 -location=1
@music_academy@	-organization=14 -location=6
@hops@	-food=27 -living_thing=7
@joshua_clottey@	-person=32
@konispol@	-location=32
@kazakh@	-people-ethnicity=301 -language=249 -location=200
@afc@	-organization=814 -event=22 -broadcast_network=2
@elizabethton@	-location=59 -organization=1
@marinejegerkommandoen@	-organization=28
@prussian_lithuanians@	-people-ethnicity=23
@post-crisis@	-art=33
@wong_cho-lam@	-person=20
@eagle_airways@	-organization=25
@chauvenet_prize@	-award=36
@new_holland@	-location=119 -organization=29
@magdalen_college_school@	-organization=77
@laurus@	-living_thing=20 -person=2
@gerrards_cross@	-location=89
@department@	-location=809 -organization=27 -art=15
@trillium@	-living_thing=41 -product=4 -art=2 -organization=1
@tommy_leach@	-person=24
@gaucho@	-title=59 -art=34 -finance-currency=3
@camille_chautemps@	-person=58
@mike_stewart@	-person=26
@gemstone_publishing@	-organization=68
@värnamo@	-location=29 -organization=7
@quatermass_ii@	-broadcast_program=27 -person=1
@george_zweig@	-person=24
@2003_fiesta_bowl@	-event=24
@christmas_day@	-time=90 -art=1
@texas_motor_speedway@	-location=438
@erica_leerhsen@	-person=27
@higher_secondary_examination@	-education-educational_degree=27
@e-40@	-person=505
@virgin_emi_records@	-organization=39
@bastogne@	-location=235 -event=7
@buffalo@	-location=2064 -living_thing=203 -organization=187 -person=36 -art=9 -product=7 -event=2
@the_cure@	-person=1246 -art=19
@brandon_rush@	-person=46
@british_commonwealth@	-organization=293 -location=2
@mecano@	-person=97 -art=1
@beavers@	-organization=29 -living_thing=10 -person=1 -body_part=1
@suvorov@	-person=31 -art=4 -product=1
@ponca@	-people-ethnicity=115 -location=12 -language=1
@grimms@	-person=24 -art=3
@captain_america@	-art=20 -broadcast_program=5
@henning@	-location=24 -person=9
@meshes_of_the_afternoon@	-art=21
@kranjska_gora@	-location=98 -organization=1
@forrest_city@	-location=28 -organization=1
@perspective@	-art=21 -product=1 -organization=1
@title_character@	-person=17 -art=3
@scarface@	-art=321 -person=290
@rossall@	-location=11 -organization=10
@challenge@	-broadcast_network=105 -art=18 -location=10 -organization=4 -event=2
@the_junction@	-location=33 -person=4 -art=1
@dragonja@	-location=26
@international_university_of_japan@	-organization=26
@council@	-organization=179 -location=61 -title=46 -person=3 -event=2 -internet-website=2
@soyo@	-location=35 -organization=2
@if_i_can_dream@	-art=32 -broadcast_program=1
@tales_of_terror@	-art=24 -person=13
@dark_shadows@	-broadcast_program=374 -art=58
@return_to_eden@	-broadcast_program=33 -art=3
@everyman_theatre@	-location=65 -organization=4
@kazakhstani@	-people-ethnicity=20 -location=11 -organization=1
@sidi_ifni@	-location=23 -event=1
@mickey's_twice_upon_a_christmas@	-art=39
@english_language@	-language=3418 -art=2 -title=2
@sliema@	-location=160 -organization=5
@carberry@	-location=31 -event=1
@janina@	-location=49 -person=8
@district_courts@	-organization=41 -location=4
@agonopterix_capreolella@	-living_thing=28
@remember_wenn@	-broadcast_program=27
@aire@	-location=46 -art=4
@ashburton@	-location=288 -event=1 -title=1 -person=1
@butch_jones@	-person=33
@doyle@	-person=16 -location=16 -product=1 -broadcast_program=1
@michael_learns_to_rock@	-person=46 -art=5
@yamasee_war@	-event=58 -people-ethnicity=3
@serotonin@	-chemistry=39 -art=2
@kurdistan@	-location=570 -event=2
@layla@	-art=79 -person=71 -location=1
@dera@	-location=21 -organization=17 -language=1
@poetry@	-art=183 -language=1 -award=1
@sahitya_akademi@	-organization=350 -award=5
@jeffrey_nordling@	-person=68
@canonry@	-title=20 -organization=1
@thomas_adams@	-person=34 -organization=1
@chino@	-location=101 -art=5 -person=1
@vice-chancellor@	-title=138 -person=2 -organization=1
@rtm@	-organization=50 -broadcast_network=1
@cod@	-living_thing=32 -product=2 -chemistry=1
@because_i_said_so@	-art=27 -broadcast_program=2
@kodo@	-person=32 -product=1
@mb@	-education-educational_degree=9 -organization=9 -location=7 -product=1 -person=1
@tehuelche@	-people-ethnicity=25 -language=12
@gilbert_finn@	-person=20
@89@	-location=16 -metropolitan_transit-transit_line=5 -event=5 -art=4 -organization=1
@imagine@	-art=283 -broadcast_program=20 -person=11 -organization=5 -product=2
@bulgarians@	-people-ethnicity=600 -location=44 -organization=2
@summers@	-location=25 -person=8 -event=1
@grey@	-visual_art-color=58 -location=33 -person=20 -organization=9 -title=3 -body_part=2 -living_thing=2 -event=1
@keokuk@	-location=84 -person=8 -product=2
@dangerous_toys@	-person=30 -art=2
@home_counties@	-location=18 -organization=2
@booths@	-organization=20 -person=1
@the_return_of_sherlock_holmes@	-art=56 -broadcast_program=12
@châtillon@	-location=38 -event=1 -person=1
@bland@	-location=24 -person=1
@the_magic_roundabout@	-broadcast_program=68 -art=13 -location=3
@richardson@	-location=120 -person=63 -organization=2
@manhattan@	-location=9905 -art=122 -organization=37 -food=16 -product=1
@farsley@	-location=35 -organization=11
@grosvenor@	-title=13 -organization=9 -person=3 -location=2
@mounds_view@	-location=20 -organization=1
@detroit_tigers@	-organization=5137 -event=38
@marcia@	-person=20 -art=1
@rummy@	-product=29 -art=1
@new_american_library@	-organization=99
@tammany_hall@	-organization=537 -person=2
@meadville@	-location=101 -organization=2
@cwmbran@	-location=168 -organization=2
@line_14@	-metropolitan_transit-transit_line=67
@deadwood,_south_dakota@	-location=96
@turkana@	-people-ethnicity=40 -language=12 -location=5
@honorary@	-education-educational_degree=191 -title=2
@thr@	-biology=21 -art=6
@atta@	-living_thing=34 -person=2 -art=1
@loch_shiel@	-location=28 -product=3
@sugar_bowl@	-event=598 -location=6
@meyrin@	-location=19 -organization=2
@burnett@	-location=76 -person=16 -living_thing=1
@lantana@	-living_thing=143 -art=45 -location=5 -organization=3
@burial@	-person=48 -art=5 -event=2 -location=1
@minsk@	-location=2091 -organization=45 -person=9 -product=7 -event=2 -transit=1
@hermitage@	-location=238 -food=1 -art=1
@pop@	-art=94 -person=10 -location=3 -food=2 -broadcast_network=1 -computer-programming_language=1
@313@	-location=9 -art=8 -product=5 -organization=1
@fa_premier_league@	-organization=171 -event=5
@machine@	-art=20 -person=5 -broadcast_program=2
@inverell@	-location=27 -product=2
@on_green_dolphin_street@	-art=71
@the_shamen@	-person=99 -art=1
@reading_abbey@	-location=90
@mauthausen-gusen_concentration_camp@	-location=133
@connacht@	-location=1286 -organization=252 -event=51 -language=2
@the_winner@	-broadcast_program=17 -art=9 -person=2 -organization=1
@gregory_harrison@	-person=77
@putnam_county,_indiana@	-location=29
@helen_merrill@	-person=85 -art=4
@district_of_germencik@	-location=28
@the_republic@	-art=81 -location=15
@bianca@	-person=13 -location=10 -art=9
@pablo_picasso@	-person=1561 -art=12
@badlands@	-location=90 -person=45 -art=7
@new_moon@	-art=53 -time=5
@route_112@	-location=50 -metropolitan_transit-transit_line=7
@2013–14_season@	-event=39 -organization=1
@craig_kielburger@	-person=28
@lyctus@	-location=12 -living_thing=9
@abenaki@	-people-ethnicity=322 -language=13
@parmelia@	-product=20 -living_thing=15 -location=8
@meath_east@	-location=29
@chief@	-title=381 -art=11 -organization=8 -person=3 -product=2 -location=1 -people-ethnicity=1
@suva@	-location=734 -organization=10
@white_russians@	-organization=52 -food=3 -location=1
@chains@	-art=30 -organization=6 -product=2
@sixpence_none_the_richer@	-person=155 -art=9
@great_central_main_line@	-metropolitan_transit-transit_line=111 -organization=1
@indian_war@	-event=22 -person=1
@kyle_cook@	-person=30
@shola@	-location=14 -art=5 -person=2
@vaslav_nijinsky@	-person=152 -art=1
@natal_sharks@	-organization=102 -person=1
@independence_war@	-event=26 -product=2
@yaghnobi@	-language=50 -people-ethnicity=3
@david_burke@	-person=51 -event=1
@pumas@	-organization=78 -living_thing=36 -product=1
@secret_love@	-art=38 -broadcast_program=15
@hoogeveen@	-location=118
@bacon@	-person=56 -food=27 -location=14 -title=1 -product=1 -art=1
@brooklyn_heights@	-location=124 -event=1
@sophia@	-person=106 -location=32 -art=9 -organization=2
@new_jersey_transit@	-transit=1179 -metropolitan_transit-transit_line=1
@bo_diddley@	-person=668 -art=34
@fahrenheit_9@	-art=163 -event=1
@united_states_district_court_for_the_northern_district_of_west_virginia@	-organization=21
@haida@	-people-ethnicity=247 -location=3 -product=3
@robert_gordon@	-person=86 -organization=7
@marans@	-location=12 -living_thing=9
@kingdom_of_egypt@	-location=49 -title=1 -event=1
@saxifraga@	-living_thing=41
@leader@	-title=40 -art=38 -location=19 -person=11 -product=8 -organization=4 -event=2
@tamerlane@	-person=27 -art=8
@county_hall@	-location=19 -organization=1
@misaki_ohata@	-person=42
@la_harpe@	-location=13 -person=12
@medes@	-people-ethnicity=318 -language=1
@baker@	-location=186 -person=155 -organization=25 -event=6
@yahtzee@	-product=38 -broadcast_program=5 -person=1
@promotion@	-event=23 -organization=21 -title=6 -product=4 -education-educational_degree=4
@wraysbury@	-location=49
@manila_bay@	-location=552 -product=5 -event=5
@gus@	-art=18 -person=16 -organization=11 -location=1
@touch_me@	-art=56 -product=3
@fra@	-event=19 -location=19 -organization=12 -title=1
@washington_county,_oregon@	-location=62
@dinka@	-people-ethnicity=72 -food=1
@creighton@	-organization=53 -location=11
@kent_state@	-organization=113 -event=10 -location=1
@cbs@	-organization=374 -broadcast_program=368 -person=128 -location=3 -biology=2
@saint-domingue@	-location=365 -event=1
@gu_family_book@	-broadcast_program=32
@michael_russell@	-person=108
@rabat@	-location=807 -organization=3 -art=2 -person=1
@jameson@	-organization=22 -person=14
@frankston@	-location=274 -organization=48 -metropolitan_transit-transit_line=31
@fungal@	-living_thing=44 -disease=3
@woodmen_of_the_world@	-organization=73 -location=1
@sadkowice@	-location=41
@dolphins@	-organization=96 -event=19 -art=8 -product=2 -location=1
@power_to_the_people@	-art=42 -organization=3 -broadcast_program=1
@bannockburn@	-location=96 -event=41
@calvary@	-location=194 -art=12 -organization=1 -event=1
@the_agency@	-broadcast_program=60 -art=5
@falla@	-person=26 -location=11
@eagle_rock@	-art=27 -location=12 -organization=6
@tortilla_flat@	-art=33 -location=3
@jerónimo_lobo@	-person=24
@puyuma@	-person=19 -language=3
@great_malvern@	-location=120 -location=2
@cheltenham@	-location=1391 -organization=45 -event=2
@mansfeld@	-location=49 -person=12
@iraqi_league@	-organization=30 -event=1
@tradition@	-art=9 -organization=6 -person=3 -religion-religion=2 -title=1 -time=1
@brühl@	-location=26 -organization=6 -person=2
@rosenborg@	-organization=549 -location=25
@woolly_mammoth@	-living_thing=19 -organization=3
@chakwal@	-location=121
@evergreen@	-location=62 -art=36 -organization=7 -product=3 -person=3
@brihuega@	-location=13 -event=7
@device@	-person=19 -art=4
@prairie_fire@	-art=14 -food=4 -organization=4 -broadcast_program=1 -event=1
@mead@	-food=22 -location=17 -person=7 -organization=3
@century_media_records@	-organization=338
@secondary_education@	-education-educational_degree=75 -organization=3
@tea@	-food=133 -organization=15 -living_thing=15 -event=14 -person=11 -location=6 -chemistry=4 -computer-programming_language=2 -art=1
@carmagnola@	-location=42 -person=7
@christie@	-person=28 -organization=12 -location=1
@the_guardian@	-art=10051 -broadcast_program=97 -person=1
@antigua_and_barbuda@	-location=693 -organization=81
@tsushima@	-location=104 -event=29 -product=6 -person=1
@pele@	-god=44 -person=24 -location=4
@magnus_iii_of_sweden@	-person=29
@hela@	-living_thing=100 -location=4 -language=2 -art=1 -god=1
@arran@	-location=149 -person=7 -organization=4 -art=1 -title=1
@acetone@	-chemistry=23 -person=4 -organization=3
@amerika@	-broadcast_program=28 -art=26 -product=2 -location=1
@maylene_and_the_sons_of_disaster@	-person=55 -art=4
@eu@	-location=2160 -chemistry=5 -organization=4 -person=2
@joão_havelange@	-person=36 -location=1
@the_father@	-art=33 -god=20
@mannix@	-broadcast_program=316 -person=2
@smak@	-person=70 -location=2 -art=1
@fet@	-location=32 -person=3
@collide@	-art=37 -person=28 -event=6
@porters@	-title=28 -food=8 -location=5
@magnus_gabriel_de_la_gardie@	-person=46
@crvenka@	-location=17 -organization=7
@christchurch@	-location=3232 -title=2 -event=1
@salvatore_ferragamo@	-person=91 -organization=2
@the_source@	-art=333 -organization=24 -person=23
@ansonia@	-location=50 -organization=2
@production@	-title=1340 -art=4 -organization=2 -chemistry=2 -location=1
@devotion@	-art=49 -religion-religion=11 -broadcast_program=11 -location=1 -organization=1
@malcolm@	-person=68 -location=8 -product=2
@byzantine@	-location=1985 -person=20 -language=12 -organization=8 -religion-religion=4
@stoat@	-living_thing=75
@spanish_harlem@	-art=51 -location=7
@gang@	-title=24 -person=14 -art=4 -organization=1
@bashkir@	-language=47 -people-ethnicity=42 -location=1
@young_dracula@	-broadcast_program=52 -art=2
@july_2@	-time=261 -event=2
@ashley_crow@	-person=29
@citroën_traction_avant@	-product=28
@counsellor@	-title=28 -organization=1
@fort_wagner@	-location=71 -event=3
@northern_ireland_assembly@	-organization=638 -location=10 -event=3
@melbourne_storm@	-organization=1029 -location=1
@viera@	-location=21 -product=1
@carrot_top@	-person=50 -organization=1
@freshwater@	-location=54 -living_thing=4 -art=2 -person=1
@bingham@	-location=85 -person=8 -organization=1
@route_79@	-location=23 -metropolitan_transit-transit_line=1
@south_africa's@	-location=27 -organization=6
@you've_got_a_friend@	-art=92 -broadcast_program=1
@apartheid@	-event=585 -people-ethnicity=5
@grayling@	-living_thing=85 -location=78
@oedipus@	-art=23 -person=4
@arizona_public_service@	-organization=21
@merkel_cell@	-body_part=20 -disease=1
@french_community_of_belgium@	-location=80 -organization=1
@manicaland@	-organization=17 -location=3
@narasimha@	-god=199 -art=7
@bara@	-location=33 -living_thing=2 -person=1
@ipatinga@	-location=40 -organization=1
@harlem_globetrotters@	-organization=472 -broadcast_program=18 -product=1
@przasnysz_county@	-location=280
@8_mile@	-art=148 -location=1
@thornley@	-person=33 -location=6
@carling_cup@	-organization=34 -event=6
@madurai@	-location=1158 -organization=6
@ncis@	-broadcast_program=877 -organization=38
@roundhouse@	-broadcast_program=22 -location=1
@princess_louise@	-person=91 -location=1
@fm@	-person=49 -art=24 -broadcast_program=16 -location=4 -organization=3 -chemistry=1
@earl_of_crawford@	-title=41 -person=14
@sigismund_of_luxembourg@	-person=35 -title=1
@wedgwood@	-organization=171 -location=8 -person=1
@give_my_regards_to_broad_street@	-art=49
@route_24@	-location=83 -metropolitan_transit-transit_line=6
@none_but_the_brave@	-art=20
@orcus@	-god=25 -location=10
@cripple_creek@	-location=68 -art=3
@chongchon_river@	-location=23 -event=1
@charity_shield@	-event=133 -organization=9
@susumu_yokosuka@	-person=22
@río_negro@	-location=38 -art=3
@alderman@	-title=519 -organization=22 -person=1
@kolding@	-location=154 -organization=2
@soongsil_university@	-organization=30 -location=1
@patrick_marleau@	-person=64
@host@	-title=10 -person=9 -location=4 -art=3 -event=1 -organization=1 -product=1
@richard_wiseman@	-person=49
@zombie@	-art=57 -food=2 -person=1
@eiken@	-broadcast_program=14 -organization=10 -location=6
@beledweyne@	-location=46 -event=2
@bluegrass@	-living_thing=17 -location=12
@come@	-art=20 -person=18
@the_other_sister@	-art=19 -person=1
@pb@	-chemistry=43 -location=3 -product=1
@java_sea@	-location=212 -event=6
@häcken@	-organization=44
@blekinge@	-location=198 -organization=2
@designer@	-title=41 -person=2
@histon@	-organization=160 -location=5
@perrault@	-person=27
@yvon_chouinard@	-person=54
@battles@	-person=118 -event=20 -organization=3 -art=1 -product=1
@mac_alejandre@	-person=20 -broadcast_program=1
@mari@	-location=156 -people-ethnicity=62 -language=47 -person=21
@lafayette_escadrille@	-organization=94 -art=7
@chapultepec_castle@	-location=59 -event=1
@phunk_junkeez@	-person=23 -art=1
@cornell@	-organization=535 -location=29 -person=7
@daisy_donovan@	-person=21
@northern_kentucky@	-location=80 -organization=6
@slavuta@	-location=20 -organization=1
@butley@	-art=38 -location=6
@appliances@	-product=27 -person=1
@resistance@	-event=52 -art=33 -organization=24 -product=2
@northern_thai@	-language=16 -location=8 -people-ethnicity=1
@the_cowboys@	-art=35 -broadcast_program=7
@turkish_republic@	-location=28
@secret_war@	-art=41 -event=21 -people-ethnicity=1
@black_box@	-art=23 -broadcast_program=16 -location=12 -living_thing=9 -organization=1
@the_lord_of_the_rings@	-art=1255 -product=7
@the_day_after@	-broadcast_program=91 -time=2
@infante@	-title=141 -person=3
@cadmium@	-chemistry=51 -art=1 -disease=1
@caspar_frederik_harsdorff@	-person=32
@parasite@	-art=17 -living_thing=2 -person=1
@family_matters@	-broadcast_program=289 -art=6
@monthly_shōnen_jump@	-art=42
@spitfire@	-product=416 -art=28 -person=15 -organization=11 -location=2
@mod@	-organization=160 -event=8 -art=1 -broadcast_program=1
@matt_wertz@	-person=27
@national_day_parade@	-time=78 -event=1
@john_maxwell@	-person=28
@medieval_period@	-event=63 -language=1
@president_john_f._kennedy@	-person=23 -event=2
@sainte-geneviève@	-location=26 -organization=4 -person=2
@justice_department@	-organization=358
@baltrum@	-location=23
@the_journal@	-art=39 -broadcast_program=6
@mauna_kea@	-location=202 -product=1
@the_deep@	-art=56 -location=11 -broadcast_program=9 -person=4
@charlotte_corday@	-person=82 -art=7
@georgina@	-location=20 -person=12
@cityrail@	-transit=70 -location=1
@inaccessible_island@	-location=64 -living_thing=1
@broken_bones@	-person=28 -art=3 -disease=2
@kingdom_of_italy@	-location=465 -event=12
@st._denis@	-location=31 -person=14 -event=2
@ribble_motor_services@	-organization=25
@sunnybank@	-location=30 -organization=18
@united_arab_republic@	-location=354 -organization=11
@marko_milič@	-person=24
@poma@	-organization=61 -language=1
@monroe@	-location=1173 -person=65 -broadcast_program=21 -organization=9
@imo@	-organization=119 -product=2 -food=1 -location=1
@sbs@	-broadcast_network=1531 -organization=4 -broadcast-tv_channel=1 -broadcast_program=1
@rambo@	-art=134 -product=5 -location=1 -living_thing=1
@mouscron@	-organization=75 -location=1
@royal_air_force@	-organization=39 -location=3
@m.d@	-education-educational_degree=22 -title=1
@seminary@	-organization=27 -location=7
@soul_sacrifice@	-art=15 -product=12
@fiq@	-location=14 -organization=7
@ideal@	-broadcast_program=55 -person=18 -art=4 -location=3 -organization=1
@fort_anderson@	-location=26 -event=5
@magnet@	-art=61 -person=21 -organization=11 -product=1
@eagle_eye@	-art=52 -person=1 -product=1
@synaphe_punctalis@	-living_thing=36
@anzio@	-location=326 -art=19
@john_simon_guggenheim_memorial_foundation@	-organization=223 -award=1
@battle_arena_toshinden@	-product=33 -art=5
@norseman@	-location=51 -product=3
@isolde@	-art=22 -location=4
@diego_garcia@	-location=333 -person=3
@temples@	-location=13 -person=12
@bayliss@	-person=27 -location=3
@brave@	-art=25 -product=7 -people-ethnicity=2 -person=1
@boston_redskins@	-organization=75 -event=3
@skarszewy@	-location=56
@baden@	-location=991 -organization=7 -product=1
@heslington@	-location=20
@frsc@	-organization=160 -title=26
@rhinelander@	-location=70 -organization=2
@sonar@	-product=32 -person=16 -organization=1
@adelaide_bite@	-organization=48
@botanical_garden@	-location=42 -organization=1
@burr@	-art=18 -person=6 -location=2 -god=1
@first_election@	-event=24
@barawa@	-location=46 -people-ethnicity=1
@fond_du_lac@	-location=74 -people-ethnicity=6 -organization=1
@inside@	-art=25 -broadcast_program=4
@governor_of_michigan@	-title=282 -event=3
@suzuka@	-location=173 -art=25 -event=22
@igualada@	-location=57 -organization=2
@tyler_perry's_meet_the_browns@	-broadcast_program=19 -art=5
@mercedes@	-organization=598 -location=79 -person=16 -product=7
@plus_one@	-person=27 -art=1
@maude@	-broadcast_program=204 -person=6 -computer-programming_language=2 -location=1 -event=1
@social_media@	-title=44 -product=2
@irt_broadway_–_seventh_avenue_line@	-metropolitan_transit-transit_line=204 -location=3
@west_edmonton_mall@	-location=113
@a1@	-location=530 -product=6 -broadcast-tv_channel=2 -broadcast_network=2 -organization=2
@albert_portas@	-person=46
@grandville@	-location=18 -art=8
@batman_begins@	-art=377 -product=15
@bench@	-organization=42 -language=14 -location=6 -title=3
@chief_judge@	-title=68 -organization=4 -person=1
@busan@	-location=1636 -event=2
@dw@	-organization=69
@glasgow_hillhead@	-location=26 -event=4
@flag@	-broadcast_program=12 -art=5 -product=3 -event=1 -organization=1 -person=1 -people-ethnicity=1 -time=1
@italo-albanian_catholic_church@	-religion-religion=33
@hounsfield@	-location=21 -person=1
@river_bann@	-location=103
@ostend@	-location=745 -event=7 -organization=1
@lua@	-computer-programming_language=234 -god=5 -people-ethnicity=3 -product=1
@juan_larrea@	-person=20
@kootenai@	-location=9 -people-ethnicity=9 -language=2
@seiko@	-organization=118 -person=3
@neil_simon@	-person=583 -location=2
@derwent_valley_line@	-location=33 -location=4
@gatineau@	-location=562 -person=3
@naval_war_college@	-organization=649 -location=1
@consul@	-title=1220 -product=11 -event=2 -organization=2
@just_one_of_those_things@	-art=83
@chahar@	-location=39 -people-ethnicity=2 -event=2
@gila_von_weitershausen@	-person=21
@thrum_hall@	-location=69 -organization=1
@chris_drury@	-person=80
@alfred_the_great@	-person=530 -art=11 -product=1
@puerto_rico@	-organization=125 -product=11 -location=6 -event=5 -title=3 -people-ethnicity=2 -broadcast_program=1 -person=1
@gbm@	-award=43 -disease=1 -body_part=1
@nivelles@	-location=140 -event=2
@midea@	-location=16 -organization=9
@hornsby@	-location=130 -person=2
@live_at_the_apollo@	-broadcast_program=45 -art=34
@chevrolet_monza@	-product=39 -location=1
@last_man_standing@	-broadcast_program=109 -art=57
@nuffield_college,_oxford@	-organization=123 -location=2
@berenice@	-art=47 -person=40 -location=15
@pravda@	-art=32 -product=6 -location=1
@bushi@	-person=16 -title=15 -language=2
@x_factor@	-broadcast_program=52 -art=3
@nick_gilder@	-person=57 -art=2
@generalissimo@	-title=110 -person=1
@jesko_von_puttkamer@	-person=29
@old_dutch@	-language=63 -organization=1
@handsworth@	-location=239 -organization=2
@kolkata@	-location=4863 -organization=5 -transit=2 -event=2
@airplay@	-product=29 -person=7
@ada_jones@	-person=42
@no._263_squadron_raf@	-organization=27
@communion@	-art=29 -organization=11
@league_championships@	-organization=25 -event=3
@30@	-location=36 -metropolitan_transit-transit_line=31 -organization=14 -time=13 -art=10 -event=9 -body_part=2
@gowrie@	-location=41 -person=1
@khosla_ventures@	-organization=54 -person=1
@werewolf@	-broadcast_program=26 -art=7
@anti-nazi_league@	-organization=53
@helena@	-location=341 -person=50 -art=12 -product=11 -organization=4
@jon-erik_hexum@	-person=27
@laurel@	-location=290 -living_thing=55 -product=17 -organization=3
@lime@	-food=269 -living_thing=68 -chemistry=39 -person=22 -location=4 -visual_art-color=2 -art=1
@state_attorney_general@	-title=68 -person=1
@tongeren@	-location=159 -organization=9
@official_charts_company@	-organization=337
@ratchaburi@	-location=51 -organization=29
@civil_rights_division@	-organization=40
@bmx_bandits@	-person=45 -art=8
@geoff_muldaur@	-person=40
@stoughton@	-location=111 -person=2 -organization=1
@sur@	-location=53 -art=42
@mondrian@	-person=70 -product=3 -location=1
@sir_winston_churchill@	-person=167 -product=5
@iglesias@	-location=35 -person=4
@main_article@	-organization=17 -person=10 -art=5 -event=1 -location=1 -location=1 -broadcast_program=1
@georgia_state@	-organization=44 -location=5
@l.@	-person=396 -finance-currency=3 -location=2 -living_thing=1
@abner@	-person=32 -location=1
@chowchilla@	-location=34 -living_thing=9
@ernie_toshack@	-person=40
@maria_curie-skłodowska_university@	-organization=31
@reconnaissance@	-title=100
@scania@	-location=682 -organization=105
@olive@	-living_thing=61 -organization=36 -person=32 -visual_art-color=27 -location=14 -food=4
@edgar_winter@	-person=228 -art=1
@outside@	-art=40 -event=2 -organization=1 -location=1
@monte_carlo@	-location=945 -event=65 -art=37 -product=21 -organization=16 -person=3 -broadcast_program=2
@phil_lewis@	-person=75
@7th_armoured_division@	-organization=102
@csepel@	-location=29 -organization=5
@point_reyes_national_seashore@	-location=72
@hell's_angels@	-art=73 -organization=7
@zambia@	-location=5148 -organization=215 -art=1
@skylight@	-art=29
@st_denys@	-location=15 -person=7
@lawndale@	-location=55 -person=4
@bishop_of_guildford@	-title=28 -person=1
@wellington@	-location=3981 -organization=533 -person=209 -product=92 -food=1
@surrey_county_council@	-organization=164 -location=5
@loftus@	-location=49 -person=7
@willingdon@	-location=29 -person=1
@vienne@	-location=688 -organization=3
@braindead@	-art=35 -disease=1
@mark_collie@	-person=58 -art=3
@bode@	-location=36 -person=16
@mulgrave@	-location=80
@matthew_ashman@	-person=28
@river_rea@	-location=52
@daly's_theatre@	-location=133 -person=1
@christmas@	-time=4923 -art=29 -location=23 -person=3 -event=2 -broadcast_program=1
@sakurai@	-location=28 -person=2
@série_d@	-organization=59 -event=1
@social@	-title=10 -organization=7 -event=2 -location=2 -disease=1 -art=1 -living_thing=1
@gregory_corso@	-person=112
@john_wesley_harding@	-art=55 -person=53
@eadric_streona@	-person=34
@charlotte_rae@	-person=94
@elevation@	-art=35 -event=3 -organization=1
@anthony_davis@	-person=89
@polybius@	-person=568 -art=1
@conference_south@	-organization=929 -event=3
@desdemona@	-location=22 -art=8
@canova@	-person=29 -location=4
@grand_prix_circuit@	-organization=16 -event=6 -location=4 -product=2
@mickey_cochrane@	-person=140
@calamity_jane@	-art=34 -person=7
@horse_guards_parade@	-location=75
@leopold@	-person=148 -location=14 -product=1 -title=1
@cortes@	-location=17 -person=3 -organization=2
@oranges_are_not_the_only_fruit@	-art=24 -broadcast_program=24
@bad_boy@	-organization=59 -art=30
@cheddar@	-location=103 -food=86
@follow_me@	-art=52 -broadcast-tv_channel=1
@boost@	-product=18 -food=4 -organization=1
@bogart@	-person=22 -location=13
@international_court_of_justice@	-organization=1091 -location=1
@ohio_penitentiary@	-location=40
@bilborough@	-location=19 -organization=1
@the_crystals@	-person=100 -location=4
@sagar@	-location=90 -person=4
@buddy_defranco@	-person=88
@photography@	-title=320 -art=3 -location=1
@krajina@	-location=44 -organization=1
@jack_keane@	-person=16 -product=4
@queen_elizabeth@	-person=246 -product=65 -location=9 -event=1 -organization=1 -art=1
@jamestown@	-location=793 -product=8 -organization=1 -event=1
@mikawa@	-location=67 -person=1
@porlezza@	-location=20 -person=1
@national_geographic_society@	-location=742 -art=2
@united_nations_human_rights_committee@	-organization=81
@gulbene@	-location=31 -organization=4
@nbc-tv@	-broadcast_network=19 -broadcast_program=5
@pacific_sun@	-art=14 -organization=14
@superior@	-location=259 -art=21 -body_part=18 -title=16 -organization=14 -person=6 -product=2
@mike_jackson@	-person=59
@super_tuesday@	-event=109 -broadcast_program=6
@supreme_court_associate_justice@	-title=15 -organization=5
@guangdong@	-location=3089 -organization=7 -event=1
@isle_of_man_steam_railway_supporters'_association@	-organization=36
@greve_fodbold@	-organization=20
@pax@	-person=73 -broadcast_network=29 -god=22 -location=9 -organization=4 -art=2 -product=1 -living_thing=1
@avi@	-person=19 -organization=1
@atria@	-body_part=58 -location=2
@100@	-location=24 -product=18 -event=9 -art=3 -organization=2 -chemistry=1
@tak@	-location=53 -organization=4 -product=1
@fox_news@	-broadcast_network=201 -broadcast_program=2
@orf@	-broadcast_network=299 -disease=6 -location=1
@rotuman@	-language=20 -people-ethnicity=17
@earl_of_essex@	-person=119 -title=112 -event=1
@secwepemc@	-people-ethnicity=95 -language=2
@congressman@	-organization=754 -title=35 -location=8 -person=1
@gangwon@	-location=33 -organization=2
@ludwig_maximilian_university_of_munich@	-organization=267
@wyrd_sisters@	-art=32 -broadcast_program=14
@sixth@	-art=29 -location=21 -law=19 -event=16 -organization=16 -person=2 -body_part=2 -title=1 -product=1
@my_world@	-art=35 -person=1
@alessandro_baricco@	-person=32
@government_minister@	-title=43 -organization=2
@wetter@	-location=30 -person=1
@tarakan_island@	-location=42 -event=1
@police@	-organization=381 -location=129 -person=26 -art=6 -title=4 -broadcast_program=4
@jasper@	-location=412 -person=8 -product=2 -organization=2
@mahela_jayawardene@	-person=190
@loko@	-people-ethnicity=22 -language=3 -person=1
@starkey@	-location=19 -person=13
@german_television_comedy@	-broadcast_program=20
@albany_medical_center@	-location=21 -organization=1
@county_armagh@	-location=928 -organization=1
@the_psychedelic_furs@	-person=181 -art=6
@redemption@	-art=24 -person=14
@ccs@	-organization=73 -person=8
@unlimited@	-art=18 -organization=4
@mfc@	-organization=94 -product=23
@moy@	-location=34 -person=7 -product=3 -organization=1
@hoover@	-location=68 -organization=60 -person=20
@vast@	-person=28 -location=1
@45th@	-organization=13 -location=8 -event=2
@icon@	-art=34 -organization=30 -broadcast_program=4 -location=1 -event=1
@trinidadian@	-location=193 -organization=4 -people-ethnicity=2 -language=1
@line_12@	-metropolitan_transit-transit_line=69 -location=13
@mount_whitney@	-location=140 -product=1
@meerkat@	-living_thing=48 -location=6
@ohio_river_valley@	-location=22 -organization=1
@national_gallery@	-location=553 -art=1
@championship_of_australia@	-event=32 -organization=1
@dong@	-people-ethnicity=36 -location=28 -art=10 -finance-currency=8 -organization=5 -person=4
@jem@	-broadcast_program=65 -person=46 -product=4 -organization=2
@cultural_revolution@	-event=1728 -person=2
@charm_school@	-art=26 -broadcast_program=18
@brielle@	-location=93 -event=1
@atlantic_sun@	-organization=31 -art=6
@lord_clarendon@	-person=33 -title=4
@drifters@	-art=15 -product=14 -broadcast_program=7 -title=1
@la_verne@	-location=36 -organization=9
@dayle_haddon@	-person=20
@bering@	-location=17 -person=4
@the_famous_teddy_z@	-broadcast_program=20
@kottarakkara@	-location=55 -person=2
@ott@	-person=32 -location=1
@union_bank@	-organization=18 -location=3
@einaudi@	-person=15 -organization=9
@bridge@	-product=232 -location=95 -person=12 -art=10 -medicine-medical_treatment=3
@west_london_railway@	-location=19 -location=3
@nore@	-location=137 -person=1
@oscar@	-art=50 -person=39 -event=31 -product=16 -living_thing=6 -organization=1 -location=1 -broadcast_program=1
@58th_air_division@	-organization=22
@aleppo@	-location=1660 -event=3
@565@	-art=53 -location=1 -person=1
@california_electricity_crisis@	-event=37 -organization=1
@spanky@	-person=33 -art=4
@duplex@	-art=21 -location=3 -chemistry=2
@annandale@	-location=213 -organization=18 -person=17 -title=1
@royal_albert@	-organization=26 -location=9 -product=3
@audioslave@	-person=247 -art=1
@australia's_got_talent@	-broadcast_program=99 -event=3
@eric_peterson@	-person=106
@brainiac@	-person=39 -art=8
@king_edward@	-person=67 -location=7 -product=1 -event=1
@ka@	-organization=30 -product=13 -person=8
@slovene@	-language=799 -people-ethnicity=641 -location=91
@nad@	-chemistry=44 -organization=2 -location=1 -finance-currency=1
@dubois@	-location=24 -person=17
@benešov@	-location=49 -organization=1
@kings_point@	-location=20 -art=3
@castor_and_pollux@	-god=110 -art=5
@tycho_brahe@	-person=346 -product=1
@spencerville@	-location=30 -organization=3
@respectable@	-art=16 -broadcast_program=10
@narrows@	-person=12 -location=11
@earl_of_angus@	-title=46 -person=8
@river_oaks@	-location=30 -organization=2 -living_thing=1
@dia@	-organization=26 -location=7 -product=5 -language=1
@west_los_angeles_college@	-organization=29
@portrait@	-art=15 -person=12
@aso@	-organization=20 -location=8
@route_4@	-location=127 -metropolitan_transit-transit_line=9
@the_rough_riders@	-broadcast_program=20 -art=4
@carbon_monoxide@	-chemistry=43 -art=3
@fad_gadget@	-person=53
@arthur_boucher@	-person=23
@cascade@	-location=89 -organization=8 -living_thing=8 -person=5 -art=2 -product=1
@oskarshamn@	-location=76 -organization=2
@single-player@	-product=61
@berlin@	-location=350 -organization=311 -person=173 -event=67 -transit=8 -art=5 -product=2 -broadcast_program=1 -people-ethnicity=1
@orchestral_manoeuvres_in_the_dark@	-person=264 -art=6
@duke_of_northumberland@	-title=137 -person=58
@south_coast_league@	-organization=23
@railton@	-organization=15 -location=7
@davie@	-location=72 -person=2
@forest_park@	-location=155 -organization=2
@hms_dolphin@	-product=15 -location=13
@mayor_of_galway@	-title=140
@trick@	-art=26 -broadcast_program=11
@zia@	-person=23 -people-ethnicity=3 -language=1
@gilmanton@	-location=36
@terminal@	-location=22 -product=6 -art=5 -event=1
@reckless@	-art=33 -broadcast_program=7
@hino@	-organization=86 -location=12
@jan_hus@	-person=201 -art=2
@etta_james@	-person=557 -art=2
@hecuba@	-art=29 -person=5
@in_2006@	-event=44 -art=1
@metropolitan_line@	-metropolitan_transit-transit_line=181 -organization=1
@tram@	-transit=135 -person=4 -organization=3 -metropolitan_transit-transit_line=3 -location=3 -location=1
@verity@	-person=15 -organization=9 -art=4 -product=1
@peebles@	-location=215 -organization=23 -person=2
@ras@	-location=116 -organization=26 -person=6 -title=1
@lake_koshkonong@	-location=25
@black_water@	-art=33 -location=5
@29th@	-organization=28 -location=12 -event=6
@battle_of_karnal@	-event=23
@crackers@	-food=40 -art=7 -event=1
@lek@	-location=27 -finance-currency=16
@history@	-location=126 -broadcast_network=69 -art=46 -organization=9 -product=4 -person=4 -people-ethnicity=4 -event=2 -medicine-drug=2 -god=2 -award=1 -chemistry=1 -religion-religion=1 -title=1 -living_thing=1
@1988_season@	-event=67
@hey_arnold!@	-broadcast_program=193
@ocala,_florida@	-location=310 -organization=1
@the_cisco_kid@	-broadcast_program=138 -art=4
@geraldo@	-person=37 -broadcast_program=33
@wilhelmina_models@	-organization=102 -person=1
@breach@	-art=23 -person=6 -product=1
@philosophical_investigations@	-art=78
@sea_of_okhotsk@	-location=425
@hennessy@	-organization=44 -art=5 -person=4
@everlasting_regret@	-art=20
@teacher@	-title=68 -art=1 -god=1
@les_lilas@	-location=25 -organization=2
@eusebius@	-person=457 -art=3
@boland@	-organization=98 -location=14 -person=1
@papillion,_nebraska@	-location=29
@united_arab_emirates@	-location=4756 -organization=244 -finance-currency=1 -title=1
@boys_like_girls@	-person=132 -art=5
@the_search@	-art=27 -broadcast_program=2
@football_league_first_division@	-organization=1242 -event=5
@uss_cole@	-product=23 -event=8
@john_rabe@	-person=38 -art=14
@nationalist@	-organization=401 -people-ethnicity=14 -location=11 -person=8 -event=2
@james_rouse@	-person=28 -organization=1
@milos@	-location=121 -person=1
@toulouse@	-organization=542 -event=50 -location=11 -title=7 -transit=2 -person=1
@blackberry@	-product=726 -food=24 -living_thing=6 -organization=5 -art=1
@portuguese_wikipedia@	-internet-website=29
@elwood@	-location=86 -person=4
@vito@	-person=18 -art=3 -organization=1
@the_good,_the_bad_and_the_ugly@	-art=196
@tugboat@	-product=14 -person=5 -art=3
@pontic_greeks@	-people-ethnicity=89 -location=1
@harvester@	-location=31 -product=5
@vímara_peres@	-person=26
@the_script@	-person=227 -art=9
@amrapali@	-person=19 -art=7
@john_walker@	-person=135
@ribble_valley@	-location=144 -event=1
@chocolate_factory@	-art=18 -location=1 -organization=1
@presidential@	-title=470 -event=81 -location=5 -person=3 -art=2 -award=1
@winter_haven,_florida@	-location=149
@alan_ruck@	-person=66
@the_seafarer@	-art=41 -person=1
@just_for_laughs@	-event=149 -broadcast_program=6
@ninja_high_school@	-art=29 -person=5
@dunwoody@	-location=46 -person=2 -organization=1
@rosa_parks@	-person=311 -art=5 -organization=1 -location=1
@bakhtiari@	-people-ethnicity=58 -location=3 -language=3
@metro@	-transit=437 -organization=195 -location=51 -art=38 -product=24 -person=5 -metropolitan_transit-transit_line=1
@hillman@	-organization=62 -location=18 -person=5 -award=1
@black_dog@	-art=86 -location=3 -organization=2
@charito_solis@	-person=42
@measure_for_measure@	-art=332 -broadcast_program=1
@callao@	-location=573 -product=2
@colne_valley@	-location=85 -organization=1
@front_royal@	-location=87 -event=8
@blazing_dragons@	-broadcast_program=35
@alcantara@	-location=19 -title=2
@voyager_1@	-product=207 -art=1
@netscape_navigator@	-product=108 -organization=4
@germantown@	-location=163 -event=90 -product=2 -organization=1
@gnu_project@	-person=147 -product=7
@boscawen@	-location=15 -person=11
@hahn@	-person=24 -location=16 -organization=1
@royal_academy_of_turku@	-organization=22
@luce@	-product=12 -location=10 -person=7
@ita@	-organization=31 -event=30 -location=11
@concerto_for_orchestra@	-art=59
@earl_of_ormonde@	-title=15 -person=13
@james_a._garfield@	-person=367 -product=2 -organization=1
@j._paul_getty_trust@	-organization=49
@pliny@	-person=676 -location=5
@crank@	-art=51 -location=3 -medicine-drug=1
@west_branch@	-location=111 -art=8 -organization=2
@jerusalem@	-location=9168 -art=131 -event=52 -person=27 -organization=20 -product=1 -location=1 -living_thing=1
@guercino@	-person=206 -art=1
@ernest_renan@	-person=195 -product=4
@awash@	-location=24 -organization=1 -event=1
@men's_fitness@	-art=78
@elton_brand@	-person=101
@peking@	-location=135 -product=8 -organization=3
@baltimore_canaries@	-organization=36
@le_roi_malgré_lui@	-art=34
@paul_wulff@	-person=20
@podgorica@	-location=782 -organization=1
@shippensburg@	-location=41 -organization=2
@amis@	-people-ethnicity=27 -language=17 -organization=3 -person=1
@lyon@	-organization=4801 -location=57 -living_thing=1 -person=1
@ij@	-location=60 -organization=1
@space_ghost_coast_to_coast@	-broadcast_program=207 -art=1
@rampart@	-location=125 -art=13 -product=2 -event=1
@quezon@	-location=284 -person=5
@falsettoland@	-art=22
@richard_branson@	-person=543 -broadcast_program=1
@rome's@	-location=22
@hartlepool@	-location=626 -organization=1
@john_neumann@	-person=34
@trace@	-art=23 -product=16 -person=8 -location=1
@purbeck@	-location=26
@the_goodbye_girl@	-art=83
@james_r._thompson_center@	-location=23 -person=1
@campus@	-broadcast_program=15 -location=13 -organization=11
@pide@	-organization=72 -food=16
@darren_manning@	-person=53
@gift@	-art=25 -broadcast_program=3
@kew_gardens@	-location=132 -art=2
@meriwether@	-location=20 -person=3
@bang!@	-art=23 -person=3
@eastern_province@	-location=600 -organization=154
@pinkerton@	-art=60 -organization=12 -person=3
@anat@	-god=31 -person=1
@bergerac@	-broadcast_program=214 -location=76 -event=4
@marin@	-location=100 -person=4 -organization=1
@reconquista@	-event=798 -location=26
@m9@	-location=48 -product=3
@amherst@	-location=422 -organization=86 -person=3
@fleischmann@	-organization=14 -person=10
@bely@	-location=17 -person=3
@intoxication@	-disease=82 -art=10
@ueli_maurer@	-person=43
@arrowhead@	-location=18 -living_thing=5 -organization=1
@virginia_o'brien@	-person=35
@changi_airport@	-location=26
@social_distortion@	-person=419 -art=9
@jaundice@	-medicine-symptom=22 -disease=2
@golders_green@	-location=212 -art=6 -organization=1
@super_fly@	-art=69 -person=26
@steinkjer@	-location=246 -organization=10
@revolver@	-art=305 -person=10 -broadcast_program=5 -product=1
@hazard@	-location=43 -product=6 -art=2 -person=2
@bretton_woods@	-location=31 -event=2
@montserrat@	-location=749 -organization=49 -art=2 -event=2
@caribbean_development_bank@	-organization=76
@duke_of_somerset@	-title=82 -person=70
@richard_bach@	-person=64
@covington@	-location=372 -organization=1 -person=1
@goodbye_cruel_world@	-art=32 -broadcast_program=3
@bleeding_through@	-person=137 -art=3
@caucasians@	-people-ethnicity=85 -location=3 -language=1
@national_republican_convention@	-organization=47 -event=2
@hunza@	-location=118 -people-ethnicity=2
@freudian@	-person=90 -medicine-medical_treatment=4
@nro@	-organization=21 -art=2
@leach@	-person=19 -location=2
@ripley@	-location=291 -organization=6 -product=2 -person=2
@scooby-doo_and_the_cyber_chase@	-art=39 -product=1
@knowle@	-location=66 -person=6
@karl_wallenda@	-person=26
@juk@	-food=13 -product=6 -language=2
@destrehan_high_school@	-organization=23 -location=1
@cynthia@	-person=26 -location=2 -product=1 -god=1
@knights_of_the_round_table@	-art=38 -organization=1
@cottbus@	-location=306 -event=2 -organization=1
@straight_up@	-art=55 -broadcast_program=11
@texas_tech@	-organization=242 -person=1
@unbelievable_truth@	-person=31 -art=1
@tu@	-organization=13 -location=4 -people-ethnicity=3 -art=1
@ugaritic@	-language=40 -location=1
@north_sea_radio_orchestra@	-person=28 -art=4
@saxe-coburg_and_gotha@	-location=149 -person=1
@rue@	-location=16 -art=2 -broadcast_program=1 -living_thing=1
@oto@	-organization=14 -people-ethnicity=14 -art=2
@rajgród@	-location=39
@samudragupta@	-person=122
@independent@	-organization=3148 -title=211 -art=105 -event=8 -religion-religion=7 -person=1
@eta@	-organization=405 -location=4 -product=1
@scafati@	-location=19 -organization=2
@the_long_goodbye@	-art=83 -person=4
@plastic_beach@	-art=50
@officer@	-title=822 -location=10 -organization=3
@1993–94@	-event=512 -organization=1
@ionia@	-location=419 -art=4
@slovenian_prvaliga@	-organization=381 -event=1
@colin_bass@	-person=28
@hacker@	-title=13 -product=5 -person=1 -organization=1
@university_of_california@	-organization=2413 -person=1
@football@	-organization=658 -event=96 -broadcast_program=6 -location=1 -person=1
@spss@	-product=79 -organization=1
@akhisar@	-location=22 -organization=2
@lord_lansdowne@	-person=47 -organization=4
@alvin@	-location=50 -product=23 -person=11
@maia@	-location=59 -art=7 -organization=5 -person=4 -product=1 -god=1 -language=1
@thonburi@	-location=76 -product=1
@deep@	-organization=221 -art=10 -location=4 -title=1
@râmnicu_vâlcea@	-location=119 -organization=2
@heiltsuk@	-people-ethnicity=24 -language=6
@georgian_national_team@	-organization=28
@fences@	-art=81 -title=8 -person=3
@cesena@	-organization=340 -location=241 -event=3
@valerie@	-art=15 -broadcast_program=10 -person=3
@movie_of_the_same_name@	-art=153 -broadcast_program=1
@roger_dodsworth@	-person=20
@nordhausen@	-location=197 -organization=1
@1999@	-event=2100 -art=78 -organization=6 -award=3 -person=2 -broadcast_program=2
@lime_street@	-location=40 -broadcast_program=14
@northeast_megalopolis@	-location=29
@chopard@	-organization=41 -person=1
@ast@	-organization=26 -biology=16
@yuma@	-location=38 -art=1
@grenville@	-location=72 -person=10 -product=2
@lover@	-art=52 -person=2 -location=1
@us_representative@	-organization=59 -location=1
@winston-salem@	-location=21 -organization=12 -event=4
@buddhism@	-religion-religion=43 -location=3 -product=3
@mike_harrison@	-person=32 -art=1
@tennessee_whiskey@	-food=32 -art=4
@henri_sauguet@	-person=72
@elmer_gantry@	-art=80 -person=8
@leonardo_nam@	-person=20
@ambridge@	-location=32 -broadcast_program=5
@queens_county@	-location=272 -event=1
@shot@	-event=13 -art=5 -disease=5
@valverde@	-location=51 -person=3
@ian_roberts@	-person=69
@the_great_train_robbery@	-art=75 -broadcast_program=10
@10th_army@	-organization=33
@lope_de_vega@	-person=293 -location=3
@fátima@	-location=33 -organization=15
@mandaic@	-language=21
@uss_midway@	-product=38 -location=1
@mana@	-product=25 -location=14 -person=3 -art=2 -broadcast_network=1 -organization=1
@themselves@	-person=58 -organization=1 -broadcast_program=1
@south_hobart@	-organization=12 -location=10
@st_francis@	-person=25 -organization=7 -location=1
@social_christians@	-organization=20
@american_river_college@	-organization=39
@japan_academy@	-organization=45 -award=5
@scorton@	-location=29 -organization=1
@baščaršija@	-location=29
@jeannie_longo@	-person=20
@paraguay@	-location=5689 -organization=619 -people-ethnicity=3 -event=3 -art=1
@united_states_of_america@	-location=941 -organization=11 -event=2 -person=2 -people-ethnicity=2 -art=1
@san_clemente@	-location=32 -organization=1 -event=1
@international_baccalaureate_diploma_programme@	-education-educational_degree=23 -organization=3
@jailbreak@	-art=51 -broadcast_program=8
@mecklenburg-vorpommern@	-location=1897 -organization=1 -event=1
@gregory_peck@	-person=664 -art=1
@olivier_weber@	-person=20
@national_hockey_stadium@	-location=26 -organization=1
@betty@	-person=33 -art=14 -product=13 -broadcast_program=1 -event=1
@demolition_man@	-art=105 -product=4
@southern_california_seahorses@	-organization=65 -location=2
@richard_goodwin_keats@	-person=26
@secretary_of_state_for_the_environment@	-title=83 -organization=1
@mount_lindesay_highway@	-location=23
@yauco,_puerto_rico@	-location=26
@joseph_bonaparte@	-person=369
@emsland@	-location=145
@benoît_pelletier@	-person=21
@pate@	-location=23 -person=2 -product=1
@candia@	-location=82 -event=3
@universal_international@	-organization=69
@xoxo@	-art=19 -location=1
@royal_philharmonic_orchestra@	-person=703 -organization=1
@princeton_tigers@	-organization=35 -location=1
@canna@	-living_thing=66 -location=55 -language=1 -person=1
@lau@	-location=58 -language=2 -organization=1
@beaulieu@	-location=90 -organization=7 -person=6
@sammie@	-person=46 -art=4
@cephalon@	-living_thing=38 -organization=27
@abhay_ashtekar@	-person=22
@the_children's_hour@	-art=24 -broadcast_program=3
@blackthorne_publishing@	-organization=36
@fort_erie@	-location=93 -event=16
@beatrice_portinari@	-person=30
@beijing@	-location=13215 -event=111 -organization=32 -language=2 -location=1 -transit=1
@chevalier@	-title=15 -product=4 -person=2
@timbisha@	-people-ethnicity=21 -language=4
@clausewitz@	-person=36 -organization=1
@16th@	-organization=51 -location=18 -event=8 -person=2 -title=1 -art=1
@warburg@	-location=20 -event=15 -organization=4
@al-arabi@	-organization=132 -art=5
@holy_family@	-art=185 -location=3
@the_visit@	-art=103 -broadcast_program=9
@airport_link@	-location=18 -metropolitan_transit-transit_line=3
@champions_tour@	-event=692 -award=1
@mae@	-person=63 -product=1
@+@	-person=26 -art=20 -living_thing=1
@saint_mark@	-person=38 -art=1 -location=1
@french_connection@	-organization=91 -art=5 -food=2
@tartar@	-people-ethnicity=41 -location=13 -product=7 -language=2 -chemistry=1
@babe_parilli@	-person=45
@vyšehrad@	-location=69 -event=1
@dynamite@	-art=78 -organization=29
@heartbeat@	-broadcast_program=522 -art=49 -organization=49 -person=1
@agadir@	-location=215 -event=2
@bates@	-organization=17 -location=13 -person=12 -product=1
@3rd_division@	-organization=192 -event=1
@prison_break@	-broadcast_program=499 -art=1
@celeste@	-product=100 -location=7 -art=2 -person=2 -event=1 -organization=1
@north_park@	-location=67 -organization=19 -event=1
@keith_sweat@	-person=187 -art=4
@dadu@	-location=129
@government_of_the_united_kingdom@	-organization=92 -location=1
@miguel_molina@	-person=35
@the_haunted@	-person=149 -art=8 -broadcast_program=3
@longman@	-organization=125 -location=11 -person=2
@new_york_city@	-location=54225 -organization=39 -event=19 -person=12 -broadcast_program=7 -art=4 -language=2
@february_27@	-time=294 -event=1
@eric_montross@	-person=27
@pokémon@	-broadcast_program=270 -product=50
@dominic_matteo@	-person=22
@cold_harbor@	-event=123 -location=4
@osterøy@	-location=49 -organization=1
@airport@	-location=358 -art=78 -broadcast_program=21 -location=3 -metropolitan_transit-transit_line=2 -organization=1
@williamson@	-location=125 -person=22 -title=2 -organization=2
@crossover@	-product=46 -art=11 -person=3
@tillman@	-location=13 -person=7
@aka@	-people-ethnicity=10 -art=8 -location=2 -language=1
@caledon,_ontario@	-location=41
@madame_curie@	-art=16 -person=4
@college_bowl@	-broadcast_program=37 -event=1
@denny@	-location=51 -person=12 -organization=10
@gilchrist_county@	-location=31
@the_wizard@	-art=71 -broadcast_program=19 -person=3
@nicki_pedersen@	-person=58
@chief_minister@	-title=236 -person=1
@the_yellow_rose@	-broadcast_program=20 -art=1
@m-15@	-location=27 -product=1
@fairchild@	-organization=66 -location=12 -person=1 -event=1
@colombia@	-organization=531 -location=7 -people-ethnicity=5 -title=4 -event=1 -person=1
@martins@	-person=19 -location=3 -organization=2 -living_thing=1
@bds@	-organization=48 -education-educational_degree=6 -product=2
@atropos@	-god=45 -art=8
@johanna@	-person=18 -location=6 -art=5
@upton@	-location=167 -event=1 -organization=1 -person=1
@doris_day@	-person=931 -art=2
@the_making_of_the_english_working_class@	-art=22
@young_turks@	-organization=226 -art=12
@pfannenstiel@	-location=26
@heworth@	-location=38 -organization=5
@uno@	-product=70 -art=11 -organization=9 -location=6 -person=1
@grenada@	-location=1579 -organization=67 -event=17
@it's_that_man_again@	-broadcast_program=29 -art=1
@pretty_poison@	-person=24 -art=14
@mindoro@	-location=517 -living_thing=1 -event=1
@nazi_party@	-organization=1789 -location=2
@kiama@	-location=88 -product=3
@red_sox@	-organization=200 -event=43
@strategos@	-title=28
@masaryk_university@	-organization=114
@the_cabinet@	-organization=16 -person=3 -title=2 -location=1
@even_worse@	-art=16 -person=4
@north_anna@	-event=21 -location=5
@whitehawk@	-organization=57 -location=18
@morpho@	-living_thing=22 -organization=5
@trio@	-art=38 -organization=37 -person=33 -broadcast_program=1 -event=1
@christmas_eve@	-time=956 -art=41
@the_pretty_things@	-person=151 -art=4
@nottingham@	-location=3621 -organization=86 -person=10 -product=8 -title=3 -location=1
@prestwich@	-location=166 -person=1
@little_feat@	-person=340 -art=7
@mimic@	-art=28 -computer-programming_language=2 -living_thing=1
@ritz@	-location=23 -food=6 -organization=1
@die!_die!_die!@	-person=21 -art=2
@beringen@	-location=32 -organization=2
@monterrey@	-location=1319 -organization=216 -event=29
@mobsters@	-art=31 -title=3 -broadcast_network=1 -broadcast_program=1
@olympic_club@	-location=72 -organization=1
@rubén_olivares@	-person=28
@francis_of_assisi@	-person=363 -art=10
@qvc@	-broadcast_network=256 -organization=1
@the_ascension@	-art=13 -event=5 -time=2
@robert_taylor@	-person=398 -location=1 -event=1
@operation_dragoon@	-event=306
@waldo_salt@	-person=47
@arthur_w._radford@	-person=35
@layton@	-location=21 -person=4 -organization=1
@hunsdon@	-location=21 -title=3
@the_ruby_suns@	-person=27 -art=1
@suikoden@	-product=60 -art=6
@salon_kitty@	-art=19 -organization=3
@bungeishunjū@	-organization=24 -art=4
@spot@	-person=34 -living_thing=7 -event=4 -product=3 -title=2 -disease=1
@gods@	-religion-religion=13 -god=9 -product=6 -person=1 -people-ethnicity=1
@cal_jones@	-person=23
@shanks@	-living_thing=204 -location=8 -art=7 -person=3 -organization=1
@stolen@	-art=32 -event=1
@bes@	-god=38 -organization=2
@akaroa@	-location=98
@wyandot@	-people-ethnicity=180 -language=9 -location=6 -product=1
@chairman@	-title=1417 -organization=9 -product=3 -person=1
@michael_lind@	-person=36
@grub@	-product=17 -internet-website=3 -location=2 -living_thing=1
@shape@	-organization=96 -art=4 -body_part=1
@cracker@	-broadcast_program=132 -person=130 -food=35 -art=1
@teramo@	-location=208 -organization=14
@starlight@	-art=39 -location=3 -broadcast_program=3 -product=1 -organization=1
@mark_david_chapman@	-person=66
@marcinelle@	-location=31 -organization=2
@georgetown_university@	-organization=3077 -location=1
@teresa@	-broadcast_program=31 -location=15 -person=14 -art=10
@film_of_the_same_title@	-art=128 -broadcast_program=4
@all_star_united@	-person=31 -art=1
@geelong@	-organization=952 -location=868 -metropolitan_transit-transit_line=15
@enemy@	-art=15 -person=9 -organization=6 -location=3
@the_three_hostages@	-art=21 -broadcast_program=2
@harry_simeone@	-person=54
@margaret_weis_productions@	-organization=23 -person=1
@australian_parliament@	-organization=49 -event=2
@genealogical_society_of_utah@	-organization=32
@ellicott_city,_maryland@	-location=85
@inglis@	-location=16 -organization=6 -person=2
@tverrelvdalen@	-organization=17 -location=3
@lion@	-living_thing=319 -product=56 -person=22 -art=14 -location=12 -organization=6 -visual_art-color=1
@fort_brooke@	-location=50 -event=1
@herbert_hoover_high_school@	-organization=25
@mayberry_r.f.d.@	-broadcast_program=81
@hall@	-person=91 -location=72 -organization=7 -product=2
@exodus@	-art=571 -person=44 -organization=5 -event=4 -product=1
@pegu@	-location=51 -event=2
@dirty_pretty_things@	-person=101 -art=52
@bannock@	-people-ethnicity=24 -food=20 -location=11 -product=1
@sugar_hill@	-location=37 -art=20 -organization=12
@fairview@	-location=225 -organization=4
@strong@	-person=27 -location=21 -art=4 -product=2 -event=1 -title=1 -organization=1
@windward_islands@	-location=260 -organization=85
@mena@	-location=127 -organization=7 -art=1 -person=1
@harvard@	-organization=226 -location=62 -product=27 -person=3 -art=1
@hollywood_boulevard@	-location=357 -art=5
@adela@	-person=15 -art=8 -living_thing=2
@independents@	-organization=383 -art=6 -title=3 -religion-religion=1
@rûm@	-people-ethnicity=61 -location=1
@feast@	-art=33 -time=1
@tahitian@	-language=95 -people-ethnicity=10 -location=2
@holley@	-organization=16 -location=14
@the_tech@	-art=31 -broadcast_program=1
@zakynthos@	-location=272 -organization=9
@gorleston@	-location=76 -organization=28
@key_porter_books@	-organization=37
@pond@	-person=27 -location=3 -living_thing=1
@czech_philharmonic@	-person=138
@count_of_champagne@	-title=32 -person=2
@dsm@	-art=56 -organization=46 -location=1 -education-educational_degree=1
@andrew_jones@	-person=50 -organization=1
@the_odd_couple@	-art=220 -broadcast_program=176
@parola@	-location=17 -person=3 -broadcast_program=1
@this_is_hell@	-person=38 -art=3
@broadcast_film_critics_association@	-organization=135 -event=1
@anna_may_wong@	-person=159
@sida@	-living_thing=26 -organization=23 -art=1 -location=1
@agawam@	-location=39 -food=1
@lives@	-art=19 -product=8 -organization=8
@capitol_hill@	-location=60 -organization=6
@september_8@	-time=281
@original_series@	-broadcast_program=26 -product=1
@cornelius@	-person=152 -location=50
@england@	-location=72970 -organization=8595 -product=26 -event=17 -person=6 -people-ethnicity=3 -art=1
@riffa@	-location=48 -organization=5
@garfield@	-location=162 -person=18 -art=12 -organization=3
@periyar@	-location=27 -person=18 -art=8
@south_beach@	-location=264 -broadcast_program=22 -organization=1
@příbram@	-location=86 -organization=11
@st_andrews@	-location=673 -organization=5 -person=1
@chud@	-people-ethnicity=25 -person=1
@kalama@	-location=16 -person=13
@byåsen@	-location=28 -organization=13
@dust_bowl@	-event=298 -art=5
@peta@	-organization=232 -location=6
@a_perfect_spy@	-art=20 -broadcast_program=7
@emmy@	-award=574 -person=11 -event=4 -organization=3
@yayoi@	-event=29 -location=11 -product=2
@rook@	-living_thing=126 -art=3 -body_part=2 -product=1
@longview@	-location=200 -art=22 -person=10
@plattsburgh@	-location=105 -event=5
@127@	-product=8 -art=6 -location=5 -organization=2 -metropolitan_transit-transit_line=1
@américa_móvil@	-organization=70
@mitch_gaylord@	-person=23
@jay_lane@	-person=42 -location=1
@finished@	-event=24 -art=7 -title=1
@poetic_justice@	-art=59 -broadcast_program=3
@aiken@	-location=20 -person=3 -organization=1
@volunteer@	-organization=23 -title=19 -product=9 -person=2 -art=2 -location=1
@higashiyama@	-location=19 -person=14
@rasta@	-religion-religion=22 -art=1
@go_daddy@	-organization=61
@yellow@	-art=75 -visual_art-color=74 -location=34 -metropolitan_transit-transit_line=25 -product=10 -living_thing=3 -person=1 -people-ethnicity=1
@legoland@	-organization=56 -product=1
@highland_park_high_school@	-organization=98
@lincoln_ls@	-product=33
@great_fire_of_rome@	-event=66
@finisterre_range@	-location=26 -event=5
@cotton_bowl@	-location=155 -event=79
@constance_binney@	-person=23
@sai_baba@	-person=43 -organization=5 -broadcast_program=5
@wincanton@	-location=113 -organization=2
@university_district@	-location=34 -organization=2
@skip_barber@	-person=26 -organization=3
@sc_fortuna_köln@	-organization=51
@patrick_braoudé@	-person=22
@backstreet_boys@	-person=943 -art=16
@northern_counties@	-organization=65 -location=4
@evangeline@	-location=13 -art=11 -person=3
@great_eastern@	-organization=31 -location=4 -person=1
@polar@	-location=9 -organization=6 -product=3 -art=2 -living_thing=2
@peramelidae@	-living_thing=20
@brighton@	-location=3911 -organization=106 -event=6 -product=3
@kenny_g@	-person=265 -art=3
@chautauqua@	-location=332 -organization=1 -person=1
@ellistown@	-organization=11 -location=9
@bipolar@	-disease=40 -art=1
@montreal,_canada@	-location=45 -event=6
@sleeping_sickness@	-disease=127 -art=4 -medicine-symptom=1
@smith_sound@	-location=43
@gregory_horror_show@	-broadcast_program=29 -product=3
@dnb@	-art=22 -organization=11 -location=1
@public_schools@	-location=18 -organization=3
@ella@	-person=29 -art=6 -event=3 -medicine-drug=2 -location=2 -product=1
@meenakshi_amman_temple@	-location=33
@out_there@	-art=16 -broadcast_program=15
@corral@	-location=28 -art=4
@nozomi_tsuji@	-person=64
@wesley_gonzales@	-person=20
@emmerdale@	-broadcast_program=1167 -art=6
@george_frideric_handel@	-person=872
@buka@	-location=71 -person=2
@iss@	-product=88 -organization=4 -location=2 -event=1
@bbc_news_24@	-broadcast_network=29 -organization=2
@alva_myrdal@	-person=44
@ogden@	-location=418 -person=7 -organization=1 -broadcast_program=1
@amp@	-chemistry=49 -organization=29 -person=5 -art=2 -product=1 -award=1
@warhammer_40,000@	-product=331 -person=1
@arthur_capper@	-person=38
@last_kiss@	-art=42 -person=1
@city@	-location=556 -broadcast_network=119 -organization=56 -art=28 -product=9 -event=5 -title=2
@babyface@	-person=294 -art=1
@idf@	-organization=811 -event=6 -product=1
@dhalgren@	-art=25
@swede_savage@	-person=23
@uxbridge@	-location=488 -organization=42
@francisco_canaro@	-person=31
@21_jump_street@	-broadcast_program=284 -art=63
@lilly@	-organization=18 -person=7 -location=7
@matlock_town@	-organization=134 -location=1
@north_korea@	-location=4759 -organization=183
@furness@	-location=134 -organization=1 -person=1
@intercourse@	-location=18 -art=8
@quezon_city@	-location=1484 -organization=1
@redeye@	-art=36 -organization=5 -person=1
@high_bridge@	-location=79 -event=3
@payback@	-art=64 -broadcast_program=5 -product=2
@john_w._campbell_award_for_best_new_writer@	-award=147
@josé_félix_ribas@	-person=22 -location=2
@yangon_united@	-organization=29
@the_betrothed@	-art=55 -broadcast_program=4
@john_brahm@	-person=35
@paul_marquess@	-person=67
@dark_blue@	-broadcast_program=39 -art=11 -visual_art-color=2
@atropa_belladonna@	-living_thing=30
@finlandia@	-art=31 -organization=3 -award=1 -product=1
@attacker_you!@	-broadcast_program=20
@lakota_people@	-people-ethnicity=56 -language=1
@novara@	-location=30 -event=19 -product=8
@his_son@	-person=76 -god=1
@école_polytechnique@	-organization=500 -event=1
@mole@	-living_thing=191 -location=12 -food=2 -people-ethnicity=1
@slick_shoes@	-person=20 -art=1
@bolívar@	-organization=144 -location=121 -person=18 -finance-currency=8
@amanita@	-living_thing=146 -art=1
@brislington@	-location=61 -organization=8
@hejaz@	-location=343
@canon_residentiary@	-title=154
@hermética@	-person=43 -art=1
@sado@	-location=50
@pendleton@	-location=315 -organization=4 -person=4
@vienna_basin@	-location=36
@chandos@	-organization=88 -person=1 -title=1 -location=1
@new_politics@	-art=32 -person=18
@east_side_access@	-location=41
@bourg-en-bresse@	-location=164 -organization=3
@stillwater@	-location=236 -person=9 -organization=1
@bertie@	-location=16 -person=5 -title=1
@psychic@	-title=29 -art=1
@cessnock@	-location=118 -organization=2
@clorox@	-organization=68 -product=1
@the_woman_in_white@	-art=114 -broadcast_program=4
@bolshevik_revolution@	-event=65 -organization=1
@donna@	-art=5 -person=5 -location=5 -event=5 -broadcast_program=1
@poco@	-person=221 -art=4
@abel@	-person=24 -art=3 -location=1
@knives@	-product=27 -art=5
@middle_kingdom@	-event=243 -location=7 -organization=1
@fanconi_syndrome@	-disease=26
@national_geographic@	-art=690 -location=592
@sarab_rural_district@	-location=44
@eustache_le_sueur@	-person=44
@paxton@	-location=58 -person=13
@gmina_police@	-location=31
@saxons@	-people-ethnicity=747 -location=6
@piran@	-location=114 -person=7 -organization=1
@1968_federal_election@	-event=101
@rengo@	-location=24 -organization=16
@skelmersdale_united@	-organization=73 -location=1
@geoff@	-person=24 -location=10
@diane_warren@	-person=540
@bill@	-person=201 -art=19 -living_thing=2 -location=2 -event=1
@socialist_labour_party@	-organization=97
@black_british@	-people-ethnicity=78 -location=1
@clerks@	-art=156 -title=5
@the_plain@	-location=20 -person=2
@tlatelolco@	-location=45 -event=5
@ash_wednesday@	-time=325 -art=28 -person=10
@kafka@	-person=81 -art=18
@moma@	-location=67 -language=1
@metro_transit@	-location=50 -transit=48
@richmond@	-location=3561 -organization=1409 -event=27 -product=25 -person=20 -title=5 -metropolitan_transit-transit_line=1
@cashel@	-location=217 -title=11 -organization=11
@rizzoli@	-organization=74 -person=5
@o'higgins@	-organization=66 -location=23 -product=1 -person=1
@territory@	-location=71 -art=7 -product=7 -organization=2
@wwf@	-organization=289 -person=159 -event=1 -broadcast_program=1
@irapuato@	-organization=37 -location=12
@walt_disney_studios@	-organization=243 -location=3
@music_video@	-art=14 -title=6
@concacaf_champions_league@	-organization=488 -event=10
@chowmahalla_palace@	-location=27
@north_shore_line@	-metropolitan_transit-transit_line=27 -organization=21
@working_men's_college@	-location=36 -organization=1
@s15@	-location=36 -product=3
@kraft_music_hall@	-location=57 -broadcast_program=15
@free_state_of_brunswick@	-location=31
@figueres@	-location=149 -organization=6 -person=1
@carbon@	-location=77 -person=31 -art=4
@ice-t@	-person=484 -product=1
@jaco_van_dormael@	-person=46
@mitchell_watt@	-person=28
@lalah_hathaway@	-person=96 -art=1
@klerksdorp@	-location=75
@goose_creek@	-location=64 -organization=1
@elizabeth@	-person=421 -location=172 -art=8 -product=6 -broadcast_program=3
@wood_green@	-location=158 -organization=1
@julesburg@	-location=26 -event=3
@noah@	-art=37 -person=25 -food=6 -broadcast_program=6 -product=3 -organization=1 -location=1
@dunston@	-location=59
@wigan_borough@	-organization=117 -location=1
@royal_academy_of_music@	-organization=1360 -award=2
@jpn@	-location=13 -organization=5 -art=4 -event=2
@iraqi_president@	-title=22 -organization=1
@farmhouse@	-organization=21 -location=2
@harvey_martin@	-person=51
@jerry_sands@	-person=42
@spaniards@	-location=130 -people-ethnicity=79 -title=2
@saint_mary_the_virgin@	-person=35 -location=3
@the_life_and_times_of_vivienne_vyle@	-broadcast_program=21
@expo@	-art=18 -location=16 -metropolitan_transit-transit_line=12 -broadcast_network=5 -event=5
@national_socialists@	-organization=21 -location=3
@rumble_fish@	-art=56 -person=1
@fukuoka@	-location=532 -art=163 -event=4 -organization=1
@dark_empire@	-art=23 -person=5
@acorn@	-organization=89 -food=19 -event=3 -location=3 -product=1 -living_thing=1
@world_series@	-event=1393 -organization=2 -broadcast_program=2
@isoko@	-people-ethnicity=12 -location=9 -language=6
@earl_of_rosebery@	-title=28 -person=2
@second_city@	-organization=120 -location=1 -broadcast_program=1
@stone_of_destiny@	-location=20 -art=19
@glynn@	-location=16 -person=5
@cornhuskers@	-organization=36 -title=1
@meir@	-location=24 -person=3 -art=2
@make_yourself@	-art=21
@nadia@	-location=68 -person=10 -art=3 -event=1 -broadcast_program=1
@kafa@	-language=33 -location=1 -organization=1
@vision@	-title=6 -product=5 -medicine-symptom=5 -organization=3 -art=2 -broadcast_network=1
@dorrigo@	-location=45 -metropolitan_transit-transit_line=2
@billabong@	-organization=44 -location=22
@burleson@	-location=41 -organization=1 -person=1
@lupus@	-disease=114 -person=12 -location=1
@uckermark@	-location=155 -product=2
@wizardry@	-product=75 -person=2
@impact@	-art=20 -organization=11 -broadcast_program=5 -location=2
@turkish_armed_forces@	-organization=144
@moran@	-location=29 -person=12
@koźmin_wielkopolski@	-location=32
@earl_of_stair@	-title=28 -person=3
@sensation@	-event=19 -art=7 -product=1 -body_part=1
@assab@	-location=42 -event=1
@dec@	-organization=361 -person=2 -product=1 -location=1
@mystery_house@	-product=20 -art=1
@the_transformers@	-broadcast_program=161 -art=20 -product=1
@orlando,_florida@	-location=2314 -organization=4
@japanese_occupation@	-event=129 -location=4 -religion-religion=1 -organization=1
@family_circle@	-art=98 -organization=1
@paradise_hotel@	-broadcast_program=47 -location=1
@banja_luka@	-location=654 -organization=2
@drop_dead_gorgeous@	-art=33 -broadcast_program=24 -person=2
@sheldon@	-location=55 -person=4 -organization=2 -broadcast_program=1
@sparkle@	-art=50 -person=18 -product=3
@mitch@	-person=17 -event=11
@emmy_awards@	-award=27 -event=16
@a._vincent@	-person=31
@as@	-art=35 -education-educational_degree=15 -product=10 -location=6 -computer-programming_language=6 -chemistry=1 -language=1
@paperboy@	-product=29 -person=13
@hi@	-location=21 -organization=6 -chemistry=5 -art=5 -language=2 -title=1 -living_thing=1
@generation_kill@	-broadcast_program=59 -art=28 -person=1
@dundela@	-organization=26 -location=1
@enrique_bolaños@	-person=42
@canal_road@	-broadcast_program=21 -location=8
@ken_billington@	-person=28
@dahlia@	-living_thing=49 -art=14
@muse@	-person=860 -god=262 -art=61 -location=8 -organization=3
@william_cubitt@	-person=55
@champions_league_twenty20@	-organization=64 -event=1
@1812@	-event=20 -art=2
@roundhead@	-person=12 -location=7 -living_thing=1
@neville@	-person=18 -organization=17 -location=9 -product=2
@cyprian@	-person=155 -location=4
@banqiao@	-location=20 -metropolitan_transit-transit_line=1
@adder@	-living_thing=54 -organization=1
@white_album@	-art=69 -product=12
@providence@	-location=1141 -broadcast_program=150 -organization=138 -metropolitan_transit-transit_line=72 -product=13 -person=5 -art=4 -broadcast_network=1 -god=1
@white_night@	-art=27
@pray@	-art=45 -location=5 -people-ethnicity=1
@john_fogerty@	-person=412 -art=5
@crockett@	-location=86 -organization=1
@mamluks@	-location=22
@three_on_a_match@	-broadcast_program=21 -art=13
@warm_springs,_georgia@	-location=65
@concarneau@	-location=63 -organization=2
@whitney_young@	-person=50 -organization=4 -location=1
@may_day@	-time=587 -art=7
@pilbara@	-location=441 -organization=1
@venetic@	-language=25 -location=1
@performance@	-art=79 -product=2 -title=2
@u@	-art=39 -organization=31 -person=15 -chemistry=14 -location=5 -product=3 -finance-currency=1
@bastrop@	-location=142 -organization=3
@john_pringle@	-person=30 -title=1
@naro@	-language=27 -location=9 -organization=1
@zhejiang_university@	-organization=318 -location=1
@roca@	-organization=11 -person=7 -location=3
@buck_rodgers@	-person=38 -broadcast_program=1
@sweet_love@	-art=25 -broadcast_program=1
@ikebukuro_west_gate_park@	-art=14 -broadcast_program=8
@harris@	-person=157 -location=113 -organization=46 -title=1
@bs@	-organization=12 -education-educational_degree=11 -location=5 -finance-currency=2
@penguin_island@	-location=15 -art=6 -broadcast_program=1
@caterham@	-organization=76 -location=13 -location=2
@betaab@	-art=22
@lord_lyon_king_of_arms@	-title=189 -person=2
@swim@	-event=27 -art=9
@cabinets@	-title=30 -organization=9 -location=2
@biggar@	-location=116 -organization=1
@wabash_county@	-location=67
@mineral_wells@	-location=50 -organization=1
@garm@	-person=20 -product=5 -location=1
@trudeau@	-person=29 -broadcast_program=16 -location=2
@chelsea's@	-organization=25 -location=2 -person=1
@javier_lópez@	-person=39
@lake_albert@	-location=133
@moreno@	-location=43 -person=13 -product=2
@interplay@	-person=121 -event=1
@burnett_river@	-location=62
@pininfarina@	-organization=290
@carlisle_castle@	-location=78 -product=1
@born_in_the_u.s.a.@	-art=150 -event=1
@john_paddy_carstairs@	-person=39
@wonder_girls@	-person=243 -art=1
@amarok@	-product=38 -art=13
@the_mill@	-organization=45 -broadcast_program=4 -art=1 -location=1
@chorley@	-location=339 -organization=172
@still_standing@	-broadcast_program=120 -art=31
@shanti_bhushan@	-person=22
@miss_international_2013@	-event=38 -organization=1
@new_brunswick@	-location=5837 -organization=13
@mountain_view,_california@	-location=407 -organization=1
@emperor_xiaoming@	-person=45
@nc_state@	-organization=76 -location=1
@eastern_kentucky@	-organization=29 -location=7
@lynchburg@	-location=297 -organization=13 -event=2
@panama_canal@	-location=3165 -product=1
@willem_ii@	-organization=303 -person=13
@tempe@	-location=310 -organization=1
@neumann@	-person=17 -organization=3
@crete@	-location=3561 -event=66
@milestone@	-organization=125 -location=19 -person=8
@bangladeshis@	-organization=17 -people-ethnicity=11
@green_island@	-location=127 -event=2
@his_house@	-location=19 -title=1
@kilsyth@	-location=116 -event=5
@the_ring@	-art=331 -metropolitan_transit-transit_line=1
@betim@	-location=29 -organization=3
@algonac,_michigan@	-location=21
@culver@	-location=19 -metropolitan_transit-transit_line=5 -organization=5 -person=1
@cluedo@	-product=55 -broadcast_program=17
@american_horse@	-person=33 -living_thing=1
@alan_ayckbourn@	-person=346
@in_the_mix@	-art=21 -broadcast_program=2
@coningsby@	-location=35 -art=21
@pda@	-product=183 -art=1
@iranians@	-people-ethnicity=57 -location=7 -organization=1
@sheridan@	-location=208 -person=99 -organization=6
@julio_iglesias@	-person=436
@robert_a._w._lowndes@	-person=29
@men_of_war@	-product=28 -art=4
@the_great_war@	-broadcast_program=23 -art=10 -event=1
@aquitaine@	-location=2297 -title=7 -product=1 -people-ethnicity=1 -person=1
@balzers@	-location=28 -organization=3
@jack_london@	-person=604 -location=3 -organization=1
@province_of_belluno@	-location=90
@the_real_ghostbusters@	-broadcast_program=176 -art=13
@donald_barthelme@	-person=89
@conway@	-location=404 -person=50 -organization=6 -product=1
@garcía_íñiguez@	-person=39
@illingworth@	-person=10 -location=10 -organization=4
@circuit_mont-tremblant@	-location=20
@conrad_coleby@	-person=32
@kalidas@	-person=22 -art=8
@safe_house@	-art=23 -location=2 -person=2
@seeta_aur_geeta@	-art=34 -broadcast_program=1
@fisher-price@	-organization=131
@keighley@	-location=431 -organization=180
@st._joseph's_hospital@	-location=23 -organization=3
@geoffrey_howe@	-person=92
@regional@	-location=38 -organization=12 -event=7 -broadcast_network=2
@erebus@	-god=56 -product=18 -living_thing=2 -location=1
@casca@	-person=19 -art=2 -organization=1 -location=1
@silver_lake@	-location=199 -organization=8 -event=2 -product=1
@camaiore@	-location=24 -organization=1
@aledo@	-location=34 -organization=3
@rib@	-product=15 -body_part=6 -art=4 -location=2 -food=1
@la_felguera@	-location=20 -organization=1
@joseph_wilhelm_ernst@	-person=59
@2001_general_election@	-event=474
@piet_hein@	-person=29 -product=3
@ibo@	-organization=158 -people-ethnicity=17 -location=4 -language=3
@fiat@	-organization=1155 -product=3 -location=1
@con_air@	-art=121 -organization=1
@paris_opéra@	-location=127 -organization=21
@date_movie@	-art=43
@emil_theodor_kocher@	-person=22 -location=2
@ioannis_kolettis@	-person=34
@broken_english@	-art=20 -person=2 -language=2
@franchise@	-organization=46 -art=20 -product=16 -broadcast_program=2 -event=1
@quechua@	-people-ethnicity=754 -language=16 -location=3 -organization=3
@i_hadn't_anyone_till_you@	-art=25
@agnes_strickland@	-person=29
@fairhaven@	-location=76 -product=4
@bracken@	-living_thing=51 -location=17 -broadcast_program=15 -person=12
@methodist@	-religion-religion=1069 -location=12 -organization=3
@earl_haig@	-person=18 -title=12
@phoebus@	-person=79 -location=26 -god=1 -organization=1
@jimmy_wayne@	-person=44 -art=2
@dodge_city@	-location=142 -art=22 -organization=1
@indonesian@	-language=1038 -people-ethnicity=19 -organization=17 -broadcast_program=2 -event=1
@preakness@	-event=96 -location=5
@niv@	-art=44 -location=2
@diamond_rock@	-location=33 -product=2
@roadrunner_united@	-person=45
@pagsanjan@	-location=28 -event=1
@glasnost@	-event=128 -art=2
@idle@	-location=32 -product=2 -person=1
@michelle_pfeiffer@	-person=469
@reddish@	-location=76 -visual_art-color=2
@newton@	-location=656 -person=21 -product=4 -event=4 -organization=1
@sedgefield@	-location=155 -event=3
@carnarvon@	-location=159 -person=3 -product=1
@radzyń_podlaski@	-location=110
@werneth@	-location=42 -organization=1
@giordano@	-person=15 -organization=5
@ll@	-art=13 -title=5 -person=1 -language=1
@vandals@	-people-ethnicity=702 -organization=77 -person=8
@sp@	-organization=66 -location=65 -product=8 -language=8 -computer-programming_language=4 -person=1 -chemistry=1
@cadillac@	-location=85 -person=7 -organization=3 -art=1
@hendrik_willem_mesdag@	-person=20
@ballyduff@	-organization=36 -location=22
@schofields@	-location=18 -organization=4
@john_langhorne@	-person=19 -organization=1
@kuybyshev@	-location=36 -person=3
@são_sebastião@	-location=24 -person=3
@skylon@	-product=15 -location=13 -art=2
@cat's_eyes@	-person=18 -art=4
@state_of_the_union@	-art=28 -broadcast_program=5 -location=1
@nubia@	-location=613
@dyula@	-people-ethnicity=31 -language=8
@kuressaare@	-location=101 -organization=20
@the_verge@	-internet-website=84 -location=3 -art=1
@province_of_carolina@	-location=143
@arnemuiden@	-location=25 -event=1
@tulum@	-location=74 -product=7
@palladium@	-chemistry=63 -location=50 -organization=5 -person=4 -art=1
@k_league_classic@	-organization=207
@aims@	-organization=18 -art=2 -location=1
@brian_geraghty@	-person=35
@code_red@	-broadcast_program=17 -product=7 -art=5
@superintendent_of_schools@	-title=37 -organization=1
@duala@	-language=27 -people-ethnicity=27 -location=9
@kosovo@	-location=3491 -event=37 -organization=26 -art=5 -title=1
@palliser@	-location=35 -product=1
@weston@	-location=360 -person=28 -organization=4
@norika_fujiwara@	-person=25
@bolero@	-art=42 -product=1
@oxo@	-product=18 -organization=7 -person=6
@stagecoach_west@	-broadcast_program=41 -organization=12
@phyllis@	-broadcast_program=50 -person=9 -location=1
@hendersonville,_tennessee@	-location=84
@new_mexico@	-location=8643 -organization=62 -event=29 -product=11 -art=3 -title=1
@ridgewood@	-location=154 -organization=3
@kostas_karamanlis@	-person=99
@col@	-title=28 -organization=17 -location=2 -art=1 -product=1
@brownsville–harlingen–raymondville@	-location=20
@kentwood@	-location=42 -organization=2
@mioveni@	-location=21 -organization=14
@farley_mowat@	-person=132 -product=3
@cúcuta@	-location=156 -organization=3
@lithuanian@	-language=679 -people-ethnicity=174 -location=99 -organization=7 -event=2
@interscope@	-person=190 -organization=1
@guymon@	-location=27
@scilla@	-living_thing=49 -location=22
@bad@	-art=121 -event=17 -biology=7 -location=6
@junkanoo@	-location=30 -art=1
@chris_economaki@	-person=50
@robert_mills@	-person=93 -organization=1
@goths@	-people-ethnicity=719 -location=1
@tanglewood_music_center@	-organization=109 -event=7
@st._andrew's@	-location=24 -organization=13
@mio@	-location=16 -organization=9 -person=6
@extreme_championship_wrestling@	-organization=668 -broadcast_program=2
@poggibonsi@	-location=42 -organization=32
@springhill@	-location=123 -broadcast_program=11 -event=1
@piacenza@	-location=18 -organization=4
@katla@	-location=20 -art=4 -language=2 -living_thing=1
@bermondsey@	-location=325 -event=3
@leerdam@	-location=56 -person=2
@nelson_city_council@	-organization=20 -location=2
@polynesia@	-location=930 -living_thing=1
@la_roux@	-person=161 -art=11
@sonshine_media_network_international@	-organization=37
@heine@	-person=67
@martha_wash@	-person=72 -art=2
@chicken_shack@	-person=70 -organization=1
@orange_county_fair@	-location=15 -event=5
@john_gregory@	-person=125 -art=2
@plymouth@	-location=3715 -organization=245 -product=19 -metropolitan_transit-transit_line=6 -event=3 -food=1
@academic_degree@	-education-educational_degree=42
@tim_erixon@	-person=21
@tangs@	-organization=18 -living_thing=5
@heusden-zolder@	-location=64 -organization=4
@audible@	-organization=25 -title=5
@chernobyl@	-location=224 -event=65 -art=1
@superfast@	-art=159 -product=1
@westbrook@	-location=77 -person=25
@randy_brown@	-person=22
@adulis@	-location=40 -living_thing=1
@leopoldville@	-location=53
@national_association_of_free_will_baptists@	-organization=22
@ender_in_exile@	-art=25
@coalition_government@	-person=25 -organization=11 -event=2
@antonis_remos@	-person=60 -art=1
@i_spy@	-art=30 -broadcast_program=10
@ramon_magsaysay@	-person=173 -location=4 -award=3
@the_alfred_hitchcock_hour@	-broadcast_program=20 -person=2
@adair@	-location=57 -person=20
@first_lady_of_the_united_states@	-title=356 -person=1
@route_3@	-location=231 -metropolitan_transit-transit_line=19
@moatize@	-location=20
@ronald@	-person=37 -location=1
@king_george_v@	-person=231 -product=9 -location=2
@manassas_gap@	-location=21 -event=3
@anuak@	-people-ethnicity=42 -language=18
@tracker@	-broadcast_program=22 -product=8 -person=7 -art=5
@roses@	-location=37 -art=12 -food=4 -living_thing=4 -event=1
@big_sur@	-location=219 -art=25
@peter_cox@	-person=33 -art=2
@crossed_swords@	-art=22 -product=4
@vicksburg@	-event=84 -location=15 -product=1
@themistius@	-person=37
@pt-109@	-product=58 -art=6
@gandhari@	-person=33 -language=6 -location=6
@dreamcatcher@	-art=47 -person=1
@michalovce@	-location=81 -organization=2
@fighting_irish@	-organization=32 -people-ethnicity=1
@blue_mountain@	-location=147 -person=26 -art=4 -food=1 -event=1 -organization=1 -product=1
@fc_koper@	-organization=65
@pip_williams@	-person=37
@the_way_we_live_now@	-art=33 -broadcast_program=29
@anatahan@	-location=16 -art=5
@october_revolution@	-event=1482 -title=1
@nieuwpoort@	-location=101 -event=3
@evening_standard@	-art=27 -award=2
@boreham@	-location=29 -person=1
@communist@	-organization=450 -location=7 -event=1
@labor_day@	-time=855 -art=10 -broadcast_program=1
@pro@	-organization=28 -biology=13 -person=8 -product=2 -broadcast_program=2 -title=1 -location=1
@televisa@	-location=1109 -broadcast_network=2
@rita_award@	-award=51 -organization=2
@solution@	-person=15 -art=5 -title=2 -product=1
@saki@	-person=120 -art=23 -language=1 -product=1 -location=1
@viadana@	-organization=34 -location=23 -person=5
@big_east_conference@	-organization=884 -event=3
@hanna-barbera@	-person=961 -organization=6
@over_the_limit@	-event=23 -broadcast_program=2
@north_branch@	-location=76
@sainte-anne@	-location=21 -organization=2
@confidence@	-art=19 -location=1 -product=1
@duke_of_atholl@	-title=58 -person=13
@emotions@	-art=66 -person=1
@saline@	-location=89 -food=2 -organization=1
@convair@	-organization=198 -product=1
@mvc@	-organization=33 -computer-programming_language=1
@ferrero@	-organization=17 -person=3
@face@	-art=114 -organization=3 -body_part=2 -medicine-medical_treatment=1 -broadcast_network=1 -person=1 -internet-website=1
@bruton@	-location=87 -person=3
@common@	-person=656 -living_thing=9 -organization=3
@royal_aircraft_factory@	-organization=21
@ashtabula_county@	-location=115
@school_of_the_art_institute_of_chicago@	-organization=353 -location=3
@marshal_ney@	-person=33 -product=1
@joffre@	-person=21 -location=6
@jennifer_finnigan@	-person=46
@mandu@	-location=44 -food=18
@gedeo@	-language=18 -people-ethnicity=16 -location=1
@greek_street@	-location=27 -art=3
@tcs@	-organization=88 -art=1
@azure@	-visual_art-color=201 -art=21 -product=3 -location=2 -living_thing=1
@the_secret_circle@	-broadcast_program=92 -art=26
@the_last_american_virgin@	-art=33
@st._johns@	-location=137 -organization=2 -event=1
@wwe_superstars@	-broadcast_program=49
@bartók@	-person=293 -art=1
@madison,_south_dakota@	-location=28
@ciudad_universitaria@	-location=67 -organization=1
@55_degrees_north@	-broadcast_program=29 -location=1
@henry_cowell@	-person=198 -location=1
@nimitz@	-product=13 -person=11 -organization=2 -location=1
@xm@	-organization=73 -product=10 -location=7 -art=5
@toyotomi_hideyori@	-person=73
@naomi@	-person=42 -art=2 -location=2
@2013_mtv_video_music_awards@	-event=52
@exit_through_the_gift_shop@	-art=35
@rock_and_roll@	-art=17 -location=3 -person=1
@la_florida@	-location=51 -art=13 -organization=5
@hidden_in_plain_view@	-person=30 -art=4
@lancing@	-location=62 -organization=31 -medicine-medical_treatment=2
@mar_del_plata@	-location=633 -organization=2
@fema@	-organization=62
@agira@	-location=16 -event=4
@buddy@	-person=40 -art=17
@alfonso_xi@	-person=68
@hamlin@	-location=61 -person=5
@stane_street@	-location=80
@jack_johnson@	-person=549 -art=4
@leech@	-living_thing=22 -person=7
@threshold@	-person=74 -broadcast_program=44 -art=24 -organization=14 -product=1
@rté_television_centre@	-location=24
@wrexham_county_borough@	-location=93
@todd@	-person=47 -location=38 -art=11
@sunny_hill@	-person=25 -location=3
@chicago_bulls@	-organization=2145 -event=63
@whitsunday_islands@	-location=53
@kaufman@	-location=54 -person=6
@regia@	-location=35 -living_thing=1
@trelleborg@	-location=136 -organization=31
@john_frank_stevens@	-person=28
@louise_michel@	-person=63 -location=2
@sunol@	-location=28
@not_necessarily_the_news@	-broadcast_program=36
@narwhal@	-living_thing=34 -product=4
@russian_navy@	-organization=422 -location=1
@nüwa@	-person=77
@ho-chunk@	-people-ethnicity=157 -language=4
@phar_lap@	-art=16 -organization=11
@beylerbeyi@	-location=21 -organization=7
@donald_tusk@	-person=186
@monty_woolley@	-person=73
@rose@	-person=128 -living_thing=111 -visual_art-color=28 -event=14 -location=12 -art=8 -food=1 -product=1
@candidate@	-event=27 -education-educational_degree=8 -art=3 -person=3 -title=1
@georges_braque@	-person=363
@eduardo_frei_montalva@	-person=112
@motörhead@	-person=1147 -art=18
@saitama_rapid_railway_line@	-metropolitan_transit-transit_line=24
@wendat@	-people-ethnicity=25 -language=2
@earl_of_dalhousie@	-title=20 -person=7
@lockwood@	-location=19 -person=12
@the_meaning_of_life@	-art=24 -broadcast_program=4
@george_dance@	-person=47 -organization=1
@masters_of_the_universe@	-art=155 -broadcast_program=2
@1868@	-event=103 -organization=23 -law=1
@uea@	-organization=18 -location=3
@united_states_virgin_islands@	-location=804 -organization=10
@vanier@	-location=65 -person=2 -event=1
@bosch@	-organization=510 -person=37
@aldine@	-location=12 -organization=8
@homicide@	-broadcast_program=164 -person=113 -art=20
@heliotrope@	-location=28 -living_thing=7 -visual_art-color=1 -person=1
@new_guinea@	-location=5078 -event=147
@wallaroo@	-location=61 -living_thing=11
@sam_simmons@	-person=23
@beats@	-organization=23 -person=1
@kickstarter@	-internet-website=1060 -art=2
@medway@	-location=348 -product=9 -person=8 -event=2 -organization=1
@.net@	-product=373 -art=6
@hessian@	-location=151 -language=9
@glover@	-person=27 -location=9 -product=2
@galaxie_500@	-person=90 -product=5
@rushville@	-location=51 -organization=2
@cola@	-food=26 -living_thing=7 -person=1
@pankow@	-location=137 -person=8
@shawnee_mission_east_high_school@	-organization=25 -location=2
@herb@	-food=28 -person=11 -art=6
@st._louis_blues@	-organization=1586 -art=27
@norden@	-location=89 -organization=7 -person=6
@squirrel@	-living_thing=71 -computer-programming_language=10 -product=7 -location=1
@antsiranana@	-location=82
@komodo@	-location=46 -art=6 -living_thing=3
@teen_choice_award@	-award=45 -event=4
@1997_afl_season@	-event=30
@former_yugoslavia@	-location=70 -event=4 -organization=1
@queen_of_hearts@	-art=26 -broadcast_program=2
@polk@	-location=240 -person=26 -event=1
@uppland@	-location=415 -organization=2
@fort_hood@	-location=363 -event=1
@jeans@	-art=29 -person=8
@vaux@	-person=19 -location=8 -title=1
@tuen_mun@	-location=188 -organization=62
@light@	-art=27 -location=20 -organization=6 -person=6 -product=4
@schreiber@	-location=24 -person=2
@foyn_coast@	-location=39 -person=1
@malagasy@	-location=300 -language=169 -people-ethnicity=110 -organization=2
@delahaye@	-organization=83 -product=1
@harry_nelson_pillsbury@	-person=34
@red_pine@	-living_thing=15 -person=8
@bitam@	-location=20 -organization=1
@henry_vi@	-person=680 -art=1
@barra_do_garças@	-location=20 -organization=3
@tumba@	-location=27 -product=3
@uralla@	-location=34
@lord_palmerston@	-person=126 -title=1
@the_suburbs@	-person=24 -art=15
@gori,_georgia@	-location=23
@1st_battalion@	-organization=79 -location=1
@jennifer_rush@	-person=98 -art=6
@sydney@	-location=17540 -organization=304 -event=111 -person=22 -broadcast_program=10 -product=5 -broadcast_network=4 -art=2 -transit=1
@donnie_iris@	-person=81
@roc@	-organization=56 -broadcast_program=47 -art=6 -location=5 -product=4
@pat_harrison@	-person=21
@king's_hall@	-location=20 -organization=14 -person=1
@leoben@	-location=94 -organization=4
@pj@	-organization=130 -person=4 -product=1
@silvanidae@	-living_thing=59
@latgalian@	-language=29 -people-ethnicity=19 -location=1
@worth@	-location=55 -art=32 -organization=3 -person=3
@roommates@	-art=15 -broadcast_program=8
@british_open@	-event=344 -product=1
@lorelei@	-art=27 -location=2 -broadcast_program=1 -person=1
@gosford@	-location=141 -person=2
@dunboyne@	-location=79 -title=1
@blackmore@	-person=24 -location=13
@oudenarde@	-event=28 -location=2
@the_farmer's_daughter@	-broadcast_program=52 -art=22
@bari@	-location=1141 -organization=378 -language=12 -people-ethnicity=10 -product=1
@u.p.@	-location=23 -organization=7
@kawasaki@	-organization=295 -location=239
@hitomi@	-person=48 -art=1
@elyria@	-location=79 -organization=3
@john_dory@	-living_thing=21 -art=1
@the_player@	-art=101 -person=1 -title=1
@magic_circle@	-organization=31 -art=1
@svan@	-language=34 -location=2
@endangered_species@	-art=19 -living_thing=1
@tammi_terrell@	-person=181
@expelled@	-event=21 -location=1
@vostok_1@	-event=87
@barry@	-location=366 -person=150 -organization=8 -art=6 -event=1 -award=1 -product=1
@midleton@	-location=146 -organization=68 -person=1
@a_wilhelm_scream@	-person=51 -art=1
@josé_de_san_martín@	-person=452 -location=3
@annual@	-art=36 -event=1
@the_new_masses@	-art=48
@lutheran_church@	-religion-religion=76 -location=3 -organization=3
@mumps@	-computer-programming_language=59 -product=2 -location=1
@all_kinds_of_everything@	-art=31 -broadcast_program=3
@guggenheim_fellowship@	-award=1173 -organization=2
@solid_gold@	-broadcast_program=85 -art=6 -person=6 -organization=1
@tom_vilsack@	-person=115 -event=1
@winchburgh@	-location=20 -event=1
@the_concorde_..._airport_'79@	-art=43
@red_square@	-location=345 -art=5 -person=1
@skylark@	-art=63 -person=21 -product=16 -organization=2
@eastern_michigan_university@	-organization=571 -location=1
@department_s@	-broadcast_program=98 -person=20
@kharkiv@	-location=1165 -organization=11 -transit=3 -event=1
@palmyra_atoll@	-location=128
@echuca@	-location=69 -product=3
@jarrah@	-living_thing=57 -organization=4 -person=1
@christoffer_andersson@	-person=30
@appomattox_court_house@	-location=207 -event=43
@bijeljina@	-location=206 -event=1
@bredevoort@	-location=17 -event=4
@sounder@	-art=32 -metropolitan_transit-transit_line=10
@vs.@	-art=43 -product=5 -broadcast_program=3
@scarecrow@	-art=59 -location=2
@rosko@	-person=19 -location=1
@camilla_spira@	-person=23
@tunnels@	-art=15 -location=9 -person=9
@the_format@	-person=73 -art=2
@concorde@	-product=595 -location=8 -art=2
@monticello,_indiana@	-location=20
@vancouver_island@	-location=1872 -organization=1
@play_dead@	-person=30 -art=18
@transamerica@	-art=73 -organization=21 -product=7
@spruce_pine@	-location=29 -living_thing=2
@cunningham_highway@	-location=36
@hygiene@	-medicine-medical_treatment=37 -location=4
@armed_forces_day@	-time=86 -organization=1
@carrick@	-location=58 -title=3 -person=1
@studio@	-person=7 -location=6 -organization=4 -title=2 -art=2 -product=1
@west_ham@	-organization=368 -location=303
@cremona@	-location=802 -event=2 -person=2
@buccaneers@	-organization=66 -art=1 -event=1 -broadcast_program=1
@osprey@	-living_thing=359 -location=10 -organization=4 -product=2
@cyrano_de_bergerac@	-art=430 -person=58
@like_a_virgin@	-art=170 -event=1
@mungo_park@	-person=74 -location=4
@crematory@	-art=24 -location=1
@stilo@	-location=25 -person=1
@pekin@	-location=55 -event=2
@industrial_areas_foundation@	-organization=31 -person=1
@dl@	-education-educational_degree=8 -organization=7 -title=6 -product=3 -religion-religion=1
@lance_burton@	-person=50
@shoshoni@	-location=17 -language=12 -people-ethnicity=2
@the_brave_fighter_of_legend_da-garn@	-broadcast_program=19 -organization=1
@the_killers@	-person=835 -art=83
@jerry_pournelle@	-person=270
@continental_micronesia@	-organization=28
@jawaharlal_nehru@	-person=1195 -organization=1
@i_am_sam@	-art=78 -broadcast_program=4
@garrick@	-person=20 -award=3 -location=3
@ncaa_tournaments@	-event=140 -organization=1
@highway_404@	-location=70
@michael_carter-williams@	-person=91
@paredes@	-location=58 -person=7 -organization=4
@continental_army@	-organization=1925 -event=1
@new_york_daily_news@	-art=227
@weetabix@	-food=31 -organization=4
@duke_of_medina_sidonia@	-title=35 -person=6
@erymanthos@	-location=34
@belsize_park@	-location=73 -organization=2
@platte_city,_missouri@	-location=28
@east_hills@	-location=58 -metropolitan_transit-transit_line=3
@kurukshetra@	-location=217 -art=16 -organization=4
@shanghai_rolex_masters@	-event=23
@gode@	-location=26 -person=1
@underground_atlanta@	-location=42 -art=3
@procyon@	-location=62 -living_thing=5
@metrobus@	-transit=62 -organization=62 -metropolitan_transit-transit_line=9 -location=1
@earthworm@	-living_thing=26 -art=3
@foreign_secretary@	-title=275 -person=1
@miguel_alemán@	-location=18 -person=17
@suzuki@	-organization=709 -person=14 -living_thing=1
@alive_ii@	-art=29 -event=1
@oromo@	-people-ethnicity=581 -language=88 -location=1
@u3@	-organization=14 -metropolitan_transit-transit_line=3 -transit=3 -chemistry=2
@pat_robertson@	-person=270 -organization=2
@goddard@	-person=14 -organization=8 -product=2 -location=1
@rishton@	-location=29 -organization=10
@hercules_and_love_affair@	-person=48 -art=2
@stacie_orrico@	-person=109 -art=14
@esmeralda@	-product=34 -art=24 -broadcast_program=16 -location=13
@wakayama_prefecture@	-art=326 -location=1
@bentley_rhythm_ace@	-person=34 -art=1
@earl_of_sandwich@	-person=24 -title=22 -location=4
@code_lyoko@	-broadcast_program=81 -product=2
@tain@	-location=122 -art=1
@hiroki_yoshimoto@	-person=21
@artisan@	-title=22 -organization=6 -person=3 -art=1
@fully_loaded@	-event=17 -art=5
@lui@	-art=28 -person=1
@daunte_culpepper@	-person=178
@lemuria@	-person=18 -art=12 -event=12 -product=1
@dinosaur_island@	-location=23 -art=2
@san_jose_state_spartans@	-organization=49
@walk_on_the_wild_side@	-art=107 -broadcast_program=8
@barton@	-location=181 -person=12 -organization=11 -product=1
@the_specials@	-person=380 -art=14
@sigmund_zois@	-person=22
@puri@	-location=483 -food=18 -person=2
@passchendaele@	-event=220 -location=30 -art=26
@suhl@	-location=116 -organization=1
@valentín_alsina@	-person=23 -location=6
@north_andover@	-location=63 -organization=2
@the_cave@	-art=44 -product=12 -location=1 -broadcast_network=1
@leonia@	-location=31 -living_thing=1
@gina_gershon@	-person=118
@guisborough_town@	-organization=22
@schism@	-art=14 -event=11
@fraunhofer@	-organization=15 -person=9
@railway_line@	-location=52 -metropolitan_transit-transit_line=43 -location=16 -organization=10
@midtown_atlanta@	-location=109
@first_wave@	-broadcast_program=51 -art=11 -event=1
@griquas@	-organization=46 -people-ethnicity=3
@erzincan@	-location=149 -event=2
@focal@	-computer-programming_language=17 -disease=2 -organization=2
@the_impressions@	-person=128 -art=1
@naima@	-art=29 -person=2
@robert_morris@	-person=246 -organization=34 -art=1
@william_crooke@	-person=26
@mike_goldman@	-person=22
@wilhelm_kube@	-person=36
@stephan_endlicher@	-person=29
@zabriskie_point@	-art=57 -location=15
@flow@	-person=25 -product=18 -art=12
@harland_williams@	-person=100
@heino@	-person=35 -location=4
@duma@	-organization=291 -location=2 -language=2
@prohibition@	-event=637 -organization=74 -law=6
@robert_joffrey@	-person=38
@daf@	-organization=93 -product=46 -person=26
@raimondo_montecuccoli@	-person=49 -product=9
@illusions@	-art=23 -product=1
@mughan@	-organization=38 -location=1
@battle_of_vimy_ridge@	-event=115
@zachary_taylor@	-person=698 -event=1
@harold_alexander@	-person=44 -title=1
@meteora@	-art=62 -location=52
@battle_of_mons@	-event=96 -location=1
@philo@	-person=221 -location=13 -art=8 -organization=1
@vibes@	-product=70 -art=18
@route_16@	-location=61 -metropolitan_transit-transit_line=9
@inaugural_season@	-event=79 -organization=1
@clarence_kolb@	-person=26
@struck_by_lightning@	-art=19 -broadcast_program=3
@mumbai@	-location=8402 -organization=45 -finance-stock_exchange=1
@bernardo@	-person=26 -location=8
@soviets@	-location=200 -organization=11 -event=4
@butlins@	-organization=140 -location=2
@duchesne@	-location=45 -person=13 -organization=1
@timothy_taylor@	-person=20 -organization=5
@st._ignace@	-location=122
@m.o.d.@	-person=46 -organization=3
@globus@	-art=32 -person=21 -product=6 -organization=5
@e._p._taylor@	-person=77
@leeds_city@	-organization=120 -location=7
@scars@	-art=29 -person=23 -organization=1 -medicine-symptom=1
@the_secret_service@	-broadcast_program=46 -organization=1
@grays@	-location=117 -organization=6 -visual_art-color=5 -person=1
@floater@	-person=25 -medicine-symptom=2
@akha@	-people-ethnicity=37 -language=7
@elaine_youngs@	-person=21
@bel_air@	-location=109 -product=21 -art=9 -organization=1
@cadillac_ranch@	-location=22 -art=10
@meath_county_council@	-organization=22
@beverly_hills@	-location=64 -art=19 -event=3 -broadcast_program=2
@1924–25@	-event=75 -product=1
@messiah@	-art=459 -broadcast_program=19 -product=10 -organization=3 -person=1
@marquess_of_salisbury@	-title=29 -person=12
@the_movies@	-product=25 -person=5
@que_sera_sera@	-art=26 -broadcast_program=3
@vladivostok@	-location=1085 -organization=2
@bruce_paltrow@	-person=31
@broadway_production@	-location=19 -art=2
@the_demon@	-art=32 -person=10
@new_jersey@	-location=18112 -organization=109 -art=36 -event=26 -product=12 -transit=2 -title=1
@rameswaram@	-location=165 -art=1
@governor_of_virginia@	-title=454 -person=1
@lee_university@	-organization=75
@tulsa@	-location=526 -organization=191 -art=8
@fort_mchenry@	-location=230 -product=1
@the_hill@	-art=197 -location=46 -broadcast_program=4
@knutsford@	-location=199 -organization=3
@skank@	-person=76 -art=1
@jack_rieley@	-person=28
@natasha_st-pier@	-person=66 -art=1
@norco@	-location=27 -medicine-drug=1 -organization=1
@mega@	-art=87 -broadcast_network=34 -location=9 -person=9 -broadcast-tv_channel=2 -organization=2 -medicine-medical_treatment=1 -event=1 -product=1
@méav_ní_mhaolchatha@	-person=28
@the_sports_network@	-broadcast_network=115 -organization=24
@meadowlands@	-location=106 -broadcast_program=1
@landsdowne@	-organization=32 -location=1
@jola@	-people-ethnicity=27 -language=4 -living_thing=1
@gulf_of_mexico@	-location=4320 -event=1
@winchester_cathedral@	-location=277 -art=27
@eea@	-organization=126 -location=1
@nummi@	-organization=41 -location=5
@party_leader@	-title=35 -organization=2
@kaupanger@	-location=22 -organization=11
@chucky_thompson@	-person=50
@singapore@	-location=16637 -organization=401 -event=6 -art=5 -product=3 -finance-currency=2 -transit=2 -broadcast_program=2 -broadcast_network=1 -people-ethnicity=1 -religion-religion=1 -title=1 -person=1 -language=1
@coastal_command@	-organization=66 -art=5
@la7@	-broadcast_network=80 -product=1
@stargazer@	-art=20 -living_thing=8
@torino@	-organization=596 -location=41 -product=8 -event=5 -art=4
@1928@	-event=349 -art=3 -person=1
@bosnian@	-location=561 -language=460 -people-ethnicity=23 -organization=5
@goth@	-people-ethnicity=44 -language=2 -art=1
@the_saints@	-location=15 -person=7 -art=4 -organization=4 -event=2
@nicolas_roeg@	-person=196
@ampleforth@	-location=33 -organization=16
@ipswich_to_ely_line@	-location=27
@barque@	-product=40 -organization=1
@acanthus@	-living_thing=19 -location=3
@the_mountaintop@	-art=25
@wmbr@	-broadcast_network=20
@mega_man@	-product=26 -broadcast_program=20
@netley@	-location=79 -person=1
@david_warshofsky@	-person=23
@tyranny@	-title=10 -art=9 -broadcast_program=1
@unified_socialist_party@	-organization=45
@veteran_reserve_corps@	-organization=22
@babel@	-art=160 -location=34 -product=1
@love@	-person=242 -art=108 -location=14 -god=4 -organization=1
@lenape@	-people-ethnicity=696 -language=34 -location=3
@tgif@	-broadcast_program=75 -location=2
@montclair@	-location=174 -product=9 -organization=3
@johnny_english_reborn@	-art=50
@koropi@	-location=17 -organization=6
@united_states_federal_judge@	-title=2068
@west_nile_virus@	-living_thing=138
@armenian_soviet_socialist_republic@	-location=66
@porn_star@	-title=40 -person=1
@e.leclerc@	-organization=22
@mizuho@	-location=42 -product=15 -organization=5
@no._120_squadron_raf@	-organization=28
@frank_winfield_woolworth@	-person=22 -organization=1
@pflp@	-organization=23
@growl@	-product=19 -art=4
@vinton_county@	-location=53 -organization=15
@west_coast_hockey_league@	-organization=89
@dace@	-living_thing=32 -product=1
@cherub@	-art=53 -location=32 -product=4
@queenston_heights@	-location=24 -event=9
@primetime_emmy_award@	-award=864 -event=3
@bart@	-transit=125 -person=15 -event=2 -location=1
@lawrence,_kansas@	-location=600 -organization=1
@american_society_for_reproductive_medicine@	-organization=23
@kntv@	-broadcast_network=99 -broadcast_program=1
@lilys@	-person=41 -product=1
@shilluk@	-people-ethnicity=46 -language=5
@ovambo@	-people-ethnicity=41 -language=7 -location=2
@brahui@	-language=46 -people-ethnicity=39
@ava@	-location=132 -event=8 -product=5 -person=4 -organization=2
@1982@	-event=1290 -art=5 -person=4 -organization=2 -product=2 -award=1
@national_book_critics_circle_award@	-award=477 -organization=9
@yamato_takeru@	-person=37 -art=8
@the_warlords@	-art=33 -event=1
@flute@	-product=555 -art=5
@aol_radio@	-product=125 -organization=4
@don_mckay@	-person=25 -art=1
@corgi@	-organization=35 -living_thing=20
@c._d._broad@	-person=32
@westside@	-location=63 -art=5 -organization=5
@grand_junction@	-location=177 -location=2 -organization=1
@orthodox_christianity@	-religion-religion=85 -organization=7
@unleashed@	-person=47 -art=40 -product=1
@sleeping_beauty@	-art=286 -product=1
@caius@	-organization=20 -person=10
@paulina@	-art=20 -person=19 -location=9 -broadcast_program=1
@dean@	-person=57 -organization=22 -location=22 -title=18 -event=10
@blackout!@	-art=22 -organization=4
@reiserfs@	-product=33
@harbourfront@	-location=76 -metropolitan_transit-transit_line=2
@chieti@	-location=228 -organization=30
@the_government@	-organization=20 -person=5 -location=1
@morton@	-organization=190 -location=93 -person=30 -title=1
@anson_mount@	-person=64
@fidenza@	-location=33 -organization=1
@tangram@	-product=15 -art=6
@higham@	-location=45 -person=1
@weed@	-medicine-drug=20 -person=18 -location=2 -organization=1 -living_thing=1
@chocolat@	-art=117 -person=9 -broadcast_program=3
@satellite@	-art=54 -product=9 -broadcast_network=1 -organization=1 -person=1 -living_thing=1
@medley@	-location=18 -person=7 -art=2
@aegon_international@	-event=38
@thaïs@	-art=88 -person=1
@partizan@	-organization=480 -person=3
@western_canada@	-location=599 -organization=1
@sequoyah@	-person=95 -location=24 -organization=1
@northeastern_state@	-organization=18 -location=3
@frome@	-location=352 -person=1
@el_obeid@	-location=33 -event=1
@frobisher_bay@	-location=147 -art=2
@food@	-food=10 -organization=10 -person=8 -art=6
@novo_hamburgo@	-location=60 -organization=31
@ahmed_aboul_gheit@	-person=24
@private@	-title=917 -art=14 -organization=8 -person=6 -location=1
@head@	-title=93 -person=25 -body_part=9 -art=7 -disease=2 -location=2 -organization=1 -product=1 -living_thing=1
@cornwall_royals@	-organization=127
@kappa@	-organization=48 -product=3 -location=2 -art=1
@deer_park@	-location=156 -organization=2
@tura@	-location=41 -language=2
@pátzcuaro@	-location=53
@sunnyside@	-location=136 -organization=21 -art=15
@hohenzollern@	-product=17 -location=16 -person=4 -organization=3
@the_cult@	-person=385 -broadcast_program=22 -art=11
@juan_de_mena@	-person=28 -location=1
@hallelujah@	-art=183 -person=1
@john_martyn@	-person=179
@spain's@	-location=19 -organization=2 -event=1
@invasion_of_okinawa@	-event=96 -product=1
@good_samaritan@	-art=22 -location=2
@eric_friedman@	-person=21
@bien_hoa_air_base@	-location=97
@middle_park@	-location=47 -event=4
@suburban@	-product=28 -event=7 -location=3
@milk@	-art=201 -food=71 -location=6 -title=2 -organization=1 -person=1
@chagatai@	-language=43 -person=28
@bayonne@	-location=741 -organization=95 -event=5 -food=1
@poti@	-location=164 -event=1
@sfa@	-organization=113 -person=1
@pontic@	-location=44 -people-ethnicity=9 -language=5 -medicine-medical_treatment=1
@sas@	-organization=491 -product=27 -broadcast_network=6 -person=3 -computer-programming_language=1
@king_henry_vi@	-person=104
@jonas_l.a.@	-broadcast_program=49 -art=1
@charminar@	-location=83 -art=2
@kamakhya@	-god=41 -location=11
@ignite@	-person=41 -art=6 -product=2
@british_raj@	-location=1733 -product=1 -organization=1
@kassel@	-location=1355 -event=6 -organization=5
@denver_broncos@	-organization=3737 -event=98
@sabrina_the_teenage_witch@	-broadcast_program=34 -art=12
@milwaukie@	-location=77 -organization=2
@middle_east@	-location=7889 -event=40 -organization=4 -people-ethnicity=1
@freebird@	-art=21 -person=1
@cmu@	-organization=32 -art=1
@wadsworth@	-location=25 -organization=4 -product=2 -person=1
@space_shuttle_columbia@	-product=200 -event=3
@fulham@	-organization=2321 -location=507
@66@	-location=14 -product=5 -event=3 -organization=3 -art=3 -person=3
@saroj_khan@	-person=57
@chester,_west_virginia@	-location=40
@mithi_river@	-location=20
@bears@	-organization=94 -event=16 -living_thing=8 -art=7 -location=3 -person=1
@jerzy_giedroyc@	-person=24
@the_gap@	-location=41 -organization=12 -art=3
@atn_bangla@	-broadcast-tv_channel=28 -broadcast_network=2
@campione!@	-art=25
@yamashiro@	-location=25 -product=24 -person=1
@acupuncture@	-title=43 -art=1
@moonwalker@	-art=51 -product=3 -event=1
@december_25@	-time=296 -location=1
@brandi_carlile@	-person=120 -art=2
@monaghan@	-location=318 -organization=214 -product=7
@high_places@	-person=27 -art=1
@a_double_shot_at_love@	-broadcast_program=22
@taste@	-person=46 -art=7 -organization=4 -broadcast_program=2
@hava_nagila@	-art=51
@panzer_army_africa@	-organization=21
@diy@	-organization=32 -broadcast_network=21 -internet-website=2 -event=1 -person=1
@senai@	-location=21 -organization=11
@jaxa@	-organization=129 -person=2
@leka@	-location=23 -person=8
@cold_chillin'@	-organization=22 -art=3
@whitesnake@	-person=684 -art=21
@arista@	-organization=286 -location=1
@99@	-art=29 -location=10 -organization=7 -product=6 -event=6
@michael_shepley@	-person=43
@castile_and_león@	-location=2524 -organization=1
@the_lloyd_bridges_show@	-broadcast_program=47 -person=1
@chumphon@	-location=57 -organization=5
@hejira@	-art=20 -event=1
@krzysztof_wielicki@	-person=21
@paisley@	-location=854 -person=10 -organization=3
@ashurst@	-location=19 -organization=5 -person=1
@chinnor@	-location=43 -organization=5
@paul_vi@	-person=60 -organization=1
@supergirl@	-art=81 -broadcast_program=4
@bishop_of_oxford@	-title=192 -person=5 -location=1
@uss_president@	-product=37
@torchwood@	-organization=27 -living_thing=3
@criccieth@	-location=66
@northgate@	-location=52 -organization=2
@selwyn@	-location=22 -person=18 -organization=9
@publisher@	-title=137 -product=12 -person=1
@daily_kos@	-internet-website=140
@bismarck_archipelago@	-location=378 -event=3
@ted_nugent@	-person=544 -art=9
@stoke_gifford@	-location=50
@cheshire@	-location=4627 -organization=373 -food=9 -person=2
@budrus@	-location=12 -art=10
@third_anglo-maratha_war@	-event=116
@metropolitan_police@	-organization=346 -location=2
@bura@	-location=14 -language=6
@habakkuk@	-person=62 -art=32
@walkerville@	-location=51 -organization=1
@baddeck@	-location=42
@ladell_betts@	-person=42
@o.c.@	-person=96 -title=37 -broadcast_program=4 -location=2
@sonic_youth@	-person=1246 -art=1
@la_pallice@	-location=115
@moderat@	-person=23 -art=5
@hurricane_emily@	-event=29
@schengen@	-organization=46 -location=26
@washington_nationals@	-organization=141 -person=1
@the_hitchhiker's_guide_to_the_galaxy@	-art=346 -product=10
@vitesse@	-organization=386 -product=7
@soviet_top_league@	-organization=826 -event=6
@northwest_coast@	-location=27 -people-ethnicity=6
@the_orphanage@	-organization=15 -art=10
@gambell@	-location=20 -person=1
@york_centre@	-location=69
@st._clement@	-location=15 -person=5
@naab@	-location=39 -organization=5
@st._louis_gateway_film_critics_association@	-organization=22 -event=1
@sunshine@	-art=143 -location=119 -organization=36 -person=25 -broadcast_program=6 -event=1
@holding_the_man@	-art=32
@roque_sáenz_peña@	-person=59 -location=2
@ppd@	-organization=278 -chemistry=3
@supersonic@	-art=32 -broadcast_program=7 -person=1 -product=1
@archer@	-broadcast_program=148 -location=41 -person=18 -product=4
@hist@	-person=249 -product=1 -organization=1
@human_drama@	-person=45 -art=2
@larry_carlton@	-person=215 -art=4
@der_kommissar@	-broadcast_program=35 -art=21
@love_takes_time@	-art=23
@gnosall@	-location=27
@tyler@	-location=281 -person=31 -product=3 -organization=1
@ruiz@	-person=77 -location=3
@jester@	-title=30 -art=6 -organization=2
@blanco@	-location=32 -person=18 -art=5
@taiji@	-person=19 -location=14
@juneteenth@	-time=60 -art=6
@ino@	-location=30 -person=1
@south_gippsland@	-location=105 -metropolitan_transit-transit_line=2
@2009–10_season@	-event=594 -organization=1
@colgate@	-organization=119 -location=18
@amy_nuttall@	-person=39
@maharana_pratap@	-person=69 -broadcast_program=2
@jackal@	-living_thing=60 -product=6
@tochigi@	-art=84 -location=36
@mission_valley@	-location=20
@alicia_bridges@	-person=28 -art=1
@leslie_morshead@	-person=50
@people's_liberation_army_ground_force@	-organization=36
@mythos@	-product=14 -person=6 -organization=5 -broadcast_program=5 -art=4
@the_first_church_of_christ,_scientist@	-location=19 -religion-religion=1
@bellona@	-god=52 -product=13 -location=12 -organization=8
@inca@	-location=93 -organization=3 -product=1 -finance-currency=1 -people-ethnicity=1
@carrickmore@	-location=32 -organization=1
@19th_arrondissement_of_paris@	-location=21
@sea_otter@	-living_thing=17 -product=6
@canton_of_jura@	-location=51
@allan_maceachen@	-person=23
@cold_spring@	-location=62 -organization=25
@monk@	-person=88 -title=86 -location=4 -art=2
@elias_murr@	-person=24
@hogfather@	-art=55 -broadcast_program=17
@causeway@	-location=28 -organization=17
@david_j._eicher@	-person=432
@apalachicola@	-location=92 -people-ethnicity=3
@burgess_company@	-organization=22
@hindu@	-people-ethnicity=6440 -religion-religion=1352 -art=2 -event=1 -organization=1
@vb@	-computer-programming_language=18 -organization=8
@april_25@	-time=290 -organization=2
@156@	-product=41 -metropolitan_transit-transit_line=7 -location=7 -art=5 -organization=2
@north_west_frontier@	-location=15 -art=13 -event=1
@st_mirren@	-organization=41 -person=1
@ib@	-organization=120 -education-educational_degree=14 -location=5
@oak_hill@	-location=118 -organization=2
@mickey_factz@	-person=22
@ulster_cup@	-event=35
@earl_of_southampton@	-title=24 -person=22
@bookends@	-art=34
@largo,_maryland@	-location=21
@castile@	-location=272 -person=1
@taru@	-person=29 -art=1
@prophetstown@	-location=20 -event=1
@steven_berkoff@	-person=205
@kildare_county@	-organization=50 -location=10
@sunny_day_real_estate@	-person=130 -art=4
@big_lake@	-location=62 -broadcast_program=13
@rias@	-location=35 -person=1
@elliott_smith@	-person=398 -art=18
@the_cruel_sea@	-person=75 -art=68
@times_of_grace@	-person=15 -art=7
@warrenton@	-location=132 -organization=1
@it's_showtime@	-organization=118 -broadcast_program=35
@truly@	-person=23 -art=15 -broadcast_program=1
@anglo-irish@	-people-ethnicity=28 -location=2 -language=1
@travis_hafner@	-person=55
@woodsville@	-location=26 -organization=2
@patrol_boat@	-broadcast_program=19 -product=2
@national_league@	-organization=5510 -event=125
@kino_international@	-organization=46 -location=9
@38_degrees@	-organization=17 -location=5
@merseyside@	-location=1645 -organization=3
@jna@	-organization=57 -product=1
@tejas@	-location=11 -art=11 -product=7 -food=4 -people-ethnicity=2 -god=1
@st_agnes@	-location=59 -person=3
@charlie's_angels@	-broadcast_program=537 -art=145 -product=2
@liberty_tree@	-location=20 -art=1 -organization=1
@arsenal_of_democracy@	-art=20 -product=3
@joe@	-person=351 -art=35 -product=3 -organization=1 -location=1 -broadcast_program=1
@asteria@	-god=24 -person=4
@dd_national@	-broadcast_network=134 -organization=2
@berea@	-location=84 -organization=4
@judge_judy@	-broadcast_program=226 -person=3
@yakut@	-people-ethnicity=45 -language=9 -person=6 -location=1
@terry_harper@	-person=21
@u.s._house_of_representatives@	-organization=861 -event=2 -location=1
@hikari@	-location=22 -art=12 -person=2 -organization=1
@lynx@	-living_thing=81 -product=61 -location=50 -transit=33 -organization=4 -metropolitan_transit-transit_line=3
@jurong@	-location=95 -organization=2
@law_and_order@	-art=20 -organization=7
@grégoire_kayibanda@	-person=37
@bishop_of_dunblane@	-title=57 -person=3
@pacific_palisades@	-location=135 -broadcast_program=24 -art=2
@producing@	-title=65 -chemistry=1
@emilia@	-location=123 -person=36 -living_thing=5 -event=3
@secaucus@	-location=94 -art=3
@fairly_legal@	-broadcast_program=59
@aaron_ramsey@	-person=68
@ahlen@	-location=37 -organization=1
@c._a._rosetti@	-person=34 -location=2
@church_history@	-art=28 -organization=2
@the_losers@	-art=43 -person=2
@do_the_right_thing@	-art=100 -broadcast_program=5
@mahón@	-location=64 -food=1
@soccer_am@	-broadcast_program=166
@gong@	-person=187 -product=77 -organization=1 -broadcast_program=1
@coleophora_adelogrammella@	-living_thing=20
@charles_martel@	-person=351 -product=10
@new_hope@	-location=89 -organization=1
@charles_collingwood@	-person=51
@nicky_silver@	-person=24
@abaco@	-location=43 -product=2
@outlaws@	-person=68 -broadcast_program=45 -product=13 -organization=11
@united_states_women's_national_field_hockey_team@	-organization=25
@afghanistan@	-location=12776 -organization=189 -event=68 -title=5 -finance-currency=1
@national_revolution@	-event=31 -location=1
@langwarrin@	-location=22 -organization=2
@loen@	-location=22 -organization=4
@spanish_american@	-people-ethnicity=33 -location=6
@tube@	-transit=64 -person=11 -location=5 -organization=4 -body_part=2
@the_dinah_shore_show@	-broadcast_program=25 -person=1
@nikita@	-broadcast_program=139 -art=64 -person=13 -location=1
@it's_magic@	-art=31 -person=1
@the_bing_boys_are_here@	-art=24
@duke_of_leinster@	-title=35 -person=7
@the_soft_boys@	-person=33
@hohenheim@	-location=22 -organization=4
@guttenberg@	-location=57 -person=1
@me-tv@	-broadcast_network=300
@edgar_prado@	-person=67
@wulfhere@	-person=32
@orange@	-location=1339 -organization=339 -food=327 -visual_art-color=145 -metropolitan_transit-transit_line=41 -event=22 -title=4 -art=3 -person=3 -living_thing=1
@army_of_two@	-product=38 -art=12
@ozark@	-location=38 -product=1 -organization=1
@pylon@	-person=55 -art=5 -location=1
@hans_sachs@	-person=63 -art=5
@the_crying_of_lot_49@	-art=61
@babar@	-broadcast_program=52 -person=44 -location=5
@princess_of_orange@	-person=13 -title=10
@jennings@	-location=96 -person=25 -art=15 -organization=6
@helian_bobo@	-person=37
@al_christie@	-person=46
@cospaia@	-location=45
@herb_pennock@	-person=40
@commentary@	-art=185 -title=3
@salmon@	-food=133 -living_thing=58 -location=37 -person=7 -product=3
@church_of_god@	-religion-religion=71 -organization=5
@prachi_desai@	-person=48
@michel_martelly@	-person=47
@endgame@	-art=170 -product=1
@route_36@	-location=51 -metropolitan_transit-transit_line=11
@doc@	-broadcast_program=59 -organization=21 -person=16 -art=7 -chemistry=2 -event=1
@pyle@	-location=28 -person=3 -organization=1
@south_central@	-location=71 -art=19 -broadcast_program=15 -organization=8
@junkers@	-organization=132 -product=4 -person=2
@bay_city@	-location=263 -art=1 -organization=1
@ibrahim@	-person=63 -location=2
@normandy@	-location=3705 -event=94 -organization=3 -metropolitan_transit-transit_line=1 -title=1
@nicholas_le_prevost@	-person=24
@babylon_5@	-broadcast_program=921 -product=1
@yalova@	-location=94
@the_modern_lovers@	-person=58 -art=11
@the_baby-sitters_club@	-art=19 -broadcast_program=13
@british_troops@	-organization=48 -location=2 -event=1
@coach_usa@	-organization=83
@deoband@	-location=50 -organization=2
@central_serbia@	-location=171 -people-ethnicity=2
@vocal@	-product=89 -title=1
@guaranteed@	-art=33 -organization=1
@university_of_colorado_law_school@	-organization=21
@chan_centre_for_the_performing_arts@	-location=28 -organization=1
@liberty_lobby@	-organization=40 -person=1
@steps@	-person=244 -broadcast_program=3 -art=1 -event=1
@shree_shiv_chhatrapati_sports_complex@	-location=52
@zhou_dynasty@	-event=203 -person=2
@south_kerry@	-organization=45 -location=8
@winter_park@	-location=133 -organization=3
@secret_police@	-organization=26 -title=7
@haguro@	-product=30 -location=7
@transjordan@	-location=229 -person=1
@who_do_you_think_you_are@	-art=45 -broadcast_program=6
@pippa_passes@	-art=16 -location=4
@middletown@	-location=648 -organization=2
@ritz_hotel@	-location=67 -organization=3
@march_25@	-time=299
@socrates@	-person=939
@the_lineup@	-broadcast_program=27 -art=12
@justin_vivian_bond@	-person=20
@legion_of_the_damned@	-person=27 -art=1
@yamada@	-location=25 -person=4 -broadcast_program=1
@ministry_for_foreign_affairs@	-organization=42 -title=1
@lovech@	-location=129 -organization=3
@amalaric@	-person=36
@saint_helier@	-location=161 -person=3
@tre_kronor@	-location=15 -broadcast_program=8 -organization=8
@wartburg@	-location=103 -organization=34
@leviathan@	-art=208 -product=12 -person=1
@carroll@	-location=377 -person=24 -organization=4
@indonesia_national_football_team@	-organization=120
@southminster@	-location=25 -location=1
@big_bang_theory@	-art=12 -broadcast_program=8
@russell@	-location=296 -person=75 -product=21 -title=2 -organization=2 -art=1
@vardar@	-location=154 -organization=71
@today_is_the_day@	-person=32 -art=2
@lord_dartmouth@	-person=30 -title=1
@bancroft@	-location=88 -person=6 -product=2 -award=1 -organization=1
@president_of_afghanistan@	-title=119 -person=1
@hunter_liggett@	-person=25 -location=1
@father,_dear_father@	-broadcast_program=32 -art=1
@fort_mcallister@	-location=17 -event=3
@french_colony@	-location=13 -event=12
@erasmus_quellinus_ii@	-person=24
@jake@	-person=23 -broadcast_program=3 -product=2 -art=1
@killing_joke@	-person=354 -art=11
@atwater@	-location=60 -person=2 -organization=1
@tomboy@	-art=20 -broadcast_program=1
@d.i.@	-person=60 -art=1
@native_american@	-people-ethnicity=6071 -person=2 -event=1 -language=1 -art=1 -location=1 -living_thing=1
@non@	-person=17 -food=2 -art=1
@e45@	-location=35 -product=1
@jamaica_inn@	-art=46 -location=20 -broadcast_program=3
@danny_k._davis@	-person=42
@cabaret@	-art=588
@mani@	-person=96 -location=89
@a_chump_at_oxford@	-art=20
@dwight@	-location=28 -person=10 -organization=3 -broadcast_program=1
@offa@	-person=18 -location=7 -product=3
@attrition@	-person=30 -disease=5 -medicine-symptom=1
@hearts@	-organization=875 -product=20 -art=7
@doylestown@	-location=100
@the_herd@	-person=119 -art=6 -location=1
@raf@	-organization=40 -location=3 -person=3
@proceedings_of_the_national_academy_of_sciences_of_the_united_states_of_america@	-art=29 -organization=1
@confederate_forces@	-organization=17 -location=7
@college_football@	-organization=185 -broadcast_program=7 -location=3 -event=2
@cadet@	-organization=68 -location=5 -product=1
@sword_stained_with_royal_blood@	-art=17 -broadcast_program=9
@cool@	-art=28 -person=6 -location=5
@channel_nine@	-broadcast_network=152 -broadcast_program=2
@ladybug@	-living_thing=15 -art=4 -person=2 -organization=1 -broadcast_program=1
@in_the_flesh@	-art=21 -broadcast_program=17
@lead@	-product=143 -chemistry=142 -location=36 -person=4 -title=1 -organization=1
@john_archibald_campbell@	-person=24
@e18@	-location=55 -product=1
@ui@	-organization=15 -person=3 -title=2
@huff@	-broadcast_program=67 -person=1
@a_shot_in_the_dark@	-art=52 -person=1
@santa_cruz_de_tenerife@	-location=330 -event=1
@lammas@	-time=45 -organization=1
@lebus@	-location=26 -organization=3
@telefís_éireann@	-broadcast_network=19 -organization=6
@koshish@	-art=23 -broadcast_program=1
@estopa@	-person=23
@ali_sami_yen@	-person=29 -location=1
@segunda_división@	-organization=1846 -event=15
@cinque_ports@	-location=162 -product=7
@isaacs@	-location=24 -person=8
@rose_red@	-broadcast_program=23 -visual_art-color=1
@house_of_lords@	-organization=5445 -person=58 -location=5 -art=3 -title=1
@international_velvet@	-art=25 -person=3
@rock,_rock,_rock@	-art=19 -broadcast_program=5
@coleophora_lixella@	-living_thing=30
@latter-day_saints@	-organization=25 -religion-religion=3
@köln@	-organization=70 -location=30 -product=25 -broadcast_program=1
@break_the_ice@	-art=20 -event=1
@child@	-person=20 -art=18 -title=6 -god=4 -disease=1
@arlon@	-location=152 -event=1
@kulm@	-location=51 -event=16
@registered_historic_place@	-organization=40
@robert_lee@	-person=34 -location=8
@led_zeppelin@	-person=2893 -art=6
@essays@	-art=43 -person=2
@maesteg@	-location=130 -organization=19
@kabardian@	-language=80 -people-ethnicity=2
@altdorf@	-location=36 -organization=11
@bill_evans@	-person=712 -art=2
@the_geelong_college@	-organization=28
@johnstown,_pennsylvania@	-location=367 -organization=1
@justice_minister@	-title=46 -organization=13 -person=1
@rich_boy@	-person=72 -art=3
@upper_sorbian@	-language=28 -people-ethnicity=1
@the_wallflower@	-broadcast_program=43 -art=3
@mam@	-language=27 -people-ethnicity=24 -art=5 -organization=1
@jonah@	-person=216 -art=37 -location=1
@3@	-organization=134 -art=128 -metropolitan_transit-transit_line=82 -location=69 -person=55 -product=28 -event=17 -time=10 -broadcast_network=4 -broadcast-tv_channel=1 -biology=1 -transit=1 -broadcast_program=1
@liberté@	-product=22 -art=3 -location=1
@gol@	-location=37 -organization=11 -title=8 -product=7
@the_brood@	-art=34 -person=9
@mutual_broadcasting_system@	-organization=250 -broadcast_program=3
@willesden@	-location=230 -title=2
@romanian_parliament@	-organization=27
@minturno@	-location=29 -event=1
@thurrock_council@	-organization=24 -location=2
@alpocalypse@	-art=32
@colon@	-location=31 -finance-currency=5 -body_part=5 -disease=5 -person=1
@nordjyske_jernbaner@	-organization=39
@keelung@	-location=281 -event=3
@38th@	-organization=15 -location=5 -event=2
@route_82@	-location=19 -metropolitan_transit-transit_line=1
@kilmichael_ambush@	-event=20
@sexton@	-title=75 -person=3
@yana@	-location=33 -people-ethnicity=15 -person=1
@bang_bang@	-art=28 -person=1
@lapu-lapu@	-person=42 -location=6
@goiatuba@	-location=16 -organization=6
@the_pains_of_being_pure_at_heart@	-person=53 -art=3
@saint_george@	-location=16 -broadcast_program=5 -organization=3 -art=1 -product=1
@umbro@	-organization=193 -location=1
@milner@	-person=14 -location=7
@isaac_israel_hayes@	-person=20
@alenia@	-organization=28 -product=1
@frida@	-art=115 -person=3
@naenae@	-location=21 -living_thing=1
@colwyn_bay@	-location=193 -organization=158
@project_x@	-art=64 -person=12 -broadcast_program=1
@county@	-location=1457 -organization=33 -title=7 -event=7 -product=4
@collegiate_school@	-organization=23 -location=3
@columbus@	-location=1607 -organization=152 -product=13 -event=3 -person=2 -art=1
@necaxa@	-organization=148 -location=3
@jakers!_the_adventures_of_piggley_winks@	-broadcast_program=53
@fort_victoria@	-location=96 -product=2
@battle_of_westport@	-event=86
@muddy_river@	-location=30 -art=7
@americana@	-art=49 -location=20 -broadcast_program=3 -organization=2 -living_thing=2 -event=1
@gresham@	-location=25 -person=2
@spearfish,_south_dakota@	-location=38
@the_sacrifice@	-art=40
@xavier_bettel@	-person=23
@corina@	-person=16 -art=4
@treharris@	-location=28 -organization=5
@46@	-location=16 -body_part=6 -product=4 -art=4 -organization=2 -event=1 -person=1
@old_saxon@	-language=125 -people-ethnicity=2
@boe@	-art=11 -location=7 -person=2
@san_gregorio@	-location=27
@north_of_60@	-broadcast_program=79 -location=1
@formaldehyde@	-chemistry=26 -art=3
@tommy_miller@	-person=20
@subterranean@	-art=13 -broadcast_program=10 -organization=5
@coleophora_violacea@	-living_thing=20
@maumee@	-location=46 -product=3 -organization=1 -event=1
@cabildo@	-location=43 -art=4
@next_of_kin@	-art=21 -broadcast_program=15 -person=5
@minister_without_portfolio@	-title=85 -organization=1
@mahican@	-people-ethnicity=91 -language=6
@huon_peninsula@	-location=64 -event=15
@fairbanks@	-location=308 -organization=7 -person=3
@montijo@	-location=27 -organization=2 -event=1
@jim_bunning@	-person=189
@tarapacá@	-location=66 -event=3
@rajah_humabon@	-person=21 -product=1
@bad_dog@	-broadcast_program=30 -art=2
@exit_wounds@	-art=38 -person=1
@ed_nimmervoll@	-person=43
@fountains_of_wayne@	-person=194 -art=5
@shakespeare@	-location=11 -art=4 -computer-programming_language=4 -organization=2
@mandy_moore@	-person=11 -art=9
@government_of_japan@	-organization=64 -location=1
@triana@	-location=29 -person=21
@blue_jacket@	-person=57 -product=2
@french_colonial@	-location=17 -event=3
@shotts@	-location=77 -person=1
@devils@	-organization=24 -art=5 -location=3
@bell@	-product=169 -organization=116 -location=106 -person=54 -living_thing=4 -broadcast_network=1
@saint_raphael@	-person=13 -location=11
@stokesley@	-location=50 -person=1
@john_torrey@	-person=31
@nandana_sen@	-person=27
@jeeva@	-person=64 -art=6
@vvv@	-organization=22 -art=12
@operation_tabarin@	-event=23
@speedy@	-art=13 -person=9 -product=3 -organization=3
@vasco@	-organization=28 -location=19 -art=4 -person=1
@clipstone@	-location=29 -organization=1
@tsuga@	-living_thing=43 -location=8
@american@	-location=89452 -people-ethnicity=1793 -organization=299 -language=98 -event=52 -food=37 -living_thing=11 -art=10 -broadcast_program=9 -product=7 -broadcast_network=1 -title=1 -person=1
@alma@	-location=180 -event=52 -organization=19 -art=14 -person=11 -product=5 -award=4
@edward_mendelson@	-person=41
@scone_abbey@	-location=33 -event=1
@diocese_of_cleveland@	-location=36
@thyme@	-food=32 -living_thing=7
@coleophora_milvipennis@	-living_thing=27
@sati@	-god=95 -art=3 -location=1
@navigator@	-title=23 -product=12 -art=6 -organization=2
@castleknock@	-location=90 -organization=3
@west_kerry@	-organization=26 -location=8
@ramesses@	-person=27 -location=3
@abraham_ortelius@	-person=104
@elements@	-art=15 -person=13 -location=11 -product=3
@peugeot_905@	-product=20 -organization=1
@normal@	-art=26 -organization=12 -location=4
@dk@	-location=15 -organization=12 -person=4
@portales@	-location=38 -person=1
@south-western@	-location=29 -location=1
@rumney@	-location=49 -person=1
@achaean@	-location=12 -organization=11
@molde_airport,_årø@	-location=24
@oppenheimer@	-person=24 -organization=5
@the_tony_randall_show@	-broadcast_program=23 -person=1
@susan_mckeown@	-person=27
@white_christmas@	-art=52 -broadcast_program=13
@407@	-product=12 -location=9
@solomon_islands@	-location=3408 -organization=95
@church_of_england@	-organization=6590 -religion-religion=6
@spey@	-location=24 -product=11
@the_adventures_of_sherlock_holmes_and_dr._watson@	-broadcast_program=17 -art=3
@queen's@	-person=65 -location=55 -organization=45 -event=11 -title=1
@reggio@	-location=91 -organization=2
@opelika@	-location=60 -organization=4
@earthworks@	-person=17 -art=7 -organization=1
@canine_teeth@	-body_part=29
@universidad_católica@	-organization=474 -location=2 -broadcast_network=1
@paul_rauhihi@	-person=30
@capriccio@	-art=95 -organization=2
@st_kilda@	-location=477 -metropolitan_transit-transit_line=9 -organization=8
@stan_javier@	-person=26
@veles@	-location=135 -god=40
@kay@	-person=23 -location=15 -organization=9 -event=2 -art=2 -product=1
@ferdinand_magellan@	-person=384 -location=4
@casuarina@	-living_thing=112 -location=1
@western_pennsylvania@	-location=333 -organization=3
@orwell@	-location=52 -person=37 -product=1 -award=1
@steve_armstrong@	-person=38
@oru_kal_oru_kannadi@	-art=32
@harper_valley_pta@	-art=35 -broadcast_program=21
@daisies@	-living_thing=37 -art=6
@ça_ira@	-art=14 -product=13
@namsan@	-location=34 -person=1
@lemming@	-living_thing=19 -art=6
@prometheus_books@	-organization=164
@penny_dreadful@	-broadcast_program=25 -art=3
@poppies@	-food=21 -living_thing=9
@zacapa@	-location=44 -organization=5 -food=1
@nana@	-art=126 -person=34 -internet-website=1 -chemistry=1 -location=1
@enchantment@	-person=18 -art=7
@conservativehome@	-internet-website=40
@festus@	-person=100 -location=15
@remember@	-art=19 -time=1
@craig_mackail-smith@	-person=31
@president_harrison@	-person=24 -organization=1
@busted@	-person=185 -art=24 -broadcast_program=1
@xenia@	-location=79 -person=15 -living_thing=10 -organization=2
@sambre@	-location=106 -event=17
@charango@	-product=19 -art=3
@aboriginal_tent_embassy@	-location=31
@commandant@	-title=478 -organization=1
@pavel_kohout@	-person=31
@fipa@	-organization=18 -event=5 -language=4 -people-ethnicity=3
@maastricht@	-location=1066 -event=4
@tales@	-product=24 -art=6 -title=2
@grand_duchy_of_posen@	-location=109
@uch@	-location=28 -organization=1
@my_hero@	-broadcast_program=77 -art=19 -organization=2
@marco@	-person=32 -organization=9 -location=5 -event=4 -product=1 -art=1 -broadcast_program=1
@now_and_forever@	-art=24 -broadcast_program=1
@crappie@	-living_thing=44
@dunham@	-location=22 -person=1
@pride_&_glory@	-person=26 -art=8
@wwf_raw@	-broadcast_program=13 -product=9
@diyala@	-location=62 -event=3
@robert_w._service@	-person=92
@tell_city@	-location=23 -organization=2
@mayo@	-location=263 -people-ethnicity=19 -broadcast_program=17 -organization=3 -event=2 -person=2 -food=1 -product=1
@castiglione_olona@	-location=20
@thai_premier_league@	-organization=726 -event=19
@simha@	-art=20 -person=1
@bascule@	-location=30
@st_david's@	-location=35 -title=4
@ddp@	-organization=40 -person=1
@thoreau@	-person=39 -location=2
@dev@	-person=155 -art=9 -god=3
@bass@	-product=6613 -food=184 -location=153 -title=45 -organization=32 -person=20 -living_thing=11
@thomas_dufferin_pattullo@	-person=37
@barnum@	-art=77 -location=13 -person=5
@sandanski@	-location=100 -person=1
@copley@	-location=36 -person=10 -award=1
@grouplove@	-person=48 -art=1
@high_school_musical_2@	-broadcast_program=163 -art=5
@national_academy_of_sciences@	-organization=888 -location=1
@awb@	-organization=16 -art=11
@seth_thomas@	-person=32 -organization=1
@padi@	-organization=25 -person=9 -location=1
@balla@	-location=16 -person=6
@duke_of_alba@	-person=52 -title=39
@calf@	-body_part=32 -living_thing=1
@colonial@	-location=126 -organization=16 -event=4 -title=1
@crackerjack@	-broadcast_program=48 -art=27
@backyard_babies@	-person=106 -art=4
@john_hunter@	-person=171 -location=2
@phoenicia@	-location=1109 -language=1
@scullion@	-person=19 -title=12 -art=2
@poitiers@	-location=756 -organization=7 -event=3 -title=1
@st_albans@	-location=903 -organization=14 -product=9 -event=6 -title=6 -person=1
@football_association_of_ireland@	-organization=188
@morningwood@	-person=52 -art=5
@colac@	-location=83 -product=2
@fredericktown@	-location=58 -organization=1
@stadium@	-location=150 -event=1 -person=1
@cold_sweat@	-art=34 -person=3 -medicine-symptom=2
@uckfield@	-location=164 -location=1
@rafi@	-organization=58 -person=1 -location=1
@lake_jocassee@	-location=21
@zveno@	-organization=24 -person=1
@changsha@	-location=660 -event=2
@city_of_newcastle@	-location=40 -organization=2
@krosno_county@	-location=136
@kiveton_park@	-location=31 -organization=9
@seto@	-location=56 -language=1
@meissen@	-location=300 -organization=26 -language=1
@burmese@	-language=319 -people-ethnicity=16 -living_thing=3 -person=1 -event=1
@nagina@	-location=24 -art=6
@b'nai_brith_canada@	-organization=34
@antonio_segura@	-person=20
@mysia@	-location=146
@neuwied@	-location=207 -event=3
@paris-sorbonne_university@	-organization=92
@gander@	-location=148 -living_thing=1
@bebe@	-person=16 -organization=9 -language=2
@saco@	-location=107 -organization=6 -product=1
@threads@	-broadcast_program=62 -art=6
@cassville@	-location=38 -event=1
@metacomet@	-person=58 -location=4 -product=2
@walt_disney@	-person=2116 -organization=123
@minx@	-organization=15 -art=7 -product=6 -broadcast_network=2
@brăila@	-location=252 -organization=4
@john_henry_johnson@	-person=30
@berwick,_pennsylvania@	-location=46
@it_might_be_you@	-art=24 -broadcast_program=9
@infantry@	-title=493 -organization=14 -location=2 -product=1
@earl_of_chester@	-title=124 -person=2
@chl@	-organization=299 -location=2
@opal@	-person=20 -event=14 -location=9
@gil_de_albornoz@	-person=25
@norwich_city@	-organization=1924 -location=4
@bir@	-location=17 -art=6
@senghenydd@	-location=37 -event=5
@rosso@	-location=23 -person=9
@post_falls,_idaho@	-location=24
@last_mountain@	-location=22
@hausa@	-people-ethnicity=296 -language=222
@restless@	-art=77 -organization=22 -broadcast_program=9 -product=1
@j._r._monterose@	-person=15 -art=7
@jaimini@	-person=28 -art=1
@msnbc@	-broadcast_network=1797 -art=1 -broadcast_program=1
@carthaginian@	-location=220 -language=2
@little_belt@	-location=69 -product=3
@barakaldo@	-location=97 -organization=8
@jeannie@	-broadcast_program=21 -art=1 -person=1
@robinson_crusoe@	-art=14 -location=3 -broadcast_program=3
@evolution@	-art=174 -product=29 -broadcast_program=5 -person=3 -organization=1
@pocahontas@	-person=294 -art=204 -location=87 -product=5
@azeris@	-people-ethnicity=32 -location=4
@birds_of_prey@	-art=127 -broadcast_program=77 -location=9 -living_thing=2 -person=2
@the_wheeltappers_and_shunters_social_club@	-broadcast_program=20
@coral_sea@	-location=291 -product=9 -person=1
@loudon_wainwright_iii@	-person=244 -art=3
@lacy,_norris_j.@	-person=24
@districts@	-location=60 -organization=4
@b-side@	-organization=72 -art=9
@phil_mogg@	-person=47
@nakajima@	-organization=47 -location=12 -person=4 -product=1
@beagle_channel@	-location=112 -event=1
@eternal@	-person=159 -art=11
@metal_church@	-person=129 -art=9
@dour_festival@	-event=26 -location=1
@cocoon@	-art=79 -person=6 -organization=6 -product=5
@the_reluctant_debutante@	-art=26
@cardinal@	-title=2772 -living_thing=67 -metropolitan_transit-transit_line=55 -organization=18 -visual_art-color=14 -person=4 -food=2 -location=2 -event=1 -art=1
@ingrian_finns@	-people-ethnicity=25
@fifa_world_player_of_the_year@	-award=181 -event=1
@anzac@	-organization=55 -location=10 -event=10 -product=3
@dangerous_women@	-broadcast_program=14 -art=11
@the_hermitage@	-location=59 -organization=4
@jonah_hex@	-art=23
@pendennis_castle@	-location=49 -product=2
@privy_council@	-organization=902 -title=44
@underground@	-art=83 -transit=83 -location=8 -product=4 -organization=1 -broadcast_program=1
@extended_play@	-art=22 -broadcast_program=4
@sayed_darwish@	-person=25
@mgh@	-art=16 -location=5
@aristeas@	-person=19 -art=1
@blue_bell@	-location=19 -organization=1
@rules_of_engagement@	-broadcast_program=185 -art=29 -organization=1
@hemorrhage@	-medicine-symptom=16 -art=3 -disease=2
@kent_carter@	-person=21
@box@	-living_thing=42 -location=33 -organization=11 -broadcast_network=1 -art=1 -person=1
@madison_avenue@	-location=303 -person=44 -art=1
@kim_appleby@	-person=23 -art=1
@warner_robins@	-location=42 -organization=2
@frank_knox@	-person=101 -product=1
@nicola_porpora@	-person=80
@golan@	-location=29 -organization=2 -person=1
@peggy_sue@	-art=49 -person=27
@oppian@	-person=24 -location=1
@ligonier@	-location=30 -person=3
@mid-atlantic_championship_wrestling@	-organization=130 -broadcast_program=1
@san_isidro@	-location=187 -organization=4 -person=1
@the_american_prospect@	-art=137
@2015_rugby_world_cup@	-event=103 -organization=1
@diante_do_trono@	-person=65 -art=3
@farnborough@	-location=296 -organization=116 -event=10 -product=3
@bartholomew@	-person=13 -location=13 -organization=1
@hagar@	-person=35 -organization=5
@general@	-product=16 -title=14 -event=11 -organization=8 -education-educational_degree=5 -person=4 -art=3 -religion-religion=1 -location=1
@newham@	-location=147 -organization=2
@fredrikstad@	-location=412 -organization=254
@mansfield,_texas@	-location=30
@delmar@	-location=62 -person=5
@veghel@	-location=62 -event=1
@remade@	-art=28 -organization=8 -product=2
@metro_station@	-transit=37 -location=25 -art=3
@south_africa@	-location=32215 -organization=1907 -event=82 -title=9 -people-ethnicity=8 -broadcast_program=2 -food=1 -person=1
@on_the_waterfront@	-art=186 -broadcast_program=10
@amphetamine_reptile_records@	-organization=95
@speak_low@	-art=51 -person=1
@transplants@	-person=61 -art=3
@matthew_johns@	-person=31
@professional_wrestler@	-product=1206 -person=2
@angband@	-person=22 -product=16
@eric_andersen@	-person=112
@park_avenue@	-location=156 -product=12 -broadcast_program=10
@numbers@	-art=217 -broadcast_program=25 -product=8 -person=5
@grandson@	-person=22 -event=12
@jim_baxter@	-person=34
@bledsoe@	-location=21 -person=11
@american_chemical_society@	-organization=863
@matthew_arnold@	-person=321 -organization=1
@san_sebastian@	-location=114 -person=8 -event=3 -organization=1
@earl_of_northampton@	-title=29 -person=22
@tamil_nadu@	-location=10710 -organization=64 -people-ethnicity=2 -title=1
@the_real_mckenzies@	-person=34 -art=1
@lillehammer@	-location=996 -organization=12 -event=11
@fortis@	-organization=97 -person=2
@satisfaction@	-art=63 -broadcast_program=4
@guru_nanak_dev_university@	-organization=49
@petunia@	-living_thing=24 -art=2
@saddleback@	-location=13 -living_thing=10
@west_virginia_university@	-organization=1277 -location=1
@how_the_west_was_won@	-art=151 -broadcast_program=70
@capricorn@	-location=24 -art=21 -organization=21
@north_little_rock@	-organization=25 -location=2
@aitape@	-location=144 -event=4
@harold_schechter@	-person=20
@ben@	-person=91 -art=64 -organization=9 -location=2
@paide@	-location=44 -organization=1
@pashtun@	-people-ethnicity=760 -language=5
@fort_bridger@	-location=94
@flash_gordon@	-art=131 -broadcast_program=87
@global_news@	-broadcast_network=32 -organization=2
@croatian_republic_of_herzeg-bosnia@	-location=49
@spider-man_3@	-art=229 -product=44
@salmonella_dub@	-person=67
@fort_niagara@	-location=194 -event=1
@american_girl@	-art=41 -organization=3
@juliana@	-person=91 -art=11
@ginza@	-location=217 -metropolitan_transit-transit_line=1
@paula_deanda@	-person=32 -art=4
@batavia@	-location=551 -art=9 -organization=4 -people-ethnicity=1
@talk_soup@	-broadcast_program=34 -art=4
@mla@	-title=417 -organization=180 -location=4 -education-educational_degree=1
@cabimas@	-location=31
@west_malling@	-location=88 -organization=1
@newell@	-location=43 -person=14
@duke_of_abercorn@	-title=32 -person=11
@wilson_phillips@	-person=136 -art=13
@medal_of_honor@	-product=48 -award=7 -location=1 -person=1
@the_message@	-art=122 -broadcast_program=1
@tennyson@	-person=58 -location=23 -organization=1
@union_square@	-location=119 -broadcast_program=11
@converge@	-person=198 -computer-programming_language=2 -location=1
@soul_coughing@	-person=98
@billa@	-art=61 -organization=21
@arad,_romania@	-location=26
@cleveland_metroparks@	-location=36
@richland_high_school@	-organization=35 -event=1
@hals@	-location=11 -person=9
@biscuits@	-food=18 -art=6
@casbah@	-art=17 -location=5
@city_hospital@	-location=24 -broadcast_program=13
@2012-13@	-event=22 -organization=1
@amanda_knox@	-person=34 -event=1
@mura@	-organization=18 -location=14 -people-ethnicity=3
@alexander_golitzen@	-person=20
@omen@	-art=31 -person=24
@aerocar@	-product=15 -organization=7
@barrow_hill@	-location=22 -product=1
@heathrow_airtrack@	-location=20
@fifa_14@	-product=58
@backbone@	-body_part=32 -art=2 -person=1
@brisbane@	-location=7029 -organization=193 -event=39 -product=7 -person=7 -broadcast_network=2
@louis_xiv_of_france@	-person=760
@shostakovich@	-person=224 -art=3
@rugby_league_premiership@	-organization=66
@athlete@	-title=136 -person=98 -event=1
@airbus_a330@	-product=170
@colmar@	-location=358 -organization=10 -event=1
@old_man's_war@	-art=22 -person=1
@episcopalianism@	-organization=19 -religion-religion=4
@pons@	-person=35 -body_part=11 -location=10
@jack_beresford@	-person=35
@steve_dahl@	-person=66
@crass_records@	-organization=48 -person=2
@dimitrie_cantemir@	-person=111 -location=1
@kunal_kapoor@	-person=39
@monoceros@	-location=55 -art=1
@new_rochelle_high_school@	-organization=49
@department_of_education@	-organization=418 -location=2
@queensberry@	-person=28 -title=4 -location=3
@batia_lunaris@	-living_thing=22
@trophy@	-product=10 -event=5 -art=4 -organization=1
@teddy_thompson@	-person=82 -art=2
@mount_snow@	-location=27
@scenario@	-art=21 -event=1
@mount_olympus@	-location=308 -product=1 -event=1
@orange_revolution@	-event=262
@lodger@	-art=42 -person=1
@prussia@	-location=6287 -people-ethnicity=4 -organization=3 -person=1
@funkadelic@	-person=392 -art=11
@cicada@	-living_thing=32 -art=2 -organization=1
@doxa@	-organization=18 -product=2 -person=1
@percy@	-person=43 -art=14 -location=3 -event=2 -title=2 -organization=2
@samobor@	-location=94 -organization=2
@dambusters@	-event=15 -organization=13
@capua@	-location=16 -living_thing=5 -event=2
@sevier@	-location=54 -person=2
@supreme_allied_commander@	-title=76 -organization=1
@tuber@	-living_thing=22 -food=1 -location=1
@carr@	-person=54 -location=3 -product=2
@rosenberg@	-location=68 -person=17 -organization=2
@cham@	-location=82 -people-ethnicity=42 -person=23 -art=2 -language=1
@asprey@	-organization=23
@wynyard@	-location=93 -organization=9
@le_puy@	-location=27 -organization=1
@prievidza@	-location=45 -organization=1
@blood_brothers@	-art=133 -person=6
@cruise@	-art=35 -organization=13 -transit=10 -person=1
@josé_zorrilla@	-person=23 -location=1
@moksha@	-language=26 -art=6 -location=6 -people-ethnicity=6
@profit@	-broadcast_program=30 -title=1
@1st_armoured_regiment@	-organization=21
@canal+@	-broadcast_network=504 -organization=13
@lingayen_gulf@	-event=19 -location=1
@templemore@	-location=121 -organization=1
@communist_party_of_sweden@	-organization=38
@rugby_union@	-organization=40 -event=2
@athletes_in_action@	-organization=46 -award=4
@transcendence@	-art=43 -person=4 -product=1
@taking_back_sunday@	-person=295 -art=4
@cherokee_county,_georgia@	-location=28
@bogotá@	-location=2298 -event=4 -organization=2
@big_mama@	-person=14 -art=6
@overland_trail@	-broadcast_program=50 -location=49
@afghan_president@	-title=44 -person=1
@collapse@	-event=19 -art=5 -medicine-symptom=5 -product=1
@birdwood@	-location=18 -person=8
@methodist_church@	-religion-religion=119 -location=12 -organization=1
@alaskan_way_viaduct@	-location=35
@hierapolis@	-location=59
@glen_rock@	-location=38 -organization=1
@kitzbühel@	-location=277 -event=4
@order_of_the_southern_cross@	-title=112
@matewan@	-art=47 -location=14
@ha@	-location=9 -art=8 -language=5 -god=1 -person=1 -living_thing=1
@hockey@	-organization=12 -event=6 -broadcast_program=4 -art=3
@duyun@	-location=11 -person=10
@östersund@	-location=354 -organization=17
@osibisa@	-person=75 -art=3
@alexander_hall@	-person=34 -location=3
@yarmouth@	-location=468 -product=12 -organization=1 -event=1
@horn@	-product=433 -location=27 -person=16 -art=2 -living_thing=2
@john_jay@	-person=359 -organization=4 -location=1
@glidden@	-organization=13 -location=10
@le_havre@	-organization=199 -location=19 -art=15 -event=6 -product=3
@cadjehoun_airport@	-location=31
@orange_county@	-location=2018 -art=40 -metropolitan_transit-transit_line=3
@saint-bruno-de-montarville@	-location=46
@genie_award@	-award=14 -event=6
@the_incredible_hulk@	-broadcast_program=249 -art=125 -product=5
@are_we_there_yet?@	-broadcast_program=43 -art=30
@the_expert@	-broadcast_program=14 -art=6
@los_angeles_film_festival@	-event=183
@sporting@	-organization=28 -location=2
@king_of_new_york@	-art=49
@gardasil@	-medicine-drug=33
@telfair@	-location=27 -person=16
@robert_chiappetta@	-person=21
@one_in_a_million@	-art=66 -broadcast_program=34 -person=6
@actra_award@	-award=33 -organization=1
@tondu@	-location=30 -organization=2
@carlene_carter@	-person=108
@david_johnston@	-person=130 -title=2
@teutonic_order@	-title=57 -people-ethnicity=1
@king_of_saudi_arabia@	-title=97
@exxon@	-organization=341 -event=1
@falco@	-person=138 -living_thing=12 -product=1
@seabus@	-transit=27 -organization=4
@samuel_hartlib@	-person=74
@school_district@	-location=25 -organization=3
@republican@	-organization=807 -location=302 -event=20
@1965@	-event=817 -art=11 -organization=2
@sudanese@	-location=17 -language=3 -people-ethnicity=2 -organization=2 -event=1
@boggle@	-product=32 -broadcast_program=5
@abbotsford,_british_columbia@	-location=173 -organization=1
@princess_augusta@	-person=11 -product=10
@cardinal_secretary_of_state@	-title=265 -organization=1
@gaz@	-organization=99 -location=2
@government_of_punjab@	-organization=23
@felicity@	-location=12 -person=8 -art=5
@hoyts@	-organization=106 -location=1
@novi@	-location=75 -event=12 -organization=1
@mike_willesee@	-person=26
@waitress@	-art=27 -title=16
@soap@	-broadcast_program=158 -location=1
@meteor_garden@	-broadcast_program=52
@seligman@	-location=24 -person=7
@nysa@	-location=246 -person=19
@coleman@	-location=61 -person=28 -organization=24
@novi_pazar@	-organization=69 -location=13
@quintana_roo@	-location=468 -organization=6
@member_of_parliament@	-organization=514 -title=34 -religion-religion=8 -location=3 -person=1
@shawano@	-location=72 -people-ethnicity=3
@central_jakarta@	-location=132
@amastris@	-person=16 -location=8
@abruzzo@	-location=973 -event=1
@lt@	-title=24 -finance-currency=6 -product=5 -location=4
@ottoman_wars@	-event=18 -location=4
@manius_acilius_glabrio@	-person=31
@mahanadi@	-location=48 -art=4
@smash_records@	-organization=58
@on_fire@	-art=41 -event=1 -product=1 -person=1
@shen_zhou@	-person=25
@stapenhill@	-location=29 -organization=12
@filipina@	-location=63 -people-ethnicity=1
@huddinge_municipality@	-location=29
@pictures_of_you@	-art=24 -broadcast_program=3
@do_you_want_the_truth_or_something_beautiful?@	-art=20
@laekvere_parish@	-location=20
@kindle@	-product=132 -organization=1
@beverley@	-location=524 -product=7 -person=5
@oxon@	-organization=26 -location=4 -chemistry=2
@jill_sobule@	-person=91 -art=3
@anthony_drewe@	-person=25
@fontenay-le-comte@	-location=55 -organization=4
@earl_of_huntingdon@	-title=76 -person=14
@goldcrest@	-living_thing=105 -organization=7
@oyo@	-location=59 -product=1
@david_dickinson@	-person=34
@minister_for_defence@	-title=95 -organization=10
@juno_awards@	-event=20 -award=10
@sisters_of_loreto@	-organization=46
@set_fire_to_the_rain@	-art=39
@blaine@	-location=134 -person=11
@meiji@	-organization=22 -location=1
@a_touch_of_frost@	-broadcast_program=126 -art=2
@cpb@	-organization=23 -biology=1
@jason_beghe@	-person=31
@buckeyes@	-organization=54 -living_thing=1
@los_angeles_memorial_sports_arena@	-location=108
@tonkawa,_oklahoma@	-location=23 -people-ethnicity=1
@strasbourg@	-location=3130 -organization=75 -event=23 -product=19 -location=1
@stattena_if@	-organization=26
@the_other@	-art=21 -location=8 -person=6 -organization=3 -event=1 -product=1
@dinosaucers@	-broadcast_program=28
@fossil@	-location=12 -product=8 -organization=7 -art=3
@mr@	-organization=20 -title=16 -location=15 -art=2 -person=2
@whitefish@	-living_thing=90 -location=35
@huntsville_international_airport@	-location=33
@exalted@	-product=32 -art=1
@international_emmy_award@	-award=17 -organization=7
@gosport@	-location=453 -organization=1
@tanya_roberts@	-person=69
@baburnama@	-art=48
@duke_of_cleveland@	-title=20 -person=7
@sheffield_city_council@	-organization=159 -location=1
@sidney_r._yates@	-person=30
@bill_campbell@	-person=44
@los_tres@	-person=47 -art=2
@aryan@	-people-ethnicity=144 -art=7 -religion-religion=2 -location=1
@armdale@	-location=25 -organization=1
@vologases_iii@	-person=53
@roberta_flack@	-person=453 -art=1
@blue_train@	-art=25 -location=1 -product=1
@karin_månsdotter@	-person=38 -art=1
@frankfurt_stock_exchange@	-finance-stock_exchange=116 -organization=1
@netto@	-organization=51 -art=3 -person=2
@the_game_of_life@	-product=26 -broadcast_program=4
@tobruk@	-location=525 -event=40 -art=30 -product=4 -person=2
@morazán@	-location=39 -person=1
@matt_walbeck@	-person=20
@carnegie_hall_concert@	-art=20 -person=1
@highlands_ranch,_colorado@	-location=31
@buster_harding@	-person=21
@chiyoda@	-location=226 -product=18 -organization=3 -metropolitan_transit-transit_line=1
@sisters@	-broadcast_program=79 -location=37 -art=37 -title=25 -organization=1 -product=1 -person=1
@darwin@	-location=1668 -person=342 -product=87 -organization=14 -event=6 -art=2 -broadcast_network=1
@february_13@	-time=276 -event=2
@ricky_nelson@	-person=453 -art=7
@wodaabe@	-people-ethnicity=37
@switzerland@	-location=25374 -organization=1080 -art=8 -event=4 -title=1 -product=1 -people-ethnicity=1
@elkhart@	-location=145 -organization=1 -people-ethnicity=1
@arabesque@	-art=23 -person=12
@balti@	-language=40 -people-ethnicity=17 -food=13 -location=3
@caifanes@	-person=53 -art=1
@amon_amarth@	-person=160
@gpu@	-organization=36 -product=1
@trans-mississippi@	-location=27 -event=5
@electric_ballroom@	-location=39 -organization=1
@vision_airlines@	-organization=21
@virgin_mary@	-person=287 -location=4
@the_entertainer@	-art=130 -person=2 -organization=2
@moerdijk@	-location=47 -person=2
@ryder@	-organization=27 -person=9 -location=2
@hakodate@	-location=46 -organization=1
@donald_trump@	-person=733 -art=8
@savanna@	-location=36 -product=2 -event=1 -organization=1 -person=1
@archbishop_of_cape_town@	-title=40 -person=1
@bray@	-location=330 -organization=8 -person=5
@cabinet@	-title=1115 -organization=702 -art=16 -location=12 -person=10
@hitman@	-art=43 -product=17
@eventide@	-organization=19 -art=2
@businessman@	-title=136 -art=11 -people-ethnicity=1 -organization=1
@elkland@	-location=24 -person=3
@laurier@	-location=54 -person=21 -organization=1
@mayor_of_belgrade@	-title=21
@breakfast_with_frost@	-broadcast_program=30 -person=1
@henry_de_beaumont@	-person=27
@whoops_apocalypse@	-broadcast_program=40 -art=1
@w_connection@	-organization=320
@lord_high_chancellor@	-organization=12 -title=9
@schleiz@	-location=48 -event=4
@john_paul_jones@	-person=714 -art=22
@all_saints@	-broadcast_program=459 -time=179 -location=41 -art=3 -organization=1
@tilman_riemenschneider@	-person=67
@perhaps_love@	-art=21
@breckinridge@	-person=12 -location=8
@olympians@	-event=42 -product=2
@swiss_national_champion@	-event=21 -organization=1
@doughboys@	-person=27 -art=3
@charlie_garner@	-person=22
@sridevi@	-person=329 -god=7
@extinct@	-event=19 -broadcast_program=2 -title=1
@felix_cavaliere@	-person=119 -art=4
@chang'an@	-location=1322 -organization=3
@beecher@	-location=14 -person=8
@wanneroo@	-location=53
@cosby@	-broadcast_program=84 -location=31 -person=3
@lisa_stansfield@	-person=277 -art=15
@hidden_hills@	-broadcast_program=22 -location=21
@gandhara@	-location=439 -art=2
@hms_shannon@	-product=20 -event=2
@central_city@	-location=135 -organization=1 -person=1
@the_labyrinth@	-event=25 -art=1
@mig@	-organization=24 -art=3
@rev@	-title=10 -broadcast_program=9 -art=7 -organization=1
@st._paul's@	-location=98 -organization=15 -person=4
@vercors@	-location=25 -person=12 -organization=1
@diver@	-title=37 -art=5
@apollonia_6@	-person=29 -art=5
@new_zealander@	-people-ethnicity=41 -organization=9 -location=2
@demyansk@	-location=32 -event=2
@sima_qian@	-person=317
@monte_cassino@	-location=325 -event=43 -organization=1
@satyagraha@	-art=29 -person=1
@united_north_of_england_eleven@	-organization=27
@kallithea@	-location=66 -organization=41
@quebec@	-location=19462 -organization=43 -event=13 -art=5 -product=4 -language=3 -people-ethnicity=2 -broadcast_program=1
@arpa@	-organization=46 -location=3 -product=2 -person=1
@demons_and_wizards@	-person=19 -art=8
@saka@	-people-ethnicity=184 -location=7 -language=4 -person=4
@sala@	-location=42 -person=4
@writers'_trust_of_canada@	-organization=63
@st_johns@	-location=21 -organization=1
@747@	-product=87 -art=3
@dashboard_confessional@	-person=268
@data@	-organization=21 -person=3
@nostell_priory@	-location=49
@ernst_schröder@	-person=43
@waterworld@	-art=89 -location=6 -product=1
@hans@	-person=93 -people-ethnicity=12 -art=2
@bear_river@	-location=124 -organization=1
@o'hare@	-location=63 -person=1
@lynnwood,_washington@	-location=48
@boxer@	-living_thing=71 -person=26 -art=14 -organization=12 -event=8 -product=2
@photographer@	-title=125 -art=8 -person=1
@49ers@	-organization=91 -event=67 -product=2
@earl_of_arundel@	-title=75 -person=16
@jetstream@	-art=6 -organization=5 -product=4 -broadcast_program=4 -location=2
@b@	-metropolitan_transit-transit_line=87 -art=80 -organization=33 -chemistry=26 -location=24 -disease=9 -product=8 -living_thing=8 -medicine-drug=1 -biology=1 -event=1 -language=1
@lompoc@	-location=68 -organization=1
@devonport,_tasmania@	-location=50
@györgy_kolonics@	-person=22
@wasatch@	-location=27 -organization=1
@the_showdown@	-person=31 -art=6
@mayor_of_new_york_city@	-title=434 -event=1 -person=1
@shan@	-people-ethnicity=252 -language=70 -location=13 -person=1 -organization=1
@gmina_olszewo-borki@	-location=38
@boston_red_stockings@	-organization=60 -person=1
@ivor@	-person=16 -location=11 -event=1
@belle_isle@	-location=51 -event=1
@philip_bailey@	-person=120 -art=2
@dinamo@	-organization=45 -location=3
@coffee@	-food=227 -location=53 -living_thing=43 -organization=1
@southern_highlands@	-location=73 -event=4
@caldiero@	-event=22 -location=16
@basilica_di_santa_maria_maggiore@	-location=121
@racket@	-computer-programming_language=42 -product=2
@korea@	-location=9096 -event=351 -organization=32 -language=5 -art=1 -people-ethnicity=1
@a_town_like_alice@	-broadcast_program=18 -art=11
@roxburgh@	-location=164 -person=2 -product=1
@randall_davidson@	-person=27
@presenter@	-title=21 -chemistry=1
@mike_johanns@	-person=79
@brahmana@	-art=99 -people-ethnicity=7
@revolutionary_road@	-art=111
@earthworm_jim@	-product=63 -broadcast_program=17
@virtual_museum_of_canada@	-location=255
@atlético_goianiense@	-organization=68
@swansea_city@	-organization=1192
@krishna_janmashtami@	-event=45
@bobbi_brown@	-person=24
@holzmaden@	-location=21
@malekan_county@	-location=90
@anne_arundel@	-location=69
@george_clooney@	-person=864
@adevărul@	-art=104
@buck_henry@	-person=160
@j._neely_johnson@	-person=21
@ernest_george@	-person=33
@aep_paphos@	-organization=28
@michael_kamen@	-person=248
@society_for_the_promotion_of_new_music@	-organization=25
@sighișoara@	-location=26
@novokuznetsky_district@	-location=20
@tsurumi-ku,_yokohama@	-location=20
@prince_leopold@	-person=51
@maría_de_villota@	-person=27
@gwen_ifill@	-person=50
@ludovico@	-person=21
@joe_horlen@	-person=22
@jagdgeschwader_77@	-organization=46
@chris_casper@	-person=21
@jinzhou@	-location=188
@henry_williams@	-person=72
@waheeda_rehman@	-person=180
@mut@	-god=96 -location=83 -person=1
@brendan_howlin@	-person=20
@st._xavier's_college,_mumbai@	-organization=59
@la_celle-saint-cloud@	-location=28
@kevin_craft@	-person=22
@if_i_were_a_boy@	-art=55
@edlington@	-location=21
@i'll_remember_april@	-art=74
@fresh@	-art=46 -organization=4 -broadcast_program=3 -living_thing=2
@hayle@	-location=142
@here_comes_peter_cottontail@	-broadcast_program=25 -art=3
@sirius_xm_radio@	-organization=389
@carlos_antonio_carrillo@	-person=24
@mount_nyiragongo@	-location=22
@alexa@	-organization=159 -person=3
@odo_i,_count_of_blois@	-person=20
@jay-z@	-person=2602
@pavle_đurišić@	-person=37
@darrell_scott@	-person=106
@fox_news_sunday@	-broadcast_program=76
@swedish_east_india_company@	-organization=38
@union_of_the_centre@	-organization=132
@sendai@	-location=503 -product=12 -transit=1 -living_thing=1 -organization=1
@canyonlands_national_park@	-location=106
@swat@	-location=52 -event=5 -organization=5 -product=3 -art=1 -broadcast_program=1
@snowboarding@	-event=23
@ordu@	-location=81
@laurentian@	-location=12 -language=12 -art=2
@virago@	-organization=23 -product=3
@llandeilo@	-location=131 -organization=3
@leonardtown,_maryland@	-location=25
@star_of_bethlehem@	-location=76 -living_thing=1
@abdurrahman_wahid@	-person=137
@10th_royal_hussars@	-organization=41
@baker_island@	-location=104
@san_joaquin_county@	-location=97
@yaadon_ki_baaraat@	-art=31
@hou@	-organization=45 -location=2
@peter_collins@	-person=207
@rob_newman@	-person=30
@hanna_rosin@	-person=20
@joe_craven@	-person=28
@david_manners@	-person=63
@natural_history@	-art=52 -location=6 -organization=1
@bad_bergzabern@	-location=41
@smurfit_kappa_group@	-organization=20
@debra_lawrance@	-person=31
@severina_vučković@	-person=27
@canon_eos@	-product=34
@big_house@	-person=12 -location=6 -art=5
@maxine_peake@	-person=62
@pyuthan@	-location=55
@rebel_without_a_cause@	-art=177
@joe_sacco@	-person=87
@stephanie@	-person=37 -art=2
@trinity_college,_dublin@	-organization=1940 -location=1
@2008_european_championships@	-event=41
@naval@	-organization=346 -location=20 -product=2 -event=1
@eliza_gilkyson@	-person=42
@brent_sopel@	-person=25
@jalapa@	-location=50 -organization=1
@liechtenstein@	-location=1548 -organization=224 -person=4
@newtoniellidae@	-living_thing=28
@monnaie_de_paris@	-location=26
@james@	-person=1051 -art=53 -location=16 -product=2 -event=1 -title=1
@magallanes_y_la_antártica_chilena_region@	-location=24
@butterfinger@	-food=34 -person=1
@bundesliga@	-organization=2448 -event=63
@bocca_tigris@	-location=28
@national_library@	-location=104 -organization=15
@luis_federico_leloir@	-person=24
@the_graduate@	-art=277 -person=13
@city_of_london_freemen's_school@	-organization=31
@quay_county,_new_mexico@	-location=21
@portales,_new_mexico@	-location=48
@karo_regency@	-location=21
@rena_inoue@	-person=29
@barneveld@	-location=85
@wolkberg@	-location=20
@bishop_of_singapore@	-title=23
@wollaston@	-location=71 -person=9 -award=2
@thea_vidale@	-person=32
@hendersonville@	-location=84 -organization=1
@severn_and_wye_railway@	-location=39
@millersville_university_of_pennsylvania@	-organization=42
@oracle_arena@	-location=105
@simyra_albovenosa@	-living_thing=35
@fujimi_orchestra@	-art=36
@money_magazine@	-art=27 -broadcast_program=1
@credit_union_national_association@	-organization=41
@the_age_book_of_the_year@	-award=73
@renault@	-organization=1235 -product=5 -location=1
@joan_miró@	-person=430
@master_of_science_in_nursing@	-education-educational_degree=64
@kevin_blackwell@	-person=105
@2002_nba_finals@	-event=20
@sky_arts@	-broadcast_network=96
@warren_moon@	-person=195
@pierre_pithou@	-person=24
@swift_and_shift_couriers@	-broadcast_program=42
@nakayama@	-location=18 -person=5
@serbian_railways@	-organization=46
@vindolanda@	-location=54
@pakefield@	-location=40
@pablo_morales@	-person=22
@southampton,_new_york@	-location=70
@christianization_of_bulgaria@	-event=23
@miriam_lichtheim@	-person=20
@jaws@	-art=494 -product=6 -person=1 -organization=1 -living_thing=1
@amarone@	-food=23
@yuval_steinitz@	-person=29
@juliaca@	-location=26
@cameron_mackintosh@	-person=200
@ed_kowalczyk@	-person=57
@ted_nolan@	-person=44
@brachystegia@	-living_thing=112
@dunkeld@	-location=203 -title=8
@sangin@	-location=32 -event=1
@rudyard_kipling@	-person=1317 -product=3
@jefferson_medical_college@	-organization=31
@queen_beatrix@	-person=86
@entre_ríos@	-location=271 -location=2 -person=2
@julie_hagerty@	-person=72
@fernando_pérez_de_traba@	-person=23
@philip_k._wrigley@	-person=75
@richard_lloyd@	-person=74 -organization=1
@holy_mountain@	-location=21 -art=7
@jack_dragna@	-person=43
@herman_van_rompuy@	-person=112
@jones_beach_state_park@	-location=57
@alex_job_racing@	-organization=31
@bongos@	-product=161 -living_thing=6 -person=1
@rotherham_town@	-organization=82
@khilji@	-event=33 -location=1
@rpm_package_manager@	-product=20
@ratatat@	-person=63 -art=6
@shaun_sipos@	-person=31
@158@	-product=20 -location=4 -art=2
@jugantar@	-organization=87
@storrs@	-location=55 -person=1
@jamie_l._whitten@	-person=37
@kelani_river@	-location=26
@jesper_kyd@	-person=30
@waianae_range@	-location=24
@mayon_volcano@	-location=67
@santa_cruz_beach_boardwalk@	-location=42
@torgelow@	-location=26
@peñón_de_vélez_de_la_gomera@	-location=32
@vashon_high_school@	-organization=20
@stax_records@	-organization=264
@bristol_centaurus@	-product=30
@masaaki_endoh@	-person=38
@european_university_sports_association@	-organization=21
@terminal_station@	-location=17 -art=5
@black_friday@	-time=100 -art=49 -event=14 -person=1
@mad_money@	-broadcast_program=65 -art=20
@nicholas_j._cull@	-person=20
@middle-earth_role_playing@	-product=29
@lou_barletta@	-person=26
@baripada@	-location=57
@andy_moog@	-person=37
@carquefou@	-organization=12 -location=10
@aroostook_county@	-location=167
@iva_toguri_d'aquino@	-person=21
@lush_life@	-art=98 -broadcast_program=6
@takushoku_university@	-organization=79
@yun_bo-seon@	-person=34
@mr._collipark@	-person=41
@środa_śląska@	-location=122
@nadezhda_mandelstam@	-person=20
@edwin_valero@	-person=23
@terra_di_lavoro@	-location=25
@robin_orr@	-person=23
@austrian_empire@	-location=1464 -title=1
@idan_raichel@	-person=30
@sulaymaniyah@	-location=124 -organization=1
@karmenu_mifsud_bonnici@	-person=20
@holland_with_boston@	-location=21 -event=2
@nottoway_county,_virginia@	-location=23
@adam's_apple@	-body_part=27 -art=7
@s._srikanta_sastri@	-person=30
@wally_pipp@	-person=33
@neiman_marcus@	-organization=434 -location=1
@otto_iii@	-person=210
@mithun_chakraborty@	-person=671
@call_of_duty@	-product=190
@miss_universe_1996@	-event=31
@ottoman@	-location=4729 -language=30 -organization=6 -event=5 -food=3 -person=2 -art=1
@gelderland@	-location=874 -title=1
@american_flyer@	-organization=27 -person=10
@rain_dogs@	-art=29
@m-46@	-location=37
@east_midlands_airport@	-location=157
@shake_it_up@	-broadcast_program=167 -art=23
@scotty_nguyen@	-person=38
@velikoustyugsky_district@	-location=57
@asap_mob@	-person=22
@william_shaw@	-person=32
@x._j._kennedy@	-person=30
@prime_minister's_department@	-organization=32 -title=1
@kitt_peak@	-location=9966
@nettwerk@	-organization=259
@phyllonorycter_nicellii@	-living_thing=30
@sybil_thorndike@	-person=139
@international_polka_association@	-organization=22
@sophia_university@	-organization=141
@pas@	-organization=78 -location=1
@bernhard_russi@	-person=21
@kaumuali_i@	-person=23
@us_258@	-location=20
@rs@	-finance-currency=90 -location=7 -organization=6 -product=5 -person=1
@sukhumi@	-location=296 -event=1
@eat_the_rich@	-art=39
@the_room@	-art=59 -product=3
@oslo_metro@	-transit=214
@323@	-location=44 -art=27 -product=2
@yeah_yeah_yeahs@	-person=353 -art=2
@norway_national_handball_team@	-organization=20
@westmeath@	-organization=323 -location=99
@new_deer@	-location=21
@beerschot@	-organization=51
@tinsukia_district@	-location=24
@thursday_night_baseball@	-broadcast_program=22
@dayton@	-location=849 -organization=96 -person=7
@mersey_tigers@	-organization=38
@eddie_livingstone@	-person=39
@ramus@	-body_part=12 -person=8
@tesseract@	-person=25 -product=6
@the_black_donnellys@	-broadcast_program=65 -person=2
@aryabhata@	-person=107 -product=10
@joyce_redman@	-person=37
@dronten@	-location=35
@milan_šufflay@	-person=24
@lent@	-event=878 -location=3 -person=1
@charles_becker@	-person=36
@james_henthorn_todd@	-person=24
@ottawa_citizen@	-art=292
@tinchy_stryder@	-person=197
@lake_city@	-location=215 -art=6 -organization=3
@gavin_rossdale@	-person=141
@ellsworth_mountains@	-location=362
@ngozi_okonjo-iweala@	-person=34
@waverley_cemetery@	-location=66
@beau_mirchoff@	-person=26
@the_garfield_show@	-broadcast_program=62
@paul_james@	-person=55
@concussion@	-art=11 -disease=10 -broadcast_program=1
@class_act@	-art=21 -broadcast_program=11
@california_polytechnic_state_university@	-organization=238
@direh_rural_district@	-location=30
@kingman@	-location=149 -person=1
@battle_of_northampton@	-event=58
@bess_lomax_hawes@	-person=31
@bonin@	-location=28 -person=1
@sanchuniathon@	-person=45
@lord_gort@	-person=20
@barrier_highway@	-location=37
@king_clancy@	-person=60
@richard_armitage@	-person=163
@xiang_yu@	-person=173
@leonard_compagno@	-person=40
@ron_frenz@	-person=53
@mahan@	-location=19 -person=15 -product=3
@murray_valley_highway@	-location=34
@karşıyaka_s.k.@	-organization=41
@drancy_internment_camp@	-location=54
@brazilian_league@	-organization=107 -event=1
@xscape@	-person=30 -location=21
@enver_pasha@	-person=134
@moroto@	-location=36
@bangles@	-person=29 -art=2
@pallars@	-location=34
@calumet_city,_illinois@	-location=28
@philadelphia_university@	-organization=69
@kittatinny_valley@	-location=23
@new_zealand_māori@	-organization=227 -people-ethnicity=6
@pinky_tomlin@	-person=20
@meherrin@	-people-ethnicity=24 -location=3
@oceanic_time_warner_cable@	-organization=33
@herbert_eimert@	-person=31
@north_ossetia–alania@	-location=84
@amstel@	-location=95 -organization=13
@adriana_calcanhotto@	-person=22
@agathodaimon@	-person=20 -god=1
@douglas_williams@	-person=43 -event=1
@cuillin@	-location=47
@butthole_surfers@	-person=278 -art=12
@breaux_bridge,_louisiana@	-location=23
@butterfield_8@	-art=20
@helen_terry@	-person=34
@eddie_tolan@	-person=32
@1964_republican_national_convention@	-event=63
@martha_stewart_living_omnimedia@	-organization=42
@communist_party_of_albania@	-organization=28
@music_sounds_better_with_you@	-art=26
@blackwall@	-location=84 -person=13 -organization=9 -product=1
@tooele_county,_utah@	-location=34
@de_facto@	-person=31 -art=5
@gmina_pakosław@	-location=20
@full_moon@	-art=47 -organization=12 -location=2 -person=1
@chris_o'donnell@	-person=154
@metaponto@	-location=25
@ural@	-location=232 -organization=18 -product=2
@the_ronettes@	-person=130
@a._sreekar_prasad@	-person=40
@jackson_county,_iowa@	-location=25
@rené_lacoste@	-person=79
@lala@	-person=15 -location=13 -internet-website=4 -language=2
@william_bushnell_stout@	-person=27
@shadwell@	-location=94 -person=5
@joe_wilson@	-person=88 -broadcast_program=2
@gilgandra@	-location=27
@hoboken@	-location=478 -organization=1 -person=1
@airspeed_oxford@	-product=146
@franciszek_kleeberg@	-person=23
@santa_monica_mountains_conservancy@	-organization=31
@west_columbia@	-location=50
@this_time@	-art=44 -location=1
@zaragoza@	-location=57 -organization=6 -event=1
@rubin_goldmark@	-person=31
@ertebølle_culture@	-location=23
@pride_and_prejudice@	-art=325 -broadcast_program=37
@master_and_commander@	-art=33 -title=6
@gmina_gościeradów@	-location=21
@ulrik_munther@	-person=20 -art=2
@korrespondent@	-art=23
@daniel_webster_college@	-organization=26
@st_paul's_cathedral,_melbourne@	-location=54
@m4@	-location=200 -metropolitan_transit-transit_line=16 -computer-programming_language=11 -product=3 -art=2
@william_lucas@	-person=36
@charlie_hunnam@	-person=84
@jesu@	-person=18 -art=1 -god=1
@benaki_museum@	-location=46
@yimpaş_yozgatspor@	-organization=22
@chaudhvin_ka_chand@	-art=26
@donnie_yen@	-person=167
@colonial_williamsburg@	-location=256
@eamonn_mccann@	-person=32
@bob_aspromonte@	-person=22
@johannes_meyer@	-person=47
@ray_lankester@	-person=31
@ksenia_stolbova@	-person=49
@rangitata_river@	-location=45
@lesbians_on_ecstasy@	-person=17 -art=6
@handley_page@	-organization=121 -product=1
@primal@	-product=21 -food=1
@the_straits@	-broadcast_program=18 -location=4
@matango@	-art=19 -location=1
@alamannia@	-location=35
@rick_warren@	-person=96
@washington_county,_ohio@	-location=27
@united_states_presidential_election,_1980@	-event=22
@josette_sheeran@	-person=20
@the_messengers@	-art=30 -person=23
@sikorsky_r-4@	-product=29
@pope_sixtus_ii@	-person=30
@commission_president@	-title=49
@den@	-organization=17 -location=13 -art=5
@swanton@	-location=30 -person=2 -organization=1
@cyril_mango@	-person=22
@fairy_tales@	-art=13 -broadcast_program=8
@bureau_of_diplomatic_security@	-organization=33
@university_of_puerto_rico_at_mayagüez@	-organization=89
@w.e.@	-art=31
@new_york,_ontario_and_western_railway@	-location=47
@northcliffe@	-location=16 -person=6
@john_lund@	-person=51
@national_institute_of_fashion_technology@	-organization=74
@sprite@	-food=158 -product=6
@edith@	-person=49 -event=2 -location=1
@ward_and_hughes@	-organization=25
@brønshøj@	-location=25 -organization=3
@pharsalus@	-event=17 -location=5
@charlie_peacock@	-person=94 -art=1
@peggy_cass@	-person=49
@gertrude_of_merania@	-person=22
@houston_hotshots@	-organization=29
@papua_new_guinea_national_soccer_league@	-organization=24
@head_on@	-art=32 -product=3
@goat@	-living_thing=102 -food=9 -person=9 -art=5 -event=1 -location=1
@oxegen@	-event=124
@rocky_anderson@	-person=37
@esteban_moctezuma@	-person=54
@bowmore@	-location=19 -organization=1
@west_lake@	-location=94
@danube_banovina@	-location=94
@all_about_steve@	-art=25
@micah_richards@	-person=45
@meliolaceae@	-living_thing=24
@najran@	-location=103 -organization=8
@jnanpith_award@	-award=144 -organization=2
@fraser_forster@	-person=28
@bangladesh_army@	-organization=178
@great_smoky_mountains_railroad@	-location=28
@sumter_county,_alabama@	-location=29
@cobden@	-location=32 -organization=1
@provisional_irish_republican_army@	-organization=950
@collins_street,_melbourne@	-location=22
@isy_suttie@	-person=36
@dean_ween@	-person=49
@piece_of_me@	-art=48
@vijay@	-person=263 -art=10
@globalfoundries@	-organization=32
@the_hit_factory@	-organization=88 -person=1
@david_mctaggart@	-person=22
@qantas@	-organization=657
@leskovac@	-location=303 -event=1
@émile_combes@	-person=31
@patricia_manterola@	-person=38
@ophelia@	-art=39 -location=9 -event=5 -person=4 -product=1
@biograph@	-art=51 -organization=17
@bukit_jalil@	-location=52
@rosales@	-living_thing=40 -location=2 -person=2
@annals_of_the_joseon_dynasty@	-art=47
@ben_cardin@	-person=76
@dallas_drake@	-person=25
@nanking@	-location=173 -broadcast_program=21 -event=2
@vernon_corea@	-person=45
@apatura_ilia@	-living_thing=35
@juan_williams_rebolledo@	-person=24
@buldhana@	-location=39
@st._george@	-location=349 -organization=161 -title=3 -product=2 -person=2
@giovanni_battista_ramusio@	-person=38
@e._phillips_oppenheim@	-person=33
@johann_walter@	-person=38
@lee_kong_chian@	-person=29
@billy@	-person=79 -art=21 -broadcast_program=8
@objetivo_fama@	-broadcast_program=65
@uruguayan@	-people-ethnicity=91 -location=52 -organization=19
@sheridan_county,_montana@	-location=25
@west_virginia_route_29@	-location=23
@black_jack@	-art=78 -person=5 -location=4 -product=3 -food=2
@the_queen's_own_rifles_of_canada@	-organization=91
@soyuz_t-10@	-event=20
@louis_finkelstein@	-person=25
@göztepe@	-organization=35 -location=7
@timo_hildebrand@	-person=28
@the_maid@	-art=23
@dado_villa-lobos@	-person=24
@pendine@	-location=24
@la_times@	-art=33
@giancarlo_esposito@	-person=164
@haven_gillespie@	-person=172
@paul_dietzel@	-person=41
@usuki@	-location=20
@eugen_lovinescu@	-person=97
@cavour@	-person=23 -location=9 -product=4
@abierto_mexicano_telcel@	-event=26
@link@	-art=15 -organization=14 -person=9 -event=4 -location=2 -broadcast_network=1
@bring_me_the_head_of_alfredo_garcia@	-art=38
@blind_idiot_god@	-person=17 -art=3
@hopewell_valley_central_high_school@	-organization=20
@limestone@	-location=62 -organization=1
@profil@	-art=27 -person=5
@stephen_baxter@	-person=261
@karl_weierstrass@	-person=87
@eastern_africa@	-location=24
@5th@	-organization=146 -location=41 -art=11 -event=7 -law=6 -person=5 -title=1 -product=1
@octane@	-art=16 -chemistry=8
@the_hunter_gets_captured_by_the_game@	-art=23
@jedda@	-art=34
@the_jacksons@	-person=52 -broadcast_program=10 -art=8
@boswell@	-person=56 -location=14
@aviatik@	-organization=37
@charleston_harbor@	-location=108 -event=1
@hartwig_of_uthlede_(hartwig_ii)@	-person=21
@christian_orthodox@	-religion-religion=35 -organization=7
@frank_trigg@	-person=40
@cebu_city@	-location=679
@collège_saint-raphaël@	-organization=21
@andy_fraser@	-person=80
@international_journal_of_forecasting@	-art=20
@grupo_abril@	-organization=38
@928@	-location=29 -product=9
@christine_mcvie@	-person=171 -art=4
@polygon_wood@	-event=77 -location=7
@julie_andrews@	-person=669
@the_baron@	-broadcast_program=78 -art=2 -person=1
@hassan_adnan@	-person=20
@mary_decker@	-person=25
@elie_siegmeister@	-person=30
@gompa@	-location=26
@camillo_pilotto@	-person=38
@övp@	-organization=37
@east_india_squadron@	-organization=60
@nanterre@	-location=165 -organization=2
@justice_league_heroes@	-product=62
@ramelton@	-location=38
@the_no._1_ladies'_detective_agency@	-art=56 -broadcast_program=24
@asutosh_college@	-organization=24
@israeli_national_team@	-organization=55
@it's_a_beautiful_day@	-person=46 -art=17
@2007_pro_bowl@	-event=34
@sds@	-organization=31 -chemistry=9
@office_of_fair_trading@	-organization=266
@bob_jane@	-person=71
@chris_kirk@	-person=22
@dungeness_crab@	-living_thing=42
@perry@	-location=379 -person=32 -food=14 -product=3 -broadcast_program=1
@county_intermediate_championship@	-event=21
@chantal_strand@	-person=31
@no._5_squadron@	-organization=28
@claridge's@	-location=66
@alona_bondarenko@	-person=164
@simon_o'brien@	-person=27
@romanche@	-location=20 -language=2
@williamson,_west_virginia@	-location=44
@wilhelmina_of_the_netherlands@	-person=116
@stephen_davis@	-person=48
@recorders@	-product=21 -title=6
@ron_howard@	-person=618
@septinsular_republic@	-location=51
@route_94@	-location=65 -metropolitan_transit-transit_line=2
@zlaté_moravce@	-location=38 -organization=21
@kelsterbach@	-location=23
@ncaa_championships@	-event=24 -organization=2
@rajendra_gupta@	-person=43
@illinois_route_64@	-location=59
@aman@	-organization=16 -god=7
@lajon_witherspoon@	-person=43
@beaumont-le-roger@	-location=33
@kevin_burnett@	-person=20
@london@	-location=1413 -organization=172 -event=91 -person=40 -title=25 -product=23 -art=20 -transit=9 -broadcast_program=4 -broadcast_network=3 -people-ethnicity=2 -metropolitan_transit-transit_line=1
@magyar@	-language=25 -location=3
@kawit@	-location=55 -person=4
@swing_vote@	-art=31
@ia@	-location=78 -person=3 -organization=2 -title=1 -living_thing=1
@namco_tales_studio@	-person=23
@the_bounty@	-art=46
@dead_letter_circus@	-person=32 -art=1
@allie_sherman@	-person=39
@trans_world_express@	-organization=25
@ohmi_railway@	-organization=26
@manic_monday@	-art=23
@shimmer@	-organization=19 -art=10
@kilmore_quay@	-location=22
@abba_kovner@	-person=31
@alva@	-location=44 -person=15 -food=1
@godard@	-person=39 -art=3
@confederated_tribes_of_the_umatilla_indian_reservation@	-location=23
@spinnin'_records@	-organization=54
@fernando_meirelles@	-person=93
@namesake@	-location=11 -person=8 -food=1 -event=1 -god=1
@pete_carroll@	-person=230
@july_column@	-location=20
@michael_balint@	-person=23
@erie_blades@	-organization=20
@oscar_hammerstein_ii@	-person=971 -organization=2
@ttv@	-broadcast_network=62 -broadcast_program=15
@zhou_xuan@	-person=40
@gort@	-location=99 -person=1
@samuel_wallis@	-person=59
@hamburg_airport@	-location=82
@tbilisi@	-location=12 -organization=4 -product=2 -transit=2
@engineers@	-organization=35 -person=24 -title=22 -art=2
@stod@	-location=30 -person=1
@b._ser._grandes@	-living_thing=24
@arabian_desert@	-location=47
@the_atomic_bitchwax@	-person=20
@kingdom_of_buganda@	-location=46
@alexis_dziena@	-person=24
@marv_albert@	-person=222
@shanghai_museum@	-location=43
@dwight_f._davis@	-person=50
@karl_stefanovic@	-person=44
@vaduz@	-location=189 -organization=42
@koa@	-living_thing=23 -organization=6
@fbs@	-organization=63
@jean_bolland@	-person=21
@christchurch_united@	-organization=60
@steve_von_till@	-person=20
@english_premiership@	-organization=127
@james_gibbons@	-person=92
@chahar_people's_anti-japanese_army@	-organization=23
@timberland@	-organization=53 -location=7 -person=1
@sponge_cola@	-person=47
@joe_erskine@	-person=31
@marunouchi@	-location=49 -metropolitan_transit-transit_line=3
@walter@	-person=124 -organization=5 -broadcast_program=4 -art=2
@worcester_park@	-location=54 -organization=4
@voyage@	-art=19 -person=11 -event=6 -product=2 -organization=1
@miller_brewing_company@	-organization=100
@arabi@	-location=21 -language=1
@louisburg@	-location=62 -organization=1
@porsche_959@	-product=39
@united_nations_correspondents_association@	-organization=20
@the_australian_ballet@	-organization=103
@san_jacinto@	-location=89 -event=27 -product=17 -art=1
@broad_peak@	-location=118
@skelmorlie@	-location=30
@interesting_times@	-art=42
@le_bourget@	-location=113 -event=4
@saeed_hajjarian@	-person=26
@jüterbog@	-location=86
@university_bridge@	-location=20
@brett_lunger@	-person=25
@cherokee_high_school@	-organization=34
@topic_records@	-organization=58
@chester_conn@	-person=26
@sanctuary_of_our_lady_of_lourdes@	-location=38
@rackspace@	-organization=79
@sebastião_salgado@	-person=28
@maki_horikita@	-person=42
@wbc_continental_americas@	-organization=33
@johanna_wokalek@	-person=22
@gummo@	-art=38 -person=8
@delusion@	-art=10 -medicine-symptom=10 -god=2
@louis_riel@	-person=331 -art=16
@ultramarine@	-visual_art-color=12 -person=10 -art=5
@ann_downey@	-person=22
@grand_duchy_of_moscow@	-location=437
@jaffna_kingdom@	-location=65
@agricola@	-person=69 -product=13 -organization=3
@ettore_fieramosca@	-person=19 -product=3
@legionowo@	-location=107
@phantom_2040@	-broadcast_program=35 -product=3
@dannel_malloy@	-person=28
@nick_adams@	-person=139
@australian_labor_party_(non-communist)@	-organization=20
@eugen_klöpfer@	-person=29
@andrew_o'keefe@	-person=41
@eddie_kendricks@	-person=300 -art=2
@sir_seretse_khama_international_airport@	-location=21
@paul_zindel@	-person=65
@gulzar@	-person=259 -location=1
@haigh@	-location=31 -person=4
@larry_harmon@	-person=32
@robert_o'hara_burke@	-person=46
@harvest@	-organization=79 -art=62 -location=13 -person=7 -product=3
@chris_cole@	-person=24
@norm_smith_medal@	-award=135
@saint-cyr@	-location=15 -organization=15 -art=5
@paul_kupperberg@	-person=59
@swedish_maritime_administration@	-organization=48
@tapa@	-location=43 -food=13 -product=3 -art=2
@the_devil_is_an_ass@	-art=20
@emaar_properties@	-organization=34
@caesars@	-title=22 -location=10 -organization=1
@aces@	-title=23 -organization=20 -art=1 -chemistry=1
@mongol_invasion_of_poland@	-event=37
@nicole_oresme@	-person=54
@st._francois_county,_missouri@	-location=25
@fries@	-person=31 -food=21
@excelsior_stadium@	-location=36
@happy_days@	-broadcast_program=630 -art=86
@upu@	-organization=94
@deinotherium@	-living_thing=20
@mount_pleasant,_iowa@	-location=65 -organization=1
@michael_faraday@	-person=374
@iran's@	-organization=20 -location=19
@jason_t._smith@	-person=38
@quadrophenia@	-art=200
@partition@	-event=261 -art=21 -location=1
@scarpe@	-location=38 -event=5
@bo_xilai@	-person=87
@eric_turner@	-person=40 -art=1
@atys@	-art=31 -person=5 -living_thing=2 -god=1
@tiruvannamalai_district@	-location=49
@mtv_rocks@	-broadcast_network=31
@emperor_of_austria@	-title=151 -person=5 -location=3
@anker_jørgensen@	-person=41
@trebinje@	-location=351
@gomes_eanes_de_zurara@	-person=30
@seafood@	-food=42 -person=25 -art=7 -disease=2
@renato_carosone@	-person=42
@wilgartswiesen@	-location=21
@mcdonnell@	-organization=23 -person=9
@elderslie@	-location=45
@vallelunga@	-location=74 -product=5
@jimmy_greenhoff@	-person=35
@pwi_female_50@	-art=60
@darling_downs@	-location=293 -organization=1
@renáta_tomanová@	-person=20
@pleasant_hill@	-location=99 -event=18 -organization=2
@general_conferences@	-event=24
@ski_cross@	-event=28
@the_week@	-art=113
@erik_gustaf_geijer@	-person=31
@spar@	-organization=67 -art=2
@kr@	-organization=153 -language=8 -finance-currency=5 -person=3
@araliaceae@	-living_thing=261
@gmina_proszowice@	-location=30
@crescent_city,_california@	-location=57
@lake_malawi@	-location=493
@piece_of_mind@	-art=57
@eucosma_obumbratana@	-living_thing=30
@ratho@	-location=36
@2007_legislative_election@	-event=26
@bishopville@	-location=29
@olten@	-location=23
@sascha_paeth@	-person=90
@miranda_v._arizona@	-event=85
@april@	-event=6 -person=6 -organization=5 -art=3 -time=2
@international_space_station@	-product=1841
@polish@	-location=9795 -language=3000 -people-ethnicity=1833 -organization=40 -event=8 -living_thing=3 -internet-website=2 -broadcast_program=1 -person=1
@ehf_champions_league@	-organization=277 -event=3
@electric_bass@	-product=122
@simon_says@	-art=18 -product=17 -person=6 -broadcast_program=1
@roberto_madrazo@	-person=23
@10th_air_division@	-organization=28
@karl_krumbacher@	-person=21
@sankt_florian@	-location=25
@william_lillywhite@	-person=76
@troon@	-location=312 -organization=8
@morgan_park@	-location=27 -organization=3
@malaya@	-location=996 -event=61 -organization=24 -product=13 -art=12 -people-ethnicity=2
@george_boateng@	-person=36
@jim_marrs@	-person=28
@miodrag_belodedici@	-person=26
@les_shannon@	-person=24
@poliedro_de_caracas@	-location=29
@waynflete_school@	-organization=25
@giro@	-event=17 -organization=8 -location=1
@wall_to_wall@	-organization=26 -art=14
@sabotage@	-art=76 -person=1
@holden@	-organization=475 -location=61 -person=7 -product=4
@county_of_vermandois@	-location=76
@nagawa@	-location=21
@pro-pain@	-person=37
@pantelleria@	-location=196
@banca_intesa@	-organization=23
@bob_wiseman@	-person=66
@rockfish@	-living_thing=77 -location=2
@derick_thomson@	-person=23
@georgetown_preparatory_school@	-organization=58
@rambler_american@	-product=52
@a_year_without_rain@	-art=22
@allyn_ferguson@	-person=25
@landgraviate_of_hesse@	-location=75
@wootton@	-location=73 -person=2
@michael_von_melas@	-person=28
@keating@	-person=79 -location=8
@television_critics_association@	-organization=133 -award=14
@one_thousand_and_one_nights@	-art=256
@o'connell_bridge@	-location=29
@olan_soule@	-person=45
@gmina_galewice@	-location=30
@hugh_nelson@	-person=38
@bob_montana@	-person=34
@hms_endeavour@	-product=45
@berkshire@	-location=3675 -organization=430 -title=2
@dorchester@	-location=680 -organization=5 -person=3 -event=2 -title=1
@exposé@	-person=59 -art=14
@tarnów@	-location=539 -organization=1
@theropoda@	-living_thing=30
@hillsdale@	-location=103 -organization=33
@zanabazar@	-person=33 -living_thing=3
@tony_wharmby@	-person=28
@villa_gesell@	-location=28
@caixa_econômica_federal@	-organization=31
@gavin_lambert@	-person=44
@russian_league@	-organization=46
@under_capricorn@	-art=30 -broadcast_program=3
@hatebreed@	-person=279 -art=4
@battle_of_lone_pine@	-event=34
@lwówek_śląski@	-location=96
@brazil,_indiana@	-location=34
@god,_the_devil_and_bob@	-broadcast_program=25
@kazan_cathedral@	-location=47
@terminalia_chebula@	-living_thing=34
@the_music_trend@	-broadcast_program=61
@uss_bunker_hill@	-product=26
@bemidji_state_university@	-organization=95
@opata@	-people-ethnicity=14 -language=6
@chaffee_county,_colorado@	-location=26
@newington@	-location=130 -organization=5
@neon_bible@	-art=35
@fc_oss@	-organization=78
@seven_keys_to_baldpate@	-art=27
@lawrence_macaulay@	-person=24
@1925@	-event=331 -art=9 -location=1
@gilan-e_gharb_county@	-location=204
@haskell_curry@	-person=26
@lubień_kujawski@	-location=39
@unitarian_church_of_transylvania@	-location=26
@irish_coffee@	-food=22 -person=2
@august_9@	-time=260
@nwa@	-organization=466 -location=1
@bangalore_university@	-organization=118
@national_review_online@	-art=32
@richard_price@	-person=190
@vladimir_stojković@	-person=29
@mumbai_f.c.@	-organization=103
@southern_illinois@	-location=104 -organization=87
@rex_brown@	-person=54
@sivakasi@	-location=66 -art=10
@global_tv@	-person=36 -broadcast_network=20
@tiamat@	-god=102 -person=80 -art=1
@amores@	-art=26 -broadcast_program=1 -god=1
@craig_boyce@	-person=26
@josiah_whitney@	-person=26
@janel_parrish@	-person=33
@world_football_league@	-event=374
@hutsuls@	-people-ethnicity=40
@glynneath@	-location=50 -organization=5
@horus@	-god=376 -person=11 -living_thing=1
@grenland@	-location=53
@henderson@	-location=429 -person=33 -organization=18 -product=3
@anglia_television@	-broadcast_network=23
@vincent_curatola@	-person=39
@gooding@	-location=35 -organization=2
@datu_sikatuna@	-person=25 -product=1
@cryptomeria@	-living_thing=37
@samegrelo-zemo_svaneti@	-location=50
@leon_thomas_iii@	-person=31
@árpád@	-person=124
@groundhog_day@	-art=106
@gram-negative@	-living_thing=50
@in_the_heat_of_the_night@	-broadcast_program=230 -art=144
@victor_indrizzo@	-person=42
@the_wisden_cricketer@	-art=31
@beaugency@	-location=29 -event=6
@phonographic_performance_limited@	-organization=24
@bryotropha_desertella@	-living_thing=34
@181@	-art=65 -location=1 -product=1
@carol_cleveland@	-person=52
@arouca@	-location=28 -organization=24 -person=1
@gunnison,_colorado@	-location=55
@jennylyn_mercado@	-person=127
@mauritanean@	-location=21
@garda_síochána@	-organization=472
@cuban_x-giants@	-organization=34
@warrick_county@	-location=39
@muir_mathieson@	-person=55
@stephen_page@	-person=20
@fabio_borini@	-person=27
@raymond_leo_burke@	-person=45
@misano@	-location=20 -event=1
@san_marcos_river@	-location=38
@broughton@	-location=149 -organization=20 -person=4
@cro@	-person=18 -broadcast_program=14 -location=6 -organization=1
@ingham@	-location=74 -product=3 -metropolitan_transit-transit_line=1
@otago@	-location=534 -organization=166
@fajr_international_film_festival@	-event=84
@hall-of-famer@	-location=21 -organization=9
@jane_freilicher@	-person=20
@kaisersesch@	-location=23
@argentinian@	-location=415 -organization=1 -broadcast_program=1 -event=1
@dutch_top_40@	-event=383
@antonella_lualdi@	-person=45
@buka_island@	-location=46
@nicki_french@	-person=41
@czechs@	-people-ethnicity=286 -location=4 -language=1 -organization=1
@muna_lee@	-person=32
@dunedin_north@	-location=26
@harry_seidler@	-person=76
@real_estate_developer@	-title=33
@the_camomile_lawn@	-art=40
@tokyo_broadcasting_system@	-organization=200
@chris_carlin@	-person=23
@albert_fert@	-person=21
@arizona_court_of_appeals@	-organization=28
@murray,_utah@	-location=89
@nobuo_tobita@	-person=36
@national_cadet_corps@	-organization=82
@fca@	-organization=49 -title=4
@african_development_bank@	-organization=250
@erwin_schulhoff@	-person=57
@mike_enriquez@	-person=29
@takeshi_kitano@	-person=216
@barbara_bonney@	-person=46
@peter_jefferies@	-person=31
@chambord@	-location=35 -food=6
@iu@	-person=138 -organization=20
@seaside_heights@	-location=59
@ridgway@	-location=26 -person=14
@rusyn@	-language=125 -people-ethnicity=93
@mark_rae@	-person=51
@da_vinci's_inquest@	-broadcast_program=167
@king_hedley_ii@	-art=29
@afterlife@	-art=22 -person=17 -product=4 -religion-religion=2
@krystal_reyes@	-person=28
@carrasco@	-location=27 -person=1
@earl_of_dysart@	-title=18 -person=2
@mark_mcgann@	-person=21
@alexandra_breckenridge@	-person=33
@max_middleton@	-person=81
@cernavodă@	-location=61
@killer_instinct@	-product=81 -art=7
@ichikawa@	-location=51 -person=3
@julia_zemiro@	-person=53
@bestival@	-event=145
@the_reason@	-art=31 -person=11
@enzo_biagi@	-person=26
@mattole@	-people-ethnicity=19 -language=1
@cypress_county@	-location=26
@western_massachusetts@	-location=125
@dina@	-organization=99 -location=21 -person=20 -product=2 -art=1
@wallace_f._bennett@	-person=28
@valhalla,_new_york@	-location=88
@panic_of_1819@	-event=77
@ngaio_marsh@	-person=95
@bison@	-living_thing=169 -product=16 -person=2 -organization=2 -location=2
@animal@	-art=81 -person=63 -living_thing=6 -organization=4 -title=1 -location=1
@order_of_augustinian_recollects@	-organization=31
@william_le_queux@	-person=26
@the_assembly@	-person=24 -organization=3
@dale@	-location=88 -person=42 -art=4 -product=4
@dupont@	-location=32 -person=16 -organization=2 -product=1
@something_so_right@	-broadcast_program=26 -art=5
@leo_burnett_worldwide@	-organization=41
@yoon_se-ah@	-person=24
@central_lowlands@	-location=45
@the_barefoot_contessa@	-art=36
@kendrick_lamar@	-person=422 -art=1
@14th_pan_american_games@	-event=35
@trenton_line@	-metropolitan_transit-transit_line=26
@marquette_university@	-organization=909
@kofun@	-location=30 -event=12
@indian_government@	-organization=112 -location=3
@nrl@	-organization=468 -event=1
@blaze_ya_dead_homie@	-person=51 -art=1
@carlos_gracie,_jr.@	-person=23
@ovaltine@	-food=54
@abner_haynes@	-person=31
@wanstead@	-location=131
@brewster@	-location=130 -person=19 -organization=12
@ingrid_caven@	-person=23 -art=1
@oakleigh@	-organization=97 -location=75
@beyond_borders@	-art=23 -organization=2
@danny_ayalon@	-person=24
@shoreline@	-location=56
@spartacus@	-art=184 -broadcast_program=19 -location=1 -organization=1
@highgate@	-location=426 -organization=1
@east-west@	-art=17 -organization=2 -event=1 -location=1
@prussians@	-people-ethnicity=34 -location=28 -organization=1
@173rd_airborne_brigade_combat_team@	-organization=30
@carlos_carrera@	-person=21
@the_time_of_the_cuckoo@	-art=25
@glass_onion@	-art=27
@silkeborg@	-location=133 -organization=28
@prachatice@	-location=96 -organization=2
@mckean_county,_pennsylvania@	-location=22
@the_rubettes@	-person=49 -art=1
@clark_county,_nevada@	-location=137
@comic@	-product=19 -title=10 -art=5
@curran@	-person=125 -location=7
@mercer_county_community_college@	-organization=48
@ed_powers@	-person=26
@loch_lomond@	-location=316 -art=11 -organization=2 -person=2
@takla_lake@	-location=26 -people-ethnicity=2
@marco_minghetti@	-person=28
@arrowsmith@	-art=42 -location=5 -organization=5 -person=1
@battle_of_xuzhou@	-event=43
@morris,_minnesota@	-location=23 -event=1
@pungeleria_capreolaria@	-living_thing=24
@lawrence_dallaglio@	-person=76
@rhoemetalces_i@	-person=37
@carole_bayer_sager@	-person=238
@memorial_sloan_kettering_cancer_center@	-location=29
@edward_h._griffith@	-person=34
@evening_standard_british_film_awards@	-award=59
@david_davies@	-person=78
@swiss_air_force@	-organization=126
@pablo_larrazábal@	-person=21
@university_of_north_dakota@	-organization=599 -location=1
@battle_of_corunna@	-event=90
@michal_kováč@	-person=22
@duke_of_carinthia@	-location=24
@tony_robert-fleury@	-person=35
@regino_of_prüm@	-person=39
@romeo_and_juliet@	-art=1938 -broadcast_program=2
@joab@	-person=58
@1920_provincial_election@	-event=51
@kearny,_new_jersey@	-location=215
@danny_michel@	-person=29
@wayne_maunder@	-person=39
@wilmington,_north_carolina@	-location=861
@chiplun@	-location=50
@a.c._libertas@	-organization=60
@malcolm_young@	-person=204
@mauritian_league@	-organization=53
@kerrang!_tv@	-broadcast_network=30 -art=1
@ormus@	-location=20 -event=1
@evergreen_line@	-location=35 -organization=2
@pietro_bracci@	-person=25
@american_school_of_classical_studies_at_athens@	-organization=63
@afanasy_fet@	-person=34
@two_brothers@	-art=23 -product=3
@margaret_ball@	-person=20
@leeds_general_infirmary@	-location=54
@gandhi@	-art=227 -person=62 -organization=1
@papenburg@	-location=84
@carlos_martínez@	-person=24
@mike_bullen@	-person=28
@vychegda_river@	-location=25
@ephesus@	-location=595 -art=1 -organization=1 -event=1
@chartered_accountant@	-title=205 -organization=4
@ashley_fisher@	-person=62
@socialist_republic_of_serbia@	-location=76
@the_solution@	-person=16 -art=14
@cuautitlán_izcalli@	-location=24
@lady_day@	-time=51 -person=5
@dr_congo@	-location=85 -organization=5
@juliette_lewis@	-person=217
@delphi@	-computer-programming_language=28 -location=23 -organization=18 -product=2
@linc@	-product=26
@king_of_america@	-art=21
@samuel_von_pufendorf@	-person=27
@fallston@	-location=25
@jay_taylor@	-person=41
@margaret_of_anjou@	-person=189
@western_fair@	-location=26
@unida@	-person=35 -art=2
@sr_25@	-location=42
@richard_wollheim@	-person=36
@anderson@	-person=848 -location=368 -organization=6 -broadcast_program=3 -living_thing=3 -product=1
@woodstown_high_school@	-organization=20
@buzzfeed@	-art=69
@pedro_salinas@	-person=36
@the_north@	-location=44 -language=6 -art=1
@flint_northern_high_school@	-organization=22 -location=1
@murphy_anderson@	-person=71
@starfire@	-art=14 -product=7 -location=1
@tony_sly@	-person=49
@rupiah_banda@	-person=44
@ballingry@	-location=24 -organization=1
@agriphila_tristella@	-living_thing=36
@lord_robert_cecil@	-person=38
@asio@	-organization=46 -living_thing=7
@meghnad_saha@	-person=41
@lionel@	-person=60 -product=20 -organization=20
@garfield_and_friends@	-broadcast_program=169
@jaime_roldós_aguilera@	-person=29
@hurrian@	-language=48 -location=35
@unionists@	-organization=48 -location=16
@southern_sons@	-person=23
@fatikchhari_upazila@	-location=20
@eleftherios_venizelos@	-person=335 -location=4
@wesley_strick@	-person=31
@27th_berlin_international_film_festival@	-event=42
@double_trouble@	-art=44 -broadcast_program=27 -person=13 -organization=3
@françois_dupeyron@	-person=29
@virginia_zeani@	-person=33
@multan_district@	-location=32
@randy_ferbey@	-person=87
@oakland@	-location=1677 -organization=188 -event=24 -person=4 -product=1
@dami_im@	-person=33 -art=7
@mike_ross@	-person=33 -broadcast_program=2
@oirats@	-people-ethnicity=112
@château_de_versailles@	-location=24
@cousins@	-person=24 -art=6 -location=2 -broadcast_program=1
@streetly@	-location=27
@later_shu@	-location=101
@johann_wilhelm_ritter@	-person=22
@jeremy_ratchford@	-person=32
@wells@	-location=633 -person=18 -organization=5 -title=3
@cpr@	-organization=162 -person=11 -art=1
@epic_of_gilgamesh@	-art=307 -person=1
@vakhtang_i@	-person=27
@aldo_guglielminotti@	-person=30
@stateside@	-organization=22 -location=10 -art=4
@c-47@	-product=36 -organization=1
@aris@	-organization=106 -location=2
@gabby_eigenmann@	-person=42
@rhinoplasty@	-medicine-medical_treatment=11 -art=10
@telugu_desam_party@	-organization=273
@genghis_tron@	-person=44
@ipeľ@	-location=22
@the_odyssey@	-art=39 -broadcast_program=25
@flossenbürg@	-location=61
@gordon_lee@	-person=88 -organization=1
@john_houseman@	-person=201
@personidae@	-living_thing=34
@rivetina@	-living_thing=29
@wes_morgan@	-person=21
@cruzeiro@	-finance-currency=15 -location=11 -organization=1
@farringdon_without@	-location=32
@futures_collegiate_baseball_league@	-organization=45
@lockhart@	-location=57 -person=4
@irfan_habib@	-person=34
@cárdenas@	-location=42 -person=9
@lucky_thompson@	-person=97
@grease@	-art=913 -chemistry=8
@mush@	-location=32 -organization=6 -food=3 -art=2
@smouha@	-organization=21 -location=2
@chinese_checkers@	-product=23
@bishop_of_killaloe@	-title=58 -location=3
@the_benny_hill_show@	-broadcast_program=160 -person=8
@wright_flyer@	-product=94
@urbanus@	-person=24 -art=2 -living_thing=2
@cavaliers@	-organization=71 -person=6 -product=1
@jason_aronson@	-organization=71
@barney_wilen@	-person=47
@de_telegraaf@	-art=123 -organization=1
@angostura_bitters@	-food=36
@paducah,_kentucky@	-location=306
@tom_sutton@	-person=70
@jim_bradley@	-person=51
@rede_manchete@	-broadcast_network=52
@pakistan_idol@	-broadcast_program=30
@building_429@	-person=36 -art=1
@laws@	-event=37 -art=34 -person=3 -location=1
@naryn_province@	-location=92
@eich@	-location=20 -person=1
@humphrey@	-person=63 -location=12
@vitebsk@	-location=460 -organization=30
@with_you@	-art=34 -broadcast_program=9 -person=1
@president_of_the_republic@	-title=273 -person=3
@dolice@	-location=23
@american_journal_of_archaeology@	-art=42
@pickup@	-product=37 -art=3
@sam_trammell@	-person=35
@kalwaria_zebrzydowska@	-location=48
@south_lanarkshire@	-location=445
@arbella@	-product=25
@english-language@	-language=318
@azim_premji@	-person=33
@harry@	-person=164 -art=7
@wake_forest@	-organization=449 -location=31
@stratford-on-avon@	-location=28
@kyoto@	-art=56 -organization=10 -location=9 -award=1
@aberystwyth_university@	-organization=217
@the_bloody_red_baron@	-art=32
@king_kong@	-art=480 -person=18 -food=1 -broadcast_program=1
@dorling_kindersley@	-person=120
@rodney_crowell@	-person=368 -art=2
@per_nørgård@	-person=79
@julia_migenes@	-person=36
@ted_dibiase@	-person=280
@crimean_tatar@	-people-ethnicity=119 -language=74 -location=8
@goodwood_cup@	-event=92
@vincent_mceveety@	-person=25
@los_angeles_raiders@	-organization=164 -event=27
@sydney_boys_high_school@	-organization=158
@greek_language@	-language=437
@bubble_boy@	-art=26 -disease=1
@bugsy@	-art=78 -person=1
@rookwood@	-art=13 -location=11 -organization=3 -person=2
@bacchylides@	-person=62
@alan_peter_cayetano@	-person=50
@dmitry_maevsky@	-person=306
@henry_procter@	-person=28
@bobby_peel@	-person=49
@otis_thorpe@	-person=29
@tetrastigma@	-living_thing=20
@love_thy_neighbor@	-broadcast_program=17 -art=10
@49th_berlin_international_film_festival@	-event=52
@mike_garrett@	-person=65
@the_last_hero@	-art=49 -broadcast_program=1
@kindle_fire@	-product=67
@100%@	-art=22 -person=14 -broadcast_program=10 -organization=1
@reggie_bush@	-person=295
@dural@	-location=22 -body_part=3
@beach_road@	-location=44
@ola_håkansson@	-person=22
@the_class@	-broadcast_program=46 -art=20 -product=1
@second_tier@	-organization=43 -event=12
@hilary_rhoda@	-person=21
@ernest_blythe@	-person=29
@tethys@	-god=98 -location=68
@arginine@	-biology=24
@talavera_de_la_reina@	-location=105 -event=6 -organization=1
@dorothy_dandridge@	-person=175
@t._mori@	-person=29
@road_rules@	-broadcast_program=89
@tug_of_war@	-art=32 -event=5
@british_monarchy@	-title=38 -location=3
@mobilink@	-organization=44
@rey_pagtakhan@	-person=24
@cleveland_cavaliers@	-organization=1579
@nathan_söderblom@	-person=46
@manzini@	-location=55
@harrison_lake@	-location=49
@westport@	-location=543 -event=16 -organization=1
@japanese_military@	-organization=23 -location=2
@james_legge@	-person=70
@girl's_day@	-person=59
@horse@	-living_thing=149 -person=7 -organization=4 -food=1 -product=1 -art=1 -location=1
@glee@	-broadcast_program=1464 -art=4 -product=1
@the_tale_of_peter_rabbit@	-art=54 -broadcast_program=1
@university_of_dhaka@	-organization=364
@sudden_death@	-art=37 -disease=14 -event=3 -organization=1
@brzeziny_county@	-location=139
@christopher_andrew@	-person=47
@nicolas_vogondy@	-person=24
@north_pacific_ocean@	-location=25
@louise_homer@	-person=27
@acu@	-person=15 -organization=12
@canada_southern_railway@	-organization=50
@diabetes@	-disease=21 -art=2
@i-540@	-location=30
@walter_reed@	-person=96 -location=10
@bella@	-art=33 -location=8 -person=3 -organization=1
@adelaide_anne_procter@	-person=22
@dan_gordon@	-person=43
@torcuato_de_alvear@	-person=20
@senta_flammea@	-living_thing=22
@ep@	-art=36 -organization=7 -product=1
@sydney_teachers_college@	-organization=38
@distant@	-person=45 -art=2
@marvin_agustin@	-person=73
@electorate_of_cologne@	-location=181
@okayama@	-location=184 -art=66 -organization=1
@little_brown_jug@	-event=65 -art=21
@madder@	-living_thing=41 -visual_art-color=35
@duchy_of_athens@	-location=117
@cairo_international_airport@	-location=131
@drumline@	-art=44 -person=1
@harju_county@	-location=516
@new_washington@	-location=22
@attack_on_pearl_harbor@	-event=317 -product=3 -location=2
@łaszczów@	-location=26
@prime@	-person=58 -art=20 -organization=11 -broadcast_network=2
@can@	-person=339 -location=44 -event=18 -art=14 -organization=12 -finance-currency=3 -chemistry=2 -language=1
@gene_bearden@	-person=23
@pictionary@	-product=47 -broadcast_program=8
@pierre_de_ronsard@	-person=136
@south_west_england@	-location=515
@iruvar@	-art=28
@maurice_white@	-person=171 -art=2
@hara_museum_of_contemporary_art@	-location=21
@bob_russell@	-person=221
@irving@	-person=40 -location=22 -organization=8
@haverford@	-location=25 -organization=19
@nc_11@	-location=23
@ibaraki@	-art=99 -location=46
@eon@	-art=17 -organization=12 -person=8 -product=2
@käthe_kollwitz@	-person=106
@sonny_ramadhin@	-person=40
@kiss_kiss_bang_bang@	-art=73
@wicklow_mountains@	-location=155
@nazilli@	-location=28
@marieke_hardy@	-person=23
@elías_sosa@	-person=23
@josé_maría_forqué@	-person=21
@1979_alberta_general_election@	-event=53
@rokeby_venus@	-art=30
@eloise_jarvis_mcgraw@	-person=23
@rochester_zeniths@	-organization=20
@drachenfels@	-location=22
@alfred_sully@	-person=33
@giant_sequoia@	-living_thing=61 -location=1
@rey_valera@	-person=36
@island_county,_washington@	-location=30
@trepassey@	-location=20 -product=2
@barnton@	-location=25 -organization=7
@bahá'u'lláh@	-person=347
@prelinger_archives@	-organization=33
@crucifixion@	-event=216 -art=17 -god=1
@amaranth@	-living_thing=31 -art=11 -location=4 -product=2 -food=1
@sessions@	-person=20 -organization=4 -title=2 -art=1
@chhetri@	-people-ethnicity=40
@igor_vovchanchyn@	-person=33
@repo_man@	-art=73 -person=8
@william_dampier@	-person=148
@rialto@	-location=109 -person=10 -organization=1
@veracruz@	-location=408 -organization=126 -event=8 -product=5
@severinus_of_noricum@	-person=21
@pacific_theater_of_operations@	-event=310 -location=1
@bobcaygeon@	-location=15 -art=8
@president_of_the_senate_of_the_philippines@	-title=20
@christian_bautista@	-person=117 -art=1
@michów@	-location=21
@llandudno_junction@	-location=66 -organization=10
@portmarnock@	-location=48 -organization=3
@burundian@	-location=26
@downingtown,_pennsylvania@	-location=46
@thalassa@	-god=21 -person=12 -location=9 -broadcast_program=8 -art=2
@1964_brazilian_coup_d'état@	-event=24
@brong-ahafo_region@	-location=55
@dollhouse@	-broadcast_program=193 -art=2
@pennsylvania_department_of_conservation_and_natural_resources@	-organization=81
@kriens@	-location=21 -organization=5
@chad_le_clos@	-person=23
@bertrand@	-person=41 -location=22 -product=5
@airlangga@	-person=48
@bbs@	-product=154 -organization=17 -location=2 -broadcast_network=1 -art=1 -education-educational_degree=1
@ojibwe@	-people-ethnicity=393 -language=151
@evanescence@	-person=484 -art=18
@independence@	-location=358 -event=178 -organization=76 -product=46 -time=33 -art=9 -living_thing=1
@don_steele@	-person=21
@flyleaf@	-person=133 -art=12
@breton@	-language=528 -people-ethnicity=288 -location=212 -person=3 -title=1
@mattersburg@	-location=22 -organization=3
@sabha@	-location=91 -event=1
@basilica_of_our_lady_of_good_health@	-location=23
@david_brian@	-person=59
@udacity@	-organization=20
@south_pacific_area@	-organization=38
@themis@	-god=91 -location=4
@2006_fifa_world_cup@	-event=1671 -product=16
@war_graves@	-organization=202 -location=1
@luis_donaldo_colosio@	-person=51
@the_smell@	-location=28
@digby@	-location=43 -person=9 -product=2 -broadcast_program=1
@north_african@	-event=28 -location=13 -people-ethnicity=1
@saami@	-people-ethnicity=24 -organization=22
@forest_preserve@	-location=64 -organization=1
@torre@	-location=28 -person=6
@gemini_ganesan@	-person=170
@santacruz@	-location=25
@american_unitarian_association@	-organization=77
@bear@	-living_thing=176 -location=30 -product=12 -art=6 -broadcast_program=2
@critias@	-person=47 -art=27
@alvechurch@	-location=39 -organization=38
@dawn@	-art=168 -product=45 -organization=26 -person=24 -location=7 -god=3 -broadcast-tv_channel=2
@marc_emery@	-person=42
@thilo_sarrazin@	-person=20
@government_of_ontario@	-organization=167 -location=2
@john_j._pershing@	-person=370
@mesoregion@	-location=99
@kosovar@	-location=76 -event=1
@107@	-location=16 -metropolitan_transit-transit_line=9 -organization=3 -art=1 -product=1 -chemistry=1
@altamura@	-location=48
@bishop_of_liverpool@	-title=68 -person=1
@skydiggers@	-person=52 -art=1
@julie_plec@	-person=24
@million_dollar_quartet@	-person=51 -art=21
@jefferson_county,_indiana@	-location=21
@friedrich_robert_faehlmann@	-person=22
@arturo_umberto_illia@	-person=20
@tchaikovsky's@	-person=40
@bobby_durham@	-person=21
@gien@	-location=47
@neeraj_shridhar@	-person=21
@lake_placid@	-location=589 -art=19 -event=8
@lea_salonga@	-person=213 -art=3
@fort_lauderdale@	-location=425 -organization=1
@outpunk@	-organization=21
@east_region@	-organization=23 -location=15 -event=1
@blue_sky@	-art=40 -organization=4 -person=3 -food=2
@eccleshall@	-location=56 -organization=12 -person=1
@redditch@	-location=347 -organization=8
@anuradhapura_kingdom@	-location=27
@râmnicu_sărat@	-location=31 -organization=1
@earl_of_danby@	-person=22
@são_luís@	-location=87 -person=1
@ukrainian_championship@	-organization=14 -event=6
@the_scarlet_letter@	-art=193 -broadcast_program=6
@diego_lugano@	-person=23
@summertime_ball@	-event=26
@leopold_ii,_holy_roman_emperor@	-person=60
@harding_university@	-organization=72
@dionisio_alcalá_galiano@	-person=42
@hondō@	-location=29
@kentucky_speedway@	-location=266
@fort_benjamin_harrison@	-location=50
@louise_beavers@	-person=73
@hwa_chong_junior_college@	-organization=38
@trevor_brooking@	-person=71
@valerie_perrine@	-person=72
@live_nation_entertainment@	-organization=50
@cameronians@	-organization=29
@hull_city_council@	-organization=68
@josh_willingham@	-person=38
@fk_bokelj@	-organization=24
@ron_ely@	-person=46
@kristine_kathryn_rusch@	-person=64
@péter_nádas@	-person=20
@norman_spinrad@	-person=107
@anthony_lamb@	-person=23
@demetrius_andrade@	-person=26
@jean-paul_belmondo@	-person=229
@pennsylvania-reading_seashore_lines@	-organization=52
@lord_denning_mr@	-person=30
@branko_stanković@	-person=35
@stable_gallery@	-location=37
@m81@	-location=23
@maximus_planudes@	-person=23
@quesnel,_british_columbia@	-location=32
@money_talks@	-art=41 -broadcast_program=4
@carrier_air_wing_eleven@	-organization=21
@univision_radio@	-organization=85
@ryan_malone@	-person=47
@frongoch_internment_camp@	-location=20
@heinz_history_center@	-location=32
@16th_(irish)_division@	-organization=57
@hemnesberget@	-location=24
@l7@	-person=151 -metropolitan_transit-transit_line=23 -art=1
@fratton_park@	-location=243
@lumaco@	-location=25
@the_matrix_reloaded@	-art=206
@maria@	-person=261 -art=82 -location=10 -product=6 -event=3 -broadcast_program=1 -language=1
@nikolai_tomsky@	-person=22
@charles_kelley@	-person=47
@larry_emdur@	-person=57
@the_superman_family@	-art=23
@jean-féry_rebel@	-person=23
@peter_handke@	-person=136
@ken_murray@	-person=38
@meath@	-organization=532 -location=249 -title=16 -event=1
@barnyard@	-art=41
@dies_irae@	-art=108
@clear_and_present_danger@	-art=127
@ibrahim_rugova@	-person=93
@david_mazzucchelli@	-person=54
@the_minority_report@	-art=22
@krasnaya_polyana@	-location=71
@sixth_circuit_court_of_appeals@	-organization=25
@britannia_yacht_club@	-organization=24
@munster_senior_league@	-organization=30
@lee_j._cobb@	-person=215
@roman_ingarden@	-person=23
@ron_rosenbaum@	-person=35
@yuwen_shu@	-person=22
@posht_rud_rural_district@	-location=42
@hyrum_smith@	-person=149
@savannah@	-location=74 -event=15 -product=14 -person=10 -organization=4 -living_thing=1
@grazer_ak@	-organization=164
@klondike_highway@	-location=44
@camaret-sur-mer@	-location=23
@george_tiller@	-person=52
@octodontidae@	-living_thing=22
@arbab_niaz_stadium@	-location=20
@ollie_walsh@	-person=36
@will_success_spoil_rock_hunter?@	-art=60
@marcus_hahnemann@	-person=46
@charles_despiau@	-person=35
@diabolique@	-art=14 -person=10
@laker@	-person=8 -product=6 -organization=6
@thomas_fortune_ryan@	-person=32
@roy_cheung@	-person=29
@fisher_body@	-organization=66
@gmina_somianka@	-location=31
@beijing_ducks@	-organization=35
@something_about_the_way_you_look_tonight@	-art=41
@hobe_sound,_florida@	-location=29
@paul_marco@	-person=20
@sheffield_wednesday_f.c.@	-organization=85
@ben_davidson@	-person=36
@bendlerblock@	-location=41
@trenton_speedway@	-location=27
@mark_shand@	-person=21
@ivor_broadis@	-person=20
@tony_massenburg@	-person=20
@hi-heel_sneakers@	-art=20
@federal_court_of_canada@	-organization=148
@gijs_van_lennep@	-person=23
@bois-colombes@	-location=22
@welsh_language@	-language=926 -art=1
@susan_cooper@	-person=87
@jon_m._huntsman_center@	-location=39
@bearsden@	-location=89
@wolfgang_fortner@	-person=57
@mangalore@	-location=995 -organization=2
@theudebald@	-person=25
@nigel_marven@	-person=30
@don't_pass_me_by@	-art=21
@united_nations_mission_in_sudan@	-organization=52
@noshiro@	-location=24 -product=3
@letitia_james@	-person=25
@rikard_bergh@	-person=25
@the_rookie@	-art=81 -broadcast_program=2
@gresley_rovers@	-organization=21
@patchogue@	-location=61
@horry_county,_south_carolina@	-location=66
@maccabi_netanya@	-organization=138
@john_sanderson@	-person=25
@buffalo_ridge@	-location=22
@gatineau_river@	-location=65
@leave_home@	-art=22
@music_box@	-art=50 -broadcast_network=21 -location=8 -event=1
@omega_centauri@	-location=21
@galarrwuy_yunupingu@	-person=22
@great_coasters_international@	-organization=23
@songbird@	-art=50 -organization=35 -living_thing=11
@highlandtown@	-location=37
@john_ridge@	-person=26
@the_gift@	-art=114 -person=13 -broadcast_program=13
@michael_nyqvist@	-person=55
@bob_orton,_jr.@	-person=41
@student_union@	-organization=38
@bolshoi@	-location=60 -organization=5 -product=1
@sigismund,_holy_roman_emperor@	-person=87
@thomas_woods@	-person=38
@nothing's_gonna_stop_us_now@	-art=37
@martin_gore@	-person=159
@gmina_czersk@	-location=93
@jennifer_jo_cobb@	-person=26
@supreme_governor@	-title=29
@hulda_garborg@	-person=24
@jimmy_hart@	-person=197
@lake_huron@	-location=870
@united_nations_association_of_the_united_states_of_america@	-organization=25
@phi_eta_sigma@	-organization=48
@riccardo_paletti@	-person=20
@rugby_calvisano@	-organization=26
@anthony_hamilton@	-person=322
@comte_de_lautréamont@	-person=52
@li_jiawei@	-person=49
@the_queen@	-person=513 -art=19 -title=7
@ryan_international_airlines@	-organization=23
@oconee_county,_south_carolina@	-location=36
@swindon_and_cricklade_railway@	-location=24
@winterland@	-location=18 -art=5
@oak_hill,_west_virginia@	-location=30
@lobophora_halterata@	-living_thing=36
@david_mccallum@	-person=182
@dixie_county@	-location=24
@canadore_college@	-organization=24
@valentin_glushko@	-person=40
@journal_of_the_american_statistical_association@	-art=56
@moosomin,_saskatchewan@	-location=23
@robert_bradley's_blackwater_surprise@	-person=24
@anders_hedberg@	-person=31
@koihime_musō@	-product=20
@flemming_flindt@	-person=22
@čelik@	-organization=26
@university_of_notre_dame_australia@	-organization=35
@san_marcello_pistoiese@	-location=71
@yeysk@	-location=31
@jean_metzinger@	-person=194
@the_adventures_of_sinbad@	-broadcast_program=36
@marissa_castelli@	-person=20
@guy_whittingham@	-person=45
@peacefrog_records@	-organization=36
@nahal@	-organization=133
@ian_curteis@	-person=40
@watchdog@	-broadcast_program=92 -title=1
@route_53@	-location=28 -metropolitan_transit-transit_line=7
@twerton_park@	-location=29
@ken_oberkfell@	-person=30
@bank_negara_malaysia@	-organization=65
@his_second_year@	-event=76
@ekaterina_dzehalevich@	-person=28
@barry_mason@	-person=42
@mieszkowice@	-location=39
@soldotna,_alaska@	-location=27
@tuskegee@	-location=59 -art=12
@middlesex_regiment@	-organization=166
@adolf_dymsza@	-person=30
@siyahu_rural_district@	-location=55
@reginald_gardiner@	-person=72
@yen_press@	-organization=141
@kalderash@	-people-ethnicity=39
@grand_valley_state@	-organization=34
@marc_maron@	-person=95
@october_8@	-time=250
@caribbean_series@	-event=166
@yuli_raizman@	-person=25
@jonathan_beukes@	-person=20
@when_the_war_is_over@	-art=20
@vauxhall_cavalier@	-product=71
@ted_niceley@	-person=22
@barrow_island@	-location=45
@photo_finish_records@	-organization=27
@tijuana@	-location=913 -organization=55
@raised_fist@	-person=26
@peristeri@	-location=42 -organization=8
@clovis_ii@	-person=78
@indios_de_mayagüez@	-organization=87
@the_mexican@	-art=35
@sanam_baloch@	-person=23
@charles_hill_mailes@	-person=78
@grady_county@	-location=57
@clyde_phillips@	-person=26
@laleham_burway@	-location=27
@forester@	-title=29 -product=3 -person=2
@fjord_line@	-organization=20
@eurasian@	-people-ethnicity=141 -location=43 -living_thing=1
@giovanni_sgambati@	-person=20
@michel_gauthier@	-person=20
@klaas_de_vries@	-person=20
@sharonville,_ohio@	-location=28
@indian_football_association@	-organization=23
@steve_buckingham@	-person=37
@greater_accra@	-location=29
@robby_albarado@	-person=38
@shweta_tiwari@	-person=61
@kristen_stewart@	-person=244
@sajid_javid@	-person=27
@united_states_district_court_for_the_eastern_district_of_louisiana@	-organization=92
@the_life_and_loves_of_a_she-devil@	-art=27
@chung_ling_high_school@	-organization=25
@elizabeth_castle@	-location=24
@martin_orford@	-person=22
@east_frisia@	-location=338
@pawcatuck_river@	-location=44
@narbonne@	-location=496 -person=2
@henry_scott_tuke@	-person=32
@cystiscidae@	-living_thing=231
@joe_simitian@	-person=27
@monti_della_laga@	-location=21
@jean_hagen@	-person=61
@krasnobród@	-location=29
@bob_davies@	-person=25
@moshe_carmel@	-person=22
@robert_owen@	-person=246
@air_gear@	-broadcast_program=83
@communications_corporation_of_america@	-organization=37
@hudson_waterfront@	-location=34
@biblical_archaeology@	-location=33
@alex_neilson@	-person=25
@nakatsu@	-location=22
@jay_kay@	-person=54
@dance_with_my_father@	-art=38
@feast_of_saints_peter_and_paul@	-time=41
@lucius_accius@	-person=20
@roberto_donadoni@	-person=83
@howard_kippenberger@	-person=27
@linda_bengtzing@	-person=23
@itv_news@	-broadcast_program=213
@jim_mora@	-person=81
@los_angeles_times_magazine@	-art=26
@jon_lieber@	-person=40
@albizia_lebbeck@	-living_thing=20
@yvonne_zima@	-person=24
@media_nusantara_citra@	-organization=26
@dennys_reyes@	-person=23
@étienne_méhul@	-person=58
@edward_small@	-person=62
@southern_ocean@	-location=961
@apache_tomcat@	-product=77
@kym_bonython@	-person=20
@guillermo_gonzález_camarena@	-person=24
@jean-alain_boumsong@	-person=42
@maxine_elliott_theatre@	-location=20
@webos@	-product=30
@sandy_bay@	-organization=63 -location=24
@death_in_june@	-person=41
@rica_erickson@	-person=21
@jenkins@	-location=26 -person=22 -product=1
@nizamuddin_auliya@	-person=60
@graeme_hawley@	-person=36
@chris_burden@	-person=75
@kesennuma_line@	-metropolitan_transit-transit_line=44
@royal_strand_theatre@	-location=32
@frank_wells@	-person=35
@tim_brooke-taylor@	-person=135
@reginald_fairlie@	-person=24
@brian_robbins@	-person=58
@take_it_off@	-art=20
@luss@	-location=38
@ardent_studios@	-organization=72
@dottie_west@	-person=232
@camille_muffat@	-person=24
@william_behnes@	-person=21
@pretty_vacant@	-art=38
@doxa_katokopias_f.c.@	-organization=135
@cd117@	-disease=25
@harry_benjamin@	-person=23
@415_records@	-organization=35
@texas_sports_hall_of_fame@	-location=45
@budapest_university_of_technology_and_economics@	-organization=83
@thomas_de_waal@	-person=31
@le'ron_mcclain@	-person=43
@david_troughton@	-person=76
@giuseppe_patroni_griffi@	-person=29
@niccolò_dell'abbate@	-person=29
@washington,_georgia@	-location=66
@garman@	-person=206
@operation_defensive_shield@	-event=80
@stelling_van_amsterdam@	-location=21
@peace_of_amiens@	-event=25
@night_of_the_long_knives@	-event=217
@jamey_johnson@	-person=99
@national_film_school_in_łódź@	-organization=58
@tiberius_julius_aspurgus@	-person=53
@itv_sport@	-organization=88 -broadcast_network=1
@tule_river@	-location=21
@shake_your_groove_thing@	-art=23
@k._vijaya_bhaskar@	-person=23
@almazbek_atambayev@	-person=32
@south-east_asia@	-location=17 -event=5
@ranidae@	-living_thing=59
@john_harle@	-person=63
@llb@	-education-educational_degree=163
@amerie@	-person=155
@matt_skelton@	-person=35
@bob_moses@	-person=63
@alexander_morris@	-person=36
@mahwah,_new_jersey@	-location=85
@gil_stratton@	-person=33
@iwata@	-location=29
@bronco_billy@	-art=24
@sue_lloyd@	-person=29
@fidel_edwards@	-person=42
@isleworth@	-location=242
@canada_deposit_insurance_corporation@	-organization=39
@loblaw_companies@	-organization=42
@laura_riding@	-person=40
@portneuf_regional_county_municipality@	-location=35
@kupiškis@	-location=25
@preston_smith@	-person=47
@maureen_forrester@	-person=68
@mike_muir@	-person=67
@henry_luce@	-person=108
@marc_albrighton@	-person=21
@dollars_trilogy@	-art=43
@yayuk_basuki@	-person=104
@n._rajah@	-living_thing=46
@la_tribune@	-art=28
@jason_latour@	-person=21
@xinjiang_flying_tigers@	-organization=31
@hooghly@	-location=104
@laura_kightlinger@	-person=34
@lubbock@	-location=560 -organization=5 -title=1
@the_band's_visit@	-art=25
@alex_antonitsch@	-person=25
@paste_magazine@	-art=84
@world_series_of_fighting@	-organization=93
@lambroughton@	-location=23
@nikon_d3@	-product=21
@betty_everett@	-person=45
@charleston_southern_university@	-organization=64
@gideon_emery@	-person=41
@kuh_mareh_khami_rural_district@	-location=65
@federal_liberal@	-organization=22
@bright_lights,_big_city@	-art=75
@lincoln_center_for_the_performing_arts@	-location=229
@ila@	-location=30 -organization=5
@bill_sage@	-person=21
@mind_candy@	-organization=22
@tytania@	-broadcast_program=24
@shake_it@	-art=28
@lord_mountjoy@	-person=21
@council_of_assiniboia@	-organization=22
@le_freak@	-art=44
@gay_activists_alliance@	-organization=39
@belgian_air_component@	-organization=41
@john_pinette@	-person=21
@fakhruddin_ahmed@	-person=36
@i_believe@	-art=93 -broadcast_program=1
@american_diabetes_association@	-organization=166
@aihole@	-location=75
@colacho_mendoza@	-person=24
@arab_liberation_army@	-organization=86
@detroit_pistons@	-organization=1899
@david_blunkett@	-person=246
@constantin_silvestri@	-person=27
@william_d._ford@	-person=21
@tia_carrere@	-person=130
@the_palace@	-location=31 -broadcast_program=24 -product=6
@hebbronville@	-location=20
@tatars@	-people-ethnicity=632 -location=8
@sterling,_colorado@	-location=46
@kalpana_iyer@	-person=22
@pimpinela_escarlata@	-person=35
@gailtal_alps@	-location=20
@ramapo_mountains@	-location=61
@crucial_conflict@	-person=34
@gmina_orońsko@	-location=21
@new_york_youth_symphony@	-person=24
@dave_fanning@	-person=48
@arkel@	-location=21 -art=1
@farrukh_dustov@	-person=31
@swain_county,_north_carolina@	-location=22
@masamune_shirow@	-person=76
@gmina_kazimierza_wielka@	-location=43
@bureau_of_meteorology@	-organization=117
@team_katusha@	-organization=32
@cleveland_thunderbolts@	-organization=20
@mark_kermode@	-person=159
@paray-le-monial@	-location=28
@penelope_spheeris@	-person=110
@university_of_seville@	-organization=86
@bikfaya@	-location=38
@group_b@	-event=59 -organization=1 -chemistry=1
@huntsville,_alabama@	-location=781
@the_boy_does_nothing@	-art=26
@bartholomew_county@	-location=59
@albert_productions@	-organization=68
@liberal_democratic_party_of_germany@	-organization=25
@donnie_neuenberger@	-person=23
@buzi_rural_district@	-location=44
@chris_berman@	-person=171
@dragonette@	-person=115
@lord_david_cecil@	-person=34
@christofer_johnsson@	-person=55
@michael_barker@	-person=23
@community_high_school@	-organization=27
@orduspor@	-organization=119
@premier_of_new_zealand@	-title=29
@news_of_the_world@	-art=725
@tauro_f.c.@	-organization=27
@alamosa_county@	-location=22
@visé@	-location=38 -organization=18
@bruno_munari@	-person=24
@kimon_georgiev@	-person=34
@maldita_vecindad@	-person=32
@thame@	-location=200
@james_city_county@	-location=134
@stickler_syndrome@	-disease=20
@inside_higher_ed@	-art=42
@josef_wagner@	-person=20
@hoseynabad_rural_district@	-location=96
@juan_b._justo@	-person=31
@santa_cruz_river@	-location=89
@suprême_ntm@	-person=26
@michael_cochrane@	-person=46
@oregon_city@	-location=238
@abebe_bikila@	-person=50
@jordan,_k.@	-person=26
@2009_ncaa_men's_division_i_basketball_tournament@	-event=50
@player_piano@	-art=19 -product=3
@frankish@	-people-ethnicity=953 -location=77 -language=37 -event=1
@department_of_veterans_affairs@	-organization=193
@azamgarh_district@	-location=41
@armley@	-location=80
@huangpu_district@	-location=43
@dashtaki_district@	-location=49
@yootha_joyce@	-person=49
@austin_american-statesman@	-art=180
@abrostola_asclepiadis@	-living_thing=32
@wielkie_oczy@	-location=26
@verbandsgemeinde_of_kusel@	-location=27
@george_stroumboulopoulos_tonight@	-broadcast_program=27
@stefan_edberg@	-person=383
@memphis_maniax@	-organization=35
@eupithecia_veratraria@	-living_thing=21
@camp_beauregard@	-location=54
@james_b._longacre@	-person=27
@pain@	-person=49 -medicine-symptom=45 -art=21 -disease=2 -location=1
@nyav_post@	-organization=40
@habar_gidir@	-people-ethnicity=23
@tyler_seguin@	-person=53
@clive@	-location=26 -person=23
@mount_wilson_observatory@	-location=141
@khalid_mahmood@	-person=25
@d._h._pennington@	-person=40
@new_york_city_opera@	-organization=717
@fc_stal_alchevsk@	-organization=66
@morse_college@	-organization=20
@teimour_radjabov@	-person=63
@elaine_paige@	-person=210
@sta._lucia_realtors@	-organization=115
@cramlington@	-location=72
@united_overseas_bank@	-organization=46
@john_fielding@	-person=31
@lyng@	-location=30
@chowan_university@	-organization=26
@clarissa_explains_it_all@	-broadcast_program=93
@snezhinsk@	-location=34
@atlanta_botanical_garden@	-organization=20
@arawn@	-god=41
@cambridge_bay@	-location=54
@investigation_discovery@	-broadcast_network=230 -organization=16
@12th_infantry_division@	-organization=23
@the_auk@	-art=42 -person=1
@quills@	-art=71 -living_thing=1
@touring@	-organization=16 -product=3 -event=2
@sultan_ibrahim@	-person=24
@i_look_to_you@	-art=36
@2006_european_championships@	-event=81
@the_mummy_returns@	-art=106
@péter_kovács@	-person=29
@santa_monica_track_club@	-organization=25
@kenneth_faried@	-person=44
@in_this_moment@	-person=77
@belp@	-location=21
@billy_de_wolfe@	-person=34
@spinosaurus@	-living_thing=71
@west_terrace@	-location=20
@lynne_moody@	-person=20
@bojnice@	-location=34
@rick_langford@	-person=29
@stateline,_nevada@	-location=60
@smart_gilas@	-organization=84
@nick_ingman@	-person=43
@beaux_arts_trio@	-person=42
@battle_of_new_orleans@	-event=268
@alan_reid@	-person=31
@youth_brigade@	-person=55
@marion_rung@	-person=22
@mulberry_street@	-location=49 -art=11
@elspet_gray@	-person=29
@tábor_district@	-location=105
@eva_marcille@	-person=20
@aldgate@	-location=206
@louisa_wall@	-person=28
@marie_jones@	-person=30
@jena@	-organization=156 -location=55 -product=6 -event=1 -people-ethnicity=1
@bastar_district@	-location=29
@hamamatsu@	-location=168 -organization=1
@japanese_army@	-organization=171 -location=2
@men's_foil@	-event=20
@paradise_alley@	-art=23
@kaiser_permanente@	-organization=181
@stigmella_minusculella@	-living_thing=29
@matt_squire@	-person=62
@lutomiersk@	-location=44
@finspång@	-location=42
@biscay@	-location=767 -event=2
@johann_hari@	-person=38
@bruce_r._mcconkie@	-person=66
@kuching_division@	-location=20
@alexander_herzen@	-person=120
@sr_40@	-location=37
@bear_behaving_badly@	-broadcast_program=20
@battle_of_mouquet_farm@	-event=20
@st._francis_county@	-location=41
@cornelius_krieghoff@	-person=26
@elst@	-location=23 -person=1
@ricky_gervais@	-person=422 -broadcast_program=1
@dhauladhar@	-location=41
@robert_bateman@	-person=28 -organization=1
@dirk_kempthorne@	-person=74
@the_next_iron_chef@	-broadcast_program=70
@seine_river@	-location=30
@forst@	-location=53
@joyce_meadows@	-person=20
@oceanic@	-location=39 -product=27 -art=21 -people-ethnicity=6 -person=2
@mark_dudbridge@	-person=71
@all-star_superman@	-art=25
@tiéfora_department@	-location=30
@maurice_taylor@	-person=39
@bobby_smith@	-person=49
@pyramid_of_djoser@	-location=20
@pebble_island@	-location=23
@derek@	-person=32 -broadcast_program=11
@graham_farmer_freeway@	-location=35
@rita,_sue_and_bob_too@	-art=25
@east_prussia@	-location=4422 -event=6
@megumi_fujii@	-person=31
@united_states_ambassador_to_canada@	-title=35
@motion_picture_association_of_america@	-organization=336
@georgia_state_senate@	-organization=100
@dipsacaceae@	-living_thing=28
@missionaries_of_the_precious_blood@	-organization=30
@blackheath,_london@	-location=69
@rings@	-organization=66 -product=7 -event=5 -art=2
@serer_people@	-people-ethnicity=79
@table_tennis_programme@	-event=21
@how_insensitive@	-art=40
@andy_kirby@	-person=26
@stigmella_pyri@	-living_thing=23
@10th_moscow_international_film_festival@	-event=70
@elmira,_ontario@	-location=21
@soldier_of_fortune,_inc.@	-broadcast_program=22
@chandrapur@	-location=81
@morgenstern@	-person=21
@tony_geiss@	-person=28
@anthony_nicholls@	-person=41
@buckwheat_zydeco@	-person=75
@gainsborough,_lincolnshire@	-location=70
@quercus_acutissima@	-living_thing=42
@saurabh_shukla@	-person=90
@49th_(west_riding)_infantry_division@	-organization=45
@matt_mays@	-person=33 -art=2
@oxford_high_school@	-organization=49
@martín_rodríguez@	-person=86
@michael_cristofer@	-person=48
@thérèse@	-art=38 -location=3 -product=1
@peter_moylan@	-person=29
@the_scots_magazine@	-art=26
@jefferson_parish_public_schools@	-location=25
@king's_lynn_stars@	-organization=70
@miro@	-person=46 -living_thing=12 -product=11 -organization=4 -broadcast_program=1
@radney_foster@	-person=103
@caldbeck@	-location=34
@anjalankoski@	-location=21
@montcalm_county@	-location=99
@edmund_ironside@	-person=94 -art=8
@casula@	-location=20
@2010_iaaf_world_cross_country_championships@	-event=68
@karen_mulder@	-person=41
@pataudi@	-location=35
@tondela@	-organization=19 -location=18
@hierocles@	-person=84
@lipinki@	-location=25
@brooklyn_south@	-broadcast_program=81
@tchaikovsky@	-person=661 -art=20
@david_beatty,_1st_earl_beatty@	-person=22
@2013_rugby_world_cup_sevens@	-event=54
@matsuura_railway@	-organization=62
@armalite@	-organization=39
@city_pages@	-art=91
@american_sportscasters_association@	-organization=30
@1994_stanley_cup_finals@	-event=32
@isaak_brodsky@	-person=78
@zhu_youqian@	-person=24
@chinese_premier@	-title=21
@peugeot_207@	-product=32
@2004_parliamentary_elections@	-event=29
@chris_waters@	-person=115
@1994_nfl_season@	-event=24
@alan_hopgood@	-person=21
@argentan@	-location=88
@frank_tyson@	-person=104
@tn@	-location=114 -broadcast-tv_channel=3
@le_téléjournal@	-broadcast_program=37
@october_1974@	-event=74
@john_biddle@	-person=34
@walden_media@	-organization=85
@university_of_tampere@	-organization=70
@municipality_of_ajdovščina@	-location=34
@severance_hall@	-location=52
@sihor@	-location=20
@valcour_island@	-location=21 -event=5
@patrick_carpentier@	-person=106
@jens_peter_jacobsen@	-person=23
@birds_australia@	-organization=26
@jackie_collins@	-person=83
@later_qin@	-location=130
@tom_paterson@	-person=31
@citizens_electoral_council@	-organization=26
@hms_bounty@	-product=73 -event=9
@centre-du-québec@	-location=140
@duarte_pio,_duke_of_braganza@	-person=48
@minatomirai_line@	-metropolitan_transit-transit_line=57
@international_softball_federation@	-organization=43
@benjamin_church@	-person=77
@fc_nosta_novotroitsk@	-organization=102
@machiasport@	-location=30
@soviet_antarctic_expedition@	-event=253
@third_circuit@	-organization=20
@thirty_seconds_over_tokyo@	-art=54
@conestoga_parkway@	-location=25
@william_lamb@	-person=20
@french_wars_of_religion@	-event=420
@renegade_press@	-organization=26
@jane_child@	-person=24 -art=2
@andrew_vanwyngarden@	-person=38
@lou_rawls@	-person=332
@mihai_beniuc@	-person=20
@whitehaven_rlfc@	-organization=26
@ramiro_mendoza@	-person=21
@europe's@	-location=30 -person=8 -organization=1
@ncaa_division_i_field_hockey_championship@	-event=35
@magdalena_forsberg@	-person=26
@macrothylacia_rubi@	-living_thing=38
@valerian@	-person=175 -living_thing=52
@bishopric_of_würzburg@	-location=59
@jeremy_vine@	-person=80
@legislative_assembly@	-organization=1826 -event=7 -location=2 -title=1
@1984_election@	-event=237
@yale_political_union@	-organization=44
@jerry_codiñera@	-person=58
@achille_bonito_oliva@	-person=32
@street_legal@	-broadcast_program=42 -art=4
@edward_mulhare@	-person=56
@joaquín_benoit@	-person=28
@almondbury@	-location=33
@hayathnagar@	-location=34
@mobile_riverine_force@	-organization=41
@smithsonian_magazine@	-art=20
@mary_tamm@	-person=37
@downtown_syracuse@	-location=28
@rick_parashar@	-person=38
@willie_garson@	-person=61
@society_of_mary_(marists)@	-organization=20
@blue_note_records@	-organization=406
@solidago_virgaurea@	-living_thing=23
@dardanus@	-art=18 -living_thing=2
@n80@	-location=44
@italian_air_force@	-organization=202
@peter_donohoe@	-person=38
@new_york,_susquehanna_and_western_railway@	-product=105
@bill_yeoman@	-person=28
@ornans@	-location=29
@nanyang_girls'_high_school@	-organization=25
@the_blossoms@	-person=46
@sukumar_ray@	-person=59 -art=2
@kunal_kohli@	-person=38
@2008_fifa_futsal_world_cup@	-event=42
@belgrade@	-location=7127 -event=11 -organization=7 -title=1
@shack@	-person=39
@mecklenburg_lake_district@	-location=45
@henderson,_north_carolina@	-location=43
@kōhei_uchimura@	-person=29
@josh_peck@	-person=88
@raja_rao@	-person=26
@charles_i_of_hungary@	-person=130
@college_basketball_on_cbs@	-broadcast_program=31
@yuxi@	-location=46
@saturday_night_and_sunday_morning@	-art=60
@legislative_assembly_of_ontario@	-organization=1824
@university_of_buenos_aires@	-organization=534
@boeing_kc-135_stratotanker@	-product=141
@1952-53@	-event=35
@bernard_edwards@	-person=183
@south_east_england@	-location=422
@sørvágur@	-location=32
@rivière_des_prairies@	-location=104
@pinner@	-location=123 -person=1
@imanol_arias@	-person=40
@ralph_sanford@	-person=25
@discharge@	-person=161 -medicine-symptom=8
@cornerstone_university@	-organization=53
@svetozar_gligorić@	-person=112
@franz_ferdinand@	-art=22
@lincoln,_nebraska@	-location=943
@itv_tyne_tees@	-organization=33
@dulcimer@	-product=236
@brimful_of_asha@	-art=25
@amundsen@	-person=28 -location=3 -product=1 -organization=1
@south_tampa@	-location=29
@shasta_county@	-location=79
@valley_view@	-location=21 -organization=4
@mac._robertson_land@	-location=137
@walthamstow@	-location=445 -art=6
@maria_stuarda@	-art=101
@dorian_gregory@	-person=26
@peter_baldwin@	-person=47
@furuset@	-location=17 -organization=15
@canadian_motorsport_hall_of_fame@	-organization=62
@robert_mcclure@	-person=35
@west_loch_tarbert@	-location=26
@shanghai_airlines@	-organization=60
@upper_james_street@	-location=26
@university_college_galway@	-organization=30
@eclipse_foundation@	-organization=62
@jonathan_summerton@	-person=33
@kolkata_knight_riders@	-organization=211
@maggie_siff@	-person=40
@vigleik_storaas@	-person=72
@kagami@	-location=20 -god=1
@ilaiyaraaja@	-person=665
@chapada_diamantina@	-location=23
@john_watson_(film_producer)@	-person=40
@georgy_flyorov@	-person=21
@king_syze@	-person=49
@claudia_winkleman@	-person=83
@readville@	-location=25
@story_bridge@	-location=30
@san_nicolas@	-location=39 -product=3
@valréas@	-location=23
@saint-amand-montrond@	-location=27
@pangani@	-location=25
@maximilian_i_of_mexico@	-person=135
@bettye_lavette@	-person=64
@kawasaki_frontale@	-organization=213
@jacksonville_coliseum@	-location=20
@southern_dobruja@	-location=107
@southend_united_f.c.@	-organization=26
@varun_gandhi@	-person=22
@john_hewson@	-person=81
@live_oak,_florida@	-location=57
@mighty_clouds_of_joy@	-person=27
@labi_siffre@	-person=60 -art=1
@terence_reese@	-person=49
@ockham@	-location=19 -person=13
@1944@	-event=260 -art=4 -location=1
@kailali_district@	-location=53
@tony_barber@	-person=44
@owain_gwynedd@	-person=205
@count's_feud@	-event=59
@annika_sörenstam@	-person=241
@p.y.t._(pretty_young_thing)@	-art=22
@les_patineurs@	-art=21
@no_colours_records@	-organization=23
@high_sheriff_of_buckinghamshire@	-title=83
@university_of_southern_california@	-organization=5131
@lionsxii@	-organization=116
@poet@	-title=103 -person=14 -organization=5
@karma_kagyu@	-religion-religion=121
@robert_stolz@	-person=60
@oliver's_story@	-art=20
@michael_steele@	-person=22
@emir_hadžihafizbegović@	-person=30
@anón@	-location=22
@new_klang_valley_expressway@	-location=58
@matica_hrvatska@	-organization=80
@crown_heights,_brooklyn@	-location=57
@tianhe_stadium@	-location=23
@christ@	-god=193 -person=8 -title=5 -art=1
@black_stars@	-organization=38
@orthalicidae@	-living_thing=35
@houston_gamblers@	-organization=51
@the_big_show@	-broadcast_program=37 -person=13 -art=4
@sudbury@	-location=1157 -organization=7 -title=1 -person=1
@arnold_schoenberg@	-person=817
@battlefield_earth@	-art=76
@u._s.@	-location=53 -organization=2 -title=1
@larry_pressler@	-person=42
@west_linn,_oregon@	-location=28
@wisznice@	-location=21
@nguyễn_hữu_thọ@	-person=20
@ron_reed@	-person=33
@we_didn't_start_the_fire@	-art=46
@gmina_kawęczyn@	-location=27
@byron_bay@	-location=76
@royston_tan@	-person=24
@greater_blue_mountains_area@	-location=24
@first_jewish–roman_war@	-event=63
@voc@	-organization=103 -person=1
@clojure@	-computer-programming_language=99
@bohdan_stupka@	-person=21
@lars_paaske@	-person=43
@western_north_carolina@	-location=63
@bundesnachrichtendienst@	-location=95
@melky_cabrera@	-person=81
@hiro_kanagawa@	-person=23
@david_masson@	-person=34
@landhi_town@	-location=33
@jarrod_saltalamacchia@	-person=61
@chief_minister_of_delhi@	-title=26
@jehoram@	-person=28
@chiaki_j._konaka@	-person=27
@steve_pederson@	-person=20
@erotokritos@	-art=25
@timi_yuro@	-person=36
@portland_public_schools@	-organization=35 -location=4
@samantha_maloney@	-person=37
@bassetlaw@	-location=130
@enrique_santos_discépolo@	-person=34
@anpanman@	-art=45
@thomas_massie@	-person=34
@league_of_the_public_weal@	-organization=20
@linn's_stamp_news@	-art=21
@four_seasons_hotels_and_resorts@	-organization=36
@funkdoobiest@	-person=35
@mafia@	-organization=44 -art=17 -location=7 -person=1
@holywell_town@	-organization=21
@rescue_me@	-broadcast_program=259 -art=60
@john_stallworth@	-person=64
@mahabad_county@	-location=208
@jōetsu_shinkansen@	-location=41
@anahuac@	-location=37
@state_bar_of_california@	-organization=153
@eric_van_lustbader@	-person=40
@baqubah@	-location=61
@parthenopean_republic@	-location=31
@splinter_of_the_mind's_eye@	-art=23
@henry_timberlake@	-person=28
@matautu@	-location=25
@novak_djokovic@	-person=959
@chaldoran_county@	-location=175
@babbitt@	-art=34 -location=19 -person=7
@sierra_boggess@	-person=42
@naresh@	-person=28
@radhika_apte@	-person=22
@lahti@	-location=583 -organization=13 -person=2
@eglon_van_der_neer@	-person=22
@amoskeag_manufacturing_company@	-organization=25
@triple_concerto@	-art=30
@gary_graver@	-person=30
@new_york_film_festival@	-event=285
@hans_christian_andersen's_the_little_mermaid@	-art=26
@santa_ana,_el_salvador@	-location=21
@dirk_i@	-person=29
@brad_banks@	-person=25
@carlo_bergonzi@	-person=68
@fritz_kreisler@	-person=176
@frank_ellis@	-person=26
@köprülü_mehmed_pasha@	-person=30
@prime_minister_of_south_korea@	-title=144
@green_man_festival@	-event=45
@watson_and_the_shark@	-art=21
@bing@	-organization=10 -person=7 -food=1 -living_thing=1 -internet-website=1
@william_stokoe@	-person=22
@cardamine@	-living_thing=20
@south_shore@	-location=176 -organization=1
@choi_kang-hee@	-person=42
@jimmy_douglass@	-person=55
@papanui@	-location=28
@aelia_capitolina@	-location=70
@i_wanna_be_sedated@	-art=43
@civil_guard@	-organization=84
@toms_river,_new_jersey@	-location=92
@randolph_college@	-organization=37
@katja_ebstein@	-person=33
@sibel_edmonds@	-person=26
@charles_calvert@	-person=33
@bellshill_athletic@	-organization=26
@weyburn_red_wings@	-organization=163
@camellia_japonica@	-living_thing=26
@man_of_the_world@	-art=19 -broadcast_program=16
@gregor_townsend@	-person=23
@strabismus@	-disease=21
@battle_of_yarmouk@	-event=81
@george_eastman_house@	-location=303
@hanya_holm@	-person=47
@tequila@	-art=45 -food=41 -person=11 -location=6
@smålands_fotbollförbund@	-organization=37
@borehamwood@	-location=174 -organization=1
@barry_evans@	-person=24
@rené_jacobs@	-person=157
@central_bedfordshire@	-location=107
@total_network_solutions@	-organization=27
@centrepoint@	-organization=20 -location=5
@mill_hill@	-location=151 -organization=2 -product=1
@alexander_zaytsev@	-person=30
@national_union_of_workers@	-organization=27
@muhammad_tahir-ul-qadri@	-person=34
@d-block@	-person=26
@paul_j._medford@	-person=25
@november_22@	-time=249 -event=1
@norwegian_america_line@	-organization=38
@torquato_tasso@	-person=267 -art=11
@petar_stoychev@	-person=28
@eusebio_pedroza@	-person=29
@bonanno_crime_family@	-organization=193
@steve_howard@	-person=56
@caldon_canal@	-location=38
@national_institute_on_drug_abuse@	-organization=102
@raymond_bachand@	-person=20
@weedon_grossmith@	-person=33
@larry_keating@	-person=42
@mark_jansen@	-person=60
@jang_ok-jung,_living_by_love@	-broadcast_program=22
@nationalliga_b@	-organization=57
@kesklinn@	-location=23
@taro@	-food=50 -location=3 -organization=1 -person=1
@george_williams@	-person=42
@george_whale@	-person=25
@friedrichstraße@	-location=54
@kent_blazy@	-person=59
@contemporary_a_cappella_society@	-organization=26
@magnum@	-person=129 -organization=24 -product=9 -body_part=1 -broadcast_program=1
@doctor_of_physical_therapy@	-education-educational_degree=51
@colin_stetson@	-person=43
@oxford_dictionary_of_byzantium@	-art=114
@queen's_counsel@	-title=1188 -organization=1
@algeciras_cf@	-organization=35
@yol@	-art=20 -location=4
@bomber_command@	-organization=196
@russula@	-living_thing=93
@st._paul's_bay@	-location=23
@1992_atp_tour@	-event=31
@piscataway,_new_jersey@	-location=79
@operation_praying_mantis@	-event=74
@die_gezeichneten@	-art=24
@detroit_red_wings@	-organization=3157 -event=1
@karlsøy@	-location=46
@mac@	-product=397 -organization=191 -person=53 -art=11 -location=7 -event=1
@king_javan's_year@	-art=25
@continental_express@	-organization=62
@eric_snow@	-person=32
@claus_von_bülow@	-person=30
@alta_gracia@	-location=24
@gherardo_silvani@	-person=21
@chinese_buddhist_canon@	-art=37
@monster_manual_ii@	-art=30
@bangalore_mirror@	-art=23
@long_way_to_the_top@	-broadcast_program=22 -art=3
@women's_individual_sabre@	-event=26
@jeet_thayil@	-person=26
@colusa@	-location=58
@honda_verno@	-organization=25
@vladislav_delay@	-person=31
@chōriki_sentai_ohranger@	-broadcast_program=53
@search_engine_optimization@	-product=21
@senekal@	-location=22
@jamie_campbell_bower@	-person=26
@middlesex_school@	-organization=56
@jean_lurçat@	-person=26
@san_lorenzo_tenochtitlán@	-location=28
@rozhen_peninsula@	-location=24
@salomon_de_brosse@	-person=29
@any_day_now@	-art=31
@december_2001_parliamentary_election@	-event=21
@türkiye_iş_bankası@	-organization=21
@francesco_foscari@	-person=43
@gamma@	-organization=12 -person=10 -product=5 -location=5 -event=1 -art=1
@heaven_shall_burn@	-person=56
@regius_professor_of_modern_history@	-title=22
@payette@	-location=39 -organization=1
@s.s._pennarossa@	-organization=26
@dynamo_kiev@	-organization=23
@charlie_simpson@	-person=80
@pather_panchali@	-art=59
@meknès-tafilalet@	-location=111
@assistant_secretary_of_defense_for_health_affairs@	-title=20
@arnhem_land@	-location=306
@polygonaceae@	-living_thing=145
@province_of_brandenburg@	-location=137
@hindle_wakes@	-art=22
@keizō_obuchi@	-person=47
@justin_martyr@	-person=224
@muskegon_lassies@	-organization=68
@john_turmel@	-person=22
@spiddal@	-location=34
@sergei_tretyakov@	-person=32
@tolis_voskopoulos@	-person=104
@real_sociedad@	-organization=904
@christopher_okigbo@	-person=24
@zostera@	-living_thing=36
@sudbury_basin@	-location=40
@nikica_jelavić@	-person=29
@matt_maiellaro@	-person=56
@cortez,_colorado@	-location=39
@peter_puget@	-person=39
@fazlur_khan@	-person=37
@sex_and_the_single_girl@	-art=36
@michael_ix_palaiologos@	-person=38
@janis_paige@	-person=102
@george_pickett@	-person=91
@rio_de_janeiro-santos_dumont@	-location=64
@richard_b._russell@	-person=22 -product=1
@oscar_castro-neves@	-person=47
@the_alchemist@	-art=137 -person=28
@hans-ulrich_wehler@	-person=38
@carlos_gracie@	-person=38
@uinta_county@	-location=30
@høylandet@	-location=43
@middlesbrough@	-organization=2398 -location=1143 -event=5
@central_illinois@	-location=51
@saranac_river@	-location=41
@mondo_rock@	-person=55
@dennis_gabor@	-person=67
@count_theodosius@	-person=24
@eric_reece@	-person=52
@olympic_trials@	-event=83
@bna_records@	-organization=137
@jolene_blalock@	-person=33
@middleport@	-location=46
@david_peace@	-person=35
@ras_nouadhibou@	-location=21
@uleb@	-organization=25
@men's_double_york_round@	-event=20
@kaladan_river@	-location=24
@balboa_stadium@	-location=36
@studzienice@	-location=37
@saronno@	-location=66 -organization=1
@pulmonata@	-living_thing=34
@piaggio@	-organization=145
@damien_broderick@	-person=70
@donkey_kong_barrel_blast@	-product=32
@edda_moser@	-person=22
@everything@	-art=64 -person=7
@goner_records@	-organization=31
@charles-marie_widor@	-person=127
@melvin_b._tolson@	-person=29
@west_bengal_council_of_higher_secondary_education@	-organization=86
@ensa@	-organization=40
@mousehole@	-location=77
@francisco_varallo@	-person=20
@rapides_parish@	-location=154
@violaceae@	-living_thing=78
@triodion@	-art=42
@men_on_a_mission@	-person=34
@institute_for_plasma_research@	-organization=21
@luang_prabang@	-location=242 -art=3
@jacqueline,_countess_of_hainaut@	-person=28
@daniel_snyder@	-person=62
@train_48@	-broadcast_program=29 -transit=1
@angelos_sikelianos@	-person=36
@lembata@	-location=31
@barry_university@	-organization=127
@helotiales@	-living_thing=99
@ian_pooley@	-person=20
@jeremy_fisher@	-person=31
@j._f._c._fuller@	-person=34
@jean-luc_dehaene@	-person=63
@eliot_engel@	-person=41
@kenneth_duremdes@	-person=50
@wind@	-product=42 -organization=17 -person=17 -medicine-medical_treatment=1 -location=1 -god=1 -medicine-symptom=1 -art=1
@frederick_i,_holy_roman_emperor@	-person=78
@alex_jennings@	-person=75
@greater_buenos_aires@	-location=386
@the_boston_globe@	-art=1493
@cleveland_gladiators@	-organization=186
@lokomotiv_mezdra@	-organization=67
@twelve_mile_creek@	-location=22
@laurel_and_hardy@	-person=644 -broadcast_program=3
@detective_dee_and_the_mystery_of_the_phantom_flame@	-art=20
@atv@	-broadcast_network=403 -location=2 -person=1
@samrat_chakrabarti@	-person=21
@hashimoto's_thyroiditis@	-disease=66
@british_virgin_islands@	-location=955 -organization=28
@jarosław_kaczyński@	-person=103
@north_dallas_forty@	-art=26
@cathedral_of_the_good_shepherd@	-location=34
@martin_broszat@	-person=46
@covington,_tennessee@	-location=29
@simona_de_silvestro@	-person=40
@pascal_chimbonda@	-person=32
@wilkie@	-location=34 -person=10
@nakajima_a6m2-n@	-product=22
@zoe_tay@	-person=68
@gundula_janowitz@	-person=27
@idaho_city@	-location=26
@holmes_osborne@	-person=33
@chang_kai-chen@	-person=45
@shinar@	-location=30
@serge_moscovici@	-person=25
@qujing@	-location=39
@the_king_of_comedy@	-art=68
@john_michell@	-person=76
@joel_stransky@	-person=36
@henry_rolle@	-person=21
@walsall_north@	-location=21
@brooke_county,_west_virginia@	-location=35
@canastota@	-location=38
@bill_frieder@	-person=30
@moviefone@	-organization=44
@lacey_turner@	-person=112
@melencolia_i@	-art=26
@kashmir_railway@	-location=25
@george_p._bush@	-person=20
@steven_lo@	-person=34
@eustace_mullins@	-person=25
@golden_legend@	-art=144
@darcy's_wild_life@	-broadcast_program=32
@brent_muscat@	-person=25
@north_american_river_otter@	-living_thing=49
@tumbes@	-location=48
@african_studies_association@	-organization=35
@17@	-organization=42 -location=36 -event=24 -time=22 -art=20 -metropolitan_transit-transit_line=12 -product=6 -biology=3 -transit=1 -broadcast_program=1
@lycurgus@	-person=31
@expo_2005@	-event=67
@comte@	-person=28 -title=6
@deptford_township@	-location=63
@wolfgang_schneiderhan@	-person=23
@ravensburg@	-location=215
@finding_forrester@	-art=55
@i_married_joan@	-broadcast_program=34
@william_howard,_1st_viscount_stafford@	-person=35
@michigan_bucks@	-organization=120
@bershka@	-organization=20
@west_perth_football_club@	-organization=61
@bangla_congress@	-organization=53
@escape_the_fate@	-person=123 -art=8
@celts@	-people-ethnicity=638 -religion-religion=4
@abi_morgan@	-person=26
@princess_alice_of_battenberg@	-person=45
@black_heritage_trail@	-location=24
@egaleo_f.c.@	-organization=46
@vincent@	-person=82 -art=31 -location=18 -broadcast_program=16 -organization=13
@paxman@	-organization=41 -person=1
@ross_edwards@	-person=68
@surigao_del_sur@	-location=93
@pishin@	-location=35
@rhinestone@	-art=27
@palitoy@	-organization=38
@evansville@	-location=29 -organization=29
@diocese_of_davenport@	-location=59
@augustine_birrell@	-person=49
@peterborough@	-location=1831 -organization=79 -title=3 -person=1 -event=1
@international_stakes@	-event=112
@intelligence_bureau@	-organization=82
@al_milgrom@	-person=72
@al-zawahiri@	-person=24
@high_speed_2@	-location=96
@thomas_bouch@	-person=47
@doug_henning@	-person=72
@kenny_irwin,_jr.@	-person=40
@council_of_india@	-organization=66
@amparo_noguera@	-person=21
@shatt_al-arab@	-location=101
@gary_bell@	-person=22
@southampton_county@	-location=50
@columbia,_mississippi@	-location=37
@paul_bogart@	-person=42
@michael_dobbs@	-person=53
@bruce_smith@	-person=134
@bill_lacey@	-person=21
@john_de_vere,_15th_earl_of_oxford@	-person=29
@hackney_south_and_shoreditch@	-location=25
@vålerenga@	-organization=397 -location=14
@chronicle_of_the_kings_of_alba@	-art=54
@triple_h@	-person=548
@yui_aragaki@	-person=37
@nathaniel_rich@	-person=25
@stewart_smith@	-person=24
@khatam_county@	-location=147
@hisingen@	-location=47
@emily_barclay@	-person=21
@a._raja@	-person=25
@vilafranca_del_penedès@	-location=63
@forestdale@	-location=20
@pressure_sounds@	-organization=23
@wodonga@	-location=77 -metropolitan_transit-transit_line=1 -organization=1
@liza_lorena@	-person=39 -broadcast_program=1
@guestward,_ho!@	-broadcast_program=22
@hopetoun_house@	-location=30
@acer_saccharinum@	-living_thing=43
@sts-91@	-event=46
@pete_dawkins@	-person=34
@keith_moseley@	-person=23
@river_meon@	-location=21
@mcconnell@	-person=44 -location=2
@united_states_court_of_appeals_for_the_sixth_circuit@	-organization=248
@han_dynasty@	-event=487
@mulberry_island@	-location=28
@jim_nutt@	-person=22
@nuon_chea@	-person=46
@island_press@	-organization=44
@k_records@	-organization=274
@lincoln_county,_nevada@	-location=37
@socialist_party_usa@	-organization=112
@isla_mujeres@	-location=39
@chicago@	-location=22928 -person=665 -organization=484 -art=291 -event=26 -product=22 -transit=2 -location=1
@william_henry_smith@	-person=42
@gmina_strzeleczki@	-location=20
@nandi@	-god=169 -location=4 -person=3 -language=2 -event=1 -living_thing=1
@arevaci@	-people-ethnicity=24
@the_dance@	-art=59 -event=1
@the_crimson_petal_and_the_white@	-art=16 -broadcast_program=10
@yeshivat_har_etzion@	-organization=43
@nancy_spungen@	-person=51
@rocky_river,_ohio@	-location=30
@chika_sakamoto@	-person=36
@viv_anderson@	-person=42
@st_patrick's_college,_maynooth@	-organization=108
@red_alder@	-living_thing=24
@md_28@	-location=24
@the_last_boy_scout@	-art=52
@hank_penny@	-person=25
@san_jerónimo@	-location=27
@murakami@	-location=29 -person=4
@dial_award@	-award=19 -art=1
@senate_of_the_philippines@	-organization=134
@zhukov@	-person=24 -location=1
@phil_jaques@	-person=78
@whakarewarewa@	-location=21
@coleophora_alnifoliae@	-living_thing=21
@carl_linnaeus@	-person=607
@angelic_upstarts@	-person=71
@episcopal_diocese_of_south_carolina@	-location=23
@fann_wong@	-person=133
@surry@	-location=75 -product=8
@fc_krylia_sovetov_samara@	-organization=243
@occidental@	-organization=20 -language=17 -location=13
@ludwig_i@	-person=76
@classical@	-language=26 -product=9 -event=4 -location=4 -art=3 -organization=1 -religion-religion=1
@lethal_weapon@	-art=171 -product=3 -person=2
@merkinė@	-location=28
@susanne_blakeslee@	-person=27
@menomena@	-person=55
@embankment@	-location=70
@happy_rhodes@	-person=27
@arthur_williams@	-person=20
@ishpeming@	-location=49
@yonezawa_domain@	-location=22
@hines_interests_limited_partnership@	-organization=32
@marc_ryan@	-person=21
@tonbridge_angels@	-organization=62
@spin@	-art=1342 -product=4 -person=3 -title=1 -organization=1
@reef_islands@	-location=27
@david_cox@	-person=73
@platonov@	-art=24 -person=3
@distributed_art_publishers@	-organization=29
@the_crossing@	-art=69 -person=7 -event=5 -product=2
@bandırma@	-location=69 -product=1
@national_cancer_institute@	-organization=557
@jean_marsh@	-person=80
@multnomah@	-location=56 -product=9 -language=1
@san_fernando@	-location=533 -organization=10 -person=1
@jackie_curtis@	-person=36
@welsh_football_league_division_one@	-organization=53
@ben_francisco@	-person=40
@harlow@	-location=353 -art=14 -person=4 -organization=1
@pandit@	-people-ethnicity=111 -person=1
@john_barclay@	-person=42
@iron_mountain@	-location=98 -organization=11 -product=1
@dororon_enma-kun@	-broadcast_program=19 -art=1
@university_of_puerto_rico_school_of_law@	-organization=26
@orange_juice@	-person=98 -food=6
@salim_group@	-organization=26
@jefferson_county,_washington@	-location=47
@sidcup@	-location=231
@richard_ii_of_england@	-person=213
@escambia_county@	-location=35
@orange_county_choppers@	-organization=59
@tour_de_l'avenir@	-event=161
@colonial_national_historical_park@	-location=35
@robert_nathan@	-person=31
@dillingen@	-location=113 -organization=9
@nuffield_foundation@	-organization=60
@jamuna_bridge@	-location=21
@the_examiner@	-art=47
@thomas_spence@	-person=24
@rock@	-location=111 -person=41 -art=12 -food=8 -product=3 -chemistry=1
@university_of_chicago_laboratory_schools@	-organization=44
@drugstore_cowboy@	-art=51
@lockdown@	-event=170 -broadcast_program=3
@shang@	-event=65 -person=3 -product=1
@nimitz_high_school@	-organization=24
@museum_of_flight@	-location=107 -art=1
@herbert_giles@	-person=41
@blessid_union_of_souls@	-person=41 -art=2
@fort_langley@	-location=72
@liuyang_city@	-location=37
@for_the_good_times@	-art=30
@holloway@	-location=100 -organization=3 -person=1
@mizo_national_front@	-organization=52
@grassmarket@	-location=39
@shaftesbury@	-location=278 -person=22 -organization=4 -title=1
@pras@	-person=74 -organization=1
@1,000_guineas@	-event=135
@bergen_big_band@	-person=29
@ethmia_dodecea@	-living_thing=22
@ronne_antarctic_research_expedition@	-event=455
@lupita_jones@	-person=49
@photedes_captiuncula@	-living_thing=27
@rosemead@	-location=43
@sancho_ramírez@	-person=47
@carolina_thunderbirds@	-organization=33
@to_vima@	-art=35
@mount_vernon,_washington@	-location=52
@fracture@	-disease=40 -art=27 -product=6
@jack_hedley@	-person=36
@thomas_urquhart@	-person=28
@tonhalle@	-location=31 -person=1
@dabie_mountains@	-location=33
@mitchell_parish@	-person=339
@gadchiroli@	-location=35
@national_united_party@	-organization=25
@salgueiro@	-location=22 -organization=16
@paris_las_vegas@	-location=32
@oslo_city_hall@	-location=49
@bonnie_owens@	-person=63
@joey_de_leon@	-person=83
@burma_socialist_programme_party@	-organization=48
@tony_daniel@	-person=44
@isle_of_capri_casinos@	-organization=23
@mimi_walters@	-person=26
@little_big_star@	-broadcast_program=28
@project_runway@	-broadcast_program=314
@alfonso_soriano@	-person=134
@brad_grey@	-person=30
@royal_canadian_mint@	-organization=149
@the_wrong_box@	-art=27
@brendon_urie@	-person=66
@cadogan_hall@	-location=69
@avitus@	-person=89
@diana_zubiri@	-person=23
@tejano@	-people-ethnicity=115
@rome,_georgia@	-location=262
@1981–82_season@	-event=31
@licancabur@	-location=21
@mackay_stadium@	-location=23
@vakula_the_smith@	-art=24
@eastwick@	-broadcast_program=42 -location=3
@vermont_mountaineers@	-organization=37
@maples_pavilion@	-location=26
@funafuti@	-location=308
@cecil_bridgewater@	-person=55
@helen_simpson@	-person=20
@seventh_season@	-art=23 -event=2
@pinball_wizard@	-art=96
@david_o._selznick@	-person=317
@heversham@	-location=22
@cesare_beccaria@	-person=56
@arctic@	-location=1989 -product=8 -organization=5 -living_thing=4 -people-ethnicity=2
@wendy_hiller@	-person=151
@neil_young@	-person=1919 -art=17
@dragon_half@	-broadcast_program=20
@john_a._dix@	-person=45
@clerk_of_the_closet@	-title=30
@d_generation@	-person=38 -art=2
@steuart_bedford@	-person=23
@world_science_festival@	-event=35
@hymettus@	-location=38
@ribe_cathedral@	-location=27
@chōshū_domain@	-location=67
@north_dakota@	-location=3750 -organization=70 -event=43 -product=2 -title=1 -art=1
@sean_slade@	-person=49
@santa@	-location=49 -art=13 -person=1
@adobe@	-organization=285 -location=1
@ypsolopha_persicella@	-living_thing=24
@ronald_sanders@	-person=22
@gma_news_tv@	-broadcast_network=202
@charlotte_bobcats@	-organization=28
@rodney_buford@	-person=24
@béla_iii_of_hungary@	-person=56
@derg@	-location=314
@the_first_game@	-product=21 -event=3 -art=2
@rachael_lampa@	-person=52 -art=2
@corey_glover@	-person=27
@battle_of_the_canal_du_nord@	-event=41
@minneapolis_college_of_art_and_design@	-organization=86
@gitega@	-location=28
@mbira@	-product=20
@fairchild_metro_iii@	-product=24
@kalusha_bwalya@	-person=28
@pink_news@	-art=20
@doctor_detroit@	-art=32
@glamorgan-gwent_archaeological_trust@	-organization=20
@nismo@	-organization=74
@slough@	-location=536 -event=12 -art=6 -organization=2
@rhode_island_red@	-living_thing=42
@whiteman_air_force_base@	-location=75
@open_knowledge_initiative@	-organization=24
@lambeth@	-location=712 -education-educational_degree=7 -art=4 -organization=1
@torosaurus@	-living_thing=32
@2008_state_election@	-event=86
@tamaqua@	-location=44
@matthew_nastuk@	-person=24
@bill_wells@	-person=21
@paris@	-location=38125 -organization=136 -person=88 -art=83 -event=60 -broadcast_program=9 -product=7 -transit=5 -title=3 -finance-stock_exchange=3 -living_thing=3
@oidaematophorus_lithodactyla@	-living_thing=30
@shrek_2@	-art=222 -product=7
@herrnhut@	-location=101 -religion-religion=1
@charles_saatchi@	-person=126 -location=3
@can_i_borrow_a_dollar?@	-art=21
@welsh_national@	-event=35 -organization=1
@january_7@	-time=272
@nikola_pašić@	-person=117
@charles_gore@	-person=47
@yerevan@	-location=1770 -transit=4 -organization=1
@gary_ellis@	-person=38
@dave_sheridan@	-person=29
@straw_dogs@	-art=85 -person=1
@sebastián_lerdo_de_tejada@	-person=40
@angel_cordero,_jr.@	-person=67
@alan_tabern@	-person=52
@kayak@	-person=44 -organization=3 -location=1
@ben_selvin@	-person=42
@sagaing@	-location=95 -event=1
@garden_grove,_california@	-location=113
@palace@	-location=101 -broadcast_program=12 -organization=8 -person=6 -product=1 -art=1
@kairouan@	-location=261 -event=1
@aedh_ailghin@	-person=22
@yap@	-location=364 -person=2 -product=1
@ryan_moloney@	-person=113
@hochfilzen@	-location=101
@paresh_rawal@	-person=360
@philadelphia_police_department@	-organization=85
@sylvia_earle@	-person=50
@symposium@	-art=112
@kappa_sigma@	-organization=253
@vice_president_of_the_republic_of_china@	-title=26
@kenneth_halliwell@	-person=22
@jeffrey_buttle@	-person=27
@john_street@	-location=35 -person=5
@akkadian@	-language=426 -location=1
@supermodel@	-title=26 -art=15 -person=1
@robert_f._stockton@	-person=67
@pre@	-person=19 -product=5 -organization=3 -event=1 -location=1
@east_ayrshire@	-location=281
@infratil@	-organization=29
@saralee_thungthongkam@	-person=39
@donna_karan@	-person=185
@captained@	-title=206
@st_leonard's_college@	-organization=38
@union_of_democratic_forces@	-organization=79
@south_mountain@	-location=165 -event=66 -organization=2 -person=1
@jean-michel_aulas@	-person=36 -organization=1
@warpaint@	-person=67 -art=12
@broadbeach@	-location=33
@monday_night_baseball@	-broadcast_program=71
@one_night_stand@	-art=47 -broadcast_program=21 -broadcast_network=1
@tcu@	-organization=298
@demarco_murray@	-person=32
@black_madonna@	-art=68
@anti-confederate@	-organization=24
@360@	-product=16 -art=13 -location=9 -metropolitan_transit-transit_line=5 -organization=1
@french_louisiana@	-location=52
@cash_box@	-art=64
@bataclan@	-location=31
@trafford_park@	-location=147
@freshfields_bruckhaus_deringer@	-organization=44
@juan_mónaco@	-person=239
@duccio@	-person=93
@jun_senoue@	-person=32
@midwestern_intercollegiate_volleyball_association@	-organization=23
@malakand@	-location=35 -event=3
@maurice_trintignant@	-person=88
@bolnisi@	-location=25
@spike_edney@	-person=56
@welshpool_and_llanfair_light_railway@	-location=38
@aiesec@	-organization=88
@revolutionary_wars@	-event=22
@patcham@	-location=40
@pirojpur_district@	-location=125
@saguache@	-location=28
@jiufotang_formation@	-location=79
@lau_lauritzen,_jr.@	-person=54
@john_o'leary@	-person=56
@newton_corner@	-location=20
@barry_island@	-location=78
@st_dunstan-in-the-west@	-location=29
@jon_stanhope@	-person=88
@yekusiel_yehudah_halberstam@	-person=21
@rockaway_beach_branch@	-metropolitan_transit-transit_line=68
@catherine_howard@	-person=203
@cobham,_surrey@	-location=44
@pa_63@	-location=25
@wilfrid_kent_hughes@	-person=27
@devil's_island@	-location=100 -art=7
@nsb@	-organization=41
@oxnard,_california@	-location=232
@blak_twang@	-person=20
@tomb_of_jahangir@	-location=21
@kelvindale@	-location=21
@rugby_pro_d2@	-organization=101
@u.s._route_1@	-location=647
@rags_to_riches@	-broadcast_program=28 -art=13
@s46@	-metropolitan_transit-transit_line=22
@malaco_records@	-organization=50
@nikki_cox@	-person=34
@anarbor@	-person=29
@bernie_federko@	-person=29
@freddie_freeman@	-person=30
@pokrovsk@	-location=30
@the_wonderful_wizard_of_oz@	-art=384 -broadcast_program=26
@the_good_earth@	-art=40 -location=1
@sil_international@	-organization=96
@winston_science_fiction@	-organization=21
@łęczyca_county@	-location=269
@granada_cf@	-organization=278
@fc_gazprom_transgaz_stavropol_ryzdvyany@	-organization=40
@young_at_heart@	-art=48 -broadcast_program=4
@robert_watson-watt@	-person=64
@riviera_beach,_florida@	-location=33
@ráckeve@	-location=27
@don_giovanni@	-art=1169
@daizee_haze@	-person=68
@ellenville,_new_york@	-location=25
@françois_périer@	-person=54
@esma_redžepova@	-person=28
@chet_edwards@	-person=36
@david_price@	-person=150
@ohrbach's@	-organization=24
@knife_party@	-person=62
@viktoria_rebensburg@	-person=38
@branson@	-location=107 -person=2 -organization=1
@beau_brady@	-person=34
@1st_academy_awards@	-event=39
@bangor_and_aroostook_railroad@	-organization=48
@lough_neagh@	-location=212
@lieutenant_governor_of_nova_scotia@	-title=247
@chancery_lane@	-location=119
@aubrey_de_grey@	-person=45
@alistair_darling@	-person=176
@maine_college_of_art@	-organization=33
@kbc_bank@	-organization=29
@william_emes@	-person=26
@london_docks@	-location=56
@duque_de_caxias@	-organization=52 -location=6
@euroleague@	-organization=26 -event=4
@covenant_house@	-organization=45
@order_of_the_white_falcon@	-title=26
@bernardo_o'higgins_national_park@	-location=20
@mick_mills@	-person=58
@emu_plains@	-location=20
@farmington_hills,_michigan@	-location=93
@crimes_of_the_heart@	-art=91
@nymphula_nitidulata@	-living_thing=31
@dirty_sanchez@	-broadcast_program=33 -person=8
@john_sarbanes@	-person=34
@jerry_morales@	-person=21
@dhoom_machaao_dhoom@	-broadcast_program=24
@chad_lewis@	-person=33
@rpm@	-art=1346 -product=75 -broadcast_program=8 -person=7 -organization=5
@teleoptik@	-organization=34
@dead_or_alive_xtreme_beach_volleyball@	-product=31
@sneak_previews@	-broadcast_program=29
@slapp_happy@	-person=74 -art=15
@george_wyner@	-person=48
@erica@	-location=14 -living_thing=12 -person=4
@gmina_nowe_piekuty@	-location=37
@cato@	-person=60 -location=24 -art=5 -organization=3 -event=1
@saint_helen's_island@	-location=35
@xu_huang@	-person=70
@roy_barraclough@	-person=43
@dee_bradley_baker@	-person=395
@oyonnax@	-location=38
@ivan_kral@	-person=58
@craig_hutchison@	-person=20
@murowana_goślina@	-location=34
@horse_guards@	-location=33 -organization=5
@polska_liga_hokejowa@	-organization=99
@millis@	-location=19 -organization=1
@jijabai@	-person=38
@georgia_byng@	-person=21
@laibach@	-person=165 -location=32
@claudio_scimone@	-person=38
@warren@	-location=922 -person=56 -organization=17 -product=8 -art=3 -metropolitan_transit-transit_line=1
@queens_of_the_stone_age@	-person=713 -art=15
@sly_fox@	-art=20 -person=4 -product=1
@selvin_young@	-person=23
@kelly_joe_phelps@	-person=40
@aleksey_pisemsky@	-person=22
@greg_johnson@	-person=37
@sergio_fantoni@	-person=33
@samsung_lions@	-organization=177
@pam_tillis@	-person=173
@brooks's@	-organization=49
@plymouth_harbor@	-location=20
@wpial@	-organization=22
@adolfo_müller-ury@	-person=85
@zahara@	-person=26 -location=1
@jugoslav_vlahović@	-person=29
@ongole@	-location=116
@cloughjordan@	-location=58
@simba@	-organization=27 -art=6
@populist_party@	-organization=65
@much_wenlock@	-location=134
@tom_daschle@	-person=198
@amarante@	-location=74 -organization=2 -living_thing=1 -person=1
@the_element_of_freedom@	-art=29
@a7@	-location=76 -product=2
@quedgeley@	-location=24
@colchester_united's@	-organization=77
@telemaco_signorini@	-person=27
@quiksilver@	-organization=80
@barkly_west@	-location=24
@allied-occupied_germany@	-location=65
@eric_ravilious@	-person=51
@cartilaginous_fish@	-living_thing=26
@fourth_ward@	-location=23
@ascension_island@	-location=405
@halakhic@	-art=60
@indie_recordings@	-organization=55
@norman_stiles@	-person=20
@arantxa_sánchez_vicario@	-person=396
@macropod@	-living_thing=40
@itv_plc@	-organization=222
@truck_festival@	-event=34
@muro_lucano@	-location=24
@fireball_roberts@	-person=76
@roland_beamont@	-person=24
@...and_out_come_the_wolves@	-art=28
@mike_robitaille@	-person=20
@laura_benanti@	-person=45
@rubber_bowl@	-location=28
@monash_medical_centre@	-location=20
@aphrodite's_child@	-person=46
@self-titled@	-art=282 -person=2 -broadcast_program=1
@24th_berlin_international_film_festival@	-event=42
@clint_mansell@	-person=109
@höhr-grenzhausen@	-location=21
@no._9_squadron_raf@	-organization=24
@alison_and_peter_smithson@	-organization=31
@pucklechurch@	-location=31
@qiu_shiliang@	-person=26
@duane_mann@	-person=47
@paget's_disease_of_bone@	-disease=26
@new_college@	-location=39 -organization=24
@martin_tielli@	-person=44
@charles_vii@	-person=272
@707@	-location=60 -product=33 -person=9
@dead_winter_dead@	-art=21
@ranna@	-person=30
@thomas_wydler@	-person=35
@r._s._thomas@	-person=82
@pierre_leroux@	-person=35
@richard_gautier@	-person=20
@the_pipettes@	-person=49
@puss_in_boots@	-art=146
@u._a._fanthorpe@	-person=22
@the_love_for_three_oranges@	-art=81
@ivan_shapovalov@	-person=35
@afar_people@	-people-ethnicity=23
@arthur_murray@	-person=56
@sugar_beet@	-living_thing=25
@greensburg,_kentucky@	-location=27
@malcolm_hebden@	-person=53
@riccardo_cucciolla@	-person=21
@iesi@	-location=25
@pen_medina@	-person=36
@miami-dade@	-location=78
@four_tet@	-person=135
@all_dogs_go_to_heaven_2@	-art=31
@american_football_coaches_association@	-organization=280
@alcoa_theatre@	-broadcast_program=24
@quảng_ninh_province@	-location=66
@peel_regional_police@	-organization=32
@pencaitland@	-location=37
@mack_sennett@	-person=421
@lost_valentinos@	-person=23
@aram_i@	-person=26
@university_of_missouri–kansas_city@	-organization=125
@lord_balfour_of_burleigh@	-person=13 -title=8
@lysander@	-person=103 -product=35 -location=20
@chic@	-person=319 -art=9 -organization=6
@ligue_1@	-organization=2311 -event=23
@united_religions_initiative@	-organization=21
@the_outlaw@	-art=56 -person=7
@vasopressin@	-medicine-medical_treatment=23
@sligo_creek@	-location=24
@quiapo@	-location=104
@couserans@	-location=21
@reality@	-art=49 -organization=4
@carranza@	-person=19 -location=1
@the_sunday_night_project@	-broadcast_program=23
@aquarius@	-location=259 -art=67 -food=9 -organization=8 -product=5 -broadcast_program=4 -person=2
@democratic_left@	-organization=147
@gojeb_river@	-location=25
@siboney@	-location=26 -art=5 -people-ethnicity=2
@david_cone@	-person=135
@albanian@	-language=1148 -people-ethnicity=1105 -location=48 -organization=9 -event=2
@elsa_martinelli@	-person=64
@gunner@	-title=54 -organization=1
@homoptera@	-living_thing=53
@miyankuh-e_sharqi_rural_district@	-location=45
@holy_sepulchre@	-location=37 -title=1
@kru@	-people-ethnicity=34 -person=12
@queensway_tunnel@	-location=46
@epirrhoe_galiata@	-living_thing=39
@boom_bip@	-person=39
@paul_hackett@	-person=53
@foreign_policy@	-art=116
@niagara_county@	-location=216
@university_of_missouri–st._louis@	-organization=92
@françois_tourte@	-person=28
@patricia_brake@	-person=24
@102@	-location=20 -art=9 -metropolitan_transit-transit_line=5 -organization=2
@nansha_district@	-location=20
@warner_music_finland@	-organization=20
@vincent_paterson@	-person=27
@heart_of_oak@	-art=24
@pierre_fatou@	-person=22
@jones_lang_lasalle@	-organization=87
@maverick_county@	-location=30
@xanthogaleruca_luteola@	-living_thing=121
@daniel_lysons@	-person=31
@roberto_clemente_coliseum@	-location=58 -person=1
@anne_boleyn@	-person=709 -art=13
@shane_mcconkey@	-person=26
@alex_o'loughlin@	-person=40
@margaret_singer@	-person=27
@bpitch_control@	-organization=50
@i_due_foscari@	-art=68
@meilen@	-location=34
@kaarlo_juho_ståhlberg@	-person=42
@the_shadows@	-person=632 -art=7
@lausanne_sports@	-organization=20
@honours_degree@	-education-educational_degree=48
@new_radicals@	-person=66
@bill_coleman@	-person=46
@michael_long@	-person=39
@csp@	-organization=203 -computer-programming_language=22
@szamotuły_county@	-location=231
@gregory_barker@	-person=23
@ronald_coase@	-person=93
@jean_boucher@	-person=25
@the_bedford_diaries@	-broadcast_program=21
@alberta_health_services@	-organization=55
@martin_laird@	-person=42
@mounth@	-location=67
@c._j._phipps@	-person=20
@sujatha_rangarajan@	-person=27
@pressburg@	-location=83
@u.s._department_of_state@	-organization=97
@asus@	-organization=129
@ernst-hugo_järegård@	-person=30
@fantastic_beasts_and_where_to_find_them@	-art=26
@mac_thornberry@	-person=34
@rick_adelman@	-person=51
@sepiddasht_rural_district@	-location=38
@martin_garralaga@	-person=35
@io_interactive@	-person=28
@grabów_nad_prosną@	-location=29
@manston@	-location=53 -person=3
@jim_barnett@	-person=49
@joanne_shenandoah@	-person=21
@new_palace@	-location=34
@hazel_green@	-location=20
@hamanumida_daedalus@	-living_thing=23
@richard_nicolls@	-person=45
@jaipur_junction@	-location=39
@thurles@	-location=355 -organization=8
@kalypso_media@	-person=24
@blackburn_olympic@	-organization=45
@leonardo_boff@	-person=28
@sparsh@	-art=23
@louis_meyer@	-person=36
@megumi_hayashibara@	-person=111
@admiralty_islands@	-location=435 -event=3
@eugene_o'curry@	-person=45
@i_am..._sasha_fierce@	-art=69
@big_bash_league@	-event=133
@fast_car@	-art=57
@millersville@	-location=43 -organization=4
@platanias_f.c.@	-organization=20
@thunder_bay_flyers@	-organization=74
@michael_katsidis@	-person=30
@court_of_king's_bench@	-organization=18 -location=2
@hanford,_washington@	-location=20
@the_crunge@	-art=20
@presentation_brothers_college@	-organization=87
@sydney,_australia@	-location=60 -event=5
@telepathe@	-person=31
@giru@	-person=52
@the_broadway_melody@	-art=43
@salman_the_persian@	-person=37
@bob_melvin@	-person=58
@max_wagner@	-person=21
@josh_widdicombe@	-person=27
@nick_joaquin@	-person=36
@the_thin_blue_line@	-broadcast_program=55 -art=31
@purdue_university_press@	-organization=20
@metamorphosis@	-art=86 -broadcast_program=9
@northern_line@	-metropolitan_transit-transit_line=155 -location=130 -person=7 -organization=7 -location=1
@zhu_wen@	-person=32
@flook@	-person=16 -event=4
@rawlings@	-organization=56 -location=4 -person=2
@northborough@	-location=38
@alan_young@	-person=94
@lisunov_li-2@	-product=87
@lone_star_college_system@	-organization=40
@derwentwater@	-location=39 -person=1
@national_center_for_state_courts@	-organization=23
@date_night@	-art=47
@chester,_nova_scotia@	-location=30
@jeanette_nolan@	-person=103
@less_than_zero@	-art=106
@plant_system@	-organization=33
@quicklime@	-chemistry=29
@riesa@	-location=90
@landgravine_marie_louise_of_hesse-kassel@	-person=24
@apt_pupil@	-art=46
@karnataka_state_film_awards@	-award=69
@alain_menu@	-person=159
@horace_porter@	-person=23
@if_i_fell@	-art=22
@juhan_parts@	-person=37
@dermontti_dawson@	-person=27
@latin_percussion@	-product=22 -organization=19
@fc_baltika_kaliningrad@	-organization=90
@rough_crossings@	-art=20
@clement_comer_clay@	-person=20
@the_terry_fox_story@	-art=21
@damon_runyon@	-person=128
@lieutenant_governor_of_kentucky@	-title=97
@william_h.g._fitzgerald_tennis_center@	-location=20
@jorge_santana@	-person=21
@the_three_sisters@	-art=23 -location=5
@bobby_bonds@	-person=79
@george_fox_university@	-organization=65
@south_manitou_island@	-location=30
@billings_bridge@	-location=21
@jim_haslett@	-person=67
@itc@	-organization=121 -title=1 -chemistry=1
@milwaukee_public_schools@	-location=53
@stephen_smith@	-person=107
@25th_infantry_division@	-organization=266
@old_world_monkey@	-living_thing=139
@red_flag@	-person=32 -art=7 -organization=1
@shwebo@	-location=43 -event=5
@collegeville@	-location=38
@ricardo_antonio_chavira@	-person=48
@optus@	-organization=161 -broadcast_network=9
@the_king@	-person=191 -art=21 -broadcast_program=20 -title=2
@quality_hill@	-location=24
@brown-tail@	-living_thing=23
@boeing_777@	-product=225
@secretariat_of_the_pacific_community@	-organization=77
@michaela_mcmanus@	-person=35
@troy_miller@	-person=21
@neu-isenburg@	-location=30
@pope_liberius@	-person=44
@clean_monday@	-time=28
@moramanga@	-location=46
@midori_days@	-broadcast_program=48
@miyako,_iwate@	-location=22
@lowestoft@	-location=720 -product=6 -event=6 -organization=1
@mount_maunganui@	-location=65
@uttara_kannada@	-location=146
@harold_williams@	-person=32
@sadinos@	-location=23
@equatoguinean_premier_league@	-organization=34
@2013_summer_universiade@	-event=186
@masumi_asano@	-person=41
@van_alexander@	-person=25
@pomfret,_connecticut@	-location=53
@wolfgang_loitzl@	-person=61
@interim_batasang_pambansa@	-organization=94
@morpheus@	-god=30 -product=6 -art=4
@miller_county,_arkansas@	-location=23
@intolerable_cruelty@	-art=41
@night_gallery@	-broadcast_program=216
@rza@	-person=32
@jack_brisco@	-person=56
@miguel_otero_silva@	-person=27
@karan_johar@	-person=211
@dominic_grieve@	-person=48 -title=1
@woreda@	-location=655
@shami_chakrabarti@	-person=48
@a_current_affair@	-broadcast_program=44
@sanskrit_college@	-organization=36
@willem_van_hanegem@	-person=29
@richmond_station@	-location=33
@newlands_cricket_ground@	-location=69
@procellariidae@	-living_thing=100
@wayland's_smithy@	-location=20
@being_and_nothingness@	-art=49
@city_of_manila@	-location=21
@the_trews@	-person=96
@narrative_magazine@	-art=48
@episcopal_diocese_of_washington@	-location=28
@dzongkha@	-language=466
@nicolas_peifer@	-person=30
@carnivores@	-living_thing=18 -product=7
@marco_antonio_campos@	-person=28
@fátima,_portugal@	-location=57
@custom_house@	-location=59 -organization=2 -person=1
@idina_menzel@	-person=206
@florence_maccarthy@	-person=29
@conradin@	-person=112
@évora@	-location=62
@mark_wyland@	-person=23
@henry_thrale@	-person=22
@neil_woods@	-person=49
@zac_farro@	-person=33
@heywood_hale_broun@	-person=20
@catherine_the_great@	-person=639 -art=3
@the_ringworld_engineers@	-art=23
@northern_branch@	-metropolitan_transit-transit_line=21 -location=1
@wolfgang_petersen@	-person=110
@peel_tower@	-location=23
@matt_forté@	-person=67
@tom_and_huck@	-art=27
@panj@	-location=22
@san_francisco_board_of_supervisors@	-organization=172
@marshall_chess@	-person=32
@kevin_breit@	-person=24
@postscript@	-computer-programming_language=407 -art=1
@more_bounce_to_the_ounce@	-art=25
@battle_of_salta@	-event=21
@central_middlesex_hospital@	-location=25
@james_pinckney_henderson@	-person=35
@władysław@	-person=50 -location=1
@the_seventh_sign@	-art=27
@long_range_mountains@	-location=31
@cry@	-art=81 -organization=5 -medicine-symptom=1
@kerridge@	-location=34
@allkpop@	-internet-website=21
@american_athletic_conference@	-organization=351
@cyclone_nargis@	-event=107
@george_challenor@	-person=20
@emperor_frederick_iii@	-person=69
@cb4@	-art=36
@khon_kaen_university@	-organization=35
@brooklyn,_michigan@	-location=58
@american_society_for_quality@	-organization=49
@pinus_taeda@	-living_thing=31
@mittlere_reife@	-education-educational_degree=25
@baoji@	-location=308
@norman_smith@	-person=67
@a379_road@	-location=20
@sacramento_northern_railway@	-location=24
@jenilee_harrison@	-person=29
@ac-cent-tchu-ate_the_positive@	-art=24
@milwaukee_bavarians@	-organization=27
@jarkko_ruutu@	-person=30
@john_burgess@	-person=26
@mount_vernon_square@	-location=25
@hereford,_ross_and_gloucester_railway@	-location=22
@merthyr_line@	-metropolitan_transit-transit_line=30
@cariboo_mountains@	-location=77
@battle_of_uhud@	-event=77
@no._54_squadron_raf@	-organization=22
@ulster_scots@	-language=79 -people-ethnicity=65
@świdnica_county@	-location=151
@akita@	-location=140 -art=101 -location=3
@flushed_away@	-art=79 -product=5
@diane_duane@	-person=94
@plutus@	-art=23
@rik_simpson@	-person=29
@wombat@	-living_thing=26 -broadcast_program=11 -location=3
@udhayanidhi_stalin@	-person=42
@hampton_hill@	-location=26
@selonians@	-people-ethnicity=21
@west_midlands_passenger_transport_executive@	-organization=48
@millicent_martin@	-person=62
@rewari@	-location=196
@longuyon@	-location=24
@marquette_county@	-location=130
@marianne_elliott@	-person=39
@rivaldo@	-person=117
@caloptilia_hemidactylella@	-living_thing=26
@cheyenne_and_arapaho_tribes@	-people-ethnicity=20
@washington_crossing_historic_park@	-location=21
@browns@	-organization=78 -event=24 -location=8 -living_thing=4
@church_college_of_new_zealand@	-organization=20
@bachmann@	-organization=22 -person=3 -art=1
@mickey@	-art=56 -broadcast_program=19 -person=17 -location=1
@coryton@	-location=20 -person=1
@braxton_county@	-location=72
@spetses@	-location=83
@ramah@	-location=31 -organization=4
@hialeah@	-location=129
@john_rae@	-person=50
@confederation_of_african_football@	-organization=222
@traunviertel@	-location=35
@allen_johnson@	-person=24
@encinitas@	-location=50
@mark_harmon@	-person=199
@florence,_alabama@	-location=203
@shepperd_strudwick@	-person=60
@violin_concerto_in_d_major@	-art=30
@mentor_graphics@	-organization=82
@jim_leyritz@	-person=55
@oceania_athletics_association@	-organization=96
@james_foster@	-person=53 -organization=1
@virginia_field@	-person=34
@touch_of_evil@	-art=91
@midnight_syndicate@	-person=27 -art=1
@dave_smalley@	-person=50
@oskar_fischinger@	-person=34
@barbara_bush@	-person=169
@skyline_drive@	-location=64
@ted_cassidy@	-person=72
@the_black_angels@	-person=55 -art=1
@beverly_hills_teens@	-broadcast_program=26
@st._petersburg_pelicans@	-organization=26
@vanga@	-living_thing=17 -person=4 -location=1
@scottish_aviation_bulldog@	-product=23
@opa-locka,_florida@	-location=48
@julia_stiles@	-person=187
@parkstone@	-location=54
@orange_river@	-location=301
@house_of_the_rising_sun@	-art=22
@jenny_duncalf@	-person=20
@émilie_loit@	-person=90
@big_east@	-organization=622 -event=10
@ko_one@	-broadcast_program=55
@college_of_engineering,_pune@	-organization=24
@april_2@	-time=270
@libertarian@	-organization=53
@crows@	-people-ethnicity=8 -art=7 -location=6 -living_thing=6 -organization=3
@romont@	-location=28
@doña_ana_county@	-location=69
@dinamic_software@	-person=42 -organization=5
@cindy_robinson@	-person=32
@music_for_the_masses@	-art=25
@morris@	-location=249 -person=176 -organization=90 -product=3
@harelbeke@	-location=39 -organization=1
@48@	-metropolitan_transit-transit_line=20 -location=7 -art=4 -organization=3 -event=2 -person=2 -product=1
@caldwell@	-location=260 -person=11 -product=3 -organization=3
@andré_courrèges@	-person=25
@i_don't_feel_like_dancin'@	-art=38
@kankakee_county@	-location=69
@seven_of_seven@	-broadcast_program=28
@colchester_institute@	-organization=25
@associate_justice@	-title=670
@ultimate_spider-man@	-product=67
@john_french_sloan@	-person=35
@south_eastern_freeway@	-location=51
@recorder@	-product=345 -title=334 -art=1
@so_romorantin@	-organization=23
@robbie_lawler@	-person=51
@tyrifjorden@	-location=27
@bertel_haarder@	-person=23
@united_states_colored_troops@	-organization=142
@malaysian_maritime_enforcement_agency@	-organization=33
@jane_hamsher@	-person=24
@made_of_honor@	-art=31
@cales@	-location=22
@carnegie_institute@	-organization=26 -location=2
@ronald_binge@	-person=20
@worshipful_company_of_drapers@	-organization=47
@nelson_philippe@	-person=24
@windows_defender@	-product=31
@navarrese_people's_union@	-organization=24
@anton_arensky@	-person=69
@u.s._route_93@	-location=91
@trinidad_james@	-person=43
@the_square@	-art=16 -location=7 -person=2
@lysander_spooner@	-person=67
@memphis_in_may@	-event=22
@brain_of_britain@	-broadcast_program=42
@university_city,_missouri@	-location=54
@telangana_rebellion@	-event=31
@ukrainian_orthodox_church@	-organization=25 -religion-religion=2
@spanair@	-organization=28
@photograph@	-art=57 -title=1
@gustav_fröhlich@	-person=42
@yeast@	-food=111 -living_thing=39
@mississippi_river_squadron@	-organization=50
@cal_schenkel@	-person=39
@giuliana_rancic@	-person=37
@fall_river_rovers@	-organization=25
@atheistic@	-religion-religion=31
@cbgb@	-location=420 -art=11
@william_douglas,_1st_duke_of_queensberry@	-person=23
@amersham@	-location=242
@mackenzie_astin@	-person=49
@fairey_swordfish@	-product=313
@project_arms@	-broadcast_program=35
@labrador@	-location=1001 -living_thing=28 -organization=7 -product=1
@joanna@	-person=73 -art=9 -location=5
@american_idol@	-art=2956 -broadcast_program=1
@wild_buckwheat@	-living_thing=95
@ouderkerk_aan_de_amstel@	-location=29
@minato_mirai_21@	-location=25
@joe_borowski@	-person=31
@wetumpka@	-location=39
@lady_bird@	-art=25 -person=7 -living_thing=1
@dover_college@	-organization=57
@joanna_of_flanders@	-person=22
@dso@	-title=2154 -award=2
@john_k._fairbank@	-person=37
@robert_plot@	-person=51
@michael_andrews@	-person=72
@bob_einstein@	-person=33
@readjuster_party@	-organization=45
@lobos@	-location=31 -organization=10 -person=2 -living_thing=1
@torrey_pines_high_school@	-organization=44
@val_verde_county,_texas@	-location=25
@ophiuchus@	-location=92
@steven_page@	-person=118
@wanamaker's@	-organization=87
@queen's_club_championships@	-event=50
@ucb@	-organization=30 -broadcast_network=5 -broadcast_program=3
@usa_hockey_national_team_development_program@	-organization=56
@ab_groupe@	-organization=49
@foras_na_gaeilge@	-organization=46
@elisa@	-person=117 -organization=6 -art=3
@gifhorn@	-location=109
@99942_apophis@	-location=43
@first_taranaki_war@	-event=62
@black_river_entertainment@	-organization=20
@mistress@	-art=13 -person=8 -title=5
@allan_lamb@	-person=54
@cajamarca@	-location=199 -event=1
@big_south_fork_national_river_and_recreation_area@	-location=22
@poem_of_the_same_name@	-art=24
@european_route_e16@	-location=57
@robert_of_ketton@	-person=25
@johann_rosenmüller@	-person=23
@rick_mahorn@	-person=37
@marcus_graham@	-person=45
@robert_award@	-award=49
@the_ravens@	-person=23
@steve_roach@	-person=164
@the_hanging_garden@	-art=50
@aja_kong@	-person=76
@walter_tevis@	-person=30
@geno_smith@	-person=44
@prince_henry_of_battenberg@	-person=39
@2009_nba_finals@	-event=24
@paul_manship@	-person=66
@independent_schools_association@	-organization=30
@harper's_ferry@	-location=22 -event=1
@dana_perino@	-person=48
@brandon@	-location=502 -person=34 -organization=6 -living_thing=1
@east_kilbride@	-location=332 -organization=7
@ernie_merrick@	-person=37
@copper_canyon@	-location=40 -art=2 -organization=1
@takeshi_aono@	-person=59
@stand_up_for_the_week@	-broadcast_program=20
@blue_lake@	-location=49 -organization=10
@john_george_adair@	-person=22
@craig_ferguson@	-person=202
@caltech@	-organization=158
@peter_fidler@	-person=20
@laurent_wolf@	-person=20
@richard_condie@	-person=26
@fran@	-person=16 -event=10 -art=2
@united_somali_congress@	-organization=28
@scioto_river@	-location=148
@sonni_ali@	-person=40
@robert_stewart,_viscount_castlereagh@	-person=39
@white_pass@	-location=46
@william_r._kenan,_jr.@	-person=39
@duck_amuck@	-art=21
@roland_bautista@	-person=25
@malcolm_bradbury@	-person=104
@pieter_de_villiers@	-person=21
@american_rabbit_breeders_association@	-organization=29
@tom_tower@	-location=24
@cordova@	-location=108 -organization=1 -person=1
@rende@	-location=15 -organization=6
@gallus@	-person=20 -location=6
@seti@	-organization=18 -person=7 -location=4 -art=2 -language=1
@gettysburg_battlefield@	-location=191 -event=3
@o'donnell@	-person=92 -location=12
@mordellidae@	-living_thing=2052
@mike_flanagan@	-person=76
@jeux_sans_frontières@	-broadcast_program=21
@battle_of_trafalgar@	-event=769
@jessica_hausner@	-person=22
@ture_rangström@	-person=23
@carondelet@	-location=18 -product=7 -person=1
@mike_shipley@	-person=30
@asti@	-location=419 -organization=1
@valdemar_i@	-person=43
@january_19@	-time=281
@loup_river@	-location=41
@obilić@	-location=31 -person=1
@jönköping@	-location=291
@kingdom_hearts_birth_by_sleep@	-product=117
@ludlow_castle@	-location=76
@bob_welch@	-person=161 -art=2
@gastonia@	-location=141 -living_thing=13
@sorsogon@	-location=130
@henry_v@	-art=617 -person=560 -broadcast_program=2
@john_morphett@	-person=25
@częstochowa_county@	-location=314
@clipse@	-person=174
@immigrants@	-people-ethnicity=18 -event=12 -art=1 -location=1
@kaiserliche_werft@	-organization=78
@antikensammlung_berlin@	-location=22
@lefty_williams@	-person=24
@ruth_bradley@	-person=24
@matt_zimmerman@	-person=23
@ed_mirvish@	-person=31 -location=1
@chas_cronk@	-person=67
@john_marius_wilson@	-person=57
@træna@	-location=26
@ivan_julian@	-person=21
@james_hamilton,_1st_lord_hamilton@	-person=25
@oldsmobile_442@	-product=23
@jesus_college,_oxford@	-organization=678
@travis_pastrana@	-person=90
@hp_enterprise_services@	-organization=24
@2011_nhl_winter_classic@	-event=27
@mediterranean_coast@	-location=27
@dead_man_walking@	-art=150
@giovanni_spadolini@	-person=44
@dixon_county@	-location=37
@jeff_noon@	-person=37
@chris_funk@	-person=29
@adolph_j._sabath@	-person=33
@donnie_fritts@	-person=33
@ilc_dover@	-organization=24
@king_cheng_of_zhou@	-person=46
@louisa_county@	-location=33
@cartagena_de_indias@	-location=34 -event=6
@russulales@	-living_thing=74
@delwar_hossain_sayeedi@	-person=23
@airco@	-organization=39
@the_elephant_princess@	-broadcast_program=37
@domesticated_pigeons@	-living_thing=52
@alec@	-person=28
@david_paymer@	-person=91
@risky_business@	-art=120
@stanford_university_medical_center@	-organization=53
@no._3_group@	-organization=24
@aviron_bayonnais@	-organization=59 -location=1
@darren_sharper@	-person=71
@hamish_stuart@	-person=77
@phyllis_diller@	-person=228
@torben_grael@	-person=26
@the_artist@	-art=243 -person=3
@dropkick_murphys@	-person=399 -art=1
@richard_montagu@	-person=31
@orsay@	-location=86
@maia_chiburdanidze@	-person=37
@rotherham@	-location=774 -organization=39 -event=8 -person=1
@buea@	-location=56
@tay_ping_hui@	-person=111
@toyohiro_akiyama@	-person=20
@lorenzo_thomas@	-person=30
@charles_sumner@	-person=273
@national_religious_party@	-organization=191
@william_murrill@	-person=21
@billy_branch@	-person=28
@kingdom_of_east_anglia@	-location=322
@colin_turkington@	-person=66
@locomotive_breath@	-art=23
@bob_phillips@	-person=43
@jim_carey@	-person=26
@u_got_the_look@	-art=23
@weott@	-location=22
@fc_energiya_volzhsky@	-organization=98
@salman_rushdie@	-person=672
@commonweal@	-art=94
@mary_shelley's_frankenstein@	-art=21 -product=1
@life_university@	-organization=43
@hk@	-organization=24 -location=19 -product=2
@united_nations_forum_on_forests@	-organization=23
@gmina_goleniów@	-location=63
@new_orleans_public_schools@	-location=39
@ruston@	-location=335 -organization=28
@petiole@	-living_thing=37
@solenn_heussaff@	-person=37
@evgeny_chuprun@	-person=78
@micropterix_aruncella@	-living_thing=32
@battle_of_fort_george@	-event=27
@hudson_motor_car_company@	-organization=62
@u.s._cellular_field@	-location=175
@laurie_duggan@	-person=24
@zamperla@	-organization=87
@cold_blood@	-person=29 -broadcast_program=8 -broadcast_network=1
@kellita_smith@	-person=21
@charles_spencer@	-person=63
@chloroquine@	-medicine-drug=20
@james_freeman_clarke@	-person=36
@renoise@	-product=23
@blueboy@	-person=20 -art=3
@san_diego_magazine@	-art=28
@mikoyan-gurevich_mig-25@	-product=23
@anthony_stewart_head@	-person=34
@ttc@	-transit=86 -person=41
@pomerol@	-location=41
@shiny_toy_guns@	-person=122
@garcilaso_de_la_vega@	-person=70
@marguerite_chapman@	-person=31
@bill_conti@	-person=134
@w@	-art=220 -person=19 -chemistry=18 -organization=16 -location=9 -broadcast_network=6 -event=3 -metropolitan_transit-transit_line=3 -product=2 -finance-currency=2 -people-ethnicity=1
@1996-97@	-event=21
@caister-on-sea@	-location=56
@manu_ginóbili@	-person=124
@elish_angiolini@	-person=26
@three_mile_island_nuclear_generating_station@	-location=20
@satchel_paige@	-person=221
@darayya@	-location=29
@anjanette_comer@	-person=21
@liberty_bridge@	-location=30
@melksham@	-location=115
@geffen_records@	-organization=821 -person=1
@pro_tools@	-product=411 -art=6 -organization=1
@objectivist@	-religion-religion=40 -organization=2
@lenine@	-person=35 -location=5
@o_mio_babbino_caro@	-art=39
@ron_lewis@	-person=24
@the_abba_generation@	-art=24
@evil_empire@	-art=30 -event=4
@roll-on@	-product=49 -organization=1
@mauretania@	-location=257 -product=43
@melechesh@	-person=38
@grey_river@	-location=23
@emily_young@	-person=31
@zhang_hao@	-person=73
@mabel_mercer@	-person=37
@keith_burkinshaw@	-person=31
@brunstad_christian_church@	-organization=24
@crewkerne@	-location=106
@peter_sarstedt@	-person=40
@gabriel_harvey@	-person=63
@fujigen@	-organization=22
@madame_pompadour@	-art=23 -person=3
@mahesh_thakur@	-person=22
@the_collector@	-art=75 -broadcast_program=30
@richard_von_weizsäcker@	-person=137
@on_stranger_tides@	-art=20
@interstate_90@	-location=686
@australia_national_association_football_team@	-organization=41
@charles_barton@	-person=25
@jon_christensen@	-person=146
@gmina_łęczyca@	-location=47
@talbots@	-organization=54 -living_thing=1
@jan_foltys@	-person=27
@sandviken@	-location=75 -organization=31
@the_blood-horse@	-art=21 -organization=1
@radiance@	-art=12 -product=8
@gardens_point@	-location=20 -organization=1
@lens@	-location=173 -body_part=54 -person=6 -event=3 -medicine-medical_treatment=3 -living_thing=3
@geoffrey_holder@	-person=61
@ed_reed@	-person=112
@emperor_wenxuan_of_northern_qi@	-person=24
@timothy_garton_ash@	-person=56
@w._h._davies@	-person=89
@siahkal_county@	-location=218
@charles_b._macdonald@	-person=44
@pat_suzuki@	-person=21
@skagit_county@	-location=39
@jan_pieterszoon_coen@	-person=46
@dirty_old_town@	-art=38
@class_37@	-product=56
@aglossa_pinguinalis@	-living_thing=44
@havoc@	-person=40 -art=21 -product=1
@peter_lines@	-person=27
@gary_grimes@	-person=23
@burgess@	-person=20 -organization=15 -location=5
@june_squibb@	-person=32
@acrobasis_suavella@	-living_thing=25
@provincial_league@	-organization=41
@(they_long_to_be)_close_to_you@	-art=72
@grande_comore@	-location=192
@anil_kumble@	-person=172
@sap_ag@	-organization=168
@captaincy_general_of_cuba@	-location=32
@ardakan_county@	-location=108
@rené_duprée@	-person=22
@gmina_środa_wielkopolska@	-location=62
@williamston,_north_carolina@	-location=26
@norman_black@	-person=62
@people_first_party@	-organization=74
@judy_baar_topinka@	-person=37
@whiteleys@	-location=25
@henry_armetta@	-person=36
@national_senior_team@	-organization=31
@chester,_illinois@	-location=38
@flamurtari_vlorë@	-organization=64
@mr._big_stuff@	-art=20
@saponé_department@	-location=35
@mike_mussina@	-person=108
@album@	-art=193 -person=2 -product=1
@james_tabor@	-person=20
@laramie_river@	-location=32
@ned_hanlon@	-person=79
@iron_chef_america@	-broadcast_program=203
@megève@	-location=61
@william_of_newburgh@	-person=55
@charly_garcía@	-person=106
@steve_rickard@	-person=35
@soundwave@	-event=52
@ouran_high_school_host_club@	-broadcast_program=188
@evans_blue@	-person=50 -chemistry=1
@u.c._sampdoria@	-organization=227
@jean-daniel_lafond@	-person=29
@bolling_v._sharpe@	-event=29
@katrina_devine@	-person=39
@el_reno,_oklahoma@	-location=56
@raffaele_palladino@	-person=22
@north_high_school@	-organization=76
@heather_whitestone@	-person=22
@jakarta_international_film_festival@	-event=27
@ames_laboratory@	-location=26
@john_fahey@	-person=275
@frank_harris@	-person=87
@laurent_boudouani@	-person=22
@mark_lewis@	-person=53
@loyola_academy@	-organization=63
@diane_finley@	-person=44
@embraer@	-organization=182 -product=11
@new_york_times@	-art=669 -event=3 -organization=2
@pelit@	-art=22
@nds@	-product=26 -organization=1
@bump_hadley@	-person=21
@fc_unirea_urziceni@	-organization=32
@kbl@	-organization=34 -broadcast_network=2
@david_johansen@	-person=175 -art=4
@thomas_jamison@	-person=22
@prestige_oil_spill@	-event=26
@the_rapture@	-person=130 -art=15
@trakya_university@	-organization=31
@revolution@	-event=795 -broadcast_program=107 -art=93 -person=17 -organization=16 -computer-programming_language=2 -location=1
@prometheus@	-god=342 -art=150 -location=14 -product=3 -event=1 -organization=1
@ann_summers@	-organization=31
@perizoma_bifaciata@	-living_thing=34
@fredericksburg_and_spotsylvania_national_military_park@	-location=23
@michael_dwyer@	-person=32
@mark_thompson@	-person=46
@gukanshō@	-art=26
@binaural@	-art=20
@eric_bogle@	-person=57
@larne_borough_council@	-location=30
@directing@	-title=61
@unnao@	-location=52
@joe_foy@	-person=22
@ryan_north@	-person=35
@district_of_maine@	-location=49 -organization=4
@office_of_the_comptroller_of_the_currency@	-organization=110
@scott_minto@	-person=20
@shawnee_hills@	-location=29
@western_christian@	-religion-religion=20
@minnesota_state_fair@	-event=87
@tony_clement@	-person=106
@javier_bardem@	-person=251
@alfred_deller@	-person=65
@vichy@	-location=558
@igloolik@	-location=37
@brattle_street_church@	-location=20
@southern_railway@	-organization=473 -location=36 -location=9
@eremiaphilidae@	-living_thing=49
@john_camden_hotten@	-person=34
@bruce_jenner@	-person=93
@aed@	-finance-currency=45 -person=1 -medicine-medical_treatment=1
@2013_election@	-event=69 -organization=1
@southern_river@	-location=24 -organization=1
@shin-keisei_line@	-metropolitan_transit-transit_line=58 -organization=1
@javed_sheikh@	-person=76
@duxford@	-location=102
@churnet_valley_railway@	-product=37
@richard_l._tierney@	-person=49
@africville@	-location=33
@narayan_gopal@	-person=20
@minister_of_transportation@	-organization=22 -title=2
@tom_hawkins@	-person=24
@germantown_friends_school@	-organization=33
@prešeren_foundation_award@	-award=41
@danish_meteorological_institute@	-organization=29
@petén_department@	-location=75
@ahaziah@	-person=41
@p._kušnirák@	-person=214
@germanic_peoples@	-people-ethnicity=244
@david_clark@	-person=44 -organization=2
@madame_sans-gêne@	-art=27 -person=2
@marine_academy_of_science_and_technology@	-organization=31
@john_banner@	-person=46
@nicolay@	-person=23
@downtown_richmond@	-location=20
@limahong@	-person=27
@dannemora@	-location=33
@julie_foudy@	-person=35
@oita_trinita@	-organization=167
@discipline@	-art=71
@stratfor@	-organization=73
@pierre_menard,_author_of_the_quixote@	-art=20
@togoland@	-location=111
@f.c._porto@	-organization=623
@belle_of_louisville@	-location=28
@dijle@	-location=36
@united_states_district_court_for_the_eastern_district_of_kentucky@	-organization=37
@cambrian_archaeological_association@	-organization=29
@battle_of_muar@	-event=22
@1994_san_marino_grand_prix@	-event=51
@german_figure_skating_championships@	-event=50
@bill_maher@	-person=234
@9_de_julio_avenue@	-location=21
@2004_general_election@	-event=76
@slow_motion@	-art=24
@loggia_dei_lanzi@	-location=32
@barghash_bin_said@	-person=23
@the_ark@	-person=58 -art=26 -location=12 -product=1
@indie@	-organization=74 -title=44
@sarah_ruhl@	-person=61
@bobby_fischer@	-person=427
@tony_randall@	-person=284
@wheeler@	-location=75 -person=43 -event=1
@themeda_triandra@	-living_thing=28
@lake_mills@	-location=20
@4th_infantry_brigade@	-organization=33
@chandra_shekhar_azad@	-person=20
@kelly_mccarty@	-person=20
@donaueschingen@	-location=145
@ramon_berenguer_iv,_count_of_barcelona@	-person=34
@jingmen@	-location=44
@unite_the_union@	-organization=34
@minamoto_no_yoshinaka@	-person=41
@voices_of_a_distant_star@	-art=25
@right-bank_ukraine@	-location=57
@haparanda@	-location=82
@jang_sung-taek@	-person=22
@the_boy_is_mine@	-art=61
@gene@	-person=54 -event=3 -medicine-medical_treatment=3 -art=2
@benjie_paras@	-person=62
@frank_buck@	-person=138
@éditions_gallimard@	-organization=76
@lilac_time@	-art=28
@masaya_matsuura@	-person=22
@wrightwood,_california@	-location=85
@berlin_philharmonic_orchestra@	-person=26 -location=1
@beta_israel@	-people-ethnicity=111
@3rd_marine_aircraft_wing@	-organization=130
@airbus_a320@	-product=121
@sarabhai_vs_sarabhai@	-broadcast_program=26
@miguel_arteta@	-person=35
@dcup@	-person=23
@gdb@	-product=22
@cowboy_troy@	-person=49
@joseph_pevney@	-person=50
@martin_heinrich@	-person=36
@illinois_appellate_court@	-organization=46
@winterreise@	-art=97
@joseph_ritter@	-person=20
@chris_shepherd@	-person=28
@morris_fuller_benton@	-person=65
@fox_soccer@	-organization=36
@dean_andrews@	-person=31
@rita_wilson@	-person=77
@dimitrovgrad@	-location=154 -organization=2
@ruben_bemelmans@	-person=59
@arjun_janya@	-person=38
@hillside@	-location=90 -event=3 -broadcast_program=2 -organization=1
@roger_craig@	-person=132
@ina_coolbrith@	-person=27
@victoria_barracks@	-location=40
@crazy_rhythm@	-art=21
@dart_first_state@	-transit=21
@buckingham_palace@	-location=1381
@freakylinks@	-broadcast_program=26
@william_m._colmer@	-person=25
@endless_mountains@	-location=25
@marchioness_disaster@	-event=21
@cow@	-living_thing=47 -art=7 -title=3 -food=1 -location=1 -broadcast_program=1
@centre_national_de_la_recherche_scientifique@	-organization=71
@allerton@	-location=33 -person=3
@pichichi_trophy@	-award=114
@battle_of_the_frontiers@	-event=57
@josé_rondeau@	-person=58
@alan_sparhawk@	-person=28
@chatham_strait@	-location=23
@saint_boniface@	-person=175 -location=4
@education_city@	-location=33
@canadian_government_railways@	-organization=48
@raymond_francis@	-person=22
@peter_rehberg@	-person=22
@federico_errázuriz_echaurren@	-person=41
@jesus,_take_the_wheel@	-art=35
@congregation_for_institutes_of_consecrated_life_and_societies_of_apostolic_life@	-organization=44
@kongsvinger_fortress@	-location=21
@te_he_querido,_te_he_llorado@	-art=28
@cincinnati_observatory@	-location=22
@york_castle@	-location=60 -product=1
@alex_welsh@	-person=23
@intercollegiate_sailing_association@	-organization=33
@dave_bliss@	-person=21
@flannery_o'connor@	-person=224
@charley_chase@	-person=159
@swan@	-location=105 -living_thing=67 -organization=7 -art=7 -product=4 -person=2 -god=1
@jock_hutchison@	-person=25
@darul_uloom_deoband@	-organization=116
@eaton_corporation@	-organization=80
@royal_montreal_golf_club@	-organization=20
@class_of_the_titans@	-broadcast_program=47
@reginald_barlow@	-person=21
@annibale_carracci@	-person=221
@secretary_of_education@	-title=41 -organization=14
@cape_cod@	-location=1097 -food=1 -product=1
@bernie_carbo@	-person=43
@1997_parliamentary_election@	-event=25
@tom_whitlock@	-person=22
@eihl@	-organization=30
@gottschee@	-location=20
@gráinne_seoige@	-person=44
@i-678@	-location=22
@simon_preston@	-person=40
@victory_aircraft@	-organization=21
@fox8@	-broadcast_network=96
@southgate_centre@	-location=23
@trumpington_street@	-location=23
@field_hockey@	-event=46 -organization=3
@miss_tennessee_usa@	-event=49
@shepherd's_bush_market@	-location=20
@discover_magazine@	-art=19 -broadcast_program=4
@countryside,_illinois@	-location=21
@helen_broderick@	-person=34
@alexander_henry_haliday@	-person=46
@shahin_bushehr@	-organization=64
@incurvariidae@	-living_thing=58
@2000_atp_tour@	-event=31
@andrew_byrnes@	-person=24
@california_golden_bears_football@	-organization=35
@villavicencio@	-location=93
@bay_area_rapid_transit@	-transit=192
@seán_mac_eoin@	-person=24
@chattahoochee@	-location=59 -art=27 -product=1 -organization=1
@frank_kozik@	-person=30
@american_anthropological_association@	-organization=210
@julio_romero_de_torres@	-person=20
@software_projects@	-person=29
@caporetto@	-event=21 -location=2
@goodrich@	-location=39 -organization=30 -person=3
@krasnodar_krai@	-location=578
@uefa_euro_2016@	-event=50
@schaller@	-organization=16 -location=3 -person=1
@tom_hopper@	-person=22
@bondar_rural_district@	-location=26
@marta_domínguez@	-person=24
@kurt_busiek@	-person=236
@circle_jerks@	-person=187
@all_i_need@	-art=30
@dennis_brown@	-person=178
@blanton_collier@	-person=30
@pete_geren@	-person=31
@cartagena_film_festival@	-event=50
@tafsir_ibn_kathir@	-art=22
@quebec_conservative_party@	-organization=56
@fitzpatrick_wilderness@	-location=22
@warka@	-location=81 -organization=1
@taps@	-art=119 -organization=22
@ferdinand_i_of_austria@	-person=85
@1935_alberta_general_election@	-event=75
@ucla_bruins@	-organization=403 -location=1
@sunny_murray@	-person=68
@allison_v-1710@	-product=52
@state_highway_17@	-location=20
@1911@	-event=195 -art=18
@artemide@	-organization=21
@max_payne@	-product=111
@victor_premasagar@	-person=26
@route_10@	-location=102 -metropolitan_transit-transit_line=20
@hms_hermes@	-product=67
@aardvark@	-living_thing=66 -organization=4 -product=1
@american_stores@	-organization=31
@máel_coluim_iv@	-person=25
@novi_ligure@	-location=68
@musketeer@	-organization=25 -art=3
@ullal@	-location=27
@dame_darcy@	-person=32
@midland_international_airport@	-location=31
@la_louvière@	-location=74 -organization=26
@eric_wright@	-person=21
@evil@	-art=27 -god=2
@san_antonio_riders@	-organization=39
@rico_maierhofer@	-person=25
@blackest_night@	-art=312
@barber_institute_of_fine_arts@	-location=35
@omonia_aradippou@	-organization=32
@roger_casement@	-person=166
@helmut_schmidt_university@	-organization=20
@villanova@	-organization=243 -location=33
@bidston_hill@	-location=20
@alphington@	-location=49
@mctv@	-organization=16 -broadcast_network=8
@kootenay_west@	-location=25
@ramsbury@	-location=42
@barrow_neurological_institute@	-location=22
@paul_sand_in_friends_and_lovers@	-broadcast_program=44
@freak_out!@	-art=75
@long_beach_state@	-organization=93
@hope_summers@	-person=34
@desert_storm@	-event=33
@ludwig_uhland@	-person=67
@nilgiri_mountains@	-location=21
@pembroke,_ontario@	-location=95
@alpine_shire@	-location=24
@cle_elum@	-location=30
@lord_vishnu@	-god=29
@socialist_equality_party@	-organization=25
@church_of_pakistan@	-religion-religion=34
@university_of_madrid@	-organization=110
@historic_royal_palaces@	-organization=30
@alessandro_galilei@	-person=23
@army_of_republika_srpska@	-organization=110
@meshgin_shahr_county@	-location=299
@cults@	-person=28 -location=6 -art=2 -religion-religion=1
@alien_nation@	-broadcast_program=59 -art=36
@franklin_counties@	-location=31
@osgi@	-product=65
@samuel_meston@	-person=28
@reika_kakiiwa@	-person=60
@gmina_repki@	-location=43
@sveriges_riksbank@	-organization=43
@ufc_148@	-event=34
@hole@	-person=412 -location=57 -art=4 -body_part=1
@marcantonio_franceschini@	-person=47
@colfax_county@	-location=46
@royal_canadian_air_cadets@	-organization=87
@magelang@	-location=104
@rodney_stark@	-person=38
@sotkamo@	-location=30
@sergio_batista@	-person=44
@finland's@	-location=21 -organization=2
@warner_bros@	-organization=59
@punjab_assembly@	-organization=30
@bowhead_whale@	-living_thing=31
@majid_michel@	-person=35
@world_water_day@	-time=27
@charles_shyer@	-person=21
@falmer@	-location=34
@subsonica@	-person=34
@diabelli_variations@	-art=51
@ashes_divide@	-person=31
@sarah_fielding@	-person=48
@samurai_sentai_shinkenger@	-broadcast_program=113
@elstree_studios@	-organization=249
@tasmanian_greens@	-organization=82
@lean_back@	-art=32
@bayda@	-location=95
@final_fantasy_iv@	-product=106 -art=1
@budd_root@	-person=20
@ian_haugland@	-person=47
@lucian_blaga@	-person=80
@folsom_field@	-location=43
@defence_academy_of_the_united_kingdom@	-location=36 -organization=1
@alexander_hacke@	-person=58
@henry_rohlman@	-person=26
@david_denman@	-person=54
@1997_world_championships@	-event=185
@airbus_uk_broughton@	-organization=40
@alan_morrison@	-person=33
@bobby_blotzer@	-person=34
@john_sentamu@	-person=55
@legislative_council_of_newfoundland@	-organization=25
@concepción_province@	-location=23
@ewa_farna@	-person=26
@imeon_range@	-location=50
@yuriko_yamamoto@	-person=22
@mikhail_natarevich@	-person=263
@brain_candy@	-art=28
@soyuzmultfilm@	-organization=110
@dudley_field@	-location=24
@mili@	-location=22 -art=10
@taste_of_chaos@	-event=75 -art=1
@louis_gallet@	-person=36
@the_boys@	-art=112 -person=34 -broadcast_program=2
@small_heath@	-organization=276 -location=95
@david_wilkerson@	-person=34
@medieval_islamic_world@	-event=67
@parliament_of_egypt@	-organization=22
@doug_aldrich@	-person=80
@saint_laurent_boulevard@	-location=51
@caucasia@	-location=54 -art=3
@john_french@	-person=88
@ilfracombe@	-location=209
@young_liberals@	-organization=60
@the_straight_story@	-art=56
@main_north_line@	-location=53 -metropolitan_transit-transit_line=48
@isaac_de_razilly@	-person=24
@bob_ezrin@	-person=199
@xie_shaoguang@	-person=34
@djadochta_formation@	-location=21
@new_york_guard@	-organization=27
@sander_kleinenberg@	-person=54
@volvo_trucks@	-organization=29 -product=1
@university_park,_pennsylvania@	-location=70
@max_showalter@	-person=46
@ion_idriess@	-person=24
@columbia_scholastic_press_association@	-organization=97
@ian_mclagan@	-person=162
@yuka_iguchi@	-person=40
@allamakee_county@	-location=79
@turkey_national_football_team@	-organization=144
@abramów@	-location=20
@irondequoit,_new_york@	-location=29
@roye@	-location=27 -person=2
@orlondo_steinauer@	-person=22
@nan@	-location=37 -food=3 -person=2
@screen_actors_guild@	-organization=706 -award=9 -event=2
@roy_porter@	-person=50
@sun_tv@	-organization=259 -broadcast_network=29
@crispus_attucks@	-person=44 -organization=1
@university_of_arkansas_school_of_law@	-organization=73
@mark_blundell@	-person=98
@the_cincinnati_enquirer@	-art=172
@miguel_de_la_torre@	-person=20
@gardes_du_corps@	-organization=21 -title=1
@texas_medical_center@	-location=178
@sebastian_roché@	-person=47
@death_and_the_compass@	-art=21
@james_bachman@	-person=28
@eastern_suburbs@	-organization=796 -location=112
@yane_sandanski@	-person=30
@archdiocese_of_chicago@	-location=48
@steve_avery@	-person=44
@ramona,_california@	-location=33
@ariovistus@	-person=49
@montrose,_pennsylvania@	-location=28
@209@	-location=66 -art=13 -metropolitan_transit-transit_line=7 -product=1
@takhli_royal_thai_air_force_base@	-location=49
@conesus_lake@	-location=20
@coco_jones@	-person=28
@arabah@	-location=67
@roberto_iniesta@	-person=22
@halliwell@	-location=25 -person=6
@central_television@	-organization=115
@tegelen@	-location=25
@sadie_benning@	-person=32
@mons_meg@	-location=30
@crime_writers_of_canada@	-organization=26
@dan_black@	-person=30
@barkat_gourad_hamadou@	-person=27
@delaware_route_1@	-location=58
@blackpool_pleasure_beach@	-location=68
@norfolk_and_norwich_university_hospital@	-location=31
@martin_van_jaarsveld@	-person=36
@dietrich_fischer-dieskau@	-person=287
@udayarpalayam_taluk@	-location=86
@lea_michele@	-person=336
@glass_tiger@	-person=76
@peter_lind_hayes@	-person=34
@perisher@	-location=20
@pierre_perrault@	-person=43
@tsakhiagiin_elbegdorj@	-person=73
@karamojong@	-people-ethnicity=11 -language=9
@routt_county@	-location=34
@northallerton@	-location=300
@caroline_dhavernas@	-person=52
@wu_guanzheng@	-person=23
@rolf_ericson@	-person=30
@birecik@	-location=20
@roger_grimes@	-person=31
@amigaos@	-product=243
@leighton@	-location=22 -person=12 -organization=2
@c$@	-finance-currency=220
@hans_leibelt@	-person=31
@biogen_idec@	-organization=49
@rover_company@	-organization=39
@director_of_public_transport@	-organization=51
@amberg@	-event=15 -location=7
@adelaide_avalanche@	-organization=35
@kristinestad@	-location=27
@wesberry_v._sanders@	-event=22
@yagur@	-location=28
@george_gordon,_1st_marquess_of_huntly@	-person=43
@battle_of_kolombangara@	-event=42
@sydney_steel_corporation@	-organization=24
@charles_mathews@	-person=43
@choptank_river@	-location=45
@wirral_peninsula@	-location=257
@470@	-product=108 -art=13 -location=2 -event=1
@batman@	-broadcast_program=507 -art=417 -location=75 -product=11 -person=2
@camp_randall_stadium@	-location=72
@sajid_khan@	-person=30
@association_for_democracy_and_people's_livelihood@	-organization=31
@guernésiais@	-language=47
@manitoba_hydro@	-organization=72
@division_ii@	-organization=1214 -event=33
@childline@	-organization=63
@toru_taniguchi@	-person=22
@the_volokh_conspiracy@	-internet-website=23
@rieti@	-location=303 -organization=9 -event=2 -person=2
@tiger_mask@	-person=42
@ashe_county@	-location=37
@australian_recording_industry_association@	-organization=925 -art=1
@sam_mendes@	-person=258
@turlock@	-location=39 -organization=1
@royal_academy_of_italy@	-organization=22
@robert_pirès@	-person=78
@god_is_my_co-pilot@	-person=20
@melville@	-location=112 -person=77 -art=7 -product=7 -organization=3
@little_england_beyond_wales@	-location=21
@sulur@	-location=23
@john_brown's@	-person=20
@family_dog@	-broadcast_program=25 -person=2
@great_stour@	-location=24
@wrong@	-art=28
@bill_wyman@	-person=411
@harford_county,_maryland@	-location=108
@leonardo_dicaprio@	-person=706
@second_link_expressway@	-location=25
@yatsushiro@	-location=42
@gideon's_daughter@	-broadcast_program=23
@mutt_carey@	-person=29
@diablo@	-product=161 -person=17 -location=5 -biology=2
@passi@	-person=27 -location=4
@nikolai_patrushev@	-person=31
@mauricio_soler@	-person=31
@université_catholique_de_louvain@	-organization=173
@england_and_wales_cricket_board@	-organization=149
@stellan_skarsgård@	-person=212
@henry_h._bell@	-person=33
@interstate_710@	-location=20
@harry_agganis@	-person=25
@thera_variata@	-living_thing=35
@abe_ruef@	-person=25
@zelenograd@	-location=49 -organization=1
@joseph_sullivan@	-person=23
@doug_jones@	-person=100
@rusty@	-person=18 -art=2 -visual_art-color=2
@the_bionic_woman@	-broadcast_program=215
@university_of_bristol@	-organization=1134
@jon_avnet@	-person=44
@mike_mccormick@	-person=43
@exton,_pennsylvania@	-location=30
@maidstone_grammar_school@	-organization=38
@t._rex@	-person=295 -living_thing=12 -art=6
@imperial_oil_trophy@	-organization=38
@temple_university@	-organization=24
@rails@	-living_thing=46 -product=10
@elijah_kelley@	-person=20
@ghost_world@	-art=121
@sukhumvit_road@	-location=71
@palm_beach_opera@	-organization=29
@sich_riflemen@	-organization=32
@to@	-person=30 -art=5 -location=3 -language=1 -organization=1
@montgomery_blair@	-person=51 -organization=1
@testaccio@	-location=24
@rosalind_knight@	-person=36
@james_pollock@	-person=42
@sumba@	-location=190 -organization=1
@shadowland@	-art=20 -person=4
@universal_hd@	-broadcast_network=43
@sarai@	-location=54 -person=18 -organization=3 -event=1
@augustana@	-person=69 -organization=5
@stephen_r._lawhead@	-person=29
@indiana_university_–_purdue_university_fort_wayne@	-organization=23
@linnean_society_of_new_south_wales@	-organization=34
@political_party@	-organization=211
@molten@	-organization=20
@kaye_abad@	-person=41
@lilia_kopylova@	-person=22
@aadhi@	-person=25 -art=11
@john_finn@	-person=38
@aziz_nesin@	-person=40
@new_jersey's_2nd_congressional_district@	-location=42
@just_shoot_me!@	-broadcast_program=184
@don_budge@	-person=112
@wild_cherries@	-person=23
@entre_rios@	-location=33 -location=1 -person=1
@hasidic_jews@	-religion-religion=27
@bell_telephone_memorial@	-location=22
@farscape@	-broadcast_program=324 -art=2
@tokyo_shimbun@	-art=20
@esterhazy@	-location=16 -person=4
@dougie_brown@	-person=57
@salatut_elämät@	-broadcast_program=54
@german_cup@	-organization=132 -event=10
@tualatin_valley_highway@	-location=29
@michael_nyman@	-person=405 -art=5
@friedrich_wilhelm_raiffeisen@	-person=32
@portuguese@	-location=6562 -people-ethnicity=1669 -organization=48 -language=39 -event=15 -person=5 -internet-website=2 -broadcast_program=1 -art=1 -product=1
@radio_ga_ga@	-art=48
@tadeusz_kutrzeba@	-person=22
@royal_palace_of_turin@	-location=41
@the_mary_tyler_moore_show@	-broadcast_program=477 -person=1
@the_johnny_cash_show@	-broadcast_program=34 -art=3
@promenade@	-location=14 -art=9 -event=1
@thomas_sprat@	-person=36
@the_last_confession_of_alexander_pearce@	-art=22
@lemuel_shaw@	-person=41
@duck@	-living_thing=102 -food=32 -location=15 -organization=3 -art=2 -broadcast_program=1
@motoo_kimura@	-person=32
@impostor@	-art=28 -broadcast_program=8 -title=1
@dartford_grammar_school@	-organization=26
@walter_mcgrail@	-person=40
@yenicami_ağdelen@	-organization=22
@pascale_petit@	-person=22
@dames@	-art=22 -title=5 -person=1
@anjunabeats@	-organization=82
@oscar_ii@	-person=130
@the_batman_vs._dracula@	-art=24
@laestadianism@	-organization=22
@shakespeare's_globe@	-location=216
@avis@	-organization=59 -location=15 -title=1
@sig@	-organization=38 -location=4 -person=2
@ahmadu_bello@	-person=47
@forest_of_fontainebleau@	-location=22
@henry_hitchcock@	-person=20
@moryń@	-location=21
@canton_of_ticino@	-location=30
@red_bay@	-location=27 -living_thing=4
@norman@	-location=329 -person=159 -event=33 -people-ethnicity=26 -art=12 -language=6 -organization=4 -product=2
@you're_sixteen@	-art=37
@wu_den-yih@	-person=33
@allan_langer@	-person=103
@khmer@	-language=293 -people-ethnicity=214 -location=96 -art=4
@gerry_hambling@	-person=24
@october_20@	-time=254 -event=1
@vega@	-location=40 -product=24 -person=20 -organization=12 -art=1
@december_18@	-time=255
@west_seattle@	-location=20 -product=4 -organization=2
@killer_whale@	-living_thing=44 -art=1
@tidewater@	-location=43 -organization=13
@m.i.c.@	-person=17 -organization=3
@theoretical_computer_science@	-art=26
@verbal@	-person=45
@ibm_650@	-product=44
@christopher_wheeldon@	-person=106
@relegated@	-event=23 -organization=3
@kotch@	-art=29
@david_lyons@	-person=22
@life_with_father@	-art=47
@zhang_zuo@	-person=20
@tigerbeat6@	-organization=72
@barwon@	-location=53 -organization=3
@pico_iyer@	-person=44
@zeca_pagodinho@	-person=38
@alan_wilder@	-person=112
@benjarvus_green-ellis@	-person=47
@folkston,_georgia@	-location=20
@gigi_leung@	-person=77
@pirates@	-organization=147 -art=48 -product=2 -broadcast_program=2
@the_girl_in_the_café@	-art=27
@chattanooga_fc@	-organization=23
@andy_souwer@	-person=51
@over_the_hills_and_far_away@	-art=50
@wally_gagel@	-person=26
@abyssinian_baptist_church@	-location=33
@donald_hewlett@	-person=24
@saranya@	-person=30
@chadron@	-location=29
@giulia_gatto-monticone@	-person=31
@fushun@	-location=113
@pema_lingpa@	-person=30
@jay_gibbons@	-person=29
@pasquale_camerlengo@	-person=34
@jacques_chirac@	-person=958
@janet_frame@	-person=64
@grimsel_pass@	-location=30
@1936–37@	-event=45 -product=1
@constitution@	-organization=55 -event=2 -product=2 -law=1 -location=1
@university_of_arkansas@	-organization=1350
@sydney_mines@	-location=20
@poitevin@	-location=22 -language=3
@alberto_giacometti@	-person=216
@keisei_main_line@	-transit=67
@garmisch-partenkirchen@	-location=686
@lo_lieh@	-person=35
@men_in_black_ii@	-art=129
@rune_holta@	-person=40
@elfin@	-organization=15 -product=4 -person=2 -living_thing=1
@dana_hill@	-person=44
@mcmenamins@	-organization=27
@roger_clemens@	-person=517
@triple_x@	-organization=18 -person=2
@new_echota@	-location=34
@pea_ridge@	-event=28 -location=9
@borhidi@	-person=115
@tavastia@	-location=53
@columbus_buckeyes@	-organization=37 -location=2
@papineau@	-location=65 -person=7
@jude_johnstone@	-person=23
@austin@	-location=203 -organization=158 -person=79 -product=15 -art=4
@kris_versteeg@	-person=39
@japan_foundation@	-organization=93
@wang_chung@	-person=93
@vortigern@	-person=127 -art=1
@grover_mitchell@	-person=29
@alexander_ostrovsky@	-person=124
@irish_college_in_paris@	-organization=26
@erzya@	-language=27 -people-ethnicity=3
@martin_rev@	-person=29
@felix_bloch@	-person=55
@mccartney@	-person=103 -art=37 -location=1
@miroslav_đukić@	-person=38
@brookeborough@	-location=35
@olga_kaniskina@	-person=21
@david_opatoshu@	-person=31
@bryn_haworth@	-person=56
@florida_film_critics_circle@	-organization=33
@the_night_porter@	-art=32
@asta@	-organization=22 -person=10
@florentines@	-location=26
@bebington@	-location=106
@shannon_tweed@	-person=80
@jacques_nasser@	-person=21
@sligo@	-location=712 -organization=143
@manchild@	-person=20 -broadcast_program=11 -art=4
@1988_winter_olympics@	-event=41
@miridae@	-living_thing=174
@frederick_goodall@	-person=24
@king's_college,_lagos@	-organization=32
@roy_greenslade@	-person=39
@lwt@	-broadcast_network=126 -broadcast_program=1
@stephenson_county@	-location=72
@i_can't_tell_you_why@	-art=21
@fiona_shaw@	-person=114
@maine_air_national_guard@	-organization=32
@alcest@	-person=39 -art=1
@parliamentary_commission_on_cults_in_france@	-person=20
@cybele@	-god=268 -living_thing=1
@anton_bruckner@	-person=370
@lochnagar@	-location=26
@sassari@	-location=309 -organization=8
@dys@	-person=20 -location=2
@dba@	-education-educational_degree=35 -organization=9
@charlottenborg_palace@	-location=33
@the_long_road@	-art=30
@freeview@	-organization=435
@knowledge_corridor@	-location=31
@kimball@	-location=45 -organization=7 -person=3
@martin_rodbell@	-person=28
@ashley_beedle@	-person=26
@v.league@	-organization=39
@81@	-organization=12 -location=8 -product=5 -metropolitan_transit-transit_line=3 -event=3 -art=3
@peter_magowan@	-person=20
@lonely_no_more@	-art=20
@the_government_inspector@	-art=124
@carp@	-living_thing=72 -location=2 -organization=1
@grand_prix@	-event=549 -organization=95 -art=60 -product=17 -award=5 -broadcast_program=3 -location=1
@miss_texas_teen_usa@	-event=35
@florida_friebus@	-person=20
@ōtsu,_shiga@	-location=31
@river_plate@	-organization=976 -location=169 -event=3
@margo@	-person=35 -location=3
@lemnos@	-location=344
@gerlinde_sämann@	-person=22
@marvell@	-organization=40 -person=11 -location=7
@saltfleet@	-location=33
@sartorius@	-body_part=29 -person=1 -organization=1
@luigi_nono@	-person=34
@n._faizaliana@	-living_thing=21
@ivan_tavčar@	-person=32
@sly_and_robbie@	-person=142
@instituto_nacional_de_antropología_e_historia@	-location=55
@richard_wattis@	-person=96
@kelly_monaco@	-person=63
@noriyasu_agematsu@	-person=78
@patea_river@	-location=23
@topasses@	-people-ethnicity=21
@david_j._howe@	-person=69
@rwe@	-organization=105
@princess_charlotte_of_wales@	-person=45
@joe_harper@	-person=23
@degrassi_junior_high@	-broadcast_program=107
@tony_jay@	-person=103
@sant'anastasia@	-location=20
@john_stringfellow@	-person=20
@cameron_highlands@	-location=111
@kevin_faulk@	-person=88
@operation_plunder@	-event=60
@simon_rogers@	-person=30
@boy_scouts_of_the_philippines@	-organization=59
@nova_scotia_new_democratic_party@	-organization=64
@nadia_almada@	-person=25
@meir_sheetrit@	-person=22
@simon_newcomb@	-person=84
@gari_melchers@	-person=21
@dany_laferrière@	-person=29
@barnwood@	-location=23
@old_main_line_subdivision@	-organization=22
@actors_theatre_of_louisville@	-location=98
@peter_gelb@	-person=28
@micheldever@	-location=27
@emm_gryner@	-person=73
@santa_catalina_island@	-location=144
@ruth_mcdevitt@	-person=23
@norte_de_santander_department@	-location=36
@tatiana_volosozhar@	-person=69
@ike_taylor@	-person=28
@mtv_unplugged@	-broadcast_program=333 -art=81
@my_humps@	-art=48
@kineshma@	-location=24
@institute_of_management_accountants@	-organization=29
@canadian_county,_oklahoma@	-location=20
@big_timber_creek@	-location=22
@dann_thomas@	-person=28
@kinver@	-location=65
@bob_may@	-person=31
@seclin@	-location=26
@baba_amte@	-person=32
@monroe,_michigan@	-location=122
@wellsville,_ohio@	-location=26
@lev_kopelev@	-person=23
@robert_russell@	-person=23
@intercity_football_league@	-organization=24
@david_nalbandian@	-person=415
@cain_velasquez@	-person=58
@attorney_general_of_british_columbia@	-organization=25
@oedipus_the_king@	-art=110
@lee's_ferry@	-location=30
@robert_merle@	-person=36
@apamea_anceps@	-living_thing=34
@ballston_spa,_new_york@	-location=45
@scottsdale_community_college@	-organization=40
@gigolo_aunts@	-person=50
@sherbrooke@	-location=652 -organization=3 -person=2 -product=1
@willie_apiata@	-person=20
@marie_dubas@	-person=21
@whistle_while_you_work@	-art=23
@legends@	-art=53 -broadcast_program=2 -organization=1 -person=1 -product=1 -religion-religion=1
@saint-françois@	-location=26
@paget's_disease@	-disease=39
@doreen_cronin@	-person=20
@edward_burne-jones@	-person=332
@braintree,_essex@	-location=40
@tim_farriss@	-person=24
@eynsham_abbey@	-location=28
@mie@	-art=95 -person=8 -location=3 -organization=1
@richard_a._clarke@	-person=37
@a_german_requiem@	-art=46
@jermaine_johnson@	-person=48
@robert_barnes@	-person=35
@isfahan_university_of_technology@	-organization=29
@joseph_p._riley,_jr._park@	-location=36
@martinez,_california@	-location=80
@friedrich_schlegel@	-person=54
@liang_chongyi@	-person=24
@al_unser,_jr.@	-person=200
@cheraghabad_rural_district@	-location=24
@tony_cragg@	-person=71
@paulette_dubost@	-person=35
@agostino_carracci@	-person=61
@jimmy_castor@	-person=24
@thorax@	-living_thing=40 -body_part=2
@hajduk_kula@	-organization=45
@see_dad_run@	-broadcast_program=39
@john_bigelow@	-person=33
@kathryn_leigh_scott@	-person=47
@vince_colosimo@	-person=58
@stephen_lynch@	-person=95
@mediobanca@	-organization=25
@roddy_frame@	-person=54
@octet@	-person=26 -art=14
@ain't_misbehavin'@	-art=139 -broadcast_program=6
@chuck_mccann@	-person=103
@the_cleaner@	-broadcast_program=48
@kikaider_01@	-broadcast_program=23
@fort_saint_elmo@	-location=20
@lion_rock_tunnel@	-location=24
@windows_nt_3.1@	-product=28
@aml_ameen@	-person=24
@black_hills_national_forest@	-location=45
@nicklas_lidström@	-person=60
@tzeltal@	-people-ethnicity=20 -language=14
@juan_guzmán@	-person=30
@cyril_shaps@	-person=36
@ellen_cleghorne@	-person=21
@opencv@	-product=25
@carbonari@	-organization=106
@herman_ii@	-person=62
@mount_ephraim@	-location=27
@bob_young@	-person=32
@jack_o'halloran@	-person=25
@sam_benedict@	-broadcast_program=40
@liga_nacional_de_básquet@	-organization=57
@beverly_center@	-location=21
@yin_chengzong@	-person=20
@métro@	-transit=78 -organization=3
@wfa@	-organization=77
@stomiidae@	-living_thing=23
@white_city,_london@	-location=25
@marianas_trench@	-person=62 -art=2 -location=1
@liberty's_kids@	-broadcast_program=26
@democratic_convergence_of_catalonia@	-organization=25
@mary_gaudron@	-person=22
@lieutenant_governor_of_louisiana@	-title=42
@volvo_buses@	-organization=23
@michael_landon@	-person=179
@poole_town@	-organization=83
@heinrich_wölfflin@	-person=49
@ajdabiya@	-location=56
@dean_motter@	-person=49
@cheddi_jagan@	-person=74
@kungursky_district@	-location=25
@nestor@	-person=30 -product=7 -living_thing=5
@li_hanzhi@	-person=20
@university_of_sussex@	-organization=810
@unalaska@	-location=40
@french_frigate_shoals@	-location=82
@la_araucana@	-art=32
@vic_dickenson@	-person=61
@park_ridge@	-location=39
@culverden@	-location=23
@george_w._andrews@	-person=21
@central_africa@	-location=597
@patrick_tambay@	-person=103
@james_allen's_girls'_school@	-organization=35
@heckscher_museum_of_art@	-location=22
@world_bank_group@	-organization=154
@olympique_noisy-le-sec@	-organization=21
@alan_hansen@	-person=98
@after_the_fire@	-person=41 -art=5
@toledo_goaldiggers@	-organization=35
@isaac_luria@	-person=163
@radio_new_zealand@	-organization=184
@libéral@	-organization=31
@james_j._hill@	-person=153
@seattle_public_schools@	-location=54
@aj_mccarron@	-person=33
@local_bubble@	-location=20
@david_dunlap_observatory@	-location=29
@edinson_cavani@	-person=63
@domitien_ndayizeye@	-person=23
@western_collegiate_hockey_association@	-organization=262
@chemung_river@	-location=55
@urb.@	-person=72
@henry_alford@	-person=20 -event=1
@edmund_randolph@	-person=91
@geelong_football_club@	-organization=366
@barneby@	-person=20
@nancy_richey@	-person=55
@the_diplomats@	-person=86
@frontierland@	-location=56 -art=2
@welcome_to_paradise@	-art=24
@terry_carter@	-person=23
@lyttelton_times@	-art=25
@university_of_british_columbia@	-organization=2373
@damdami_taksal@	-location=22
@santa_rita_mountains@	-location=76
@dhofar_governorate@	-location=76
@heartland_f.c.@	-organization=45
@selkirk@	-location=216 -organization=26 -product=3
@walter_winchell@	-person=214
@sint-michielsgestel@	-location=38
@municipality_of_šmarješke_toplice@	-location=23
@dinar@	-finance-currency=30 -location=8 -person=1
@khabarovsk@	-location=431
@franz_delitzsch@	-person=52
@kurt_masur@	-person=191
@too_much_love_will_kill_you@	-art=23
@skardu@	-location=119
@heparin@	-medicine-drug=20
@roger_mckenzie@	-person=25
@bonner_county@	-location=36
@izz_ad-din_al-qassam_brigades@	-organization=75
@3rd_(lahore)_division@	-organization=33
@a.f.c._sudbury@	-organization=27
@western_carolina_university@	-organization=221
@iain_crichton_smith@	-person=55
@thomas_frank@	-person=41
@monmouth_university@	-organization=168
@lakselv@	-location=37
@rajasthan_technical_university@	-organization=23
@hilary_swank@	-person=294
@garcía_ramírez_of_navarre@	-person=26
@hackley_school@	-organization=28
@st._ives@	-location=34 -art=15 -organization=3
@lithuanian_soviet_socialist_republic@	-location=62
@kawerau@	-location=48
@sakuma_dam@	-location=20
@engaku-ji@	-location=34
@skaraborg_county@	-location=29
@littorinidae@	-living_thing=245
@bayview@	-location=41
@expulsion_of_the_acadians@	-event=96
@dalików@	-location=27
@georgiana_cavendish,_duchess_of_devonshire@	-person=36
@andimeshk_county@	-location=223
@cascar@	-organization=30 -location=1
@bremer_county@	-location=48
@swithun@	-person=26
@united_states_national_rugby_union_team_(sevens)@	-organization=22
@waller@	-location=31 -person=15 -product=4
@sd_compostela@	-organization=85
@herb_sendek@	-person=37
@birmingham_town_hall@	-location=78
@sennar_sultanate@	-location=91
@hayaquq-e_nabi_rural_district@	-location=23
@lake_erie@	-location=1428 -organization=2 -product=1 -event=1
@dhol@	-product=24
@hot_chelle_rae@	-person=85
@mewar@	-location=282
@maple_ridge@	-location=126 -organization=1
@the_palace_of_auburn_hills@	-location=219
@edmund_breon@	-person=41
@digitech@	-organization=23
@the_heat_is_on@	-art=19 -broadcast_program=1
@garry_o'connor@	-person=31
@the_adventures_of_quentin_durward@	-art=27
@adolphus_busch@	-person=56
@finns@	-people-ethnicity=177 -location=31
@pavel_milyukov@	-person=33
@enchanted_kingdom@	-location=21
@southall@	-location=193 -organization=31 -event=4 -person=1
@yojimbo@	-art=73 -title=7 -product=3
@digitivalva_pulicariae@	-living_thing=25
@pierre-hugues_herbert@	-person=59
@prince_edward,_duke_of_york_and_albany@	-person=22
@first_austrian_republic@	-location=58
@westland_lysander@	-product=128
@yuzawa@	-location=44
@secretary_of_state_of_california@	-title=86
@luigi_canina@	-person=22
@romanian_television@	-broadcast_network=45
@matt_treanor@	-person=31
@the_claim@	-art=16 -person=7
@robert_berry@	-person=27
@korg@	-organization=218
@günter_schulz@	-person=34
@northern_premier_league_division_one_south@	-organization=106
@styles_p@	-person=279
@109@	-metropolitan_transit-transit_line=7 -art=5 -organization=5 -location=5
@allan_houser@	-person=38
@utah_state_university_press@	-organization=23
@the_white_tie_affair@	-person=29
@nawab@	-title=438 -person=2
@joaquin_miller@	-person=54
@antje_buschschulte@	-person=21
@peddars_way@	-location=48
@front_range@	-location=253
@western_pomerania_lagoon_area_national_park@	-location=34
@south_texas_medical_center@	-location=33
@tonino_delli_colli@	-person=20
@free_voters@	-organization=42
@assistant_pastor@	-title=35
@paul_jennings_hill@	-person=24
@lionel_bart@	-person=200
@peanut@	-food=52 -location=4 -person=2 -disease=1
@whyy-fm@	-organization=35
@canyon,_texas@	-location=37
@doctor_in_the_house@	-art=53 -broadcast_program=50
@lee_sharpe@	-person=75
@cathedral_peak@	-location=26
@the_loved_ones@	-person=34 -art=15
@austrått@	-location=29
@radolfzell@	-location=54
@port_of_paulsboro@	-location=20
@the_lego_movie@	-art=92
@aldan@	-location=50
@walkerton,_ontario@	-location=37
@negus@	-title=79
@cimolodonta@	-living_thing=79
@sudhanshu_pandey@	-person=24
@parkhead@	-location=125 -organization=23
@san_marcos_high_school@	-organization=24
@mickey's_house_of_villains@	-art=50
@2002_state_election@	-event=22
@bernard_b._brown@	-person=23
@george_franklin_barber@	-person=32
@m_people@	-person=173
@edmond@	-location=78 -person=28 -art=21 -product=2
@macugnaga@	-location=25
@boys_keep_swinging@	-art=23
@roy_fisher@	-person=38
@thomson,_georgia@	-location=29
@cheek_to_cheek@	-art=50
@sony_music_nashville@	-organization=25
@lillian_faderman@	-person=22
@heliothis_viriplaca@	-living_thing=40
@yanks_air_museum@	-location=43
@armand_van_helden@	-person=183
@pops_fernandez@	-person=46
@department_of_health_and_social_security@	-organization=81
@syco_music@	-organization=124
@misiones_province@	-location=181
@northpark_center@	-location=25
@tdk@	-organization=72
@diaguita@	-people-ethnicity=51
@maun@	-location=43
@jeremy_accardo@	-person=21
@ontario_court_of_justice@	-organization=34
@natchitoches_parish,_louisiana@	-location=28
@łukta@	-location=41
@charles_dibdin@	-person=80
@international_cometary_explorer@	-product=24
@toddington@	-location=48
@giresun_province@	-location=56
@county_of_oxford@	-location=20
@hellinsia_didactylites@	-living_thing=25
@the_defiant_ones@	-art=55
@marty_mcsorley@	-person=68
@luo_ruiqing@	-person=23
@1938@	-event=374 -art=4 -organization=1 -location=1
@clube_atlético_juventus@	-organization=27
@john_bromfield@	-person=65
@james_hinchcliffe@	-person=83
@robert_blatchford@	-person=35
@princess_diana@	-person=90
@bat_masterson@	-person=149 -broadcast_program=94
@erica_arborea@	-living_thing=23
@barotse_floodplain@	-location=24
@richard_howell@	-person=37
@steel_azin_f.c.@	-organization=25
@norman_o._brown@	-person=39
@live_in_japan@	-art=55
@zebulun@	-person=37
@andré_sá@	-person=150
@pdpa@	-organization=33
@rapp_and_rapp@	-organization=41
@frank_capp@	-person=28
@simeon_saxe-coburg-gotha@	-person=39
@they're_a_weird_mob@	-art=33
@janne_halmkrona@	-person=23
@the_world's_greatest_athlete@	-art=28
@locket_chatterjee@	-person=24
@bobby_bradford@	-person=44
@mark_jacobs@	-person=20
@j._walter_thompson@	-organization=53 -person=2
@wyoming_senate@	-organization=71
@matthew_collings@	-person=27
@1983_northwest_territories_general_election@	-event=20
@al-mu'tamid@	-person=22
@michael_iii@	-person=158
@le_lido@	-location=26
@orchis@	-living_thing=28 -product=1
@maurício_rua@	-person=32
@alan_mowbray@	-person=113
@stone@	-location=153 -person=56 -art=31 -disease=6 -broadcast_program=2 -event=1 -organization=1
@solid_state_logic@	-organization=44
@mary_clare@	-person=59
@aldwych_theatre@	-location=241
@st_peter's@	-location=52 -organization=14
@1925_serum_run_to_nome@	-event=35
@bayi_football_team@	-organization=39
@gmina_kazanów@	-location=25
@alfred_vohrer@	-person=34
@sør-trøndelag@	-location=733
@clarinda,_iowa@	-location=31
@epinotia_signatana@	-living_thing=25
@epsom_handicap@	-event=30
@guido_basso@	-person=21
@randy_boudreaux@	-person=29
@louisiana_creole_french@	-language=27
@blue_bird_corporation@	-organization=29
@the_rose_of_persia@	-art=41
@brian_grant@	-person=56
@bryn_merrick@	-person=21
@doyt_perry_stadium@	-location=29
@office_of_defense_mobilization@	-organization=23
@california_split@	-art=20
@league_of_united_latin_american_citizens@	-organization=72
@absolute_beginners@	-art=71 -person=2
@raymond_e._feist@	-person=123
@unitedhealth_group@	-organization=68
@mungo_martin@	-person=34
@yakubik@	-person=24
@noordoostpolder@	-location=48
@tortricidae@	-living_thing=5627
@margaret_mitchell@	-person=205
@ibsen@	-person=164
@troy_matteson@	-person=20
@gene_kiniski@	-person=72
@tell_it_like_it_is@	-art=39 -broadcast_program=3
@peru_state_college@	-organization=24
@butler_township@	-location=75
@duke_of_naples@	-title=31
@so_what@	-art=115
@swaraj_party@	-organization=49
@roger_mcdonald@	-person=28
@b.s.c.@	-organization=20
@evgeny_donskoy@	-person=46
@ps3@	-product=140
@vänern@	-location=107
@optical_gravitational_lensing_experiment@	-organization=45
@rock_and_roll,_hoochie_koo@	-art=24
@nu_shooz@	-person=31
@crack_the_skye@	-art=25
@witness_for_the_prosecution@	-art=86
@jonathan_carver@	-person=22
@dawn_silva@	-person=23
@indian_institute_of_technology_madras@	-organization=55
@denzil_holles@	-person=39
@pope_john_ii@	-person=22
@secretary_of_the_state_of_connecticut@	-title=21
@mitch_allan@	-person=49
@allan_moffat@	-person=134
@bertie_mee@	-person=49
@alice_brady@	-person=71
@barry_feinstein@	-person=25
@sunn_o)))@	-person=173
@sophie_scholl_–_the_final_days@	-art=21
@trieste@	-location=2355 -product=29 -language=1 -organization=1
@northern_alliance@	-organization=147
@alfred_werner@	-person=40
@arnold_ruge@	-person=38
@ryan_hurst@	-person=46
@a_different_kind_of_truth@	-art=26
@bikini_atoll@	-location=371 -person=2 -event=1
@knuth@	-person=20
@oskar_nedbal@	-person=25
@peter_faber@	-person=35
@the_ancestor_cell@	-art=27
@jean_batten@	-person=32
@donita_sparks@	-person=30
@nicholas_ii@	-person=471
@president_of_burma@	-title=59
@damien_bodie@	-person=34
@raptor@	-location=9 -living_thing=8 -art=4 -organization=1
@putnam@	-location=328 -organization=121 -person=19 -event=4
@pampa,_texas@	-location=39
@bossiney@	-location=88
@mamoré_river@	-location=25
@fc_copenhagen@	-organization=28
@graduate_texts_in_mathematics@	-art=22
@jane_by_design@	-broadcast_program=24
@stjepan_bobek@	-person=41
@dee_murray@	-person=50
@quilpué@	-location=25
@andrew_gilligan@	-person=51
@occoquan@	-location=21
@corey_fisher@	-person=23
@westport,_connecticut@	-location=300
@dfb-pokal@	-organization=1393 -event=23
@hmong_people@	-people-ethnicity=63
@theodorus@	-person=23
@siston@	-location=42
@avery_dennison@	-organization=23
@dinaburg_fc@	-organization=23
@quantock_hills@	-location=90
@salesian_sisters_of_don_bosco@	-organization=23
@imelda_marcos@	-person=197
@couronne@	-product=23
@solon_high_school@	-organization=21
@skuse@	-person=23
@corfu@	-location=1112 -living_thing=2 -event=1
@zulia@	-location=128 -organization=3
@sophia_young@	-person=21
@343_industries@	-person=25
@2004–05_nhl_season@	-event=55
@transocean@	-organization=57
@thesmophoriazusae@	-art=28
@theodor_loos@	-person=41
@the_head_and_the_heart@	-person=43 -art=1
@harvey_penick@	-person=25
@mills_corporation@	-organization=39
@stella_damasus-aboderin@	-person=20
@mount_forest@	-location=27
@eric_fromm@	-person=25
@yari_film_group@	-organization=20
@ll.m.@	-education-educational_degree=96
@hugh_quarshie@	-person=60
@rer_line_b@	-metropolitan_transit-transit_line=35
@marco_tullio_giordana@	-person=50
@chocolate_starfish_and_the_hot_dog_flavored_water@	-art=37
@barrandov_studios@	-organization=58
@sally_dynevor@	-person=52
@ryan_walter@	-person=38
@alexander_mair@	-person=35
@boeing_767@	-product=284
@james_douglas@	-person=141
@malagasy_politician@	-location=32
@cliffside_park@	-location=24
@strensall@	-location=30
@osceola@	-location=102 -person=77 -event=1
@richard_lester@	-person=201
@rejectionist_front@	-organization=27
@royal_conservatory_of_brussels@	-organization=74
@zellig_harris@	-person=29
@shapur_ii@	-person=200
@christophe_honoré@	-person=52
@monocacy_river@	-location=67
@armando_guebuza@	-person=52
@marcello_viotti@	-person=32
@blah_blah_blah@	-art=28 -broadcast_program=8
@jerry_pinkney@	-person=23
@new_brunswick_sports_hall_of_fame@	-location=21
@ashley_monroe@	-person=50
@chambers@	-location=46 -person=23 -broadcast_program=8 -body_part=1 -organization=1
@dichomeris_marginella@	-living_thing=28
@rip_van_winkle@	-art=121
@king's_regiment_(liverpool)@	-organization=43
@radziejów_county@	-location=191
@another_state_of_mind@	-art=25
@kalahari_desert@	-location=176
@newmont_mining_corporation@	-organization=42
@matthew_kilgallon@	-person=24
@woman@	-art=67 -person=34
@brave_eagle@	-broadcast_program=28
@c_more_entertainment@	-broadcast_network=28
@do_or_die@	-art=37
@wolvercote_cemetery@	-location=20
@dundrod_circuit@	-location=20
@united_nations_economic_commission_for_africa@	-organization=60
@billy_liar@	-art=90 -person=2
@edinburgh_comedy_awards@	-award=21
@huia@	-living_thing=32 -location=2
@eli_marienthal@	-person=29
@institute_for_creation_research@	-organization=85
@coluccio_salutati@	-person=31
@new_york_state_route_78@	-location=26
@ruth_stone@	-person=20
@nijssen@	-person=83
@ny_24@	-location=39
@jamar_fletcher@	-person=22
@muenster@	-location=47 -food=3
@ivy_queen@	-person=267
@the_vow@	-art=43
@sound_horizon@	-person=26
@the_way@	-art=53 -person=8 -religion-religion=2 -organization=1
@emma_pooley@	-person=60
@folsom_lake@	-location=26
@intel@	-organization=2459 -product=2 -person=1
@joe_cuba@	-person=39
@kalkaska@	-location=50
@joseph_fourier_university@	-organization=23
@liz_ellis@	-person=25
@rayong@	-location=43
@woolhampton@	-location=35
@stuart_zender@	-person=30
@london_overground@	-transit=448
@ruhleben@	-location=30
@leopold_damrosch@	-person=24
@william_mckell@	-person=102
@side_by_side_by_sondheim@	-art=44
@jason_mcateer@	-person=38
@henry_lytton@	-person=61
@kish_island@	-location=102
@universal_music_latin_entertainment@	-organization=51
@retief_goosen@	-person=147
@ashburn,_virginia@	-location=55
@hickam_field@	-location=104
@jonathan_meades@	-person=24
@jardine_house@	-location=20
@reborn@	-art=24 -person=1
@alexander_farnese,_duke_of_parma@	-person=71
@richmond_herald@	-person=21
@david_levy@	-person=53
@malton,_ontario@	-location=30
@mindarie@	-location=33
@food_standards_agency@	-organization=124
@i've_got_a_crush_on_you@	-art=56
@chase_field@	-location=95
@wapakoneta,_ohio@	-location=39
@t._graham_brown@	-person=62
@somerset_county,_pennsylvania@	-location=95
@melanesia@	-location=553
@royal_thai_police@	-organization=53
@nikolai_gogol@	-person=433
@assistant_at_the_pontifical_throne@	-title=69
@gmina_piątek@	-location=41
@higglytown_heroes@	-broadcast_program=40
@sv_werder_bremen@	-organization=365
@neil_maskell@	-person=25
@fingathing@	-person=28
@suburban_noize_records@	-organization=69
@dartmouth,_nova_scotia@	-location=155
@jeff_maggert@	-person=22
@pierce_county,_washington@	-location=108
@william_newell@	-person=22
@imagine_entertainment@	-organization=103
@goddess_of_marriage@	-broadcast_program=21
@balfron@	-location=33
@allegan@	-location=57
@finno-ugric@	-people-ethnicity=27
@landtag@	-organization=116
@mca_nashville@	-organization=53
@añasco@	-location=20
@božena_němcová@	-person=43
@goniopholis@	-living_thing=20
@oldham_loop_line@	-location=31
@malheur_county@	-location=89
@can't_get_you_out_of_my_head@	-art=91
@roade@	-location=25
@pat_coombs@	-person=50
@gwyneth_herbert@	-person=25
@genoese@	-location=696 -language=18 -organization=2
@mikhail_anikushin@	-person=20
@frederick_iii,_elector_of_saxony@	-person=32
@hovhannes_tumanyan@	-person=53
@the_jazz_singer@	-art=245
@thomas_sutcliffe_mort@	-person=25
@due_date@	-art=33
@zheng_bo@	-person=76
@miss_universe_1998@	-event=38
@michel_jonasz@	-person=22
@nu_virgos@	-person=29
@sport_club_corinthians_paulista@	-organization=102
@johnny_morris@	-person=71
@haimen@	-location=29 -event=2
@japan_sumo_association@	-organization=283
@charles_lamb@	-person=98
@sivasspor@	-organization=227
@adagio_for_strings@	-art=64
@american_association_of_university_women@	-organization=157
@southern_maryland_blue_crabs@	-organization=56
@sarcopterygii@	-living_thing=23
@freedom_party@	-organization=63
@gaz_metan_mediaș@	-organization=27
@hélio_gracie@	-person=32
@the_go-betweens@	-person=182
@cooper_university_hospital@	-location=23
@a500@	-location=21
@gail_patrick@	-person=68
@olacaceae@	-living_thing=38
@war_in_abkhazia@	-event=34
@medical_investigation@	-broadcast_program=66
@bard_college_conservatory_of_music@	-organization=20
@jean_vallée@	-person=23
@commodores@	-person=149 -organization=13 -product=8 -art=3 -title=3
@william_fox-pitt@	-person=47
@hitler@	-person=735 -art=21 -location=1
@boston_music_awards@	-award=56
@narvel_felts@	-person=22
@southern_chile@	-location=31
@katarzyna_skrzynecka@	-person=23
@pikmin_2@	-product=20
@joey_ryan@	-person=77
@odessa_college@	-organization=39
@gandersheim_abbey@	-location=93
@franklin_county,_indiana@	-location=32
@simple_minds@	-person=551 -art=1
@cass_mccombs@	-person=43
@william_i_of_the_netherlands@	-person=168
@robotics_institute@	-organization=38
@cuyamaca_mountains@	-location=20
@jorma_taccone@	-person=59
@tom_merritt@	-person=29
@nuhu_ribadu@	-person=32
@pinkerton_academy@	-organization=42
@hamilton_crescent@	-location=54
@amauri@	-person=28
@sigue_sigue_sputnik@	-person=87
@tarvisio@	-location=135 -event=1
@54th_academy_awards@	-event=34
@qazvin_province@	-location=1009
@jordan_clarke@	-person=25
@kenneth_harlan@	-person=67
@népstadion@	-location=33
@rhino_bucket@	-person=25
@charlotte_hawkins@	-person=20
@paul_vogt@	-person=25
@kurt_diemberger@	-person=27
@glory_of_love@	-art=27
@bright_lights_film_journal@	-art=30
@léon_blum@	-person=211
@pirmin_zurbriggen@	-person=42
@abraham_foxman@	-person=51
@m._white@	-person=24
@omv@	-organization=82
@second_epistle_to_the_corinthians@	-art=38
@jerry_coyne@	-person=36
@z_notation@	-computer-programming_language=59
@priory_estate@	-location=22
@ivan_stambolić@	-person=33
@kelsang_gyatso@	-person=26
@tumut_river@	-location=23
@koverninsky_district@	-location=25
@joyce@	-person=108 -location=8 -computer-programming_language=4 -organization=4 -event=2
@norman_yardley@	-person=79
@fitchburg_longsjo_classic@	-event=23
@renault_clio@	-product=101
@bill_holland@	-person=25
@banmei_takahashi@	-person=21
@binzhou@	-location=59
@bologna_f.c._1909@	-organization=112
@peters@	-person=68 -organization=11 -location=2
@gardening@	-title=23 -art=1
@matt_taibbi@	-person=54
@ken_hughes@	-person=62
@george_will@	-person=117
@qaleh_ganj_rural_district@	-location=41
@elisa_cegani@	-person=30
@gaia@	-god=258 -location=17 -product=9 -organization=2 -person=2 -broadcast_program=1
@may_31@	-time=237 -location=1
@wolverine@	-living_thing=93 -art=56 -metropolitan_transit-transit_line=24 -location=9 -product=8 -person=4 -organization=2
@nikon_salon@	-location=26
@canada@	-location=73170 -organization=1449 -event=121 -art=29 -people-ethnicity=25 -language=15 -broadcast_network=5 -finance-currency=5 -broadcast_program=4 -product=4 -living_thing=3 -time=2 -person=2 -broadcast-tv_channel=1 -education-educational_degree=1 -food=1 -title=1
@sylvia_massy@	-person=54
@sergio_ortega@	-person=34
@robert_glasper@	-person=69
@linus_gerdemann@	-person=25
@shaun_edwards@	-person=52
@toyotomi_hideyoshi@	-person=772
@enrique_vila-matas@	-person=22
@fdr@	-person=27 -product=1
@reformed_church_of_france@	-religion-religion=49
@moose_jaw_canucks@	-organization=46
@bryant–denny_stadium@	-location=38
@ron_davis@	-person=41
@latrobe@	-location=58 -person=6 -organization=1
@uschi_obermaier@	-person=21
@ante_starčević@	-person=55
@roxy_theater@	-location=28
@mathilda_may@	-person=32
@for_your_eyes_only@	-art=23 -person=3
@galatians@	-art=90 -location=2
@martin_high_school@	-organization=36
@pascal_bruckner@	-person=24
@karyn_parsons@	-person=26
@józef_piłsudski@	-person=579
@new_york_mets_hall_of_fame@	-location=24
@code_geass@	-broadcast_program=161
@jeong_yak-yong@	-person=21
@charles_l._mcnary@	-person=66
@r.c._pro-am@	-product=20
@declaration_of_arbroath@	-event=63
@kawal_wildlife_sanctuary@	-location=36
@george_murray@	-person=75
@wayne_ellington@	-person=64
@huddersfield_choral_society@	-person=25
@saint_ursula@	-person=84
@loredana_bertè@	-person=22
@sean_o'connor@	-person=30
@boom_crash_opera@	-person=40 -art=3
@lake_taupo@	-location=139
@muncy@	-location=63
@everyday_is_like_sunday@	-art=22
@transperth@	-transit=199 -organization=6
@scott_innes@	-person=38
@supreme_director_of_the_united_provinces_of_the_río_de_la_plata@	-title=28
@jakob_dylan@	-person=110
@plumbago@	-living_thing=18 -visual_art-color=4
@ranil_wickremasinghe@	-person=57
@oebisfelde@	-location=24
@gomal_university@	-organization=24
@californio@	-people-ethnicity=172
@galen_gering@	-person=35
@luis_barragán@	-person=64
@pasym@	-location=27
@jean_negulesco@	-person=91
@alaska_aces@	-organization=334
@drums@	-title=86 -product=10 -living_thing=4 -location=3 -art=1
@lapeer@	-location=75
@tunein@	-organization=21
@dorado,_puerto_rico@	-location=29
@empress_shōken@	-person=24
@algemeen_handelsblad@	-art=22
@kidderpore@	-location=29
@kurt_becker@	-person=20
@andrea_della_robbia@	-person=52
@26_men@	-broadcast_program=43
@new_brunswick_new_democratic_party@	-organization=38
@arabian_nights@	-art=89 -product=3 -broadcast_program=2
@kimito@	-location=23
@kutchi@	-language=61
@in_the_time_of_the_butterflies@	-art=31
@rufus_king@	-person=107
@academy_of_st_martin_in_the_fields@	-person=75
@nera_river@	-location=47
@kayin_state@	-location=74
@mitsubishi_minicab@	-product=21
@cirque_of_the_towers@	-location=21
@i_was_monty's_double@	-art=21
@politically_incorrect@	-broadcast_program=126
@przasnysz@	-location=194
@occoquan_river@	-location=40
@second_battle_of_bapaume@	-event=37
@jimmy_briand@	-person=22
@dan_reeves@	-person=112
@harold_coyle@	-person=29
@anchors_aweigh@	-art=103
@perfect_stranger@	-art=42 -person=10
@diablo_canyon_power_plant@	-location=40
@riccardo_scamarcio@	-person=26
@yilan_city@	-location=21
@ricky_walden@	-person=85
@lovell_coleman@	-person=21
@wedding_peach@	-art=53
@fc_ska-energiya_khabarovsk@	-organization=51
@tim_rice-oxley@	-person=82
@mexican–american_war@	-event=565
@james_laurinaitis@	-person=44
@daventry@	-location=226
@cranford@	-location=82 -broadcast_program=62 -art=26
@penshurst@	-location=36 -product=1
@jonny_greenwood@	-person=205
@charles_stewart_parnell@	-person=346
@u.s._route_219@	-location=88
@an_account_of_the_lives_and_works_of_the_most_eminent_spanish_painters,_sculptors_and_architects@	-art=21
@university_of_otago@	-organization=635
@hamilton_west@	-location=96
@new_york_wrestling_connection@	-organization=44
@suze_orman@	-person=52
@mount_gerizim@	-location=70
@peter_ruzicka@	-person=20
@sufi@	-religion-religion=313 -art=4
@odas@	-organization=602
@john_hawkesworth@	-person=27
@jim_field_smith@	-person=21
@tony_harris@	-person=55
@dassault_rafale@	-product=94
@nakajima_b6n@	-product=20
@paul_delaroche@	-person=86
@c._c._young@	-person=21
@p._g._t._beauregard@	-person=96
@baranów_sandomierski@	-location=39
@sponsorship_scandal@	-event=27
@charles_webster@	-person=31
@army_of_africa@	-organization=36
@mostly_mozart_festival@	-event=42
@tōhoku_expressway@	-location=57
@vals-les-bains@	-location=21
@pirate_party@	-organization=30
@charles_edison@	-person=30
@nikos_karvelas@	-person=135
@luganda@	-language=86
@st_patrick's_cathedral,_dublin@	-location=89
@doc_holliday@	-person=209
@lúcia_santos@	-person=21
@hufvudstadsbladet@	-art=29
@toby_harrah@	-person=30
@michael_knowles@	-person=31
@charlotte_riley@	-person=25
@antonio_da_sangallo_the_elder@	-person=21
@rafael_dos_anjos@	-person=28
@sidi_barrani@	-location=81 -event=2
@jah_shaka@	-person=29
@pistons@	-organization=27
@addison_timlin@	-person=21
@david_besnard@	-person=27
@hebron,_connecticut@	-location=24
@phoenix_film_festival@	-event=37
@bank_of_queensland@	-organization=20
@dougie_poynter@	-person=48
@howard_beach,_queens@	-location=29
@train_station@	-location=100
@altered_images@	-person=68
@kai-fu_lee@	-person=22
@juan_de_zumárraga@	-person=41
@daniel_neal@	-person=30
@amphitrite@	-god=75 -product=6
@roary_the_racing_car@	-broadcast_program=45
@kennedy_mckinney@	-person=24
@the_buckinghams@	-person=66
@abra_moore@	-person=26
@bristol_beaufighter@	-product=271
@james_bulger@	-event=24
@samuel_gurney@	-person=31
@sergey_lagutin@	-person=22
@hanmer@	-location=20
@number_one_observatory_circle@	-location=20
@atlético_paranaense@	-organization=226
@bulgarian_national_television@	-broadcast_network=81
@asom_gana_parishad@	-organization=60
@i-80@	-location=160
@peachtree_street@	-location=138
@john_mcentire@	-person=80
@weissenburg@	-location=15 -event=6
@royal_naval_reserve@	-organization=272
@anthropologist@	-title=53
@fort_garland@	-location=20
@david_ricardo@	-person=256
@riffian@	-people-ethnicity=12 -language=11 -location=8
@juice@	-art=67 -food=13 -person=12 -product=1
@william_gott@	-person=30
@peter_dowding@	-person=34
@fiji_labour_party@	-organization=199
@maryport_and_carlisle_railway@	-organization=41
@toronto,_canada@	-location=30
@phantom_blood@	-art=20
@innishannon@	-location=25
@detroit_shock@	-organization=302
@chris_powell@	-person=38
@alonso_mudarra@	-person=21
@xu_yifan@	-person=20
@bogotazo@	-event=26
@fitch_ratings@	-organization=80
@emile_berliner@	-person=66
@lou_rowan@	-person=20
@gallatin@	-location=120 -product=1
@terry_hands@	-person=50
@stoneleigh_abbey@	-location=23
@universal_music_group@	-organization=1225
@war_resisters_league@	-organization=64
@coo@	-title=166
@andal@	-person=67 -location=33
@keyboards@	-product=5735 -title=36
@knut_johannesen@	-person=30
@bobby_byrd@	-person=115 -art=1
@instow@	-location=42
@jewelled@	-product=39 -art=1
@john_dramani_mahama@	-person=57
@alan_cranston@	-person=105
@henry_percy@	-person=25
@zhang_changzong@	-person=47
@máximo_gómez@	-person=35 -location=2
@seattle_storm@	-organization=347
@silang@	-location=43
@thomas_swann@	-person=24
@road_rash@	-product=29
@masato_nakamura@	-person=23
@uta@	-organization=19 -person=3 -living_thing=3 -event=1 -location=1
@thescelosaurus@	-living_thing=22
@louisiana_bayou_beast@	-organization=43
@nicole_provis@	-person=26
@jacqueline_rayner@	-person=34
@vista_hermosa@	-organization=56 -location=2
@gudbrandsdalslågen@	-location=38
@christian_broadcasting_network@	-broadcast_network=189
@jessica_watson@	-person=20
@martin_indyk@	-person=23
@gmina_trzemeszno@	-location=42
@michael_nouri@	-person=88
@william_robinson@	-person=100
@annie_potts@	-person=98
@alfred_nobel@	-person=216
@maurizio_arena@	-person=34
@st_cyprian's_school@	-organization=50
@slovakian@	-location=26 -language=12 -people-ethnicity=3
@old_street@	-location=68
@joseph_warren@	-person=102
@south_auckland@	-location=64 -organization=28
@kandahar_international_airport@	-location=54
@bimini@	-location=83
@don't_go@	-art=34
@once_upon_a_time_in_mexico@	-art=79
@johnny_keane@	-person=32
@the_viper_room@	-location=53
@rakvere@	-location=116 -event=1
@international_wheelchair_basketball_federation@	-organization=38
@olaria@	-organization=29
@queensboro_bridge@	-location=92
@touch_and_go@	-organization=44 -art=18 -person=13
@captain_nemo_and_the_underwater_city@	-art=24
@kita@	-location=66 -person=4 -organization=1
@the_tom_and_jerry_show@	-broadcast_program=25
@villeneuve-sur-lot@	-location=40 -organization=1
@brigid_brophy@	-person=24
@primitive@	-art=19 -religion-religion=1
@iowa_state@	-organization=272 -location=1 -living_thing=1
@olympia_brown@	-person=29
@pennsylvania_route_42@	-location=21
@charles_francis_richter@	-person=22
@general_conference@	-event=226 -organization=52 -religion-religion=1
@ralph_firman@	-person=38
@parish_councils@	-location=30
@john_paul,_jr.@	-person=35
@gothic@	-language=283 -people-ethnicity=216 -art=21 -product=8 -event=5 -organization=4 -location=1 -god=1 -living_thing=1
@württemberg@	-location=157 -organization=4 -person=2
@dixie_dean@	-person=117
@stop@	-art=48 -location=18 -living_thing=2
@diego@	-person=78 -broadcast_program=1
@as_cannes@	-organization=193
@willet@	-living_thing=108 -location=6
@philippine_government@	-organization=17 -location=4
@bonanza_air_lines@	-organization=30
@jim_cawley@	-person=21
@ludwig_south-north_railway@	-location=53
@the_wicked_lady@	-art=40
@department_of_natural_resources@	-organization=25 -location=1
@photobucket@	-internet-website=28
@pa_23@	-location=28
@st._louis@	-location=2337 -organization=184 -person=24 -event=12 -product=9 -art=1
@signs_of_life@	-art=37 -person=1
@the_culinary_institute_of_america@	-organization=29
@non-central@	-event=39
@banu_qasi@	-location=65
@john_biffen@	-person=44
@irwindale,_california@	-location=26
@dena'ina@	-language=21 -people-ethnicity=2
@ackerman@	-location=21
@sr_67@	-location=22
@e._b._white@	-person=113
@kati_outinen@	-person=21
@longueval@	-location=24
@vincent_kompany@	-person=54
@stephen_f._austin@	-person=272 -organization=48
@escape_velocity@	-product=19 -art=9
@don_watson@	-person=21
@robin_hood@	-art=234 -broadcast_program=145 -location=7 -person=1
@jim_blinn@	-person=22
@gmc@	-organization=25 -product=2
@scion@	-art=22 -product=6 -organization=5
@eric_schneiderman@	-person=36
@robert_hays@	-person=85
@bad_segeberg@	-location=47
@paul_goldsmith@	-person=30
@cinemax@	-broadcast_network=257 -organization=7 -broadcast-tv_channel=2
@bright_future@	-organization=17 -art=15
@1982_season@	-event=100
@fox_kids@	-broadcast_network=342 -broadcast-tv_channel=1
@yarnton@	-location=30
@valašské_meziříčí@	-location=45
@4.3.2.1@	-art=21
@andre_williams@	-person=84
@physics@	-art=72 -person=8 -organization=3
@fort_george_g._meade@	-location=88
@asian_festival_of_first_films@	-event=26
@kraft_foods@	-organization=423
@judith_hoag@	-person=25
@chandauli@	-location=28
@gush_etzion_regional_council@	-organization=25
@drohobych@	-location=94
@wen_zhengming@	-person=37
@melbourn@	-location=32 -organization=2
@1991_local_elections@	-event=21
@deen_castronovo@	-person=77
@goliad@	-location=71 -event=2
@1914@	-event=136 -art=3 -product=1
@rusk,_texas@	-location=26
@len_brown@	-person=52
@marguerite_de_la_motte@	-person=30
@brahma_sutras@	-art=68
@lady_antebellum@	-person=314 -art=2
@wesley_eisold@	-person=22
@sometimes_you_can't_make_it_on_your_own@	-art=22
@kinks@	-person=27 -art=10
@cannon_river@	-location=34
@department_of_public_works_and_highways@	-organization=22
@yves_saint_laurent@	-organization=220 -person=132 -art=3
@mahogany@	-art=16 -living_thing=15 -visual_art-color=1
@rachel_boston@	-person=33
@sunday_independent@	-art=180
@atlético_olanchano@	-organization=39
@atlanta_symphony_orchestra_&_chorus@	-organization=29
@vj_day@	-time=20
@andrea_barber@	-person=21
@hugh_i_of_cyprus@	-person=32
@shoeburyness@	-location=83
@samson@	-person=351 -art=41 -location=23 -organization=2
@dong_yi@	-broadcast_program=42 -person=3
@emperor_guangwu_of_han@	-person=48
@rikidōzan@	-person=38 -art=1
@sir_david_attenborough@	-person=65
@fred_astaire@	-person=964
@the_steve_harvey_show@	-broadcast_program=118 -person=1
@evgeni_nabokov@	-person=84
@machine_head@	-person=377 -art=71
@kobe_bryant@	-person=738
@juan_aurich@	-organization=128
@boundary_waters@	-location=37
@south_australia@	-organization=201 -location=5 -art=4 -title=1 -event=1
@george_russell@	-person=190
@joan_hammond@	-person=39
@catatonia@	-person=85 -disease=18
@isle_of_man@	-location=3211 -event=4 -organization=2 -language=1 -location=1 -finance-currency=1
@george_calombaris@	-person=20
@larry_parrish@	-person=36
@south_american_championship@	-event=54 -organization=1
@riviera@	-location=42 -product=23 -organization=1
@the_beach@	-art=94 -location=4
@pakistan@	-location=24688 -organization=255 -people-ethnicity=13 -title=5 -event=2 -finance-currency=2 -broadcast_program=1 -religion-religion=1 -broadcast_network=1 -time=1
@parliamentarians_for_global_action@	-organization=21
@encyclopædia_britannica@	-art=1257 -organization=1
@german-born@	-location=42 -people-ethnicity=9
@madman@	-art=37 -organization=4 -disease=3
@nam@	-organization=107 -event=6 -chemistry=1 -location=1
@fih@	-organization=52
@virtua_racing@	-product=31
@andrew_mcgahan@	-person=26
@sylvia_lance_harper@	-person=20
@passione@	-broadcast_program=10 -art=9 -location=2
@noël_gallon@	-person=22
@mikhail_bakhtin@	-person=101
@wickard_v._filburn@	-event=21
@cedarville@	-location=69 -organization=3 -product=1
@b._r._ambedkar@	-person=124
@95th_street@	-location=29
@kampot@	-location=27 -food=1
@koneswaram_temple@	-location=41
@bluefields@	-location=100 -organization=1
@glocester,_rhode_island@	-location=20
@mel_bridgman@	-person=26
@ms._dynamite@	-person=93
@louisiana_(new_france)@	-location=20
@puru@	-person=28 -people-ethnicity=1
@maker@	-location=19 -art=3 -title=2 -god=2 -event=1
@@	-location=109 -organization=82 -person=67 -art=28 -event=22 -product=18 -internet-website=15 -title=10 -broadcast_program=8 -people-ethnicity=6 -broadcast_network=5 -finance-currency=4 -living_thing=4 -disease=2 -body_part=2 -religion-religion=2 -language=2 -education-educational_degree=1 -food=1
@central_pacific@	-location=22 -organization=9 -event=3 -language=1
@adelphi@	-location=73 -organization=39 -art=4 -person=3
@gimpo_international_airport@	-location=54
@stuart_barnes@	-person=25
@one_way_out@	-art=17 -broadcast_program=5
@wolverton@	-location=72
@condon@	-location=27 -person=3
@helen_ware@	-person=30
@hanwha_eagles@	-organization=85
@391@	-metropolitan_transit-transit_line=13 -art=8 -location=1
@academia_brasileira_de_letras@	-organization=47
@hinduism@	-religion-religion=2792 -people-ethnicity=1
@liam_fox@	-person=98
@crown_of_creation@	-art=22 -person=7
@norfolk@	-location=1348 -organization=381 -product=32 -person=14 -event=2 -language=2 -title=1 -living_thing=1
@gary_stewart@	-person=51
@hainaut@	-location=189 -title=6
@dominican@	-organization=1317 -location=579 -people-ethnicity=27 -person=1
@garrick_ohlsson@	-person=41
@rankin_county@	-location=40
@oregon_country@	-location=411
@gilbert_murray@	-person=95
@the_playboy_of_the_western_world@	-art=116
@columbia_county,_georgia@	-location=25
@shuttleworth_foundation@	-organization=20 -person=1
@route_37@	-location=41 -metropolitan_transit-transit_line=2
@kumar_gaurav@	-person=49
@a_question_of_balance@	-art=22
@james_piers_st_aubyn@	-person=30
@fifteenth_amendment@	-law=96
@chris_adcock@	-person=44
@soviet_championship@	-event=20 -organization=19
@faber@	-organization=74 -person=2 -food=1 -location=1
@donald_kennedy@	-person=22
@singing_the_blues@	-art=24
@lisbon@	-location=6631 -organization=11 -art=10 -event=3 -transit=1
@tucson_air_national_guard_base@	-location=23
@gilles_ménage@	-person=30
@topic@	-organization=13 -location=4 -event=2 -product=2 -person=2 -food=1 -title=1 -art=1
@charles_piazzi_smyth@	-person=35
@caulfield@	-location=101 -organization=34 -event=11
@demetrias@	-location=23 -person=6 -event=2
@craig_kieswetter@	-person=46
@luke_halpin@	-person=21
@vines@	-living_thing=11 -person=6 -food=2 -product=1 -organization=1
@sierra_madre_occidental@	-location=275
@waldeck-frankenberg@	-location=45
@chelsea@	-organization=4354 -location=1336 -person=55 -art=14
@peter_lundgren@	-person=44
@edward_hall@	-person=86
@weslaco,_texas@	-location=21
@devi_sri_prasad@	-person=182
@gordon_wilson@	-person=51
@ellis_county@	-location=122
@kheda_district@	-location=26
@garry_unger@	-person=30
@doha@	-location=1810 -event=21
@little_red@	-person=21 -art=11 -location=1
@hyde_park,_london@	-location=153 -event=1
@vlc_media_player@	-product=108
@ellef_ringnes_island@	-location=24
@pass_cavallo@	-location=20
@saint_paul_university@	-organization=31
@macau@	-location=194 -organization=43
@eugene_volokh@	-person=34
@bucks@	-location=97 -organization=23 -living_thing=3
@doe_river@	-location=22
@minister_of_state_for_foreign_affairs@	-title=37
@childebert_ii@	-person=70
@2012_juno_awards@	-event=25
@w._yvon_dumont@	-person=27
@mahoromatic@	-broadcast_program=50
@magadh_university@	-organization=25
@keane@	-person=447 -organization=9
@alpha_epsilon_pi@	-organization=127
@union_of_christian_and_centre_democrats@	-organization=130
@nigel_adkins@	-person=43
@run_for_your_life@	-broadcast_program=58 -art=32
@omaha_storm_chasers@	-organization=65
@pedro_martínez@	-person=215
@the_matrix_revolutions@	-art=144
@jessica_chastain@	-person=174
@château_de_bagatelle@	-location=22
@chippewa_falls,_wisconsin@	-location=83
@925@	-location=29
@st._peter@	-location=98
@juan_núñez_ii_de_lara@	-person=36
@warner_bros._pictures@	-organization=87
@american_bulldog@	-living_thing=25
@henry_of_burgundy@	-person=25
@volozhin_yeshiva@	-organization=31
@weybourne@	-location=38
@exsultate,_jubilate@	-art=20
@privy_councillor@	-organization=128 -title=12
@cave_creek@	-location=22 -event=1
@lira_district@	-location=29
@raghu@	-person=25
@charlie_furbush@	-person=22
@oswald_veblen@	-person=62
@bret_harte@	-person=142 -organization=1 -location=1
@jon_pertwee@	-person=290
@riverdance@	-art=172 -product=5
@lieutenant_governor_of_newfoundland_and_labrador@	-title=38
@kate_capshaw@	-person=68
@caroline_blakiston@	-person=30
@national_trails@	-organization=26 -location=1
@ushl@	-organization=96
@north_mountain@	-location=59
@murree@	-location=155
@stanley_coren@	-person=33
@hull_stingrays@	-organization=60
@dosbox@	-product=110
@ibarra@	-location=40 -person=2 -food=1
@julius_randle@	-person=32
@dede_allen@	-person=31
@i_let_a_song_go_out_of_my_heart@	-art=23
@shōwa@	-event=72 -location=17 -person=7 -organization=1
@ned_martin@	-person=21
@jigsaw@	-person=112 -art=14 -broadcast_program=9 -organization=9
@vernonia@	-living_thing=31 -location=14
@drum_programming@	-product=30
@keep_the_aspidistra_flying@	-art=33
@primorje@	-organization=30 -location=1
@gunung_mulu_national_park@	-location=57
@legio_vi_victrix@	-organization=23
@alexei_kovalev@	-person=65
@pinklon_thomas@	-person=27
@rosalinda@	-broadcast_program=44 -art=1
@ruth_vincent@	-person=23
@kokborok@	-language=50
@saudi_arabian_army@	-organization=24
@procyonidae@	-living_thing=63
@mark_owen@	-person=113
@guerrilla@	-art=26 -organization=2
@eilenburg@	-location=54
@david_durenberger@	-person=43
@the_villager@	-art=24
@dte_energy_music_theatre@	-location=21
@thrace@	-location=51 -people-ethnicity=1 -event=1
@bruce_turgon@	-person=22
@blois@	-location=343 -organization=3 -title=2
@inuit_circumpolar_council@	-organization=24
@san_juan_capistrano,_california@	-location=41
@citizens_financial_group@	-organization=28
@marple@	-location=108 -broadcast_program=10
@aquia_creek@	-location=43
@underwood@	-location=29 -organization=12 -person=4
@nunavut_arctic_college@	-organization=34
@torque@	-art=25 -product=2
@narona@	-location=23 -living_thing=1
@rhythm_zone@	-organization=83
@real_people@	-broadcast_program=53 -art=16
@dutch_reformed@	-religion-religion=63 -location=1
@zhou_long@	-person=22
@henryk_jabłoński@	-person=23
@ngaanyatjarra@	-people-ethnicity=31 -language=1
@sister_cities_international@	-organization=197
@samuel_french@	-person=52 -organization=9
@pōmare_iv@	-person=37
@waiting_for_god@	-broadcast_program=30 -person=1
@chieri@	-location=66 -organization=3
@langarud_rural_district@	-location=26
@jaguars@	-organization=54 -product=13
@john_rennie@	-person=121 -organization=1
@jesualdo_ferreira@	-person=54
@the_new_normal@	-broadcast_program=57 -art=13
@peggy_wood@	-person=49
@manu@	-person=125 -location=8 -art=7 -living_thing=3
@denby@	-location=36 -organization=2 -person=1
@minister_of_culture@	-title=59 -organization=29
@baluch@	-people-ethnicity=27 -location=3 -language=3
@trevor's_world_of_sport@	-broadcast_program=21
@about_face@	-art=27 -broadcast_program=6
@keith_hudson@	-person=29
@westfalenhallen@	-location=31
@carl_fischer@	-person=16 -organization=14
@coleophora_lutipennella@	-living_thing=29
@giulio_carlo_argan@	-person=20
@bontoc@	-location=28 -people-ethnicity=2 -language=1
@jean_molinet@	-person=25
@fox_lake@	-location=41 -people-ethnicity=1
@sherine@	-person=32
@otto_gross@	-person=22
@peter_watson@	-person=25
@democratic-republican@	-organization=955
@anne_ramsey@	-person=26
@kiba@	-broadcast_program=26 -location=1
@august_rei@	-person=20
@husband@	-person=19 -art=1
@crescent_street@	-location=23
@camarines_sur@	-location=245
@spyridon_gianniotis@	-person=21
@victims_of_communism_memorial_foundation@	-organization=34
@putnam_county,_florida@	-location=26
@north_smithfield@	-location=34
@black_cat@	-broadcast_program=74 -living_thing=4 -person=3 -art=2 -organization=1 -location=1
@marc_bulger@	-person=161
@canadian_parliament@	-organization=56 -location=1 -event=1
@fernando_de_la_mora@	-organization=25 -person=9 -location=9
@morris_albert@	-person=31
@frank_stokes@	-person=22
@farmington@	-location=344 -organization=1
@newton_county,_missouri@	-location=24
@homberg@	-location=42 -person=1
@13th@	-organization=88 -location=18 -event=14 -title=1
@tommy_hunter@	-person=64
@saban@	-organization=24 -person=4
@claudio_simonetti@	-person=36
@leo_baekeland@	-person=35
@burslem_port_vale@	-organization=373
@bavaria@	-location=9562 -organization=30 -person=1
@p-model@	-person=47 -art=5
@thirty_years'_war@	-event=2875
@shoaib_malik@	-person=88
@robotech@	-broadcast_program=284 -art=12 -product=8
@karasu@	-location=34
@hawkhurst@	-location=84
@baretta@	-broadcast_program=138 -person=3
@ferryland@	-location=34
@west_valley@	-location=20 -organization=2
@challenger_disaster@	-event=60 -product=2
@john_lighton_synge@	-person=22
@fence_records@	-organization=33
@decatur,_texas@	-location=25
@troschel@	-person=35
@tubular_bells_iii@	-art=28
@boston's@	-location=22 -organization=10 -event=1
@canso_causeway@	-location=46
@christian_brothers_college_high_school@	-organization=42
@jack_schroer@	-person=38
@empire_b_junior_c_hockey_league@	-organization=22
@order_of_st._olav@	-title=651
@marguerite_higgins@	-person=28
@central_african_cfa_franc@	-finance-currency=23
@st_austell@	-location=254 -organization=3
@1965–66@	-event=133
@eastern_michigan@	-organization=92 -location=2
@bougie@	-location=55
@nathaniel_lee@	-person=61
@finland@	-location=15499 -organization=740 -event=9 -art=4 -title=3 -religion-religion=3 -people-ethnicity=1
@jessica@	-person=75 -art=28
@anzac_cove@	-location=25 -event=8
@leeds_city_centre@	-location=130
@alan_kendall@	-person=46
@culross@	-location=69
@ibn_al-nafis@	-person=67
@theatre@	-location=40 -title=14 -organization=5 -art=4 -person=2
@bruce_snyder@	-person=20
@igor_severyanin@	-person=25
@boyle,_county_roscommon@	-location=27
@1903–04@	-event=12 -organization=9
@radegast@	-god=22 -location=11
@bellport,_new_york@	-location=25
@trabzon@	-location=518
@bennington@	-location=153 -organization=9 -product=2
@boolavogue@	-location=13 -art=11
@regia_aeronautica@	-organization=355
@ferdinando_ii_de'_medici@	-person=22
@lorna_simpson@	-person=38
@aquinas_college@	-organization=108 -location=2
@poipet@	-location=31
@peak_forest@	-location=27
@stonington@	-location=135
@annbjørg_lien@	-person=47
@quentin_richardson@	-person=70
@leadenhall_street@	-location=82
@argun@	-location=32
@gary_waddock@	-person=38
@rob_riggle@	-person=85
@mehmandust_rural_district@	-location=25
@arliss@	-broadcast_program=26
@morning@	-product=12 -art=9 -broadcast_program=2 -location=1
@pellworm@	-location=31
@ani@	-location=120 -living_thing=1 -person=1
@matthew_king@	-person=28
@leader_of_the_opposition@	-title=721 -organization=1
@sleeping_giant@	-location=21 -art=1
@the_noose@	-broadcast_program=24 -art=6
@anthem@	-art=82 -person=26 -location=6 -organization=2
@blue_river@	-location=81 -art=5
@umberto_bossi@	-person=85
@manuel_pinto_da_fonseca@	-person=29
@jessie@	-broadcast_program=104 -art=5 -person=3 -location=1
@cairo_international_film_festival@	-event=131
@bruce_bochy@	-person=82
@flight_of_the_conchords@	-broadcast_program=131 -art=8
@miss_illinois_usa@	-event=27
@neuve_chapelle@	-event=40
@justice_and_equality_movement@	-organization=73
@kumba@	-location=35 -language=2 -living_thing=1
@frédéric_fonteyne@	-person=21
@sangeet_natak_akademi@	-organization=256 -award=1
@oliver_napier@	-person=24
@itaewon@	-location=32
@hitachi_data_systems@	-organization=34
@gmina_bircza@	-location=30
@lake_geneva,_wisconsin@	-location=99
@sponge@	-living_thing=17 -broadcast_program=7
@new_england_patriots@	-organization=4033 -event=132 -location=1
@bagration@	-person=14 -event=6 -location=1
@ms@	-education-educational_degree=231 -location=30 -product=27 -disease=18 -art=16 -person=10 -title=1
@gideon_ståhlberg@	-person=38
@the_big_store@	-art=24
@yokohama_city_university@	-organization=25
@the_rockettes@	-person=51
@the_action@	-person=24 -event=1
@critérium_de_saint-cloud@	-event=48
@carlos_castaneda@	-person=90
@love_is_a_many-splendored_thing@	-art=67 -broadcast_program=1
@sr_70@	-location=25
@pop_evil@	-person=61
@waste@	-art=23 -product=11 -location=1
@reliance@	-organization=89 -location=15 -product=14
@transkei@	-location=316 -organization=1
@vienna_state_opera@	-organization=825
@opportunity_knocks@	-broadcast_program=134 -art=7
@shu_qi@	-person=83
@james_bay@	-location=281 -organization=2
@denise_levertov@	-person=124
@firenze@	-location=22
@earl_of_holland@	-title=18 -person=11
@khezrabad_district@	-location=53
@carolina_panthers@	-organization=2334
@erie_county,_new_york@	-location=304
@miloš_crnjanski@	-person=34
@warner@	-organization=267 -location=42 -person=5 -broadcast-tv_channel=1
@ministry_of_home_affairs@	-organization=159 -title=8
@mill_creek@	-location=101 -organization=1
@the_princess_and_the_goblin@	-art=33
@hazelnut@	-food=23 -living_thing=6
@köpenick@	-location=83
@the_isley_brothers@	-person=450
@xiang_river@	-location=78
@north_coast_railway_line,_queensland@	-metropolitan_transit-transit_line=35
@european_council_on_foreign_relations@	-organization=38
@jeff_nuttall@	-person=44
@chancellor_of_the_exchequer_of_ireland@	-title=29
@freestyle_skiing@	-event=42
@verlaine@	-person=49 -location=22
@leandro_n._alem@	-person=8 -organization=7 -location=5
@denison,_iowa@	-location=34
@superliga@	-organization=174 -event=2
@zone_4@	-organization=19 -location=1
@pepper_rodgers@	-person=36
@dangaioh@	-broadcast_program=27
@2004_tour_de_france@	-event=55
@scottish_football_alliance@	-organization=22
@qutb_complex@	-location=28
@nehbandan_county@	-location=376
@ranjit_singh@	-person=334
@1995–96_nba_season@	-event=26
@sainte-thérèse@	-location=20 -person=1
@hamilton_harbour@	-location=46
@napier@	-location=473 -person=16 -product=2 -organization=2
@william_alexander@	-person=63
@kęsowo@	-location=25
@el_dorado@	-location=216 -art=50 -organization=7
@rosalind_elias@	-person=29
@conjunto_primavera@	-person=42
@estonian_top_division@	-organization=37
@syed_ahmad_khan@	-person=22
@baby_animals@	-person=44 -art=7
@yucatec_maya@	-language=20 -people-ethnicity=2 -religion-religion=1
@blue_springs,_missouri@	-location=41
@flathead_river@	-location=48
@ovaries@	-body_part=31
@sd40-2@	-product=29
@sisters_of_mercy@	-organization=473 -person=14 -art=1
@central_norte@	-organization=27 -location=1
@earl_of_minto@	-person=11 -title=9
@passenger@	-art=63 -person=51 -product=8 -transit=2
@sakya@	-religion-religion=180 -people-ethnicity=3
@best_actress@	-award=19 -event=4
@provigo@	-organization=35
@pen-ek_ratanaruang@	-person=49
@bromus@	-living_thing=32
@phagwara@	-location=87
@bill_cosby@	-person=739
@premiership@	-organization=416 -title=26 -event=24 -person=5
@indo-european@	-language=59 -people-ethnicity=26
@alison_anderson@	-person=23
@computer_music_journal@	-art=26
@henri_michaux@	-person=95
@hooghly_river@	-location=148
@15th_infantry_regiment@	-organization=56
@secretary_of_state_for_wales@	-title=281
@chris_renaud@	-person=30
@marx@	-person=272 -organization=13 -art=3 -location=1
@a272_road@	-location=30
@talavera@	-event=46 -location=41 -living_thing=4 -organization=2 -product=1
@postosuchus@	-living_thing=20
@david_brin@	-person=219
@ta_kung_pao@	-art=35
@jack_fournier@	-person=21
@amitriptyline@	-medicine-drug=20
@johnnie_morton@	-person=24
@tavistock@	-location=118 -organization=3 -product=1
@monsters_of_folk@	-person=33 -art=3
@preston_school_of_industry@	-location=14 -person=13
@dennis_russell_davies@	-person=93
@king_wen_of_zhou@	-person=54
@betty_nguyen@	-person=23
@bravo_otto@	-award=20 -art=7
@plymouth_rock@	-location=66 -event=1
@danny_mann@	-person=49
@lucy_beaumont@	-person=24
@rum@	-location=19 -people-ethnicity=10 -food=1 -event=1 -person=1
@gene_tunney@	-person=123
@chantal_goya@	-person=24
@dasari_narayana_rao@	-person=107
@goldsmith's@	-organization=15 -person=5
@john_paul_hammerschmidt@	-person=53
@nebraska_city@	-location=42 -organization=1
@jisshu_sengupta@	-person=23
@steve_shill@	-person=25
@john_lawton@	-person=52
@ralph_peer@	-person=32
@lixnaw@	-organization=25 -location=11
@aberdeen_f.c.@	-organization=115
@giorgio_di_centa@	-person=25
@victoria_wood@	-person=198 -broadcast_program=9
@peter_carew@	-person=27
@umbagog_lake@	-location=28
@jeanne_balibar@	-person=31
@henry_herbert,_2nd_earl_of_pembroke@	-person=42
@ghana_national_football_team@	-organization=103
@western_pennsylvania_hockey_league@	-organization=57
@coeur_d'alene@	-location=130 -language=3 -event=1
@tewfik_pasha@	-person=35
@ancus_marcius@	-person=53
@chevrolet_blazer@	-product=25
@graham_bond@	-person=68
@cathays@	-location=48
@peggy_zina@	-person=43 -art=1
@mike_easler@	-person=23
@vicente_del_bosque@	-person=86
@kendall_grove@	-person=44
@2012_icc_under-19_cricket_world_cup@	-event=25
@jan_janssen@	-person=24
@ashmont@	-location=34 -metropolitan_transit-transit_line=1
@dan_patrick@	-person=133 -broadcast_program=1
@floridablanca@	-location=27 -person=2
@kanazawa@	-location=189 -organization=6
@tia@	-person=29 -organization=27 -location=12 -disease=3 -god=2
@fc_metalurh_zaporizhya@	-organization=145
@holy_diver@	-art=43 -product=1
@over_my_head_(cable_car)@	-art=27
@lootpack@	-person=24
@new_river@	-location=376 -art=1
@pac-12@	-organization=136 -event=1
@walloons@	-people-ethnicity=80 -location=4 -organization=1
@evliya_çelebi@	-person=149
@dutchman@	-location=83 -people-ethnicity=35 -art=17 -organization=1
@nabil_elderkin@	-person=21
@mario_casas@	-person=20
@lodge@	-person=17 -organization=4 -location=4 -product=1
@glassboro@	-location=58 -organization=1
@graham_rahal@	-person=91
@mr._smith@	-art=19 -person=1
@john_kander@	-person=202
@mike_fratello@	-person=54
@senior_national_team@	-organization=92
@cape_arkona@	-location=50
@mongfind@	-person=21
@anthems@	-art=23
@bully@	-product=46 -art=38 -location=2 -organization=2
@life@	-art=1238 -broadcast_program=84 -organization=14 -food=5 -product=5 -title=1 -person=1
@jon_scheyer@	-person=55
@morvan@	-location=39 -person=2
@authorhouse@	-organization=30
@homotherium@	-living_thing=28
@greece_national_football_team@	-organization=116
@exposed@	-art=47 -event=3
@scurvy@	-disease=25
@darren_flutie@	-person=39
@minor_earth_major_sky@	-art=20
@pulaski_county,_arkansas@	-location=31
@medium_cool@	-art=30 -organization=3
@durg@	-location=76
@jacksonian_democracy@	-organization=38
@quitman@	-location=101 -organization=1
@dollman_vs._demonic_toys@	-art=24
@constantin_c._giurescu@	-person=48
@pigasus_award@	-award=20
@belgian_first_division@	-organization=26 -event=3
@bank_of_italy@	-organization=69 -location=2
@commander_in_chief@	-broadcast_program=107 -title=3 -product=1
@anarquia@	-person=23
@the_tech_museum_of_innovation@	-location=29
@the_king_of_fighters_'94@	-product=24
@tik-tok_of_oz@	-art=36
@wyandotte_county,_kansas@	-location=28
@russia's@	-location=52 -organization=2 -event=1
@art_of_noise@	-person=158
@mother_earth@	-art=48 -person=9 -god=2
@naismith_memorial_basketball_hall_of_fame@	-organization=462
@platinum_dunes@	-organization=29
@chandler@	-location=58 -person=41 -organization=8 -product=1
@selle@	-location=29 -event=8
@collingwood@	-organization=1398 -location=290 -person=50 -product=4
@labaya@	-person=23
@daegu_metro_line_2@	-metropolitan_transit-transit_line=26
@iona@	-location=62 -person=56 -organization=25 -art=3
@cherrybrook@	-location=23
@paris_bourse@	-location=48 -finance-stock_exchange=1
@dying_fetus@	-person=95
@saarland@	-location=800 -organization=25 -event=3
@mark_prior@	-person=54
@bay_of_pigs_invasion@	-event=276
@chad_varah@	-person=33
@jilin@	-location=667 -organization=1
@finance@	-organization=31 -title=12 -art=3 -product=2
@pebble_beach@	-location=34 -event=2
@jan_jönsson@	-person=21
@michael_john_lachiusa@	-person=69
@cantal@	-location=411 -food=5
@unaligned@	-organization=38
@gotham@	-art=47 -location=16 -organization=4 -person=2
@vermillion,_south_dakota@	-location=68
@adi@	-title=65 -organization=9 -language=7 -person=2 -location=1
@parklands@	-location=26 -art=2
@carlisle_united_f.c.@	-organization=25
@lorenzo_lotto@	-person=123
@cleome@	-living_thing=21
@flathead_county@	-location=37
@tnn@	-broadcast_network=21 -broadcast_program=2 -biology=1
@longford_town@	-organization=136 -location=4
@john_reppion@	-person=41
@dick_tufeld@	-person=27
@hiram_powers@	-person=54
@protectorate_of_south_arabia@	-location=26
@hood@	-person=46 -location=22 -product=13 -art=3 -organization=1
@netscape@	-organization=273 -product=34
@harry_revel@	-person=68
@i-95@	-location=612
@steve_czaban@	-person=22
@qld@	-location=44 -organization=2
@alpha_group@	-organization=31
@the_punisher@	-art=111 -product=21
@avenida_brasil@	-broadcast_program=38
@hot_wheels_acceleracers@	-broadcast_program=33
@demián_bichir@	-person=35
@valdosta@	-location=110 -art=3
@makin@	-location=113 -event=4 -person=3
@pope_leo_viii@	-person=25
@23andme@	-organization=32
@linda_purl@	-person=64
@benvenuto_cellini@	-person=144 -art=74
@donald_gramm@	-person=26
@kim_richey@	-person=92
@anita_skorgan@	-person=40
@chattanooga,_tennessee@	-location=922 -organization=1
@giuseppe_verdi@	-person=1267 -art=3
@canadian_pacific_railway@	-organization=2294
@geoffrey_scott@	-person=20
@constitutional_convention@	-organization=90 -event=10
@tony_hawk's_pro_skater@	-product=48 -person=3
@heat_wave@	-art=24 -event=3
@outside_edge@	-art=24
@fonterra@	-organization=88
@germantown_academy@	-organization=64
@citadel_hill@	-location=41
@picturehouse@	-organization=20 -person=7
@paul_langton@	-person=21
@raf_bovingdon@	-location=41
@sagan@	-location=52 -person=11
@grovedale@	-location=16 -organization=4
@mudhalvan@	-art=21
@botanical_society_of_america@	-organization=61
@melodifestivalen@	-broadcast_program=303 -event=10
@zeke_and_luther@	-broadcast_program=80
@united_democratic_left@	-organization=37
@ashokan_reservoir@	-location=70
@rainer_schüttler@	-person=213
@romeo!@	-broadcast_program=47
@telegraph_herald@	-art=23
@your_love@	-art=26
@prato@	-location=270
@hong_kong_zoological_and_botanical_gardens@	-location=20
@burlington,_ontario@	-location=211
@rottal-inn@	-location=44
@colebrooke@	-location=13 -person=8
@lexicon@	-organization=23 -product=3
@tilbury_fort@	-location=21
@anna_ford@	-person=49
@ghost_rider@	-art=106 -product=14
@arnold_pick@	-person=20
@dutch_tt@	-location=40
@carl_fontana@	-person=29
@legislator@	-title=12 -organization=10
@edmund_dulac@	-person=37
@frank_lowe@	-person=44
@page_field@	-location=25
@sts-119@	-event=61
@mary_delahunty@	-person=25
@rafael_advanced_defense_systems@	-organization=47
@martyr@	-person=22 -art=6 -god=1 -living_thing=1
@sordello@	-person=37 -art=7
@matthew_saad_muhammad@	-person=37
@andrew_sega@	-person=32
@palestinian_national_authority@	-location=460
@west_virginia_route_10@	-location=46
@e._p._thompson@	-person=80
@council_of_rimini@	-location=20
@kyuzo_mifune@	-person=37
@eddie_van_halen@	-person=362
@v._k._gokak@	-person=23
@jane_cox@	-person=24
@super_bowl_xlii@	-event=315
@age_of_mythology@	-product=54
@miracle_of_the_white_stallions@	-art=28
@dubrovsky@	-art=21
@province_of_brescia@	-location=56
@eme_15@	-person=22
@albert-ernest_carrier-belleuse@	-person=29
@front_mission@	-product=40
@gold_city@	-person=58
@zoo@	-location=44 -art=18 -organization=7 -person=2
@jabalpur@	-location=479
@paba@	-organization=12 -chemistry=10
@the_jayhawks@	-person=96 -art=2
@swaffham_prior@	-location=24
@christa_campbell@	-person=25
@pernice_brothers@	-person=34
@hollywood_rock@	-event=25
@camilla_dallerup@	-person=31
@the_rutles@	-person=93 -art=2
@pipe@	-product=21 -location=3 -medicine-medical_treatment=2
@eurovision_song_contest_1982@	-event=38
@kolkata_metropolitan_development_authority@	-organization=50
@indiana_university_press@	-organization=226
@highwayman@	-art=35 -title=16 -location=2 -person=1
@estcourt@	-location=24
@meditation@	-art=22
@harold_ashby@	-person=35
@rikken_kaishintō@	-organization=23
@arthur_rudolph@	-person=32
@boxing@	-event=134 -product=5 -broadcast_program=5 -art=2 -disease=1 -time=1
@alan_warriner-little@	-person=45
@brown,_delmer_m.@	-person=38
@a_reality_tour@	-event=26 -art=22
@tian_yue@	-person=35
@archivist@	-title=26
@kazuhiko_shimamoto@	-person=22
@lucy@	-person=56 -art=15 -living_thing=8 -location=3 -broadcast_program=2 -title=1 -god=1
@interstate_40@	-location=618
@america@	-location=3444 -person=263 -art=155 -product=49 -people-ethnicity=33 -organization=27 -event=12 -broadcast_program=2
@japanese_rule@	-event=36 -location=3
@willard_price@	-person=30
@vice-president@	-title=143 -organization=2 -person=1
@greek_american@	-people-ethnicity=114
@xia@	-event=21 -person=3 -location=2 -product=2
@brooklyn_botanic_garden@	-location=79
@abhimanyu_singh@	-person=26
@altmark_incident@	-event=30
@treasury_islands@	-location=58 -event=3
@pinhead_gunpowder@	-person=52
@puyallup@	-location=62 -people-ethnicity=3 -product=2
@wes_westrum@	-person=22
@johannes_kepler@	-person=400 -product=6
@frazer_hines@	-person=74
@east_high_school@	-organization=106 -location=2
@james_starks@	-person=35
@john_calley@	-person=26
@satellite_party@	-person=34 -organization=1
@28_days@	-person=50 -art=25
@coop@	-organization=24 -person=8 -art=1
@rapper's_delight@	-art=106
@uvedale_price@	-person=21
@gornja_radgona@	-location=39
@john_webster@	-person=241
@melbourne's@	-location=28 -organization=11
@luc_picard@	-person=22
@godzilla_raids_again@	-art=30
@general_association_of_regular_baptist_churches@	-organization=28
@councillor@	-title=344 -organization=7
@joseph_andrews@	-art=39 -person=3
@vestmanna@	-location=21
@dive@	-art=11 -person=5 -title=4 -broadcast_program=3 -location=3
@deaflympics@	-organization=46
@perpessicius@	-person=37
@fredy_montero@	-person=41
@arsenal_de_sarandí@	-organization=220
@phorcys@	-god=40
@coalbrookdale@	-location=141 -person=2
@sure@	-art=17 -organization=3
@brisbane_city@	-location=14 -organization=13
@the_athenaeum@	-art=42 -location=7 -organization=1
@tamra_davis@	-person=30
@broken_social_scene@	-person=331
@district_of_nazilli@	-location=61
@andreas_achenbach@	-person=21
@ok@	-location=32 -art=10 -organization=5 -product=1
@annick_water@	-location=25
@beverley_callard@	-person=48
@beta_gamma_sigma@	-organization=101
@churchgate@	-location=45
@akron_beacon_journal@	-art=94
@jim_lange@	-person=48
@fray@	-art=26 -title=10 -product=1
@sv_waldhof_mannheim@	-organization=129
@brian_clemens@	-person=61
@sarıkamış@	-location=21
@apogonidae@	-living_thing=22
@botticelli@	-person=54 -product=2
@ron_lyle@	-person=35
@interstate_44@	-location=199
@burgess_hill@	-location=142 -organization=5
@laa@	-organization=20 -location=6
@san_francisco@	-location=15743 -organization=247 -art=85 -event=54 -transit=7 -broadcast_network=3 -product=3 -title=1
@goizueta_business_school@	-organization=39
@do_wah_diddy_diddy@	-art=23
@joboxers@	-person=21
@yakama_indian_reservation@	-location=36
@battle_of_aughrim@	-event=77
@cloud_9@	-art=25
@west_dallas@	-location=25
@church_of_jesus_christ_of_latter-day_saints@	-organization=21
@swan_island@	-location=58 -person=2
@if_i_loved_you@	-art=35
@a_lie_of_the_mind@	-art=30
@laurynas_gucevičius@	-person=23
@ninety-nines@	-organization=35
@luzern@	-organization=27 -location=17
@hont@	-location=23 -person=1
@1st_armored_division@	-organization=196
@downtown_baltimore@	-location=57
@phi_beta_kappa_society@	-organization=172
@ronald_goldman@	-person=35
@snaefell@	-location=29 -product=1
@malayalam@	-language=2925 -art=1 -people-ethnicity=1
@miami_springs@	-location=25 -organization=1
@queensrÿche@	-person=406 -art=16
@aljezur@	-location=21
@louise_mensch@	-person=20
@shu@	-location=79 -god=40 -product=2 -organization=1
@david_douglas@	-person=59 -organization=1
@dolph_schayes@	-person=75
@thurnscoe@	-location=28
@agnes_baden-powell@	-person=26
@public_affairs@	-organization=18 -title=16 -education-educational_degree=1
@bovec@	-location=32
@isaac_oliver@	-person=25
@holmdel_township@	-location=37
@binnie_hale@	-person=34
@nantahala_river@	-location=26
@another_by-election@	-event=23
@the_gift_of_the_magi@	-art=39
@allen_coulter@	-person=48
@reading,_massachusetts@	-location=138
@diriangén@	-organization=36 -person=1
@erik_per_sullivan@	-person=35
@peter_von_biron@	-person=36
@dar_williams@	-person=129
@bad_brains@	-person=373 -art=9
@dietrich@	-person=32 -location=3 -organization=2
@handspring@	-organization=23
@richmond_heights@	-location=40
@earl_bathurst@	-person=13 -title=10
@elitserien@	-organization=1088
@warped_tour_2009@	-event=20
@japanese_invasion_of_taiwan@	-event=21
@cyclone@	-art=25 -location=24 -event=9 -product=8 -computer-programming_language=4 -organization=1
@frank_hagney@	-person=24
@bells_corners@	-location=25
@mount's_bay@	-location=99 -organization=1
@margarita@	-food=35 -location=25 -person=4 -broadcast_program=3 -art=1
@pontifical_gregorian_university@	-organization=567
@funny_farm@	-art=23 -broadcast_program=6
@jay_and_the_americans@	-person=108
@earl_of_chesterfield@	-title=21 -person=13
@alfonso_iv@	-person=39
@tommy_mottola@	-person=120
@royal_canadian_sea_cadets@	-organization=57
@computer_engineering@	-title=32 -organization=1
@chitwan_national_park@	-location=58
@manuel_almunia@	-person=53
@bauhinia@	-living_thing=58 -location=4
@from_the_earth_to_the_moon@	-broadcast_program=137 -art=81
@avesta@	-art=227 -location=31
@josé_sarney@	-person=77
@joseph_l._goldstein@	-person=34
@photoplay@	-art=110
@christoph_daum@	-person=45
@sacramento@	-location=1321 -organization=348 -product=2 -art=1
@denmark_vesey@	-person=35
@david_eldridge@	-person=27
@eichmann@	-person=20 -art=5
@northern_patagonian_ice_field@	-location=30
@ann@	-person=78 -broadcast_network=48 -location=11 -art=1 -product=1
@bala_hissar@	-location=24
@king_john_ii@	-person=23
@natchez@	-location=271 -people-ethnicity=67 -language=15 -product=1
@chiltern@	-location=24 -organization=5 -location=1 -person=1
@cornet@	-product=49 -location=2 -title=1 -person=1
@undeclared@	-broadcast_program=64
@frank_strozier@	-person=37
@mark_kelly@	-person=80
@private_media_group@	-organization=42
@gippsland_lakes@	-location=54
@duck_lake@	-location=36
@miss_texas@	-event=43 -person=2
@raufoss@	-location=28
@city_of_the_living_dead@	-art=26
@university_of_palermo@	-organization=112 -location=1
@koulikoro_region@	-location=149
@george_pilkington@	-person=22
@let's_go_to_bed@	-art=26
@frank_parker@	-person=46
@harpswell@	-location=100
@re@	-organization=116 -god=52 -location=19 -chemistry=7 -art=4 -finance-currency=1
@television_adaptation@	-broadcast_program=42 -art=6
@ilocano@	-language=60 -people-ethnicity=56 -location=3
@école_militaire@	-location=77 -organization=1
@lija@	-location=32 -organization=3
@technical_university_of_nova_scotia@	-organization=25
@australian_computer_society@	-organization=36
@niki_lauda@	-person=363
@conus@	-living_thing=226 -location=8
@pedro_aguirre_cerda@	-person=56 -location=6
@french_colonization_of_the_americas@	-event=65
@fulk_iii@	-person=43
@john_c._dvorak@	-person=48
@agaricus_bisporus@	-food=30
@oglio@	-location=65 -organization=1
@leine_uplands@	-location=36
@sa@	-organization=428 -location=13 -language=6 -product=2 -art=1
@dick_clark@	-person=565
@ralph_klein@	-person=284
@bawean@	-location=28
@website@	-location=44 -internet-website=4 -product=3 -art=1
@matsushima@	-location=32 -product=12
@daphne_maxwell_reid@	-person=20
@kirk_ella@	-location=21
@pierre_duchesne@	-person=32
@charlie_and_the_great_glass_elevator@	-art=23
@liberation_tigers_of_tamil_eelam@	-organization=397
@ncbi@	-organization=106
@william_safire@	-person=156
@richard_wellesley,_1st_marquess_wellesley@	-person=44
@johnny_ringo@	-broadcast_program=72 -person=1
@match_game@	-broadcast_program=314
@minister_of_war@	-title=53 -organization=15
@gmina_srokowo@	-location=59
@axis_bank@	-organization=63
@michael_tuck@	-person=33
@ralph_mcinerny@	-person=20
@memphis_blues@	-art=16 -organization=10
@winnie_the_pooh_and_the_honey_tree@	-art=60
@london_buses@	-transit=510 -organization=3
@szklarska_poręba@	-location=53
@university_of_michigan_press@	-organization=142
@gemma_frisius@	-person=40
@chaos@	-art=16 -broadcast_program=11 -person=5 -event=2 -organization=1
@duke_of_manchester@	-title=16 -person=10
@eddie_money@	-person=217 -art=8
@montereau@	-location=30 -event=4
@congregational_church@	-religion-religion=224 -location=4 -organization=2 -person=1
@governor_of_queensland@	-title=255
@guayas@	-location=80 -product=1
@fred_hammond@	-person=111
@royal_frederick_university@	-organization=261
@wisconsin_public_radio@	-organization=109
@aldus_manutius@	-person=136 -organization=1
@daimler@	-organization=325 -person=11 -product=10
@león,_spain@	-location=59
@bo@	-location=106 -person=4 -language=3 -organization=1 -medicine-symptom=1
@hans_gildemeister@	-person=40
@leucoptera_malifoliella@	-living_thing=35
@thymus@	-body_part=46 -living_thing=14 -food=1
@amanda_crew@	-person=36
@1956@	-event=787 -art=17 -organization=2 -person=2
@domažlice@	-location=108 -event=1
@all-star_game@	-event=967 -location=2
@mount_timpanogos@	-location=34
@george_h._moses@	-person=21
@pillow_talk@	-art=47 -broadcast_program=4
@verne_troyer@	-person=68
@fact@	-art=62 -organization=13 -location=1
@stone_bridge@	-location=38 -organization=12
@super_street_fighter_ii@	-product=33
@raspberries@	-person=77 -food=47 -art=8 -living_thing=1
@john_eliot_gardiner@	-person=445
@makin_island@	-location=29 -event=4 -product=1
@the_ultimate_fighter_3@	-event=27 -broadcast_program=1
@polička@	-location=21
@ud_almería_b@	-organization=23
@the_heroes_of_telemark@	-art=26
@sydney_football_stadium@	-location=290
@white_light@	-art=40
@thomas_gilbert@	-person=23
@dr_pepper@	-food=155 -organization=17
@villemomble@	-location=23 -organization=5
@brittany@	-location=4039 -title=24 -person=11 -organization=7 -event=2
@avtomobilist_yekaterinburg@	-organization=73
@tism@	-person=135
@volcano@	-art=87 -location=15 -organization=3
@magic_tour@	-event=63 -art=1
@mendocino@	-location=55 -art=3
@rubén_ramírez_hidalgo@	-person=132
@ležáky@	-location=28
@george_herbert,_11th_earl_of_pembroke@	-person=20 -title=1
@northern_arizona@	-organization=44 -location=19
@quercus_velutina@	-living_thing=45
@mantineia@	-location=52 -event=1
@paul_smith's_college@	-organization=42
@books-a-million@	-organization=68
@percival_molson_memorial_stadium@	-location=21
@hibbing@	-location=84 -organization=2
@south_vietnam@	-location=2150 -organization=15 -event=5 -title=1
@lou_correa@	-person=21
@wh_smith_literary_award@	-award=34
@inter-american_development_bank@	-organization=445
@ananta_samakhom_throne_hall@	-location=26
@dennis_miller@	-person=309
@toyfare@	-art=36
@manchester_central@	-location=44 -organization=26 -event=7
@wolff@	-person=32
@sparta_praha@	-organization=111
@the_open_door@	-art=41
@chris_finlayson@	-person=20
@pepsi_arena@	-location=23
@françoise_prévost@	-person=23
@melodifestivalen_2005@	-event=26
@silly_symphonies@	-art=153
@left@	-organization=20 -location=2 -disease=1 -body_part=1 -person=1
@colima@	-location=357 -living_thing=2
@lyndon_brook@	-person=25
@the_archers@	-broadcast_program=279 -person=20 -organization=10 -art=2
@carloman@	-person=56
@the_colbert_report@	-broadcast_program=656
@kenneth_bulmer@	-person=117
@raiden@	-product=13 -god=5 -person=4 -art=1 -broadcast_program=1
@mr._district_attorney@	-broadcast_program=33
@shingles@	-product=47 -disease=17
@hussein@	-person=88
@mania@	-medicine-symptom=12 -god=6 -person=5 -location=3 -art=2
@moore@	-person=460 -location=129 -art=2 -organization=2
@aris_leeuwarden@	-organization=30
@basil_blackwell@	-person=20 -organization=2
@september_5@	-time=270
@sacha_kljestan@	-person=22
@earlville@	-location=20
@weiss@	-person=21 -organization=8
@m60_motorway@	-location=60
@nîmes@	-location=575 -event=1
@roh@	-organization=67 -location=3 -person=1 -chemistry=1
@pieces@	-art=20 -person=2 -product=1
@edward_harley@	-person=29 -title=1
@duke_of_ormonde@	-person=44
@brad_paisley@	-person=431
@christopher_kane@	-person=39
@veneno@	-person=42 -organization=3
@assyriska_föreningen@	-organization=43
@ibn_al-nadim@	-person=54
@vennila_kabadi_kuzhu@	-art=20
@ciudad_obregón@	-location=81
@gmina_dąbrowa_chełmińska@	-location=23
@kongo@	-location=46 -language=33 -art=1 -product=1
@alexander_mccall_smith@	-person=141
@alocasia@	-living_thing=20
@the_pogues@	-person=466
@new_day@	-art=16 -broadcast_program=7
@miyavi@	-person=65
@greenbrier@	-location=64 -living_thing=6 -organization=2
@al_young@	-person=24
@rockford_icehogs@	-organization=177
@peter_laird@	-person=75
@yvon_petra@	-person=24
@the_academy@	-location=24 -organization=7 -broadcast_program=4 -art=2 -person=1
@lest_darkness_fall@	-art=29
@north_shore@	-location=566 -art=20 -organization=9 -metropolitan_transit-transit_line=6
@american_university_of_paris@	-organization=49
@primrose_hill@	-location=112 -product=1
@5th_avenue_theatre@	-location=53
@all_black@	-organization=40 -people-ethnicity=1
@despot@	-title=116 -person=7
@major_arena_soccer_league@	-organization=24
@king_biscuit_time@	-broadcast_program=28
@ancash_region@	-location=225
@jean-paul_rouve@	-person=26
@eros@	-god=181 -location=22 -organization=16 -art=7 -product=1
@ann_hui@	-person=82
@germaniawerft@	-organization=79
@alisa_reyes@	-person=44
@miniature_schnauzer@	-living_thing=35
@quebec_bar@	-organization=43
@pacific_steam_navigation_company@	-organization=35
@changing_rooms@	-broadcast_program=32
@michele_ferrari@	-person=34
@corvus@	-location=25 -product=1 -organization=1 -living_thing=1 -person=1
@skorpios@	-location=21
@clarence-rockland@	-location=22
@james_b._stewart@	-person=32
@meidling@	-location=37
@reflex@	-organization=14 -art=9 -broadcast_program=2
@charles_gorman@	-person=23
@maria_holic@	-broadcast_program=39
@lord_chatham@	-person=19 -title=1
@menemen@	-location=37 -food=3
@2008–09_season@	-event=495 -organization=4
@nobatia@	-location=31
@emi_classics@	-organization=197
@umberto_tozzi@	-person=42
@alden_nowlan@	-person=49
@the_convent@	-location=16 -art=6
@victor_eftimiu@	-person=54
@the_emperor@	-person=28 -title=8 -art=3
@twin_peaks@	-broadcast_program=548 -location=18 -art=6 -organization=2
@fort_madison,_iowa@	-location=46
@slaves@	-art=117 -event=1
@candace_bushnell@	-person=53
@veniamin_borisov@	-person=115
@matt_cavanaugh@	-person=23
@natarang@	-art=21
@dordrecht@	-location=29
@cambridge_university_press@	-organization=2169 -art=1
@westminster_city_council@	-organization=146
@narus@	-location=14 -organization=6
@rajputana@	-location=206 -organization=2
@the_first@	-art=25 -event=18 -organization=6 -location=6 -product=4 -person=1 -broadcast_program=1
@center_stage@	-art=58 -location=44
@elector_palatine@	-location=11 -person=9 -title=1
@livingston,_new_jersey@	-location=141 -organization=1
@spriggan@	-art=28
@the_grid@	-person=43 -broadcast_program=7 -product=1 -event=1
@trinity_church@	-location=81 -organization=1
@askia_mohammad_i@	-person=36
@dom_kennedy@	-person=55
@resident_evil@	-product=262 -art=67
@bless_this_house@	-broadcast_program=21 -art=9
@jack_davenport@	-person=105
@gloucester,_massachusetts@	-location=313 -organization=1
@summer_solstice@	-event=27 -time=4 -art=3
@rosewood@	-location=49 -art=20 -living_thing=6
@rt-11@	-product=42
@pando@	-location=76 -person=7 -product=4
@frederic_clements@	-person=24
@irish_national_liberation_army@	-organization=216
@s.c._campomaiorense@	-organization=42
@leixões@	-organization=84 -location=35
@shropshire@	-location=3089 -title=4 -food=1 -person=1
@fidel_castro@	-person=1881
@slippery_when_wet@	-art=52
@sutherland,_new_south_wales@	-location=21
@fender_esquire@	-product=20
@fresh_meadows@	-location=20
@vayalar@	-location=25 -person=13
@defenders@	-organization=24 -product=2 -event=1 -title=1 -art=1 -broadcast_program=1
@parry_sound—muskoka@	-location=45
@digital@	-organization=31 -product=19 -title=5 -art=4 -body_part=4 -broadcast_network=1
@thanjavur@	-location=495
@tintin_in_tibet@	-art=47 -product=4
@renzo_rossellini@	-person=20
@1924@	-event=612 -art=7 -location=1
@poetry_london@	-art=25
@8tv@	-broadcast_network=115
@roman_god@	-religion-religion=22 -god=4
@alsatians@	-location=22 -language=1 -living_thing=1
@eglantyne_jebb@	-person=23
@stamfordham@	-location=15 -person=5
@sean_callery@	-person=32
@ibrd@	-organization=87
@final_cut_pro@	-product=136 -food=1
@trashigang@	-location=28
@2004_madrid_train_bombings@	-event=66
@jhabua@	-location=22
@co-producer@	-title=29
@dave_mcclain@	-person=27
@the_sniper@	-art=20 -title=1
@jessica_pegula@	-person=31
@helena_mattsson@	-person=20
@riverside_church@	-location=93
@christiaan_barnard@	-person=74
@eublemma_anachoresis@	-living_thing=20
@houston_community_college_system@	-organization=52
@populus@	-living_thing=200 -organization=10 -location=1
@julian_marley@	-person=24
@bonneville_power_administration@	-organization=80
@cynthia_cooper@	-person=52
@mary_jo_white@	-person=28
@duke_of_suffolk@	-title=35 -person=13
@marcus_annius_verus@	-person=34
@ronnie_irani@	-person=64
@pharr,_texas@	-location=31
@carl_r._eklund@	-person=23
@lynval_golding@	-person=34
@mike_montgomery@	-person=52
@clancy_of_the_overflow@	-art=36
@night_time@	-art=19 -person=1
@finnøy@	-location=32
@dziga_vertov@	-person=108
@chongqing_university@	-organization=23
@fisher_field@	-location=20
@william_mackenzie@	-person=30
@uni-president_7-eleven_lions@	-organization=57
@sloan_digital_sky_survey@	-organization=107
@bob_elson@	-person=21
@oak_ridge_observatory@	-location=56
@ain't_that_a_shame@	-art=35
@ken_akamatsu@	-person=51
@soraya_arnelas@	-person=28
@pipestone_county@	-location=47
@river_queen@	-art=20 -product=9
@kreuzlingen@	-location=95
@roosevelt_road@	-location=54
@safety_not_guaranteed@	-art=30
@electric_feel@	-art=28
@manuel_valls@	-person=55
@chodzież@	-location=110
@julia_butterfly_hill@	-person=31
@billy_horschel@	-person=21
@gulfstream_iii@	-product=25
@gmina_gdów@	-location=29
@gillespie@	-person=56 -location=5
@walt_hazzard@	-person=47
@folgefonna@	-location=30
@robert_english@	-person=20
@ahmad_sanjar@	-person=30
@carl_wieman@	-person=37
@€@	-finance-currency=1542
@national_library_of_iran@	-location=20
@hsieh_cheng-peng@	-person=26
@yvonne_kenny@	-person=51
@erich_honecker@	-person=215
@blood_music@	-art=35
@polylepis@	-living_thing=26
@wanda@	-art=15 -person=6 -location=2 -people-ethnicity=2 -event=1 -organization=1 -language=1 -living_thing=1
@isaf_sailing_world_championships@	-event=37
@charlie_barnett@	-person=32
@john_w._young@	-person=22
@david_amess@	-person=22
@generacija_5@	-person=35
@jeth_weinrich@	-person=23
@patrick_fischler@	-person=22
@diocese_of_bradford@	-location=25
@wally_dallenbach,_jr.@	-person=103
@isingiro_district@	-location=20
@jodis_putata@	-living_thing=27
@clyde_otis@	-person=73
@jean_cassou@	-person=38
@anna_maria_jopek@	-person=44
@shot_of_love@	-art=20
@nrk@	-broadcast_network=407 -broadcast-tv_channel=18
@joe_kelley@	-person=47
@kung_tayo'y_magkakalayo@	-broadcast_program=23
@rainforests@	-location=26
@george_villiers,_4th_earl_of_clarendon@	-person=31
@brandon—souris@	-location=49
@oren_ambarchi@	-person=48
@lock,_stock_and_two_smoking_barrels@	-art=137
@syd_howe@	-person=32
@isaac_brock@	-person=167
@ida_lupino@	-person=314
@asp@	-product=92 -organization=32 -biology=24 -person=16 -living_thing=8
@gerberga_of_saxony@	-person=20
@craig_berube@	-person=27
@vermonter@	-metropolitan_transit-transit_line=70
@yoshio_kodama@	-person=22
@the_jones_girls@	-person=35
@vlado_ilievski@	-person=20
@melbourne_city_centre@	-location=35
@lorenzo_snow@	-person=105
@manduria@	-location=27
@lucia_rijker@	-person=22
@domenico_zipoli@	-person=26
@mike_murphy@	-person=81
@karl_peter_ulrich@	-person=27
@john_mcenery@	-person=47
@minute_maid_park@	-location=183
@walk_on@	-art=48 -person=2
@royal_mausoleum_of_hawaii@	-location=36
@dwain_lingenfelter@	-person=21
@canons@	-title=212 -organization=12 -art=6 -location=1
@pol-e_doab_rural_district@	-location=36
@north_shore_city@	-location=103
@piano@	-art=7 -title=6 -broadcast_program=6 -product=5 -person=1
@gorky@	-location=96 -person=51
@vladimir_propp@	-person=50
@voorne-putten@	-location=22
@zerubbabel@	-person=73
@diamond_eyes@	-art=32
@sunshine_coast,_queensland@	-location=49
@čazma@	-location=30
@buckingham_township@	-location=37
@constituent_assembly_elected_in_1945@	-event=21
@huey_p._long_bridge@	-location=37
@gate@	-location=21 -product=7 -person=2
@pope_john_xviii@	-person=25
@cardiothoracic_surgery@	-medicine-medical_treatment=27
@croydon_airport@	-location=133
@sinclair_community_college@	-organization=46
@danny_fernandes@	-person=51
@sacramento_river_cats@	-organization=146
@olivier_charroin@	-person=32
@high_court_of_justice_in_ireland@	-organization=28
@countryside_commission@	-organization=50
@ontario_hockey_association@	-organization=109
@authority_zero@	-person=42
@bob_bergen@	-person=62
@super_12@	-organization=102 -event=4
@lucky_luke@	-art=179
@macdonald_motorsports@	-organization=33
@tompkins_county,_new_york@	-location=101
@wisłok@	-location=31
@northern_mindanao@	-location=55
@mike_richter@	-person=65
@i'm_ready@	-art=33
@larry@	-person=46 -event=4
@ray_suarez@	-person=32
@olivia_rogowska@	-person=68
@murdoch_stewart,_duke_of_albany@	-person=31
@don_king@	-person=237
@raffles_hotel@	-location=64
@stalag_vii-a@	-location=21
@northwest,_washington,_d.c.@	-location=244
@heinrich_gelzer@	-person=27
@fitzroy_river@	-location=50
@casuarina_equisetifolia@	-living_thing=34
@portland_san_antonio@	-organization=28
@monticello,_georgia@	-location=24
@town_without_pity@	-art=24
@shining_through@	-art=30
@lorrie_morgan@	-person=154
@m50@	-location=81
@konak@	-location=34
@xcel_energy_center@	-location=117
@david_shiner@	-person=31
@aboriginal_people@	-people-ethnicity=94
@generation_of_'27@	-organization=63
@boris_tadić@	-person=196
@william_napier@	-person=22
@infinity_broadcasting_corporation@	-organization=21
@li_rusong@	-person=26
@johann_krieger@	-person=21
@ducktales@	-broadcast_program=210 -product=16
@norman_campbell@	-person=20
@neskaupstaður@	-location=24
@ga@	-location=101 -language=38 -chemistry=11 -organization=1 -art=1 -person=1 -people-ethnicity=1
@marky_ramone@	-person=91
@take_off_your_pants_and_jacket@	-art=40
@szeto_wah@	-person=33
@pika_édition@	-organization=29
@baby_face@	-art=30 -person=1
@gachin_rural_district@	-location=21
@victoria_college@	-organization=112 -location=17
@joseph_strutt@	-person=42
@andøy@	-location=51
@dirty_dozen_brass_band@	-person=83
@billy_jack_haynes@	-person=31
@joseph_santley@	-person=31
@trailways@	-organization=25
@negative_burn@	-art=53
@jerry_bock@	-person=175
@corps@	-organization=9 -product=7 -location=5
@2008_olympics@	-event=222
@new_milford,_new_jersey@	-location=21
@james_ross@	-person=58
@manouchehr_mottaki@	-person=43
@815_naval_air_squadron@	-organization=26
@rüppell@	-person=93
@malachi_throne@	-person=33
@boyz-n-the-hood@	-art=21
@bridget_marquardt@	-person=36
@2007_fifa_women's_world_cup@	-event=190
@stanislav_govorukhin@	-person=36
@climatic_research_unit@	-organization=34
@hakim_warrick@	-person=52
@cincinnati_pops_orchestra@	-person=50
@mississippi_state_university@	-organization=740
@flores_historiarum@	-art=27
@fallières_coast@	-location=31
@buried_alive@	-person=9 -broadcast_program=8 -art=6
@wallerant_vaillant@	-person=20
@john_moyer@	-person=46
@williamsport@	-location=365 -organization=6 -event=4
@dixon_of_dock_green@	-broadcast_program=380
@legislative_council_of_new_brunswick@	-organization=26
@loch_oich@	-location=22
@delitzsch@	-location=42 -person=11
@nuffield_trust@	-organization=20
@alan_turing@	-person=462
@earl_of_granard@	-title=16 -person=4
@hawthorne_high_school@	-organization=32
@seanbaby@	-person=29
@belfast@	-location=6585 -organization=12 -event=8 -product=8 -art=8 -person=1 -language=1 -people-ethnicity=1
@ellis_r._dungan@	-person=29
@little_guido@	-person=43
@lovedrug@	-person=28
@sacramento_solons@	-organization=90
@heather_graham@	-person=131
@michael_j._smith@	-person=20
@moe's_southwest_grill@	-location=27
@politburo_standing_committee@	-organization=53
@rentaghost@	-broadcast_program=40
@viktor_staal@	-person=20
@andreas_öberg@	-person=20
@geoffrey_keating@	-person=224
@jens_mouris@	-person=21
@lotterywest@	-organization=23
@louis_henri_loison@	-person=32
@southsea@	-location=276
@florence_stanley@	-person=34
@darlene_conley@	-person=27
@acer_saccharum@	-living_thing=68
@alemdar_mustafa_pasha@	-person=20
@canadian_poetry_association@	-organization=24
@lake_county@	-location=873
@lisa_robin_kelly@	-person=22
@francisco_vallejo_pons@	-person=36
@malcolm_iv_of_scotland@	-person=45
@secret_affair@	-person=43
@henri_paul@	-person=20
@white_russian@	-organization=116 -food=10 -location=2 -people-ethnicity=1
@pleurobranchidae@	-living_thing=20
@walsh_cup@	-event=35
@shirley_phelps-roper@	-person=20
@sampson@	-location=33 -person=14 -product=6
@ruggles_station@	-location=22
@north_american_t-6_texan@	-product=49
@john_f._kennedy_stadium@	-location=33
@german_wine_route@	-location=62
@thomas_cusack@	-person=25
@harold_norse@	-person=32
@baltimore_clippers@	-organization=71
@ji'an@	-location=88
@overseas_highway@	-location=115
@university_of_detroit_mercy@	-organization=183
@simon_nye@	-person=40
@carrickfergus_borough_council@	-location=20
@mount_vernon,_illinois@	-location=61
@orde_wingate@	-person=104
@robert_lansing@	-person=104
@alexander_baring,_1st_baron_ashburton@	-person=30
@daniel_butterfield@	-person=46
@lois_chiles@	-person=43
@mont_blanc@	-location=413 -art=9 -product=7 -food=4 -organization=1
@third_world@	-person=74
@rossville@	-location=42
@passalidae@	-living_thing=50
@luftschiffbau_zeppelin@	-organization=32
@paul_brunton@	-person=28
@sanam_luang@	-location=34
@ricky_tognazzi@	-person=54
@straits_of_tiran@	-location=68
@dj_marky@	-person=38
@turville@	-location=25
@linda_nochlin@	-person=39
@hardanger_sunnhordlandske_dampskipsselskap@	-organization=22
@john_gorman@	-person=65
@marfa@	-location=56 -language=1
@rimbert@	-person=33
@st._thomas_aquinas_college@	-organization=41
@autism_speaks@	-organization=112
@mantis@	-living_thing=29 -art=5 -product=4
@wenatchee_wild@	-organization=27
@west_memphis,_arkansas@	-location=75
@diya_aur_baati_hum@	-broadcast_program=36
@knox_martin@	-person=36
@barbara_bosson@	-person=25
@ron_francis@	-person=88
@arabic_language@	-language=623
@mike_stephens@	-person=20
@lombard_street@	-location=99
@auburn_tigers@	-organization=91
@joel_ross@	-person=20
@rer_line_e@	-metropolitan_transit-transit_line=23
@todd_county,_kentucky@	-location=26
@ville_peltonen@	-person=28
@busoga@	-location=48
@athletics_canada@	-organization=31
@swansea_city_a.f.c.@	-organization=57
@new_hampton_school@	-organization=24
@orphan_black@	-broadcast_program=65
@iran_pro_league@	-organization=796
@cheongdam-dong@	-location=35
@tredegar@	-location=132 -organization=5 -person=1
@edmonton_bulletin@	-art=24
@2010_fiba_world_championship@	-event=297
@sarayan_county@	-location=91
@ciccone_youth@	-person=20
@firehouse_tales@	-broadcast_program=21
@ladislaus_iv@	-person=35
@british_fleet@	-organization=21 -event=1
@digital_mystikz@	-person=30
@lü_buwei@	-person=31
@kim_jong-kook@	-person=31
@uraniidae@	-living_thing=47
@monaco_grand_prix@	-event=261
@london,_chatham_and_dover_railway@	-organization=186
@sweetgum@	-living_thing=31
@alban_berg_quartet@	-person=27
@serbian_renewal_movement@	-organization=73
@dunbeath@	-location=26
@hässleholm@	-location=45
@t._seki@	-person=217
@michael_venus@	-person=44
@55th_street@	-location=34
@baron_strange@	-title=21
@buzz_cason@	-person=41
@henri_dupuy_de_lôme@	-person=31
@frisia@	-location=352
@roosevelt,_utah@	-location=21
@world_environment_day@	-time=72
@elachista_maculicerusella@	-living_thing=24
@billy_debeck@	-person=21
@bert_trautmann@	-person=66
@alquerque@	-product=51
@tantramar_marshes@	-location=24
@camorra@	-organization=236
@west_frankfort,_illinois@	-location=29
@coram_boy@	-art=30
@chapecoense@	-organization=39
@fierce_creatures@	-art=35
@k-1_10000_m@	-event=22
@greek_state@	-location=33
@phantasialand@	-location=25
@j._geils@	-person=21
@higashiusuki_district@	-location=27
@niní_marshall@	-person=28
@carolyn@	-person=18 -art=5
@meningitis@	-disease=31
@betty_carter@	-person=204
@simon_de_montfort,_5th_earl_of_leicester@	-person=30
@roland_burris@	-person=59
@suggs@	-person=121
@nowshera@	-location=51
@bob_regan@	-person=68
@nice@	-location=2240 -organization=220 -art=11 -event=7 -person=5 -food=3 -product=1 -computer-programming_language=1
@m-125@	-location=20
@roy_roundtree@	-person=21
@everson_walls@	-person=28
@ecton@	-location=29
@catherine_asaro@	-person=76
@liverpool_blue_coat_school@	-organization=20
@burlington_heights@	-location=22
@pygopodidae@	-living_thing=23
@bria_hartley@	-person=22
@maruschka_detmers@	-person=22
@jesse_frederick@	-person=21
@darling_nikki@	-art=27
@s-bahn@	-transit=307 -location=3
@oheka_castle@	-location=21
@larry_smith@	-person=67
@burray@	-location=21
@alan_kupperberg@	-person=24
@jesse_f._keeler@	-person=27
@julius@	-person=37 -location=1
@the_league_of_extraordinary_gentlemen@	-art=240
@theaetetus@	-art=53 -person=13
@siri_fort_sports_complex@	-location=23
@b.g.@	-person=150
@mullaitivu_district@	-location=65
@san_buenaventura@	-location=22 -person=2
@fc_shurtan_guzar@	-organization=24
@philippine_general_election@	-event=40
@manitowoc_county,_wisconsin@	-location=33
@ulisse_aldrovandi@	-person=55
@nabeul_governorate@	-location=25
@emanuel_steward@	-person=47
@didier_deschamps@	-person=127
@schroders@	-organization=40
@john_hamilton@	-person=75
@mark_hurd@	-person=27
@household_cavalry_mounted_regiment@	-organization=25
@bob_ainsworth@	-person=28
@vantaa@	-location=263
@routledge_&_kegan_paul@	-organization=23
@john_hamm@	-person=54
@the_far_pavilions@	-art=47
@surrey_iron_railway@	-organization=49
@oundle@	-location=118
@alfonso_vi@	-person=88
@addanki@	-location=20
@early_whale@	-living_thing=22
@carol_sloane@	-person=21
@russ_feingold@	-person=144
@jinder_mahal@	-person=30
@lady_marmalade@	-art=195
@jerzy_neyman@	-person=44
@battle_of_sluys@	-event=43
@anastasia_russkikh@	-person=31
@national_congress_party@	-organization=33
@workers'_party_of_ireland@	-organization=59
@manasquan@	-location=42
@guillermo_mota@	-person=54
@seka@	-person=20 -location=7
@oscar_ii_coast@	-location=234
@columbus_day@	-time=169
@hesse-darmstadt@	-location=250
@cibona_zagreb@	-organization=66
@john_peter_altgeld@	-person=55
@casualty@	-broadcast_program=1277
@it's_now_or_never@	-art=34
@prince_regent@	-person=145 -broadcast_program=8 -product=4 -title=4 -location=4
@calicut_international_airport@	-location=85
@yoshiki_tanaka@	-person=29
@stanly@	-location=21
@george_hughes@	-person=35
@172nd_infantry_brigade@	-organization=29
@robert_hudson@	-person=24 -organization=4
@richard_h._truly@	-person=20
@rabun@	-location=20 -art=4
@pierre_bayle@	-person=120
@ventricular@	-body_part=29 -disease=1 -medicine-medical_treatment=1
@ænima@	-art=35
@jack_abramoff@	-person=209 -event=2
@knebworth@	-location=110
@national_basketball_league_(australia)@	-organization=34
@sugamo_prison@	-location=62
@riverbend_music_center@	-location=24
@escambia_county,_alabama@	-location=39
@thomas_cromwell@	-person=424
@antoine_perrenot_de_granvelle@	-person=34
@john_fowler@	-person=56
@hans-joachim_stuck@	-person=76
@tikamgarh@	-location=29
@eulalio_gonzález@	-person=26
@ossipee_river@	-location=28
@azaz@	-location=30 -event=1
@adrian_aucoin@	-person=31
@point_dume@	-location=22
@sheldon_keefe@	-person=31
@lomas_de_zamora@	-location=72
@american_association_of_petroleum_geologists@	-organization=70
@tustin,_california@	-location=74
@al_oerter@	-person=32
@abraham,_martin_and_john@	-art=21
@torgny_söderberg@	-person=23
@albert_steinrück@	-person=25
@training_day@	-art=120
@charleville@	-location=92 -organization=8
@minucia_lunaris@	-living_thing=34
@naruto_shippuden@	-art=21
@samba@	-product=73 -location=4 -person=1
@samuel_lover@	-person=20
@ange-félix_patassé@	-person=60
@charles_e._leiserson@	-person=57
@cp@	-product=540 -organization=66 -biology=2 -chemistry=2 -disease=1 -location=1
@cabal@	-product=13 -art=9 -person=4
@irides@	-body_part=21 -living_thing=1
@glenwood_cemetery@	-location=48
@wil_myers@	-person=29
@mission_san_fernando_rey_de_españa@	-location=54
@atlanta_braves@	-organization=3449 -broadcast_program=1
@songwriter@	-title=96 -art=8
@king_edward_vii@	-person=136 -product=2 -organization=1 -location=1
@mtv_roadies@	-broadcast_program=35
@john_quinn@	-person=26
@sam_levenson@	-person=20
@handle_with_care@	-art=28
@greater_new_york@	-organization=26
@beckie_scott@	-person=28
@deantoni_parks@	-person=26
@len_ashurst@	-person=34
@jack_kramer@	-person=109
@vincent_voiture@	-person=20
@klac@	-broadcast_network=63
@glasgow,_paisley,_kilmarnock_and_ayr_railway@	-organization=89
@presiding_officer@	-title=133
@mn_19@	-location=21
@mark_consuelos@	-person=35
@cabinda@	-location=59
@fordham_university@	-organization=1296
@harris_county_public_library@	-location=36
@aston_hall@	-location=44
@i'm_forever_blowing_bubbles@	-art=38
@united_soccer_association@	-organization=134
@daiki_nakamura@	-person=25
@colesberg@	-location=37
@5th_indian_infantry_brigade@	-organization=23
@glens_of_antrim@	-location=64
@raising_the_flag_on_iwo_jima@	-art=55
@the_snow_queen@	-art=129 -broadcast_program=26
@glenorchy_district_football_club@	-organization=56
@alexander_nevsky@	-person=176 -art=69 -product=4 -location=2
@dana_ivey@	-person=56
@žamberk@	-location=31
@kendujhar_district@	-location=29
@corey_parker_robinson@	-person=24
@rick_ferrell@	-person=33
@mclennan_county@	-location=90
@chaim_ozer_grodzinski@	-person=24
@boé@	-location=25
@queen_christina@	-art=24 -person=18
@jingle_bells@	-art=239
@errol_flynn@	-person=682 -art=2
@we_are_young_money@	-art=23
@geoffrey_hutchings@	-person=33
@romani@	-people-ethnicity=919 -language=164 -event=25 -person=5 -location=1
@hammock@	-person=20
@no._101_squadron_raf@	-organization=30
@bleddyn_ap_cynfyn@	-person=49
@new_york_coliseum@	-location=34
@troops@	-organization=11 -title=5 -art=4
@cfa@	-title=29 -organization=27
@edward_hyde@	-person=52
@august_17@	-time=251
@mosgiel@	-location=68 -organization=11
@wyszogród@	-location=41
@seattle,_washington@	-location=214 -transit=1 -event=1
@cotton@	-location=26 -organization=17 -event=13 -living_thing=13 -person=11 -product=3
@bexhill@	-location=68
@samuel_eilenberg@	-person=54
@lanseria_international_airport@	-location=20
@lenin_komsomol_prize@	-award=36
@finger_lakes@	-location=358
@żarnów@	-location=53
@clermont-ferrand@	-location=606 -organization=6
@eckerd_college@	-organization=102
@apache_cocoon@	-product=20
@hermosa_beach,_california@	-location=84
@cf_badalona@	-organization=43
@windy_city_times@	-art=25
@cnr@	-organization=50
@jim_dawson@	-person=26
@adolphe_muzito@	-person=21
@pope_sylvester_i@	-person=55
@estadio_nacional@	-location=114
@witkowo@	-location=37
@aida@	-art=920 -location=12 -organization=10 -event=5 -product=4 -person=4
@thimphu@	-location=244 -organization=1
@23@	-location=70 -art=29 -time=17 -metropolitan_transit-transit_line=15 -organization=8 -event=5 -product=3 -body_part=3
@rionegro@	-location=36
@millwall@	-organization=1737 -location=97
@south_african_college@	-organization=36
@domitia_longina@	-person=22
@johannes_thiele@	-person=25
@fermilab@	-location=190
@bohuslav_sobotka@	-person=24
@ciudad_satélite@	-location=20
@ronald_stevenson@	-person=43
@u.s._route_18@	-location=36
@george_anson@	-person=74
@east_sussex_county_council@	-organization=39
@the_expression_of_the_emotions_in_man_and_animals@	-art=44
@devante_swing@	-person=31
@victor_horta@	-person=88
@montauk,_new_york@	-location=68
@rosa_von_praunheim@	-person=49
@huaraz@	-location=73
@frente!@	-person=42
@koleje_mazowieckie@	-organization=88
@to_be_or_not_to_be@	-art=33
@western_air_defense_sector@	-organization=36
@alexander_chalmers@	-person=27
@allama_prabhu@	-person=23
@electronic_data_systems@	-organization=101
@geauga@	-location=31
@max_martini@	-person=37
@niccolò_jommelli@	-person=85
@kazuyuki_fujita@	-person=47
@moabit@	-location=80
@peter_phelps@	-person=49
@phillip_aspinall@	-person=28
@fc_vityaz_podolsk@	-organization=77
@cato_institute@	-organization=441
@conowingo_dam@	-location=31
@dornburg@	-location=24
@navajo_county,_arizona@	-location=36
@lovelock@	-location=44 -art=1
@nobutake_kondō@	-person=52
@christian_democratic_appeal@	-organization=306
@dudu_topaz@	-person=26
@somebody's_watching_me@	-art=39
@tunica,_mississippi@	-location=93
@68th_academy_awards@	-event=41
@zhang_zhongjing@	-person=27
@indalecio_prieto@	-person=41
@the_body_in_the_library@	-art=25 -broadcast_program=17
@rheumaptera_subhastata@	-living_thing=24
@michael_everson@	-person=26
@gmina_chęciny@	-location=23
@big_bad_voodoo_daddy@	-person=87 -art=1
@exclaim!@	-art=399
@burne_hogarth@	-person=50
@cholet_basket@	-organization=91
@laocoön_and_his_sons@	-art=27
@gorenje@	-organization=21
@steve_kroft@	-person=45
@ping_pong@	-art=19 -product=3
@philander_c._knox@	-person=69
@eupithecia_analoga@	-living_thing=26
@once_upon_a_time_in_the_midlands@	-art=20
@municipality_of_kostanjevica_na_krki@	-location=20
@gordon_getty@	-person=23
@south_west_norfolk@	-location=42
@house_of_cards@	-broadcast_program=231 -art=24
@fajr_sepasi@	-organization=73
@carney_lansford@	-person=48
@serono@	-organization=23
@daniel_johnson,_jr.@	-person=38
@national_academy_of_public_administration@	-organization=38
@heian_period@	-event=870
@richard_epstein@	-person=33
@totma@	-location=29
@grantchester@	-location=46
@top_gear_test_track@	-location=20
@james_debarge@	-person=34
@pierluigi_marzorati@	-person=52
@armonk,_new_york@	-location=49
@inflammatory@	-medicine-symptom=56
@maykopsky_district@	-location=29
@eudendriidae@	-living_thing=76
@serb_people's_party@	-organization=28
@mami_naito@	-person=41
@stanisław_żółkiewski@	-person=76
@erazem_lorbek@	-person=31
@guillaume_tell@	-art=36 -product=10
@axel@	-person=15 -location=4 -product=2
@liang_yusheng@	-person=45
@gelnica_district@	-location=21
@nicholas_county,_west_virginia@	-location=21
@langadas_municipality@	-location=32
@los_angeles_county_fire_department@	-organization=106
@wolf_foundation@	-organization=25
@oswald_stoll@	-person=29
@guardians_of_order@	-organization=42
@virtua_fighter@	-product=22 -broadcast_program=19
@dalgety@	-location=18 -organization=3
@julier_pass@	-location=23
@benito_cereno@	-art=19 -person=7
@richard_neville@	-person=68
@the_salmon_of_doubt@	-art=20
@oceania@	-location=1287 -art=32 -organization=9 -language=1 -product=1
@andy_ward@	-person=41
@bentiu@	-location=43
@los_angeles_conservancy@	-organization=44
@korean_war@	-event=7930 -organization=1 -person=1
@gavin_henson@	-person=46
@max_von_schillings@	-person=40
@european_environment_agency@	-organization=89
@newark_light_rail@	-transit=61
@saint-sulpice@	-location=30 -person=10 -organization=1
@leiden@	-location=1718 -organization=31
@bill_lockyer@	-person=69
@baulkham_hills@	-location=50
@national_zoological_park@	-location=32
@franco_fantasia@	-person=25
@ron_hagerthy@	-person=39
@bill_singer@	-person=24
@central_alaskan_yup'ik@	-language=66 -people-ethnicity=1
@billy_cunningham@	-person=90
@bakr_sidqi@	-person=22
@hochi_film_award@	-award=92
@ravenscraig@	-location=28
@gmina_herby@	-location=27
@in_our_lifetime@	-art=24
@harvey_w._scott@	-person=21
@michael_slater@	-person=53
@cq@	-title=53 -art=20
@antonella_serra_zanetti@	-person=20
@battle_of_chickamauga@	-event=325
@haystack_mountain_school_of_crafts@	-location=25
@astralwerks@	-organization=122
@martha_burns@	-person=27
@emilia_plater@	-person=24
@ryan_tannehill@	-person=37
@omnibus@	-broadcast_program=89 -product=34 -art=3 -organization=1
@willy_aybar@	-person=24
@calvert_vaux@	-person=145
@barton_springs@	-location=25
@amado_guevara@	-person=41
@tom_ford@	-person=185 -art=6
@people's_republic_of_china@	-location=308 -organization=7 -finance-currency=1
@robert_voisey@	-person=22
@intermountain_west@	-location=72
@the_element_of_crime@	-art=22
@carthage,_illinois@	-location=74
@the_great_raid@	-art=42
@cyprus_stock_exchange@	-finance-stock_exchange=21
@waddy_wachtel@	-person=168
@super_robot_monkey_team_hyperforce_go!@	-broadcast_program=51
@texas_attorney_general@	-title=68
@buddy_bolden@	-person=83
@green,_ohio@	-location=20
@grodzisk_mazowiecki_county@	-location=137
@grant_county@	-location=542
@knoxville,_illinois@	-location=20
@alfonso_bedoya@	-person=20
@jeff_chimenti@	-person=23
@jack_oakie@	-person=160
@joe_lockhart@	-person=20
@hamilton_township,_mercer_county,_new_jersey@	-location=32
@sid_caesar@	-person=222
@erik_eriksen@	-person=22
@arne_sucksdorff@	-person=20
@hillbilly_jim@	-person=38
@junior_worlds@	-event=23
@gratz_college@	-organization=33
@king_taejo@	-person=50
@the_visitor@	-art=39 -person=1
@yazdegerd_i@	-person=34
@running_scared@	-art=44 -broadcast_program=3
@richard_lower@	-person=26
@joseph_weigl@	-person=23
@joe_murray@	-person=49
@kelly_llorenna@	-person=39
@baby_daddy@	-broadcast_program=36
@bowen_island@	-location=53
@ryan_babel@	-person=50
@chiaroscuro@	-organization=53 -art=2
@thirakkatha@	-art=33
@chesapeake_bay@	-location=2240 -event=5 -living_thing=1
@gern_blandsten_records@	-organization=21
@bangko_sentral_ng_pilipinas@	-organization=121
@lorisidae@	-living_thing=52
@phil_smith@	-person=26
@zzap!64@	-art=102
@bud_cort@	-person=79
@southern_connecticut_state_university@	-organization=148
@arnold_kling@	-person=22
@nõo_parish@	-location=24
@peter_buell_porter@	-person=23
@alex_ferguson@	-person=524
@donald_davidson@	-person=120
@wexford_county_council@	-organization=21
@trialeti@	-location=25
@lydia_mendoza@	-person=22
@badin@	-location=64
@john_mica@	-person=29
@david_behrman@	-person=36
@pinnacle_entertainment@	-organization=31
@jagdish_bhagwati@	-person=42
@ted_parsons@	-person=31
@orlando_b._willcox@	-person=31
@ron_perlman@	-person=284
@battle_of_bull_run@	-event=20
@hillsdale_county,_michigan@	-location=20
@olney,_illinois@	-location=48
@jacobo_zabludovsky@	-person=20
@robert_harron@	-person=98
@harmonia_mundi@	-organization=214
@catch-22@	-art=50
@kaunas_county@	-location=142
@richard_krajicek@	-person=187
@28th_infantry_division@	-organization=104
@efe@	-art=47 -organization=11 -person=3
@kim_darby@	-person=64
@nick_brimble@	-person=37
@ann_hamilton@	-person=31
@gary_clark@	-person=67
@mayer_amschel_rothschild@	-person=53
@rosemont@	-location=144
@gavril_radomir@	-person=22
@king_of_albania@	-person=20
@ross_wilson@	-person=99
@office_of_insular_affairs@	-organization=31
@privacy_international@	-organization=50
@not_4_sale@	-art=23
@frankston,_victoria@	-location=36
@vítězslav_novák@	-person=62
@isle_of_thanet@	-location=130
@william_tite@	-person=51
@taron@	-location=45 -person=1
@christian_brothers_high_school@	-organization=38
@jesse@	-person=39 -broadcast_program=38 -location=1
@kilmainham_gaol@	-location=72
@mandapa@	-location=24
@the_omac_project@	-art=27
@asante@	-people-ethnicity=17 -language=4 -art=3
@octavian_goga@	-person=112
@ambrosia_trifida@	-living_thing=21
@paias_wingti@	-person=20
@henry_louis_vivian_derozio@	-person=21
@kang_ji-hwan@	-person=41
@wayne_bloom@	-person=20
@steve_evetts@	-person=51
@shilpa_shetty@	-person=224
@battle_of_komaki_and_nagakute@	-event=35
@baron@	-title=26 -person=7 -product=2 -location=2
@catharine_parr_traill@	-person=29 -organization=1
@antonio_palocci@	-person=20
@linda_evans@	-person=118
@swindon_town@	-organization=1521 -location=7
@priscus@	-person=72
@mamaroneck,_new_york@	-location=44
@aparri@	-location=45
@nancy_kerrigan@	-person=85
@power_electronics_valencia@	-organization=52
@m._n._roy@	-person=22
@shelbourne_hotel@	-location=25
@jessica_steele@	-person=22
@brian_moorman@	-person=34
@alan_douglas@	-person=39
@ardee@	-location=68
@jude_the_obscure@	-art=68
@ballingarry@	-location=14 -organization=7
@borre@	-location=25
@battle_for_the_sun@	-art=21
@coastal_line@	-location=19 -product=1
@cradley_heath@	-location=72 -organization=27
@tana_umaga@	-person=64
@northern_expeditions@	-event=36
@john_alderton@	-person=61
@david_wills@	-person=49
@lethe_press@	-organization=29
@chin@	-location=216 -body_part=22 -organization=4 -person=4
@camphor@	-chemistry=30 -living_thing=6 -art=2
@łambinowice@	-location=29
@matt_thompson@	-person=22
@1963_federal_election@	-event=66
@steve_chabot@	-person=52
@victor_schertzinger@	-person=159
@tlön,_uqbar,_orbis_tertius@	-art=37
@rank@	-organization=32 -art=11 -location=2 -product=2 -title=1
@kahaani_ghar_ghar_kii@	-broadcast_program=71
@dead_sea@	-location=543 -art=2
@nemophora_fasciella@	-living_thing=22
@rocket_88@	-art=58 -person=22 -product=2
@cary_grant@	-person=938
@cobra@	-product=14 -computer-programming_language=13 -living_thing=12 -organization=11 -person=9 -art=9 -broadcast_program=5 -event=4 -location=1
@german_football_league@	-organization=89
@his_second@	-event=27
@madtv@	-broadcast_program=457
@satie@	-person=43
@marilyn_scott@	-person=21
@marcus_claudius_marcellus@	-person=105
@high_sheriff_of_cornwall@	-title=107
@jinju@	-location=112
@schützenverein@	-organization=20
@youngbloodz@	-person=58
@government_of_finland@	-organization=29
@holly_madison@	-person=59
@kharkov@	-location=47 -event=20 -transit=2 -organization=1
@winter_paralympics@	-event=45
@thomas_h._ince@	-person=101
@ravindra_jadeja@	-person=31
@anthoxanthum_odoratum@	-living_thing=26
@freeman_hospital@	-location=22
@chico_o'farrill@	-person=42
@cedrus_libani@	-living_thing=27
@ruth_fernández@	-person=24
@puppet_on_a_string@	-art=44
@syllabus_of_errors@	-art=27
@black_hundreds@	-organization=43
@henry_irving@	-person=256
@phil_reeves@	-person=20
@surayud_chulanont@	-person=72
@margo_harshman@	-person=29
@jacques_brugnon@	-person=58
@vhs_or_beta@	-person=22
@raczki@	-location=34
@warren,_pennsylvania@	-location=67
@herbalife@	-organization=42
@geochemical_society@	-organization=26
@hyndland@	-location=24
@under_the_skin@	-art=28
@daddy_freddy@	-person=35
@gpg@	-product=32
@society_of_genealogists@	-organization=29
@morges_district@	-location=36
@aberlady@	-location=32
@barbara_dickson@	-person=147
@the_ladykillers@	-art=112
@final_tournament@	-event=64
@nelson_george@	-person=40
@petén_basin@	-location=62
@breeders'_stakes@	-event=64
@francesco_storace@	-person=28
@hans_ulrich_von_eggenberg@	-person=28
@omaha_knights@	-organization=51
@warner_music_uk@	-organization=23
@capsaicin@	-medicine-drug=32
@powell_river_regals@	-organization=40
@united_states_v._windsor@	-event=67
@robert_casadesus@	-person=42
@melvin_gibbs@	-person=30
@talking_book@	-art=36 -location=3
@san_pablo,_california@	-location=27
@american_theatre_wing@	-organization=159
@dupage_river@	-location=22
@vesa@	-person=59
@de_2@	-location=20
@dytiscidae@	-living_thing=653
@new_jersey_motorsports_park@	-location=40
@neumark@	-location=136
@the_barbra_streisand_album@	-art=23
@strict_machine@	-art=23
@binghamton_mets@	-organization=133
@gmina_paradyż@	-location=28
@amy_yasbeck@	-person=49
@portage,_indiana@	-location=24
@churchill's_people@	-broadcast_program=20
@valeria_solovyeva@	-person=24
@classics@	-art=19 -organization=2 -product=1
@priya_dutt@	-person=24
@douglas_sbd_dauntless@	-product=57
@the_sisterhood_of_the_traveling_pants_2@	-art=37
@ron_clements@	-person=49
@baldwin_park@	-location=48
@ferdy_doernberg@	-person=21
@pukar@	-art=34
@remich@	-location=28
@new_york_board_of_rabbis@	-organization=21
@monte_ceneri_pass@	-location=21
@suresh_oberoi@	-person=120


==> dataset/word/types.txt <==
-food 37835
-broadcast_network 229224
-medicine-medical_treatment 5591
-visual_art-color 2990
-location 12152872
-award 96863
-god 73343
-chemistry 14776
-law 5960
-internet-website 74956
-transit 31970
-finance-stock_exchange 7336
-title 459909
-person 7851437
-religion-religion 112959
-disease 19833
-product 454872
-living_thing 370057
-event 1403457
-medicine-drug 4445
-organization 5582657
-language 255537
-broadcast_program 527247
-metropolitan_transit-transit_line 32601
-education-educational_degree 55900
-time 121595
-finance-currency 25117
-broadcast-tv_channel 4240
-biology 3347
-medicine-symptom 3514
-computer-programming_language 33207
-art 1565478
-body_part 8187
-people-ethnicity 282028

